VANI: Very-lightweight Accent-controllable TTS for Native and Non-native speakers with Identity Preservation

We introduce VANI, a very lightweight multi-lingual accent controllable speech synthesis system. Our model builds upon disentanglement strategies proposed in RADMMM and supports explicit control of accent, language, speaker and fine-grained $F_0$ and energy features for speech synthesis. We utilize the Indic languages dataset, released for LIMMITS 2023 as part of ICASSP Signal Processing Grand Challenge, to synthesize speech in 3 different languages. Our model supports transferring the language of a speaker while retaining their voice and the native accent of the target language. We utilize the large-parameter RADMMM model for Track $1$ and lightweight VANI model for Track $2$ and $3$ of the competition.

==> data/comparison_across_models/speaker_sim_collated_model_stats.txt <==
{'model': 'radmmm-d1', 'accent_sim_mean': 0.2128975535139727, 'accent_sim_ci': 0.01310600862394033, 'spk_sim_mean': 0.4197499735127297, 'spk_sim_ci': 0.014932658697622331}
{'model': 'tacotron2-d1', 'accent_sim_mean': 0.2362596895545721, 'accent_sim_ci': 0.015268094325840332, 'spk_sim_mean': 0.145937184169937, 'spk_sim_ci': 0.011952012000608012}
{'model': 'radmmm-d2', 'accent_sim_mean': 0.22596018714331356, 'accent_sim_ci': 0.011528246354555058, 'spk_sim_mean': 0.2088265109507899, 'spk_sim_ci': 0.011869151173126565}
{'model': 'radtts-d1', 'accent_sim_mean': 0.22646068538749767, 'accent_sim_ci': 0.014028640050168946, 'spk_sim_mean': 0.4186665533154848, 'spk_sim_ci': 0.015452764645828546}
{'model': 'tacotron2-d2', 'accent_sim_mean': 0.07631257999192236, 'accent_sim_ci': 0.01141795385838846, 'spk_sim_mean': 0.17209490359251678, 'spk_sim_ci': 0.013736241130647687}


==> data/comparison_across_models/speaker_sim_full_model_stats.txt <==
{'model': 'radmmm-d1', 'accent_stats': {'fr_FR': {'source_spk_sim_mean': 0.23046545923377076, 'source_spk_sim_ci': 0.02543422425656936, 'source_spk_sim_std': 0.15968311450104908, 'synth_spk_sim_mean': 0.45108121062318485, 'synth_spk_sim_ci': 0.041598634422204815, 'synth_spk_sim_std': 0.15968311450104908, 'source_spk_sim': array([0.18223743, 0.10758369, 0.0201824 , 0.08191625, 0.21864469,
       0.33370405, 0.25850061, 0.1568578 , 0.23715401, 0.25157902,
       0.49320841, 0.38758507, 0.14122859, 0.2043663 , 0.12108051,
       0.21926871, 0.25127092, 0.43618578, 0.201268  , 0.18087383,
       0.19068451, 0.18867114, 0.30443516, 0.31158146, 0.07905647,
       0.22625549, 0.38933825, 0.14426261, 0.4211728 , 0.2471333 ,
       0.12991583, 0.2194383 , 0.21853551, 0.27318561, 0.30400962,
       0.2805084 , 0.12019785, 0.21390942, 0.162898  , 0.12244406,
       0.36903393, 0.28614444, 0.24476492, 0.21546708, 0.14146133,
       0.14461291, 0.30471432, 0.24712808, 0.18243787, 0.17140304,
       0.18380962, 0.13314708, 0.35770103, 0.34710452, 0.1118663 ,
       0.23744117, 0.1549039 , 0.22678512, 0.41864142, 0.3170296 ]), 'synth_spk_sim': array([0.79962933, 0.30473661, 0.45096284, 0.51667988, 0.58085686,
       0.32334512, 0.70982236, 0.31608289, 0.37206554, 0.49760392,
       0.48152089, 0.30425197, 0.79916495, 0.31767115, 0.35624826,
       0.48373705, 0.58770627, 0.27453449, 0.76995134, 0.39141971,
       0.35777441, 0.47076538, 0.51720864, 0.27722088, 0.60602498,
       0.29621792, 0.33539313, 0.37640283, 0.41865146, 0.24068645,
       0.76385766, 0.27335215, 0.36677298, 0.48432598, 0.52797323,
       0.32177821, 0.77096307, 0.29820889, 0.39378434, 0.48754942,
       0.55943674, 0.32900551, 0.70160061, 0.26855898, 0.23821752,
       0.47163314, 0.54045796, 0.2772297 , 0.71624571, 0.29678851,
       0.36450127, 0.47285232, 0.49844456, 0.30996618, 0.77426988,
       0.28814635, 0.41709471, 0.51025367, 0.48045206, 0.32681382])}, 'es_MX': {'source_spk_sim_mean': 0.22186241025726, 'source_spk_sim_ci': 0.034437935622008635, 'source_spk_sim_std': 0.16147668149911745, 'synth_spk_sim_mean': 0.4301154228548209, 'synth_spk_sim_ci': 0.042065871913767434, 'synth_spk_sim_std': 0.16147668149911745, 'source_spk_sim': array([ 0.10915445,  0.46870109,  0.55891806,  0.03066647,  0.27544603,
        0.2328019 ,  0.15708138,  0.36748001,  0.37647703,  0.07280418,
        0.30796164,  0.09034372,  0.08924524,  0.39639771,  0.40915006,
        0.05562802,  0.28853714,  0.10413161,  0.11031434,  0.150399  ,
        0.26610374,  0.02012181,  0.30919129,  0.06728507,  0.09455884,
        0.2051497 ,  0.24929921,  0.02614584,  0.26517335,  0.15625949,
        0.13159806,  0.35379621,  0.35221821, -0.01645619,  0.41249868,
        0.1922745 ,  0.11401404,  0.31510124,  0.3116565 ,  0.11256823,
        0.26677373,  0.15176594,  0.19331095,  0.35778123,  0.26303133,
        0.08114331,  0.26825047,  0.22449973,  0.17097765,  0.1958977 ,
        0.48109832,  0.07881114,  0.3144317 ,  0.26371482,  0.13972783,
        0.35093868,  0.41246215,  0.06826702,  0.34511861,  0.09354539]), 'synth_spk_sim': array([0.66894978, 0.279845  , 0.41011602, 0.70825303, 0.45179567,
       0.48223367, 0.5609163 , 0.2607215 , 0.32947975, 0.69352198,
       0.51779664, 0.35908964, 0.58383358, 0.27533937, 0.32706371,
       0.74664485, 0.39121911, 0.40757883, 0.50297385, 0.18785824,
       0.31000099, 0.53288829, 0.38220143, 0.24595688, 0.63342863,
       0.22022726, 0.47240877, 0.57570183, 0.34759903, 0.29968402,
       0.65123707, 0.20246498, 0.37942344, 0.75544345, 0.44864994,
       0.48177198, 0.55710286, 0.237295  , 0.40394112, 0.74426329,
       0.36458588, 0.37969169, 0.49527782, 0.16292192, 0.26833209,
       0.40633702, 0.18748781, 0.27893418, 0.64857602, 0.25922039,
       0.36864692, 0.73200476, 0.42510977, 0.40780744, 0.47122341,
       0.28727603, 0.29679534, 0.65311128, 0.43072933, 0.25593546])}, 'hi_HI': {'source_spk_sim_mean': 0.2430058909325453, 'source_spk_sim_ci': 0.03129057298036943, 'source_spk_sim_std': 0.10336537144444437, 'synth_spk_sim_mean': 0.4778852437933286, 'synth_spk_sim_ci': 0.026927445096924133, 'synth_spk_sim_std': 0.10336537144444437, 'source_spk_sim': array([-4.61988529e-05,  3.19525748e-01,  9.88581255e-02,  2.64669716e-01,
        1.54811367e-01,  1.13694221e-01,  8.71320590e-02,  4.79793429e-01,
        1.03540853e-01,  2.90635973e-01,  2.11195186e-01,  1.13039225e-01,
        1.59832269e-01,  4.36264694e-01,  1.69890329e-01,  4.16459262e-01,
        2.58483618e-01,  2.38983467e-01,  1.85257941e-01,  5.09989381e-01,
        2.03261212e-01,  3.71798724e-01,  2.57962704e-01,  2.22877592e-01,
        7.03703314e-02,  4.19266373e-01,  1.93970576e-01,  3.97854567e-01,
        2.90758580e-01,  2.14943051e-01,  2.10819170e-01,  3.91116887e-01,
        2.19278857e-01,  4.28301007e-01,  1.36712626e-01,  1.75099164e-01,
        1.43561348e-01,  3.62267017e-01,  2.22115293e-01,  4.20038134e-01,
        3.49828720e-01,  2.00227618e-01,  8.30030069e-02,  3.61689955e-01,
        1.95947573e-01,  3.75097394e-01,  2.53197700e-01,  1.86603919e-01,
        9.46584642e-02,  2.19334513e-01,  8.85613784e-02,  3.80601972e-01,
        1.79590777e-01,  2.37477422e-01,  1.01940908e-01,  3.35404783e-01,
        1.97711036e-01,  4.66651231e-01,  1.60095200e-01,  1.48346007e-01]), 'synth_spk_sim': array([0.59869671, 0.46832499, 0.38068563, 0.47934058, 0.47469509,
       0.45928493, 0.57275504, 0.30779132, 0.42691758, 0.57721448,
       0.33567622, 0.4978478 , 0.59852093, 0.3505868 , 0.24673331,
       0.6268962 , 0.37809184, 0.49757248, 0.65650517, 0.37836298,
       0.44086397, 0.59279966, 0.46661052, 0.4516902 , 0.64237261,
       0.33601025, 0.43940875, 0.55993998, 0.46517536, 0.49062076,
       0.6366027 , 0.39868531, 0.32997644, 0.59075987, 0.46860245,
       0.50297773, 0.62645072, 0.33534104, 0.42315775, 0.57796663,
       0.44423807, 0.43493959, 0.65448213, 0.37608296, 0.51854581,
       0.62352818, 0.43492171, 0.42545751, 0.61339319, 0.37348235,
       0.32978213, 0.55230951, 0.45509213, 0.46604121, 0.63588083,
       0.36691123, 0.39511803, 0.60806876, 0.44447631, 0.43185022])}, 'de_DE': {'source_spk_sim_mean': 0.2489148455982407, 'source_spk_sim_ci': 0.048593328053663946, 'source_spk_sim_std': 0.11467576501687854, 'synth_spk_sim_mean': 0.3535003478328387, 'synth_spk_sim_ci': 0.029873886421425314, 'synth_spk_sim_std': 0.11467576501687854, 'source_spk_sim': array([0.13143913, 0.03881479, 0.22293557, 0.19229238, 0.12668619,
       0.14937198, 0.66206706, 0.15251374, 0.16240811, 0.37877193,
       0.11051621, 0.08158129, 0.64085883, 0.5933395 , 0.14039627,
       0.24748963, 0.24306694, 0.10738996, 0.10271155, 0.67220575,
       0.1199495 , 0.2243243 , 0.27972391, 0.18184467, 0.16301511,
       0.10212573, 0.62818909, 0.15500782, 0.22192727, 0.29705402,
       0.10998619, 0.07982747, 0.64378625, 0.14313251, 0.18530369,
       0.28240004, 0.32809925, 0.12898476, 0.08138717, 0.60284323,
       0.13537402, 0.1513221 , 0.29787451, 0.15129294, 0.14177598,
       0.29222429, 0.64936364, 0.12770711, 0.19408888, 0.34932098,
       0.11841535, 0.09574621, 0.69411331, 0.17711405, 0.20992199,
       0.118035  , 0.09817328, 0.1146051 , 0.55544484, 0.14720839]), 'synth_spk_sim': array([0.20134969, 0.40292647, 0.49021542, 0.26478201, 0.24608311,
       0.43023309, 0.23903523, 0.57850307, 0.4121992 , 0.17580613,
       0.29890585, 0.45716438, 0.32858473, 0.30342039, 0.54974616,
       0.44655746, 0.28347939, 0.18516116, 0.47185314, 0.2851699 ,
       0.47717243, 0.41161126, 0.24903777, 0.50820494, 0.24225101,
       0.41215137, 0.28535759, 0.53608203, 0.42507145, 0.23192194,
       0.25689062, 0.43904084, 0.2618224 , 0.55711037, 0.45071176,
       0.463541  , 0.24090013, 0.21603245, 0.42049307, 0.27935457,
       0.48244068, 0.44448146, 0.22079507, 0.25151804, 0.35890621,
       0.21644104, 0.27597037, 0.49296513, 0.40737543, 0.17745614,
       0.28637144, 0.33740869, 0.24139316, 0.52884525, 0.43118083,
       0.31314492, 0.19928271, 0.33364618, 0.26862809, 0.52583504])}, 'en_US': {'source_spk_sim_mean': 0.21842844996814773, 'source_spk_sim_ci': 0.04314910065867791, 'source_spk_sim_std': 0.14229329160937662, 'synth_spk_sim_mean': 0.2801725693834669, 'synth_spk_sim_ci': 0.03706845671745558, 'synth_spk_sim_std': 0.14229329160937662, 'source_spk_sim': array([ 0.26936391,  0.11134893, -0.06592719,  0.32103619,  0.18141139,
        0.43482026,  0.17342308,  0.13471815, -0.03586613,  0.43723845,
        0.2095082 ,  0.60269278,  0.28670892,  0.10768288, -0.00076379,
        0.44147551,  0.16850227,  0.55763954,  0.31100199,  0.1081316 ,
       -0.08697058,  0.29445198,  0.15729021,  0.24922003,  0.12833877,
        0.09176284, -0.01398905,  0.34166172,  0.19265759,  0.42868495,
        0.20079376,  0.11846685,  0.05765842,  0.397773  ,  0.17740232,
        0.45828462,  0.21378292,  0.05622052,  0.00325047,  0.3509765 ,
        0.17380686,  0.41558078,  0.26012146,  0.01268811,  0.00986644,
        0.28331113,  0.15507363,  0.35274377,  0.23342289,  0.08767202,
        0.0693494 ,  0.44028452,  0.17937821,  0.5405333 ,  0.33682129,
        0.01219654,  0.04503404,  0.32415017,  0.14233162,  0.45947602]), 'synth_spk_sim': array([ 4.37746614e-01,  2.14420825e-01,  4.97395664e-01,  2.57958114e-01,
        1.00569710e-01,  3.74846965e-01,  4.16053832e-01,  2.48203650e-01,
        4.52206135e-01,  2.54954964e-01, -3.41212712e-02,  2.71677107e-01,
        3.85600239e-01,  2.24493861e-01,  3.85625035e-01,  1.77994400e-01,
        1.20682390e-02,  3.17455351e-01,  3.75279337e-01,  1.45862117e-01,
        4.86965865e-01,  2.11348370e-01,  7.33100846e-02,  3.63732368e-01,
        3.78722608e-01,  2.45364070e-01,  5.16578972e-01,  2.49650791e-01,
        7.68494159e-02,  2.95164913e-01,  4.15491223e-01,  2.31561631e-01,
        4.50972646e-01,  1.77759916e-01,  2.86933165e-02,  2.97382861e-01,
        4.26930845e-01,  1.89495414e-01,  3.80151600e-01,  1.93986580e-01,
        5.19661121e-02,  3.74200314e-01,  4.24580693e-01,  2.78934479e-01,
        4.99342620e-01,  2.11820588e-01, -3.58390862e-05,  3.02231461e-01,
        3.94909680e-01,  2.36534283e-01,  4.97194737e-01,  2.28617027e-01,
        2.63223983e-02,  3.31449866e-01,  4.21874404e-01,  2.56150633e-01,
        4.25249994e-01,  2.46027559e-01,  7.02466816e-02,  3.26332092e-01])}, 'pt_BR': {'source_spk_sim_mean': 0.18412709049880505, 'source_spk_sim_ci': 0.020189231502399166, 'source_spk_sim_std': 0.11790117641437355, 'synth_spk_sim_mean': 0.4988876521587372, 'synth_spk_sim_ci': 0.030714129987596026, 'synth_spk_sim_std': 0.11790117641437355, 'source_spk_sim': array([ 0.03174156,  0.15309732,  0.29301691,  0.13903761,  0.22425315,
        0.20490576,  0.18966684,  0.22677563,  0.31316835,  0.17811385,
        0.30457297,  0.21083604, -0.05388134,  0.14639591,  0.24636348,
        0.18606088,  0.27808404,  0.15970576, -0.01841928,  0.18124957,
        0.31725168,  0.09069631,  0.1484444 ,  0.1612955 ,  0.22508752,
        0.12892018,  0.28176066,  0.10724462,  0.21331114,  0.25656301,
        0.13838154,  0.10147178,  0.32639644,  0.18026385,  0.20816575,
        0.17456879,  0.13731088,  0.13323373,  0.31989574,  0.180052  ,
        0.24608561,  0.19874011,  0.04451283,  0.17229857,  0.24669494,
        0.18972981,  0.19601537,  0.14946361,  0.13496953,  0.1140327 ,
        0.27457383,  0.25459361,  0.26627749,  0.1947971 ,  0.15817204,
        0.09661979,  0.19250865,  0.15473145,  0.1538045 ,  0.18394338]), 'synth_spk_sim': array([0.54107362, 0.34177926, 0.37247643, 0.67581344, 0.69749618,
       0.43298012, 0.46051913, 0.3902283 , 0.40051666, 0.64236498,
       0.66517341, 0.43557963, 0.50175554, 0.3479369 , 0.35946116,
       0.62974817, 0.61974943, 0.37051314, 0.55963296, 0.32365385,
       0.42485541, 0.60214144, 0.62284589, 0.45764425, 0.51949936,
       0.33401874, 0.45608571, 0.67278355, 0.68508852, 0.46518046,
       0.52417654, 0.3634063 , 0.42742971, 0.65095448, 0.69139647,
       0.43280795, 0.46580333, 0.33820453, 0.42064354, 0.56737715,
       0.66590101, 0.47947428, 0.50480527, 0.35219595, 0.48939088,
       0.63628304, 0.6839608 , 0.47322106, 0.57384062, 0.35426402,
       0.37843788, 0.54875726, 0.64530325, 0.46885031, 0.52428675,
       0.28246018, 0.36077145, 0.55020404, 0.63505876, 0.43499672])}, 'es_ES': {'source_spk_sim_mean': 0.14347872810903936, 'source_spk_sim_ci': 0.029065896534354606, 'source_spk_sim_std': 0.15616940444091226, 'synth_spk_sim_mean': 0.4466073679427306, 'synth_spk_sim_ci': 0.04068328691840662, 'synth_spk_sim_std': 0.15616940444091226, 'source_spk_sim': array([ 0.41419557,  0.19622567,  0.11626213, -0.00080616,  0.11218368,
        0.24461977,  0.36567518,  0.189823  ,  0.17111853,  0.19898595,
        0.22087838,  0.15383552,  0.3368161 ,  0.19095038,  0.05031025,
        0.0569036 ,  0.14833064,  0.08134514,  0.35668075,  0.13242824,
        0.1051702 ,  0.0182506 ,  0.09664338, -0.0167166 ,  0.41844845,
        0.1059435 ,  0.02553965, -0.05832512,  0.00046555,  0.09606673,
        0.42223945,  0.20170924,  0.06102533,  0.05484221,  0.13769525,
        0.10972708,  0.36622921,  0.19654001,  0.08785954,  0.04575456,
        0.10981984,  0.07415636,  0.27429333,  0.16007455,  0.21055308,
        0.06914574,  0.13726354,  0.24963   ,  0.1874796 ,  0.11838198,
        0.08283126,  0.06282049,  0.100092  ,  0.16645904,  0.14952821,
        0.07860084,  0.09277285,  0.02901902,  0.00284867,  0.04108273]), 'synth_spk_sim': array([0.51340657, 0.32394937, 0.35221159, 0.77764702, 0.37739703,
       0.4599407 , 0.45164895, 0.24500513, 0.35035986, 0.74175924,
       0.32712051, 0.43054813, 0.4506768 , 0.30631924, 0.48731086,
       0.78859556, 0.27070752, 0.50455964, 0.55049807, 0.31106797,
       0.35973179, 0.79858881, 0.34711593, 0.42192891, 0.46317127,
       0.27908385, 0.35918695, 0.74862981, 0.36319661, 0.36958584,
       0.491016  , 0.32121378, 0.35445085, 0.73946691, 0.34160841,
       0.44695944, 0.48128435, 0.29258171, 0.40684095, 0.77126426,
       0.38018593, 0.40396428, 0.50399083, 0.25754479, 0.38557732,
       0.72098809, 0.3025291 , 0.42231807, 0.52861053, 0.2880286 ,
       0.34843001, 0.78231794, 0.33648413, 0.49674845, 0.4803929 ,
       0.23363061, 0.26169714, 0.61932838, 0.38450405, 0.48153475])}}}
{'model': 'tacotron2-d1', 'accent_stats': {'de_DE': {'source_spk_sim_mean': 0.384237102791667, 'source_spk_sim_ci': 0.042819541406242494, 'source_spk_sim_std': 0.12525305802543965, 'synth_spk_sim_mean': 0.11893445868045091, 'synth_spk_sim_ci': 0.03262934961748408, 'synth_spk_sim_std': 0.12525305802543965, 'source_spk_sim': array([0.22515939, 0.2462281 , 0.52746004, 0.37594956, 0.27325043,
       0.23977624, 0.58161241, 0.07128923, 0.32409194, 0.41973731,
       0.26812521, 0.31321281, 0.74087024, 0.6413486 , 0.23389871,
       0.54793012, 0.43020105, 0.20727296, 0.30926549, 0.68748587,
       0.19458443, 0.60535771, 0.35683987, 0.10189377, 0.26242182,
       0.30842751, 0.62362099, 0.25404918, 0.53887814, 0.17356868,
       0.37762624, 0.41623285, 0.6765514 , 0.23903728, 0.48070845,
       0.47186297, 0.48286974, 0.25738671, 0.26324174, 0.59918559,
       0.24130017, 0.44364437, 0.42657024, 0.31762245, 0.36692289,
       0.35569859, 0.6283198 , 0.10966147, 0.51660013, 0.36520457,
       0.30316839, 0.24723805, 0.64880407, 0.21934494, 0.45367861,
       0.24465461, 0.36817598, 0.35518402, 0.72608423, 0.36783779]), 'synth_spk_sim': array([ 0.06800963,  0.04866925,  0.19309293,  0.10506378, -0.05224932,
        0.04404884,  0.08100464,  0.23888235,  0.1481439 ,  0.06099911,
       -0.11893869, -0.04830507,  0.24786766,  0.11992786,  0.31288052,
        0.26238084,  0.07489911, -0.11822762, -0.06030932,  0.04023589,
        0.20963523,  0.31282276,  0.11978304,  0.36852154,  0.0137751 ,
        0.07425234,  0.19165216,  0.21114959,  0.23787321,  0.17691505,
       -0.0565533 ,  0.02088054,  0.12541264,  0.29625064,  0.2636064 ,
        0.34649065,  0.07876698,  0.03008771, -0.02387023,  0.10728295,
        0.22533205,  0.32790384,  0.04230003, -0.03179761,  0.00792647,
        0.07266354,  0.19051521,  0.15314487,  0.26027113,  0.07089423,
       -0.08711097, -0.01724541,  0.18348217,  0.25189343,  0.30267969,
        0.07134575, -0.0525607 ,  0.04532969,  0.15508205,  0.21120679])}, 'en_US': {'source_spk_sim_mean': 0.1729059603375693, 'source_spk_sim_ci': 0.027436461503043293, 'source_spk_sim_std': 0.11513340258979016, 'synth_spk_sim_mean': 0.14279318576833855, 'synth_spk_sim_ci': 0.029993104399812693, 'synth_spk_sim_std': 0.11513340258979016, 'source_spk_sim': array([ 0.27496323,  0.21252821,  0.04139897,  0.28144717, -0.02265125,
        0.31625396,  0.17753588,  0.17933282,  0.13017237,  0.31627569,
        0.15214175,  0.33544528,  0.28748927,  0.21157613,  0.06595295,
        0.24606939,  0.10301791,  0.30074629,  0.15797636,  0.21045797,
       -0.01589781,  0.08373973, -0.07810824,  0.0549592 ,  0.18169579,
        0.12679407,  0.02643973,  0.25000298,  0.06620359,  0.22118755,
        0.26468909,  0.05377693,  0.13781743,  0.23850127,  0.05666653,
        0.26937163,  0.25074708,  0.19440886,  0.02939613,  0.19263172,
        0.01686087,  0.16501462,  0.1571594 ,  0.18483967,  0.06710795,
        0.24645175,  0.01607401,  0.29316375,  0.32825956,  0.24037178,
        0.07346007,  0.35322988,  0.09206347,  0.3030901 ,  0.28125602,
        0.22567822,  0.13134299,  0.23619372,  0.08040145,  0.29918474]), 'synth_spk_sim': array([ 0.26337695,  0.04159335,  0.21673843,  0.13749415,  0.02725484,
        0.27920884,  0.32313514,  0.06416807,  0.12939128,  0.06748185,
        0.01291558,  0.24676396,  0.28537342,  0.01132374,  0.11858758,
        0.05374433, -0.12566403,  0.22754979,  0.32946911,  0.05870759,
        0.17414416,  0.14721973, -0.04774075,  0.21434933,  0.28122845,
        0.05708224,  0.15155847,  0.1337105 ,  0.00732727,  0.3224566 ,
        0.34197658,  0.05423346,  0.2267276 ,  0.04971233, -0.01653802,
        0.22166905,  0.24417046,  0.01423417,  0.25179344,  0.12285644,
       -0.05379421,  0.20266525,  0.26303864,  0.10295505,  0.18840455,
        0.12254037, -0.03288205,  0.26112697,  0.14361115,  0.09457994,
        0.22003201,  0.11589838, -0.0225632 ,  0.26236424,  0.32119745,
        0.05963559,  0.22811194,  0.07448555,  0.01943255,  0.27596548])}, 'pt_BR': {'source_spk_sim_mean': 0.19374995219210783, 'source_spk_sim_ci': 0.02614613411791293, 'source_spk_sim_std': 0.0833710629498663, 'synth_spk_sim_mean': 0.1466226512993065, 'synth_spk_sim_ci': 0.021718779595943614, 'synth_spk_sim_std': 0.0833710629498663, 'source_spk_sim': array([ 0.23622496,  0.15853336,  0.28660026,  0.34721455,  0.26622453,
        0.26420742,  0.17482468,  0.07452409,  0.19374794,  0.20186616,
        0.26038432,  0.2693921 ,  0.04591184,  0.13431585,  0.24712922,
        0.24446382,  0.05423592,  0.15908504,  0.12895995,  0.03721701,
        0.28173006,  0.06094667,  0.23741084,  0.23293106,  0.11809398,
        0.21377784,  0.32684195,  0.04949163,  0.15690683,  0.35764787,
       -0.03752182,  0.1441271 ,  0.31483167,  0.15315267,  0.24461105,
        0.25445297,  0.09676852,  0.25789589,  0.37253383,  0.24120523,
        0.16930178,  0.39734069,  0.13708843,  0.21236329,  0.27665767,
        0.18796836,  0.07180116,  0.3751772 ,  0.06093807,  0.13097726,
        0.33918962,  0.07261638,  0.04433936,  0.26497906,  0.03518518,
        0.13828717,  0.19737327,  0.18804796,  0.16100666,  0.30145967]), 'synth_spk_sim': array([ 0.14269255,  0.15223451,  0.1323179 ,  0.07764473,  0.40799767,
        0.16828851,  0.1887271 ,  0.03863003,  0.21085615,  0.12937543,
        0.43541658,  0.24581134,  0.21096705,  0.1294703 ,  0.10231306,
        0.12706134,  0.19266514,  0.13046418,  0.09972452,  0.07832581,
        0.0584707 ,  0.08938257,  0.33026087,  0.19159091,  0.02958706,
        0.04910962, -0.00127537,  0.04797657,  0.17479293,  0.15216318,
        0.13113877,  0.06483627,  0.03667697,  0.16760746,  0.26663366,
        0.18850645,  0.1198481 ,  0.13489966,  0.04848984,  0.25758144,
        0.17628904,  0.20497383,  0.13688461,  0.10303295,  0.16577011,
        0.13906887,  0.11833415,  0.19451109,  0.15496804,  0.09784859,
        0.0484936 ,  0.13062893,  0.21417643,  0.15683192,  0.08250864,
        0.05427082,  0.10749239,  0.13560972,  0.17376907,  0.26263469])}, 'fr_FR': {'source_spk_sim_mean': 0.2983348627264301, 'source_spk_sim_ci': 0.02884030097338986, 'source_spk_sim_std': 0.10360246192202122, 'synth_spk_sim_mean': 0.13995705956864793, 'synth_spk_sim_ci': 0.02698920892293995, 'synth_spk_sim_std': 0.10360246192202122, 'source_spk_sim': array([0.49238798, 0.21861549, 0.29882446, 0.19989391, 0.25010654,
       0.31033742, 0.55829185, 0.24303028, 0.32089463, 0.24882396,
       0.12036668, 0.46681723, 0.49663579, 0.33337086, 0.22868054,
       0.14698373, 0.20326857, 0.4153274 , 0.36997277, 0.17392547,
       0.29128945, 0.04115658, 0.35287392, 0.43140465, 0.29713824,
       0.23918334, 0.36869642, 0.31465632, 0.32300508, 0.42096946,
       0.3257136 , 0.19720817, 0.18887153, 0.22309808, 0.26408342,
       0.3128818 , 0.25635779, 0.23639876, 0.30084214, 0.02194637,
       0.3527512 , 0.36345881, 0.36495817, 0.32666826, 0.34901729,
       0.35190475, 0.34063956, 0.51227051, 0.52406389, 0.29986492,
       0.2213022 , 0.21607943, 0.35218886, 0.45760077, 0.26570046,
       0.19192256, 0.17917868, 0.14713924, 0.33256611, 0.24648543]), 'synth_spk_sim': array([ 0.20780437,  0.03160909,  0.05418043,  0.19441435,  0.19639286,
        0.07763703,  0.15077607,  0.0483757 ,  0.10434249,  0.13923256,
        0.15441625,  0.11341897,  0.20760833,  0.08770888,  0.0558506 ,
        0.05583726,  0.36763042,  0.09043322,  0.15955634,  0.01066083,
        0.01930586,  0.09011178,  0.3395839 ,  0.12476436,  0.15621383,
        0.13956642,  0.14784494,  0.10133988,  0.21237163,  0.07129838,
        0.21470638,  0.06616365,  0.03819561,  0.17136788,  0.23332231,
        0.15414187,  0.27906999, -0.00120969,  0.06004282,  0.09237489,
        0.48162848,  0.14474812,  0.26580739,  0.080758  ,  0.06810288,
        0.05053228,  0.34341305,  0.07034277,  0.21861182,  0.02987981,
        0.11588245,  0.09248341,  0.3440398 ,  0.15558659,  0.22085679,
        0.04979938,  0.01256571,  0.07191637,  0.35590449,  0.0061012 ])}, 'es_MX': {'source_spk_sim_mean': 0.21253293383245667, 'source_spk_sim_ci': 0.047003074003405226, 'source_spk_sim_std': 0.15269510644094086, 'synth_spk_sim_mean': 0.19453122216509655, 'synth_spk_sim_ci': 0.0397782065482861, 'synth_spk_sim_std': 0.15269510644094086, 'source_spk_sim': array([-0.06410611,  0.4654049 ,  0.58653122, -0.04306379,  0.39775047,
        0.02709298, -0.03691693,  0.28813791,  0.436324  ,  0.11031896,
        0.12209884, -0.00636419,  0.09356028,  0.44189325,  0.41360921,
        0.00486834,  0.33013919,  0.18730377,  0.14459178,  0.24358149,
        0.37919623,  0.1029373 ,  0.01822691, -0.08628628,  0.01340247,
        0.25988367,  0.35245085, -0.07520156,  0.19471532,  0.14930089,
        0.24979909,  0.18085931,  0.50754398, -0.00747724,  0.4622103 ,
        0.07033284,  0.13951162,  0.46735525,  0.50198144,  0.04215647,
        0.32064921,  0.21457843,  0.06943581,  0.48579428,  0.30961496,
        0.10832763,  0.06330963,  0.13485336,  0.20636542,  0.507254  ,
        0.44405407,  0.12076197,  0.37792188,  0.11705585,  0.08431055,
        0.45806161,  0.26105505,  0.01541449,  0.2468414 ,  0.14066201]), 'synth_spk_sim': array([ 0.12457562,  0.06056529,  0.14231452,  0.54007792,  0.29476562,
        0.10350211,  0.1920145 ,  0.00296512,  0.16966325,  0.50915009,
        0.45567486,  0.09064153,  0.13805784,  0.06711954,  0.10945912,
        0.52921987,  0.30477652,  0.21461348,  0.17559643, -0.0281956 ,
        0.22278896,  0.3930411 ,  0.16035698,  0.13266557,  0.27189684,
       -0.04625471,  0.14420477,  0.25248522,  0.35778067,  0.06715728,
        0.19358568,  0.06006356,  0.07421444,  0.51622015,  0.25330496,
        0.01917963,  0.26485801,  0.03208391,  0.14772721,  0.46251982,
        0.27734435,  0.04762934,  0.19086677,  0.03092746,  0.02732378,
        0.06313883,  0.27439329,  0.0656003 ,  0.24067627,  0.05479481,
        0.18053025,  0.45913485,  0.32131755,  0.10271707,  0.24102309,
        0.00471588,  0.13991003,  0.42195451,  0.33729586,  0.01414137])}, 'hi_HI': {'source_spk_sim_mean': 0.24594216470917066, 'source_spk_sim_ci': 0.035194777966074585, 'source_spk_sim_std': 0.12103520059288364, 'synth_spk_sim_mean': 0.15042137975178776, 'synth_spk_sim_ci': 0.03153056650613184, 'synth_spk_sim_std': 0.12103520059288364, 'source_spk_sim': array([0.21415602, 0.31798026, 0.19842948, 0.32133099, 0.15078269,
       0.17626996, 0.15991184, 0.38922608, 0.15310705, 0.2743274 ,
       0.20353749, 0.22586247, 0.1122421 , 0.50634623, 0.07167455,
       0.23790517, 0.3493101 , 0.12738705, 0.20396227, 0.42702231,
       0.15817349, 0.46430069, 0.42018735, 0.09204321, 0.16399951,
       0.46597582, 0.07724072, 0.45606202, 0.44040605, 0.36843705,
       0.22731002, 0.45331356, 0.06927522, 0.42947844, 0.32665995,
       0.34781364, 0.07178311, 0.42251065, 0.06606756, 0.37306461,
       0.33284679, 0.1418044 , 0.0731314 , 0.37228847, 0.08774219,
       0.34083974, 0.04825677, 0.04565345, 0.12377755, 0.39201409,
       0.08415516, 0.21502762, 0.24330439, 0.1364729 , 0.17245929,
       0.38983041, 0.10914002, 0.38317043, 0.18855299, 0.16118765]), 'synth_spk_sim': array([ 1.03000864e-01,  6.56806082e-02, -7.15202317e-02,  2.51302987e-01,
        1.90367192e-01,  2.34937578e-01,  1.74039990e-01,  9.89697129e-02,
        1.96944363e-02,  3.21748346e-01,  1.01790942e-01,  8.65301341e-02,
        1.16755240e-01,  3.30120660e-02,  2.78600911e-03,  2.85815656e-01,
        1.50229558e-01,  2.64545143e-01,  1.39425814e-01,  1.02188200e-01,
        1.07189909e-01,  3.91750246e-01,  4.26043794e-02,  1.03710808e-01,
        5.69911450e-02,  7.95922428e-02,  6.72587613e-03,  3.77539337e-01,
        2.95531809e-01,  1.63946450e-01,  1.03088446e-01,  1.21813998e-01,
        3.93553302e-02,  4.28336680e-01,  1.02353126e-01,  2.38831148e-01,
        1.37829033e-04,  9.80956182e-02,  2.07367260e-02,  4.11463171e-01,
        2.35960796e-01,  1.97856694e-01,  8.44944790e-02,  7.52861425e-02,
        7.47766048e-02,  4.12137181e-01,  1.00716278e-01,  1.42761588e-01,
        1.12050146e-01,  2.66147871e-02,  9.12921205e-02,  2.77063578e-01,
        2.01453790e-01,  2.30550244e-01,  1.36249185e-01, -1.76552255e-02,
        9.85546410e-02,  4.70080942e-01,  7.68285319e-02,  1.37115762e-01])}, 'es_ES': {'source_spk_sim_mean': 0.14611485029260318, 'source_spk_sim_ci': 0.041484372990020515, 'source_spk_sim_std': 0.14275011990164432, 'synth_spk_sim_mean': 0.12830033195593085, 'synth_spk_sim_ci': 0.03718746387223925, 'synth_spk_sim_std': 0.14275011990164432, 'source_spk_sim': array([ 0.19599308,  0.21435215,  0.0251944 , -0.03467821,  0.05771052,
       -0.1278374 ,  0.48214388,  0.26701823,  0.14654768,  0.13091217,
        0.27812788, -0.09409671,  0.37199885,  0.25521687,  0.33062673,
        0.20884357,  0.16893716, -0.02553786,  0.30895248,  0.14466178,
        0.1462608 ,  0.13388315,  0.55684316, -0.00679522,  0.04212753,
        0.03471062,  0.04886617,  0.04636572,  0.36539423,  0.12283546,
        0.58543473,  0.10010131, -0.05290055,  0.02566624,  0.03098388,
        0.18659486,  0.03147784,  0.1802347 ,  0.38015008, -0.0811829 ,
        0.19918756, -0.06912781,  0.17964189,  0.07521964,  0.21176606,
        0.21964459,  0.01300512,  0.03269957,  0.18112615,  0.07221422,
        0.00607494,  0.06740404,  0.00947892,  0.00183603,  0.45970544,
        0.11210205,  0.27905759,  0.09581939,  0.38875595,  0.04914065]), 'synth_spk_sim': array([ 0.25189286,  0.04955411, -0.00503367,  0.02798328,  0.20369874,
        0.15943414,  0.19410968,  0.09452754,  0.00528939,  0.06832618,
        0.06006854, -0.01560124,  0.26399931,  0.04506885,  0.0306258 ,
        0.4317131 ,  0.11573614,  0.04676911,  0.29250097,  0.04376312,
        0.01113244,  0.49821791, -0.00107187,  0.05991597,  0.13306685,
        0.04398948,  0.04381405,  0.49147698,  0.03331836,  0.13267833,
        0.29067084, -0.00182279,  0.03652839,  0.25134298,  0.09684955,
        0.19484954,  0.21226425,  0.0485227 , -0.04343059,  0.0865929 ,
        0.0914906 ,  0.1141772 ,  0.24555585,  0.0155206 , -0.0105323 ,
        0.32077864,  0.00256112,  0.1438005 ,  0.33046678,  0.03605234,
       -0.02134026,  0.51232934,  0.05910576,  0.13026236,  0.21593355,
       -0.02387336,  0.03117547,  0.47278649,  0.01675242,  0.03168462])}}}
{'model': 'radmmm-d2', 'accent_stats': {'es_ES': {'source_spk_sim_mean': 0.1945972145224611, 'source_spk_sim_ci': 0.021280953714334222, 'source_spk_sim_std': 0.09407008821575033, 'synth_spk_sim_mean': 0.29049180982013545, 'synth_spk_sim_ci': 0.024505954946951177, 'synth_spk_sim_std': 0.09407008821575033, 'source_spk_sim': array([0.34258765, 0.18257101, 0.09983937, 0.18380074, 0.12608185,
       0.18785232, 0.40664968, 0.23666455, 0.25491834, 0.22512244,
       0.21167517, 0.33111465, 0.21262383, 0.19785084, 0.14084762,
       0.18738467, 0.07140453, 0.15064947, 0.31719267, 0.20014413,
       0.14097935, 0.21982472, 0.11732669, 0.12861398, 0.35259241,
       0.11238398, 0.08022644, 0.15172146, 0.05673768, 0.22054516,
       0.37186122, 0.20577027, 0.14277206, 0.27344051, 0.08262126,
       0.24008861, 0.30950606, 0.21597266, 0.12684327, 0.21772596,
       0.11718988, 0.21612115, 0.36150935, 0.22799054, 0.10866263,
       0.19195502, 0.06893008, 0.26154152, 0.30669409, 0.15281172,
       0.17442778, 0.18292017, 0.09177349, 0.19607677, 0.2307393 ,
       0.16148856, 0.12593871, 0.18186539, 0.18233043, 0.10033701]), 'synth_spk_sim': array([0.36548874, 0.14637022, 0.31122658, 0.39923534, 0.17257191,
       0.31970569, 0.31896847, 0.18611202, 0.24715342, 0.32346213,
       0.22249256, 0.3724876 , 0.3491905 , 0.16503492, 0.34137771,
       0.46126443, 0.17718437, 0.29854563, 0.32140872, 0.16004439,
       0.30552131, 0.43104053, 0.23163618, 0.34525821, 0.38726705,
       0.12481381, 0.24839988, 0.39443284, 0.22143629, 0.29426238,
       0.3244727 , 0.21064287, 0.29546931, 0.35495937, 0.25368139,
       0.36874932, 0.38254771, 0.12602037, 0.33627456, 0.39504877,
       0.22222346, 0.3746337 , 0.36989567, 0.15646566, 0.31948054,
       0.36726972, 0.14493966, 0.33716625, 0.4026458 , 0.17528243,
       0.36042202, 0.44232368, 0.31254756, 0.34868219, 0.44171166,
       0.07564916, 0.20056844, 0.28523684, 0.15441324, 0.24669069])}, 'es_MX': {'source_spk_sim_mean': 0.25750134587287904, 'source_spk_sim_ci': 0.03043935825938356, 'source_spk_sim_std': 0.08808229842561066, 'synth_spk_sim_mean': 0.24457539822906255, 'synth_spk_sim_ci': 0.022946091342992008, 'synth_spk_sim_std': 0.08808229842561066, 'source_spk_sim': array([0.2057329 , 0.43940261, 0.45274296, 0.25317881, 0.39662367,
       0.27133727, 0.17520766, 0.35864955, 0.43368685, 0.19476579,
       0.32152811, 0.1593146 , 0.15194994, 0.36369911, 0.34724069,
       0.24187762, 0.39595008, 0.24964073, 0.13842447, 0.28073952,
       0.16021985, 0.13519716, 0.289386  , 0.03525042, 0.13172381,
       0.3478798 , 0.25221837, 0.09278515, 0.24477966, 0.11548147,
       0.14357576, 0.4825412 , 0.43760768, 0.28392106, 0.44805765,
       0.28050333, 0.17703705, 0.26473939, 0.43510208, 0.20458543,
       0.34623596, 0.19790936, 0.06794774, 0.34191146, 0.24772637,
       0.03900249, 0.36517641, 0.08180819, 0.17293233, 0.30937421,
       0.42994007, 0.17526455, 0.31243527, 0.19186535, 0.13152185,
       0.30619493, 0.40376875, 0.12720841, 0.28665957, 0.12091223]), 'synth_spk_sim': array([0.23979795, 0.1330079 , 0.38615456, 0.1596082 , 0.30868053,
       0.36842152, 0.21974984, 0.13241048, 0.26176253, 0.14937063,
       0.30584118, 0.37277433, 0.27175158, 0.15209423, 0.35099423,
       0.1949064 , 0.34517619, 0.35776103, 0.15940374, 0.0471016 ,
       0.37493989, 0.20303868, 0.24243614, 0.28337261, 0.31253621,
       0.08900667, 0.23267849, 0.17072262, 0.29809693, 0.18017191,
       0.28066471, 0.17680165, 0.28716576, 0.2200121 , 0.32681671,
       0.27749333, 0.22978014, 0.05657862, 0.30673745, 0.19102149,
       0.2849758 , 0.30974385, 0.28080148, 0.14376555, 0.34554669,
       0.22232084, 0.19357267, 0.19831693, 0.28072304, 0.11295992,
       0.3852762 , 0.13136627, 0.34508064, 0.38261288, 0.15340182,
       0.14121629, 0.38044849, 0.23302978, 0.23167434, 0.26084965])}, 'fr_FR': {'source_spk_sim_mean': 0.3314560084293286, 'source_spk_sim_ci': 0.025729761736583975, 'source_spk_sim_std': 0.10364552185729803, 'synth_spk_sim_mean': 0.20864910669624806, 'synth_spk_sim_ci': 0.02700042635511128, 'synth_spk_sim_std': 0.10364552185729803, 'source_spk_sim': array([0.19810356, 0.14295575, 0.0880615 , 0.1220329 , 0.25423253,
       0.36358649, 0.35757667, 0.32000664, 0.3366591 , 0.40921044,
       0.48287386, 0.44815263, 0.25428477, 0.40928301, 0.29994079,
       0.42078078, 0.50047034, 0.44090849, 0.28630418, 0.32012615,
       0.27450415, 0.34777293, 0.41385144, 0.40159598, 0.16396371,
       0.36100805, 0.27948067, 0.30338007, 0.42396933, 0.16579954,
       0.20387046, 0.34852675, 0.26744705, 0.28068238, 0.39735472,
       0.35465622, 0.18248177, 0.30519083, 0.24758108, 0.37305066,
       0.38210616, 0.39877269, 0.34064746, 0.33419847, 0.30239481,
       0.39679256, 0.44233662, 0.37056991, 0.26398206, 0.32596821,
       0.18435235, 0.40706921, 0.51292324, 0.46879211, 0.18899119,
       0.46741223, 0.31588462, 0.40011191, 0.45746076, 0.37487558]), 'synth_spk_sim': array([0.34683868, 0.12461059, 0.25877127, 0.10560476, 0.2308998 ,
       0.25602403, 0.29885036, 0.0640287 , 0.27511775, 0.04517926,
       0.2730763 , 0.27281484, 0.33289602, 0.11652205, 0.2710481 ,
       0.03996354, 0.24373174, 0.18534221, 0.34474313, 0.1799868 ,
       0.27156383, 0.07529449, 0.28753197, 0.15574008, 0.31888565,
       0.07693516, 0.32044324, 0.12559783, 0.25792813, 0.15470025,
       0.41442639, 0.08147372, 0.19863328, 0.0248189 , 0.27603152,
       0.23793739, 0.38042387, 0.13997661, 0.30568445, 0.040479  ,
       0.3295818 , 0.19802697, 0.26546806, 0.05194207, 0.27296615,
       0.04787051, 0.17643212, 0.11704794, 0.31493086, 0.12615146,
       0.27514279, 0.06994379, 0.30055881, 0.25071004, 0.36682266,
       0.1134913 , 0.29049098, 0.08166939, 0.30115542, 0.15798758])}, 'hi_HI': {'source_spk_sim_mean': 0.20348926205188037, 'source_spk_sim_ci': 0.03053673423880704, 'source_spk_sim_std': 0.1208216330559488, 'synth_spk_sim_mean': 0.07843197353649885, 'synth_spk_sim_ci': 0.03147493058043511, 'synth_spk_sim_std': 0.1208216330559488, 'source_spk_sim': array([0.04540766, 0.17829417, 0.06481964, 0.3018505 , 0.07054023,
       0.10697111, 0.16265248, 0.38369188, 0.00803783, 0.30995068,
       0.25338048, 0.10625642, 0.08969693, 0.38867819, 0.03119959,
       0.37051404, 0.24099737, 0.17591691, 0.14616391, 0.45655617,
       0.10474008, 0.36137521, 0.30987093, 0.16229875, 0.10748877,
       0.43107182, 0.03213909, 0.38027281, 0.3184666 , 0.15190312,
       0.12374123, 0.33333227, 0.04131233, 0.21762997, 0.19095302,
       0.19044745, 0.07615012, 0.37073401, 0.07379906, 0.28970629,
       0.31177577, 0.11909834, 0.12630194, 0.34241   , 0.07264791,
       0.25897771, 0.1820229 , 0.14557776, 0.12683064, 0.35516357,
       0.13099268, 0.25345868, 0.24156134, 0.15190046, 0.12106374,
       0.37887329, 0.08797323, 0.2865366 , 0.20498887, 0.15219119]), 'synth_spk_sim': array([-0.12202367,  0.04291018, -0.09788975,  0.14098473,  0.15918468,
        0.28890404, -0.08408576,  0.0683165 , -0.04375725,  0.26110432,
        0.05777755,  0.26926354, -0.04885597,  0.05018651, -0.02005582,
        0.16596407,  0.08095861,  0.26784161, -0.01830987,  0.05170608,
       -0.09582495,  0.11677194,  0.07981395,  0.26600704, -0.00790942,
        0.10286661,  0.00746973,  0.21031319,  0.07819337,  0.28035104,
       -0.03955218,  0.03011409, -0.05355878,  0.13124573,  0.13227536,
        0.27164263, -0.08535337,  0.09102256, -0.08303666,  0.11960217,
        0.04864021,  0.24145649, -0.02838179,  0.03443534, -0.02295648,
        0.19957505,  0.0709114 ,  0.24780351, -0.04969815,  0.00783292,
       -0.08500105,  0.13868997,  0.10927609,  0.31067812, -0.02488545,
        0.01888733, -0.08795233,  0.23675509,  0.10415888,  0.21311492])}, 'en_US': {'source_spk_sim_mean': 0.14208493828385446, 'source_spk_sim_ci': 0.03913157732635917, 'source_spk_sim_std': 0.14732983623184556, 'synth_spk_sim_mean': 0.21045854835150143, 'synth_spk_sim_ci': 0.038380513907446255, 'synth_spk_sim_std': 0.14732983623184556, 'source_spk_sim': array([ 0.26244286,  0.13594081, -0.09540762,  0.38127926, -0.05549847,
        0.13815664,  0.28156653,  0.18307577, -0.00196396,  0.39658052,
        0.05623756,  0.18365955,  0.32606739,  0.13769844,  0.00379093,
        0.42077464,  0.11543213,  0.19359788,  0.23381825,  0.25715518,
       -0.12959968,  0.35235551, -0.19523096, -0.01341012,  0.17653283,
        0.16979505,  0.0097455 ,  0.38501242,  0.0626727 ,  0.16880023,
        0.22894946,  0.18327691,  0.01849509,  0.41843078, -0.00115602,
        0.13052082,  0.25786158,  0.08078895, -0.0475222 ,  0.30905971,
        0.04215256,  0.06883883,  0.20131263,  0.08715004, -0.08317714,
        0.25893745, -0.00641393,  0.05331821,  0.18542311,  0.11603157,
       -0.00978017,  0.4254435 , -0.03899563,  0.14732659,  0.30609226,
        0.17833956, -0.04183606,  0.32857153,  0.00763233,  0.17894623]), 'synth_spk_sim': array([ 0.31079075,  0.17287852,  0.48662457,  0.19105773, -0.06555861,
        0.35902143,  0.1983289 ,  0.15051261,  0.42475241,  0.19255053,
       -0.02147732,  0.28040147,  0.18678926,  0.14499256,  0.33076954,
        0.15854651, -0.01035515,  0.44097877,  0.23001182,  0.11603627,
        0.40583339,  0.22870517, -0.03124034,  0.33303446,  0.1822039 ,
        0.16223307,  0.42848733,  0.19699265, -0.04658761,  0.31482223,
        0.22454423,  0.16867584,  0.37022072,  0.16187181, -0.05914098,
        0.32185221,  0.23961213,  0.14143549,  0.36829978,  0.20787083,
       -0.02040697,  0.32878816,  0.17708629,  0.1630715 ,  0.39002356,
        0.19157629, -0.08382354,  0.3269552 ,  0.15626535,  0.14953515,
        0.41022232,  0.21530353, -0.05464984,  0.39114222,  0.29547846,
        0.12674841,  0.45224288,  0.13732652, -0.01563234,  0.29288092])}, 'de_DE': {'source_spk_sim_mean': 0.21738470929364365, 'source_spk_sim_ci': 0.01675767406105485, 'source_spk_sim_std': 0.07690232691604182, 'synth_spk_sim_mean': 0.1916200983648499, 'synth_spk_sim_ci': 0.020033625932166347, 'synth_spk_sim_std': 0.07690232691604182, 'source_spk_sim': array([0.13211621, 0.15817212, 0.26043731, 0.2626434 , 0.16510822,
       0.17194729, 0.29501301, 0.24928661, 0.25640401, 0.21537285,
       0.19346221, 0.1970562 , 0.26071253, 0.2306824 , 0.28794286,
       0.30559123, 0.29324543, 0.07155075, 0.16568604, 0.30306473,
       0.23283911, 0.30077058, 0.22423172, 0.22860996, 0.09008171,
       0.17423707, 0.37502801, 0.26833802, 0.23760223, 0.34316003,
       0.14024377, 0.1818686 , 0.22622851, 0.23863746, 0.19766565,
       0.29033023, 0.25241837, 0.12682079, 0.18932578, 0.23431423,
       0.21411771, 0.28754404, 0.18026541, 0.1292194 , 0.07706349,
       0.1911124 , 0.2565605 , 0.22596495, 0.19607615, 0.24324976,
       0.13995384, 0.09940187, 0.28538582, 0.20636256, 0.25807232,
       0.19930853, 0.12708677, 0.25215593, 0.24608929, 0.19984457]), 'synth_spk_sim': array([0.19587925, 0.23769993, 0.32984626, 0.15187374, 0.10519873,
       0.19008076, 0.18625838, 0.21422638, 0.29738584, 0.07600232,
       0.16926938, 0.2252145 , 0.1684906 , 0.15108733, 0.20678559,
       0.31992698, 0.13588105, 0.07429276, 0.22382809, 0.09358563,
       0.27265275, 0.24150454, 0.10130782, 0.20718431, 0.21173063,
       0.22708964, 0.25748706, 0.18005952, 0.34393668, 0.09816959,
       0.13809891, 0.21909723, 0.20286752, 0.26298186, 0.28482097,
       0.33573994, 0.09992343, 0.10041792, 0.22259992, 0.20183662,
       0.25366911, 0.38912079, 0.14352044, 0.12364458, 0.1635897 ,
       0.07527971, 0.12980364, 0.17847988, 0.31075478, 0.06000708,
       0.08196267, 0.20171984, 0.19344135, 0.23245938, 0.27483073,
       0.09238456, 0.09820099, 0.19124509, 0.17023191, 0.1705393 ])}, 'pt_BR': {'source_spk_sim_mean': 0.23520783154914776, 'source_spk_sim_ci': 0.025464337500133022, 'source_spk_sim_std': 0.10629386322204355, 'synth_spk_sim_mean': 0.23755864165723323, 'synth_spk_sim_ci': 0.0276903389022299, 'synth_spk_sim_std': 0.10629386322204355, 'source_spk_sim': array([0.14900054, 0.24648371, 0.26059702, 0.49403572, 0.24929909,
       0.1888998 , 0.12132985, 0.26678973, 0.28920758, 0.35198307,
       0.33557415, 0.20848157, 0.06342123, 0.25009677, 0.23606552,
       0.40464005, 0.20253094, 0.26981559, 0.06066631, 0.15526927,
       0.17677154, 0.23156376, 0.26330921, 0.05759642, 0.15278099,
       0.24942264, 0.32720226, 0.3539491 , 0.34479165, 0.30048281,
       0.08395691, 0.23403668, 0.22997649, 0.31977037, 0.3803944 ,
       0.18940607, 0.06552713, 0.21028472, 0.24902281, 0.29052633,
       0.33204168, 0.25491372, 0.06981678, 0.18574044, 0.18572062,
       0.43877813, 0.23576006, 0.21758702, 0.06450027, 0.24665482,
       0.22109273, 0.28117856, 0.31995478, 0.27486181, 0.04570475,
       0.20687261, 0.22235261, 0.39502436, 0.21208787, 0.18686643]), 'synth_spk_sim': array([ 0.33810294,  0.1567495 ,  0.30953306,  0.00829786,  0.33516943,
        0.29372528,  0.31953353,  0.23356117,  0.33815336,  0.10380225,
        0.33516774,  0.23167406,  0.34871963,  0.17167115,  0.37177724,
        0.06814317,  0.21947636,  0.24090548,  0.26545373,  0.16149487,
        0.33914903,  0.02255019,  0.26373926,  0.23013718,  0.23315959,
        0.20201854,  0.36641681,  0.05518034,  0.32615092,  0.28335401,
        0.37096581,  0.23368356,  0.27075979,  0.06025625,  0.31727016,
        0.3147901 ,  0.35261527,  0.239898  ,  0.33288851,  0.01492959,
        0.32771659,  0.25514132,  0.27361181,  0.19047813,  0.38844156,
        0.03586117,  0.29888809,  0.23663332,  0.29848546,  0.20101602,
        0.31291074,  0.005221  ,  0.2626414 ,  0.28296918,  0.28462324,
        0.13561228,  0.22301042, -0.00198346,  0.31802171,  0.24319384])}}}
{'model': 'radtts-d1', 'accent_stats': {'es_ES': {'source_spk_sim_mean': 0.11500958973386635, 'source_spk_sim_ci': 0.026366606628004875, 'source_spk_sim_std': 0.15809521608057786, 'synth_spk_sim_mean': 0.4715020534892877, 'synth_spk_sim_ci': 0.04118497511890794, 'synth_spk_sim_std': 0.15809521608057786, 'source_spk_sim': array([ 0.37092176,  0.13219933,  0.17255111, -0.03516832, -0.03157957,
        0.18942501,  0.24704349,  0.16945693,  0.1478426 ,  0.13018759,
        0.11818287,  0.19792704,  0.17722061,  0.33029979,  0.09466046,
        0.04375327,  0.04004017,  0.10672922,  0.19622301,  0.16858193,
        0.09409645, -0.01755503, -0.02811848,  0.05845234,  0.24405472,
        0.1063326 , -0.01290823, -0.09117125, -0.12444849,  0.11990323,
        0.26730973,  0.17602338,  0.12859289,  0.02081526,  0.05576642,
        0.09533018,  0.30109882,  0.17963374,  0.17535353,  0.06475075,
        0.06724247,  0.13013637,  0.23787999,  0.24823885,  0.27027193,
        0.12153053,  0.02287234,  0.15417451,  0.08771311,  0.15878987,
        0.10550003, -0.00271088,  0.0186746 ,  0.09948783,  0.05437832,
        0.14605413,  0.16922511,  0.02641761, -0.01439149,  0.01927932]), 'synth_spk_sim': array([0.61627406, 0.26884133, 0.3827939 , 0.75536841, 0.43957639,
       0.47076532, 0.53109413, 0.16750164, 0.28891838, 0.72965443,
       0.42467472, 0.46035713, 0.62220395, 0.16922419, 0.37219438,
       0.72617882, 0.50106126, 0.40274882, 0.72406048, 0.29310417,
       0.41164178, 0.68810755, 0.54342973, 0.41467556, 0.6847344 ,
       0.22453351, 0.45977083, 0.68034869, 0.5738557 , 0.44906428,
       0.6273306 , 0.19634967, 0.44711012, 0.61341953, 0.54783005,
       0.39931053, 0.62548429, 0.25814533, 0.42249686, 0.59643513,
       0.50674438, 0.42778668, 0.54867065, 0.29927093, 0.35628596,
       0.67413843, 0.44090706, 0.42527482, 0.6280086 , 0.18128338,
       0.52157736, 0.70344746, 0.56030113, 0.54137594, 0.56887633,
       0.21408182, 0.23624821, 0.36013848, 0.41414407, 0.47089148])}, 'es_MX': {'source_spk_sim_mean': 0.2329728037933819, 'source_spk_sim_ci': 0.04081709951015352, 'source_spk_sim_std': 0.13664213880010484, 'synth_spk_sim_mean': 0.4176778155068556, 'synth_spk_sim_ci': 0.035596289541161126, 'synth_spk_sim_std': 0.13664213880010484, 'source_spk_sim': array([ 0.14912377,  0.47242489,  0.51442313,  0.05616894,  0.44146061,
        0.31096184,  0.07924413,  0.33757702,  0.43004707,  0.15588008,
        0.39985049,  0.23482099,  0.05789261,  0.39292178,  0.48728764,
        0.15370715,  0.3739377 ,  0.20501404, -0.05404511, -0.00897037,
        0.22145613,  0.07354754,  0.47852811,  0.04868338, -0.03311423,
        0.22580943,  0.27371144,  0.01809155,  0.33947533,  0.11353623,
        0.15497532,  0.35134387,  0.40749741, -0.00230396,  0.48815748,
        0.26779607,  0.14619112,  0.31453118,  0.4462741 ,  0.0804733 ,
        0.45457006,  0.21892577,  0.12400233,  0.29370844,  0.29119191,
        0.05748281,  0.38263622,  0.10250935,  0.14090142,  0.1888966 ,
        0.45861587,  0.10525701,  0.3751165 ,  0.22292127,  0.048409  ,
        0.23790787,  0.33323789,  0.06567465,  0.19064829,  0.08136581]), 'synth_spk_sim': array([0.65527666, 0.29642963, 0.48063582, 0.68660104, 0.37818286,
       0.47575098, 0.46759254, 0.33465919, 0.30646941, 0.59758937,
       0.28692216, 0.39099762, 0.59907871, 0.29955867, 0.35578439,
       0.68964529, 0.33102375, 0.48086253, 0.35244921, 0.17629884,
       0.38994369, 0.58420533, 0.26018074, 0.28512746, 0.58375341,
       0.2855728 , 0.34083882, 0.47558856, 0.43746114, 0.28373337,
       0.58843982, 0.29291543, 0.40027654, 0.73495966, 0.36192006,
       0.34890187, 0.45653605, 0.2975432 , 0.47202229, 0.72517264,
       0.3348715 , 0.43796852, 0.35500401, 0.21621391, 0.34923938,
       0.53970021, 0.31212133, 0.22133046, 0.59247911, 0.32169068,
       0.44303107, 0.65936035, 0.38093683, 0.48640978, 0.39861912,
       0.21450648, 0.39161932, 0.44218221, 0.43197677, 0.28450632])}, 'fr_FR': {'source_spk_sim_mean': 0.23409217471877733, 'source_spk_sim_ci': 0.025068271056061738, 'source_spk_sim_std': 0.13844505070323862, 'synth_spk_sim_mean': 0.4016766923169295, 'synth_spk_sim_ci': 0.03606596144972983, 'synth_spk_sim_std': 0.13844505070323862, 'source_spk_sim': array([ 0.25140336,  0.2801916 ,  0.04824606,  0.1503251 ,  0.40477633,
        0.25776401,  0.2799738 ,  0.19057982,  0.0988735 ,  0.1958061 ,
        0.44540402,  0.23437227,  0.20270246,  0.33942229,  0.13251443,
        0.27736682,  0.35956109,  0.19723736,  0.21500337,  0.30087745,
        0.19814597,  0.27383471,  0.39087069,  0.24146895,  0.0957112 ,
        0.36043161,  0.32311544,  0.29218701,  0.47164926,  0.2496393 ,
        0.23061292,  0.32689506,  0.14137051,  0.26629168,  0.32423684,
        0.19961391,  0.18987083,  0.28620172,  0.17572831,  0.18996698,
        0.3503902 ,  0.10547253,  0.25739455,  0.20740306,  0.16346225,
        0.17964043,  0.27390733,  0.24073301,  0.20225373,  0.14157052,
       -0.04097319,  0.08595971,  0.35699257,  0.14675735,  0.17266148,
        0.32000875,  0.17107733,  0.23711962,  0.26099205,  0.12246305]), 'synth_spk_sim': array([0.7220934 , 0.27992398, 0.50234765, 0.35694009, 0.42802152,
       0.38885486, 0.68504691, 0.30836892, 0.50993866, 0.36610577,
       0.33389086, 0.4170278 , 0.74976832, 0.2907722 , 0.45706794,
       0.3083013 , 0.41350991, 0.31086576, 0.71340287, 0.37137151,
       0.4220947 , 0.25751418, 0.39382514, 0.35606843, 0.47870693,
       0.22939457, 0.3435086 , 0.1981049 , 0.23747468, 0.42312166,
       0.6378451 , 0.17279693, 0.42652231, 0.31052953, 0.30333039,
       0.38671279, 0.68471205, 0.35850063, 0.50182897, 0.27032006,
       0.49021578, 0.38959694, 0.59174895, 0.25784492, 0.30510828,
       0.24702705, 0.3092263 , 0.34524575, 0.67222404, 0.3387984 ,
       0.43058172, 0.3465822 , 0.44417563, 0.40577087, 0.63292617,
       0.23330143, 0.38286117, 0.33671165, 0.30705038, 0.32707113])}, 'hi_HI': {'source_spk_sim_mean': 0.2687009176549812, 'source_spk_sim_ci': 0.0414513098003482, 'source_spk_sim_std': 0.11899511925403083, 'synth_spk_sim_mean': 0.4241999884446462, 'synth_spk_sim_ci': 0.03099911020236628, 'synth_spk_sim_std': 0.11899511925403083, 'source_spk_sim': array([0.0825149 , 0.44541052, 0.14593701, 0.3600446 , 0.19254754,
       0.24906984, 0.07769854, 0.50940824, 0.0870617 , 0.26199231,
       0.12660018, 0.10178004, 0.16598055, 0.59096712, 0.0771871 ,
       0.46935865, 0.24231687, 0.34700149, 0.08647683, 0.56058347,
       0.11709125, 0.44750336, 0.32658109, 0.25507358, 0.14019556,
       0.57378894, 0.23636736, 0.42203134, 0.2809965 , 0.31089717,
       0.20449312, 0.55318117, 0.09129668, 0.46634376, 0.12508015,
       0.1962606 , 0.06202357, 0.49638173, 0.1312089 , 0.42181635,
       0.2423798 , 0.23638946, 0.04318348, 0.46552852, 0.18500367,
       0.45210683, 0.24030039, 0.19076797, 0.0949869 , 0.47728455,
       0.17439818, 0.48950782, 0.23375778, 0.22917528, 0.02316626,
       0.46407092, 0.1305984 , 0.35662013, 0.13479094, 0.21948808]), 'synth_spk_sim': array([0.43170837, 0.30347514, 0.23468   , 0.48882592, 0.59945029,
       0.38773051, 0.49950412, 0.23853345, 0.17110091, 0.53617799,
       0.4908753 , 0.46838242, 0.4461849 , 0.30638275, 0.20228343,
       0.53586394, 0.46359754, 0.49525517, 0.51776421, 0.33642876,
       0.24263626, 0.54510719, 0.39666757, 0.44824967, 0.52300173,
       0.24596888, 0.28865939, 0.63892752, 0.49032548, 0.44603667,
       0.45151773, 0.38272989, 0.19021989, 0.53515285, 0.48827824,
       0.50049651, 0.5094341 , 0.29621422, 0.2907865 , 0.58792359,
       0.47619292, 0.43546394, 0.5760088 , 0.30563492, 0.30387348,
       0.54970831, 0.47454938, 0.45118845, 0.54868215, 0.38874212,
       0.2328326 , 0.52580655, 0.5281499 , 0.43945625, 0.55739081,
       0.32883272, 0.27453503, 0.59083438, 0.46588597, 0.34569165])}, 'en_US': {'source_spk_sim_mean': 0.2755685376624266, 'source_spk_sim_ci': 0.04134471800257494, 'source_spk_sim_std': 0.1706596394948641, 'synth_spk_sim_mean': 0.28748465233171977, 'synth_spk_sim_ci': 0.0444581005083382, 'synth_spk_sim_std': 0.1706596394948641, 'source_spk_sim': array([ 0.38463753,  0.34973568, -0.11370402,  0.43317017,  0.39546055,
        0.21540657,  0.28634775,  0.27431908,  0.05808564,  0.55028659,
        0.34264058,  0.35894081,  0.30535164,  0.34172848,  0.02086161,
        0.54149008,  0.20647193,  0.33400935,  0.46381786,  0.44837219,
       -0.03340717,  0.42215174,  0.34397915,  0.1210111 ,  0.26318946,
        0.36318341,  0.03599952,  0.48723182,  0.31282377,  0.23675698,
        0.36326224,  0.31425765, -0.01736349,  0.44598529,  0.30892378,
        0.29241642,  0.27366489,  0.3285225 ,  0.02245329,  0.44018519,
        0.36046582,  0.1425368 ,  0.27581799,  0.14179754, -0.03038098,
        0.33773768,  0.19491215,  0.18238881,  0.20890239,  0.29633582,
       -0.01351163,  0.48982278,  0.36660931,  0.38291866,  0.37988034,
        0.31639695, -0.02650882,  0.51511669,  0.25848639,  0.23172995]), 'synth_spk_sim': array([ 0.52344507,  0.15033746,  0.45323202,  0.35775369,  0.00447986,
        0.45582625,  0.48496941,  0.18412301,  0.40096304,  0.28358331,
       -0.04050117,  0.40416887,  0.42549887,  0.1710244 ,  0.36455786,
        0.34398693,  0.0235398 ,  0.43478698,  0.3173871 ,  0.18171489,
        0.32418665,  0.34612721,  0.01632398,  0.37936378,  0.42855176,
        0.13270505,  0.42769295,  0.31839415, -0.00428702,  0.41799355,
        0.36537361,  0.14181964,  0.4352268 ,  0.24701242, -0.05276458,
        0.38069636,  0.45122468,  0.19778319,  0.44261399,  0.28576759,
       -0.034872  ,  0.46586105,  0.49416465,  0.17058721,  0.44497433,
        0.28311455, -0.01580432,  0.35241088,  0.44006824,  0.17660028,
        0.45405924,  0.30740428, -0.05833331,  0.36934635,  0.49997678,
        0.15616113,  0.50783855,  0.30169886, -0.02439528,  0.35153425])}, 'de_DE': {'source_spk_sim_mean': 0.23916216638560098, 'source_spk_sim_ci': 0.04160554202566602, 'source_spk_sim_std': 0.1403955210264991, 'synth_spk_sim_mean': 0.374688273606201, 'synth_spk_sim_ci': 0.0365740734200042, 'synth_spk_sim_std': 0.1403955210264991, 'source_spk_sim': array([0.15838963, 0.07679851, 0.23004496, 0.25916177, 0.19579874,
       0.15785381, 0.53598845, 0.17947756, 0.24682988, 0.26224822,
       0.20456748, 0.12851804, 0.68218076, 0.55121845, 0.2256455 ,
       0.2724821 , 0.18172416, 0.18096557, 0.08635657, 0.60723543,
       0.20779997, 0.17624515, 0.18169239, 0.10900413, 0.1925254 ,
       0.02516032, 0.53662312, 0.1172936 , 0.26500344, 0.16989863,
       0.25840867, 0.10119813, 0.55090541, 0.05904085, 0.22224064,
       0.29866198, 0.14910029, 0.28082386, 0.07550281, 0.51302421,
       0.17238078, 0.23620129, 0.10841329, 0.18475832, 0.14397527,
       0.23102453, 0.65617961, 0.12912746, 0.25735912, 0.17815176,
       0.16130209, 0.06305575, 0.52835846, 0.02524266, 0.20907725,
       0.19386615, 0.18542871, 0.08975901, 0.47684258, 0.20558731]), 'synth_spk_sim': array([0.11444191, 0.44669908, 0.50060791, 0.32039475, 0.14494525,
       0.360062  , 0.32370648, 0.4864715 , 0.47793725, 0.29996994,
       0.13418783, 0.45890892, 0.37126616, 0.36638758, 0.44047025,
       0.51098633, 0.30283132, 0.03698814, 0.42727411, 0.28490248,
       0.3892332 , 0.56904376, 0.25813356, 0.53911859, 0.19419645,
       0.53243273, 0.40823978, 0.49408457, 0.60164601, 0.343885  ,
       0.08145035, 0.49718562, 0.38773048, 0.56290597, 0.59464896,
       0.54264271, 0.37211454, 0.05289926, 0.50210631, 0.41801301,
       0.40970916, 0.55962348, 0.33020082, 0.20291452, 0.49966353,
       0.28626022, 0.41996953, 0.428348  , 0.50137442, 0.36195973,
       0.19749798, 0.39912805, 0.36849025, 0.48483709, 0.49936992,
       0.25298741, 0.13701198, 0.30011031, 0.33798718, 0.3527028 ])}, 'pt_BR': {'source_spk_sim_mean': 0.21971860776344934, 'source_spk_sim_ci': 0.02901169303436527, 'source_spk_sim_std': 0.12255824923596745, 'synth_spk_sim_mean': 0.5534363975127538, 'synth_spk_sim_ci': 0.03192733196194628, 'synth_spk_sim_std': 0.12255824923596745, 'source_spk_sim': array([ 0.0078655 ,  0.22563031,  0.30751738,  0.22612663,  0.27070159,
        0.26407984,  0.04358103,  0.24312626,  0.30169937,  0.35798618,
        0.30133429,  0.21024595, -0.08447039,  0.22872052,  0.28871134,
        0.27974039,  0.3149963 ,  0.20472692, -0.08047786,  0.32367632,
        0.32572576,  0.21316378,  0.2141211 ,  0.08450382,  0.06517074,
        0.23475027,  0.34045604,  0.1555903 ,  0.31667683,  0.29353496,
        0.0731867 ,  0.2642768 ,  0.31424984,  0.32439962,  0.31702861,
        0.21045485,  0.05953834,  0.34676957,  0.27567053,  0.3217622 ,
        0.35955375,  0.30898967, -0.05630794,  0.16001977,  0.20890045,
        0.13091318,  0.25185502,  0.19429545,  0.10411964,  0.29845223,
        0.26015759,  0.30711043,  0.29284254,  0.24554825, -0.00232041,
        0.3079125 ,  0.14058205,  0.20749588,  0.2324895 ,  0.24395838]), 'synth_spk_sim': array([0.68102056, 0.33857042, 0.49137077, 0.6016078 , 0.66885662,
       0.58033442, 0.71970212, 0.38510373, 0.50710452, 0.56055743,
       0.6954571 , 0.55309469, 0.67655772, 0.29755494, 0.49356344,
       0.58335012, 0.68836784, 0.32769862, 0.71319979, 0.33985731,
       0.50148278, 0.54165161, 0.62304711, 0.48905683, 0.75043881,
       0.34637353, 0.48693442, 0.61569589, 0.59348589, 0.59481549,
       0.69092447, 0.36243594, 0.4454993 , 0.64581656, 0.66603404,
       0.63125461, 0.69881743, 0.39809582, 0.49096215, 0.56025296,
       0.64334172, 0.59027153, 0.62354201, 0.39647099, 0.54503542,
       0.69715196, 0.6238305 , 0.45577523, 0.69791186, 0.36161977,
       0.51133895, 0.60147274, 0.71652746, 0.56771576, 0.67847931,
       0.34531257, 0.38724113, 0.602162  , 0.64700538, 0.47797194])}}}
{'model': 'tacotron2-d2', 'accent_stats': {'es_ES': {'source_spk_sim_mean': 0.034220769473661976, 'source_spk_sim_ci': 0.023605032371290538, 'source_spk_sim_std': 0.16784705622485266, 'synth_spk_sim_mean': 0.22497967048548162, 'synth_spk_sim_ci': 0.04372540172802698, 'synth_spk_sim_std': 0.16784705622485266, 'source_spk_sim': array([ 0.13561909, -0.02817059, -0.08960617, -0.05887453, -0.06072111,
       -0.12752034,  0.17266554,  0.1438981 ,  0.07264331,  0.08564521,
        0.10586923, -0.0498695 ,  0.15203729,  0.01374041, -0.02685034,
       -0.02480417,  0.02214568, -0.01473834,  0.2174883 ,  0.06039958,
       -0.09881187,  0.04843586,  0.07235616, -0.08228108,  0.24242076,
        0.04551069, -0.01204009, -0.0500413 , -0.0632259 ,  0.15600905,
        0.13339658, -0.04134364, -0.07514296,  0.02928977,  0.01787332,
       -0.13064964,  0.23737131,  0.01990949, -0.02587073,  0.0212789 ,
        0.03270622,  0.12922823,  0.15783086,  0.08906124,  0.02522331,
        0.0196625 ,  0.05374371,  0.08641012,  0.08353388, -0.01584382,
       -0.04386945, -0.0056664 , -0.06501069,  0.01205885,  0.19789201,
        0.13306589, -0.06299014,  0.00306053,  0.00331498,  0.07439303]), 'synth_spk_sim': array([ 0.32822704,  0.04343662,  0.00996111,  0.52955043,  0.09265884,
        0.28830126,  0.35197145,  0.11866482,  0.05432964,  0.46547487,
        0.19862975,  0.09331402,  0.33163527,  0.10978822, -0.01083659,
        0.54566902,  0.24735041,  0.15403238,  0.4138265 ,  0.08624697,
        0.01641985,  0.54162163,  0.23666847,  0.18710715,  0.3967405 ,
        0.04592638,  0.06963674,  0.50949615,  0.26551634,  0.27080515,
        0.30809495,  0.02766702,  0.14016041,  0.50809097,  0.25555676,
        0.12823415,  0.4082647 ,  0.12729953, -0.01617631,  0.54976678,
        0.22611299,  0.18379544,  0.39089626,  0.08022621, -0.01174752,
        0.26738834,  0.19208404,  0.18651842,  0.38959378,  0.24116488,
        0.02098031,  0.57580578,  0.2036285 ,  0.14283474,  0.30022392,
        0.06227984,  0.07067472,  0.39559305,  0.12525755,  0.02633963])}, 'es_MX': {'source_spk_sim_mean': 0.0993999551195884, 'source_spk_sim_ci': 0.024519287267546944, 'source_spk_sim_std': 0.1470113696820413, 'synth_spk_sim_mean': 0.18215468341174226, 'synth_spk_sim_ci': 0.03829755101169863, 'synth_spk_sim_std': 0.1470113696820413, 'source_spk_sim': array([ 0.03834362,  0.37699306,  0.038819  ,  0.01963612,  0.26644671,
        0.00764891, -0.06008173,  0.16960423,  0.07928229,  0.01742989,
        0.11186846,  0.04441833,  0.12335195,  0.14706041,  0.09214158,
        0.01654302,  0.13038616,  0.09926695,  0.06971576,  0.03335445,
        0.14410947,  0.12947838,  0.17694966,  0.08510307,  0.00097296,
        0.07760391, -0.00395953, -0.05549641,  0.01398143,  0.10766975,
        0.15139438,  0.21319792,  0.09393579,  0.00614463,  0.32560477,
        0.03685139,  0.09012508,  0.16180733,  0.06831628,  0.11468277,
        0.272028  ,  0.07976421, -0.01019354,  0.18030161,  0.18751769,
        0.0841013 ,  0.163434  ,  0.17914982,  0.04576373,  0.2311615 ,
        0.07889348,  0.07364298,  0.18631458,  0.02579734, -0.06693148,
        0.24445339, -0.00727052,  0.02264737,  0.2462505 , -0.01353085]), 'synth_spk_sim': array([ 0.40878695,  0.01867236, -0.05760917,  0.43291765,  0.25176489,
        0.18571024,  0.33494771, -0.03452619, -0.029491  ,  0.36236411,
        0.21634284,  0.27981308,  0.30800331,  0.08667703, -0.06498284,
        0.40383264,  0.18088537,  0.33407158,  0.28100839,  0.04992785,
        0.06136852,  0.35569847,  0.26824728,  0.06850824,  0.33598661,
        0.08365164, -0.08641626,  0.2616275 ,  0.29148233,  0.05931196,
        0.35233027,  0.13009797,  0.02230778,  0.4593204 ,  0.15293035,
        0.22739343,  0.25890628,  0.09941501,  0.01158057,  0.43350166,
        0.14991814,  0.13807084,  0.16584651,  0.12730022,  0.00490797,
        0.09854855,  0.16597   ,  0.06159199,  0.2530461 ,  0.05588798,
        0.0063617 ,  0.43314537,  0.31436044,  0.18822235,  0.3888472 ,
        0.08072459, -0.04107215,  0.25829545,  0.13899422,  0.14394675])}, 'fr_FR': {'source_spk_sim_mean': 0.13929587613868838, 'source_spk_sim_ci': 0.028549108176389032, 'source_spk_sim_std': 0.1334747348614649, 'synth_spk_sim_mean': 0.14389145112315116, 'synth_spk_sim_ci': 0.03477115734780034, 'synth_spk_sim_std': 0.1334747348614649, 'source_spk_sim': array([ 0.1814719 ,  0.17529684,  0.04441907,  0.01821532,  0.28604841,
        0.07101811,  0.14381067,  0.13866939, -0.04267763,  0.07702319,
        0.45190033,  0.07879677,  0.12899002,  0.14438267, -0.00341779,
        0.19350183,  0.28873667,  0.07581894,  0.12841022,  0.1097486 ,
       -0.09936711,  0.07946075,  0.33547038,  0.07280377,  0.2179099 ,
        0.20151015,  0.15988372,  0.27248761,  0.37108573,  0.29138869,
        0.05776733,  0.22426943, -0.04280754,  0.07349331,  0.22419752,
        0.08142187,  0.11334229,  0.14707521, -0.03567496,  0.09872916,
        0.34340253,  0.13667476,  0.16121697,  0.21525319,  0.08416354,
        0.1585452 ,  0.2345296 ,  0.15720905,  0.14469554,  0.07131153,
       -0.02499543,  0.23607375,  0.2929205 ,  0.10693683, -0.016798  ,
        0.16687465,  0.05818547,  0.04610871,  0.18828435,  0.06254907]), 'synth_spk_sim': array([ 0.38720518,  0.12618493, -0.06773918,  0.10443685,  0.32329655,
        0.13927513,  0.29620498,  0.1636492 ,  0.00730055,  0.05620841,
        0.32027861,  0.08467119,  0.31937328,  0.18945298, -0.01775064,
        0.00983252,  0.29105824,  0.07859119,  0.3244229 ,  0.13653898,
        0.00048735,  0.11048721,  0.25339493,  0.12467761,  0.3771646 ,
        0.19552946,  0.07021815,  0.11512331,  0.10231162,  0.07978043,
        0.35795033,  0.10484794, -0.05318764, -0.02992735,  0.17500298,
        0.14252694,  0.36763602,  0.11516327, -0.07407219,  0.12455997,
        0.45532092,  0.08258961,  0.22632664,  0.14351434, -0.1481993 ,
        0.27288505,  0.16795969,  0.09671845,  0.35851642,  0.08650228,
       -0.02939486,  0.15266307,  0.28254065,  0.04253041,  0.25312352,
        0.08450621, -0.04304412,  0.02133969,  0.11193839,  0.08298321])}, 'hi_HI': {'source_spk_sim_mean': 0.04788278033956885, 'source_spk_sim_ci': 0.01685620395746666, 'source_spk_sim_std': 0.10101585478650432, 'synth_spk_sim_mean': 0.07551536130540626, 'synth_spk_sim_ci': 0.026315378599925252, 'synth_spk_sim_std': 0.10101585478650432, 'source_spk_sim': array([ 0.11288991,  0.0073981 ,  0.0064442 ,  0.10270922, -0.03942191,
        0.05987822,  0.04666667, -0.01869128,  0.14387393,  0.04029768,
        0.04090092,  0.03560257,  0.06114445, -0.07622074,  0.14146848,
        0.07525606,  0.05724659,  0.13219941,  0.10125387, -0.05400447,
        0.11796368,  0.13390535, -0.00499086,  0.13506067,  0.01244326,
        0.06002162,  0.07969131,  0.05352271, -0.02245565,  0.0907075 ,
        0.08970554,  0.03971542,  0.08137686,  0.14106894,  0.09402665,
        0.09632045, -0.05712093, -0.03300831,  0.048922  , -0.04706778,
       -0.09824992, -0.00728754,  0.06383538, -0.02489484,  0.06498918,
        0.14391193,  0.05719765,  0.03324661,  0.01361907, -0.00984679,
        0.21998787,  0.05963138, -0.02719031, -0.00506295,  0.1088521 ,
       -0.03337875,  0.11320192,  0.06506889,  0.01098082,  0.03765488]), 'synth_spk_sim': array([ 2.09494114e-01, -3.22278924e-02,  4.85619605e-02,  1.55001894e-01,
        8.04290697e-02,  2.30495390e-02,  2.12483972e-01,  3.36214080e-02,
        1.35203645e-01,  1.76940933e-01,  5.43403886e-02,  5.83918616e-02,
        2.07154244e-01, -1.18228078e-01,  5.29307276e-02,  2.79075980e-01,
        5.57046290e-03,  7.77082145e-02,  1.81116939e-01, -1.24028958e-01,
       -4.42115143e-02,  2.23626763e-01,  1.03315953e-02,  3.95734906e-02,
        2.24670440e-01, -4.66612168e-02, -2.19803900e-02,  2.53389686e-01,
        7.18003660e-02,  8.92495085e-03,  1.56288490e-01, -9.39603820e-02,
       -5.65741851e-04,  1.93999216e-01, -1.09053245e-02, -3.69465233e-05,
        1.93438470e-01, -3.49962190e-02,  5.94049785e-03,  1.60869732e-01,
        7.73309544e-02, -1.91326588e-02,  1.85263082e-01, -9.51553658e-02,
       -2.17719115e-02,  2.30888128e-01,  7.40976557e-02,  6.83034137e-02,
        1.46204486e-01, -1.28002977e-02,  8.54991842e-03,  1.87019840e-01,
        5.72876185e-02,  5.58240991e-03,  1.86009318e-01, -2.47425288e-02,
        8.40977877e-02,  1.61750644e-01,  7.62715042e-02,  1.49741292e-01])}, 'en_US': {'source_spk_sim_mean': -0.08256826918610992, 'source_spk_sim_ci': 0.01949934518745843, 'source_spk_sim_std': 0.10968645954118832, 'synth_spk_sim_mean': 0.1624814625751848, 'synth_spk_sim_ci': 0.02857413537916606, 'synth_spk_sim_std': 0.10968645954118832, 'source_spk_sim': array([-0.02903246, -0.10414663, -0.20799433, -0.14104095, -0.09834638,
       -0.09382053, -0.01250174, -0.05127894, -0.11353854, -0.04981628,
       -0.07076564, -0.04814076,  0.06785117, -0.12117667, -0.24288984,
       -0.07161935, -0.12768625, -0.08772137,  0.06977706, -0.01286752,
       -0.21133444, -0.0498729 , -0.15501899, -0.16331941, -0.04452082,
       -0.12545092, -0.13447052, -0.09749144, -0.17054525, -0.06733887,
       -0.00702902, -0.16011657, -0.18499057, -0.04543149, -0.10611884,
        0.00986947,  0.00061445, -0.06413972, -0.12364629,  0.04015989,
       -0.11212713, -0.07720771, -0.04958553, -0.13633616, -0.11642449,
       -0.09895796, -0.23251764, -0.15903273, -0.01999339, -0.05524849,
       -0.11260907, -0.02286987, -0.03966292,  0.04114829,  0.11905985,
       -0.07365156, -0.14934665, -0.03898217, -0.19175066, -0.02105196]), 'synth_spk_sim': array([ 0.16490889,  0.1497636 ,  0.33974358, -0.01742091,  0.07325297,
        0.31669357,  0.26301104,  0.14614441,  0.18481974,  0.01316261,
        0.09777272,  0.32090586,  0.29497534,  0.17348941,  0.26638415,
        0.0337107 ,  0.07228766,  0.29026335,  0.20219192,  0.17331322,
        0.26295322, -0.01497563,  0.10671511,  0.3435379 ,  0.24161755,
        0.16852456,  0.17661342, -0.00191737,  0.06890896,  0.25464255,
        0.24936984,  0.10518532,  0.20821981, -0.03915479,  0.02262831,
        0.24978746,  0.16999933,  0.17308141,  0.25797278, -0.0476532 ,
        0.04119149,  0.28316334,  0.15195048,  0.20453005,  0.23971573,
        0.01091013,  0.10616165,  0.3702988 ,  0.15667149,  0.16990036,
        0.25673392,  0.00613541,  0.03130627,  0.23125492,  0.25095674,
        0.18085232,  0.2026545 , -0.01549196,  0.0625032 ,  0.29205853])}, 'de_DE': {'source_spk_sim_mean': 0.16717258665400248, 'source_spk_sim_ci': 0.02282247913956603, 'source_spk_sim_std': 0.12953650593623184, 'synth_spk_sim_mean': 0.1696986624582981, 'synth_spk_sim_ci': 0.033745219534377695, 'synth_spk_sim_std': 0.12953650593623184, 'source_spk_sim': array([ 0.10946622,  0.05822361,  0.24805132,  0.29636335,  0.15661128,
       -0.01083737,  0.07665614,  0.09241154,  0.24376552,  0.15877868,
        0.20007659,  0.02482327,  0.22925001,  0.13743106,  0.21954302,
        0.286946  ,  0.2279716 ,  0.06742185,  0.06772711,  0.24203561,
        0.10647215,  0.19682553,  0.17304894,  0.10325904,  0.12290621,
        0.03680226,  0.17458969,  0.28012812,  0.27764618,  0.30547747,
        0.1715744 , -0.06187559,  0.29957306,  0.21906735,  0.21790634,
        0.28991285,  0.2278631 ,  0.14792258,  0.02162918,  0.24644175,
        0.11764712,  0.19383457,  0.20326942,  0.20286773,  0.07973909,
        0.13483299,  0.21596344,  0.15923002,  0.22793747,  0.16542944,
        0.16531506, -0.04630059,  0.1322843 ,  0.23656668,  0.24174212,
        0.20290916,  0.15429005,  0.07355589,  0.29506156,  0.18429261]), 'synth_spk_sim': array([ 0.16298607, -0.02719806,  0.37523535,  0.06341569,  0.12518039,
        0.02737052,  0.1605697 ,  0.10788349,  0.36289719,  0.13807656,
        0.08933063,  0.00911146,  0.28165966,  0.0584375 ,  0.20569405,
        0.3566879 ,  0.24660927,  0.08748569, -0.04488349,  0.12169615,
        0.22239143,  0.42899385,  0.10952637,  0.36893591,  0.14305004,
        0.02903238,  0.08386243,  0.19362953,  0.3844637 ,  0.19159612,
        0.07800758, -0.05937197,  0.12837619,  0.24904224,  0.34432846,
        0.410377  ,  0.24446635,  0.07763   ,  0.00411537,  0.12455598,
        0.20610684,  0.39748749,  0.2023409 ,  0.10915996, -0.00420124,
        0.23758322,  0.1713033 ,  0.04481361,  0.40903908,  0.23800577,
        0.07906049,  0.03589913,  0.07241176,  0.22491656,  0.43110704,
        0.17924528,  0.08371183,  0.03123011,  0.15243851,  0.21500543])}, 'pt_BR': {'source_spk_sim_mean': 0.12878436140405636, 'source_spk_sim_ci': 0.024835470646701885, 'source_spk_sim_std': 0.1343258223047454, 'synth_spk_sim_mean': 0.2459430337883532, 'synth_spk_sim_ci': 0.03499287193249502, 'synth_spk_sim_std': 0.1343258223047454, 'source_spk_sim': array([-0.01497936,  0.16784382,  0.09389711,  0.11924627,  0.25199264,
        0.18724687,  0.03178224,  0.10581157,  0.03978183,  0.0988826 ,
        0.22842836,  0.16186021, -0.11271641,  0.06334026,  0.10841986,
        0.07708046,  0.23810525,  0.19569814, -0.06499124,  0.02031433,
        0.06081984,  0.03277284,  0.08195507,  0.17085147,  0.09016894,
        0.16785359,  0.09063917,  0.02886788,  0.27691627,  0.31849745,
        0.03345418,  0.10080705,  0.11385069,  0.02168821,  0.22174278,
        0.20160685,  0.07849165,  0.19428274,  0.22644827,  0.10243665,
        0.28539023,  0.29462251,  0.01582356,  0.1527258 ,  0.03792955,
        0.12536955,  0.28445727,  0.18688047, -0.0201674 ,  0.1595801 ,
        0.15981445,  0.07794881,  0.25795221,  0.23329632,  0.03460162,
        0.21752995,  0.05648236,  0.095004  ,  0.22837152,  0.2322524 ]), 'synth_spk_sim': array([0.42149073, 0.09148902, 0.05922998, 0.25302935, 0.4408876 ,
       0.35443401, 0.3700819 , 0.0882372 , 0.13217819, 0.09840091,
       0.40646854, 0.38266718, 0.43539435, 0.08079949, 0.12649032,
       0.19335812, 0.36222392, 0.28091106, 0.30106789, 0.0919055 ,
       0.09597149, 0.28441441, 0.38064218, 0.25595045, 0.38998565,
       0.12497841, 0.06174373, 0.23109326, 0.42297569, 0.35399044,
       0.40203461, 0.20403217, 0.12163922, 0.27364549, 0.44502509,
       0.36172646, 0.3297638 , 0.14174299, 0.01730365, 0.17654815,
       0.38327411, 0.35861525, 0.37030175, 0.04420525, 0.04538525,
       0.09466195, 0.36412451, 0.32183504, 0.33050835, 0.14792509,
       0.0575641 , 0.25901613, 0.33356389, 0.35127982, 0.37460956,
       0.03268987, 0.03924549, 0.13582487, 0.37290582, 0.29309329])}}}


==> data/d1_stats.txt <==
{'total_speakers': 7, 'total_prompts': 60639, 'total_accents': 7, 'accent_data': {'de_DE': {'hui-berndungerer-other': 10000}, 'en_US': {'ljs-other': 10000}, 'es_ES': {'mailabs-tux-other': 10000}, 'es_MX': {'mailabs-karensavage-other': 7387}, 'fr_FR': {'mailabs-nadineeckert-other': 10000}, 'hi_HI': {'indic-iiit-hyd-female-other': 9634}, 'pt_BR': {'ed-other': 3618}}}

==> data/d2_stats.txt <==
{'total_speakers': 180, 'total_prompts': 265705, 'total_accents': 8, 'accent_data': {'de_DE': {'thorsten-de-other': 10000, 'hui-berndungerer-other': 10000, 'hui-evak-other': 8539, 'hui-friedrich-other': 9590, 'hui-hokuspokus-other': 10000, 'hui-karlsson-other': 10000}, 'en_US': {'libritts-103-other': 66, 'libritts-1034-other': 30, 'libritts-1040-other': 134, 'libritts-1069-other': 112, 'libritts-1081-other': 8, 'libritts-1088-other': 361, 'libritts-1098-other': 121, 'libritts-1116-other': 236, 'libritts-118-other': 223, 'libritts-1183-other': 193, 'libritts-1235-other': 34, 'libritts-1246-other': 167, 'libritts-125-other': 134, 'libritts-1263-other': 221, 'libritts-1334-other': 121, 'libritts-1355-other': 168, 'libritts-1363-other': 78, 'libritts-1447-other': 85, 'libritts-1455-other': 30, 'libritts-150-other': 34, 'libritts-1502-other': 155, 'libritts-1553-other': 144, 'libritts-1578-other': 117, 'libritts-1594-other': 38, 'libritts-1624-other': 141, 'libritts-163-other': 2, 'libritts-1737-other': 52, 'libritts-1743-other': 199, 'libritts-1841-other': 260, 'libritts-1867-other': 232, 'libritts-1898-other': 38, 'libritts-19-other': 16, 'libritts-1926-other': 85, 'libritts-196-other': 185, 'libritts-1963-other': 117, 'libritts-1970-other': 202, 'libritts-198-other': 31, 'libritts-1992-other': 13, 'libritts-200-other': 191, 'libritts-2002-other': 84, 'libritts-2007-other': 52, 'libritts-201-other': 72, 'libritts-2092-other': 132, 'libritts-211-other': 70, 'libritts-2136-other': 168, 'libritts-2159-other': 8, 'libritts-2182-other': 122, 'libritts-2196-other': 108, 'libritts-226-other': 56, 'libritts-2289-other': 170, 'libritts-229-other': 114, 'libritts-233-other': 86, 'libritts-2384-other': 26, 'libritts-2391-other': 85, 'libritts-2416-other': 291, 'libritts-2436-other': 202, 'libritts-248-other': 5, 'libritts-250-other': 195, 'libritts-2514-other': 53, 'libritts-2518-other': 47, 'libritts-254-other': 81, 'libritts-26-other': 62, 'libritts-2691-other': 67, 'libritts-27-other': 83, 'libritts-2764-other': 2, 'libritts-2817-other': 64, 'libritts-2836-other': 282, 'libritts-2843-other': 117, 'libritts-289-other': 4, 'libritts-2893-other': 181, 'libritts-2910-other': 68, 'libritts-2911-other': 138, 'libritts-2952-other': 209, 'libritts-298-other': 85, 'libritts-2989-other': 59, 'libritts-302-other': 68, 'libritts-307-other': 20, 'libritts-311-other': 6, 'libritts-3112-other': 67, 'libritts-3168-other': 84, 'libritts-32-other': 127, 'libritts-3214-other': 46, 'libritts-322-other': 18, 'libritts-3235-other': 110, 'libritts-3240-other': 130, 'libritts-3242-other': 162, 'libritts-3259-other': 167, 'libritts-332-other': 10, 'libritts-3374-other': 73, 'libritts-3436-other': 97, 'libritts-3440-other': 65, 'libritts-3486-other': 236, 'libritts-3526-other': 136, 'libritts-3607-other': 155, 'jarvis-6671-other': 10000, 'hifi-9017-other': 10000, 'jarvis-11223-other': 10000, 'ljs-other': 10000}, 'es_ES': {'mailabs-tux-other': 10000}, 'es_MX': {'mailabs-karensavage-other': 7387}, 'es_CO': {'spanishhq-co-male_05223-other': 296, 'spanishhq-co-male_06136-other': 298, 'spanishhq-co-male_03034-other': 296, 'spanishhq-co-male_01523-other': 298, 'spanishhq-co-male_04310-other': 298, 'spanishhq-co-male_02121-other': 298, 'spanishhq-co-male_03349-other': 298, 'spanishhq-co-male_02436-other': 294, 'spanishhq-co-male_02484-other': 298, 'spanishhq-co-male_00610-other': 296, 'spanishhq-co-male_03397-other': 296}, 'fr_FR': {'mailabs-ezwa-other': 10000, 'mailabs-nadineeckert-other': 10000, 'mailabs-bernard-other': 10000, 'mailabs-gillesleblanc-other': 10000, 'mailabs-zeckou-other': 9975}, 'hi_HI': {'indic-iiit-hyd-female-other': 9634, 'hi-openslr-030-other': 651, 'hi-openslr-043-other': 923, 'hi-openslr-002-other': 2838, 'hi-openslr-019-other': 2761, 'hi-openslr-039-other': 705, 'hi-openslr-060-other': 1295, 'hi-openslr-009-other': 1862, 'hi-openslr-013-other': 2302, 'hi-openslr-034-other': 3145, 'hi-openslr-035-other': 1669, 'hi-openslr-097-other': 2299, 'hi-openslr-073-other': 1369, 'hi-openslr-080-other': 3249, 'hi-openslr-024-other': 2839, 'hi-openslr-047-other': 2410, 'hi-openslr-004-other': 218, 'hi-openslr-005-other': 2812, 'hi-openslr-033-other': 916, 'hi-openslr-038-other': 583, 'hi-openslr-046-other': 2917, 'hi-openslr-057-other': 1108, 'hi-openslr-068-other': 610, 'hi-openslr-072-other': 1705, 'hi-openslr-076-other': 2528, 'hi-openslr-078-other': 2085, 'hi-openslr-094-other': 104, 'hi-openslr-001-other': 822, 'hi-openslr-018-other': 1279, 'hi-openslr-027-other': 2253, 'hi-openslr-077-other': 1437, 'hi-openslr-092-other': 2846, 'hi-openslr-051-other': 1112, 'hi-openslr-026-other': 2809, 'hi-openslr-044-other': 172, 'hi-openslr-048-other': 249, 'hi-openslr-063-other': 407, 'hi-openslr-012-other': 163, 'hi-openslr-091-other': 220, 'hi-openslr-058-other': 199, 'hi-openslr-064-other': 2179, 'hi-openslr-065-other': 526, 'hi-openslr-093-other': 1009, 'hi-openslr-095-other': 140, 'hi-openslr-056-other': 330, 'hi-openslr-014-other': 593, 'hi-openslr-074-other': 79, 'hi-openslr-067-other': 523, 'hi-openslr-079-other': 1305, 'hi-openslr-006-other': 1365, 'hi-openslr-037-other': 2450, 'hi-openslr-070-other': 310, 'hi-openslr-042-other': 709, 'hi-openslr-016-other': 728, 'hi-openslr-032-other': 1124, 'hi-openslr-045-other': 66, 'hi-openslr-082-other': 190}, 'pt_BR': {'ed-other': 3618}}}

==> data/radmmm_ablation/all_models_transcript_stats.json <==
{"radmmm-normlogf0-vicreg-crossreg": {"cer": 5.4815, "wer": 14.0893, "accent_specific_stats": {"de_DE": {"cer": 7.0132, "wer": 14.7806}, "hi_HI": {"cer": 3.4427, "wer": 13.354}, "fr_FR": {"cer": 7.6296, "wer": 17.4086}, "en_US": {"cer": 3.2503, "wer": 10.1351}, "es_ES": {"cer": 3.55, "wer": 8.1509}, "es_MX": {"cer": 5.4924, "wer": 12.2867}, "pt_BR": {"cer": 7.9923, "wer": 22.5092}}}, "radmmm-vicreg-crossreg-adv": {"cer": 7.172285714285715, "wer": 16.630385714285715, "accent_specific_stats": {"de_DE": {"cer": 9.5404, "wer": 18.2595}, "hi_HI": {"cer": 4.1277, "wer": 14.3447}, "fr_FR": {"cer": 9.6002, "wer": 19.2182}, "en_US": {"cer": 4.542, "wer": 11.0635}, "es_ES": {"cer": 4.6835, "wer": 11.2058}, "es_MX": {"cer": 6.8395, "wer": 14.7766}, "pt_BR": {"cer": 10.8727, "wer": 27.5444}}}, "radmmm-baseline": {"cer": 5.1031, "wer": 12.996957142857143, "accent_specific_stats": {"de_DE": {"cer": 8.4663, "wer": 16.8107}, "hi_HI": {"cer": 2.8909, "wer": 12.2934}, "fr_FR": {"cer": 7.2654, "wer": 16.7987}, "en_US": {"cer": 3.8456, "wer": 11.0169}, "es_ES": {"cer": 3.6943, "wer": 9.5941}, "es_MX": {"cer": 2.8196, "wer": 6.7797}, "pt_BR": {"cer": 6.7396, "wer": 17.6852}}}, "radmmm-normlogf0": {"cer": 5.300471428571429, "wer": 13.819414285714286, "accent_specific_stats": {"de_DE": {"cer": 6.4432, "wer": 14.4625}, "hi_HI": {"cer": 2.9796, "wer": 12.4095}, "fr_FR": {"cer": 7.9651, "wer": 17.8686}, "en_US": {"cer": 5.1685, "wer": 12.7877}, "es_ES": {"cer": 3.4602, "wer": 9.9265}, "es_MX": {"cer": 2.2101, "wer": 5.5649}, "pt_BR": {"cer": 8.8766, "wer": 23.7162}}}, "radmmm-normlogf0-vicreg-aug": {"cer": 41.658585714285714, "wer": 51.95878571428572, "accent_specific_stats": {"de_DE": {"cer": 141.7763, "wer": 153.4591}, "hi_HI": {"cer": 55.6832, "wer": 67.9878}, "fr_FR": {"cer": 14.1207, "wer": 25.229}, "en_US": {"cer": 37.4127, "wer": 43.4978}, "es_ES": {"cer": 25.6716, "wer": 35.4651}, "es_MX": {"cer": 4.2608, "wer": 11.0535}, "pt_BR": {"cer": 12.6848, "wer": 27.0192}}}, "radmmm-normlogf0-vicreg-crossreg-low-weight": {"cer": 9.552971428571428, "wer": 20.085671428571427, "accent_specific_stats": {"de_DE": {"cer": 10.7476, "wer": 19.8916}, "hi_HI": {"cer": 4.1573, "wer": 13.6788}, "fr_FR": {"cer": 13.9818, "wer": 25.4167}, "en_US": {"cer": 6.8654, "wer": 13.9757}, "es_ES": {"cer": 4.6197, "wer": 11.3861}, "es_MX": {"cer": 5.6592, "wer": 13.7288}, "pt_BR": {"cer": 20.8398, "wer": 42.522}}}}

==> data/radmmm_ablation/speaker_sim_collated_model_stats.txt <==
{'model': 'radmmm-normlogf0-vicreg-aug', 'accent_sim_mean': 0.16745823596914175, 'accent_sim_ci': 0.011660480470456687, 'spk_sim_mean': 0.24888852145924742, 'spk_sim_ci': 0.017972728320940774}
{'model': 'radmmm-baseline', 'accent_sim_mean': 0.22615192221516434, 'accent_sim_ci': 0.015570776867575992, 'spk_sim_mean': 0.343844801585822, 'spk_sim_ci': 0.01382236553198285}
{'model': 'radmmm-normlogf0-vicreg-crossreg', 'accent_sim_mean': 0.2135424821364549, 'accent_sim_ci': 0.013085215823505721, 'spk_sim_mean': 0.4188226255510623, 'spk_sim_ci': 0.014889280668227744}
{'model': 'radmmm-vicreg-crossreg-adv', 'accent_sim_mean': 0.20172453412517263, 'accent_sim_ci': 0.013648519573161719, 'spk_sim_mean': 0.41632870296459823, 'spk_sim_ci': 0.015774984308797778}
{'model': 'radmmm-normlogf0-vicreg-crossreg-aug', 'accent_sim_mean': 0.3276337180768938, 'accent_sim_ci': 0.015089152690529233, 'spk_sim_mean': 0.2174889699912802, 'spk_sim_ci': 0.013104812142606581}
{'model': 'radmmm-normlogf0', 'accent_sim_mean': 0.21266852646921983, 'accent_sim_ci': 0.015022072908710006, 'spk_sim_mean': 0.39464131320516266, 'spk_sim_ci': 0.01434623701930147}
{'model': 'radmmm-normlogf0-vicreg-crossreg-low-weight', 'accent_sim_mean': 0.1689721207776096, 'accent_sim_ci': 0.012321790009813937, 'spk_sim_mean': 0.32322251257220547, 'spk_sim_ci': 0.015462882754050477}


==> data/radmmm_ablation/speaker_sim_full_model_stats.txt <==
{'model': 'radmmm-normlogf0-vicreg-aug', 'accent_stats': {'es_ES': {'source_spk_sim_mean': 0.1748121358420273, 'source_spk_sim_ci': 0.030864150207099813, 'source_spk_sim_std': 0.23156573845874073, 'synth_spk_sim_mean': 0.3141616510848204, 'synth_spk_sim_ci': 0.06032459054266356, 'synth_spk_sim_std': 0.23156573845874073, 'source_spk_sim': array([ 0.35861412,  0.20679659,  0.0681124 , -0.06649056,  0.05009542,
        0.35068256,  0.0638283 ,  0.33651224,  0.21213318,  0.13588871,
        0.17332003,  0.37461439,  0.3066971 ,  0.24046552,  0.019895  ,
       -0.05370681,  0.22516946,  0.29880732,  0.16123226,  0.15468849,
        0.16287005,  0.03879692,  0.12685451,  0.335695  ,  0.35209814,
        0.12439818,  0.07434005, -0.06469803,  0.04269891,  0.3701655 ,
        0.29908764,  0.24161734,  0.11967757,  0.00770329,  0.17089199,
        0.29978302,  0.29574686,  0.26455563,  0.09270366, -0.00044091,
        0.17251498,  0.26817194,  0.25936899,  0.27197137,  0.17172764,
        0.1760328 ,  0.06637355,  0.29193398,  0.17233883,  0.15705702,
        0.09574559,  0.06955747,  0.12091073,  0.38208938,  0.20482247,
        0.22737345,  0.07901186,  0.00285121,  0.10833038,  0.21864346]), 'synth_spk_sim': array([-0.01115537,  0.20066994,  0.29973182,  0.78338796,  0.32786033,
        0.35462096,  0.06069482,  0.25748602,  0.21314541,  0.74949497,
        0.34127462,  0.43152606,  0.01934814,  0.1892758 ,  0.1430849 ,
        0.78700006,  0.2520791 ,  0.2943303 ,  0.18845229,  0.22012405,
        0.23203886,  0.78653717,  0.31631017,  0.2907567 , -0.08607671,
        0.2102911 ,  0.12802261,  0.73921263,  0.32412311,  0.31575269,
        0.01193904,  0.25672776,  0.25417441,  0.79254586,  0.30046549,
        0.38589039, -0.0655698 ,  0.18515946,  0.23107453,  0.80515444,
        0.27229932,  0.20469768,  0.06962817,  0.23237634,  0.3635124 ,
        0.71454793,  0.28961167,  0.38459763,  0.03992165,  0.2364094 ,
        0.2413149 ,  0.81567103,  0.29257742,  0.46484894,  0.11691864,
        0.15912169,  0.11692187,  0.68149894,  0.26402485,  0.37223652])}, 'pt_BR': {'source_spk_sim_mean': 0.16965474237998326, 'source_spk_sim_ci': 0.02264336314183145, 'source_spk_sim_std': 0.16685778816689337, 'synth_spk_sim_mean': 0.35053503967355937, 'synth_spk_sim_ci': 0.04346769006942615, 'synth_spk_sim_std': 0.16685778816689337, 'source_spk_sim': array([ 0.11538778,  0.11463764,  0.21163347,  0.0974896 ,  0.27101263,
        0.19869149,  0.14257082,  0.16422944,  0.23057911,  0.3084375 ,
        0.31928498,  0.23044781, -0.02202641,  0.02938693,  0.17430474,
        0.08946374,  0.21741849,  0.15570587, -0.08007295,  0.09686194,
        0.18010235,  0.17622206,  0.17880839,  0.18945563,  0.14358607,
        0.04778893,  0.29101291,  0.127977  ,  0.28502277,  0.23354842,
        0.21531908,  0.0925577 ,  0.21400365,  0.18686466,  0.26555347,
        0.18337661,  0.17999658,  0.06266534,  0.18771099,  0.25343695,
        0.27600554,  0.30033845,  0.01970067,  0.09114261,  0.22313109,
        0.16795208,  0.27046952,  0.17566659,  0.1659154 ,  0.11808279,
        0.18522252,  0.19775808,  0.32694983,  0.23330709,  0.00928258,
        0.02714551,  0.14517076,  0.09934638,  0.15737176,  0.22887111]), 'synth_spk_sim': array([ 0.4393914 ,  0.01283657,  0.42212647,  0.34792647,  0.55269152,
        0.49981809,  0.34843311,  0.0814729 ,  0.33361262,  0.18869098,
        0.55370188,  0.39755929,  0.38728243,  0.05991945,  0.29904664,
        0.23692062,  0.53900415,  0.43780965,  0.53132457,  0.07239757,
        0.35241553,  0.24437362,  0.48090062,  0.47793195,  0.40872213,
        0.07947782,  0.36665246,  0.27363142,  0.5879457 ,  0.46119106,
        0.43155134, -0.00600056,  0.41755641,  0.26737341,  0.58990836,
        0.44000223,  0.38554737,  0.03324759,  0.40377247,  0.29676417,
        0.58034205,  0.47915107,  0.47041553,  0.09657279,  0.46620387,
        0.31978759,  0.52235246,  0.41062629,  0.36663291,  0.05651656,
        0.34749311,  0.15276355,  0.57523841,  0.47757366,  0.39906037,
        0.02925604,  0.34858942,  0.19948275,  0.56378841,  0.43532407])}, 'de_DE': {'source_spk_sim_mean': 0.06905485536647878, 'source_spk_sim_ci': 0.018885367198571052, 'source_spk_sim_std': 0.10667726321333876, 'synth_spk_sim_mean': 0.07299792739892534, 'synth_spk_sim_ci': 0.027790217440578805, 'synth_spk_sim_std': 0.10667726321333876, 'source_spk_sim': array([ 1.63622051e-01,  8.57327133e-02, -4.01204973e-02,  7.65275583e-02,
        1.18320860e-01,  1.17126241e-01, -3.08436211e-02,  3.48433591e-02,
       -1.64857637e-02,  7.15015680e-02,  1.19967058e-01,  8.77439678e-02,
        3.01504023e-02,  8.82381722e-02,  3.87480073e-02, -2.44519953e-03,
        7.94354603e-02,  2.62232363e-01,  1.11964107e-01,  4.60677557e-02,
        8.69984552e-02, -5.14008552e-02,  2.23995864e-01,  7.02147782e-02,
        1.55460224e-01,  9.52401757e-02, -2.09105667e-03,  1.39561772e-01,
        4.23576087e-02,  1.46627694e-01,  1.10199429e-01,  8.85980353e-02,
        1.04441486e-01,  1.01376943e-01, -4.31364924e-02, -1.30115142e-02,
        1.44010663e-01,  1.52663484e-01, -2.10006856e-05,  5.30459099e-02,
        4.87094671e-02, -1.46685094e-01,  1.03215061e-01,  1.01519138e-01,
        9.60074514e-02,  1.22337900e-01,  6.35214373e-02,  4.49502654e-02,
        2.75969435e-03,  1.44155949e-01,  1.48787841e-01,  6.53605685e-02,
       -2.13570753e-03,  1.75922252e-02,  6.32652361e-03,  1.98086593e-02,
        1.69073716e-01,  1.34357244e-01, -3.81858721e-02, -5.64331375e-03]), 'synth_spk_sim': array([-0.00174054,  0.26902226,  0.02478036,  0.05357798,  0.03461928,
        0.27813926, -0.02833022,  0.05100068,  0.07598904,  0.05448759,
       -0.00199994,  0.25574094, -0.03596133,  0.06731252,  0.04642726,
        0.09868252,  0.11869397, -0.01481254,  0.3658483 , -0.11472698,
        0.06484653,  0.08884823, -0.05672054,  0.02202847,  0.03713295,
        0.35207745, -0.06191404,  0.03049263,  0.01892225,  0.08668514,
        0.03378537,  0.34091994, -0.00391415,  0.02128184,  0.06316029,
        0.09057587,  0.02761533, -0.00072462,  0.31462294,  0.04313257,
        0.00228893,  0.06990559,  0.06744799,  0.00797287,  0.23521036,
        0.10396518,  0.05444482,  0.03078311,  0.04408758,  0.11719607,
        0.00617657,  0.23672555,  0.01074806,  0.00528873, -0.01837345,
        0.05865604,  0.04066726,  0.22114477, -0.00840434, -0.01566092])}, 'en_US': {'source_spk_sim_mean': 0.1378025345276304, 'source_spk_sim_ci': 0.029051395141325494, 'source_spk_sim_std': 0.1364777420614976, 'synth_spk_sim_mean': 0.2402090831970175, 'synth_spk_sim_ci': 0.03555346297273595, 'synth_spk_sim_std': 0.1364777420614976, 'source_spk_sim': array([ 3.59346747e-01,  1.32919535e-01,  1.00617386e-01,  8.28827024e-02,
        9.43898112e-02,  1.37693077e-01,  2.63124377e-01,  9.49873328e-02,
        4.99055609e-02, -1.70886125e-02,  1.55408487e-01,  2.79051095e-01,
        3.57226908e-01,  1.53365195e-01,  6.36083782e-02,  2.31586695e-02,
        1.88649982e-01,  2.76922405e-01,  4.28354174e-01,  1.97164699e-01,
        1.14659518e-01, -8.46575275e-02,  8.25745836e-02,  5.70589639e-02,
        2.04312205e-01,  1.94296330e-01,  1.49984211e-01, -5.95407523e-02,
        1.65933415e-01,  1.75707683e-01,  4.22012836e-01,  2.18447983e-01,
       -5.97217539e-03,  8.53598714e-02,  9.25634131e-02,  1.86595976e-01,
        2.89819598e-01,  1.04904979e-01,  5.20506166e-02,  3.98105971e-04,
        1.31923661e-01,  8.99549946e-02,  2.71316588e-01,  3.69383693e-02,
        6.46210834e-02,  5.57020307e-02,  3.02445106e-02,  5.53488992e-02,
        2.96354532e-01,  1.23044208e-01,  7.93456361e-02,  6.27631992e-02,
        1.20527446e-01,  2.09179789e-01,  3.45726013e-01,  1.22958601e-01,
        1.36223704e-01,  3.29673886e-02,  1.57763362e-02,  1.19037338e-01]), 'synth_spk_sim': array([ 0.40236706,  0.21098113, -0.00790358,  0.11396552,  0.22116502,
        0.44948292,  0.36756143,  0.16404143,  0.10086009,  0.09864197,
        0.20400901,  0.38976133,  0.37341297,  0.18052883,  0.05433059,
        0.27636302,  0.21843459,  0.49175975,  0.21199015,  0.18485679,
        0.06556129,  0.15131463,  0.24078517,  0.47250649,  0.30944124,
        0.23034064,  0.06065939,  0.10509624,  0.31099719,  0.44707289,
        0.35520539,  0.25092149,  0.05888879,  0.06608511,  0.20504892,
        0.49208564,  0.31371865,  0.23001334, -0.03904768,  0.15322319,
        0.22980478,  0.44879237,  0.35995311,  0.22462976,  0.16562271,
        0.20139469,  0.17391032,  0.47535634,  0.33345151,  0.23939571,
        0.07076198,  0.24140367,  0.23060814,  0.45496729,  0.31832424,
        0.2067401 , -0.04472695,  0.22220047,  0.24990958,  0.4235172 ])}, 'hi_HI': {'source_spk_sim_mean': 0.12819574340634668, 'source_spk_sim_ci': 0.019701891775610898, 'source_spk_sim_std': 0.1787466296979002, 'synth_spk_sim_mean': 0.15854783341443787, 'synth_spk_sim_ci': 0.04656482137286543, 'synth_spk_sim_std': 0.1787466296979002, 'source_spk_sim': array([ 0.04529741,  0.04545783, -0.00979388,  0.09767077,  0.07902215,
        0.06657681,  0.08231309,  0.02951303,  0.03276383,  0.12452564,
        0.07544456,  0.16239199,  0.07658529,  0.08962821,  0.08717992,
        0.09901156,  0.1728632 ,  0.27545726,  0.14940666,  0.15212382,
        0.07375918,  0.12546657,  0.16599274,  0.30380762,  0.09977647,
        0.15930927, -0.00346247,  0.12204491,  0.10865822,  0.36263311,
        0.19108501,  0.02827008,  0.06765089,  0.15427902,  0.16992426,
        0.21322814,  0.0892781 ,  0.12029923,  0.155719  ,  0.23847832,
        0.13702936,  0.23237109,  0.16933005,  0.07399348,  0.08028007,
        0.16178674,  0.1951396 ,  0.19700561,  0.1120741 ,  0.09307068,
        0.06925334,  0.19735952,  0.03769908,  0.09963888,  0.09691175,
        0.08747042,  0.07431751,  0.17222935,  0.21288338,  0.31226379]), 'synth_spk_sim': array([ 0.51680267, -0.02819284, -0.00820731,  0.145539  ,  0.18303269,
        0.07604324,  0.4564769 , -0.05555934, -0.00452231,  0.069784  ,
        0.18077955,  0.14279209,  0.44001877,  0.01595339, -0.03510635,
        0.22693312,  0.20607808,  0.23137186,  0.5417577 ,  0.03720683,
       -0.03328076,  0.20047261,  0.19930825,  0.13878129,  0.53573155,
        0.06418305, -0.05710725,  0.17021357,  0.16495529,  0.1982144 ,
        0.51290196, -0.07544713, -0.0316364 ,  0.14356169,  0.12704141,
        0.18088247,  0.50304335, -0.04814959,  0.01982881,  0.24809963,
        0.12125926,  0.07862829,  0.51005739, -0.06612231, -0.01990193,
        0.22323258,  0.17387405,  0.21837035,  0.51279747,  0.01737455,
        0.00593491,  0.21310641,  0.19322942,  0.05181466,  0.4679735 ,
       -0.00747574, -0.05540141,  0.18430711,  0.03562133,  0.15361014])}, 'fr_FR': {'source_spk_sim_mean': 0.2481912306199471, 'source_spk_sim_ci': 0.029231766511779108, 'source_spk_sim_std': 0.14074395003549287, 'synth_spk_sim_mean': 0.30618052097658316, 'synth_spk_sim_ci': 0.036664841758363015, 'synth_spk_sim_std': 0.14074395003549287, 'source_spk_sim': array([0.10268346, 0.14467071, 0.10436132, 0.10694424, 0.29930738,
       0.29090586, 0.18233444, 0.25735366, 0.15037882, 0.2161852 ,
       0.53959501, 0.39768618, 0.10299691, 0.29590866, 0.08982453,
       0.2558583 , 0.3746165 , 0.42551136, 0.16380768, 0.21204486,
       0.19398473, 0.2252406 , 0.35320348, 0.34087035, 0.07551494,
       0.19028994, 0.27222806, 0.1293233 , 0.50028485, 0.36914992,
       0.09947906, 0.28455308, 0.23530978, 0.29713884, 0.32768548,
       0.22538744, 0.10591881, 0.29409632, 0.16726816, 0.12064175,
       0.37759385, 0.30881521, 0.20730774, 0.27516097, 0.11493527,
       0.19903667, 0.42107001, 0.18680924, 0.1648092 , 0.25601783,
       0.22969191, 0.22592759, 0.40364024, 0.38798633, 0.10027371,
       0.30085567, 0.10886014, 0.33393037, 0.44802171, 0.3201862 ]), 'synth_spk_sim': array([0.20597735, 0.0759311 , 0.24247882, 0.41982183, 0.54879767,
       0.39282179, 0.37412786, 0.07153524, 0.26017413, 0.44747674,
       0.54650921, 0.3964422 , 0.27695158, 0.12990397, 0.28408796,
       0.40621281, 0.51631951, 0.38399896, 0.34435931, 0.102741  ,
       0.23205152, 0.32512254, 0.52785581, 0.39350298, 0.08583308,
       0.09126124, 0.20161158, 0.36413968, 0.3177605 , 0.27232277,
       0.34264663, 0.04585141, 0.22133295, 0.34838966, 0.48752201,
       0.46167108, 0.23351894, 0.1164788 , 0.23964733, 0.36003339,
       0.56663674, 0.40607834, 0.33849174, 0.05202452, 0.10338435,
       0.4144941 , 0.46280473, 0.39512902, 0.34202608, 0.0989514 ,
       0.21008432, 0.34261698, 0.4796198 , 0.39065591, 0.25392067,
       0.06149141, 0.26567715, 0.3079119 , 0.42814475, 0.3554644 ])}, 'es_MX': {'source_spk_sim_mean': 0.2444964096415788, 'source_spk_sim_ci': 0.03775363039356515, 'source_spk_sim_std': 0.1495220345460659, 'synth_spk_sim_mean': 0.2995875944693883, 'synth_spk_sim_ci': 0.038951597810332104, 'synth_spk_sim_std': 0.1495220345460659, 'source_spk_sim': array([ 0.07316667,  0.3095282 ,  0.59136695,  0.11245927,  0.3658855 ,
        0.41476923,  0.12170158,  0.33994105,  0.31961229,  0.16080174,
        0.36498275,  0.15336195,  0.05352744,  0.20256057,  0.43501511,
        0.11005343,  0.39095372,  0.31327647,  0.12684372,  0.14007154,
        0.31414801,  0.04672604,  0.24281795,  0.11942335,  0.0604871 ,
        0.19717878,  0.35735902,  0.07367875,  0.30175009,  0.27480179,
        0.15041582,  0.24310824,  0.3811484 ,  0.15639646,  0.51401931,
        0.32609251,  0.04801716,  0.31425497,  0.49946848,  0.1161918 ,
        0.38393599,  0.2878347 ,  0.10869613,  0.14368959,  0.28965729,
        0.11609381,  0.25626248,  0.21081509,  0.02699111,  0.21831733,
        0.58547533,  0.06811341,  0.37416783,  0.4161368 , -0.00693332,
        0.36663967,  0.3996698 ,  0.09663054,  0.35717106,  0.1330567 ]), 'synth_spk_sim': array([0.23924634, 0.12210452, 0.20008145, 0.55981761, 0.4479875 ,
       0.46335748, 0.2822237 , 0.10851188, 0.05084388, 0.54848737,
       0.32163358, 0.34989089, 0.26981318, 0.19740364, 0.21159919,
       0.56779534, 0.38271514, 0.32875416, 0.2758114 , 0.16937919,
       0.28480843, 0.4228352 , 0.41595796, 0.3775481 , 0.15502641,
       0.10438972, 0.21987997, 0.53222132, 0.41401878, 0.37414801,
       0.3227835 , 0.12857524, 0.13848773, 0.52395904, 0.36295551,
       0.42115951, 0.28915671, 0.06277192, 0.26468822, 0.61031932,
       0.30570301, 0.33593345, 0.37995315, 0.11671295, 0.19258489,
       0.38959572, 0.25133291, 0.27430794, 0.29516503, 0.10176267,
       0.17234467, 0.61008936, 0.42172319, 0.3555969 , 0.03694627,
       0.0325135 , 0.1196878 , 0.48031962, 0.35610777, 0.2237269 ])}}}
{'model': 'radmmm-baseline', 'accent_stats': {'hi_HI': {'source_spk_sim_mean': 0.3372365253667037, 'source_spk_sim_ci': 0.04773783046405818, 'source_spk_sim_std': 0.08552983790977353, 'synth_spk_sim_mean': 0.3379830795029799, 'synth_spk_sim_ci': 0.022281156467396736, 'synth_spk_sim_std': 0.08552983790977353, 'source_spk_sim': array([ 0.11487328,  0.48872831,  0.05164241,  0.34894314,  0.22994372,
        0.35948589,  0.07260218,  0.58161139,  0.0301175 ,  0.37402204,
        0.32684258,  0.41018927,  0.11131392,  0.60847455,  0.16641918,
        0.48760489,  0.37166521,  0.44695488,  0.14930007,  0.66661161,
        0.18223032,  0.49604422,  0.37147182,  0.38685486, -0.02870451,
        0.60177547,  0.15168387,  0.47859704,  0.45703265,  0.55960703,
        0.12419253,  0.65195233,  0.07961101,  0.49975145,  0.22722957,
        0.34626696,  0.06701811,  0.54083502,  0.13470076,  0.46517023,
        0.39933461,  0.42723119,  0.05562581,  0.51284665,  0.18976359,
        0.52287316,  0.37329313,  0.46750069,  0.16054648,  0.61396366,
        0.20871989,  0.50060904,  0.36401543,  0.46675041,  0.02163819,
        0.42212516,  0.24892214,  0.42763728,  0.31931016,  0.34081808]), 'synth_spk_sim': array([0.49311319, 0.33162281, 0.29605302, 0.36565062, 0.35671186,
       0.32149658, 0.44953337, 0.24324496, 0.20096767, 0.42288902,
       0.19040784, 0.2543214 , 0.47574809, 0.26814529, 0.21017091,
       0.46659514, 0.31675717, 0.33063555, 0.43556383, 0.33412167,
       0.24244267, 0.4621079 , 0.32738107, 0.28309056, 0.4854224 ,
       0.28698391, 0.25062287, 0.47329584, 0.30656606, 0.25327677,
       0.42810631, 0.36182374, 0.25402799, 0.38331437, 0.31149375,
       0.31787848, 0.45054808, 0.31061515, 0.33599088, 0.44958094,
       0.31103894, 0.32796076, 0.45250529, 0.3054437 , 0.23708621,
       0.45902982, 0.30674469, 0.28179324, 0.38662297, 0.28233632,
       0.17401451, 0.43160754, 0.35589698, 0.31171036, 0.42140564,
       0.29830539, 0.18141383, 0.42945325, 0.34931087, 0.23698469])}, 'fr_FR': {'source_spk_sim_mean': 0.31713037298371394, 'source_spk_sim_ci': 0.037384811698970656, 'source_spk_sim_std': 0.13162155855425745, 'synth_spk_sim_mean': 0.3345208259920279, 'synth_spk_sim_ci': 0.034288391189560674, 'synth_spk_sim_std': 0.13162155855425745, 'source_spk_sim': array([0.31130207, 0.02265902, 0.16094051, 0.1914957 , 0.41610575,
       0.34503663, 0.33204633, 0.09194543, 0.30404836, 0.26192099,
       0.67262512, 0.50151885, 0.29389825, 0.21641466, 0.24441195,
       0.40204602, 0.52451134, 0.58965302, 0.27848837, 0.0919559 ,
       0.24574135, 0.35313275, 0.5195629 , 0.49741215, 0.09071651,
       0.1344277 , 0.2560046 , 0.20300759, 0.43698329, 0.48663014,
       0.22233021, 0.24815552, 0.2923294 , 0.36854818, 0.45666328,
       0.51495224, 0.17276832, 0.20447494, 0.23973668, 0.35624602,
       0.52272999, 0.47791192, 0.34231219, 0.16453892, 0.30272749,
       0.28565744, 0.40965116, 0.42150474, 0.24602738, 0.06652967,
       0.14712393, 0.26965654, 0.4958055 , 0.48711008, 0.25206226,
       0.13401596, 0.27256411, 0.32675079, 0.50957137, 0.34072289]), 'synth_spk_sim': array([0.58592886, 0.33391252, 0.35541868, 0.202894  , 0.45589831,
       0.23769987, 0.57660961, 0.33238056, 0.29825735, 0.21163155,
       0.38866007, 0.27298197, 0.57669783, 0.36753294, 0.29766414,
       0.19781803, 0.42112252, 0.26014698, 0.54127562, 0.4180041 ,
       0.26293352, 0.13969027, 0.36959741, 0.2377758 , 0.35909861,
       0.32196277, 0.32196811, 0.17278372, 0.43560079, 0.16679698,
       0.60596484, 0.34118384, 0.33166796, 0.13546911, 0.38336724,
       0.14659116, 0.57175028, 0.34327856, 0.29971144, 0.19500059,
       0.5057658 , 0.19521527, 0.42013514, 0.24395554, 0.18730824,
       0.15046638, 0.45731783, 0.27713278, 0.5660612 , 0.37943536,
       0.28645641, 0.13896707, 0.40910128, 0.17725807, 0.62748009,
       0.30844554, 0.31185547, 0.26496965, 0.40023288, 0.28896108])}, 'es_MX': {'source_spk_sim_mean': 0.2589785935667654, 'source_spk_sim_ci': 0.04096198233140319, 'source_spk_sim_std': 0.11432738739217436, 'synth_spk_sim_mean': 0.33031187281012536, 'synth_spk_sim_ci': 0.02978313146905463, 'synth_spk_sim_std': 0.11432738739217436, 'source_spk_sim': array([ 0.31959879,  0.48361892,  0.52775413,  0.08622439,  0.42844027,
        0.38626292,  0.16985127,  0.36503041,  0.41131362,  0.07370093,
        0.51639342,  0.16171238,  0.25358424,  0.4195787 ,  0.44569024,
        0.15695538,  0.54457873,  0.30346796,  0.17918433,  0.02835502,
        0.15792072,  0.05224874,  0.25786158, -0.01435562,  0.01970932,
        0.09989281,  0.3577832 , -0.03592908,  0.29044527,  0.15669896,
        0.31005067,  0.38506827,  0.40785608,  0.10023344,  0.53045863,
        0.30225822,  0.1720892 ,  0.39314815,  0.44275826,  0.13420765,
        0.44536877,  0.36081359,  0.19118091,  0.1949238 ,  0.33026049,
        0.03381564,  0.31990632,  0.09087927,  0.2081307 ,  0.2703549 ,
        0.41804093,  0.0316062 ,  0.39102286,  0.27666655,  0.13069205,
        0.14388382,  0.39075318,  0.02882083,  0.39433727,  0.10555699]), 'synth_spk_sim': array([0.27900514, 0.26020715, 0.37464288, 0.58401531, 0.33491868,
       0.38386804, 0.33355296, 0.19285212, 0.33533153, 0.5194878 ,
       0.19491188, 0.33023924, 0.36555085, 0.22664768, 0.30694368,
       0.63155228, 0.30055517, 0.34220695, 0.21949235, 0.23280244,
       0.31749812, 0.36781102, 0.33003247, 0.35022426, 0.47517517,
       0.19169722, 0.29718706, 0.50824571, 0.25572461, 0.20567967,
       0.26024041, 0.17850095, 0.35234603, 0.47332615, 0.32558104,
       0.44312871, 0.38187566, 0.18121624, 0.28782648, 0.58760822,
       0.16529758, 0.31687188, 0.23842323, 0.21694238, 0.30198938,
       0.42340282, 0.23401554, 0.2775597 , 0.408941  , 0.26007929,
       0.34721056, 0.61368763, 0.25542212, 0.36762291, 0.33066165,
       0.19276753, 0.3910386 , 0.52331841, 0.25714308, 0.17660777])}, 'pt_BR': {'source_spk_sim_mean': 0.1873991286382079, 'source_spk_sim_ci': 0.023247821013688434, 'source_spk_sim_std': 0.1394845456967145, 'synth_spk_sim_mean': 0.4818776912987232, 'synth_spk_sim_ci': 0.0363367575971649, 'synth_spk_sim_std': 0.1394845456967145, 'source_spk_sim': array([ 0.03405735,  0.23770957,  0.27451792,  0.25898227,  0.34125522,
        0.26688176,  0.06169416,  0.30123672,  0.2639572 ,  0.26714337,
        0.24818353,  0.16855961, -0.05838522,  0.2323287 ,  0.13349196,
        0.21004862,  0.20127967,  0.2000223 , -0.04562156,  0.2248549 ,
        0.19243926,  0.12317786,  0.14042471,  0.21105509,  0.02355027,
        0.14707166,  0.20588374,  0.16948138,  0.24619818,  0.29527894,
        0.10634895,  0.21732438,  0.2083108 ,  0.2002288 ,  0.21474269,
        0.2870329 ,  0.11722555,  0.2487848 ,  0.2189085 ,  0.22822316,
        0.25577182,  0.34122533, -0.01927305,  0.16414776,  0.19470143,
        0.17707206,  0.16488633,  0.26142097,  0.0948022 ,  0.24375185,
        0.19153091,  0.23232098,  0.27079165,  0.26486525, -0.03913965,
        0.15999518,  0.15215454,  0.13889456,  0.16559245,  0.20454553]), 'synth_spk_sim': array([0.72821683, 0.36820182, 0.40442464, 0.50869447, 0.63604492,
       0.33903939, 0.70483029, 0.28987139, 0.45602748, 0.50301087,
       0.58956242, 0.34992337, 0.68875903, 0.24968459, 0.49594152,
       0.38864297, 0.53820264, 0.30954337, 0.7103532 , 0.31138128,
       0.35500216, 0.44524398, 0.54530996, 0.35044473, 0.72580183,
       0.26255548, 0.48969537, 0.56682646, 0.57897776, 0.40631992,
       0.76198196, 0.29599994, 0.43091086, 0.52872676, 0.61559409,
       0.45981523, 0.6729033 , 0.2898424 , 0.40176144, 0.48998144,
       0.59215474, 0.38328737, 0.70101428, 0.35086113, 0.40898159,
       0.50695646, 0.55631196, 0.36402443, 0.67604744, 0.29868734,
       0.36364043, 0.49240065, 0.63293421, 0.41471204, 0.70645559,
       0.31795993, 0.44003671, 0.49347457, 0.57740241, 0.39126661])}, 'de_DE': {'source_spk_sim_mean': 0.1590955424743394, 'source_spk_sim_ci': 0.02234329750907979, 'source_spk_sim_std': 0.06010232730214801, 'synth_spk_sim_mean': 0.3960271199544271, 'synth_spk_sim_ci': 0.015657101561288304, 'synth_spk_sim_std': 0.06010232730214801, 'source_spk_sim': array([ 0.04493595,  0.09322664,  0.20112672,  0.1269798 ,  0.05751586,
        0.13150798,  0.25541037,  0.15507263,  0.13377699,  0.08701284,
        0.0608445 ,  0.12278751,  0.25444582,  0.30443144,  0.18866085,
        0.21849075,  0.08158813, -0.00383792,  0.16843453,  0.33666894,
        0.21283305,  0.25539643,  0.1950653 ,  0.1805352 ,  0.02841727,
        0.09840839,  0.22744793,  0.14546892,  0.20670842,  0.12577337,
        0.08549425,  0.14019448,  0.35113296,  0.18305351,  0.18701673,
        0.26676008,  0.16887657,  0.05550403,  0.14452018,  0.21730246,
        0.082881  ,  0.15815504,  0.09096322,  0.13133951,  0.13576119,
        0.21592017,  0.3295314 ,  0.17861542,  0.19929045,  0.15968327,
        0.04052031,  0.16587287,  0.29296672,  0.10032549,  0.15994406,
        0.02396679, -0.03257227,  0.08577131,  0.32748982,  0.20431693]), 'synth_spk_sim': array([0.47956896, 0.38923487, 0.31072661, 0.26654315, 0.44607475,
       0.37560034, 0.47220477, 0.40808001, 0.38581055, 0.41608879,
       0.43152004, 0.35886458, 0.54321408, 0.46102655, 0.38764843,
       0.36789876, 0.3662346 , 0.36223036, 0.44891834, 0.33441395,
       0.44363898, 0.30589408, 0.33095279, 0.44214672, 0.51049888,
       0.45762038, 0.43729985, 0.37152416, 0.41249585, 0.4251951 ,
       0.4327957 , 0.26946968, 0.44555786, 0.46145093, 0.39544415,
       0.36340594, 0.36992139, 0.34973699, 0.36413193, 0.45187491,
       0.42231193, 0.36287516, 0.43655717, 0.42875177, 0.36255449,
       0.32036269, 0.44481036, 0.39377117, 0.28152657, 0.3774763 ,
       0.44623947, 0.23032594, 0.40769777, 0.40516165, 0.36051193,
       0.42277536, 0.41859591, 0.32250264, 0.45661238, 0.40724775])}, 'en_US': {'source_spk_sim_mean': 0.15040603409094425, 'source_spk_sim_ci': 0.05051060637221084, 'source_spk_sim_std': 0.15305768649620105, 'synth_spk_sim_mean': 0.23131419640073242, 'synth_spk_sim_ci': 0.03987266133904265, 'synth_spk_sim_std': 0.15305768649620105, 'source_spk_sim': array([ 0.10718682,  0.16500635, -0.25980911,  0.37251136,  0.38709167,
        0.1190501 , -0.01627737,  0.18996586, -0.19359078,  0.38528922,
        0.33754691,  0.15662847,  0.12581611,  0.14608847, -0.07942428,
        0.40995407,  0.4709447 ,  0.10941957,  0.02537911,  0.19266152,
       -0.14977053,  0.27367374,  0.3150658 ,  0.0224136 , -0.04174161,
        0.23275939, -0.19798869,  0.44439468,  0.30895543,  0.14793782,
        0.07479649,  0.11034606, -0.165526  ,  0.42621168,  0.25844476,
        0.0493194 ,  0.05240955,  0.1450711 , -0.09498677,  0.36695486,
        0.31318703,  0.07868128, -0.00140726,  0.08464564, -0.19295064,
        0.43992445,  0.28995743,  0.12529989,  0.00374903,  0.16688749,
       -0.08524795,  0.51194608,  0.41793752,  0.13440159,  0.11805828,
        0.15145212, -0.10952652,  0.39246616,  0.38766131,  0.06705955]), 'synth_spk_sim': array([ 0.39214909,  0.15542234,  0.5055486 ,  0.09737649,  0.02363962,
        0.33738127,  0.31683922,  0.18071394,  0.46303225,  0.10269561,
        0.01976549,  0.18402022,  0.32095504,  0.13085535,  0.48165339,
        0.07937091, -0.00754281,  0.19892518,  0.30590886,  0.09649871,
        0.54114228,  0.19507791,  0.04997065,  0.23047401,  0.34833884,
        0.18854511,  0.41891149,  0.12161119,  0.03472943,  0.27508554,
        0.40863922,  0.26209614,  0.42941648,  0.13440509,  0.00907593,
        0.21499503,  0.39043427,  0.14239888,  0.44350314,  0.14048783,
        0.02792016,  0.21159592,  0.42032555,  0.15738262,  0.44652408,
        0.14222449,  0.00099978,  0.24274321,  0.35279095,  0.10677792,
        0.49268579,  0.16674718, -0.01150591,  0.27826744,  0.35243851,
        0.1999456 ,  0.45620316,  0.11722894,  0.06836423,  0.28464493])}, 'es_ES': {'source_spk_sim_mean': 0.17281725838547574, 'source_spk_sim_ci': 0.03290702991210676, 'source_spk_sim_std': 0.15390537855205774, 'synth_spk_sim_mean': 0.29487882514173785, 'synth_spk_sim_ci': 0.040093491400156965, 'synth_spk_sim_std': 0.15390537855205774, 'source_spk_sim': array([ 0.26846924,  0.34502122,  0.14365904,  0.06099981,  0.09312977,
        0.21216029,  0.46736863,  0.43131119,  0.21346444,  0.24214055,
        0.15768813,  0.32826358,  0.11129824,  0.36026096,  0.1642561 ,
        0.02463605,  0.01165991,  0.2085246 ,  0.23680297,  0.44528377,
        0.11692002, -0.02368168,  0.04099439,  0.18090178,  0.23529406,
        0.2879453 , -0.06171451, -0.15242004,  0.00448333,  0.18553646,
        0.31581324,  0.39952487,  0.14197244,  0.06997716,  0.12178463,
        0.27544883,  0.23216847,  0.26402685,  0.0943438 ,  0.01964392,
       -0.00227719,  0.20450155,  0.23632468,  0.33119449,  0.17975852,
        0.06859447,  0.0883911 ,  0.14577468,  0.14729825,  0.26179871,
        0.12799665,  0.10703204,  0.08513755,  0.31555384,  0.16519929,
        0.17901762,  0.1701912 ,  0.1260349 ,  0.08162515,  0.0745262 ]), 'synth_spk_sim': array([0.59194541, 0.17764585, 0.28309226, 0.33908448, 0.2641854 ,
       0.26431143, 0.4475542 , 0.21943252, 0.25920355, 0.27938706,
       0.06905824, 0.12023456, 0.56291479, 0.18772778, 0.19722715,
       0.40676722, 0.31884283, 0.12394356, 0.59650266, 0.21331742,
       0.16614239, 0.42257187, 0.24160337, 0.1583254 , 0.59814608,
       0.187446  , 0.19435197, 0.45381469, 0.28580049, 0.16960508,
       0.55745131, 0.17388725, 0.19732715, 0.44195884, 0.24372324,
       0.13986923, 0.58200347, 0.1899347 , 0.19882211, 0.46187353,
       0.27674916, 0.20209619, 0.6064297 , 0.18304947, 0.23732017,
       0.37677965, 0.11973818, 0.21879567, 0.58457458, 0.14475517,
       0.40182421, 0.40171516, 0.22756843, 0.20961285, 0.51437759,
       0.16703676, 0.26579675, 0.41921157, 0.12454832, 0.02371339])}}}
{'model': 'radmmm-normlogf0-vicreg-crossreg', 'accent_stats': {'pt_BR': {'source_spk_sim_mean': 0.1784135981850947, 'source_spk_sim_ci': 0.01827724799982634, 'source_spk_sim_std': 0.11325589780831241, 'synth_spk_sim_mean': 0.49714799573024115, 'synth_spk_sim_ci': 0.029504000493775585, 'synth_spk_sim_std': 0.11325589780831241, 'source_spk_sim': array([0.06394175, 0.12282453, 0.26875636, 0.14879812, 0.20784996,
       0.17662397, 0.17234826, 0.19110693, 0.28877935, 0.20048867,
       0.30952209, 0.1842289 , 0.02367973, 0.17616323, 0.18905151,
       0.19785742, 0.20985164, 0.22619632, 0.00714615, 0.16156878,
       0.26083827, 0.04776779, 0.14857846, 0.17181717, 0.19430955,
       0.11496019, 0.28844422, 0.12970588, 0.22113918, 0.24008697,
       0.15812995, 0.12829855, 0.31157336, 0.12932532, 0.20450334,
       0.20092165, 0.14307842, 0.16681381, 0.31101492, 0.18118538,
       0.21730271, 0.22743431, 0.02104197, 0.14876182, 0.22858793,
       0.14022994, 0.21124892, 0.11859412, 0.18717286, 0.12305734,
       0.27399394, 0.25456259, 0.26513439, 0.25197017, 0.10005356,
       0.09695299, 0.16638948, 0.1328989 , 0.11339931, 0.14675261]), 'synth_spk_sim': array([0.52606976, 0.33482051, 0.4209691 , 0.64015698, 0.70688903,
       0.46294776, 0.46286961, 0.3705394 , 0.40238371, 0.65514594,
       0.68900371, 0.46013492, 0.41959473, 0.32966241, 0.44095838,
       0.541502  , 0.62656242, 0.31497613, 0.48657477, 0.31687978,
       0.44481078, 0.60804456, 0.61974108, 0.44158658, 0.4950327 ,
       0.32467994, 0.43872026, 0.6843518 , 0.67986041, 0.45320749,
       0.50030178, 0.34969136, 0.44250175, 0.60455531, 0.67686093,
       0.4233847 , 0.49831268, 0.36291149, 0.49256065, 0.58010375,
       0.64892256, 0.45440006, 0.54481739, 0.3560977 , 0.46407434,
       0.64387876, 0.69753271, 0.4459044 , 0.49209511, 0.37461129,
       0.45330232, 0.55903858, 0.6451323 , 0.48068607, 0.51092988,
       0.29837248, 0.41573203, 0.51267207, 0.64177138, 0.45904723])}, 'en_US': {'source_spk_sim_mean': 0.21412007397351165, 'source_spk_sim_ci': 0.0423367900182474, 'source_spk_sim_std': 0.14033885590248849, 'synth_spk_sim_mean': 0.285621859296225, 'synth_spk_sim_ci': 0.03655931173536664, 'synth_spk_sim_std': 0.14033885590248849, 'source_spk_sim': array([ 0.29678151,  0.11277691, -0.09518009,  0.27030027,  0.17848305,
        0.43863934,  0.18488479,  0.12273864, -0.00581061,  0.45559642,
        0.20901531,  0.57301718,  0.26547009,  0.06866356,  0.02530506,
        0.39355725,  0.21903779,  0.54220206,  0.30393139,  0.05100432,
       -0.0955212 ,  0.27854431,  0.16194341,  0.2522766 ,  0.17670967,
        0.12292401,  0.01673949,  0.34484354,  0.23199503,  0.40496492,
        0.25910786,  0.08971319,  0.03003176,  0.41662091,  0.13903151,
        0.44576111,  0.22085406,  0.0714678 , -0.03032091,  0.32221198,
        0.21564673,  0.36846402,  0.24014848,  0.04528178,  0.00653139,
        0.23916097,  0.12107246,  0.36412716,  0.23314629,  0.14389551,
        0.02540185,  0.40182808,  0.15952846,  0.5631054 ,  0.31226867,
        0.00508833,  0.01886509,  0.34596509,  0.14076814,  0.42659721]), 'synth_spk_sim': array([ 0.47669658,  0.24113342,  0.49280354,  0.29626775,  0.06342856,
        0.33353895,  0.42699423,  0.26628757,  0.46086106,  0.26207533,
       -0.00456566,  0.2640557 ,  0.41078302,  0.23002395,  0.40333125,
        0.18703285, -0.02094245,  0.36278507,  0.31961626,  0.22903934,
        0.42404276,  0.21199778,  0.04508536,  0.32238629,  0.38786709,
        0.23349103,  0.52172542,  0.24192779,  0.08549835,  0.33740598,
        0.40906051,  0.26705426,  0.47853613,  0.21366985,  0.05296391,
        0.30558616,  0.41226822,  0.17161463,  0.43822747,  0.25779271,
        0.06026563,  0.36496717,  0.46588549,  0.27187321,  0.47643319,
        0.20843352,  0.05283969,  0.31363481,  0.36765307,  0.21973957,
        0.46114537,  0.22642376,  0.0118502 ,  0.31796151,  0.42924759,
        0.24559914,  0.42659405,  0.28147909,  0.06657567,  0.34926182])}, 'de_DE': {'source_spk_sim_mean': 0.25153044164180755, 'source_spk_sim_ci': 0.04930944346780659, 'source_spk_sim_std': 0.11073916117749116, 'synth_spk_sim_mean': 0.35288023898998894, 'synth_spk_sim_ci': 0.028848371954905767, 'synth_spk_sim_std': 0.11073916117749116, 'source_spk_sim': array([0.10344417, 0.10046007, 0.26277304, 0.20300426, 0.14952099,
       0.16987072, 0.65109205, 0.10551915, 0.16485058, 0.35755089,
       0.10268704, 0.1009687 , 0.67622507, 0.62978739, 0.12539639,
       0.24963425, 0.23202355, 0.07300466, 0.10690683, 0.6140281 ,
       0.14807136, 0.18696597, 0.27523318, 0.13193356, 0.15299146,
       0.11846166, 0.63251203, 0.15782624, 0.27478957, 0.2995216 ,
       0.14013787, 0.08851343, 0.63343614, 0.11378846, 0.21345602,
       0.32205516, 0.31495142, 0.12169366, 0.0512671 , 0.60848641,
       0.15566634, 0.15478796, 0.24281332, 0.20274921, 0.14388083,
       0.29568738, 0.64441341, 0.12174772, 0.2443046 , 0.32305264,
       0.14185677, 0.09669834, 0.72412962, 0.19080536, 0.18387124,
       0.14525156, 0.04702257, 0.07760163, 0.62012774, 0.17051809]), 'synth_spk_sim': array([0.25015217, 0.39031839, 0.49856186, 0.23143525, 0.24893872,
       0.39149335, 0.22040056, 0.56277162, 0.41801533, 0.17655951,
       0.2471965 , 0.41286933, 0.32966149, 0.28004426, 0.56666625,
       0.45316401, 0.3090423 , 0.18853088, 0.35138208, 0.26536208,
       0.39135596, 0.39316803, 0.29914954, 0.48719689, 0.24581496,
       0.46358976, 0.26028451, 0.53193021, 0.45855197, 0.21663167,
       0.26000887, 0.45129123, 0.31230143, 0.5401358 , 0.45078307,
       0.43878698, 0.22581048, 0.24116673, 0.47232386, 0.30852327,
       0.42622575, 0.45272729, 0.25827986, 0.29346246, 0.45608184,
       0.24061851, 0.26986089, 0.53159565, 0.41427985, 0.2363224 ,
       0.25218225, 0.42798123, 0.24522997, 0.4795635 , 0.42346492,
       0.25787553, 0.18306331, 0.3303037 , 0.24278899, 0.50953525])}, 'hi_HI': {'source_spk_sim_mean': 0.2467892223969102, 'source_spk_sim_ci': 0.031023082993418397, 'source_spk_sim_std': 0.1068335425282896, 'synth_spk_sim_mean': 0.47456609706083935, 'synth_spk_sim_ci': 0.02783092935999938, 'synth_spk_sim_std': 0.1068335425282896, 'source_spk_sim': array([0.10096882, 0.3116864 , 0.07385381, 0.34491062, 0.14320706,
       0.04400888, 0.12470865, 0.45711097, 0.15611967, 0.31696543,
       0.23596595, 0.08104076, 0.10920656, 0.44330305, 0.1798134 ,
       0.43034345, 0.2438328 , 0.29334453, 0.13159278, 0.52199137,
       0.19265047, 0.39955053, 0.30135098, 0.22403635, 0.12459616,
       0.44936088, 0.20911236, 0.43042544, 0.29643255, 0.19826399,
       0.17460722, 0.39432773, 0.19167018, 0.39313883, 0.15221821,
       0.13910912, 0.14832814, 0.3065134 , 0.19153945, 0.3852092 ,
       0.33988798, 0.19167143, 0.0905115 , 0.41335955, 0.17881396,
       0.40854737, 0.32968989, 0.1918842 , 0.1441668 , 0.26535493,
       0.12279494, 0.35650679, 0.16920026, 0.21669519, 0.07194992,
       0.33108807, 0.20849977, 0.36639696, 0.14650536, 0.21741232]), 'synth_spk_sim': array([0.59552473, 0.46799168, 0.30126002, 0.54160851, 0.5006488 ,
       0.45298254, 0.62351722, 0.31434783, 0.35103408, 0.56806344,
       0.36508554, 0.44503969, 0.62280655, 0.39184818, 0.27886066,
       0.613024  , 0.41330296, 0.43363521, 0.67479545, 0.352943  ,
       0.41491076, 0.60750109, 0.44804889, 0.40782508, 0.65932459,
       0.34914017, 0.41337031, 0.6051988 , 0.41751146, 0.45718843,
       0.62270558, 0.37507463, 0.34273949, 0.57787961, 0.45436811,
       0.44710165, 0.64278078, 0.34232229, 0.47192389, 0.61562783,
       0.46952683, 0.42732233, 0.65913284, 0.38455367, 0.49397209,
       0.56980878, 0.38629439, 0.44583148, 0.60137689, 0.37629434,
       0.37644938, 0.51641935, 0.44215998, 0.47868413, 0.6474179 ,
       0.37830386, 0.34572139, 0.60591793, 0.45445937, 0.43345538])}, 'es_MX': {'source_spk_sim_mean': 0.2194411670663006, 'source_spk_sim_ci': 0.03596145362533312, 'source_spk_sim_std': 0.16367783515201362, 'synth_spk_sim_mean': 0.41912479549646375, 'synth_spk_sim_ci': 0.04263928874872857, 'synth_spk_sim_std': 0.16367783515201362, 'source_spk_sim': array([0.13225758, 0.47793129, 0.55277222, 0.01761966, 0.31906   ,
       0.2520389 , 0.09007296, 0.39001369, 0.43128988, 0.05861665,
       0.32382122, 0.09482765, 0.10628638, 0.4090184 , 0.40479538,
       0.04005368, 0.35562101, 0.14652298, 0.05193566, 0.09811461,
       0.19879384, 0.06158803, 0.22176643, 0.04341456, 0.15471846,
       0.25946277, 0.22799098, 0.02290004, 0.20616907, 0.15913059,
       0.12743823, 0.33864364, 0.38661367, 0.00073945, 0.37166819,
       0.17325844, 0.10249859, 0.33105785, 0.34728029, 0.07785485,
       0.29913729, 0.15794371, 0.16207251, 0.38797379, 0.22464803,
       0.09868515, 0.26589406, 0.15616179, 0.13970912, 0.26504251,
       0.43347123, 0.03525926, 0.32406411, 0.20846193, 0.09658471,
       0.40978274, 0.40631261, 0.09013182, 0.3326121 , 0.10686381]), 'synth_spk_sim': array([0.62878406, 0.25184029, 0.38828158, 0.73852569, 0.43714479,
       0.43343046, 0.55536526, 0.23443851, 0.28958049, 0.69740796,
       0.3940222 , 0.36978859, 0.60494137, 0.23756146, 0.31037599,
       0.7437346 , 0.32089084, 0.36325884, 0.45299542, 0.2756305 ,
       0.31318972, 0.54633635, 0.38672599, 0.32974097, 0.66015971,
       0.1907874 , 0.41417497, 0.53720063, 0.35548797, 0.32987824,
       0.65927207, 0.19477829, 0.33004072, 0.73324019, 0.40454271,
       0.48105702, 0.56792301, 0.21697147, 0.45240957, 0.74209297,
       0.28826594, 0.33361894, 0.44885361, 0.18877468, 0.18774916,
       0.44472402, 0.16929771, 0.24713375, 0.6226238 , 0.25614816,
       0.37713429, 0.74708784, 0.43358541, 0.39760345, 0.42011505,
       0.25016099, 0.38183838, 0.66770053, 0.37476033, 0.33630279])}, 'fr_FR': {'source_spk_sim_mean': 0.23743063397705555, 'source_spk_sim_ci': 0.024142118814366252, 'source_spk_sim_std': 0.159907582140964, 'synth_spk_sim_mean': 0.4563280242184798, 'synth_spk_sim_ci': 0.041657109905486885, 'synth_spk_sim_std': 0.159907582140964, 'source_spk_sim': array([0.19535062, 0.12054738, 0.0441826 , 0.04538267, 0.2625252 ,
       0.33203712, 0.25000998, 0.23575227, 0.21638164, 0.20501074,
       0.4391965 , 0.41355032, 0.10866545, 0.19761702, 0.11855146,
       0.1903155 , 0.28564304, 0.41061643, 0.18172616, 0.20426136,
       0.23528278, 0.17571558, 0.31940401, 0.30381575, 0.08833256,
       0.22743832, 0.3752383 , 0.19862406, 0.42632049, 0.27319041,
       0.16819561, 0.21317022, 0.24195936, 0.26101062, 0.32758707,
       0.2621727 , 0.11229543, 0.25961319, 0.22671366, 0.13027486,
       0.34650233, 0.27010432, 0.24514979, 0.25132295, 0.21186547,
       0.18147075, 0.34479046, 0.2777501 , 0.16218549, 0.22007872,
       0.11662891, 0.14656653, 0.2994816 , 0.38609105, 0.13201566,
       0.24366514, 0.17686526, 0.23002736, 0.40843233, 0.31116536]), 'synth_spk_sim': array([0.77453059, 0.32007566, 0.44505271, 0.51787084, 0.58572656,
       0.30239791, 0.71788287, 0.31138638, 0.38607284, 0.50851423,
       0.54194093, 0.32494888, 0.81703466, 0.34057471, 0.33495772,
       0.52986056, 0.54160988, 0.26095089, 0.76189065, 0.33623695,
       0.33923936, 0.47554278, 0.54337281, 0.35783872, 0.5627498 ,
       0.31014058, 0.23575725, 0.42339066, 0.37997019, 0.21243626,
       0.77678841, 0.30136463, 0.38028505, 0.48760533, 0.50673544,
       0.31649181, 0.77468306, 0.32639974, 0.42083222, 0.51135772,
       0.58467859, 0.31496117, 0.6939882 , 0.31564   , 0.31182492,
       0.46742263, 0.48724538, 0.33829942, 0.72643524, 0.27437472,
       0.40564743, 0.46061432, 0.54571247, 0.31902224, 0.79690588,
       0.24409178, 0.39749178, 0.54966813, 0.50694293, 0.33621594])}, 'es_ES': {'source_spk_sim_mean': 0.1470722377145042, 'source_spk_sim_ci': 0.02875263472156293, 'source_spk_sim_std': 0.16200144270513248, 'synth_spk_sim_mean': 0.4460893680651983, 'synth_spk_sim_ci': 0.04220257609589829, 'synth_spk_sim_std': 0.16200144270513248, 'source_spk_sim': array([ 0.35614902,  0.1468413 ,  0.06468394, -0.01969182,  0.15282044,
        0.1959504 ,  0.32642907,  0.24479163,  0.11892229,  0.14203124,
        0.24823506,  0.15201859,  0.36217466,  0.23143733,  0.10757829,
        0.06153451,  0.14646275,  0.03413007,  0.33152515,  0.17396465,
        0.10272034,  0.04792616,  0.0729968 ,  0.00108006,  0.43354726,
        0.09138722,  0.05456225, -0.04362382,  0.02820564,  0.06912569,
        0.42894694,  0.22801343,  0.06278194,  0.09546228,  0.17479189,
        0.01810251,  0.38721716,  0.21826656,  0.08134156,  0.04396017,
        0.14281361,  0.07328963,  0.33321649,  0.18712856,  0.13896023,
        0.08822094,  0.11598559,  0.16114184,  0.24222314,  0.15555844,
        0.13876213,  0.06927507,  0.08651698,  0.22027254,  0.13116516,
        0.07242671,  0.07866982,  0.01954427,  0.14930236,  0.04506015]), 'synth_spk_sim': array([0.51670325, 0.28500798, 0.36515263, 0.7411232 , 0.33347541,
       0.43549594, 0.41898102, 0.27167445, 0.34181798, 0.74932313,
       0.39485246, 0.4041923 , 0.46692806, 0.27557009, 0.38550851,
       0.78229201, 0.34867239, 0.41337225, 0.51635838, 0.31264409,
       0.33686054, 0.79495329, 0.32862455, 0.44056287, 0.49412972,
       0.29768446, 0.32485083, 0.74432951, 0.36447039, 0.47936866,
       0.50660735, 0.29558372, 0.38569832, 0.75215346, 0.39430884,
       0.45498249, 0.5089038 , 0.31312618, 0.44631183, 0.81641352,
       0.39643428, 0.38156581, 0.4887169 , 0.28219351, 0.36434317,
       0.76945144, 0.29881236, 0.46009332, 0.50186366, 0.32019883,
       0.39648336, 0.8045699 , 0.32731706, 0.49443713, 0.43159473,
       0.2995953 , 0.15404719, 0.70895696, 0.25272167, 0.39289567])}}}
{'model': 'radmmm-vicreg-crossreg-adv', 'accent_stats': {'pt_BR': {'source_spk_sim_mean': 0.1678975563806792, 'source_spk_sim_ci': 0.020160803118468795, 'source_spk_sim_std': 0.11800863801343527, 'synth_spk_sim_mean': 0.49017133663098017, 'synth_spk_sim_ci': 0.030742124530336267, 'synth_spk_sim_std': 0.11800863801343527, 'source_spk_sim': array([ 0.03093262,  0.14302616,  0.26991695,  0.13193996,  0.27166232,
        0.21541536,  0.10258253,  0.17427517,  0.2083568 ,  0.17578451,
        0.25620669,  0.18340039,  0.0275358 ,  0.09741642,  0.20261891,
        0.18845907,  0.20752776,  0.15008047, -0.04501501,  0.12541242,
        0.26584646,  0.05872728,  0.23513032,  0.09150434,  0.12171218,
        0.10000403,  0.31026012,  0.07504693,  0.24712029,  0.18682989,
        0.1365694 ,  0.13689104,  0.28168672,  0.15711308,  0.24236511,
        0.18622358,  0.04780111,  0.17036496,  0.33098203,  0.18021207,
        0.26595733,  0.26912442,  0.04386177,  0.14778954,  0.22927193,
        0.15967424,  0.15162385,  0.13944679,  0.09188747,  0.12813318,
        0.25083265,  0.2063836 ,  0.28027421,  0.21594802,  0.07859543,
        0.11841264,  0.16881907,  0.09399265,  0.21173906,  0.14215928]), 'synth_spk_sim': array([0.52097976, 0.36259806, 0.35515246, 0.65738213, 0.6273396 ,
       0.39657596, 0.57444233, 0.3806794 , 0.51874721, 0.56265277,
       0.66682214, 0.34710985, 0.44510338, 0.38401765, 0.36441568,
       0.59313756, 0.66335762, 0.30322942, 0.57572377, 0.36731738,
       0.36658844, 0.57620257, 0.67749649, 0.36249894, 0.53209507,
       0.3709439 , 0.37834302, 0.64408684, 0.67750555, 0.41403076,
       0.56347942, 0.35893193, 0.46192741, 0.62297446, 0.67548364,
       0.3887372 , 0.50471336, 0.39195889, 0.46371812, 0.64455003,
       0.58708471, 0.41559491, 0.51360869, 0.39608106, 0.48363772,
       0.61254501, 0.59748363, 0.34566712, 0.52395523, 0.33888638,
       0.4380326 , 0.58237302, 0.65149492, 0.38170058, 0.54530394,
       0.35016495, 0.31964579, 0.58624393, 0.65310818, 0.34461766])}, 'de_DE': {'source_spk_sim_mean': 0.22190071960212662, 'source_spk_sim_ci': 0.036919724912363096, 'source_spk_sim_std': 0.17021982915092795, 'synth_spk_sim_mean': 0.3193413864200314, 'synth_spk_sim_ci': 0.044343526655181154, 'synth_spk_sim_std': 0.17021982915092795, 'source_spk_sim': array([ 0.16691218,  0.09108923,  0.21592285,  0.16187406,  0.10319915,
        0.08996068,  0.44988027,  0.1418684 ,  0.1505667 ,  0.23649141,
        0.11680597,  0.09680112,  0.51394141,  0.54254013,  0.14824833,
        0.18875562,  0.20205751,  0.08110821,  0.10256673,  0.54016614,
        0.16988735,  0.18964863,  0.26798925,  0.14410776,  0.19825575,
        0.05629028,  0.55349439,  0.1551256 ,  0.23822217,  0.31939033,
        0.15911034,  0.04844056,  0.52351779,  0.12149268,  0.18649714,
        0.2288975 ,  0.34854233,  0.13955656, -0.00360018,  0.38678694,
        0.11939851,  0.14900933,  0.26234919,  0.25272229,  0.09740754,
        0.32985625,  0.52852356,  0.18985771,  0.14928012,  0.32431176,
        0.1560341 ,  0.08113742,  0.50637025,  0.14129122,  0.15645601,
        0.22940297,  0.19282246,  0.11420472,  0.4150345 ,  0.14616403]), 'synth_spk_sim': array([0.07848696, 0.39242777, 0.48741782, 0.2014492 , 0.09356183,
       0.39531443, 0.28623253, 0.60186416, 0.49811298, 0.15931883,
       0.07592276, 0.33407119, 0.34622157, 0.28789341, 0.56654942,
       0.52307624, 0.12117709, 0.00849214, 0.26692349, 0.2982499 ,
       0.52134818, 0.47300941, 0.15342993, 0.49195746, 0.13169819,
       0.22588865, 0.26142606, 0.52678555, 0.53023326, 0.11200985,
       0.19764578, 0.40237617, 0.27025935, 0.58490467, 0.53994513,
       0.54917574, 0.18254435, 0.05324855, 0.33973241, 0.37303647,
       0.50160927, 0.49976978, 0.13289712, 0.11704013, 0.29515031,
       0.18949068, 0.26801425, 0.53035903, 0.46514681, 0.12300389,
       0.11568932, 0.37604555, 0.27008697, 0.59347498, 0.41985056,
       0.14006373, 0.058688  , 0.31248444, 0.27440166, 0.5337978 ])}, 'en_US': {'source_spk_sim_mean': 0.17105332443898077, 'source_spk_sim_ci': 0.05325178475396288, 'source_spk_sim_std': 0.11668869444669391, 'synth_spk_sim_mean': 0.3114307408531507, 'synth_spk_sim_ci': 0.030398269451717707, 'synth_spk_sim_std': 0.11668869444669391, 'source_spk_sim': array([ 0.28956252,  0.06211329, -0.09481746,  0.27218917, -0.00552409,
        0.46379745,  0.16457212, -0.05860585,  0.01941438,  0.40649903,
        0.04355875,  0.62508947,  0.21581252, -0.09461091,  0.11549742,
        0.32497019,  0.03812171,  0.55158406,  0.36138156,  0.02454622,
       -0.08901913,  0.31195745, -0.00068573,  0.27259779,  0.12658197,
        0.01780809, -0.02119359,  0.33741611,  0.00578783,  0.54508328,
        0.18911467, -0.00823333, -0.00615497,  0.36989754,  0.06892409,
        0.49736482,  0.21775751, -0.05065341, -0.03973647,  0.28417385,
        0.06038629,  0.46230498,  0.16109243, -0.09533694, -0.04672246,
        0.28624845, -0.012234  ,  0.39061838,  0.29217789,  0.03645253,
       -0.01101644,  0.38258037, -0.01796572,  0.59291321,  0.28012121,
       -0.02549207,  0.00956857,  0.32528719, -0.06084419,  0.49911988]), 'synth_spk_sim': array([0.49292502, 0.21404558, 0.56587905, 0.28112695, 0.18501994,
       0.40514991, 0.41048217, 0.27490768, 0.52046919, 0.25526246,
       0.13724817, 0.24118035, 0.35654274, 0.24265639, 0.38371938,
       0.19756113, 0.11806362, 0.31854889, 0.32088974, 0.23435496,
       0.47307158, 0.26984721, 0.11549906, 0.38158968, 0.34819251,
       0.265899  , 0.49772742, 0.22584146, 0.17278902, 0.29768059,
       0.37581366, 0.32302716, 0.5251407 , 0.19523522, 0.15248133,
       0.29414913, 0.35588983, 0.26255271, 0.45888224, 0.25451377,
       0.17111732, 0.35219583, 0.37113076, 0.22874029, 0.57888174,
       0.25850812, 0.19437388, 0.30774873, 0.31835333, 0.2306397 ,
       0.533369  , 0.22531848, 0.16292664, 0.34505236, 0.38216516,
       0.29389569, 0.51492172, 0.25193599, 0.21161011, 0.35110298])}, 'hi_HI': {'source_spk_sim_mean': 0.2206046511962389, 'source_spk_sim_ci': 0.030279016716453572, 'source_spk_sim_std': 0.12153180501479988, 'synth_spk_sim_mean': 0.48682458649079, 'synth_spk_sim_ci': 0.03165993563739091, 'synth_spk_sim_std': 0.12153180501479988, 'source_spk_sim': array([0.02379424, 0.30105212, 0.06391071, 0.24947801, 0.12832212,
       0.12878841, 0.12916245, 0.33069348, 0.09471071, 0.16614845,
       0.10413787, 0.1234176 , 0.11491977, 0.41550553, 0.15580013,
       0.36616006, 0.22220077, 0.27822867, 0.09346275, 0.47785681,
       0.11405665, 0.32086438, 0.19928679, 0.26687697, 0.1057646 ,
       0.49046198, 0.11520756, 0.35986131, 0.22862694, 0.3346566 ,
       0.12866935, 0.34633976, 0.15764244, 0.37606958, 0.0027563 ,
       0.17334378, 0.10220928, 0.27065924, 0.11043566, 0.38068455,
       0.31103677, 0.26097843, 0.07274739, 0.36905009, 0.11328773,
       0.37754726, 0.22926195, 0.20217843, 0.10525039, 0.30202094,
       0.11710075, 0.35486001, 0.19328022, 0.23385738, 0.1282053 ,
       0.3288171 , 0.11474048, 0.3394042 , 0.24117216, 0.28925771]), 'synth_spk_sim': array([0.60249019, 0.39481878, 0.35023046, 0.61738414, 0.49002415,
       0.42959467, 0.61917615, 0.33497328, 0.40052786, 0.62818295,
       0.32792306, 0.38081378, 0.67172837, 0.315171  , 0.51127422,
       0.66564435, 0.39881232, 0.42284766, 0.67456436, 0.36357912,
       0.46143717, 0.66214901, 0.36613658, 0.39190203, 0.68220705,
       0.33296308, 0.54972422, 0.62238449, 0.48350418, 0.42595288,
       0.66040939, 0.35179007, 0.44746566, 0.59838301, 0.46667951,
       0.44503096, 0.63802969, 0.31464958, 0.46596551, 0.6554687 ,
       0.41430897, 0.35348007, 0.64209843, 0.33028212, 0.51372397,
       0.67388934, 0.41025224, 0.40687403, 0.62114376, 0.36891341,
       0.47084814, 0.63345927, 0.40458649, 0.44164723, 0.71647751,
       0.42844966, 0.42092308, 0.57517374, 0.39731824, 0.36363184])}, 'fr_FR': {'source_spk_sim_mean': 0.2325574066179494, 'source_spk_sim_ci': 0.02864330341123541, 'source_spk_sim_std': 0.1946599392900835, 'synth_spk_sim_mean': 0.4181135187546412, 'synth_spk_sim_ci': 0.05071035642358771, 'synth_spk_sim_std': 0.1946599392900835, 'source_spk_sim': array([ 0.14573827,  0.19976549,  0.01648582,  0.05587919,  0.25174251,
        0.33274269,  0.19038032,  0.29999661,  0.05777627,  0.22594899,
        0.44951567,  0.36685684,  0.13486847,  0.333031  ,  0.1012547 ,
        0.18761274,  0.26766187,  0.35959795,  0.19704911,  0.32417569,
        0.16305736,  0.19297487,  0.32497859,  0.31871483,  0.138605  ,
        0.24728526,  0.30622819,  0.17728035,  0.37895945,  0.15162468,
        0.10999027,  0.29056686,  0.15701032,  0.25139162,  0.36258245,
        0.24401611,  0.07767889,  0.34653777,  0.14824958,  0.0774558 ,
        0.39171359,  0.27126431,  0.22575353,  0.33048683,  0.24391951,
        0.1606259 ,  0.36852697,  0.21556452,  0.1508189 ,  0.24227816,
       -0.0246311 ,  0.11317416,  0.35210606,  0.31891841,  0.06439067,
        0.45825669,  0.16779302,  0.26919377,  0.39734906,  0.27267298]), 'synth_spk_sim': array([0.78905761, 0.21075717, 0.51328278, 0.43672428, 0.52459431,
       0.23565416, 0.76810247, 0.21072625, 0.4449423 , 0.46153027,
       0.52462548, 0.27615532, 0.81792355, 0.21504858, 0.38996252,
       0.46849802, 0.56084776, 0.2230452 , 0.75749707, 0.15787555,
       0.34398368, 0.43180919, 0.51562601, 0.25107104, 0.65236366,
       0.14470337, 0.1976267 , 0.37391102, 0.49166435, 0.18419707,
       0.76227623, 0.21599348, 0.36578521, 0.4402408 , 0.48361614,
       0.27098337, 0.79471689, 0.22573744, 0.45551372, 0.49131718,
       0.54772556, 0.19854629, 0.61208659, 0.09276744, 0.34849831,
       0.35652316, 0.4898262 , 0.22117853, 0.78687644, 0.22819008,
       0.36542323, 0.41737846, 0.54374808, 0.2664156 , 0.77738553,
       0.10039098, 0.36651063, 0.491285  , 0.50425637, 0.29181147])}, 'es_MX': {'source_spk_sim_mean': 0.2529946993725995, 'source_spk_sim_ci': 0.04346746333749751, 'source_spk_sim_std': 0.1751569164078001, 'synth_spk_sim_mean': 0.43372110140820347, 'synth_spk_sim_ci': 0.0456296744645527, 'synth_spk_sim_std': 0.1751569164078001, 'source_spk_sim': array([0.08667655, 0.6138553 , 0.49907574, 0.03272401, 0.33698976,
       0.23936157, 0.09379419, 0.50150436, 0.3744846 , 0.18962623,
       0.36808199, 0.18394952, 0.15705004, 0.57521212, 0.36930817,
       0.06761862, 0.46542579, 0.15970287, 0.15793419, 0.20375168,
       0.02457187, 0.08741537, 0.19120213, 0.07766757, 0.03419401,
       0.37663698, 0.22210313, 0.07886264, 0.27018836, 0.21675254,
       0.19452903, 0.53175336, 0.27134848, 0.02700156, 0.4859944 ,
       0.19301061, 0.11394053, 0.48731941, 0.35556033, 0.02251914,
       0.36596578, 0.24778293, 0.08695813, 0.54495931, 0.26027721,
       0.03457139, 0.30728257, 0.12963161, 0.11903042, 0.49283746,
       0.46324116, 0.08774859, 0.47185409, 0.23523512, 0.08307852,
       0.43267956, 0.32033995, 0.03324373, 0.32041892, 0.20384674]), 'synth_spk_sim': array([0.69346917, 0.16669352, 0.45267391, 0.73982567, 0.49348605,
       0.45266464, 0.54831964, 0.22735634, 0.34990913, 0.61903793,
       0.4926202 , 0.39830738, 0.59422797, 0.16242565, 0.35101888,
       0.7348361 , 0.38239795, 0.36645472, 0.44499478, 0.08177779,
       0.36471444, 0.54231727, 0.38628194, 0.2550475 , 0.64913666,
       0.19761634, 0.40519986, 0.61118233, 0.39985159, 0.36362511,
       0.61277741, 0.11798186, 0.53636354, 0.7186504 , 0.49842191,
       0.41918743, 0.53724277, 0.2065607 , 0.41771516, 0.74578458,
       0.38346273, 0.32309586, 0.4364458 , 0.12428985, 0.35813671,
       0.57041359, 0.36754495, 0.27119625, 0.66876912, 0.18474825,
       0.47064048, 0.71813262, 0.47087795, 0.39002275, 0.52661878,
       0.15528753, 0.4494127 , 0.71471661, 0.50472093, 0.19657642])}, 'es_ES': {'source_spk_sim_mean': 0.1450633812676339, 'source_spk_sim_ci': 0.026654964177852108, 'source_spk_sim_std': 0.1281954572237109, 'synth_spk_sim_mean': 0.45469825019439064, 'synth_spk_sim_ci': 0.033395866408915204, 'synth_spk_sim_std': 0.1281954572237109, 'source_spk_sim': array([ 0.48087078,  0.14811432,  0.09028249,  0.05711671,  0.0764829 ,
        0.10219841,  0.34919807,  0.19004683,  0.20247772,  0.16050836,
        0.20676593,  0.17038955,  0.25507075,  0.21859649,  0.09316736,
        0.10886   ,  0.13541768,  0.09148423,  0.25869665,  0.09341039,
        0.09715559,  0.10376117, -0.00768122,  0.00302696,  0.41639462,
        0.04415735,  0.0786066 ,  0.0014406 ,  0.00251799,  0.05374292,
        0.4004131 ,  0.16274309,  0.10736875,  0.06833329,  0.10876597,
        0.108092  ,  0.34607196,  0.16487063,  0.18822666,  0.04110412,
        0.18429938,  0.05697523,  0.26892406,  0.24603128,  0.18135129,
        0.17506561,  0.15157729,  0.1287512 ,  0.24961801,  0.13212092,
        0.10760215,  0.14895095,  0.07726627,  0.16843748,  0.0802037 ,
        0.06916813,  0.08927509,  0.1250367 ,  0.0799673 ,  0.00491305]), 'synth_spk_sim': array([0.41300943, 0.32345486, 0.3621977 , 0.71374649, 0.33496976,
       0.53454655, 0.32917523, 0.32480827, 0.3492409 , 0.68465877,
       0.3773959 , 0.42381135, 0.42982963, 0.33914864, 0.4521915 ,
       0.73883748, 0.31718391, 0.48092574, 0.52324826, 0.37321097,
       0.35089108, 0.7157439 , 0.4298898 , 0.4329232 , 0.42941222,
       0.27068979, 0.37638524, 0.73170352, 0.38710308, 0.44143295,
       0.47836047, 0.39822772, 0.43153283, 0.73645651, 0.34317681,
       0.45956549, 0.44511116, 0.33262205, 0.46686628, 0.6723026 ,
       0.41893062, 0.4731051 , 0.51033747, 0.33841354, 0.42169428,
       0.71773654, 0.30100894, 0.50149488, 0.48544741, 0.34860474,
       0.49331269, 0.67792434, 0.36772305, 0.59020787, 0.50814545,
       0.32796508, 0.34404805, 0.60046631, 0.31426749, 0.38507313])}}}
{'model': 'radmmm-normlogf0-vicreg-crossreg-aug', 'accent_stats': {'es_ES': {'source_spk_sim_mean': 0.3033827283109228, 'source_spk_sim_ci': 0.039606634007030815, 'source_spk_sim_std': 0.17293651601483587, 'synth_spk_sim_mean': 0.2653479977156773, 'synth_spk_sim_ci': 0.04505124371120443, 'synth_spk_sim_std': 0.17293651601483587, 'source_spk_sim': array([0.47853443, 0.48311931, 0.13051087, 0.06282342, 0.34740397,
       0.45839462, 0.55190474, 0.49163243, 0.18815801, 0.20344439,
       0.4041132 , 0.37309662, 0.50212413, 0.48133177, 0.14901966,
       0.14210521, 0.29413405, 0.41667899, 0.41901001, 0.46628731,
       0.05674377, 0.08836401, 0.21412912, 0.33412534, 0.48109934,
       0.41013691, 0.07096642, 0.11012747, 0.18952133, 0.48651597,
       0.53127575, 0.570162  , 0.08977199, 0.1595661 , 0.29264012,
       0.48431993, 0.3576701 , 0.45344406, 0.17491947, 0.17289275,
       0.23030275, 0.30786395, 0.3746486 , 0.47278154, 0.12313548,
       0.20869985, 0.19145721, 0.41741592, 0.24185054, 0.45628011,
       0.0899033 , 0.21059345, 0.29906628, 0.4094637 , 0.28853163,
       0.4346455 , 0.0342176 , 0.17482154, 0.1708851 , 0.29418057]), 'synth_spk_sim': array([ 3.76934707e-01,  4.18322906e-02,  2.52158523e-01,  5.57541072e-01,
        1.71075001e-01,  2.01754004e-01,  2.56964415e-01,  9.47851762e-02,
        2.23013416e-01,  5.58170915e-01,  1.13089532e-01,  2.58491457e-01,
        2.77394503e-01,  8.33926573e-02,  2.12908819e-01,  6.36378229e-01,
        1.19102187e-01,  2.39636138e-01,  3.70187640e-01,  5.95791452e-02,
        2.28773415e-01,  5.61785460e-01,  3.33187282e-02,  2.72037357e-01,
        3.46317202e-01,  4.72867209e-03,  1.82173401e-01,  6.05288267e-01,
        8.17940533e-02,  2.27819785e-01,  4.11044121e-01,  5.49522005e-02,
        2.21641451e-01,  5.13297617e-01,  1.11962162e-01,  1.55123979e-01,
        3.81734341e-01,  3.46313529e-02,  3.24207813e-01,  5.78699172e-01,
        1.25263393e-01,  2.59390235e-01,  3.97946507e-01,  3.87879983e-02,
        1.85549766e-01,  5.16597331e-01,  1.34763747e-01,  2.98468322e-01,
        4.35581535e-01, -2.70807446e-04,  2.60277390e-01,  5.44548869e-01,
        9.02335271e-02,  3.07475656e-01,  4.21573758e-01,  8.29164311e-02,
        2.89538205e-01,  5.63116312e-01,  2.26055145e-01,  3.07346165e-01])}, 'de_DE': {'source_spk_sim_mean': 0.3010886666326163, 'source_spk_sim_ci': 0.05576750496281476, 'source_spk_sim_std': 0.14823274143023532, 'synth_spk_sim_mean': 0.16628801574309668, 'synth_spk_sim_ci': 0.03861572740126547, 'synth_spk_sim_std': 0.14823274143023532, 'source_spk_sim': array([ 0.42895603, -0.01303831,  0.41887867,  0.19595997,  0.37040082,
        0.01041554,  0.67199099,  0.10676747,  0.35337752,  0.2237196 ,
        0.39546597, -0.00224062,  0.75157338,  0.68973374,  0.10449555,
        0.41465843,  0.13768926,  0.30429363,  0.10231483,  0.69642663,
        0.13677081,  0.28760996,  0.19932003,  0.14342307,  0.3486281 ,
       -0.00475187,  0.64231795,  0.11367495,  0.31046656,  0.25015989,
        0.47881576,  0.09146849,  0.6842131 ,  0.17268677,  0.3150588 ,
        0.37412557,  0.24776895,  0.37861797,  0.00542835,  0.67460114,
        0.03770491,  0.34168023,  0.1572255 ,  0.37976968,  0.05672032,
        0.22360601,  0.67156851,  0.20821853,  0.348638  ,  0.26882467,
        0.41312233,  0.02907223,  0.71905524,  0.10177238,  0.32429716,
        0.16080074,  0.42076802,  0.1215179 ,  0.65655059,  0.21216358]), 'synth_spk_sim': array([-0.06977256,  0.09437351,  0.18476166,  0.18430129, -0.10655368,
        0.12618817,  0.24514209,  0.2887364 ,  0.20623696,  0.31464836,
       -0.15028052,  0.10580222,  0.26691401,  0.2871044 ,  0.29323283,
        0.1210274 ,  0.2904748 , -0.2332968 ,  0.14941114,  0.16499677,
        0.26245263,  0.14499581,  0.35642278,  0.23867062, -0.06540667,
        0.15369517,  0.27645555,  0.19631417,  0.19185093,  0.34375882,
       -0.13241102,  0.03815091,  0.26895374,  0.26102507,  0.21400565,
        0.23784579,  0.28980985, -0.17980014,  0.13778502,  0.27818918,
        0.24348453,  0.20493792,  0.36570325, -0.08548725,  0.11221991,
        0.36372432,  0.25774527,  0.22238675,  0.28213608,  0.30955958,
       -0.1015483 ,  0.18206666,  0.24636266,  0.23990552,  0.1933122 ,
        0.25242662, -0.08319852,  0.0246098 ,  0.25735769,  0.2133639 ])}, 'en_US': {'source_spk_sim_mean': 0.33140418293575447, 'source_spk_sim_ci': 0.03010509453200359, 'source_spk_sim_std': 0.11578429628949072, 'synth_spk_sim_mean': 0.12998491467248338, 'synth_spk_sim_ci': 0.030162667031066244, 'synth_spk_sim_std': 0.11578429628949072, 'source_spk_sim': array([0.33874848, 0.39370176, 0.23431252, 0.55934775, 0.16587955,
       0.1719813 , 0.29419488, 0.4602029 , 0.34632939, 0.50244331,
       0.26824498, 0.21560571, 0.33382764, 0.44887528, 0.34349093,
       0.52910161, 0.34371066, 0.208721  , 0.32891133, 0.442233  ,
       0.225308  , 0.40548953, 0.09663098, 0.18508126, 0.1894681 ,
       0.43851745, 0.36240593, 0.53709596, 0.27402207, 0.19091162,
       0.30803633, 0.4998526 , 0.25559354, 0.4934091 , 0.22176337,
       0.22808968, 0.27939057, 0.34338459, 0.27988559, 0.41215056,
       0.30753052, 0.17723456, 0.23728684, 0.44730249, 0.3048158 ,
       0.53063923, 0.23704197, 0.20071398, 0.39773229, 0.43694434,
       0.32555375, 0.56372702, 0.25816295, 0.28164756, 0.40509292,
       0.38759205, 0.2952705 , 0.48995626, 0.2493007 , 0.19435443]), 'synth_spk_sim': array([ 0.35643813,  0.02265174,  0.12534519,  0.12715514, -0.03570884,
        0.23445924,  0.32385558, -0.0020543 ,  0.13899535,  0.06947716,
       -0.00601911,  0.18497297,  0.29995936, -0.00300677,  0.14095505,
        0.04591158, -0.00975587,  0.23704089,  0.2965171 , -0.03024611,
        0.14048545,  0.14258873,  0.01669186,  0.18691272,  0.28425488,
        0.01241451,  0.16035692,  0.14118131,  0.02485029,  0.21385185,
        0.33856162, -0.01152414,  0.16008504,  0.11500747, -0.02463414,
        0.19879916,  0.34254038, -0.0419459 ,  0.12615596,  0.12904117,
       -0.00928192,  0.23566388,  0.35938162,  0.0017286 ,  0.13245521,
        0.09162235,  0.03268   ,  0.20179807,  0.2961373 ,  0.01663947,
        0.1648256 ,  0.09441607,  0.02394719,  0.2211033 ,  0.29248422,
       -0.01817008,  0.18765397,  0.09688862,  0.02801784,  0.17648494])}, 'pt_BR': {'source_spk_sim_mean': 0.22492468456427256, 'source_spk_sim_ci': 0.022628043266550043, 'source_spk_sim_std': 0.12171236503764202, 'synth_spk_sim_mean': 0.30827658747633296, 'synth_spk_sim_ci': 0.031706972861113306, 'synth_spk_sim_std': 0.12171236503764202, 'source_spk_sim': array([0.18046752, 0.29940012, 0.28029126, 0.08751256, 0.25585964,
       0.28390202, 0.24848793, 0.39881587, 0.21455829, 0.20173426,
       0.30258363, 0.18203278, 0.07523659, 0.24389873, 0.24694633,
       0.05501407, 0.23912688, 0.15373522, 0.08579203, 0.20758423,
       0.32300627, 0.03882873, 0.16806823, 0.14335796, 0.22631364,
       0.35706037, 0.30346623, 0.19724087, 0.28403452, 0.20812871,
       0.21753329, 0.38266093, 0.28712267, 0.19091462, 0.30038136,
       0.19290543, 0.16702121, 0.37470555, 0.29356056, 0.08469563,
       0.25583109, 0.33371916, 0.09324857, 0.31648219, 0.23772763,
       0.07555382, 0.21918133, 0.09687626, 0.23284741, 0.38118005,
       0.25775105, 0.21242324, 0.25789133, 0.19954059, 0.15110613,
       0.34954169, 0.27457324, 0.16579038, 0.21117869, 0.1890505 ]), 'synth_spk_sim': array([0.35810077, 0.11480326, 0.30460328, 0.30697447, 0.5332166 ,
       0.25101542, 0.36529842, 0.09895533, 0.37489942, 0.39749208,
       0.49362558, 0.28803638, 0.36506653, 0.10932099, 0.20184582,
       0.28261498, 0.48122057, 0.20042382, 0.3436811 , 0.10598504,
       0.27506557, 0.32223466, 0.48584762, 0.31563947, 0.39844677,
       0.09089498, 0.2946316 , 0.3188622 , 0.48603177, 0.28099737,
       0.37996101, 0.16089112, 0.22011517, 0.34493273, 0.50454569,
       0.27021682, 0.36971989, 0.11119009, 0.2672731 , 0.39590678,
       0.49026248, 0.35222343, 0.44935185, 0.09201645, 0.27470765,
       0.42120516, 0.42982629, 0.28430879, 0.36778355, 0.09370602,
       0.20276886, 0.33606607, 0.46275154, 0.29139271, 0.33069426,
       0.0653712 , 0.26974034, 0.2763167 , 0.48561856, 0.24989907])}, 'fr_FR': {'source_spk_sim_mean': 0.40140643777946633, 'source_spk_sim_ci': 0.03072309252337287, 'source_spk_sim_std': 0.07253772896894528, 'synth_spk_sim_mean': 0.18737245437999567, 'synth_spk_sim_ci': 0.018896615829573558, 'synth_spk_sim_std': 0.07253772896894528, 'source_spk_sim': array([0.56287825, 0.34611276, 0.12344693, 0.12399741, 0.33209944,
       0.34575358, 0.60162836, 0.55608183, 0.26382282, 0.27766219,
       0.643821  , 0.49281415, 0.57529306, 0.49108142, 0.22864379,
       0.32343698, 0.48331702, 0.55910367, 0.48828271, 0.55046386,
       0.3283098 , 0.26102969, 0.49375358, 0.52432358, 0.32626292,
       0.39695778, 0.29784554, 0.28445852, 0.51557714, 0.43960473,
       0.37636709, 0.4313544 , 0.29403746, 0.2847971 , 0.47872967,
       0.37868541, 0.39107907, 0.50130647, 0.29485673, 0.2861256 ,
       0.51324177, 0.43063807, 0.4006635 , 0.35499889, 0.28837019,
       0.33692253, 0.49394375, 0.26603603, 0.52218717, 0.5344069 ,
       0.23863648, 0.283894  , 0.45886043, 0.50325876, 0.44252118,
       0.4266296 , 0.28578246, 0.35657796, 0.48830721, 0.50330585]), 'synth_spk_sim': array([0.13717692, 0.07240515, 0.19209766, 0.22450681, 0.2359331 ,
       0.31919715, 0.10566662, 0.07853287, 0.19388449, 0.3451159 ,
       0.180801  , 0.27575946, 0.11847988, 0.13406968, 0.15492867,
       0.27371946, 0.23611686, 0.21301064, 0.12495509, 0.08485268,
       0.11977989, 0.25412413, 0.21184559, 0.20459104, 0.11658383,
       0.07311644, 0.1334184 , 0.19179748, 0.08242836, 0.21573566,
       0.08299082, 0.11122218, 0.15300468, 0.29405198, 0.21309258,
       0.26417705, 0.2019414 , 0.10959328, 0.2069207 , 0.23314165,
       0.30155322, 0.27064908, 0.16971605, 0.0986362 , 0.1756103 ,
       0.25116   , 0.16505727, 0.32885689, 0.11891682, 0.1466663 ,
       0.16606486, 0.25145075, 0.15078287, 0.2953881 , 0.17772479,
       0.07371585, 0.15485832, 0.28387421, 0.25443852, 0.23245966])}, 'es_MX': {'source_spk_sim_mean': 0.3496364548181494, 'source_spk_sim_ci': 0.04509979048213769, 'source_spk_sim_std': 0.11307365854737154, 'synth_spk_sim_mean': 0.23860247793296974, 'synth_spk_sim_ci': 0.029456525816086963, 'synth_spk_sim_std': 0.11307365854737154, 'source_spk_sim': array([ 0.33994535,  0.67504656,  0.63156629,  0.18238787,  0.60239512,
        0.35316664,  0.22502157,  0.50461888,  0.45931962,  0.17365955,
        0.59286022,  0.24780333,  0.32835859,  0.5963462 ,  0.52769119,
        0.18813892,  0.5579493 ,  0.26836118,  0.18141606,  0.30538151,
        0.34662154,  0.10940076,  0.26771069,  0.13159817,  0.14500532,
        0.37295204,  0.39400095,  0.14667231,  0.51645631,  0.26205707,
        0.43610069,  0.52720791,  0.54299098,  0.22934082,  0.6615262 ,
        0.27932134,  0.27955079,  0.57085031,  0.52762866,  0.14605442,
        0.52345443,  0.29304555,  0.16016662,  0.36816069,  0.34904993,
        0.01843873,  0.42249209,  0.19431853,  0.28044987,  0.56049502,
        0.46220461,  0.14116664,  0.54226416,  0.26638097,  0.11514892,
        0.45934331,  0.44056392, -0.01001187,  0.42557856,  0.13099538]), 'synth_spk_sim': array([ 0.12628549,  0.08581526,  0.32770985,  0.34913909,  0.27759054,
        0.37767339,  0.13744749,  0.15555397,  0.32356668,  0.39405966,
        0.18838689,  0.24659407,  0.13481942,  0.13397156,  0.31993523,
        0.27654114,  0.26230466,  0.21730852,  0.14336321, -0.03751178,
        0.2745592 ,  0.36074138,  0.3462638 ,  0.18932618,  0.20228694,
        0.06012644,  0.28859994,  0.29433709,  0.24412212,  0.31447291,
        0.10575317,  0.09167244,  0.29016319,  0.3369742 ,  0.26770481,
        0.32489315,  0.15659067,  0.04440639,  0.30080718,  0.56614107,
        0.22108002,  0.31824088,  0.18838537,  0.06577844,  0.33417824,
        0.26480925,  0.09717059,  0.28842074,  0.17763555,  0.07040834,
        0.35540763,  0.4695116 ,  0.24140848,  0.3166205 ,  0.17401549,
        0.09724599,  0.35694608,  0.3377192 ,  0.15847479,  0.28219488])}, 'hi_HI': {'source_spk_sim_mean': 0.38159287149707477, 'source_spk_sim_ci': 0.03535516854185759, 'source_spk_sim_std': 0.099863073962095, 'synth_spk_sim_mean': 0.2265503420184056, 'synth_spk_sim_ci': 0.026015070654195553, 'synth_spk_sim_std': 0.099863073962095, 'source_spk_sim': array([0.16801581, 0.41866046, 0.14539491, 0.3435038 , 0.32363051,
       0.25653815, 0.26803976, 0.56820685, 0.16707298, 0.37139955,
       0.40332893, 0.3838146 , 0.25534987, 0.56470764, 0.17675421,
       0.53053945, 0.40837809, 0.38770342, 0.34793836, 0.6705693 ,
       0.23102947, 0.4924621 , 0.49939483, 0.45553878, 0.30188113,
       0.63847888, 0.17279781, 0.46955204, 0.44886327, 0.45190093,
       0.23591951, 0.5752039 , 0.17900154, 0.45200083, 0.38714039,
       0.3883701 , 0.26288608, 0.55488396, 0.12385969, 0.49681306,
       0.45221102, 0.43162474, 0.2972976 , 0.55851805, 0.25611442,
       0.54662651, 0.43681321, 0.37531412, 0.25229549, 0.5131073 ,
       0.20459323, 0.53439945, 0.37313274, 0.36275044, 0.26131287,
       0.57209146, 0.22642809, 0.50854111, 0.36233312, 0.39254239]), 'synth_spk_sim': array([0.13417906, 0.12411371, 0.10397034, 0.3800793 , 0.28694877,
       0.3087787 , 0.11410812, 0.11656547, 0.18342657, 0.32954842,
       0.11653756, 0.29386136, 0.15304463, 0.1881796 , 0.14843288,
       0.41950336, 0.26710519, 0.3273114 , 0.13651676, 0.12285627,
       0.16491361, 0.39979938, 0.24042164, 0.33769855, 0.13164152,
       0.15625404, 0.18921235, 0.40763962, 0.23768397, 0.31646228,
       0.14593789, 0.11919319, 0.10473997, 0.32194901, 0.2272478 ,
       0.30538121, 0.1093209 , 0.1653139 , 0.11454792, 0.43567646,
       0.20696503, 0.32416922, 0.16756444, 0.1733555 , 0.18627013,
       0.36940849, 0.19342102, 0.29339865, 0.13126069, 0.11439011,
       0.14259683, 0.35739547, 0.26371783, 0.33821118, 0.14328367,
       0.15753591, 0.13197158, 0.38823676, 0.25656092, 0.36720443])}}}
{'model': 'radmmm-normlogf0', 'accent_stats': {'de_DE': {'source_spk_sim_mean': 0.16144499347234767, 'source_spk_sim_ci': 0.02829619532630114, 'source_spk_sim_std': 0.06708836305775047, 'synth_spk_sim_mean': 0.40107601980368296, 'synth_spk_sim_ci': 0.01747701563527043, 'synth_spk_sim_std': 0.06708836305775047, 'source_spk_sim': array([0.1010796 , 0.09754492, 0.12724228, 0.07644567, 0.07949205,
       0.10660921, 0.27422568, 0.15249147, 0.18175142, 0.03951507,
       0.0777729 , 0.11268526, 0.34984511, 0.33546364, 0.2078722 ,
       0.27846622, 0.06698953, 0.05157027, 0.09748304, 0.42722785,
       0.20723738, 0.14080642, 0.08361982, 0.23739068, 0.05377472,
       0.02315733, 0.36023349, 0.24674173, 0.22575852, 0.1093383 ,
       0.12626977, 0.07279381, 0.31292903, 0.15814072, 0.24425565,
       0.2661902 , 0.07977349, 0.04850098, 0.0282679 , 0.338682  ,
       0.15502349, 0.17756009, 0.06871809, 0.08451365, 0.13456573,
       0.11764698, 0.35967788, 0.21408916, 0.1880171 , 0.05131423,
       0.09869912, 0.02267708, 0.41812924, 0.16869399, 0.20356464,
       0.01996529, 0.03590529, 0.05382473, 0.35964763, 0.14883091]), 'synth_spk_sim': array([0.46309498, 0.39845249, 0.36660209, 0.4616774 , 0.43184069,
       0.48819864, 0.47684094, 0.31265333, 0.36702782, 0.39819449,
       0.39429393, 0.38042587, 0.52312756, 0.54253584, 0.30370051,
       0.39742628, 0.40167806, 0.39580584, 0.39701292, 0.48776254,
       0.28723362, 0.31300306, 0.43163258, 0.25147137, 0.47811332,
       0.42702377, 0.4109768 , 0.34868267, 0.4347938 , 0.46147653,
       0.45543772, 0.39698908, 0.51042628, 0.38399005, 0.38298044,
       0.39857605, 0.414309  , 0.37536174, 0.4396539 , 0.48893711,
       0.26268643, 0.36757776, 0.41353604, 0.48040897, 0.3981815 ,
       0.40840533, 0.45831829, 0.2714923 , 0.33388761, 0.44718999,
       0.39128232, 0.31749308, 0.50298232, 0.31995139, 0.32890812,
       0.43078923, 0.40450433, 0.33882618, 0.42466685, 0.28405204])}, 'en_US': {'source_spk_sim_mean': 0.1396378991737341, 'source_spk_sim_ci': 0.03758366562596722, 'source_spk_sim_std': 0.1832348093508897, 'synth_spk_sim_mean': 0.28899088526765504, 'synth_spk_sim_ci': 0.04773402542546212, 'synth_spk_sim_std': 0.1832348093508897, 'source_spk_sim': array([ 0.14274122,  0.12445658, -0.1214769 ,  0.35147715,  0.28287831,
        0.03765824,  0.04510548,  0.17335592, -0.06585523,  0.34969464,
        0.21735346,  0.16898362,  0.05056274,  0.01538621, -0.09701206,
        0.36087438,  0.31958145,  0.00452788,  0.01271427,  0.1442764 ,
       -0.06793311,  0.29383484,  0.18481231,  0.03119241,  0.01770007,
        0.1314881 , -0.04432963,  0.40434945,  0.35474682,  0.18454565,
        0.11875288,  0.15400995, -0.03973595,  0.31236455,  0.21866459,
        0.0750358 ,  0.05021894,  0.09881094, -0.02546242,  0.40829083,
        0.29937989,  0.15408845,  0.10984007,  0.04674723, -0.06639482,
        0.25364506,  0.25146931,  0.0292139 ,  0.08667424,  0.04945223,
       -0.03389518,  0.43431273,  0.25988558,  0.24545366,  0.15717879,
        0.06878607, -0.05518591,  0.35585451,  0.26188117,  0.09124617]), 'synth_spk_sim': array([0.47661617, 0.16924696, 0.661551  , 0.20352963, 0.07940792,
       0.34642282, 0.44972396, 0.24711996, 0.62958401, 0.20984003,
       0.0321718 , 0.33244991, 0.46814793, 0.15990968, 0.48614365,
       0.18174073, 0.02662871, 0.03571318, 0.27350354, 0.207458  ,
       0.58002663, 0.17675063, 0.09997758, 0.28393343, 0.42838237,
       0.23032604, 0.59361488, 0.21535945, 0.14030419, 0.31719008,
       0.3679398 , 0.19950615, 0.61627817, 0.1044385 , 0.00909924,
       0.26477027, 0.41573057, 0.19150931, 0.58860517, 0.18677051,
       0.06356842, 0.27292052, 0.40945897, 0.23161201, 0.63980776,
       0.07578605, 0.06830435, 0.25590271, 0.37205467, 0.28623718,
       0.64833891, 0.18592963, 0.04796574, 0.34688684, 0.42900437,
       0.2472654 , 0.5864706 , 0.17137566, 0.04770205, 0.26543871])}, 'pt_BR': {'source_spk_sim_mean': 0.14620646197193612, 'source_spk_sim_ci': 0.029524146954688347, 'source_spk_sim_std': 0.14009575306608418, 'synth_spk_sim_mean': 0.5190559243162473, 'synth_spk_sim_ci': 0.03649598164533062, 'synth_spk_sim_std': 0.14009575306608418, 'source_spk_sim': array([-0.08242749,  0.13893288,  0.18725114,  0.11586095,  0.27711564,
        0.17387854,  0.02985496,  0.19001536,  0.2312957 ,  0.20221202,
        0.27957368,  0.22962825, -0.08151177,  0.12011602,  0.2006705 ,
        0.24378069,  0.24574819,  0.07638108, -0.10766689,  0.11871389,
        0.1981608 ,  0.0176748 ,  0.20671161,  0.14522134, -0.04394303,
        0.07638361,  0.24146087,  0.05830962,  0.24120595,  0.26960093,
       -0.00676416,  0.13108623,  0.26654473,  0.18541692,  0.28692469,
        0.16165733,  0.04303798,  0.11568205,  0.16137238,  0.15591662,
        0.32204136,  0.27445933, -0.19294065,  0.15239206,  0.17868032,
        0.04116136,  0.24188375,  0.20766881,  0.04264418,  0.07857044,
        0.22383851,  0.20193799,  0.36235803,  0.26919073, -0.06015762,
        0.078462  ,  0.11603708,  0.15388705,  0.18464397,  0.19454443]), 'synth_spk_sim': array([0.78643227, 0.35667241, 0.43275988, 0.60830444, 0.65392458,
       0.41569138, 0.75361067, 0.35573325, 0.51142573, 0.61631149,
       0.58087307, 0.42217419, 0.7331593 , 0.3630833 , 0.4630506 ,
       0.52282923, 0.55748433, 0.31037605, 0.70493543, 0.33217862,
       0.37284562, 0.56801587, 0.57557166, 0.36718136, 0.75547612,
       0.33445033, 0.48008078, 0.67143518, 0.61111683, 0.43419248,
       0.79185081, 0.34492555, 0.39374369, 0.63737541, 0.60308868,
       0.47222885, 0.74977595, 0.40986776, 0.46864867, 0.55543751,
       0.56421584, 0.44145331, 0.78483254, 0.34695631, 0.44035205,
       0.62669069, 0.61558485, 0.3882972 , 0.71915174, 0.36018088,
       0.44097465, 0.47825515, 0.5658592 , 0.45928255, 0.73491484,
       0.3260991 , 0.41523764, 0.38507274, 0.53059936, 0.4410255 ])}, 'fr_FR': {'source_spk_sim_mean': 0.2874874797339241, 'source_spk_sim_ci': 0.038762835833866735, 'source_spk_sim_std': 0.14186723546705093, 'synth_spk_sim_mean': 0.3810433233777682, 'synth_spk_sim_ci': 0.03695746593572315, 'synth_spk_sim_std': 0.14186723546705093, 'source_spk_sim': array([0.25132456, 0.05423858, 0.06255003, 0.22839147, 0.37141562,
       0.31778729, 0.36155769, 0.12805922, 0.12557383, 0.36854586,
       0.58138174, 0.45951742, 0.17716439, 0.15054248, 0.08469994,
       0.32229638, 0.51229101, 0.49726281, 0.26422739, 0.13352232,
       0.11217442, 0.38959354, 0.43949491, 0.43366516, 0.09574208,
       0.19944924, 0.30200219, 0.2174709 , 0.51830465, 0.45920369,
       0.17499699, 0.21535516, 0.14291807, 0.34290546, 0.425253  ,
       0.36728269, 0.20373581, 0.11981373, 0.13894515, 0.34221128,
       0.50564027, 0.45970026, 0.30142885, 0.07173972, 0.22363885,
       0.30665016, 0.42966029, 0.26463097, 0.29594764, 0.10490746,
       0.04259308, 0.31081465, 0.48630652, 0.47566003, 0.262651  ,
       0.10391334, 0.10128853, 0.40257493, 0.5120225 , 0.49461162]), 'synth_spk_sim': array([0.6746254 , 0.42866084, 0.41968367, 0.28055999, 0.46629959,
       0.27852485, 0.61597526, 0.42360374, 0.40269017, 0.23339549,
       0.46995467, 0.26921239, 0.70471221, 0.36725459, 0.3800869 ,
       0.26150483, 0.48010913, 0.29889432, 0.64236307, 0.3669202 ,
       0.38899946, 0.14171697, 0.47820988, 0.30507961, 0.52886128,
       0.35602373, 0.25492358, 0.16685565, 0.25831813, 0.17684665,
       0.67295229, 0.42314067, 0.33543658, 0.22912103, 0.45128486,
       0.26754034, 0.65115595, 0.35915595, 0.43652722, 0.24758182,
       0.52285552, 0.25651255, 0.52134168, 0.28806055, 0.30886218,
       0.21319734, 0.4225193 , 0.33032155, 0.58859301, 0.3778308 ,
       0.3368403 , 0.23516536, 0.52236468, 0.20712383, 0.60881788,
       0.36500731, 0.33942252, 0.18111561, 0.44070482, 0.20117965])}, 'es_MX': {'source_spk_sim_mean': 0.26611773784582815, 'source_spk_sim_ci': 0.040109034760465116, 'source_spk_sim_std': 0.13392332772499502, 'synth_spk_sim_mean': 0.3959495445092519, 'synth_spk_sim_ci': 0.034888019112381444, 'synth_spk_sim_std': 0.13392332772499502, 'source_spk_sim': array([ 0.24324167,  0.42586109,  0.55680591,  0.05765478,  0.48724619,
        0.35475487,  0.16919526,  0.34033263,  0.45622218,  0.16686805,
        0.43839163,  0.2232337 ,  0.2328556 ,  0.36007962,  0.36446124,
        0.12565851,  0.52133691,  0.28458041,  0.17415008,  0.08119297,
        0.18582639,  0.04984178,  0.19359116,  0.17452189, -0.00386555,
        0.1848685 ,  0.25243849, -0.02490721,  0.28068006,  0.15499593,
        0.30051255,  0.38473025,  0.40777916,  0.07140352,  0.61941427,
        0.37566724,  0.13758682,  0.31763497,  0.37446252,  0.15443212,
        0.49224183,  0.28927508,  0.16307472,  0.30453005,  0.2068902 ,
        0.13361697,  0.43744862,  0.09039851,  0.16173801,  0.17903976,
        0.40691453,  0.04829381,  0.52108705,  0.35081267,  0.08934932,
        0.36440095,  0.50534379,  0.07378463,  0.37987459,  0.11321103]), 'synth_spk_sim': array([0.55089456, 0.24010584, 0.39219069, 0.62020105, 0.43222937,
       0.44882089, 0.48260242, 0.27130133, 0.29317915, 0.67300099,
       0.37959096, 0.42612675, 0.50011468, 0.2535913 , 0.32345614,
       0.61030334, 0.35539335, 0.37614268, 0.52847964, 0.20867661,
       0.34296995, 0.56238186, 0.36210001, 0.44434962, 0.62570363,
       0.29414538, 0.36100358, 0.43765411, 0.36519426, 0.41213831,
       0.41926688, 0.23139331, 0.34853673, 0.62598753, 0.30484223,
       0.30230564, 0.47564009, 0.22266981, 0.43539083, 0.64713591,
       0.22721019, 0.37109852, 0.42908227, 0.13972647, 0.30832896,
       0.32417178, 0.18746743, 0.26689687, 0.56848395, 0.27969712,
       0.45270607, 0.67304671, 0.29479071, 0.44580823, 0.30940953,
       0.21643935, 0.34521896, 0.65504074, 0.3663719 , 0.3087655 ])}, 'hi_HI': {'source_spk_sim_mean': 0.31700706102419646, 'source_spk_sim_ci': 0.05002030834625024, 'source_spk_sim_std': 0.11241349989256882, 'synth_spk_sim_mean': 0.42266396979490917, 'synth_spk_sim_ci': 0.029284549595385106, 'synth_spk_sim_std': 0.11241349989256882, 'source_spk_sim': array([0.00131073, 0.39837536, 0.02550568, 0.38667795, 0.20622911,
       0.11609415, 0.05127692, 0.57174855, 0.16695745, 0.45366195,
       0.25859383, 0.17719094, 0.12355732, 0.66764218, 0.14360048,
       0.52077883, 0.3822633 , 0.26807982, 0.14592005, 0.63942564,
       0.17315054, 0.53942561, 0.44183093, 0.313054  , 0.0557759 ,
       0.68067694, 0.11303044, 0.51433182, 0.44921947, 0.40307352,
       0.16110995, 0.59711933, 0.17260237, 0.48376927, 0.33557415,
       0.24527019, 0.05418389, 0.52802306, 0.11558119, 0.53554708,
       0.42387256, 0.28811848, 0.06649411, 0.60317558, 0.22117174,
       0.50067294, 0.35033396, 0.26753974, 0.07530171, 0.56346172,
       0.1530942 , 0.50897902, 0.34932658, 0.28340846, 0.01038395,
       0.66183233, 0.16160962, 0.36625049, 0.34368619, 0.20447037]), 'synth_spk_sim': array([0.57763922, 0.40673754, 0.30579531, 0.41627502, 0.38056919,
       0.47142553, 0.54692638, 0.1979485 , 0.31181532, 0.4441269 ,
       0.27429858, 0.46083558, 0.625296  , 0.27237803, 0.38927549,
       0.49358848, 0.29740745, 0.48531896, 0.66103351, 0.2945402 ,
       0.43938416, 0.48339152, 0.30663541, 0.41159973, 0.62603104,
       0.25003225, 0.48556688, 0.50392324, 0.24689391, 0.40595585,
       0.60620111, 0.36231747, 0.49521682, 0.43405282, 0.37689552,
       0.44917578, 0.64039719, 0.29890946, 0.51004136, 0.51122171,
       0.29312664, 0.49832234, 0.61912841, 0.25594702, 0.41631234,
       0.42851764, 0.33626932, 0.40116802, 0.53157842, 0.26961851,
       0.52291268, 0.38620168, 0.38588849, 0.44472712, 0.5160675 ,
       0.24119733, 0.41903108, 0.46119374, 0.33237946, 0.44317603])}, 'es_ES': {'source_spk_sim_mean': 0.1707780520625723, 'source_spk_sim_ci': 0.025605041581029324, 'source_spk_sim_std': 0.1360308956483095, 'synth_spk_sim_mean': 0.3537095253666242, 'synth_spk_sim_ci': 0.03543705617140842, 'synth_spk_sim_std': 0.1360308956483095, 'source_spk_sim': array([ 0.37626851,  0.16524099,  0.06511566,  0.05677448,  0.09434629,
        0.26491377,  0.34048864,  0.28004664,  0.17257616,  0.20642234,
        0.18361485,  0.33101642,  0.14309435,  0.24400498,  0.1220056 ,
        0.05315376,  0.06885204,  0.22398175,  0.2304903 ,  0.21806762,
        0.13053592,  0.08786929,  0.02634774,  0.19289064,  0.30777568,
        0.13291533,  0.10874115, -0.00220048, -0.11072244,  0.17405711,
        0.37362951,  0.22012065,  0.06849832,  0.15583074,  0.11879291,
        0.31157857,  0.26578802,  0.22105065,  0.178819  ,  0.1251331 ,
        0.06194448,  0.30015761,  0.24315085,  0.20372692,  0.18905471,
        0.17433473,  0.11827856,  0.28352195,  0.15822935,  0.184092  ,
        0.19069305,  0.16322361,  0.09108266,  0.27502099,  0.11729039,
        0.25723851,  0.01656309,  0.16015849,  0.13833436, -0.00733975]), 'synth_spk_sim': array([0.58968025, 0.23181699, 0.38922507, 0.48116577, 0.20487285,
       0.34591728, 0.57587707, 0.22960964, 0.40229061, 0.36521685,
       0.25314122, 0.34498957, 0.61464018, 0.19961475, 0.31568331,
       0.3431516 , 0.25516626, 0.33320135, 0.63751572, 0.2339472 ,
       0.24112734, 0.40765312, 0.24120456, 0.30554089, 0.61296469,
       0.26536015, 0.3214958 , 0.4603619 , 0.20506403, 0.24210408,
       0.56689364, 0.26561761, 0.3109172 , 0.38959801, 0.26397988,
       0.31250191, 0.56863201, 0.25538504, 0.35872352, 0.51270437,
       0.25138161, 0.26424992, 0.58935517, 0.22669435, 0.32113343,
       0.55425233, 0.18056725, 0.3443861 , 0.47599721, 0.25233862,
       0.3593559 , 0.58011001, 0.24429406, 0.38049418, 0.58935034,
       0.15342316, 0.20543863, 0.35491788, 0.11921075, 0.32106733])}}}
{'model': 'radmmm-normlogf0-vicreg-crossreg-low-weight', 'accent_stats': {'fr_FR': {'source_spk_sim_mean': 0.2314875301749756, 'source_spk_sim_ci': 0.025543493873459684, 'source_spk_sim_std': 0.122359168235511, 'synth_spk_sim_mean': 0.34769030710061394, 'synth_spk_sim_ci': 0.03187546988633314, 'synth_spk_sim_std': 0.122359168235511, 'source_spk_sim': array([0.28486651, 0.08156076, 0.03604135, 0.14417702, 0.15361281,
       0.32428175, 0.30940986, 0.09650436, 0.14751951, 0.2029959 ,
       0.3264254 , 0.40104082, 0.28152025, 0.16549914, 0.09187751,
       0.27993721, 0.13785443, 0.44803026, 0.2593011 , 0.14766271,
       0.13733178, 0.22787654, 0.20448121, 0.35772052, 0.16548857,
       0.17907026, 0.32621819, 0.18730442, 0.3567628 , 0.41785949,
       0.25880989, 0.2001217 , 0.20260274, 0.27546594, 0.22590159,
       0.30762273, 0.2460409 , 0.18167369, 0.16982342, 0.18769205,
       0.30598149, 0.3659153 , 0.23289281, 0.1812724 , 0.05398736,
       0.27880096, 0.24557112, 0.32455751, 0.2855247 , 0.00967655,
       0.05857192, 0.25321996, 0.20633799, 0.4352462 , 0.28211352,
       0.17914325, 0.17119692, 0.29827929, 0.26091725, 0.3240582 ]), 'synth_spk_sim': array([0.26156557, 0.30444607, 0.31455413, 0.33281529, 0.62530142,
       0.30743149, 0.22467743, 0.37890354, 0.31993765, 0.36205178,
       0.63286626, 0.45743278, 0.25214821, 0.36638996, 0.36449152,
       0.33521438, 0.62827396, 0.37744156, 0.17176297, 0.35552698,
       0.3493669 , 0.30159011, 0.56358778, 0.27592522, 0.14121795,
       0.36204877, 0.22091331, 0.23059326, 0.48056358, 0.24886313,
       0.27737802, 0.37319735, 0.2592468 , 0.27920312, 0.55269665,
       0.33624914, 0.28114659, 0.34893614, 0.38469467, 0.32120639,
       0.63918358, 0.33057228, 0.07927902, 0.26092103, 0.24890785,
       0.2295011 , 0.59022361, 0.31523609, 0.26981667, 0.37120932,
       0.30539551, 0.27185148, 0.58039993, 0.36318591, 0.24951011,
       0.30268493, 0.29327008, 0.30531004, 0.49324799, 0.39985406])}, 'es_MX': {'source_spk_sim_mean': 0.20003105991830428, 'source_spk_sim_ci': 0.024895749820555136, 'source_spk_sim_std': 0.09879586647025815, 'synth_spk_sim_mean': 0.24988451145278912, 'synth_spk_sim_ci': 0.025737055195615123, 'synth_spk_sim_std': 0.09879586647025815, 'source_spk_sim': array([0.10526601, 0.40831605, 0.35747361, 0.08174421, 0.27735883,
       0.25074255, 0.08504743, 0.23832826, 0.3051005 , 0.12205382,
       0.26683459, 0.11474884, 0.09142406, 0.42408389, 0.22528754,
       0.10907103, 0.25671828, 0.18831907, 0.22593521, 0.05091657,
       0.20016737, 0.15500435, 0.11136825, 0.05547196, 0.0665463 ,
       0.20224416, 0.22833271, 0.05778069, 0.21652199, 0.15364102,
       0.10741606, 0.28438169, 0.2809929 , 0.06964588, 0.32064095,
       0.2126088 , 0.14314142, 0.26226145, 0.28412125, 0.18401611,
       0.19822799, 0.2609182 , 0.16578436, 0.2031374 , 0.44267905,
       0.11631415, 0.2573964 , 0.12486818, 0.17846903, 0.19802077,
       0.2598283 , 0.09138215, 0.22251205, 0.27442306, 0.0350437 ,
       0.32517123, 0.29409957, 0.13535319, 0.28531188, 0.15184727]), 'synth_spk_sim': array([0.21005334, 0.25932324, 0.19795902, 0.36033121, 0.34865949,
       0.43390211, 0.04890931, 0.31836072, 0.29870188, 0.30719706,
       0.24905692, 0.37693509, 0.0664273 , 0.27784547, 0.22655663,
       0.24607643, 0.27411565, 0.41338667, 0.1688499 , 0.31073484,
       0.28646278, 0.21519229, 0.19645207, 0.27776074, 0.19154836,
       0.31875414, 0.14589702, 0.27387762, 0.25629905, 0.30617359,
       0.053736  , 0.30817306, 0.22260976, 0.32492325, 0.33170518,
       0.36366579, 0.14418267, 0.22603647, 0.12870267, 0.38117349,
       0.37468463, 0.37476394, 0.12839717, 0.20731977, 0.11285581,
       0.07017703, 0.29893512, 0.2231296 , 0.09592833, 0.2809042 ,
       0.2818107 , 0.30340046, 0.33763227, 0.4417913 , 0.00834891,
       0.22107756, 0.21349326, 0.17426497, 0.29496843, 0.20247896])}, 'hi_HI': {'source_spk_sim_mean': 0.2715414933860302, 'source_spk_sim_ci': 0.027140932327438833, 'source_spk_sim_std': 0.11805051665177, 'synth_spk_sim_mean': 0.3824955289562543, 'synth_spk_sim_ci': 0.03075303422590194, 'synth_spk_sim_std': 0.11805051665177, 'source_spk_sim': array([0.20711659, 0.38013753, 0.1637748 , 0.24702431, 0.16179843,
       0.13317576, 0.22403139, 0.45142284, 0.09310533, 0.29504189,
       0.16231826, 0.33921945, 0.22176929, 0.50941044, 0.23434934,
       0.32710639, 0.22534376, 0.37581944, 0.28035972, 0.53880656,
       0.25315571, 0.28931877, 0.20020451, 0.35968244, 0.2322223 ,
       0.49412525, 0.22133227, 0.27032986, 0.25327989, 0.37604177,
       0.29276091, 0.47099429, 0.22546487, 0.23678464, 0.12836972,
       0.25849757, 0.15228413, 0.29585776, 0.18182153, 0.33543131,
       0.23438321, 0.363841  , 0.15754001, 0.41111013, 0.17889391,
       0.30900395, 0.1830581 , 0.3376137 , 0.16528329, 0.36746779,
       0.16236033, 0.35106722, 0.2086942 , 0.36795723, 0.14599444,
       0.38117096, 0.12186864, 0.34733495, 0.13643859, 0.26231694]), 'synth_spk_sim': array([0.37004843, 0.36228305, 0.37049851, 0.60577303, 0.49007094,
       0.33270568, 0.27419117, 0.26070487, 0.27185535, 0.64688843,
       0.36407605, 0.37574738, 0.2988742 , 0.30486372, 0.22273824,
       0.56247437, 0.45594144, 0.2957496 , 0.2392427 , 0.30922112,
       0.35897443, 0.55937409, 0.44093776, 0.35584623, 0.27153406,
       0.27361304, 0.27271178, 0.60500681, 0.4425559 , 0.34825912,
       0.32999185, 0.34869397, 0.27764478, 0.63678628, 0.51391363,
       0.34282658, 0.24510449, 0.33771765, 0.35357979, 0.60952932,
       0.41637939, 0.41351193, 0.38356459, 0.29643145, 0.39283484,
       0.60843241, 0.41338974, 0.32834974, 0.24996656, 0.28610727,
       0.23415861, 0.64459139, 0.42771569, 0.28760353, 0.2152462 ,
       0.34415027, 0.36135617, 0.55924475, 0.38232565, 0.36582169])}, 'de_DE': {'source_spk_sim_mean': 0.10727247872079412, 'source_spk_sim_ci': 0.03384322741607814, 'source_spk_sim_std': 0.135029668240537, 'synth_spk_sim_mean': 0.37530999730030695, 'synth_spk_sim_ci': 0.03517622901357423, 'synth_spk_sim_std': 0.135029668240537, 'source_spk_sim': array([ 0.05497365,  0.06508011,  0.09486856,  0.0521479 ,  0.05451373,
        0.05599031,  0.37418851,  0.02075146,  0.12576115, -0.01198731,
        0.0941216 ,  0.03612117,  0.41066781,  0.31618598,  0.03051655,
        0.11479423,  0.0694318 , -0.02709   ,  0.08883505,  0.46598753,
       -0.0467459 ,  0.07903362,  0.01646222, -0.02093742,  0.10660437,
        0.08476654,  0.37865621, -0.01859809,  0.12099138,  0.16312206,
        0.06892477,  0.04367417,  0.31881326, -0.01925995,  0.11600217,
        0.11261457,  0.09153541,  0.06384466,  0.01529525,  0.27151442,
        0.03891018,  0.15619966,  0.04709778,  0.04766734,  0.11870141,
        0.06180887,  0.42670217, -0.00345185,  0.08122598,  0.05562931,
        0.01367615,  0.05494697,  0.4405565 ,  0.01217642,  0.08517247,
       -0.01446076,  0.02204146,  0.02402734,  0.34364858, -0.00810075]), 'synth_spk_sim': array([0.09449455, 0.33097544, 0.48681238, 0.29872745, 0.18130441,
       0.34970075, 0.48071292, 0.482187  , 0.36912179, 0.26955661,
       0.16417314, 0.41629311, 0.61206347, 0.53223842, 0.46629721,
       0.40758148, 0.28886771, 0.12863252, 0.32442462, 0.42707551,
       0.422847  , 0.38589063, 0.19902249, 0.46434581, 0.20316781,
       0.42701083, 0.41458535, 0.49554834, 0.45435047, 0.23694497,
       0.16275808, 0.46582249, 0.6042968 , 0.48872799, 0.45454669,
       0.41275144, 0.25984952, 0.17609215, 0.47785929, 0.5659039 ,
       0.51457387, 0.51034015, 0.31668821, 0.17717685, 0.29470766,
       0.28290117, 0.56053567, 0.53014725, 0.3567166 , 0.25813422,
       0.19244757, 0.4056693 , 0.44450265, 0.52376395, 0.39903596,
       0.34905523, 0.15543731, 0.23172015, 0.56170243, 0.56978106])}, 'en_US': {'source_spk_sim_mean': 0.09443063035529728, 'source_spk_sim_ci': 0.04149782813921855, 'source_spk_sim_std': 0.1406836048006153, 'synth_spk_sim_mean': 0.23498227794965107, 'synth_spk_sim_ci': 0.03664912137757862, 'synth_spk_sim_std': 0.1406836048006153, 'source_spk_sim': array([ 0.11562061,  0.30803481, -0.2341124 ,  0.11130476, -0.02661602,
        0.14199328,  0.1330868 ,  0.32919642, -0.17782381,  0.15660079,
       -0.00410627,  0.33237979,  0.12011047,  0.25515527, -0.25706595,
        0.18632674, -0.06561003,  0.29652572, -0.02805144,  0.4464398 ,
       -0.0796354 ,  0.11270312, -0.03403287,  0.06297344,  0.1646789 ,
        0.33287001, -0.10071541,  0.19219585,  0.09625798,  0.1529379 ,
        0.06936529,  0.31702745, -0.1680657 ,  0.1003757 , -0.0009095 ,
        0.16071552,  0.07378739,  0.18989222, -0.10534012,  0.13339356,
       -0.02900862,  0.12284086,  0.03990308,  0.21866497, -0.18500336,
        0.13181548,  0.0560431 ,  0.1111275 ,  0.09261722,  0.30461839,
       -0.15501891,  0.17120217,  0.06061499,  0.24739702,  0.1894705 ,
        0.33784768, -0.20912136,  0.15902965, -0.01598248,  0.20691527]), 'synth_spk_sim': array([0.4196175 , 0.153464  , 0.2130172 , 0.19743948, 0.13676739,
       0.49875385, 0.39204803, 0.17995282, 0.13692611, 0.10418051,
       0.12671328, 0.42807394, 0.3803784 , 0.16704142, 0.14809686,
       0.1088942 , 0.05568832, 0.47667041, 0.13825352, 0.09675732,
       0.16555645, 0.17909092, 0.11300223, 0.50996417, 0.34981021,
       0.15293796, 0.11504726, 0.11100203, 0.16014418, 0.56460023,
       0.41819787, 0.14782767, 0.19269264, 0.09388434, 0.16952935,
       0.46669787, 0.36340281, 0.12043507, 0.15207794, 0.14410555,
       0.14256556, 0.42529541, 0.35601115, 0.19292827, 0.11008056,
       0.10951208, 0.14282838, 0.48596063, 0.33207005, 0.1216682 ,
       0.16348487, 0.1556292 , 0.17886391, 0.52395463, 0.39085314,
       0.15286836, 0.12641044, 0.13176417, 0.20675184, 0.40069452])}, 'pt_BR': {'source_spk_sim_mean': 0.14248562846332788, 'source_spk_sim_ci': 0.024514756159145053, 'source_spk_sim_std': 0.19710291676011807, 'synth_spk_sim_mean': 0.2644303630416592, 'synth_spk_sim_ci': 0.051346770154589834, 'synth_spk_sim_std': 0.19710291676011807, 'source_spk_sim': array([ 0.08043908,  0.15486291,  0.16512968,  0.07064299,  0.2695621 ,
        0.13320534,  0.04492765,  0.15331526,  0.18673602,  0.23199466,
        0.33341917,  0.18029524, -0.02413831,  0.12055919,  0.12959799,
       -0.06267937,  0.27471456,  0.16295721,  0.10222822,  0.1093002 ,
        0.10197317,  0.16516329,  0.20308512,  0.18010138,  0.09202269,
        0.13800065,  0.11760052,  0.1479297 ,  0.29233459,  0.22035889,
       -0.0458527 ,  0.12370747,  0.10220306,  0.0723801 ,  0.27820158,
        0.14621527,  0.07584869,  0.12616879,  0.16367759,  0.11967837,
        0.32184088,  0.24278113, -0.02422447,  0.13063461,  0.13772081,
        0.10514393,  0.25625059,  0.1576322 , -0.01681567,  0.13251801,
        0.17161705,  0.13541843,  0.3912169 ,  0.19867945, -0.05145391,
        0.16047633,  0.10653468, -0.03065491,  0.21419768,  0.17175598]), 'synth_spk_sim': array([ 0.08560067,  0.30567449,  0.26035467,  0.04098072,  0.58942086,
        0.40449324,  0.05549122,  0.33474693,  0.19927518,  0.06191729,
        0.64724541,  0.42182478,  0.04826855,  0.34348527,  0.18902738,
        0.04706325,  0.52165061,  0.26438987,  0.02408948,  0.33090606,
        0.11456742,  0.02728572,  0.60558766,  0.3785814 ,  0.13170983,
        0.31890494,  0.29864904,  0.10122543,  0.66153836,  0.38189605,
        0.08823939,  0.28905371,  0.19640695,  0.0700596 ,  0.5689044 ,
        0.46185595,  0.06434985,  0.31307265,  0.16480638,  0.05835653,
        0.61509901,  0.38459703,  0.11082081,  0.27252597,  0.25663504,
        0.05422878,  0.59175318,  0.36494046,  0.07173569,  0.32529902,
        0.19956951,  0.06762756,  0.6035701 ,  0.37324667, -0.04409022,
        0.24291696,  0.14887653, -0.09091324,  0.61721092,  0.22921479])}, 'es_ES': {'source_spk_sim_mean': 0.1355560244245377, 'source_spk_sim_ci': 0.02325381546924741, 'source_spk_sim_std': 0.18806024283326875, 'synth_spk_sim_mean': 0.4077646022041639, 'synth_spk_sim_ci': 0.04899108659933366, 'synth_spk_sim_std': 0.18806024283326875, 'source_spk_sim': array([ 2.74228096e-01,  2.06413209e-01,  7.86133558e-02,  1.38032308e-03,
        8.13388079e-02,  1.73087329e-01,  3.25842649e-01,  2.28402153e-01,
        1.82047486e-01,  3.57369296e-02,  1.30773440e-01,  2.38636240e-01,
        1.16814211e-01,  1.19349524e-01,  1.84369728e-01,  2.40341353e-04,
        7.48619959e-02,  2.18501508e-01,  1.00810871e-01,  1.67540118e-01,
        1.47875413e-01, -2.43184399e-02,  3.03515550e-02,  2.18570694e-01,
        2.06991360e-01,  9.51566547e-02,  1.14818901e-01, -6.64736107e-02,
        4.00847904e-02,  2.75156111e-01,  2.77093679e-01,  1.82330832e-01,
        1.14233635e-01, -2.29229331e-02,  1.09411292e-01,  2.08231822e-01,
        2.32499987e-01,  1.87405899e-01,  1.34716064e-01, -4.63811867e-02,
        1.27777159e-01,  2.22765639e-01,  2.06255540e-01,  1.83011368e-01,
        1.83296055e-01,  5.52961864e-02,  6.01239949e-02,  2.19690368e-01,
        1.14558056e-01,  1.39006063e-01,  1.59012139e-01,  3.61803286e-02,
        5.66827580e-02,  2.46973768e-01,  1.70416653e-01,  2.31609404e-01,
        1.21032670e-01, -2.04910450e-02,  7.66170397e-02,  1.89726487e-01]), 'synth_spk_sim': array([0.62549216, 0.23486616, 0.42554358, 0.74399805, 0.27732697,
       0.32342881, 0.5722959 , 0.17836022, 0.30023882, 0.72094446,
       0.27574378, 0.27184749, 0.55053246, 0.15787636, 0.43863994,
       0.7437008 , 0.28248906, 0.20205864, 0.66479325, 0.19968119,
       0.38751087, 0.70489579, 0.42151722, 0.3362889 , 0.58585614,
       0.17945968, 0.33485016, 0.78271115, 0.33202204, 0.35986796,
       0.58659655, 0.21232897, 0.42840809, 0.75329256, 0.32824582,
       0.34284458, 0.55782837, 0.18989816, 0.40490496, 0.7454924 ,
       0.31576115, 0.28310263, 0.60656053, 0.14798865, 0.33091035,
       0.61521745, 0.22557059, 0.20901483, 0.51418638, 0.20385787,
       0.47910821, 0.68613881, 0.34289712, 0.28375944, 0.50624162,
       0.29750547, 0.19656551, 0.62399846, 0.27737823, 0.15543436])}}}


==> data/radtts_ablation/all_models_transcript_stats.json <==
{"radtts-baseline": {"cer": 17.73314285714286, "wer": 31.12677142857143, "accent_specific_stats": {"pt_BR": {"cer": 22.4267, "wer": 42.3221}, "en_US": {"cer": 13.6448, "wer": 22.3958}, "de_DE": {"cer": 18.7262, "wer": 34.1085}, "es_ES": {"cer": 16.6071, "wer": 28.0161}, "es_MX": {"cer": 16.8547, "wer": 29.1312}, "fr_FR": {"cer": 24.5705, "wer": 38.3415}, "hi_HI": {"cer": 11.302, "wer": 23.5722}}}, "radtts-vicreg-crossreg-low-weight": {"cer": 16.971342857142854, "wer": 30.343199999999996, "accent_specific_stats": {"pt_BR": {"cer": 22.9854, "wer": 45.0237}, "en_US": {"cer": 29.5455, "wer": 41.3556}, "de_DE": {"cer": 17.8086, "wer": 31.7823}, "es_ES": {"cer": 10.7773, "wer": 20.4774}, "es_MX": {"cer": 9.5595, "wer": 20.654}, "fr_FR": {"cer": 19.1121, "wer": 33.0888}, "hi_HI": {"cer": 9.011, "wer": 20.0206}}}, "radtts-with-adv-loss": {"cer": 39.85415714285715, "wer": 56.68347142857142, "accent_specific_stats": {"pt_BR": {"cer": 44.7965, "wer": 70.1852}, "en_US": {"cer": 38.8135, "wer": 49.5763}, "de_DE": {"cer": 55.4856, "wer": 72.5059}, "es_ES": {"cer": 55.1143, "wer": 65.9287}, "es_MX": {"cer": 18.5197, "wer": 35.7627}, "fr_FR": {"cer": 49.291, "wer": 67.9081}, "hi_HI": {"cer": 16.9585, "wer": 34.9174}}}, "radtts-aug": {"cer": 44.30231428571428, "wer": 58.295871428571424, "accent_specific_stats": {"pt_BR": {"cer": 21.8414, "wer": 43.1731}, "en_US": {"cer": 38.9898, "wer": 46.1883}, "de_DE": {"cer": 135.4366, "wer": 151.4151}, "es_ES": {"cer": 27.9424, "wer": 39.2442}, "es_MX": {"cer": 9.5868, "wer": 24.1796}, "fr_FR": {"cer": 20.1826, "wer": 33.1391}, "hi_HI": {"cer": 56.1366, "wer": 70.7317}}}, "radtts-vicreg": {"cer": 13.745271428571428, "wer": 25.12784285714286, "accent_specific_stats": {"pt_BR": {"cer": 24.676, "wer": 44.2815}, "en_US": {"cer": 11.315, "wer": 17.5347}, "de_DE": {"cer": 14.5761, "wer": 27.9412}, "es_ES": {"cer": 7.2562, "wer": 15.7178}, "es_MX": {"cer": 8.8746, "wer": 19.1525}, "fr_FR": {"cer": 21.5116, "wer": 34.5833}, "hi_HI": {"cer": 8.0074, "wer": 16.6839}}}, "radtts-vicreg-crossreg": {"cer": 12.223742857142856, "wer": 24.36695714285714, "accent_specific_stats": {"pt_BR": {"cer": 20.8512, "wer": 42.4186}, "en_US": {"cer": 7.0223, "wer": 13.2819}, "de_DE": {"cer": 14.3759, "wer": 26.4165}, "es_ES": {"cer": 7.4159, "wer": 15.0367}, "es_MX": {"cer": 8.7532, "wer": 20.8475}, "fr_FR": {"cer": 17.5685, "wer": 31.5747}, "hi_HI": {"cer": 9.5792, "wer": 20.9928}}}}

==> data/radtts_ablation/speaker_sim_collated_model_stats.txt <==
{'model': 'radtts-vicreg-crossreg', 'accent_sim_mean': 0.22356513673827674, 'accent_sim_ci': 0.014199261261666749, 'spk_sim_mean': 0.42170355967024253, 'spk_sim_ci': 0.015693856429337315}
{'model': 'radtts-baseline', 'accent_sim_mean': 0.2526216090612468, 'accent_sim_ci': 0.01706839270269647, 'spk_sim_mean': 0.3062523536140188, 'spk_sim_ci': 0.01769107771732104}
{'model': 'radtts-aug', 'accent_sim_mean': 0.217181283878606, 'accent_sim_ci': 0.014624644832982418, 'spk_sim_mean': 0.3855022456585651, 'spk_sim_ci': 0.014597685011051369}
{'model': 'radtts-vicreg-crossreg-low-weight', 'accent_sim_mean': 0.22208468805599427, 'accent_sim_ci': 0.013986819301770766, 'spk_sim_mean': 0.3784084714062157, 'spk_sim_ci': 0.011240646932918687}
{'model': 'radtts-with-adv-loss', 'accent_sim_mean': 0.254482829692452, 'accent_sim_ci': 0.01697222341291768, 'spk_sim_mean': 0.3027532947199818, 'spk_sim_ci': 0.017400186315204166}
{'model': 'radtts-vicreg', 'accent_sim_mean': 0.22867179645469324, 'accent_sim_ci': 0.01584692805170962, 'spk_sim_mean': 0.40297997194741453, 'spk_sim_ci': 0.01445266303086733}


==> data/radtts_ablation/speaker_sim_full_model_stats.txt <==
{'model': 'radtts-vicreg-crossreg', 'accent_stats': {'fr_FR': {'source_spk_sim_mean': 0.22490251176059245, 'source_spk_sim_ci': 0.026672030985008498, 'source_spk_sim_std': 0.14164416964689794, 'synth_spk_sim_mean': 0.40863324627280234, 'synth_spk_sim_ci': 0.03689935563687516, 'synth_spk_sim_std': 0.14164416964689794, 'source_spk_sim': array([ 0.25427762,  0.3644312 , -0.01650152,  0.13728353,  0.40561062,
        0.21862517,  0.25449806,  0.28376356,  0.03939015,  0.25994807,
        0.40110376,  0.22183876,  0.22698735,  0.35712355,  0.18208745,
        0.21713302,  0.33098081,  0.32488239,  0.24380319,  0.19113854,
        0.14371768,  0.23313844,  0.32425505,  0.23993325,  0.11008192,
        0.3219789 ,  0.28702483,  0.19380848,  0.42746577,  0.2686415 ,
        0.13839172,  0.27720127,  0.09515117,  0.20920551,  0.20719969,
        0.14607874,  0.18574715,  0.26325125,  0.12825695,  0.15033065,
        0.36757857,  0.15753451,  0.29813263,  0.23615243,  0.24382362,
        0.13050066,  0.37069699,  0.17592713,  0.17625479,  0.18329509,
       -0.08756128,  0.11196936,  0.38317797,  0.14633457,  0.19440916,
        0.2664955 ,  0.17552814,  0.19684052,  0.40161103,  0.11618415]), 'synth_spk_sim': array([0.74311912, 0.33637658, 0.57239497, 0.2980727 , 0.43261328,
       0.32295358, 0.6623981 , 0.31012124, 0.48687232, 0.25406611,
       0.39635071, 0.43178123, 0.72754431, 0.29021522, 0.43836966,
       0.3529911 , 0.45633662, 0.35641563, 0.70304382, 0.34536371,
       0.47000304, 0.26835388, 0.46536139, 0.36479753, 0.5294401 ,
       0.12301803, 0.23146607, 0.2506716 , 0.29244071, 0.40999648,
       0.64577377, 0.27469769, 0.45638806, 0.29135624, 0.34212652,
       0.48540431, 0.6425494 , 0.36723322, 0.4108007 , 0.26767811,
       0.46885335, 0.40148821, 0.59265852, 0.21992061, 0.25426984,
       0.24524859, 0.38965407, 0.30763054, 0.67189467, 0.27681828,
       0.47972077, 0.37979656, 0.52073425, 0.38916358, 0.67713624,
       0.24417046, 0.40163794, 0.32072908, 0.37256402, 0.39694837])}, 'es_MX': {'source_spk_sim_mean': 0.2197361196973361, 'source_spk_sim_ci': 0.03939982674016365, 'source_spk_sim_std': 0.14129764878214937, 'synth_spk_sim_mean': 0.4190328021844228, 'synth_spk_sim_ci': 0.036809084384229675, 'synth_spk_sim_std': 0.14129764878214937, 'source_spk_sim': array([ 0.10615008,  0.43130907,  0.40341359,  0.00325546,  0.37166548,
        0.30414212,  0.07290893,  0.31106615,  0.47207206,  0.17172356,
        0.41953808,  0.19036452,  0.04444865,  0.32997534,  0.48764783,
        0.09072806,  0.45070237,  0.1861167 , -0.02226554, -0.00867996,
        0.21887796,  0.12803739,  0.28571114,  0.01579322, -0.03900268,
        0.30495653,  0.40761653, -0.04136842,  0.32364976,  0.18494384,
        0.14416914,  0.30237681,  0.39562479, -0.01138564,  0.50420147,
        0.16602416,  0.13072596,  0.24017446,  0.28373551,  0.07994224,
        0.42973351,  0.24737462,  0.11104317,  0.22651844,  0.25201488,
        0.08973082,  0.43348983,  0.21208698,  0.10068537,  0.18911034,
        0.43199325,  0.03582798,  0.37806886,  0.16200078,  0.01701023,
        0.22349276,  0.33593878,  0.14991431,  0.2048901 ,  0.11215546]), 'synth_spk_sim': array([0.62234449, 0.29856536, 0.47574744, 0.72240967, 0.40444669,
       0.47595379, 0.45836315, 0.249576  , 0.35834867, 0.46674153,
       0.25370747, 0.32197291, 0.58749747, 0.30318278, 0.33801484,
       0.74330723, 0.3298057 , 0.42774129, 0.43523446, 0.27645496,
       0.36529866, 0.54313481, 0.26126942, 0.18489414, 0.60137016,
       0.28544053, 0.3056277 , 0.59923333, 0.42669731, 0.36868575,
       0.61589688, 0.28209978, 0.35740682, 0.67323315, 0.45277593,
       0.45896995, 0.45295623, 0.28898975, 0.50933331, 0.73394567,
       0.30238068, 0.43552992, 0.40788504, 0.22863393, 0.34743184,
       0.54004794, 0.25760376, 0.23976435, 0.66240162, 0.30600274,
       0.51045126, 0.66098797, 0.39401075, 0.38553876, 0.44375479,
       0.17891029, 0.40568823, 0.41132274, 0.37781292, 0.32913342])}, 'hi_HI': {'source_spk_sim_mean': 0.26850646883249285, 'source_spk_sim_ci': 0.041979135369984946, 'source_spk_sim_std': 0.12066778986197292, 'synth_spk_sim_mean': 0.4311345279216766, 'synth_spk_sim_ci': 0.03143485328857777, 'synth_spk_sim_std': 0.12066778986197292, 'source_spk_sim': array([0.08607285, 0.42240518, 0.07983242, 0.35136792, 0.11602131,
       0.10502878, 0.08769401, 0.60007888, 0.07761093, 0.28672874,
       0.21107799, 0.13060592, 0.10657922, 0.62555116, 0.11511835,
       0.46956301, 0.30572036, 0.31193978, 0.12645915, 0.5490073 ,
       0.11175466, 0.40342724, 0.36274025, 0.23799312, 0.08222888,
       0.52502346, 0.19375439, 0.3889055 , 0.31454217, 0.30821168,
       0.20341155, 0.55896509, 0.15135656, 0.45488629, 0.102012  ,
       0.22354318, 0.08388278, 0.51870549, 0.16773736, 0.4228667 ,
       0.21212232, 0.26839074, 0.04540183, 0.4008804 , 0.1305407 ,
       0.4828164 , 0.21761091, 0.21267489, 0.1504726 , 0.49780509,
       0.11838078, 0.48640499, 0.28681457, 0.23448372, 0.07513639,
       0.47978497, 0.12578903, 0.37098786, 0.16531061, 0.16816773]), 'synth_spk_sim': array([0.44767544, 0.32783428, 0.15679559, 0.51050305, 0.56076717,
       0.34759551, 0.52490723, 0.25623003, 0.2503193 , 0.54045695,
       0.41179639, 0.46862206, 0.53693146, 0.35148326, 0.23897041,
       0.56951016, 0.46278164, 0.482292  , 0.47951812, 0.37155584,
       0.26324987, 0.5399757 , 0.42484847, 0.41655537, 0.5519942 ,
       0.29199737, 0.27964431, 0.60983866, 0.5109272 , 0.42308232,
       0.49837962, 0.30660576, 0.2410294 , 0.58124393, 0.53639519,
       0.47512615, 0.52159458, 0.30721542, 0.24904177, 0.59613258,
       0.43630615, 0.4785569 , 0.60100538, 0.29695901, 0.32788986,
       0.51644963, 0.44985306, 0.43324623, 0.53646702, 0.34528589,
       0.16452065, 0.57598245, 0.51698291, 0.5095107 , 0.59080082,
       0.3534255 , 0.28823668, 0.60972255, 0.44207829, 0.47336823])}, 'de_DE': {'source_spk_sim_mean': 0.23067567062874636, 'source_spk_sim_ci': 0.04205384061922013, 'source_spk_sim_std': 0.1390622053998802, 'synth_spk_sim_mean': 0.3823493259648482, 'synth_spk_sim_ci': 0.03622673482071373, 'synth_spk_sim_std': 0.1390622053998802, 'source_spk_sim': array([0.22129531, 0.05373772, 0.22410002, 0.10391742, 0.17602047,
       0.12112558, 0.57180578, 0.15099944, 0.20500825, 0.19708805,
       0.18565719, 0.13072334, 0.68730664, 0.57926565, 0.21647011,
       0.31251979, 0.24422623, 0.15894645, 0.15307505, 0.58683729,
       0.08315432, 0.15955567, 0.21645431, 0.06769693, 0.1924509 ,
       0.05871785, 0.50320679, 0.1360189 , 0.22533579, 0.18522014,
       0.21620668, 0.03750721, 0.53514737, 0.12561257, 0.23789942,
       0.30984697, 0.21548414, 0.1499773 , 0.05156318, 0.44701517,
       0.19678426, 0.17722738, 0.07240453, 0.20123209, 0.12130453,
       0.22154912, 0.63632143, 0.1308133 , 0.21474811, 0.20110573,
       0.13611795, 0.0896969 , 0.59672761, 0.0487875 , 0.22560591,
       0.13217421, 0.23225158, 0.1151493 , 0.45204604, 0.20429532]), 'synth_spk_sim': array([0.07042509, 0.52697676, 0.49365091, 0.39154384, 0.15260538,
       0.40357354, 0.33344012, 0.52773339, 0.49980086, 0.31757408,
       0.09485247, 0.42481112, 0.37343663, 0.34199715, 0.44987562,
       0.55918467, 0.29400402, 0.10287442, 0.44183955, 0.31401172,
       0.39415282, 0.58131558, 0.20854308, 0.52084583, 0.16722699,
       0.42647475, 0.37924659, 0.45113963, 0.59379172, 0.35246137,
       0.12675191, 0.54528892, 0.3717224 , 0.49699268, 0.59156454,
       0.57510215, 0.31061429, 0.08926854, 0.50146759, 0.49299198,
       0.47042149, 0.5627023 , 0.38717383, 0.19746163, 0.48374566,
       0.36881283, 0.4241924 , 0.4060331 , 0.48056817, 0.31450728,
       0.213851  , 0.42100909, 0.3345789 , 0.52612263, 0.48648781,
       0.30250797, 0.15012391, 0.34440592, 0.37128067, 0.40379825])}, 'en_US': {'source_spk_sim_mean': 0.28255928290697435, 'source_spk_sim_ci': 0.042984337825298445, 'source_spk_sim_std': 0.17332369598361827, 'synth_spk_sim_mean': 0.28395636240020394, 'synth_spk_sim_ci': 0.04515210696169466, 'synth_spk_sim_std': 0.17332369598361827, 'source_spk_sim': array([ 0.36683017,  0.39040127, -0.07998252,  0.48385078,  0.39388064,
        0.24849199,  0.27481794,  0.34263614,  0.02459697,  0.55534518,
        0.38333878,  0.38771221,  0.36891082,  0.35708648, -0.02642814,
        0.55308783,  0.16320619,  0.2898463 ,  0.42918435,  0.44106466,
       -0.03322285,  0.37870079,  0.38675877,  0.12967953,  0.25347105,
        0.35275668, -0.02201349,  0.51449037,  0.35331324,  0.25188392,
        0.41562316,  0.30609006,  0.01090343,  0.52568716,  0.30670327,
        0.28686732,  0.27413464,  0.3195529 , -0.04093862,  0.45624617,
        0.26161879,  0.17859313,  0.29782149,  0.30515024, -0.04581146,
        0.32578653,  0.23522307,  0.11459841,  0.3385753 ,  0.33599779,
        0.01211886,  0.52651924,  0.36319321,  0.31255385,  0.36175039,
        0.28137556, -0.01474159,  0.47047696,  0.22654475,  0.29164693]), 'synth_spk_sim': array([ 0.51363069,  0.17567761,  0.41608122,  0.33843854,  0.02449069,
        0.513228  ,  0.49728993,  0.13335839,  0.42408615,  0.31433645,
       -0.00705264,  0.37654746,  0.37647945,  0.13941529,  0.3810997 ,
        0.36027855, -0.03904602,  0.3376646 ,  0.29332983,  0.17072007,
        0.41617751,  0.34119627, -0.02659527,  0.43515521,  0.44136584,
        0.18142685,  0.41123307,  0.35103557, -0.01007295,  0.4191916 ,
        0.32575831,  0.20552278,  0.46897602,  0.27115515, -0.03734798,
        0.39157367,  0.42534384,  0.15158264,  0.43747675,  0.29221314,
       -0.0870799 ,  0.37064862,  0.48354971,  0.13193081,  0.38373563,
        0.28620902, -0.00383124,  0.40053532,  0.4226068 ,  0.12449767,
        0.45202929,  0.29237929, -0.0597966 ,  0.38417256,  0.49658144,
        0.19602117,  0.51911813,  0.29620686, -0.03698682,  0.35243201])}, 'pt_BR': {'source_spk_sim_mean': 0.21810348543028038, 'source_spk_sim_ci': 0.030588472766573095, 'source_spk_sim_std': 0.1281353760829212, 'synth_spk_sim_mean': 0.5598388905326526, 'synth_spk_sim_ci': 0.03338021482659737, 'synth_spk_sim_std': 0.1281353760829212, 'source_spk_sim': array([-0.01161621,  0.22474138,  0.27838597,  0.25503576,  0.29721794,
        0.25664341,  0.0228749 ,  0.17705335,  0.30896911,  0.37664324,
        0.29960746,  0.27093959, -0.15120238,  0.18332087,  0.22257851,
        0.2245876 ,  0.31746975,  0.17952317, -0.05016854,  0.28272817,
        0.35525948,  0.202088  ,  0.28737384,  0.12142881,  0.07069924,
        0.25982511,  0.38041496,  0.15516137,  0.30776307,  0.30451149,
        0.12020491,  0.33652839,  0.34049642,  0.25249785,  0.34738973,
        0.20995176,  0.06712118,  0.32466823,  0.30958545,  0.29525957,
        0.36459273,  0.30597162, -0.05017744,  0.19465846,  0.20553023,
        0.1184717 ,  0.19570486,  0.21953502,  0.11995395,  0.31969926,
        0.27057832,  0.26137978,  0.31700623,  0.28059152, -0.06309887,
        0.29169646,  0.16069157,  0.14263557,  0.24130873,  0.17591754]), 'synth_spk_sim': array([0.70757782, 0.2659691 , 0.49187353, 0.65310204, 0.64767992,
       0.60471833, 0.7730931 , 0.42300156, 0.50423831, 0.6536265 ,
       0.67327458, 0.53032011, 0.66898108, 0.2654427 , 0.4970383 ,
       0.63307756, 0.6335057 , 0.39990357, 0.66178542, 0.36499235,
       0.51914757, 0.5668714 , 0.62865764, 0.51175034, 0.7201311 ,
       0.36711726, 0.49566936, 0.64544892, 0.66650271, 0.63234431,
       0.69059211, 0.3096661 , 0.46622825, 0.64621758, 0.66243631,
       0.6566025 , 0.70460987, 0.39405856, 0.46924937, 0.59979117,
       0.62120891, 0.62689024, 0.62944144, 0.30026758, 0.58750701,
       0.64348829, 0.63650167, 0.39867619, 0.73868299, 0.33750054,
       0.53956097, 0.59874821, 0.67031139, 0.54741603, 0.68808627,
       0.32597941, 0.49338233, 0.60535568, 0.65594852, 0.53908575])}, 'es_ES': {'source_spk_sim_mean': 0.12047241791151464, 'source_spk_sim_ci': 0.026602971172765336, 'source_spk_sim_std': 0.15702819414326175, 'synth_spk_sim_mean': 0.4669797624150912, 'synth_spk_sim_ci': 0.04090700799865494, 'synth_spk_sim_std': 0.15702819414326175, 'source_spk_sim': array([ 0.32698777,  0.19344604,  0.14337723, -0.03248308,  0.00281484,
        0.13291003,  0.33011833,  0.23906551,  0.14973825,  0.12195071,
        0.14530608,  0.20339884,  0.21721435,  0.18680185,  0.15152492,
        0.06737954,  0.07353877,  0.10958836,  0.21225126,  0.17494756,
        0.10450937, -0.02006256, -0.0753009 ,  0.04228885,  0.24403112,
        0.17729293,  0.06186375, -0.02298184, -0.05534499,  0.13571876,
        0.31131443,  0.25542518,  0.04994385,  0.02097836,  0.04915047,
        0.0229122 ,  0.3040365 ,  0.21598546,  0.17906778,  0.08031944,
        0.10852385,  0.11861656,  0.23510459,  0.26100981,  0.22120166,
        0.01243541, -0.01070239,  0.1411556 ,  0.07145431,  0.19105183,
        0.1303297 , -0.01002395, -0.07504443,  0.04932937,  0.07449924,
        0.18683742,  0.18279639,  0.04368716,  0.0268398 ,  0.03821782]), 'synth_spk_sim': array([0.63252902, 0.24582925, 0.43096584, 0.75133085, 0.43361363,
       0.38945681, 0.5005011 , 0.19636385, 0.39641783, 0.73880661,
       0.42250618, 0.44463414, 0.59656441, 0.19599688, 0.34160513,
       0.67746747, 0.46603525, 0.38484037, 0.69230592, 0.24916409,
       0.37909186, 0.6360181 , 0.5779531 , 0.47549227, 0.69713664,
       0.26679614, 0.35784814, 0.67878085, 0.53797531, 0.39331967,
       0.59742957, 0.23467281, 0.42669797, 0.67858034, 0.48926073,
       0.3903887 , 0.6333425 , 0.27722266, 0.47597802, 0.6432845 ,
       0.46486861, 0.43212828, 0.599805  , 0.22800471, 0.37104672,
       0.64152813, 0.40502185, 0.48854235, 0.66398382, 0.20179255,
       0.39519346, 0.71793914, 0.6018793 , 0.51435453, 0.58001661,
       0.2299075 , 0.23092698, 0.29315248, 0.42489308, 0.49959615])}}}
{'model': 'radtts-baseline', 'accent_stats': {'es_ES': {'source_spk_sim_mean': 0.1269390616333112, 'source_spk_sim_ci': 0.02950473866506492, 'source_spk_sim_std': 0.21889639714310116, 'synth_spk_sim_mean': 0.38701969977313033, 'synth_spk_sim_ci': 0.0570241332625924, 'synth_spk_sim_std': 0.21889639714310116, 'source_spk_sim': array([ 0.2885167 ,  0.20951828,  0.2384299 , -0.00606974,  0.16040659,
       -0.02702138,  0.31234047,  0.22202355,  0.1890588 ,  0.1658856 ,
        0.18349545,  0.15357912,  0.16091369,  0.20130792,  0.25476712,
       -0.00652735,  0.09519658, -0.0728198 ,  0.23973759,  0.13497607,
        0.1954426 ,  0.03628164,  0.02452664, -0.03592753,  0.28501418,
        0.06721533,  0.20375849, -0.0886929 ,  0.05193511,  0.0167719 ,
        0.34942108,  0.13052934,  0.3201865 , -0.02401749,  0.11802226,
       -0.05321988,  0.34567872,  0.19458498,  0.28813872,  0.1502085 ,
        0.1211305 ,  0.03221564,  0.23397325,  0.1599236 ,  0.25927979,
        0.09434736,  0.13859466,  0.09141494,  0.03597153,  0.1014536 ,
        0.1918474 , -0.04626342,  0.06148517,  0.03846174,  0.17842367,
        0.10467215,  0.17942686,  0.04105771, -0.01785354, -0.05679225]), 'synth_spk_sim': array([ 5.26096702e-01,  3.26042682e-01,  5.82119031e-03,  6.66263580e-01,
        3.73645067e-01,  5.68566620e-01,  5.32368720e-01,  3.20915431e-01,
        4.53888625e-03,  6.03133261e-01,  2.96851546e-01,  5.67202210e-01,
        6.26555681e-01,  3.30405205e-01,  2.18611266e-02,  6.72141671e-01,
        3.87856603e-01,  6.05197251e-01,  6.22970641e-01,  3.10912162e-01,
       -4.17501107e-02,  6.22593403e-01,  3.21283400e-01,  5.85804224e-01,
        6.38026834e-01,  3.47373098e-01, -4.22192141e-02,  5.52740097e-01,
        4.10987109e-01,  5.19946396e-01,  5.66090226e-01,  2.94918716e-01,
        1.32649457e-02,  6.88844681e-01,  2.88100243e-01,  5.58826625e-01,
        6.19422257e-01,  3.21316987e-01,  4.81451675e-03,  5.17674148e-01,
        4.65591192e-01,  4.94837284e-01,  5.96209824e-01,  2.89044887e-01,
        7.82831684e-02,  3.82248580e-01,  3.60315919e-01,  5.48007667e-01,
        5.54562509e-01,  2.48749286e-01,  5.07061370e-04,  6.20676935e-01,
        2.56363809e-01,  6.35860682e-01,  4.88386154e-01,  1.22715712e-01,
       -9.23854038e-02,  3.55293602e-01,  3.03668916e-01,  3.54839385e-01])}, 'de_DE': {'source_spk_sim_mean': 0.4298603072762489, 'source_spk_sim_ci': 0.04712064626493121, 'source_spk_sim_std': 0.1195064465997554, 'synth_spk_sim_mean': 0.20414848091701668, 'synth_spk_sim_ci': 0.031132314764359795, 'synth_spk_sim_std': 0.1195064465997554, 'source_spk_sim': array([0.13416095, 0.73055267, 0.57338101, 0.31387198, 0.1568315 ,
       0.60118192, 0.44478631, 0.47589919, 0.37558511, 0.31101003,
       0.15322694, 0.69877839, 0.57949299, 0.48345712, 0.5632143 ,
       0.44873339, 0.34790307, 0.09991022, 0.72628546, 0.54047996,
       0.4188439 , 0.42124686, 0.26736397, 0.52418816, 0.16554235,
       0.68373811, 0.44775707, 0.48199087, 0.46995476, 0.26859453,
       0.11188493, 0.69624341, 0.56027293, 0.44854572, 0.52598172,
       0.64571846, 0.31885681, 0.11722957, 0.68510681, 0.36209002,
       0.47525102, 0.48763877, 0.28353086, 0.21646526, 0.78338695,
       0.30467677, 0.49857304, 0.58026057, 0.48633692, 0.2968232 ,
       0.09035598, 0.68324155, 0.47401169, 0.42358315, 0.36411375,
       0.22497199, 0.16413303, 0.59378248, 0.47285166, 0.50773633]), 'synth_spk_sim': array([ 0.19294992,  0.0500785 ,  0.32489479,  0.271846  ,  0.16053431,
       -0.00586431,  0.2820276 ,  0.12541749,  0.30620974,  0.30628234,
        0.14771834,  0.02092533,  0.30464566,  0.29350448,  0.15567499,
        0.34405521,  0.26642245,  0.13455449,  0.02137764,  0.26771665,
        0.1029603 ,  0.35886338,  0.27379689,  0.13325781,  0.17624721,
        0.01394003,  0.28414124,  0.10920442,  0.36695158,  0.38436559,
        0.21016663, -0.01795873,  0.24521729,  0.14577253,  0.3412433 ,
        0.33535561,  0.33966342,  0.12024727,  0.00785594,  0.2428446 ,
        0.15828033,  0.33971277,  0.39151725,  0.20450374,  0.01034295,
        0.31223866,  0.23409811,  0.08738962,  0.27409568,  0.35803431,
        0.15996832, -0.01804627,  0.20352016,  0.15952048,  0.31945047,
        0.34935313,  0.15618648,  0.03351044,  0.31301987,  0.05710444])}, 'en_US': {'source_spk_sim_mean': 0.15969172112333277, 'source_spk_sim_ci': 0.026904995923543264, 'source_spk_sim_std': 0.17352481454713975, 'synth_spk_sim_mean': 0.2965792347366611, 'synth_spk_sim_ci': 0.045204499837582575, 'synth_spk_sim_std': 0.17352481454713975, 'source_spk_sim': array([ 0.27117702,  0.1415253 , -0.01220477,  0.23878789,  0.16719219,
        0.1407416 ,  0.08093292,  0.08621794,  0.01459028,  0.23269764,
        0.15980361,  0.23474708,  0.1557579 ,  0.13203013,  0.08062024,
        0.29178834,  0.14238499,  0.32824087,  0.3220726 ,  0.23974349,
       -0.0676019 ,  0.30756003,  0.20029406,  0.10211121,  0.2742919 ,
        0.3028641 ,  0.05095055,  0.3945055 ,  0.08917157,  0.12898953,
        0.21943918,  0.12359097,  0.0516494 ,  0.27284238,  0.12224036,
        0.24789451,  0.13613681,  0.12332075,  0.0350058 ,  0.2678895 ,
        0.19257431,  0.02315408,  0.20460863,  0.08361479, -0.0248136 ,
        0.12087479,  0.09215917,  0.02567167,  0.2065952 ,  0.13040841,
        0.06004458,  0.39983347,  0.13025293,  0.22694626,  0.24195103,
        0.10781938,  0.00387315,  0.25979206,  0.10174001,  0.16240947]), 'synth_spk_sim': array([0.60092986, 0.26241735, 0.23422371, 0.26004148, 0.11355805,
       0.55024493, 0.61127758, 0.31714439, 0.17817521, 0.14299887,
       0.04906054, 0.51680583, 0.52627438, 0.26711208, 0.18811169,
       0.1244784 , 0.12583444, 0.48619801, 0.47859624, 0.13003594,
       0.26533231, 0.19917013, 0.07280832, 0.48848975, 0.43350455,
       0.26259905, 0.19215742, 0.26420233, 0.06237686, 0.50143731,
       0.4996987 , 0.2235413 , 0.21316521, 0.19827293, 0.03193583,
       0.51853341, 0.54110944, 0.24674772, 0.19239716, 0.1793126 ,
       0.017569  , 0.53200155, 0.55794418, 0.25894371, 0.35585511,
       0.16450328, 0.16809118, 0.51019961, 0.46348134, 0.17673202,
       0.26760003, 0.1859751 , 0.03911324, 0.53436971, 0.58125222,
       0.25755113, 0.26670974, 0.16103633, 0.07357467, 0.47193965])}, 'pt_BR': {'source_spk_sim_mean': 0.1635428082353125, 'source_spk_sim_ci': 0.02473753348406558, 'source_spk_sim_std': 0.19604800852999762, 'synth_spk_sim_mean': 0.418467703826415, 'synth_spk_sim_ci': 0.05107195874481195, 'synth_spk_sim_std': 0.19604800852999762, 'source_spk_sim': array([ 0.08277802,  0.14707227,  0.32136902,  0.09835302,  0.23106407,
        0.12743342,  0.13742699,  0.17251158,  0.38140815,  0.18636686,
        0.22462054,  0.15369372, -0.04165366,  0.11928809,  0.26723182,
        0.08804236,  0.18165664,  0.15086816,  0.01194443,  0.11138861,
        0.33370835,  0.07319552,  0.16548623,  0.03741265,  0.06013343,
        0.10705802,  0.26992643,  0.08162083,  0.27600786,  0.18667941,
        0.18774122,  0.17193565,  0.40640315,  0.16150598,  0.25181362,
        0.12620209,  0.13035643,  0.16297773,  0.46420506,  0.14622182,
        0.28043821,  0.17167568,  0.00933827,  0.10912838,  0.19031137,
        0.12872176,  0.16252115,  0.12542748,  0.17004378,  0.09714954,
        0.22229345,  0.16609488,  0.18067726,  0.10139306,  0.0200432 ,
        0.13260056,  0.26989895,  0.09677841,  0.14895347,  0.07562402]), 'synth_spk_sim': array([0.52253342, 0.34648404, 0.06579588, 0.67817652, 0.42265502,
       0.52074516, 0.63097602, 0.3381055 , 0.10757551, 0.62866747,
       0.39406618, 0.52910888, 0.56294304, 0.29287431, 0.07060452,
       0.56909788, 0.39893612, 0.40462741, 0.55783224, 0.26362807,
       0.06809763, 0.63888043, 0.37213802, 0.51452136, 0.65860832,
       0.36105478, 0.04721509, 0.68720537, 0.44683665, 0.51560718,
       0.62650567, 0.28094661, 0.12109558, 0.68674135, 0.34632945,
       0.5018757 , 0.60705376, 0.37431654, 0.01558759, 0.64814407,
       0.42803088, 0.52027518, 0.54593718, 0.32489514, 0.07007504,
       0.62719679, 0.28842604, 0.46602312, 0.65831465, 0.26297382,
       0.11240637, 0.63419354, 0.46117154, 0.51880348, 0.62522662,
       0.28268078, 0.00343961, 0.54092902, 0.4235211 , 0.48934802])}, 'fr_FR': {'source_spk_sim_mean': 0.19013587459921838, 'source_spk_sim_ci': 0.029961291557632913, 'source_spk_sim_std': 0.16401367126454922, 'synth_spk_sim_mean': 0.3360715471828977, 'synth_spk_sim_ci': 0.04272677654425908, 'synth_spk_sim_std': 0.16401367126454922, 'source_spk_sim': array([ 0.46687147,  0.12083244,  0.23583175, -0.09415071,  0.19016992,
        0.23548459,  0.31011119,  0.07842839,  0.10545386,  0.03022482,
        0.38678291,  0.21408527,  0.38265285,  0.11051873,  0.3174096 ,
        0.04250526,  0.23258731,  0.27734226,  0.34435648,  0.11755292,
        0.2750203 ,  0.02437037,  0.22678053,  0.11433875,  0.27096063,
        0.05552547,  0.37405246,  0.14471689,  0.30569848,  0.23289281,
        0.2604329 ,  0.19210838,  0.13847536,  0.04245177,  0.21391374,
        0.12292826,  0.25671691,  0.17810987,  0.09190911,  0.13339742,
        0.32546231,  0.14311479,  0.45313522,  0.10593206,  0.15716189,
        0.03824382,  0.26384196,  0.21591923,  0.24325   ,  0.05023102,
        0.02554851,  0.01503528,  0.23468998,  0.2078678 ,  0.30467454,
        0.15364388,  0.19886337,  0.08443071,  0.25143653,  0.17581785]), 'synth_spk_sim': array([0.29874116, 0.39774552, 0.28813526, 0.03281124, 0.65761453,
       0.47361875, 0.31150082, 0.41599107, 0.27936134, 0.08312398,
       0.65833288, 0.38987797, 0.23594849, 0.41844651, 0.29288307,
       0.11924999, 0.65914869, 0.42514518, 0.30167678, 0.4294332 ,
       0.26406935, 0.09074185, 0.61374903, 0.45795614, 0.11902073,
       0.39745817, 0.13837899, 0.15828057, 0.35696897, 0.36890101,
       0.34090704, 0.43505493, 0.25425494, 0.09995669, 0.58276802,
       0.39899591, 0.33896357, 0.38795149, 0.29184538, 0.12079958,
       0.63559753, 0.40898988, 0.20801876, 0.35787788, 0.30623198,
       0.04031124, 0.52424347, 0.47769779, 0.20575218, 0.3777076 ,
       0.28049672, 0.08037129, 0.58024174, 0.33520666, 0.23588744,
       0.34355375, 0.22686109, 0.11031165, 0.59428263, 0.44884279])}, 'es_MX': {'source_spk_sim_mean': 0.24313304693593332, 'source_spk_sim_ci': 0.03539040542283805, 'source_spk_sim_std': 0.1311333425431518, 'synth_spk_sim_mean': 0.26186243738047776, 'synth_spk_sim_ci': 0.03416120730146762, 'synth_spk_sim_std': 0.1311333425431518, 'source_spk_sim': array([ 0.28276253,  0.36226338,  0.5420149 ,  0.17012896,  0.38913563,
        0.35700333,  0.28683159,  0.32853538,  0.45976639,  0.22789408,
        0.418908  ,  0.3008903 ,  0.2745285 ,  0.32828745,  0.38100889,
       -0.00260473,  0.36886692,  0.17377815,  0.11736461, -0.06688163,
        0.13993771,  0.04240943,  0.21423152,  0.05902414,  0.29534897,
        0.02560106,  0.33949462,  0.06393506,  0.27777663,  0.25535923,
        0.39181486,  0.20973314,  0.37563267,  0.05763476,  0.45814401,
        0.19891873,  0.25255579,  0.2865437 ,  0.31652039,  0.05454748,
        0.32732528,  0.18357061,  0.20103523,  0.28944865,  0.38425538,
        0.15348363,  0.26350009,  0.26279032,  0.32542467,  0.10751077,
        0.43801993, -0.01162294,  0.30512786,  0.21220341,  0.07532644,
        0.25430241,  0.35605153, -0.04156822,  0.30961981,  0.1765314 ]), 'synth_spk_sim': array([ 0.20361154,  0.28236613,  0.40252575,  0.13926052,  0.40355802,
        0.39169532,  0.0987059 ,  0.32607645,  0.25100562,  0.08884297,
        0.3819488 ,  0.11186089,  0.16417164,  0.29875219,  0.30459288,
       -0.0572514 ,  0.4191291 ,  0.37517741,  0.21525966,  0.26626021,
        0.26907623,  0.24787773,  0.30313554,  0.23697186,  0.2073355 ,
        0.29690072,  0.30689102,  0.07511682,  0.41179007,  0.31820005,
        0.16993199,  0.25084433,  0.24026681,  0.10394932,  0.4853726 ,
        0.39553332,  0.15429285,  0.25468573,  0.4044309 , -0.02834416,
        0.37841761,  0.35788971,  0.14494745,  0.24618092,  0.4136593 ,
       -0.03122427,  0.29950348,  0.32076469,  0.20858945,  0.3558138 ,
        0.36833441,  0.01287675,  0.52009773,  0.35957977,  0.21454895,
        0.26133543,  0.3339518 ,  0.02535877,  0.464818  ,  0.28449365])}, 'hi_HI': {'source_spk_sim_mean': 0.45504844362537067, 'source_spk_sim_ci': 0.032418996569658354, 'source_spk_sim_std': 0.16064636674916868, 'synth_spk_sim_mean': 0.23961737148153286, 'synth_spk_sim_ci': 0.04184956876959087, 'synth_spk_sim_std': 0.16064636674916868, 'source_spk_sim': array([0.47159278, 0.39137688, 0.17055072, 0.34880966, 0.30437627,
       0.4106231 , 0.61100984, 0.46734831, 0.19115078, 0.33041489,
       0.31387749, 0.49409869, 0.68580359, 0.55607092, 0.48456597,
       0.53840148, 0.51281625, 0.65223801, 0.73326772, 0.43167353,
       0.40077245, 0.40614769, 0.48928845, 0.55419636, 0.6167894 ,
       0.45522374, 0.39895785, 0.43448952, 0.49305251, 0.58086133,
       0.66459757, 0.43861639, 0.36592525, 0.50249571, 0.3812449 ,
       0.56031817, 0.69712251, 0.25281912, 0.28365993, 0.48814175,
       0.4653686 , 0.50767177, 0.6120553 , 0.36386532, 0.33746147,
       0.50686103, 0.45569432, 0.5053975 , 0.62032539, 0.26429963,
       0.25860062, 0.43864274, 0.42754084, 0.48322493, 0.53039771,
       0.35455173, 0.32792234, 0.43280947, 0.30505732, 0.54037106]), 'synth_spk_sim': array([ 0.03059178,  0.39268231, -0.04458831,  0.47495788,  0.27922997,
        0.20530416,  0.10771774,  0.29511008,  0.04403751,  0.4541916 ,
        0.26113191,  0.18890545,  0.13873816,  0.35479796,  0.08394742,
        0.47381908,  0.22508594,  0.22723818,  0.05680729,  0.35021666,
        0.07739931,  0.47792563,  0.13292465,  0.17596677,  0.08070714,
        0.36087194,  0.03770095,  0.53260529,  0.21351326,  0.28509665,
        0.07536869,  0.37564185,  0.06945389,  0.55232394,  0.24026883,
        0.25639686,  0.10513072,  0.36385992,  0.03148511,  0.45549133,
        0.24740323,  0.21344647,  0.10826086,  0.39077282,  0.06495743,
        0.49053979,  0.23260513,  0.2139311 ,  0.09896703,  0.45171458,
        0.03029161,  0.54224998,  0.20440035,  0.23518522,  0.09942588,
        0.37399751, -0.00493919,  0.52310675,  0.20139384,  0.15927641])}}}
{'model': 'radtts-aug', 'accent_stats': {'es_ES': {'source_spk_sim_mean': 0.13342747793649323, 'source_spk_sim_ci': 0.03519701955612975, 'source_spk_sim_std': 0.11090026843365196, 'synth_spk_sim_mean': 0.4111700815459092, 'synth_spk_sim_ci': 0.02889034158878182, 'synth_spk_sim_std': 0.11090026843365196, 'source_spk_sim': array([ 0.37791961,  0.22651635,  0.03886561, -0.01255136,  0.03017873,
       -0.0010226 ,  0.38654453,  0.1486039 ,  0.13335285,  0.15386243,
        0.21934126, -0.00155934,  0.38284788,  0.1643773 ,  0.13424762,
        0.04703566,  0.1201098 , -0.01727253,  0.45119452,  0.09556209,
        0.05853099,  0.09875305,  0.02014499,  0.04728366,  0.42790616,
        0.09189767, -0.02174686,  0.0608173 , -0.00982643, -0.02428782,
        0.42081138,  0.16528416,  0.01396314,  0.03665737,  0.12365868,
       -0.03869167,  0.48612064,  0.20098007,  0.13266052,  0.16307235,
        0.12581426,  0.07171142,  0.44175577,  0.18369249,  0.12550031,
        0.05292323,  0.15681922,  0.21687877,  0.2925235 ,  0.16773841,
        0.06567567,  0.11322805,  0.05026753,  0.0084937 ,  0.17920379,
        0.08891872,  0.10085683,  0.06552052, -0.01519687, -0.01882033]), 'synth_spk_sim': array([0.41189069, 0.33484364, 0.34083512, 0.64688373, 0.37609872,
       0.52665508, 0.40228471, 0.3134059 , 0.3675842 , 0.50252348,
       0.45158231, 0.51938641, 0.31091461, 0.27860618, 0.44085488,
       0.59183109, 0.310514  , 0.4525502 , 0.38905028, 0.29499573,
       0.39197573, 0.59824878, 0.44226179, 0.50063789, 0.36965629,
       0.29066667, 0.3809337 , 0.66469961, 0.32752758, 0.51490796,
       0.31839389, 0.28608349, 0.46566516, 0.60197026, 0.2899642 ,
       0.41048297, 0.42876807, 0.27793354, 0.42696404, 0.63957262,
       0.32262024, 0.45811164, 0.36099982, 0.32329458, 0.47320837,
       0.56776422, 0.26255262, 0.45621204, 0.4262985 , 0.27857828,
       0.4139111 , 0.62322533, 0.3919476 , 0.48991966, 0.40107793,
       0.1763863 , 0.35195383, 0.4316009 , 0.20955993, 0.36037681])}, 'de_DE': {'source_spk_sim_mean': 0.29916997129718464, 'source_spk_sim_ci': 0.058219186413666885, 'source_spk_sim_std': 0.18440968343390102, 'synth_spk_sim_mean': 0.33516048149516187, 'synth_spk_sim_ci': 0.04804008882874695, 'synth_spk_sim_std': 0.18440968343390102, 'source_spk_sim': array([0.21181367, 0.12973461, 0.17315379, 0.43180764, 0.23977518,
       0.21131456, 0.68416768, 0.1114172 , 0.18098918, 0.43009177,
       0.14322887, 0.17097105, 0.80630839, 0.74152547, 0.10372566,
       0.22964457, 0.50735372, 0.13108705, 0.10911817, 0.63747305,
       0.14327291, 0.18794152, 0.30053282, 0.06917168, 0.22746237,
       0.06808913, 0.7116642 , 0.1476986 , 0.2610873 , 0.49231726,
       0.16389148, 0.1108484 , 0.79471195, 0.03789546, 0.18661375,
       0.25947669, 0.42584491, 0.23842508, 0.13587359, 0.75654781,
       0.10699394, 0.24961737, 0.34171364, 0.22180705, 0.12202185,
       0.40452549, 0.77606809, 0.09252695, 0.25823718, 0.51077563,
       0.17346001, 0.11263432, 0.77686846, 0.06433105, 0.14868447,
       0.34142259, 0.22571009, 0.12965977, 0.62681031, 0.16226186]), 'synth_spk_sim': array([0.26503131, 0.41767743, 0.63022566, 0.14531028, 0.32852608,
       0.37698507, 0.12757012, 0.57543492, 0.61841482, 0.0596334 ,
       0.30812624, 0.32540306, 0.16809955, 0.15733731, 0.50967789,
       0.62358892, 0.11699545, 0.22415952, 0.32244036, 0.17972973,
       0.44362524, 0.64780569, 0.19031826, 0.50691551, 0.30569488,
       0.2935788 , 0.1608597 , 0.49286211, 0.57998854, 0.12989901,
       0.30746564, 0.33932671, 0.13973202, 0.58690131, 0.61878085,
       0.61417079, 0.14091092, 0.23914431, 0.40866029, 0.17083524,
       0.54818505, 0.64010227, 0.20547377, 0.23218445, 0.3626973 ,
       0.112919  , 0.15580806, 0.45026872, 0.56558424, 0.0338363 ,
       0.23213387, 0.23904112, 0.20064577, 0.57396322, 0.57102203,
       0.05856432, 0.21223104, 0.27996913, 0.12160131, 0.51555496])}, 'en_US': {'source_spk_sim_mean': 0.2268610721337609, 'source_spk_sim_ci': 0.037172096995914485, 'source_spk_sim_std': 0.09076756974684483, 'synth_spk_sim_mean': 0.27930399278799695, 'synth_spk_sim_ci': 0.023645624417390536, 'synth_spk_sim_std': 0.09076756974684483, 'source_spk_sim': array([ 0.40229037,  0.19153027, -0.03898724,  0.32616961,  0.11524175,
        0.40801513,  0.21245956,  0.13871464,  0.0510026 ,  0.32329783,
        0.15661322,  0.55593306,  0.26362368,  0.21687491,  0.03874022,
        0.2090003 ,  0.17858455,  0.50764114,  0.46775958,  0.25571668,
       -0.00591759,  0.32187235,  0.11554527,  0.25163764,  0.20873758,
        0.18502398,  0.06138429,  0.32274204,  0.18326084,  0.42118746,
        0.28224099,  0.1754081 ,  0.03570566,  0.29003879,  0.1757649 ,
        0.46419388,  0.27123907,  0.16304663, -0.02612339,  0.28777543,
        0.1289137 ,  0.27129036,  0.24500835,  0.04598908, -0.00121812,
        0.17904501,  0.09800126,  0.32197356,  0.26331553,  0.21557444,
        0.11954867,  0.30391175,  0.16819936,  0.51138431,  0.39356014,
        0.24725801,  0.04360893,  0.28592819,  0.09404615,  0.51133984]), 'synth_spk_sim': array([0.42228571, 0.24084802, 0.38350022, 0.29529232, 0.12911631,
       0.39249828, 0.33274323, 0.24629261, 0.35574684, 0.21937387,
       0.14528131, 0.32973862, 0.32798368, 0.21722099, 0.24313271,
       0.25487947, 0.10301905, 0.3739875 , 0.22732227, 0.16187367,
       0.34341818, 0.27110305, 0.12031431, 0.35033736, 0.2646763 ,
       0.25957525, 0.35913503, 0.24128425, 0.23137845, 0.39898193,
       0.31455028, 0.20503181, 0.30056062, 0.30812582, 0.1324967 ,
       0.35216308, 0.32857379, 0.23192981, 0.33774999, 0.27535769,
       0.09055203, 0.35692284, 0.42572469, 0.20734799, 0.39309764,
       0.22405876, 0.11766933, 0.43864766, 0.36290047, 0.22396977,
       0.34279686, 0.23841262, 0.06717622, 0.37711394, 0.36791903,
       0.27182743, 0.37698767, 0.29778683, 0.25329971, 0.29514772])}, 'pt_BR': {'source_spk_sim_mean': 0.20669377334415912, 'source_spk_sim_ci': 0.022497990468665408, 'source_spk_sim_std': 0.11307429940242054, 'synth_spk_sim_mean': 0.46417848467826844, 'synth_spk_sim_ci': 0.029456692763575335, 'synth_spk_sim_std': 0.11307429940242054, 'source_spk_sim': array([0.18332264, 0.11997065, 0.24123436, 0.08684852, 0.2777468 ,
       0.30161706, 0.21791559, 0.12618759, 0.2305323 , 0.16971201,
       0.28929386, 0.30478004, 0.21389703, 0.12771088, 0.21789849,
       0.1536537 , 0.24352024, 0.31270155, 0.123487  , 0.13555299,
       0.29668522, 0.07775491, 0.20883763, 0.23423344, 0.26272908,
       0.04843185, 0.23699927, 0.11927334, 0.28200504, 0.30573401,
       0.21418574, 0.0959218 , 0.27477252, 0.11284717, 0.25311729,
       0.3683292 , 0.25365543, 0.17407343, 0.37071612, 0.18407522,
       0.29519069, 0.45778078, 0.17720252, 0.12978865, 0.19355178,
       0.09751048, 0.16163209, 0.25569499, 0.17047521, 0.11295649,
       0.24541149, 0.19776946, 0.24379599, 0.29572058, 0.07044318,
       0.10616313, 0.17802426, 0.0564721 , 0.15918767, 0.34489384]), 'synth_spk_sim': array([0.40390369, 0.34276775, 0.43653637, 0.69010937, 0.59199959,
       0.46612433, 0.39562464, 0.43045217, 0.40680224, 0.67102468,
       0.54558271, 0.48768514, 0.27852428, 0.31063423, 0.46050552,
       0.58859241, 0.41839704, 0.29326913, 0.44023705, 0.28241864,
       0.44867924, 0.59416735, 0.55650389, 0.42596835, 0.46131381,
       0.3731764 , 0.47198263, 0.69699281, 0.6000545 , 0.50855875,
       0.35699749, 0.34353504, 0.39438951, 0.68878341, 0.52278024,
       0.47096908, 0.40254012, 0.34665218, 0.40004206, 0.63974363,
       0.49839747, 0.50568706, 0.38672557, 0.36186665, 0.51115328,
       0.66334087, 0.49700287, 0.47293434, 0.41548756, 0.29081118,
       0.49653372, 0.67069966, 0.49749836, 0.54347682, 0.34701511,
       0.29873785, 0.30029362, 0.56592989, 0.51278746, 0.36930829])}, 'fr_FR': {'source_spk_sim_mean': 0.18725149847256642, 'source_spk_sim_ci': 0.024038470827234835, 'source_spk_sim_std': 0.18760870066934032, 'synth_spk_sim_mean': 0.44084040001034736, 'synth_spk_sim_ci': 0.048873456520147386, 'synth_spk_sim_std': 0.18760870066934032, 'source_spk_sim': array([0.16715407, 0.18053208, 0.0280924 , 0.16394214, 0.23168775,
       0.31325552, 0.22885635, 0.08315845, 0.08134062, 0.17837594,
       0.36883795, 0.39018503, 0.132699  , 0.2163409 , 0.12781216,
       0.17016605, 0.22940503, 0.40858293, 0.20389235, 0.22154717,
       0.11552139, 0.1557845 , 0.2186511 , 0.30512702, 0.11491172,
       0.12990086, 0.2151821 , 0.15290606, 0.30014262, 0.22816466,
       0.16556334, 0.13630639, 0.01393374, 0.21305248, 0.20351012,
       0.19440529, 0.07946295, 0.23330636, 0.06702778, 0.10419621,
       0.31618044, 0.24510068, 0.13741642, 0.21179289, 0.03552744,
       0.20640461, 0.27970985, 0.31558761, 0.16379151, 0.09007423,
       0.0128471 , 0.09244283, 0.24554889, 0.30338103, 0.15259151,
       0.271227  , 0.06116059, 0.08203705, 0.32959601, 0.20975164]), 'synth_spk_sim': array([0.792243  , 0.4267967 , 0.50848389, 0.30908611, 0.59967029,
       0.2902835 , 0.77687466, 0.38566658, 0.42758769, 0.33484101,
       0.60651875, 0.27265859, 0.8434909 , 0.40977508, 0.46126446,
       0.39624161, 0.57620186, 0.19654173, 0.80047643, 0.42644107,
       0.38457912, 0.34215814, 0.53535706, 0.15630288, 0.66074491,
       0.34308207, 0.28784382, 0.33872634, 0.46431571, 0.13325773,
       0.77574044, 0.3361606 , 0.44733834, 0.38863468, 0.52673209,
       0.15058278, 0.76662672, 0.37444913, 0.44226024, 0.30240029,
       0.57837701, 0.23454304, 0.7612049 , 0.3023307 , 0.24556446,
       0.30120012, 0.49868083, 0.17585766, 0.80365533, 0.37336394,
       0.43551159, 0.30303919, 0.59098506, 0.2048665 , 0.76657289,
       0.32368088, 0.40166736, 0.38420263, 0.53520077, 0.23148213])}, 'es_MX': {'source_spk_sim_mean': 0.24309067205176688, 'source_spk_sim_ci': 0.035657931654993244, 'source_spk_sim_std': 0.14156006458475945, 'synth_spk_sim_mean': 0.3789301751802365, 'synth_spk_sim_ci': 0.03687744564505237, 'synth_spk_sim_std': 0.14156006458475945, 'source_spk_sim': array([ 0.09731844,  0.46676436,  0.39090657,  0.1676265 ,  0.35869789,
        0.36865178,  0.13582803,  0.40855855,  0.34597784,  0.11690553,
        0.39417842,  0.18404257,  0.03029134,  0.46077254,  0.37499794,
        0.11783978,  0.37742656,  0.19095306, -0.00983765,  0.17150258,
        0.18741502,  0.07133586,  0.35250035,  0.07851089,  0.03197463,
        0.3741748 ,  0.28315076,  0.04682678,  0.26099455,  0.1800722 ,
        0.20372742,  0.36329272,  0.31402549,  0.12947135,  0.44780213,
        0.2224493 ,  0.13221586,  0.34417465,  0.20977661,  0.16088241,
        0.425724  ,  0.18479599,  0.08577801,  0.30785504,  0.30235106,
        0.10571542,  0.3380419 ,  0.15564804,  0.07349401,  0.43497834,
        0.38841927,  0.10819344,  0.34905553,  0.37580645, -0.00116846,
        0.48997685,  0.31300375,  0.08587625,  0.34600735,  0.17171165]), 'synth_spk_sim': array([0.6820606 , 0.21643175, 0.52352905, 0.48198548, 0.47446051,
       0.39723256, 0.57499909, 0.19700252, 0.312731  , 0.47182903,
       0.38357422, 0.22595173, 0.64137912, 0.19892113, 0.47143319,
       0.46928641, 0.37543154, 0.26547289, 0.25702417, 0.15143499,
       0.46365526, 0.47092775, 0.2605696 , 0.08787587, 0.54869992,
       0.20662114, 0.39969766, 0.28400263, 0.33414203, 0.42244157,
       0.63125336, 0.17025688, 0.4536584 , 0.47960141, 0.45808426,
       0.24708952, 0.54480451, 0.20347467, 0.56693906, 0.45750076,
       0.30589297, 0.30194789, 0.40968427, 0.26120734, 0.37525392,
       0.31061167, 0.17044845, 0.34110838, 0.63621241, 0.23563443,
       0.53515881, 0.41435602, 0.47467855, 0.35308382, 0.56924427,
       0.25887224, 0.45788392, 0.40106222, 0.28191942, 0.17808227])}, 'hi_HI': {'source_spk_sim_mean': 0.22377452191431074, 'source_spk_sim_ci': 0.03996701425367759, 'source_spk_sim_std': 0.12415716803181781, 'synth_spk_sim_mean': 0.38893210391203564, 'synth_spk_sim_ci': 0.03234386215467955, 'synth_spk_sim_std': 0.12415716803181781, 'source_spk_sim': array([ 0.00745022,  0.38267243,  0.06476438,  0.30129042,  0.25151092,
        0.24441639,  0.01743898,  0.41392654,  0.03844315,  0.3745856 ,
        0.22779848,  0.24155097,  0.11635759,  0.45690766, -0.02683403,
        0.39128929,  0.3367928 ,  0.42863739,  0.07352997,  0.40759984,
       -0.02608698,  0.25460455,  0.22846924,  0.33249521,  0.0921741 ,
        0.43684223, -0.00803765,  0.35561788,  0.27145195,  0.39912182,
        0.08670936,  0.37729099,  0.05254167,  0.3364276 ,  0.13499382,
        0.25772348,  0.04947095,  0.33710405, -0.01583798,  0.34681875,
        0.28211156,  0.37801263, -0.00338781,  0.32763457, -0.00734359,
        0.37986502,  0.28169996,  0.2420743 ,  0.0509955 ,  0.37008512,
        0.02426104,  0.36192915,  0.26349521,  0.33856457,  0.04172098,
        0.44857329, -0.04187277,  0.18664688,  0.24640752,  0.20497417]), 'synth_spk_sim': array([0.53707904, 0.29285821, 0.1859737 , 0.57978296, 0.34844607,
       0.26213223, 0.47385222, 0.28491032, 0.3477008 , 0.53532624,
       0.24214368, 0.32648394, 0.51519412, 0.31526354, 0.32088071,
       0.63493764, 0.28040275, 0.3000567 , 0.53214169, 0.30380049,
       0.27414301, 0.62390542, 0.33270517, 0.29608774, 0.4940041 ,
       0.32007983, 0.31412065, 0.5750128 , 0.34654182, 0.29521763,
       0.50063896, 0.37639713, 0.27788642, 0.56489283, 0.37332487,
       0.30678025, 0.49618316, 0.30370149, 0.24375553, 0.54636598,
       0.34739304, 0.26392373, 0.55921757, 0.31405097, 0.40567318,
       0.5927825 , 0.29988265, 0.31681013, 0.45422059, 0.34705684,
       0.31953126, 0.62596673, 0.34460053, 0.27199876, 0.55376559,
       0.29204813, 0.27000061, 0.65503037, 0.30307862, 0.31778258])}}}
{'model': 'radtts-vicreg-crossreg-low-weight', 'accent_stats': {'es_ES': {'source_spk_sim_mean': 0.1307498707436025, 'source_spk_sim_ci': 0.027051597542257076, 'source_spk_sim_std': 0.1300054908491648, 'synth_spk_sim_mean': 0.4240793558458487, 'synth_spk_sim_ci': 0.03386739357891325, 'synth_spk_sim_std': 0.1300054908491648, 'source_spk_sim': array([ 0.35773316,  0.21173619,  0.12220816, -0.05992233,  0.09334755,
        0.24917981,  0.33982971,  0.22510782,  0.21264131,  0.11716372,
        0.12819505,  0.13652891,  0.21135655,  0.25401223,  0.11549279,
        0.02635407,  0.06927165,  0.26111728,  0.28361744,  0.17129338,
        0.09133844,  0.00740015,  0.02134032,  0.05423095,  0.3104403 ,
        0.04473607, -0.03773674,  0.01705472, -0.01649969,  0.06915156,
        0.36663365,  0.09945156,  0.13661727,  0.04156377,  0.19713514,
        0.07579502,  0.28563994,  0.17408758,  0.10766904,  0.01533358,
        0.12535395,  0.20788807,  0.25428525,  0.26136488,  0.22338033,
        0.07207458,  0.09165954,  0.16821909,  0.08095372,  0.15502489,
        0.10602784, -0.01694842,  0.0730112 ,  0.13132687,  0.1630289 ,
        0.05247892,  0.04512659,  0.06679154, -0.07335149,  0.06964894]), 'synth_spk_sim': array([0.57923979, 0.36043137, 0.34358478, 0.66051477, 0.40273765,
       0.36108845, 0.51348227, 0.30197078, 0.25162074, 0.61830437,
       0.36202681, 0.42531317, 0.61910307, 0.32818186, 0.34742111,
       0.6250298 , 0.3436965 , 0.46189415, 0.66414791, 0.35922167,
       0.32229641, 0.67395526, 0.39870781, 0.46457171, 0.57437015,
       0.29204866, 0.36102825, 0.62385792, 0.35404959, 0.37755778,
       0.59215361, 0.31166166, 0.32530954, 0.58617294, 0.36504167,
       0.40864262, 0.57935899, 0.30709776, 0.3141942 , 0.62218082,
       0.36553359, 0.3983252 , 0.50084651, 0.36784622, 0.2968061 ,
       0.41808963, 0.28694391, 0.58732909, 0.57975262, 0.34380364,
       0.35436368, 0.60154796, 0.31631777, 0.46571693, 0.39429161,
       0.21868558, 0.10224658, 0.2798081 , 0.36800471, 0.41523349])}, 'es_MX': {'source_spk_sim_mean': 0.25422892146743836, 'source_spk_sim_ci': 0.04166870038425389, 'source_spk_sim_std': 0.09422126177803969, 'synth_spk_sim_mean': 0.31968937180936335, 'synth_spk_sim_ci': 0.024545336779974825, 'synth_spk_sim_std': 0.09422126177803969, 'source_spk_sim': array([ 0.18599539,  0.34002265,  0.64081496,  0.04203378,  0.36055732,
        0.31584337,  0.09631708,  0.32463616,  0.52933639,  0.21299925,
        0.41726956,  0.28282231,  0.13644698,  0.32879013,  0.58208466,
       -0.02013072,  0.48731747,  0.27397755,  0.15202987,  0.13895318,
        0.11813214,  0.01581675,  0.35222089,  0.1716083 ,  0.15044367,
        0.03658592,  0.43311068, -0.07211341,  0.2634978 ,  0.20757067,
        0.20358229,  0.28425828,  0.48380634,  0.06667136,  0.5070225 ,
        0.31356156,  0.1759297 ,  0.2590569 ,  0.4703083 ,  0.01038633,
        0.42349344,  0.30530879,  0.12857388,  0.28083026,  0.42281571,
        0.21760131,  0.32585642,  0.31900439,  0.15927641,  0.12973362,
        0.5741536 ,  0.03668424,  0.34643921,  0.18861988,  0.15067016,
        0.27827558,  0.23163378,  0.06477751,  0.25794262,  0.13247015]), 'synth_spk_sim': array([0.32276067, 0.27239719, 0.32375634, 0.52151662, 0.46399376,
       0.34757945, 0.3269932 , 0.27375346, 0.27542496, 0.43411362,
       0.29200107, 0.27493617, 0.36490822, 0.24762221, 0.26841661,
       0.5143379 , 0.38591051, 0.32331127, 0.27085391, 0.18515661,
       0.24752234, 0.39482909, 0.44279772, 0.19316377, 0.30497918,
       0.34937379, 0.25952592, 0.26966041, 0.34941214, 0.26744869,
       0.33798671, 0.26154235, 0.23403174, 0.57389605, 0.43840402,
       0.22580694, 0.25255567, 0.30805585, 0.3435913 , 0.48598191,
       0.30308902, 0.25077689, 0.1917854 , 0.2324869 , 0.19168991,
       0.30098823, 0.12320282, 0.14754626, 0.34395462, 0.32241562,
       0.36576721, 0.44221562, 0.35852772, 0.30003202, 0.27512246,
       0.28823894, 0.49415213, 0.42329904, 0.37678215, 0.21898   ])}, 'fr_FR': {'source_spk_sim_mean': 0.2268165336921811, 'source_spk_sim_ci': 0.0214321319087085, 'source_spk_sim_std': 0.08815096650066567, 'synth_spk_sim_mean': 0.4265873243411382, 'synth_spk_sim_ci': 0.022963979885306678, 'synth_spk_sim_std': 0.08815096650066567, 'source_spk_sim': array([0.32688242, 0.34042478, 0.12457231, 0.05046313, 0.27905267,
       0.24974473, 0.31662214, 0.17359501, 0.20879842, 0.06166051,
       0.4238596 , 0.29409602, 0.23343031, 0.30023885, 0.23916253,
       0.1254597 , 0.2164803 , 0.27196404, 0.33031499, 0.25376934,
       0.34497535, 0.13354093, 0.23259348, 0.22526391, 0.16811636,
       0.08922451, 0.34479672, 0.29706511, 0.32112986, 0.25503048,
       0.20041081, 0.28268841, 0.21684283, 0.25770786, 0.21107996,
       0.11261582, 0.21278287, 0.20697229, 0.24736179, 0.10632835,
       0.36308244, 0.08090691, 0.33350202, 0.11650091, 0.11953465,
       0.15227012, 0.2752566 , 0.20129742, 0.19778211, 0.22253923,
       0.18277748, 0.12872048, 0.34187788, 0.21385688, 0.27964535,
       0.24420129, 0.18177135, 0.25223616, 0.26453826, 0.16957498]), 'synth_spk_sim': array([0.48112306, 0.3384417 , 0.43937549, 0.51004499, 0.50916362,
       0.45514843, 0.43054262, 0.37338409, 0.41906202, 0.5016287 ,
       0.52719378, 0.44153908, 0.44961616, 0.41061357, 0.37652868,
       0.54692471, 0.47898978, 0.4116483 , 0.41641513, 0.44654983,
       0.30812636, 0.41440141, 0.55045187, 0.3966943 , 0.30446601,
       0.42399281, 0.23003234, 0.11748041, 0.42280456, 0.26010814,
       0.45077974, 0.30672061, 0.35638741, 0.41431376, 0.58038872,
       0.43984541, 0.45160046, 0.43602192, 0.50137693, 0.48586199,
       0.62437171, 0.49937886, 0.5223515 , 0.3302415 , 0.33728349,
       0.37422043, 0.48561576, 0.47054273, 0.36810204, 0.35494426,
       0.36049005, 0.40372112, 0.51991093, 0.48315334, 0.57109171,
       0.40454105, 0.32096654, 0.47694936, 0.42924732, 0.44232681])}, 'hi_HI': {'source_spk_sim_mean': 0.2793037738030156, 'source_spk_sim_ci': 0.04402472869092737, 'source_spk_sim_std': 0.08321113691514118, 'synth_spk_sim_mean': 0.3575889351467291, 'synth_spk_sim_ci': 0.02167711767900324, 'synth_spk_sim_std': 0.08321113691514118, 'source_spk_sim': array([0.13060993, 0.30702302, 0.10833944, 0.39849135, 0.08641992,
       0.1618131 , 0.17206319, 0.57194722, 0.04846454, 0.36025289,
       0.19841249, 0.13613394, 0.16952038, 0.53200299, 0.05816997,
       0.57378256, 0.23431748, 0.21251501, 0.19166048, 0.6087929 ,
       0.12721393, 0.52323788, 0.34191832, 0.17552043, 0.1798363 ,
       0.44579634, 0.08089937, 0.50932938, 0.28636715, 0.34284514,
       0.23040909, 0.44173282, 0.11486401, 0.54679519, 0.24314691,
       0.18803968, 0.16168201, 0.37213141, 0.11914589, 0.63631988,
       0.28286099, 0.27709284, 0.1197058 , 0.42331019, 0.08801339,
       0.54070967, 0.22421126, 0.13572511, 0.07217946, 0.41785535,
       0.09887709, 0.58605373, 0.27964899, 0.15156271, 0.12893653,
       0.52489781, 0.14425695, 0.4925673 , 0.24063008, 0.20116727]), 'synth_spk_sim': array([0.3158502 , 0.42261478, 0.27116776, 0.39015552, 0.3666977 ,
       0.35184139, 0.18533009, 0.34969145, 0.26266956, 0.38802963,
       0.33485219, 0.41026238, 0.23849383, 0.34884754, 0.25262234,
       0.40918839, 0.28967622, 0.45975447, 0.21040939, 0.36782151,
       0.35770783, 0.46327943, 0.3524535 , 0.39051932, 0.28451183,
       0.34405687, 0.37334993, 0.46657023, 0.28530106, 0.34677348,
       0.15338784, 0.40198815, 0.26590455, 0.43621275, 0.43127787,
       0.42988247, 0.23643228, 0.41381046, 0.36111087, 0.46099788,
       0.37118798, 0.46789837, 0.2896862 , 0.33098304, 0.37851739,
       0.4027653 , 0.43746185, 0.4782801 , 0.19707884, 0.36752868,
       0.38614553, 0.42213601, 0.44989398, 0.43360677, 0.18767737,
       0.30341023, 0.28073218, 0.50024402, 0.42151231, 0.467085  ])}, 'en_US': {'source_spk_sim_mean': 0.18098461508440475, 'source_spk_sim_ci': 0.04279344264978673, 'source_spk_sim_std': 0.12926110777385455, 'synth_spk_sim_mean': 0.3269415024667978, 'synth_spk_sim_ci': 0.03367347627264914, 'synth_spk_sim_std': 0.12926110777385455, 'source_spk_sim': array([ 0.27175665,  0.15613946, -0.11547799,  0.3687579 ,  0.0643819 ,
        0.25172678,  0.20875239,  0.16915567, -0.02460371,  0.51131302,
        0.08183036,  0.3301442 ,  0.22170478,  0.17925578, -0.03827821,
        0.44910118,  0.04281986,  0.31607527,  0.344744  ,  0.26221225,
       -0.08049224,  0.34057167,  0.0092354 ,  0.24466842,  0.24415191,
        0.1745514 , -0.00865743,  0.45331427,  0.02271336,  0.22355649,
        0.29159012,  0.07688633,  0.03929606,  0.44552791,  0.07234879,
        0.31458732,  0.20474264,  0.10347637, -0.01906243,  0.39963165,
        0.07581963,  0.12857459,  0.20332029,  0.06805132, -0.06089992,
        0.30302641, -0.02298479, -0.0219384 ,  0.21721479,  0.10935669,
       -0.00807643,  0.4947364 ,  0.02293523,  0.42900103,  0.28999534,
        0.13843648, -0.01274739,  0.4839237 ,  0.08361848,  0.33356389]), 'synth_spk_sim': array([0.46813715, 0.25230122, 0.50477469, 0.23996638, 0.17064105,
       0.51327097, 0.40851051, 0.29798171, 0.46835861, 0.20705861,
       0.213393  , 0.47209927, 0.33054137, 0.27089682, 0.3563433 ,
       0.21046352, 0.10883398, 0.53188336, 0.37599421, 0.14083344,
       0.3899408 , 0.20181847, 0.09719267, 0.45578822, 0.35743999,
       0.26238573, 0.38657111, 0.28688645, 0.15383592, 0.54605401,
       0.38258782, 0.29992026, 0.47114313, 0.19992745, 0.07822742,
       0.44928706, 0.43553257, 0.24421754, 0.44896951, 0.28471473,
       0.19291727, 0.45802659, 0.46416026, 0.30410156, 0.54486853,
       0.20724966, 0.12017929, 0.44823998, 0.38049743, 0.23486762,
       0.45804951, 0.26363957, 0.14456345, 0.50860226, 0.36590335,
       0.25984377, 0.44479665, 0.22267482, 0.19858509, 0.41999948])}, 'de_DE': {'source_spk_sim_mean': 0.25478815742147465, 'source_spk_sim_ci': 0.038672669093970095, 'source_spk_sim_std': 0.12290264001339664, 'synth_spk_sim_mean': 0.35306447359422843, 'synth_spk_sim_ci': 0.032017048311063216, 'synth_spk_sim_std': 0.12290264001339664, 'source_spk_sim': array([0.07773117, 0.04953533, 0.23563641, 0.27222726, 0.1510704 ,
       0.11297128, 0.47220001, 0.22092615, 0.19234389, 0.21904798,
       0.1676546 , 0.13831729, 0.56460041, 0.58829123, 0.30744058,
       0.22168423, 0.30424801, 0.0151224 , 0.06761699, 0.44987303,
       0.25828165, 0.22060651, 0.24875323, 0.32205498, 0.08840652,
       0.07301132, 0.4869827 , 0.28903729, 0.3005704 , 0.40442199,
       0.10875534, 0.1523799 , 0.57632709, 0.32084322, 0.15868251,
       0.30415568, 0.19025634, 0.14734285, 0.02763241, 0.45125332,
       0.24615254, 0.21811263, 0.2655327 , 0.21538192, 0.12979461,
       0.2896381 , 0.58430731, 0.33535501, 0.25491628, 0.34098199,
       0.12257293, 0.10959919, 0.61090237, 0.2395307 , 0.2021257 ,
       0.24257326, 0.15319428, 0.06745239, 0.45189175, 0.24897991]), 'synth_spk_sim': array([0.36513326, 0.45392498, 0.55123866, 0.31064796, 0.37061238,
       0.44704053, 0.2895965 , 0.181418  , 0.59732091, 0.40396854,
       0.27071244, 0.44216225, 0.309733  , 0.29677418, 0.16297907,
       0.51873505, 0.28634962, 0.37853572, 0.34757784, 0.37791935,
       0.12924458, 0.59099489, 0.27405587, 0.13992848, 0.29716066,
       0.31629297, 0.33767441, 0.15234502, 0.55036426, 0.26868191,
       0.42244735, 0.31921524, 0.39709926, 0.19321638, 0.57698345,
       0.56739783, 0.43505788, 0.28731793, 0.38963962, 0.44856456,
       0.14995225, 0.59971333, 0.28726283, 0.34143862, 0.43149325,
       0.35522661, 0.33127749, 0.26605123, 0.50232559, 0.30141598,
       0.39512551, 0.30237603, 0.26951307, 0.24758244, 0.48820961,
       0.38020781, 0.34025097, 0.29195076, 0.35683641, 0.08959586])}, 'pt_BR': {'source_spk_sim_mean': 0.22772094417984287, 'source_spk_sim_ci': 0.028920526171846192, 'source_spk_sim_std': 0.09023186916368629, 'synth_spk_sim_mean': 0.4409083366394043, 'synth_spk_sim_ci': 0.023506070446463776, 'synth_spk_sim_std': 0.09023186916368629, 'source_spk_sim': array([ 0.06744048,  0.12399071,  0.31082895,  0.20023327,  0.22830132,
        0.22203088,  0.050616  ,  0.15584752,  0.28485477,  0.31597731,
        0.37372074,  0.32895759, -0.05980074,  0.2018913 ,  0.29498625,
        0.18871279,  0.22860536,  0.18860194,  0.03914123,  0.17311382,
        0.25510588,  0.1517897 ,  0.26201028,  0.13881797,  0.08528741,
        0.1241015 ,  0.42788261,  0.17914027,  0.35173425,  0.31656533,
        0.13743177,  0.17983012,  0.41649204,  0.35096875,  0.44595048,
        0.31299624,  0.23585458,  0.27322692,  0.38806114,  0.28282088,
        0.41228992,  0.35818541, -0.01970994,  0.16063826,  0.21768199,
        0.24872479,  0.27533528,  0.25939292,  0.15094875,  0.12679288,
        0.29616138,  0.19647318,  0.40786242,  0.21959698,  0.03521547,
        0.1546326 ,  0.20776872,  0.18560025,  0.31623781,  0.21930799]), 'synth_spk_sim': array([0.50363064, 0.47412029, 0.36303404, 0.36517811, 0.53170133,
       0.38878393, 0.58928722, 0.43552175, 0.40746632, 0.42119604,
       0.56429935, 0.4446902 , 0.50128913, 0.3991355 , 0.30037847,
       0.25654685, 0.53657746, 0.28962332, 0.54705393, 0.49747682,
       0.30964664, 0.3627978 , 0.49547717, 0.46940619, 0.57304317,
       0.48461431, 0.30571312, 0.42487383, 0.55760068, 0.397625  ,
       0.56260782, 0.43632707, 0.29638749, 0.40206692, 0.54551446,
       0.41113329, 0.50394499, 0.50036418, 0.40306056, 0.413526  ,
       0.52334744, 0.44063506, 0.47503027, 0.51996654, 0.36718768,
       0.33115351, 0.55555308, 0.40371513, 0.60015863, 0.46105665,
       0.35437423, 0.28680921, 0.52541882, 0.47040454, 0.4804534 ,
       0.49406484, 0.25259984, 0.28823012, 0.46599448, 0.48562536])}}}
{'model': 'radtts-with-adv-loss', 'accent_stats': {'es_MX': {'source_spk_sim_mean': 0.24941664769236618, 'source_spk_sim_ci': 0.03523259411687814, 'source_spk_sim_std': 0.12910094307644285, 'synth_spk_sim_mean': 0.26308628724849165, 'synth_spk_sim_ci': 0.03363175218231065, 'synth_spk_sim_std': 0.12910094307644285, 'source_spk_sim': array([ 0.30570483,  0.41765404,  0.44989708,  0.11396576,  0.41467386,
        0.32450292,  0.21621881,  0.33165231,  0.42841661,  0.15826887,
        0.40547583,  0.24932419,  0.30423591,  0.32421193,  0.48934764,
        0.0627661 ,  0.40002096,  0.21848696,  0.19235337, -0.0400701 ,
        0.07873524,  0.03545632,  0.39412716,  0.00205674,  0.12206267,
        0.11733923,  0.37864667,  0.08193315,  0.27737814,  0.17809333,
        0.26818559,  0.24316418,  0.37860131,  0.02696297,  0.44136828,
        0.18042931,  0.22825815,  0.24799645,  0.39004821,  0.09063552,
        0.30274299,  0.30872139,  0.23427784,  0.35535875,  0.34883186,
        0.08730691,  0.38237363,  0.17299572,  0.26754016,  0.12361284,
        0.46844596, -0.03067013,  0.36900374,  0.22363697,  0.17080522,
        0.27672675,  0.42393169,  0.10294539,  0.23271887,  0.21510583]), 'synth_spk_sim': array([ 0.22777502,  0.31434479,  0.34390202,  0.15506682,  0.3750357 ,
        0.39497906,  0.24066365,  0.31365079,  0.30984041,  0.10130912,
        0.39810973,  0.29383871,  0.14252415,  0.25499257,  0.29107344,
        0.04465111,  0.38500756,  0.25428435,  0.15320492,  0.27133799,
        0.36221609,  0.0592084 ,  0.341986  ,  0.36707839,  0.22608228,
        0.26756501,  0.32428423,  0.13524885,  0.45123503,  0.38879868,
        0.17651908,  0.25978068,  0.25871664,  0.18877116,  0.46376511,
        0.42225569,  0.12416283,  0.28882533,  0.45970225, -0.0396311 ,
        0.36106578,  0.30889967,  0.11837409,  0.30236346,  0.24620548,
       -0.10982187,  0.18282421,  0.2728152 ,  0.23498407,  0.32215789,
        0.3582316 ,  0.00121111,  0.54308128,  0.34883848,  0.2300539 ,
        0.23185052,  0.41726357,  0.02029961,  0.33125865,  0.27105796])}, 'fr_FR': {'source_spk_sim_mean': 0.19647710757174838, 'source_spk_sim_ci': 0.02925457322528123, 'source_spk_sim_std': 0.16543446198689465, 'synth_spk_sim_mean': 0.316828598852347, 'synth_spk_sim_ci': 0.04309690305409065, 'synth_spk_sim_std': 0.16543446198689465, 'source_spk_sim': array([ 0.44719157,  0.14002229,  0.21437494, -0.09705035,  0.23236458,
        0.21139865,  0.3354387 ,  0.07926815,  0.2755658 ,  0.00619447,
        0.29615265,  0.18776029,  0.40778816,  0.10516731,  0.29600874,
        0.10207408,  0.21190867,  0.33412895,  0.39124757,  0.12215804,
        0.24306943,  0.01291884,  0.22675553,  0.2549268 ,  0.20688565,
        0.1331363 ,  0.30334496,  0.05268126,  0.32480147,  0.24712463,
        0.21631387,  0.15603237,  0.17598845, -0.02170121,  0.18017893,
        0.19821361,  0.29045725,  0.2046954 ,  0.12812418,  0.13807967,
        0.28879052,  0.12999903,  0.4618271 ,  0.13059479,  0.2018694 ,
        0.08034825,  0.19095188,  0.10653141,  0.26652288,  0.07242781,
        0.09123642,  0.03382476,  0.32205546,  0.14887932,  0.30966327,
        0.17185684,  0.17909473,  0.16169187,  0.32646608,  0.14280398]), 'synth_spk_sim': array([ 0.24498102,  0.34108534,  0.26440883,  0.06233296,  0.62415713,
        0.4724499 ,  0.32971278,  0.39751238,  0.32215217,  0.06652108,
        0.60876006,  0.36572701,  0.24930297,  0.41697696,  0.33767158,
        0.09127381,  0.62918383,  0.32988328,  0.27444664,  0.4440341 ,
        0.25970531,  0.05754808,  0.60810041,  0.43345696,  0.092021  ,
        0.39204496,  0.13948366,  0.03305529,  0.23037584,  0.4069095 ,
        0.31154224,  0.30324113,  0.24056561,  0.02139962,  0.53694427,
        0.42315623,  0.30599141,  0.44365987,  0.27112907,  0.1425176 ,
        0.61136383,  0.45127413,  0.20489603,  0.36331707,  0.17133741,
        0.02468931,  0.49364814,  0.25673869,  0.29477251,  0.36271521,
        0.27054483,  0.1535107 ,  0.57223237,  0.41167721,  0.25922152,
        0.39992547,  0.25156856, -0.00146974,  0.58908784,  0.34324294])}, 'hi_HI': {'source_spk_sim_mean': 0.44941432451208435, 'source_spk_sim_ci': 0.031070175592203767, 'source_spk_sim_std': 0.15590793266022404, 'synth_spk_sim_mean': 0.23763252443750388, 'synth_spk_sim_ci': 0.04061517158228885, 'synth_spk_sim_std': 0.15590793266022404, 'source_spk_sim': array([0.4213078 , 0.34366468, 0.13388546, 0.35340685, 0.27052245,
       0.32753909, 0.54509926, 0.44315627, 0.13761289, 0.38593468,
       0.38729459, 0.4063251 , 0.64203727, 0.51933682, 0.4983747 ,
       0.53415835, 0.44347063, 0.65755785, 0.68478775, 0.43140677,
       0.38530976, 0.41278943, 0.44164523, 0.60005856, 0.62797689,
       0.47673804, 0.22383176, 0.48055345, 0.51580226, 0.55472064,
       0.59268552, 0.4042387 , 0.44979557, 0.49897578, 0.35730895,
       0.52610081, 0.67080939, 0.32086641, 0.32990757, 0.51354349,
       0.49512765, 0.48285425, 0.5806976 , 0.39949042, 0.34109086,
       0.44765264, 0.36242762, 0.55471653, 0.61348832, 0.36090174,
       0.33279124, 0.53615797, 0.39129663, 0.52176368, 0.58840758,
       0.39630923, 0.32459033, 0.34585407, 0.45359114, 0.48511255]), 'synth_spk_sim': array([ 0.09604566,  0.40502626, -0.00127341,  0.39857146,  0.2957893 ,
        0.22486715,  0.08481731,  0.34378913, -0.01559543,  0.41680682,
        0.13745427,  0.18302105,  0.13842091,  0.35404536,  0.06794647,
        0.50035673,  0.24280387,  0.21040919,  0.06660995,  0.35388413,
        0.05669936,  0.49584442,  0.16381221,  0.21964239,  0.06508397,
        0.36503574, -0.03496515,  0.51889014,  0.217594  ,  0.22263657,
        0.08919438,  0.407399  ,  0.04241616,  0.508178  ,  0.31843421,
        0.29763442,  0.08738149,  0.31756893,  0.01868115,  0.46930814,
        0.20420313,  0.22105546,  0.14790922,  0.39586625,  0.10178647,
        0.50398386,  0.22982492,  0.16565622,  0.1228812 ,  0.40829089,
        0.030047  ,  0.45554158,  0.28422365,  0.22703488,  0.05213279,
        0.36847112,  0.05059451,  0.47471255,  0.22537759,  0.23809248])}, 'en_US': {'source_spk_sim_mean': 0.15076062435594698, 'source_spk_sim_ci': 0.025208964080451774, 'source_spk_sim_std': 0.17208531127801963, 'synth_spk_sim_mean': 0.3031479947424183, 'synth_spk_sim_ci': 0.044829498570674656, 'synth_spk_sim_std': 0.17208531127801963, 'source_spk_sim': array([ 0.21110685,  0.19951239, -0.02195702,  0.18501227,  0.1595404 ,
        0.19853441,  0.05913825,  0.15326107, -0.01413746,  0.24654627,
        0.11273382,  0.26668131,  0.15545817,  0.05426256,  0.09403184,
        0.26195773,  0.09077971,  0.36326575,  0.23549336,  0.186801  ,
       -0.02961971,  0.26885468,  0.11383738,  0.05935792,  0.16508868,
        0.23063546,  0.04121248,  0.3391825 ,  0.09108755,  0.08711959,
        0.25447071,  0.09173068,  0.04057341,  0.29027897,  0.14134604,
        0.23607007,  0.1813006 ,  0.10679026,  0.04570162,  0.22314283,
        0.09810806, -0.02210825,  0.11450037,  0.07683694, -0.01282492,
        0.16175582,  0.09740964,  0.09046108,  0.17861634,  0.15097444,
        0.06810987,  0.36688441,  0.17940393,  0.31249285,  0.24704544,
        0.08819332,  0.09536578,  0.25038397,  0.09395544,  0.23388854]), 'synth_spk_sim': array([0.6201241 , 0.25710797, 0.21698186, 0.25794891, 0.12954088,
       0.54131037, 0.60498828, 0.28419328, 0.23783167, 0.15185995,
       0.07923852, 0.55751944, 0.51846004, 0.27266228, 0.1259512 ,
       0.23959173, 0.0596218 , 0.50481772, 0.4517273 , 0.23865838,
       0.30513424, 0.18357408, 0.073074  , 0.56402773, 0.47516689,
       0.28328946, 0.19897646, 0.16559832, 0.0113685 , 0.57830143,
       0.41377559, 0.25440857, 0.24393363, 0.21680108, 0.07303406,
       0.51720935, 0.46446961, 0.2534363 , 0.26184353, 0.18932624,
       0.04335927, 0.44083732, 0.53454292, 0.23390366, 0.29056397,
       0.28098574, 0.05545811, 0.57052976, 0.49985102, 0.23800133,
       0.28452653, 0.19553356, 0.05697611, 0.54561931, 0.55493021,
       0.22996305, 0.27555826, 0.21066499, 0.08406702, 0.48612282])}, 'de_DE': {'source_spk_sim_mean': 0.43790496153136094, 'source_spk_sim_ci': 0.04789960756822941, 'source_spk_sim_std': 0.12161581235891665, 'synth_spk_sim_mean': 0.2030349332295979, 'synth_spk_sim_ci': 0.031681820172945054, 'synth_spk_sim_std': 0.12161581235891665, 'source_spk_sim': array([0.11048462, 0.76311052, 0.5821901 , 0.31788647, 0.12132803,
       0.61229771, 0.47734883, 0.46258354, 0.40716273, 0.2451635 ,
       0.17110184, 0.75041759, 0.55220777, 0.51183927, 0.55869526,
       0.47878611, 0.35015887, 0.09343543, 0.72726053, 0.46481898,
       0.35588545, 0.44246161, 0.27192339, 0.51321399, 0.16616477,
       0.75724441, 0.48185888, 0.50152433, 0.51159161, 0.36514688,
       0.15206903, 0.71677196, 0.53935647, 0.46862909, 0.47973651,
       0.62081099, 0.31673118, 0.16857284, 0.70597672, 0.41649735,
       0.44643968, 0.44981518, 0.26349747, 0.20654358, 0.78670651,
       0.37607062, 0.52089441, 0.50849634, 0.44950721, 0.32405642,
       0.17588696, 0.77621698, 0.46919549, 0.38432601, 0.41072166,
       0.2532346 , 0.12512763, 0.59732032, 0.47561026, 0.5641852 ]), 'synth_spk_sim': array([ 0.23752125,  0.05967329,  0.34107479,  0.21891434,  0.20093532,
        0.01186129,  0.29384485,  0.12826324,  0.30149803,  0.3525942 ,
        0.13731156,  0.03405175,  0.31719616,  0.27194774,  0.12288176,
        0.33240724,  0.3003377 ,  0.10071917, -0.00650637,  0.21568586,
        0.17244628,  0.38903528,  0.28066561,  0.14692025,  0.17880324,
       -0.05106043,  0.26188537,  0.15314604,  0.31819743,  0.2795403 ,
        0.19542603,  0.01569946,  0.30730885,  0.14038488,  0.40987802,
        0.29770052,  0.30927274,  0.08206085, -0.02022164,  0.21250752,
        0.16037183,  0.3816551 ,  0.35783985,  0.22551817,  0.0068777 ,
        0.30693346,  0.25926128,  0.0734873 ,  0.36337438,  0.34863859,
        0.10973299,  0.01504822,  0.21722446,  0.14903799,  0.33525735,
        0.26956168,  0.16885652, -0.00522393,  0.30635026,  0.08048303])}, 'pt_BR': {'source_spk_sim_mean': 0.1658109496658047, 'source_spk_sim_ci': 0.02448054376598757, 'source_spk_sim_std': 0.19636709052662765, 'synth_spk_sim_mean': 0.4100218891146748, 'synth_spk_sim_ci': 0.05115508196901756, 'synth_spk_sim_std': 0.19636709052662765, 'source_spk_sim': array([ 0.0828639 ,  0.13074234,  0.35260558,  0.06117811,  0.23776606,
        0.18973732,  0.15240522,  0.17751984,  0.37546569,  0.17865393,
        0.19511923,  0.21618815, -0.05987824,  0.1104474 ,  0.18071891,
        0.06554174,  0.17794785,  0.14419046,  0.06328187,  0.09954957,
        0.23312597,  0.07421481,  0.19603424,  0.06959963,  0.04218131,
        0.09730345,  0.27318332,  0.07412879,  0.23531638,  0.22602713,
        0.14608519,  0.1466261 ,  0.31551257,  0.14278635,  0.30173224,
        0.19056585,  0.23076132,  0.1789933 ,  0.43516853,  0.10867318,
        0.30848986,  0.16520661,  0.01690172,  0.14263295,  0.14621074,
        0.06596013,  0.16435255,  0.10159769,  0.10668153,  0.11198258,
        0.27430293,  0.14238974,  0.20651923,  0.17699142,  0.01661467,
        0.10428008,  0.37118372,  0.14289252,  0.19191797,  0.14148372]), 'synth_spk_sim': array([ 0.49011904,  0.33560434, -0.0009787 ,  0.65901154,  0.48045576,
        0.50746417,  0.57456881,  0.35398138,  0.08702103,  0.69806707,
        0.4261353 ,  0.51321298,  0.54412764,  0.3231464 ,  0.04530064,
        0.54300404,  0.3971431 ,  0.42082724,  0.54805142,  0.23076601,
        0.05679811,  0.61700851,  0.31332788,  0.53876662,  0.61295116,
        0.35176796,  0.04381356,  0.67835343,  0.41079864,  0.51439029,
        0.54958928,  0.32153904,  0.04565641,  0.65514559,  0.41383079,
        0.45899361,  0.54510146,  0.33837709,  0.07081368,  0.66065991,
        0.42056608,  0.55198133,  0.5490554 ,  0.24938039,  0.11837053,
        0.63909763,  0.32537088,  0.43852216,  0.63387161,  0.32484207,
        0.07927896,  0.65261072,  0.42151168,  0.55290353,  0.59838021,
        0.24528518,  0.00465232,  0.59269398,  0.37055978,  0.45766667])}, 'es_ES': {'source_spk_sim_mean': 0.1315951925178524, 'source_spk_sim_ci': 0.02945055459751424, 'source_spk_sim_std': 0.21026743302031872, 'synth_spk_sim_mean': 0.3855208354148393, 'synth_spk_sim_ci': 0.05477622417647804, 'synth_spk_sim_std': 0.21026743302031872, 'source_spk_sim': array([ 0.33620536,  0.12507877,  0.25308207,  0.00156558,  0.06067606,
        0.02544012,  0.23187368,  0.18562067,  0.265163  ,  0.13837633,
        0.12937532,  0.08684266,  0.20642038,  0.16661496,  0.26601097,
       -0.01334256,  0.06280189,  0.02492307,  0.2501182 ,  0.13575201,
        0.27888396,  0.00834691,  0.0819356 , -0.03451908,  0.23918186,
        0.04206407,  0.30250996, -0.06960276, -0.0445039 , -0.05012694,
        0.36893383,  0.13823058,  0.27459359,  0.01123451,  0.18595591,
       -0.04177088,  0.3379055 ,  0.14746974,  0.3040373 ,  0.11120192,
        0.16441661,  0.03857047,  0.23866375,  0.17503439,  0.19809413,
        0.11692338,  0.08006865,  0.11750349,  0.16833833,  0.10218196,
        0.1417363 ,  0.01322866,  0.1123301 ,  0.00322141,  0.19277459,
        0.08669519,  0.30413952,  0.09549921,  0.10599276, -0.09026156]), 'synth_spk_sim': array([ 0.59185749,  0.32380211, -0.04417646,  0.57029444,  0.42203102,
        0.54494858,  0.54718947,  0.31542739,  0.00382232,  0.50924981,
        0.2640062 ,  0.56346595,  0.6197719 ,  0.32166952,  0.11829134,
        0.6055938 ,  0.33149582,  0.52803326,  0.66771787,  0.28006974,
       -0.10616704,  0.60442114,  0.38253471,  0.53539783,  0.64586824,
        0.30010936, -0.01425574,  0.57145208,  0.40818349,  0.50454986,
        0.57370377,  0.27243635,  0.01930482,  0.59846634,  0.35204932,
        0.50132483,  0.60478181,  0.3018229 ,  0.01989108,  0.5415799 ,
        0.4715381 ,  0.50505382,  0.5964188 ,  0.29853007, -0.04638882,
        0.45312929,  0.35829568,  0.5967204 ,  0.47781482,  0.27465981,
        0.00968478,  0.5495038 ,  0.29217461,  0.61995929,  0.54300445,
        0.29698834, -0.04019161,  0.37229824,  0.38168153,  0.41835812])}}}
{'model': 'radtts-vicreg', 'accent_stats': {'hi_HI': {'source_spk_sim_mean': 0.3200910736884301, 'source_spk_sim_ci': 0.05560795186818, 'source_spk_sim_std': 0.13828497156424155, 'synth_spk_sim_mean': 0.3857276938855648, 'synth_spk_sim_ci': 0.03602425964799226, 'synth_spk_sim_std': 0.13828497156424155, 'source_spk_sim': array([ 0.03679619,  0.49153203, -0.00107853,  0.45917335,  0.26166329,
        0.15266687,  0.08161049,  0.54230487,  0.03406958,  0.3858726 ,
        0.4031707 ,  0.09523416,  0.12180153,  0.65680194,  0.0322612 ,
        0.59720469,  0.53368014,  0.24703716,  0.05846792,  0.69064248,
        0.06875116,  0.51485592,  0.51095712,  0.20863494,  0.08609044,
        0.57889932,  0.11179017,  0.58789247,  0.5583598 ,  0.29296064,
        0.07995772,  0.58823735,  0.1066916 ,  0.60527915,  0.35160843,
        0.19588986,  0.02188555,  0.43714952,  0.1031086 ,  0.59801316,
        0.51427281,  0.2620568 ,  0.06349555,  0.49366623,  0.08885427,
        0.61466461,  0.39604133,  0.22855809,  0.08440548,  0.5148384 ,
        0.07320493,  0.56538641,  0.48684347,  0.3060953 ,  0.14170943,
        0.57099617,  0.18679035,  0.53711718,  0.37271008,  0.21583194]), 'synth_spk_sim': array([0.53665292, 0.27172443, 0.08795254, 0.38506588, 0.32348132,
       0.48460519, 0.57504296, 0.33320662, 0.16005088, 0.35921115,
       0.28399   , 0.49940395, 0.58704495, 0.31701908, 0.16719072,
       0.34020773, 0.33642295, 0.53594977, 0.57642418, 0.32822812,
       0.15641689, 0.45566431, 0.27215567, 0.52310359, 0.62550199,
       0.31336421, 0.20873027, 0.39480656, 0.31615546, 0.48898405,
       0.6118241 , 0.37091997, 0.20128626, 0.34730953, 0.40257835,
       0.53041488, 0.60163248, 0.39127123, 0.17442051, 0.42177302,
       0.34725863, 0.51834273, 0.57041824, 0.33585355, 0.27147448,
       0.40817541, 0.29750216, 0.56635201, 0.61989278, 0.40853813,
       0.29442921, 0.36344653, 0.34038156, 0.45835802, 0.592888  ,
       0.23311602, 0.11243126, 0.3455219 , 0.30112565, 0.46096671])}, 'fr_FR': {'source_spk_sim_mean': 0.27396628685916463, 'source_spk_sim_ci': 0.03428486243432497, 'source_spk_sim_std': 0.1607527902063299, 'synth_spk_sim_mean': 0.36332332342863083, 'synth_spk_sim_ci': 0.041877292868674414, 'synth_spk_sim_std': 0.1607527902063299, 'source_spk_sim': array([ 0.28999969,  0.22266187,  0.36610711, -0.01157924,  0.30392215,
        0.33296281,  0.29308966,  0.25006014,  0.41855615,  0.01329082,
        0.43590847,  0.3365958 ,  0.2345203 ,  0.3513194 ,  0.45166621,
        0.11310819,  0.39189312,  0.43851337,  0.30253124,  0.33234325,
        0.50705367, -0.01288478,  0.42683819,  0.33350623,  0.1035763 ,
        0.22901651,  0.48579073, -0.0184758 ,  0.26341274,  0.43720722,
        0.24636184,  0.27837992,  0.36832654,  0.06778523,  0.24842165,
        0.23127609,  0.19909552,  0.31417376,  0.33742025,  0.02722194,
        0.4246192 ,  0.2556771 ,  0.27258161,  0.29593354,  0.30872381,
        0.03604252,  0.35998699,  0.29804051,  0.20422165,  0.18834952,
        0.33365047,  0.05070372,  0.42620513,  0.28641319,  0.18821822,
        0.31958538,  0.4001582 ,  0.14263208,  0.34797743,  0.35728267]), 'synth_spk_sim': array([ 0.68589115,  0.45358384,  0.30458522,  0.27130169,  0.35314783,
        0.34608483,  0.657682  ,  0.46472368,  0.35116956,  0.30039692,
        0.29114732,  0.36455008,  0.69070894,  0.48405159,  0.25100914,
        0.30309433,  0.36874279,  0.35980743,  0.6930728 ,  0.53180099,
        0.29465178,  0.33523178,  0.33621997,  0.41700611,  0.46691555,
        0.43351322,  0.17174682, -0.10629824,  0.15955687,  0.301272  ,
        0.58288926,  0.45774427,  0.26799655,  0.1865871 ,  0.36609453,
        0.34404632,  0.60991585,  0.52145272,  0.27537799,  0.1965891 ,
        0.33779925,  0.32373825,  0.58937401,  0.25935185,  0.15684623,
        0.10400093,  0.10702273,  0.23460062,  0.60412049,  0.45430714,
        0.27846938,  0.29763445,  0.3236357 ,  0.38171086,  0.69713402,
        0.33204526,  0.27722645,  0.43686518,  0.2086851 ,  0.24976987])}, 'es_MX': {'source_spk_sim_mean': 0.21852084657099718, 'source_spk_sim_ci': 0.040819968826528205, 'source_spk_sim_std': 0.15175975360850524, 'synth_spk_sim_mean': 0.4371943419178327, 'synth_spk_sim_ci': 0.039534540205392925, 'synth_spk_sim_std': 0.15175975360850524, 'source_spk_sim': array([ 0.11258996,  0.34080195,  0.57108283, -0.02053341,  0.3569909 ,
        0.32077274,  0.17621566,  0.3386609 ,  0.53295177,  0.06512094,
        0.32705   ,  0.18957996,  0.06801655,  0.38786116,  0.5701654 ,
        0.0729743 ,  0.35087749,  0.28084388,  0.00329937,  0.05798689,
        0.13513561,  0.08498406,  0.31037149,  0.0393487 ,  0.09968638,
        0.1155355 ,  0.37109885, -0.02916415,  0.34020498,  0.18925169,
        0.15253359,  0.23584154,  0.42543751, -0.04328372,  0.3766228 ,
        0.12104922,  0.12969293,  0.25835899,  0.4399398 ,  0.03945224,
        0.20644277,  0.1736151 ,  0.03196875,  0.30073866,  0.32594362,
        0.09442506,  0.29588392,  0.19058861,  0.11285183,  0.14236534,
        0.58565426,  0.03721718,  0.26764682,  0.24528822,  0.10004892,
        0.27013633,  0.35676515,  0.02129193,  0.33693653,  0.12003456]), 'synth_spk_sim': array([0.70170379, 0.31818628, 0.34893808, 0.72324383, 0.55380082,
       0.4556393 , 0.5591619 , 0.35282364, 0.3193773 , 0.62591791,
       0.46903801, 0.3684189 , 0.67645288, 0.32220361, 0.22325118,
       0.70518923, 0.40177172, 0.30791336, 0.26071128, 0.26225951,
       0.27714255, 0.55452681, 0.40450752, 0.24418643, 0.67104983,
       0.32295069, 0.31236285, 0.50357413, 0.4433161 , 0.28838271,
       0.54908824, 0.27074564, 0.31288105, 0.70351595, 0.45757267,
       0.42846617, 0.51701123, 0.38264415, 0.42019823, 0.69017023,
       0.4602758 , 0.43358588, 0.45359468, 0.24053206, 0.15804057,
       0.40848884, 0.32292137, 0.3359901 , 0.66385216, 0.37740916,
       0.39792541, 0.74982131, 0.56946212, 0.47871172, 0.53909284,
       0.23869979, 0.43543628, 0.66208333, 0.35503525, 0.24040614])}, 'pt_BR': {'source_spk_sim_mean': 0.29534340411191806, 'source_spk_sim_ci': 0.03992807957944602, 'source_spk_sim_std': 0.14439564808647623, 'synth_spk_sim_mean': 0.410104376077652, 'synth_spk_sim_ci': 0.0376161361561319, 'synth_spk_sim_std': 0.14439564808647623, 'source_spk_sim': array([ 0.08062139,  0.18550128,  0.40911543,  0.28062144,  0.31442899,
        0.3043271 ,  0.11780162,  0.21838757,  0.51380432,  0.36301678,
        0.31018528,  0.41046384, -0.07237402,  0.19876611,  0.53131241,
        0.23898448,  0.31000879,  0.33404624, -0.03442494,  0.25410143,
        0.48688594,  0.11053246,  0.24644731,  0.33363149,  0.11504377,
        0.21536474,  0.5940516 ,  0.20617427,  0.37640786,  0.47730505,
        0.19232984,  0.20623475,  0.5594905 ,  0.35051948,  0.38722888,
        0.46977615,  0.17160526,  0.2530795 ,  0.56612241,  0.35019821,
        0.43299845,  0.43869251,  0.04741833,  0.17823866,  0.42922154,
        0.16627607,  0.27502379,  0.2819351 ,  0.14831257,  0.16753203,
        0.50660002,  0.32920572,  0.39293382,  0.44028878, -0.00265874,
        0.22260743,  0.53606564,  0.1354607 ,  0.30773228,  0.34959453]), 'synth_spk_sim': array([0.60320938, 0.36166835, 0.15322152, 0.40974456, 0.41970775,
       0.44751287, 0.65716106, 0.46223855, 0.04590554, 0.39914364,
       0.37391657, 0.50458509, 0.57635796, 0.34153065, 0.20892289,
       0.51214963, 0.3923817 , 0.42184693, 0.5531162 , 0.35066628,
       0.11885379, 0.41009849, 0.41507739, 0.51791513, 0.66401863,
       0.42532289, 0.10558589, 0.57354158, 0.47162753, 0.43875894,
       0.5537411 , 0.35829028, 0.1579828 , 0.51098973, 0.49668431,
       0.46716732, 0.54864317, 0.43673861, 0.14725785, 0.45251355,
       0.43214652, 0.49306247, 0.48073766, 0.38249952, 0.1308997 ,
       0.52616829, 0.366247  , 0.47296122, 0.59527594, 0.30675524,
       0.16397229, 0.43187726, 0.48693737, 0.48682514, 0.55780113,
       0.32292107, 0.1397434 , 0.50417364, 0.37835699, 0.48110467])}, 'de_DE': {'source_spk_sim_mean': 0.19818144363040727, 'source_spk_sim_ci': 0.023609735489252055, 'source_spk_sim_std': 0.1013379130251699, 'synth_spk_sim_mean': 0.42043469722072285, 'synth_spk_sim_ci': 0.026399277157232143, 'synth_spk_sim_std': 0.1013379130251699, 'source_spk_sim': array([0.15111816, 0.13879845, 0.29393655, 0.11180501, 0.16042061,
       0.20781817, 0.31556055, 0.23917277, 0.25824863, 0.0891007 ,
       0.11573104, 0.2362418 , 0.42512429, 0.36586422, 0.27932397,
       0.27710056, 0.07707614, 0.02097865, 0.1295882 , 0.33449268,
       0.19898906, 0.17914437, 0.16288699, 0.16562487, 0.01767011,
       0.08608168, 0.26500916, 0.18303762, 0.30380175, 0.12753133,
       0.14508605, 0.12008981, 0.31732908, 0.26465759, 0.23783307,
       0.27760097, 0.16276044, 0.12577343, 0.14250718, 0.24483816,
       0.2306086 , 0.28825834, 0.1018056 , 0.19384679, 0.13792925,
       0.12920132, 0.41020644, 0.23643808, 0.3099848 , 0.12539652,
       0.12629464, 0.17296466, 0.3671864 , 0.15644205, 0.12763804,
       0.11380646, 0.12860653, 0.14408277, 0.26367819, 0.17075725]), 'synth_spk_sim': array([0.43792126, 0.32123527, 0.54830861, 0.41863886, 0.3878459 ,
       0.32504636, 0.47865018, 0.34046927, 0.44250458, 0.46805921,
       0.39302012, 0.34018803, 0.56351709, 0.52888131, 0.32516328,
       0.50371373, 0.48516503, 0.40288845, 0.42327148, 0.47656125,
       0.21689875, 0.49782836, 0.40513393, 0.37839973, 0.44385442,
       0.33879176, 0.53548241, 0.39378837, 0.5745182 , 0.38356724,
       0.38793045, 0.32837597, 0.59828323, 0.33718237, 0.56233209,
       0.55558002, 0.49333978, 0.28141567, 0.28468248, 0.65275437,
       0.2999163 , 0.50086254, 0.45237276, 0.35255674, 0.33582857,
       0.49532884, 0.50684595, 0.35590538, 0.56408644, 0.36813164,
       0.35497355, 0.22401603, 0.56013751, 0.32575977, 0.40423736,
       0.45022631, 0.36098725, 0.22744076, 0.54841143, 0.27686784])}, 'en_US': {'source_spk_sim_mean': 0.18242771080695092, 'source_spk_sim_ci': 0.047120853605137465, 'source_spk_sim_std': 0.16597694500994734, 'synth_spk_sim_mean': 0.32704524633785087, 'synth_spk_sim_ci': 0.04323822390086103, 'synth_spk_sim_std': 0.16597694500994734, 'source_spk_sim': array([ 0.35247365,  0.24939296, -0.18967122,  0.42354676,  0.12348276,
        0.19847159,  0.25944793,  0.17369215, -0.07654028,  0.51345646,
        0.11023053,  0.24354278,  0.24818957,  0.16865651, -0.11669271,
        0.4839184 ,  0.01584327,  0.13332853,  0.28833988,  0.34462646,
       -0.13684447,  0.45124975,  0.05550436,  0.08794566,  0.24331403,
        0.24818349, -0.11260322,  0.50031519,  0.13392343,  0.11330812,
        0.41614461,  0.2073777 , -0.06989822,  0.49178693,  0.01555922,
        0.15547851,  0.21750024,  0.12909789, -0.10566418,  0.4636111 ,
        0.09067954,  0.08973455,  0.232269  ,  0.15420291, -0.08322761,
        0.31129494,  0.06782386,  0.12871438,  0.31364453,  0.20948979,
       -0.05010303,  0.48780724,  0.08464657,  0.31340593,  0.29157427,
        0.15036121, -0.05621883,  0.44959354,  0.06707219,  0.23987155]), 'synth_spk_sim': array([0.55296552, 0.24745619, 0.61614591, 0.25218412, 0.10107952,
       0.49123287, 0.46728441, 0.24276771, 0.61515439, 0.23618928,
       0.17601059, 0.31143415, 0.50784504, 0.19412243, 0.43846753,
       0.25651392, 0.00992168, 0.27915895, 0.42804787, 0.1331401 ,
       0.56763619, 0.24118321, 0.11109567, 0.32318208, 0.52253419,
       0.23338823, 0.54414427, 0.28180391, 0.12675115, 0.44940269,
       0.45385221, 0.2052206 , 0.54441941, 0.22872469, 0.07157716,
       0.42340645, 0.45376977, 0.18596996, 0.49591157, 0.2675699 ,
       0.03847513, 0.30683929, 0.50049549, 0.24941683, 0.50262666,
       0.21286316, 0.1427383 , 0.36615533, 0.48708141, 0.17085646,
       0.57147044, 0.24043602, 0.05345831, 0.45712203, 0.51584673,
       0.20777531, 0.56347132, 0.24364658, 0.10502367, 0.39825082])}, 'es_ES': {'source_spk_sim_mean': 0.11217180951498448, 'source_spk_sim_ci': 0.022059991513315082, 'source_spk_sim_std': 0.1313510137848988, 'synth_spk_sim_mean': 0.4770301247636477, 'synth_spk_sim_ci': 0.03421791227267234, 'synth_spk_sim_std': 0.1313510137848988, 'source_spk_sim': array([ 0.26892617,  0.16201763,  0.07497811,  0.02906297,  0.06836594,
        0.04566711,  0.36525294,  0.23609307,  0.09758504,  0.1660634 ,
        0.16983551,  0.15607776,  0.22460814,  0.17488049,  0.17603321,
        0.09220681,  0.11686356,  0.09327866,  0.18187611,  0.1040986 ,
        0.07734691,  0.0243827 ,  0.02452598,  0.01804057,  0.17453274,
        0.05865973,  0.01943815,  0.02270375, -0.01504365,  0.05535412,
        0.2880657 ,  0.14421046,  0.12145838,  0.03224595,  0.13292588,
        0.01753978,  0.25209469,  0.18219852,  0.11556693,  0.14885151,
        0.2089586 ,  0.06264921,  0.20120262,  0.17743571,  0.22457092,
        0.06488192,  0.12218705,  0.13114589, -0.02292696,  0.10979994,
        0.11746329,  0.02897062,  0.08172775,  0.06755646,  0.01394599,
        0.18755262,  0.06775876, -0.00803292,  0.05615808, -0.06156703]), 'synth_spk_sim': array([0.69310504, 0.32697168, 0.42732093, 0.63675159, 0.46544424,
       0.47125918, 0.59434205, 0.30613959, 0.38824293, 0.58487588,
       0.40566242, 0.46654317, 0.65919429, 0.3939988 , 0.31068289,
       0.60683554, 0.4203243 , 0.57395071, 0.72377974, 0.34045398,
       0.3017306 , 0.61844283, 0.48065513, 0.4495869 , 0.71276397,
       0.32594562, 0.35814801, 0.55105352, 0.42682171, 0.55062973,
       0.67280042, 0.34162268, 0.38033485, 0.60932541, 0.46572202,
       0.48902357, 0.69393486, 0.34639555, 0.39628318, 0.62044859,
       0.44407085, 0.52095407, 0.6331225 , 0.35845596, 0.42531016,
       0.60822833, 0.38912538, 0.43495911, 0.67870462, 0.34497935,
       0.36765087, 0.65583241, 0.39628753, 0.60157061, 0.5489223 ,
       0.24611388, 0.19450055, 0.46308881, 0.38027155, 0.34211054])}}}


==> filelists/nonparallel/export_processed_limmits_hindi_f_audiopath_text_sid_emotion_duration_train_nonparallel_data.txt <==
processed_hi_f_politics_01560.wav|अनुष्का शर्मा के ही प्रोडक्शन हाउस में बनी इस फिल्म में उन्हें मुख्य अदाकारा के तौर पर देखा जाएगा|Hindi_F|other|7.370667
processed_hi_f_politics_02006.wav|उम्मीद है कि जानवर इंसानों की बस्ती में दखल नहीं देंगे|Hindi_F|other|4.224000
processed_hi_f_health_00561.wav|इस दौरान बिट्टू ने जांगपुर के नौ नौजवानों को नशामुक्ति के इलाज के लिए सिविल अस्पताल में भर्ती कराया|Hindi_F|other|8.170667
processed_hi_f_health_02987.wav|तब उन्होंने रोते हुए कहा था मौत भी निष्ठुर हो गई है|Hindi_F|other|5.173333
processed_hi_f_health_00283.wav|उन्होंने बताया कि रोगियों के इलाज के लिए सभी सरकारी अस्पतालों में इंतजाम किए गए हैं|Hindi_F|other|6.300000
processed_hi_f_health_00815.wav|इस केस में गिरफ्तार कल्याण विभाग के कर्मचारी महेश मंडल की मौत हो गई है|Hindi_F|other|6.261333
processed_hi_f_health_00524.wav|इसी तरह से भगवंत अनमोल ने जिंदगी फिफ्टी फिफ्टी लिखी जिसको भी खूब पसंद किया गया|Hindi_F|other|7.776000
processed_hi_f_health_00024.wav|चालीस के बाद स्त्रियों की जिंदगी में बदलाव आने लगता है|Hindi_F|other|5.322667
processed_hi_f_health_01275.wav|वहीं एक महिला की संदिग्ध परिस्थितियों में मौत हो गई|Hindi_F|other|4.362667
processed_hi_f_health_02747.wav|आंतरिक शांति और सेहतमंद खुशरंग जिंदगी का मार्ग श्री श्री रविशंकर द्वारा उत्प्रेरित है|Hindi_F|other|7.370667
processed_hi_f_health_02922.wav|मृतकों में एक महिला यात्री की मौत हुई तो वहीं इलाज के लिए बनारस जा रहे एक घायल युवक की भी मौत हो गई|Hindi_F|other|7.648000
processed_hi_f_health_00067.wav|अपनी पत्नी के इलाज के लिए उन्होंने कई बार बैंक से छुट्टी की अर्जी लगाई लेकिन उन्हें छुट्टी नहीं दी गई|Hindi_F|other|7.765333
processed_hi_f_health_02825.wav|फॉलोथ्रू में तेजी से अपनी तरफ आते एक कैच को पकड़ने में उन्हें चोट भी लगी |Hindi_F|other|5.717333
processed_hi_f_education_00503.wav|उनके किरदार कैप्टन रोहित बग्गा को विस्फोटकों में बहुत ज्ञान और विशेषज्ञता हासिल थी|Hindi_F|other|7.755083
processed_hi_f_health_02795.wav|इस स्वच्छता अभियान के दौरान सीनियर अंडर ऑफिसर सचिन चौधरी का विशेष सहयोग रहा|Hindi_F|other|6.410667
processed_hi_f_health_00920.wav|अब वो अपनी इस बीमारी से घबराता नहीं है और न ही उसका कॉन्फिडेंस कम हुआ है|Hindi_F|other|6.133333
processed_hi_f_health_00288.wav|कुल्लू में शनिवार को ब्यास नदी में राफ्ट पलटने से एक महिला सैलानी की डूबने से मौत हो गई|Hindi_F|other|7.872000
processed_hi_f_health_01193.wav|घायलों को इलाज के लिए फिल्लौर और लुधियाना के अस्पताल में भर्ती कराया गया है|Hindi_F|other|6.133333
processed_hi_f_health_00862.wav|डिलीवरी के दौरान गर्भवती महिला व नवजन्मी बच्ची की मौत हो गई|Hindi_F|other|6.154667
processed_hi_f_health_01248.wav|चिकित्सकों के अनुसार आजकल ओपीडी में आंखों की एलर्जी के मरीज बहुत ज्यादा तादाद में आ रहे हैं|Hindi_F|other|7.861333
processed_hi_f_health_01798.wav|जिसमें कहा गया था कि उसे जुलाब हो रहा था इसलिए उसे अस्पताल में इलाज के लिए ले जाया गया था|Hindi_F|other|7.872000
processed_hi_f_health_01582.wav|केपा को मुकाबले के दौरान चोट लगी जिसके कारण सारी ने उन्हें सब्स्टीट्यूट करने का फैसला किया|Hindi_F|other|7.637333
processed_hi_f_health_02442.wav|कंसल्टेंसी के लोग मिनिस्ट्री में चपरासी आशाराम के बेटे राकेश और ललिता प्रसाद को इस्तेमाल करते थे|Hindi_F|other|7.530667
processed_hi_f_health_02915.wav|बताया जा रहा है कि भिंड में फायरिंग से एक व्यक्ति की मौत हुई थी|Hindi_F|other|5.866667
processed_hi_f_health_02865.wav|प्लेटलेट से भरपूर प्लाज्मा को खून से निकालने के बाद दवाओं का इस्तेमाल करके इसमें ग्रोथ फैक्टर डाले जाते हैं|Hindi_F|other|8.554667
processed_hi_f_health_00402.wav|हमारी जिंदगी बहुत ज्यादा कठिन हो जाती अगर हम इस उपाय पर नहीं पहुंचे होते|Hindi_F|other|6.300000
processed_hi_f_finance_00607.wav|छापों के दौरान आयकर विभाग के अधिकारियों ने पाया कि अधिकांश नौकरशाहों की पत्नियां बीमा एजेंट का काम करती हैं|Hindi_F|other|8.532958
processed_hi_f_health_01573.wav|इन बक्सों को बाबा की मौत के बाद यहां की ट्रेजरी में रखा गया था|Hindi_F|other|6.500000
processed_hi_f_health_00737.wav|लेकिन इस बीच एक तीर्थयात्री की नेपाल के हिल्स में मौत हो गई|Hindi_F|other|5.194667
processed_hi_f_health_00350.wav|बीसीसीआई ने पुष्टि की है कि पांड्या पीठ की चोट के कारण श्रृंखला से बाहर बैठेंगे|Hindi_F|other|6.848000
processed_hi_f_health_00647.wav|पुणे के दौंद इलाके में दो जगह पर एक ही शख्स ने अंधाधुंध फायरिंग की जिसमें तीन लोगों की मौत की खबर है|Hindi_F|other|8.576000
processed_hi_f_health_00321.wav|उन्होंने कहा कि यह प्रोटोकॉल का उल्लंघन है और शिष्टाचार का उल्लंघन है|Hindi_F|other|5.200000
processed_hi_f_health_00860.wav|अमित ने कहा कि देश के जवानों को बलात्कारी कहकर उसने अपनी मौत को न्यौता दिया है|Hindi_F|other|7.104000
processed_hi_f_health_02959.wav|आज हम आपको उनकी जयंती पर उनकी जिंदगी के कई ऐसे सिद्धांतों को बताने वाले हैं जो आपकी जिंदगी को बदल सकता है|Hindi_F|other|8.160000
processed_hi_f_health_02438.wav|ब्राह्मण बोले दुष्टों को दंड देने वाले आप यहीं विराजमान होकर जनमानस का कल्याण करें|Hindi_F|other|7.242667
processed_hi_f_health_02142.wav|फिलॉसफी विभाग में एमफिल की छात्रा हरविंदर कौर के अनुसार उनके इलाज पर अब तक बहुत खर्च हो चुका है|Hindi_F|other|8.597333
processed_hi_f_health_00715.wav|आधी रात के बाद उनकी मौत की खबर पाते ही दोनों देशों के चैनलों ने ब्रेकिंग न्यूज के साथ रिपोर्टिंग शुरू की|Hindi_F|other|9.386667
processed_hi_f_health_02459.wav|कुरैशी ने कहा स्लॉटर हाउस पर कार्रवाई से लाखों की जिंदगी पर असर पड़ा है|Hindi_F|other|6.986667
processed_hi_f_health_02817.wav|मेकअप से पहले सबसे जरूरी है त्वचा साफसुथरी और निखरी होनी चाहिए |Hindi_F|other|5.322667
processed_hi_f_education_01400.wav|सिंह ने कहा कि राज्य में खनिजों के उत्खनन और अनुसंधान की व्यापक संभावनाएं हैं|Hindi_F|other|7.200000
processed_hi_f_weather_00571.wav|जिस तरह का मौसम शनिवार को रहेगा उसमें गेंद को अधिक स्विंग मिल सकती है|Hindi_F|other|5.877333
processed_hi_f_health_02273.wav|विभाग ने यमुना नदी में खनन माफिया द्वारा इकट्ठे किए गए करीब डेढ़ सौ टन खनिज को सीज किया है|Hindi_F|other|8.469333
processed_hi_f_health_00683.wav|आपके शरीर को व्यायाम और सब्जियों व फलों की जरूरत हमेशा रहती है|Hindi_F|other|6.133333
processed_hi_f_health_02381.wav|ताहिरा की मौत की खबर फैलते ही सटे इलाकों में भी तनाव पैदा हो गया|Hindi_F|other|5.461333
processed_hi_f_health_00832.wav|रामबन जिले में कर्फ्यू लगा हुआ है जहां कल गोलीबारी की घटना में चार लोगों की मौत हो गई थी|Hindi_F|other|7.498667
processed_hi_f_health_01754.wav|घायल बदमाश को इलाज के लिए जिला अस्पताल भेज दिया गया है |Hindi_F|other|4.768000
processed_hi_f_health_02822.wav|वह मुलाकात उनकी जिंदगी का पहला और आखिरी अचीवमेंट प्वॉइंट बन गई|Hindi_F|other|5.578667
processed_hi_f_books_01183.wav|इन पर्यटन स्थलों का वर्गीकरण पर्यटन के किन प्रकारों में किया जा सकता है इस पर सहपाठियों से चर्चा कीजिए और वर्गीकरण करके दिखाइए।|Hindi_F|other|9.365333
processed_hi_f_politics_01863.wav|बांग्लादेश के शकीब अल हसन और मुश्फिकुर रहीम ने वेलिंगटन में शुक्रवार को न्यूजीलैंड के खिलाफ पहले टेस्ट मैच में इतिहास रच दिया|Hindi_F|other|10.122667
processed_hi_f_agri_00825.wav|ये क्षेत्र राजस्थान की सीमा से सटे होने के कारण यहां के किसान राजस्थान में गेहूं बेचने में ज्यादा उत्सुक दिखाई दे रहे हैं।|Hindi_F|other|9.392104
processed_hi_f_weather_00577.wav|पार्टी के कार्यकर्ताओं से मैं हमेशा ही अच्छे वातावरण में बातचीत करता हूं और सभी कार्यकर्ताओं को एक बराबर तवज्जो देता हूं।|Hindi_F|other|9.770667
processed_hi_f_politics_02240.wav|इसके साथ ही उम्मीदवार के पास किसी संस्थान या रिसर्च डेवलपमेंट लैब में पीएचडी के बाद एक साल का टीचिंग का अनुभव होना चाहिए।|Hindi_F|other|9.909333
processed_hi_f_finance_00545.wav|उद्योग ने सरकार से इन कर प्रस्तावों पर पुनर्विचार करने और प्रस्तावित आयकर प्रावधान के बारे में स्पष्टीकरण देने को कहा है।|Hindi_F|other|9.900000
processed_hi_f_education_00722.wav|रजनीश कौशल का कहना है कि पत्नी की हालत में सुधार न होता देख उन्होंने रविवार को अस्पताल प्रबंधन से डिस्चार्ज करने को कहा।|Hindi_F|other|9.400000
processed_hi_f_education_01787.wav|प्रिया ने रंजन के प्रस्ताव को बड़ी शांतिपूर्वक सुना और न तो इस प्रस्ताव से भड़की और न ही किसी प्रकार की उत्सुकता दिखाई।|Hindi_F|other|9.300000
processed_hi_f_finance_01914.wav|साथ ही हिंदुस्तान एरोनॉटिक्स लिमिटेड जैसी कंपनी को बाहर कर बिना तजुर्बे वाली कंपनी को इस सौदे में शामिल क्यों किया गया।|Hindi_F|other|9.077333
processed_hi_f_agri_00555.wav|इस क्षेत्र में गरीबी उन्मूलन और उन्नति का सबसे अच्छा रास्ता बातचीत के जरिए मतभेदों को हल करना और व्यापार शुरू करना है।|Hindi_F|other|10.123521
processed_hi_f_politics_04370.wav|इसके बावजूद माना जा रहा है कि इन दोनों नेताओं के बीच मुख्यमंत्री बनने के लिए अंदर ही अंदर कड़ी प्रतिस्पर्धा चल रही है।|Hindi_F|other|9.900000
processed_hi_f_health_02670.wav|कल्पित के पिता पुष्पेंद्र वीरवल उदयपुर में एमबी अस्पताल में कंपाउंडर हैं और उनकी माँ पुष्पा सरकारी स्कूल में टीचर हैं|Hindi_F|other|9.504000
processed_hi_f_finance_00444.wav|आपके गांव में ऐसा कोई बदमाश गुंडागर्दी करने वाला हो या भविष्य में कोई गुंडागर्दी कर सकता हो तो तत्काल अवगत करा देना।|Hindi_F|other|9.752000
processed_hi_f_books_06642.wav|इन रोगों के विषाणु संक्रमित सुई और सिरिंज के साझा प्रयोग से एक व्यक्ति से दूसरे व्यक्ति में स्थानांतरित हो जाते हैं।|Hindi_F|other|8.800000
processed_hi_f_politics_03434.wav|बताया जा रहा है कि टीम का लगातार खराब प्रदर्शन और बोर्ड के साथ मुश्फिकुर का मतभेद उनकी कप्तानी छीने जाने की वजह है।|Hindi_F|other|9.300000
processed_hi_f_weather_02282.wav|चाय चौपाल में ग्रामीण क्षेत्रों से आए दुकानदारों ने कहा कि गांव से शहर को जोड़ने वाली सड़कों की स्थिति ठीक नहीं है।|Hindi_F|other|9.300000
processed_hi_f_books_01673.wav|विभिन्न माध्यमों के लिए तथा एक ही माध्यम के लिए विभिन्न रंगों की प्रकाश किरणों के लिए भी अपवर्तनांक भिन्न होते हैं।|Hindi_F|other|8.949333
processed_hi_f_weather_00298.wav|उन्होंने कहा कि ग्रामीण क्षेत्रों के लोगों को स्वैच्छिक रक्तदान के लिए अभी भी प्रेरित व जागरूक करने की आवश्यकता है।|Hindi_F|other|8.700000
processed_hi_f_weather_02261.wav|तमिलनाडु के इन किसानों की मांग है कि उन्हें सूखे से बचाने के लिए मोदी सरकार चालीस हजार करोड़ रुपए का राहत पैकेज दे।|Hindi_F|other|9.749333
processed_hi_f_politics_00301.wav|सिविल अस्पताल में स्वाइन फ्लू के संदिग्ध मरीजों का आना निरंतर जारी है और मंगलवार को भी एक संदिग्ध केस सामने आया है।|Hindi_F|other|10.058667
processed_hi_f_weather_01396.wav|सूरत का मौसम इस टूर्नामेंट के लिए शानदार है और सैयद मुश्ताक अली ट्रॉफी के फाइनल में बाधा डालने की संभावना नहीं है।|Hindi_F|other|9.237333
processed_hi_f_health_00014.wav|केंद्रीय मंत्री मुख्तार अब्बास नकवी ने कांग्रेस पार्टी पर हमला करते हुए उसे भ्रष्टाचार का डूबता हुआ क्रूज बताया है|Hindi_F|other|8.810667
processed_hi_f_health_00901.wav|इसी बीच, दुष्यंत चौटाला ने कहा कि दोनों दल राज्य के कल्याण के लिए मिलकर काम करेंगे और सामूहिक रूप से निर्णय लेंगे|Hindi_F|other|9.237333
processed_hi_f_books_00150.wav|महाराष्ट्र में प्रचलित वारली चित्र परंपरा और पिंगुल अथवा चित्रकथी परंपरा लोककला शैली के कुछ उल्लेखनीय उदाहरण हैं।|Hindi_F|other|9.600000
processed_hi_f_books_02692.wav|चेचक के विरुद्ध विश्वव्यापी अभियान चलाया गया जिसके परिणामस्वरूप विश्व के अधिकांश भागों से चेचक का उन्मूलन हो गया।|Hindi_F|other|9.216000
processed_hi_f_education_01799.wav|रजिस्ट्रार अजय वर्मा के मुताबिक परीक्षा विभाग से जानकारी मिलने के बाद तथ्यों की छानबीन के लिए जांच कमेटी बनाई है।|Hindi_F|other|8.400000
processed_hi_f_other_01009.wav|उन्होंने कहा कि मोदी केवल संयुक्त राष्ट्र के बैसाख दिवस के अवसर पर होने वाले समारोहों में हिस्सा लेने आ रहे हैं।|Hindi_F|other|9.514667
processed_hi_f_books_06030.wav|आप अध्याय व इस अध्याय के पिछले खंडों में उत्परिवर्तन के विभिन्न प्रकार व उनके प्रभावों के बारे में पढ़ चुके हैं।|Hindi_F|other|7.700000
processed_hi_f_books_02681.wav|जब रोगकारक सूक्ष्मजीव हमारे शरीर में प्रवेश करते हैं तो उनसे लड़ने के लिए हमारा शरीर प्रतिरक्षी उत्पन्न करता है।|Hindi_F|other|9.386667
processed_hi_f_weather_00166.wav|खबर में कहा गया है कि जिन क्षेत्रों में कानूनी ढांचा मजबूत मिला वहां एपीजी को उसका कार्यान्वयन काफी कमजोर मिला।|Hindi_F|other|9.738667
processed_hi_f_general_02225.wav|अर्थकाव्य या साहित्य का मूल्यांकन करने वाला या साहित्य सौंदर्य की परख करने वाला शास्त्र काव्यशास्त्र कहलाता है।|Hindi_F|other|9.600000
processed_hi_f_books_01264.wav|दोनों पिंडों में से यदि एक पिंड का द्रव्यमान दोगुना करें तो इस नियम के अनुसार गुरुत्वाकर्षण बल दोगुना हो जाएगा।|Hindi_F|other|8.000000
processed_hi_f_health_01303.wav|लेकिन अफसोस है कि पीडीए यानी पब्लिक डिस्प्ले ऑफ अफेक्शन अभी तक हमारी रोजमर्रा की जिंदगी का हिस्सा नहीं बन पाया|Hindi_F|other|8.714667
processed_hi_f_books_02229.wav|स्थिति की गंभीरता को देखते हुए दुनिया के सभी देशों ने इस बारे में विचार करके समुचित कदम उठाने शुरू कर दिए हैं।|Hindi_F|other|9.354667
processed_hi_f_education_01965.wav|वहीं सरकार ने यह भी स्पष्ट किया है कि पब्लिक चार्जिंग स्टेशन के लिए किसी प्रकार के लाइसेंस की जरूरत नहीं होगी।|Hindi_F|other|7.900000
processed_hi_f_agri_01655.wav|सरकार ने समुद्र प्रवर्तन और तटरक्षक को मछली पकड़ने के लिए जाल बिछाने पर सख्ती से रोक लगाने का निर्देश दिया है।|Hindi_F|other|10.053875
processed_hi_f_books_01405.wav|परमाणु का परमाणु क्रमांक और उसका इलेक्ट्रॉनिक संरूपण संबंध आधुनिक आवर्त सारणी में स्पष्ट रूप से दिखाई देता है।|Hindi_F|other|9.098667
processed_hi_f_weather_01248.wav|साथ ही सीएम महबूबा मुफ्ती ने कहा कि यह बेहद जरूरी है कि जम्मू कश्मीर में शांति और सद्भाव का वातावरण बनाया जाए।|Hindi_F|other|9.237333
processed_hi_f_books_05141.wav|जनसंचार के साधन पर्यावरण की गुणवत्ता में निरंतर हो रही गिरावट के विषय में नियमित रूप से जानकारी देते रहते हैं।|Hindi_F|other|9.674667
processed_hi_f_finance_01965.wav|वैश्वीकरण के इस दौर में बहुराष्ट्रीय कंपनियों के आगमन के उपरांत वेतन एवं सुविधाओं में अप्रत्याशित उछाल आया है।|Hindi_F|other|9.344000
processed_hi_f_health_01766.wav|फिलहाल उनके बारे में यही सूचना है कि दो दिन पहले जो उनको चोट लगी थी उसपर की पट्टी उन्होंने निकालकर फेंक दी है|Hindi_F|other|9.120000
processed_hi_f_books_01698.wav|किसी भी पदार्थ माध्यम में प्रकाश के अपने घटक रंगों में पृथक होने की प्रक्रिया को प्रकाश का विक्षेपण कहते हैं।|Hindi_F|other|8.600000
processed_hi_f_education_02662.wav|इन उद्देश्यों की पूर्ति की संभावनाओं के ज्ञान के लिए मनुष्य के जन्मांक चक्र में कुछ महत्वपूर्ण कारक होते हैं।|Hindi_F|other|8.451688
processed_hi_f_education_00331.wav|प्रशिक्षण प्राप्त मेंटर्स मूल्यांकन के लिए कमियों को दूर कराते हुए कॉलेजों को मूल्यांकन के लिए प्रेरित करेंगे|Hindi_F|other|9.090229
processed_hi_f_books_08707.wav|विद्वान पदों की भाषा शैली और विषयवस्तु के आधार पर यह स्थापित करने की कोशिश करते हैं कि कौन से पद कबीर के हैं।|Hindi_F|other|8.469333
processed_hi_f_education_02124.wav|समाचार एजेंसी सिन्हुआ के अनुसार शाह अब्दुल्ला को किंग अब्दुल अजीज मेडिकल सिटी अस्पताल में भर्ती कराया गया है।|Hindi_F|other|9.078625
processed_hi_f_books_03947.wav|वास्तव में जब हम किसी मशीन का उपयोग करते हैं तो घर्षण से उत्पन्न ऊष्मा के कारण अत्यधिक ऊर्जा नष्ट हो जाती है।|Hindi_F|other|9.344000
processed_hi_f_books_07196.wav|विजातीय डीएनए का बंधन उन दोनों प्रतिजैविक प्रतिरोधी जीनों में से एक में स्थित प्रतिबंध स्थल पर किया जाता है।|Hindi_F|other|8.832000
processed_hi_f_weather_00871.wav|सरकारी योजनाओं का ही नतीजा है कि ग्रामीण क्षेत्रों से शहरों की तरफ होने वाले पलायन में अपेक्षाकृत कमी आई है।|Hindi_F|other|9.632000
processed_hi_f_weather_01554.wav|तुर्की के राष्ट्रपति ने कहा कि तुर्की विश्व के सभी क्षेत्रों के साथ अच्छे मैत्री संबंध विकसित करना चाहता है।|Hindi_F|other|7.925333
processed_hi_f_books_05230.wav|इन आंकड़ों का उपयोग कर हम अपने मित्रों तथा पड़ोसियों में वायु प्रदूषण के प्रति जागरूकता उत्पन्न कर सकते हैं।|Hindi_F|other|7.658667
processed_hi_f_books_06535.wav|भारतवर्ष में प्रतिवर्ष दस लाख से भी ज्यादा लोग कैंसर से पीड़ित होते हैं और इससे बड़ी संख्या में मर जाते हैं।|Hindi_F|other|8.373333
processed_hi_f_weather_01625.wav|बगैर आधार वाले सलाहकारों की वजह से सुखबीर बादल के नेतृत्व ने पार्टी को अपने मूल उद्देश्यों से भटका दिया है।|Hindi_F|other|9.376000
processed_hi_f_education_01652.wav|बस्तर में नक्सल मोर्चे पर तैनात डीआरजी डिस्ट्रिक्ट रिजर्व गार्ड के जवानों को सरकार सैन्य प्रशिक्षण दिलाएगी।|Hindi_F|other|8.858042
processed_hi_f_education_00339.wav|इसके अलावा नियमित लिखने का भी अभ्यास करें क्योंकि डिस्क्रिप्टिव भाग में आपके लिखने के कौशल को परखा जाता है।|Hindi_F|other|8.405250
processed_hi_f_health_02691.wav|खबर के अनुसार ऑनलाइन फीचर पर क्लिक करते ही एक प्रश्नावली खुलेगी, जिसके आधार पर लोग अवसाद का पता लगा सकेंगे|Hindi_F|other|9.621333
processed_hi_f_books_08487.wav|अपनी लोकप्रियता के बावजूद नवीन धार्मिक नेता विशिष्ट शासक वर्ग का प्रश्रय हासिल करने की स्थिति में नहीं थे।|Hindi_F|other|9.653333
processed_hi_f_books_06843.wav|इन परिस्थितियों में रोग के प्रति प्रतिरोधी खेतिहार जातियों के प्रजनन तथा विकास से खाद्य उत्पादन बढ़ जाएगा।|Hindi_F|other|8.789333
processed_hi_f_general_01893.wav|पासपोर्ट अधिनियम के एक अथवा अधिक प्रावधानों का उल्लंघन होने पर पासपोर्ट को जब्त अथवा रद्द किया जा सकता है।|Hindi_F|other|8.693333
processed_hi_f_books_06722.wav|पशु प्रजनन का उद्देश्य पशुओं के उत्पादन को बढ़ाना तथा उनके उत्पादों की वांछित गुणवत्ता में सुधार करना है।|Hindi_F|other|8.300000
processed_hi_f_health_02851.wav|ग्रामीणों का आरोप है कि निगम के द्वारा यहां वहां डाले गए कूड़े में मुंह मारने के कारण गायों की मौत हुई है|Hindi_F|other|8.021333
processed_hi_f_health_01580.wav|साथ ही हमेशा मेरे दिमाग में था कि मैं एक सुपर सीरीज खिताब जीतूंगी और यह सपना भी चाइना ओपन में पूरा हो गया|Hindi_F|other|8.981333
processed_hi_f_education_00791.wav|नवंबर माह में आयोजित की जाने वाली प्रैक्टिकल परीक्षा के लिए धर्मशाला सेंटर को परीक्षा सेंटर बनाया गया है।|Hindi_F|other|7.894417
processed_hi_f_other_02139.wav|उन्होंने कहा कि वोट प्रतिशत और सीटों की दृष्टि से भारतीय जनता पार्टी ने अपनी टैली में काफी सुधार किया है।|Hindi_F|other|8.554667
processed_hi_f_general_01932.wav|अगर सभ्य समाज को खतरनाक अपराधी से बचाना मृत्युपर्यंत कारावास का उद्देश्य है तो मृत्युदंड बेहतर विकल्प है।|Hindi_F|other|9.653333
processed_hi_f_other_01223.wav|अधिकारियों ने बताया कि जवानों की कटौती का लक्ष्य सेना के प्रत्येक विभाग के पुनर्गठन से हासिल किया जाएगा।|Hindi_F|other|8.437333
processed_hi_f_other_01330.wav|वहीं इस मामले को लेकर केरल के देवस्वोम मंत्री ने कहा कि हर उम्र के लोगों को वहां जाने की इजाजत दी जाएगी।|Hindi_F|other|9.205333
processed_hi_f_finance_00853.wav|मगर अगर आप किसी कारण से ये फॉर्म सब्मिट नहीं करवा पाएंगे तो आपको इस रकम की वापसी के लिए रिफंड भरना होगा।|Hindi_F|other|8.900000
processed_hi_f_books_02455.wav|आप देखेंगे कि यह क्रियाकलाप उस प्रकार के हैं जिनका उपयोग माली अथवा आप सजावटी पौधे उगाने के लिए करते हैं।|Hindi_F|other|9.000000
processed_hi_f_books_07927.wav|एक सुनिश्चित क्षेत्र की प्रजाति संरचना में उचित रूप से आंकलित परिवर्तन को पारिस्थितिक अनुक्रमण कहते हैं।|Hindi_F|other|8.789333
processed_hi_f_politics_01946.wav|उन्होंने कहा कि यूनाइटेड स्पिरिट्स को आज की स्थिति में पहुंचाने में उनके योगदान को हमेशा याद रखा जाएगा।|Hindi_F|other|7.200000
processed_hi_f_weather_02411.wav|मानव का इतिहास ऐसे ही वर्ग संघर्ष का इतिहास है तथा जिस वर्ग के नियंत्रण में उत्पादन के संसाधन होते हैं;|Hindi_F|other|9.194667
processed_hi_f_education_02173.wav|राष्ट्रीय एकता और अखंडता को मजबूत करने के नाम पर शिक्षण के दायरे से आदिवासी भाषाओं को बहिष्कृत रखा गया।|Hindi_F|other|9.995812
processed_hi_f_education_01177.wav|साथ ही अपने अधीनस्थों को निर्देश दिए कि मेडिकल स्टोर संचालित कराने के लिए जल्द से जल्द टेंडर जारी करें।|Hindi_F|other|9.763625
processed_hi_f_books_02856.wav|आप जानते हैं कि लोहे जैसी धातुओं को जब नमी और वायु में खुला छोड़ दिया जाता है तो उनमें जंग लग जाता है।|Hindi_F|other|8.416000
processed_hi_f_agri_02152.wav|इस क्षेत्र में पुश्तैनी जमीन पर खेती करने वाले किसान भी अपने खेत की ओर ताकना मुनासिब नहीं समझ रहे हैं।|Hindi_F|other|8.660667
processed_hi_f_health_02552.wav|अंबिकापुर के दर्रीपारा स्थित सुनीता सोनोग्राफी व चाइल्ड क्लीनिक में प्रसव का यह कोई पहला मामला नहीं था|Hindi_F|other|8.576000
processed_hi_f_politics_04250.wav|हालांकि उन्होंने कहा कि इसके बावजूद मारुति का प्रदर्शन अपनी प्रतिस्पर्धी कंपनियों से बेहतर रह सकता है।|Hindi_F|other|8.256000
processed_hi_f_health_00695.wav|उन्होंने वहां बाबा साहेब अंबेडकर की एक प्रतिमा को पुष्पांजलि अर्पित की और स्वच्छता अभियान में भाग लिया|Hindi_F|other|7.800000
processed_hi_f_books_03613.wav|वास्तव में किसी व्यक्ति के जीवन में यह वह समय है जब उसके मस्तिष्क की सीखने की क्षमता सर्वाधिक होती है।|Hindi_F|other|8.768000
processed_hi_f_health_02639.wav|कंधें में दर्द होने से स्ट्रेचिंग करें इससे आपको दर्द में राहत महसूस होगी लेकिन भारी वजन उठाने से बचें|Hindi_F|other|8.400000
processed_hi_f_health_01988.wav|आदिम जाति कल्याण विभाग द्वारा प्रत्येक जिले से पुजारी बनने के इच्छुक दलितों से आवेदन भी लिए जा रहे हैं|Hindi_F|other|7.754667
processed_hi_f_other_01557.wav|उन्होंने कहा कि वैसे भी धार्मिक स्थलों के फिल्मांकन के मामले में फिल्मी मसालों का कोई औचित्य नहीं है।|Hindi_F|other|8.714667
processed_hi_f_health_00098.wav|फ्यूचर समाचार का अक्टूबर का विशेषांक पूर्ण रूप से दीपावली व धन की देवी लक्ष्मी को समर्पित विशेषांक है |Hindi_F|other|8.320000
processed_hi_f_politics_01242.wav|दूसरी तरफ राजस्थान की टीम जीत के लिए एक बार फिर व्यक्तिगत प्रदर्शन की जगह टीम प्रयास पर निर्भर रहेगी।|Hindi_F|other|8.298667
processed_hi_f_books_08485.wav|अनेक नवीन धार्मिक नेताओं ने वेदों की सत्ता को चुनौती दी और अपने विचार आम लोगों की भाषा में सामने रखे।|Hindi_F|other|8.700000
processed_hi_f_education_00639.wav|पुरोहित ने विद्यालय में छात्रों से आत्मीय संबंध बनाकर आनंद के साथ शिक्षण कार्य करवाए जाने की बात कही।|Hindi_F|other|8.416854
processed_hi_f_health_00702.wav|उस अधिकारी ने अंदेशा जताया कि इस मामले में अवैध रूप से गर्भपात करने वाले किसी गिरोह का हाथ हो सकता है|Hindi_F|other|8.565333
processed_hi_f_books_08691.wav|इतिहासकारों ने उनके जीवन और काल का अध्ययन उनके काव्य और बाद में लिखी गई जीवनियों के आधार पर किया है।|Hindi_F|other|8.074667
processed_hi_f_books_00355.wav|इस युद्ध की समग्र समीक्षा करने वाला संस्करण निकालते समय उस घटना का इतिहास ज्ञात होना आवश्यक होता है।|Hindi_F|other|8.170667
processed_hi_f_agri_01642.wav|सुखसमृद्धि के लिए जन्माष्टमी पर पीले चंदन या केसर में गुलाब जल मिलाकर माथे पर टीका अथवा बिंदी लगाएं।|Hindi_F|other|8.300000
processed_hi_f_health_00955.wav|सुशील की मौत के बाद शनिवार को नरेंद्र मोदी की प्रस्तावित रैली को श्रद्घांजलि सभा में बदल दिया गया है|Hindi_F|other|8.300000
processed_hi_f_politics_03890.wav|जीडीए को पुनर्ग्रहण में मिली सरकारी जमीनों को किसी और को हस्तांतरित करने और बेचने का अधिकार नहीं है।|Hindi_F|other|9.813333
processed_hi_f_books_04587.wav|ऐसे व्यक्ति स्पर्श द्वारा अथवा ध्वनियों को ध्यानपूर्वक सुनकर वस्तुओं को पहचानने का प्रयत्न करते हैं।|Hindi_F|other|7.829333
processed_hi_f_health_02774.wav|ऑस्कर विजेता अभिनेत्री लुपिटा न्योंगो का कहना है कि वह अपनी निजी जिंदगी की निजता बनाए रखना चाहती हैं|Hindi_F|other|9.514667
processed_hi_f_weather_00476.wav|जवाब में सुप्रीम कोर्ट ने कहा कि निर्भया मामले की सुनवाई के दौरान हमने हिमालय की तरह धैर्यता रखी थी।|Hindi_F|other|8.021333
processed_hi_f_books_03594.wav|आपने ध्यान दिया होगा कि किसी व्यक्ति की लंबाई उसके परिवार के किसी न किसी सदस्य के लगभग समान होती है।|Hindi_F|other|8.650667
processed_hi_f_weather_00129.wav|बहुत गहरा रिश्ता और भाव दर्शाता है इस वाक्य ने सब कुछ कह दिया कि कितनी गहराई और गर्मी थी रिश्ते में।|Hindi_F|other|7.800000
processed_hi_f_education_02580.wav|प्रशिक्षण में बताया गया कि निर्वाचन कर्तव्य मतपत्रों की गणना सहायक रिटर्निंग ऑफिसर द्वारा की जाएगी।|Hindi_F|other|8.800000
processed_hi_f_education_02508.wav|परिषदीय विद्यालयों में जनपद के भीतर स्थानांतरण हेतु रिक्त पदों के चिन्हांकन के संबंध में आदेश जारी।|Hindi_F|other|8.950917
processed_hi_f_education_02579.wav|शहर के कई इलाकों में बैरिकेडिंग भी कराई गई है ताकि फ्लीट गुजरने में किसी प्रकार की अड़चन न आने पाए।|Hindi_F|other|8.683896
processed_hi_f_books_03764.wav|यह हमारा सामान्य अनुभव है कि अनेक बार बल लगाने पर भी वस्तु की गति की अवस्था में परिवर्तन नहीं होता।|Hindi_F|other|8.928000
processed_hi_f_books_05815.wav|इस कारण से डीएनए रासायनिक संगठन की दृष्टि से कम सक्रिय व संरचनात्मक दृष्टि में अधिक स्थायी होता है।|Hindi_F|other|9.800000
processed_hi_f_health_02850.wav|उन्होंने कहा कि गोरखपुर में जिन मासूम बच्चों की मौत हुई, उनके मातापिता के बद्दुआओं का दुष्परिणाम है|Hindi_F|other|7.600000
processed_hi_f_books_03723.wav|आप इनमें कुछ ऐसी ही और अधिक स्थितियों को जोड़ सकते हैं अथवा इन उदाहरणों में से कुछ को बदल सकते हैं।|Hindi_F|other|8.533333
processed_hi_f_agri_00879.wav|वैद्यों के अनुसार यह फल आयुर्वेदिक दृष्टि से काफी लाभदायक है क्योंकि यह कई औषधीय गुणों से भरपूर है।|Hindi_F|other|8.451688
processed_hi_f_general_00534.wav|जहीर गेंद को अच्छा स्विंग करा लेते हैं और पुरानी गेंद को रिवर्स स्विंग कराने की कला भी उनके पास है।|Hindi_F|other|8.789333
processed_hi_f_politics_01817.wav|हमें हमारी बहुत चहीती प्राध्यापिकाजी वक्तृत्व प्रतियोगिता के लिए भाषण कैसे लिखा जाए यह बता रही थी।|Hindi_F|other|9.098667
processed_hi_f_education_02297.wav|साथ ही भीड़ द्वारा मारपीट करने के कारण मेडिकल कालेज चंबा में इनका चिकित्सीय परीक्षण भी करवाया गया।|Hindi_F|other|8.500000
processed_hi_f_health_01779.wav|पिछले एक महीने में शिल्पांचल में बमबाजी व फायरिंग की घटना में आधे दर्जन से अधिक लोगों की मौत हो गइ|Hindi_F|other|8.960000
processed_hi_f_health_02235.wav|सरकार ने दावा किया था कि परवेज मुशर्रफ ने तीनचार हफ्तों में इलाज पूरा करवाकर लौटने की गारंटी दी है|Hindi_F|other|8.458667
processed_hi_f_weather_02101.wav|बड़े प्रोजेक्ट भी गिने चुने ही तैयार हो पाए वहीं छोटे प्रोजेक्टों पर तो संकट के बादल घिरे हुए हैं।|Hindi_F|other|8.437333
processed_hi_f_books_01944.wav|समाचार के सत्य में मुझे विश्वास नहीं था पर निराला जी तो ऐसे अवसर पर तर्क की शक्ति ही खो बैठते हैं।|Hindi_F|other|8.117333
processed_hi_f_politics_03502.wav|छात्र के सहपाठियों ने दावा किया कि आरोपी नाबालिग उद्दंड है और स्कूल में भी अशिष्ट व्यवहार करता था।|Hindi_F|other|8.900000
processed_hi_f_books_03033.wav|यह कोयला प्रक्रमण संयंत्रों के निकट स्थापित बहुत से उद्योगों में ईंधन के रूप में उपयोग की जाती है।|Hindi_F|other|8.501333
processed_hi_f_books_00249.wav|इसमें भारतीय संगीत के साथ पश्चिमी संगीत और पश्चिमी नृत्य का मेल बिठाने का प्रयास भी दिखाई देता है।|Hindi_F|other|8.000000
processed_hi_f_weather_01640.wav|हमलावरों ने बादल हत्याकांड के आरोपी मुकेश और केस पार्टनर गुड्डू तिवारी पर ताबड़तोड़ गोलियां चलाईं।|Hindi_F|other|8.672000
processed_hi_f_agri_00619.wav|नारियल का तेल स्किन के लिए काफी फायदेमंद होता है इसलिए वैक्सिंग के बाद नारियल का तेल लगा सकते हैं।|Hindi_F|other|8.033729
processed_hi_f_books_06533.wav|यह एक ऐसी व्याधि है जिसके फैलाव को समाज और चिकित्सक वर्ग के सम्मिलित प्रयास से ही रोका जा सकता है।|Hindi_F|other|7.850667
processed_hi_f_weather_02258.wav|ठंड का मौसम आते ही कार में कई दिक्कतें आने लगती हैं जिस वजह से कार की परफॉर्मेंस पर असर पड़ता है।|Hindi_F|other|8.032000
processed_hi_f_books_02592.wav|अपनी बढ़ती हुई जनसंख्या को भोजन प्रदान करने के लिए हमें विशिष्ट कृषि पद्धतियों को अपनाना होता है।|Hindi_F|other|7.082667
processed_hi_f_other_02072.wav|आज बुधवार पीएम मोदी ने बेंगलुरू में रैली के दौरान कांग्रेस अध्यक्ष राहुल गांधी पर जमकर हमला बोला।|Hindi_F|other|8.600000
processed_hi_f_books_05136.wav|हेली और बूझो यह जानकर फूले नहीं समा रहे थे कि आगरा का ताजमहल संसार के सात आश्चर्यों में से एक है।|Hindi_F|other|8.725333
processed_hi_f_weather_01157.wav|उन्होंने देश में एक वातावरण तैयार किया जिससे दिव्यांगों के अंदर भी कुछ करने का हौसला उत्पन्न हुआ।|Hindi_F|other|7.733333
processed_hi_f_education_01066.wav|कटियार ने अयोध्या के साथ काशी ज्ञान वापी मस्जिद और मथुरा की ईदगाह को भी खाली कराने की बात कही है।|Hindi_F|other|8.600000
processed_hi_f_education_00089.wav|कर्नाटक पब्लिक वर्क्स डिपार्टमेंट जल्द ही इस परीक्षा के कट ऑफ मार्क्स और फिर रिजल्ट को जारी करेगा |Hindi_F|other|9.264396
processed_hi_f_politics_01178.wav|सच्चाई यह है कि आजीविका के अधिकार के तहत हर नागरिक को रोजगार उपलब्ध कराना सरकार की जिम्मेदारी है।|Hindi_F|other|8.437333
processed_hi_f_general_00970.wav|मानव फिंगर प्रिंटों को श्रेणीबद्ध करने का सिस्टम इसी पैटर्न का अध्ययन करके ही विकसित किया गया था।|Hindi_F|other|7.488000
processed_hi_f_books_02679.wav|इसके अतिरिक्त अनावश्यक रूप से ली गई प्रतिजैविक शरीर में उपस्थित उपयोगी जीवाणु भी नष्ट कर देती है।|Hindi_F|other|7.400000
processed_hi_f_books_03418.wav|यह जीन के धारक हैं तथा आनुवंशिक गुणों अथवा लक्षणों को जनक से अगली पीढ़ी में स्थानांतरित करते हैं।|Hindi_F|other|9.194667
processed_hi_f_education_02505.wav|दादी के नुस्खों का अर्थ है कि अपने घर की पिछली पीढ़ी की स्त्रियों से जो पारंपरिक ज्ञान हमें मिला।|Hindi_F|other|8.149833
processed_hi_f_education_01514.wav|इस बार छोटेछोटे जत्थों में यात्रियों को रवाना किया जाएगा और उनका पूरा मेडिकल चेकअप भी किया जाएगा।|Hindi_F|other|7.600000
processed_hi_f_books_00918.wav|उद्गम क्षेत्र के आधार पर भारत की नदियों को हिमालय व प्रायद्वीपीय नदियों में विभाजित किया जाता है।|Hindi_F|other|8.480000
processed_hi_f_health_00624.wav|इस दौरान मथुरा के रहने वाले एक जवान पुष्पेंद्र सिंह को सिर मे गोली लग गई जिसके बाद उनकी मौत हो गई|Hindi_F|other|8.181333
processed_hi_f_weather_00326.wav|मेरी सरकार एक ऐसा नीतिगत वातावरण तैयार करेगी जिसमें स्थायित्व हो और जो पारदर्शी तथा निष्पक्ष हो।|Hindi_F|other|9.376000
processed_hi_f_health_00452.wav|रक्षाबंधन पर अपनी पत्नियों के साथ ससुराल गए दो सगे साढुओं की सोमवार सुबह ट्रेन से कटकर मौत हो गई|Hindi_F|other|8.544000
processed_hi_f_general_00402.wav|भारत में प्रेस को समाज का चौथा स्तंभ कहा गया है लेकिन यह चौथा स्तंभ लगातार जर्जर होता जा रहा है।|Hindi_F|other|8.288000
processed_hi_f_books_06648.wav|ड्रगों का एक और दुरुपयोग कुछ खिलाड़ियों द्वारा अपने प्रदर्शन को और बेहतर करने के लिए हो सकता है।|Hindi_F|other|7.285333
processed_hi_f_books_08552.wav|इसके विपरीत उन्होंने मुक्ति की प्राप्ति के लिए ईश्वर की भक्ति और उनके आदेशों के पालन पर बल दिया।|Hindi_F|other|7.605333
processed_hi_f_education_02256.wav|इसी प्रकार एल्गार परिषद के कार्यकर्ता सुधीर धवले को एक सभा आयोजित करने के आरोप में गिरफ्तार किया |Hindi_F|other|8.498125
processed_hi_f_health_00407.wav|आजकल युवक प्रोफेशनल लुक एवं बुद्धिमान दिखने के वास्ते घनी मूंछों के लिए प्रत्यारोपण करवा रहे हैं|Hindi_F|other|7.029333
processed_hi_f_books_04387.wav|अब हम यह जानते हैं कि पृथ्वी के भीतर की सबसे ऊपरी सतह में गहराई की गड़बड़ के कारण भूकंप आते हैं।|Hindi_F|other|8.500000
processed_hi_f_politics_01531.wav|इतिहास साक्षी है कि राजनैतिक एकता वाले देश पर विदेशी शक्तियां कभी भी निष्कंटक शासन नहीं चला पाई।|Hindi_F|other|9.674667
processed_hi_f_health_02849.wav|धन प्राप्ति के लिए नक्षत्र के दिन शंखपुष्पी की जड़ घर लाएं और देवी देवताओं की तरह उसकी पूजा करें|Hindi_F|other|8.405333
processed_hi_f_weather_00687.wav|मौसम विभाग के अलर्ट के बाद राज्य सरकार ने सभी जिला प्रशासन को मुस्तैद रहने का आदेश जारी किया है।|Hindi_F|other|8.394667
processed_hi_f_books_03799.wav|दो वस्तुओं के बीच आकर्षण अथवा प्रतिकर्षण को भी खींचने या धक्का देने के रूप में देखा जा सकता है।|Hindi_F|other|8.128000
processed_hi_f_health_00741.wav|उदाहरण के लिए मोबाइल फोन के स्क्रीन का कलर चेंज करने से हमारे दिमाग को मिक्स्ड मैसेज जा सकता है|Hindi_F|other|7.776000
processed_hi_f_health_01514.wav|पतिपत्नी के बीच हुए विवाद में पति ने धारदार हथियार से खुद का गला रेत डाला, जिससे उसकी मौत हो गई|Hindi_F|other|8.800000
processed_hi_f_books_03720.wav|इनमें से प्रत्येक कार्य प्रायः वस्तु की गति में किसी प्रकार का परिवर्तन लाने का प्रयास करता है।|Hindi_F|other|7.200000
processed_hi_f_health_02839.wav|फिल्म बाहुबली में प्रभास और राणा भले ही दुश्मन बने हों, असल जिंदगी में दोनों एक अच्छे दोस्त हैं|Hindi_F|other|7.370667
processed_hi_f_agri_02224.wav|इस प्रक्रिया में एजेंट और मध्यस्थों के न होने की वजह से वो खुदरा मूल्य पर प्याज बेच पा रहे हैं।|Hindi_F|other|8.672271
processed_hi_f_education_02681.wav|यदि किसी भी दिशा में उसके अधिकतम कौशल की स्थिति उत्पन्न होती है जिसके बाद अब पतन अवश्यंभावी है।|Hindi_F|other|9.101854
processed_hi_f_agri_00280.wav|विशेषांक में कृषि और सिंचाई के माध्यम से प्रदेश में आई समृद्धि का ब्यौरा प्रकाशित किया गया है।|Hindi_F|other|8.010521
processed_hi_f_books_03013.wav|यदि पात्रों में कुछ शेष बचा है तो प्रत्येक समूह की तीसरी पीढ़ी को इसका उपभोग करने के लिए कहिए।|Hindi_F|other|7.200000
processed_hi_f_other_02026.wav|इसकी शुरुआत गीता निकेतन वरिष्ठ माध्यमिक विद्यालय ट्योंठा में स्कूल के एमडी कविराज शर्मा ने की।|Hindi_F|other|9.098667
processed_hi_f_books_08905.wav|अधिकांश राजधानियों की तरह ही यह भी एक विशिष्ट भौतिक रूपरेखा तथा स्थापत्य शैली से अभिलक्षित थी।|Hindi_F|other|8.618667
processed_hi_f_weather_01108.wav|ट्वीट में कहा गया है कि आंधी तूफान के चलते मंगलवार को गाजियाबाद के सभी स्कूल कॉलेज बंद रहेंगे।|Hindi_F|other|8.000000
processed_hi_f_health_02579.wav|विस्फोट में महिला सफाईकर्मी जेहरा यामक की मौत हो गई जबकि कैनान नाम की एक अन्य महिला घायल हो गई|Hindi_F|other|9.200000
processed_hi_f_other_00384.wav|मृतक बच्चियों के परिजनों की माने तो जब उन्होंने देखा तब पूरा घर धूंधूं करके बुरी तरह जल रहा था|Hindi_F|other|8.900000
processed_hi_f_weather_01534.wav|मालदीव की गर्मी से बचने के लिए करिश्मा तन्ना ने अपनी आंखों पर स्टाइलिश सनग्लासेस लगाए हुए हैं।|Hindi_F|other|8.426667
processed_hi_f_finance_00703.wav|जिसमें बैंक शाखा प्रबंधक रकम जमा करने वाली स्लिप के साथ अनुमति पत्र को बैंक रिकॉर्ड में रखेगा।|Hindi_F|other|8.416854
processed_hi_f_weather_01921.wav|उनके आदर्शों व परिकल्पना का ही परिणाम है कि हमारा देश सभी क्षेत्रों में विकास पथ पर अग्रसर है।|Hindi_F|other|8.320000
processed_hi_f_weather_00753.wav|हमारे देश में भी ऐसे दृष्टांतों की कमी नहीं है जब मौसम ने युद्ध में निर्णायक भूमिका अदा की थी।|Hindi_F|other|8.170667
processed_hi_f_agri_01772.wav|खाद्य सुरक्षा के लक्ष्यों की प्राप्ति को अक्सर बड़े पैमाने पर अनाज भंडारण की वजह माना जाता है।|Hindi_F|other|7.755083
processed_hi_f_weather_02028.wav|निकासी के टाइम निकाले जा रहे कूड़े में भारी दुर्गंध होने से शहर का वातावरण प्रदूषित हो रहा है।|Hindi_F|other|7.800000
processed_hi_f_health_02619.wav|इस अवसर पर सोसायटी के सभी सदस्यो ने एकजुट होकर स्वच्छता अभियान के तहत पूरी सोसायटी की सफाई की|Hindi_F|other|8.170667
processed_hi_f_books_08005.wav|जैविक पदार्थ की कुल उत्पादकता या सौर ऊर्जा संग्रहण की दर को ग्रास प्राथमिक उत्पादकता कहते है।|Hindi_F|other|8.298667
processed_hi_f_education_02687.wav|उन्होंने विभिन्न विषयों में कई पुस्तकें लिखी हैं जो उनके गहरे और व्यापक ज्ञान की परिचायक हैं।|Hindi_F|other|7.615771
processed_hi_f_books_01219.wav|उत्तर एवं पश्चिमोत्तर भाग में लेकिन इन सेवाओं का विकास जनसंख्या के अभाव में सीमित रूप में है।|Hindi_F|other|6.773333
processed_hi_f_education_02028.wav|मंदिर में पूजाअर्चना के बाद लोगों ने मेले में जलेबी व विभिन्न प्रकार की मिठाई का लुत्फ उठाया।|Hindi_F|other|7.700000
processed_hi_f_general_02813.wav|मेरी बड़ी तमन्ना है कि लंदन ओलंपिक में पदक जीतूं और तिरंगा लेकर पूरे स्टेडियम का चक्कर लगाऊं।|Hindi_F|other|8.256000
processed_hi_f_books_02182.wav|इन पराबैंगनी किरणों से मनुष्यों में त्वचा के कैंसर से लेकर दूसरे अनेक तरह के रोग हो सकते हैं।|Hindi_F|other|7.850667
processed_hi_f_books_00018.wav|यह प्राकृतिक विभाग हिमालय के दक्षिण तलहटी से भारतीय प्रायद्वीप की उत्तरी सीमा तक फैला हुआ है। |Hindi_F|other|8.900000
processed_hi_f_agri_00256.wav|किसान अपनी समस्याओं को पेश करने में सक्षम होगा और विस्तृत स्पष्टीकरण और नुस्खे प्राप्त करेगा।|Hindi_F|other|8.600000
processed_hi_f_education_02818.wav|एक वक्तव्य में मंत्री ने कहा कि हरियाणा के लोग चौटाला की मानसिकता को भली प्रकार से जानते हैं।|Hindi_F|other|7.500000
processed_hi_f_health_01954.wav|हादसे में युवती की मौके पर ही मौत हो गई जबकि आठ माह का एक बच्चा समेत दो लोग बुरी तरह जखमी हुए |Hindi_F|other|7.914667
processed_hi_f_books_00641.wav|यदि हम पर्यटन की ओर व्यावसायिक दृष्टिकोण से ध्यान देंगे तो यह एक स्थायी स्वरूप का व्यवसाय है।|Hindi_F|other|8.341333
processed_hi_f_books_00820.wav|यह प्राकृतिक विभाग हिमालय के दक्षिण तलहटी से भारतीय प्रायद्वीप की उत्तरी सीमा तक फैला हुआ है।|Hindi_F|other|7.349333
processed_hi_f_general_03183.wav|यह कलाकार किताबों की जिल्दों के ऊपर पशुपक्षियों या प्राकृतिक दृश्यों के चित्र बनाया करते थे।|Hindi_F|other|7.445333
processed_hi_f_other_02151.wav|उन्होंने कहा कि अभी तक कहीं से किसी अप्रिय घटना का समाचार नहीं है और स्थिति नियंत्रण में है।|Hindi_F|other|7.000000
processed_hi_f_other_00460.wav|कारगिल के मुश्कोह इलाके में हुए हिमस्खलन के दौरान सेना की एक पोस्ट बर्फ की चपेट में आ गई थी।|Hindi_F|other|8.501333
processed_hi_f_books_02240.wav|अगर समय रहते स्थिति पर काबू नहीं पाया गया तो इसके गंभीर परिणामों से इनकार नहीं किया जा सकता।|Hindi_F|other|7.900000
processed_hi_f_politics_01744.wav|सालोदिया ने कहा कि मेरी वरिष्ठता होने के बावजूद भी सरकार ने मुख्य सचिव को एक्सटेंशन दिया है।|Hindi_F|other|7.900000
processed_hi_f_other_01369.wav|पार्टी सूत्रों ने यहां बताया कि तृणमूल कांग्रेस के सांसद जून की शुरुआत में शपथ ग्रहण करेंगे।|Hindi_F|other|6.528000
processed_hi_f_politics_01884.wav|आज के दौर में युवा सरकारी नौकरी की जगह अच्छी सैलरी पैकेज वाली प्राइवेट जॉब को तवज्जो देते है|Hindi_F|other|7.082667
processed_hi_f_politics_01834.wav|महाराष्ट्र के मुख्यमंत्री देवेंद्र फडणवीस दोनों दलों में शीर्ष पद के लिए स्वाभाविक पसंद हैं।|Hindi_F|other|6.976000
processed_hi_f_books_03782.wav|पशु भी अपने शारीरिक क्रियाकलापों तथा अन्य कार्यों को करने के लिए पेशीय बल का उपयोग करते हैं।|Hindi_F|other|7.456000
processed_hi_f_weather_00762.wav|पत्र के अनुसार बसपा ने भी नक्सल प्रभावित क्षेत्रों में विशेष सुरक्षा व्यवस्था की मांग की है।|Hindi_F|other|7.500000
processed_hi_f_health_01747.wav|पृथ्वीराज कपूर ने अपनी मौत से करीब एक महीना पहले जानकी शास्त्री को एक मार्मिक चिट्ठी लिखी थी|Hindi_F|other|7.700000
processed_hi_f_education_01149.wav|लेकिन उन लोगों को शायद ही इस बात की जानकारी हो कि मैं भी किसी मेडिकल इश्यू से जूझ सकती हूं।|Hindi_F|other|8.115000
processed_hi_f_health_00508.wav|आलसी काम तो नहीं करता पर दुर्व्यसनों का दास होता है, और दुर्व्यसन धन के बिना पूरे नहीं होते|Hindi_F|other|9.514667
processed_hi_f_books_02495.wav|पौधों को अत्यधिक घने होने से रोकने के लिए बीजों के बीच उचित दूरी होना अत्यंत महत्वपूर्ण है।|Hindi_F|other|8.300000
processed_hi_f_books_00950.wav|सागर से आने वाली हवाओं को विशाल कगार अवरोध पैदा करते हैं इसीलिए तटीय भाग में वर्षा होती है।|Hindi_F|other|8.053333
processed_hi_f_politics_04120.wav|मुख्यमंत्री योगी आदित्यनाथ ने आज स्वतंत्रता दिवस की पूर्व संध्या पर अमर शहीदों को नमन किया।|Hindi_F|other|7.754667
processed_hi_f_books_06083.wav|यह कहानी जीवन की उत्पत्ति और पृथ्वी नामक ग्रह पर जीवन के रूपों का विकास या जैवविविधता की है |Hindi_F|other|8.298667
processed_hi_f_general_01020.wav|रणनीतिक राजमार्ग पर विस्फोट के कारण स्थगित किए गए यातायात को बाद में फिर से शुरू किया गया।|Hindi_F|other|7.744000
processed_hi_f_books_06969.wav|जिसका प्रयोग अंग प्रतिरोपण में प्रतिरक्षा निरोधक कारक के रूप में रोगियों में किया जाता है।|Hindi_F|other|6.762667
processed_hi_f_books_06473.wav|इसका कारण बच्चों के प्रारंभिक जीवनकाल में उन्हें बहुत रक्षित पर्यावरण में रखना हो सकता है।|Hindi_F|other|6.890667
processed_hi_f_health_01548.wav|माता लक्ष्मी को धन की देवी माना जाता है इसलिए उनकी कृपा प्राप्ति का स्वप्न हर कोई देखता है|Hindi_F|other|7.680000
processed_hi_f_finance_00570.wav|बीमा कंपनियों और लाभार्थियों के बीच काम करने वाले मध्यस्थों की भूमिका बहुत ही अहम होती है।|Hindi_F|other|8.010521
processed_hi_f_general_00290.wav|पूर्वोत्तर भारत में सबसे प्रमुख संगठन उल्फा या यूनाइटेड लिबरेशन फ्रंट ऑफ असम उल्फा रहा है।|Hindi_F|other|8.298667
processed_hi_f_books_00221.wav|विश्वविख्यात मानी गई इस वास्तु को यूनेस्को ने विश्व विरासत स्थान के रूप में घोषित किया है।|Hindi_F|other|7.754667
processed_hi_f_books_00977.wav|हिमालय की प्राकृतिक दीवार के कारण पुनः अवरोध पैदा होकर प्रतिरोधी प्रकार की वृष्टि होती है।|Hindi_F|other|7.360000
processed_hi_f_finance_01466.wav|आमतौर पर प्रतिरक्षी तंत्र ट्यूमर की पहचान खतरा पैदा करने वाले तत्वों के तौर पर कर लेता है।|Hindi_F|other|8.100000
processed_hi_f_weather_00332.wav|ऐसे में पूंजी के दम पर कारोबार करने वाले क्षेत्रों को पूंजी जुटाने में दिक्कत हो सकती है।|Hindi_F|other|7.100000
processed_hi_f_books_05181.wav|अच्छा है कि क्लोरोफ्लोरो कार्बन के स्थान पर अब कम हानिकारक रसायनों का प्रयोग होने लगा है।|Hindi_F|other|8.064000
processed_hi_f_books_03355.wav|छोटे जीवों में कोशिकाओं की कम संख्या उनके क्रियाकलापों को किसी प्रकार प्रभावित नहीं करती।|Hindi_F|other|6.800000
processed_hi_f_books_08301.wav|उसने यह तर्क दिया कि भारत में उपनिवेशवाद से पहले अधिशेष का अधिग्रहण राज्य द्वारा होता था।|Hindi_F|other|9.216000
processed_hi_f_education_01858.wav|मध्यम वर्गीय बंगाली परिवार से ताल्लुक रखने वाली मौनी को विरासत में ही अभिनय कौशल मिला है।|Hindi_F|other|6.919167
processed_hi_f_finance_01851.wav|अगर आपके पास कस्टमाइज बीमा पॉलिसी है तो आप शिफ्टिंग में सारी सुविधाएं बरकरार नहीं रहेंगी।|Hindi_F|other|7.800000
processed_hi_f_books_03423.wav|परंतु जनक प्राप्त विभिन्न जीन के संयुक्त होने के परिणामस्वरूप लक्षण भिन्न भी हो सकते हैं।|Hindi_F|other|7.500000
processed_hi_f_books_04163.wav|क्या आपको याद है कि इसे सुनिश्चित करने में संपरीक्षित्र ने हमारी किस प्रकार सहायता की थी।|Hindi_F|other|7.840000
processed_hi_f_agri_00243.wav|पानी की टंकी से जब तक पानी निकलता रहता है तभी तक टंकी में ताजा जल आने की गुंजाइश रहती है।|Hindi_F|other|8.800000
processed_hi_f_weather_01750.wav|इसके बाद पहाड़ पर जश्न मना और विमल गुरुंग ने सार्वजनिक मंचों पर ममता बनर्जी की तारीफ की।|Hindi_F|other|8.416000
processed_hi_f_weather_00503.wav|कुछ क्षेत्रों में तो यह प्रणाली क्रियान्वित हो चुकी है जिसके सार्थक परिणाम सामने आए हैं।|Hindi_F|other|6.944000
processed_hi_f_books_02552.wav|खरपतवार को हटाने एवं उनकी वृद्धि को नियंत्रित करने के लिए किसान विभिन्न तरीके अपनाता है।|Hindi_F|other|6.421333
processed_hi_f_other_00966.wav|उन्होंने बताया कि नक्सल प्रभावित राज्यों में केंद्रीय अर्धसैनिक बलों की तैनाती की जाएगी।|Hindi_F|other|6.560000
processed_hi_f_education_00900.wav|एक बार सब्मिट होने के बाद आवेदन पत्र में किसी भी प्रकार का कोई बदलाव नहीं किया जा सकेगा।|Hindi_F|other|7.000000
processed_hi_f_books_02588.wav|पिछली कक्षाओं में पौधों से प्राप्त होने वाले खाद्य पदार्थों के विषय में आप पढ़ चुके हैं।|Hindi_F|other|7.893333
processed_hi_f_books_00247.wav|पुणे में प्रतिवर्ष सवाई गंधर्व के नाम से आयोजित किया जाने वाला संगीत महोत्सव विख्यात है।|Hindi_F|other|7.210667
processed_hi_f_other_05191.wav|लगातार हो रही भारी बारिश से वाराणसी समेत पूर्वांचल में सब्जियों की भारी किल्लत हो गई है।|Hindi_F|other|7.210667
processed_hi_f_books_04227.wav|हमने देखा कि जब साधारण लवण को आसुत जल में घोला जाता है तो यह उसे अच्छा चालक बना देता है।|Hindi_F|other|9.066667
processed_hi_f_books_02587.wav|समुद्र के तटीय क्षेत्रों में रहने वाले लोग मछली का मुख्य आहार के रूप में उपयोग करते हैं।|Hindi_F|other|6.400000
processed_hi_f_books_04295.wav|आपने यह भी जाना था कि कुछ सीमाओं तक हम इन विनाशकारी परिघटनाओं से अपना बचाव कर सकते हैं।|Hindi_F|other|8.256000
processed_hi_f_books_01788.wav|यह लेंस एक धातु की नली में इस प्रकार रखते हैं कि उनके बीच की दूरी को परिवर्तित कर सकें।|Hindi_F|other|6.762667
processed_hi_f_health_02969.wav|इसमें फैजल खान रामाधीर सिंह से अपने पिता और दादा की मौत का बदला लेते हुए दिखाई देते हैं|Hindi_F|other|7.477333
processed_hi_f_finance_02138.wav|इस पॉलिसी के तहत कंपनी ने अब राजनीतिक विज्ञापनों के साथ डिस्क्लेमर अनिवार्य कर दिया है।|Hindi_F|other|7.328000
processed_hi_f_books_03794.wav|घर्षण बल सभी गतिशील वस्तुओं पर लगता है और इसकी दिशा सदैव गति की दिशा के विपरीत होती है।|Hindi_F|other|8.373333
processed_hi_f_agri_01876.wav|रिपोर्टों के अनुसार विभिन्न पशु और वनस्पतियां अभूतपूर्व ढंग से विलुप्त होती जा रही हैं।|Hindi_F|other|7.058500
processed_hi_f_books_03536.wav|हाइड्रा में मुकुल से नया जीव विकसित होता है इसलिए इस प्रकार के जनन को मुकुलन कहते हैं।|Hindi_F|other|7.500000
processed_hi_f_books_00816.wav|हिमालय में कोई एक पर्वत श्रेणी न होकर अनेक समानांतर पर्वत श्रेणियों का समावेश होता है।|Hindi_F|other|7.370667
processed_hi_f_weather_01428.wav|जलदाय विभाग द्वारा लाठी और रामदेवरा ग्रामीण क्षेत्रों में बूस्टिंग स्टेशन बनाए गए हैं।|Hindi_F|other|8.309333
processed_hi_f_books_05295.wav|पता कीजिए कि आपके क्षेत्र में लोगों का जल प्रदूषण के बारे में जानकारी का स्तर क्या है।|Hindi_F|other|6.720000
processed_hi_f_education_00578.wav|एसपी सिटी देवेंद्र पींचा का कहना है कि मेडिकल परीक्षण के बाद आगे की कार्रवाई की जाएगी।|Hindi_F|other|7.400000
processed_hi_f_health_01924.wav|विष्णु प्रभाकर ने अपनी किताब आवारा मसीहा में शरतचंद्र की जिंदगी के कई पहलु को उकेरा है|Hindi_F|other|7.300000
processed_hi_f_books_01265.wav|उसी प्रकार यदि उन दोनों पिंडों के मध्य की दूरी को दोगुना करें तो बल एक चौथाई हो जाएगा।|Hindi_F|other|6.656000
processed_hi_f_books_06363.wav|जब मच्छर दूसरे मानव को काटता है तब जीवाणुज काटने के साथ मानव के शरीर में चले जाते हैं।|Hindi_F|other|8.245333
processed_hi_f_health_00228.wav|यानी यह अमानवीय प्रथा जारी रहेगी और सेप्टिक टैंकों में सफाई कर्मियों की मौत होती रहेगी|Hindi_F|other|8.298667
processed_hi_f_education_00996.wav|बाद में बधावा ने मक्खन को लाहौर बुलाया था जहां उसे हथियार चलाने का प्रशिक्षण दिया गया।|Hindi_F|other|7.035271
processed_hi_f_books_04079.wav|आप एक मनोरंजक क्रियाकलाप द्वारा यह दर्शा सकते हैं कि ध्वनि डोरियों में भी चल सकती है।|Hindi_F|other|6.900000
processed_hi_f_general_00428.wav|मैं फिल्मों में अभिनय और नृत्य जारी रखूंगी लेकिन कभी भी फिल्म का निर्माण नहीं करूंगी।|Hindi_F|other|7.018667
processed_hi_f_education_00590.wav|स्क्रॉल को मैं ज्ञान नहीं दे रहा क्योंकि वो ज्ञान लेने की स्थिति से बाहर जा चुके हैं।|Hindi_F|other|7.464833
processed_hi_f_education_02089.wav|जैसे पृथ्वी अपनी धुरी पर घूमती है उसी प्रकार से वह भी इस ब्रह्मांड में विचरण करती है।|Hindi_F|other|8.149833
processed_hi_f_finance_01190.wav|विश्वसनीय संचालन आपको अपनी निवेश लागतों को तुरंत पुनर्प्राप्त करने की अनुमति देता है।|Hindi_F|other|6.837896
processed_hi_f_weather_00940.wav|इसमें बटालिक सेक्टर में भारतीय सेना की एक पोस्ट हिमपात की चपेट में आकर दफ्न हो गई है।|Hindi_F|other|6.922667
processed_hi_f_politics_02178.wav|टीम के सदस्यों ने यहां आए मरीजों से भी बातचीत की और स्वास्थ्य सुविधाओं की जानकारी ली।|Hindi_F|other|7.082667
processed_hi_f_weather_01994.wav|राष्ट्रपति ने कहा है कि मैंने पूरी सरकार को गर्मी दूर करने के उपायों में लगा दिया है।|Hindi_F|other|8.448000
processed_hi_f_health_02993.wav|कोहली ने एक वेब शो में सचिन तेंदुलकर से अपनी जिंदगी के जुड़ाव को लेकर खास बातें बताईं|Hindi_F|other|7.232000
processed_hi_f_books_05188.wav|विशेषज्ञों ने यह चेतावनी दी है कि वायु प्रदूषक इसके सफेद संगमरमर को बदरंग कर रहे हैं।|Hindi_F|other|7.786667
processed_hi_f_books_08185.wav|एक अन्य क्षेत्र से आए यात्री के लिए स्थानीय क्षेत्र की भाषा का ज्ञान कितना आवश्यक है।|Hindi_F|other|6.600000
processed_hi_f_books_05330.wav|विशिष्ट केलासीय संरचना के लिए उत्तरदायी घटकों में से दो महत्वपूर्ण घटक इस प्रकार हैं।|Hindi_F|other|7.936000
processed_hi_f_health_02775.wav|दो और तीन दिसंबर की रात अस्पताल में इलाज करा रहे डीएससी के तीन जवानों की भी मौत हो गई|Hindi_F|other|7.274667
processed_hi_f_general_01054.wav|यह मानकर कि अगर मनुष्य के व्यक्तित्व का निर्माण होगा तो समाज स्वयं ही अपनी राह चलेगा।|Hindi_F|other|7.882667
processed_hi_f_weather_02180.wav|अमरिंदर ने कहा कि अगर बादल गंभीर होते तो वह बीजेपी के साथ अपने रिश्ते तोड़ चुके होते।|Hindi_F|other|8.000000
processed_hi_f_health_00129.wav|सिंगन्ना को सीने पर दस गोलियां लगीं और कार्यकर्ता नचिका के साथ उनकी मौक़े पर मौत हो गई|Hindi_F|other|8.288000
processed_hi_f_books_05098.wav|आपने यह सुना होगा कि ऐसे बहुत से कृत्रिम उपग्रह हैं जो पृथ्वी की परिक्रमा कर रहे हैं।|Hindi_F|other|8.586667
processed_hi_f_other_02250.wav|स्वामी ने यह बयान अगरतला में आयोजित सांस्कृतिक गौरव संगोष्ठी के दौरान बोलते हुए दिया।|Hindi_F|other|7.300000
processed_hi_f_finance_01376.wav|जेएसडब्ल्यू एनर्जी विस्तार योजनाओं के लिए प्रवर्तकों की हिस्सेदारी बेचकर फंड जुटाएगी।|Hindi_F|other|7.104938
processed_hi_f_education_01337.wav|पर स्टार न्यूज से एबीपी न्यूज में स्थानांतरण इतना आसान नहीं है जितना बताया जा रहा है।|Hindi_F|other|7.882792
processed_hi_f_health_02738.wav|इसके बाद उसने प्रेमिका को घायल करने के बाद खुद को भी चाक़ू मार लिया और फिर जहर खा लिया|Hindi_F|other|8.192000
processed_hi_f_books_00667.wav|आज हमारे पास इतिहास के अनेक साधन और उन साधनों के आधार पर लिखे गए ग्रंथ भी उपलब्ध हैं।|Hindi_F|other|7.700000
processed_hi_f_politics_01737.wav|इन दोनों कैबिनेट मंत्रियों को भ्रष्टाचार के आरोप में मुख्यमंत्री ने बर्खास्त किया है।|Hindi_F|other|6.549333
processed_hi_f_education_02158.wav|नियुक्ति के लिए परीक्षा कराने का जिम्मा टाटा कंसल्टेंसी सर्विस टीसीएस को दिया गया था।|Hindi_F|other|7.430021
processed_hi_f_health_02696.wav|राजस्थान के बूंदी जिले के ग्राम काछोला के तालाब में डूबने से दो किशोरों की मौत हो गई|Hindi_F|other|7.242667
processed_hi_f_politics_03847.wav|ज्ञात हो कि पिछले तीन दिनों से छात्र अपने परिणामों में हुई धांधली के खिलाफ एकजुट थे।|Hindi_F|other|7.626667
processed_hi_f_health_02834.wav|पर पूरा दिमाग लड़ाने के बाद भी पंचम ये निर्णय नहीं ले पाए कि इनमें से किसे छाँटा जाए|Hindi_F|other|7.232000
processed_hi_f_politics_02035.wav|इसके अलावा स्टोन होने का मुख्य कारण बॉडी में अधिक मात्रा में कैल्शियम की मौजूदगी है।|Hindi_F|other|6.677333
processed_hi_f_weather_02201.wav|हालांकि उनका कहना था कि प्रथम दृष्ट्या यह घटना खराब मौसम व खराब दृश्यता के चलते हुई।|Hindi_F|other|8.200000
processed_hi_f_health_02847.wav|अधिकारियों का अनुमान है कि सिच्वान प्रांत में कम से कम पांच हजार लोगों की मौत हुई है|Hindi_F|other|6.933333
processed_hi_f_weather_00698.wav|अब मौसम में तो बदलाव हो ही रहा है लेकिन साथ ही ह्यूमन बॉडी में भी बदलाव होने लगा है।|Hindi_F|other|8.597333
processed_hi_f_agri_00703.wav|इसका फल पेट व हृदय संबंधित रोगों तथा अन्य बीमारियों के उपचार के लिए उपयुक्त होता है।|Hindi_F|other|7.476458
processed_hi_f_weather_00631.wav|कुछ लोग इलेक्ट्रॉनिक्स प्रचार माध्यमों से वातावरण या मानसिकता बदलने की बात करते हैं।|Hindi_F|other|6.805333
processed_hi_f_weather_01247.wav|इन सब चीजों को देख कहा जा सकता है कि राजस्थान में कांग्रेस के लिए संकट के बादल हैं।|Hindi_F|other|6.112000
processed_hi_f_politics_02018.wav|।इसके अलावा महासभा के सदस्यों ने भी इस फिल्म के खिलाफ आज जयपुर में प्रदर्शन किया है|Hindi_F|other|6.944000
processed_hi_f_weather_00370.wav|ग्रामीण क्षेत्रों में शिविर लगाकर दिव्यांगजनों को दिव्यांगता प्रमाणपत्र दिया जाएगा।|Hindi_F|other|6.700000
processed_hi_f_health_01774.wav|शुरुआत में आपको किसी एक्सपर्ट् या किसी सलाहकार की निगरानी में ही व्यायाम करना चाहिए|Hindi_F|other|6.293333
processed_hi_f_books_08656.wav|इस तरह शेख के नैतिक अधिकार की पुष्टि होती थी और आम लोगों का उनकी ओर झुकाव बढ़ता था।|Hindi_F|other|7.136000
processed_hi_f_education_01462.wav|वहीं ड्वेन ब्रावो ने पहली पारी में तीन विकेट लेकर गेंदबाजी में भी अपना कौशल दिखाया।|Hindi_F|other|7.871187
processed_hi_f_weather_00495.wav|इसके अलावा शहर में विभिन्न क्षेत्रों में श्रीकृष्ण जन्माष्टमी का आयोजन किया गया है।|Hindi_F|other|7.072000
processed_hi_f_books_02596.wav|बीजों को उचित गहराई पर बोना तथा उनके बीच उचित दूरी रखना अच्छी उपज के लिए आवश्यक है।|Hindi_F|other|7.700000
processed_hi_f_politics_00316.wav|अगर मैं कोई स्थान बता दूं और फिर मैं वहां न मिलूं तो ये तो नियम का उल्लंघन ही होगा।|Hindi_F|other|8.000000
processed_hi_f_weather_01818.wav|आपकी बातों को तवज्जो नहीं दी जाती तो अपनी कुर्सी के पीछे ऊंचे पहाड़ का चित्र लगाएं।|Hindi_F|other|7.349333
processed_hi_f_education_01046.wav|ऐसे में अखिल भारतीय सेवा में पदोन्नत होने के लिए उनकी फिर से परीक्षा लेना गलत होगा।|Hindi_F|other|7.186208
processed_hi_f_books_00195.wav|तकनीकी दृष्टि से समग्र गुफा स्थापत्य और उकेरे हुए शिल्प का एकत्रित उदाहरण होती है।|Hindi_F|other|7.050667
processed_hi_f_books_07472.wav|प्रत्येक जीव का उन परिस्थितियों का एक निश्चित परास होता है जिसे वह सहन कर सकता है।|Hindi_F|other|6.634667
processed_hi_f_politics_00474.wav|स्थानीय दुकानदारों ने नगर परिषद से टूटी स्लैब की जगह नई स्लैब लगाने की मांग की है।|Hindi_F|other|7.400000
processed_hi_f_books_01166.wav|सीमेंट उद्योग का वितरण भी सीमेंट के लिए आवश्यक कच्चे माल की उपलब्धता पर निर्भर है।|Hindi_F|other|6.600000
processed_hi_f_general_01600.wav|संस्कृत भाषा में मूर्छा का अर्थ होता है सभी मानसिक गतिविधियों के निलंबन की अवस्था।|Hindi_F|other|6.922667
processed_hi_f_health_02744.wav|बुधवार को हरिश्चंद्र की मौत की खबर मिलते ही छतनाग और उस्तापुर गांव में बवाल मच गया |Hindi_F|other|6.432000
processed_hi_f_health_00097.wav|दो गांव के दो गुटों में आधा घंटा हुई पत्थरबाजी, यहां चोट लगना सौभाग्य माना जाता है|Hindi_F|other|7.400000
processed_hi_f_health_01595.wav|उस अनजान व्यक्ति ने बच्ची को इलाज के लिए उसे ढाका स्क्वेयर अस्पताल में भर्ती कराया|Hindi_F|other|7.189333
processed_hi_f_books_06610.wav|किसी भी लत से छुटकारा पाने के लिए परामर्श तथा चिकित्सा सहायता की आवश्यकता होती है।|Hindi_F|other|6.240000
processed_hi_f_weather_00855.wav|इसके अलावा बरसात के मौसम को मद्देनजर रखते हुए शहर के नालों की सफाई भी करवाई जाएगी।|Hindi_F|other|7.349333
processed_hi_f_general_00395.wav|जिंदा ठूंठ कविता में ठूंठ के सिर पर उल्लू का बैठना उसके विनाश की ओर संकेत करता है।|Hindi_F|other|7.100000
processed_hi_f_books_02634.wav|सूक्ष्मजीव इतने छोटे होते हैं कि उन्हें बिना यंत्र की सहायता से नहीं देखा जा सकता।|Hindi_F|other|5.856000
processed_hi_f_finance_00015.wav|गोपनीय दस्तावेज में कथित तौर पर सैन्य खुफिया और देश की गोपनीय नीति पर सूचनाएं थी।|Hindi_F|other|7.998896
processed_hi_f_politics_01057.wav|फारुख अब्दुल्ला पश्चिम बंगाल मामले में मुख्यमंत्री ममता बनर्जी का समर्थन किया है।|Hindi_F|other|6.304000
processed_hi_f_books_05234.wav|इन विकल्पों की वायु की गुणवत्ता पर प्रभाव के बारे में अपनी कक्षा में चर्चा कीजिए।|Hindi_F|other|6.474667
processed_hi_f_books_01752.wav|इसलिए निकट दृष्टिदोष के नेत्रों के लिए ऋणात्मक शक्ति के चश्मों का उपयोग करते हैं।|Hindi_F|other|6.496000
processed_hi_f_other_02056.wav|उन्होंने यह भी कहा कि नक्सलियों का सहयोग लेने वाले प्रत्याशियों पर कार्रवाई होगी।|Hindi_F|other|6.933333
processed_hi_f_general_02627.wav|इग्नू के अलावा भी डिस्टेंस एजुकेशन के अधिकृत केंद्रों से इसकी शिक्षा ले सकते हैं।|Hindi_F|other|6.784000
processed_hi_f_books_02525.wav|इससे मिट्टी भुरभुरी एवं सरंध्र हो जाती है जिसके कारण गैस विनिमय सरलता से होता है।|Hindi_F|other|7.100000
processed_hi_f_general_02455.wav|पावर ब्लॉक में तारों में बिजली का करंट नहीं रहे इसलिए उसे डिस्चार्ज किया जाता है।|Hindi_F|other|7.072000
processed_hi_f_weather_00491.wav|केबल मालिक राजेश धीमान का कहना तूफान ने केबल की तारों को काफी नुकसान पहुंचा दिया।|Hindi_F|other|7.082667
processed_hi_f_agri_00732.wav|सेल्युलाइट को रोकने में मदद करने के लिए फल और सब्जियां सर्वश्रेष्ठ आहार होती हैं।|Hindi_F|other|6.686979
processed_hi_f_weather_00713.wav|गौरतलब है कि इस चुनावी मौसम में ईटीवी द्वारा कई चैनलों की लॉन्चिंग की जा चुकी है।|Hindi_F|other|7.626667
processed_hi_f_books_07094.wav|हम प्रतिदिन सूक्ष्मजीवों तथा सूक्ष्मजीवीय व्युत्पन्न उत्पादों का प्रयोग करते हैं।|Hindi_F|other|6.624000
processed_hi_f_politics_04173.wav|तुर्की की जनता ने अमरीकी राष्ट्रपति के अंकारा पहुंचने पर सड़कों पर प्रदर्शन किया।|Hindi_F|other|6.677333
processed_hi_f_general_02344.wav|पत्थरों की कटिंग और उत्खनन व विस्फोट के समय मजदूर मुंह खुला रखकर ही काम करते हैं।|Hindi_F|other|7.800000
processed_hi_f_health_02075.wav|इसी दौरान उन्हें एक ध्रुवीय भालू दिखा, जो अपनी जिंदगी की आखिरी घड़ियां गिन रहा था|Hindi_F|other|6.700000
processed_hi_f_finance_00507.wav|आखिर सरकार का काम केवल जनता से टैक्स वसूलना और उस पैसे से अय्याशी करना रह गया है।|Hindi_F|other|7.337125
processed_hi_f_books_06282.wav|बाकी जो कुछ हुआ वह मानव इतिहास या वृद्धि का भाग और सभ्यता की प्रगति का हिस्सा है।|Hindi_F|other|5.941333
processed_hi_f_books_05127.wav|उन्होंने यह प्रमाणित किया कि सभी ग्रह सूर्य की परिक्रमा करते हैं पृथ्वी की नहीं।|Hindi_F|other|6.500000
processed_hi_f_health_00368.wav|बुरी तरह से जख्मी पप्पू को वह लोग अस्पताल में ले गए, जहां देर रात उसकी मौत हो गई|Hindi_F|other|6.272000
processed_hi_f_education_02517.wav|आरपी भारद्वाज ने कहा कि मानवीय मूल्यों से ही इंसान की इंसानियत की पहचान होती है।|Hindi_F|other|7.499667
processed_hi_f_weather_01297.wav|स्टोरीवाला नाम से मशहूर मिश्रा ने लेखन के अनेकों क्षेत्रों में अपनी धाक जमाई है।|Hindi_F|other|7.082667
processed_hi_f_books_02960.wav|फिल्टर पत्र का उपयोग कर इसे सुखा लीजिए और फिर रुई के छोटे टुकड़े में लपेट लीजिए।|Hindi_F|other|6.800000
processed_hi_f_books_03220.wav|किसी क्षेत्र की मृदा के भौतिक गुणों पर वृक्षारोपण और वनस्पति का प्रभाव पड़ता है।|Hindi_F|other|6.090667
processed_hi_f_general_02884.wav|उपन्यास को पढ़ने की उत्कंठा अंत तक बनी रहती है और यही इसकी सबसे बड़ी विशेषता है।|Hindi_F|other|7.989333
processed_hi_f_books_03993.wav|घर्षण इस बात पर निर्भर करता है कि दो पृष्ठ एक दूसरे को कितने बलपूर्वक दबाते हैं।|Hindi_F|other|7.370667
processed_hi_f_books_02836.wav|आप घर पर प्रतिदिन काम में आने वाली बहुत सी प्लास्टिक की वस्तुओं से परिचित होंगे।|Hindi_F|other|5.728000
processed_hi_f_politics_00949.wav|उन्होंने कहा कि ऐसी निष्ठुर और निर्मम सरकार को शासन करने का कोई अधिकार नहीं है।|Hindi_F|other|6.700000
processed_hi_f_general_02387.wav|भारत में जाकिर पर मनी लॉन्ड्रिंग और आतंकवादी गतिविधियों को बढ़ावा देने का आरोप।|Hindi_F|other|6.944000
processed_hi_f_other_02553.wav|तीनों आरोपियों के खिलाफ आत्महत्या के लिए दुष्प्रेरणा का मामला दर्ज किया गया है।|Hindi_F|other|6.240000
processed_hi_f_books_07972.wav|उत्पादकों एवं उपभोक्ताओं के श्वसन क्रिया के माध्यम से वायुमंडल में वापस आती है।|Hindi_F|other|7.488000
processed_hi_f_agri_00922.wav|इसलिए किसान धैर्यपूर्वक सरकारी बीज बिक्री केंद्र या अन्य दुकानों से बीज खरीदें।|Hindi_F|other|7.700000
processed_hi_f_books_05327.wav|केलासों में स्थित आयनों का विशिष्ट विन्यास जिसके कारण होता है वह प्रमुख घटक है।|Hindi_F|other|7.402667
processed_hi_f_politics_00857.wav|साथ ही गरीब छात्रों के लिए चलाए जा रहे डिजिटल साक्षरता अभियान का भी जायजा लिया।|Hindi_F|other|7.082667
processed_hi_f_books_01250.wav|इसी प्रकार सूर्य भी पृथ्वी के साथ अन्य सभी ग्रहों को अपनी ओर आकर्षित करता होगा।|Hindi_F|other|6.900000
processed_hi_f_health_02589.wav|गाजियाबाद में शुक्रवार सुबह उजीना ड्रेन में डूबने से तीन सगी बहनों की मौत हो गई|Hindi_F|other|7.797333
processed_hi_f_education_01642.wav|पदों को भरने के लिए संस्थान अक्तूबर में सीआरपी पीओ एमटी परीक्षा का आयोजन करेगा।|Hindi_F|other|7.360354
processed_hi_f_books_04919.wav|अतः उत्तर और दक्षिण ध्रुवीय प्रदेशों का अभ्यास करने के लिए वे उपयोगी नहीं होते।|Hindi_F|other|6.997333
processed_hi_f_books_08417.wav|इन्हीं स्थलों पर बाद में विशाल मंदिरों का निर्माण हुआ और वे तीर्थस्थल माने गए।|Hindi_F|other|7.082667
processed_hi_f_politics_03738.wav|हमें विश्वास हुआ था कि भारतीय प्रतिनिधियों को इस कमेटी में पूर्ण स्थान मिलेगा।|Hindi_F|other|6.389333
processed_hi_f_education_01707.wav|इस परीक्षा के बाद उम्मीदवारों को डिक्टेशन टेस्ट और पैराग्राफ रीडिंग करना होगा।|Hindi_F|other|5.595646
processed_hi_f_weather_01452.wav|इस रकम से बिहार सरकार सूखे की स्थिति में डीजल सब्सिडी और दूसरी योजनाएं चलाएगी।|Hindi_F|other|6.666667
processed_hi_f_politics_01747.wav|उनको भी तो पति के अर्धांगी होने से राजकाज का सुख भोगने का बराबरी का अधिकार है।|Hindi_F|other|8.448000
processed_hi_f_health_00873.wav|पिस्तौल नहीं चलती तो वे चाकू से उस पर हमला करते और उसे मौत के घाट उतार देते थे|Hindi_F|other|7.500000
processed_hi_f_books_03246.wav|आपके अपने क्षेत्र में जैव विविधता को विक्षोभित करने वाले कारकों की सूची बनाइए।|Hindi_F|other|7.850667
processed_hi_f_books_00451.wav|तंजौर के भोसले राजवंश ने मराठी और दक्षिणी भाषाओं के नाटकों को प्रोत्साहन दिया।|Hindi_F|other|7.381333
processed_hi_f_finance_00282.wav|हर्षवर्धन रुंगटा के मुताबिक सोने में निवेश करना इक्विटी से ज्यादा सुरक्षित है।|Hindi_F|other|6.524438
processed_hi_f_weather_00735.wav|मौसम विभाग ने पर्वतीय इलाकों में मार्च तक भारी बर्फबारी का अलर्ट जारी किया है।|Hindi_F|other|7.700000
processed_hi_f_books_00866.wav|उच्चभूमि की पूर्व की ओर की ढलान अधिक तीव्र है और वह कगार की तरह दिखाई देता है।|Hindi_F|other|6.560000
processed_hi_f_books_00627.wav|ऐतिहासिक विरासत का संवर्धन करने हेतु हमें कुछ बातों की सावधानी रखना आवश्यक है।|Hindi_F|other|6.560000
processed_hi_f_books_05240.wav|सोचिए तथा उन क्रियाकलापों की सूची बनाइए जिनके लिए हमें जल की आवश्यकता होती है।|Hindi_F|other|6.500000
processed_hi_f_books_04002.wav|अपनी कक्षा के बुलेटिन बोर्ड पर इन चित्रों को उचित शीर्षक सहित प्रदर्शित कीजिए।|Hindi_F|other|5.845333
processed_hi_f_books_03960.wav|उपरोक्त सभी परिस्थितियों में हम दक्षता में वृद्धि के लिए घर्षण को कम करते हैं। |Hindi_F|other|5.888000
processed_hi_f_education_01194.wav|तीर्थंकर प्रभु आदिनाथ का ज्ञान कल्याणक महोत्सव गुरुवार को धूमधाम से मनाया गया।|Hindi_F|other|8.265937
processed_hi_f_books_02488.wav|अच्छे और स्वस्थ बीजों को क्षतिग्रस्त बीजों से अलग करने की यह एक अच्छी विधि है।|Hindi_F|other|6.300000
processed_hi_f_general_00364.wav|भारत और श्रीलंका के राष्ट्राध्यक्षों ने जाफना में एक स्टेडियम का उद्घाटन किया।|Hindi_F|other|6.700000
processed_hi_f_general_02247.wav|पांच मैचों की सीरीज यहां लालभाई कॉन्ट्रैक्टर क्रिकेट स्टेडियम में खेली जाएगी।|Hindi_F|other|5.952000
processed_hi_f_agri_00915.wav|इस समस्या का समाधान केवल नांगल दर्गू वाटर टैंक में पानी आने से ही हो सकता है।|Hindi_F|other|6.700000
processed_hi_f_politics_01315.wav|पूर्व विधायक रविंद्र मोल्हू अब तक बसपा सुप्रीमो मायावती के करीबी माने जाते थे|Hindi_F|other|7.765333
processed_hi_f_health_01680.wav|पोस्टमार्ट्म रिपोर्ट के मुताबिक नाजरीन की मौत ब्लास्ट में घायल होने से हुई है|Hindi_F|other|6.357333
processed_hi_f_health_02704.wav|जबकि अस्पताल पहुंचते ही इश्तियाक की पुत्री महक और फिर उसकी पत्नी की मौत हो गई|Hindi_F|other|6.858667
processed_hi_f_general_00685.wav|इन जीवाश्मों के अध्ययन से वैज्ञानिकों को पृथ्वी के विकास की जानकारी मिलती है।|Hindi_F|other|6.752000
processed_hi_f_health_01603.wav|उत्तर प्रदेश सरकार ने राज्य को दिमागी बुखार से मुक्त् हो जाने का दावा किया है|Hindi_F|other|6.026667
processed_hi_f_weather_03265.wav|शिवाजी महाराज की प्रजाहित की नीति को उन्होंने अपने कार्यकाल में आगे जारी रखा।|Hindi_F|other|5.600000
processed_hi_f_education_01579.wav|सही मायनों में पुष्पांजलि हमारी श्रद्धा व उच्च जीवन मूल्यों की प्रतीक रही है।|Hindi_F|other|6.234187
processed_hi_f_agri_01310.wav|एक साल पहले यह क्षेत्र बिक्री में गिरावट और कम क्षमता इस्तेमाल से जूझ रहा था।|Hindi_F|other|6.675354
processed_hi_f_books_00146.wav|चित्रों में नवीन प्राणियों और वनस्पतियों का भी समावेश किया हुआ दिखाई देता है।|Hindi_F|other|7.040000
processed_hi_f_general_00710.wav|जानते हैं कि क्रिकेट बोर्ड किस आधार पर इस कॉन्ट्रैक्ट लिस्ट को तैयार करता है।|Hindi_F|other|6.218667
processed_hi_f_books_01976.wav|ऐसा संतुलन सुलभ न होने के कारण उन्हें पूर्णता में समझने वाले विरले मिलते हैं।|Hindi_F|other|7.400000
processed_hi_f_education_02275.wav|ऐसे ही मामले में पेशी पर गए दस्यु सरगना ज्ञान सिंह को लू ने चपेट में ले लिया।|Hindi_F|other|7.557729
processed_hi_f_books_02834.wav|यह क्रियाकलाप आपको संश्लेषित कपड़ों के गुणधर्मों के बारे में क्या बतलाता है।|Hindi_F|other|5.717333
processed_hi_f_general_00677.wav|यातायात नियमों का पालन नहीं करने वालों के खिलाफ सख्ती बरतने की हिदायत दी गई।|Hindi_F|other|6.000000
processed_hi_f_books_05005.wav|ग्रहों की सूर्य से दूरी बढ़ने पर उनके परिक्रमण काल में भी वृद्धि हो जाती है।|Hindi_F|other|8.330667
processed_hi_f_books_06746.wav|संतति संकर पशुओं का प्रयोग व्यापारिक स्तर पर उत्पादन के लिए किया जा सकता है।|Hindi_F|other|6.485333
processed_hi_f_books_04379.wav|भारत में पूर्वी तटीय तथा अंडमान और निकोबार महाद्वीपों की स्थिति ज्ञात कीजिए।|Hindi_F|other|7.349333
processed_hi_f_books_01924.wav|दोपहर को किसी दिवंगत मित्र की भतीजी के विवाह के लिए सौ देना अनिवार्य हो गया।|Hindi_F|other|6.000000
processed_hi_f_books_05018.wav|ग्रहों की परिक्रमा करने वाले पिंडों के लिए ही उपग्रह शब्द का उपयोग करते हैं।|Hindi_F|other|6.000000
processed_hi_f_health_00049.wav|करण जौहर कार्गिल गर्ल गुंजन सक्सेना की जिंदगी पर आधारित फिल्म लेकर आ रहे हैं|Hindi_F|other|6.400000
processed_hi_f_health_02770.wav|सीओ दिनेश चंद्र ने बताया कि आफरीन की मौत के बाद शव कब्र में दफन किया गया था|Hindi_F|other|7.786667
processed_hi_f_books_02713.wav|यह वायरस श्वास के साथ ली जाने वाली वायु के साथ शरीर में प्रवेश कर जाते हैं।|Hindi_F|other|5.834667
processed_hi_f_weather_01504.wav|खंडेलवाल का कहना है कि ग्वार की बुआई पर अभी अनिश्चितता के बादल छाए हुए हैं।|Hindi_F|other|6.570667
processed_hi_f_finance_00676.wav|जीएसटी लागू हो जाने के बाद अप्रत्यक्ष करों को लेकर अटकलें भी शेष नहीं बचीं।|Hindi_F|other|7.300000
processed_hi_f_education_02330.wav|संसाधिका श्रीमती इंदिरा सिंह ने अपठित गद्यांश पर अपने ज्ञान को वितरित किया।|Hindi_F|other|8.416854
processed_hi_f_health_00688.wav|जिंदगी के सफर में ऐसे उद्देश्यों के प्रति मन में अटूट विश्वास होना जरूरी है|Hindi_F|other|6.272000
processed_hi_f_politics_00852.wav|मुख्यमंत्री ने बताया कि बचाए गए लोगों को चिकित्सीय जांच के लिए भेजा गया है।|Hindi_F|other|5.900000
processed_hi_f_books_04534.wav|परितारिका नेत्र में प्रवेश करने वाले प्रकाश की मात्रा को नियंत्रित करती है।|Hindi_F|other|6.080000
processed_hi_f_politics_00890.wav|गौरीगंज के युवा कांग्रेस नेता अभय शुक्ला उर्फ रिज्जू ने यह पोस्टर लगाया है।|Hindi_F|other|6.250667
processed_hi_f_agri_00600.wav|जो किसान इस पद्धति से खेती करने लगे हैं उन्हें अच्छे परिणाम मिल भी रहे हैं।|Hindi_F|other|6.245792
processed_hi_f_books_04204.wav|दोनों तारों के स्वतंत्र सिरों को क्षणमात्र के लिए एक दूसरे से स्पर्श कराइए।|Hindi_F|other|6.500000
processed_hi_f_weather_00565.wav|इसके साथ ही छात्रों ने लोगों को गर्मी से बचने के लिए कुछ घरेलू नुस्खे बताए।|Hindi_F|other|6.500000
processed_hi_f_finance_01303.wav|अप्रैल को वार्षिक लेखाबंदी होने के कारण बैंकों में पब्लिक डीलिंग नहीं होगी।|Hindi_F|other|6.408333
processed_hi_f_books_00182.wav|मध्य प्रदेश के सांची का स्तूप प्रथम सम्राट अशोक के कार्यकाल में बनाया गया।|Hindi_F|other|6.000000
processed_hi_f_books_00501.wav|मनोरंजन और शारीरिक व्यायाम की दृष्टि से की जाने वाली कृति को खेल कहते हैं।|Hindi_F|other|5.877333
processed_hi_f_books_01283.wav|पृथ्वी उसके समीप के सभी पिंडों को गुरुत्वीय बल से अपनी ओर आकर्षित करती है।|Hindi_F|other|5.578667
processed_hi_f_health_01383.wav|आज इसी क्रम में हम त्वचा के लिए कुछ उपयोगी नुस्खो के बारे में चर्चा करेंगे|Hindi_F|other|6.261333
processed_hi_f_books_07138.wav|आधुनिक जैव प्रौद्योगिकी के विकास में निम्न दो प्रमुख तकनीकों का योगदान है।|Hindi_F|other|5.400000
processed_hi_f_health_01803.wav|हर कोई चाहता कि वह और उसके घर के सदस्य इस बीमारी से दूर ही रहे तो अच्छा है|Hindi_F|other|7.488000
processed_hi_f_agri_00348.wav|अंजीर का लेप बनाकर जख्म वाली जगह पर लगाने से जख्म जल्दी ही ठीक हो जाता है।|Hindi_F|other|7.348750
processed_hi_f_books_05881.wav|जीन को डीएनए अनुक्रम के शब्दों में साहित्यिक रूप से परिभाषित करना कठिन है।|Hindi_F|other|5.877333
processed_hi_f_weather_02474.wav|इस बखर द्वारा छत्रपति शिवाजी महाराज के शासनकाल की जानकारी प्राप्त होती है।|Hindi_F|other|6.240000
processed_hi_f_politics_01108.wav|विक्षुब्धों की इस कार्रवाई के बाद पार्टी में विभाजन अब निश्चित दिख रहा है।|Hindi_F|other|5.866667
processed_hi_f_politics_01896.wav|स्थानीय लोगों ने जख्मियों को सिविल अस्पताल आनंदपुर साहिब में भर्ती करवाया।|Hindi_F|other|6.272000
processed_hi_f_agri_00488.wav|काले अंगूर में मौजूद मिनरल्स शरीर की प्रतिरोधक क्षमता को मजबूत बनाते हैं।|Hindi_F|other|6.700000
processed_hi_f_education_01705.wav|केडी शर्मा ने फलों व सब्जियों का प्रशिक्षण एवं मूल्य वृद्धि पर बातचीत की।|Hindi_F|other|5.700000
processed_hi_f_books_00026.wav|इस मैदान का निर्माण सतलुज व उसकी सहायक नदियों के निक्षेप कार्य से हुआ है। |Hindi_F|other|6.133333
processed_hi_f_books_01762.wav|सामान्यतः आयु में वृद्धि होने के कारण नेत्र की समायोजन क्षमता घट जाती है।|Hindi_F|other|6.400000
processed_hi_f_politics_01043.wav|तुम्हें याद होगा कि तुम्हारे पिता ने मुझे दस हजार अशर्फियों में खरीदा था।|Hindi_F|other|5.877333
processed_hi_f_finance_00833.wav|नोट पर रिजर्व बैंक ऑफ इंडिया की जगह चिल्ड्रेन बैंक ऑफ इंडिया लिखा हुआ है।|Hindi_F|other|5.537583
processed_hi_f_agri_00654.wav|वर्कआउट के बाद अंगूर का जूस पीने की सलाह भी कई हेल्थ एक्सपर्ट्स देते हैं।|Hindi_F|other|6.001979
processed_hi_f_other_01840.wav|सक्सेना ने बताया कि हुंडाई इन कारों की असेंबलिंग चेन्नई प्लांट में करेगी।|Hindi_F|other|6.250667
processed_hi_f_education_00475.wav|वैश्वीकरण और वैश्वीकरण विरोधी शब्दों का प्रयोग कई प्रकार से किया जाता है।|Hindi_F|other|7.070104
processed_hi_f_books_05195.wav|ताजमहल को सुरक्षित रखने के लिए सर्वोच्च न्यायालय ने बहुत से उपाय किए हैं।|Hindi_F|other|6.197333
processed_hi_f_books_06460.wav|हममें से कुछ लोग पर्यावरण में मौजूद कुछ कणों के प्रति संवेदनशील होते हैं।|Hindi_F|other|6.090667
processed_hi_f_books_02516.wav|खाद के उपयोग से मिट्टी के गठन एवं जल अवशोषण क्षमता में भी वृद्धि होती है।|Hindi_F|other|6.400000
processed_hi_f_education_00618.wav|मेडिकल कॉलेज कोटा में स्वाइन फ्लू व डेंगू की जांच के लिए दो मशीनें आएंगी।|Hindi_F|other|6.303854
processed_hi_f_finance_00838.wav|वृंदा पेंशन योजना उत्तर प्रदेश राज्य सरकार द्वारा वास्तविक पहल की गई है।|Hindi_F|other|7.232646
processed_hi_f_weather_01270.wav|वर्तमान खनन क्षेत्रों में जंगल की पुनर्स्थापना के कारगर कदम उठाने चाहिए।|Hindi_F|other|5.845333
processed_hi_f_education_02487.wav|हरीश गुप्ता का अपने अधीनस्थों के नाम भेजा गया संपूर्ण पत्र इस प्रकार है।|Hindi_F|other|6.686979
processed_hi_f_general_00308.wav|बताया जाता है कि फ्लाइट इंजीनियर विमान के फ्लाइट क्रू के सदस्य होते हैं।|Hindi_F|other|6.200000
processed_hi_f_health_02285.wav|कहानी की बात करें तो चुलबुल पांडे रज्जो के साथ सुकून की जिंदगी जी रहा है|Hindi_F|other|5.888000
processed_hi_f_health_01812.wav|इससे तो हमारी आने वाली नस्लों के दिमाग में भी नफरत का यह जहर फैलता जाएगा|Hindi_F|other|5.738667
processed_hi_f_weather_01165.wav|इन दोनों राज्यों में ही अचानक बदले मौसम के दौरान सर्वाधिक मौतें हुई हैं।|Hindi_F|other|5.450667
processed_hi_f_books_01780.wav|छोटे आकार की वस्तुओं को देखने के लिए सरल सूक्ष्मदर्शी का उपयोग करते हैं।|Hindi_F|other|5.418667
processed_hi_f_other_02003.wav|आपको बता दें कि सौंदर्या ने इस साल फरवरी में विश्गन से दूसरी शादी की थी।|Hindi_F|other|6.389333
processed_hi_f_health_02171.wav|कब तक आखिर कब तक यूं ही देश का धन फज़ूल दिखावों पर बर्बाद किया जाता रहेगा|Hindi_F|other|6.837333
processed_hi_f_books_08457.wav|उन्होंने ऐसे भजनों का संकलन एक ग्रंथ के रूप में करने का भी जिम्मा उठाया।|Hindi_F|other|5.994667
processed_hi_f_books_05249.wav|करोड़ों व्यक्ति अपनी दैनिक आवश्यकताओं और जीविका के लिए इस पर निर्भर हैं।|Hindi_F|other|5.920000
processed_hi_f_education_00498.wav|इस प्रकार इस डिब्बी को उन्होंने सात धातुओं की डिब्बियों के अंदर रख लिया।|Hindi_F|other|5.600000
processed_hi_f_books_03127.wav|इनमें से एक या अधिक आवश्यकताओं को हटाकर आग को नियंत्रित किया जा सकता है।|Hindi_F|other|6.378667
processed_hi_f_agri_01907.wav|दुनिया भर में मशहूर कश्मीरी केसर को आजकल दुर्दिनों से गुजरना पड़ रहा है।|Hindi_F|other|6.400000
processed_hi_f_politics_01323.wav|शूरवीर सिंह ने समाजवादी पार्टी के प्रत्याशी के रूप में नामांकन पत्र भरा।|Hindi_F|other|6.304000
processed_hi_f_agri_01751.wav|ऐसा इस कारण क्योंकि यहां पानी के प्रश्नों का सबसे पहले निराकरण किया गया।|Hindi_F|other|7.400000
processed_hi_f_general_02944.wav|महागुरु दत्तात्रेय के अवतार में हमें असाधारण वैशिष्ट्य का दर्शन होता है।|Hindi_F|other|6.773333
processed_hi_f_books_00352.wav|भूतकाल की पृष्ठभूमि में वर्तमान समय को समझने में सहायता प्राप्त होती है।|Hindi_F|other|5.173333
processed_hi_f_general_00800.wav|भूकंप से आभ्यंतर भाग की अपेक्षा पृथ्वी के तल पर कंपन अधिक तीव्र होता है।|Hindi_F|other|6.474667
processed_hi_f_books_03963.wav|कुछ मशीनों में स्नेहक के रूप में तेल का उपयोग न करने की सलाह दी जाती है।|Hindi_F|other|6.100000
processed_hi_f_books_02687.wav|आपके बचपन में आपको भी अनेक रोगों से रक्षा करने के लिए टीके दिए गए होंगे।|Hindi_F|other|6.800000
processed_hi_f_health_00742.wav|इसे प्रतिदिन सुबह पीने से खून की खराबी दूर होकर एक्जिमा ठीक होने लगता है|Hindi_F|other|6.165333
processed_hi_f_agri_01300.wav|किसान के अंदर प्रवेश करते ही उन्हें बाहर बैठने का हुक्म दे दिया जाता है।|Hindi_F|other|6.954000
processed_hi_f_other_01001.wav|बरवालान चौकी इंचार्ज मोहम्मद राशिद खान का कहना है कि युवक का नाम अनस है।|Hindi_F|other|7.093333
processed_hi_f_health_01068.wav|इस हादसे में पांच नागरिकों की मौत हो गई, जबकि चार अन्यों को बचा लिया गया|Hindi_F|other|6.144000
processed_hi_f_finance_00346.wav|मंगोल आक्रमणों के कारण सुल्तान अलाउद्दीन ने राजस्व और आर्थिक सुधार लाए।|Hindi_F|other|6.501208
processed_hi_f_books_08133.wav|वह सामान्यतः भारत में जो देखता था उसकी तुलना यूरोपीय स्थिति से करता था।|Hindi_F|other|5.900000
processed_hi_f_books_00626.wav|इसमें दिव्यांग पर्यटकों की आवश्यकताओं की ओर विशेष ध्यान देना आवश्यक है।|Hindi_F|other|6.549333
processed_hi_f_finance_01267.wav|बीमा कंपनियां अब ओपीडी में हुए खर्चों के लिए भी कवर उपलब्ध करा रही हैं।|Hindi_F|other|6.141312
processed_hi_f_general_01569.wav|कला का प्रारूप या आकार निष्क्रमण की परिधि के आधार पर निश्चित नहीं होता।|Hindi_F|other|5.984000
processed_hi_f_agri_00526.wav|उनके पास दूसरे किसान भी ड्रैगन फ्रूट की खेती की जानकारी के लिए आते हैं।|Hindi_F|other|6.000000
processed_hi_f_books_03927.wav|यदि आपको इस प्रकार का कोई अनुभव नहीं है तो अब इस प्रकार का अनुभव कीजिए।|Hindi_F|other|6.570667
processed_hi_f_finance_01056.wav|बैंक जुलाई के शुरू से विदेशी बैंकों को प्रस्ताव प्रपत्र का वितरण करेगा।|Hindi_F|other|6.300000
processed_hi_f_books_00270.wav|इन क्षेत्रों की प्रक्रियाओं के प्रत्येक चरण के विकास का इतिहास होता है।|Hindi_F|other|5.056000
processed_hi_f_books_04504.wav|आप जानते हैं कि समतल दर्पण किसी वस्तु का केवल एक ही प्रतिबिंब बनाता है।|Hindi_F|other|6.485333
processed_hi_f_agri_00585.wav|पीएम नरेंद्र मोदी ने गोरखपुर में किसान सम्मान निधि योजना को लॉन्च किया।|Hindi_F|other|5.711729
processed_hi_f_education_00672.wav|श्री हुड्डा ने इस मौके पर स्पैट के दूसरे चरण की परीक्षा की घोषणा भी की।|Hindi_F|other|6.686979
processed_hi_f_books_03398.wav|हम पहले ही पढ़ चुके हैं कि कोशिका झिल्ली कोशिका को आकार प्रदान करती है।|Hindi_F|other|5.546667
processed_hi_f_general_00904.wav|मैखॉलक इंटरनेट के बारे में जानकारी देने के लिए अक्सर मीडिया पर आती हैं।|Hindi_F|other|6.200000
processed_hi_f_education_00332.wav|अन्यथा हर प्रकार के उत्पातियों के हाथों हमारी दुर्गति नहीं हो रही होती।|Hindi_F|other|6.640542
processed_hi_f_general_02331.wav|आमतौर पर सीईटी रिजल्ट्स को कर्नाटक के उच्च शिक्षा मंत्री जारी करते हैं।|Hindi_F|other|7.050667
processed_hi_f_general_00168.wav|कुत्तों के लिए एलईडी फ्लैशिंग खिलौने गेंद एलईडी लाइट आदि बनाए जाते हैं।|Hindi_F|other|8.000000
processed_hi_f_books_00537.wav|प्राचीन स्थानों पर हुए उत्खनन में मिट्टी से बनाए गए खिलौने पाए गए हैं।|Hindi_F|other|6.389333
processed_hi_f_weather_00514.wav|मौसम विभाग ने अगले दो दिनों में और बारिश होने का पूर्वानुमान जताया है।|Hindi_F|other|6.000000
processed_hi_f_weather_01047.wav|हमने बेहद खराब मौसम में और अंधेरे में इस पूरे सीक्वेंस को शूट किया था।|Hindi_F|other|6.410667
processed_hi_f_books_04449.wav|यह प्रकाश वस्तुओं द्वारा उत्सर्जित अथवा उनसे परावर्तित हुआ हो सकता है।|Hindi_F|other|6.300000
processed_hi_f_weather_02067.wav|एक लड़की अपने बॉयफ्रेंड का हाथ पकड़कर पहाड़ पर चलती हुई दिखाई देती है।|Hindi_F|other|5.472000
processed_hi_f_books_05869.wav|इससे डीएनए की लड़ी व जगहों का पता चलता है जो अनुलेखन में भाग लेते हैं।|Hindi_F|other|6.688000
processed_hi_f_books_01717.wav|मापन पट्टी की सहायता से स्क्रीन तथा लेंस की बीच की दूरी का मापन कीजिए।|Hindi_F|other|5.578667
processed_hi_f_politics_01187.wav|भ्रष्टाचार को मिटाना और स्वच्छ सरकार बनाना उनका मुख्य उद्देश्य रहा है।|Hindi_F|other|5.400000
processed_hi_f_general_00682.wav|मैं भारत के अन्य भागों के लोक संगीतकारों को भी लाने के लिए उत्सुक हूं।|Hindi_F|other|6.600000
processed_hi_f_books_02707.wav|आइए उनकी हानिकारक गतिविधियों के विषय में और अधिक जानकारी प्राप्त करें।|Hindi_F|other|5.461333
processed_hi_f_other_01568.wav|अब इस फीचर को एक्सटेंड करके ज्यादा यूजर्स के लिए लॉन्च किया जा रहा है।|Hindi_F|other|5.429333
processed_hi_f_weather_00638.wav|सरकार ने आवासीय क्षेत्रों में भी चार्जिंग स्टेशन बनाने की वकालत की है।|Hindi_F|other|5.589333
processed_hi_f_agri_01987.wav|उत्तर प्रदेश के फर्रुखाबाद में किसान की खुदकुशी का मामला सामने आया है।|Hindi_F|other|6.000000
processed_hi_f_books_00256.wav|इस हेतु कला इतिहास का गहन अध्ययन करने वाले तज्ञों की आवश्यकता होती है।|Hindi_F|other|6.400000
processed_hi_f_education_01582.wav|इसी प्रकार चंद्रमा को प्रसन्न करने के लिए माता की प्रसन्नता आवश्यक है।|Hindi_F|other|5.990375
processed_hi_f_education_02269.wav|इस प्रकार समन्वयकों एवं उद्घोषकों का मनीला आने जाने का क्रम जारी रहा।|Hindi_F|other|6.663750
processed_hi_f_general_01385.wav|यहां तक कि अविश्वसनीय रूप से ओडिशा और दक्षिण भारत में लू चलने लगी है।|Hindi_F|other|7.434667
processed_hi_f_finance_01929.wav|मधुमक्खियों के व्यवसाय को बीमा कंपनियां बीमा के दायरे में नहीं लेतीं।|Hindi_F|other|5.440000
processed_hi_f_health_00348.wav|दृष्टि दोषों के निवारण हेतु भी लेंस लगे चश्मों का प्रयोग किया जाता है|Hindi_F|other|5.344000
processed_hi_f_finance_01132.wav|उस महत्वपूर्ण दान से हम आपके अधूरे सपने और आदर्शों को पूरा कर सकेंगे।|Hindi_F|other|6.536042
processed_hi_f_weather_00574.wav|यह वही हिमालय है जहां से पवित्रतम नदी गंगा का उद्भव गोमुख से होता है।|Hindi_F|other|6.560000
processed_hi_f_education_01479.wav|उस परीक्षा में उत्तीर्ण बच्चों को क्षत्रिय का यज्ञोपवीत दिया जाता था।|Hindi_F|other|6.141312
processed_hi_f_books_01151.wav|इस प्रदेश में निवेश करने हेतु सरकार द्वारा प्रोत्साहन दिया जा रहा है।|Hindi_F|other|5.500000
processed_hi_f_agri_01184.wav|उन्होंने लिखा है कि उन्हें किसान सम्मान योजना की दो किश्तें मिली हैं।|Hindi_F|other|6.280625
processed_hi_f_agri_00254.wav|विदर्भ और बुंदेलखंड जैसे देश के कई हिस्सों में सूखा प्रमुख समस्या है।|Hindi_F|other|6.400000
processed_hi_f_other_01714.wav|यही जानकारी किताबों के माध्यम से प्रदेश की जनता तक पहुंचाई जा रही है।|Hindi_F|other|5.173333
processed_hi_f_books_03420.wav|यह जनक से संतति को आनुवंशिक लक्षण के स्थानांतरण का नियंत्रण करते हैं।|Hindi_F|other|6.197333
processed_hi_f_agri_02451.wav|किडनी स्टोन से छुटकारा दिलाने में अंगूर महत्वपूर्ण भूमिका निभाता है।|Hindi_F|other|5.166062
processed_hi_f_agri_00558.wav|इससे किसान अन्य फसलों की जगह कपास की खेती को अधिक तवज्जो दे रहे हैं।|Hindi_F|other|6.118083
processed_hi_f_books_04532.wav|परितारिका नेत्र का वह भाग है जो इसे इसका विशिष्ट रंग प्रदान करती है।|Hindi_F|other|6.752000
processed_hi_f_general_01251.wav|भारत में एक क्रिकेटर और मैच रेफरी के रूप में मेरा लंबा करियर रहा है।|Hindi_F|other|5.400000
processed_hi_f_general_00441.wav|लोग मोबाइल डिस्चार्ज होने या इंटरनेट की समस्या से यहां नहीं जूझेंगे।|Hindi_F|other|6.101333
processed_hi_f_books_03948.wav|निम्नलिखित अनुभाग में हम घर्षण को कम करने के उपायों पर चर्चा करेंगे।|Hindi_F|other|5.877333
processed_hi_f_books_08599.wav|इस अवसर पर संत के आध्यात्मिक आशीर्वाद यानी बरकत की कामना की जाती है।|Hindi_F|other|5.717333
processed_hi_f_books_04564.wav|ऐसा होने पर यह कहा जाता है कि नेत्र में मोतियाबिंद विकसित हो रहा है।|Hindi_F|other|6.357333
processed_hi_f_books_00433.wav|इसका अर्थ मन अथवा चित्त को प्रसन्नता प्रदान करने वाला दृश्य होता है।|Hindi_F|other|5.610667
processed_hi_f_agri_01164.wav|इन किसान भाइयों ने जानना चाहा है कि यह पश्चिमी विक्षोभ क्या होता है।|Hindi_F|other|6.257396
processed_hi_f_weather_00686.wav|वहां मौसम बहुत खराब है और उसे लेने गया चॉपर कई बार वापस लौट चुका है।|Hindi_F|other|6.549333
processed_hi_f_books_04586.wav|कुछ व्यक्ति किसी बीमारी या किसी चोट के कारण अपनी दृष्टि खो देते हैं।|Hindi_F|other|5.600000
processed_hi_f_books_04722.wav|क्या कुछ तारे चित्र में दर्शाए अनुसार आकृतियों के समूह बनाए हुए हैं।|Hindi_F|other|5.952000
processed_hi_f_health_02908.wav|गौंची तरोंदा निवासी राजकांत शर्मा की संदिग्ध परिस्थिति में मौत हो गई|Hindi_F|other|6.133333
processed_hi_f_general_01589.wav|मैच के अंत में भारत ने इटली को हराकर क्वार्टर फाइनल में प्रवेश किया।|Hindi_F|other|5.500000
processed_hi_f_finance_00829.wav|यदि इन बैंकों को विलय कर मजबूत बैंक बनाया जाए तो प्रणाली बेहतर होगी।|Hindi_F|other|6.431563
processed_hi_f_politics_03405.wav|साथ ही होटलों की लिफ्टों सहित साफसफाई की व्यवस्था को भी जांचा जाएगा।|Hindi_F|other|6.100000
processed_hi_f_general_02052.wav|मैंने सोचा कि जब उनका राष्ट्रगान गाया जाएगा तो मैं भी हिस्सा बनूंगा।|Hindi_F|other|5.685333
processed_hi_f_education_00588.wav|केंद्रीय मंत्री ने कहा कि छात्र छात्राएं दोनों बार परीक्षा दे सकते हैं प्रवेश के लिए दोनों में से उच्च प्राप्तांक पर विचार किया जाएगा ।|Hindi_F|other|9.670729
processed_hi_f_weather_02102.wav|तूफान आने पर किसी परी के कंधे पर बैठकर तुम्हारे साथ घर वापस आ जाती।|Hindi_F|other|6.100000
processed_hi_f_books_04573.wav|इसलिए यदि शत्रु पीछे से भी उसकी ओर आता है तब भी उसे पता लग जाता है।|Hindi_F|other|6.901333
processed_hi_f_books_02116.wav|सूरज भगवान की पहली किरण ने आगरे के लोगों को आगरे से बाहर जाते देखा।|Hindi_F|other|6.200000
processed_hi_f_weather_01212.wav|कुछ ग्रामीण क्षेत्रों में कन्या शिशु को मार डालना आज भी प्रचलित है।|Hindi_F|other|5.600000
processed_hi_f_books_01782.wav|ऐसी वस्तुओं को देखने के लिए संयुक्त सूक्ष्मदर्शी का उपयोग करते हैं।|Hindi_F|other|5.301333
processed_hi_f_books_02593.wav|किसी स्थान पर उगाए जाने वाले एक ही प्रकार के पौधों को फसल कहते हैं।|Hindi_F|other|4.789333
processed_hi_f_books_02529.wav|जल आवश्यक है क्योंकि बीजों का अंकुरण शुष्क स्थिति में नहीं हो सकता।|Hindi_F|other|6.300000
processed_hi_f_books_04447.wav|इसका अर्थ है कि केवल नेत्रों द्वारा हम किसी वस्तु को नहीं देख सकते।|Hindi_F|other|5.952000
processed_hi_f_books_06410.wav|हमें हर रोज बड़ी संख्या में संक्रामक कारकों का सामना करना पड़ता है।|Hindi_F|other|5.152000
processed_hi_f_books_02669.wav|आजकल जीवाणु और कवक से अनेक प्रतिजैविक औषधियों का उत्पादन हो रहा है।|Hindi_F|other|5.728000
processed_hi_f_health_02328.wav|कर्फ्यू उठने के बाद कश्मीर में खून की नदियां बहेंगी, लोग बाहर आएंगे|Hindi_F|other|5.500000
processed_hi_f_politics_00456.wav|तमिलनाडु की कई बार मुख्यमंत्री रही जयललिता ने कल रात अंतिम सांस ली।|Hindi_F|other|5.589333
processed_hi_f_politics_01419.wav|आक्रोशित छात्रों के समूह ने विरोध में रक्सौल थाना पर हमला बोल दिया।|Hindi_F|other|5.400000
processed_hi_f_books_09061.wav|स्वाभाविक है कि शासक इसी रूप में अपने आप को प्रस्तुत करना चाहता था।|Hindi_F|other|7.100000
processed_hi_f_books_01229.wav|भारत सर्वाधिक स्मार्टफोन एवं इंटरनेट उपयोगकर्ताओं का देश बन गया है।|Hindi_F|other|4.900000
processed_hi_f_finance_01099.wav|दूसरे बैंक खाते में वह मल्होत्रा द्वारा दिए गए कैश को जमा करती थी।|Hindi_F|other|5.200896
processed_hi_f_other_01646.wav|बच्चों की दुनिया एकदम अलग जिज्ञासा और निश्छलता से भरी हुई होती है।|Hindi_F|other|5.642667
processed_hi_f_politics_00578.wav|एएनसी के लिए रविवार को हुआ मतदान हिंसक प्रदर्शन के कारण बाधित हुआ।|Hindi_F|other|6.100000
processed_hi_f_agri_01299.wav|नींबू की चाय जितनी स्वादिष्ट होती है फायदे भी उतने अच्छे होते हैं।|Hindi_F|other|5.862667
processed_hi_f_books_02300.wav|एक अच्छी सहेली के नाते तुम उसकी पारिवारिक पृष्ठभूमि का अध्ययन करो।|Hindi_F|other|5.600000
processed_hi_f_finance_00756.wav|क्राइम ब्रांच ने इस मामले में मुकदमा दर्ज कर तफ्तीश शुरू कर दी है।|Hindi_F|other|5.293771
processed_hi_f_education_00785.wav|ऋषि विश्वामित्र ने राजा हरिश्चंद्र की परीक्षा लेने का निश्चय किया।|Hindi_F|other|5.300000
processed_hi_f_books_04990.wav|इसके अतिरिक्त सात अन्य ग्रह हैं जो सूर्य की परिक्रमा करते रहते है।|Hindi_F|other|5.536000
processed_hi_f_finance_00156.wav|वे निवेश प्रस्तावों पर की गई कार्रवाई की त्रैमासिक समीक्षा करेंगे।|Hindi_F|other|4.933875
processed_hi_f_finance_00749.wav|इसमें आमतौर पर गृहस्थी में काम आने वाली चीजों का दान किया जाता है।|Hindi_F|other|6.234187
processed_hi_f_weather_02074.wav|गर्म हवाओं के ऊपर उठने से अमरीका में सूखे के हालात उत्पन्न हुए थे।|Hindi_F|other|6.016000
processed_hi_f_books_03437.wav|उनमें से कुछ में हरा रंजक उपस्थित होता है जिसे क्लोरोफिल कहते हैं।|Hindi_F|other|5.429333
processed_hi_f_books_06690.wav|यह किसानों के लिए एक प्रमुख निपुणता तथा वैज्ञानिकों के लिए कला है।|Hindi_F|other|4.736000
processed_hi_f_general_01524.wav| खेलों में कभी कुछ निश्चिंत नहीं होता इसलिए जो मौका मिले उसको लपको।|Hindi_F|other|7.040000
processed_hi_f_books_04607.wav|स्पर्श को आसान बनाने के लिए बिंदुओं को थोड़ा सा उभार दिया जाता है।|Hindi_F|other|6.240000
processed_hi_f_books_00289.wav|इसमें देश और राजधानी में घटित घटनाओं की जानकारी का समावेश रहता था।|Hindi_F|other|5.194667
processed_hi_f_books_04853.wav|क्योंकि वसा से साबुन बनाने के लिए इस अभिक्रिया का उपयोग करते हैं।|Hindi_F|other|5.952000
processed_hi_f_weather_02006.wav|अन्य भूकंपीय क्षेत्रों में पूर्वी अफ्रीका की दरार घाटी प्रमुख है।|Hindi_F|other|5.400000
processed_hi_f_books_04450.wav|दर्पण अपने ऊपर पड़ने वाले प्रकाश की दिशा को परिवर्तित कर देता है।|Hindi_F|other|5.258667
processed_hi_f_finance_00551.wav|और हमें इस निर्णय को स्वीकार कर शांति व सद्भावना बनाए रखनी चाहिए।|Hindi_F|other|6.524438
processed_hi_f_education_02599.wav|परीक्षा परिणाम के बाद सूची सामान्यीकृत अंकों के आधार पर की जाएगी।|Hindi_F|other|5.990375
processed_hi_f_finance_01051.wav|फिल्मी हस्तियों द्वारा प्रदान की जाने वाली सेवाओं पर भी कर लगेगा।|Hindi_F|other|4.933875
processed_hi_f_politics_04153.wav|शिविर में आने वाले मरीजों की विभिन्न चिकित्सों द्वारा जांच की गई।|Hindi_F|other|4.789333
processed_hi_f_health_01817.wav|अगर वक्त रहते प्रद्यूमन को इलाज मिलता तो शायद आज उसकी जान बच जाती|Hindi_F|other|5.700000
processed_hi_f_finance_01948.wav|आप छोटी अवधि के लिए कंपनियों के डिपॉजिट में भी निवेश कर सकते हैं।|Hindi_F|other|4.906667
processed_hi_f_books_02446.wav|अतः देश के विभिन्न भागों में विविध प्रकार की फसलें उगाई जाती हैं।|Hindi_F|other|4.800000
processed_hi_f_weather_02556.wav|परिणामस्वरूप भारतीय इतिहास में प्राप्त स्त्रियों का स्थान तथा उनके द्वारा किए गए कार्य अन्य बातों की तुलना में दुर्लक्षित रह गए ।|Hindi_F|other|9.717333
processed_hi_f_books_05398.wav|श्रृंखला के अवरोही क्रम में उनकी अभिक्रियाशीलता कम होती जाती है।|Hindi_F|other|6.000000
processed_hi_f_books_04659.wav|चंद्रमा की कलाओं की हमारे सामाजिक जीवन में महत्वपूर्ण भूमिका है।|Hindi_F|other|4.618667
processed_hi_f_agri_00255.wav|किसान बोला जब तक मैं तेरी कथा सुनूंगा तब तक चार हरैया जोत लूंगा।|Hindi_F|other|6.895958
processed_hi_f_books_06707.wav|इसमें विशेषकर चारे की गुणवत्ता तथा मात्रा पर बल दिया जाना चाहिए।|Hindi_F|other|5.568000
processed_hi_f_books_08409.wav|वैष्णव और शैव संप्रदायों पर तो यह कथन विशेष रूप से लागू होता है।|Hindi_F|other|6.101333
processed_hi_f_books_08145.wav|भारतीय भाषाओं में बहुत प्रचुर यात्रा वृत्तांत साहित्य उपलब्ध है।|Hindi_F|other|5.589333
processed_hi_f_agri_01798.wav|बुआई के लिए किसान सरकारी सहायता की उम्मीद में मुंह खोले बैठा है।|Hindi_F|other|5.700125
processed_hi_f_health_02616.wav|इंग्लैंड के खिलाफ खेले गए पहले ग्रुप मैच में हासेन को चोट लगी थी|Hindi_F|other|5.344000
processed_hi_f_education_00434.wav|वह स्थूल ज्ञान ऐसा होता है जैसे वह फूल लाल है यह स्थूल ज्ञान है।|Hindi_F|other|7.000000
processed_hi_f_other_01683.wav|इस अवसर पर आचार्य गौरव ने मकर संक्रांति के महत्व पर प्रकाश डाला।|Hindi_F|other|5.621333
processed_hi_f_other_01304.wav|अब्दुल कयूम खान नाम के शख्स ने उसके खिलाफ कंप्लेंट दर्ज कराई थी।|Hindi_F|other|6.090667
processed_hi_f_books_05157.wav|जो पदार्थ वायु को संदूषित करते हैं उन्हें वायु प्रदूषक कहते हैं।|Hindi_F|other|5.100000
processed_hi_f_health_02979.wav|सामान्ये दिखने वाले बुखार के लक्षण डेंगू के लक्षण भी हो सकते हैं|Hindi_F|other|4.700000
processed_hi_f_health_02761.wav|महिला ने बताया कि नवंबर में जेठानी की बेटी की अचानक मौत हो गई थी|Hindi_F|other|6.165333
processed_hi_f_books_05145.wav|आपने अपनी पिछली कक्षाओं में वायु तथा जल के महत्व को समझ लिया है।|Hindi_F|other|5.300000
processed_hi_f_finance_00679.wav|बैंक द्वारा पुराने एटीएम कार्ड व उसके पिन के अभिलेख जलाए गए हैं।|Hindi_F|other|5.851063
processed_hi_f_books_00409.wav|गुजरात में संत नरसी मेहता ने भक्ति संप्रदाय को प्रोत्साहन दिया।|Hindi_F|other|5.184000
processed_hi_f_books_05778.wav|यह निश्चित ही आनुवंशिक पदार्थ के स्थानांतरण के कारण हो पाता है।|Hindi_F|other|5.600000
processed_hi_f_general_00661.wav|बिलासपुर में स्वांग के अलावा एक अन्य प्रमुख नृत्य धज्जा है जिसमें कलाकारों द्वारा ऐतिहासिक पात्रों का सजीव अभिनय किया जाता हैl|Hindi_F|other|9.984000
processed_hi_f_books_05325.wav|आयनों के नियमित विन्यास के कारण ही केलासीय रूप प्राप्त होता है।|Hindi_F|other|5.941333
processed_hi_f_finance_00662.wav|अच्छा रिटर्न पाने के लिए इक्विटी में निवेश सबसे अच्छा तरीका है।|Hindi_F|other|5.038354
processed_hi_f_education_00840.wav|नाइट्रोजन अम्ल और लवण के विषय में उनके अनुसंधान की प्रशंसा हुई।|Hindi_F|other|6.129688
processed_hi_f_other_01668.wav|घंटे की मशक्कत के बाद गोताखोरों ने दोनों के शवों को खोज निकाला।|Hindi_F|other|5.866667
processed_hi_f_education_00274.wav|इसी प्रकार उन्होंने तुर्की के कुर्दों को नसीहत की है कि अपने लक्ष्यों तक पहुंचने के लिए वे शांतिपूर्ण मार्गों का प्रयोग करें ।|Hindi_F|other|9.400000
processed_hi_f_finance_01145.wav|निजी लोग भी टैंकर भेजकर कुछ मोहल्लों में दान का काम कर रहे हैं।|Hindi_F|other|5.758167
processed_hi_f_books_06321.wav|इस प्रकार मन और मानसिक अवस्था हमारे स्वास्थ्य पर असर डालती हैं।|Hindi_F|other|4.896000
processed_hi_f_books_05176.wav|आपने अध्याय में जीवाश्मी ईंधन के जलाने के विषय में पढ़ लिया है।|Hindi_F|other|5.664000
processed_hi_f_health_00595.wav|कराची से कश्मीर तक इन मक्खियों ने जिंदगी को जहन्नुम बना दिया है|Hindi_F|other|5.205333
processed_hi_f_agri_01780.wav|समाचारों के अनुसार आशु सब्जी मंडी में फल बिक्री का काम करता है।|Hindi_F|other|6.512833
processed_hi_f_health_00817.wav|नोटबंदी के झटके ने उनके पुश्तैनी कारोबार को जबरदस्त चोट पहुंचाई|Hindi_F|other|5.589333
processed_hi_f_books_02435.wav|हम अपना भोजन पौधों अथवा जंतुओं या दोनों से ही प्राप्त करते हैं।|Hindi_F|other|5.962667
processed_hi_f_weather_02531.wav|राष्ट्रवादी इतिहास लेखन का उपयोग भारतीयों द्वारा अंग्रेजों के विरुद्ध किए गए स्वतंत्रता युद्ध को प्रेरणा देने हेतु किया गया ।|Hindi_F|other|9.344000
processed_hi_f_books_04625.wav|प्रकाश के अपने घटक रंगों में विभक्त होने को विक्षेपण कहते हैं।|Hindi_F|other|5.290667
processed_hi_f_politics_03610.wav|हमारे किसानों को पता है कि जल अमूल्य है और यह सीमित संसाधन है।|Hindi_F|other|5.500000
processed_hi_f_education_01003.wav|जल्द ही इस प्रकार का प्रयोग मध्यप्रदेश में भी देखने को मिलेगा।|Hindi_F|other|5.300000
processed_hi_f_other_01998.wav|चौकी प्रभारी ने बताया कि वे टीम के साथ घायल संदीप के बयान लेने अस्पताल पहुंचे लेकिन चिकित्सकों ने उन्हें अनफिट करार दे दिया।|Hindi_F|other|9.653333
processed_hi_f_agri_01246.wav|इनके जज्बे को सरकारी विभाग से लेकर किसान तक सभी सलाम करते हैं।|Hindi_F|other|6.106479
processed_hi_f_books_01375.wav|दर्शाए गए तीन परमाणु द्रव्यमान उनके समूह एवं आवर्त सहित बताइए।|Hindi_F|other|5.800000
processed_hi_f_finance_01327.wav|परंपरा के अनुसार दान के रूप में लोग नदी में सिक्का फेंकते हैं।|Hindi_F|other|4.922250
processed_hi_f_books_00874.wav|उससे आगे दक्षिण दिशा में फैले हुए तट को पूर्वी तट कह सकते हैं।|Hindi_F|other|5.621333
processed_hi_f_books_02862.wav|प्लास्टिक सामान्यतः धातुओं की अपेक्षा सस्ते होते हैं। ये उद्योगों और घरेलू कार्यों में व्यापक रूप से उपयोग में लिए जाते हैं।|Hindi_F|other|9.322667
processed_hi_f_general_00951.wav|विश्व के सबसे समृद्ध मंदिर की यात्रा बिना लड्डुओं के अधूरी है।|Hindi_F|other|5.834667
processed_hi_f_general_00280.wav|फिल्म के महत्वपूर्ण कलाकारों में अधिकांश कलाकार झारखंड के हैं।|Hindi_F|other|5.152000
processed_hi_f_books_04567.wav|आधुनिक प्रौद्योगिकी ने इस प्रक्रिया को और सरल एवं सुरक्षित बना दिया है। यह आवश्यक है कि आप अपने नेत्रों की उचित देखभाल करें।|Hindi_F|other|10.165333
processed_hi_f_general_00674.wav|इस बीच बेल्जियम की टीम ने गेंद को अधिक समय अपने कब्जे में रखा।|Hindi_F|other|5.002667
processed_hi_f_health_01868.wav|इसका जीवाणु कई माह तक कुत्तें व घर की वस्तुओं से चिपका रहता है|Hindi_F|other|5.301333
processed_hi_f_books_02693.wav|आजकल सूक्ष्मजीवों से टीके का उत्पादन बड़े स्तर पर किया जाता है जिसमें मनुष्य एवं अनेक जंतुओं को अनेक रोगों से बचाया जाता है।|Hindi_F|other|9.610667
processed_hi_f_politics_01279.wav|यदि इस लूट को बंद न किया गया तो टोल प्लाजा पर धरना दिया जाएगा।|Hindi_F|other|5.728000
processed_hi_f_other_01835.wav|इसी बीच करीब एक माह बाद रावी नदी से गुड्डो देवी का शव मिला है।|Hindi_F|other|6.538667
processed_hi_f_agri_02290.wav|ऐसा करने के कारण जैसा फल मिलना चाहिए वैसा फल नहीं मिल पाता है।|Hindi_F|other|6.106479
processed_hi_f_general_01094.wav|क्योंकि वहां का एग्जीबिशन सेंटर भारत की फिल्मों से ही चलता है।|Hindi_F|other|5.322667
processed_hi_f_books_08761.wav|कुछ परंपराओं के अनुसार मीरा के गुरु रैदास थे जो एक चर्मकार थे।|Hindi_F|other|5.700000
processed_hi_f_general_02542.wav|रुद्रांश के घर में किसी के पास संगीत की शिक्षा या कला नहीं है।|Hindi_F|other|5.141333
processed_hi_f_books_02520.wav|किसानों को इस पद्धति को अपनाने के लिए प्रोत्साहित किया गया है।|Hindi_F|other|4.900000
processed_hi_f_books_04881.wav|तब से हजारों कृत्रिम उपग्रह पृथ्वी के चारों ओर परिक्रमा करने के लिए विशिष्ट कक्षाओं में अंतरिक्ष में प्रस्थापित किए गए हैं।|Hindi_F|other|10.176000
processed_hi_f_books_00497.wav|संवाद लेखन की प्रक्रिया में लेखक और उनके परामर्शदाता के रूप में भाषा और संस्कृति के इतिहास के जानकारों की आवश्यकता होती है।|Hindi_F|other|9.973333
processed_hi_f_politics_02267.wav|इसके बाद हेमा मालिनी ने उम्मीदवार से फूलों का गुलदस्ता स्वीकार किया, लेकिन इस दौरान उनके चेहरे पर बेरुखी स्पष्ट दिख रही थी।|Hindi_F|other|10.069333
processed_hi_f_books_07102.wav|सौ वर्षों से अधिक के समय से सूक्ष्मजीवों का प्रयोग वाहितमल का उपचार सक्रियीत आपंक निर्माण की प्रक्रिया द्वारा किया जाता है।|Hindi_F|other|10.016000
processed_hi_f_health_02047.wav|शहीद बहिश्ती की शहादत वास्तव में उनके व्यक्तित्व की पूरक थी और प्रकृतिक मौत निश्चित रूप से उनके लिए कोई हैसियत नहीं रखती थी|Hindi_F|other|9.700000
processed_hi_f_weather_00511.wav|अभियान के संयोजक अनुरूप बायवार ने बताया कि अभियान के दौरान सभी क्षेत्रों से और सभी वर्गों के लोगों से अच्छा रिस्पॉन्स मिला।|Hindi_F|other|9.770667
processed_hi_f_education_01660.wav|सेंट्रल लॉन में राष्ट्रपति भवन के मालियों के कौशल और कारीगरी को दर्शाने वाले शानदार डिजायन वाले फूलों के गलीचे दिखाई देंगे।|Hindi_F|other|9.700000
processed_hi_f_education_01481.wav|मार्च में आने वाले परिणाम में जो लोग लिखित परीक्षा को क्लियर करते हैं वे  फिजिकल एंड्योरेंस टेस्ट पीईटी के लिए योग्य होंगे।|Hindi_F|other|9.879708
processed_hi_f_books_00828.wav|राजस्थान का अधिकांश भाग इस रेगिस्तान से व्याप्त है। इसके उत्तर की ओर के भाग को पंजाब के मैदानी प्रदेश के नाम से जानते हैं।|Hindi_F|other|10.069333
processed_hi_f_books_03172.wav|ईंधन का बढ़ता हुआ उपभोग पर्यावरण पर हानिकारक प्रभाव डालता है।|Hindi_F|other|5.546667
processed_hi_f_health_01775.wav|प्रभास की जिंदगी में काजल के बाद अनुष्का शेट्टी की एंट्री हुई|Hindi_F|other|4.800000
processed_hi_f_finance_02074.wav|लेकिन इससे पहले इस घोटाले के अर्थशास्त्र पर एक नजर डालते हैं।|Hindi_F|other|5.312000
processed_hi_f_weather_02522.wav|ऐसा आक्षेप भी राष्ट्रवादी इतिहास लेखन करने वालों पर किया गया।|Hindi_F|other|5.322667
processed_hi_f_weather_02179.wav|मगर सड़कों पर पड़ रहा कोहरा दुर्घटनाओं को निमंत्रण दे रहा है।|Hindi_F|other|6.282667
processed_hi_f_general_00772.wav|इसके बाद कैलिप्सो संगीत की धुन पर भी जडेजा की थिरकन जारी रही।|Hindi_F|other|5.952000
processed_hi_f_general_01902.wav|उस वक्त उनका होने वाला साला रजनीश राजभर पब्जी गेम खेल रहा था।|Hindi_F|other|5.800000
processed_hi_f_weather_01147.wav|पूरे वातावरण में ऐसा लगता था कि एक अजीब सी खुशबू समाई हुई है।|Hindi_F|other|5.738667
processed_hi_f_general_02976.wav|और तत्क्षण उसे लपकने को यहां का मीडिया तैयार ही बैठा रहता है।|Hindi_F|other|5.300000
processed_hi_f_books_04962.wav|अन्य ग्रहों का अध्ययन करने के लिए भी अनेक अभियान जारी किए गए।|Hindi_F|other|5.700000
processed_hi_f_politics_01974.wav|उनका व्यक्तित्व ऐसा था कि मुख्यमंत्री भी उनका इंतजार करते थे।|Hindi_F|other|5.184000
processed_hi_f_general_02028.wav|भारतीय सेना को आधुनिक तकनीक से बने बुलेट प्रूफ हेलमेट की पहली खेप कानपुर स्थित एमकेयू इंडस्ट्रीज द्वारा सौंप दिया गया है।|Hindi_F|other|9.920000
processed_hi_f_weather_00478.wav|इस मुलाक़ात में दोनों देशों के राष्ट्राध्यक्षों ने ईरान और पाकिस्तान के बीच संबंधों के सभी क्षेत्रों के बारे में चर्चा की।|Hindi_F|other|9.300000
processed_hi_f_education_00749.wav|करसनजी तिवारी के यहां जन्म लेकर अपने पूर्व संस्कारों व प्रारब्ध के अनुसार अपने ज्ञान व सद्कर्मों में अपूर्व वृद्धि की थी।|Hindi_F|other|10.042250
processed_hi_f_books_06666.wav|युवाओं की समस्याओं को सुलझाने के लिए समुचित सलाह से उन्हें अपनी चिंता और अपराध भावना को अभिव्यक्त करने में सहायता मिलेगी।|Hindi_F|other|9.440000
processed_hi_f_books_03925.wav|इसका अनुभव आप किसी चटाई को उस समय खींचकर कर सकते हैं जब उस पर कोई व्यक्ति नहीं बैठा है, तथा जब कोई व्यक्ति उस पर बैठा हो।|Hindi_F|other|10.176000
processed_hi_f_books_06478.wav|प्रयोगात्मक प्रतिरक्षा विज्ञान इस संबंध में जानकारी देता है।|Hindi_F|other|4.768000
processed_hi_f_other_01212.wav|फ्लीट के आगे चल रहे जवानों ने पत्रकार को समझाने की कोशिश की।|Hindi_F|other|4.300000
processed_hi_f_politics_01382.wav|अमेरिका के रक्षा मंत्रालय ने इस बात की जानकारी देते हुए बताया कि इसकी मुख्य वजह दक्षिण चीन सागर में चीन की सैन्यीकरण है।|Hindi_F|other|10.069333
processed_hi_f_health_01180.wav|लिफ्ट से शाफ्ट में गिरने से एक सिक्यॉरिटी गार्ड की मौत हो गई|Hindi_F|other|4.700000
processed_hi_f_books_02373.wav|उसी के बहाने उसने मौसी से कई कागजातों पर हस्ताक्षर करवा लिए।|Hindi_F|other|5.400000
processed_hi_f_education_02577.wav|इसी प्रकार जुगुप्सा में जो विकर्षण है वह शांत में नहीं रहता।|Hindi_F|other|6.524438
processed_hi_f_weather_00507.wav|लेकिन इसके लिए जरूरी है कि आगामी हफ्तों में मौसम अनुकूल रहे।|Hindi_F|other|4.608000
processed_hi_f_books_05675.wav|जिसे पूरे वर्ष भर खाद्यान्न के रूप में इस्तेमाल किया जा सकता है तथा अगले मौसम के लिए फसल के रूप में उगाया भी जा सकता है। |Hindi_F|other|10.058667
processed_hi_f_books_08203.wav|दौलताबाद भी कम नहीं था और आकार में दिल्ली को चुनौती देता था।|Hindi_F|other|5.024000
processed_hi_f_politics_01826.wav|इस अवसर पर विधायक जसजीत सिंह बन्नीं ने कहा कि शिरोमणि गुरुद्वारा प्रबंधक कमेटी के चुनावों में कांग्रेस का सफाया हो जाएगा|Hindi_F|other|10.058667
processed_hi_f_books_06071.wav|अनुलेखन का नियमन जीन की अभिव्यक्ति के नियमन का प्रथम चरण है।|Hindi_F|other|5.034667
processed_hi_f_books_06679.wav|अगर रोगाणु हमारे शरीर में प्रवेश करने में सफल हो जाते हैं तो विशिष्ट प्रतिरक्षी और कोशिकाएँ इन रोगाणुओं को मार देती हैं।|Hindi_F|other|10.154667
processed_hi_f_health_02812.wav|बेनामी धन वसूली के मामले में नोटबंदी को नाकाम माना जा रहा है|Hindi_F|other|5.173333
processed_hi_f_health_00872.wav|सीबीआई ने इन दोनों मुल्जिमों के खिलाफ भ्रष्टाचार निवारण अधिनियम व आईपीसी की विभिन्न धाराओं में आरोप पत्र दाखिल किया गया|Hindi_F|other|10.176000
processed_hi_f_other_00941.wav|जानकारों का मानना है कि जिन आठ सीटों को जीतने का भाजपा ख्वाब देख रही है, वर्तमान में वे सारी सीटें कांग्रेस के पास हैं।|Hindi_F|other|9.354667
processed_hi_f_books_01334.wav|तथापि वैज्ञानिकों ने यह प्रयोग निर्वात में करके यह सिद्ध किया कि पत्थर और पंख दोनों पिंड एक ही समय जमीन पर पहुँचते हैं।|Hindi_F|other|9.994667
processed_hi_f_books_04714.wav|पहेली याद करती है, जब वह किसी चलती रेलगाड़ी में होती है तो निकट के वृक्ष तथा भवन पीछे की दिशा में जाते प्रतीत होते हैं।|Hindi_F|other|9.877333
processed_hi_f_books_00794.wav|इस पाठ्‌यपुस्तक में दी गई जानकारी का उपयोग कर आप अपनी रुचि और पसंद के अनुसार भविष्य के कार्यक्षेत्र का चुनाव कर सकेंगे।|Hindi_F|other|8.640000
processed_hi_f_weather_02246.wav|जिससे लोगों को पेयजल के लिए आज भी गर्मी में दो किलोमीटर से भी अधिक पैदल चलकर प्राकृतिक चश्मों से प्यास बुझानी पड़ती है।|Hindi_F|other|9.749333
processed_hi_f_general_00886.wav|पिछले साल तक यह व्यवस्था सिर्फ पाठ्येतर गतिविधि श्रेणी के लिए ही थी लेकिन इस बार इसमें खेल श्रेणी को शामिल किया गया है।|Hindi_F|other|10.176000
processed_hi_f_weather_00588.wav|निरीक्षण में उपायुक्त ने पाया कि अधिकांश शौचालय इस्तेमाल करने लायक नहीं हैं और इनके कारण दुर्गंधमय वातावरण बना रहता है।|Hindi_F|other|9.749333
processed_hi_f_weather_00291.wav|मनमोहन ने कहा, ठंड का मौसम शुरू होने से पहले मैं फिर दौरा करूंगा और आपके लिए निर्मित होने वाले घरों का निरीक्षण करूंगा।|Hindi_F|other|10.144000
processed_hi_f_other_01789.wav|भाजपा नेता ने कहा कि देश में कांग्रेस और अन्य प्रतिद्वंद्वी पार्टियों की पहचान झूठ और अफवाह फैलाने वालों जैसी बन गई है।|Hindi_F|other|9.525333
processed_hi_f_books_00610.wav|विश्व के विभिन्न समाज के लोग अनेक स्थानों पर बिखरे हुए हैं।|Hindi_F|other|5.194667
processed_hi_f_politics_01749.wav|राज्य सरकार ने मुख्यमंत्री आपदा राहत कोष से आर्थिंक सहायता उपलब्ध कराने के लिए तीनों जिला कलेक्टरों को निर्देश दिए है।|Hindi_F|other|9.088000
processed_hi_f_finance_01932.wav|एक अर्थशास्त्री की सलाह एक बैंकर जल्दी इग्नोर नहीं कर सकता।|Hindi_F|other|5.440000
processed_hi_f_books_07058.wav|ऐसे पादप पीड़क द्वारा किए गए आक्रमण के प्रति प्रतिरोधी हैं।|Hindi_F|other|4.700000
processed_hi_f_education_00159.wav|किशोर ने कहा कि ये व्यवस्था इसलिए की गई है कि परीक्षार्थी स्वच्छ और निष्पक्ष रूप से भयमुक्त माहौल में परीक्षा दे सके ।|Hindi_F|other|10.053875
processed_hi_f_books_05319.wav|अधातुओं की रासायनिक अभिक्रियाओं के कुछ उदाहरण इस प्रकार है।|Hindi_F|other|5.130667
processed_hi_f_health_00023.wav|मनुष्य सोचता है कि ज्यादा धन कमा लूंगा तो मै सुखी हो जाऊंगा |Hindi_F|other|5.290667
processed_hi_f_weather_01442.wav|हम शिक्षकों को तैयार करने के लिए सबसे अच्छी पाठ्यपुस्तकों को चलाएंगे और सभी क्षेत्रों के सलाहकार जोड़ने की कोशिश करेंगे|Hindi_F|other|9.376000
processed_hi_f_books_05148.wav|यह साधारण तथ्य हमें बताता है कि स्वच्छ वायु हमारे लिए कितनी महत्वपूर्ण है। आप यह जानते हैं कि वायु गैसों का मिश्रण है।|Hindi_F|other|9.685333
processed_hi_f_finance_01058.wav|सोच विचार कर किया गया काम आपके भाग्योदय का कारण बन सकता है।|Hindi_F|other|5.328604
processed_hi_f_weather_01347.wav|भीषण गर्मी में अंधाधुंध बत्ती की कटौती पर व्यापारी भड़क गए।|Hindi_F|other|5.024000
processed_hi_f_other_03888.wav|नागरी मंदिरों में बुनियाद से लेकर कलश तक चतुष्कोण होते हैं।|Hindi_F|other|5.100000
processed_hi_f_politics_01447.wav|अंग्रेजी अखबार इंडियन एक्सप्रेस के अनुसार शिवसेना प्रमुख उद्धव ठाकरे ने कहा कि 'हमने हमेशा पाकिस्तान का विरोध किया है।|Hindi_F|other|9.258667
processed_hi_f_health_01684.wav|मैं सोच रहा था पता नहीं प्रशाँत के दिमाग में अभी और क्या है|Hindi_F|other|5.717333
processed_hi_f_education_00506.wav|लेकिन वह अनेक प्रकार के संकल्पों और विकल्पों में जी रहा है।|Hindi_F|other|5.038354
processed_hi_f_books_02436.wav|क्योंकि हम सभी को भोजन की आवश्यकता होती है; अतः हम अपने देश के इतने अधिक लोगों को भोजन किस प्रकार उपलब्ध करा सकते हैं।|Hindi_F|other|9.877333
processed_hi_f_health_00189.wav|बीते दिनों चीन की नामचीन सोशल नेटवर्किंग एप्लीकेशन के साथ साथ एप्पल स्टोर में मौजूद तमाम एप्स पर वायरस का अटैक हुआ था |Hindi_F|other|10.048000
processed_hi_f_weather_01470.wav|उसके बाद उन्होंने जैसे ही पहाड़ से जंप लगाई क्रिस फिसल गए और हड़बड़ी में उन्होंने अपने इंस्ट्रक्टर का कंधा पकड़ लिया।|Hindi_F|other|9.100000
processed_hi_f_health_00746.wav|डायरेक्टर अमिताभ अग्निहोत्री ने बताया कि तीन दिन से ज़ू में किसी पक्षी की मौत रिपोर्ट नहीं हुई है जो एक पॉजिटिव खबर है|Hindi_F|other|9.920000
processed_hi_f_education_02162.wav|वहीं सचिव परीक्षा नियामक डॉ सुत्ता सिंह निलंबन के बाद भी शनिवार को दिनभर कार्यालय में बैठीं रहीं और जरूरी काम निपटाए।|Hindi_F|other|10.146750
processed_hi_f_health_00155.wav|आपने दिव्यांका को घर की बहू के रूप में देखा होगा, लेकिन असल जिंदगी में दिव्यांका काफी ग्लैमरस और लग्जरी जीवन जीती हैं|Hindi_F|other|8.600000
processed_hi_f_politics_04336.wav|असम के मुख्यमंत्री सर्बानंद सोनोवाल ने एक ट्वीट में लिखा, इस घटना में शामिल आरोपियों के खिलाफ सख्त कार्रवाई की जाएगी।|Hindi_F|other|9.386667
processed_hi_f_books_05146.wav|इस अध्याय में हम अपने आस-पास होने वाले हानिकारक परिवर्तनों तथा हमारे जीवन पर इनके प्रभावों के विषय में अध्ययन करेंगे।|Hindi_F|other|9.700000
processed_hi_f_books_06053.wav|न्यायालयीन विज्ञान में उपयोग के अतिरिक्त इसका बहुत अधिक उपयोग है जैसे- जनसंख्या व आनुवंशिक विभिन्नता के निर्धारण में।|Hindi_F|other|9.781333
processed_hi_f_books_07415.wav|विकसित व विकासशील राष्ट्रों के बीच अन्याय, अपर्याप्त क्षतिपूर्ति व लाभों की भागीदारी के प्रति भावना विकसित हो रही है।|Hindi_F|other|10.165333
processed_hi_f_books_08727.wav|इनसे पता लगता है कि उन्होंने निर्गुण भक्ति का प्रचार किया।|Hindi_F|other|4.085333
processed_hi_f_health_01456.wav|कैथल निवासी एक विवाहिता की जहरीला पदार्थ खाने से मौत हो गई|Hindi_F|other|5.994667
processed_hi_f_health_02266.wav|छत्तीसगढ़ के कंकेर जिले में ट्रेनिंग के दौरान गलती से बम फट गया, जिसके चलते बम डिस्पोजल स्क्वाड इंचार्ज की मौत हो गई|Hindi_F|other|9.514667
processed_hi_f_books_08689.wav|इस काल के तीन प्रमुख और प्रभावकारी व्यक्तियों पर दृष्टिपात कर हम देखेंगे कि इन संवादों को किस भाँति अभिव्यक्ति मिली।|Hindi_F|other|9.269333
processed_hi_f_health_00328.wav|हमारी सरकार सब्सिडी वाला रसोई गैस सिलेंडर उन गरीबों को देगी जो आज भी चूल्हे जलाते हैं और धुएं की बीमारी से ग्रस्त है|Hindi_F|other|10.176000
processed_hi_f_books_08118.wav|उनमें से अधिकांश ने भारत को अचंभों के देश के रूप में देखा।|Hindi_F|other|5.056000
processed_hi_f_books_02591.wav|जब यह बड़े पैमाने पर किया जाता है तो इसे पशुपालन कहते हैं।|Hindi_F|other|4.373333
processed_hi_f_books_07577.wav|इसका कारण यह है कि उच्च तुंगता वाले क्षेत्र में वायुमंडलीय दाब कम होता है इसलिए शरीर को पर्याप्त ऑक्सीजन नहीं मिलती।|Hindi_F|other|9.226667
processed_hi_f_other_01339.wav|यह पूरा मामला जतारा थाना क्षेत्र के थर बम्हौरी गांव का है।|Hindi_F|other|5.162667
processed_hi_f_other_00570.wav|इसके अलावा उन्होंने उपभोक्ताओं को हर हालत में संतुष्ट करने के निर्देश दिए और कहा कि उनकी  शिकायतें नहीं मिलनी चाहिए।|Hindi_F|other|8.682667
processed_hi_f_books_00695.wav|फ्रांस के राजघराने के व्यक्तियों द्वारा एकत्रित की कलावस्तुओं का संग्रह पहले लुव्र संग्रहालय में प्रदर्शित किया गया।|Hindi_F|other|9.500000
processed_hi_f_weather_02071.wav|कार्यक्रम में शहर ही नहीं आसपास के क्षेत्रों से आए हजारों श्रद्धालु देर रात तक भक्ति रस का आनंद लेते हुए झूमते रहे।|Hindi_F|other|9.482667
processed_hi_f_other_00447.wav|डोमिसाइल क्लॉज के मुद्दे पर सरदेसाई ने कहा कि इस पर मेरा रुख यह है कि सीएम को इस पर सख्ती से पुनर्विचार करना चाहिए।|Hindi_F|other|9.700000
processed_hi_f_books_09026.wav|इन अवसरों पर विशिष्ट मूर्तियों का प्रयोग होता था जो छोटे केंद्रीय देवालयों में स्थापित मूर्तियों से भिन्न होती थीं।|Hindi_F|other|8.469333
processed_hi_f_health_02790.wav|रीढ में दर्द के कारण नाम वापस लेने वाले पेस को मिश्रित युगल मुकाबले में रूसी खिलाड़ी एलेना वेस्नीना के साथ खेलना था|Hindi_F|other|10.186667
processed_hi_f_general_01274.wav|राष्ट्र का मार्गदर्शन करने वाले तथा राजनीति के क्षेत्र में काम करने वाले अधिकांश व्यक्ति इस प्रश्न की ओर उदासीन है।|Hindi_F|other|8.533333
processed_hi_f_other_02372.wav|किसी तरह हिम्मत जुटाकर छात्राओं ने बीएसए और डीएम के नाम चिठ्ठियां लिख मामले से अवगत कराया और सुरक्षा की मांग की है।|Hindi_F|other|9.400000
processed_hi_f_weather_01313.wav|देशभक्ति, धार्मिक कार्यों में आपकी रुचि रहेगी एवं दानपुण्य तथा परोपकार करने में एक अलग से वातावरण की प्राप्ति होगी।|Hindi_F|other|10.016000
processed_hi_f_books_03087.wav|सूर्य में ऊष्मा और प्रकाश नाभिकीय अभिक्रियाओं द्वारा उत्पन्न होते हैं। आप इस प्रक्रम के बारे में आगे चलकर पढ़ेंगे।|Hindi_F|other|9.482667
processed_hi_f_finance_00569.wav|एक डिब्बे में एक भारतीय मुसाफिर गंभीर मुद्रा में बैठा था।|Hindi_F|other|5.990375
processed_hi_f_general_00632.wav|मेरे प्राप्तांक मुझे ईमेल के द्वारा भेजने के लिए बताया गया था परंतु अभी तक प्राप्तांक का ईमेल प्राप्त नहीँ हुआ है।|Hindi_F|other|8.500000
processed_hi_f_health_02829.wav|अब उसकी जिंदगी में व्योम है जिसे वह हद से ज्यादा चाहती है|Hindi_F|other|5.400000
processed_hi_f_finance_01911.wav|टाटा मोटर्स ने साणंद के श्रमिकों के साथ किया वेतन समझौता।|Hindi_F|other|5.706667
processed_hi_f_books_01377.wav|प्रयोग करने के अधिक विकसित साधनों एवं पद्धतियों का उपयोग कर पूराने निष्कर्षों को सुधारने की सुविधा विज्ञान में है।|Hindi_F|other|7.893333
processed_hi_f_books_00850.wav|अंडमान समूह के द्वीप प्रमुख रूप से ज्वालामुखीय द्वीप हैं।|Hindi_F|other|4.533333
processed_hi_f_finance_01361.wav|परिवार चौतरफा तरक्की कर सुखी एवं सरल जीवन व्यतीत करता है।|Hindi_F|other|5.723354
processed_hi_f_books_05245.wav|जल को प्रदूषित करने वाले पदार्थों को जल प्रदूषक कहते हैं।|Hindi_F|other|4.341333
processed_hi_f_books_00154.wav|इसके आधार पर इस परंपरा की प्राचीनता का अनुमान हो जाता है।|Hindi_F|other|5.322667
processed_hi_f_books_04481.wav|आप भी प्रकाश स्रोत के रूप में सूर्य का उपयोग कर सकते हैं।|Hindi_F|other|5.674667
processed_hi_f_other_01276.wav|बेहतर है आयोग अपना मुख्यालय भाजपा के दफ्तर में ही ले जाए।|Hindi_F|other|4.600000
processed_hi_f_weather_02591.wav|उस कालखंड के धातुविज्ञान में हुई प्रगति ध्यान में आती है।|Hindi_F|other|5.162667
processed_hi_f_health_02248.wav|ऐसा ही कुछ अमेरिकी सिंगर और गीतकार निकोल शेर्जिंगर के साथ भी हुआ है उन्होंने पैसा कमाने के लिए अपना खून तक बेचा है|Hindi_F|other|10.186667
processed_hi_f_books_06590.wav|इसका केंद्रीय तंत्रिका तंत्र पर जोरदार उद्वीपक  असर पड़ता है जिससे सुखाभास और ऊर्जा में वृद्धि की अनुभूति होती है।|Hindi_F|other|10.154667
processed_hi_f_books_04216.wav|हमने टोंटी के पानी द्वारा विद्युत चालन का परीक्षण किया है। आइए अब आसुत जल द्वारा विद्युत चालन का परीक्षण करते हैं।|Hindi_F|other|10.080000
processed_hi_f_other_00433.wav|उन्होंने पीएम नरेंद्र मोदी को शिवलिंग पर बैठा हुआ बिच्छू बताते हुए कहा कि ऐसे बिच्छू को चप्पल से मार भी नहीं सकते।|Hindi_F|other|8.960000
processed_hi_f_books_02517.wav|इससे मिट्टी में सभी पोषकों की प्रतिपूर्ति हो जाती है। मिट्टी में पोषकों की प्रतिपूर्ति का अन्य तरीका है फसल चक्रण।|Hindi_F|other|9.610667
processed_hi_f_agri_00513.wav|किसान कभी भी लेक्चर देने या थ्योरी सुनाने से नहीं सीखेगा।|Hindi_F|other|6.129688
processed_hi_f_books_01927.wav|तब से फिर कभी उनका बजट बनाने का दुस्साहस मैंने नहीं किया।|Hindi_F|other|5.184000
processed_hi_f_books_04924.wav|वैज्ञानिक प्रयोगों के लिए या मौसम के अध्ययन के लिए उपयोग में लाए जानेवाले उपग्रह निम्न कक्षाओं में भ्रमण करते हैं।|Hindi_F|other|8.853333
processed_hi_f_books_04176.wav|इस प्रकार जब संपरीक्षित्र भलीभांति कार्य करने लगे तो इसका उपयोग विभिन्न द्रवों का परीक्षण करने के लिए कर सकते हैं।|Hindi_F|other|9.500000
processed_hi_f_other_04677.wav|मंत्री ने स्प्ष्ट किया कि कॉलेजों में सभी व्यवस्थाएं सुचारू रखें इसकी पूरी जिम्मेदारी कॉलेज के प्राचार्य की होगी।|Hindi_F|other|8.490667
processed_hi_f_finance_01671.wav|मास्टर शिष्यों को आज पैसे कमाने का कारखाना समझते हैं और शिष्य उन्हें पैसे से खरीदी गई चीज से अधिक कुछ नहीं समझते।|Hindi_F|other|9.994667
processed_hi_f_other_02548.wav|यमन के सूत्रों का कहना है कि सेना की मिसाइल यूनिट ने भी सऊदी अरब के प्राँत असीर में सऊदी सैनिकों को निशाना बनाया।|Hindi_F|other|9.376000
processed_hi_f_other_01002.wav|सोनिया गांधी राजीव गांधी की जयंती पर आयोजित राजीव गांधी राष्ट्रीय सदभावना पुरस्कार समारोह के मौके पर बोल रही थीं।|Hindi_F|other|9.493333
processed_hi_f_finance_00247.wav|यह सबसे उम्दा क्रेडिट रेटिंग है जो अल्पावधि के ऋण उपकरणों को दी जाती है साथ ही यह न्यूनतम ऋण जोखिम को दर्शाता है।|Hindi_F|other|10.019042
processed_hi_f_general_03133.wav|इस सर्विस के लिए खास इक्विप्मेंट की जरूरत होती है जो इंटरनेट कनेक्टेड क्लाउड कैम और स्मार्ट लॉक से जुड़ा होता है।|Hindi_F|other|9.300000
processed_hi_f_books_04577.wav|इसके विपरीत दिन के प्रकाश में सक्रिय पक्षी  दिन में अच्छी प्रकार देख सकते हैं लेकिन रात में ठीक से नहीं देख पाते।|Hindi_F|other|9.749333
processed_hi_f_education_01947.wav|इन तीन हफ्तों में हिमा ने पांच गोल्ड मेडल जीतकर देश ही नहीं अपितु पूरी दुनिया में अपने कौशल का लोहा मनवा लिया है।|Hindi_F|other|9.496583
processed_hi_f_books_08778.wav|इन पत्रों से धार्मिक सत्य के बारे में शेख के अनुभवों का वर्णन मिलता है जिसे वह अन्य लोगों के साथ बाँटना चाहते थे।|Hindi_F|other|8.341333
processed_hi_f_books_02682.wav|शरीर को यह भी स्मरण रहता है कि वही सूक्ष्मजीव अगर हमारे शरीर में पुनः प्रवेश करता है तो उससे किस प्रकार लड़ा जाए।|Hindi_F|other|9.856000
processed_hi_f_books_02020.wav|अब समाज का पाप विवश हो जाता है कि वह सुधारक की बात सुने।|Hindi_F|other|5.200000
processed_hi_f_general_00936.wav|तीन हफ्तों के बाद दर्शक हिंदी मनोरंजन चैनलों की ओर लौटे।|Hindi_F|other|4.928000
processed_hi_f_books_06887.wav|संयोग से इसका उपयोग पर्यावरणीय प्रदूषण को भी कम करता है।|Hindi_F|other|5.200000
processed_hi_f_weather_01785.wav|वहीं भारी हिमपात के चलते ऊपरी शिमला तक दूध व ब्रैड की सप्लाई न होने से लोगों को खासी परेशानी का सामना करना पड़ा।|Hindi_F|other|10.197333
processed_hi_f_agri_00529.wav|तिल के तेल का इस्तेमाल पारंपरिक अभ्यंग में किया जाता है।|Hindi_F|other|4.736500
processed_hi_f_finance_01507.wav|आयकर खाते सीज होने की खबर को सिद्धू ने बताया कोरी अफवाह।|Hindi_F|other|5.290667
processed_hi_f_weather_01905.wav|ग्रामीण क्षेत्रों में रहने वाले अधिकतर परिवार ऐसे हैं, जो अपने बच्चों को शहरों में पढ़ाने की सामर्थ्य नहीं रखते।|Hindi_F|other|8.437333
processed_hi_f_education_01041.wav|दरअसल चीन के अन्हुई प्रांत के एक स्कूल ने परीक्षा के दौरान नकल रोकने के लिए बच्चों के सिर पर अखबार पहनने को कहा।|Hindi_F|other|10.158354
processed_hi_f_weather_00833.wav|उन्होंने कहा कि यदि हम निस्वार्थ भाव से सेवा कार्य करते हैं तो हमारे हृदय में हिमालय जैसी ऊंचाई पैदा हो जाती है।|Hindi_F|other|9.525333
processed_hi_f_other_03658.wav|कांग्रेस  मौलाना बदरुद्दीन अजमल के नेतृत्व में असम यूनाइटेड डेमोक्रेटिक फ्रंट यानी एयूडीएफ के उभार से परेशान है।|Hindi_F|other|8.800000
processed_hi_f_finance_02001.wav|लोग यहां अपनी चिट्ठियां डालने और पैसे जमा कराने आते हैं।|Hindi_F|other|5.100000
processed_hi_f_finance_00625.wav|बीमा पॉलिसी लेने से पहले एजेंट से छूट के बारे में पूछें।|Hindi_F|other|4.800000
processed_hi_f_health_02745.wav|साथ ही इस इंजन में फ्यूल इंजेक्शन टेक्नालॉजी भी दी गई है|Hindi_F|other|5.000000
processed_hi_f_education_02752.wav|बंगाल तो एक प्रकार से मूर्छा की स्थिति में पहुंच गया था।|Hindi_F|other|4.700000
processed_hi_f_weather_02666.wav|रामेश्वर तक के प्रदेश को बुक्का अपने आधिपत्य में ले आया।|Hindi_F|other|4.650667
processed_hi_f_books_06718.wav|इससे देशभर में सनसनी और डर का वातावरण उत्पन्न हो गया था।|Hindi_F|other|4.400000
processed_hi_f_other_01397.wav|बता दें कि ये फिल्म दीपिका की हॉलीवुड में पहली फिल्म है।|Hindi_F|other|4.373333
processed_hi_f_books_02677.wav|ध्यान रखना चाहिए कि डॉक्टर की सलाह पर ही प्रतिजैविक की दवाइया लेनी चाहिए तथा उस दवा का कोर्स भी पूरा करना चाहिए।|Hindi_F|other|8.544000
processed_hi_f_books_04631.wav|क्या आप अध्यापक की सलाह के आधार की व्याख्या कर सकते हैं।|Hindi_F|other|4.234667
processed_hi_f_books_05303.wav|धुलाई तथा अन्य घरेलू कार्य में उपयोग हो चुके जल के पुनः उपयोग संबंधी नए-नए विचारों के बारे में हम सोच सकते हैं।|Hindi_F|other|9.600000
processed_hi_f_books_05790.wav|जीवाणु कोशिका विषाणु के आनुवंशिक पदार्थ को अपना समझने लगते हैं जिससे आगे चलकर अधिक विषाणुओं का निर्माण होता है।|Hindi_F|other|10.000000
processed_hi_f_books_03750.wav|यदि आप गतिशील गेंद को अपनी हथेली से रोक लें तो क्या होगा। आप इसी प्रकार की अन्य स्थितियों पर विचार कर सकते हैं।|Hindi_F|other|9.770667
processed_hi_f_weather_01893.wav|इस पर समिति ने चिन्हित क्षेत्रों की सूची के साथ उक्त प्रस्ताव राज्य स्तरीय समिति भोपाल भेजने का निर्णय लिया है।|Hindi_F|other|9.066667
processed_hi_f_health_01428.wav|इतना ही नहीं चाय में मौजूद कैफीन की वजह से भ्रुण विकसित नहीं होता जिसकी वजह से गर्भपात होने का खतरा बना रहता है|Hindi_F|other|9.088000
processed_hi_f_weather_03165.wav|मध्यकालीन भारत में अनेक राज्यशासनों और अन्य क्षेत्रों में सैनिकों को नकद वेतन के बदले जागीर देने की पद्धति थी । |Hindi_F|other|9.397333
processed_hi_f_books_01817.wav|पिछली कक्षा में आपने उनकी विशेषताओं का अभ्यास किया है। इस पाठ में उनके बारे में हम अधिक जानकारी प्राप्त करेंगे।|Hindi_F|other|9.077333
processed_hi_f_general_02621.wav|कल्पांतरों के अंतर्गत ऐसे कई कल्प व युग बीत चुके हैं जिसमें भगवान शिव की प्रभुसत्ता विशेष रूप से दृश्य होती है।|Hindi_F|other|9.354667
processed_hi_f_other_00873.wav|छेश्चू मेले की बधाई देते हुए उन्होंने सभी लोगों को गुरु पद्मसंभव के बताए गए मार्ग व आदर्शों पर चलने की सलाह दी।|Hindi_F|other|9.400000
processed_hi_f_finance_00897.wav|जीएसटी का सद्प्रभाव तब देखने को मिलता जब अधिक तेजी से जीएसटी की वसूली में वृद्धि होती लेकिन ऐसा नहीं हो रहा है।|Hindi_F|other|9.717187
processed_hi_f_other_01708.wav|उन्होंने इस आशंका को भी दोहराया था कि यह परियोजना पाकिस्तान को चीन के कर्जो के फंदे में हमेशा के लिए फंसा देगी।|Hindi_F|other|9.653333
processed_hi_f_education_01173.wav|इस मौके पर आपने छात्राओं को प्रेरक संबोधन देकर उन्हें आगामी वार्षिक परीक्षा में उच्चांक लाने हेतु प्रेरित किया।|Hindi_F|other|9.400000
processed_hi_f_health_00465.wav|अपने ड्रीम प्रॉजेक्ट स्वच्छता अभियान का जिक्र करते हुए मोदी ने कहा, शौचालय नहीं होने से शर्मिंदगी महसूस होती है|Hindi_F|other|9.000000
processed_hi_f_books_05140.wav|हमारे बड़े-बूढ़े नीले आकाश तथा स्वच्छ जल एवं शुद्ध वायु के विषय में बातचीत करते हैं जो उनके समय में उपलब्ध थे।|Hindi_F|other|9.386667
processed_hi_f_books_05879.wav|इन अनुक्रमों की कुछ विशेषताओं के बारे में जब जीन अभिव्यक्ति नियमन के बारे में वर्णन होगा, तब जानकारी दी जाएगी।|Hindi_F|other|8.032000
processed_hi_f_other_02181.wav|इस बार आतंकियों ने हमला करने से पहले नई रणनीति बनाई थी।|Hindi_F|other|5.056000
processed_hi_f_other_00981.wav|चंद्रशेखर ने कहा कि पिछले कुछ सालों के दौरान भारतीय आईटी कंपनियों की तरफ से वीजा एप्लिकेशन में काफी कमी आई है।|Hindi_F|other|8.600000
processed_hi_f_weather_00204.wav|दुर्भाग्य से रास्ते में दल का सामना भयानक तूफान से हुआ।|Hindi_F|other|4.757333
processed_hi_f_education_01763.wav|गेट में किसी प्रकार के टच डिस्प्ले और बटन की जरूरत नहीं है यानी यूजर की बात और कंटेंट को कोई देखसुन नहीं सकता।|Hindi_F|other|9.287604
processed_hi_f_books_02200.wav|उन्होंने इस दिशा में लगातार कई वर्षों तक अनुसंधान किया।|Hindi_F|other|5.034667
processed_hi_f_other_01095.wav|बता दें कि पूरा मामला जनपद के मटौंध थाना क्षेत्र का है।|Hindi_F|other|5.301333
processed_hi_f_weather_02848.wav|उनका जीवन अत्यंत प्रतिकूल परिस्थिति में बीता परंतु उन्होंने अपने मन का संतुलन नहीं खोया और कटुता भी नहीं रखी ।|Hindi_F|other|7.744000
processed_hi_f_books_08499.wav|बहुत से क्षेत्रों में इस्लाम शासकों का स्वीकृत धर्म था।|Hindi_F|other|4.096000
processed_hi_f_agri_00792.wav|कई वर्षों के कठिन परिश्रम के बाद गेहूं की ऐसी किस्में विकसित कीं जिनकी वजह से पैदावार कई गुना ज्यादा होने लगी।|Hindi_F|other|8.811604
processed_hi_f_politics_01278.wav|मायावती का कहना है कि समाजवादी पार्टी और बहुजन समाजवादी पार्टी के अलावा अन्य् पार्टियों को भी एकजुट होना होगा।|Hindi_F|other|8.970667
processed_hi_f_books_05202.wav|परावर्तित विकिरणों का कुछ भाग वायुमंडल में रुक जाता है।|Hindi_F|other|5.100000
processed_hi_f_other_00919.wav|ऐसा करने से पूरे दिन आप पसीने की दुर्गंध से दूर रहेंगे।|Hindi_F|other|4.917333
processed_hi_f_finance_01362.wav|एक शख्स कार से उतरकर एटीएम मशीन पर पैसे निकालने पहुंचा।|Hindi_F|other|5.500000
processed_hi_f_agri_00711.wav|कोहरे और बर्फीली हवाओं से मुरझाई फसलों में जान आ गई है।|Hindi_F|other|5.340208
processed_hi_f_politics_00785.wav|दूसरे जिलों से हजारों कब्रों की रिपोर्टें भी आ रही हैं।|Hindi_F|other|4.400000
processed_hi_f_politics_02119.wav|सरकार पुलों के सेफ्टी ऑडिट को गंभीरता से नहीं ले रही है|Hindi_F|other|4.906667
processed_hi_f_books_03070.wav|घर पर, उद्योगों में और वाहनों को चलाने के लिए विभिन्न प्रकार के ईंधनों का उपयोग विविध प्रयोजन के लिए करते हैं।|Hindi_F|other|8.400000
processed_hi_f_books_05396.wav|हमने अभिक्रियाशीलता श्रेणी इससे पहले ही मालूम कर ली है।|Hindi_F|other|4.981333
processed_hi_f_books_00609.wav|इनमें से अनेक स्थानों की प्रकृति का अवलोकन करने की इच्छा और कुतूहल को लेकर अनेक पर्यटन इन स्थानों पर जाते हैं।|Hindi_F|other|8.469333
processed_hi_f_weather_01880.wav|हालांकि अभी सरकार द्वारा ग्रामीण क्षेत्रों में गरीबी उन्मूलन कार्यक्रम व मनरेगा जैसी मुहिम को सफलता मिली हैं।|Hindi_F|other|8.938667
processed_hi_f_education_02572.wav|पूर्वी चंपारण के रक्सौल में सोमवार को विभिन्न परीक्षा केंद्रों पर मैट्रिक परीक्षार्थियों ने जमकर हंगामा किया।|Hindi_F|other|8.300000
processed_hi_f_finance_00657.wav|बुंदेलखंड में राजस्व वसूली स्थगित किए जाने के साथ ही बैंकों से भी कर्ज वसूली रोकने का अनुरोध किया जा चुका है।|Hindi_F|other|9.345667
processed_hi_f_weather_00219.wav|उन्होंने बताया कि प्रभावित क्षेत्रों में क्लोरोक्वीन दवाओं के साथ साथ क्लोरीन की गोलियां भी बांटी जा रही हैं।|Hindi_F|other|7.882667
processed_hi_f_health_02247.wav|गांव बिहारीपुर में गन्नों से भरे ट्रैक्टर ट्रॉली ने साइकिल सवार फेरु को कुचल दिया, जिसकी मौके पर ही मौत हो गई|Hindi_F|other|8.213333
processed_hi_f_other_01325.wav|वे आज पार्टी में शामिल होने वाले कांग्रेस नेता मुख्त्यार सिंह के निवास पर आयोजित एक कार्यक्रम में बोल रहे थे।|Hindi_F|other|7.210667
processed_hi_f_books_04569.wav|यदि परामर्श दिया गया है तो उचित चश्मे का उपयोग कीजिए। नेत्रों के लिए बहुत कम या बहुत अधिक प्रकाश हानिकारक है।|Hindi_F|other|9.898667
processed_hi_f_health_02967.wav|इस बार भी जारी बैनर व पोस्टर में नक्सलियों ने घस्सूराम पर माओवादियों के नाम पर धन उगाही करने का आरोप लगाया है|Hindi_F|other|9.493333
processed_hi_f_finance_00674.wav|कई मामलों में भूमि, स्वीकृतियां या पूंजी की व्यवस्था नहीं होने पर निवेश प्रस्ताव ठंडे बस्ते में चले जाते हैं।|Hindi_F|other|10.181583
processed_hi_f_general_01106.wav|इक्डोल द्वारा संगीत विषय के छात्रों को इस विषय की बारीकियां सीखने के लिए यह सुविधाएं मुहैया करवाई जा रही हैं।|Hindi_F|other|8.565333
processed_hi_f_other_01680.wav|इंटरव्यू के दौरान किंग्स्टन से पूछा गया कि अगर उन्हें मौका मिला तो वे किस हॉलिवुड एक्ट्रेस के साथ शादी करेंगे|Hindi_F|other|7.925333
processed_hi_f_health_00311.wav|ऐसा करने से आपके गुस्से में कमीं आएगी और आपका दिमाग शांत होगा इसलिए शरद पूर्णिमा के दिन इस उपाय को अवश्य करें|Hindi_F|other|8.554667
processed_hi_f_finance_01940.wav|सीबीआई और ईडी ने उस पर धोखाधड़ी, मनी लॉन्ड्रिंग और विदेशी मुद्रा प्रबंधन अधिनियम के उल्लंघन के आरोप लगाए हैं।|Hindi_F|other|9.100000
processed_hi_f_finance_00250.wav|इस लेख में मनी लॉन्ड्रिंग, वित्तीय विनियमन और विदेशी शाही परिवारों से कनेक्शन जैसे मुद्दों को शामिल किया गया।|Hindi_F|other|9.345667
processed_hi_f_other_00536.wav|मेरी मौसी की बेटी स्निग्धा से भी मुझे काफी सहयोग मिला।|Hindi_F|other|4.778667
processed_hi_f_education_01537.wav|अटॉप्सी रिपोर्ट के लिए न केवल परिवार और रिश्तेदारों से बातचीत की गई बल्कि मेडिकल रिकॉर्ड को भी चेक किया गयाl|Hindi_F|other|8.300000
processed_hi_f_weather_02863.wav|समाज के कुछ तथाकथित कर्मकांडी और कट्टर लोगों ने उनके द्वारा किए जाने वाले जनजागृति के कार्य को विरोध जताया ।|Hindi_F|other|9.500000
processed_hi_f_books_04533.wav|जब हम कहते हैं कि किसी व्यक्ति के नेत्र हरे हैं तो वास्तव में हम परितारिका के रंग की ही बात कर रहे होते हैं।|Hindi_F|other|9.056000
processed_hi_f_weather_00987.wav|मनाली में बीते साल दिसंबर में भारी हिमपात दर्ज हुआ है।|Hindi_F|other|5.045333
processed_hi_f_books_03299.wav|जलवायु में परिवर्तन के कारण प्रवासी पक्षी प्रत्येक वर्ष सुदूर क्षेत्रों से एक निश्चित समय पर उड़ कर आते हैं।|Hindi_F|other|9.000000
processed_hi_f_other_01972.wav|मामला एसपी को सौंपते हुए उन पर कार्रवाई की मांग की है।|Hindi_F|other|4.917333
processed_hi_f_weather_02327.wav|अतः उन घटनाओं का निरीक्षण करने के लिए हम वहाँ उपस्थित नहीं होते हैं और उन घटनाओं को दोहराया भी नहीं जा सकता।|Hindi_F|other|9.216000
processed_hi_f_weather_03231.wav|शिवाजी महाराज ने अपने कार्यकाल में ही उन्हें राज्य प्रशासन और सैनिकी अभियानों की उत्तम शिक्षा प्रदान की थी । |Hindi_F|other|7.328000
processed_hi_f_education_00515.wav|अधिकांश कबीरपंथी श्वेत वस्त्र धारण करते हैं क्योंकि उनके  अनुसार यह आभ्यांतरिक शुद्धि और ज्ञान का प्रतीक है।|Hindi_F|other|9.900000
processed_hi_f_books_07259.wav|बाहरी जीन उपयुक्त परिस्थितियों में अभिव्यक्त होते हैं।|Hindi_F|other|3.669333
processed_hi_f_finance_00563.wav|यदि आपके पास पहले से ही किसी पेशेवर निकाय से योग्यता है, तो आपको इस कोर्स के कुछ हिस्सों से छूट मिल सकती है।|Hindi_F|other|9.700000
processed_hi_f_weather_02217.wav|अजय टम्टा ने दावा किया कि पहले भारी अव्यवस्था थी और डॉक्टर पहाड़ों में नहीं मैदानी क्षेत्रों में ही रहते थे।|Hindi_F|other|9.504000
processed_hi_f_books_07548.wav|कुछ जातियों ने नियमन करने की क्षमता विकसित कर ली है, लेकिन केवल सीमित परास वाली पर्यावरणीय परिस्थितियों में।|Hindi_F|other|10.026667
processed_hi_f_books_04761.wav|परंतु अन्य तत्त्वों की अपेक्षा कार्बन की विशेषता यह है कि कार्बन से बननेवाले यौगिकों की संख्या सबसे अधिक है।|Hindi_F|other|9.100000
processed_hi_f_other_01226.wav|प्रकाश ठाकुर ने बताया कि यह निर्देश तत्काल लागू होंगे।|Hindi_F|other|4.224000
processed_hi_f_general_02876.wav|उसकी प्रजा में से एक बुद्धिमान व्यक्ति सिस्सा इब्न दाहिर ने शतरंज के खेल का आविष्कार किया और राजा को दिखाया।|Hindi_F|other|9.200000
processed_hi_f_other_01219.wav|नेपाल में चल रहे बिम्स्टेक सम्मेलन का आज अंतिम दिन है।|Hindi_F|other|5.034667
processed_hi_f_other_01724.wav|उन्होंने कहा कि उद्भ्रांत जी सब कुछ कह लेना चाहते हैं।|Hindi_F|other|4.896000
processed_hi_f_books_01855.wav|कवि का मानना है कि समाज में समानता, स्वतंत्रता तथा मानवता को स्थापित करना हमारे जीवन का उद्देश्य होना चाहिए।|Hindi_F|other|9.056000
processed_hi_f_other_00998.wav|सुधीर के माता पिता सुधीर की इस उपलब्धि पर बेहद खुश है।|Hindi_F|other|5.034667
processed_hi_f_education_02020.wav|इसी प्रकार सुल्तानपुर रोड पर भी बड़े खड्डों के कारण आने जाने वालों को भारी परेशानी का सामना करना पड़ रहा है।|Hindi_F|other|9.183125
processed_hi_f_general_00764.wav|इंटरनेट सेंसेशन बनी ढिंचक पूजा का एक और गाना आ गया हैl|Hindi_F|other|6.752000
processed_hi_f_agri_01764.wav|ये गलीगली भोंपू बजाकर आलू सस्ते दामों में बेच रहे हैं।|Hindi_F|other|6.000000
processed_hi_f_weather_00859.wav|शुद्ध स्फटिक धारण करने से शरीर की अनावश्यक गर्मी शांत हो जाती है और माइग्रेन से निश्चित छुटकारा मिल जाता है।|Hindi_F|other|9.376000
processed_hi_f_general_01007.wav|वार्षिक ब्रह्मोत्सव दिल्ली मंदिर में उसी उत्साह के साथ आयोजित किया जाता है जैसा कि तिरुमला में किया जाता है।|Hindi_F|other|7.754667
processed_hi_f_books_06706.wav|पशुओं को भोजन प्रदान करने का ढंग वैज्ञानिक होना चाहिए।|Hindi_F|other|4.362667
processed_hi_f_books_01942.wav|इसी बीच घटित को साधारण और अघटित को समाचार मानने वाले किसी समाचारपत्र ने उनके स्वर्गवास की झूठी खबर छाप डाली।|Hindi_F|other|9.760000
processed_hi_f_weather_02255.wav|हालांकि हमने महाराष्ट्र सरकार और बृहन्मुंबई नगर निगम की आपदा राहत इकाइयों को मौसम संबंधी चेतावनी जारी की है।|Hindi_F|other|9.600000
processed_hi_f_books_06903.wav|वैज्ञानिक सिद्धांतों को अपनाते हुए पालतू पशुओं की देखभाल तथा उनकी प्रजनन संबंधी प्रक्रियाएँ ही पशुपालन हैं।|Hindi_F|other|7.989333
processed_hi_f_weather_00406.wav|कुछ लोगों का कहना है कि स्टेज पर लगे बल्बों की गर्मी से स्प्रे केमिकल में रिएक्शन हुआ जिस कारण यह हादसा हुआ|Hindi_F|other|9.400000
processed_hi_f_books_00638.wav|इसका विपरीत परिणाम हमारे देश की छवि पर होता है। पर्यटन स्थानों के संरक्षण हेतु निम्न संकल्प करना आवश्यक है।|Hindi_F|other|9.290667
processed_hi_f_politics_03468.wav|मुख्यमंत्री योगी आदित्यनाथ ने शांति और सद्भाव बनाए रखने और उपद्रवियों से सख़्ती से निपटने के निर्देश दिए थे।|Hindi_F|other|9.450667
processed_hi_f_politics_02160.wav|करीब एक घँटे तक महिलाओं द्वारा विरोध प्रदर्शन करने के बाद उच्च अधिकारियों के आश्वासन के बाद मामला शांत हुआ।|Hindi_F|other|8.874667
processed_hi_f_health_00864.wav|नगर निगम के ज्वांइट कमिश्नर गगनदीप सिंह ने बताया कि स्वच्छता सर्वेक्षण को लेकर नगर निगम ने काफी काम किया है|Hindi_F|other|8.437333
processed_hi_f_finance_01774.wav|हर महीने पैसे इकट्ठे करने के बाद यह भिखारी बैंक में पहुंचता है और जमीन में पैसों का ढेर लगाकर उसे गिनता है।|Hindi_F|other|9.226667
processed_hi_f_health_02274.wav|कश्मीर में अनुच्छेद के कुछ प्रावधानों के निष्क्रिय होने के बाद से पाकिस्तानियों को ज़ाहिर तौर पर सदमा लगा है|Hindi_F|other|8.608000
processed_hi_f_education_02098.wav|इस प्रकार की सकारात्मक आवाज का बॉलीवुड अभिनेत्री स्वरा भास्कर और सुष्मिता सेन ने भी ट्वीट करके स्वागत किया।|Hindi_F|other|8.544562
processed_hi_f_books_04246.wav|तभी उसकी माँ ने उसे बुला लिया और वह आलू में निर्विष्ट किए गए संपरीक्षित्र के तारों को बाहर निकालना भूल गया।|Hindi_F|other|8.138667
processed_hi_f_finance_01976.wav|सिर्फ रिटर्न्स के लिए निवेश करना, बिना किसी उद्देश्य के लिए निवेश करना फायदे से ज्यादा हानि पहुंचा सकता है।|Hindi_F|other|8.010667
processed_hi_f_books_00963.wav|इस आधार पर जलवायु के बारे में क्या पता चलता है? मुंबई के तापमान एवं वर्षा के आधार पर जलवायु का अंदाज बताइए।|Hindi_F|other|9.280000
processed_hi_f_weather_01953.wav|जितेंद्र कहते हैं कि ग्रामीण और शहरी क्षेत्रों में जितने भी कैंप लगाए गए हैं उनकी रिपोर्ट चौंकाने वाली हैं।|Hindi_F|other|8.032000
processed_hi_f_education_00695.wav|एक दृष्टांत का उल्लेख करते हुए उन्होंने कहा कि एक दुर्बल व्यक्ति स्वामी जी के पास गीता के ज्ञान के लिए गया।|Hindi_F|other|9.055417
processed_hi_f_weather_03360.wav|इसके अलावा दरबार में चलने वाली प्रतिस्पर्धा और आपसी संघर्ष के कारण भी मुगल सत्ता भीतर से खोखली हो चुकी थी। |Hindi_F|other|8.288000
processed_hi_f_education_00728.wav|इस दंगल में दो प्रकार से कुश्तियों का आयोजन किया गया।|Hindi_F|other|5.003521
processed_hi_f_education_01334.wav|यदि मुझे अगले दो वर्षों तक हंगरी जैसा ही प्रशिक्षण मिलता है तो मैं निश्चित तौर पर ओलंपिक में पदक जीतूंगी ।|Hindi_F|other|8.200000
processed_hi_f_general_02450.wav|यह तथाकथित समाज के द्वारा पैदा की गई रुग्ण अवस्था है।|Hindi_F|other|5.440000
processed_hi_f_books_04290.wav|विद्युत धारा द्वारा किसी पदार्थ पर वांछित धातु की परत निक्षेपित करने की प्रक्रिया को विद्युतलेपन कहते हैं।|Hindi_F|other|8.394667
processed_hi_f_health_02665.wav|नीरज प्रजापति की राँची में इलाज के दौरान मृत्यु हो गई|Hindi_F|other|4.500000
processed_hi_f_health_02410.wav|फिल्म हीरोइन भी फैशन की दुनिया में सफलता की सीढिय़ां चढ़कर उतरने वाली दो मॉडलों की जिंदगी का हर्ष दिखाती है|Hindi_F|other|8.202667
processed_hi_f_finance_01460.wav|शेखर रेड्डी और रोहित टंडन के साथ नोट बदलने में शामिल।|Hindi_F|other|4.490667
processed_hi_f_books_08198.wav|इसके बाद पान की पत्तियों के साथ इन्हें चबाया जाता है।|Hindi_F|other|4.650667
processed_hi_f_finance_01050.wav|कुछ दिनों पहले तेजा ने रत्नेश से कुछ पैसे उधार मांगे।|Hindi_F|other|5.444708
processed_hi_f_health_00792.wav|सुनाम बख्शीवाला रोड पर अज्ञात वाहन की टक्कर से एक्टिवा सवार एक व्यक्ति की मौत हो गई जबकि एक घायल हो गया है|Hindi_F|other|9.900000
processed_hi_f_general_00993.wav| सानिया प्रेग्नेंसी की वजह से दो साल नहीं खेल पाई थीं।|Hindi_F|other|4.789333
processed_hi_f_books_09216.wav|ऐसे में आमतौर पर वस्तुओं और सेवाओं का विनिमय होता था।|Hindi_F|other|4.700000
processed_hi_f_weather_01233.wav|यह तीन बातें चुनावी मौसम में हमेशा ही सुर्खियों की वजह बन जाती हैं, जैसा कि इस बार भी देखने को मिल रहा है।|Hindi_F|other|7.989333
processed_hi_f_politics_00520.wav|श्रद्धांजलि देते हुए सभी ने संयुक्त रूप से कहा स्वर्गीय किशन सहाय सरपंच जैसे व्यक्तित्व की कमी सदैव रहेगी।|Hindi_F|other|9.098667
processed_hi_f_books_08234.wav|अश्व डाक व्यवस्था जिसे उलुक कहा जाता है, हर चार मील की दूरी पर स्थापित राजकीय घोड़ों द्वारा चालित होती है।|Hindi_F|other|8.960000
processed_hi_f_general_00932.wav|सभी को बर्लुस्कोनी ने लिखा है और मैंने संगीत दिया है।|Hindi_F|other|4.362667
processed_hi_f_books_08712.wav|कबीर के विचार संभवतः अवध प्रदेश की सूफ़ी और योगी परंपरा के साथ हुए संवाद और विवाद के माध्यम से घनीभूत हुए।|Hindi_F|other|9.269333
processed_hi_f_books_02611.wav|हम फसल एवं अन्य क्रियाकलापों के विषय में कुछ जानकारी प्राप्त करना चाहते हैं। कृपया हमारा मार्गदर्शन कीजिए।|Hindi_F|other|7.400000
processed_hi_f_health_00258.wav|लेकिन शौचालयों के लिए बनाए गए छोटे आकार के पक्के गड्ढ़े ओवरफ्लो होकर गांव की स्वच्छता के लिए आफत बन गए हैं|Hindi_F|other|8.800000
processed_hi_f_health_00262.wav|यही नेटवर्क क्षेत्र और दुनिया में अनेक युद्धों का असली कारण है और जोंक की भांति राष्ट्रों का खून चूसता है|Hindi_F|other|8.181333
processed_hi_f_health_02194.wav|डेमोक्रेट सांसद नैंसी पेलोसी ने ट्रंप पर अमेरिकी सैनिक और नागरिकों की जिंदगी खतरे में डालने का आरोप लगाया|Hindi_F|other|8.725333
processed_hi_f_weather_00653.wav|इसका सीधा अर्थ यही है कि वातावरण शुद्ध और खुशबूदार होने से मन को अच्छा लगता है तथा सात्विकता बनी रहती है।|Hindi_F|other|8.970667
processed_hi_f_health_00785.wav|एसपी पूर्वी सर्वेंश मिश्रा ने बताया कि पोस्टमार्टम रिपोर्ट के मुताबिक मौत के बाद उसके शरीर को काटा गया था|Hindi_F|other|9.109333
processed_hi_f_education_01172.wav|मंदिर व्यवस्था समिति के उपमंत्री योगेश लाल शर्मा ने बताया कि जयंती के दिन अनेक प्रकार के स्वांग बनते हैं।|Hindi_F|other|8.200000
processed_hi_f_education_02637.wav|इस तरह भारतीय पत्रकारिता की बुनियाद बड़े आदर्शो, सर्वश्रेष्ठ मूल्यों और व्यापक जीवन दृष्टि से समृद्ध हुई।|Hindi_F|other|9.000000
processed_hi_f_health_00273.wav|वहीं सिज़ेरियन डिलिवरी वाले बच्चे का बैक्टीरिया से पहला सामना त्वचा पर पाए जाने वाले बैक्टीरिया से होता है|Hindi_F|other|7.900000
processed_hi_f_health_02345.wav|थंबनेल पिक्चर्स द्वारा प्रोड्यूस फिल्म में कई जगह नसीरुद्दीन जिंदगी से जुड़ी कुछ नसीहतें देते नजर आते हैं|Hindi_F|other|8.341333
processed_hi_f_weather_01821.wav|दक्षिणी हिंद महासागर से लहरों और तूफान के बीच रेस्क्यू किए गए नौसेना के कमांडर अभिलाष टॉमी स्वदेश लौट आए।|Hindi_F|other|9.632000
processed_hi_f_health_00551.wav|चिक्कू जब सुबह अस्पताल नहीं पहुंची तो उसका पति घर पर ही आ गया और खून से लथपथ चिक्कू को देखकर हैरान रह गया|Hindi_F|other|9.300000
processed_hi_f_other_01859.wav|पाकिस्तान के वजीरे आजम नवाज शरीफ का कहना था कि पाकिस्तान अन्य सदस्य राष्ट्रों के साथ दोस्ती का पक्षधर है।|Hindi_F|other|9.504000
processed_hi_f_politics_01449.wav|मुख्यमंत्री ने कहा कि राज्य सरकार श्रद्धालुओं को पूर्णं सुरक्षा एवं सहायता प्रदान करने हेतु प्रतिबद्ध है।|Hindi_F|other|8.693333
processed_hi_f_education_02520.wav|विद्वानों ने विभिन्न स्थलों से प्राप्त इस प्रकार की अन्य कलाकृति को मोटे तौर पर मौर्यशुंग काल में रखा है।|Hindi_F|other|9.450146
processed_hi_f_books_08781.wav|इस शेख की विचारधारा का तुलनात्मक अध्ययन वे बादशाह अकबर की उदारवादी और असांप्रदायिक विचारधारा से करते हैं।|Hindi_F|other|9.952000
processed_hi_f_books_01840.wav|इस अभिक्रिया में हाइड्रोजन गैस मुक्त होती है। इन धातुओं की क्रियाशीलता निम्नलिखित क्रम से दर्शाई जाती है।|Hindi_F|other|9.226667
processed_hi_f_weather_01594.wav|हमने प्रकाश सिंह बादल के आशीर्वाद से दंगों के आरोपियों को सजा दिलाई और शेष आरोपियों का भी यही हर्ष होगा।|Hindi_F|other|9.400000
processed_hi_f_politics_04082.wav|कांग्रेस के वरिष्ठ और कर्नाटक के पूर्व मुख्यमंत्री रह चुके एस एम कृष्णा ने कांग्रेस का हाथ छोड़ दिया है।|Hindi_F|other|7.904000
processed_hi_f_weather_03009.wav|इसका दुष्प्रभाव प्रजा के मनोबल पर होना स्वाभाविक था।|Hindi_F|other|3.978667
processed_hi_f_books_08950.wav|इनकी पहचान प्रवेशद्वारों से होकर जाने वाले रास्तों के अनुरेखण तथा फर्श वाली सड़कों की खोजों से की गई है।|Hindi_F|other|8.853333
processed_hi_f_weather_00333.wav|वैसे तो इस मौसम में हर साल घुसपैठ की कोशिशें होती हैं, लेकिन इस बार घुसपैठ की कोशिशें कुछ ज्यादा हुई है।|Hindi_F|other|9.066667
processed_hi_f_politics_00899.wav|बाद में पता चला कि रेखा एक फिल्म की शूटिंग करके सीधे वहां पहुंची थीं, वे किरदार के कॉस्ट्यूम में ही थीं।|Hindi_F|other|8.437333
processed_hi_f_books_00335.wav|आज भारतीय दर्शकों के लिए सौ से अधिक चैनल उपलब्ध हैं।|Hindi_F|other|4.672000
processed_hi_f_health_01227.wav|फिलहाल उनका ग्वलियर के एक अस्पताल में इलाज चल रहा है|Hindi_F|other|4.768000
processed_hi_f_weather_02177.wav|बच्चों के एग्जाम खत्म हो गए हैं और मौसम भी अच्छा है।|Hindi_F|other|4.400000
processed_hi_f_health_00362.wav|बेकाबू ट्रक ने फुटबुल चौराहे पर एक रिक्शे को टक्कर मार दी जिसमें रिक्शे पर सवार दोनों लोगों की मौत हो गई|Hindi_F|other|8.437333
processed_hi_f_books_01193.wav|इसके लिए अनेक पर्यटन स्थलों का विकास किया जा रहा है।|Hindi_F|other|3.413333
processed_hi_f_finance_00836.wav|सेवाओं की बात करें तो समान सेवाओं के लिए बहुस्तरीय कर व्यवस्था का अनुपालन किसी दुस्वप्न से कम नहीं होगा।|Hindi_F|other|10.000000
processed_hi_f_books_04253.wav|उसने पाया कि विद्युत धारा आलू में एक रासायनिक प्रभाव उत्पन्न करती है। उसके लिए यह अत्यंत उत्तेजक खोज थी।|Hindi_F|other|8.000000
processed_hi_f_other_01436.wav|चौपाल से शमीम शर्मा का रिश्ते भी लोकप्रिय हो रहा है।|Hindi_F|other|4.900000
processed_hi_f_books_08658.wav|इन वजहों से शासक भी उनका समर्थन हासिल करना चाहते थे।|Hindi_F|other|4.618667
processed_hi_f_health_01064.wav|ग्रीष्मकालीन राजधानी श्रीनगर के कमरवाडी इलाके में गत रात गैस सिलेंडर विस्फोट में एक व्यक्ति की मौत हो गई|Hindi_F|other|9.088000
processed_hi_f_health_01206.wav|डीएसपी नेगी ने कहा कि पोस्टमार्टम करवा लिया गया है, जिसमें अंदरूनी चोट की वजह से उसकी मौत बताई जा रही है|Hindi_F|other|8.600000
processed_hi_f_books_06442.wav|इस प्रकार की प्रतिरक्षा सक्रिय प्रतिरक्षा कहलाती है।|Hindi_F|other|4.096000
processed_hi_f_books_03901.wav|दोनों स्थितियों में घर्षण पुस्तक की गति का विरोध करता है। घर्षण बल सदैव ही लगाए गए बल का विरोध करता है।|Hindi_F|other|8.928000
processed_hi_f_weather_00923.wav|आर्य ने बताया कि औद्योगिक क्षेत्रों के लिए कुल कर्मचारी संख्या का ढाई प्रतिशत अप्रेंटिस लगाना जरूरी है।|Hindi_F|other|8.100000
processed_hi_f_books_04437.wav|सावधानीः मुख्य आपूर्ति से नलिका को संयोजित करने वाले तारों तथा नलिका के धात्विक भागों को स्पर्श न करें।|Hindi_F|other|8.885333
processed_hi_f_politics_01665.wav|इन स्कूलों में बच्चों को कुछ इस तरह से तैयार किया जाता है कि वो बोर्ड एग्ज़ाम में बेहतरीन प्रदर्शन करें।|Hindi_F|other|7.637333
processed_hi_f_politics_02329.wav|दरअसल इंडोनेशिया के सबसे अमीर व्यक्ति में शुमार माइकल भी इस प्रतियोगिता में अपनी जगह बनाने में सफल रहे।|Hindi_F|other|8.853333
processed_hi_f_education_01241.wav|इस प्रकार प्रदेश में जनवरी महीने में ठंड तो काफी रही, लेकिन पश्चिमी विक्षोभ अपनी सक्रियता नहीं बना सका।|Hindi_F|other|9.171500
processed_hi_f_education_00838.wav|एक ट्रोलर ने सुष्मिता की फोटो पर प्रतिक्रिया देते हुए कहा कि उन्हें विश लिस्ट पर ज्ञान नहीं देना चाहिए।|Hindi_F|other|8.080167
processed_hi_f_books_01988.wav|अपनी प्रतिकूल परिस्थितियों से उन्होंने कभी ऐसी हार नहीं मानी जिसे सह्य बनाने के लिए हम समझौता करते हैं।|Hindi_F|other|9.194667
processed_hi_f_health_01644.wav|उन्होंने लोगों को आश्वासन दिया कि वर्तमान प्रदेश सरकार लोगों की समस्याओं के निवारण हेतु सदैव तत्त्पर है|Hindi_F|other|8.437333
processed_hi_f_books_01211.wav|जिस देश का विस्तार अधिक होता है, उस देश में दूर के अंतर पार करने हेतु रेलमार्गों का महत्व अधिक होता है।|Hindi_F|other|7.893333
processed_hi_f_health_00779.wav|फिर उन्हे राजधानी रायपुर में इलाज के लिए भर्ती कराया गया था जहां से उन्हे मंगलवार को डिस्चार्ज किया गया|Hindi_F|other|7.893333
processed_hi_f_education_01285.wav|जस्टिस एसए बोब्दे की अगुवाई वाली खंडपीठ के निर्देश पर गठित मेडिकल बोर्ड मुंबई में महिला की जांच करेगा ।|Hindi_F|other|9.589458
processed_hi_f_books_04979.wav|अतः इस कचरे का व्यवस्थापन करना आवश्यक है। इस हेतु कुछ पद्धतियों का अध्ययन और कुछ प्रयोग किए जा रहे हैं।|Hindi_F|other|8.853333
processed_hi_f_education_00739.wav|उम्मीदवारों को आवंटित स्लॉट, परीक्षा केंद्र और शहर का विवरण एम्स के एडमिट कार्ड पर प्रकाशित किया जाएगा।|Hindi_F|other|8.939312
processed_hi_f_education_00681.wav|इस प्रकार के कयास लगाए जा रहे हैं कि बो को उनकी पत्नी की तरह ही सस्पेंडेड डेथ सेंटेस सुनाया जा सकता है।|Hindi_F|other|9.700000
processed_hi_f_books_06789.wav|पारंपरिक खेती-बाड़ी से मनुष्यों तथा पशुओं के भोजन के लिए सीमित मात्रा में जैवमात्रा का उत्पादन होता है।|Hindi_F|other|8.821333
processed_hi_f_politics_02207.wav|हरियाणा की मुख्य संसदीय सचिव सुश्री शारदा राठौर ने आज वल्लभगढ़ शहर में विशेष सफाई अभियान का शुभारंभ किया|Hindi_F|other|9.920000
processed_hi_f_education_02810.wav|यदि तुम्हें मेरे सत्स्वरूप का ज्ञान हो जाए और अन्य किसी प्रकार का ज्ञान न भी हो तब भी तुम सुखी ही होगे।|Hindi_F|other|9.000000
processed_hi_f_politics_01635.wav|इसके अगले दिन जब उक्त स्थान पर ट्रक चालक नहीं पहुंचा और मोबाइल स्विच ऑफ मिला तो मामले का खुलासा हुआ था।|Hindi_F|other|8.725333
processed_hi_f_general_02850.wav|वहां उन्होंने भारत में अक्षय ऊर्जा के क्षेत्र में मदद के लिहाज से टेस्ला की तकनीक में संभावनाएं तलाशीं।|Hindi_F|other|8.768000
processed_hi_f_agri_01677.wav|यूरिया लेने के लिए सहकारी समितियों की चौखट पर लंबीलंबी कतारों में किसान थक हारकर अपना धैर्य खो रहे हैं।|Hindi_F|other|9.624292
processed_hi_f_agri_01378.wav|तेनाली की पत्नी को गुलाब के फूलों की आवश्यकता पड़ती तो वो शाही बगीचे में अपने बेटे को भेजकर मंगवा लेती।|Hindi_F|other|8.000000
processed_hi_f_books_04336.wav|इस प्रकार की युक्ति का उपयोग यह परीक्षण करने के लिए किया जा सकता है कि कोई वस्तु आवेशित है अथवा नहींं। |Hindi_F|other|9.216000
processed_hi_f_books_08310.wav|वह एक समृद्ध व्यापारिक समुदाय जो लंबी दूरी के विनिमय से संलग्न था, के अस्तित्व को भी रेखांकित करता है।|Hindi_F|other|9.760000
processed_hi_f_books_00412.wav|संत नामदेव महाराष्ट्र के आदि कीर्तनकार माने जाते हैं। उनके बाद अन्य संतों ने इस परंपरा का प्रसार किया।|Hindi_F|other|7.936000
processed_hi_f_agri_00181.wav|लेखक का औसत दर्जे के किसान परिवार से ताल्लुक होने के कारण खेत, खलिहान और पशुओं से स्वाभाविक रिश्ता है।|Hindi_F|other|9.287604
processed_hi_f_politics_03788.wav|पहले कष्मीर के भटके हुए युवा अपने लोगों को नहीं मारते थे और न ही पर्यटकों व पत्रकारों से हाथ लगाते थे।|Hindi_F|other|9.800000
processed_hi_f_agri_00872.wav|किडनी स्टोन को बाहर निकालने में जीरा बहुत कारगर है।|Hindi_F|other|4.300000
processed_hi_f_health_01563.wav|पूरी जिंदगी ऐसी हो गई है कि कोई उस पर थूंके भी नहीं|Hindi_F|other|4.629333
processed_hi_f_other_02143.wav|इस अवसर पर इस फिल्म के निर्माता, निर्देशक और कलाकारों के अलावा बॉलीवुड के कई गणमान्य व्यक्ति मौजूद थे।|Hindi_F|other|7.733333
processed_hi_f_politics_04146.wav|सूत्रों ने बताया कि कंपनी में जसजीत के सहयोगी एम नजीमुद्दीन के एग्मोर स्थित घर पर भी छापेमारी जारी है।|Hindi_F|other|9.600000
processed_hi_f_education_00731.wav|समिति ने पाया कि सेना की गश्ती प्रशिक्षण के लिए थी।|Hindi_F|other|4.500000
processed_hi_f_education_02309.wav|आईसीसी ने भी बीसीसीआई को आदेश दे दिया कि धोनी इस प्रकार के ग्लव्स का इस्तेमाल किसी भी मैच में ना करें।|Hindi_F|other|10.135146
processed_hi_f_other_01784.wav|पूरे इलाके में राष्ट्रीय स्वयंसेवक संघ के बैनर लगाए गए थे जिनमें इलाके के भाजपा नेताओं के नाम लिखे थे।|Hindi_F|other|8.330667
processed_hi_f_agri_00896.wav|अगर आपको भूख नहीं लगती तो अदरक कमाल का असर दिखाएगा।|Hindi_F|other|5.400000
processed_hi_f_books_06335.wav|असंक्रामक रोगों में कैंसर मृत्यु का प्रमुख कारण है।|Hindi_F|other|4.746667
processed_hi_f_weather_00455.wav|धूप सुगंधित होने से मन में पॉजिटिव विचारों को उत्पन्न करती है तथा वातावरण को शुद्ध व सुगन्धित बनाता है|Hindi_F|other|9.770667
processed_hi_f_general_01012.wav|विभिन्न विवरणों में अंतर्संबंध का अध्ययन करने के लिए अनेक विधियों या युक्तियों का प्रयोग किया जाता है।|Hindi_F|other|7.434667
processed_hi_f_health_01005.wav|जिसकी वजह से अजन्में बच्चे की गर्भ में ही मौत हो गई|Hindi_F|other|4.661333
processed_hi_f_books_03766.wav|इसी प्रकार, यदि आप किसी दीवार को धकेलने का प्रयास करें तो उस पर आपको बल का कोई प्रभाव दिखाई नहीं देगा।|Hindi_F|other|8.600000
processed_hi_f_education_02706.wav|अगर आप वास्तविकता में दुस्वप्नों से बचना चाहती है तो इसके लिए आपको अपनी आदतों में कुछ बदलाव लाना होगा।|Hindi_F|other|9.531417
processed_hi_f_books_06296.wav|आवास विखंडन और आनुवंशिक प्रवाह ने नव प्रजाति की उत्पत्ति में सहायता की और इस प्रकार विकास संभव हो सका।|Hindi_F|other|8.544000
processed_hi_f_books_04883.wav|इस विषय में हम इस पाठ में जानकारी लेने वाले हैं। अवकाश अभियान को दो प्रकार में वर्गीकृत किया जाता है।|Hindi_F|other|8.672000
processed_hi_f_books_01160.wav|कृषि पर आधारित उद्योगों में कपास, पटसन एवं चीनी उद्योगों का केंद्रीकरण कच्चेमाल के प्रदेश में हुआ है।|Hindi_F|other|8.554667
processed_hi_f_books_00842.wav|पश्चिमी घाट से एवं पूर्वी घाट से निकलकर पूर्व की ओर बहने वाली अनेक नदियाँ इस किनारे पर आकर मिलती हैं।|Hindi_F|other|7.765333
processed_hi_f_education_00867.wav|इस प्रकार समस्त बहिर्मुख लोग इसी तरह के अनेक कुतर्क करके आत्मा के अस्तित्व को ही मिटा देना चाहते हैं।|Hindi_F|other|8.939312
processed_hi_f_books_04125.wav|ध्वनि को नियंत्रित करने के लिए हमें ध्वनि के स्रोतों पर नियंत्रण करना चाहिए। यह कैसे किया जा सकता है।|Hindi_F|other|8.245333
processed_hi_f_weather_03230.wav|संभाजी महाराज का कार्यकाल शिवाजी महाराज के पश्चात हुए मराठों के स्वतंत्रता युद्ध का प्रथम अध्याय है । |Hindi_F|other|7.488000
processed_hi_f_weather_00528.wav|फिंच ने प्रेस कॉन्फ्रेंस में कहा, मुझे लगता है कि अगले कुछ दिनों में यह मौसम अहम भूमिका निभा सकता है।|Hindi_F|other|7.914667
processed_hi_f_politics_00803.wav|कहते हैं जो कोई सूर्य को अष्टांग अर्घ्य देता है उसे हजार वर्ष तक सूर्य लोक में स्थान प्राप्त होता है।|Hindi_F|other|9.365333
processed_hi_f_books_00035.wav|पश्चिमी घाट से एवं पूर्वी घाट से निकलकर पूर्व की ओर बहने वाली अनेक नदियाँ इस किनारे पर आकर मिलती हैं। |Hindi_F|other|8.181333
processed_hi_f_weather_03181.wav|विदेशी और अन्यायी सत्ताओं से संघर्ष करते हुए शिवाजी महाराज ने दूसरों को भी स्वतंत्रता की प्रेरणा दी । |Hindi_F|other|7.900000
processed_hi_f_books_04671.wav|यदि आप इस क्रियाकलाप को प्रातःकाल के समय कर रहे हैं तो गेंद के सफेद भाग को पूर्व दिशा में रखना चाहिए।|Hindi_F|other|7.616000
processed_hi_f_general_01213.wav|टेक्नोलॉजी तथा सूचना के क्षेत्र में प्रत्येक राष्ट्र और समाज शीघ्रातिशीघ्र उन्नति के लिए प्रयासरत है।|Hindi_F|other|8.200000
processed_hi_f_agri_01102.wav|जो मनुष्य चतुर्मास में केवल दूध पीकर अथवा फल खाकर रहता है, उसके सहस्रों पाप तत्काल विलीन हो जाते हैं।|Hindi_F|other|9.566250
processed_hi_f_finance_00090.wav|किस्मत अच्छी थी बंदर पट्टे से बंधा था और उसका मालिक वहां मौजूद था जिसने फौरन बंदर का पट्टा खींच लिया।|Hindi_F|other|8.846438
processed_hi_f_politics_01261.wav|बता दें पोग्बा ने पिछले साल बेहतरीन प्रदर्शन करते हुए अपने देश फ्रांस को फीफा वर्ल्डकप भी जितवाया था।|Hindi_F|other|8.842667
processed_hi_f_health_00745.wav|जहां पर वर्ग की समस्या नहीं है वहां पर आप वर्ग के हिसाब से उसका इलाज करेंगे तो रिजल्ट्स नहीं आने वाले|Hindi_F|other|8.053333
processed_hi_f_books_06840.wav|जल अभाव के प्रति प्रतिरोधी उच्च उत्पादन वाली किस्में हैं उनका विकास संकर प्रजनन के परिणामस्वरूप हुआ।|Hindi_F|other|9.194667
processed_hi_f_general_00382.wav|स्क्वैश भारत में एक लोकप्रिय मनोरंजक खेल है और प्रतिस्पर्धी खेल के रूप में भी यह लोकप्रिय हो रहा है।|Hindi_F|other|8.021333
processed_hi_f_politics_02242.wav|पिछ्ली सदी में टाटा ने इतिहास पूरी तरह बदल दिया है|Hindi_F|other|4.512000
processed_hi_f_finance_00594.wav|भारतीय स्टेट बैंक ने अपने कुछ कैटगरी के डेबिट कार्डों पर एटीएम से दैनिक निकासी की सीमा आधी कर दी है।|Hindi_F|other|9.400000
processed_hi_f_general_03146.wav|फेसबुक विश्व की सबसे बड़ी सोशल नेटवर्किंग वेबसाइट है जिसके करोड़ों की संख्या में उपभोग्ता यूजर्स है।|Hindi_F|other|7.690667
processed_hi_f_books_02878.wav|कुछ और तरीके भी सुझाइए जिनके द्वारा आप प्लास्टिक पदार्थों के उपयोग को कम करने में सहयोग दे सकते हैं।|Hindi_F|other|7.328000
processed_hi_f_education_01846.wav|भाभी रानी ने अपने देवर को तांत्रिक उपचार का झांसा देकर अनेक प्रकार की हड्डियां व पारा आदि खिला दिया।|Hindi_F|other|8.567792
processed_hi_f_weather_03114.wav|यह जानकारी प्राप्त करना और उसे शिवाजी महाराज को सौंपने का कार्य उनके गुप्तचर विभाग के प्रमुख का था । |Hindi_F|other|6.944000
processed_hi_f_education_02166.wav|कुंभ मेले के दौरान एएमयू मेडिकल कॉलेज के डॉक्टरों की इस टीम के जज्बे को साधु बाबाओं ने भी खूब सराहा।|Hindi_F|other|8.939312
processed_hi_f_politics_00101.wav|मुफ्ती महमूद इस प्रांत के मुख्यमंत्री रह चुके हैं।|Hindi_F|other|5.568000
processed_hi_f_weather_03355.wav|इन सभी बातों का उपयोग उन्हें बदलती परिस्थिति में मराठों की राजनीति की दिशा निश्चित करने के लिए हुआ ।|Hindi_F|other|7.093333
processed_hi_f_books_08710.wav|यह संभव है कि ऐसे गायक संतों की रचनाओं को गाते थे।|Hindi_F|other|3.957333
processed_hi_f_weather_01711.wav|वैसे केवल ब्लो ड्रायर ही नहीं आपको इस मौसम में किसी भी तरह की स्टाइलिंग मशीन का यूज नहीं करना चाहिए।|Hindi_F|other|7.754667
processed_hi_f_general_02468.wav|यहां बताना मौजूं होगा कि भारत में क्रिकेट का खेल अपने उत्थान के लिए पटियाला राजघराने का काफी ऋणी है।|Hindi_F|other|8.266667
processed_hi_f_health_01554.wav|उन्होंने खुराना से कहा कि काले धन के खिलाफ अपनी कार्रवाई के तहत उन्हौंने उसे पूछताछ के लिए बुलाया है|Hindi_F|other|7.600000
processed_hi_f_books_00389.wav|इस खेल का पंचतंत्र और महाभारत में उल्लेख मिलता है।|Hindi_F|other|4.384000
processed_hi_f_finance_00655.wav|निफ्टी फंड में देश की शीर्ष कंपनियां शामिल हैं, जिनका ताल्लुक अर्थव्यवस्था के लगभग हर कारोबार से है।|Hindi_F|other|8.440083
processed_hi_f_books_04646.wav|इनसे लोगों को अपनी दिनचर्या बनाने में सहायता मिली।|Hindi_F|other|4.352000
processed_hi_f_agri_01938.wav|एक साल पहले यह क्षेत्र बिक्री में गिरावट, बढ़ते इन्वेंट्री स्तर और कम क्षमता इस्तेमाल से जूझ रहा था।|Hindi_F|other|8.939312
processed_hi_f_agri_00496.wav|चरते हुए पशु स्वप्न में देखना संपन्नता का सूचक है।|Hindi_F|other|4.632000
processed_hi_f_health_00179.wav|ज्वाइंट कमिश्नर महेश कुमार तथा ज्वाइंट कमिश्नर वाई एस गुप्ता की देखरेख में स्वच्छता अभियान चलाया गया|Hindi_F|other|7.626667
processed_hi_f_books_04914.wav|इसलिए ऐसे उपग्रहों को भूस्थिर उपग्रह ऐसे कहते हैं।|Hindi_F|other|5.269333
processed_hi_f_books_03486.wav|बूझो और पहेली के अध्यापक ने एक बार कक्षा में बताया था कि कुछ स्त्रियों की अंडवाहिनी अवरुद्ध होती है।|Hindi_F|other|7.573333
processed_hi_f_books_05076.wav|ग्रहों के अतिरिक्त सूर्य की परिक्रमा करने वाले कुछ अन्य पिंड भी हैं। ये भी सौर परिवार के सदस्य हैं।|Hindi_F|other|7.637333
processed_hi_f_books_05004.wav|किसी भी ग्रह द्वारा सूर्य की एक परिक्रमा पूरी करने में लगे समय को उस ग्रह का परिक्रमण काल कहते हैं।|Hindi_F|other|8.725333
processed_hi_f_health_00631.wav|शिमला थ्रेशर की नंगी तारों की चपेट मे आने से एक युवक की दर्दनाक मौत होने का मामला प्रकाश में आया है|Hindi_F|other|8.458667
processed_hi_f_books_04583.wav|यदि कोई सुधार न हो तो डॉक्टर के पास जाइए। पठन सामग्री को सदैव दृष्टि की सामान्य दूरी पर रखकर पढ़िए।|Hindi_F|other|9.749333
processed_hi_f_other_01537.wav|अमेरिका के राष्ट्रपति बराक ओबामा अपनी वाक्पटुता के लिए राष्ट्रपति बनने से पहले ही मशहूर हो चुके थे।|Hindi_F|other|8.181333
processed_hi_f_books_04620.wav|जब प्रकाश किसी चिकने, पॉलिश किए हुए तथा नियमित पृष्ठों पर आपतित होता है तो नियमित परावर्तन होता है।|Hindi_F|other|9.400000
processed_hi_f_books_07039.wav|खरपतवार नाशियों का प्रयोग खरपतवार को हटाने में किया जाता है। यह भी हमारी मृदा को प्रदूषित करते हैं।|Hindi_F|other|9.162667
processed_hi_f_books_05460.wav|अतः अगला इलेक्ट्रॉन खोते समय पहले की अपेक्षा अधिक ऊर्जा लगने के कारण यह कार्य अधिक कठिन हो जाता है।|Hindi_F|other|8.900000
processed_hi_f_education_02234.wav|अगर वंशवाद का दंश इसी प्रकार फैलता रहा तो यह हमारी लोकतांत्रिक व्यवस्था को दूषित व विषैला बना देगा।|Hindi_F|other|9.206333
processed_hi_f_health_00204.wav|यह पहला मौका नहीं है, जब पतंजलि आयुर्वेद अपने दावों को लेकर रेग्युलेटर्स के साथ विवादों में घिरी है|Hindi_F|other|9.269333
processed_hi_f_books_02169.wav|फिलहाल यहाँ हम पर्यावरणीय प्रदूषण के सिर्फ एक पहलू की चर्चा कर रहे हैं और वह है ओजोन विघटन का संकट।|Hindi_F|other|9.045333
processed_hi_f_education_01271.wav|सेना इस दौरान जंग का एक नमूना पेश करती है और अपनी प्रतिक्रिया, कौशल और रणनीति के बारे में बताती है।|Hindi_F|other|8.700000
processed_hi_f_weather_00538.wav|इस मौके पर पंचायती राज मंत्री जयराज ने कहा कि चच्योट के सभी क्षेत्रों का समान विकास किया जा रहा है।|Hindi_F|other|9.098667
processed_hi_f_finance_00713.wav|इसलिए तमाम इश्तिहारों में बारबार बताया जाता है कि पूंजी बाजार निवेश बाजार जोखिमों के अधीन होते हैं।|Hindi_F|other|8.904479
processed_hi_f_weather_02396.wav|इसके पश्चात दोनों सिद्धांतों का सार जिसमें समाविष्ट है; उस सिद्धांत की समन्वयात्मक रचना की जाती है।|Hindi_F|other|8.437333
processed_hi_f_books_01101.wav|किसी देश की अर्थव्यवस्था उस देश में होने वाले व्यवसाय, उनके प्रकार और उनके विकास पर निर्भर होती है।|Hindi_F|other|7.800000
processed_hi_f_books_03930.wav|इसके विपरीत, किसी वस्तु को उसी चाल से गतिशील रखने के लिए आवश्यक बल उसके सर्पी घर्षण की माप होती है।|Hindi_F|other|8.757333
processed_hi_f_weather_00230.wav|खराब मौसम और स्पाइसजेट की फ्लाइट के रनवे पर फिसल जाने के कारण दिल्ली मुंबई के बीच कई फ्लाइट्स रद्द।|Hindi_F|other|8.800000
processed_hi_f_agri_00926.wav|त्रैमासिक आधार पर तीन साल के लिए किसान क्लब परियोजना की रूपरेखा तैयार करने का प्रावधान किया गया है।|Hindi_F|other|8.045333
processed_hi_f_agri_02308.wav|इन कारणों से किसान के लिए आजीविका के जो साधन हैं, वहीं उसके जीवन के लिए दुष्चक्र साबित हो जाते हैं।|Hindi_F|other|8.700000
processed_hi_f_health_00487.wav|वहीं बुजुर्गों की बर्फीली ठंड की वजह से जनपद में लगभग आधा दर्जन से ज्यादा लोगों की मौत हो चुकी हैं|Hindi_F|other|8.500000
processed_hi_f_general_00845.wav|नहर के भरने से नहर के टूटने की आशंका बनी रहती है।|Hindi_F|other|4.629333
processed_hi_f_other_02002.wav|श्री गडकरी ने कहा कि हल्दिया से फरक्का के बीच नदी सूचना प्रणाली के पहले चरण का उद्घाटन हो चुका है।|Hindi_F|other|8.266667
processed_hi_f_weather_00481.wav|उन्होंने कहा कि भारत, विभिन्न क्षेत्रों में ईरान के साथ अपने संबंधों को विस्तृत करने का इच्छुक है।|Hindi_F|other|7.500000
processed_hi_f_books_07235.wav|दूसरे अणुओं को उचित उपचार द्वारा अलग कर सकते हैं।|Hindi_F|other|3.946667
processed_hi_f_weather_01572.wav|रोहा कांड और तेल क्षेत्रों के निजीकरण के मुद्दे पर सदन में हंगामा होने की पूरी संभावना दिख रही है।|Hindi_F|other|8.160000
processed_hi_f_weather_01703.wav|मतगणना के रुझानों के अनुसार कस्बाई क्षेत्रों में भाजपा और कांग्रेस दोनों के बीच कांटे की टक्कर थी।|Hindi_F|other|8.842667
processed_hi_f_finance_01486.wav|रामबाग स्थित बैंक के बाहर एटीएम पर खासी भीड़ रही।|Hindi_F|other|4.300000
processed_hi_f_books_00097.wav|उद्गम क्षेत्र के आधार पर भारत की नदियों को हिमालय व प्रायद्वीपीय नदियों में विभाजित किया जाता है ।|Hindi_F|other|7.882667
processed_hi_f_weather_00375.wav|यह माना जाता रहा है कि रिपोर्टिंग करते वक़्त पत्रकारों की मौतें संघर्ष क्षेत्रों में अधिक होती हैं।|Hindi_F|other|7.488000
processed_hi_f_agri_00807.wav|जिसे इंडिया में कृष्णा फल के नाम से जाना जाता है।|Hindi_F|other|4.364979
processed_hi_f_weather_03051.wav|इसके लिए उन्होंने एक व्यापक और साहसिक योजना बनाई। |Hindi_F|other|4.100000
processed_hi_f_finance_00673.wav|यदि हम पिछली कर प्रणाली से जीएसटी की तुलना करें तो सापेक्षिक तौर से जीएसटी स्मूथ टैक्स प्रणाली है।|Hindi_F|other|9.101854
processed_hi_f_weather_03336.wav|उन्होंने दिल्ली के सिंहासन पर अंकुश रखते हुए लगभग संपूर्ण भारत का शासन चलाया और उसकी रक्षा भी की । |Hindi_F|other|8.288000
processed_hi_f_books_06476.wav|फिर भी इस बारे में दो उपसिद्धांतों को समझना होगा।|Hindi_F|other|3.978667
processed_hi_f_weather_00922.wav|इस तूफान से शहर में पांच लोगों की मरने की खबर है।|Hindi_F|other|4.757333
processed_hi_f_books_03400.wav|कोशिका झिल्ली को आबद्ध करने वाली यह अतिरिक्त संरचना पौधों की कोशिकाओं की सुरक्षा के लिए आवश्यक है।|Hindi_F|other|7.900000
processed_hi_f_books_04316.wav|रीफिल तथा प्लास्टिक की कंघी को आवेशित करने की प्रक्रिया में पॉलिथीन तथा बाल भी आवेशित हो जाते हैं।|Hindi_F|other|8.200000
processed_hi_f_other_01507.wav|पेश है अखबार में पांडे के पट्ठों की गुंडई के हाल।|Hindi_F|other|4.906667
processed_hi_f_weather_00357.wav|यह मेरे लिए और अधिक कठिन था क्योंकि मैं एक बहिर्मुखी वातावरण से आई थी और अत्यधिक महत्वाकांक्षी थी।|Hindi_F|other|9.500000
processed_hi_f_health_00104.wav|बॉलिवुड अभिनेत्री सोनाली बेंद्रे को कैंसर होने की खबर से इंडस्ट्री और उनके सभी फैंस को झटका लगा है|Hindi_F|other|8.170667
processed_hi_f_books_05021.wav|खगोलिकी में कई भारतीय विद्वानों का योगदान रहा है।|Hindi_F|other|4.192000
processed_hi_f_weather_03330.wav|इस प्रकार छत्रपति शिवाजी महाराज के पराक्रम और वीरता की विरासत का निर्वाह महारानी ताराबाई ने किया ।|Hindi_F|other|7.872000
processed_hi_f_books_05142.wav|हम स्वयं अपने जीवन में वायु तथा जल की गुणवत्ता में हो रही गिरावट के दुष्प्रभाव का अनुभव करते हैं।|Hindi_F|other|7.381333
processed_hi_f_health_01236.wav|छोटे पर्दें पर तो वह एक आदर्श बहु के रूप में जानी जाती हैं लेकिन असल जिंदगी में वह काफी हॉट भी है|Hindi_F|other|8.010667
processed_hi_f_finance_00254.wav|इसके अलावा उन अच्छी कंपनियों में निवेश को भी लक्षित किया जा रहा है जिन्हे निवेश की सख्त जरूरत है।|Hindi_F|other|8.126604
processed_hi_f_general_02650.wav|इत्रनगरी के मंदिरों में रंग बिरंगी झालरों और पुष्पगुच्छों से की गई सजावट एक अलग छटा बिखेर रही थी।|Hindi_F|other|8.900000
processed_hi_f_agri_01358.wav|नारियल के तेल या यहां तक कि जैतून का तेल लगाने से आपके शरीर को अधिक फर्टाइल बनाने में मदद मिलेगी।|Hindi_F|other|8.451688
processed_hi_f_books_00916.wav|दक्षिणी अटलांटिक महासागर में मिलने वाली नदियों को पानी की आपूर्ति ब्राज़ील की उच्चभूमि से होती है।|Hindi_F|other|7.000000
processed_hi_f_books_04558.wav|वह न्यूनतम दूरी जिस पर नेत्र वस्तुओं को स्पष्टतया देख सकता है, आयु के साथ परिवर्तित होती रहती है।|Hindi_F|other|9.184000
processed_hi_f_education_02292.wav|'डिस्चार्ज किए जाने को सही ठहराते हुए एम्स ने कहा कि मेडिकल बोर्ड ने उनकी सेहत में सुधार पाया है।|Hindi_F|other|7.720271
processed_hi_f_politics_01366.wav|युवा कांग्रेस लोक सभा महासचिव शत्रुंजय मिश्र ने कहा कि जनपद में रसोई गैस की कालाबाजारी चरम पर है।|Hindi_F|other|9.248000
processed_hi_f_other_02018.wav|थाईलैंड के कप्तान और स्ट्राइकर टीरासिल डांग्डा ने ग्रुप ए के इस मैच में अपनी टीम के लिए गोल किया।|Hindi_F|other|8.298667
processed_hi_f_politics_03732.wav|डायरेक्टर जगदीश ठक्कर का कहना है कि टीसीएस ने पिछले महीनों डिजिटल स्पेस में बड़ी डील हासिल की है।|Hindi_F|other|9.141333
processed_hi_f_weather_03235.wav|संभाजी महाराज के छत्रपति बनने के पश्चात मराठों का मुगलों के साथ चलने वाला संघर्ष अधिक प्रखर हुआ । |Hindi_F|other|7.594667
processed_hi_f_finance_01746.wav|लंबे निवेश के नजरिए से पीएसयू बैंको में अगले कुछ हफ्तों में एसआईपी के जरिए पैसे लगाए जा सकते हैं।|Hindi_F|other|8.554667
processed_hi_f_other_01841.wav|वासुदेव देवनानी ने कहा कि राज्य सरकार ने स्कूलों में बेहतरीन सुविधाएं एवं संसाधन उपलब्घ कराए हैं।|Hindi_F|other|7.776000
processed_hi_f_health_02759.wav|जहां तक पाशा का सवाल है, या तो उनका दिमाग फिर गया है या वे अपनी खाल बचाने के लिए डींग मार रहे हैं|Hindi_F|other|8.565333
processed_hi_f_finance_00606.wav|इन्हीं साधनों से संगठन में कार्यरत लोग अपने कार्यो को अधिक सुविधा एवं कुशलता से पूरा कर पाते हैं।|Hindi_F|other|8.300771
processed_hi_f_other_02566.wav|कांग्रेस प्रवक्ता विश्व प्रकाश शर्मा ने कहा कि पहले चरण के बाद आगे की रणनीति जल्द ही तय की जाएगी।|Hindi_F|other|8.426667
processed_hi_f_politics_01305.wav|इस बारे में पूर्व विधायक अनिता यादव ने कहा कि राजनेताओं को व्यक्तिगत टीकाटिप्पणी नहीं करनी चाहिए।|Hindi_F|other|9.077333
processed_hi_f_other_00891.wav|इस नाते भाजपा के महासचिव और जम्मू कश्मीर के प्रभारी राम माधव ने कश्मीर में उल्लेखनीय काम किया था।|Hindi_F|other|8.042667
processed_hi_f_books_04994.wav|अब यह सौर परिवार का ग्रह नहीं है। आइए सौर परिवार के कुछ सदस्यों के बारे में जानकारी प्राप्त करें।|Hindi_F|other|8.085333
processed_hi_f_other_01259.wav|उन्होंने कहा कि पीयू प्रशासन ने फिर से पिछले साल का आदेश निकालकर विद्यार्थिंयों के सामने रख दिया।|Hindi_F|other|7.082667
processed_hi_f_other_01374.wav|केंद्रीय मंत्री रविशंकर प्रसाद ने कांग्रेस अध्यक्ष राहुल गांधी और गांधी परिवार पर जमकर हमला बोला।|Hindi_F|other|7.200000
processed_hi_f_books_00262.wav|इस प्रकार उपयोगिता का उद्‌देश्य ध्यान में रखकर कला का निर्माण करना ही उपयोजित कला कहलाई जाती है।|Hindi_F|other|8.202667
processed_hi_f_general_02947.wav|जर्मनी के पूर्व कप्तान और ओलंपिक रजत पदक विजेता क्रिस्टियन ब्लंक इस पद की दौड़ में सबसे आगे हैं।|Hindi_F|other|8.138667
processed_hi_f_books_00013.wav|तज़ाकिस्तान के पामीर पठार से पूर्व तक हिमालय फैला|Hindi_F|other|5.173333
processed_hi_f_weather_03403.wav|उसने मराठी सत्ता को संपूर्ण भारत के स्तर पर एक शक्तिशाली सत्ता के रूप में स्थान प्राप्त करवाया । |Hindi_F|other|7.500000
processed_hi_f_general_00417.wav|जिस ऑपरेशन के लिए उन्हें यह पुलिस पदक मिला था, वह झारखंड के खुंटी जिले के चुंदरमांडू में हुआ था।|Hindi_F|other|8.640000
processed_hi_f_weather_03172.wav|उनके साथ युद्ध करते समय शिवाजी महाराज ने स्वराज्य में रहने वाले मुस्लिमों को अपना प्रजाजन माना ।|Hindi_F|other|6.965333
processed_hi_f_books_03634.wav|युग्मक की परिपक्वता एवं उत्पादन की क्षमता पुरुषों में स्त्रियों की अपेक्षा अधिक अवधि तक रहती है।|Hindi_F|other|7.445333
processed_hi_f_books_04448.wav|किसी वस्तु को हम तब ही देख पाते हैं जब उस वस्तु से आने वाला प्रकाश हमारे नेत्रों में प्रवेश करे।|Hindi_F|other|8.640000
processed_hi_f_weather_00910.wav|फिलहाल अभिनेत्री भाग्यश्री और हिमालय दासानी के बेटे अभिमन्यु दासानी फिल्मों में कदम रख चुके हैं।|Hindi_F|other|7.093333
processed_hi_f_politics_00990.wav|मलयालम फिल्म कुट्टी श्रांक सर्वश्रेष्ठ फिल्म समेत पांच पुरस्कारों पर अधिकार जमाने में कामयाब रही|Hindi_F|other|7.900000
processed_hi_f_general_00865.wav|वह समय लंदन में सुष्मिता के घर लौटने का होता है।|Hindi_F|other|4.341333
processed_hi_f_general_00856.wav|चिन्हित पथों पर पुलिस पदाधिकारी के नेतृत्व में पर्याप्त संख्या में लाठी बल की नियुक्ति की गई है।|Hindi_F|other|8.170667
processed_hi_f_general_00469.wav|संगीतकार सुलेमान मर्चेंट ने अब एक ट्वीट करके कन्फर्म किया है कि वो इस फिल्म का संगीत दे रहे हैं।|Hindi_F|other|7.968000
processed_hi_f_finance_00984.wav|वह ब्रिंक्स इंडिया प्राइवेट लिमिटेड कंपनी का कर्मचारी है जो एटीएम में पैसे डालने का काम करती है।|Hindi_F|other|7.232646
processed_hi_f_books_04901.wav|पृथ्वी से आनेवाले संदेश ग्रहण करने के लिए और पृथ्वी की ओर संदेश भेजने के लिए उपकरण लगे होते हैं।|Hindi_F|other|7.900000
processed_hi_f_finance_02022.wav|फ्रोजन झींगा को शुल्क से छूट मिलती है और इसे जीएसपी व्यवस्था के अंतर्गत शामिल नहीं किया जाता है।|Hindi_F|other|9.589333
processed_hi_f_weather_02734.wav|इसी विशेषता को ध्यान में रखकर भारतीय संविधान द्वारा सर्वधर्म समभाव सिद्धांत को स्वीकारा गया है ।|Hindi_F|other|8.053333
processed_hi_f_education_00806.wav|लेकिन इस प्रकार की बातों से पति को कब सरोकार था?|Hindi_F|other|4.100000
processed_hi_f_books_06029.wav|बहुरूपता उत्परिवर्तन के कारण ही उत्पन्न होता है।|Hindi_F|other|4.352000
processed_hi_f_politics_02478.wav|।दोनों राज्यों में अमृतसर न्यूनतम पांच डिग्री सेल्सियस के साथ अभी भी सबसे सर्द स्थान बना हुआ है।|Hindi_F|other|8.181333
processed_hi_f_books_01712.wav|यह लेंस किनारों की अपेक्षा बीच में मोटा होता है।|Hindi_F|other|3.669333
processed_hi_f_other_00851.wav|भारतीय क्रिकेट कप्तान विराट कोहली ने एश्टन टर्नर के खिलाफ डीआरएस अपील के फैसले पर चिंता जताई है।|Hindi_F|other|8.970667
processed_hi_f_books_02725.wav|मनुष्य में होने वाले कुछ सामान्य रोग, उनके फैलने तथा रोकने के कुछ उपाय तालिका में दर्शाए गए हैं।|Hindi_F|other|6.933333
processed_hi_f_education_01952.wav|जानकारी के मुताबिक परीक्षा नियामक प्राधिकारी सचिव डॉ सुत्ता सिंह ने विवादित प्रश्नों पर बात की।|Hindi_F|other|8.440083
processed_hi_f_health_02505.wav|उधर, स्प्रिंग डेल पब्लिक स्कूल के बच्चों द्वारा नशा निवारण पर रंगारंग प्रस्तुतियां भी पेश की गई|Hindi_F|other|7.264000
processed_hi_f_books_08391.wav|यह विभिन्न धार्मिक विश्वासों और क्रियाकलापों के एकीकरण की प्रक्रिया का उदाहरण प्रस्तुत करती है।|Hindi_F|other|8.629333
processed_hi_f_books_00706.wav|इस संग्रहालय में भारत की अनेक पुरातन वस्तुओं का समावेश है। यह प्राकृतिक इतिहास का संग्रहालय है।|Hindi_F|other|6.688000
processed_hi_f_finance_01172.wav|रिपोर्ट में इस संस्था का उल्लेख विभिन्न् बैंक खातों में पैसे ट्रांसफर करने के संबंध में हुआ है।|Hindi_F|other|7.070104
processed_hi_f_agri_00606.wav|इसलिए आप इसके स्वाद में अलग ट्वीस्ट देने के लिए इसमें चने की दाल को मिक्स करके भी बना सकते हैं।|Hindi_F|other|7.871187
processed_hi_f_finance_00712.wav|इसमें तीन सरकारी बैंक तथा तीन निजी क्षेत्र की कंपनियां हैं जहां सरकार की अल्पांश हिस्सेदारी है।|Hindi_F|other|8.080167
processed_hi_f_books_09189.wav|पंचायतों को जुर्माना लगाने और समुदाय से निष्कासित करने जैसे ज़्यादा गंभीर दंड देने के अधिकार थे।|Hindi_F|other|8.300000
processed_hi_f_general_01063.wav|इस खेल के सबसे छोटे फॉर्मैट में ऑस्ट्रेलिया को पिछले छह मैचों में सिर्फ एक में जीत नसीब हुई है।|Hindi_F|other|8.437333
processed_hi_f_politics_00957.wav|गोमती चक्र को जेब में रखकर किसी मुकद्में या प्रतियोगिता के लिए जाएं तो निश्चित ही सफलता मिलेगी।|Hindi_F|other|8.416000
processed_hi_f_books_07105.wav|ग्रामीण क्षेत्रों में सूक्ष्मजीव द्वारा उत्पन्न बायोगैस का उपयोग ऊर्जा के रूप में किया जाता है।|Hindi_F|other|9.077333
processed_hi_f_other_00468.wav|गुफा के बाद माता वैष्णों देवी का मंदिर है जहां मां वैष्णो देवी समेत दसों महाविद्याओं का वास है।|Hindi_F|other|7.328000
processed_hi_f_weather_00208.wav|श्वेता की स्मृतियों का तूफान बाहर के अंधेरे से कम नहीं था आज पहली बार उसने अकेला महसूस किया था।|Hindi_F|other|8.298667
processed_hi_f_finance_01317.wav|अपने पहले भाषण में नेहरू ने जमीन पट्टा सुधारों और बड़े बांधों को लेकर योजनाओं का खाका पेश किया।|Hindi_F|other|9.500000
processed_hi_f_books_07078.wav|अन्य जीवाणु मृदा में मुक्तावस्था में रहते हैं। यह भी वायुमंडलीय नाइट्रोजन को स्थिर कर सकते हैं।|Hindi_F|other|8.600000
processed_hi_f_books_00054.wav|अनेक नदियाँ उच्चभूमि के उत्तर भाग में प्रारंभ होती हैं और अटलांटिक महासागर में जाकर मिलती हैं।|Hindi_F|other|6.528000
processed_hi_f_weather_00290.wav|इसलिए आज हम सर्द मौसम के खूबसूरत लम्हों को हमेशा के लिए यादगार बनाने के कुछ टिप्स बता रहे हैं।|Hindi_F|other|9.000000
processed_hi_f_finance_00482.wav|ऐसे में अब मृत्यु के शोक और कर्ज में डूबे परिवार को क्रेडिट जीवन बीमा से हल्की राहत मिल सकेगी।|Hindi_F|other|8.811604
processed_hi_f_finance_00599.wav|बैंक रकम जमा करने और नकदी निकासी में व्यस्त है।|Hindi_F|other|4.341750
processed_hi_f_books_06853.wav|रोग प्रतिरोधी जीन जो विभिन्न फसलों की किस्मों अथवा उनके जंगली प्रजातियों में उपस्थित रहती हैं।|Hindi_F|other|7.445333
processed_hi_f_other_02015.wav|यह राष्ट्रीय ध्वज का अपमान करने का मामला है इसलिए पार्टी को शर्फुद्दीन पर कार्रवाई करनी चाहिए।|Hindi_F|other|8.000000
processed_hi_f_politics_01821.wav|सिपाही ने गोली चलाई भी तो सीधे ठुड्ढी पर जा लगी|Hindi_F|other|4.522667
processed_hi_f_health_02052.wav|फोन के डिस्प्ले के अंदर लेजर के जरिए होल किया जाता है और इसमें सेल्फी कैमरा प्लेस किया जाता है|Hindi_F|other|7.093333
processed_hi_f_finance_00747.wav|इसके बाद न तो कर्ज की किश्तें अदा की और न ही निर्धारित तिथि तक पूूरी अदायगी कर रजिस्ट्री कराई।|Hindi_F|other|8.556188
processed_hi_f_education_00869.wav|इसमें शासकीय अस्पताल, मेडिकल कॉलेज के अलावा सात निजी अस्पतालों को सरकार ने चिन्हांकित किया है।|Hindi_F|other|8.115000
processed_hi_f_weather_03392.wav|निजाम ने मराठों को मालवा की सूबेदारी का आदेशपत्र मुगल शासक से प्राप्त करवा देना स्वीकार किया । |Hindi_F|other|7.861333
processed_hi_f_health_02782.wav|बगदाद में शुक्रवार तड़के अमेरिकी ड्रोन हमले में कुद्स फोर्स के प्रमुख सुलेमानी की मौत हो गई थी|Hindi_F|other|9.248000
processed_hi_f_weather_02586.wav|इनके आधार पर हमें उस कालखंड का बोध होता है। वास्तुकला में हुई उन्नति से परिचय प्राप्त होता है।|Hindi_F|other|7.700000
processed_hi_f_books_05035.wav|रात्रि के आकाश में यह सबसे अधिक चमकीला ग्रह है।|Hindi_F|other|4.981333
processed_hi_f_health_02166.wav|सीसीएल की ग्रांड ओपनिंग पर कैंसर से जंग लड़ रहे बच्चों को खासतौर पर मैच देखने के लिए बुलाया गया|Hindi_F|other|7.658667
processed_hi_f_weather_00264.wav|एक समारोह के दौरान तूफान के कारण पंडाल गिर गया।|Hindi_F|other|4.352000
processed_hi_f_finance_01257.wav|अधिक ब्याज दर पर गरीब लोगों को फांसा जा रहा है।|Hindi_F|other|4.655229
processed_hi_f_books_01048.wav|उर्वर  भूमि एवं संसाधनों की उपलब्धता के कारण कृषि के कारण उद्योगों का इस भाग में विकास हुआ है।|Hindi_F|other|7.700000
processed_hi_f_finance_00287.wav|जिससे इसमें संशोधन कर अनिवार्य सोर्सिंग की जगह प्राथमिकता के आधार पर सोर्सिंग कर दिया गया था।|Hindi_F|other|8.776771
processed_hi_f_books_02812.wav|इसे बहुत महीन रेशों में खींचा जा सकता है, जिन्हें फिर किसी भी अन्य तंतु समान बुना जा सकता है।|Hindi_F|other|8.949333
processed_hi_f_education_00698.wav|इसके अलावा परीक्षा के कुछ दिन पहले छुट्टी वाले दिन भी बच्चों की एक्स्ट्रा क्लास रखी जाती हैं।|Hindi_F|other|7.464833
processed_hi_f_books_00272.wav|उपरोल्लिखित क्षेत्रों में तकनीकी और व्यावसायिक प्रशिक्षण देने वाले अनेक संस्थान भारत में हैं।|Hindi_F|other|7.381333
processed_hi_f_agri_01761.wav|ईरान की पुरानी इमारतों में डामर को लकड़ी के स्तंभों पर लेप चढ़ाने के लिए प्रयोग किया जाता था।|Hindi_F|other|8.532958
processed_hi_f_other_05238.wav|गांव की एक लड़की की तबीयत खराब होने पर उसे अड्ड़ा कोटफतूही के एक निजी अस्पताल में ले जाया गया।|Hindi_F|other|8.437333
processed_hi_f_books_00599.wav|विशेष बात तो यह होती है कि हमारे पास उपलब्ध समय के अनुसार हम ऐसी यात्रा की योजना कर सकते हैं।|Hindi_F|other|7.300000
processed_hi_f_health_02903.wav|बाद में अदालत ने इस हत्त्या और परिवार कल्याण विभाग में कथित घोटालों की जांच सीबीआई को सौंप दी|Hindi_F|other|7.776000
processed_hi_f_other_02050.wav|दीपा ने एक्पोर्ट इंस्पेक्शन काउंसिल में लैब असिस्टेंट पद के लिए ओबीसी वर्ग में आवेदन किया था।|Hindi_F|other|8.810667
processed_hi_f_agri_00462.wav|किसानोंं को फसलों का दाम मिलना चाहिए और उन्हें एक बार में ही कर्जों से मुक्त किया जाना चाहिए।|Hindi_F|other|7.900000
processed_hi_f_finance_01264.wav|शारदा चिट फंड कंपनी के मालिक सुदीप्तो सेन को भी यूनाइटेड बैंक ऑफ इंडिया ने भारी ऋण दे रखे है।|Hindi_F|other|7.906021
processed_hi_f_weather_00339.wav|दोनों प्रमुखों के बीच तात्कालिक मुद्दों पर बात हुई और यह वार्ता सौहार्दपूर्ण वातावरण में हुई।|Hindi_F|other|8.170667
processed_hi_f_health_01421.wav|यदि कहीं कुछ धन फ़ंसा हुआ है तो उसकी प्राप्ति हो सकती है लेकिन वाणी में मिठास बहुत ज़रूरी होगी|Hindi_F|other|8.576000
processed_hi_f_politics_01582.wav|मीना एग्नॉस कहती हैं कि एथेंस जैसे पुराने शहर में रहने पर आपको इतिहास से मोहब्बत हो जाती है।|Hindi_F|other|8.170667
processed_hi_f_books_00615.wav|परिणामस्वरूप विदेशी लोग भारत में आने लगे हैं। भारत में विपुल मात्रा में सूर्यप्रकाश होता है।|Hindi_F|other|7.104000
processed_hi_f_education_00651.wav|एडिशनल एसपी उमापति जम्वाल ने बताया कि सुभाष कुमार की शिकायत पर उसका मेडिकल करवाया जा रहा है।|Hindi_F|other|8.695500
processed_hi_f_weather_00825.wav|लोगों की माने तो अभी बारिश के मौसम में गड्ढा का अनुमान नहीं होने के कारण दुर्घटना हो रही है।|Hindi_F|other|7.765333
processed_hi_f_weather_00704.wav|जिले में भीषण गर्मी के बीच स्कूल में हालत बिगड ने की वजह से एक बच्ची की मृत्यु का समाचार है।|Hindi_F|other|7.626667
processed_hi_f_books_00023.wav|यह विश्व का सबसे विशाल त्रिभुज प्रदेश है। उत्तर भारतीय मैदान के पश्चिम भाग में रेगिस्तान है।|Hindi_F|other|7.765333
processed_hi_f_agri_01674.wav|मैं कोई गधा नहीं हूं जो मुझ पर कोई घास डालेगा।|Hindi_F|other|4.300000
processed_hi_f_books_00327.wav|इसका प्रारंभिक स्वरूप सरकारी कार्यक्रमों और उपक्रमों की जानकारी, देने वाला अधिकृत केंद्र था।|Hindi_F|other|7.520000
processed_hi_f_books_00363.wav|आकाशवाणी पर भी दिन विशेष कार्यक्रम प्रसारित होते हैं। दूरदर्शन और इतिहास का घनिष्ठ संबंध है।|Hindi_F|other|7.498667
processed_hi_f_books_03792.wav|फर्श तथा गेंद की सतहों के बीच लगने वाला घर्षण बल ही गतिशील गेंद को विराम अवस्था में लाता है।|Hindi_F|other|8.288000
processed_hi_f_education_02313.wav|न्यू मेडिकल एन्क्लेव में मंगलवार को इंटरलॉक टाइल्स की पक्की गलियां बनाने का काम शुरू हो गया।|Hindi_F|other|7.604167
processed_hi_f_agri_02305.wav|लौकी के तूंबे में सात दिन तक पानी भरकर रख दें।|Hindi_F|other|4.086333
processed_hi_f_general_02900.wav|ऐसी श्रृंखलाओं को प्रस्तुत करने का हमारा उद्येश्य आपको संगीत का विद्वान बनाना कदापि नहीं है।|Hindi_F|other|7.200000
processed_hi_f_books_02723.wav|अतः अपने आस-पास के स्थानों को स्वच्छ एवं शुष्क रखकर हम मच्छरों को पैदा होने से रोक सकते हैं।|Hindi_F|other|6.912000
processed_hi_f_weather_02155.wav|इसके अलावा तेलंगाना, आंध्र प्रदेश और तमिलनाडु में पूरे दिन बादल छाए रहने के आसार दिख रहे है।|Hindi_F|other|7.626667
processed_hi_f_general_01733.wav|इस पत्रिका की छपाई में उस समय उपलब्ध रंगीन प्रिटिंग की नवीनतम तकनीक का इस्तेमाल किया गया था।|Hindi_F|other|7.189333
processed_hi_f_books_04987.wav|सूर्य तथा इन पिंडों के बीच गुरुत्वाकर्षण बल के कारण ये पिंड सूर्य की परिक्रमा करते रहते हैं।|Hindi_F|other|8.053333
processed_hi_f_general_00689.wav|मुंबई की करीनी सांगता का किसी भी परिस्थिति में हार नहीं मानने का जज्बा सबको प्रेरित करता है।|Hindi_F|other|7.840000
processed_hi_f_health_00768.wav|बुधवार को भारी बारिश के बाद घर गिरने से मलप्पुरम में एक ही परिवार के पांच लोगों की मौत हो गई|Hindi_F|other|8.704000
processed_hi_f_other_01807.wav|इसके बाद परिजनों ने हरिजन बस्ती में जमकर हंगामा किया और  बिष्टुपुर थाने में लिखित शिकायत की।|Hindi_F|other|7.509333
processed_hi_f_politics_00566.wav|उम्मीदवार का चयन लिखित परीक्षा, एंड्योरेंस टेस्ट और फिजिकल एंड्योरेंस टेस्ट पर आधारित होगा।|Hindi_F|other|7.210667
processed_hi_f_weather_01547.wav|डिस्प्ले पर न सिर्फ वीडियो स्ट्रीमिंग की जा सकेगी बल्कि यह मौसम की पल पल की खबर भी देता है।|Hindi_F|other|7.754667
processed_hi_f_health_00918.wav|ब्रिगेडियर जनरल फुग़म जो आले अली की फायरिंग में घायल हो गए थे अस्पताल पहुंचकर उनकी मौत हो गई|Hindi_F|other|7.498667
processed_hi_f_politics_01602.wav|म्यूजियम के दूसरे हिस्से की दीवार पर एक नक्शा दिखा जिसमें याग्बो राजाओं की वंशावली अंकित है|Hindi_F|other|9.504000
processed_hi_f_weather_00655.wav|उन्होंने कहा कि माहौल की गर्मी में आप प्रतिस्पर्धी बने रहना चाहते हैं पर मैं गलत साबित हुआ।|Hindi_F|other|7.477333
processed_hi_f_books_05456.wav|कार्बन परमाणु का इलेक्ट्रॉनिक संरूपण और बननेवाले सहसंयोजकीय बंध के विषय में भूमिका समझेंगे।|Hindi_F|other|8.800000
processed_hi_f_books_01294.wav|ऐसा क्यों होता है? ऐसा चंद्रमा और कृत्रिम उपग्रहों की उनकी कक्षाओं में वेग के कारण होता है।|Hindi_F|other|7.637333
processed_hi_f_education_01436.wav|उर्सुला को मॉस्को भेज दिया गया जहां उन्होंने बाकायदा सात महीने तक जासूसी का प्रशिक्षण लिया।|Hindi_F|other|7.755083
processed_hi_f_books_03854.wav|इस प्रकार हम कह सकते हैं कि गैसें जिस बर्तन में रखी जाती हैं उसकी दीवारों पर दाब डालती हैं।|Hindi_F|other|7.552000
processed_hi_f_books_02925.wav|धातुओं का वह गुण जिससे उन्हें खींचकर तारों में परिवर्तित किया जा सकता है, तन्यता कहलाता है।|Hindi_F|other|6.858667
processed_hi_f_books_04995.wav|सूर्य हमसे निकटतम तारा है। यह निरंतर विशाल मात्रा में ऊष्मा तथा प्रकाश उत्सर्जित कर रहा है।|Hindi_F|other|7.797333
processed_hi_f_education_01061.wav|इस पर खुदादाद तथा अन्य शहजादों ने जोर दिया तो वह अपना विस्तृत वृत्तांत इस प्रकार बताने लगी।|Hindi_F|other|8.672271
processed_hi_f_books_02766.wav|सूक्ष्मजीव अत्यंत छोटे होते हैं तथा बिना यंत्र की सहायता से अकेली आँखों से दिखाई नहीं देते।|Hindi_F|other|7.616000
processed_hi_f_education_02745.wav|हालांकि यूपी पुलिस इस घटना का इज्तिमा कार्यक्रम से किसी भी प्रकार के संबंध को नकार चुकी है।|Hindi_F|other|7.650604
processed_hi_f_general_00640.wav|शिक्षा और चिकित्सा के क्षेत्र में वर्चुअल रियालिटी की बहुत ही महत्वपूर्ण भूमिका हो सकती है।|Hindi_F|other|6.600000
processed_hi_f_weather_02668.wav|बहमनी सुल्तान महमूद शाह के नेतृत्व में एकत्रित हुए सुल्तानों के सैन्य संघ की उसने पराजय की।|Hindi_F|other|8.746667
processed_hi_f_weather_02367.wav|वैज्ञानिक पद्धति का उपयोग करते हुए सामाजिक और ऐतिहासिक यथार्थों का भी अध्ययन करना संभव है;।|Hindi_F|other|7.000000
processed_hi_f_weather_00603.wav|डेंगू के खात्मे के लिए प्रभावित शहरी और ग्रामीणों क्षेत्रों में टास्क फोर्स गठित की जाएंगी।|Hindi_F|other|7.400000
processed_hi_f_health_00365.wav|नवजोत सिंह सिद्धू की पत्नी नवजोत कौर सिद्धू द्वारा घायलों का इलाज करने का दावा किया गया है |Hindi_F|other|6.700000
processed_hi_f_politics_03423.wav|सीबीआई का दावा है कि मासूम प्रद्युम्न का कत्ल उसी स्कूल में पढने वाले एक छात्र ने किया था।|Hindi_F|other|6.858667
processed_hi_f_health_01523.wav|टक्कर लगने से चन्द्रो गंभीर रूप से घायल हो गई और चोटों की वजह से उसकी मौके पर ही मौत हो गई|Hindi_F|other|7.900000
processed_hi_f_agri_01691.wav|बकरियों में खासकर सिरोही ब्रीड की बकरी बिजनेस के लिहाज से काफी फायदे का सौदा मानी जाती है।|Hindi_F|other|7.847979
processed_hi_f_weather_00106.wav|अगर आप मिठाई नहीं गिफ्ट करना चाहते हैं तो सूखे मेवे को गिफ्ट करने के ऑप्शन पर जा सकते हैं।|Hindi_F|other|6.560000
processed_hi_f_books_02364.wav|एक बार जो वह लंदन गया तो वहीं का होकर रह गया।|Hindi_F|other|3.600000
processed_hi_f_books_07018.wav|यह जीवाणु पशुओं के रूमेन में भी पाए जाते हैं।|Hindi_F|other|4.490667
processed_hi_f_weather_02545.wav|उपेक्षितों के समूहों का इतिहास लिखने का प्रारंभ मार्क्सवादी इतिहास लेखन की परंपरा से हुआ ।|Hindi_F|other|7.765333
processed_hi_f_finance_01335.wav|इसलिए, कुछ सुझावों का पालन करना महत्वपूर्ण है जो ठंड को पकड़ने के जोखिम को कम कर सकते हैं।|Hindi_F|other|8.544562
processed_hi_f_other_05199.wav|इसके साथ साथ हमें अपने कर्तव्यों का पालन प्रबल पुरूषार्थ से करने में पीछे नहीं हटना चाहिए।|Hindi_F|other|6.944000
processed_hi_f_agri_00605.wav|इस दिन किसान प्रकृति से यह विनती करते हैं कि भविष्य में भी उनके खेतों की पैदावार अच्छी हो।|Hindi_F|other|7.987292
processed_hi_f_books_02644.wav|कुछ सूक्ष्मजीव दूसरे सजीवों पर आश्रित होते हैं जबकि कुछ अन्य स्वतंत्र रूप से पाए जाते हैं।|Hindi_F|other|7.754667
processed_hi_f_finance_00027.wav|केंद्रीय विभागों द्वारा किए जाने वाले भ्रष्टाचार तथा धोखेबाजी प्रकरणों की जाँच करना चाहिए।|Hindi_F|other|7.800000
processed_hi_f_health_02732.wav|इस बीच, बृजेंद्र ने आशा के शव को हिलाकर उसकी मौत की तस्दीक की और फिर खुद को भी गोली मार ली|Hindi_F|other|8.480000
processed_hi_f_other_01170.wav|आपदा प्रबंधन मंत्री लक्ष्मेशवर राय ने कहा कि गंगा के खतरनाक घाटों पर लाल झंडे लगाए जाएंगे।|Hindi_F|other|8.010667
processed_hi_f_health_01654.wav|इसमें असली जिंदगी के कपल्स को टीवी स्क्रीन पर रील लाइफ कपल्सं के तौर पर पेश किया जा रहा है|Hindi_F|other|7.466667
processed_hi_f_finance_01908.wav|अगर आप पोस्ट ऑफिस एटीएम से पैसे निकालते हैं तो इसके लिए आपको कोई चार्ज नहीं देना पड़ता है।|Hindi_F|other|7.900000
processed_hi_f_books_05880.wav|जीन वंशागति की क्रियात्मक इकाई है। इसमें कोई संदेह नहीं है कि जीन डीएनए पर स्थित होते हैं।|Hindi_F|other|7.232000
processed_hi_f_finance_00267.wav|जन्म की तारीख और जन्मस्थान से संबंधित कोई भी दस्तावेज जमा कर नागरिकता साबित की जा सकती है।|Hindi_F|other|8.556188
processed_hi_f_books_04524.wav|इस व्यवस्था को किसी खिड़की के पास इस प्रकार रखिए कि दर्पण पर सूर्य का प्रकाश सीधा पड़ सके।|Hindi_F|other|7.700000
processed_hi_f_books_04589.wav|तथापि, अतिरिक्त संसाधन उन्हें अपनी क्षमताओं को और अधिक विकसित करने में सक्षम बना सकते हैं।|Hindi_F|other|7.900000
processed_hi_f_general_02002.wav|बाघ मुन्ना दबंग, खूंखार और अपनी विशेष किस्म की शारीरिक बनावट और चाल ढाल की अलग शैली की है।|Hindi_F|other|8.938667
processed_hi_f_other_00767.wav|यह तो तय है कि संकल्पों को अच्छे विकल्पों के साथ भी पूरा किया जाए तो इसमें कोई बुराई नहीं।|Hindi_F|other|7.200000
processed_hi_f_other_01197.wav|रामनाम की परिक्रमा के लिए आने वाले भक्तजन का संगीतमय राम पाठ व पुष्पों के साथ स्वागत होगा।|Hindi_F|other|8.032000
processed_hi_f_politics_02258.wav|उपभोक्ताओं और रिटेलरों के लिए आकर्षक योजनाओं से इस त्योहारी सत्र में बिक्री में तेजी आएगी।|Hindi_F|other|7.221333
processed_hi_f_books_06918.wav|इसका सामान्य उदाहरण दूध से दही का उत्पादन है।|Hindi_F|other|4.224000
processed_hi_f_books_02463.wav|इसके अतिरिक्त, मृत पौधे एवं जंतु भी मिट्टी में पाए जाने वाले जीवों द्वारा अपघटित होते हैं।|Hindi_F|other|6.645333
processed_hi_f_finance_01701.wav|बैंक का ऋण नहीं चुकाने पर बैंक ने अदालत में रश्मि के खिलाफ चेक बाउंस का परिवाद दर्ज किया।|Hindi_F|other|7.594667
processed_hi_f_agri_01213.wav|इसके अतिरिक्त बागवानी के लिए गड्ढ़े खोदने का कार्य भी मनरेगा योजना के तहत किया जा सकता है।|Hindi_F|other|8.056958
processed_hi_f_health_00728.wav|फरदीन खान के पिता और बॉलीवुड के दमदार एक्टर में से एक फिरोज खान को भी कैंसर ने नहीं बख्शा|Hindi_F|other|7.210667
processed_hi_f_books_04257.wav|आपने कुछ महिलाओं को ऐसे आभूषण पहने हुए भी देखा होगा जो देखने में सोने के प्रतीत होते हैं।|Hindi_F|other|7.285333
processed_hi_f_books_05454.wav|इसका यह अर्थ है कि कार्बनिक यौगिकों में रासायनिक बंध के कारण आयनों की निर्मिती नहीं होती।|Hindi_F|other|7.797333
processed_hi_f_politics_00847.wav|कंपनी का दावा है कि इसका मकसद एक्स्ट्रा थंडर लाना और उपभोक्ताओं को ज्यादा विकल्प देना है।|Hindi_F|other|7.616000
processed_hi_f_books_01986.wav|आर्थिक कारणों ने उन्हें अपनी मातृहीन संतान के प्रति कर्तव्य निर्वाह की सुविधा भी नहीं दी।|Hindi_F|other|7.733333
processed_hi_f_agri_00824.wav|तरबूज का ताजा और मीठा स्वाद इसे एक उपयुक्त गर्मियों की मिठाई के रूप में संदर्भित करता है।|Hindi_F|other|7.371958
processed_hi_f_books_01611.wav|हमने पिछली कक्षा में ऊष्मा और ऊष्मा के संचरण केविभिन्न प्रकारों की जानकारी प्राप्त की है।|Hindi_F|other|7.300000
processed_hi_f_books_05779.wav|इन प्रयोगों से आनुवंशिक पदार्थ के जीव रासायनिक प्रकृति के बारे में नहीं बताया जा सकता है।|Hindi_F|other|7.200000
processed_hi_f_general_02592.wav|विचारधारा की टकराहट में जो एक किस्म की उग्रता दिखाई देती है, दरअसल वो व्यक्तिगत खुंदक है।|Hindi_F|other|8.384000
processed_hi_f_education_01113.wav|अब मनी लॉन्ड्रिंग केस में गिरफ्तार कांग्रेस नेता डीके शिवकुमार की मेडिकल रिपोर्ट आ गई है।|Hindi_F|other|6.895958
processed_hi_f_health_00747.wav|चीनी मिल हादसे में घायल हस्मुद्दीन मियां की मौत से कुचायकोट गांव का माहौल गमगीन हो गया है|Hindi_F|other|7.648000
processed_hi_f_other_02039.wav|लखनऊ में मोदी द्वारा अंबेडकर महासभा में अंबेडकर को  श्रद्धांजलि दिए जाने का कार्यक्रम है।|Hindi_F|other|6.784000
processed_hi_f_politics_01391.wav|रविवार सवेरे सात बजे मुख्य चौक से आरंभ हुई मैराथन को डीसी सुदेश मोख्टा ने हरी झंडी दिखाई।|Hindi_F|other|8.981333
processed_hi_f_education_02770.wav|एक बड़े प्रोजेब्ट के लिए दोनों में से किसी एक का चयन करने के लिए मैनेजर ने एक परीक्षा ली।|Hindi_F|other|8.022125
processed_hi_f_weather_00823.wav|ठंड के मौसम में आप बच्चे को ज्यादा नहलाने से बचें इसलिए आप बच्चे को स्पंज से ही साफ करें।|Hindi_F|other|8.288000
processed_hi_f_books_05362.wav|साथ ही धातुओं की अभिक्रियाशीलता पर और शुद्धीकरण के लिए उपलब्ध सुविधाओं पर निर्भर होता है।|Hindi_F|other|7.400000
processed_hi_f_politics_00465.wav|साथ ही एनसीआर के सभी जिलों में एक स्ट्रिंगर की बजाय दो स्ट्रिंगर रखने की नीति शुरू की है।|Hindi_F|other|7.700000
processed_hi_f_agri_01533.wav|ईमू के अंडे और गेहूं के आटे से बना यह इंस्टेंट नूडल्स प्रोटीन और अन्य पोषणों से भरपूर है।|Hindi_F|other|7.488062
processed_hi_f_books_03262.wav|इसका अर्थ है कि एक जाति के सदस्य केवल अपनी जाति के सदस्यों के साथ, अन्य जाति के सदस्यों को छोड़कर, जननक्षम संतान उत्पन्न कर सकते हैं।|Hindi_F|other|10.101333
processed_hi_f_books_02484.wav|किसान अधिक उपज देने वाले बीजों को प्राथमिकता देता है। एक बीकर लेकर इसे पानी से आधा भरिए।|Hindi_F|other|7.712000
processed_hi_f_other_01478.wav|स्पीकर द्वारा लगातार चेतावनी के बावजूद कुछ सांसद सदन में तख़्तियां और पोस्टर दिखा रहे थे।|Hindi_F|other|7.100000
processed_hi_f_weather_02418.wav|स्त्रीवादी इतिहास लेखन से तात्पर्य स्त्रियों के दृष्टिकोण से की गई इतिहास की पुनर्रचना ।|Hindi_F|other|6.997333
processed_hi_f_agri_01015.wav|बदले में खेत के लिए मुफ्त का खाद अर्थात गोबर गोमूत्र और आय का अन्य साधन दूध मिल जाता था।|Hindi_F|other|8.614229
processed_hi_f_weather_02798.wav|उनके इस पारस्परिक संघर्ष के कारण महाराष्ट्र में अस्थिरता और असुरक्षितता निर्माण हुई थी ।|Hindi_F|other|7.700000
processed_hi_f_weather_01510.wav|दक्ष प्रजापति परमपिता ब्रह्मा के पुत्र थे, जो कश्मीर घाटी के हिमालय क्षेत्र में रहते थे।|Hindi_F|other|6.410667
processed_hi_f_weather_02492.wav|भारतीय संस्कृति और इतिहास को हीन मानने की प्रवृत्ति अंग्रेज अधिकारियों में पाई जाती है ।|Hindi_F|other|6.378667
processed_hi_f_general_00615.wav|भारतीय खेल प्रधिकरण साई और खेल मंत्रालय वॉल्श की शर्तों को मानने के लिए तैयार हो गया था।|Hindi_F|other|7.957333
processed_hi_f_books_06323.wav|इसे पूर्णरूपेण शारीरिक, मानसिक और सामाजिक स्वास्थ्य के रूप में परिभाषित किया जा सकता है।|Hindi_F|other|7.168000
processed_hi_f_books_01859.wav|धर्मवीर भारती का मानना है कि हम बाह्य जगत को जीते रहते हैं, सहते और अनुभव करते रहते हैं।|Hindi_F|other|7.701333
processed_hi_f_books_05799.wav|जो जीवाणु विकिरण सक्रिय डीएनए रखने वाले विषाणु से संक्रमित हुए थे, वे विकिरण सक्रिय रहे।|Hindi_F|other|9.258667
processed_hi_f_general_02194.wav|इन बदलावों में दुर्व्यवहार करने पर खिलाड़ियों को खेल के बीच से ही पवेलियन भेजा जा सकेगा।|Hindi_F|other|7.872000
processed_hi_f_books_04846.wav|उपर्युक्त कृति में चूने का पानी दुधिया क्यों हो जाता है?यह अभिक्रिया लिखकर स्पष्ट कीजिए।|Hindi_F|other|7.328000
processed_hi_f_books_01734.wav|पुतली नेत्र में प्रवेश करनेवाले प्रकाश की तीव्रता को नियंत्रित करने में उपयुक्त होती है।|Hindi_F|other|6.517333
processed_hi_f_books_04061.wav|जब आप कुछ दूरी पर खड़ी अपनी सहेली को पुकारती हैं तो आपकी सहेली आपकी आवाज़ को सुन पाती है।|Hindi_F|other|6.848000
processed_hi_f_education_00712.wav|एसएसपी डॉ प्रीतिंदर सिंह ने कहा, इस प्रकार की पहल से निश्चित रूप से हादसों में कमी आएगी।|Hindi_F|other|8.939312
processed_hi_f_finance_01282.wav|ऐसी अफवाह है कि आरबीआई हाउसिंग फाइनैंस कंपनियों के लिए सख्त दिशानिर्देश जारी कर सकता है।|Hindi_F|other|7.900000
processed_hi_f_other_02076.wav|बेंग्लुरु में राजकीय सम्मान के साथ केंद्रीय मंत्री अनंत कुमार का अंतिम संस्कार किया गया।|Hindi_F|other|7.328000
processed_hi_f_finance_00561.wav|हालांकि आप किसी भी स्थिति में पूरी तरह निश्चिंत नहीं होंगे कि आप सही कर रहे हैं या नहीं।|Hindi_F|other|7.731875
processed_hi_f_weather_03027.wav|उसने शिवाजी महाराज के विरोध में सभी शक्तियों को संगठित करने के अपने प्रयास प्रारंभ किए । |Hindi_F|other|7.900000
processed_hi_f_agri_00322.wav|मकर संक्रांति के दिन सूर्योदय से पहले पानी में तिल या तिल का तेल डालकर स्नान करना चाहिए।|Hindi_F|other|8.115000
processed_hi_f_health_00840.wav|आशा है कि परिजनों से मिलने के बाद हम इस शारीरिक और मानसिक चोट से जल्द से जल्द उबर जाएंगे|Hindi_F|other|7.754667
processed_hi_f_politics_01290.wav|अब तक की नीतियों से अभयारण्यों के आस पास रहने वाले लोगों को संरक्षण से कुछ नहीं मिला है।|Hindi_F|other|7.800000
processed_hi_f_books_00921.wav|इस समूह में सिंधु एवं उसकी सहायक नदियाँ एवं गंगा और उसकी सहायक नदियों का समावेश होता है।|Hindi_F|other|6.954667
processed_hi_f_books_03936.wav|यह भी याद कीजिए कि मारबल के गीले फर्श अथवा कीचड़ वाली पगडंडी पर चलना कितना कठिन होता है।|Hindi_F|other|7.818667
processed_hi_f_books_05354.wav|अलग करने की विविध पद्धतियों का उपयोग करके धातुओं का उनके अयस्कों से निष्कर्षण करते हैं।|Hindi_F|other|8.597333
processed_hi_f_other_01309.wav|इसके बाद उन्होंने देश की शीर्ष अदालत पर ही कथित धाँधली में शामिल होने का आरोप लगा दिया।|Hindi_F|other|7.600000
processed_hi_f_books_05560.wav|यद्यपि सजातपुष्पी परागण क्रियात्मक रूप से पर परागण है जिसमें एक कारक  सम्मिलित होता है। |Hindi_F|other|9.536000
processed_hi_f_books_00341.wav|प्रसार माध्यमों द्वारा प्राप्त होने वाली जानकारी का विश्लेषणात्मक आकलन कर लेना होता है।|Hindi_F|other|7.914667
processed_hi_f_books_02441.wav|जब एक ही किस्म के पौधे किसी स्थान पर बड़े पैमाने पर उगाए जाते हैं, तो इसे फसल कहते हैं।|Hindi_F|other|8.021333
processed_hi_f_general_01455.wav|नवरात्रा से पहले मिथिला पेंटिंग से सजाया जाएगा उच्चैठ मंदिर को, तैयारी में जुटे कलाकार।|Hindi_F|other|7.744000
processed_hi_f_weather_03043.wav|उनके साथ राजपुत्र संभाजी तथा विश्वसनीय और प्राण निछावर करने वाले चुनिंदा सहयोगी भी थे ।|Hindi_F|other|7.900000
processed_hi_f_books_04301.wav|अब वास्तव में हम यह जानते हैं कि बादलों में आवेश के एकत्रित होने से तड़ित पैदा होती है।|Hindi_F|other|8.128000
processed_hi_f_agri_01814.wav|किसान का आरोप है कि खेती मंत्री व खेती विभाग के अधिकारियों की मिलीभगत से ऐसा हो रहा है।|Hindi_F|other|7.557729
processed_hi_f_books_02646.wav|इनमें से कुछ हमारे लिए लाभदायक हैं तथा कुछ अन्य हानिकारक तथा जीवों में रोग के कारक हैं।|Hindi_F|other|6.794667
processed_hi_f_agri_02035.wav|पारंपरिक तौर पर संतरे के छिलकों का इस्तेमाल कॉस्मैटिक उत्पाद बनाने के लिए किया जाता है।|Hindi_F|other|6.700000
processed_hi_f_books_01660.wav|तापमानों का यह परिवर्तन जब तक दोनों वस्तुओं का तापमान समान नही होता तब तक होता रहता है।|Hindi_F|other|6.922667
processed_hi_f_politics_01125.wav|अगर आप भी नींद न आने या जरूरत से ज्यादा आने से परेशान हैं तो निम्न कुछ नुस्खे याद रखिए।|Hindi_F|other|7.893333
processed_hi_f_books_05301.wav|व्यक्तिगत स्तर पर हमें निष्ठापूर्वक जल की बचत करनी चाहिए और उसे बेकार नहीं करना चाहिए।|Hindi_F|other|6.848000
processed_hi_f_books_01056.wav|भारत में युवाओं का प्रमाण अधिक है। इसका अर्थ है कि भारत में कार्यशील जनसंख्या अधिक है।|Hindi_F|other|7.700000
processed_hi_f_books_01739.wav|नाभ्यांतर को आवश्यकता नुसार परिवर्तित करने की लेंस की क्षमता को समायोजन शक्ति कहते है।|Hindi_F|other|7.466667
processed_hi_f_education_00733.wav|किस प्रकार मैंने बुआजी को सत्य से अवगत कराया, वह सब मैं कोशिश करके भी नहीं लिख सकूंगी।|Hindi_F|other|7.987292
processed_hi_f_education_00981.wav|हवाई अड्डों पर दूसरे देशों से आने वाले प्रत्येक नागरिक का मेडिकल चेकअप किया जा रहा है।|Hindi_F|other|6.919167
processed_hi_f_books_03202.wav|उन लोगों से बातचीत करिए जो घरों में एलपीजी का उपयोग करते हैं। पता लगाइए कि वे एलपीजी इस्तेमाल करने में क्या सावधानियाँ बरतते हैं।|Hindi_F|other|9.461333
processed_hi_f_weather_00510.wav|इसका नतीजा है कि शहर के बाहरी क्षेत्रों में छोटे छोटे घरों में नर्सिंग होम खुल गए हैं।|Hindi_F|other|7.381333
processed_hi_f_education_01979.wav|इतने सारे मर्दों से घिरने के बावजूद कैटरीना ने किसी भी प्रकार की असहजता महसूस नहीं की।|Hindi_F|other|7.325521
processed_hi_f_books_02647.wav|आइए हम विस्तार से इसका अध्ययन करें। सूक्ष्मजीव विभिन्न कार्यों में उपयोग किए जाते हैं।|Hindi_F|other|6.517333
processed_hi_f_politics_01206.wav|सूत्रों के मुताबिक सुदीप्तो राय ही प्रदेश के आगामी मुख्य सचिव नियुक्त किए जा सकते हैं।|Hindi_F|other|6.954667
processed_hi_f_books_03343.wav|यह अधिक आवर्धन क्षमता वाले संवधत सूक्ष्मदर्शी एवं अन्य तकनीक द्वारा ही संभव हो सका है।|Hindi_F|other|8.512000
processed_hi_f_finance_00567.wav|एमओयू पर ख़ूब हस्ताक्षर किए जाते हैं लेकिन निवेश की राशि कभी सार्वजनिक नहीं की जाती है।|Hindi_F|other|7.998896
processed_hi_f_finance_00508.wav|कास्त्रो ने किसी विदेशी बैंक के खाते में एक डॉलर भी पैसा रखने की बात से इंकार किया है।|Hindi_F|other|7.859583
processed_hi_f_books_02551.wav|कुछ खरपतवार कटाई में भी बाधा डालते हैं तथा मनुष्य एवं पशुओं के लिए विषैले हो सकते हैं।|Hindi_F|other|7.360000
processed_hi_f_education_02692.wav|याज्ञवल्क्य के संवादों से आज भी इस मुक्तिदायक या तारक ज्ञान को प्राप्त किया जा सकता है|Hindi_F|other|8.695500
processed_hi_f_health_01815.wav|उन्होंने कहा कि ट्रम्प ने अफ्रीकी देशों का अपमान करके इस पद की गरिमा को चोट पहुंचाई है|Hindi_F|other|6.677333
processed_hi_f_health_01161.wav|नीना गुप्ता फिल्मों के चयन को लेकर जितनी निर्भीक हैं, उतनी ही वह निजी जिंदगी में भी है|Hindi_F|other|7.477333
processed_hi_f_books_07029.wav|इसका प्रयोग उर्वरक के रूप में किया जाता है।|Hindi_F|other|3.701333
processed_hi_f_politics_03970.wav|जिस स्थान पर सेल्टॉस कार मिली बदमाशों ने यह स्थान इस कारण चुना क्योंकि यहां अंधेरा था।|Hindi_F|other|7.300000
processed_hi_f_weather_00568.wav|परिवार आपका पूर्ण सहयोग करेगा तथा परिवार में सदस्यों के मध्य स्नेही वातावरण बना रहेगा।|Hindi_F|other|7.600000
processed_hi_f_books_05143.wav|उदाहरण के लिए, श्वसन रोगों से पीड़ित व्यक्तियों की संख्या में निरंतर वृद्धि हो रही है।|Hindi_F|other|6.730667
processed_hi_f_other_00345.wav|दीपक ने अरुण जेटली की पुनः पूछताछ से उसे कैमरे पर उतारने में अद्भूत सफलता हासिल की थी।|Hindi_F|other|6.700000
processed_hi_f_politics_00249.wav|आत्मघाती विस्फोट मस्तुंग से बीएपी के उम्मीदवार सिराज रायसनी को लक्ष्य बनाकर किया गया।|Hindi_F|other|8.842667
processed_hi_f_finance_00725.wav|लेकिन उनके क्लेम को इस आधार पर ठुकराया गया कि उन्होंने डिस्काउंट पर बीमा करवा रखा है।|Hindi_F|other|6.675354
processed_hi_f_weather_00877.wav|संत सीचेवाल ने कहा कि वातावरण को साफ सुथरा रखने के लिए सामूहिक प्रयत्नों की जरूरत है।|Hindi_F|other|7.317333
processed_hi_f_education_00557.wav|विभिन्न ट्रेडों में प्रशिक्षण देने हेतु संस्थाओं से आवेदन प्राप्ति की अंतिम तिथि आज ।|Hindi_F|other|8.200000
processed_hi_f_weather_01605.wav|चॉकलेट की मिठास और वाइन इसके साथ ही ठंड भरे रोमांटिक मौसम को भला कौन मिस करना चाहेगा।|Hindi_F|other|8.576000
processed_hi_f_books_06972.wav|कॉलिस्ट्रॉल के संश्लेषण के लिए उत्तरदायी एंजाइम स्पर्धा संदमन की तरह क्रिया करते हैं।|Hindi_F|other|8.300000
processed_hi_f_finance_00740.wav|आप अपनी ऋण सीमा न लांघें यह सुनिश्चित करने में इस तरह की सीमा काफी उपयोगी हो सकती है।|Hindi_F|other|7.200000
processed_hi_f_education_02051.wav|इन दिनों बच्चों की परीक्षा हो रही है, जिसके कारण घर में एक अधोषित कर्फ्यू लगा हुआ है।|Hindi_F|other|7.400000
processed_hi_f_health_02382.wav|बेग़म अख़्तर के गजल के सफर और उनकी निजी जिंदगी को जानने के लिए यह बेहद दिलचस्प किताब है|Hindi_F|other|8.400000
processed_hi_f_books_00207.wav|तारकाकृति मंदिर की बनावट में मंदिर की बाह्‌य दीवार अनेक कोणों में विभाजित हो जाती है।|Hindi_F|other|7.893333
processed_hi_f_politics_00911.wav|गौरतलब है कि ट्रंप लगातार यह डींगें हांकते रहे हैं कि बचपन में वह एक शानदार छात्र थे।|Hindi_F|other|8.309333
processed_hi_f_health_02989.wav|फ्लिंटॉफ के घुटने में अप्रैल में दक्षिण अफ्रीका में आयोजित आईपीएल के दौरान चोट लगी थी|Hindi_F|other|6.794667
processed_hi_f_agri_00686.wav|रिपोर्टों के अनुसार, नासिक जिले के किसान गुजरात को भी कृषि उत्पाद सप्लाई नहीं करेंगे।|Hindi_F|other|6.803083
processed_hi_f_books_03012.wav|विद्यार्थियों से कहिए कि वे प्रत्येक पात्र में वस्तुओं की उपलब्धता को ध्यान से देखें।|Hindi_F|other|6.101333
processed_hi_f_weather_01100.wav|इसके साथ ही रोनाल्डो ने पिछले चार मुकाबलों से चले आ रहे अपने गोल के सूखे को खत्म किया|Hindi_F|other|7.605333
processed_hi_f_finance_00016.wav|हम पत्रकारिता, और अहिंसक नागरिक आंदोलनों में सक्रिय व्यक्तियों से विचार मांग रहे हैं।|Hindi_F|other|8.741938
processed_hi_f_finance_01418.wav|सूक्ष्म लघु एवं मध्यम उद्यम मंत्रालय ने अम्बाला के उद्यमी टीसी कंसल को उत्कृष्ट उद्यमिता के लिए राष्ट्रीय पुरस्कार प्रदान किया।|Hindi_F|other|9.824000
processed_hi_f_weather_01544.wav|मोबाइल फ्यूल डिस्पेंसर के जरिए फ्यूल की डिलीवरी उन क्षेत्रों में होगी, जहां पांच किलोमीटर के दायरे में कोई पेट्रोल पंप नहीं है।|Hindi_F|other|9.642667
processed_hi_f_health_00309.wav|हमारे देश में धार्मिक और आध्यात्मिक व्यक्तित्वों का धन व वैभव से निकटता का सम्बंध है|Hindi_F|other|6.688000
processed_hi_f_other_02509.wav|उन्होंने मुझे इंडोनेशिया की भाषा सिखाई और मैं उन्हें अंग्रेजी के स्लैंग सीखा रहा था।|Hindi_F|other|5.994667
processed_hi_f_books_05960.wav|जीन कोशिका में अभिव्यक्त होकर एक विशेष कार्य या एक निश्चित कार्य को संपन्न करते हैं।|Hindi_F|other|6.261333
processed_hi_f_weather_02483.wav|भारत में आए हुए अनेक अंग्रेज अधिकारियों ने भारतीय इतिहास के संबंध में लेखन किया है ।|Hindi_F|other|7.400000
processed_hi_f_finance_00994.wav|केंद्र और राज्य की सरकारों ने इस वर्ग को अपने अधिकारों से वंचित रखने के षड्यत्र रचा।|Hindi_F|other|7.360354
processed_hi_f_health_00727.wav|इनके अलावा मुर्तजा अंगुली में चोट, और मुश्फिकुर रहीम भी चोटिल होने के बावजूद खेलेंगे|Hindi_F|other|8.200000
processed_hi_f_finance_00566.wav|हेल्थ बीमा को लागू करना इतना आसान नहीं है।|Hindi_F|other|3.970229
processed_hi_f_general_01861.wav|एशियाई खेलों के आठवें दिन शनिवार को भारतीय पुरुष गोल्फ टीम ने रजत पदक पर कब्ज़ा किया|Hindi_F|other|8.138667
processed_hi_f_weather_00816.wav|अब बरसात का मौसम गुजर गया है तो काम फिर से शुरू हो गया है जो कि जल्दी पूरा हो जाएगा।|Hindi_F|other|7.210667
processed_hi_f_books_02248.wav|धरती से बहुत ऊँचाई में फैले इन डैनों को यथार्थ से दूर समझकर भी मैं काटना नहीं चाहती।|Hindi_F|other|7.400000
processed_hi_f_finance_00658.wav|क्या देश में आर्थिक सुधार के हीरो, कश्मीरियों के अमन की ख्वाहिशों को पूरा कर पाएंगे।|Hindi_F|other|7.464833
processed_hi_f_books_03022.wav|कोयले का उपयोग विभिन्न उद्योगों में ईंधन के रूप में भी किया जाता है। कोयले की कहानी।|Hindi_F|other|6.496000
processed_hi_f_weather_02193.wav|इस अवसर पर विभिन्न क्षेत्रों में कार्य करने वाले विद्वानों द्वारा विचार रखें जाएंगे।|Hindi_F|other|7.000000
processed_hi_f_books_00824.wav|इसे गंगा के मैदान के रूप में पहचाना जाता है। इस मैदानी प्रदेश का ढाल पूर्व की ओर है।|Hindi_F|other|6.549333
processed_hi_f_other_01849.wav|फिल्म में हीरोइन निधि अग्रवाल ने बॉलीवुड में डेब्यू किया है और  अच्छी एक्टिंग की है।|Hindi_F|other|5.461333
processed_hi_f_other_00646.wav|उन्होंने कहा कि कार्यकर्ताओं से ही पार्टी को कामयाबी की दिशा मिल सकती है, इसलिए सभी कार्य कर्ताओं का एकजुट होना बहुत जरूरी है।|Hindi_F|other|9.781333
processed_hi_f_books_08024.wav|कुछ दरबार की गतिविधियों से संबंधित होते हैं, जबकि अन्य धार्मिक विषयों या स्थापत्य के तत्वों और स्मारकों पर केंद्रित होते हैं।|Hindi_F|other|9.642667
processed_hi_f_books_04893.wav|आनेवाली प्राकृतिक आपदाओं की पूर्वसूचना प्राप्त होने के कारण सतर्क रहना संभव हुआ है।|Hindi_F|other|7.296000
processed_hi_f_weather_01863.wav|हालांकि, मौसम विभाग ने फिलहाल ठंड से ज्यादा राहत मिलने की संभावना से इनकार किया है।|Hindi_F|other|7.328000
processed_hi_f_agri_00586.wav|हमें सिर्फ बिल्डिंगों के लिए जमीन दिखाई देती है, पानी के बारे में हम सोचते ही नहीं।|Hindi_F|other|6.385104
processed_hi_f_finance_01817.wav|चीन को मुद्रा से छेड़छाड़ करने वाला देश मानने से आधिकारिक तौर पर अमेरिका का इन्कार।|Hindi_F|other|8.565333
processed_hi_f_general_02833.wav|गांव के पुस्तकालय में रखी किताबों से पूछूंगा कि उन्हें कौन कौन निहारने पढने आता है।|Hindi_F|other|6.357333
processed_hi_f_books_00933.wav|प्रायद्वीपीय नदियों का पश्चिम और पूर्व की ओर बहनेवाली नदियों में विभाजन हो सकता है।|Hindi_F|other|6.500000
processed_hi_f_health_00654.wav|वे कैंसर की वजह से लंदन में दम तोडऩे वाली बेटी की आखिरी रस्म में शिरकत करके लौटे थे|Hindi_F|other|7.498667
processed_hi_f_agri_00355.wav|मैं घरघर जाकर एकएक मुट्ठी अनाज इकट्ठा करूंगी और उस अनाज से मैं भूखों की मदद करूंगी।|Hindi_F|other|8.567792
processed_hi_f_agri_02087.wav|इस दुर्गंधदार पानी की वजह से दुकानदारों के लिए दुकान पर बैठना भी मुश्किल हो रहा है।|Hindi_F|other|6.675354
processed_hi_f_weather_01906.wav|चर्च में मुझे बहुत आत्मीय वातावरण मिला किंतु इससे मेरे पापों का बोझ हल्का नहीं हुआ।|Hindi_F|other|7.104000
processed_hi_f_education_00758.wav|एक शोध में यह  बात सामने आई है कि सेल्फी लेने में एक प्रकार की ब्लू लाइट निकलती है।|Hindi_F|other|7.453229
processed_hi_f_books_00250.wav|इस प्रकार की नई शैली विकसित करने वालों में उदय शंकर का नाम विशेष रूप से लेना चाहिए।|Hindi_F|other|6.528000
processed_hi_f_weather_02410.wav|फलस्वरूप समाज का वर्ग पर आधारित विषम विभाजन होता है और वर्ग संघर्ष निर्माण होता है।|Hindi_F|other|7.000000
processed_hi_f_education_02528.wav|इसी प्रकार बांदा के राजू को हराकर झूंसी के मनोज ने लोगों के बीच जमकर तालियां बटोरी।|Hindi_F|other|7.627375
processed_hi_f_education_00707.wav|नवंबर को होने वाले इज्तिमा के दो दिन पहले और दो दिन बाद तक भी परीक्षा स्थगित रहेगी।|Hindi_F|other|7.046875
processed_hi_f_weather_00524.wav|मौसम सुहाना हो रहा है और ऐसे में आपको भी कुछ अच्छे स्नैक्स खाने की इच्छा होती होगी।|Hindi_F|other|6.600000
processed_hi_f_general_01104.wav|कंप्यूटर गणनाओं के दौरान स्वतंत्र रूप से इंटरनेट पर क्रिप्टोमुद्राएं बनाई जाती हैं।|Hindi_F|other|6.538667
processed_hi_f_education_01169.wav|इस वर्ष से राजस्थान पीटीईटी की परीक्षा डूंगर कॉलेज, बीकानेर द्वारा आयोजित की गई थी।|Hindi_F|other|7.998896
processed_hi_f_books_03909.wav|कमानीदार तुला वह युक्ति है जिसके द्वारा किसी वस्तु पर लगने वाले बल को मापा जाता है।|Hindi_F|other|7.562667
processed_hi_f_books_01683.wav|इस कारण किसी भी भाग की हवा का अपवर्तनांक निरंतर और आसानी से परिवर्तित होता रहता है।|Hindi_F|other|8.010667
processed_hi_f_other_01850.wav|रज्जौर गांव के लोगों ने प्रशासन एवं सरकार से शीघ्र उचित कदम उठाने का आग्रह किया है।|Hindi_F|other|7.498667
processed_hi_f_other_00103.wav|अपना झूठ छिपाने के लिए माँ से झूठ बुलवाने के बाद अन्ना ने जीवनभर कभी झूठ नहीं बोला।|Hindi_F|other|7.637333
processed_hi_f_finance_00484.wav|सभी फर्म मालिक कीमत में आई गिरावट और बाजार की मंदी के कारण खामोशी अख्तियार किए हैं।|Hindi_F|other|7.882792
processed_hi_f_books_04192.wav|क्या हम कोई ऐसा अन्य संपरीक्षित्र बना सकते हैं जो दुर्बल धारा को भी संसूचित कर सके।|Hindi_F|other|7.800000
processed_hi_f_education_00242.wav|आप अपनी बुद्धि और विवेक से मुश्किल से मुश्किल कार्यों को अच्छी तरह से पूरा करेंगे ।|Hindi_F|other|6.400000
processed_hi_f_politics_01229.wav|अंतर्राष्ट्रीय मंच से स्वराज ने पाकिस्तान को आतंकवाद को पनाह देने वाला मुल्क बताया।|Hindi_F|other|6.282667
processed_hi_f_health_00246.wav|इनमें से तीन लोगों की मौत पान्यू जिले में और चार की मौत फोशान के शुंदे जिले में हुई|Hindi_F|other|8.586667
processed_hi_f_weather_01677.wav|सीडीसी ने कहा कि किशोरावस्था में मां बनने का दुष्प्रभाव सभी क्षेत्रों में पड़ता है।|Hindi_F|other|7.000000
processed_hi_f_books_08775.wav| उपमहाद्वीप के अनेक भागों से जिसमें दक्कन शामिल है, अनेक उदाहरण इस तरह के मिलते हैं।|Hindi_F|other|8.746667
processed_hi_f_other_05310.wav|एक महत्वपूर्ण निर्णय में पंजाब एवं हरियाणा हाईकोर्ट ने कहा है कि नौकरी से बर्खास्त कर्मचारी लीव एन्कैशमेंट का हकदार नहीं है।|Hindi_F|other|9.792000
processed_hi_f_education_02671.wav|वहां आयुध प्रशिक्षण कैंप था जो बॉम्बिंग ट्रायल यूनिट के बेस के तौर पर काम करता था।|Hindi_F|other|7.871187
processed_hi_f_books_07908.wav|इसके साथ ही एक प्रदत्त जीव एक ही समय एक से अधिक पोषणरीतियों में अधिष्ठित हो जाएगा।|Hindi_F|other|7.882667
processed_hi_f_books_04214.wav|वास्तव में विशेष परिस्थितियों में अधिकांश पदार्थ विद्युत धारा का चालन कर सकते हैं।|Hindi_F|other|7.018667
processed_hi_f_politics_03489.wav|मंदिर परिसर के भ्रमण के बाद मुख्यमंत्री ने टूरिस्ट असिस्टेंट सेंटर का उदघाटन किया।|Hindi_F|other|6.200000
processed_hi_f_weather_03195.wav|ऐसे समय उन्होंने सिंधुदुर्ग जैसे जलदुर्ग का निर्माण करवाया और नौसेना का गठन किया । |Hindi_F|other|6.666667
processed_hi_f_books_02929.wav|माना आपके पास दो समान दिखने वाले डिब्बे हैं, एक लकड़ी से निर्मित और दूसरा धातु से।|Hindi_F|other|6.100000
processed_hi_f_weather_01647.wav|वह तो अपने मस्तिष्क में चल रहे अतीत और वर्तमान के प्रश्नों  तूफान में फंसा हुआ था।|Hindi_F|other|6.282667
processed_hi_f_books_05768.wav|लेकिन इस प्रश्न का उत्तर नहीं मिल सका कि कौन-सा अणु वास्तव में आनुवंशिक पदार्थ है।|Hindi_F|other|6.900000
processed_hi_f_health_02071.wav|प्रशासक वीपी सिंह बदनौर ने सचिवालय में जन धन आधार मोबाइल एप्लिकेशन का शुभारंभ किया|Hindi_F|other|7.210667
processed_hi_f_books_00508.wav|प्राचीन ओलिंपिक खेल प्रतियोगिताओं का आयोजन ओलिंपिया इस ग्रीक शहर में किया जाता था।|Hindi_F|other|6.154667
processed_hi_f_agri_01860.wav|अगर पंप की चार्जिंग बीच खेत में खत्म हो जाए, तो किसान को घर जाने की जरूरत नहीं है।|Hindi_F|other|7.400000
processed_hi_f_books_07112.wav|भौतिकी तथा रसायन विज्ञान ने अभियांत्रिकी, प्रौद्योगिकी तथा औद्योगिकी को जन्म दिया।|Hindi_F|other|6.816000
processed_hi_f_agri_00886.wav|अगर आपके पास क्लेंजिंग मिल्क नहीं है तो आप चेहरे पर नारियल का तेल भी लगा सकती हैं।|Hindi_F|other|6.942396
processed_hi_f_politics_01217.wav|इस घटना के बाद पाकिस्तान ने जहां अमेरिका के खिलाफ तीखी प्रतिक्रिया व्यक्त की है, वहीं अफगानिस्तान में भी प्रदर्शन जारी हैं।|Hindi_F|other|9.514667
processed_hi_f_books_05313.wav|हमने धातुओं की अभिक्रिया से अभी तक देखा कि, धातुओं के ऑक्सीकरण से धन आयन बनते हैं।|Hindi_F|other|9.674667
processed_hi_f_weather_00768.wav|गंगा यमुना का मैदानी क्षेत्र हिमालय व विध्यांचल पर्वत मालाओं के बीच का क्षेत्र है।|Hindi_F|other|6.688000
processed_hi_f_agri_00022.wav|कंपनी की योजना आलू जैसी फसलों के लिए ज्यादा हॉर्स पावर वाले ट्रैक्टर उतारने की है।|Hindi_F|other|6.814687
processed_hi_f_books_04637.wav|पहेली यह जानना चाहती थी कि बड़े शहरों के आकाश से गाँव का आकाश इतना भिन्न क्यों है।|Hindi_F|other|7.317333
processed_hi_f_general_00259.wav|अब यह ट्वीट खेल के क्षेत्र में सबसे ज्यादा रिट्वीट किया जाने वाला ट्वीट बन गया है।|Hindi_F|other|7.100000
processed_hi_f_books_00978.wav|हिमालय से ही ये हवाएँ वापस लौटने लगती हैं और उनकी वापसी की यात्रा शुरू हो जाती है।|Hindi_F|other|6.538667
processed_hi_f_books_04318.wav|इनमें से प्रत्येक वस्तु को सारणी में दिए अनुसार पदार्थ के साथ रगड़कर आवेशित कीजिए।|Hindi_F|other|7.285333
processed_hi_f_weather_03283.wav|यह निर्णय स्वराज्य के प्रति उनका प्रेम और स्वार्थत्याग की पराकाष्ठा का उदाहरण है । |Hindi_F|other|6.901333
processed_hi_f_general_01759.wav|मनुष्य मन के चंचल खेलों में रस लेता है तथा ऐसे रसानुभूति से वंचित नहीं होना चाहता।|Hindi_F|other|8.288000
processed_hi_f_books_07100.wav|यह प्रतिजैविक हानिकारक रोगों को उत्पन्न करके सूक्ष्मजीवों को मारने के काम आते हैं।|Hindi_F|other|6.496000
processed_hi_f_books_01756.wav|नेत्र के लेंस तथा परितारिका की वक्रता कम होने से लेंस की अभिसरण क्षमता कम होती है।|Hindi_F|other|7.082667
processed_hi_f_books_05207.wav|अब यह प्रक्रम जीवन के लिए खतरा बन गया है।|Hindi_F|other|3.800000
processed_hi_f_politics_00746.wav|प्यूंटे ने कहा कि ये घटनाएं मुख्य रूप से भूस्खलनों और अनियमित बस्तियों से हुई हैं।|Hindi_F|other|7.498667
processed_hi_f_agri_00671.wav|दुग्धोत्पाद या डेयरी उत्पाद से अभिप्राय उन खाद्य वस्तुओं से है जो दूध से बनती हैं।|Hindi_F|other|6.930792
processed_hi_f_education_01891.wav|दुष्यंत और खट्टर ने सौदेबाजी पर किसी प्रकार का पर्दा डालने की ज़रूरत भी नहीं समझी।|Hindi_F|other|7.100000
processed_hi_f_other_02200.wav|उन्होंने बताया कि मरने वालों में पाकिस्तान और उज़्बेकिस्तान के नागरिक भी शामिल हैं।|Hindi_F|other|5.500000
processed_hi_f_education_02247.wav|बेटे के मेडिकल कॉलेज में एडमिशन के बाद उसने दुबारा फोन करके सिंह को थैंक्स कहा था।|Hindi_F|other|6.791458
processed_hi_f_finance_00257.wav|रिलीज से पहले ही फिल्म अपनी बीमा पॉलिसी के लिए सुर्खियां बटोरने में कामयाब रही है।|Hindi_F|other|6.234187
processed_hi_f_weather_00383.wav|फिल्म पद्मावत को लेकर देश में जिस तरह का वातावरण बना है वो निश्चित ही चिंताजनक है।|Hindi_F|other|7.637333
processed_hi_f_books_02245.wav|मुझे खुशी ही होगी तुम्हारे इस अधिकार प्रयोग पर। इससे राह खुलेगी और खुलती ही जाएगी।|Hindi_F|other|7.100000
processed_hi_f_books_05214.wav|हाल ही में प्राप्त मौसम परिवर्तन की रिपोर्ट के अनुसार पौधा-घर गैसों को वर्तमान स्तर तक रखने के लिए हमारे पास सीमित समय है।|Hindi_F|other|10.000000
processed_hi_f_books_06846.wav|प्रजनन की क्रिया अपनाने से पूर्व रोगकारक जीव के बारे में जानकारी तथा उसके प्रसार की क्रियाविधि की जानकारी महत्त्वपूर्ण है।|Hindi_F|other|9.066667
processed_hi_f_books_00813.wav|आकृति में भारत की प्राकृतिक संरचना दी गई है। भारत को निम्नांकित पाँच प्रमुख प्राकृतिक विभागों में विभाजित किया जा सकता है।|Hindi_F|other|9.962667
processed_hi_f_weather_01708.wav|बाल फिल्मोत्सव की नौ दिनों की पूरी अवधि तक विभिन्न क्षेत्रों की प्रख्यात हस्तियों ने पधारकर बाल महोत्सव की गरिमा को बढ़ाया।|Hindi_F|other|10.176000
processed_hi_f_books_07353.wav|जबकि दूसरों में एंजाइम प्रतिस्थापन चिकित्सा द्वारा उपचार किया जाता है; जिसमें सुई द्वारा रोगी को सक्रिय एडीए दिया जाता है।|Hindi_F|other|9.800000
processed_hi_f_health_02024.wav|ज्योतिषाचार्य जटाशंकर जी पिछले कई वर्षों से राष्ट्रीय ब्राह्मण सभा एवं वृन्दावन की जीव जंतु कल्याण सेवा समिति से जुड़े हैं|Hindi_F|other|9.909333
processed_hi_f_health_02070.wav|मार्क्सवादी कम्युनिस्ट पार्टी के वयोवृद्ध और कद्दावर नेता हरकिशन सिंह सुरजीत का शुक्रवार को लंबी बीमारी के बाद निधन हो गया|Hindi_F|other|9.300000
processed_hi_f_other_05138.wav|इस शिविर का शुभारंभ केएन नंदन जनरल मैनेजर मानव संसाधन एल्कैम लैब्स बद्दी ने किया।|Hindi_F|other|8.298667
processed_hi_f_education_01726.wav|पुनरीक्षित वेतनमान के अनुरुप सभी प्रकार के प्रशासनिक भत्तों को पुनरीक्षित की जाए।|Hindi_F|other|7.700000
processed_hi_f_finance_01030.wav|हालांकि सीईओ आर्थिक विकास की ऊंची दर के बारे में इत्मीनान के साथ दावा कर रहे हैं।|Hindi_F|other|7.731875
processed_hi_f_books_00230.wav|ये लोककलाएँ धार्मिक पर्व और सामाजिक जीवन के अभिन्न हिस्से के रूप में विकसित हुईं।|Hindi_F|other|6.261333
processed_hi_f_general_01346.wav|दिलचस्प बात ये है कि चार साल के रुद्रांश ने अभी तक संगीत की कोई तालीम नहीं ली है।|Hindi_F|other|6.389333
processed_hi_f_general_01181.wav|गूगल और फेसबुक भारत के सर्चिंग एवं सोशल नेटवर्किंग बाजार में अग्रणी कंपनियां हैं।|Hindi_F|other|6.538667
processed_hi_f_health_02119.wav|साइबर सिटी में अपोलो, मैक्स हॉस्पिटल में विदेशी मरीज इलाज करवाने के लिए आ रहे हैं|Hindi_F|other|6.133333
processed_hi_f_weather_00817.wav|दरअसल इन शहरों और ग्रामीण क्षेत्रों में लक्जरी कारों के लिए मांग अभी शुरू हुई है।|Hindi_F|other|7.900000
processed_hi_f_general_02118.wav|आप इसे कहानी कह लें और फूफा के सघन ब्यौरों को देख उपन्यास की आहट भी सुन सकते हैं।|Hindi_F|other|7.488000
processed_hi_f_health_00619.wav|मौत का कुआं बन रहे इस तरह के गड्ढों की चपेट में अब तक देश के कई बच्चें आ चुके हैं|Hindi_F|other|6.965333
processed_hi_f_general_03180.wav|किसी रासायनिक अभिक्रिया में भाग लेने वाले पदार्थों को अभिकारक रिएक्शन्स कहते हैं।|Hindi_F|other|6.773333
processed_hi_f_health_02746.wav|उनकी उंगली में चोट लगी थी जबकि तेज गेंदबाज जोर्फा आर्चर अभी भी चोट से जूझ रहे हैं|Hindi_F|other|9.141333
processed_hi_f_education_02574.wav|साथ ही आंध्रा राज्य बोर्ड के छात्रों का परीक्षा परिणाम जो कि ग्रेड सिस्टम में है।|Hindi_F|other|6.900000
processed_hi_f_books_05216.wav|बहुत से देशों ने पौधा-घर गैसों के उत्सर्जन में कमी करने के लिए एक अनुबंध किया है।|Hindi_F|other|7.104000
processed_hi_f_politics_02356.wav|अधिकारियों के मुताबिक तेज़ बर्फानी हवाओं की वजह से बचाव अभियान में रुकावट आती रही।|Hindi_F|other|8.597333
processed_hi_f_education_02423.wav|भाजपा नेता सुधीर के बयान विनाश काले विपरीत बुद्धि ने इस तल्खी को और बढ़ा दिया है।|Hindi_F|other|7.998896
processed_hi_f_books_03862.wav|जब आप चूषक को दबाते हैं तो कप तथा पृष्ठ के बीच की अधिकांश वायु बाहर निकल जाती है।|Hindi_F|other|7.690667
processed_hi_f_finance_01358.wav|तीन बार की आइपीएल चैंपियन टीम से इस लेनदेन को समझने के लिए ईडी पूछताछ कर सकती है।|Hindi_F|other|7.906021
processed_hi_f_finance_02077.wav|सरकार बीमाधारकों के पैसे का इस्तेमाल संकटग्रस्त बैंक को उबारने में करना चाहती है।|Hindi_F|other|7.300000
processed_hi_f_agri_00383.wav|हम इजिप्ट में तैयार कपास के धागे में विशिष्ट फिंगरप्रिंट तकनीक का उपयोग करते हैं।|Hindi_F|other|6.536042
processed_hi_f_books_03525.wav|उसी प्रकार रेशम कीट की इल्ली या प्यूपा वयस्क रेशम कीट से बहुत अलग दिखाई पड़ता है।|Hindi_F|other|7.840000
processed_hi_f_finance_00626.wav|अग्रणी वैश्विक प्राइवेट इक्विटी फर्म केकेआर का भारतीय कंपनियों में निवेश जारी है।|Hindi_F|other|6.675354
processed_hi_f_finance_01941.wav|यहाँ की अर्थव्यवस्था कृषि उत्पादन, आय और उद्योगों के उद्भव और विकास का आधारित है।|Hindi_F|other|8.010667
processed_hi_f_agri_01775.wav|योगी ने जनधन योजना, उज्ज्वला योजना और किसान सम्मान योजना की भी उपलब्धियां गिनाईं।|Hindi_F|other|8.846438
processed_hi_f_weather_02534.wav|दक्षिण भारत की भौगोलिक विशेषताओं और इतिहास की ओर इतिहासकारों का ध्यान खींचा गया ।|Hindi_F|other|6.656000
processed_hi_f_politics_03091.wav|इससे पहले वे बांग्लादेश में पीड़ित रोहिंग्या मुसलमानों के शरणार्थियों का हाल जानने के लिए शरणार्थी कैम्पों में पहुंची थी।|Hindi_F|other|8.700000
processed_hi_f_weather_03040.wav|उस समय जयसिंह और औरंगजेब बादशाह ने यह विचार किया कि कुछ समय के लिए शिवाजी महाराज को दक्षिण की राजनीति से दूर रखना चाहिए । |Hindi_F|other|10.090667
processed_hi_f_education_01920.wav|दो मिशन में भारतीय अंतरिक्ष अनुसंधान संगठन इसरो ने पीएस का ऑर्बिटल प्लेटफॉर्म के रूप में इस्तेमाल करने का प्रयोग भी किया।|Hindi_F|other|10.169958
processed_hi_f_education_02499.wav|अब यह खंण्डूरी की अग्नि परीक्षा है कि वे भ्रष्टाचार के आरोप में घिरे मंत्री दिवाकर भट्ट का इस्तीफा लें और उसे मंजूर करें।|Hindi_F|other|9.368875
processed_hi_f_books_04160.wav|हम पहले ही सीख चुके हैं कि जो पदार्थ अपने से होकर विद्युत धारा को प्रवाहित होने देते हैं, वे विद्युत के सुचालक  होते हैं।|Hindi_F|other|10.069333
processed_hi_f_politics_00193.wav|केंद्रीय गृहमंत्री ने सिक्किम के मुख्यमंत्री को आज फोन पर कहा है कि दार्जिंलिंग के हालात का सिक्किम पर कोई असर नहीं होगा।|Hindi_F|other|9.098667
processed_hi_f_general_01343.wav|अन्य प्रसिद्ध डॉक्टर खगेंद्र ठाकुर के अनुसार उद्भ्रांत द्वारा मिथकों का अपने साहित्य में इस्तेमाल करना श्रेष्ठ कार्य है।|Hindi_F|other|9.800000
processed_hi_f_weather_03156.wav|स्वराज्य स्थापना के कार्य में शिवाजी महाराज का शत्रुओं के साथ संघर्ष चल रहा था । |Hindi_F|other|5.749333
processed_hi_f_health_00666.wav|अपने प्रश्न का जवाब जानने की उसे उत्सुकता नहीं थी वो तो अपना दर्द बताए जा रहा था|Hindi_F|other|6.666667
processed_hi_f_weather_00233.wav|डुरंगो हवाई अड्डे के संचालक ने प्राथमिक रिपोर्टों का हवाला देते हुए इस दुर्घटना के लिए खराब मौसम को जिम्मेदार ठहराया है।|Hindi_F|other|9.365333
processed_hi_f_agri_01294.wav|किसान केवल बैंक के कर्ज़े में राहत और खेती के उत्पाद का बेहतर मूल्य मांग रहे हैं।|Hindi_F|other|7.081708
processed_hi_f_books_06988.wav|जहाँ यह लगातार यांत्रिक रूप से हिलाया जाता है और वायु को इसमें पंप किया जाता है।|Hindi_F|other|6.773333
processed_hi_f_agri_00013.wav|इसमें केंद्रीय कृषि मंत्री नरेंद्र सिंह तोमर और पांचों राज्यों के कृषि, वन एवं पशु विभाग के वरिष्ठ अधिकारी मौजूद रहेंगे।|Hindi_F|other|9.868104
processed_hi_f_health_02232.wav|व्यापारियों ने कहा कि सीरिया की तानाशाह बशर अलअसद केमिकल के जरिए बच्चों, बुजुर्गो और बेगुनाहों को मौत के घाट उतार रही है|Hindi_F|other|10.037333
processed_hi_f_books_04915.wav|ऐसे उपग्रह भूस्थिर होने के कारण पृथ्वी के एक ही भाग का सतत निरीक्षण कर सकते हैं।|Hindi_F|other|7.242667
processed_hi_f_general_00928.wav|शार्दुल ने मैच की पूर्व संध्या को अपने करियर और खेल के बारे में प्रेस से बात की।|Hindi_F|other|7.100000
processed_hi_f_books_02563.wav|फसल की कटाई एक महत्वपूर्ण कार्य है। फसल पक जाने के बाद उसे काटना कटाई कहलाता है।|Hindi_F|other|6.432000
processed_hi_f_general_01017.wav|अमिताभ कहते हैं, मैंने ज़ंजीर में बतौर कलाकार काम किया और मुझे इसका मेहनताना मिला|Hindi_F|other|7.000000
processed_hi_f_other_00429.wav|दर्ज बयान के मुताबिक असिस्टेंट सिक्यॉरिटी मैनेजर जब महिला सिक्यॉरिटी के साथ वहां पहुंचा तो शौचालय के बाहर बहस हो रही थी।|Hindi_F|other|9.461333
processed_hi_f_books_06680.wav|उसी रोगाणु का पुनः खतरा होने पर, प्रतिरक्षा अनुक्रिया तेज और अधिक तीव्र होती है।|Hindi_F|other|7.850667
processed_hi_f_books_00590.wav|अतः इस पुस्तक द्वारा राष्ट्रीय विद्रोह और विशेष रूप से रानी लक्ष्मीबाई के जीवन के बारे में अधिक जानकारी प्राप्त होती है।|Hindi_F|other|8.992000
processed_hi_f_books_02228.wav|इस दौरान विकसित देश नए प्रशीतकों की खोज में विकासशील देशों की आर्थिक मदद करेंगे।|Hindi_F|other|6.700000
processed_hi_f_books_01063.wav|विकासशील देशों में अभी भी औसत प्रत्याशा कम है परंतु सामाजिक एवं आर्थिक विकास के साथ-साथ उसमें धीरे-धीरे सुधार हो रहा है।|Hindi_F|other|10.000000
processed_hi_f_education_01761.wav|दैनिक जागरण इसके पहले भी पत्रकारिता की नैतिकता की अनदेखी करके सांप्रदायिक नफरत और उन्माद भड़काने वाली खबरें छापता रहा है।|Hindi_F|other|10.100000
processed_hi_f_politics_01214.wav|सरकार के निर्मल प्रयासों को राजनीतिक चश्में से देखने की कोशिशें हुई लेकिन सरकार किसानों का विश्वास जीतने में कामयाब रही।|Hindi_F|other|9.642667
processed_hi_f_finance_00772.wav|भारतीय रिजर्व बैंक आरबीआई राज्य सरकारों के लिए सिंकिंग फंड और गारंटी रिडेम्शन फंड में निवेश करना अनिवार्य करना चाहता है।|Hindi_F|other|9.612687
processed_hi_f_books_04690.wav|अध्याय में हमने यह सीखा था कि जब कोई माध्यम नहीं होता तो ध्वनि गमन नहीं कर सकती।|Hindi_F|other|6.700000
processed_hi_f_books_03054.wav|पाइपलाइनों का ऐसा जाल बड़ोदरा, दिल्ली के कुछ भागों और अन्य स्थानों पर उपलब्ध है।|Hindi_F|other|6.300000
processed_hi_f_finance_00845.wav|सरकारी बीमा कंपनियां जोखिम वर्ग के मुताबिक प्रीमियम लेती हैं जबकि प्राइवेट बीमा कंपनियां सबसे एक समान प्रीमियम लेती हैँ।|Hindi_F|other|9.392104
processed_hi_f_politics_00102.wav|स्वप्न और चिंतन में इतनी समानता है कि चिंतन को जागरित अवस्था का स्वप्न और स्वप्न को निद्रावस्था का चिंतन कहा जा सकता है।|Hindi_F|other|10.026667
processed_hi_f_general_03093.wav|समारोह में सभी का आभार भाषा एवं पुस्तकालय विभाग के निदेशक अश्फाक हुसैन ने जताया।|Hindi_F|other|7.584000
processed_hi_f_health_00169.wav|जिसके मुताबिक अनुष्का शर्मा की मौत हो जाएगी और अनुष्का शर्मा की ख्वाहिश पूरी करने के लिए शाहरुख खान एस्ट्रोनॉट बन जाएंगे|Hindi_F|other|8.938667
processed_hi_f_weather_02920.wav|स्वराज्य स्थापना के कार्य में उन्होंने शिवाजी महाराज को निरंतर मार्गदर्शन किया ।|Hindi_F|other|5.173333
processed_hi_f_finance_00435.wav|लघु व्यवसाय के लिए कर लेखा, वित्तीय नियोजन और प्रबंधन के बारे में अक्सर पूछे जाने वाले प्रश्नों को समर्पित एक अनुभाग है।|Hindi_F|other|9.914542
processed_hi_f_weather_02542.wav|मार्क्सवादी इतिहासकारों ने जातिव्यवस्था में होते हुए परिवर्तनों का अध्ययन किया ।|Hindi_F|other|6.474667
processed_hi_f_education_01307.wav|वरिष्ठ कांग्रेस नेताओं के मुताबिक राहुल को दूसरों को कन्विंस करने के चक्कर में गांधीवादी मूल्यों का भी ख्याल रखना चाहिए।|Hindi_F|other|9.148292
processed_hi_f_weather_02304.wav|इसकी मुठ्ठियों में तूफान के रुख को भी मोड़ने की असीम ताकत भगवान ने प्रदान की है।|Hindi_F|other|6.656000
processed_hi_f_books_05104.wav|मुझे यह कहना है कि सुदूर संवेदन से हमारा तात्पर्य दूरी से सूचनाएँ एकत्र करना है।|Hindi_F|other|6.453333
processed_hi_f_books_03941.wav|घर्षण के बिना कोई भवन निर्माण नहीं हो सकता था। इसके विपरीत घर्षण हानिकारक भी है।|Hindi_F|other|7.690667
processed_hi_f_books_04616.wav|इसके अतिरिक्त उन्होंने यूनेस्को में ब्रैल समस्याओं पर भारत का प्रतिनिधित्व किया।|Hindi_F|other|6.229333
processed_hi_f_education_02421.wav|इस बात की तस्दीक निजी शिक्षण संस्थानों के प्रबंधकों से पूछताछ में भी हो चुकी है।|Hindi_F|other|7.604167
processed_hi_f_finance_00263.wav|प्राइम डेटाबेस के चेयरमैन पृथ्वी हल्दिया ने बताया, 'खुदरा निवेशक आमतौर पर संस्थागत निवेशकों को देखकर ही निवेश करते हैं।|Hindi_F|other|10.146750
processed_hi_f_weather_00960.wav|इस अवसर पर अमरीका के विदेशमंत्री ने कहा कि वाशिंगटन विभिन्न क्षेत्रों में अपने जॉर्डन के सहयोग के साथ सहयोग जारी रखेगा।|Hindi_F|other|9.333333
processed_hi_f_books_04462.wav|सरलता के लिए हम प्रकाश के संकीर्ण किरण-पुंज के लिए किरण शब्द का उपयोग करते हैं।|Hindi_F|other|6.485333
processed_hi_f_politics_00558.wav|ऑल्टो और ऑल्टो के सीएनजी वेरिएंट पर भी पेट्रोल वेरिएंट वाले ऑफर दिए जा रहे हैं।|Hindi_F|other|6.794667
processed_hi_f_health_02584.wav|मैं सिफलि अमल का स्पेशलिस्ट हूं जो कि आपको तुरंत सीसी अम्ल का इलाज बता सकता हूं|Hindi_F|other|8.170667
processed_hi_f_health_00669.wav|गांव मोहब्ताबाद के पास कार की टक्कर लगने से गैस एजेंसी के कर्मचारी की मौत हो गई|Hindi_F|other|6.826667
processed_hi_f_finance_00593.wav|आग, दुर्घटना या विस्फोट के कारण होने वाली क्षति ही बीमा पॉलिसी के दायरे में है।|Hindi_F|other|6.408333
processed_hi_f_books_03950.wav|खाँचे जूतों की फर्श से पकड़ बनाते हैं जिसके कारण आप चलते समय सुरक्षित रहते हैं।|Hindi_F|other|7.300000
processed_hi_f_agri_00337.wav|इसके साथ ही वह राज्य के सोलन, मंडी और चंबा में भी हींग की खेती कराना चाहते हैं।|Hindi_F|other|8.103396
processed_hi_f_weather_03152.wav|इसी कौशल के बल पर उन्होंने वीर और प्राण निछावर करने वाले लोगों को इकट्ठा किया ।|Hindi_F|other|6.122667
processed_hi_f_finance_01086.wav|बैंक ब्याज की विस्तृत जानकारी के साथ ही टीडीएस संबंधी जानकारी भी उपलब्ध कराएगी।|Hindi_F|other|6.710187
processed_hi_f_books_00733.wav|अभिलेखागारों का प्रबंधन रखना तकनीकी दृष्टि से ग्रंथालय प्रबंधन का ही एक अंग है।|Hindi_F|other|6.538667
processed_hi_f_other_01666.wav| वक्फ मैनुअल में हुए संशोधन के मुताबिक वक्फ अलल् औलाद के मायने खत्म हो चुके हैं।|Hindi_F|other|7.000000
processed_hi_f_weather_00468.wav|उनके शिमला में मौजूद होते ही मौसम विभाग ने भारी बर्फबारी का अलर्ट जारी किया था।|Hindi_F|other|6.442667
processed_hi_f_general_03005.wav|उन दिनों मुख्यंत पत्रकारिता, जनसंपर्क और पुस्तकालय विज्ञान की पढ़ाई ही होती थी।|Hindi_F|other|7.168000
processed_hi_f_politics_02057.wav|।इस सीरीज में हिना खान के साथ अध्ययन सुमन मुख्य भूमिका में दिखाई देने वाले हैं।|Hindi_F|other|5.866667
processed_hi_f_books_02496.wav|इससे पौधों को सूर्य का प्रकाश, पोषक एवं जल पर्याप्त मात्रा में प्राप्त होता है।|Hindi_F|other|6.229333
processed_hi_f_weather_01478.wav|संभाग के ग्रामीण क्षेत्रों से स्वाइन फ्लू सस्पेक्टेड मरीज लगातार पहुंच रहे हैं।|Hindi_F|other|7.232000
processed_hi_f_health_02065.wav|हैदराबाद के माधापुर इलाक़े में एक मेनहोल की सफाई के दौरान चार लोगों की मौत हो गई|Hindi_F|other|6.837333
processed_hi_f_other_04332.wav| बेशक आपके पास अच्छे अंकों के साथ डिग्री हो, पर इसे जॉब मिलने की गारंटी न समझें।|Hindi_F|other|6.741333
processed_hi_f_books_05092.wav|यही कारण है कि प्रकाश की चमकीली धारी अति अल्प समय के लिए ही दृष्टिगोचर होती है।|Hindi_F|other|6.800000
processed_hi_f_agri_01219.wav|इमली प्रेग्रेंसी के दौरान होने वाली कब्ज की समस्या को दूर करने में मदद करती है।|Hindi_F|other|6.536042
processed_hi_f_weather_02434.wav|इस पाठ में हम भारतीय इतिहास लेखन की परंपरा के विषय में जानकारी प्राप्त करेंगे ।|Hindi_F|other|6.250667
processed_hi_f_weather_01091.wav|उन्होंने कहा कि वे तो क्या उनकी आने वाली पुश्तें भी बादल से समझौता नहीं करेंगी।|Hindi_F|other|6.560000
processed_hi_f_education_00916.wav|उन शुद्ध पदार्थों के भोग से प्राणियों के विद्या, ज्ञान और बल की वृद्धि होती है।|Hindi_F|other|7.859583
processed_hi_f_general_00289.wav|कृष्ण जन्माष्टमी व्रत विशेष रूप से उत्तरी भारत में हर्षोल्लास से मनाया जाता है।|Hindi_F|other|6.200000
processed_hi_f_books_03580.wav|किशोरावस्था की अवधि व्यक्तियों में भिन्न-भिन्न होती है। किशोरावस्था के दौरान मनुष्य के शरीर में अनेक परिवर्तन आते हैं।|Hindi_F|other|8.789333
processed_hi_f_books_04985.wav|वे आकाश में केवल एक ही दृश्य रेखा में हैं। सूर्य तथा इसकी परिक्रमा करने वाले खगोलीय पिंडों से मिलकर सौर परिवार बना है।|Hindi_F|other|10.197333
processed_hi_f_education_00917.wav|उन्होंने बताया कि मार्च पास्ट के अलावा विभिन्न शिक्षण संस्थानों द्वारा आकर्षक सांस्कृतिक कार्यक्रम भी  पेश किया जाएगा।|Hindi_F|other|9.078625
processed_hi_f_other_00877.wav|वहीं मैदानी इलाकों में सीकर में कल रात न्यूनतम तापमान चार डिग्री सेल्सियस व चूरू में छह डिग्री सेल्सियस दर्ज किया गया।|Hindi_F|other|10.100000
processed_hi_f_education_02016.wav|इस दो दिवसीय समारोह का मकसद छात्रों का ज्ञान बढ़ाना और लीगल फील्ड के अन्य प्रतिभागियों के साथ उनका एक्सोपजर बढ़ाना है।|Hindi_F|other|9.473375
processed_hi_f_weather_02361.wav|भूतकाल में मानव समाज द्‍वारा किए गए कार्य व्यापारों के आधार पर इतिहास में मानव समाज की प्रगति का अनुमान किया जाता है ।|Hindi_F|other|9.109333
processed_hi_f_books_03994.wav|स्थैतिक घर्षण तब कार्य करना आरम्भ करता है जब हम किसी वस्तु को उसकी विराम की स्थिति से गति में लाने का प्रयास करते हैं।|Hindi_F|other|9.500000
processed_hi_f_books_05280.wav|गर्म जल भी एक प्रदूषक हो सकता है। यह जल प्रायः विद्युत संयंत्रों तथा उद्योगों से आता है। इसे नदियों में बहाया जाता है।|Hindi_F|other|9.952000
processed_hi_f_education_00561.wav|विभिन्न् चरणों से होते हुए इन आवेदनों पर आयुक्त लोक शिक्षण अंतिम निर्णय लेंगे।|Hindi_F|other|7.000000
processed_hi_f_books_02130.wav|ऐसा लगता था कि सारे विश्व की मस्ती वहीं आ गई है। लोगों ने देखा और हैरान रह गए।|Hindi_F|other|7.500000
processed_hi_f_books_00068.wav|कुछ भागों में इन किनारों की रक्षा प्रवाल भित्तियों एवं द्वीपों द्वारा होती है। |Hindi_F|other|6.000000
processed_hi_f_general_00898.wav|समाज के उपेक्षित श्रमिक वर्ग को सुंदर और सटीक बिम्बों के माध्यम से दर्शाते हुए कवि उनके औचित्य पर भी प्रकाश डालता है।|Hindi_F|other|10.048000
processed_hi_f_finance_00641.wav|अगर आप फिजिकल गोल्ड नहीं लेना चाहते हैं तो गोल्ड् ईटीएफ में निवेश कर सकते हैं।|Hindi_F|other|5.734958
processed_hi_f_education_00876.wav|उनका कहना है कि मेडिकल परीक्षण के बाद ही इस मामले पर कोई टिप्प्णी की जा सकेगी।|Hindi_F|other|6.640542
processed_hi_f_weather_02880.wav|धर्मशास्त्री और पंडितों ने धर्म को कठिन और जटिल भाषा में व्याख्यायित किया है ।|Hindi_F|other|5.738667
processed_hi_f_other_02427.wav|उन्होंने कहा कि आश्चर्य है कि भारतीय विदेशमंत्री ने उनसे वार्ता क्यों नहीं की।|Hindi_F|other|6.112000
processed_hi_f_education_00826.wav|उन्हें अंग्रेजी सरकार की बुद्धि पर तरस भी आया, जो उन्हें ठीक तरह नहीं समझ सकी।|Hindi_F|other|6.814687
processed_hi_f_books_00800.wav|विभिन्न आर्थिक सुधारों के पश्चात भारत की आर्थिक प्रगति में तेजी आई है। भारत की जनसंख्या में युवाओं का प्रमाण अधिक है।|Hindi_F|other|9.269333
processed_hi_f_books_06306.wav|इस ईकाई के निम्न तीन अध्यायों में इसी का संक्षिप्त विवरण प्रस्तुत किया गया है।|Hindi_F|other|5.941333
processed_hi_f_books_05816.wav|इस कारण दोनों न्यूक्लिक अम्लों में डीएनए एक अच्छा आनुवंशिक पदार्थ माना गया है।|Hindi_F|other|6.986667
processed_hi_f_other_02140.wav|उत्क्रांति से प्रेरित होकर खर्चीली शादी पर वादविवाद स्पर्धा का आयोजन किया गया।|Hindi_F|other|6.677333
processed_hi_f_health_00819.wav|हेल्थ इन्श्योरेंस प्लान के तहत कितने सदस्य हैं और इलाज का मौजूदा खर्च कितना है|Hindi_F|other|6.016000
processed_hi_f_books_04161.wav|इसके विपरीत जो पदार्थ अपने से होकर विद्युत धारा को आसानी से प्रवाहित नहीं होने देते, वे विद्युत के हीन चालक होते हैं।|Hindi_F|other|9.226667
processed_hi_f_books_03952.wav|स्वचालित वाहनों तथा साइकिलों की ब्रेक प्रणालियों में ब्रेक पैडों का उपयोग करके हम जानबूझकर घर्षण में वृद्धि करते हैं।|Hindi_F|other|9.216000
processed_hi_f_weather_02665.wav|हरिहर विजयनगर का प्रथम शासक बना। हरिहर के पश्चात उसका भाई बुक्का सत्तासीन हुआ।|Hindi_F|other|7.338667
processed_hi_f_books_02912.wav|यदि उन्हें अधिक शक्ति से पीटा जाए तो उन्हें शीट में परिवर्तित किया जा सकता है।|Hindi_F|other|5.653333
processed_hi_f_books_06613.wav|किशोरावस्था के साथ-साथ उनमें अनेक जीवविज्ञान और व्यवहारात्मक परिवर्तन आते हैं।|Hindi_F|other|6.700000
processed_hi_f_weather_02500.wav|उनके इतिहास लेखन का उपयोग उपनिवेशवादी अंग्रेजी सत्ता के समर्थन हेतु किया गया ।|Hindi_F|other|6.200000
processed_hi_f_education_01635.wav|दिवाली के मौके पर बाजारों में तमाम प्रकार की मिठाइयां मौजूद हैं, लेकिन मिलावट का राक्षस इन सभी पर कब्जा जमाए बैठा है।|Hindi_F|other|9.670729
processed_hi_f_weather_01962.wav|यह मौसम तो कश्मीर मसले का है लेकिन पिछले कुछ हफ़्ते कुछ अलग ही तरह से बीते हैं।|Hindi_F|other|7.082667
processed_hi_f_health_01860.wav|आस्ट्रेलियाई टीम में चोट की समस्या को लेकर कास्प्रोविच ज्यादा चिंतित नहीं दिखे|Hindi_F|other|6.144000
processed_hi_f_other_02230.wav|खबर है कि ईटीवी से नितिन राठी और शुभ्रोजीत कुमार गुप्ता ने इस्तीफा दे दिया है।|Hindi_F|other|6.538667
processed_hi_f_health_00400.wav|यह उस मरहम का ही कमाल था जिससे युवक की उँगलियोँ का दर्द गायब सा होता जा रहा था|Hindi_F|other|7.776000
processed_hi_f_education_02096.wav|एक लॉन्चिंग इवेंट में उन्होंने उम्मीद जताई कि बॉलीवुड किसी भी प्रकार के उत्पीड़न के मामलों से निपटने के लिए तैयार है।|Hindi_F|other|8.823208
processed_hi_f_health_01225.wav|पहले तो आप अपनी जिंदगी की दोहरी जिम्मेंदारियों के लिए मानसिक रुप से तैयार रहें|Hindi_F|other|6.528000
processed_hi_f_books_04614.wav|उन्होंने एक गीतकार, संगीतकार तथा गायक के रूप में अपनी श्रेष्ठता को दर्शाया है।|Hindi_F|other|6.300000
processed_hi_f_education_02085.wav|मेडिकल बोर्ड कि जांच में यह साबित हो गया कि कार्लोस ट्रांसजेंडर है और वह कृत्रिम अंग लगाकर महिलाओं से संबंध बनाता था।|Hindi_F|other|9.740396
processed_hi_f_finance_00589.wav|वहीं मिथुन, तुला और कुंभ राशि के व्यक्तियों के साथ ये सामान्य दोस्ती रखते हैं।|Hindi_F|other|5.900000
processed_hi_f_health_01286.wav|एक हादसे में इस मरीज़ की आंख में चोट लगी थी और उसे देखने में दिक़्कत होने लगी थी|Hindi_F|other|7.456000
processed_hi_f_other_02222.wav|सेल के दौरान इसे खरीदने वाले यूजर्स को हंगामा का फ्री सब्स्क्रिप्शन भी मिलेगा।|Hindi_F|other|5.738667
processed_hi_f_books_05834.wav|उपरोक्त योजना से स्पष्ट है कि दोनों रज्जुक अलग होकर टेम्पलेट के रूप में कार्यकर नए पूरक रज्जुकों का निर्माण करते हैं।|Hindi_F|other|9.098667
processed_hi_f_books_04310.wav|जब आप प्लास्टिक के पैमाने को अपने सूखे बालों से रगड़ते हैं तो पैमाना कागज़ के छोटे-छोटे टुकड़ों को आकर्षित कर सकता है।|Hindi_F|other|9.376000
processed_hi_f_books_02560.wav|जैसा पहले बताया गया है, खरपतवार की वृद्धि के समय तथा पुष्पण एवं बीज बनने के पहले ही खरपतवारनाशी का छिड़काव करते हैं।|Hindi_F|other|9.898667
processed_hi_f_politics_01805.wav|जीत के हीरो मुश्फीकुर रहीम का कहना है कि इस शानदार प्रदर्शन की मदद से उन्हें बुरे दौर से बाहर निकलने में मदद मिलेगी।|Hindi_F|other|9.920000
processed_hi_f_health_00387.wav|इंश्योरेंस कंपनी ने कंज्यूमर फोरम में अपना पक्ष रखते हुए कहा कि दलीप को पॉलिसी लेने से पहले ही डायबेटिज की बीमारी थी|Hindi_F|other|8.500000
processed_hi_f_books_05742.wav|डीएनए की द्विकुंडली संरचना का प्रस्ताव यू परिक्रमी है कि आनुवांशिक उलझाव को सरल तरीके से व्याख्या करने में सक्षम है।|Hindi_F|other|10.100000
processed_hi_f_health_02027.wav|इससे असली जेनेरिक दवाएं बेचने वाली कंपनियों को अपने प्रॉडक्ट्स की ट्रेडिंग की राह में रुकावट आने का खतरा पैदा हुआ है|Hindi_F|other|8.576000
processed_hi_f_education_00273.wav|दुनिया की दिग्गज कॉस्मेटिक कंपनी लॉरियल की एक अनुसंधान टीम ने दावा किया कि इस क्रीम से झुर्रियों का सफाया हो जाएगा ।|Hindi_F|other|9.937771
processed_hi_f_health_01209.wav|अगर आप कन्फर्म्ड तत्काल टिकट कैंसिल करवाने की सोच रहे हैं तो यह बात दिमाग में बिठा लें कि आपको कोई रिफंड नहीं मिलेगा|Hindi_F|other|10.048000
processed_hi_f_education_02261.wav|इसी प्रकार दोनों पक्षों ने इस वार्ता में वाशिंग्टन और अंकारा के द्विपक्षीय संबंधों के बारे में भी विचार विमर्श किया।|Hindi_F|other|9.700000
processed_hi_f_politics_01000.wav|मँहंगाई विरोधी विपक्षी अभियान केवल राजनैतिक विरोध प्रदर्शन भर बनकर रह गया है।|Hindi_F|other|7.509333
processed_hi_f_weather_03233.wav|अपनी युवावस्था में उन्होंने मुगलों और आदिलशाही के कई प्रदेशों पर आक्रमण किए । |Hindi_F|other|8.100000
processed_hi_f_politics_01950.wav|तो वहीं मुख्य विपक्षी दल बीजेपी को घेरने की हर मुम्किन कोशिश में जुटा हुआ है।|Hindi_F|other|6.133333
processed_hi_f_weather_02360.wav|अतः इतिहास की प्रस्तुति अथवा संरचना तर्कपूर्ण और सुसंगति बैठने वाली होती है ।|Hindi_F|other|7.498667
processed_hi_f_health_00299.wav|यश की द्रौपदी, धन की द्रौपदी और सम्मान की द्रौपदी तो उन्हें चाहिए ही चाहिए थी|Hindi_F|other|6.016000
processed_hi_f_other_01190.wav|उन्होंने कांग्रेस के महाराष्ट्र प्रभारी मल्लिकार्जुन खड्गे पर भी निशाना साधा।|Hindi_F|other|5.700000
processed_hi_f_books_00282.wav|भारत में अंग्रेजों के आने के पश्चात मुद्रणकला और समाचारपत्रों का प्रारंभ हुआ।|Hindi_F|other|7.100000
processed_hi_f_finance_00527.wav|तो अब जीएसटी की नई दरों के लागू होने के बाद आपको ये सारी चीज़ें सस्ती मिलेंगी।|Hindi_F|other|7.058500
processed_hi_f_politics_00479.wav|सोमवार को कानपुर से टूंडला जाने वाली पैसेंजर ट्रेन करीब तीन घंटे विलंबित रही।|Hindi_F|other|7.072000
processed_hi_f_books_04741.wav|नोट कीजिए कि यह तारा अन्य तारों की भांति पूर्व से पश्चिम की ओर गति नहीं करता।|Hindi_F|other|6.933333
processed_hi_f_books_04185.wav|कुछ स्थितियों में द्रव के चालक होने पर भी संभव हो सकता है कि बल्ब दीप्त न हो।|Hindi_F|other|6.800000
processed_hi_f_weather_03183.wav|शिवाजी महाराज ने अनेक शत्रुओं के साथ संघर्ष करते हुए स्वराज्य की स्थापना की । |Hindi_F|other|5.800000
processed_hi_f_books_03765.wav|उदाहरण के लिए, एक भारी संदूक आपके द्वारा अधिकतम बल लगाए जाने पर भी गति न करे।|Hindi_F|other|7.317333
processed_hi_f_books_05414.wav|करीब करीब सभी पद्धतियों में लोहे पर जंग न लगे इस पर विशेष ध्यान दिया जाता है।|Hindi_F|other|6.800000
processed_hi_f_health_02961.wav|अश्केलो में हुए एक रॉकेट हमले में एक व्यक्ति की मौत हो गई और कुछ लोग घायल हुए|Hindi_F|other|7.765333
processed_hi_f_books_01675.wav|निर्वात के सापेक्ष किसी माध्यम के अपवर्तनांक को निरपेक्ष अपवर्तनांक कहते हैं।|Hindi_F|other|8.021333
processed_hi_f_books_00260.wav|सभी कलाओं के क्षेत्रों में कार्य करने वाले कलाकारों का यही उद्‌देश्य होता है।|Hindi_F|other|5.200000
processed_hi_f_weather_00400.wav|मौसम के इस बदलते मिजाज का ताल्लुक सिर्फ गर्मी के रिकॉर्ड तक ही सीमित नहीं है।|Hindi_F|other|6.261333
processed_hi_f_weather_02538.wav|इस कालखंड में इतिहास लेखन में मुख्यतः तीन नवीन वैचारिक धाराएँ दिखाई देती हैं।|Hindi_F|other|6.634667
processed_hi_f_books_03855.wav|हम जानते हैं कि हमारे चारों ओर वायु है। वायु के इस आवरण को वायुमंडल कहते हैं।|Hindi_F|other|7.300000
processed_hi_f_books_05804.wav|अब यह सर्वमान्य हो चुका है कि डीएनए आनुवंशिक पदार्थ के रूप में कार्य करता है।|Hindi_F|other|6.858667
processed_hi_f_finance_00874.wav|लोगों के हस्ताक्षर जमा हो जाने पर यह पिटीशन बैंक ऑफ इंग्लंड को सौंप दी जाएगी।|Hindi_F|other|6.826292
processed_hi_f_books_08503.wav|उलमा से यह अपेक्षा की जाती थी कि वे शासन में शरिया का अमल सुनिश्चित करवाएँगे।|Hindi_F|other|6.506667
processed_hi_f_health_00799.wav|हादसे में चालक की मौके पर ही मौत हो गई जब्कि एक युवक गंभीर रुप से घायल हो गया|Hindi_F|other|6.122667
processed_hi_f_health_00906.wav|इस दौरान मैग्नीशियम, जिंक और विटामिन बी से भरपूर चीजें खाना भी फायदेमंद रहेगा|Hindi_F|other|7.488000
processed_hi_f_weather_03039.wav|शिवाजी महाराज ने जयसिंह की सहायता की परंतु जयसिंह का यह अभियान सफल नहीं हुआ । |Hindi_F|other|6.410667
processed_hi_f_weather_01290.wav|उनकी तूफानी पारी से रायल चैलेंजर्स के सामने पहाड़ जैसा लक्ष्य था और उसके बल्लेबाज इसके दबाव को झेलने में नाकाम रहे।|Hindi_F|other|9.800000
processed_hi_f_general_02459.wav|सा मा पा के जरिए जनजन तक संगीत पहुंचाने का ख्वाब सजाने वाले अभय कहते हैं हम दिल्ली में तो फंक्शंस करते ही रहते हैं।|Hindi_F|other|9.856000
processed_hi_f_books_00165.wav|मुगल सम्राट अकबर के शासनकाल में फारसी और भारतीय चित्रकारों की मिश्रित शैलियों में से मुगल लघुचित्र शैली का उदय हुआ।|Hindi_F|other|9.792000
processed_hi_f_education_02481.wav|उन्होंने बताया कि देशी गौवंश की राज्य में उपलब्ध पांच नस्लों पर किए गए अनुसंधान कार्यों के सकारात्मक परिणाम आए हैं।|Hindi_F|other|10.065479
processed_hi_f_education_02781.wav|संगठन और प्रशिक्षण के प्रभारी कांग्रेस महासचिव गहलोत ने बिहार प्रदेश कांग्रेस समिति के मुख्यालय में यह टिप्प्णी की।|Hindi_F|other|8.985750
processed_hi_f_weather_03340.wav|अठारहवीं शताब्दी के उत्तरार्ध में मराठों ने मुगलों को पराजित कर लगभग संपूर्ण भारत में अपनी सत्ता का विस्तार किया । |Hindi_F|other|8.842667
processed_hi_f_general_02741.wav|बच्चू भाई वसान के गुजराती कलाकारों की कला को देखकर दर्शक आश्चर्य चकित रह गए।|Hindi_F|other|7.050667
processed_hi_f_politics_01314.wav|हालांकि तब गैर आदिवासियों ने उनका पुरजोर विरोध किया और भाजपा ने उन्हें दूध में पड़े मक्खी की तरह निकालकर फेंक दिया।|Hindi_F|other|10.037333
processed_hi_f_books_01329.wav|उसके द्रव्यमान तथा अन्य किसी भी गुणधर्मका इस समयावधि पर परिणाम नहीं होता है।|Hindi_F|other|7.800000
processed_hi_f_books_03865.wav|इस क्रियाकलाप से संभवतः आपको वायुमंडलीय दाब के परिमाण का अनुमान लग गया होगा। |Hindi_F|other|7.146667
processed_hi_f_general_00080.wav|अगर इंटरनेट ब्रॉडबैंड नेटवर्क के माध्यम से प्राप्त हो रहा है, तो इसे ब्रॉडबैंड टेलीफोनी और ब्रॉडबैंड फोन कहते हैंl|Hindi_F|other|9.200000
processed_hi_f_books_02530.wav|जल में घुले हुए पोषक का स्थानांतरण पौधे के प्रत्येक भाग में होता है। यह फसल की पाले एवं गर्म हवा से रक्षा करता है।|Hindi_F|other|9.194667
processed_hi_f_books_02398.wav|आप लोग एक बार फिर अच्छी तरह पता लगाइए।|Hindi_F|other|3.552000
processed_hi_f_books_04752.wav|इसलिए राजवायु संरूपण प्राप्त करने केलिए कार्बन परमाणु यह मार्ग स्वीकारता है।|Hindi_F|other|7.100000
processed_hi_f_agri_01652.wav|किसान कहते हैं कि इतने अर्से रहने के बाद भला अपनी जमीन से हमें कौन हटा देगा।|Hindi_F|other|6.884333
processed_hi_f_finance_01503.wav|इस बारे में जीएसटी की नोडल अधिकारी संगीता डबास का कहना है कि रिटर्न फाइल करने के लिए फर्मों को जागरूक किया गया है।|Hindi_F|other|8.928000
processed_hi_f_education_02622.wav|बिना कारण किसी प्रकार की हड़बड़ी न करें और इसे पुख्ते तरीके से संपन्न कराएं।|Hindi_F|other|6.600000
processed_hi_f_books_01277.wav|ग्रह, तारे व विश्व के अन्य घटकों के प्रचंड द्रव्यमान के कारण यह संभव हुआ है।|Hindi_F|other|7.360000
processed_hi_f_other_02567.wav|अगस्त् माह में ही पश्चिमी यूपी में करीब दो दर्जन से अधिक घटनाएं हो चुकी हैं।|Hindi_F|other|6.794667
processed_hi_f_books_00546.wav|इसके आधार पर भारत और रोम के बीच चलने वाले संबंधों का अनुमान किया जा सकता है।|Hindi_F|other|6.560000
processed_hi_f_books_01476.wav|जिसके कारण इलेक्ट्रॉन त्यागने की परमाणु की प्रवृत्ती अर्थात धात्विक गुणधर्म।|Hindi_F|other|6.250667
processed_hi_f_weather_01943.wav|इन आदिवासी क्षेत्रों में जबरन धर्मांतरण की घटनाएं भी गंभीर चिंता का विषय है।|Hindi_F|other|6.410667
processed_hi_f_weather_02899.wav|इस पाठ में हम उनके द्वारा की गई स्वराज्य स्थापना की जानकारी प्राप्त करेंगे ।|Hindi_F|other|5.728000
processed_hi_f_books_00945.wav|कावेरी नदी कर्नाटक और तमिलनाडू राज्यों से बहती है। यह नदी बहुत पहले से ही सिंचाई के लिए उपयोग में लाई जाती रही है।|Hindi_F|other|9.600000
processed_hi_f_weather_02347.wav|आधुनिक इतिहास लेखन में उन परंपराओं का उपयोग साधनों के रूप में किया जाता है ।|Hindi_F|other|5.856000
processed_hi_f_agri_01485.wav|अतिथियों के आगमन पश्चात कार्यक्रम में मौजूद सभी बुजुर्गों को अपनत्व का एहसास कराने लाल गुलाब का फूल भेंट किया गया।|Hindi_F|other|9.148292
processed_hi_f_books_00829.wav|यह प्रदेश अरावली पर्वत व दिल्ली पर्वत श्रेणियों के पश्चिम की ओर फैला हुआ है।|Hindi_F|other|6.293333
processed_hi_f_agri_01175.wav|आलू तो कोई भी किसान उगा सकता है, उसमें कोई कॉपीराइट उल्लंघन कैसे हो सकता है।|Hindi_F|other|7.894417
processed_hi_f_education_00655.wav|अभिनेता अक्षय कुमार की पत्नी ट्विंकल ने कहा, आपको नए कौशल सीखने की जरूरत है।|Hindi_F|other|6.300000
processed_hi_f_books_03161.wav|ध्यान दीजिए कि तार का भाग जो ज्वाला के कुछ ही बाहर है, रक्त तप्त हो जाता है।|Hindi_F|other|7.434667
processed_hi_f_books_01933.wav|अपने संबंध में बेसुध निराला जी अपने अतिथि की सुविधा के लिए सतर्क प्रहरी हैं।|Hindi_F|other|6.389333
processed_hi_f_health_02554.wav|हरियाणा की सियासी सुर्ख़ियों में खासी चर्चाओं में रही अनुराधा बाली उर्फ फिज़ा की संदिग्ध परिस्थितियों में मौत हो गई|Hindi_F|other|8.853333
processed_hi_f_other_00601.wav|द्रंग भाजपा के महामंत्री रूपलाल ठाकुर ने बताया कि द्रंग भाजपा के वरिष्ठ नेता जवाहर ठाकुर इस दौरान उनके साथ रहेंगे।|Hindi_F|other|9.397333
processed_hi_f_general_02657.wav|भूंतर पुल के सामान्य यातायात के लिए खुल जाने से लोगों ने राहत की सांस ली है।|Hindi_F|other|6.624000
processed_hi_f_other_00320.wav|सीएम ने कहा ताशी एवं नुंग्शी ने हमें फिर से गौरवान्वित होने का मौका दिया है।|Hindi_F|other|7.500000
processed_hi_f_books_01204.wav|अंतरराष्ट्रीय व्यापार के अतिरिक्त देश की मुख्यभूमि एवं द्वीपों के दरम्यान भी परिवहन हेतु जलमार्ग का उपयोग होता है।|Hindi_F|other|8.416000
processed_hi_f_books_05034.wav|बुध का अपना कोई उपग्रह नहीं है। ग्रहों में शुक्र पृथ्वी का निकटतम पड़ोसी है।|Hindi_F|other|6.464000
processed_hi_f_education_02683.wav|निम्नांकित शारीरिक दक्षता परीक्षा में अभ्यर्थियों को सफल होना अनिवार्य होगा।|Hindi_F|other|6.396729
processed_hi_f_general_02431.wav|भाजा गुफाएं कार्ला गुफाओं के साथ अपनी वास्तुकला को साझा करने का काम करती है।|Hindi_F|other|6.762667
processed_hi_f_education_02138.wav|वन मंडल अधिकारी के मुताबिक प्राथमिक तौर पर मादा तेंदुआ के शरीर में किसी भी प्रकार के जख्म के निशान नहीं मिले हैं।|Hindi_F|other|8.900000
processed_hi_f_books_03868.wav|इसका कारण है कि हमारे शरीर के अन्दर का दाब भी वायुमंडलीय दाब के बराबर है और यह बाहर के दाब को संतुलित कर देता है। |Hindi_F|other|9.898667
processed_hi_f_weather_01786.wav|उन्होंने बताया कि राज्य के बस्तर, सरगुजा और सुपेबेड़ा जैसे क्षेत्रों के लिए एयर एम्बुलेंस का प्रावधान किया जाएगा।|Hindi_F|other|9.898667
processed_hi_f_general_02875.wav|मध्य प्रदेश कोई सीमावर्ती राज्य नहीं है जहाँ कोई आतंकवादी आ गया और मुठभेड़ हुई और मकान में रखे विस्फोटक सुलग उठे।|Hindi_F|other|9.888000
processed_hi_f_books_08875.wav|आपके विचार में राजा व्यापार को प्रोत्साहित करने का इच्छुक क्यों था। इन विनिमयों से किन समूहों को लाभ पहुँचा होगा।|Hindi_F|other|9.173333
processed_hi_f_books_00184.wav|भारत में शिल्पकला का विकास कालांतर में होता रहा। इसकी साक्ष्य हमें भारहूत स्तूप पर बने शिल्पों द्वारा हो जाती है।|Hindi_F|other|9.900000
processed_hi_f_other_00036.wav|शैक्षिक योग्यता के तौर पर उम्मीदवारों की न्यूनतम योग्यता दसवीं पास एवं अधिकतम योग्यता बारहवीं पास होना आवश्यक है।|Hindi_F|other|10.026667
processed_hi_f_general_00045.wav|फिल ह्यूज की मृत्यु के एक साल बाद हम खेल के सुरक्षा नियमों को मजबूत करके ही उन्हें सच्ची श्रद्धांजलि दे सकते हैं।|Hindi_F|other|9.600000
processed_hi_f_books_05231.wav|हमें अपनी ऊर्जा की आवश्यकता की पूर्ति के लिए जीवाश्मी ईंधन के स्थान पर वैकल्पिक ईंधनों को अपनाने। की आवश्यकता है।|Hindi_F|other|8.874667
processed_hi_f_health_02891.wav|प्रयोगशाला के प्रमुख फ्रैंक प्लूमर ने कहा, "इस उपलब्धि से वायरस कैसे काम करता है इस बारे में जानने में मदद मिलेगी|Hindi_F|other|9.109333
processed_hi_f_finance_00437.wav|इसका अर्थ है कि आप इसका उपयोग त्योहारी सीजन के दौरान किन्ही भी वित्तीय दायित्वों को पूरा करने के लिए कर सकते हैं।|Hindi_F|other|9.473375
processed_hi_f_weather_02751.wav|महाप्रभु चैतन्य के प्रभाव से शंकरदेव ने असम में कृष्णभक्ति का प्रसार किया ।|Hindi_F|other|6.300000
processed_hi_f_health_01049.wav|पिछले ही महीने तीस लोगों की मौत ज्य़ादा मात्रा में मादक द्रव्य लेने से हो गई|Hindi_F|other|7.000000
processed_hi_f_books_00393.wav|इसमें छोटा रंगमंच, प्रकाश व्यवस्था और ध्वनि का सटीक और सूचक उपयोग करते हैं।|Hindi_F|other|6.300000
processed_hi_f_general_02611.wav|विज्ञापनों की धौंस देकर समाचार को प्रभावित करने का यह खेल खुलेआम चल रहा है।|Hindi_F|other|6.101333
processed_hi_f_education_02571.wav|शाहिद ने फिल्म में एक शराबी और गुस्सैल मेडिकल स्टूडेंट का किरदार निभाया है।|Hindi_F|other|5.572417
processed_hi_f_other_01991.wav|उन्होंने कहा कि अर्थव्यव्स्था को सही दिशा में ले जाने के लिए काम करना होगा।|Hindi_F|other|6.410667
processed_hi_f_books_05464.wav|इसलिए राजवायु संरूपण प्राप्त करने के लिए कार्बन परमाणु यह मार्गनहीं अपनाता।|Hindi_F|other|6.848000
processed_hi_f_books_04878.wav|अंतरिक्ष और उसमें टिमटिमाते तारों का भी उसे प्राचीन काल से कौतूहल रहा होगा।|Hindi_F|other|6.762667
processed_hi_f_other_00716.wav|दरअसल पदोन्नति में आरक्षण का मामला चलने की वजह से पदोन्नतियाँ अटकी हुई हैं।|Hindi_F|other|7.072000
processed_hi_f_books_04905.wav|वर्तमान काल में अंतरिक्ष तंत्रज्ञान के बिना कोई भी देश प्रगती नहीं कर सकता।|Hindi_F|other|6.634667
processed_hi_f_weather_02066.wav|पक्षी और बादल की चिट्ठियों की तुलना इंटरनेट से करते हुए दस पंक्तियाँ लिखिए।|Hindi_F|other|6.016000
processed_hi_f_other_01341.wav|उन्होंने कहा कि भक्तों ने अयोध्या, मथुरा और काशी में हर मुमकिन कोशिश की है।|Hindi_F|other|6.005333
processed_hi_f_weather_02407.wav|इतिहास अमूर्त कल्पनाओं का नहीं होता है अपितु वह जीवित मनुष्यों का होता है ।|Hindi_F|other|7.200000
processed_hi_f_agri_01673.wav|शिवजी को प्रसन्न करके मनोवांछित फल पाने के लिए हर श्रद्धालु उत्सुक रहता है।|Hindi_F|other|6.895958
processed_hi_f_agri_01854.wav|इन बातों से पता चलता है कि ये किसान आंदोलन नहीं बल्कि राजनीतिक षड्यंत्र है।|Hindi_F|other|6.791458
processed_hi_f_finance_01412.wav|शत्रुघन ने अपना बैंक खाता व एटीएम कार्ड नंबर और फोन पर आया ओटीपी शेयर किया।|Hindi_F|other|6.686979
processed_hi_f_education_02693.wav|शिवाजी महाराज इस बालक की परीक्षा लेने के लिए घोड़े से उतरे और खड्ग खींच ली।|Hindi_F|other|6.500000
processed_hi_f_health_00969.wav|क्योंकि शादी की सभी रस्में होने के बाद दुल्हन की मौत हो जाना सबको खल रहा है|Hindi_F|other|6.816000
processed_hi_f_books_07990.wav|पारितंत्र प्रक्रिया के उत्पादों को पारितंत्र सेवाओं के नाम से जाना जाता है; |Hindi_F|other|5.749333
processed_hi_f_other_05264.wav|विक्टोरिया प्रशासन ने मिल्डुरा के लोगों को घर छोड़ने का अलर्ट जारी किया है।|Hindi_F|other|5.440000
processed_hi_f_weather_02433.wav|हमने प्रथम पाठ में इतिहास लेखन की पश्चिमी परंपरा का परिचय प्राप्त किया है ।|Hindi_F|other|6.133333
processed_hi_f_books_00654.wav|महाराष्ट्र में मुंबई-पुणे आदि शहरों में ऐसे उपक्रमों का आयोजन किया जाता है।|Hindi_F|other|7.232000
processed_hi_f_politics_01193.wav|पुलिसवाले जीप में ठूंसकर इन किसानों को जंतर मंतर पर ही पटकने के लिए चल दिए।|Hindi_F|other|6.282667
processed_hi_f_general_00917.wav|भारत में क्रिकेट एक लोकप्रिय खेल है, कुछ लोग इसे धर्म का भी दर्जा देते हैं।|Hindi_F|other|5.994667
processed_hi_f_weather_02473.wav|छत्रपति राजाराम महाराज के कार्यकाल में कृष्णाजी अनंत सभासद ने यह बखर लिखी ।|Hindi_F|other|6.944000
processed_hi_f_books_04754.wav|सहसंयोजकीय बंध की आकृति स्पष्ट करने के लिए इलेक्ट्रॉन-डॉट संरचना बनाते हैं।|Hindi_F|other|6.944000
processed_hi_f_politics_02200.wav|रिपोर्ट के मुताबिक उस दीवार को स्थानीय टेक्स्टाइल शॉप के मालिक ने बनवाई थी।|Hindi_F|other|5.866667
processed_hi_f_education_00566.wav|उन्होंने कहा कि आज के युग में हर बच्चें को हर प्रकार से दक्ष होना जरूरी है।|Hindi_F|other|6.536042
processed_hi_f_books_02675.wav|पशु आहार एवं कुक्कुट आहार में भी प्रतिजैविक मिलाए जाते हैं जिसका उपयोग पशुओं में सूक्ष्मजीवों का संचरण रोकना है।|Hindi_F|other|9.800000
processed_hi_f_weather_02383.wav|परिणामस्वरूप इतिहास को प्रस्तुत करते समय अथवा उसकी रचना करते समय मानवी जीवन का सर्वांगीण विचार किया जाना चाहिए;।|Hindi_F|other|9.834667
processed_hi_f_health_00535.wav|स्वच्छता मिशन को लेकर बात करते हुए पीएम ने कहा कि, ब्यूटी कॉन्टेस्ट की तरह स्वच्छ शौचालय कॉन्टेस्ट भी होना चाहिए|Hindi_F|other|8.800000
processed_hi_f_books_01618.wav|इस संपूर्ण अवशोषित ऊष्मा का उपयोग परमाणु अणु के बंध को क्षीण कर के ठोस का द्रव में रूपांतरण करने के लिए होता है।|Hindi_F|other|9.941333
processed_hi_f_books_03063.wav|भारत में पेट्रोलियम संरक्षण अनुसंधान संघ लोगों को सलाह देती है कि गाड़ी चलाते समय किस प्रकार पेट्रोल/डीजल बचाएँ।|Hindi_F|other|9.760000
processed_hi_f_education_01680.wav|उमेश प्रेमिका के गोरख धंधे के बारे में सारे राज खोल रहा है, लेकिन उसे किसकी जगह परीक्षा में बैठाया उस पर चुप है।|Hindi_F|other|9.949375
processed_hi_f_other_01971.wav|परस्पर विरोधी विचार वाले लाल्टू और सागर पिछले दिनों हुए चुनावों में आंध्र प्रदेश के एक नए दल से प्रभावित हुए थे।|Hindi_F|other|8.842667
processed_hi_f_health_01531.wav|प्रेस कॉन्फ़्रेंस में उन्होंने कहा कि उन्हें अभी और इलाज की ज़रूरत है और वे शनिवार को थेरेपी के लिए फिर जा रहे हैं|Hindi_F|other|9.354667
processed_hi_f_health_00856.wav|आस्ट्रेलिया टीम के चिकित्सक पीटर ब्रुकनर ने बाद में बताया कि बाएं हाथ के बल्लेबाज ह्यूज की हालत गंभीर बनी हुई है|Hindi_F|other|9.376000
processed_hi_f_general_00425.wav|लिंचिस्तान सरकार चाहती है कि श्रेष्ठ नस्ल वाले राष्ट्र के निर्माण में राष्ट्र की श्रेष्ठ नस्ल भी अपना योगदान दे।|Hindi_F|other|9.600000
processed_hi_f_finance_00202.wav|यदि स्टूडेंट्स को किसी भी तरह की त्रुटि मिलती है तो वे अपने स्कूल प्रिंसिपल को सुधार के लिए रिपोर्ट कर सकते हैं।|Hindi_F|other|8.800000
processed_hi_f_weather_00239.wav|महिला अध्यापक बच्चों को गर्मी से बचाने के लिए इलेक्ट्रानिक पंखा लेकर पहुंची ताकि बच्चो को गर्मी से बचाया जा सके।|Hindi_F|other|9.300000
processed_hi_f_general_01077.wav|पूर्वी ग़ोता पर इस समय बहुत से आतंकवादी गुटों का नियंत्रण है जो कुख्यात आतंकवादी गुट दाइश से कम निर्दयी नहीं हैं।|Hindi_F|other|9.700000
processed_hi_f_politics_00353.wav|लेफ्टिनेंट जनरल शमशाद मिर्ज़ा को लेफ्टिनेंट जनरल फैज़ हमीद के स्थान पर सहायक जनरल के रूप में नियुक्त किया गया है।|Hindi_F|other|10.016000
processed_hi_f_books_00232.wav|भारत को लोककलाओं की भाँति अभिजात कलाओं की अतिसंपन्न विरासत प्राप्त हुई है।|Hindi_F|other|7.072000
processed_hi_f_health_00828.wav|वह उन दिनों प्लूरसी के इलाज के सिलसिले में किसी हेल्थ रिजॉर्ट पर गए हुए थे|Hindi_F|other|5.600000
processed_hi_f_finance_01286.wav|तमाम टैक्स कंसल्टैंट एवं करियर प्लानर इस योजना में निवेश की सलाह देते हैं।|Hindi_F|other|6.559271
processed_hi_f_books_02652.wav|आप कक्षा  में पढ़ चुके हैं कि जीवाणु दूध को दही में परिवर्तित कर देते हैं।|Hindi_F|other|5.568000
processed_hi_f_finance_00968.wav|लोग किसी शख्सियत के हिसाब से निवेश करते हैं न कि कंपनी में निवेश करते हैं।|Hindi_F|other|6.419937
processed_hi_f_books_02603.wav|पशुओं को पालकर भी खाद्य पदार्थ प्राप्त किया जाता है। इसे पशुपालन कहते हैं।|Hindi_F|other|5.429333
processed_hi_f_finance_00631.wav|जीवन का सुख प्राप्त कर व्यक्ति मृत्यु के पश्चात सद्गति को प्राप्त होता है।|Hindi_F|other|5.572417
processed_hi_f_books_00513.wav|सामूहिक खेल खेलने से पारस्परिक सहयोग और मेल-जोल की भावना में वृद्‌धि होती है और नेतृत्व गुणों का विकास होता है।|Hindi_F|other|8.874667
processed_hi_f_agri_02181.wav|कद्दू के बीज को हमेशा से ही सेक्शुअल हेल्थ के साथ जोड़कर देखा जाता रहा है।|Hindi_F|other|6.652146
processed_hi_f_books_08776.wav|कई शताब्दियों तक इनका संकलन होता रहा।|Hindi_F|other|2.800000
processed_hi_f_books_01613.wav|ऊष्मा तथा तापमान इनमें अंतर भी जान चुके हैं। तापमापी से तापमान को किस प्रकार नापते हैं, इसका भी अध्ययन किया है।|Hindi_F|other|9.237333
processed_hi_f_weather_02341.wav|यह इस बात पर निर्भर करता है कि इतिहासकार पाठकों तक क्या ले जाना चाहता है।।|Hindi_F|other|6.400000
processed_hi_f_books_05466.wav|जिससे प्रत्येक परमाणु राजवायु का संरूपण प्राप्त करता है और किसी भी परमाणु पर विद्युत आवेश का निर्माण नहीं होता।|Hindi_F|other|9.269333
processed_hi_f_other_02280.wav|राजनेताओं ने वाक्चातुर्य का इस्तेमाल करके अब तक की सबसे घटिया बयानबाजी की।|Hindi_F|other|6.933333
processed_hi_f_politics_00380.wav|मुझे फौरन एहसास हुआ कि दोनों में ये फर्क़ इंसानों और कुत्तों की वजह से आया।|Hindi_F|other|6.656000
processed_hi_f_politics_04416.wav|यहां के शहर अलेप्पो में विद्रोहियों के सबसे बड़े गठबंधन आर्मी ऑफ कॉन्क्वेस्ट का नेता हवाई हमले में मारा गया है।|Hindi_F|other|8.960000
processed_hi_f_agri_01440.wav|सरकारी गोली से लेकर सरकारी वादों के चक्रव्यूह में फंसकर किसान रह जाते हैं।|Hindi_F|other|5.862667
processed_hi_f_weather_00303.wav|विपक्ष का यह दांव नए भौगोलिक क्षेत्रों में भाजपा के विस्तार का आधार बनेगा।|Hindi_F|other|6.133333
processed_hi_f_politics_00980.wav|राजधानी में हेल्पिंग हेंड फाउंडेशन की ओर से राजस्थान के मेधावी मुस्लिम छात्र छात्राओं का सम्मान समारोह रखा गया।|Hindi_F|other|9.066667
processed_hi_f_general_02798.wav|मैंने कपड़े आदि निकालने के लिए अटैची खोली कपड़ों के ऊपर ढँका तौलिया उठाया।|Hindi_F|other|6.600000
processed_hi_f_other_01696.wav|गौरतलब है कि पारूपल्ली और जोर्गेंसन के बीच शुक्रवार को सातवां मुकाबला हुआ।|Hindi_F|other|6.282667
processed_hi_f_books_02505.wav|किसान पादप एवं जंतु अपशिष्टों को एक गढ्ढे में डालते जाते हैं तथा इसका अपघटन होने के लिए खुले में छोड़ देते हैं।|Hindi_F|other|9.621333
processed_hi_f_agri_02122.wav|किसान नेता राम सिंह बताते हैं कि फसल चक्र में तो पूरी तरह बदलाव आ चुका है।|Hindi_F|other|6.698583
processed_hi_f_health_01973.wav|अगर हमने साम्राज्यवाद से समझौता किया तो कई दशकों तक हमें दर्द झेलना पड़ेगा|Hindi_F|other|6.133333
processed_hi_f_weather_03345.wav|कुछ मराठी सरदार उनसे आकर मिले परंतु महारानी ताराबाई ने छत्रपति पद पर शाहू महाराज के अधिकार को मान्य नहीं किया । |Hindi_F|other|9.226667
processed_hi_f_other_00738.wav|यूपी में अब आलम ये है कि हर तरफ भ्रष्टों का राज है, भ्रष्टों का शिकंजा है।|Hindi_F|other|6.709333
processed_hi_f_politics_00950.wav|मुख्यंत्री भूपेश बघेल ने भी बारिश को लेकर राहत और बचाव के निर्देश दिए हैं।|Hindi_F|other|6.997333
processed_hi_f_health_02669.wav|मैं देखूँगा कि इस साल में किसने कितना धन कमाया और कौनसी योग्यता प्राप्त की|Hindi_F|other|5.760000
processed_hi_f_books_08456.wav|इन सम्राटों ने तमिल भाषा के शैव भजनों का गायन इन मंदिरों में प्रचलित किया।|Hindi_F|other|5.900000
processed_hi_f_health_00462.wav|एंटर द ड्रैगन ब्रूस ली की सबसे मशहूर फिल्म है जो उनकी मौत के बाद रिलीज हुई|Hindi_F|other|6.700000
processed_hi_f_books_00585.wav|मध्ययुगीन इतिहास और सामाजिक जीवन को समझने के लिए बतूता का लेखन उपयुक्त है।|Hindi_F|other|6.272000
processed_hi_f_politics_04043.wav|शीर्ष अदालत ने कहा कि वह मानहानि की याचिका मामले में राज्य के मुख्य सचिव, डीजीपी और राजीव कुमार को नोटिस देगी।|Hindi_F|other|10.000000
processed_hi_f_general_01163.wav|विशेषज्ञों के अनुसार हर धर्म में बताई गई सुव्यवस्था, इमारतों या नगरों के बनाने वाले नक्शों पर प्रभाव डालती है।|Hindi_F|other|9.109333
processed_hi_f_finance_00043.wav|वह उच्च न्यायालय अनुच्छेद क के अधीन प्रमाणित कर देता है कि मामला सर्वोच्च न्यायालय में अपील किए जाने योग्य है।|Hindi_F|other|9.926167
processed_hi_f_education_00420.wav|इंस्पायरिंग करियर के नीरज शर्मा ने बताया कि किस प्रकार हम विज्ञान विषय में अपने भविष्य को उज्ज्वल बना सकते हैं |Hindi_F|other|8.265937
processed_hi_f_education_01202.wav|परीक्षा हॉल में ड्यूटी दे रहे पर्यवेक्षकों ने जब नकल का केस बनाने की बात की तो वे धौंस जमाते हुए बाहर निकल गए।|Hindi_F|other|9.763625
processed_hi_f_finance_01705.wav|यदि आपने कार का बीमा कराया है तो आप अपनी बीमा कम्पनी को अपने कार क्रैश में शामिल होने के बारे में अवश्य बताएं।|Hindi_F|other|9.800000
processed_hi_f_books_05443.wav|करीब  वर्ष पूर्व ऐसा माना जाता था कि जैविक यौगिक प्रत्यक्ष या अप्रत्यक्ष रूप से सजीवों से ही प्राप्त होते हैं।|Hindi_F|other|8.736000
processed_hi_f_books_06315.wav|एक लंबे समय तक स्वास्थ्य को शरीर और मन की ऐसी स्थिति माना गया, जिसमें देह के कुछ तरलों  का संतुलन बना रहता था।|Hindi_F|other|9.800000
processed_hi_f_politics_01266.wav|तीसरी समानता है कि ग्राम्शी और लालू यादव दोनों अपने देश के कम प्रिविलेज वाले यानी वंचित समुदायों के सदस्य हैं।|Hindi_F|other|10.037333
processed_hi_f_weather_00320.wav|चीन के दक्षिणी प्रांत में गुरुवार को तूफान लिन्फा ने दस्तक दी, जिसकी वजह से तटीय क्षेत्रों में भारी बारिश हुई।|Hindi_F|other|9.770667
processed_hi_f_finance_02009.wav|अब खूँखार आतंकी हाफिज, पाकिस्तान के रहम से अपने रोजमर्रा के खर्चों के लिए अपने बैंक खाते का इस्तेमाल कर पाएगा।|Hindi_F|other|9.610667
processed_hi_f_books_05708.wav|इस अध्याय के अंतिम खंड में मानव जीनोम अनुक्रम की आवश्यक पहलुओं एवं इसके परिणामों के बारे में वर्णन किया जाएगा।|Hindi_F|other|9.700000
processed_hi_f_politics_04021.wav|इसे आतंकवाद के अंतर्गत इसीलिए रखा गया है क्योंकि इसके अधिकतर सरगना विदेशी इस्लामिक मुल्क़ों में बैठे आतंकी हैं।|Hindi_F|other|9.674667
processed_hi_f_weather_02865.wav|इस प्रकार ललकारते हुए कट्टर लोगों ने उनकी काव्य सामग्री को इंद्रायणी नदी में डुबोकर नष्ट करने का प्रयास किया ।|Hindi_F|other|8.181333
processed_hi_f_finance_01237.wav|अगर हम इस घरेलू नुस्खे को सही तरीके से करे तो तुरंत हिचकी बंद कर सकते है।|Hindi_F|other|6.547646
processed_hi_f_weather_02275.wav|एहतियात के तौर पर शहर के बारह थाना क्षेत्रों में कर्फ़्यू लगा दिया गया है।|Hindi_F|other|6.800000
processed_hi_f_books_08805.wav|इनके समय, कार्यक्षेत्र और मुख्य विचारों के बारे में एक विवरण तैयार कीजिए।|Hindi_F|other|5.802667
processed_hi_f_agri_01973.wav|इस परियोजना के तहत कस्बों के कुओं से निकला हुआ पानी ग्रीन हाउस तक आता है।|Hindi_F|other|6.083250
processed_hi_f_books_00830.wav|इस मैदान का निर्माण सतलुज व उसकी सहायक नदियों के निक्षेप कार्य से हुआ है।|Hindi_F|other|6.133333
processed_hi_f_health_00803.wav|जिंदगी एक दरिया की तरह है, जहाँ हर कोई उन्मुक्त लहरों की तरह प्रवाहमान है|Hindi_F|other|6.154667
processed_hi_f_education_01378.wav|परीक्षार्थियों को परीक्षा कक्ष में ही बॉल प्वॉइंट पेन मुहैया कराए जाएंगे।|Hindi_F|other|5.862667
processed_hi_f_politics_01804.wav|इस समझौते पर जिला एवं सत्र न्यायाधीश श्री चौधरी ने भी प्रसन्नत व्यक्त की।|Hindi_F|other|7.242667
processed_hi_f_politics_01346.wav|सप्ताह के मध्यांत के बाद सूर्य का गोचर आपकी राशि से तीसरे स्थान में होगा।|Hindi_F|other|6.200000
processed_hi_f_general_02190.wav|पतंग के मांझे में फंसी दो पक्षियों की जिंदगी, दमकल विभाग ने किया रेस्क्यू|Hindi_F|other|6.922667
processed_hi_f_health_00882.wav|एक सप्ताह के इस आयोजन में पूरी जिंदगी की शर्तें, रिश्ते समेट लिए जाते हैं|Hindi_F|other|6.133333
processed_hi_f_books_04643.wav|खगोलीय पिंडों और उनसे संबंधित परिघटनाओं के अध्ययन को खगोलिकी कहा जाता है।|Hindi_F|other|6.528000
processed_hi_f_weather_01990.wav|आखिर मौसम ने भी इन भक्तों के हौंसले के आगे घुटने टेक दिए और आस्था जीत गई।|Hindi_F|other|7.221333
processed_hi_f_books_00452.wav|इस राजवंश के राजाओं ने स्वयं नाटक लिखे तथा संस्कृत नाटकों का अनुवाद किया।|Hindi_F|other|5.856000
processed_hi_f_other_01108.wav|इस अवसर पर सीएम ने कहा कि हमारा देश दुनिया के प्राचीनतम राष्ट्रों में है।|Hindi_F|other|5.877333
processed_hi_f_books_01234.wav|आकृति में चंद्रमां और पृथ्वी के बीच का गुरुत्वाकर्षण बल भी दिखाया गया है।|Hindi_F|other|6.112000
processed_hi_f_books_01584.wav|हमारे आसपास दैनिक जीवन में इस विद्‌युत चलित्र को वरदान ही कहा जा सकता है।|Hindi_F|other|6.400000
processed_hi_f_weather_03302.wav|संताजी और धनाजी ने घेरा डाले हुए मुगल सैनिकों पर बाहर से प्रखर हमले किए । |Hindi_F|other|6.600000
processed_hi_f_books_05770.wav|उनके प्रयोगों के दौरान एक सजीव जीव  के प्राकृतिक रूप में परिवर्तन हो गया।|Hindi_F|other|6.048000
processed_hi_f_books_00307.wav|इस समाचारपत्र द्वारा हमें बहुजन समाज की समकालीन परिस्थिति का बोध होता है।|Hindi_F|other|6.600000
processed_hi_f_books_05397.wav|अभिक्रियाशीलता श्रेणी में सबसे ऊपर स्थित धातु अधिक अभिक्रियाशील होती हैं।|Hindi_F|other|6.058667
processed_hi_f_books_04096.wav|अब गिलास पर चम्मच से जोर से आघात कीजिए तथा फिर से उत्पन्न ध्वनि को सुनिए।|Hindi_F|other|6.037333
processed_hi_f_politics_04335.wav|मणिपुर की गवर्नर नजमा हेपतुल्ला ने इंफाल के एक मतदान केंद्र में वोट डाला।|Hindi_F|other|6.240000
processed_hi_f_general_01642.wav|भारत के प्राचीनतम निवासियों को वैदिक साहित्य में दास या दस्यु कहा गया है।|Hindi_F|other|6.517333
processed_hi_f_education_02831.wav|अनिल धन्तौरी ने सरकार की प्रशंसा करते हुए कहा कि हुड्डा सरकार ने प्रदेश में तीन मेडिकल कॉलेज स्थापित किए हैं।|Hindi_F|other|9.519813
processed_hi_f_finance_01176.wav|कुछ असुरक्षित ढ़ांचे बनाए गए हैं और क्योंकि वे अनाधिकृत हैं केंद्र सरकार वहां कोई सेवा प्रदान नहीं कर सकती है।|Hindi_F|other|10.169958
processed_hi_f_weather_01307.wav|बॉलीवुड एक्टर नवाजुद्दीन सिद्दीकी और आथिया शेट्टी स्टारर फिल्म मोतीचूर चकनाचूर पर संकट के बादल मंडरा रहे हैं।|Hindi_F|other|9.504000
processed_hi_f_education_00654.wav|ऐतिहासिक जीत दर्ज करने वाली ट्रुडू की पार्टी नैतिकता में चूक और अन्य विवादों के चलते पहले से ही निशाने पर है।|Hindi_F|other|9.334042
processed_hi_f_books_00121.wav|इस सहज प्रवृत्ति की प्रेरणा में से जब किसी सौंदर्यपूर्ण कृति का निर्माण किया जाता है; तब उसे कला कहा जाता है।|Hindi_F|other|7.754667
processed_hi_f_agri_01614.wav|नारियल के वृक्ष को कल्पवृक्ष के नाम से भी जाना जाता है इसमें तीन देव ब्रह्मा, विष्णु और महेश, का वास होता है।|Hindi_F|other|8.950917
processed_hi_f_general_02125.wav|वैज्ञानिकों की टीम ने इसके जीनोम का विश्लेषण किया और इंसान के भ्रूण की कोशिकाओं का अनुवांशिक खाका तैयार किया।|Hindi_F|other|9.888000
processed_hi_f_books_07575.wav|अगर आपको कभी उच्च तुंगता वाले क्षेत्र में जाने का मौका मिले तो आपने ‘तुंगता बीमारी’ का अवश्य अनुभव किया होगा।|Hindi_F|other|8.533333
processed_hi_f_education_01980.wav|यूपी के क्रिकेटरों को प्रशिक्षण देने के लिए  ऑस्ट्रेलिया के पूर्व धाकड़ बल्लेबाज मैथ्यू हेडन कानपुर पहुंचेगे।|Hindi_F|other|8.161437
processed_hi_f_general_00091.wav| पवन कुमार ने गांव में खेल के प्रति रुझान बढ़ाने के लिए स्टूडेंट्स को रोजाना एक घंटे प्रैक्टिस कराना शुरू किया।|Hindi_F|other|8.586667
processed_hi_f_other_02020.wav|श्रावण मास के उपलक्ष्य में सरस्वती तट पर स्थित श्री पृथ्वेश्वर महादेव मंदिर में भजन संध्या का आयोजन किया गया।|Hindi_F|other|9.482667
processed_hi_f_finance_00778.wav|आश्चर्य की बात है कि खपत वाले राज्यों बिहार, पश्चिम बंगाल, मध्य प्रदेश और आंध्र प्रदेश की राजस्व वृद्धि गिरी।|Hindi_F|other|9.496583
processed_hi_f_general_02440.wav|वैसे तो सास्यूर के सिद्धांत के आधार पर भाषा की संरचना और अर्थ निर्माण की प्रक्रियाओं को अलग करके चला जाता है।|Hindi_F|other|9.100000
processed_hi_f_agri_02346.wav|किसान आंदोलन को फीका करने के लिए सत्ता और संगठन ने पूरी ताकत झौंक दी है।|Hindi_F|other|6.791458
processed_hi_f_books_02815.wav|चारों ओर दृष्टि घुमाइए और पॉलिएस्टर से निर्मित वस्तुओं की एक सूची बनाइए।|Hindi_F|other|5.738667
processed_hi_f_books_02362.wav|दिलीप का एडमिशन जब एम्स में हुआ था तो मौसा की पोस्टिंग दिल्ली में ही थी।|Hindi_F|other|5.962667
processed_hi_f_other_00688.wav|मंदिर में तीर्थंकर श्री वर्धमान महावीर जी के साथ ही अन्य जैन तीर्थंकरों की भी भव्य मूर्तियां प्रतिष्ठित हैं।|Hindi_F|other|8.394667
processed_hi_f_books_05222.wav|उदाहरण के लिए, कुछ वर्ष पूर्व दिल्ली संसार में सर्वाधिक प्रदूषित नगर था।|Hindi_F|other|5.700000
processed_hi_f_weather_01662.wav|भाई बंधुओं के साथ सौहार्दपूर्ण वातावरण में घरेलू प्रश्नों की चर्चा होगी।|Hindi_F|other|6.133333
processed_hi_f_books_02573.wav|इसीलिए भारत के सभी भागों में कटाई का समय हर्षोल्लास एवं खुशी का होता है।|Hindi_F|other|6.300000
processed_hi_f_education_00397.wav|इस परीक्षा को देखते हुए एजुकेशन प्वाइंट ने पहली अक्तूबर से परीक्षा के लिए क्रैश कोर्स बिठाने की घोषणा की है।|Hindi_F|other|8.700000
processed_hi_f_books_04472.wav|सुनिश्चित कीजिए कि परावर्तित किरण कागज़ के बाहर निकले भाग पर भी दिखाई दे।|Hindi_F|other|6.400000
processed_hi_f_books_00388.wav|उनका  कठपुतलियों की तरह उपयोग किए जाने की संभावना है। इसके आधार पर यह ध्यान में आता है कि यह खेल प्राचीन है।|Hindi_F|other|9.173333
processed_hi_f_books_07072.wav|जैव उर्वरक एक प्रकार के जीव हैं; जो मृदा की पोषक गुणवत्ता को बढ़ाते हैं।|Hindi_F|other|5.962667
processed_hi_f_other_00396.wav|आरोपियों ने बताया कि फ्रेश फ्रोजन प्लाज्मा के इतने यूनिट करीब आठ दिनों में भुच्चो ब्लॉक में तैयार किए गए थे।|Hindi_F|other|8.426667
processed_hi_f_education_00732.wav|परीक्षा में दूसरा और तीसरा रैंक वासु जैन और अनन्य अग्रवाल ने हासिल किया।|Hindi_F|other|6.361896
processed_hi_f_weather_01654.wav|छत्तीसगढ़ के प्रमुख व्यंग्यकारों में एक विनोद शंकर शुक्ल का पूरा जीवन रायपुर के साहित्यिक वातावरण में गुजरा।|Hindi_F|other|8.900000
processed_hi_f_general_01123.wav|सदस्यीय दल सभी तीनों प्रारूपों पुरुष फ्रीस्टाइल, महिला कुश्ती और ग्रीको रोमन में भारत का प्रतिनिधित्व करेगा।|Hindi_F|other|9.770667
processed_hi_f_health_01736.wav|उन्होंने कहा, मैं घर में इसलिए इन्वॉल्व नहीं हो पा रही हूं क्योंकि मेरे दिमाग में एक साथ बहुत बातें चलती हैं|Hindi_F|other|8.298667
processed_hi_f_books_05542.wav|इस अंड उपकरण के अंतर्गत दो सहाय कोशिकाएँ तथा एक अंडकोशिका निहित होती है। |Hindi_F|other|6.986667
processed_hi_f_weather_03147.wav|शिवाजी महाराज ने अपनी वीरता और कार्य से नई व्यवस्था का ही निर्माण किया ।|Hindi_F|other|5.045333
processed_hi_f_books_02951.wav|इसके चारों ओर एक धातु का तार लपेट दीजिए जैसा कि चित्र में दिखाया गया है।|Hindi_F|other|6.858667
processed_hi_f_agri_01018.wav|धौलपुर में खेत की जुताई करने के दौरान एक ट्रैक्टर चालक ने युवक को कुचला।|Hindi_F|other|6.663750
processed_hi_f_weather_03119.wav|आसपास के प्रदेश पर ध्यान रखा जा सकता है तथा नियंत्रण भी रखा जा सकता है । |Hindi_F|other|5.984000
processed_hi_f_general_01478.wav|कविता में आए ऐसे अन्य उदाहरण छाँटकर लिखिए और यह भी लिखिए कि इससे शब्दों के अर्थ में क्या विशिष्टता पैदा हुई?|Hindi_F|other|9.500000
processed_hi_f_books_00130.wav|प्रत्येक संस्कृति में भिन्नभिन्न कालखंड और प्रदेशों से संबंधित विशिष्ट प्रकार की कलाशैलियाँ विकसित होती हैं।|Hindi_F|other|8.200000
processed_hi_f_politics_03664.wav|धरना खत्म करने का एलान करते समय् ममता बनर्जी के साथ आंध्र प्रदेश के मुख्यमंत्री चंद्रबाबू नायडू भी मौजूद थे।|Hindi_F|other|9.173333
processed_hi_f_books_00152.wav|उनके बनाए हुए वारली चित्रों के लिए उन्हें राष्ट्रीय और अंतर्राष्ट्रीय स्तर पर अनेक पुरस्कार प्राप्त हुए हैं।|Hindi_F|other|8.300000
processed_hi_f_agri_00169.wav|खंडवा में प्रतिदिन आठ क्विंटल गेंदा, पांच क्विंटल नवरंग और करीब दो क्विंटल गुलाब के फूलों की बिक्री होती है।|Hindi_F|other|9.067021
processed_hi_f_health_00510.wav|बख्सा थाना क्षेत्र में मंगलवार को ट्रैक्टर से धक्का लगने से ईंट भट्ठे पर मजदूरी करने वाले किशोर की मौत हो गई|Hindi_F|other|10.048000
processed_hi_f_finance_00272.wav|फीस वृद्धि को लेकर बच्चियों का उत्पीड़न और बंधक बनाने का आरोप अभिभावकों द्वारा स्कूल प्रशासन पर लगाया गया है।|Hindi_F|other|8.700000
processed_hi_f_weather_00502.wav|उन्होंने कहा कि बर्फ पिघलने और हिमालय के दर्रो के खुलने के बाद घुसपैठ की संभावना से इनकार नहीं किया जा सकता।|Hindi_F|other|8.586667
processed_hi_f_finance_00427.wav|कल्पना करें कि अगर इस तरह की टिप्पणियां हल्केफुल्के अंदाज में की गई हैं तो वे गंभीर रूप से क्या कर सकते हैं।|Hindi_F|other|9.484979
processed_hi_f_general_00938.wav|उन्होंने कहा कि खेल जीवन का एक अभिन्न अंग है और प्रत्येक विद्यार्थी को किसी न किसी खेल से अवश्य जुडऩा चाहिए।|Hindi_F|other|8.298667
processed_hi_f_books_05596.wav|आप शायद परागणकारियों को पहचान सके या न पहचान सकें, पर आप निश्चित रूप से अपने प्रयास में आनंद प्राप्त करेंगे। |Hindi_F|other|10.100000
processed_hi_f_books_03397.wav|मैं जानना चाहता हूँ कि पौधों को कोशिका भित्ति की आवश्यकता क्यों होती है।|Hindi_F|other|5.792000
processed_hi_f_finance_00464.wav|भारतीय रिजर्व बैंक के गवर्नर डी सुब्बाराव ने कहा है कि डॉलर वैश्विक रिजर्व मुद्रा के रूप में अभी चलता रहेगा।|Hindi_F|other|8.532958
processed_hi_f_other_01701.wav|सलमान खान की फिल्म इंडस्ट्री में दोस्ती के साथ दुश्मनी भी काफी मश्हूर है|Hindi_F|other|5.700000
processed_hi_f_politics_00649.wav|बाजार में बिकने वाले स्क्रब के स्थान पर चीनी के स्क्रब का इस्तेमाल करें।|Hindi_F|other|5.200000
processed_hi_f_books_04501.wav|क्या आप बता सकते हैं कि अपने सिर के पीछे के बालों को आप कैसे देख पाए थे।|Hindi_F|other|6.634667
processed_hi_f_books_04805.wav|इसलिए असंतृप्त यौगिकों के ज्वलन के समय अज्वलित कार्बन के कण भी बनते हैं।|Hindi_F|other|6.784000
processed_hi_f_other_01294.wav|उन्होंने कहा कि जब तक हम पंजाबियत को भारतीय संदर्भों में डिफाइन नहीं करते तब तक हम पर प्रश्नचिन्ह लगा रहेगा।|Hindi_F|other|9.354667
processed_hi_f_weather_02552.wav|भारत के उपनिवेशवादी तथा राष्ट्रवादी इतिहास लेखन में इसकी उपेक्षा की गई ।|Hindi_F|other|5.717333
processed_hi_f_finance_00750.wav|जीएसटी के तहत आंकड़ों का मिलान करना व किसी अवधि के दौरान लेनदेन की रिकॉर्डिंग बहुत ज्यादा जटिल प्रक्रिया है।|Hindi_F|other|8.022125
processed_hi_f_other_01865.wav|बाबरी मस्जिद मामले में कमाल फास्र्की ने कहा कि सुप्रीम कोर्ट में बाबरी मस्जिद मामले में जल्दबाजी हो रही है।|Hindi_F|other|8.842667
processed_hi_f_politics_04293.wav|फ्लेंमिग ने धोनी का बचाव करते हुए कहा कि धोनी प्रतिभाशाली खिलाड़ी हैं और उन्होंने अपनी योग्यता साबित की है।|Hindi_F|other|9.141333
processed_hi_f_education_02436.wav|महिला पर पेट्रोल छिड़कने वाले आरोपी को हिरासत में लेने के बाद अलप्पुझा मेडिकल कॉलेज में भर्ती कराया गया है।|Hindi_F|other|9.000000
processed_hi_f_books_03050.wav|प्राकृतिक गैस एक बहुत महत्वपूर्ण जीवाश्म ईंधन है, क्योंकि इसका परिवहन पाइपों द्वारा सरलतापूर्वक हो जाता है।|Hindi_F|other|8.900000
processed_hi_f_education_00128.wav|आचार्य प्लुष ने शास्त्री की परीक्षा के पश्चात अपने दो मेधावी शिष्यों से उनके जीवनादर्शों के विषय में पूछा ।|Hindi_F|other|9.635917
processed_hi_f_agri_00306.wav|लहसुन का उपयोग न सिर्फ खाने में किया जाता है, बल्कि विभिन्न चिकित्सीय लाभों के लिए भी यह बहुत ही उपयोगी है।|Hindi_F|other|8.700000
processed_hi_f_health_02225.wav|इसी मानसिक असंतुलन की अवस्था में भीड़ ने उन दोनों भाइयों की वास्तविकता जाने बग़ैर उन्हें मौत के घाट उतार दिया|Hindi_F|other|8.832000
processed_hi_f_agri_00894.wav|अफीम की खेती के लिए देशभर में मशहूर मंदसौर ज़िला पिछले साल हुए किसान आंदोलन के कारण देशभर में सुर्खियां बना।|Hindi_F|other|9.264396
processed_hi_f_education_00657.wav|गुटकेश्वर महादेव ग्रुप हमेशा मंडल के सदस्यों के साथ मिलकर इसी प्रकार सत्कर्म कार्य एवं जन्मोत्सव मनाते रहे।|Hindi_F|other|9.217958
processed_hi_f_weather_01364.wav|राजेश दूबे, अभिषेक पांडेय और डॉ हीरालाल साहा ने भी कवि शंभू बादल और उनकी कविताओं के महत्व को रेखांकित किया।|Hindi_F|other|9.760000
processed_hi_f_books_00269.wav|कलात्मक वस्तुओं का उत्पादन करते समय उनकी निर्माण प्रक्रिया कुछ विशिष्ट सांस्कृतिक परंपराओं से बँधी होती है।|Hindi_F|other|8.600000
processed_hi_f_other_05271.wav|सेल के दौरान स्मार्ट बल्ब्स बैगपैक्स और किचन में इस्तेमाल होने वाली चीजों पर भी अच्छा डिस्काउंट मिल रहा है।|Hindi_F|other|8.032000
processed_hi_f_books_04680.wav|पूर्णिमा के पश्चात पृथ्वी से देखने पर चन्द्रमा का सूर्य द्वारा प्रदीप्त भाग प्रतिदिन आकार में घटता जाता है।|Hindi_F|other|7.900000
processed_hi_f_books_03290.wav|माधवजी पहेली को बताते हैं कि बड़े जंतुओं की अपेक्षा छोटे प्राणियों के विलुप्त होने की संभावना कहीं अधिक है।|Hindi_F|other|9.589333
processed_hi_f_finance_01767.wav|भाई न्यूटन के सिद्धांत, डार्विन की थ्यूरी या सोलर सिस्टम के बारे में बताकर मेहमानों को प्रभावित कर लेता था।|Hindi_F|other|8.970667
processed_hi_f_finance_01956.wav|भारतीय रिजर्व बैंक की कल होने वाली द्वैमासिक मौद्रिक नीति समीक्षा में ब्याज दरों में बदलाव की संभवना कम है।|Hindi_F|other|9.237333
processed_hi_f_politics_00215.wav|मुख्य परियोजना अधिकारी आरके कपूर ने परियोजना के कार्यान्वयन, लक्ष्यों एवं उपलब्धियों की विस्तृत जानकारी दी।|Hindi_F|other|8.821333
processed_hi_f_agri_00502.wav|कई प्रमुख मार्गो पर पानी भर जाने से तालाब जैसा दृश्य निर्मित हो गया है।|Hindi_F|other|6.800000
processed_hi_f_weather_00874.wav|बरसात के इस मौसम में कई बीमारियां लोगों को अपनी गिरफ्त में ले रहीं हैं।|Hindi_F|other|5.578667
processed_hi_f_other_01469.wav|चेन्नई की टीम को अगले दो हफ़्तों के दौरान पांच मैचों में शिरकत करनी है।|Hindi_F|other|4.928000
processed_hi_f_books_00821.wav|वैसे ही वह पश्चिम की ओर राजस्थान-पंजाब से पूर्व में असम तक फैला हुआ है।|Hindi_F|other|5.589333
processed_hi_f_books_04522.wav|हमारे नेत्र की आकृति लगभग गोलाकार है। नेत्र का बाहरी आवरण सफेद होता है।|Hindi_F|other|6.700000
processed_hi_f_general_02390.wav|खेलों में कुश्ती की धींगामुश्ती पर लिखने के लिए खूब सारी संभावनाएं हैं।|Hindi_F|other|6.200000
processed_hi_f_general_01449.wav|कार्यक्रम की शुरुआत नन्हेंमुन्हे बच्चों द्वारा मनमोहक नृत्य के साथ हुई।|Hindi_F|other|5.856000
processed_hi_f_other_02057.wav|तब एसपी कृष्णियां ने एएसपी अनिल सिंह चौहान के निर्देशन में टीम गठित की।|Hindi_F|other|6.773333
processed_hi_f_other_01289.wav|डॉ राय ने इस बात से इनकार किया कि अभ्युदय द्विवेदी ने पैसों की मांग की।|Hindi_F|other|6.538667
processed_hi_f_other_01017.wav|हाल में इस हमले में संदिग्ध आतंकी सलाह अब्देस्लाम गिरफ्तार किया गया है।|Hindi_F|other|6.666667
processed_hi_f_health_02879.wav|आखिर, खून के रिश्तो के बाद दोस्ती के रिश्ते को ही सबसे अहम माना जाता है|Hindi_F|other|6.410667
processed_hi_f_books_01736.wav|पुतली के पृष्ठभाग पर एक पारदर्शी उभार होता है, जिसे नेत्रगोलक कहते हैं।|Hindi_F|other|6.528000
processed_hi_f_books_08502.wav|सैद्धांतिक रूप से मुसलमान शासकों को उलमा के मार्गदर्शन पर चलना होता था।|Hindi_F|other|6.506667
processed_hi_f_books_04251.wav|उन्होंने अपनी इस खोज को बच्चों की एक पत्रिका में छपवाने का निश्चय किया।|Hindi_F|other|5.098667
processed_hi_f_finance_01355.wav|एक्सपर्ट्स की राय है कि निवेशकों को सेक्टोरल बेसिस पर निवेश करना चाहिए।|Hindi_F|other|6.791458
processed_hi_f_politics_04127.wav|स्थानीय टीवी पर प्रसारित फ़ुटेज में लोग मतदान करते हुए दिखाई दे रहे थे।|Hindi_F|other|5.845333
processed_hi_f_books_02311.wav|उसकी मंशा जानकर उससे अपनी सहेली को अवगत करा सकती हो या आगाह कर सकती हो।|Hindi_F|other|7.040000
processed_hi_f_education_02099.wav|उन्होंने कहा कि मार्केट में कई प्रकार के केमिकल मिक्स्ड कलर उपलब्ध हैं।|Hindi_F|other|5.212500
processed_hi_f_general_01584.wav|अगर सब कुछ ठीक रहा तो अक्तूबर में क्रिकेट सीज़न शुरू होने पर खेल सकूंगा।|Hindi_F|other|5.856000
processed_hi_f_politics_03600.wav|कांग्रेस के उपाध्यक्ष राहुल गांधी एक ऐसी शख़्सियत के मालिक हैं, जिनसे कोई भी मुतासिर हुए बिना नहीं रह सकता।|Hindi_F|other|8.298667
processed_hi_f_politics_00264.wav|भैंस वर्ग में विक्रम सिंह की भैंस प्रथम, संगीता देवी की द्वितीय तथा वरदेई देवी की भैंस तृतीय स्थान पर रही।|Hindi_F|other|9.781333
processed_hi_f_politics_02151.wav|मुख्यमंत्री श्री चौहान ने कहा कि आज हम सभी लोगों को अपने सद्कार्यों से देश का गौरव बढ़ाने का संकल्प लेना है|Hindi_F|other|9.365333
processed_hi_f_other_01753.wav|अमृता सिंह की मां रुख्साना सुल्ताना राजनीतिक कार्यकर्ता थीं और उनके पिता सुखविंदर सिंह भारतीय सेना में थे।|Hindi_F|other|8.938667
processed_hi_f_books_02372.wav|वह पहले मौसा की पेंशन मौसी के नाम से ट्रांसफर करवाने और लंदन ले जाने के लिए वीज़ा बनवाने के काम में लग गया।|Hindi_F|other|8.900000
processed_hi_f_books_04553.wav|हम जो चलचित्र देखते हैं वह वास्तव में कुछ-कुछ भिन्न अनेक चित्रों का उपयुक्त क्रम में परदे पर प्रक्षेपण है।|Hindi_F|other|9.578667
processed_hi_f_weather_00023.wav|गर्मी की छुट्टियों में ज्यादातर ट्रैवल कंपनियां फैमिली एवं ग्रुप ट्रिप के स्पेशल पैकेज का ऑफर भी देती है,।|Hindi_F|other|7.914667
processed_hi_f_other_01383.wav|प्रचार के दौरान भी जब नतीजे अवश्यंभावी हो गए तो श्रीमती गांधी दीवार पर लिखी इबारत देखने को तैयार नहीं थीं।|Hindi_F|other|8.266667
processed_hi_f_politics_04421.wav|शनिवार को कर्मचारियों के समर्थन में गांव रतनगढ़ स्थित इस्जैक कंपनी के कर्मचारी भी प्रदर्शन स्थल पर पहुंचे।|Hindi_F|other|9.269333
processed_hi_f_books_06561.wav|कुछ कैंसरों का पता लगाने के लिए कैंसर-विशिष्ट प्रतिजनों के विरूद्ध प्रतिरक्षियों का भी उपयोग किया जाता है।|Hindi_F|other|7.900000
processed_hi_f_education_01610.wav|मऊ जिले के घोसी उपचुनाव के वोटों की गिनती के लिए कलेक्ट्रेट में बुधवार को कार्मिकों को प्रशिक्षण दिया गया।|Hindi_F|other|9.740396
processed_hi_f_books_03283.wav|परन्तु सतपुड़ा आरक्षित क्षेत्र में बाघों की संख्या में वृद्धि हो रही है अतः यह संरक्षण का अनूठा उदाहरण है।|Hindi_F|other|9.450667
processed_hi_f_other_00774.wav|एसपी अभिषेक मीणा ने बताया कि डीआरजी की सर्चिंग टीम कल चिंतागुफा क्षेत्र में एरिया सर्चिंग पर निकली हुई थी।|Hindi_F|other|9.354667
processed_hi_f_education_01503.wav|किसी की दृष्टि मेँ विद्या बुद्धि मनुष्य के मूल्याँकन की कसौटी है तो किसी के लिए मनुष्य का पद और प्रतिष्ठा।|Hindi_F|other|9.400000
processed_hi_f_weather_00367.wav|इसका फायदा उन्हें उन निर्वाचन क्षेत्रों के औद्योगिक इलाक़ों में मिलेगा जहॉं कम्युनिस्ट पार्टी का प्रभाव है।|Hindi_F|other|7.637333
processed_hi_f_general_02202.wav|यह विस्मरण स्वैच्छिक और उसी सांस्कृतिक परियोजना का अंग है जो नए तरीके से राष्ट्र की स्मृति गढ़ना चाहती है।|Hindi_F|other|8.700000
processed_hi_f_books_04273.wav|विद्युत द्वारा किसी पदार्थ पर किसी वांछित धातु की परत निक्षेपित करने की प्रक्रिया को विद्युतलेपन कहते हैं।|Hindi_F|other|8.300000
processed_hi_f_books_03716.wav|इन सभी स्थितियों में गेंद की गति को तेज़ या धीमा कर दिया जाता है अथवा इसकी गति की दिशा को बदल दिया जाता है।|Hindi_F|other|9.546667
processed_hi_f_general_02107.wav|इनके बचपन में भीष्म ने हस्तिनापुर का राज्य संभाला और आगे चलकर कौरवों तथा पांडवों की शिक्षा का प्रबंध किया।|Hindi_F|other|8.949333
processed_hi_f_books_05363.wav|सांद्रीकरण करते समय पर्यावरण प्रदूषण के लिए जिम्मेदार ऐसे विविध घटकों का प्रमुख रूप से विचार किया जाता है। |Hindi_F|other|8.200000
processed_hi_f_general_00337.wav|आज के समाज के लगभग सभी मनुष्यों में बहुत से  दुर्गुण देखे जा सकते हैं।|Hindi_F|other|5.900000
processed_hi_f_books_05382.wav|इस प्रकार अयस्क में उपस्थित चुंबकीय और अचुंबकीय कण उनमें स्थित चुंबकीय गुणधर्म के कारण अलग किये जाते हैं।|Hindi_F|other|9.269333
processed_hi_f_education_02555.wav|इसी प्रकार दुकान चलाने वाली महिला को साजिश कर्ता व अगौंध गांव के एक व्यक्ति का नाम भी पीड़िता ने लिया है।|Hindi_F|other|9.200000
processed_hi_f_education_00239.wav|किस तरह बिहार में सिपाही परीक्षा अच्छे से देने के बाद भी उसमें चुने जाने की उनकी उम्मीदें चूरचूर हो गईं ।|Hindi_F|other|9.949375
processed_hi_f_finance_01623.wav|शुरुआत में बहुत कोशिश की कि मैं अपने शादीशुदा रिश्ते को संभाल कर रखूं।|Hindi_F|other|6.933333
processed_hi_f_weather_02426.wav|अपितु भूतकाल में हुए परिवर्तनों का स्पष्टीकरण करने का प्रयास होता है;।|Hindi_F|other|5.450667
processed_hi_f_general_02622.wav|सेविया के पास चैंपियंस लीग के लिए क्वालीफाई करने का अच्छा मौका है जिसके लिए बिल्बाओ भी दौड़ में शामिल है।|Hindi_F|other|8.128000
processed_hi_f_books_07521.wav|तब भले ही उसके बाहर का मौसम कुछ भी हो उसका निष्पादन हमेशा अधिकतम होगा।|Hindi_F|other|6.666667
processed_hi_f_weather_01981.wav|दुबई की गर्मी और दूसरी पारी में फ्लड लाइट्स के बीच खेलना उनके लिए दूसरी टीमों के मुकाबले ज्यादा आसान है।।|Hindi_F|other|8.600000
processed_hi_f_weather_00487.wav|बीसीसीआई ने भी एक अगस्त को मैदान पर बादल छाए होने का एक ट्विट किया था।|Hindi_F|other|6.432000
processed_hi_f_books_04596.wav|आजकल श्रवण सीडी तथा कम्प्यूटरों के साथ वाक्यंत्र भी वांछित विषय को सुनने तथा लिखने में अत्यधिक सहायक हैं।|Hindi_F|other|9.600000
processed_hi_f_weather_01588.wav|उनके झोनल कार्यालय के क्षेत्र के अंतर्गत आने वाले वार्डों के क्षेत्रों की विस्तार से जानकारी मांगी गई है।|Hindi_F|other|7.872000
processed_hi_f_books_04907.wav|विविध प्रकार के कार्यकरने के लिए ये उपग्रह अंतरिक्ष में भेजे जाते हैं।|Hindi_F|other|5.568000
processed_hi_f_finance_00971.wav|आप कहीं भी और किसी भीं बैंक में जाकर उस नोट को मुफ्त में बदल सकते हैं।|Hindi_F|other|6.164521
processed_hi_f_weather_02486.wav|अंग्रेज इतिहासकार द्वारा भारतीय इतिहास पर लिखा गया यह प्रथम ग्रंथ है ।|Hindi_F|other|5.900000
processed_hi_f_books_05786.wav|इससे उन्होंने निष्कर्ष निकाला कि आनुवंशिक पदार्थ डीएनए है, लेकिन इस बात से सभी जीव विज्ञानी सहमत नहीं थे। |Hindi_F|other|9.258667
processed_hi_f_politics_01380.wav|मुख्यमंत्री ने जब रामचंद्रैया को विधान परिषद में शामिल किया तो काग्रेस के कई नेताओं ने इसका विरोध किया था|Hindi_F|other|9.525333
processed_hi_f_politics_02459.wav|विरोध में सड़कों पर दूध बहा दिया, हाईवे पर सब्जियों का अंबार लगा दिया।|Hindi_F|other|5.866667
processed_hi_f_books_04946.wav|ऐसे अभियानों के लिए अंतरिक्ष यान पृथ्वी के गुरूत्वाकर्षण बल से मुक्त होकर अंतरिक्ष में सफर कर सकने चाहिए।|Hindi_F|other|10.000000
processed_hi_f_finance_00417.wav|पश्चिमी देशों में, नीतिगत ढांचा तैयार कर सरकार को सहायता करने में थिंक टैंक महत्वपूर्ण भूमिका निभाते हैं।|Hindi_F|other|8.556188
processed_hi_f_general_00850.wav|एक कलाकार के रूप में इतना स्ट्रोंग कैरेक्टर निभाना बहुत अच्छा लगता है।|Hindi_F|other|5.312000
processed_hi_f_weather_02016.wav|हिमालय और बुल्गारिया के खूबसूरत लोकेशनों में फिल्म की शूटिंग की गई है।|Hindi_F|other|5.738667
processed_hi_f_books_04540.wav|तंत्रिका कोशिकाओं द्वारा अनुभव की गई संवेदनाओं को दृक् तंत्रिकाओं द्वारा मस्तिष्क तक पहुँचा दिया जाता है।|Hindi_F|other|9.322667
processed_hi_f_health_00571.wav|सऊदी अरब में एक और राजनैतिक क़ैदी की संदिग्ध मौत की रिपोर्टें आ रही हैं|Hindi_F|other|5.749333
processed_hi_f_health_02686.wav|अल्वी ने कहा कि मौत से पहले फिजा को जान से मारने की धमकियां मिल रही थी|Hindi_F|other|5.621333
processed_hi_f_other_01978.wav|उन्होंने कहा कि अगर मौजूदा सरकार प्रभावी होती तो सीबीआई में उच्च्तम स्तर पर रिश्वतखोरी के आरोप नहीं लगते।|Hindi_F|other|9.077333
processed_hi_f_finance_01632.wav|मनपा की कमाई का श्रोत पहले चुंगी था, जिसे बंद कर जीएसटी लागू किया गया।|Hindi_F|other|6.645333
processed_hi_f_books_02705.wav|सूक्ष्मजीव अनेक प्रकार से हानिकारक हैं। कुछ सूक्ष्मजीव मनुष्य, जंतुओं एवं पौधों में रोग उत्पन्न करते हैं।|Hindi_F|other|8.704000
processed_hi_f_agri_02255.wav|एक जार में मेथी के दाने और नारियल तेल को कुछ हफ्तो तक बंद करके रख दें।|Hindi_F|other|6.547646
processed_hi_f_finance_00923.wav|अगर खरीददार पेमेंट नहीं कर पाता तो कॉन्ट्रैक्ट में इसका क्या क्लॉज है।|Hindi_F|other|6.129688
processed_hi_f_education_00893.wav|हर सीट पर रीडिंग लाइट मोबाइल चार्जिंग प्वाइंट लगाए गए हैं, ताकि यात्रियों को किसी प्रकार की असुविधा न हो।|Hindi_F|other|9.624292
processed_hi_f_weather_01553.wav|हमारा पहला उद्देश्य होता है उन्हें निराशा के बादल से खिंचकर लाना और उनको उनकी क्षमताओं का विश्वास दिलाना।|Hindi_F|other|8.725333
processed_hi_f_other_00427.wav|ये वीडियो चीन के गान्सू प्रांत का बताया जा रहा है और कई चीनी समाचार साइट पर इसकी सुर्खियां नजर आ रही हैं।|Hindi_F|other|8.970667
processed_hi_f_books_02740.wav|संदूषित भोजन से दुर्गंध आने लगती है, इसका स्वाद भी खराब हो जाता है तथा रंग-रूप में भी परिवर्तन आ सकता है।|Hindi_F|other|7.900000
processed_hi_f_general_00770.wav|वर्ल्ड कप का पहला मैच इंग्लैंड और साउथ अफ्रीका के बीच लंदन के केनिंग्टन ओवल स्टेडियम में खेला जा रहा है ।|Hindi_F|other|8.501333
processed_hi_f_books_08762.wav|इससे पता चलता है कि मीरा ने जातिवादी समाज की रूढ़ियों का उल्लंघन किया।|Hindi_F|other|5.200000
processed_hi_f_books_00052.wav|उच्चभूमि की ऊँचाई उत्तर की ओर धीरे-धीरे कम होती जाती है और इस दिशा की ओर का ढाल कुछ ज्यादा तीव्र नहीं है। |Hindi_F|other|8.300000
processed_hi_f_weather_02368.wav|यह विश्वास विचारकों को होने लगा था।|Hindi_F|other|3.434667
processed_hi_f_education_02761.wav|इसी प्रकार अन्य प्रायोजित योजनाओं में भी अगस्त माह तक लक्ष्यानुरूप समस्त आवेदन बैंकर्स को भिजवा दिए जाए ।|Hindi_F|other|9.775229
processed_hi_f_health_00774.wav|लेकिन सबसे ताज्जुब की बात ये थी कि वो इतनी दर्दनाक जिंदगी जीने के बाद भी वहां से मुक्त नहीं होना चाहती थी|Hindi_F|other|8.298667
processed_hi_f_weather_01707.wav|इस दिवाली महालक्ष्मी की कृपा से आपके प्यार और करियर दोनों क्षेत्रों से जुड़ी सारी समस्याएं दूर हो जाएंगी।|Hindi_F|other|8.981333
processed_hi_f_agri_01718.wav|पूरे यौवन के साथ लहलहाती हुई गेहूं की ये बालियां किसान की समृद्घि और उसके विस्तार का प्रतीक हुआ करती थीं।|Hindi_F|other|9.400000
processed_hi_f_books_07864.wav|स्थलीय पारिस्थितिक तंत्र में शाकी एवं काष्ठीय पादप प्रमुख उत्पादक हैं।|Hindi_F|other|6.261333
processed_hi_f_finance_01309.wav|फिल्म क्रिटिक और ट्रेड एनालिस्ट तरण आदर्श ने ट्वीट कर इसकी जानकारी दी।|Hindi_F|other|6.431563
processed_hi_f_general_01160.wav|वास्तव में खेल में हार का दुख मनाना तब औचित्यपूर्ण होता है जब आपका खेल प्रतिद्वंदी की तुलना में बेहतर हो।|Hindi_F|other|9.440000
processed_hi_f_politics_00435.wav|हिमाचल प्रदेश का नतीजा एग्जिट पोल के नतीजों से हटकर आया और कांग्रेस ने एग्जिट पोल से अच्छा प्रदर्शन किया।|Hindi_F|other|8.149333
processed_hi_f_education_02017.wav|तो जवाब मिला कि बच्चे की गर्दन उलझ गई है और कुछ मेडिकल टर्म्स बताई गई।|Hindi_F|other|6.245792
processed_hi_f_books_03786.wav|साइकिल चलाते समय जब हम पेडल चलाना बंद कर देते हैं तो ये भी धीरे-धीरे धीमी होती है और अंत में रुक जाती है।|Hindi_F|other|9.066667
processed_hi_f_books_03953.wav|जब आप कोई साइकिल चलाते हैं तो उसके ब्रेक पैड पहिए को स्पर्श नहीं करते।|Hindi_F|other|5.621333
processed_hi_f_agri_00545.wav|विपणन व्यवस्था में मध्यस्थों की संख्या को कम किया जाए तथा अधिकाधिक सहकारी विपणन समितियां बनाई जानी चाहिए।|Hindi_F|other|9.206333
processed_hi_f_weather_02187.wav|ठंड पड़ने के कारण इस मौसम में ब्लैंकेट के बाहर आने का मन ही नहीं करता।|Hindi_F|other|7.360000
processed_hi_f_other_00654.wav|रमन सिंह ने कहा कि कांग्रेस के लोग गैस सिलेंडर पर सब्सिडी बढ़ाने को हालात बदलने वाली सब्सिडी बता रहे हैं।|Hindi_F|other|7.700000
processed_hi_f_agri_01014.wav|आदर्श जीवन के लिए हमें कभी भी किसी भूंखे को खाना खिलाने और प्यासे को पानी पिलाने से मना नहीं करना चाहिए।|Hindi_F|other|9.566250
processed_hi_f_weather_02954.wav|शिवाजी महाराज ने अपनी जागीर और आसपास के आदिलशाही प्रदेश के किलों को अपने अधिकार में लेना प्रारंभ किया  ।|Hindi_F|other|8.042667
processed_hi_f_weather_03145.wav|सभी प्रतिकूल परिस्थितियों का उन्होंने सामना किया और स्वतंत्र तथा प्रभुता संपन्न स्वराज्य की स्थापना की । |Hindi_F|other|8.100000
processed_hi_f_books_01866.wav|इसीलिए व्याख्याकार कृष्ण के इतिहास निर्माण को कनुप्रिया इसी चरम तन्मयता के क्षणों की दृष्टि से देखती है।|Hindi_F|other|8.640000
processed_hi_f_weather_00202.wav|यह इलाका पूर्वांचली बहूल क्षेत्रों में से एक है, जहां पर पूर्वांचली वोटर्स निर्णायक भूमिका अदा करते हैं।|Hindi_F|other|8.693333
processed_hi_f_health_01720.wav|त्वचा विशेषज्ञ कहते हैं कि फोन पर स्क्रॉल करने और फिर बाद में मेरे चेहरे को छूने से यह समस्या बढ़ सकती है|Hindi_F|other|8.853333
processed_hi_f_health_02153.wav|हत्याओं को अंजाम देने के लिए चिसाको अपने पार्टनर्स को ड्रिंक्स में दवाइयों के साथ सायनाइड मिलाकर देती थी|Hindi_F|other|8.053333
processed_hi_f_weather_01506.wav|निगमायुक्त सुधीर राजपाल ने सुखराली व प्रेम नगर क्षेत्रों का दौरा कर, हो रहे विकास कार्यों का जायजा लिया।|Hindi_F|other|8.970667
processed_hi_f_finance_00614.wav|उधारी की लागत का निवेश पर नकारात्मक असर हो सकता है क्योंकि यह ज्यादा इनपुट लागत में प्रतिंबिबित होता है।|Hindi_F|other|8.927708
processed_hi_f_agri_00721.wav|मक्का, कपास या चने जैसी प्रतिस्पर्धी फसलों की तुलना में सामान्य रूप से इस क्षेत्र में गिरावट देखी गई है।|Hindi_F|other|8.927708
processed_hi_f_education_01333.wav|कोई वस्तु या जानवर या वनस्पति या भाववाचक संज्ञा स्त्रीलिंग है या पुल्लिंग, इसका ज्ञान अभ्यास से होता है।|Hindi_F|other|8.600000
processed_hi_f_books_03165.wav|ये पदार्थ ईंधन कहलाते हैं। अच्छा ईंधन वह है जो सहज उपलब्ध हो जाता है।|Hindi_F|other|6.229333
processed_hi_f_weather_02984.wav|उनके साथ बाजीप्रभु देशपांडे और बांदल-देशमुख सहित कुछ चुनिंदा सैनिक थे |Hindi_F|other|6.122667
processed_hi_f_general_02117.wav|ईद पर पहनी साड़ी तो ट्रोलिंग का शिकार हो गईं प्रेग्नेंट सोहा अली खान।|Hindi_F|other|5.200000
processed_hi_f_general_00113.wav|वे उसे फादर ब्रेगैंजा मिथुन चक्रवर्ती के पास शिक्षा के लिए भेजते हैं।|Hindi_F|other|6.538667
processed_hi_f_other_02178.wav|तेजस्प्रताप यादव ने अपने छोटे भाई तेजस्वी यादव को जन्मदिन की बधाई दी।|Hindi_F|other|6.368000
processed_hi_f_politics_00959.wav|इस बात की जानकारी होने पर जनता गठबंधन के दावों पर उँगली उठाने लगी है।|Hindi_F|other|6.688000
processed_hi_f_general_03090.wav|जबकि शिक्षा का उद्देश्य हमें तर्कपूर्णं और विवेकशील बनाना होना चाहिए।|Hindi_F|other|5.696000
processed_hi_f_agri_02239.wav|शाम के वक्त वो केवल एक गिलास दूध और एक मुट्ठी अखरोट या बादाम खाती है।|Hindi_F|other|6.536042
processed_hi_f_finance_02239.wav|उन्होंने इस पैसे को अपने ट्र्स्ट में ही जोड़ दिया और दो ट्रस्टी बनाए।|Hindi_F|other|6.100000
processed_hi_f_finance_00701.wav|बैंक के मुताबिक, विदेशी मुद्रा भंडार को डॉलर में व्यक्त किया जाता है।|Hindi_F|other|5.189292
processed_hi_f_general_03109.wav|गुप्तों की वंशावली के निर्माण में तो इन अभिलेखों का बहुत बड़ा हाथ है।|Hindi_F|other|5.568000
processed_hi_f_health_00615.wav|मौत या बीमारी के अलावा इस्तीफों की कोई और वजह बताना ग़ैर ज़िम्मेदारी है|Hindi_F|other|6.005333
processed_hi_f_books_04624.wav|सूर्य का प्रकाश जो श्वेत प्रकाश कहलाता है, सात रंगों से मिलकर बना है।|Hindi_F|other|5.557333
processed_hi_f_weather_01997.wav|हिंदुओं के पवीत्रतम नदी गंगा का उद्भव भी इसी हिमालय पर्वत से होता है।|Hindi_F|other|6.900000
processed_hi_f_politics_00914.wav|नई विंडो खुलने पर दिए गए स्थान पर अपना रोल नंबर डालें और सब्मिट करें।|Hindi_F|other|5.994667
processed_hi_f_other_01987.wav|उन्होंने कहा कि वह रावी ब्यास डिस्प्यूट ट्रिब्यूनल का हिस्सा रहे हैं।|Hindi_F|other|5.500000
processed_hi_f_politics_01113.wav|प्रभु ने उन्हैं क्रोध में देखा तो वह अपना बचाव करने के लिए भागने लगे।|Hindi_F|other|5.450667
processed_hi_f_weather_02729.wav|महाराष्ट्र में शिवाजी महाराज के नेतृत्व में स्वराज्य की स्थापना हुई ।|Hindi_F|other|5.184000
processed_hi_f_weather_00858.wav|मौसम विभाग ने भी मानसून को लेकर दीर्घावधि के अनुमान पेश नहीं किए हैं।|Hindi_F|other|6.389333
processed_hi_f_weather_02936.wav|इस लघु सुवचन में स्वराज्य की संकल्पना का सर्वांगीण सार सिमटा हुआ है ।|Hindi_F|other|7.733333
processed_hi_f_books_06193.wav|अतः चयनित होने तथा विकास हेतु निश्चित ही एक आनुवंशिक आधार होना चाहिए।|Hindi_F|other|7.040000
processed_hi_f_weather_00149.wav|उन्होंने कहा कि राज्य के विभिन्न क्षेत्रों में कनेक्टिविटी के मद्देनजर परिवहन, हवाई मार्गों की सुविधा और लॉजिस्टिक्स को भी बढ़ावा दिया जाए।|Hindi_F|other|10.048000
processed_hi_f_education_02755.wav|आईएएस परीक्षा में बैठ रहे हैं तो आपका कॉम्प्रिहेंशन टेस्ट किया जाएगा।|Hindi_F|other|6.129688
processed_hi_f_health_01788.wav|वो समझ पाया था कि कामकाज के बिना जिंदगी को जीना कभी मुम्किन नहीं होगा|Hindi_F|other|5.589333
processed_hi_f_agri_02293.wav|कश्मीर की बनी अखरोट की लकड़ी की उत्कीर्ण वस्तुएँ बड़ी सुंदर होती हैं।|Hindi_F|other|6.791458
processed_hi_f_education_02249.wav|दोनों टांगें इस प्रकार से उठाएं कि पेल्विस का हिस्सा भी थोड़ा उठ जाए।|Hindi_F|other|5.584021
processed_hi_f_agri_01753.wav|साधारण किसान के यहां जन्मे वैज्ञानिक अरविंद सिंह के पिताजी रामनंदन सिंह गांव में रहकर खेती ही करते हैं।|Hindi_F|other|9.484979
processed_hi_f_education_01094.wav|उन्होंने कहा कि इस वाक्पटुता का नैतिकता से कोई संबंध नहीं है और न्यायमूर्ति सेन को पद से हट जाना चाहिए।|Hindi_F|other|9.357271
processed_hi_f_weather_00925.wav|इसके बाद खुद बादल बग्घी से उतरकर बारातियों तक पहुंचा और उसने बताया कि उसे दो लोग गोली मारकर भाग गए हैं।|Hindi_F|other|9.237333
processed_hi_f_education_01892.wav|सीबीआई की नजर अब मुल्जिमों की ओर से निर्दोष होने सबंधी दलीलों की पड़ताल के साथ ही मेडिकल रिपोर्ट पर है।|Hindi_F|other|9.400000
processed_hi_f_education_02807.wav|जब वस्तु ज्ञान से अधिक भाषा ज्ञान पर बल दिया जाता है तो सारी की सारी विषयगत धारणायें प्रभावित होती हैं।|Hindi_F|other|9.519813
processed_hi_f_agri_01085.wav|कुछ लोग चाय के पत्तों की उगने और पानी में गिरने की सुंदरता का आनंद लेने के लिए चश्मे का उपयोग करते हैं।|Hindi_F|other|8.591000
processed_hi_f_weather_01745.wav|लेफ्टिनेंट जनरल एंडी एम गालिब ने विभिन्न क्षेत्रों में हिमाचल प्रदेश द्वारा की गई प्रगति की प्रशंसा की।|Hindi_F|other|7.370667
processed_hi_f_education_02608.wav|स्ट्रॉस ने कहा, मेडिकल रिपोर्ट से संकेत मिलता है कि फ्लिंटॉफ तीसरे टेस्ट में खेलने की स्थिति में होंगे।|Hindi_F|other|9.252771
processed_hi_f_general_00352.wav|मस्तिष्क में स्फूर्ति के लिए निश्चित समय पर विश्राम एवं मानसिक स्वास्थ्य के लिए  मनोरंजन महत्वपूर्ण है।|Hindi_F|other|7.338667
processed_hi_f_books_02444.wav|जिस मौसम में यह पौधे उगाए जाते हैं उसके आधार पर हम फसलों का वर्गीकरण कर सकते हैं। भारत एक विशाल देश है।|Hindi_F|other|9.621333
processed_hi_f_finance_00010.wav|जब हम किसी अनुभवी व्यक्तित्व से कुछ सीखते हैं तो उसके व्यक्तित्व की छाप हमें कुछ न कुछ सीखा कर जाती है।|Hindi_F|other|9.113458
processed_hi_f_education_00769.wav|इस प्रकार बकाएदारों से वसूली के साथ ही आरडीए इन दिनों अपने प्रोजेक्टों को जल्द पूरा करने में लगी हुई है|Hindi_F|other|9.078625
processed_hi_f_books_01295.wav|यदि यह वेग नहीं होता तो वे पृथ्वी पर गिर गए होते। पृथ्वी अपने पास के सभी पिंडों पर बल प्रयुक्त करती है।|Hindi_F|other|8.288000
processed_hi_f_books_07989.wav|एक स्वस्थ पारितंत्र आर्थिक, पर्यावरणीय तथा सौंदर्यात्मक वस्तुएँ एवं सेवाओं के विस्तृत परिसर का आधार है।|Hindi_F|other|9.888000
processed_hi_f_education_00357.wav|स्ट्रांग रूम के चारों तरफ थ्री लेयर सुरक्षा तैनात की गई है और उस तरफ किसी भी प्रकार की आवाजाही बंद है ।|Hindi_F|other|8.544562
processed_hi_f_general_00571.wav|ग्रीष्मोत्सव में लोगों के मनोरंजन के लिए कुश्तियों, खेलकूद व सांस्कृतिक संध्याओं का आयोजन किया जाता है।|Hindi_F|other|7.818667
processed_hi_f_general_03113.wav|पुलिस विवादास्पद वीडियो अपलोड करने के लिए सोशल नेटवर्क, वेबसाइटों ,यूट्यूब और फेसबुक पर केस दर्ज करेगी।|Hindi_F|other|9.376000
processed_hi_f_education_02803.wav|जिला के सभी राजकीय कॉलेज में पढ़ाने वाले एक्स्टेंशन लेक्चरर्स ने आज काला रिबन बांधकर शिक्षण कार्य किया।|Hindi_F|other|8.556188
processed_hi_f_books_08209.wav|क़ब्रगाह में कंदाकार चमेली तथा जंगली गुलाब जैसे फूल उगाए जाते हैं; और फूल सभी मौसमों में खिले रहते हैं।|Hindi_F|other|8.693333
processed_hi_f_general_01424.wav|श्रीलंका के त्रिंकोमाली शहर को पेट्रोलियम पदार्थों का एक बड़ा क्षेत्रीय केंद्र बनाने में भारत मदद करेगा।|Hindi_F|other|8.400000
processed_hi_f_weather_00207.wav|इधर, मौसम विभाग के अनुसार लगातार तीन अक्टूबर तक हल्के से मध्यम दर्जे की बारिश होने की स्थिति बनी हुई है|Hindi_F|other|9.248000
processed_hi_f_other_00480.wav|इस दौरान उन्होंने गुरुवार को भाजपा सांसद प्रह्लाद जोशी द्वारा भाषण ट्रांसलेट में किए ब्लंडर पर सफाई दी।|Hindi_F|other|8.544000
processed_hi_f_weather_00404.wav|उनके अनुसार पिछले साल की अपेक्षा कॉर्पोरेट सेक्टर से इस साल सूखे मेवे के गिफ्ट्स पैक की मांग ज्यादा है।|Hindi_F|other|8.400000
processed_hi_f_books_04759.wav|कुछ अन्य तत्त्वों की तरह कार्बन परमाणु संयोजकता इलेक्ट्रॉनों की साझेदारी करके सहसंयोजकीय बंध बनाते हैं। |Hindi_F|other|9.226667
processed_hi_f_books_00246.wav|उनका आनंद और आस्वादन प्राप्त करने के लिए केवल भारत से ही नहीं अपितु विदेशों से भी अनगिनत रसिक आते हैं।|Hindi_F|other|8.500000
processed_hi_f_general_00706.wav|पतिया कोई महान या क्लैसिक उपन्यास की श्रेणी में शुमार भले न हो मगर यह एक महत्वपूर्ण भारतीय उपन्यास है।|Hindi_F|other|9.173333
processed_hi_f_books_00754.wav|कोश का निर्माण करते समय अक्षरों की बनावट और विषयवार येदो पद्धतियाँ मोटे तौर पर उपयोग में लाई जाती हैं।|Hindi_F|other|9.429333
processed_hi_f_general_02564.wav|उन प्रोजेक्टों के निर्माण, संचालन आदि में उनका बहुत समय चला जाता है।|Hindi_F|other|5.824000
processed_hi_f_books_05300.wav|सभी औद्योगिक क्षेत्रों में जल उपचार संयंत्र स्थापित किए जाने चाहिए ।|Hindi_F|other|6.058667
processed_hi_f_politics_03735.wav|भाजपा के मुख्य प्रवक्ता रविशंकर प्रसाद ने दिग्विजय सिंह के बयान को दुर्भाग्यपूर्ण बताकर इसकी नींदा की।|Hindi_F|other|8.400000
processed_hi_f_books_08413.wav|प्रथम वर्ग में शिव, विष्णु तथा उनके अवतार व देवियों की आराधना आती है, जिनकी मूर्त रूप में अवधारणा हुई।|Hindi_F|other|10.154667
processed_hi_f_other_01168.wav|लेकिन जडेजा ने सब्स्टिट्यूट फील्डर के तौर पर कई बेहतरीन कैच लेकर टीम के लिए अपनी उपयोगिता साबित की है।|Hindi_F|other|8.277333
processed_hi_f_general_01724.wav|चीन में इंटरनेट के स्लैंग या भद्दी भाषा में भी नंबरों की ख़ास जगह है।|Hindi_F|other|6.300000
processed_hi_f_education_02345.wav|कोर्ट ने पी चिदंबरम का रेग्यूलर मेडिकल चेकअप करने के निर्देश भी दिए।|Hindi_F|other|6.000000
processed_hi_f_education_00446.wav|कुछ इसी बुलंद हौसले के साथ शिल्पी बेक्टा ने एचएएस परीक्षा पास की है।|Hindi_F|other|6.663750
processed_hi_f_books_04525.wav|कटोरी की स्थिति का इस प्रकार समायोजित कीजिए कि दर्पण से परावर्तित होने वाला प्रकाश किसी दीवार पर पड़े।|Hindi_F|other|8.661333
processed_hi_f_books_08686.wav|विभिन्नताएँ तो केवल शब्दों में हैं जिनका आविष्कार हम स्वयं करते हैं।|Hindi_F|other|5.013333
processed_hi_f_general_02714.wav|कला निर्देशक नितिन चंद्रकांत देसाई और कॉस्ट्यूम डिजायनर न ीता लुल्ला से उन्हें अपेक्षित सहयोग मिला है।|Hindi_F|other|7.900000
processed_hi_f_weather_00366.wav|वनों पर हो रहे अवैध कब्जों के कारण पेयजल स्रोत सूख रहे हैं और गर्मी भी दिनों दिन अपना असर दिखा रही है।|Hindi_F|other|8.970667
processed_hi_f_general_02659.wav|इनडोर स्टेडियम का डम्पिंग यार्ड में तब्दील हो जाना दुर्भाग्यपूर्ण एवं खेल प्रतिभाओं के साथ खिलवाड़ है।|Hindi_F|other|8.300000
processed_hi_f_education_00863.wav|लेकिन मुझे लगता है कि मिल्खा जी ने जो भी कहा और उसे जिस प्रकार से लिया गया, वह बेहद दुर्भाग्यपूर्ण है।|Hindi_F|other|8.950917
processed_hi_f_general_02782.wav|जम्मू से कटरा की हमारी बस सर्पीली घुमावदार पहाड़ी सड़क पर दौड़ पड़ी।|Hindi_F|other|5.824000
processed_hi_f_other_01104.wav|यूँ तो महेश बाबू ब्रह्मोत्सवम की शूटिंग के सिलसिले में गोवा में हैं।|Hindi_F|other|5.600000
processed_hi_f_books_02052.wav|अगर इसे काम न हो, तो इधर-उधर भटकने लगता है और अपने स्वामी को विनाश की खाई में गिराकर नष्ट कर डालता है।|Hindi_F|other|8.394667
processed_hi_f_agri_02071.wav|यहां जापानी गुलाब के साथ एक से बढ़कर एक कैक्ट्स भी देखने को मिलेंगे।|Hindi_F|other|5.990375
processed_hi_f_books_06130.wav|हालाँकि ये पूर्वज पृथ्वी के इतिहास के विभिन्न समयों में विद्यमान थे।|Hindi_F|other|6.677333
processed_hi_f_general_03120.wav|भारत में ट्रेन हादसों के पीछे बड़ी वजह सिग्लिंग सिस्टम बताई जाती है।|Hindi_F|other|5.696000
processed_hi_f_general_01940.wav|एक वर्ग के तुष्टीकरण और बहुसंख्यक समाज की उपेक्षा की नीति से सामाजिक तानेबाने को गहरी क्षति पहुँची है।|Hindi_F|other|9.088000
processed_hi_f_agri_02365.wav|कुछ ही दिनों के बाद किसान की भक्ति से उसके सामने एक देवी प्रकट हुईँ।|Hindi_F|other|5.584021
processed_hi_f_books_04660.wav|भारत में लगभग सभी पर्वों को चंद्रमा की कलाओ के अनुसार मनाया जाता है।|Hindi_F|other|5.312000
processed_hi_f_politics_00482.wav|यह मुर्गियां सरपंच के एक रिश्तेदार की हैं, जिसने कहीं और के बजाय स्कूल में ही पोल्ट्री फॉर्म खोल लिया।|Hindi_F|other|8.928000
processed_hi_f_books_08922.wav|सबसे बाहरी दीवार शहर के चारों ओर बनी पहाड़ियों को आपस में जोड़ती थी।|Hindi_F|other|6.197333
processed_hi_f_general_00912.wav|किंतु उपन्यास का वर्ण्य क्षेत्र विस्तृत होता है और कहानी का संकुचित।|Hindi_F|other|5.450667
processed_hi_f_finance_02036.wav|कार बीमा पॉलिसी में शर्तो के आधार पर आपकी कार की सुरक्षा की जाती है।|Hindi_F|other|6.100000
processed_hi_f_agri_01214.wav|लोग पशुपालन डिस्पेंसरियों में जाकर अपने कुत्तों को फ्री में एंटी रैबीज वैक्सीन आसानी से लगवा सकते हैं।|Hindi_F|other|8.300000
processed_hi_f_education_01753.wav|शहर कोतवाली क्षेत्र में यह मिलावटी घी की फैक्ट्री संचालित हो रही थी।|Hindi_F|other|5.584021
processed_hi_f_general_02438.wav|समकालीन तथ्य के रूप में मीडिया द्वारा वैश्वीकरण और वैश्विक मामलों की अनदेखी राष्ट्रहित के लिए घातक है।|Hindi_F|other|8.900000
processed_hi_f_books_05236.wav|हम पेड़  लगा सकते हैं तथा पड़ोस में लगे वृक्षों का पोषण कर सकते हैं।|Hindi_F|other|5.269333
processed_hi_f_agri_00209.wav|वे मनुष्य के रूप में पशु हैं, जो मनुष्यों के बीच में घूमते रहते हैं।|Hindi_F|other|5.955542
processed_hi_f_other_02561.wav|पेट्रौल और डीजल की घटी हुई कीमतें मंगलवार आधी रात से लागू हो जाएंगी।|Hindi_F|other|5.440000
processed_hi_f_books_00761.wav|इसमें किसी विशिष्ट विषय से संबंधित लेख तज्ञों द्वारा लिखवाए जाते हैं और ग्रंथ का निर्माण किया जाता है।|Hindi_F|other|7.800000
processed_hi_f_education_02825.wav|निरंतर स्वाध्याय करने से ज्ञान वृद्धिगत होता है और पुष्ट भी होता है।|Hindi_F|other|6.700000
processed_hi_f_health_01792.wav|वैष्णों देवी में हैलीकॉप्टर हादसे में कई श्रद्धालुओं की मौत हो गई थी|Hindi_F|other|5.800000
processed_hi_f_books_03734.wav|क्या अब इसको खिसकाना आसान है। क्या आप बता सकते हैं कि ऐसा क्यों हुआ।|Hindi_F|other|6.485333
processed_hi_f_education_02068.wav|खांडल ने रणथंभोर परिधि में रहने वाली आखेटी जनजातियों को आजीविका के विकल्प तलाशने का प्रशिक्षण दिया है।|Hindi_F|other|8.846438
processed_hi_f_books_00607.wav|विभिन्न भौगोलिक विशेषताओं का निरीक्षण करने हेतु पर्यटन किया जाता है।|Hindi_F|other|5.194667
processed_hi_f_books_00469.wav|विविध विषयों पर लिखे गए नाटकों तथा नाट्‌य प्रकारों में हुए आविष्कारों के कारण मराठी रंगमंच समृद्ध हुआ।|Hindi_F|other|8.597333
processed_hi_f_politics_03052.wav|वहीं पिनपाका से विधायक रेगा कांता राव ने शनिवार को कांग्रेस छोड़ दी।|Hindi_F|other|7.381333
processed_hi_f_finance_00067.wav|अमेरिकी वाणिज्य विभाग भारांक औसत के आकलन के तरीके संशोधित कर रहा है।|Hindi_F|other|6.721813
processed_hi_f_other_01767.wav|कोलकाता फिल्म फेस्टिवल के उद्घाटन पर पहुंचे अभिनेता शाहरुख खान ने अपनी बेटी को लेकर एक बड़ी बात बोल दी।|Hindi_F|other|9.141333
processed_hi_f_other_02574.wav|एफबीआई ने इसमें भरे पाउडर में  एंथ्रैक्स होने की आशंका व्यक्त की है।|Hindi_F|other|6.656000
processed_hi_f_education_00265.wav|जिला अधिकारी कौशल राज शर्मा ने बताया कि इसकी निगरानी की जिम्मेदारी सिक्यॉरिटी गार्डों को सौंपी जाएगी और सीसीटीवी कैमरे भी लगवाए जाएंगे ।|Hindi_F|other|10.100000
processed_hi_f_politics_03859.wav|ट्रेलर जारी होने के बाद तहरीक लब्बैक पाकिस्तान ने फिल्म के प्रदर्शन से हिंसा भड़कने की भी आशंका जताई।|Hindi_F|other|7.900000
processed_hi_f_other_01288.wav|सोलन की वादियों में नैसर्गिंक सौंदर्य के बीच बसे कुंदला गांव में श्रद्धालुओं का सैलाब देखने लायक रहा।|Hindi_F|other|8.149333
processed_hi_f_books_04927.wav|उपग्रहों को उनकी निर्धारित कक्षाओं में स्थापित करने के लिए उपग्रह प्रक्षेपकाें का उपयोग किया जाता है।|Hindi_F|other|8.181333
processed_hi_f_politics_02246.wav|हसीन जहां द्वारा मोहम्मद शमी पर लगे आरोपों के बाद उनकी पाकिस्तानी दोस्त अलिश्बा ने उनका बचाव किया है।|Hindi_F|other|8.426667
processed_hi_f_general_00262.wav|विशेषकर वे भारत में मुस्लिम लीग तथा कम्युनिस्टों की विभेदकारी तथा रूस के प्रति उनकी भक्ति से सजग थे ।|Hindi_F|other|8.992000
processed_hi_f_politics_02903.wav|लेकिन महिला द्वारा विरोध किए जाने पर हाथापायी के दौरान महिला की कान में डाली सोने की बालियां गिर गईं।|Hindi_F|other|8.192000
processed_hi_f_books_02850.wav|यह फर्श की टाइलें, रसोई के बर्तन और कपड़े बनाने के उपयोग में लिया जाता है जो आग का प्रतिरोध करते हैं।|Hindi_F|other|7.573333
processed_hi_f_books_00148.wav|इन चित्रों में काला, लाल और श्वेत जैसे प्राकृतिक द्रव्यों से तैयार किए गए रंगों का उपयोग किया गया है।|Hindi_F|other|8.053333
processed_hi_f_general_00821.wav|हरियाणा कला परिषद कला एवं सांस्कृतिक कार्य विभाग की ओर से राष्ट्रीय नाटक एवं लोक कला उत्सव शुरू हुआ ।|Hindi_F|other|8.362667
processed_hi_f_finance_00799.wav|अमेरिका येल्तसिन की सराहना इसलिए करता था क्योंकि उन्होंने रूस के अधिकांश उद्योगों का निजीकरण कर डाला।|Hindi_F|other|8.800000
processed_hi_f_other_01011.wav|कोर्ट ने बुधवार को मनी लॉन्ड्रिंग मामले में कर्नाटक कांग्रेस के नेता डीके शिवकुमार को जमानत दे दी है।|Hindi_F|other|7.776000
processed_hi_f_weather_01564.wav|लेकिन इस सुनहरी बुलंदी को नजर तब लगी जब मैच फिक्सिंग जैसे काले बादल ने अजहर को अपनी चपेट में ले लिया।|Hindi_F|other|8.832000
processed_hi_f_books_04083.wav|जब ध्वनि इसमें प्रवेश करती है तो यह एक नलिका से गुजरती है जिसके सिरे पर एक पतली तानित झिल्ली होती है।|Hindi_F|other|9.066667
processed_hi_f_health_02155.wav|वैसे आपको बता दें कि कपिल शो में सिंपल दिखने वालीं सुमोना असल जिंदगी में काफी स्टाइलिश और ग्लैमरस हैं|Hindi_F|other|8.200000
processed_hi_f_other_02473.wav|सर्वोच्च न्यायालय ने पिछले सप्ताह फहीम अहमद बनाम यूनाइटेड इंडिया इन्श्योरेंस मामले में यह फैसला दिया।|Hindi_F|other|9.226667
processed_hi_f_education_02538.wav|सेबी ने यूनाइटेड स्प्रिरिट्स लिमिटेड में कोष के अवैध तरीके से स्थानांतरण की जांच के बाद आदेश दिया था।|Hindi_F|other|8.500000
processed_hi_f_weather_00241.wav|उर्दू अखबारों पर पहले इल्जाम था कि वे मजहबी जज्बातों से ऊपर उठकर दूसरे क्षेत्रों को अहमियत नहीं देते।|Hindi_F|other|8.821333
processed_hi_f_agri_00063.wav|इंदिरा गृह ज्योति योजना और इंदिरा किसान ज्योति योजना से बड़ी संख्या में उपभोक्ता लाभान्वित हो रहे हैं।|Hindi_F|other|7.987292
processed_hi_f_health_00813.wav|क्यूबा के आंतरिक मामलों के मंत्री कार्लोस गोडिन का लंबी बीमारी के बाद शनिवार को हवाना में निधन हो गया|Hindi_F|other|7.765333
processed_hi_f_general_01350.wav|भारत में ब्लांइड क्रिकेट संघ इस खेल का संचालन करता है जो गैर सरकारी संगठन समर्थन ट्रस्ट का हिस्सा है।|Hindi_F|other|8.672000
processed_hi_f_other_01765.wav|हॉस्पिटल स्टाफ के मुताबिक अफ्सा जब हॉस्पिटल आईं तो उनकी हालत नाजुक थी इसलिए उन्हें बचाया नहीं जा सका।|Hindi_F|other|7.765333
processed_hi_f_finance_01384.wav|अर्थशास्त्रियों ने पार्टियों को दिखाया आईना, कर्जमाफी के चुनावी वादों से बर्बाद होती है अर्थव्यवस्था।|Hindi_F|other|8.300771
processed_hi_f_books_04822.wav|इसलिए इस अभिक्रिया का उपयोग कार्बनिक यौगिको में बहुबंध पहचानने के लिए परीक्षा के तौर पर किया जाता है।|Hindi_F|other|8.400000
processed_hi_f_health_02377.wav|इसके अलावा दूसरे नामों से बैंक खातों में किए जाने वाले फिक्स्ड डिपॉजिट्स भी काला धन के दायरे में आ गए|Hindi_F|other|8.458667
processed_hi_f_other_01769.wav|उन्होंने कहा कि भ्रष्टाचार में उनकी संलिप्तंता के बाद इतने अहम पद पर बने रहने का औचित्य नहीं रह जाता।|Hindi_F|other|9.258667
processed_hi_f_finance_01881.wav|दूसरी ओर, नियोजित तरीके से बसाए गए शहर आपदाओं का सामना कर सकते हैं।|Hindi_F|other|6.500000
processed_hi_f_other_05053.wav|श्री ठाकुर और श्री जोग्टा ने कहा कि कर्मचारी सरकार की रीढ़ होती है।|Hindi_F|other|5.418667
processed_hi_f_education_00576.wav|इसी प्रकार वृषभ और कन्या राशि पर शनि का लघु कल्याणी ढैया चल रहा है।|Hindi_F|other|7.488062
processed_hi_f_books_00569.wav|संक्षेप में कहना हो तो; मनुष्य को बहुत पहले से घूमना अच्छा लगता है।|Hindi_F|other|5.749333
processed_hi_f_agri_01112.wav|इसका ताजा उदाहरण है आंध्र प्रदेश के नेल्लोर में रहने वाला एक किसान।|Hindi_F|other|6.200000
processed_hi_f_finance_01850.wav|इसे नई कारों की लॉन्चिंग और स्थिर ब्याज दरों, दोनों से मदद मिली है।|Hindi_F|other|6.933333
processed_hi_f_agri_00961.wav|इसमें कृषि भूमि के अलावा खेत व खलिहान को भी चिन्हांकित किया गया था।|Hindi_F|other|6.257396
processed_hi_f_education_01256.wav|अपनी मासूम अर्धांगिनी के विषय में उन्हें सच में कोई ज्ञान नहीं था ।|Hindi_F|other|5.100000
processed_hi_f_other_00519.wav|श्रीनगर स्थित राजभवन में पांचजन्य संवाददाता ने उनसे विस्तृत बात की।|Hindi_F|other|6.300000
processed_hi_f_books_05045.wav|यदि आपको अवसर मिले तो दूरबीन द्वारा शुक्र को देखने का प्रयास कीजिए।|Hindi_F|other|5.514667
processed_hi_f_books_04455.wav|एक टॉर्च की सहायता से कंघे के खुले स्थान पर एक ओर से प्रकाश डालिए ।|Hindi_F|other|6.368000
processed_hi_f_education_00969.wav|वे मेडिकल केयर और कम्फर्ट के लिए अच्छा पैसा खर्च करने को तैयार हैं।|Hindi_F|other|5.560812
processed_hi_f_books_02500.wav|कुछ क्षेत्रों में किसान खेत में एक के बाद दूसरी फ़सल उगाता रहता है।|Hindi_F|other|6.496000
processed_hi_f_finance_00818.wav|महिलाओं की बीमा पालिसी में प्रेग्नेंसी कवर को भी शामिल किया गया है।|Hindi_F|other|5.456313
processed_hi_f_health_00433.wav|प्रकाश आम्टे के पिता बाबा आम्टे ने भी जिंदगी भर लोगों की सेवा की है|Hindi_F|other|6.005333
processed_hi_f_general_00901.wav|अनेक कारणों से ईसा की छठी शताब्दी में बौद्ध धर्म का ह्रास होने लगा।|Hindi_F|other|6.122667
processed_hi_f_weather_01776.wav|उन्होंने कहा कि श्री बादल के इस षड्यंत्र का उन्हें बाद में पता चला।|Hindi_F|other|5.600000
processed_hi_f_general_01581.wav|जितना तुम उस संगीत को सुनते हो, उतने ही तुम विश्रांत अनुभव करते हो।|Hindi_F|other|5.100000
processed_hi_f_general_01293.wav|यह नवीन शहर किले से शुरू होकर पश्चिम में खुल्दाबाद सराए तक जाता था।|Hindi_F|other|6.666667
processed_hi_f_books_05274.wav|ये रसायन शैवालों को फलने-फूलने के लिए पोषक की भांति कार्य करते हैं।|Hindi_F|other|6.200000
processed_hi_f_education_02738.wav|इस प्रकार की भाषा के प्रयोग से गुड्डो का चरित्र और जीवंत हो उठा है।|Hindi_F|other|6.396729
processed_hi_f_education_01616.wav|कौशल रावत नाम का शख्स जेलर का राइटर यह सिर्फ जेलर का आदेश मानता है।|Hindi_F|other|7.100000
processed_hi_f_education_02137.wav|बीजेपी के राज्य मध्यप्रदेश में आज शिवराज सरकार की अग्नि परीक्षा है।|Hindi_F|other|5.967146
processed_hi_f_weather_01960.wav|कैप्टन अमरिंदर ने कहा कि भ्रष्ट बादल एंड कंपनी को बख्शा नहीं जाएगा।|Hindi_F|other|5.461333
processed_hi_f_other_00127.wav|अर्शी ने दोनों देशों के ध्वजों को अपने नग्न शरीर पर पेंट करवाया था।|Hindi_F|other|6.176000
processed_hi_f_other_01917.wav|मामला दून के कोतवाली थाना क्षेत्र के रश्मि शिशु निकेतन स्कूल का है।|Hindi_F|other|5.400000
processed_hi_f_books_01715.wav|मापन पट्टी की सहायता से परदा तथा लेंस के बीच की दूरी का मापन कीजिए।|Hindi_F|other|6.656000
processed_hi_f_health_00125.wav|ये इश्क़ नहीं आसान दोस्तों, वो हमें दर्द देते गए और हम मुस्कुराते गए |Hindi_F|other|6.250667
processed_hi_f_other_05255.wav|एबीपी न्य़ूज चैनल के मुताबिक उनकी पहली शादी शेख सैफुद्दीन से हुई थी।|Hindi_F|other|5.429333
processed_hi_f_weather_03354.wav|इसके अलावा मुगल दरबार के प्रभावशाली लोगों से उनका परिचय भी हुआ था ।|Hindi_F|other|5.100000
processed_hi_f_books_04078.wav|हमने देखा कि ध्वनि लकड़ी या धातु में चल सकती है। वास्तव में, ध्वनि किसी भी ठोस में संचरण कर सकती है।|Hindi_F|other|9.056000
processed_hi_f_education_02644.wav|इसी प्रकार वरिष्ठ नेता ने कहा कि किसी प्रकार फिलिस्तीन मुद्दे को निश्चेतना का विषय न बनने दिया जाये।|Hindi_F|other|8.695500
processed_hi_f_books_07022.wav|इस प्रकार पशुओं के मल उनमें, जिसे सामान्यतः गोबर कहते हैं, यह जीवाणु प्रचुर संख्या में पाए जाते हैं।|Hindi_F|other|8.300000
processed_hi_f_agri_02286.wav|अपने आहार को स्वस्थ बनाने के लिए, फल, सब्जियों और साबुत अनाज जैसे वनस्पति आधारित खाद्यों पर जोर दें।|Hindi_F|other|8.277542
processed_hi_f_books_00924.wav|सतलुज एवं उसकी सहायक नदियों के द्वारा लाए गए अवसादों के निक्षेपण से भारत में पंजाब के मैदान बने हैं।|Hindi_F|other|8.000000
processed_hi_f_books_00768.wav|जीवन के विविध क्षेत्रों का ज्ञान सभी के विकास के लिए उपलब्ध कराना कोश निर्माण की एक प्रेरणा होती है।|Hindi_F|other|8.021333
processed_hi_f_books_01080.wav|इस पर नगरीकरण का स्तर निश्चित किया जाता है। इससे यह स्पष्ट होता है कि भारत में नगरीकरण की गति कम है।|Hindi_F|other|8.800000
processed_hi_f_education_00864.wav|भारतीय अंतरिक्ष अनुसंधान संगठन इसरो और रशिमन फेडरल स्पेस एजेंसी रॉसकॉस्मॉस ने एक नया समझौता किया है।|Hindi_F|other|9.635917
processed_hi_f_books_06647.wav|ऐसा भी ज्ञात है कि गर्भावस्था के दौरान ड्रगों एवं ऐल्कोहल का उपयोग गर्भ पर प्रतिकूल प्रभाव डालता है।|Hindi_F|other|7.861333
processed_hi_f_books_06793.wav|जो खाद्य उत्पादन की राष्ट्रीय आवश्यकता की पूर्ति ही नहीं; बल्कि इसके निर्यात के लिए भी उत्तरदायी है।|Hindi_F|other|7.957333
processed_hi_f_books_01093.wav|आकृति  का अध्ययन कर भारत की नगरीय जनसंख्या से संबंधित बिंदुओं पर निम्नलिखित प्रश्नों के उत्तर दीजिए।|Hindi_F|other|8.042667
processed_hi_f_books_01975.wav|उन्हें समझने के लिए जिस मात्रा में बौद्‌धिकता चाहिए; उसी मात्रा में हृदय की संवेदनशीलता अपेक्षित है।|Hindi_F|other|8.100000
processed_hi_f_books_05229.wav|सरकार तथा अन्य एजेन्सियों द्वारा विभिन्न स्थानों पर वायु की गुणवत्ता का नियमित मॉनीटरण किया जाता है।|Hindi_F|other|7.700000
processed_hi_f_books_01112.wav|तालिका में दी गई जानकारी के आधार पर बहुरेखालेख तैयार कीजिए। संयुक्त राष्ट्र अमरीका एक विकसित देश है।|Hindi_F|other|8.725333
processed_hi_f_politics_01463.wav|और इसी विरोध के चलते अमेरिकी राष्ट्रपति ने रुस के साथ परमाणु समझौता रद्द् करने का निर्णय ले लिया है।|Hindi_F|other|8.320000
processed_hi_f_books_03056.wav|हमारे देश में प्राकृतिक गैस त्रिपुरा, राजस्थान, महाराष्ट्र और कृष्णा गोदावरी डेल्टा में पाई जाती है।|Hindi_F|other|7.900000
processed_hi_f_weather_02519.wav|उन्होंने भारत के प्रति पूर्वाग्रहदूषित होकर अंग्रेज अधिकारियों द्वारा लिखे गए इतिहास का विरोध किया ।|Hindi_F|other|8.100000
processed_hi_f_general_02911.wav|नरेश मेहता अपने उपन्यासों के द्वारा समाज मे नारी की स्थिति का भी मर्मंभेदी चित्रण प्रस्तुत करते हैं।|Hindi_F|other|8.000000
processed_hi_f_books_06865.wav|शस्य पादप तथा शस्य उत्पादों के बड़े पैमाने पर विनाश का अन्य प्रमुख कारण कीट तथा पीड़कों का ग्रसन है।|Hindi_F|other|9.344000
processed_hi_f_agri_00505.wav|आलू में भरपूर मात्रा में पोटेशियम पाया जाता है, जो कि ब्लड प्रेशर को रेग्युलेट करने में मदद करता है।|Hindi_F|other|9.000000
processed_hi_f_health_01989.wav|गुंडों वाली नफरत और हीरो वाली हरक़त वक़्त आने पर बताता हूं जिंदगी अगर एक जंग है अपना भी स्टाइल दबंग है|Hindi_F|other|8.576000
processed_hi_f_education_01844.wav|उन्होंने कहा कि हिमस्खलन या अन्य प्राकृतिक आपदा के अलावा मेडिकल एड के लिए सेना पूरी तरह से तैयार है।|Hindi_F|other|8.289146
processed_hi_f_other_04760.wav|बियानी के भतीजे निकुंज बियानी और फ्यचूर ग्रुप के प्रेसिडेंट संदीप तरकस कोलकाता फ्रेंचाइजी चलाते हैं।|Hindi_F|other|8.224000
processed_hi_f_general_00156.wav|इस व्रत के अत्यंत चमत्कारी प्रभाव के चलते अब यह व्रत भारत के अधिकांश राज्यों में किया जाने लगा है​l​|Hindi_F|other|8.400000
processed_hi_f_education_02094.wav|हम किसी भी प्रकार से शेड्यूल्ड कास्ट्स, सेड्यूल्ड ट्राइब्स और ओबीसी के आरक्षण पर आंच नहीं आने देंगे।|Hindi_F|other|8.544562
processed_hi_f_books_01569.wav|सीधे विद्युत चालक में से प्रवाहित होनेवाली विद्‌युत धारा के कारण निर्मित होने वाले चुंबकीय क्षेत्र की बलरेखाओं के बारे में हमने देखा।|Hindi_F|other|10.080000
processed_hi_f_other_02071.wav|मैंने उनसे पूछा तो उन्होंने साफ़ कहा कि ऐसा कोई समझौता नहीं हुआ है।|Hindi_F|other|5.200000
processed_hi_f_general_00284.wav|लम्बे समय के बाद सरकार और यातायात व्यवसायी के बीच दशहरा के लिए अग्रिम टिकट बुकिंग की शुरुआत हुई है।|Hindi_F|other|9.120000
processed_hi_f_weather_00322.wav|ये फिल्म एक ईको थ्रिलर है यानी वातावरण को मद्दे नजर रखते हुए कहानी को थ्रिलर का जामा पहनाया गया है।|Hindi_F|other|9.300000
processed_hi_f_weather_00506.wav|सुखबीर बादल ने कहा कि सर्जिकल स्ट्राइक के बाद पाकिस्तान पंजाब में अस्थिरता फैलाने की फिराक में है।।|Hindi_F|other|7.500000
processed_hi_f_other_00957.wav|अब, दादी ही तो हमारे इस प्रोग्राम की फंडिंग करती थी, तो फिर उनसे उलझने का कोई मतलब ही नहीं बनता था।|Hindi_F|other|8.970667
processed_hi_f_weather_02454.wav|मध्ययुगीन भारत में मुस्लिम शासनकर्ताओं के दरबार में इतिहासकार थे ।|Hindi_F|other|5.845333
processed_hi_f_books_01208.wav|रेल मार्गों के विकास के कारण यात्री एवं माल परिवहन सुलभ हो गया है।|Hindi_F|other|5.301333
processed_hi_f_weather_02533.wav|राष्ट्रवादी इतिहास लेखन के प्रभाव के फलस्वरूप प्रादेशिक इतिहास लिखने हेतु प्रोत्साहन प्राप्त हुआ  ।|Hindi_F|other|7.210667
processed_hi_f_books_01892.wav|मेरी तन्मयता के गहरे क्षणों में मैंने उनको अनुभूत ही नहीं किया है।|Hindi_F|other|6.101333
processed_hi_f_politics_00982.wav|इसके बाद विधायक ने कहा कि भले ही उसने मेरे साथ बद्तमीजी की लेकिन मुझे अपना आपा नहीं खोना चाहिए था।।|Hindi_F|other|9.482667
processed_hi_f_books_04713.wav|क्या आप इन वस्तुओं को अपनी गति के विपरीत दिशा में गतिमान पाते हैं।|Hindi_F|other|5.290667
processed_hi_f_books_01257.wav|सिद्धांत के अनुसार विश्व का प्रत्येक पिंड अन्य प्रत्येक पिंड को निश्चित बल द्‌वारा आकर्षित करता है।|Hindi_F|other|7.328000
processed_hi_f_books_03804.wav|अब स्ट्रॉ के दूसरे टुकड़े को अपने हाथ में पकड़िए और इसके स्वतंत्र सिरे को कागज़ की एक शीट से रगड़िए।|Hindi_F|other|8.600000
processed_hi_f_other_01244.wav|दोनों नेताओं ने कहा कि वे अमेरिका और ब्रिटेन के वाणिज्यिक संबंधों को मबजूत बनाने के लिए काम करेंगे।|Hindi_F|other|6.965333
processed_hi_f_weather_02590.wav|साथ ही, आर्थिक गतिविधियों और आर्थिक स्थितियों की जानकारी मिलती है।|Hindi_F|other|5.994667
processed_hi_f_education_01958.wav|उसी प्रकार लिब्राहन आयोग द्वारा देवराहा बाबा को षड्यंत्रकारी कहना उसकी मूर्खता है और हास्यास्पद भी।|Hindi_F|other|9.635917
processed_hi_f_books_00364.wav|इतिहास के प्रति रुचि और जागरूकता निर्माण करने का महत्त्वपूर्ण कार्य दूरदर्शन और अन्य चैनल करते हैं।|Hindi_F|other|7.509333
processed_hi_f_other_00022.wav|क्या रोहिंग्या मुसलमानों ने फिल्म स्टार प्रियंका की ड्रेस देखी है? |Hindi_F|other|4.384000
processed_hi_f_finance_01438.wav|बैंकों ने विक्रम कोठारी की कई कंपनियों को खैरात की तरह कर्ज बांटा।|Hindi_F|other|5.440000
processed_hi_f_books_06239.wav|जब धरती पर पशु अस्तित्व में आए तब ये पादप धरती पर खूब फैल चुके थे।|Hindi_F|other|6.250667
processed_hi_f_politics_01468.wav|हजरत मौलाना शम्शुद्दीन की याद में उर्स मुबारक बुधवार को मनाया गया।|Hindi_F|other|5.472000
processed_hi_f_books_00102.wav|सिंधु नदी आगे पाकिस्तान में जाकर बहती है और अरब सागर में मिलती है।|Hindi_F|other|6.112000
processed_hi_f_education_01556.wav|सोमवार से थर्ड ईयर के फिफ्थ सेमेस्टर की परीक्षा शुरू होने वाली थी।|Hindi_F|other|6.200000
processed_hi_f_education_01016.wav|इस प्रकार उक्त व्रत करते हुए पाँचवें वर्ष इसका उद्यापन करना चाहिए अन्यथा यह व्रत निष्फल हो जाता है।|Hindi_F|other|8.939312
processed_hi_f_books_02650.wav|उदाहरण के लिए, कार्बनिक अवशिष्ट का अपघटन जीवाणुओं द्वारा किया जाता है तथा हानिरहित पदार्थ बनते हैं।|Hindi_F|other|8.400000
processed_hi_f_education_01615.wav|सद्गुरु जितनी गहराई से आंतरिक अनुभव एवं ज्ञान से जुड़े हैं उतनी ही गहराई से सांसारिक मुद्दों से भी।|Hindi_F|other|8.660667
processed_hi_f_weather_03339.wav|स्वतंत्रता युद्ध के अंत में स्थिति उलट गई । मराठों ने आक्रमण की और मुगलों ने सुरक्षा की नीति अपनाई। |Hindi_F|other|8.437333
processed_hi_f_other_01775.wav|आजम खान ने कहा कि देखिए इन जुम्लों नारों से बात नहीं बनने वाली है।|Hindi_F|other|6.293333
processed_hi_f_general_00329.wav|जब उस वर्तुल को जोर से घुमाया जाता है, तो सभी रंग गगमग हो जाते है।|Hindi_F|other|8.544000
processed_hi_f_books_06202.wav|जब हम दुनिया की इस कहानी की व्याख्या करते हैं तो  हम विकास को एक प्रक्रम के रूप से वर्णित करते हें।|Hindi_F|other|7.500000
processed_hi_f_finance_00467.wav|जोखिम और प्रतिफल के इस दायरे में निवेश की विविधता समझी जा सकती थी।|Hindi_F|other|6.300000
processed_hi_f_health_01218.wav|लगातार शेरों की मौत के चलते भी यह प्रोजेक्ट अक़्सर चर्चा में रहा है|Hindi_F|other|6.389333
processed_hi_f_books_04999.wav|वे केवल अपने ऊपर पड़ने वाले सूर्य के प्रकाश को परावर्तित करते हैं।|Hindi_F|other|5.130667
processed_hi_f_books_01279.wav|किसी किनारे के समुद्र के पानी का स्तर दिनभर में नियमित समयावधि के बाद दो बार बढ़ता है और कम होता है।|Hindi_F|other|8.200000
processed_hi_f_general_01405.wav|भारत और इंग्लैंड के बीच टेस्ट सीरीज का आखिरी और पॉंचवा मैच इंग्लैंड के ओवल मैदान पर खेला जा रहा है।|Hindi_F|other|7.872000
processed_hi_f_books_02027.wav|अब वह अपने सबसे तेज शस्त्र को हाथ में लेता है। यह शस्त्र है हत्या।|Hindi_F|other|6.506667
processed_hi_f_weather_01383.wav|उन्होंने दोहराया कि हमास फिलिस्तीनी क्षेत्रों पर इजरायल के कब्जे की वैधता को कभी मान्यता नहीं देगा।|Hindi_F|other|7.616000
processed_hi_f_books_03983.wav|अतः घर्षण को कम से कम करने के लिए प्रयास किए जाते हैं। अतः वस्तुओं को विशिष्ट आकृतियाँ दी जाती हैं।|Hindi_F|other|9.100000
processed_hi_f_politics_01843.wav|इससे पहले भी जब किसानों ने इस तरह की हड़ताल की थी तब शहर में सब्जी दूध को लेकर बहुत किल्लत हो गई थी।|Hindi_F|other|7.700000
processed_hi_f_weather_01833.wav|भजनों पर झूमते श्रद्धालुओं को देखकर ऐसा प्रतीत हो रहा था मानों सारा वातावरण वृंदावन में बदल गया हो।|Hindi_F|other|8.842667
processed_hi_f_books_00643.wav|पर्यटन के कारण अनगिनत लोगों के लिए रोजगार के अवसर उपलब्ध होते हैं।|Hindi_F|other|5.194667
processed_hi_f_education_00715.wav|इस प्रकार से गरीब लोगों की मदद भी हो जाएगी तथा निगम की जमीन पर अवैध कब्जों को बढ़ावा भी नहीं मिलेगा।|Hindi_F|other|8.800000
processed_hi_f_books_06295.wav|माना जाता है कि जीव संख्या की विविधता परिवर्ती चरणों के दौरान हुई।|Hindi_F|other|6.090667
processed_hi_f_health_00196.wav|फिलीपींस में प्रथम महिला रहीं इमेल्डा मार्कोस को भ्रष्टाचार के धन से स्विट्जरलैंड में निजी फाउंडेशन स्थापित करने का दोषी पाया गया है|Hindi_F|other|10.176000
processed_hi_f_other_00292.wav|आंध्र प्रदेश के कुर्नूल शहर के एक धार्मिक स्थल पर एक व्यक्ति ने महिला डॉक्टर पर हथौड़े से हमला किया।|Hindi_F|other|8.480000
processed_hi_f_health_02776.wav|करण ने शाहरुख और काजोल की दोस्ती को जिंदगी भर की बॉन्डिंग बताया है|Hindi_F|other|5.237333
processed_hi_f_books_08377.wav|इसका प्रसार पौराणिक ग्रंथों की रचना, संकलन और परिरक्षण द्वारा हुआ।|Hindi_F|other|5.973333
processed_hi_f_education_00607.wav|इस प्रकार चकेबा के प्रयत्नों से सामा अपने वास्तविक रूप में लौट आई।|Hindi_F|other|6.141312
processed_hi_f_books_02214.wav|पिछले कई वर्षों के शोध से मालूम हुआ है कि दक्षिणी ध्रुव के ऊपर मौजूद छिद्र आकार में बढ़ता जा रहा है।|Hindi_F|other|8.400000
processed_hi_f_finance_02139.wav|सांस खींचते हुए सामान्य मुद्रा में लौटते हुए वज्रासन में बैठ जाएं।|Hindi_F|other|5.706667
processed_hi_f_books_03863.wav|चूषक पर वायुमंडलीय दाब लगता है इसलिए यह पृष्ठ के साथ चिपक जाता है।|Hindi_F|other|6.400000
processed_hi_f_politics_01869.wav|ऑपरेशन परिंदे नाम की इस सीरीज से निर्देशक संजय गड्वी पहली बार डिजिटल प्लेटफॉर्म में कदम रख रहे हैं।|Hindi_F|other|7.488000
processed_hi_f_education_00528.wav|चूंकि मेट्रो की फ्रीक्वेंसी बहुत तेज है लिहाजा बसों में किसी प्रकार लद जाने की जल्दबाजी नहीं दिखती।|Hindi_F|other|9.090229
processed_hi_f_books_05781.wav|ग्रीफिथ के सभी प्रयोगों के आधार पर रूपांतरित सिद्धांत की जीव रासायनिक प्रकृति के बारे में पता चला।|Hindi_F|other|8.400000
processed_hi_f_other_05066.wav|एक राजा ने एक दिन शीशे में अपना झुर्रिंयों से भरा चेहरा और सफेद केश देखे तो उनका मन विरक्त हो गया।|Hindi_F|other|8.640000
processed_hi_f_health_00896.wav|करीब आधे गण्टे के बाद वह इंजेक्शन लेकर आया तो उसे बताया गया कि उर्मिला को इंजेक्शन लगा दिया गया है|Hindi_F|other|8.032000
processed_hi_f_education_00936.wav|एनडीए परीक्षा में दो प्रश्न पत्र होते हैं इंटरव्यू में कैंडिडेट की मेंटल स्ट्रेंथ को परखा जाता है।|Hindi_F|other|8.254312
processed_hi_f_education_00988.wav|इस बात का खुलासा भ्यूली स्थित विपाशा सदन में चल रही कलाकारों की स्वर परीक्षा के अंतिम दिन को हुआ ।|Hindi_F|other|8.254312
processed_hi_f_books_06733.wav|यह श्रेष्ठ किस्म के जीनों के संचयन में तथा कम वांछनीय जीनों के निष्कासन में सहायता प्रदान करता है।|Hindi_F|other|9.066667
processed_hi_f_books_04226.wav|इसीलिए हमें वैद्युत साधित्रों का कभी भी गीले हाथों से अथवा गीले फर्श पर खड़े होकर नहीं करना चाहिए।|Hindi_F|other|8.554667
processed_hi_f_weather_00042.wav|गर्मी ने सिर्फ जूनियर कलाकारों और क्रू मेंबर्स को ही नहीं बॉलीवुड स्टार संजय दत्त को भी खूब तपाया।|Hindi_F|other|7.800000
processed_hi_f_finance_00300.wav|पर क्या यह अच्छा नहीं होगा कि इस पैसे के बढिय़ा निवेश के लिए पेशेवर वित्तीय योजनाकार की मदद ली जाए।|Hindi_F|other|9.496583
processed_hi_f_weather_01989.wav|राजा आधे समुद्र में भी नहीं पहुँचा था कि बड़े जोर का तूफान आया जिससे जहाज दक्षिण लंका की ओर बह गए।|Hindi_F|other|9.194667
processed_hi_f_politics_04140.wav|इन्टॉलरेंस पर दिए गए शाहरुख खान के बयान को लेकर कार्यकर्ताओं ने जुबली टॉकीज के बाहर प्रदर्शन किया।|Hindi_F|other|8.448000
processed_hi_f_politics_03682.wav|देश के अधिकांश दलित चिंतको व विचारकों ने उनको राष्ट्रपति पद का उम्मीदवार बनाने का समर्थन किया है ।|Hindi_F|other|8.597333
processed_hi_f_other_00862.wav|रस्मों को पूरा कराने वाले रजिस्ट्रार जमीन से मेगाफोन के जरिए शादी की रस्मों को संपन्न करवा रहे थे।|Hindi_F|other|8.448000
processed_hi_f_books_04069.wav|वास्तव में, यदि आप गिलास में से सारी वायु बाहर खींच पाते तो ध्वनि पूरी तरह सुनाई देना बंद हो जाती।|Hindi_F|other|8.234667
processed_hi_f_health_02655.wav|सोमवार को ग्रेटर नोएडा के एक फ्लैट में काम करने वाली मेड की संदिग्ध परिस्थितियों में मौत हो गयी है|Hindi_F|other|7.797333
processed_hi_f_general_01133.wav|यह एक ऐसी प्राचीन कला है, जिसमें सोने और चांदी के धागों का प्रयोग एम्ब्रॉयडरी के लिए किया जाता है।|Hindi_F|other|7.477333
processed_hi_f_books_04498.wav|स्मरण कीजिए जब पिछली बार आप किसी केश प्रसाधक के यहाँ गए थे। उसने आपको एक दर्पण के सामने बैठाया था।|Hindi_F|other|8.512000
processed_hi_f_politics_01616.wav|यह बात हिसार संसदीय क्षेत्र से इनेलो प्रत्याशी व पार्टीं के प्रधान महासचिव अजय सिंह चौटाला ने कही।|Hindi_F|other|8.192000
processed_hi_f_education_00684.wav|गंभीर रूप से घायल लोगों को लियाकत मेडिकल कॉम्प्लेक्स और उप जिला अस्पताल में भर्ती कराया जा रहा है।|Hindi_F|other|7.580938
processed_hi_f_education_02029.wav|इसी प्रकार पांडवों को भी उनके ज्येष्ठ पिता धृतराष्ट्र ने वनवास दिया था, मगर पांडव घर पर नहीं बैठे।|Hindi_F|other|9.229563
processed_hi_f_other_01445.wav|उमा भारती ने कहा कि स्वच्छ जल तक पहुंच विकास संबंधी चुनौतियों के दृष्टिकोण से बहुत महत्वूपूर्ण है।|Hindi_F|other|7.700000
processed_hi_f_books_00244.wav|इन नृत्य शैलियों की प्रस्तुति में शास्त्रीय गायन, वादन और नृत्य का सुंदर समन्वय देखने को मिलता है।|Hindi_F|other|7.594667
processed_hi_f_politics_01934.wav|इंडिया टुडे के एग्जिट पोल सर्वे के दौरान भी मतदाताओं ने खुलकर रघुवर दास के कामकाज से नाराजगी जताई।|Hindi_F|other|8.032000
processed_hi_f_agri_00787.wav|उन्होंने कहा कि किसान भी एक वैज्ञानिक होता है जो अचेत और सुचेत मन से अपने खेत में तजुर्बे करता है।|Hindi_F|other|8.289146
processed_hi_f_agri_02187.wav|इसी खेत से जुड़ा हुआ तबस्सुम उर्फ निशा का भी खेत था और वह भी अपने खेत को देखने के लिए आया करती थी।|Hindi_F|other|8.700000
processed_hi_f_health_02117.wav|जब आप अपनी जिंदगी का फ्लेशबैक देखेंगे तो आपको भी केवल मायूसी ओर पछतावे के अलावा कुछ दिखाई नही देगा|Hindi_F|other|8.341333
processed_hi_f_education_02759.wav|जिससे कि मेरिट के हिसाब से चुने हुए विकल्पो में से किसी एक प्रशिक्षण संस्थान का आवंटन किया जा सके।|Hindi_F|other|8.149833
processed_hi_f_education_00428.wav|मध्यप्रदेश व्यावसायिक परीक्षा मंडल द्वारा अन्वेषक खंड स्तर अन्वेषक चयन परीक्षा हेतु आवेदन आमंत्रण।|Hindi_F|other|8.700000
processed_hi_f_politics_02343.wav|एक स्थानीय अख्बार के अनुसार अनुष्का के कुछ पड़ोसियों ने उन्हें शादी का निमंत्रण मिलने की बात कही है|Hindi_F|other|7.648000
processed_hi_f_books_02409.wav|मीडिया ने भी भारत की स्त्रियों और वृद्‌धों की दुर्दशा पर लगातार समाचार प्रसारित किए तथा बहस करवाई।|Hindi_F|other|7.840000
processed_hi_f_weather_02328.wav|साथ ही, सार्वकालिक और सार्वत्रिक नियम स्थापित करना तथा उन नियमों को सिद्ध करना संभव नहीं होता है ।|Hindi_F|other|8.405333
processed_hi_f_finance_01660.wav|यदि आप कुछ दान गतिविधि में संलग्न हो सकते हैं, तो यह आपके परिवार में सद्भाव और शांति बढ़ा सकता है।|Hindi_F|other|8.544000
processed_hi_f_agri_01720.wav|यहां पर मछली पकड़ने के बंदरगाह और लाल लकड़ी के घर बहुत सुंदर हैं।|Hindi_F|other|6.700000
processed_hi_f_books_00927.wav|गंगा की एक प्रमुख सहायक नदी यमुना का उद्गम यमुनोत्री में होता है।|Hindi_F|other|5.194667
processed_hi_f_finance_00581.wav|उसका तो केवल इन्वेस्टमेंट का ऑब्जेक्टिव है, अभी क्या कर सकते हैं।|Hindi_F|other|5.282167
processed_hi_f_weather_00806.wav|देखते देखते, आकाश में पता नहीं कहां से बादल इकट्ठे होने शुरू हुए।|Hindi_F|other|5.578667
processed_hi_f_books_02562.wav|छिड़काव करते समय उन्हें अपना मुँह एवं नाक कपड़े से ढक लेनी चाहिए।|Hindi_F|other|5.856000
processed_hi_f_books_08683.wav|यह दरगाह चिश्तियों और मुग़ल राज्य के घनिष्ठ संबंधों का प्रतीक थी।|Hindi_F|other|4.885333
processed_hi_f_general_01348.wav|पूनम की सहेलियों ने पहले पूनम से कहा स्टेडियम ज्वॉइन करने के लिए।|Hindi_F|other|5.500000
processed_hi_f_health_02185.wav|दुष्यंत ने कहा,मैंने ऐसे खेला मानो यह मेरी जिंदगी की आखिरी रेस हो|Hindi_F|other|6.037333
processed_hi_f_other_00264.wav|घरौंडा कस्बे के स्टौंडी गांव की घटना, गोली मारने वाले आरोपी फरार।|Hindi_F|other|6.600000
processed_hi_f_books_04602.wav|ब्रैल पद्धति का उपयोग करके अनेक भारतीय भाषाओं को पढ़ा जा सकता है।|Hindi_F|other|5.568000
processed_hi_f_books_03205.wav|वह अपने सहपाठियों के साथ अपने अनुभव बाँटने के लिए बहुत उत्सुक थे।|Hindi_F|other|5.941333
processed_hi_f_other_02432.wav|सीतापुर के तम्बौर थाना क्षेत्र में पांच लोग शारदा नदी में डूब गए।|Hindi_F|other|6.112000
processed_hi_f_books_05226.wav|आप भी कुछ ऐसे उदाहरण जानते होंगे जिनसे आपके क्षेत्र में वायु प्रदूषण को कम किया गया है। इन उदाहरणों की अपने मित्रों से चर्चा करिए।|Hindi_F|other|10.080000
processed_hi_f_finance_00707.wav|अब तक के तजुर्बे बताते हैं कि ये बहुत मुनाफ़े का निवेश हो सकता है।|Hindi_F|other|5.300000
processed_hi_f_books_05055.wav|अगला ग्रह जो पृथ्वी की कक्षा के बाहर का पहला ग्रह है, वह मंगल है।|Hindi_F|other|6.453333
processed_hi_f_finance_01483.wav|या तो जेबों में पैसे भरकर चलो अथवा कंधे पर झोली टांगकर निकल पड़ो।|Hindi_F|other|5.696000
processed_hi_f_agri_00490.wav|इस योजना से किसान नकदी फसलों को उगाकर अपनी जीवन शैली बदल रहे हैं।|Hindi_F|other|6.791458
processed_hi_f_other_01437.wav|बुधवार को सौम्य नाम का शुभ और ध्वांक्ष नाम का अशुभ योग बन रहा है।|Hindi_F|other|6.442667
processed_hi_f_agri_02339.wav|पानी को बहुत अधिक उबालने से उसमें फ्लुराइड की मात्रा बढ़ जाती है।|Hindi_F|other|5.444708
processed_hi_f_books_03978.wav|फिर भी इससे होकर गति करने वाली वस्तुओं पर वायु घर्षण बल लगाती है।|Hindi_F|other|6.453333
processed_hi_f_health_00661.wav|बॉडी के खराब पोस्चर की वजह से भी कई बार पीठ में दर्द रहने लगता है|Hindi_F|other|5.450667
processed_hi_f_general_02748.wav|स्क्रॉल ने अँग्रेजों के आने से पहले भारत के अस्तित्व को ही नकारा।|Hindi_F|other|4.896000
processed_hi_f_politics_01894.wav|एम्फी ने फंड मैनेजरों को इस सौदे के खिलाफ मतदान का आग्रह किया है।|Hindi_F|other|5.856000
processed_hi_f_books_05159.wav|मानवीय क्रियाकलापों के द्वारा भी वायु में प्रदूषक मिलते रहते हैं।|Hindi_F|other|4.864000
processed_hi_f_health_02678.wav|काफी तलाशने के बाद छात्रा भोजनालय के पीछे बेहोशी के हालत में मिली|Hindi_F|other|5.400000
processed_hi_f_education_00766.wav|एक सब्जी को यदि  वह एक प्रकार से न खाए तो उसे अलग तरीके से बनाएं।|Hindi_F|other|6.652146
processed_hi_f_weather_02417.wav|एनल्स प्रणाली का प्रारंभ करने और उसे विकसित करने का श्रेय फ्रांसिसी इतिहासकारों को दिया जाता है ।|Hindi_F|other|8.000000
processed_hi_f_health_02695.wav|कैंसर से जूझ रहीं सोनाली बेंद्रे ने पति गोल्डी बहल और बेटे रणवीर के संग न्यूयॉर्क में दिवाली मनाई |Hindi_F|other|8.042667
processed_hi_f_health_00497.wav|बठिंडा बठिंडा जिले के मलोट अबोहर रोड पर बुधवार देर रात हुए सडक़ हादसे में तीन सैनिकों की मौत हो गई|Hindi_F|other|9.792000
processed_hi_f_other_01539.wav|बताया जा रहा है कि किसी पुरानी  रंजिश के मामले को लेकर झँगलू यादव ने हाईकोर्ट में याचिका लगाई है।|Hindi_F|other|7.600000
processed_hi_f_finance_01718.wav|यह भी बताया जाए श्रीमान, कि सरकार और वित्तीय संस्थानों ने अब तक किसकी कितनी रकम राइट ऑफ कर दी है?|Hindi_F|other|8.938667
processed_hi_f_health_02728.wav|कंपनी से जुड़े सोर्सेज की माने तो ये घोषणा खुद विप्रो के सीईओ टीके कुरियन ने फ्रैंकफर्ट में की है|Hindi_F|other|8.992000
processed_hi_f_education_02823.wav|साथ ही उनकी पढ़ाई के साथ साथ उनका कौशल विकास भी करें ताकि बच्चों में अच्छें संस्कार पैदा हो सकें।|Hindi_F|other|8.277542
processed_hi_f_education_02183.wav|इसके अलावा मुरैना के जौरा में सिपाही भर्ती परीक्षा के कुछ संदिग्धों की तलाश में छापे मारे गए हैं।|Hindi_F|other|9.101854
processed_hi_f_other_00201.wav|इस दौरान उन्होंने ब्रोकहाउस संग मिलकर न्यूट्रॉन स्कैटरिंग पर लगभग उत्कृष्ट शोध पत्र तैयार किए थे।|Hindi_F|other|9.450667
processed_hi_f_general_00774.wav|जर्मनी में नात्सी और सोवियत संघ में साम्यवादी समाज बनाने में वहाँ की शिक्षा की भूमिका प्रमुख रही।|Hindi_F|other|8.224000
processed_hi_f_books_03020.wav|यह पत्थर जैसा कठोर और काले रंग का होता है। खाना पकाने हेतु उपयोग आने वाले ईंधनों में कोयला एक है।|Hindi_F|other|9.344000
processed_hi_f_books_05194.wav|मथुरा तेल परिष्करणी से उत्सर्जित काजल कण जैसे निलंबित कणों का संगमरमर को पीला करने में योगदान है।|Hindi_F|other|8.330667
processed_hi_f_general_01516.wav|उसके जूते भी नक्क़ाशीदार हैं तथा उसके वस्त्र कस्तूरी रंग से रंगे हुए हैं जिनमें सोने का बॉर्डर है।|Hindi_F|other|8.200000
processed_hi_f_health_00127.wav|उद्योग विभाग का प्रिंसिपल सेक्रेटरी होने के नाते मैं आंध्रप्रदेश खनिज विकास निगम का चेयरमैन भी था |Hindi_F|other|7.600000
processed_hi_f_politics_03789.wav|पीएमके संस्थापक एस रामदास ने कहा कि चेन्नई, कांचीपुरम जिलों में बच्चे लगातार डेंगू से मर रहे हैं।|Hindi_F|other|10.058667
processed_hi_f_politics_00853.wav|कार्यक्रम के दौरान मुख्यमंत्री अखिलेश यादव तथा सांसद डिम्पल यादव को स्मृति चिन्ह् भी भेंट किए गए।|Hindi_F|other|8.600000
processed_hi_f_politics_04268.wav|विकास ने थाईलैंड के सेलम आर्दी को शुरुआती दौर में हराकर प्री क्वार्टर फायनल में स्थान पक्का किया।|Hindi_F|other|9.173333
processed_hi_f_weather_02438.wav|भारत में ऐतिहासिक स्वरूप का सब से प्राचीन लिखित साहित्य उकेरे हुए लेखों के रूप में पाया जाता है ।|Hindi_F|other|7.872000
processed_hi_f_books_08668.wav|अपनी सत्ता का दावा करने के लिए दोनों ही कुछ आचारों पर बल देते थे जैसे झुक कर प्रणाम और कदम चूमना।|Hindi_F|other|8.100000
processed_hi_f_politics_04275.wav|इस बात से नाराज पंचम सीधे एमपी के देवास स्थित अपने ससुराल आ पहुंचा और ससुर के साथ जमकर विवाद किया|Hindi_F|other|8.842667
processed_hi_f_other_01862.wav|डॉक्टरों ने आशंका जताई कि महिला ने शायद सल्फ्यूरिक एसिड पिया है।|Hindi_F|other|5.800000
processed_hi_f_general_00684.wav|इसकी श्रेष्ठता पात्रों के वाक्चातुर्य और अभिनय कला पर निर्भर है।|Hindi_F|other|5.962667
processed_hi_f_politics_03250.wav|दिसंबर को उन्होंने राजमहल और महगामा में अपनी पार्टी व गठबंधन के कैडर में जान फूँकने का काम किया।|Hindi_F|other|9.100000
processed_hi_f_books_02554.wav|इससे खरपतवार पौधे सूख कर मर जाते हैं और मिट्टी में मिल जाते हैं।|Hindi_F|other|4.896000
processed_hi_f_weather_00422.wav|बता दें कि रिपोर्ट में कई शहर और कस्बों को गंभीर और बेहद गंभीर भूकपींय क्षेत्रों में रखा गया है।|Hindi_F|other|9.344000
processed_hi_f_health_02401.wav|देश स्वच्छता के नक्शे पर कितना स्वच्छ हो सका यह सवाल अपनी जगह है|Hindi_F|other|6.037333
processed_hi_f_finance_00685.wav|अष्टांग आसन मुद्रा में टेबल मुद्रा, श्वान मुद्रा और सर्प मुद्रा के आसनों का अभ्यास किया जाता है।|Hindi_F|other|7.998896
processed_hi_f_books_01989.wav|स्वभाव से उन्हें यह निश्छल वीरता मिली है जो अपने बचाव के प्रयत्न को भी कायरता की संज्ञा देती है।|Hindi_F|other|8.200000
processed_hi_f_books_08886.wav|अमर-नायक प्रणाली विजयनगर साम्राज्य की एक प्रमुख राजनीतिक खोज थी।|Hindi_F|other|5.300000
processed_hi_f_books_05033.wav|अतः यह वहीं दिखाई देता है जहाँ वृक्षों अथवा भवनों द्वारा क्षितिज को देखने में कोई बाधा नहीं आती।|Hindi_F|other|8.053333
processed_hi_f_general_01316.wav|वेल्नादल एक नृत्य होता था जिसमे पुजारी शिव की पूजा करते हुए और नाचते हुए अपने आप में खो जाता था।|Hindi_F|other|8.949333
processed_hi_f_weather_00260.wav|कुछ हफ्ते बाद बारिश का मौसम खत्म हो गया और जमींदार गाँव में आया।|Hindi_F|other|5.696000
processed_hi_f_general_00830.wav|ट्विंकल सामाजिक मसलों और सोशल मीडिया पर भी काफी सक्रिय रहती हैं।|Hindi_F|other|5.152000
processed_hi_f_health_00735.wav|या शायद पिता की एक परायी और गैर ताल्लुक जिंदगी गुजारने के कारण उसके मन में हमदर्दी पैदा हो गई थी|Hindi_F|other|8.298667
processed_hi_f_politics_00791.wav|राणे के अलावा कांग्रेस विधायक दयानंद स्पोट और फ्रांसिस के भी भाजपा में शामिल होने की संभावना है।|Hindi_F|other|8.960000
processed_hi_f_finance_00753.wav|आवश्कता के हिसाब से हम भविष्य में और निवेश पर विचार कर सकते हैं।|Hindi_F|other|5.500000
processed_hi_f_books_06893.wav|इसके बारे में जब आप बड़ी कक्षा में जाएँगे तो ज्ञान प्राप्त होगा।|Hindi_F|other|4.700000
processed_hi_f_books_06390.wav|जननिक अंग भी अक्सर इस रोग से प्रभावित हो जाते हैं और इसकी वजह से बड़ी भारी विरूपताएँ आ जाती हैं।|Hindi_F|other|7.829333
processed_hi_f_health_00674.wav|मगर, उनकी मां ने उनका साथ दिया और उन्हें डांस क्लास ज्वॉइन करवाई, जिससे कृति की जिंदगी ही बदल गई|Hindi_F|other|8.714667
processed_hi_f_politics_00313.wav|स्निग्धा साहा कलकत्ता यूनिवर्सिटी के दीनबंधु कॉलेज में तृणमूल कांग्रेस छात्र संघ की महासचिव हैं।|Hindi_F|other|8.277333
processed_hi_f_politics_01003.wav|इस बार बोर्ड ने कोर्सो को पूरा करने के लिए मासिक विभाजन किया है।|Hindi_F|other|5.450667
processed_hi_f_finance_00609.wav|गुड्डु ने बताया कि जब उसके खाते से पैसे निकले तो वो तुरंत अपने बैंक गया पैसे निकलने की वजह पूछी।|Hindi_F|other|9.995812
processed_hi_f_finance_01410.wav|पहली अक्तूबर से कम ब्याज पर बैंकों द्वारा लोन प्रदान किए जाएंगे।|Hindi_F|other|5.746562
processed_hi_f_general_00443.wav|अन्य वार्डों की अपेक्षा इन नए वार्डों की जनसंख्या लगभग बराबर है।|Hindi_F|other|5.269333
processed_hi_f_weather_00513.wav|और अब फिर से वो गर्मी को इस पूल में एन्जॉय करती दिखाई दे रही हैं|Hindi_F|other|6.560000
processed_hi_f_health_02325.wav|लेकिन जो बात सांख्यिकी में नहीं दिख रही, वह बात दोनों पार्टियों के नेताओं के दिमाग में चल रही थी|Hindi_F|other|7.530667
processed_hi_f_general_00035.wav|अरविंद केजरीवाल के द्वारा ठुल्ला शब्द इस्तेमाल करने के बाद ये शब्द ट्विटर, फेसबुक से लेकर व्हॉट्सएप पर चर्चा का विषय बन गया है ।|Hindi_F|other|10.154667
processed_hi_f_weather_03182.wav|मुगलों की सेवा में रत छत्रसाल जब शिवाजी महाराज से मिला तब उन्होंने उसे बुंदेलखंड में स्वतंत्र राज्य निर्माण करने की प्रेरणा दी । |Hindi_F|other|10.069333
processed_hi_f_general_02760.wav|भारत की स्वतंत्रता प्राप्ति के प्रभाव से हिंदीकाव्य में भी स्वच्छंद अतुकांत छंदों का प्रचलन हुआ।|Hindi_F|other|9.056000
processed_hi_f_books_00823.wav|अरावली पर्वत के पूर्व की ओर का भाग गंगा नदी का मैदानी प्रदेश है।|Hindi_F|other|5.045333
processed_hi_f_health_01743.wav|दुष्मंता चमीरा बाएं टखने में चोट के कारण अब वह भी बाहर हो गए हैं|Hindi_F|other|6.144000
processed_hi_f_books_05801.wav|जो जीवाणु उन विषाणुओं से संक्रमित थे जिनमें विकिरण सक्रिय प्रोटीन था, वे विकिरण सक्रिय नहीं हुए।|Hindi_F|other|9.120000
processed_hi_f_education_01857.wav|चेन्नई में जन्मे पार्थिव ने इंग्लैंड के सिल्वरस्टोन रेसिंग स्कूल से स्नातक की परीक्षा पास की है।|Hindi_F|other|7.743479
processed_hi_f_weather_01507.wav|उत्तराखंड के चमोली जिले में गोविंदघाट इलाके में भारी अतिवृष्टी और बादल फटने की घटना सामने आई है।|Hindi_F|other|9.300000
processed_hi_f_finance_01677.wav|यह एक सत्यता है कि अँग्रेज़ी भाषी दो विभिन्न देशों के व्यक्तियों का उच्चारण एक दूसरे से अलग होगा।|Hindi_F|other|7.690667
processed_hi_f_finance_01558.wav|किस वंश के शासकों ने ब्राह्मणों और बौद्ध भिक्षुओं को कर मुक्त ग्राम देने की प्रथा प्रारंभ की थी?|Hindi_F|other|8.700000
processed_hi_f_books_06405.wav|जीव विज्ञान में हुई प्रगति से हमें अनेक संक्रामक रोगों से निबटने के लिए कारगर हथियार मिल गए हैं।|Hindi_F|other|7.573333
processed_hi_f_books_04243.wav|यह रासायनिक अभिक्रिया उपयोग किए जाने वाले विलयन तथा इलेक्ट्रोडों पर निर्भर करती है। ये विद्युत धारा के कुछ रासायनिक प्रभाव हैं।|Hindi_F|other|10.000000
processed_hi_f_weather_03180.wav|इस मूल्य का उद्देश्य किसी अन्य सत्ता के प्रभुत्व काे स्वीकार न करते हुए अपना स्वतंत्र और प्रभुता संपन्न अस्तित्व बनाए रखना है । |Hindi_F|other|9.397333
processed_hi_f_education_00948.wav|मृतक के शव को अपने कब्जें में ले लिया और पोस्टमार्टम के लिए कल्पना चावला मेडिकल कॉलेज भेज दिया।|Hindi_F|other|7.569333
processed_hi_f_books_01813.wav|निर्मिती से लेकर आज तक लगातार विविध प्रक्रियाएँ पृथ्वी के गर्भ में और अपने आसपास होती रहती हैं।|Hindi_F|other|7.594667
processed_hi_f_other_05317.wav|ऊंचे पदों पर बैठे इन विद्वानों ने कुछ प्रतिभावान शिष्य छांटे, जो इनके लिए शोध और लेखन करने लगे।|Hindi_F|other|8.576000
processed_hi_f_health_00353.wav|जैंक लंडन शराबी था और उसकी खुद की जिंदगी की हकीकत उसके किताबों में लिखी आदर्शों से कोसों दूर थी|Hindi_F|other|9.504000
processed_hi_f_books_07464.wav|प्रत्येक जीवोम के अंदर ही क्षेत्रीय और स्थलीय विभिन्नताओं के कारण आवासों में व्यापक विविधता है।|Hindi_F|other|7.600000
processed_hi_f_weather_01131.wav|अमेरिका की नेशनल वेदर सर्विस की ओर से कोलोराडो और डकोटास में बर्फीले तूफान की चेतावनी दी गई है।|Hindi_F|other|8.704000
processed_hi_f_agri_00504.wav|लेकिन बादाम खाने को लेकर हमेशा ही यह कन्फ्यूजन रहता है कि बादाम को भिगोकर खाया जाए या फिर सूखा।|Hindi_F|other|8.393646
processed_hi_f_weather_02558.wav|साथ ही; स्त्रियों द्वारा लिखे गए साहित्य का अनुसंधान अथवा शोधकार्य और संकलन करना भी आवश्यक था ।|Hindi_F|other|7.360000
processed_hi_f_health_00932.wav|पंकज का कहना है, बाहर से देखने पर तो इफ्तिखार की चोट का पता नहीं चल रहा और वो ठीक ही लग रहे हैं|Hindi_F|other|8.900000
processed_hi_f_health_01505.wav|इस्तेमाल होने वाले इंस्ट्रुमेंट अगर ठीक ढंग से साफ नहीं होगे, तो आपको जानलेवा बीमारी हो सकती है|Hindi_F|other|7.328000
processed_hi_f_books_01227.wav|भारत में इलेक्ट्रॉनिक माध्यमों की प्रगति के कारण दूरसंचार उद्‌योग वृद्‌धिमान क्षेत्र बन गया है।|Hindi_F|other|7.360000
processed_hi_f_general_00635.wav|वैदिक ॠचाओं की तरह लोक संगीत या लोकगीत अत्यंत प्राचीन एवं मानवीय संवेदनाओं के सहजतम उद्गार हैं।|Hindi_F|other|8.373333
processed_hi_f_weather_01552.wav|लिहाजा गुरुवार को मौसम के खुलते ही उनके हाथों से बने फर्नीचर के लिए खरीददार मिलना शुरू हुए हैं।|Hindi_F|other|7.744000
processed_hi_f_other_01184.wav|इसी सिलसिले में रिपब्लिकन राष्ट्रपति ट्रंप ने फ्लॊरिडा में समर्थकों की एक रैली को संबोधित किया।|Hindi_F|other|6.944000
processed_hi_f_politics_04199.wav|उन्होंने कहा संविधान सबको समानता प्रदान करता है और सभी को स्वतन्त्र अभिव्यक्ति का मौका देता है।|Hindi_F|other|7.765333
processed_hi_f_politics_04189.wav|डॉक्टर बताते हैं कि पटाखों से निकलने वाली ज़हरीली गैसों का इंसानों पर भी बहुत कुप्रभाव पड़ा है।|Hindi_F|other|7.637333
processed_hi_f_general_00273.wav|द्रौपदी के चीरहरण के समय धार्मिक श्रेष्ठजनों का अधर्म के सम्मुख लज्जाजनक समर्पण इसका प्रमाण है।|Hindi_F|other|8.138667
processed_hi_f_books_00822.wav|यह भाग अधिकांश रूप से निचला व समतल है। उत्तर भारतीय मैदानों को दो विभागों में बाँटा जा सकता है।|Hindi_F|other|8.042667
processed_hi_f_agri_00424.wav|कपास की बेहतर किस्म और पैदावार के लिए वे मिस्र गए क्योंकि इजिप्शियन कॉटन दुनियाभर में मशहूर है।|Hindi_F|other|8.600000
processed_hi_f_agri_00511.wav|कृषि एवं राज्य के किसान की बेहतरी के लिये वैज्ञानिक सोच वाली दीर्घकालीन नीतियों की आवश्यकता है।|Hindi_F|other|7.604167
processed_hi_f_books_08718.wav|किंतु कबीर के पद, गुरु और सतगुरु संबोधन का इस्तेमाल किसी विशेष व्यक्ति के संदर्भ में नहीं करते।|Hindi_F|other|6.741333
processed_hi_f_finance_01523.wav|उचित तो ये होगा की आप अपने मीटर की जाँच हर बार करें जब आप एक नया परीक्षण स्ट्रिप्स बॉक्स खोलें।|Hindi_F|other|8.554667
processed_hi_f_general_02571.wav|अमेरिका में हुई एक रिसर्च में पाया गया कि संगीत सुनते वक्त हमारी धड़कने काफी स्मूथ हो जाती हैं।|Hindi_F|other|6.954667
processed_hi_f_agri_01148.wav|दूध और लहसुन में कूलिंग इफेक्ट होता है जो नींद ना आने के लिए एक बेहतर उपचार की तरह काम करता है।|Hindi_F|other|7.500000
processed_hi_f_health_02419.wav|श्री नेगी ने बताया कि उपरोक्त तीन लड़कों ने बताया है कि रजत की पौंग डैम में डूबने से मौत हुई थी|Hindi_F|other|8.064000
processed_hi_f_general_01647.wav|ध्वनि के एकदम बंद होने के पूर्व अस्पष्ट ध्वनि के समय पारदयंत्र के पाठ्यांक को देख लिया जाता है।|Hindi_F|other|8.533333
processed_hi_f_education_01482.wav|बताते हैं कि इस प्रकार के सिक्कों को लेकर पहले भी करोड़ों की ठगी के मामले प्रकाश में आ चुके हैं।|Hindi_F|other|7.700000
processed_hi_f_agri_00930.wav|चंदन में एंटीसेप्टीक गुण होते हैं इसलिए इसका इस्तेमाल करने से सूजन को कम करने में मदद मिलती है।|Hindi_F|other|7.906021
processed_hi_f_education_02708.wav|इसी वजह से उन्हें ज्ञान की गुत्थियों को सुलझाने वाला और विज्ञान का ध्वज फहराने वाला कहा गया है।|Hindi_F|other|8.289146
processed_hi_f_finance_01255.wav|अक्सर क्रेडिट कार्ड का कारोबार करने वाले बैंकों का सारा रिकॉर्ड और सिस्टम सेंट्रलाइज़्ड होता है।|Hindi_F|other|6.954000
processed_hi_f_books_03124.wav|जलवाष्प, ज्वलनशील पदार्थ को घेर लेता है जिससे वायु की आपूर्ति बंद हो जाती है और आग बुझ जाती है।|Hindi_F|other|8.106667
processed_hi_f_books_04811.wav|इसके पश्चात पोटैशियम परमैंगनेट का मिलाना जारी रखने पर उसका उपयोग न होने के कारण वह बचा रहता है।|Hindi_F|other|9.472000
processed_hi_f_education_02664.wav|इसी दौर में ललित शर्मा, सुदर्शन तथा प्रवेश मौंटी ने भी राष्ट्रीय प्रशिक्षण शिविरों में जगह पाई।|Hindi_F|other|7.871187
processed_hi_f_education_02768.wav|छलनी की ढ़लान को नटबोल्टों की मदद से ठीक प्रकार व्यवस्थित करें।|Hindi_F|other|5.734958
processed_hi_f_books_05232.wav|ये वैकल्पिक ईंधन सौर ऊर्जा, जल ऊर्जा तथा पवन ऊर्जा हो सकते हैं।|Hindi_F|other|5.800000
processed_hi_f_finance_02038.wav|वे अपने पूर्वजों की कब्रों पर जाते हैं और दान इत्यादि देते हैं।|Hindi_F|other|4.778667
processed_hi_f_education_02606.wav|इस तरह भाई तारू सिंह जी सिक्खों की हर प्रकार से सहायता करते थे।|Hindi_F|other|6.000000
processed_hi_f_education_00638.wav|गौरतलब है कि इस वर्ष बोर्ड परीक्षा भी मार्च से शुरू हो रही हैं।|Hindi_F|other|5.978771
processed_hi_f_agri_02209.wav|सोयाबीन में अंकुरण क्षमता अन्य धान्यों की तुलना में कम होती है।|Hindi_F|other|5.839437
processed_hi_f_books_04897.wav|सौर मंडल के अन्य कुछ ग्रहों को एक से अधिक प्राकृतिक उपग्रह हैं।|Hindi_F|other|6.200000
processed_hi_f_other_00967.wav|केजरीवाल के बयान पर बीजेपी और जेडीयू ने तीख़ी प्रतिक्रिया दी है।|Hindi_F|other|5.610667
processed_hi_f_other_02081.wav|मुकदमा पटना की अदालत में चला जिसमें खड्गविलास प्रेस की जीत हुई।|Hindi_F|other|6.261333
processed_hi_f_general_02706.wav|इसे बायो प्लाज्मा कहते हैं, लेकिन यह वास्तव में प्राण ऊर्जा है।|Hindi_F|other|5.568000
processed_hi_f_health_02787.wav|उन्होंने नई खनिज नीति के प्रारूप को सैद‌्धांतिक स्वीकृृति भी दी|Hindi_F|other|5.184000
processed_hi_f_agri_02208.wav|सरस्वती नगर, रादौर में किसान विशेष तौर पर आलू की फसल लगाते हैं।|Hindi_F|other|6.001979
processed_hi_f_other_00350.wav|एथेंस के डेल्फों देवी के मंदिर में हजारों श्रद्धालु इकट्ठे हुए।|Hindi_F|other|6.100000
processed_hi_f_politics_03435.wav|मधेश को अपना इतिहास खोजना होगा कि उसके पूर्खों की औकात क्या थी।|Hindi_F|other|5.866667
processed_hi_f_health_01430.wav|सिद्धु ने कहा कि यह धन तो जनता का ही है जिसका दुरूपयोग किया गया|Hindi_F|other|6.005333
processed_hi_f_weather_03314.wav|उनके द्वारा प्रयुक्त यह विशेषण पूर्णतः सटीक और यथार्थ लगता है ।|Hindi_F|other|6.250667
processed_hi_f_books_08734.wav|बाबा गुरु नानक ने अपने अनुयायियों को एक समुदाय में संगठित किया।|Hindi_F|other|5.941333
processed_hi_f_education_00703.wav|उन्होंने कहा कि किसी प्रकार की भी लापरवाही को बख्शा नहीं जाएगा।|Hindi_F|other|5.061583
processed_hi_f_general_01576.wav|टेनिस एल्बो ने स्वयं को  कुछ समय के लिए क्रिकेट से दूर कर लिया।|Hindi_F|other|5.557333
processed_hi_f_general_02762.wav|भारत में कॉमिक्सें सिर्फ बच्चों के मनोरंजन का माध्यम नहीं रहीं।|Hindi_F|other|5.322667
processed_hi_f_weather_02449.wav|इतिहास का लेखन किस प्रकार वैज्ञानिक पद्धति से किया जा सकता है;।|Hindi_F|other|5.400000
processed_hi_f_weather_02965.wav|युद्ध में वीरता का प्रदर्शन करने वाले सैनिकों को पुरस्कार दिए ।|Hindi_F|other|4.100000
processed_hi_f_other_01113.wav|उन्होंने बताया कि उनका परिवार कई पुश्तों से मंदिर में आ रहा है।|Hindi_F|other|4.906667
processed_hi_f_health_00833.wav|झुग्गियां ढहाने के अभियान में एक नवजात बच्ची की भी मौत हो गई थी|Hindi_F|other|5.077333
processed_hi_f_books_04771.wav|मुक्त श्रृंखला यह सरल श्रृंखला या शाखित श्रृंखला हो सकती है। बंद श्रृंखला अर्थात वलयाकार रचना।|Hindi_F|other|10.005333
processed_hi_f_general_00405.wav|टूर्नामेंट के पांच वर्गो में से कम से कम चार वर्गो में भारत को पदक मिलने की उम्मीद बनी हुई है।|Hindi_F|other|8.000000
processed_hi_f_health_00895.wav|उन सबको लगता था कि अगर वो एएमयू के बजाय कहीं और पढीं होती तो जिंदगी में ज्यादा बेहतर किया होता|Hindi_F|other|8.032000
processed_hi_f_weather_03284.wav|उन्होंने अपने और अपने पुत्र के प्राणों की परवाह न करते हुए मराठों के छत्रपति को सुरक्षित रखा । |Hindi_F|other|7.349333
processed_hi_f_books_04763.wav|हम कह सकते हैं कि संपूर्ण सजीव सृष्टी कार्बन यौगिकों से बनी है। अपना शरीर भी कार्बन से बना है।|Hindi_F|other|8.000000
processed_hi_f_books_05091.wav|वायुमण्डलीय घर्षण के कारण ये तप्त होकर जल उठते हैं और चमक के साथ शीघ्र ही वाष्पित हो जाते हैं।|Hindi_F|other|8.600000
processed_hi_f_other_05004.wav|कंपनी इस मामले में फॉम्र्युलेशन में बदलाव लाएगी और ज्यादा प्रीमियम पैकेजिंग का इस्तेमाल करेगी।|Hindi_F|other|6.485333
processed_hi_f_other_01500.wav|गौरतलब है कि हिमाचल टीम के साथ एशियन गेम्ज में भाग ले चुकी सुषमलता शर्मा बतौर मैनेजर शामिल थी।|Hindi_F|other|8.458667
processed_hi_f_general_02166.wav|एक कथित चोर की पिटाई होती है और इनकी तख्तियाँ गले में लटक जाती है, भारत लिंचिस्तान हो जाता है।|Hindi_F|other|8.533333
processed_hi_f_politics_01334.wav|देसी घी आई प्रेशर को कंट्रोल करता है व यह ग्लूकोमा के मरीजों के लिए भी बहुत ज्यादा लाभकारी है।|Hindi_F|other|7.765333
processed_hi_f_health_00316.wav|साथ ही अदालत के सामने दलील रखेंगे कि इस फैक्ट्री पर आश्रित , लोगों की जिंदगी पर विचार किया जाए|Hindi_F|other|7.700000
processed_hi_f_health_00347.wav|इससे गला तो साफ होगा ही, साँस की दुर्गंध भी दूर हो जाएगी और मसूढ़ों की बीमारी से भी राहत मिलेगी|Hindi_F|other|7.498667
processed_hi_f_books_02851.wav|चित्र में थर्मोप्लास्टिक और थर्मोसेटिंग प्लास्टिक के विभिन्न उपयोगों को प्रदर्शित किया गया है।|Hindi_F|other|6.080000
processed_hi_f_other_00643.wav|श्रीनगर स्थित कोर के मुख्यालय में शहीद पुष्पेन्द्र कुमार के पार्थिव शरीर को श्रद्धांजलि दी गई।|Hindi_F|other|6.816000
processed_hi_f_finance_01547.wav|यदि ऋण लेकर रकम का वास्तविक निवेश किया जाए और रिसाव न हो तो यह फॉर्मूला सीधेसीधे सही बैठता है।|Hindi_F|other|9.216000
processed_hi_f_other_04910.wav|ऊपर से, इस समझौते से रैनबैक्सी की जेनरिक लिप्टॉर अब कम से कम साल भर की देरी से लॉन्च हो पाएगी।|Hindi_F|other|8.608000
processed_hi_f_weather_02007.wav|उन्होंने कहा, 'हमें उम्मीद है कि त्योहारी मौसम के दौरान बिक्री में दोहरे अंकों की वृद्धि होगी।|Hindi_F|other|7.360000
processed_hi_f_books_04287.wav|विद्युतलेपन कारखानों में उपयोग किए जा चुके विलयनों का निपटारा किया जाना भी एक मुख्य समस्या है।|Hindi_F|other|8.128000
processed_hi_f_other_00064.wav|हमने दैनिक भास्कर पर हिंदी स्लोगन की माँग को देखते हुए दैनिक भास्कर पर हिंदी स्लोगन लिखें हैं।|Hindi_F|other|8.181333
processed_hi_f_other_05309.wav|आप जैसे ही रिमूव ऑप्शन पर  क्लिक करेंगे आपकी स्क्रीन में रिक्वेस्ट सेंड होने का एक मैसेज आएगा।|Hindi_F|other|8.416000
processed_hi_f_education_02786.wav|कार्र्यक्रम में श्री सिंधिया ने कहा कि आज मैं जो कुछ भी हूं वह शिक्षकों के ज्ञान की बदौलत हूं।|Hindi_F|other|7.800000
processed_hi_f_health_01357.wav|अपनी इस फिल्म के बारे में डायरेक्टर अनिल शर्मा ने कहा, जीनियस दो प्रतिभाशाली दिमाग की कहानी है|Hindi_F|other|7.349333
processed_hi_f_politics_03999.wav|जबकि उसकी चिर प्रतिद्धंदी समाजवादी पार्टी स्वयं को मुस्लिमों के मत का असली हकदार समझती रही है।|Hindi_F|other|8.874667
processed_hi_f_education_00890.wav|वह लौंडी इशारा पाते ही उठी और उसी जगह आले पर से एक बोतल उठा लाई जिसमें किसी प्रकार का अर्क था।|Hindi_F|other|10.100000
processed_hi_f_other_02317.wav|डॉक्टरों का कहना है कि रिश्ते में खूबसूरत पलों को वापस पाने में हायम्नोप्लास्टी काफी कारगर है।|Hindi_F|other|7.466667
processed_hi_f_education_01497.wav|जागृति ने गाजियाबाद के संतोष मेडिकल कॉलेज से डेंटल सर्जरी का कोर्स किया, जिसमें वह टॉपर भी थी।|Hindi_F|other|7.604167
processed_hi_f_politics_00501.wav|टीचर के तौर पर सुष्मिता इतनी ग्लैमरस लगी कि उनकी खूबसूरती पर शाहरुख सहित सभी दर्शक कायल हो गए।|Hindi_F|other|8.810667
processed_hi_f_books_05286.wav|वह पहेली से कहता है कि उसने जो जल पिया था वह देखने में स्वच्छ था तथा उसमें कोई गंध भी नहीं थी, परन्तु फिर भी वह बीमार हो गया।|Hindi_F|other|10.080000
processed_hi_f_weather_02593.wav|पेशवाओं के सिक्कों पर अरबी अथवा फारसी भाषा का उपयोग किया जाता था। इससे उस कालखंड में चलने वाले भाषा व्यवहार का ज्ञान होता है।|Hindi_F|other|10.000000
processed_hi_f_agri_02065.wav|रसमलाई एक लोकप्रिय बंगाली मिठाई है जिसमे मुलायम और स्पंजी पनीर की टिक्की केसर के स्वाद वाली मलाईदार दूध की रबड़ी में होती है।|Hindi_F|other|10.193188
processed_hi_f_books_00616.wav|उसका लाभ प्राप्त करने के लिए अनगिनत लोग भारत में आते हैं। योग शिक्षा और आयुर्वेदिक उपचार हेतु विदेशी पर्यटक भारत में आते हैं।|Hindi_F|other|9.100000
processed_hi_f_books_08049.wav|हालाँकि उसका यात्रा-कार्यक्रम स्पष्ट नहीं है फिर भी प्रतीत होता है कि उसने पंजाब और उत्तर भारत के कइ हिस्सों की यात्रा की थी।|Hindi_F|other|10.176000
processed_hi_f_weather_02853.wav|उन्होंने संस्कृत ग्रंथ भागवत में उल्लिखित भक्ति का अर्थ मराठी में स्पष्ट किया । उनके अभंगों में अपनापन का भाव पाया जाता है ।|Hindi_F|other|9.500000
processed_hi_f_weather_01685.wav|कन्याओं को गर्भ में कत्ल करने की शैतानी सोच को बदलने के लिए बिगड़ चुके वातावरण को बदलना होगा।|Hindi_F|other|8.704000
processed_hi_f_agri_00653.wav|इसके अतिरिक्त यहां के लोग शतरमुर्ग़ भी पालते हैं जो यहां के पशुपालन का दूसरा भाग समझा जाता है।|Hindi_F|other|8.393646
processed_hi_f_books_07279.wav|इन प्रक्रमों में पृथक्करण व शोधन सम्मिलित है और इसे सामूहिक रूप से अनुप्रवाह संसाधन कहते हैं।|Hindi_F|other|7.605333
processed_hi_f_health_02474.wav|ऐसा आरोप है कि प्राइवेट स्पांसरों ने काले धन की मदद से इस टूर्नामेंट को आर्थिक मदद पहुंचाई है|Hindi_F|other|7.600000
processed_hi_f_politics_01939.wav|वहीं, विधायक गगन भगत ने वायरल हो रही तस्वीरों को गलत बताया है।|Hindi_F|other|5.834667
processed_hi_f_books_01118.wav|चावल और मकई प्रमुख खाद्य फसलें हैं। मकई की फसल मुख्य रूप से देश के मध्य भाग में उगाई जाती है।|Hindi_F|other|8.192000
processed_hi_f_weather_02922.wav|वे शिवाजी महाराज को उत्तम शिक्षा देने के प्रति जागरूक भी थीं ।|Hindi_F|other|4.917333
processed_hi_f_education_01192.wav|लेकिन फिलहाल सियालदेह फुट ओवर ब्रिज की मरम्म्त को लेकर किसी प्रकार का कार्य शुरू नहीं हुआ है।|Hindi_F|other|8.672271
processed_hi_f_finance_01077.wav|अगर कंपनी खुद को दिवालिया घोषित करती है तो उसकी पूरी प्रॉपर्टी को अटैच कर उसे तुंरत बेचा जाए।|Hindi_F|other|8.900000
processed_hi_f_education_00783.wav|लेकिन प्राधिकरण को नर्सिंग होम को छोड़ अन्य व्यावसायिक उपयोग के प्लॉट क्यों नहीं दिखाई दे रहे?|Hindi_F|other|7.871187
processed_hi_f_books_02571.wav|स्वर्णिम दानों से भरी खड़ी फसल किसानों के दय में उल्लास एवं अच्छे समय का भाव संचारित करती है।|Hindi_F|other|8.700000
processed_hi_f_finance_01752.wav|इसके अलावा, फ्लॉप फिल्मों की बात करें तो वे भी अपनी लागत से कई गुना ज़्यादा कमाई कर लेती हैं।|Hindi_F|other|7.349333
processed_hi_f_books_04908.wav|उनके कार्यके अनुसार उनका वर्गीकरण निम्न प्रकार से किया गया है।|Hindi_F|other|5.429333
processed_hi_f_finance_02028.wav|इससे एक बात सुनिश्ति हो जाती है कि यह निवेश एक लंबी अवधि के निवेश के रूप में स्थापित होता है।|Hindi_F|other|7.800000
processed_hi_f_books_07686.wav|परभक्षण के प्रभाव को कम करने के लिए शिकारी जातियों ने विभिन्न रक्षा विधियाँ विकसित कर ली हैं।|Hindi_F|other|7.317333
processed_hi_f_health_01581.wav|सितंबर को मुख्त्यार के बेटे की बाइक एक्सीडेंट में मौत हो गई थी|Hindi_F|other|4.640000
processed_hi_f_books_01528.wav|जिस खाद्यपदार्थ में तेल और घी का उपयोग करते हैं उसमें आक्सीकारक अवरोधक का उपयोग किया जाता है।|Hindi_F|other|8.032000
processed_hi_f_education_02147.wav|कोहली ने पहले प्रदीप और बाद में कौशल की गेंद पर एक्स्ट्रा कवर पर चौका जड़कर टेस्ट शतक बनाया ।|Hindi_F|other|8.200000
processed_hi_f_books_02604.wav|आपके विचार में क्या इस विधि से जल की बचत होती है। बीज में होने वाले परिवर्तन का अवलोकन कीजिए।|Hindi_F|other|7.328000
processed_hi_f_other_00933.wav|आयुष्मान खुराना की फिल्म् ड्रीम गर्ल के साथ ऐसा ही कुछ हुआ है।|Hindi_F|other|5.000000
processed_hi_f_books_07301.wav|उन्नत जीवों जैसे-सूक्ष्मजीवों या शुद्ध एंजाइम के रूप में सर्वोत्तम उत्प्रेरक का निर्माण करना।|Hindi_F|other|7.872000
processed_hi_f_books_08400.wav|किंतु इन असंगतियों के बावजूद वेदों को प्रामाणिक माना जाता रहा।|Hindi_F|other|5.200000
processed_hi_f_other_02386.wav|एडवोकेट समदीश ने बताया कि रोहित शर्मा ने मोहाली की कंज़्यूमर कोर्ट में यह पिटीशन दायर किया था।|Hindi_F|other|8.170667
processed_hi_f_education_02417.wav|नर्सो की बहाली के लिए सरकार ने पहल शुरू की है, लेकिन उसमें परीक्षा लेने की व्यवस्था की गई है।|Hindi_F|other|7.871187
processed_hi_f_other_02376.wav|रुद्रपुर के मिश्रौलिया में दुराचार का मामला प्रकाश में आया है।|Hindi_F|other|5.200000
processed_hi_f_books_08165.wav|इसके साथ ही, उसने यह दर्शाया कि इस्लाम में सभी लोगों को समान माना जाता था और उनमें भिन्नताएँ केवल धार्मिकता के पालन में थीं।|Hindi_F|other|10.100000
processed_hi_f_agri_00797.wav|इसमें पाएं जाने वाले गुण जख्मों को सुखाने में मददगार होते हैं।|Hindi_F|other|5.340208
processed_hi_f_books_02460.wav|यह जीव किसानों के मित्र हैं क्योंकि यह मिट्टी को और पलटकर पोला करते हैं तथा ह्यूमस बनाते हैं।|Hindi_F|other|8.266667
processed_hi_f_general_03052.wav|धर्म दीन प्राणियों का विलाप है बेरहम दुनिया का हृदय है और निष्प्राण परिस्थितियों का प्राण है।|Hindi_F|other|7.296000
processed_hi_f_books_06635.wav|इनसे अनेक सामाजिक समायोजन संबंधी समस्याएँ उत्पन्न हो जाती हैं।|Hindi_F|other|5.034667
processed_hi_f_books_02276.wav|अपनी सामर्थ्य और अपनी सीमाओं में से ही उसकी पगडंडी काटनी होगी।|Hindi_F|other|5.290667
processed_hi_f_health_00218.wav|हाल ही में हॉलीवुड के मशहूर स्टंटमैन स्कॉट कॉसग्रोव की मौत की खबर सुन अक्षय बहुत इमोशनल हो गए|Hindi_F|other|7.882667
processed_hi_f_books_06963.wav|लाइपेज का प्रयोग अपमार्जक संरूपण तथा धुलाई में कपड़ों से तेल के धब्बे हटाने में किया जाता है।|Hindi_F|other|7.600000
processed_hi_f_weather_00990.wav|इस मौके पर उन्होंने सुखबीर सिंह बादल को आने का न्योता दिया है।|Hindi_F|other|6.800000
processed_hi_f_health_01799.wav|इस महान क्रिकेटर की जिंदगी का सफर शायद हर मायने में ख़ास रहा है |Hindi_F|other|5.322667
processed_hi_f_other_02496.wav|निजी तौर पर मेरा अपना अनुभव है कि सलमान खान बेहद नेक इँसान है।|Hindi_F|other|5.994667
processed_hi_f_politics_01392.wav|सुपरस्टार रजनीकांत को भारतीय अंतर्राष्ट्रीय फिल्म महोत्सव के उद्घाटन समारोह में मुख्य अतिथि के रूप में आमंत्रित किया गया है।|Hindi_F|other|8.992000
processed_hi_f_books_02874.wav|इसके अतिरिक्त जब इस संश्लेषित पदार्थ को जलाया जाता है तो पूर्णतया जलने में लम्बा समय लेता है।|Hindi_F|other|7.872000
processed_hi_f_other_01707.wav|शिविर के दौरान एसडीएम उदयपुर कृष्ण चंद ने मानमूल्यों को अपने जीवन में विकसित करने पर बल दिया।|Hindi_F|other|9.920000
processed_hi_f_other_01401.wav|डियाना इडुल्जी ने भी ये मामला बीसीसीआई की लीगल सेल को भेजा है।|Hindi_F|other|6.200000
processed_hi_f_general_01743.wav|विश्व बैडमिंटन संघ बीडब्ल्युएफ खेल का अंतर्राष्ट्रीय स्तर पर मान्यता प्राप्त शासकीय निकाय है।|Hindi_F|other|7.000000
processed_hi_f_general_00686.wav|भारत में कुछ क्रिकेट खिलाड़ियों को हाल ही के दिनों में आवश्यकता से अधिक तवज्जो दी जाने लगी है।|Hindi_F|other|7.600000
processed_hi_f_weather_03324.wav|महारानी ताराबाई ने सात वर्ष संघर्ष किया और राज्य की रक्षा की । |Hindi_F|other|5.184000
processed_hi_f_books_01039.wav|इसके विपरीत पर्वतीय व पहाड़ी प्रदेशों शुष्क रेगिस्तानी प्रदेशों, और घने जंगलों में दुर्गमता के कारण सुविधाओं का अभाव होता है।|Hindi_F|other|9.973333
processed_hi_f_finance_01561.wav|सरकार द्वारा चलाए जा रहे कार्यक्रम से सभी धर्मो को फायदा होगा।|Hindi_F|other|4.900000
processed_hi_f_general_03105.wav|शिक्षा की विशिष्टता के आधार पर ही शिक्षा के व्यैक्तिक तथा सामाजिक उद्देश्यों का सर्जन हुआ है।|Hindi_F|other|7.690667
processed_hi_f_books_02431.wav|आप पढ़ चुके हैं कि सभी सजीवों को भोजन की आवश्यकता होती है। पौधे अपना भोजन स्वयं बना सकते हैं।|Hindi_F|other|7.573333
processed_hi_f_general_01454.wav|यह विशिष्ट प्रतिक्रिया वीडियो को कैप्चर करता है जो खेल मैचों या संगीत कार्यक्रमों के लाइव प्रसारण के साथ थोड़ा आसान होता है।|Hindi_F|other|10.026667
processed_hi_f_health_02409.wav|राज्यसभा सांसद रूपा गांगुली को ब्रेन टिश्यूज में खून के थक्के जमने के बाद कोलकाता के एक निजी अस्पताल में भर्ती कराया गया है|Hindi_F|other|9.700000
processed_hi_f_education_02650.wav|लेकिन बेंग्लुरु जाने वाली ट्रेन हम्पी एक्सप्रेस जिसमें हजारों बच्चे सवार थे और परीक्षा देने जा रहे थे, पांच घंटे लेट हो गई।|Hindi_F|other|10.053875
processed_hi_f_weather_02462.wav|इसके अतिरिक्त उनके द्वारा किए जाने वाले वर्णनों में सटीक काव्य छंद और सुंदर चित्रों का अंतर्भाव करने की प्रथा प्रारंभ हुई ।|Hindi_F|other|10.165333
processed_hi_f_education_01073.wav|अभिनंदन को डॉक्टरों ने चार हफ्तों की मेडिकल लीव दी थी, लेकिन आराम करने की बजाय वह श्रीनगर स्थित अपने स्क्वाड्रन में चले गए।|Hindi_F|other|9.763625
processed_hi_f_health_01832.wav|तनु का कहना है कि अनीता और प्रसाद ने उनको इतनी मानसिक पीड़ा दी कि वो जहर खाने पर मजबूर हो गईँ|Hindi_F|other|7.500000
processed_hi_f_books_05902.wav|वर्तमान समय में सजीव तंत्र में आरएनए निर्भर प्रक्रमों के बारे में समझने की अधिक आवश्यकता है।|Hindi_F|other|6.954667
processed_hi_f_general_00875.wav|उनके पास वर्ल्ड कराटे फेडरेशन आस्ट्रेलिया की फिफ्थ डिग्री ब्लैक बेल्ट का सम्मान भी हासिल है।|Hindi_F|other|7.093333
processed_hi_f_books_03279.wav|जैसे बच्चे आगे बढ़े, उन्हें एक बोर्ड दिखाई दिया जिस पर लिखा था ‘सतपुड़ा बाघ आरक्षित क्षेत्र।|Hindi_F|other|7.850667
processed_hi_f_books_06945.wav|प्रतिजैविक एक प्रकार के रसायनिक पदार्थ हैं, जिनका निर्माण कुछ सूक्ष्मजीवियों द्वारा होता है।|Hindi_F|other|7.800000
processed_hi_f_books_00346.wav|अतः प्रसार माध्यमों द्वारा प्राप्त होने वाली जानकारी का उपयोग करते समय सावधानी रखनी पड़ती है।|Hindi_F|other|7.488000
processed_hi_f_books_05355.wav|अयस्कों से धातुओं के शुद्धस्वरूप में निष्कर्षण करने की क्रिया धातुविज्ञान के अंतर्गत आती है।|Hindi_F|other|7.381333
processed_hi_f_politics_03711.wav|यह सब देखकर श्वेतकेतु को काफी गुस्सा आया और उन्होंने परिव्राजक के आचरण पर विरोध दर्ज करवाया।|Hindi_F|other|8.800000
processed_hi_f_education_01640.wav|हम इस प्रकार के खतरों से यूजर्स को बचाने के लिए मोबाइल डाटा सेफ्टी फीचर्स उपलब्ध करवाते हैं।|Hindi_F|other|6.942396
processed_hi_f_politics_00199.wav|केन्द्रीय बजट को झूठ की फैक्ट्री बताते हुए उन्होंने कहा कि किसानों को सब्जबाग दिखाया गया है।|Hindi_F|other|7.100000
processed_hi_f_health_02815.wav|अपनों को भी हर व़क्त अपनेपन का एहसास दिखा सकें, अपना दर्द बांट सकें, ऐसा उनका स्वभाव नहीं है|Hindi_F|other|7.637333
processed_hi_f_weather_03319.wav|सैनिकी प्रबंधन और राज्य प्रशासन के विषय में पति के रहते उनकी ख्याति दूर-दूर तक फैली हुई थी ।|Hindi_F|other|7.605333
processed_hi_f_finance_02133.wav|सामान्यत यह कंपनियां और संस्थाएं इन धनाड्य व्यक्तियों की संतानों द्वारा संचालित की जाती हैं।|Hindi_F|other|7.061333
processed_hi_f_health_01277.wav|श्रीदेवी की बेटी जाह्ववी को जिस वक्त श्रीदेवी की मौत की खबर मिली उस वक्त वह मुंबई में ही थीं|Hindi_F|other|7.477333
processed_hi_f_finance_01454.wav|मनमानी प्रवेश शुल्क तथा ट्यूशन फीस के साथ कई तरह के शुल्क वसूलने का गोरखधंधा बेलगाम जारी है।|Hindi_F|other|7.744000
processed_hi_f_politics_03770.wav|वे दोपहर चार बजे से शाम छह बजे तक दो घंटे ओपीडी में बैठकर मरीजों को निश्शुल्क परामर्श देंगे।|Hindi_F|other|8.992000
processed_hi_f_finance_01622.wav|आज सेवा क्षेत्र ने रोजगार, उत्पादकता और नवाचार की दृष्टि से अपना वर्चस्व स्थापित कर लिया है।|Hindi_F|other|8.394667
processed_hi_f_books_00362.wav|राष्ट्रीय नेताओं के कार्यों पर वक्तव्य देने के लिए वक्ताओं को इतिहास की सहायता लेनी पड़ती है।|Hindi_F|other|7.658667
processed_hi_f_agri_00914.wav|ग्राम बसगर में आयोजित पशु प्रदर्शनी में अभय नारायण की भैंस को चैम्पियन पशु का पुरस्कार मिला।|Hindi_F|other|7.400000
processed_hi_f_other_02047.wav|यूक्रेन की एक एक्स्ट्रेस नताशा ब्लासिक ने दावा किया है कि उन्होंने भूत के साथ सेक्स किया है।|Hindi_F|other|7.328000
processed_hi_f_education_00294.wav| उन्होंने इन सभी स्टंट आर्टिस्ट को मेडिकल इंश्योरेंस और लाइफ इंश्योरेंस दिलाने की पहल की थी ।|Hindi_F|other|7.488062
processed_hi_f_education_02610.wav|इसी बीच रास्तें में मेडिकल थाना क्षेत्र के पीवीएस मॉल के करीब उसे बीजेपी नेताओं ने घेर लिया।|Hindi_F|other|8.556188
processed_hi_f_politics_01288.wav|उत्तर प्रदेश के मुख्यमंत्री अखिलेश यादव ने भी अपने कैबिनेट के दो मंत्रियों को बर्ख़ास्त किया।|Hindi_F|other|6.794667
processed_hi_f_general_03051.wav|प्रत्येक प्राध्यापक को खाली पीरियड में गप्पें मारने की बजाए लाइब्रेरी में अध्ययन करना चाहिए।|Hindi_F|other|7.157333
processed_hi_f_weather_02941.wav|किलों को अपने अधिकार में कर लेने का प्रयास करने का अर्थ आदिलशाह की सत्ता को चुनौती देना था ।|Hindi_F|other|7.000000
processed_hi_f_other_00890.wav|बबली यादव फिल्म में भोजपुरी एक्सेंट में बात करती है तो मैंने भोजपुरी एक्सेंट की ट्रेनिंग ली।|Hindi_F|other|7.466667
processed_hi_f_books_05161.wav|आपने समाचार पत्रों में पढ़ा होगा कि बच्चों में श्वसन समस्याएँ दिन-प्रतिदिन बढ़ती जा रही हैं।|Hindi_F|other|6.986667
processed_hi_f_finance_00460.wav|फर्जी कंपनियों के नाम पर जीएसटी चोरी करने वाली कई कंपनियों को डीजीजीआइ का नोटिस जारी हुआ है।|Hindi_F|other|8.834812
processed_hi_f_education_02805.wav|बल के प्रशिक्षण संस्थानों में बल में कार्यरत अश्वों और श्वानों के साथ भी योगाभ्यास किया गया।|Hindi_F|other|8.672271
processed_hi_f_books_04314.wav|जब प्लॉस्टिक की रीफिल को पॉलिथीन के साथ रगड़ते हैं तो यह कुछ विद्युत आवेश अर्जित कर लेता है।|Hindi_F|other|7.600000
processed_hi_f_books_02271.wav|यहाँ तुम्हारी सहेली रचना के संदर्भ में यह प्रसंग इसलिए कि वह इस सीमारेखा को नहीं समझ पा रही।|Hindi_F|other|7.840000
processed_hi_f_politics_00423.wav|फैसले का समर्थन करने वाली कुछ आवाज़ें भी हैं लेकिन विरोध की तीव्रता के बीच ये आवाज़ें चुप हैं।|Hindi_F|other|7.733333
processed_hi_f_weather_00992.wav|मौसम का पारा जितनी तेजी से घट रहा है यूपी में नेताओं के तेवर भी उतने ही तल्ख़ होते जा रहे है।|Hindi_F|other|8.032000
processed_hi_f_books_02031.wav|शहादत उसे ऐसी धार देती है कि सुधारक के जीवन में उसे जो शक्ति प्राप्त न थी, अब वह हो जाती है।|Hindi_F|other|8.000000
processed_hi_f_general_02624.wav|इंटरनेट सिक्यॉरिटी के मामले में तो हालात और खराब हो जाते हैं।|Hindi_F|other|4.480000
processed_hi_f_books_01837.wav|पिछले प्रकरण में हमने धातुओं की अम्लों के साथ अभिक्रिया देखी।|Hindi_F|other|5.173333
processed_hi_f_agri_02204.wav|पानी की इस बर्बादी को रोकने में प्लंबर अहम रोल निभा सकते हैं।|Hindi_F|other|5.700125
processed_hi_f_education_02109.wav|जिससे ट्रेन के बक्सर पहुंचते ही रेल की मेडिकल टीम मुस्तैद थी।|Hindi_F|other|5.049958
processed_hi_f_other_01256.wav|इस दौरान वह बुर्क़ा पहने हुए थीं ताकि लोग उन्हें पहचान न सकें।|Hindi_F|other|4.501333
processed_hi_f_health_02580.wav|त्वचा में खाज, खुजली और फुंसियों में चंदन पेस्ट का लेपन कीजिए|Hindi_F|other|5.205333
processed_hi_f_politics_03473.wav|मुख्यमंत्री अरविंद केजरीवाल ने गोपाल सुब्रमण्यम को कमिशन ऑफ इन्क्वायरी हेड करने का अनुरोध किया, जिसे उन्होंने मान लिया है।|Hindi_F|other|10.154667
processed_hi_f_books_00132.wav|कला शैली के रूप में मराठा चित्रशैली का विचार किया जा सकता है।|Hindi_F|other|4.640000
processed_hi_f_books_00538.wav|इन खिलौनों को साँचे में अथवा हाथ से कसकर दबाकर बनाया जाता था।|Hindi_F|other|5.749333
processed_hi_f_agri_01110.wav|पालक में मिलने वाला फोलिक एसिड ना सिर्फ प्रेंगनेंट होने में मदद करता है बल्कि नवजात में होने वाली समस्याओं से भी बचाता है।|Hindi_F|other|9.700000
processed_hi_f_agri_01400.wav|हरियाणा से पंजाब की मंडियों में चोर रास्तों से लाते हैं अनाज।|Hindi_F|other|5.100000
processed_hi_f_other_01975.wav|शनिवार को डिप्थीरिया के लक्षण मिलने वाले चार केस और मिले हैं।|Hindi_F|other|5.333333
processed_hi_f_politics_01710.wav|मुख्यमंत्री के संभावित रात्रि भ्रमण को देखते हुए प्रशासन ने सड़कों के गढ्ढों को ठीक कराने का कार्य मंगलवार को शुरू कर दिया।|Hindi_F|other|10.058667
processed_hi_f_other_02302.wav|पार्टी ने वल्तोहा के बयान को निंदनीय और शर्मनाक करार दिया है।|Hindi_F|other|5.738667
processed_hi_f_weather_00311.wav|बारिश का मौसम आ गया है, इसलिए सब्जी पर भी महंगाई छाने लगी है।|Hindi_F|other|5.400000
processed_hi_f_politics_02058.wav|वहीं भाजपा की महिला उम्मीदवारों में मुख्यमंत्री वसुंधरा राजे के साथ सिद्धि कुमारी, कृष्णेंद्र कौर, किरण महेश्वरी शामिल है।|Hindi_F|other|9.898667
processed_hi_f_general_02152.wav|घरों के नक्शे और उनकी आंतरिक सज्जा एक अलग ही समाज की सूचक है।|Hindi_F|other|6.144000
processed_hi_f_books_07693.wav|पादपों के लिए यह समस्या विशेष रूप से गंभीर है; क्योंकि वे अपने परभक्षियों से दूर नहीं भाग सकते जैसा कि प्राणी कर सकते हैं।|Hindi_F|other|10.016000
processed_hi_f_finance_01076.wav|पैसों का लालच देकर वह सत्तू को अपनी टीम में शामिल कर लेता है।|Hindi_F|other|5.200000
processed_hi_f_books_04627.wav|सामान्य नेत्र समीप तथा दूर की वस्तुओं को स्पष्ट देख सकते हैं।|Hindi_F|other|4.757333
processed_hi_f_weather_00523.wav|उनके दरबार में पद्मिनी के चाचा गोरा और भतीजा बादल भी रहते थे।|Hindi_F|other|6.200000
processed_hi_f_education_01885.wav|अपनी इस फिल्म को लेकर अयान का कहना है कि रणबीर उनकी अगली फिल्म ड्रैगन के लिए घुड़सवारी और जिमनास्टिक्स का प्रशिक्षण लेंगे।|Hindi_F|other|9.252771
processed_hi_f_finance_01420.wav|ये रिश्ता क्या कहलाता है में नैतिक बन वापसी करेंगे करण मेहरा?|Hindi_F|other|5.141333
processed_hi_f_weather_03196.wav|इसका अर्थ यह होता है कि समुद्री मार्ग द्वारा होने वाले बाहरी आक्रमणों से वे परिचित थे और उसका उपाय भी उन्होंने सोच रखा था। |Hindi_F|other|9.300000
processed_hi_f_other_05133.wav|खड्गे ने पूछा कि आखिर बजट पेश करने की इतनी जल्दबाजी क्यों थी?|Hindi_F|other|5.696000
processed_hi_f_education_00780.wav|न्यूज का पहला ज्ञान और रिपोर्टिंग का मैंने शाह सर से ही सीखा।|Hindi_F|other|5.800000
processed_hi_f_general_01474.wav|एलेग्जेंड्रिया के विशाल पुस्तकालय को बाद में जला दिया गया था।|Hindi_F|other|5.024000
processed_hi_f_books_02268.wav|मुझे लगता है, पत्र का यह अंश आज तुम्हारे लिए कुछ भारी हो गया।|Hindi_F|other|5.429333
processed_hi_f_general_00662.wav|क्रिकेट के मैदान पर आपने कई अलग और अद्भुत स्टांस देखें होंगे।|Hindi_F|other|5.500000
processed_hi_f_weather_00153.wav|उनका रूझान शुरू से ही ऐसे प्रयोगों की ओर रहा है जिससे कि ग्रामीण क्षेत्रों में गृहस्थी की उपयोगी चीज़ों में कम परिश्रम लगे।|Hindi_F|other|9.738667
processed_hi_f_finance_01224.wav|कर से संबंधित दूसरी सबसे महत्पूर्ण बात निवेश योजना का चयन है।|Hindi_F|other|5.328604
processed_hi_f_general_02765.wav|भदौरिया भारत में निर्मित लाइट कॉम्बैट एयरक्राफ्ट तेजस पर प्रारंभिक प्रोटोटाइप उड़ान परीक्षणों में बड़े पैमाने पर शामिल थे।|Hindi_F|other|9.700000
processed_hi_f_weather_00661.wav|मंत्री राजभवन में लैंड करने वाले थे लेकिन खराब मौसम के कारण लैंडिंग एक पॉलीटेक्निक में हुई।|Hindi_F|other|8.200000
processed_hi_f_health_00261.wav|इस मौत के बाद पूरे कासगंज में कर्फ्यू लगा दिया गया है और चप्पेचप्पे की निगरानी की जा रही है|Hindi_F|other|7.800000
processed_hi_f_education_01551.wav|दीपिका पादुकोण खुद रणवीर सिंह की आदतों और रिश्तें को लेकर अक्सर इंस्टाग्राम पोस्ट करती हैं।|Hindi_F|other|7.627375
processed_hi_f_education_02813.wav|यह बात अमेरिकी राष्ट्रपति बराक ओबामा ने मंगलवार को हावर्ड यूनिवर्सिटी मेडिकल स्कूल में कही।|Hindi_F|other|7.604167
processed_hi_f_other_00928.wav|अली अकबर सालेही ने कहा कि परमाणु तकनीक अपनी प्रवृत्ति की दृष्टि से द्विउद्देश्यीय तकनीक है।|Hindi_F|other|7.466667
processed_hi_f_books_05186.wav|उपर्युक्त प्रदूषकों का उपयोग करके एक सारणी बनाइए। इसमें आप और अधिक आँकड़े भी जोड़ सकते हैं।|Hindi_F|other|7.658667
processed_hi_f_health_00498.wav|वहीं दूसरी ओर एक खुफिया एजेंसी ने दावा किया है कि प्योंग को किम जोंग ने मौत की सजा सुनाई है|Hindi_F|other|9.000000
processed_hi_f_other_00439.wav|उन्हें लालू प्रसाद के छोटे बेटे और पूर्व डिप्टी सीएम तेजश्वी प्रसाद यादव ने न्यौता भेजा था।|Hindi_F|other|8.138667
processed_hi_f_general_02689.wav|मध्यांतर के बाद फिल्म उस वीरांगना की गाथा बन जाती है, जिसने ब्रिटिश हुकुमत को हिला दिया था।|Hindi_F|other|7.400000
processed_hi_f_weather_00685.wav|इस अवसर पर पंजाब के मुख्यंमत्री प्रकाश सिंह बादल व अन्य राजनीतिक नेता व अधिकारी उपस्थित थे।|Hindi_F|other|7.477333
processed_hi_f_books_01563.wav|विद्‌युत धारा को परिवर्तित न करके तार के पास से दूर जाते समय चुंबकीय क्षेत्र कम हो जाता है।|Hindi_F|other|8.842667
processed_hi_f_general_00603.wav|यज्ञोपवीत समर्पण वस्त्र एवं उत्तरीय समर्पण के पश्चात् भगवान गणेश को यज्ञोपवीत समर्पित करें।|Hindi_F|other|7.562667
processed_hi_f_books_08796.wav|लोगों के लिए यह मानना आसान नहीं होता कि समय के साथ संभवतः इन परिपाटियों में बदलाव आया होगा।|Hindi_F|other|8.300000
processed_hi_f_politics_02187.wav|इस डिस्क्लोजर स्कीम के तहत अन्य कंपनियों को इस डाटाबेस की मदद से योग्य उम्मीदवार मिल सकेंगे|Hindi_F|other|7.776000
processed_hi_f_agri_00810.wav|लाल प्याज में सल्फ्यूरिक एसिड की मात्रा कम होती है, इसलिए यह आंखों में कम जलन पैदा करती है।|Hindi_F|other|7.859583
processed_hi_f_finance_00759.wav|आईसीसी ने बिग थ्री को दिये जाने वाले सर्वाधिक राजस्व के मॉडल में बदलाव का प्रस्ताव दिया है।|Hindi_F|other|7.200000
processed_hi_f_general_00274.wav|भारत कें लोकप्रिय थ्रिलर उपन्यासों की दुनिया में वर्दी वाला गुंडा क्लासिक का दर्जा रखता है।|Hindi_F|other|6.700000
processed_hi_f_weather_02171.wav|अभिजात वर्ग तथा धनाढ्य बहुल क्षेत्रों में भी कांग्रेस और भाजपा का पूरी तरह से सफाया हो गया।|Hindi_F|other|8.949333
processed_hi_f_agri_00610.wav|फसल के मिल्किंग स्टेज पर होने के कारण गेहूं का दाना पिचक सकता है,जिससे उसका वजन भी कम होगा।|Hindi_F|other|7.700000
processed_hi_f_books_03060.wav|आप जानते हैं कि कोयला और पेट्रोलियम जीवाश्म ईंधन हैं। मृत जीवों के ईंधन में परिवर्तन के लिए लाखों वर्ष का समय लग जाता है।|Hindi_F|other|9.770667
processed_hi_f_weather_02635.wav|महाराष्ट्र के राष्ट्रकूट वंश के गोविंद तृतीय के कार्यकाल में राष्ट्रकूट की सत्ता कन्नौज से लेकर रामेश्वर तक फैली हुई थी ।|Hindi_F|other|9.866667
processed_hi_f_finance_02013.wav|जैसे किसी व्हॉट्सऐप कॉन्टैक्ट्स को फोटोज या वीडियोज भेजते हैं वैसे ही पैसे भेजने के लिए आपको अटैचमेंट पर क्लिक करना होगा।|Hindi_F|other|9.088000
processed_hi_f_books_04503.wav|परिदर्शियों का उपयोग पनडुब्बियों, टैंकों तथा बंकरों में छिपे सैनिकों द्वारा बाहर की वस्तुओं को देखने के लिए किया जाता है।|Hindi_F|other|9.589333
processed_hi_f_books_06818.wav|सामान्यतः कुछ सैकड़ों से हजार क्रॉस में केवल एक में ही वांच्छनीय संयोजन प्रदर्शित होता है।|Hindi_F|other|9.000000
processed_hi_f_books_02691.wav|पोलियो-ड्रॉप बच्चों को दिया जाने वाला वास्तव में एक टीका है।|Hindi_F|other|4.480000
processed_hi_f_other_02365.wav|राजा ने उस व्यक्ति से कहा कि वह सीमूर्ग़ को उसके पास लेकर आए।|Hindi_F|other|7.072000
processed_hi_f_books_00721.wav|इस वास्तु को मुंबई नगरी की ‘प्रथम श्रेणी की सांस्कृतिक विरासत इमारत’ का दर्जा दिया गया है।|Hindi_F|other|7.349333
processed_hi_f_health_00020.wav|आलिया भट्ट की चोट की वजह से पहला शेड्यूल पूरा होते ही 'ब्रह्मास्त्र' की शूटिंग कैंसल की गई |Hindi_F|other|6.688000
processed_hi_f_books_03147.wav|अभिक्रिया में बनी गैस बड़ी मात्रा में निकलती है। इस प्रकार की अभिक्रिया विस्फोट कहलाती है।|Hindi_F|other|7.600000
processed_hi_f_other_01359.wav|इस दौरान टीवी एक्टर अर्जुन बिज्लानी को भी स्पॉट किया गया था।|Hindi_F|other|4.629333
processed_hi_f_finance_00842.wav|विधि फर्म शार्दुल अमरचंद मंगलदास द्वारा जीएसटी पर जारी एक नोट में इस ओर इशारा किया गया है।|Hindi_F|other|8.834812
processed_hi_f_books_02464.wav|इस प्रक्रम में मृतजीवों में पाए जाने वाले पोषक मिट्टी में निर्युक्त होते हैं। यह पोषक पौधों द्वारा अवशोषित किए जाते हैं।|Hindi_F|other|9.300000
processed_hi_f_health_00245.wav|अभिनेता ने हालांकि इस आरोप से इन्कार किया है कि उन्होंने अपनी बेटी को पोलियो ड्रॉप देने से टीकाकरण टीम को इन्कार किया था|Hindi_F|other|8.800000
processed_hi_f_books_02928.wav|धातुओं से बनी वस्तुओं को जब कठोर सतह से टकराया जाता है तो एक निनाद ध्वनि  उत्पन्न होती है।|Hindi_F|other|7.690667
processed_hi_f_health_02664.wav|पूर्णिया के रुपौली में सेन्ट्रल बैंक के सामने गुरुवार को एक बीमार वृद्ध महिला की मौत हो गई|Hindi_F|other|7.232000
processed_hi_f_books_03731.wav|कि कार को गति देने के लिए आदमी को इसे धक्का लगाते रहना होगा।|Hindi_F|other|5.952000
processed_hi_f_general_00762.wav|बनवारी लाल ने खिलाड़ियों के उज्ज्वल भविष्य की कामना करते हुए कोच व मिनी स्टेडियम बनवाने की सिफारिश करने का आश्वासन दिया l|Hindi_F|other|9.173333
processed_hi_f_weather_02298.wav|बहुत ही शांतभाव लिये श्री बादल ने मुझे कहा कि मेरी विनम्र इच्छा है कि चंडीगढ़ में मैं आपका व्यक्तिगत रूप से स्वागत करूं।|Hindi_F|other|10.176000
processed_hi_f_books_03075.wav|आइए, जलने के रासायनिक प्रक्रम और इस प्रक्रम में उत्पन्न ज्वाला के प्ररूपों का अध्ययन करें।|Hindi_F|other|8.200000
processed_hi_f_general_02340.wav|पुलिस के अनुसार इन संदिग्धों में मोहम्मद मिल्हान भी शामिल है, जो प्रतिबंधित आतंकवादी संगठन नेशनल तौहीद जमात का सदस्य है।|Hindi_F|other|9.900000
processed_hi_f_agri_00536.wav|गाजर की फसल खेत के अलावा किचन गार्डेन में भी लगाया जा सकेगा।|Hindi_F|other|5.293771
processed_hi_f_agri_00551.wav|इसके पत्ते फूल और फल तीनों ही उन्माद के लिए लाभकारी होति है।|Hindi_F|other|6.600000
processed_hi_f_books_02324.wav|ऐसी जिंदगी की तो उसे कल्पना तक नहीं रही होगी, मैंने सोचा था।|Hindi_F|other|5.000000
processed_hi_f_general_00698.wav|इन वर्णों का उच्चारण करते समय जीभ ठीक से पलटती नहीं हैं जिससे उच्चारण में असुविधा होती है।|Hindi_F|other|7.300000
processed_hi_f_education_01059.wav|वैष्णों देवी की उपासना आपको हर प्रकार से लाभकारी सिद्ध होगी।|Hindi_F|other|5.293771
processed_hi_f_weather_02340.wav|इतिहास लेखन करते समय इतिहासकार किन घटनाओं का चुनाव करता है;।|Hindi_F|other|5.045333
processed_hi_f_books_02468.wav|हल लकड़ी अथवा लोहे के बने होते हैं। यदि मिट्टी अत्यंत सूखी है तो जुताई से पहले इसे पानी देने की आवश्यकता भी पड़ सकती है।|Hindi_F|other|10.100000
processed_hi_f_books_03995.wav|सर्पी घर्षण तब कार्य करना आरम्भ करता है जब कोई वस्तु किसी अन्य वस्तु पर सर्पी गति करती है।|Hindi_F|other|8.757333
processed_hi_f_general_00434.wav|खेल रत्न और लंदन ओलंपिक में शूटिंग में रजत पदक विजेता भारतीय शूटर विजय कुमार अपनी सफलता को एक टर्निंग प्वाइंट मानते हैं।|Hindi_F|other|10.122667
processed_hi_f_education_02820.wav|आज बाजार में इन लेखकों द्वारा लोक नाट्यों पर आधारित विभिन्न प्रकार की पुस्तकें उपलब्ध हैं।|Hindi_F|other|7.186208
processed_hi_f_books_00291.wav|सातवीं शताब्दी में चीन में सरकारी निवेदनों/ज्ञापनों को सार्वजनिक स्थानों पर बाँटा जाता था।|Hindi_F|other|7.700000
processed_hi_f_education_01682.wav|जनरल मेडिकल प्रैक्टिशनर के तौर पर कार्य करने के दौरान एडम ने स्त्रियों के विरूद्ध यौन उत्पीड़न की वारदातों को अंजाम दिया।|Hindi_F|other|9.800000
processed_hi_f_weather_01917.wav|मुमकिन है कि कल को खराब मौसम का इल्जाम भी हमपर लगाया जा सके।|Hindi_F|other|5.621333
processed_hi_f_books_06332.wav|जो रोग एक व्यक्ति से दूसरे में आसानी से संचारित हो सकते हैं, उन्हें संक्रामक रोग कहते हैं।|Hindi_F|other|6.485333
processed_hi_f_education_00825.wav|बता दें कि उनकी पत्नि कानपुर मेडिकल कॉलेज में ही डॉक्टर हैं।|Hindi_F|other|4.771333
processed_hi_f_books_03314.wav|यदि हमें अगली पीढ़ी के लिए हरी संपदा बनाए रखनी है तो अधिक वृक्षारोपण ही एकमात्र विकल्प है।|Hindi_F|other|7.274667
processed_hi_f_general_02906.wav|मैं अंतर्ध्यान होने से पहले तुम्हारे ही दर्शन को व्याकुल था।|Hindi_F|other|5.152000
processed_hi_f_books_04670.wav|उससे कहिए कि वह घड़े के सफेद भाग को सदैव सूर्य के सामने रखे।|Hindi_F|other|5.024000
processed_hi_f_agri_00081.wav|जैसे ढाई सौ ग्राम नारियल है, तो चीनी भी ढाई सौ ग्राम ले लें।|Hindi_F|other|5.711729
processed_hi_f_weather_02400.wav|उसने बताया कि इतिहास विषय के अनुसंधान में विश्लेषणात्मक पद्‍धति किस प्रकार की होनी चाहिए ।|Hindi_F|other|8.149333
processed_hi_f_books_01179.wav|इसकी तुलना में ब्राज़ील द्वारा भारत में किया गया निवेश कम है।|Hindi_F|other|4.618667
processed_hi_f_weather_00121.wav|सीएम सर्बानंद सोनोवाल ने स्थिति का जायजा लेने के लिए क्षेत्रों के डिप्टी कमिश्नर से वीडियो कॉन्फ्रेंसिंग के जरिए बात की।|Hindi_F|other|8.900000
processed_hi_f_other_02109.wav|मुंबई फिल्म इंग्लिश विन्ग्लिश में श्रीदेवी की बहन का किरदार निभाने वाली एक्ट्रेस सुजाता कुमार का रविवार रात निधन हो गया।|Hindi_F|other|8.949333
processed_hi_f_politics_00760.wav|समाजवादी में किसी को छींक भी आ जाए तो मोदी के इशारे पर हर चैनल पर वह छींक दिखाई जा रही है।|Hindi_F|other|7.800000
processed_hi_f_education_00760.wav|मैं आकर तुम पर झपटूंगा और इस प्रकार हमला करूंगा कि मानो तुम्हारी आंख निकाल लेना चाहता हूं।|Hindi_F|other|6.900000
processed_hi_f_health_02618.wav|साधु ने कहा तुम निश्चिंत हो जाओ, तुम्हारा धन कहीं नहीं जाएगा|Hindi_F|other|5.088000
processed_hi_f_education_00870.wav|उनसे हुई एक्सक्लूसिव बातचीत में उन्होंने आलिया भट्ट, विकी कौशल के बारे में कुछ बातें कहीं।|Hindi_F|other|6.700000
processed_hi_f_general_00456.wav|राष्ट्र की सेवा में समर्पित रहने वाले महापुरूषों का जीवन समाज के लिए प्रेरणास्रोत होता है।|Hindi_F|other|7.285333
processed_hi_f_politics_02303.wav|कांग्रेस के राष्ट्रीय उपाध्यक्ष राहुल गांधी इस मुद्धे पर लगातार मोदी सरकार को घेर रहे हैं।|Hindi_F|other|7.104000
processed_hi_f_books_08984.wav|राजकीय केंद्र के सबसे सुंदर भवनों में एक लोटस महल है, जिसका यह नामकरण उन्नीसवीं शताब्दी के अंग्रेज़ यात्रियों ने किया था।|Hindi_F|other|9.397333
processed_hi_f_agri_00335.wav|घर पर अक्खा मसूर दाल बनाने के लिए इन नुस्खों का प्रयोग करें।|Hindi_F|other|5.317000
processed_hi_f_books_03576.wav|मैं जिज्ञासु हूँ कि क्या बाल्यकाल एवं युवावस्था के मध्य की इस अवधि का कोई विशेष नाम है। वृद्धि एक प्राकृतिक प्रक्रम है।|Hindi_F|other|10.144000
processed_hi_f_education_00384.wav|चन्दौसी के कस्तूरबा बालिका सिलाई प्रशिक्षण केंद्र पर प्रशिक्षण प्राप्त करने वाली बालिकाओं को प्रमाण पत्र वितरित किए गए।|Hindi_F|other|9.100000
processed_hi_f_weather_00122.wav|बॉलीवुड में दोस्ती और दुश्मनी सब मौसम के हिसाब से तय होती है, मौसम बदला नहीं कि कट्टर से कट्टर दुश्मन भी एक हो जाते है।|Hindi_F|other|9.000000
processed_hi_f_finance_00154.wav|हेल्थ इंश्योरेंस व्यवसाय की परिभाषा का विस्तार करते हुए इसमें ट्रैवल व पर्सनल एक्सीडेंट कवर को भी शामिल कर दिया गया है।|Hindi_F|other|9.000000
processed_hi_f_politics_01252.wav|शाम को सेना प्रमुख जनरल बिपिन रावत देहरादून स्थित कैम्ब्रियन हॉल के स्थापना दिवस समारोह में बतौर मुख्य अतिथि शामिल हुए।|Hindi_F|other|9.898667
processed_hi_f_books_01735.wav|यदि प्रकाश की तीव्रता अधिक हो तो पुतली के स्नायु संकुचित होते हैं तथा मंद प्रकाश मे पुतली के स्नायु में प्रसरण होता है।|Hindi_F|other|9.909333
processed_hi_f_weather_03294.wav|उनके द्वारा  आश्वासन दिया गया कि जो मराठी सरदार मुगल प्रदेश जीतेगा; उस सरदार को वह प्रदेश जागीर के रूप में दिया जाएगा । |Hindi_F|other|8.700000
processed_hi_f_education_00674.wav|भर्ती परीक्षा में सेलेक्टेट हुए अभ्यर्थियों का मेडिकल परीक्षण किया जाएगा और साथ ही उनके दस्तावेजों की भी जांच की जाएगी।|Hindi_F|other|9.600000
processed_hi_f_books_03457.wav|किसी कृषि विशेषज्ञ से बीटी कपास के विषय में जानकारी प्राप्त कीजिए। उसके लाभ और हानि के बारे में एक संक्षिप्त लेख लिखें।|Hindi_F|other|9.866667
processed_hi_f_politics_02468.wav|बचाव के लिये हर मंगलवार को तंदूर में मीठी रोटी लगाकर कुत्तों को खिलाएं और शुक्रवार के दिन गंदे नाले में नीला फूल डालें।|Hindi_F|other|10.069333
processed_hi_f_other_04894.wav|जानकारी के अनुसार, शुक्रवार सुबह प्लांट के नैप्था क्रैकर यूनिट के कंप्रेसर सेक्शन में मेकेनिकल मरम्मत का काम हो रहा था।|Hindi_F|other|9.557333
processed_hi_f_education_01217.wav|बच्ची आशा की मेडिकल जांच करवाने के बाद चाइल्ड लाइन के सदस्यों ने आशा को चाइल्ड वेल्फेयर कमेटी अंबाला के समक्ष पेश किया।|Hindi_F|other|9.612687
processed_hi_f_general_01377.wav|भारत में प्राथमिक शिक्षा के क्षेत्र में अनूठे प्रयोग करने वाले गिजूभाई बधेका को महात्मा गांधी ने मूछों वाली माँ कहा था।|Hindi_F|other|10.112000
processed_hi_f_education_00315.wav|आयोग के अनुसार प्रारंभिक परीक्षा के दूसरे प्रश्नपत्र में गद्यांश पर आधारित पूछे गये पांचों प्रश्नों को हटा लिया गया है।|Hindi_F|other|9.500000
processed_hi_f_books_02739.wav|आप जानते हैं कि खुले एवं नम स्थान पर रखी ब्रेड पर कवक आक्रमण कर देते हैं। सूक्ष्मजीव हमारे भोजन को संदूषित कर देते हैं।|Hindi_F|other|9.749333
processed_hi_f_weather_00943.wav|लेफ्टिनेंट कर्नल सत्येंद्र वर्मा और ग्रुप कैप्टन कमल सिंह ने कहा कि मौसम सही रहा तो लोगों को यादगार शो देखने को मिलेगा।|Hindi_F|other|9.642667
processed_hi_f_education_01212.wav|जिले के हेवतपुरा परीक्षा केन्द्र पर सर्चिंग के दौरान परीक्षा दे रहे छात्रों के पास से आधा दर्जन मोबाइल फोन जप्त किए गए।|Hindi_F|other|10.030646
processed_hi_f_weather_00575.wav|बादल नामक इस युवक ने बताया कि सड़क के बीच स्थित जानलेवा गड्ढे के ऊपर उसने चित्रकारी की है।|Hindi_F|other|7.900000
processed_hi_f_weather_02011.wav|पार्टी के कुछ कार्यकर्ता अब स्वीकार करने लगे हैं कि पार्टी में भय का वातावरण छाया हुआ है।|Hindi_F|other|6.976000
processed_hi_f_education_00905.wav|ऋंगी ऋषि ने सोचा कि यदि यह राजा जीवित रहेगा तो इसी प्रकार ब्राह्मणों का अपमान करता रहेगा।|Hindi_F|other|8.277542
processed_hi_f_politics_02904.wav|यमुना के उफान में बहकर आई मरी हुई मछलियों की दुर्गंध से तटवर्तीय गांवों के लोग परेशान है।|Hindi_F|other|7.370667
processed_hi_f_weather_01275.wav|केंद्र के डायरेक्टर इनचार्ज विशंभर सिंह ने कहा कि मुंबई में इसका खास असर नहीं दिख रहा है।|Hindi_F|other|6.656000
processed_hi_f_books_04346.wav|ॠणात्मक तथा धनात्मक आवेश मिलते हैं और प्रकाश की चमकीली धारियाँ तथा ध्वनि उत्पन्न होती है।|Hindi_F|other|7.500000
processed_hi_f_politics_03974.wav|नक़वी हुसैनी ने कहा कि रक्षा के क्षेत्र में ईरान की रणनीति, धमकियों को निष्क्रय बनाना है।|Hindi_F|other|7.232000
processed_hi_f_general_03056.wav|बृंदा सिंग् ठाकुर को सलाहकार और कमल किशोर ठाकुर को मीडिया प्रबंधन का प्रमुख बनाया गया है।|Hindi_F|other|7.434667
processed_hi_f_other_00999.wav|राजस्थान में भाजपा ने रिकार्ड़ सीटों के साथ दूसरी बार सत्ता हासिल करने का गौरव हासिल किया।|Hindi_F|other|7.104000
processed_hi_f_books_00786.wav|तर्कतीर्थ लक्ष्मण शास्त्री जोशी के मार्गदर्शन में विश्व कोश निर्माण का कार्य प्रारंभ हुआ।|Hindi_F|other|6.549333
processed_hi_f_health_00380.wav|जींस को देखने के बाद आप अपने दिमाग को यह समझाने पर मजबूर करेंगे कि ये वाकई में जींस ही है|Hindi_F|other|7.000000
processed_hi_f_finance_01985.wav|ये मूक व बधिर व्यक्तियों के जीवन में सुविधा का एक नया अध्याय शामिल करने में सहायता करेगा।|Hindi_F|other|7.178667
processed_hi_f_other_01296.wav|इन्क्वायरर अखबार के मुताबिक, अधिकारियों ने करीब एक दर्जन प्रांतों में चेतावनी जारी की है।|Hindi_F|other|8.160000
processed_hi_f_agri_00048.wav|धीरेधीरे इन्हीं वस्तुओं का ढेर पानी के बहाव को रोक देता है और पानी सडक़ों पर बहने लगता है।|Hindi_F|other|8.149833
processed_hi_f_education_01868.wav|मित्रों, जिस प्रकार कुसंगति के प्रभाव से श्रेष्ठता या सद्गुण भी दुष्प्रभावित हो जाते हैं।|Hindi_F|other|7.894417
processed_hi_f_other_01412.wav|हालिया हफ्तों के दौरान बग़दाद में अनेक भीषण धमाके हुए जिनमें दर्जनों लोग हताहत व घायल हुए।|Hindi_F|other|7.800000
processed_hi_f_health_02919.wav|हमेशा मुस्कुराने वाले पत्रकार धर्मेंद्र सिंह ठाकुर एक गंभीर बीमारी में मुब्तिला हो गए हैं|Hindi_F|other|7.370667
processed_hi_f_books_04134.wav|श्रवण क्षतिग्रस्तों के रहन-सहन के वातावरण में सुधार लाने के लिए समाज बहुत कुछ कर सकता है।|Hindi_F|other|7.600000
processed_hi_f_books_04873.wav|बहुलकों की संरचना उपर्युक्त उदाहरणों जैसी रेखीय होती हैं या शाखित और जालीदार भी होती हैं।|Hindi_F|other|9.000000
processed_hi_f_education_00620.wav|बाबा रामदेव शीघ्र ही सरकारी स्कूलों के पीटी अध्यापकों को योगा का कैप्सूल प्रशिक्षण देंगे।|Hindi_F|other|7.400000
processed_hi_f_agri_00662.wav|पहले इसे रात भर पानी में भिगो दिया जाता है और सुबह अच्छे तेल मसाले में छोंक लिया जाता है।|Hindi_F|other|7.743479
processed_hi_f_politics_01076.wav|आयोजकों ने प्रतियोगिता को सफलता पूर्वक संपन्न करवाने के लिए फ्लड लाइटों का सहारा लिया है।|Hindi_F|other|6.500000
processed_hi_f_health_01282.wav|जहां एक ओर बालगोपाल का जन्मोत्सव मनाया जाएगा वहीं दूसरी ओर ये बच्चे मौत से जंग लड़ रहे हैं|Hindi_F|other|8.200000
processed_hi_f_books_06807.wav|परिवर्तनशीलता का संग्रहण- आनुवांशिक परिवर्तनशीलता किसी भी प्रजनन कार्यक्रम का मूलाधार है।|Hindi_F|other|7.400000
processed_hi_f_finance_01666.wav|लोगों के बीच पहुंच कर कैसे वोट बैंक को अपने खाते में डालना है, यह अवस्थी को बखूबी आता है।|Hindi_F|other|8.277333
processed_hi_f_other_01587.wav|लखनऊ पहुंचते ही आरोपी दोस्त टिन्कू अवस्थी ने फोन पर मृतक को नेपाल चलने के लिए बुलवा लिया।|Hindi_F|other|7.637333
processed_hi_f_finance_01275.wav|उसी प्रकार, यदि आप स्विंग ट्रेडर हो तो आप डेली और वीकली चार्ट के हिसाब से काम कर सकते है।|Hindi_F|other|8.579396
processed_hi_f_agri_00835.wav|यही कारण है कि अक्सर डॉक्टरों द्वारा हृदय रोगीयों को कच्चा पपीता खाने की सलाह दी जाती है।|Hindi_F|other|7.500000
processed_hi_f_books_04385.wav|संसार के अन्य भागों में भी इसी प्रकार की कथाएँ प्रचलित थीं।|Hindi_F|other|5.600000
processed_hi_f_agri_00778.wav|उन्होंने कहा है कि आज देश के कई हिस्सों में सरकारी गोदामों में अनाज के सड़ने का कारण केंद्र सरकार की कुंभकर्णी नींद है।|Hindi_F|other|9.879708
processed_hi_f_health_00780.wav|वैज्ञानिक भाषा में इस वायरस को इंफ्लुएंज़ाए एचएन कहा जाता है|Hindi_F|other|5.600000
processed_hi_f_books_09086.wav|इसके अलावा, भूखंड का एक बहुत बड़ा हिस्सा जंगलों से घिरा था।|Hindi_F|other|4.896000
processed_hi_f_other_01349.wav|इसके बाद शाहजहां के बुलावे पर उज्बेकिस्तान के बुखारा से आए सैयद अब्दुल गफ्फूर शाह बुखारी जामा मस्जिद के पहले इमाम बने।|Hindi_F|other|9.888000
processed_hi_f_general_01042.wav|भारत में पेशेवरों के बीच एक्सेंचर का आकर्षण सबसे ज्यादा है।|Hindi_F|other|5.024000
processed_hi_f_politics_00455.wav|यह नहीं सोचा कि लोग क्या कहेंगे कि भाई तुम्हीं ने तो मुख्यमंत्री बनाया था और अब तुम्हीं उन्हें हटाने की मांग करने लगे।|Hindi_F|other|10.100000
processed_hi_f_books_05221.wav|प्रदूषण के विरुद्ध हमारी लड़ाई में सफलता की अनेक कथाएँ हैं।|Hindi_F|other|4.213333
processed_hi_f_politics_00183.wav|बाजार विशेषज्ञों की मानें तो कई डिजिटल मार्केटिंग कंपनियां टीम इंडिया की जर्सी की स्पॉन्सरशिप हासिल करने को तैयार हैं।|Hindi_F|other|9.248000
processed_hi_f_books_02697.wav|कुछ समय बाद इसका विघटन होने से यह खाद में परिवर्तित हो गया।|Hindi_F|other|5.290667
processed_hi_f_general_00972.wav|दक्षिण भारत में मध्वाचार्य को मारुति का अवतार माना जाता है।|Hindi_F|other|4.768000
processed_hi_f_other_02107.wav|तब संजय का एडमिशन मुंबई के एल्फिंस्टन कॉलेज में करवाया गया।|Hindi_F|other|5.728000
processed_hi_f_weather_00257.wav|शुक्रवार को मौसम साफ रहने के बाद रिंक पर स्केटिंग करवाई गई।|Hindi_F|other|5.450667
processed_hi_f_books_04443.wav|रात्रि में हम चन्द्रमा तथा तारों को देखते हैं। दृष्टि द्वारा ही आप इस पृष्ठ पर छपे शब्दों तथा वाक्यों को देख पाते हैं।|Hindi_F|other|9.200000
processed_hi_f_health_01373.wav|लेकिन आज हम आपको बॉलीवुड स्टार्स के ऐसे हमशक्लों से मिलवाने जा रहे हैं, जिन्हें देखकर आपके दिमाग की बत्ती गुल हो जाएगी|Hindi_F|other|9.386667
processed_hi_f_other_01564.wav|पाकिस्तान पर जाधव को काउंसलर न मुहैया करवाने का आरोप लगाया।|Hindi_F|other|5.322667
processed_hi_f_general_01630.wav|खेल के आठवें मिनट में ही लुकास पोडोल्स्की ने पहला गोल दागा।|Hindi_F|other|5.824000
processed_hi_f_books_04648.wav|तथा इस प्रकार से मौसम और पर्वों की तिथियाँ भी निश्चित हुईं।|Hindi_F|other|4.192000
processed_hi_f_other_02576.wav|इशरत को बिहार की बेटी बताने वाली पार्टी का यही स्टैंड होगा।|Hindi_F|other|4.768000
processed_hi_f_books_01222.wav|अंतरिक्ष प्रौद्योगिकी के विषय में ब्राज़ील स्वदेशी प्रौद्योगिकी का विकास कर उपग्रह अंतरिक्ष में छोड़ने की तैयारी में है।|Hindi_F|other|8.170667
processed_hi_f_books_02653.wav|दही में अनेक सूक्ष्मजीव पाए जाते हैं जिनमें लैक्टोबैसिलस नामक जीवाणु प्रमुख है जो दूध को दही में परिवर्तित कर देता है।|Hindi_F|other|10.154667
processed_hi_f_books_02480.wav|आजकल लोहे के हल तेज़ी से देसी लकड़ी के हल की जगह ले रहे हैं।|Hindi_F|other|5.568000
processed_hi_f_books_02321.wav|पूछते-पूछते जब मैं वृद्धाश्रम पहुँचा था तो दिन डूबने को था।|Hindi_F|other|5.600000
processed_hi_f_general_00604.wav|भगवान गणेश अपने भक्तों के समस्त विघ्नों को दूर करने के लिए विघ्नों के मार्ग में विकट स्वरूप धारण करके खड़े हो जाते हैं।|Hindi_F|other|9.290667
processed_hi_f_general_01768.wav|एज़्टेक समाज पारंपरिक रूप से वर्गों में विभाजित किया गया था।|Hindi_F|other|5.728000
processed_hi_f_politics_01368.wav|एक्ज़िट पोल सही साबित हुए तो यह तय है कि वे लगातार दूसरी बार राज्य के मुख्यमंत्री बनेंगे।|Hindi_F|other|7.328000
processed_hi_f_books_05185.wav|विद्युत संयंत्रों से निकलने वाली राख के अति सूक्ष्म कण भी वायुमंडल को प्रदूषित करते हैं।|Hindi_F|other|7.658667
processed_hi_f_education_01590.wav|विद्या प्राप्ति व परीक्षा में सफलता प्राप्ति में बाधा देने वाले ज्योतिषीय योग क्या हैं ?|Hindi_F|other|7.731875
processed_hi_f_books_00948.wav|दक्षिण-पूर्वी और उत्तर-पूर्वी दिशा से आने वाली पूर्वी हवाओं से इस देश में वर्षा होती है।|Hindi_F|other|7.300000
processed_hi_f_politics_01632.wav|पीठ ने कहा, राज्य सरकार के संकल्प के मद्देनजर हमारा मत है कि मुख्य याचिका निष्फल रही है।|Hindi_F|other|7.637333
processed_hi_f_general_02111.wav|इस भिड़ंत में नक्सलियों के द्वारा एक राउंड तथा पुलिस के द्वारा दो राउंड गोलीबारी भी हुई ह|Hindi_F|other|8.128000
processed_hi_f_education_02149.wav|बता दें कि यूजीसी का एंटी रैंगिंग रेग्युलेशन केवल उच्च शिक्षण संस्थानों पर लागू होता है।|Hindi_F|other|8.811604
processed_hi_f_general_01109.wav|जितनी तवज्जों हमारे देश में क्रिकेट को दी जाती है, उतनी शायद ही किसी और खेल को मिलती है।|Hindi_F|other|6.944000
processed_hi_f_books_00943.wav|गोदावरी, कृष्णा व कावेरी इन तीनों नदियों का उद्गम पश्चिमी घाट की पूर्वी ढलान पर होता है।|Hindi_F|other|7.626667
processed_hi_f_weather_02359.wav|उन प्रश्नों के इतिहास में दिए गए उत्तरों को विश्वसनीय प्रमाणों का आधार प्राप्त रहता है ।|Hindi_F|other|6.410667
processed_hi_f_general_00389.wav| आज के वैश्वीकरण के युग में, विज्ञान और टेक्नालॉजी में शिक्षा के सभी संदर्भ बदल चुके हैं।|Hindi_F|other|7.765333
processed_hi_f_weather_03077.wav|इस तरह विस्तारित स्वराज्य का प्रशासन सुचारु रूप से चले, स्वराज्य में लोगों का कल्याण हो;|Hindi_F|other|7.488000
processed_hi_f_education_00641.wav|कॉलेज के प्रोफेसर का कहना है कि हमने परीक्षा में बैग और मोबाइल लाना प्रंतिबंधित किया था।|Hindi_F|other|8.126604
processed_hi_f_weather_02301.wav|उन्होंने कहा की व्यवसायिक क्षेत्रों में इसे शुरू करने में कोई दिक्कत नहीं होनी चाहिए थी।|Hindi_F|other|7.200000
processed_hi_f_health_01574.wav|ब्रृजमोहन कहते हैं कि जहां तक नए विचारों की बात है, उनके दिमाग में हमेशा नए विचार आते थे|Hindi_F|other|7.242667
processed_hi_f_politics_02168.wav|फिर अपना बचाव करते हुए कहा कि खाना वगैरह न खाने की वजह से शायद सौरभ को मूर्छा आ गयी होगी|Hindi_F|other|8.437333
processed_hi_f_general_02178.wav|जिला पुस्तकालय द्वारा संचालित चलित पुस्तकालय ने अस्तौन पहुंचकर बच्चो को रोचक जानकारी दी।|Hindi_F|other|7.477333
processed_hi_f_other_02235.wav|इसके संयोजक शैलेश भट्ट ने कहा कि यूनिवर्सिटी प्रशासन ने शाज़िया का नाम वक़्ता से हटा दिया।|Hindi_F|other|7.765333
processed_hi_f_agri_01918.wav|आश्चर्य है कि किसान के खेत को बचाने का जज्बा, केवल अपने राजनीतिक आधार तक ही सिमट गया है।|Hindi_F|other|8.126604
processed_hi_f_education_00302.wav|ऐसी सूरत में प्रदेश के लोगों पर विभिन्न प्रकार के टैक्सों का हल्का फुल्का बोझ पड़ सकता है|Hindi_F|other|7.000000
processed_hi_f_books_03808.wav|अब आप क्या देखते हैं। आवेश उपार्जित कर लेता है। ऐसा स्ट्रॉ आवेशित वस्तु का एक उदाहरण है। |Hindi_F|other|7.872000
processed_hi_f_health_00477.wav|दोस्तों यहां पर हम आपको कई बिच्छू जहर या बिच्छू झाड़ने के मंत्र के बारे मे बताने वाले हैं|Hindi_F|other|7.509333
processed_hi_f_general_01507.wav|लेकिन इसमें जो कलात्मकता है स्क्रिप्टिंग से लेकर एक्टिंग से लेकर संगीत तक वो कमाल की है।|Hindi_F|other|8.245333
processed_hi_f_books_06989.wav|इससे लाभदायक वायुवीय सूक्ष्मजीवियों की प्रबल सशक्त वृद्धि ऊर्णक के रूप में होने लगती है।|Hindi_F|other|8.352000
processed_hi_f_finance_00621.wav|इस अर्थव्यवस्था में सही व्यापार मॉडल और व्यापार योजना ढूँढना वास्तव में कठिन हो सकता है।|Hindi_F|other|7.453229
processed_hi_f_education_01145.wav|एक बड़े प्रोजेक्ट के लिए दोनों में से किसी एक का चयन करने के लिए मैनेजर ने एक परीक्षा ली।|Hindi_F|other|7.100000
processed_hi_f_finance_00582.wav|ऐसे में आजमाइए इन घरेलु नुस्खों को जो चुटकी बजाते ही कर दे आपकी अजीर्ण समस्या का समाधान।|Hindi_F|other|7.871187
processed_hi_f_books_03000.wav|इनमें से कुछ प्रकृति में पाये जाते हैं और कुछ का निर्माण मानवीय प्रयासों से किया गया है।|Hindi_F|other|7.338667
processed_hi_f_other_01480.wav|उधर, दबंग दुनिया के ग्रुप सर्क्युलेशन हेड लोकेंद्र जैन ने संस्थान से इस्तीफा दे दिया है।|Hindi_F|other|7.658667
processed_hi_f_finance_00532.wav|लंबा निवेश करना है तो म्यूचुअल फंड अच्छा विकल्प है , म्यूचुअल फंड के लिए धैर्य जरूरी है।|Hindi_F|other|7.070104
processed_hi_f_books_00191.wav|गुप्त साम्राज्य के कार्यकाल में भारतीय मूर्ति विज्ञान से संबंधित नियम बनाए गए और शिल्पकला के मापदंड निर्धारित किए गए।|Hindi_F|other|8.981333
processed_hi_f_books_00134.wav|इस शैली में बनाए गए चित्र रंगीन हैं तथा वेभित्तिचित्र और हस्तलिखितों (पांडुलिपियों) में लघुचित्रों के स्वरूप में हैं।|Hindi_F|other|9.500000
processed_hi_f_other_00260.wav|एक बार मैं एक फिल्म की शूटिंग के सिलसिले में फिल्मिस्तान स्टूडियो जा रही थी जहां मैंने एक बेहद बुज़ुर्ग शख़्स को देखा ।|Hindi_F|other|8.768000
processed_hi_f_finance_01529.wav|निरक्षर व्यक्ति बैंक में पैसा जमा करने जाए या निकालने या किसी कार्यालय में, वह सहायता के लिए दूसरों का मुँह ताकता है।|Hindi_F|other|9.066667
processed_hi_f_books_07550.wav|अगर दबावभरी बाहरी परिस्थितियाँ स्थान विशेष में हैं अथवा केवल थोड़ी अवधि के लिए हैं तो जीव के पास दो अन्य विकल्प हैं ।|Hindi_F|other|9.504000
processed_hi_f_books_08837.wav|इस साम्राज्य के कई भागों ने पहले शक्तिशाली राज्यों जैसे तमिलनाडु में चोलों और कर्नाटक में होयसालों के राज्य का विकास।|Hindi_F|other|10.100000
processed_hi_f_general_02332.wav|चीन ने एक एडवांस कॉम्पैक्ट साइज के समुद्री रडार का निर्माण किया है, जो भारत जितने बड़े क्षेत्र पर निगरानी रख सकता है।|Hindi_F|other|9.738667
processed_hi_f_weather_00471.wav|बता दें कि इंटरनेट माध्यम से ग्रामीण विभिन्न क्षेत्रों में सूचना प्रौद्योगिकी की मदद से अपना जीवन स्तर सुधार सकते है।|Hindi_F|other|8.800000
processed_hi_f_books_04480.wav|पहेली तथा बूझो ने उपरोक्त क्रियाकलाप टॉर्च के स्थान पर सूर्य को प्रकाश-स्रोत के रूप में उपयोग करके। कक्ष के बाहर किए।|Hindi_F|other|10.176000
processed_hi_f_education_00449.wav|उन्होंने कहा कि एचआरडी मन्त्रालय सुनिश्चित करेगा कि जेएन मेडिकल कॉलेज देश के अग्रणी चिकित्सीय संस्थानों में गिना जाए।|Hindi_F|other|10.065479
processed_hi_f_education_02209.wav|ठीक इसी प्रकार वैष्णो देवी के तीर्थस्थान पर कल रात हुई बर्फबारी ने आने वाले श्रद्धालुओं को स्वर्ग का नजारा दिखा दिया।|Hindi_F|other|9.752000
processed_hi_f_education_01925.wav|लाजपत नगर में बने एक नामी नर्सिंग कॉलेज कैंपस के स्टाफ क्वॉर्टर में बुजुर्ग सास पर बहू ने केरोसिन तेल डालकर जला दिया।|Hindi_F|other|9.800000
processed_hi_f_weather_00100.wav|श्री बादल ने कहा की उनकी स्वर्गीय पत्नी सुरिंदर कौर बादल की तरफ से हलका में लंगर तथा कीर्तन दरबार का क्रम जारी रहेगा।|Hindi_F|other|9.792000
processed_hi_f_health_02802.wav|किडनी फेल हो जाए तो अच्छे अच्छों के हौसले पस्त हो जाते हैं|Hindi_F|other|5.034667
processed_hi_f_books_01833.wav|कमरे के तापमान पर सोडियम धातुकी हवा की ऑक्सीजन केसाथ संयोग होकर सोडियम ऑक्साइड बनता है।|Hindi_F|other|8.384000
processed_hi_f_finance_01390.wav|ये विस्फोटक एटीएम मशीन और बैंक की शाखाओं के पास रखे गए थे।|Hindi_F|other|5.734958
processed_hi_f_books_08942.wav|आम तौर पर शासक ऐसी परिस्थितियों से निपटने के लिए क़िलेबंद क्षेत्रों के भीतर ही विशाल अन्नागारों का निर्माण करवाते थे।|Hindi_F|other|8.700000
processed_hi_f_other_02351.wav|उन्होंने कहा कि कई चीजें स्प्ष्ट हो चुकी हैं कुछ बाकी हैं।|Hindi_F|other|4.522667
processed_hi_f_other_01521.wav|आखिर रवीश भी तो मामूली पत्रकार हैं, शुरुआती दिनों में डेस्क पर चिट्ठियां छांटा करते थे।|Hindi_F|other|7.626667
processed_hi_f_books_06598.wav|धूम्रपान से इन तीव्र ड्रगों के सेवन का रास्ता खुल जाता है।|Hindi_F|other|4.885333
processed_hi_f_general_01173.wav|संग्रह की लगभग प्रत्येक कविता मानवीय संबंधों के गुणात्मक प्रभाव के रूप में झिंझोड़ती है।|Hindi_F|other|7.700000
processed_hi_f_finance_01794.wav|यह वृंदा पेंशन योजना के लिए आधिकारिक वेब पोर्टल के साथ खुद को पंजीकृत करने का तरीका है।|Hindi_F|other|8.200000
processed_hi_f_health_00754.wav|उल्लेखनीय है कि प्रशासन ने मौत के कुएं के नाम से मशहूर खड्डों के रास्तों को बंद किया है|Hindi_F|other|7.338667
processed_hi_f_politics_03141.wav|आपने हॉलीवुड फिल्म गारडीयन ऑफ गैलेक्सी देखी होगी और आपको उसका किरदार ग्रूट भी याद होगा।|Hindi_F|other|8.000000
processed_hi_f_health_01031.wav|जिंदगी के लिए इनके आत्मविश्वास और जज़्बे को देखकर अच्छा लगा|Hindi_F|other|5.738667
processed_hi_f_books_05796.wav|विकिरण सक्रिय जीवाणु भोजी ई.कोलाई जीवाणु से चिपक जाते हैं।|Hindi_F|other|6.314667
processed_hi_f_agri_01499.wav|क्वालिटी के लिए प्रसिद्ध इनके स्टोर में अपना उत्पाद पहुंचाना बड़ी उपलब्धि माना जाता है।|Hindi_F|other|6.600000
processed_hi_f_finance_01074.wav|शादी में मिलने वाले गिफ्ट्स आयकर अधिनियम के तहत गिफ्टस देने पर भी टैक्स देयता बनती हैं।|Hindi_F|other|7.093333
processed_hi_f_other_05112.wav|शेजवार ने कहा हमने निर्धारित प्रक्रिया के तहत टेंडर कराए और फिर जूता चप्पल खरीदी की गई।|Hindi_F|other|7.104000
processed_hi_f_education_00552.wav|प्रतिदिन सुबह और शाम जिस घर में कर्पूर जलता रहता है, उस घर में किसी भी प्रकार की आकस्मिक घटना और दुर्घटना नहीं होती।|Hindi_F|other|9.800000
processed_hi_f_books_01757.wav|नेत्रगोलक छोटा अथवा चपटा होने के कारण नेत्रलेंस और दृष्टिपटल के बीच की दूरी कम होती है।|Hindi_F|other|7.189333
processed_hi_f_politics_04187.wav|आपको अधिकार मिला है तो जनता की सेवा में उसका सद्पयोग करें।|Hindi_F|other|4.768000
processed_hi_f_books_03755.wav|यदि बल वस्तु की गति की दिशा के विपरीत दिशा में लगाया जाए तो वस्तु की चाल कम हो जाती है।|Hindi_F|other|8.373333
processed_hi_f_other_05338.wav|कोर्ट ने इस मामले में उमेश भारद्वाज, पद्मेंद्र राजपूत और राजकुमार चौमल को दोषी माना था।|Hindi_F|other|7.477333
processed_hi_f_finance_01856.wav|खुदरा व्यापार, संपत्ति, पेशेवर सेवा और खदान के विशाल भंडार ईरान के आर्थिक सामर्थ्य हैं।|Hindi_F|other|7.626667
processed_hi_f_general_03037.wav|मुख्यभूमि से लगे सागरी क्षेत्र में कम अधिक दूरी पर भारत में अंतर्भूत सैकड़ों द्वीप हैं।|Hindi_F|other|7.722667
processed_hi_f_agri_01147.wav|नारियल का तेल बंद नाक को खोलने में काफी महत्वूर्ण होता है।|Hindi_F|other|5.038354
processed_hi_f_general_01991.wav|कमीनों और धूर्तों के साथ इसी कला का सर्वोत्कृष्ट नमूना है।|Hindi_F|other|4.906667
processed_hi_f_finance_01765.wav|अधिकांश बैंकों के बाहर लटकी 'नो कैश' पैसा नहीं की तख्तियों ने लोगों में घोर निराशा भरी।|Hindi_F|other|8.810667
processed_hi_f_health_00285.wav|पिता पॉन्टी चड्ढा और चाचा हरदीप की आपसी गोलीबारी में हुई मौत के बाद मनप्रीत चड्ढा ने कारोबार की जिम्मेदारी संभाली थी|Hindi_F|other|9.525333
processed_hi_f_weather_00870.wav|इस साल भी गर्मी की छुट्टियाँ होने तक पाठ्य पुस्तकों की छपाई का काम पूरा नहीं हो सका है।|Hindi_F|other|7.498667
processed_hi_f_weather_02431.wav|इस प्रकार इतिहास लेखन की व्याप्ति निरंतर विस्तार पाती गई ।|Hindi_F|other|5.024000
processed_hi_f_education_00372.wav|इस प्रकार सम्मिलित रूप से उक्त ज्योतिर्लिंग का  मल्लिकार्जुन नाम  जगत में प्रसिद्ध हुआ।|Hindi_F|other|7.035271
processed_hi_f_general_00287.wav|भारत में रत्नों को धारण करने की प्रथा बहुत ही प्राचीन है ।|Hindi_F|other|5.100000
processed_hi_f_agri_01090.wav|इस तरह से गोल गप्पों के लिए स्वादिष्ट पानी तैयार हो जाएगा।|Hindi_F|other|4.800000
processed_hi_f_weather_00840.wav|कुल मिलाकर दुर्गम क्षेत्रों में इस तरह की लापरवाही किसी बड़े हादसे को न्यौता दे सकती है।|Hindi_F|other|7.466667
processed_hi_f_health_01562.wav|लड़की ने आकर बुजुर्ग को उठाया और पूछा ज्यादा चोट तो नहीं आई|Hindi_F|other|4.885333
processed_hi_f_books_00126.wav|उसकी अभिव्यक्ति लोगों के प्रतिदिन जीवन का अंग होती है। परिणामस्वरूप इस परंपरा की अभिव्यक्ति अधिक उत्स्फूर्त होती है।|Hindi_F|other|8.704000
processed_hi_f_books_08713.wav|कबीर की विरासत पर उन अनेक गुटों ने दावा किया जो उन्हें याद करते थे और आज भी कर रहे हैं।|Hindi_F|other|7.600000
processed_hi_f_finance_01084.wav|प्रत्यूषा कई बार दवाओं और छोटीमोटी जरूरतों के लिए अपनी नौकरानी से पैसे उधार मांगती थीं।|Hindi_F|other|7.800000
processed_hi_f_agri_00124.wav|दीपावली पर शंख खरीदें और इस शंख में केसर मिश्रित दूध भरकर विष्णुलक्ष्मी का अभिषेक करें।|Hindi_F|other|7.836354
processed_hi_f_weather_00651.wav|इसमें ऊंट पर रखे बक्सों में किताबों को लादकर दूरदराज के क्षेत्रों में पहुंचाया जाता है।|Hindi_F|other|7.072000
processed_hi_f_books_05405.wav|इस प्रक्रिया में धातु ऋणाग्र पर  जमा होती है और क्लोरीन गैस यह धनाग्रापर मुक्त होती है।|Hindi_F|other|8.000000
processed_hi_f_health_02753.wav|पिछले हफ्ते उत्तरी इराक में हुए ऐसे ही एक हमले में अमेरिकी कॉन्ट्रेक्टर की मौत हो गई थी|Hindi_F|other|7.360000
processed_hi_f_books_00423.wav|वे अपने कीर्तनों द्वारा जातिभेद निर्मूलन, स्वच्छता, नशीले पदार्थों से मुक्ति जैसे विषयों पर जनजागरण का कार्य करतेथे।|Hindi_F|other|9.557333
processed_hi_f_books_02057.wav|बेचारे बनवासी साधुओं को पता नहीं था परंतु अज्ञान भी अपराध है। मुकदमा दरबार में पेश हुआ।|Hindi_F|other|8.000000
processed_hi_f_other_00165.wav|रायडू को सैय्यद मुश्ताक अली टी टूर्नामेंट के दौरान कर्नाटक के खिलाफ मैच में आचार संहिता के उल्लंघन का दोषी पाया गया।|Hindi_F|other|10.016000
processed_hi_f_education_02351.wav|पिता जी की चिट्ठियां हमेशा ही कुछ दूसरे प्रकार की रही हैं।|Hindi_F|other|5.038354
processed_hi_f_books_02668.wav|इस प्रकार की औषधि को प्रतिजैविक अथवा एंटीबायोटिक कहते हैं।|Hindi_F|other|4.629333
processed_hi_f_weather_00582.wav|हालांकि मौसम विभाग ने बादल फटने की घटना से इन्कार किया है।|Hindi_F|other|5.045333
processed_hi_f_weather_00421.wav|मौजूदा चैंपियंस ट्रॉफी के दौरान मौसम ने लगातार करवट ली है।|Hindi_F|other|4.800000
processed_hi_f_other_01473.wav|कर्मचारी नेताओं ने साफ लफ्जों में कहा कि वह मामले में सैनी के खिलाफ कार्रवाई चाहते हैं।|Hindi_F|other|7.381333
processed_hi_f_finance_01344.wav|सरकार हाऊस टैक्स और चूल्हा टैक्स लगाने की साजिश कर रही है।|Hindi_F|other|5.328604
processed_hi_f_education_00099.wav|देश और विदेशों में आयोजित सैंकड़ों प्रतिष्ठित गोष्ठियों में उन्हें अपने अनुसंधान पत्र को पेश करने के लिए बुलाया गया ।|Hindi_F|other|8.672271
processed_hi_f_general_01691.wav|शारीरिक शिक्षा प्राथमिक एवं माध्यमिक शिक्षा के समय में पढ़ाया जाने वाला एक पाठ्यक्रम है।|Hindi_F|other|7.178667
processed_hi_f_politics_03777.wav|आयुष मंत्रालय में नियुक्ति के पहले वे गुजरात आयुर्वैदिक यूनिवर्सिटी में वाईस चांसलर थे।|Hindi_F|other|6.944000
processed_hi_f_other_00797.wav|पीएम ने कहा कि जल्द ई गवर्नेंस को एम गवर्नेंस बनाया जाएगा।|Hindi_F|other|5.450667
processed_hi_f_weather_02934.wav|शिवाजी महाराज के इस सुवचन द्वारा पिता के प्रति कृतज्ञता, स्वराज्य अविरत विस्तार पाएगा;।|Hindi_F|other|8.042667
processed_hi_f_politics_00196.wav|सेप्टिक टैंक में गिरी एक महिला कार्यकर्ता को बचाने के लिए पीड़ित सेप्टिक टैंक में गए थे।|Hindi_F|other|7.125333
processed_hi_f_health_00534.wav|स्प्रे छिड़कने से सदन में और दर्शक एवं पत्रकार दीर्घाओं में बैठे सभी लोगों की आंखों में जलन होने लगी और खांसी आने लगी|Hindi_F|other|9.482667
processed_hi_f_books_00567.wav|प्राचीन समय से हमारेदेश में पर्यटन की परंपरा चली आ रही है।|Hindi_F|other|5.184000
processed_hi_f_books_00503.wav|जिस प्रकार शिकार करना आजीविका का साधन था; उसी प्रकार वह खेल और मनोरंजन का भी हिस्सा था।|Hindi_F|other|7.104000
processed_hi_f_books_04988.wav|जैसा आप जानते ही हैं, पृथ्वी भी सूर्य की परिक्रमा करती है।|Hindi_F|other|4.992000
processed_hi_f_politics_02335.wav|स्रुब्रमण्यम स्वामी ने कहा कि मैं पूजा के संवैधानिक अधिकार के तहत सुप्रीम कोर्ट गया हूं|Hindi_F|other|7.082667
processed_hi_f_finance_00063.wav|पूंजीगत खर्चों में वर्गीकृत किए गए खर्चों को छोड़कर सभी खर्चे राजस्व खर्चों में आते हैं।|Hindi_F|other|6.861125
processed_hi_f_health_02420.wav|अपने इस सम्मान से गद्गद हरीश शर्मा ने उपस्थित जनसभा से वादा किया कि वे इस सम्मान का अहसान जिंदगी भर नहीं उतार सकेंगे|Hindi_F|other|9.920000
processed_hi_f_finance_01232.wav|जब वकील और अन्यजन अपने काम की फीस ले सकते हैं तो आप क्यूँ नहीं सेवा के बदले शुल्क लेते।|Hindi_F|other|7.400000
processed_hi_f_books_01263.wav|उन्होंने खगोलशास्त्र पर विविध पुस्तकें लिखी। उनका कार्य न्यूटन को गुरुत्वाकर्षण नियम खोजने के लिए उपयोगी सिद्ध हुआ।|Hindi_F|other|8.416000
processed_hi_f_education_01592.wav|जैसे मायाराज में हरिजन ऐक्ट के डर से आदमी सहमा रहता था, उसी प्रकार गलती के बाद भी मुसलमान से कोई भिड़ना नहीं चाहता।|Hindi_F|other|10.007437
processed_hi_f_agri_00639.wav|गरम् पानी में नींबू के रस एवं शहद का मिश्रण भी शरीर से अतिरिक्त द्रव्यों के जमाव को बाहर निकालने में सहायक होता है।|Hindi_F|other|9.473375
processed_hi_f_finance_01960.wav|आयात बिल में कमी के लिए सरकार ने सितंबर में कुछ निश्चित कीमती धातुओं, आभूषणों और रत्नों पर आयात शुल्क बढ़ा दिया था।|Hindi_F|other|9.900000
processed_hi_f_weather_02351.wav|सुमेर साम्राज्य के राजाओं और उनके बीच हुए संघर्षों की कहानियों का वर्णन तत्कालीन शिलालेखों में संरक्षित रखागया है ।|Hindi_F|other|9.700000
processed_hi_f_politics_01527.wav|गुर्जर सहित पांच जातियों को एमबीसी में अलग से एक फीसदी आरक्षण देने को कैबिनेट ने सर्कूलेशन के जरिए मंजूरी दे दी है।|Hindi_F|other|10.037333
processed_hi_f_weather_02688.wav|दौलतखान ने बाबर को भारत पर आक्रमण करने के लिए आमंत्रित किया। इस अवसर का लाभ उठाते हुए बाबर ने भारत पर आक्रमण किया ।|Hindi_F|other|9.546667
processed_hi_f_general_00206.wav|महोत्सव में खाद्यपदार्थ स्टॉल, गृह उपयोगी सामग्रियों के स्टॉल, मनोरंजन के स्टॉल, सूखी मछलियों के स्टॉल लगाए गए हैंl|Hindi_F|other|9.813333
processed_hi_f_general_00463.wav|एक जो भारतीय क्रिकेट का असली ब्रैंड एम्बैसडर है तो दूसरे की उपलब्धि यही है कि क्रिकेट का प्रबंधन उसके हाथों में है।|Hindi_F|other|9.056000
processed_hi_f_books_05171.wav|धुएँ में नाइट्रोजन के ऑक्साइड उपस्थित हो सकते हैं जो अन्य वायु प्रदूषकों तथा कोहरे के संयोग से धूम कोहरा बनाते हैं।|Hindi_F|other|10.000000
processed_hi_f_health_02666.wav|इस स्कैंडल में दक्षिण अफ्रीका के पूर्व कप्तान हैंसी क्रोनिए का नाम भी आया था, जिनकी प्लेन दुर्घटना में मौत हो गई थी|Hindi_F|other|8.853333
processed_hi_f_books_02783.wav|संभवतः कोई पर्यावरण ऐसा नहीं है जिसमें जीवाणु जीवित न रह सकें। शाक जिन्हें हम पहनते हैं, कपड़े से निर्मित होते हैं।|Hindi_F|other|10.048000
processed_hi_f_finance_01600.wav|अगर आप निवेश कर रहे है तो आपमें धैर्य होना बेहदज जरुरी है क्योंकि निवेश आपको लंबी अवधि में ही बेहतर रिटर्न देता है।|Hindi_F|other|9.152000
processed_hi_f_finance_01594.wav|परियोजना लागू करने में राज्य सरकार की हिस्सेदारी को प्रोत्साहन देने के लिए 'ग्रैंड चैलेंज' मैकेनिज्म अपनाया गया है।|Hindi_F|other|8.700000
processed_hi_f_other_01746.wav|फिल्म लक्ष्मी बॉम्ब में अक्षय एक ऐसे शख्स के किरदार में दिखेंगे जिसपर एक ट्रांस्जेंडर भूत की आत्मा हावी हो जाती है।|Hindi_F|other|9.770667
processed_hi_f_health_02607.wav|फिल्म, प्रेम रतन धन पायो में सलमान खान अपनी मंगेतर बनी सोनम कपूर को अपने हॉंगकॉग बिजनेस ट्रिप के बारे में बताते हैं|Hindi_F|other|9.226667
processed_hi_f_weather_00625.wav|बादल ने कहा मादक द्रव्यों को पाकिस्तान से लाया जा रहा है और हम इस खतरे से जूझ रहे हैं।|Hindi_F|other|7.370667
processed_hi_f_general_00099.wav|अच्छी नींद लेने के लिए अच्छी किताबें पढ़ना या हल्का संगीत सुनना आपके लिए अच्छा रहता हैl|Hindi_F|other|7.500000
processed_hi_f_politics_00167.wav|किसानों की कर्ज़माफी के सवाल पर मोदी ने कहा कि सिर्फ कर्ज़माफी समस्या का समाधान नहीं है।|Hindi_F|other|7.093333
processed_hi_f_books_00942.wav|इसमें गंगा के अलावा महानदी, गोदावरी, कृष्णा व कावेरी नदियों का मुख्यतः समावेश होता है।|Hindi_F|other|7.800000
processed_hi_f_politics_01135.wav|जबकि दूसरी ओर इसके विरोध में अपना मत प्रकट करने वाले संगठनों को कोई तवज्जों नहीं मिली।|Hindi_F|other|7.637333
processed_hi_f_other_01863.wav|आंध्र प्रदेश के कुरनूल जिले के वल्दुरथी में शनिवार देर शाम को एक दर्दनाक हादसा हो गया।|Hindi_F|other|7.500000
processed_hi_f_books_00908.wav|ये दोनों नदियाँ ब्राज़ील के दक्षिण में स्थित अर्जेंटीना की प्लाटा नदी में जा मिलती हैं।|Hindi_F|other|6.837333
processed_hi_f_politics_00996.wav|शिवहर से प्रत्याशी मोहम्मद सर्फुद्दीन ने बसपा की उम्मीदवार प्रतिमा देवी को पराजित किया|Hindi_F|other|7.488000
processed_hi_f_health_01188.wav|पत्नी नंदिनी पूजा साल्वी द्वारा छोड़कर जाने के कारण राम अपनी जिंदगी से और तंग आ चुका है|Hindi_F|other|7.082667
processed_hi_f_education_01881.wav|वे धार्मिक पाखण्ड और ब्राह्मणवादी मिथकीय ज्ञान के खिलाफ कई मोर्चों पर सक्रिय रहते हैं।|Hindi_F|other|8.033729
processed_hi_f_weather_00924.wav|मौसम विभाग ने अगले दो दिन में मानसून के महाराष्ट्र और गोवा पहुंचने की संभावना जताई है।|Hindi_F|other|6.549333
processed_hi_f_books_04684.wav|क्या आपका मित्र आपकी पीठ देख सकता है। एक परिक्रमा करने में आपने कितने घूर्णन पूरे किए।|Hindi_F|other|6.816000
processed_hi_f_agri_01498.wav|ऑब्जेक्ट को गर्म साबुन वाले पानी में भिगोएं और स्पंज का उपयोग करके धीरेधीरे साफ़ करें।|Hindi_F|other|6.954000
processed_hi_f_education_00408.wav|उपरोक्त चारों प्रकार में आदमी अपने उद्गारों को सब से ज्यादा वाणी से निष्पादित करता है।|Hindi_F|other|7.900000
processed_hi_f_books_04562.wav|उचित संशोधक लेंसों के उपयोग द्वारा नेत्र के इन दृष्टि दोषों का संशोधन किया जा सकता है।|Hindi_F|other|8.117333
processed_hi_f_finance_00022.wav|बेरोजगारी के अस्वीकार्य स्तर, तीव्र ऋण वृद्धि और बढते चालू खाता घाटे से देश त्रस्त है।|Hindi_F|other|9.300000
processed_hi_f_finance_01374.wav|ऊंची ब्याज दरों का असर नागार्जुन कंस्ट्रक्शन और एचसीसी जैसी कंपनियों पर भी पड़ सकता है।|Hindi_F|other|7.743479
processed_hi_f_weather_00997.wav|अमरीकी सैलानी मीना एग्नॉस कहती हैं कि यहां अप्रैल से अक्टूबर तक मौसम एकदम साफ रहता है।|Hindi_F|other|8.565333
processed_hi_f_politics_01506.wav|अब मुख्यमंत्री पर सबकी नजरें टिकी हैं कि वे पार्टी को क्या दिशानिर्देंश देकर जाते हैं।|Hindi_F|other|6.826667
processed_hi_f_books_06783.wav|यह तटीय राज्यों में विशेषकर लाखों मछुआरों तथा किसानों को आय तथा रोजगार प्रदान करती है।|Hindi_F|other|7.168000
processed_hi_f_general_01243.wav|साथ ही रियो से लौटने के बाद साई के निदेशक इन्जेती श्रीनिवास ने एक रिपोर्ट तैयार की थी।|Hindi_F|other|7.434667
processed_hi_f_politics_01189.wav|मुख्य विकास अधिकारी की जांच भी मजदूरों और मृतक परिजनों के जख्मों पर मरहम नहीं लगा सकी।|Hindi_F|other|6.965333
processed_hi_f_books_04519.wav|यह दर्शाने के लिए कि सूर्य के प्रकाश में अनेक रंग होते हैं एक और क्रियाकलाप  करते हैं।|Hindi_F|other|7.040000
processed_hi_f_politics_04297.wav|सोमवार को ही गोरेगांव में सड़कों पर पड़े गड्ढो को लेकर मनसे ने विरोध प्रदर्शन किया था।|Hindi_F|other|7.349333
processed_hi_f_general_01031.wav|बस शब्दों की निर्झरनी को बहाते रहो और अपने आप सुकून आता जाएगा, आता जाएगा बस आता जाएगा।|Hindi_F|other|9.322667
processed_hi_f_books_05116.wav|इस अवस्था में सूर्य को दक्षिणायन  कहा जाता है। ऐसा शीतकालीन संक्रांति तक होता रहता है।|Hindi_F|other|7.914667
processed_hi_f_books_00778.wav|इन कोशों का अनुमान करने के लिए प्राचीन चरित्रकोश में अंकित विवरणों को देखा जा सकता है।|Hindi_F|other|7.300000
processed_hi_f_general_00476.wav|अन्य ओर ग्रीस, हंगरी तथा फिलीपींस जैसे मुल्कों में तो भिक्षावृत्ति एक दंडनीय अपराध है।|Hindi_F|other|7.424000
processed_hi_f_general_00896.wav|फिल्म का निर्माण लाइका प्रोडक्शंस द्वारा किया गया है और इसमें एआर रहमान का संगीत होगा।|Hindi_F|other|6.528000
processed_hi_f_politics_01090.wav|मेरा मकसद है कि मैं इस टूर्नामेंट में अपने प्रदर्शन से अपनी टीम पर अच्छा प्रभाव छोड़ूं।|Hindi_F|other|6.688000
processed_hi_f_politics_04109.wav|गुलामअली और कसूरी के कायर्क्रम का विरोध शिवसेना ने किया जो बीजेपी के साथ सत्ता में है।|Hindi_F|other|7.488000
processed_hi_f_general_01008.wav|भारत आए इब्न बतूता ने भी खजरा के आसपास ताल सरोवर होने और कुछ मंदिरों का जिक्र किया है।|Hindi_F|other|8.170667
processed_hi_f_finance_00384.wav|उस दिन जो पैसे मेरे पास लोग रख रहे थे वो दान था कि मैं बच्चो के लिए एक स्कूल खोल सकूँ।|Hindi_F|other|7.592542
processed_hi_f_weather_01432.wav|भीषण गर्मी को देखते हुए नगर के कटरा मीरा व थाने के पास जल सेवा का शुभारंभ किया गया है।|Hindi_F|other|7.370667
processed_hi_f_books_00425.wav|ललित की प्रस्तुति में धार्मिक पर्व के अवसर पर उत्सवदेवी सिंहासन विराजमान हैं; ऐसा मानकर उसकी प्रार्थना की जाती है।|Hindi_F|other|8.341333
processed_hi_f_weather_01278.wav|इस तूफान ने हजारों मील दूर म्यांमार में भी खलबली पैदा की।|Hindi_F|other|5.056000
processed_hi_f_books_00619.wav|बीसवीं शताब्दी में खेल पर्यटन इस नए पर्यटन का उदय हुआ है।|Hindi_F|other|6.144000
processed_hi_f_books_06387.wav|इस परजीवी के अंडे संक्रमित व्यक्ति के मल के साथ बाहर निकल आते हैं और मिट्टी, जल, पौधों आदि को संदूषित कर देते हैं।|Hindi_F|other|9.450667
processed_hi_f_books_06190.wav|ठीक यही बात एक मछली या कुक्कुट के लिए लागू होती है जो लाखों वर्ष लेंगी; क्योंकि उसकी जीवन अवधि वर्षो लंबी होती है।|Hindi_F|other|9.300000
processed_hi_f_finance_00867.wav|लेकिन इससे पहले वह अपना ह्दय एक व्यक्ति को दान में दे गई।|Hindi_F|other|6.129688
processed_hi_f_finance_02065.wav|जिन जगहों पर स्टॉक इन्वेन्ट्री और स्टॉक की कीमत आदि के बारे में जानकारी भरी जानी थी, उन्हें खाली छोड़ दिया गया है।|Hindi_F|other|9.400000
processed_hi_f_general_01114.wav|धनाढ़्य परिवारों के बच्चों की तो इस खेल में रुचि कम ही है।|Hindi_F|other|5.045333
processed_hi_f_other_00387.wav|बॉलीवुड अभिनेत्री करीना कपूर खान प्रेंग्नेंसी के बाद मुंबई में चल रहे लैक्मे फैशन वीक में अनोखे अंदाज में नजर आईं।|Hindi_F|other|8.149333
processed_hi_f_agri_01540.wav|वह अपने भक्तों को आशीर्वाद के रूप में लाल गुलाब देती हैं।|Hindi_F|other|5.038354
processed_hi_f_weather_00912.wav|मिली जानकारी के मुताबिक ये अंतर्राज्यीय चोर गिरोह बिलासपुर के कई क्षेत्रों में चोरी की घटनाओं को अंजाम दे चुका है।|Hindi_F|other|9.365333
processed_hi_f_books_05014.wav|कुछ ग्रहों के ज्ञात उपग्रह हैं जो उनकी परिक्रमा करते हैं।|Hindi_F|other|4.586667
processed_hi_f_other_00506.wav|नेता वोट के लिए अक़्सर महापुरुषों का सम्मान करते रहते हैं।|Hindi_F|other|4.778667
processed_hi_f_books_07412.wav|बहुत सारे औद्योगिक राष्ट्र आर्थिक रूप से काफी सम्पन्न हैं लेकिन उनके पास जैव विविधता एवं परंपरागत ज्ञान की कमी है।|Hindi_F|other|9.642667
processed_hi_f_books_01554.wav|इसका अर्थ है कि विद्‌युत और चुंबकत्व का निकट का संबंध है।|Hindi_F|other|5.568000
processed_hi_f_education_00125.wav|धोनी के क्रिकेटीय ज्ञान का विराट सम्मान करते हैं तो खिलाड़ी के तौर पर विराट की उपलब्धियों का धोनी सम्मान करते हैं ।|Hindi_F|other|9.200000
processed_hi_f_agri_00478.wav|इसके साथ ही वहा मशहूर नृत्यक शोभा केसर की शिष्या रही हैं।|Hindi_F|other|5.595646
processed_hi_f_education_02133.wav|आयोग ने कहा, धार्मिक बहुलवाद हिंदुस्तान व अमेरिका दोनों ही राष्ट्रों की नींव है व हमारे साझा मूल्यों में से एक है।|Hindi_F|other|10.019042
processed_hi_f_books_05077.wav|मंगल तथा बृहस्पति की कक्षाओं के बीच काफी बड़ा अंतराल है ।|Hindi_F|other|4.400000
processed_hi_f_education_01104.wav|इसके तहत राज्य सरकार ने इन क्लस्टर्रों में प्रशिक्षण और सुविधा केंद्र खोलने के लिए केंद्र से वित्तीय मदद मांगी थी।|Hindi_F|other|9.000000
processed_hi_f_general_01324.wav|गुजरे समय के सुनहरे लम्हों को पलटकर देखना सामान्य बात है।|Hindi_F|other|5.322667
processed_hi_f_other_01855.wav|अल्बुल खातून ने फोटो देखकर अपनी बहन मुन्नी की शिनाख्त की।|Hindi_F|other|5.856000
processed_hi_f_education_00178.wav|हुड्डा को जवाब देते हुए दुष्यंत चौटाला के भाई दिग्विजय चौटाला ने कहा कि हुड्डा को नैतिकता की बात नहीं करनी चाहिए ।|Hindi_F|other|8.900000
processed_hi_f_health_02861.wav|अपनी इस प्रेगनेंसी डायरी को मैं साप्ताहिक तौर पर अपडेट करुँगी, कि हम दोनों के लिए मेरी गर्भावस्था का अनुभव कैसा है|Hindi_F|other|8.832000
processed_hi_f_books_02570.wav|तीन-चार महीनों के कठोर परिश्रम के बाद कटाई का समय आता है।|Hindi_F|other|4.778667
processed_hi_f_weather_02737.wav|इस पाठ में हम इस विषय से संबंधित जानकारी प्राप्त करेंगे ।|Hindi_F|other|4.640000
processed_hi_f_other_04207.wav|मुसलमानों को परिपूर्णता तक पहुंचने के लिए अनाथों व दरिद्रों के साथ भलाई, निष्ठापूर्ण उपासना और सद्कर्म करने चाहिए।|Hindi_F|other|9.962667
processed_hi_f_health_01809.wav|इसमें एक तरफ तो सभी गांव, कस्बो में स्वच्छता अभियान चलेगा|Hindi_F|other|4.768000
processed_hi_f_books_04148.wav|उससे कहिए कि धागे के दूसरे सिरे को कस करके हाथ में पकड़े।|Hindi_F|other|5.642667
processed_hi_f_other_00934.wav|अभी तक शिमला में सबसे ज्यादा मौतें स्क्रब से हो चुकी हैं।|Hindi_F|other|4.512000
processed_hi_f_books_03461.wav|ये प्रक्रम प्रत्येक जीव की उत्तरजीविता के लिए आवश्यक हैं। आप पौधों में जनन के प्रक्रम के विषय में भी पढ़ चुके हैं।|Hindi_F|other|9.450667
processed_hi_f_health_01773.wav|लेकिन एक एहसास तुम्हें उसे और करवाना होगा कि उस की शख्सीयत फालतू नहीं है, उस की तुम्हारी जिंदगी में बहुत अहमियत है|Hindi_F|other|9.226667
processed_hi_f_education_00699.wav|छींपा ने कहा कि बदले युग में कौशल विकास की अहम भूमिका है।|Hindi_F|other|5.700125
processed_hi_f_other_02603.wav|नए तजुर्बों के जो नतीजे सामने आए हैं वो चौंकाने वाले हैं।|Hindi_F|other|4.768000
processed_hi_f_general_00752.wav|वह भारत में किसी आतंकवादी कार्रवाई का षड्यंत्र रच रहा है।|Hindi_F|other|5.024000
processed_hi_f_weather_01915.wav|ये दस्ते अलग क्षेत्रों में राउंड द क्लॉक गश्त करेंगे और किसी भी सूचना पर तत्काल मौके पर पहुंचकर हालात काबू करेंगे।|Hindi_F|other|9.376000
processed_hi_f_weather_03011.wav|शिवाजी महाराज ने अपनी निगरानी में लाल महल पर चुपचाप धावा बोलने की साहसिक योजना बनाई ।|Hindi_F|other|7.360000
processed_hi_f_weather_02506.wav|इसके द्वारा यह विचार सामने आया कि इन भाषाओं की जननी एक प्राचीन इंडो-यूरोपीय भाषा थी ।|Hindi_F|other|7.221333
processed_hi_f_general_03203.wav|वह जैज़ के विस्फोटक प्रभाव एवं हिप्स्टर नर्तकों की भाषा तथा शब्दों का अनुकरण करता है।|Hindi_F|other|7.210667
processed_hi_f_books_05006.wav|मैं यह जानना चाहता हूँ कि सूर्य की परिक्रमा करते समय ग्रहों की टक्कर क्यों नहीं होती।|Hindi_F|other|6.453333
processed_hi_f_education_01140.wav|अब देखना यह है कि अस्हाबे यमीन ने किस प्रकार से स्वयं को बंधनों से स्वतंत्र करा लिया?|Hindi_F|other|7.400000
processed_hi_f_finance_01474.wav|अब क्रेडिट व डेबिट कार्ड की तरह आप फूड कार्ड का इस्तेमाल करके लजीज व्यंजन कर सकते है।|Hindi_F|other|8.565333
processed_hi_f_weather_01542.wav|इस दौरान श्री पंत ने ऑप्टिकल एरिया, बटालियन आदि क्षेत्रों का बारीकी से निरीक्षण किया।|Hindi_F|other|7.221333
processed_hi_f_politics_01212.wav|इस प्रकरण का मुख्य सरगना अश्फाक व सोनिया अपने अन्य साथियों के साथ मौके से फरार हो गए।|Hindi_F|other|7.744000
processed_hi_f_politics_03744.wav|मैच के बाद मेल्जेर की तारीफ करते हुए मरे ने कहा कि उन्होंने काफी अच्छा प्रदर्शन किया।|Hindi_F|other|7.221333
processed_hi_f_books_00801.wav|यहाँ कार्यशील आयु-वर्ग अधिक होने के कारण भारत को एक युवा देश के रूप में जाना जाता है।|Hindi_F|other|7.232000
processed_hi_f_politics_01375.wav|उन्होंने कहा कि मतदाता अब प्रतिद्वंद्वियों के गठबंधन पर भरोसा करने को तैयार नहीं हैं।|Hindi_F|other|7.210667
processed_hi_f_other_01932.wav|आजकल एक बॉलीवुड अभिनेत्री अनुष्का शर्मा विचित्र बीमारी, बल्जिंग डिस्क से जूझ रही हैं।|Hindi_F|other|7.072000
processed_hi_f_finance_01543.wav|कर अधिवक्ता, कर पेशेवर जैसे कर के जानकारों के प्रमुख संघों के अधिकतम चार सदस्य होंगे।|Hindi_F|other|7.400000
processed_hi_f_finance_00943.wav|निवेश को लेकर लोगों में कई बार कन्फ्यूजन रहती है कि वह अपने पैसों का निवेश कहां करें।|Hindi_F|other|6.826292
processed_hi_f_books_04490.wav|इसके विपरीत दर्पण जैसे चिकने पृष्ठ से होने वाले परावर्तन को नियमित परावर्तन कहते हैं।|Hindi_F|other|7.296000
processed_hi_f_other_04431.wav|साम्राज्यवादी ताकतों की रूचि, दक्षिण एशिया की प्राकृतिक व अन्य संपदा को लूटने में थी।|Hindi_F|other|7.300000
processed_hi_f_politics_00789.wav|आरोपितों ने फायरिंग की कोशिश की लेकिन विरोध के चलते पिस्तौल मौके पर छोड़कर फरार हो गए।|Hindi_F|other|7.488000
processed_hi_f_books_03911.wav|कमानी के इस प्रसार की माप इसके अंशांकित पैमाने पर चलने वाले संकेतक द्वारा की जाती है।|Hindi_F|other|8.362667
processed_hi_f_books_00871.wav|इस प्रदेश के उत्तर की ओर के भाग का वर्णन ‘अनावृष्टि चतुर्भुज’ के नाम से जाना जाता है।|Hindi_F|other|7.509333
processed_hi_f_health_02387.wav|मौत के साए में भी वे चौबीसों घंटे मुस्तैद हैं ताकि वतन महफूज़ रहे ताकि सरहद सलामत रहे|Hindi_F|other|8.458667
processed_hi_f_books_02470.wav|बुआई एवं सिंचाई के लिए खेत को समतल करना आवश्यक है। यह कार्य पाटल द्वारा किया जाता है।|Hindi_F|other|7.456000
processed_hi_f_books_03255.wav|माधवजी ने बताया कि इसे विशाल गिलहरी कहते हैं और यह यहाँ की विशेष क्षेत्री स्पीशीज़ है।|Hindi_F|other|8.245333
processed_hi_f_books_00500.wav|फिल्म के संवाद लेखन के लिए भाषा और संस्कृति के तज्ञ व्यक्तियों की आवश्यकता होती है  ।|Hindi_F|other|6.016000
processed_hi_f_weather_00779.wav|नियोजन सचिव अमित नेगी ने बताया कि चिह्नित नए क्षेत्रों पर तेजी से काम किया जा रहा है।|Hindi_F|other|6.976000
processed_hi_f_health_00706.wav|तलाशी अभियान के दौरान नेशनल सिक्योरिटी गार्ड्स के लेफ्टिनेंट कर्नल निरंजन की मौत होगइ |Hindi_F|other|7.381333
processed_hi_f_health_00229.wav|कोच्चि स्थित नौसैन्य प्रतिष्ठान में गुरुवार को एक हादसे में दो नौसैनिकों की मौत हो गई|Hindi_F|other|7.349333
processed_hi_f_other_04283.wav|पुरातात्विक खुदाइयों में विभिन्न नदी घाटी सभ्यताओं के  बारे में काफी जानकारी मिली है।|Hindi_F|other|5.813333
processed_hi_f_books_04875.wav|प्राकृतिक बहुलकों की संरचना और संघटन के बारे में आकलन उनका विघटन करने पर प्राप्त हुआ।|Hindi_F|other|7.306667
processed_hi_f_books_05785.wav|डीएनएज से पाचन के बाद रूपांतरण प्रक्रिया बंद हो जाती है। इससे स्पष्ट है कि डीएनए ही रूपांतरण के लिए जिम्मेदार है।|Hindi_F|other|8.992000
processed_hi_f_politics_02328.wav|उत्तर प्रदेश की समाजवादी पार्टी की सरकार ने आज विधान सभा के बजट सत्र के अंतिम दिन विधायकों को कई तोहफों से नवाजा।|Hindi_F|other|9.269333
processed_hi_f_books_05324.wav|आयनिक यौगिक केलासीय होते हैं। केलासीय पदार्थों के सभी कणों के पृष्ठभाग विशिष्ट आकार के चिकने तथा चमकदार होते हैं।|Hindi_F|other|9.674667
processed_hi_f_other_02073.wav|बसपा प्रमुख मायावती पर निशाना साधते हुए मुलायम सिंह यादव ने कहा कि वह साम्प्रदायिक शक्तियों से हाथ मिला चुकी हैं।|Hindi_F|other|10.154667
processed_hi_f_health_00216.wav|फ्रेस्नो शहर में एक पारिवारिक समारोह के दौरान 'अज्ञात संदिग्धों' द्वारा की गई गोलीबारी में चार लोगों की मौत हो गई|Hindi_F|other|9.920000
processed_hi_f_other_04171.wav|वास्तु विद्वानों के अनुसार कुछ ऐसे वास्तु टिप्स भी हैं, जिन्हें अपनाकर प्यार के बंधन को स्ट्रोंग किया जा सकता है।|Hindi_F|other|8.224000
processed_hi_f_other_05250.wav|निगम की केवल  दो ही लिफ्टें चालू रहीं, जिसके परिणामस्वरूप लिफ्ट के बाहर लोगों व पर्यटकों की लंबी कतारें देखी गईं।|Hindi_F|other|8.949333
processed_hi_f_agri_01042.wav|इस नदी में मछलियों तथा सर्पों की अनेक प्रजातियाँ तो पाई ही जाती हैं मीठे पानी वाले दुर्लभ डालफिन भी पाए जाते हैं।|Hindi_F|other|9.566250
processed_hi_f_books_00780.wav|इतिहास का अध्ययन करने के लिए भूगोल का महत्त्व है। विविध ऐतिहासिक स्थानों के संदर्भ में जानकारी देने वाले कोश हैं।|Hindi_F|other|9.400000
processed_hi_f_books_06135.wav|भिन्न आयु की चट्टानों की तलछट में भिन्न जीव रूप पाए गए हैं जो कि संभवतः उस विशेष तलछट के निर्माण के दौरान मरे थे।|Hindi_F|other|10.048000
processed_hi_f_education_02541.wav|इसी तरह से सरकाघाट, द्रंग और जिला के अन्य स्कूलों में विद्यार्थियों को राजभाषा की परीक्षा में नकल करते हुए पकड़ा।|Hindi_F|other|9.392104
processed_hi_f_books_06785.wav|मत्स्यकी की बढ़ती हुई माँग को देखते हुए इसके उत्पादन को बढ़ाने के लिए विभिन्न प्रकार की तकनीकें अपनाई जा रही हैं।|Hindi_F|other|7.957333
processed_hi_f_education_00872.wav|परीक्षा में नकल रोकने के लिए स्कूल किसकिस तरह के हथकंडे अपनाते है, इसका ताजा उदाहरण अल्जीरिया में देखनें को मिला।|Hindi_F|other|8.660667
processed_hi_f_weather_00517.wav|मार्क्सवादी कम्युनिस्ट पार्टी के प्रदेश सचिव बादल सरोज ने बताया कि इस हड़ताल का पूरे प्रदेश में व्यापक असर रहा है।|Hindi_F|other|9.226667
processed_hi_f_books_01800.wav|जब तक वस्तु आँखों के सामने है तब तक उसका प्रतिबिंब नेत्रपटल होता है। वस्तू दूर करने पर प्रतिबिंब भी नष्ट होता है।|Hindi_F|other|9.514667
processed_hi_f_politics_00964.wav|भाजपा विधायक कृष्णा नंद राय पूर्वांचल के दुर्दांत माफिया थे, जिनका दबदबा गाजीपुर के सटे बिहार के जिलों में भी था।|Hindi_F|other|9.898667
processed_hi_f_books_00342.wav|हर बार समाचारपत्र द्वारा हम तक पहुँचने वाली जानकारी वास्तविकता अथवा सच्चाई के आधार पर होगी ही; यह आवश्यक नहीं है।|Hindi_F|other|9.845333
processed_hi_f_health_02816.wav|मंगलवार की रात रांची के बुण्डु थाना क्षेत्र की तैमरा घाटी में एक ट्रक और सुमो की टक्कर में सात लोगों की मौत हो गई|Hindi_F|other|10.058667
processed_hi_f_agri_02285.wav|यकीन मानिए छोटी छोटी कहानियां बच्चों के जीवन की कई बडी समस्याओं का संक्षिप्त हल हैं।|Hindi_F|other|7.464833
processed_hi_f_politics_03333.wav|मुख्यमंत्री ने कहा कि इन प्लाण्टों के लग जाने से प्रदेश में विद्युत उपलब्धता बढ़ेगी।|Hindi_F|other|6.848000
processed_hi_f_other_00977.wav|फोन करने वाले ने उससे कहा कि वह स्क्रैप का काम करते हैं।|Hindi_F|other|4.640000
processed_hi_f_education_00343.wav|उन्होंने बताया कि इसी प्रकार जेविलिन थ्रो में नेहा कंसल ने कांस्य पदक पर कब्जा किया।|Hindi_F|other|7.604167
processed_hi_f_health_01729.wav|कमर दर्द से बचने के लिए जहां तक हो सके कम्प्युटर के सामने लंबे वक्त तक बैठने से बचें|Hindi_F|other|6.837333
processed_hi_f_weather_00684.wav|इससे हमारा शहर जो कॉन्क्रीट के कारण गर्मी में भट्टी बन चुका है, ठंडा और सुंदर बनेगा।|Hindi_F|other|7.400000
processed_hi_f_books_02780.wav|जीवाणु पृथ्वी पर मनुष्य के बहुत पहले से रह रहे थे। ये बहुत सख्त जीव हैं इसलिए वे कठिन परिस्थिति में रह सकते हैं।|Hindi_F|other|9.877333
processed_hi_f_books_01502.wav|उपर्युक्त अभिक्रिया को समीकरण के स्वरूप में इस प्रकार लिखते है। आधा बीकर पानी लीजिए।|Hindi_F|other|7.552000
processed_hi_f_books_02923.wav|ओह! अपने अनुभव स्मरण करने और फिर इस क्रियाकलाप का अर्थ यह दिखाना था कि धातु ऊष्मा और विद्युत के सुचालक होते हैं।|Hindi_F|other|9.900000
processed_hi_f_general_00575.wav|कहीं भी ओवर ब्रिज नहीं है ओवर ब्रिज का निर्माण किया जाए।|Hindi_F|other|4.341333
processed_hi_f_books_08376.wav|वे इतिहासकार जो इस विकास को समझने का प्रयास करते हैं, उनका सुझाव है कि यहाँ कम से कम दो प्रक्रियाएँ कार्यरत थीं।|Hindi_F|other|9.500000
processed_hi_f_education_00797.wav|अम्मां ने पूछा कि मुझे सेक्स के बारे में कितना ज्ञान है?|Hindi_F|other|4.700000
processed_hi_f_books_01843.wav|राजवायु ये अधातुएँ रासायनिक अभिक्रिया में भाग नहीं लेती।|Hindi_F|other|5.728000
processed_hi_f_books_03811.wav|आप जानते हैं कि यदि कोई सिक्का या पेन आपके हाथ से छूट जाए तो यह धरती की ओर गिरता है।|Hindi_F|other|7.200000
processed_hi_f_health_00305.wav|विल्मा का इलाज करने वाले डॉक्टरों ने विल्मा कि माँ को जवाब दे दिया, कि अब विल्मा कभी बिना सहारे के चल नहीं पाएगी|Hindi_F|other|9.504000
processed_hi_f_finance_00399.wav|अपने एल्बम चोरी चोरी के बारे में प्रशांत ने कहा, चोरी चोरी पूरी तरह से रोमांटिक और रिफ्रेश कर देने वाला गाना है।|Hindi_F|other|9.334042
processed_hi_f_health_01274.wav|इस बीमारी को लेकर अभी तक पुख़्ता इलाज सामने नहीं आ सका है|Hindi_F|other|5.000000
processed_hi_f_agri_01177.wav|इसके अलावा पिस्ता में ल्यूटिन तत्व होते हैं, जो आंखों के लिए बहुत फायदेमंद होते हैं।|Hindi_F|other|7.940854
processed_hi_f_books_06041.wav|इन्होंने अनुषंगी डीएनए को प्रोब के रूप में उपयोग किया जिसमें काफी बहुरूपता मिलती है।|Hindi_F|other|6.634667
processed_hi_f_health_01212.wav|अजीब चेहरे की वजह से उसकी बीमारी को मॉन्स्टर नाम मिला है|Hindi_F|other|4.906667
processed_hi_f_books_08062.wav|इस शब्द का धार्मिक संदर्भ में प्रयोग बहुत बाद की बात है।|Hindi_F|other|4.917333
processed_hi_f_politics_00965.wav|जब तक सेंटिमेंट सकारात्मक बना रहेगा, मिडकैप व स्मॉलकैप का बेहतर प्रदर्शन जारी रहेगा।|Hindi_F|other|7.605333
processed_hi_f_books_02499.wav|मिट्टी फ़सल को खनिज पदार्थ प्रदान करती है। यह पोषक पौधों की वृद्धि के लिए आवश्यक है।|Hindi_F|other|7.300000
processed_hi_f_health_02742.wav|गौरतलब है कि पिछले महीने क्वींसलैंड के ही एक चिकित्सक तारिक कमलेह को इस्लामिक स्टेट के एक वीडियो में देखा गया था|Hindi_F|other|9.920000
processed_hi_f_education_00911.wav|उन्होंने बताया कि इसी प्रकार का दूसरा मामला गांव फटोह के बुजुर्ग पतिपत्नी कृष्णू तथा निक्की देवी के बीच में था ।|Hindi_F|other|10.030646
processed_hi_f_books_08722.wav|बाबा गुरु नानक का जन्म एक हिंदू व्यापारी परिवार में हुआ।|Hindi_F|other|4.224000
processed_hi_f_books_08949.wav|पुरातत्वविदों ने शहर के अंदर की तथा वहाँ से बाहर जाने वाली सड़कों का अध्ययन किया है।|Hindi_F|other|6.900000
processed_hi_f_general_02868.wav|तिलक माथे को शाँत रखता है और ऊर्जा के श्राव को रोकता है।|Hindi_F|other|5.952000
processed_hi_f_books_03928.wav|कौन-सा कार्य आसान है - विराम अवस्था से किसी बॉक्स को गतिशील कराना अथवा किसी गतिशील बॉक्स को उसी दिशा में सरकाना।|Hindi_F|other|9.300000
processed_hi_f_books_01319.wav|अपने हाथ द्‌वारा छोड़ दिए जाने पर केवल गुरुत्वीय बल प्रयुक्त होने के कारण उसके प्रभाव के कारण वह पत्थर नीचे गिरा।|Hindi_F|other|9.194667
processed_hi_f_books_02349.wav|उसके बाद मौसी ने पहली बार सारी घटना मुझे विस्तारपूर्वक बतलाई। मैं किसी से नहीं मिली।|Hindi_F|other|7.434667
processed_hi_f_books_01040.wav|ऐसे प्रदेशों में जनसंख्या का वितरण विरल पाया जाता है। किस भाग में जनसंख्या बड़े पैमाने पर केंद्रित दिखाई देती है? |Hindi_F|other|8.746667
processed_hi_f_health_00922.wav|बताया, कि काली शारदा नदी के तेज बहाव में कई जगह राफ्टिंग दल को मौत का सामना करना पड़ा|Hindi_F|other|8.554667
processed_hi_f_books_01288.wav|न्यूटन के सिद्धांत के अनुसार प्रत्येक पिंड़, प्रत्येक अन्य पिंडों को आकर्षित करता है।|Hindi_F|other|5.300000
processed_hi_f_other_00655.wav|ऑब्जर्वेट्री के मुताबिक तुर्की के हवाई हमले ने काफ्रजीना शिविर को अपना निशाना बनाया।|Hindi_F|other|6.800000
processed_hi_f_general_02920.wav|नई दिल्ली सेल्कॉन मोबाइल कप का फाइनल मैच खेला जा रहा था।|Hindi_F|other|5.400000
processed_hi_f_books_00947.wav|जैसे भूमध्य रेखा के पास उष्ण तो मकर रेखा के दक्षिण में समशीतोष्ण जलवायु पाई जाती है।|Hindi_F|other|9.141333
processed_hi_f_books_05981.wav|दो विभिन्न व्यक्तियों में मिलने वाला डीएनए अनुक्रम कुछ जगहों पर भिन्न-भिन्न होता है।|Hindi_F|other|5.800000
processed_hi_f_weather_02572.wav|भारतीय इतिहास लेखन पर भारत में उदित हुए सामाजिक और राजनीतिक आंदोलनों का प्रभाव था  ।|Hindi_F|other|6.677333
processed_hi_f_weather_03211.wav|इस प्रसंग की कल्पना कर काव्य रचना की है । विश्वकवि रवींद्रनाथ ठाकुर ने शिवाजी महाराज पर एक दीर्घ कविता लिखी है ।|Hindi_F|other|9.056000
processed_hi_f_books_04561.wav|इसके विपरीत, कुछ मनुष्य निकट रखी वस्तुओं को सुस्पष्ट नहीं देख पाते परन्तु दूर की वस्तुओं को स्पष्ट देख सकते हैं।|Hindi_F|other|9.610667
processed_hi_f_books_05817.wav|वास्तव में डीएनए में यूरेसील की जगह थाइमिन होने से उनमें एक अधिक स्थायीत्व मिलता है।|Hindi_F|other|8.181333
processed_hi_f_agri_00647.wav|प्याज की चाय पीने से शरीर की इम्युनिटी स्ट्रोंग होती है।|Hindi_F|other|5.456313
processed_hi_f_other_01751.wav|पति के मुताबिक महिला को बेल्टों से बुरी तरह पीटा गया है।|Hindi_F|other|5.045333
processed_hi_f_books_06539.wav|ऐसा लगता है कि कैंसर कोशिकाओं में यह गुण खत्म हो गया है।|Hindi_F|other|4.757333
processed_hi_f_health_00897.wav|श्रीदेवी की अचानक हुई मौत से देशभर के लोग शॉक्ड रह गए थे|Hindi_F|other|5.184000
processed_hi_f_other_00275.wav|सामयिक और ज्वलंत मुद्दों पर  फिल्म बनाना आसान नहीं होता।|Hindi_F|other|4.650667
processed_hi_f_weather_01245.wav|चौकी प्रभारी सत्येंद्र कुमार राय ने त्यौहार को आपसी सहयोग से शांतिपूर्ण वातावरण में मनाने के लोगों से अपील किया।|Hindi_F|other|9.365333
processed_hi_f_books_08855.wav|दूसरी ओर व्यापार से प्राप्त राजस्व राज्य की समृद्धि में महत्त्वपूर्ण योगदान देता था।|Hindi_F|other|6.869333
processed_hi_f_books_04594.wav|बोलने वाले कैलकुलेटर तथा कम्प्यूटर जैसे इलेक्ट्रॉनिक साधन भी उपलब्ध हैं जिनसे अनेक संगणना कार्य किए जा सकते हैं।|Hindi_F|other|10.101333
processed_hi_f_finance_02002.wav|पैसे की सेफ्टी के साथ अगर किसी इंस्ट्रूमेंट पर डबल डिजिट रिटर्न मिले तो भला कौन उसमें इन्वेस्ट नहीं करना चाहेगा।|Hindi_F|other|9.300000
processed_hi_f_books_00968.wav|भारतीय जलवायु की विविधता के मुख्य कारण अक्षांशीय स्थिति एवं समुद्री सतह से ऊँचाई है।|Hindi_F|other|6.816000
processed_hi_f_education_01222.wav|तीस हजारी की विशेष जज संगीता ढींगरा सहगल ने गुरुवार को मेडिकल ग्राउंड पर अमर सिंह को अंतरिम जमानत प्रदान की थी।|Hindi_F|other|9.624292
processed_hi_f_weather_00838.wav|हा डॉ शर्मा ने कहा कि प्रत्येक गांव, ढाणी और शहरी क्षेत्रों तक पेयजल उपलब्ध कराना हमारी सर्वोच्च प्राथमिकता है।|Hindi_F|other|9.653333
processed_hi_f_books_00804.wav|विश्व के आर्थिक विकास में योगदान देनेवाला और भविष्य में एक प्रमुख बाज़ार के रूप में ब्राज़ील की ओर देखा जाता है।|Hindi_F|other|8.900000
processed_hi_f_health_01488.wav|परिवार तो किसी परी की जादू की छङी की तरह है, जिसके जादू से जिंदगी की सभी बाधाएं और मुश्किलें छुमंतर हो जाती हैं|Hindi_F|other|9.386667
processed_hi_f_books_00042.wav|इसी समूह के बैरन द्वीप पर भारत का एकमात्र सक्रिय ज्वालामुखी है। निकोबार समूह में भी कुछ द्वीप एटॉल आकार के हैं।|Hindi_F|other|9.397333
processed_hi_f_general_03186.wav|ऐसे में किसी बेहतर म्यूजिक सर्विस के जरिए गूगल अपने प्रतिद्वंदी म्यूजिक स्ट्रीमिंग ऐप को कड़ी टक्कर दे सकता है।|Hindi_F|other|7.584000
processed_hi_f_general_02053.wav|नईदुनिया न्यूज मर्यादा पुरूषोत्तम भगवान श्रीराम के स्थापित किए गए आदर्श सर्वकालिक एवं हर युग में प्रासांगिक है।|Hindi_F|other|10.144000
processed_hi_f_education_00307.wav|चाक़ू चलाने का प्रशिक्षण भी लखनऊ में दिया जाता था जिसमें जांबिया नामक अरबी मूल के चाक़ू का काफी इस्तेमाल होता था।|Hindi_F|other|9.670729
processed_hi_f_weather_00305.wav|बॉम्बे हाई कोर्ट के बाद अब राजस्थान हाई कोर्ट ने सूखे की समस्या के दौरान आईपीएल का मैच कराने पर तल्खी दिखाई है।|Hindi_F|other|8.600000
processed_hi_f_books_07007.wav|आज के दिन तक कोई भी मनुष्य द्वारा तैयार की गई प्रौद्योगिकी वाहित मल के सूक्ष्मजीवी उपचार के सामने नहीं टिक पाई।|Hindi_F|other|9.700000
processed_hi_f_weather_02520.wav|इस प्रकार राष्ट्रवादी इतिहास लेखन करने वाले इतिहासकारों ने भारतीय इतिहास का स्वर्णिम युग खोजने का प्रयास किया ।|Hindi_F|other|8.586667
processed_hi_f_other_00995.wav|उनकी जीत के बाद पश्चिम बंगाल सरकार ने स्वप्ना के लिए दस लाख रुपये और सरकारी नौकरी का इनाम देने का वादा किया है।|Hindi_F|other|8.800000
processed_hi_f_other_03761.wav|इसी अश्लीलता की दुहाई देकर स्वयं सेवी संगठनों के साथ सियासी दलों के उद्दंड कार्यकर्ता सड़कों पर तांडव करते हैं।|Hindi_F|other|8.693333
processed_hi_f_general_01992.wav|वे एकमात्र ऐसे कलाकार माने जाते हैं जिन्होंनें पंडित लख्मीचंद द्वारा बनाई गई देसी धुनों की विरासत को बचाये रखा।|Hindi_F|other|9.621333
processed_hi_f_other_02171.wav|यह ऐप आपके फोन की चार्जिंग को बेहतर बनाता है और फोन की बैटरी कंजम्शन को सुधारता है।|Hindi_F|other|6.965333
processed_hi_f_politics_01148.wav|मुख्यमंत्री ने कहा कि हमारे युवा विवेकानंद जी के विचारों और आदर्शो को आत्मसात करें।|Hindi_F|other|6.666667
processed_hi_f_weather_02940.wav|शिवाजी महाराज ने अपनी जागीर के किलों को अपने अधिकार में कर लेने का निश्चय कर लिया ।|Hindi_F|other|6.389333
processed_hi_f_other_01645.wav|विराट की तस्वीर के साथ बीसीसीआई ने कैप्शन में लिखा, फ्रेम्ड किंग कोहली शॉट ऑफ द डे।|Hindi_F|other|6.837333
processed_hi_f_health_00854.wav|हमको शक है कि इसमें काला धन आया था इस वजह से ट्रांज़ैक्शन रोकने का फैसला लिया गया था|Hindi_F|other|7.466667
processed_hi_f_weather_02126.wav|हिमालयन टेक्नोलॉजी युनिवर्सिटी बन जाएगी तो अच्छा तो है मगर उससे हिमालय कैसे बचेगा?।|Hindi_F|other|6.666667
processed_hi_f_general_00245.wav|हम सभी अच्छे दिन इंस्टीट्यूट में डांस, एक्टिंग, संगीत और उर्दू की क्लासेज लेते हैं।|Hindi_F|other|8.458667
processed_hi_f_agri_00456.wav|जिला के अनेक ऐसे किसान हैं जिन्होने अव्वल किस्म की मछली पालन का कार्य शुरू किया है।|Hindi_F|other|7.000000
processed_hi_f_other_02055.wav|चौंकाने वाली बात यह है कि टीना की तस्वीरों में टेक्स्चर्ड डिजाइन नहीं नजर आ रहा है।|Hindi_F|other|6.954667
processed_hi_f_general_03145.wav|उनका मार्ग ब्रह्म का सत्स्वरूप पकड़कर, धर्म की नाना भूमियों पर से होता हुआ जाता है।|Hindi_F|other|7.733333
processed_hi_f_books_00535.wav|खेल से संन्यास प्राप्त खिलाड़ी दर्शकों को मैच की जानकारी देकर समझाने के लिए आते हैं।|Hindi_F|other|6.389333
processed_hi_f_books_02578.wav|अतः भण्डारण से पहले दानों को धूप में सुखाना आवश्यक है जिससे उनकी नमी में कमी आ जाए।|Hindi_F|other|7.400000
processed_hi_f_other_01316.wav|हिन्दू और मुस्लिम दोनों ही धर्मग्रन्थों में इस रत्न की महिमा का गुणगान किया गया है।|Hindi_F|other|7.072000
processed_hi_f_other_00837.wav|राहुल गांधी यह फर्क़ महसूस कराने में कामयाब रहे कि कांग्रेस और भाजपा में यह फर्क़ है।|Hindi_F|other|6.538667
processed_hi_f_books_05096.wav|इन्हें उल्कावृष्टि कहते हैं। कुछ उल्कावृष्टि नियमित समय अंतराल पर हर वर्ष होती हैं।|Hindi_F|other|7.669333
processed_hi_f_other_01715.wav|राहुल गांधी ने कहा कि वित्त् मंत्री अरुण जेटली ने अपने भाषण में सिर्फ़ शायरी की है।|Hindi_F|other|6.144000
processed_hi_f_books_04890.wav|आज हम एक क्षण में दुनिया के किसी भी भाग में रहनेवाले व्यक्ती से संपर्क कर सकते हैं।|Hindi_F|other|6.762667
processed_hi_f_education_00831.wav|ट्रस्ट इस योजना का संचालन करेगा और मेडिकल इन्श्योरेंस की राशि भी अब ट्रस्ट ही देगा।|Hindi_F|other|6.675354
processed_hi_f_books_02518.wav|यह एक फसल के बाद खेत में दूसरे किस्म की फसल एकांतर क्रम में उगा कर किया जा सकता है।|Hindi_F|other|7.400000
processed_hi_f_agri_00236.wav|चूंकि किसान कपास बेचने के इच्छुक हैं, लिहाजा कपास की खरीद अपने रफ्तार से चल रही है।|Hindi_F|other|7.325521
processed_hi_f_general_01321.wav|भारत अब न सिर्फ खुद के बल्कि दूसरे मुल्क़ों की सैटेलाइट भी अंतरिक्ष तक लेकर जाता है।|Hindi_F|other|7.360000
processed_hi_f_health_02421.wav|दिमाग में पठाखे फुट रहे हैं, बेचारे सब के सब मालामाल होने वाले हैं फिर भी बेहाल हैं|Hindi_F|other|7.700000
processed_hi_f_politics_03387.wav|मुख्यमंत्री ममता बनर्जी ने कहा कि रेलवे की लापरवाही और निष्ठुरता के कारण भगदड़ मची।|Hindi_F|other|6.698667
processed_hi_f_books_08863.wav|उसने अपनी माँ के नाम पर विजयनगर के समीप ही नगलपुरम् नामक उपनगर की स्थापना भी की थी।|Hindi_F|other|8.000000
processed_hi_f_politics_03911.wav|इशाक को बुधवार को विशेष मजिस्ट्रेट गुलाम मुज्तबा बलोच की अदालत में पेश किया गया था।|Hindi_F|other|7.400000
processed_hi_f_weather_01524.wav|शिमला फरवरी माह में प्रस्तावित इन्वेस्टर मीट के आयोजन पर संकट के बादल गहरा रहॆ हैं।|Hindi_F|other|7.400000
processed_hi_f_agri_02102.wav|आलम यह कि अब गोवंशीय पशु हरा चारा, पानी और चिकित्सीय देखभाल के अभाव में मर रहे हैं।|Hindi_F|other|8.323979
processed_hi_f_politics_03837.wav|राज्य मे राष्ट्रवादी तत्वो का मनोबल ऊंचा रखने के लिए ऐसे अभियान निरंतर जारी रहेंगे।|Hindi_F|other|7.893333
processed_hi_f_health_01639.wav|लेकिन इस बात का क्या भरोसा कि अगला फैलने वाला वायरस इससे भी ज्यादा स्ट्रौंग न होगा?|Hindi_F|other|7.093333
processed_hi_f_books_03358.wav|एककोशिक जीव भी वह सभी आवश्यक क्रियाएँ करता है जो बहुकोशिक जीवों द्वारा की जाती हैं।|Hindi_F|other|8.100000
processed_hi_f_education_02475.wav|गणेश जी को मूंग के लड्डुओं का भोग चढ़ाने से आप हर तरह की परीक्षा में पास हो जाएंगे।|Hindi_F|other|7.058500
processed_hi_f_agri_00441.wav|सभी उत्पाद तैयार करने में कोई ज्यादा मेहनत नहीं है परन्तु मुनाफा अच्छा मिल सकता है।|Hindi_F|other|7.580938
processed_hi_f_weather_01434.wav|लॉरेन पावेल जॉब्स इन दिनों अपने बच्चों के साथ गर्मी की छुट्टियों का मजा ले रही हैं।|Hindi_F|other|5.984000
processed_hi_f_books_02621.wav|मेरे विचार में अच्छी उपज प्राप्त करने के लिए नयी तकनीक एवं जागरूकता की आवश्यकता है।|Hindi_F|other|5.994667
processed_hi_f_politics_03921.wav|शास्त्री चौक पर गोरखपुर यूथ कांग्रेस के जिलाध्यक्ष अभिजीत पाठक के नेतृत्व में युवा कांग्रेस के कार्यकर्ताओं ने मनोज तिवारी का पुतला फूंका।|Hindi_F|other|10.080000
processed_hi_f_general_00266.wav|मध्यप्रदेश सरकार ने पुश्तैनी खेल हॉकी के उत्थान के लिए मुकम्मल मैदान और दो एकेडमियां ग्वालियर और भोपाल खोलीं ।|Hindi_F|other|9.546667
processed_hi_f_agri_00838.wav|यह पशु मेला राज्य स्तर का मेला है जिसमें समीपवर्ती प्रान्तों से भारी संख्या में पशु एवं व्यापारी भाग लेते हैं।|Hindi_F|other|9.682354
processed_hi_f_other_01182.wav|इस दिन की लक्ष्मी पूजा सभी कर्जों से मुक्ति दिलाती हैं।|Hindi_F|other|4.266667
processed_hi_f_other_01444.wav|आरोपियों ने बताया कि पहले यह सिग्मा सेक्टर में चलता था।|Hindi_F|other|4.661333
processed_hi_f_education_01316.wav|मेरा सारा ज्ञान जग्गू की इस जरूरत के सामने धरा रह गया ।|Hindi_F|other|4.900000
processed_hi_f_other_01188.wav|नियमित योग करेंगे तो शरीर और मन स्वस्थ व स्फूर्त रहेगा।|Hindi_F|other|4.917333
processed_hi_f_other_02214.wav|कटनी के भाजपा नेता पद्मेश गौतम के अनुसार प्रोफेसर छात्रों को पढ़ाने की बजाय कांग्रेस के प्रचार में लगे हुए हैं।|Hindi_F|other|8.500000
processed_hi_f_general_01065.wav|कहा जाता है भगवान शिव को कर्पूर की सुगंध बहुत प्रिय है।|Hindi_F|other|5.056000
processed_hi_f_education_01275.wav|पहली परीक्षा के अनुभव से कंपनी सेक्रेटरी की एक्जीक्यूटिव और फाइनल परीक्षा की तैयारी का भी तरीका पता लग गया है।|Hindi_F|other|8.370417
processed_hi_f_books_00797.wav|ब्राज़ील देश पश्चिम व दक्षिण गोलार्धों में स्थित है। यह देश दक्षिण अमेरिकी महाद्वीप के उत्तरी भाग में स्थित है।|Hindi_F|other|9.141333
processed_hi_f_weather_03194.wav|धार्मिक कारणों से समुद्री यात्रा को विरोध किया जाता था; |Hindi_F|other|4.405333
processed_hi_f_books_08637.wav|कुछ और रचनाएँ लोरीनामा और शादीनामा के रूप में लिखी गईं।|Hindi_F|other|5.408000
processed_hi_f_books_08813.wav|अधिक जानकारी के लिए आप निम्नलिखित वेबसाईट देख सकते हैं।|Hindi_F|other|4.234667
processed_hi_f_weather_00644.wav|इस तूफान ने क्वींसलैंड राज्य में भी भारी तबाही मचाई है।|Hindi_F|other|5.728000
processed_hi_f_health_01871.wav|अम्मां ने अपनी जिंदगी में देव साहब की हर फिल्म देखी थीं|Hindi_F|other|4.629333
processed_hi_f_weather_03380.wav|बाजीराव जानता था कि मुगल सत्ता दुर्बल हो चुकी है । इसलिए उत्तर में सत्ता का विस्तार करने के लिए अधिक अवसर है । |Hindi_F|other|8.160000
processed_hi_f_weather_03153.wav|स्वराज्य के अभियान में उनके इन्हीं सहयोगियों ने अपने प्राणों की परवाह न करते अपने कर्तव्यों का निर्वाह किया  ।|Hindi_F|other|8.700000
processed_hi_f_health_02439.wav|श्रीनाथ राजेंद्रन की यह थ्रिलर केरल के मोस्टवांटेड क्रिमिनल्स में से एक सुकुमारा कुरुप की जिंदगी पर बेस्ड होगी|Hindi_F|other|9.674667
processed_hi_f_politics_02384.wav|लेकिन किडनी स्टोन के मरीजों के लिए यह रामबाण की तरह है।|Hindi_F|other|4.768000
processed_hi_f_weather_03151.wav|शिवाजी महाराज ने स्वराज्य अभियान के लिए अपने आसपास के लोगों को प्रेरित किया । उनके पास विलक्षण संगठन कौशल था ।|Hindi_F|other|9.100000
processed_hi_f_books_01023.wav|इस कारण अनेक स्थानीय प्रजातियाँ विलुप्त हो रही हैं। वन्य प्राणियों में भी भारत में प्रचुर विविधता पाई जाती है।|Hindi_F|other|8.800000
processed_hi_f_books_04398.wav|दक्षिण भारत के कुछ भाग भी खतरे के क्षेत्र में आते हैं ।|Hindi_F|other|4.608000
processed_hi_f_books_08657.wav|सूफ़ी संतों की धर्मनिष्ठा, विद्वता और लोगों द्वारा उनकी चमत्कारी शक्ति में विश्वास उनकी लोकप्रियता का कारण था।|Hindi_F|other|8.586667
processed_hi_f_books_05067.wav|शनि के भी बहुत से प्राकृतिक उपग्रह हैं। शनि के बारे में एक रोचक बात यह है कि सभी ग्रहों में यह सबसे कम सघन है।|Hindi_F|other|9.930667
processed_hi_f_health_01870.wav|राज्य के स्पेशल रिलीफ कमिशनर सेठी ने बताया, 'हम इसे लेकर वाकई बहुत गंभीर हैं कि अब किसी की मौत नहीं होनी चाहिए|Hindi_F|other|9.226667
processed_hi_f_education_00574.wav|मोदी सरकार की मंशा है कि देश के नए आईएएस अधिकारी ट्रेनिंग में किताबी ज्ञान से अधिक व्यावहारिक दुनिया को समझें।|Hindi_F|other|9.241167
processed_hi_f_other_00824.wav|इसकी शुरुआत इलेक्ट्रॉनिक्स और इन्फॉर्मेशन टेक्नालॉजी मंत्री रविशंकर प्रसाद आईआईटी पटना में दो फरवरी को करेंगे।|Hindi_F|other|8.500000
processed_hi_f_weather_03409.wav| इस पाठ में हम इन सभी घटनाओं की जानकारी प्राप्त करेंगे ।|Hindi_F|other|4.736000
processed_hi_f_education_02129.wav|हाजियों को प्रशिक्षण देने के लिए मिश्रवाला से मौलाना नसीम मोहम्मद व कारी गय्यूर अहमद ने विशेष तौर पर भाग लिया।|Hindi_F|other|9.900000
processed_hi_f_weather_03138.wav|मायनाक भंडारी और दौलत खान नौसेना के प्रमुख अधिकारी थे । |Hindi_F|other|5.034667
processed_hi_f_general_00945.wav|पीतल एवं ताँबे की नलीवाली सुरनाई शहनाई के समान होती है।|Hindi_F|other|5.866667
processed_hi_f_other_02211.wav|रणबीर इस क्लिप में संजू का डायलॉग बोल रहे हैं और बॉडी लैंग्वेंज के हिसाब से बिल्कुल उन्हीं की तरह दिख रहे हैं।|Hindi_F|other|8.400000
processed_hi_f_politics_04205.wav|वार्ड में खिड़कियां बंद हैं और एक्जॉस्ट फैन भी नहीं है।|Hindi_F|other|4.200000
processed_hi_f_health_01880.wav|जम्मू कश्मीर के मुनीर अहमद, सगीर अहमद और वलीद अहमद गोलीबारी में घायल हो गये और अस्पताल में उनका इलाज चल रहा है|Hindi_F|other|9.400000
processed_hi_f_health_02305.wav|पाकिस्तानी बल्लेबाज शोएब मलिक को मैच के दौरान सिर में चोट लगी जब फील्डर कोलिन मुनरो का थ्रो उनके सिर से टकराया|Hindi_F|other|9.525333
processed_hi_f_books_05002.wav|तारों के सापेक्ष सभी ग्रहों की स्थिति भी बदलती रहती है।|Hindi_F|other|5.120000
processed_hi_f_books_06155.wav|ठीक इसी प्रकार से समजातता भी अपसारी विकास पर आधारित है।|Hindi_F|other|5.600000
processed_hi_f_health_02114.wav|प्रवक्ता सुतोपो  ने बताया कि तीन लोगों की मौत कंक्रीट के स्लैब गिरने की वजह से हुई|Hindi_F|other|7.093333
processed_hi_f_education_02501.wav|इस मामले में डीएफओ डीआर कौशल ने कहा कि तेदुंए को पकड़ने के लिए पिंजरा लगाया जाएगा।|Hindi_F|other|8.100000
processed_hi_f_books_01667.wav|परंतु कुछ विशेष परिस्थितियों में प्रकाश किरण झुक भी सकती है, यह हम देखने वाले हैं।|Hindi_F|other|6.600000
processed_hi_f_general_02522.wav|रंगाराजन का बाहर होना नेहरू स्मारक संग्रहालय व पुस्तकालय में असली स्कैंडल नहीं है।|Hindi_F|other|7.584000
processed_hi_f_weather_00165.wav|अब हिमालय क्षेत्र की सभी वॉटर स्प्रिंग्स को चिन्हित करने के भी निर्देश दिए गए हैं।|Hindi_F|other|5.984000
processed_hi_f_education_02736.wav|आर्यिका प्रसन्नमति माता ने कहा कि ज्ञान के साथसाथ हमें चारित्र भी धारण करना चाहिए।|Hindi_F|other|7.500000
processed_hi_f_books_00268.wav|प्रत्येक चरण पर प्रशिक्षित एवं कुशल व्यक्तियों की बड़ी मात्रा में आवश्यकता होती है।|Hindi_F|other|6.282667
processed_hi_f_finance_00813.wav|निवेशक इस तरीके से निवेश कर महंगाई को मात दे कर शानदार रिटर्न प्राप्त कर सकते हैं।|Hindi_F|other|7.221042
processed_hi_f_education_00725.wav|रात्रि जागरण के बाद प्रात काल उदीयमान सूर्य को इसी प्रकार अर्ध्य देकर प्रणाम करें।|Hindi_F|other|7.174583
processed_hi_f_books_04869.wav|जिस छोटे घटक की नियमित पुनरावृत्ति से बहुलक बनता है उस छोटे घटक को एकलक  कहते हैं।|Hindi_F|other|8.600000
processed_hi_f_general_02393.wav|अब इन्होंने नए मीडिया यानी इंटरनेट को भी अपने विषैले प्रचार का ज़रिया बना लिया है।|Hindi_F|other|6.389333
processed_hi_f_agri_02119.wav|मिट्टी तभी स्वस्थ रहेगी, जब हम पेड़ों और पशुओँ से मिलने वाली खाद को उसमें डाल दें।|Hindi_F|other|6.547646
processed_hi_f_weather_02460.wav|बरनी की इस विचारधारा के कारण इतिहास लेखन की व्याप्ति को अधिक विस्तार प्राप्त हुआ ।|Hindi_F|other|6.261333
processed_hi_f_general_00474.wav|सामाजिक रूप से जितना हम भारतीय बहिर्मुखी है उतना ही धर्म के विषय में अंतर्मुखी है।|Hindi_F|other|7.900000
processed_hi_f_politics_00984.wav|सभी मतदान केन्द्रों पर मतदान के दिन सेक्टर अधिकारी द्वारा विशेष निगरानी रखी जाएगी।|Hindi_F|other|7.210667
processed_hi_f_books_05118.wav|अन्य सभी दिनों में, सूर्योदय पूर्व के उत्तर या पूर्व के दक्षिण की ओर होता जाता है।|Hindi_F|other|7.253333
processed_hi_f_books_04474.wav|क्या आप अब भी परावर्तित किरण देख पाते हैं। कागज़ को पुनः प्रारंभिक अवस्था में लाइए।|Hindi_F|other|7.274667
processed_hi_f_books_00220.wav|ताज महल भारत का सौंदर्यपूर्ण मुस्लिम  स्थापत्य का सर्वश्रेष्ठ उदाहरण माना जाता है।|Hindi_F|other|7.232000
processed_hi_f_general_00320.wav|इस भाग में बकरियों की उपयोगी नस्लों, भारत की उपयोगी नस्लों एवं विदेश की प्रमुख नस्लों के विषय में जानकारी है।|Hindi_F|other|9.674667
processed_hi_f_finance_01652.wav|नोट के बीच में लिखा मूल्य ऑप्टिकली वैरिएबल इंक में प्रिंटेड होता है यानी नोटों के मूल्य का कलर बदलता रहता है।|Hindi_F|other|9.472000
processed_hi_f_other_04571.wav| ईच वन टीच वन कायर्क्रम से पढ़कर अंजुम सत्यवती कॉलेज और रोहित हंसराज कॉलेज में दाखिला लेने में कामयाब रहे हैं।|Hindi_F|other|8.757333
processed_hi_f_politics_01960.wav|ओग्बेचे का अब तक का प्रदर्शन बेहद शानदार रहा है लेकिन उन्हें अन्य खिलाड़ियों से उचित सहयोग नहीं मिल पा रहा है।|Hindi_F|other|9.386667
processed_hi_f_books_03058.wav|नहीं, इनका बनना एक बहुत धीमा प्रक्रम है और इनके बनने की परिस्थितियाँ प्रयोगशाला में उत्पन्न नहीं की जा सकतीं।|Hindi_F|other|8.949333
processed_hi_f_books_03623.wav|यह लड़कों में परिवर्तनों का कारक है जिनके बारे में आपने अभी-अभी पढ़ा है। उदाहरण के लिए चेहरे पर बालों का आना।|Hindi_F|other|8.300000
processed_hi_f_politics_00184.wav|इस्कॉन मंदिर में प्रत्येक वर्ष सरोवर के बीच कृष्ण और कालिया नाग की झांकी सहित अन्य और झांकी तैयार की जाती है।|Hindi_F|other|8.821333
processed_hi_f_politics_04075.wav|मुख्यमंत्री ने कहा कि उन्होंने सपा बसपा पर कोई अमर्यादित टिप्पणी नहीं की, सांप छछुंदर वाली बात एक मुहावरा है।|Hindi_F|other|9.952000
processed_hi_f_finance_00226.wav|अगर यह अनुमान सही साबित होता है तो निश्चित ही भारतीय अर्थव्यवस्था के लिए यह टर्निंग प्वाइंट साबित हो सकता है।|Hindi_F|other|8.393646
processed_hi_f_politics_03934.wav|उन्होंने कहा कि मतदान सुबह सात बजे कड़ी सुरक्षा के बीच शुरू हुआ तथा कुछेक घटनाओं को छोड़कर शांतिपूर्ण रहा है।|Hindi_F|other|9.280000
processed_hi_f_education_01896.wav|हजारों वर्ष पुरानी सनातनी सभ्यता यूँ ही नष्ट नहीं हुयी अपितु उसे इसी प्रकार कश्मीरी खिलाफत में नष्ट किया गया।|Hindi_F|other|9.700000
processed_hi_f_agri_00815.wav|खसखस में भरपूर मात्रा में फाइबर मौजूद होता है जिसके कारण इसके सेवन से पाचन संबंधी सभी समस्यां दूर हो जाती है।|Hindi_F|other|10.000000
processed_hi_f_education_00070.wav|भाषा सीखें, कौशल सीखें रैली के बाद शिविर में दो घंटे का लैंग्वेज एक्सचेंज और कल्चर एक्सचेंज का सत्र होता है ।|Hindi_F|other|9.589458
processed_hi_f_education_00318.wav|पहाडिय़ा ने कहा कि हरियाणा को लेकर अनेक प्रकार की भ्रांतियां हैं लेकिन सही तरक्की का पता यहां आकर ही लगता है।​|Hindi_F|other|8.567792
processed_hi_f_books_00753.wav|अद्‌यतनता को बनाए रखने के लिए निश्चित समय के उपरांत कोश के संशोधित संस्करण अथवा पूरक संस्करण निकाले जाते हैं।|Hindi_F|other|9.845333
processed_hi_f_health_02169.wav|उन्होंने कहा कि सभी कार्यालयों, आश्रम शालाओं तथा छात्रावासों में अभियान के दौरान विशेष स्वच्छता अभियान चलायें|Hindi_F|other|9.397333
processed_hi_f_politics_00279.wav|उन्होंने छात्रों की हौंसला अफ्जाई करते हुए कहा कि युवा अपने ऊपर भरोसा करें और कभी अपने को किसी से कम न समझें।|Hindi_F|other|10.037333
processed_hi_f_books_02090.wav|कुछ दिन बाद एक सुंदर नवयुवक साधु आगरे के बाजारों में गाता हुआ जा रहा था। लोगों ने समझा, इसकी भी मौत आ गई है।|Hindi_F|other|9.900000
processed_hi_f_other_01008.wav|अनुष्का शर्मा की यह फिल्म होली के मौंके पर रिलीज होगी।|Hindi_F|other|4.373333
processed_hi_f_weather_00967.wav|संजय राउत ने केंद्र सरकार पर तंज करते हुए कहा कि तूफान में कश्तियां और घमंड में हस्तियां अक्सर डूब जाती हैं।|Hindi_F|other|9.493333
processed_hi_f_books_04762.wav|प्रारंभ में हमने देखा कि धातु और काँच/मिट्टी से बनी वस्तुओं के अलावा अन्य सभी वस्तुएँ कार्बन से बनी होती है।|Hindi_F|other|8.600000
processed_hi_f_general_00895.wav|मीडिया कंपनियों के बंद होने के बाद ही सुदीप्तो की गिरफ्तारी के लिए आवाज मुखर हुई।|Hindi_F|other|6.272000
processed_hi_f_finance_01072.wav|हज यात्रियों के लिए विदेशी मुद्रा का सारा लेनदेन बॉम्बे मर्केंटाइल बैंक ही करेगा।|Hindi_F|other|6.385104
processed_hi_f_general_01428.wav|इनमें से कला और डींडी धार्मिक लोक नृत्य माने जाते हैं।|Hindi_F|other|5.450667
processed_hi_f_weather_00473.wav|ग़रीबी और कर्जों के चलते ग्रामीण क्षेत्रों में लोग आत्महत्या करने के लिए विवश हैं।|Hindi_F|other|6.421333
processed_hi_f_agri_01142.wav|वे फसल के विशेष् अवसरों पर आकर किसान का सहयोग देते थे।|Hindi_F|other|5.600000
processed_hi_f_books_00166.wav|यूरोपीय चित्रशैली: अंग्रेजों के शासनकाल में पश्चिमी चित्रशैली का प्रभाव भारतीय चित्रशैली पर दिखाई देता है  ।|Hindi_F|other|8.960000
processed_hi_f_general_01791.wav|सोलर चर्खे से बने वस्त्र को खादी की मान्यता देने वाला उत्तर प्रदेश पहला राज्य है।|Hindi_F|other|6.784000
processed_hi_f_books_09172.wav|पशुपालन और बागबानी में बढ़ते मुनाफ़े की वजह से अहीर, गुज्जर और माली जैसी जातियाँ सामाजिक सीढ़ी में ऊपर उठीं।|Hindi_F|other|9.013333
processed_hi_f_books_02599.wav|फसलों की नयी किस्मों के आने से रासायनिक उर्वरकों के उपयोग में बहुत वृद्धि हुई है।|Hindi_F|other|6.144000
processed_hi_f_weather_01535.wav|आंतरिक तूफान में कांग्रेस की कश्ती हिचकोले खा रही थी, लेकिन अब शांत समुद्र से सियासी दौलत को लूटा जा रहा है।|Hindi_F|other|9.088000
processed_hi_f_general_00455.wav|समय के साथ यह क्षेत्र मराठों, अंग्रेज़ों और आखिर में मैसूर के राज्य का हिस्सा बना।|Hindi_F|other|7.424000
processed_hi_f_finance_00894.wav|संयोगवश ये ऑनलाइन पैसे बनाने का भी एक अद्भुत तरीका है।|Hindi_F|other|5.200000
processed_hi_f_books_05101.wav|ये पृथ्वी के प्राकृतिक उपग्रह अर्थात् चन्द्रमा की तुलना में कहीं अधिक निकट रहकर पृथ्वी की परिक्रमा करते हैं।|Hindi_F|other|8.469333
processed_hi_f_weather_01005.wav|तद्नुसार उस क्षेत्र के विधानसभा क्षेत्रों को भी वर्तमान मध्यप्रदेश के विधानसभा क्षेत्रों में शामिल किया गया।|Hindi_F|other|8.300000
processed_hi_f_other_01488.wav|कैंप का समापन प्रदीप गुप्ता ने किया तथा सेवा करने वाले वैद्यों को सम्मानित किया।​|Hindi_F|other|6.304000
processed_hi_f_finance_01573.wav|इस मुद्रा से टांगों के पिछले निचले हिस्से की मांसपेशियों में खिंचाव पैदा होता है।|Hindi_F|other|5.973333
processed_hi_f_general_01203.wav|इसे एक कलाकार की अंतर्दृष्टि का स्वप्न कहा जा सकता है।|Hindi_F|other|4.700000
processed_hi_f_books_05099.wav|आप यह जानना चाहेंगे कि कृत्रिम उपग्रह प्राकृतिक उपग्रहों से किस प्रकार भिन्न हैं।|Hindi_F|other|6.336000
processed_hi_f_agri_01870.wav|अंतत: किसान आंदोलन राष्ट्रव्यापी स्वरूप अख्तियार करने से पहले ही खत्म हो जाता है।|Hindi_F|other|6.640542
processed_hi_f_finance_00988.wav|कहा जाता है कि ग्लांस मिथरिल कैपिटल का भारतीय कंपनी में दूसरा प्रत्यक्ष निवेश है।|Hindi_F|other|7.232646
processed_hi_f_health_00282.wav|वैक्सिंग से बालों को जल्दी हटा सकते हैं पर इन उत्पादों में मौजूद केमिकल आपकी त्वचा को नुक्सान पहुंचा सकता है|Hindi_F|other|7.925333
processed_hi_f_health_01730.wav|स्ट्रौबेरी के इस्तेमाल से अगर आपकी त्वचा औयली है तो ये काफी कारगर उपाय हो सकता है|Hindi_F|other|6.261333
processed_hi_f_education_00606.wav|संचित ज्ञान ने संभव बना दिया है कि लुप्त चीजों को पुनःस्थापित करके जीवन चलता रहे।|Hindi_F|other|7.197813
processed_hi_f_finance_01505.wav|हमें स्टार्टअप और ऐंजल निवेशकों को कर छूट देने के लिए मापदंड बनाने की आवश्कता है।|Hindi_F|other|6.816000
processed_hi_f_politics_02277.wav|आइए आज याद करते हैं आदेश के उन बेहतरीन नग्मों को जिन्हें हम कभी नहीं भूला पाएंगे।|Hindi_F|other|8.288000
processed_hi_f_books_05401.wav|उदाहरण, अधिक अभिक्रियाशील धातुओं की तनु अम्ल के साथ तेजी से अभिक्रिया होकर हाइड्रोजन गैस का िनर्माण होता है।|Hindi_F|other|8.864000
processed_hi_f_books_02709.wav|संक्रमित व्यक्ति अथवा जंतु के सीधे संपर्क में आने पर भी राेग का संचरण हो सकता है।|Hindi_F|other|6.250667
processed_hi_f_health_01056.wav|पाटिल ने कहा कि आशीष नेहरा की हैम्सट्रिंग में चोट के कारण उन्हें आराम दिया गया है|Hindi_F|other|6.805333
processed_hi_f_other_00074.wav|एक ताजे इंटरव्यू में ऐक्ट्रेस करिश्मा कपूर ने कहा कि वह यौन उत्पीड़न के इन आरोपों को सुनकर हैरान  रह गई थीं।|Hindi_F|other|9.300000
processed_hi_f_books_01448.wav|परंतु इलेक्ट्रॉन में वृद्धी होने पर भी वह उसी बाह्यतम कक्षा में समाविष्ट होता है।|Hindi_F|other|6.677333
processed_hi_f_agri_01136.wav|इनका कहना है कि कुफ्टाधार में तीन दिन बाद पानी आता है।|Hindi_F|other|5.885875
processed_hi_f_books_01915.wav|वही पूँजी मेरे पास जमा करके उन्होंने मुझे अपने खर्च का बजट बना देने का आदेश दिया।|Hindi_F|other|7.000000
processed_hi_f_books_01758.wav|उचित नाभ्यांतर वाले उत्तल लेंस के चश्मेका उपयोग कर इस दोष को दूर किया जा सकता है।|Hindi_F|other|7.050667
processed_hi_f_weather_02660.wav|दिल्ली का सुल्तान मुहम्मद तुगलक के कार्यकाल में दिल्ली की केंद्रीय सत्ता के विरुद्ध दक्षिण में विद्रोह हुए ।|Hindi_F|other|7.786667
processed_hi_f_books_02138.wav|सितार के साथ वह आप सितार बन गया और पसीना-पसीना हो गया।|Hindi_F|other|4.629333
processed_hi_f_weather_02662.wav|दक्षिण भारत के दो भाई-हरिहर और बुक्का दिल्ली की सुल्तानशाही की सेवा में सरदार थे।|Hindi_F|other|7.000000
processed_hi_f_finance_00857.wav|इस भ्रामक स्थिति को लेकर डिपू धारक सही तरीके से राशन का वितरण नहीं कर पा रहे हैं।|Hindi_F|other|7.360354
processed_hi_f_agri_02343.wav|घर के आसपास अगर कोई सूखा पेड़ हो तो उसे तुरंत काट दें।|Hindi_F|other|5.839437
processed_hi_f_education_02645.wav|सुनील कुमार गुप्ता ने कहा कि परीक्षा परिणाम जानने के लिए छात्रों की  अलग से इन्क्वायरी विंडो बनाई जा रही है।|Hindi_F|other|8.556188
processed_hi_f_health_02846.wav|मोटापे की समस्या को आमतौर पर धनाढ्य लोगों की बीमारी मानकर उसे तवज्जो नहीं दी जाती|Hindi_F|other|6.688000
processed_hi_f_weather_02455.wav|उनके इतिहास लेखन पर अरबी और फारसी इतिहास लेखन की परंपरा का प्रभाव दिखाई देता है ।|Hindi_F|other|6.240000
processed_hi_f_books_01971.wav|वे उस झंझा के समान हैं जो हल्की वस्तुओं के साथ भारी वस्तुओं को भी उड़ा ले जाती है।|Hindi_F|other|6.700000
processed_hi_f_weather_02555.wav|भारतीय इतिहास लेखन के क्षेत्र में प्रारंभ में मुख्यतः पुरुष अध्येता कार्यरत थे  ।|Hindi_F|other|6.700000
processed_hi_f_politics_01072.wav|मोदी ने कहा कि इजरायल जल संरक्षण और कृषि प्रोद्यौगिकी के क्षेत्र में काफी आगे है।|Hindi_F|other|6.560000
processed_hi_f_general_01573.wav|भाई दूज दक्षिण भारत में आंध्रप्रदेश में मनाया जाता है।|Hindi_F|other|4.400000
processed_hi_f_weather_02864.wav|वास्तव में उन्हें अभंग रचने का कोई अधिकार ही नहीं है;।|Hindi_F|other|4.512000
processed_hi_f_education_00836.wav|शिक्षकों की परीक्षा लेकर जवाबदार अपनी जवाबदेही से बचने का आसान बहाना ढ़ूंढ़ रहे है।|Hindi_F|other|6.500000
processed_hi_f_other_01911.wav|उन्होंने कहा कि परमात्मा सर्वव्यापक है और वेदादि समस्त सद्ग्रंथों में भी परमात्मा को परम प्रकाश कहा गया है ।|Hindi_F|other|9.738667
processed_hi_f_education_00742.wav|कमलनाथ ने कहा कि हमारे देश को पूरी दुनिया बड़े ही ताज्जुब से देखती है कि किस प्रकार यहां विविधता में एकता है।|Hindi_F|other|9.200000
processed_hi_f_agri_00848.wav|यहां पर आप झीलों, झरने और घास के मैदानों के साथ साथ खूबसूरत प्राकृतिक नजारों को देखने का लुत्फ उठा सकते हैं।|Hindi_F|other|9.415313
processed_hi_f_other_04745.wav|नूर एक सीरियस और सही मुद्दे को उठाती तो है पर उससे लड़ने या दूर करने के तरीके विश्वसनीय प्रतीत नहीं होते हैं।|Hindi_F|other|9.568000
processed_hi_f_books_04453.wav|एक कंघा लीजिए और इसके बीच के एक दाँते को छोड़कर सभी खुले स्थानों को बंद कर दीजिए।|Hindi_F|other|7.840000
processed_hi_f_general_00663.wav|रूस के सोची स्थित फिश्ट स्टेडियम में इस बार के फीफा वर्ल्ड कप का चौथा और अब तक का सबसे बड़ा मुकाबला खेला गया।|Hindi_F|other|9.589333
processed_hi_f_other_00156.wav|उन्होंने कहा कि हल्द्वानी की जनता, विद्युत कटौती मुक्त होने के बावजूद भी आए दिन विद्युत कटौती से जूझ रही है।|Hindi_F|other|8.768000
processed_hi_f_books_04862.wav|उसी प्रकार ही उनकी गतिविधियाँ और शारीरिक प्रक्रियाएँ प्रथिनों के द्वारा होती हैं।|Hindi_F|other|5.696000
processed_hi_f_agri_02117.wav|भयानक युद्धों के बीच किसान मस्ती से अपना खेत जोतता था।|Hindi_F|other|4.922250
processed_hi_f_books_00796.wav|इनमें से एक देश तो आप बड़ी सरलता से पहचान सकते हैं और दूसरा देश भी आप पहचान लेंगे।|Hindi_F|other|6.794667
processed_hi_f_general_00292.wav|भूकंप के कारण हुए भूस्खलन से बहुत से घर जमींदोज हो गए।|Hindi_F|other|5.717333
processed_hi_f_weather_03157.wav|शत्रुओं के आक्रमणों से प्रजा त्रस्त हो जाती थी। उस समय वे अपनी प्रजा का अधिकाधिक ध्यान रखने का प्रयास करते । |Hindi_F|other|8.704000
processed_hi_f_weather_02050.wav|इसका फ़ायदा उन्हें उन निर्वाचन क्षेत्रों के औद्योगिक इलाक़ों में मिलेगा जहॉं कम्युनिस्ट पार्टी का प्रभाव है।|Hindi_F|other|7.754667
processed_hi_f_weather_03334.wav|मराठों का यह स्वतंत्रता युद्ध मुगल सत्ताधीशों की साम्राज्य लालसा और मराठों के मन में स्थित स्वतंत्रता की आकांक्षा के बीच का युद्ध था ।|Hindi_F|other|9.717333
processed_hi_f_other_02383.wav|षन्मुखम को अपना अच्छा मित्र बताते हुए करुणानिधि ने कहा कि स्वतंत्रता सेनानी के अचानक निधन का उन्हें दुख है।|Hindi_F|other|9.482667
processed_hi_f_finance_01469.wav|ऐसी खबरें थी कि सीमापार के कुछ तत्व हथियार, मादक पदार्थों और जाली मुद्रा के लिए इसका "दुरुपयोग" कर रहे हैं।|Hindi_F|other|9.354667
processed_hi_f_education_01661.wav|हाजिर बाजार में मजबूती और आंध्र प्रदेश में हुई कम बारिश से मिर्च के वायदा मूल्यों में बढ़त का माहौल बना रहा।|Hindi_F|other|9.554646
processed_hi_f_education_00326.wav|मई के लिए परीक्षा की प्रक्रिया मार्च के दूसरे हफ्ते से शुरू होगी, जून के पहले हफ्ते में नतीजे घोषित होंगे ।|Hindi_F|other|8.440083
processed_hi_f_general_01228.wav|इसके लिए शहर के प्रमुख स्थानों, मोहल्लों व कालोनियों के प्रवेश मार्गो पर हाइड्रेंट का निर्माण किया जाता है।|Hindi_F|other|7.893333
processed_hi_f_books_03131.wav|यदि विद्युत् उपकरणों में आग लगी हो तो जल विद्युत् का चालन कर सकता है और आग बुझाने वालों को हानि हो सकती है।|Hindi_F|other|9.700000
processed_hi_f_other_04673.wav|इटेलियन फिल्म एक्ट्रेस आसिया आर्गेंटो ने कान्स फिल्म फेस्टिवल की क्लोजिंग स्पीच के दौरान अपनी आपबीती सुनाई।|Hindi_F|other|8.000000
processed_hi_f_books_00765.wav|प्रत्येक राष्ट्र और प्रत्येक भाषा के विश्वकोश अलग-अलग होते हैं क्योंकि उनका प्राथमिकताक्रम अलग-अलग होता है।|Hindi_F|other|8.586667
processed_hi_f_health_02671.wav|ग्रीन विन्डो के सुझाव को चिकित्सक दल के सदस्यों ने इसे उत्कृष्ट पहल बताते हुये कहा कि वे इस पर चर्चा करेंगे|Hindi_F|other|8.576000
processed_hi_f_general_02865.wav|वैसे तो घोस्ट प्रैंक लोगों के मनोरंजन के लिए बनाये जाते हैं और इन्हें देखने में लोगों को मजा भी खूब आता है।|Hindi_F|other|8.682667
processed_hi_f_education_00222.wav|सचिन ने मुक्केबाजी का प्रारंभिक प्रशिक्षण द्रोणाचार्य बॉक्सिंग क्लब में प्रशिक्षक राजीव गोदारा से लिया था ।|Hindi_F|other|10.053875
processed_hi_f_politics_02260.wav|महादेव ने अपने भक्त को मुसीबत में जानकर वीरभद्र के नेतृत्व में नंदी, भृंगी सहित अपने सारे गणों को भेज दिया।|Hindi_F|other|9.258667
processed_hi_f_education_00342.wav|फिर बिन्नी को 'आप 'से बर्खास्त करने के बाद अल्पमत में आए केजरीवाल ने किस नैतिकता के आधार पर यह फैसला लिया ?|Hindi_F|other|10.053875
processed_hi_f_health_00303.wav|रविवार को रूसी तटरक्षकों ने यूक्रेन के तीन नौसैनिक जहाज़ों पर गोलियाँ चलाईं और उन्हें अपने क़ब्ज़े में ले लिया|Hindi_F|other|9.300000
processed_hi_f_politics_04074.wav|इसका शुभारंभ विधायक अनिल धंतौड़ी व हरियाणा फ्लौर मिल के प्रधान सी पी गुप्ता व मैनेजर रामलाल गुप्ता ने किया।|Hindi_F|other|9.418667
processed_hi_f_finance_00596.wav|इस योजना के तहत आपके बैंक खाते से ही प्रति वर्ष अपने आप बैंक द्वारा ही आपकी बीमा किस्त की भरपाई की जाती है।|Hindi_F|other|9.624292
processed_hi_f_health_02339.wav|स्वार्थी नेताओं का अनुसूचित जातियों, पिछड़ी श्रेणियों या फिर गरीब सवर्णों के कल्याण से कुछ लेनादेना नहीं है|Hindi_F|other|9.258667
processed_hi_f_agri_02223.wav|दस से बारह इंच मिट्टी लगनी चाहिए और फलदार गुच्छों को सहारा भी देना चाहिए इस से फल की गुणवत्ता बानी रहती है।|Hindi_F|other|9.473375
processed_hi_f_health_01237.wav|दोस्तों आज हम आपको ध्रूमपान से होने वाली ऐसी बीमारी के बारे में बताएंगे जिस के बारे में आप सोच भी नहीं सकते|Hindi_F|other|8.277333
processed_hi_f_agri_00831.wav|इस किताब के पन्नों को फटने से बचाने के लिए विशेष सिंथेटिक कागज का उपयोग किया है।|Hindi_F|other|7.081708
processed_hi_f_finance_01170.wav|लेकिन, सरकार की समझ में अब तक नहीं आया है कि अर्थव्यवस्था के साथ क्या दिक्क़त है।|Hindi_F|other|6.536042
processed_hi_f_weather_01145.wav|यहां का मौसम सालभर अच्छा रहता है, इस वजह से मार्तंड मंदिर कभी भी पहुंच सकते हैं।|Hindi_F|other|7.328000
processed_hi_f_weather_00384.wav|वायनाड में अत्यधिक गर्मी के चलते पत्रकारों को स्वास्थ्य संबंधी समस्या झेलनी पड़ी।|Hindi_F|other|6.500000
processed_hi_f_weather_01156.wav|जिला के दूरस्थ क्षेत्रों से चिकित्सीय उपचार के लिए पहुंचे मरीज काफी परेशान दिखे।|Hindi_F|other|6.816000
processed_hi_f_finance_01010.wav|यह सेग्मेंट कर्ज देने के मामले में बैंकों के प्राथमिकता वाले क्षेत्र में आता है।|Hindi_F|other|6.100000
processed_hi_f_books_06826.wav|इन स्थानों में सभी शस्य खंडों का निरूपण होना चाहिए, जहाँ सामान्यतः खेती होती है।|Hindi_F|other|7.338667
processed_hi_f_books_00410.wav|महाराष्ट्र में संत नामदेव ने वारकरी पंथ के माध्यम से भजन-कीर्तन को प्रेरित किया।|Hindi_F|other|6.837333
processed_hi_f_general_02402.wav|टुंपा की आंखों में रोशनी नहीं पर संगीत जगत में अपना नाम रोशन करने की ख़्वाहिश है।|Hindi_F|other|6.944000
processed_hi_f_weather_02508.wav|इसके माध्यम से प्राचीन भारतीय वाङ्मय और इतिहास के अध्ययन को प्रेरणा प्राप्त हुई।|Hindi_F|other|6.688000
processed_hi_f_other_05150.wav|फिलीपाइंस में पैसों की लूट को लेकर हो रहे कत्लों का सिलसिला थमता नजर नहीं आ रहा।|Hindi_F|other|6.300000
processed_hi_f_finance_00664.wav|अगर इसी तरह का समझौता किसी अन्य देश से होता तो वे हॅंसीखुशी इसे स्वीकार कर लेते।|Hindi_F|other|7.209417
processed_hi_f_books_04997.wav|वास्तव में, सभी ग्रहों की ऊष्मा तथा प्रकाश की ऊर्जा का प्रमुख स्रोत सूर्य ही है।|Hindi_F|other|6.186667
processed_hi_f_education_01345.wav|भट्ठों पर किसी प्रकार की चारदीवारी नहीं होती, वहां मजदूरों का शोषण संभव नहीं है।|Hindi_F|other|7.476458
processed_hi_f_education_02210.wav|यहां प्रौद्योगिकियों, को नवीन तकनीकों के साथ थ्यो री और प्रैक्टिकल ज्ञान मिलेगा।|Hindi_F|other|6.524438
processed_hi_f_other_01039.wav|इस बार उन्होंने कानपुर के  जनसंदेश टाइम्स समाचार पत्र के द्वारा पारी शुरू की है।|Hindi_F|other|5.877333
processed_hi_f_agri_01007.wav|सिंचाई न होने से गन्ना, मूंग, मैंथा तथा हरी सब्जियों की खेती प्रभावित हो रही है।|Hindi_F|other|8.451688
processed_hi_f_books_04966.wav|भारत ने भी प्रक्षेपकाें के विज्ञान और तंत्रज्ञान में बहुत गौरवशाली प्रगति की है।|Hindi_F|other|6.453333
processed_hi_f_books_05184.wav|ये कण इस्पात निर्माण तथा खनन जैसे औद्योगिक प्रक्रमों द्वारा भी उत्पन्न होते हैं।|Hindi_F|other|7.413333
processed_hi_f_politics_01438.wav|खबर है कि ईटीवी, एमपी के इनपुट और आउटपुट, दोनों इंचार्जों ने इस्तीफा दे दिया है।|Hindi_F|other|8.437333
processed_hi_f_books_03592.wav|कभी-कभी किशोर के हाथ अथवा पैर शरीर के अन्य अंगों की अपेक्षा बड़े दिखाई देते हैं।|Hindi_F|other|6.500000
processed_hi_f_politics_01852.wav|डिजिटल पेमेंट्स के लिए विश्वसनीय कंंपनी झैगल ने अपना नया मोबाइल ऐप लॉन्च किया है|Hindi_F|other|5.877333
processed_hi_f_agri_01935.wav|सत्वशील फ़ौरन राजा की प्यास बुझा देता है और साथ ही खाने के लिए उन्हें फल देता है।|Hindi_F|other|7.046875
processed_hi_f_general_03015.wav|भारत जल्द ही श्रीलंका के त्रिंकोमाली पोर्ट के विकास में अहम भूमिका निभा सकता है।|Hindi_F|other|6.901333
processed_hi_f_politics_01542.wav|इसी तरह की रणनीति पर पूर्व मुख्यमंत्री भूपेंद्र सिंह हुड्ड़ा भी काम करते रहे हैं।|Hindi_F|other|6.037333
processed_hi_f_politics_02406.wav|।इस फिल्म में शशांक अरोड़ा, रोशन मैथ्यू और मेलिसा राजू थॉमस मुख्य किरदार में हैं|Hindi_F|other|7.786667
processed_hi_f_politics_02179.wav|स्थानीय लोगों का कहना है कि अक्सर यहां फ्लैंट में युवतियो का आनाजाना लगा रहता है|Hindi_F|other|6.816000
processed_hi_f_general_00429.wav|फोटोग्रॉफी की अन्य विधाओं की तरह ओशन फोटोग्रॉफी भी सही समय और सही शॉट का खेल है।|Hindi_F|other|7.712000
processed_hi_f_other_00914.wav|बुजुर्ग महिला ने कहा कि रविवार को दोनों ने उसको पकड़ लिया और पलंग पर सिर दे मारा।|Hindi_F|other|6.700000
processed_hi_f_education_01118.wav|परीक्षा के लिए आवेदन करने के बाद उम्मीदवारों को एडमिट कार्ड का इंतज़ार  रहता है।|Hindi_F|other|5.700000
processed_hi_f_politics_01853.wav|मॉक पोल करने के बाद इसे क्लीयर करें और उसके बाद ही मतदान की प्रक्रिया शुरू करें।|Hindi_F|other|5.200000
processed_hi_f_books_00735.wav|अतः ये अभिलेख अथवा दस्तावेज ऐतिहासिक दृष्टि से अत्यंत विश्वसनीय माने जाते हैं  ।|Hindi_F|other|6.677333
processed_hi_f_education_01736.wav|सुबह पड़ी हल्की फुहारें भी इनके चेहरे पर किसी प्रकार का कोई स्मित नहीं ला पातीं।|Hindi_F|other|7.348750
processed_hi_f_finance_01034.wav|यह कैमरा निकॉन के एडवांस हाइब्रिड ऑटोफोकस सिस्टम के साथ आया है, जो आपके मूविंग एक्शन को कैप्चर कर सकता है।|Hindi_F|other|9.500000
processed_hi_f_weather_03261.wav|फिर भी अपने राज्य प्रशासन के प्रति लापरवाह नहीं रहे । |Hindi_F|other|4.300000
processed_hi_f_education_02625.wav|इस अवसर पर इस प्रकार की भावनाएँ और संकल्प सराहनीय है।|Hindi_F|other|5.026750
processed_hi_f_education_00666.wav|साथ ही कहा कि लोगों को किसी प्रकार की गल्तफहमी न रहे।|Hindi_F|other|4.899042
processed_hi_f_other_00268.wav|बुधवार को शीतकालीन गद्दीस्थल मार्कंडेय मंदिर मक्कूमठ से बाबा तुंगनाथ की उत्सव डोली भूतनाथ मंदिर पहुंची थी।|Hindi_F|other|9.600000
processed_hi_f_books_04640.wav|क्या ये सभी टिमटिमाते प्रतीत होते हैं। क्या आपको तारे जैसा कोई ऐसा पिंड दिखाई देता है जो टिमटिमा न रहा हो।|Hindi_F|other|8.810667
processed_hi_f_politics_03645.wav|शेलार ने राज्यसभा में नागरिकता संशोधन विधेयक पर मतदान के दौरान शिवसेना सांसदों के बर्हिगमन की भी निंदा की।|Hindi_F|other|9.941333
processed_hi_f_other_01338.wav|इस फिल्म को करण जौहर ने माइलस्टोन फिल्म कहा है, उन्होंने फिल्म की कामयाबी पर खुशी जताते हुए ट्वीट किया है।|Hindi_F|other|7.978667
processed_hi_f_books_05163.wav|बहुत सी श्वसन समस्याएँ वायु प्रदूषण के कारण होती हैं।|Hindi_F|other|4.600000
processed_hi_f_books_04632.wav|वर्णन कीजिए कि आप अपने नेत्रों की देखभाल कैसे करेंगे।|Hindi_F|other|5.440000
processed_hi_f_weather_00085.wav|कैप्टन ने कहा कि बादल परिवार को मेरी शब्दावली पसंद नहीं परन्तु चोर को चोर नहीं कहेंगे तो क्या चोर जी कहें।|Hindi_F|other|9.141333
processed_hi_f_weather_02240.wav|जानकार मान रहे हैं कि स्टेज पर लगे बल्बों की गर्मी से स्प्रे केमिकल में रिएक्शन होने के कारण यह हादसा हुआ।|Hindi_F|other|10.016000
processed_hi_f_education_00961.wav|उम्मीदवारों ने इस परीक्षा में भ्रष्टाचार के भी आरोप लगाए थे और रीट संघर्ष समिति नाम का एक कम्पैन भी चलाया।|Hindi_F|other|9.067021
processed_hi_f_books_08575.wav|सहवासियों में शेख का अपना परिवार, सेवक और अनुयायी थे।|Hindi_F|other|5.269333
processed_hi_f_other_01351.wav|पैडमैन को सर्वश्रेष्ठ फिल्म पुरस्कार मिलने पर फिल्म की निर्माता ट्विंकल खन्ना ने कहा कि वे अत्यंत खुश हैं।|Hindi_F|other|8.010667
processed_hi_f_finance_00234.wav|शास्त्रों के अनुसार ज्येष्ठ मास की पूर्णिमा के दिन दिए दान का कुछ हिस्सा आपके पूर्वजों को प्राप्त होता है।|Hindi_F|other|8.544562
processed_hi_f_finance_01994.wav|इनकम टैक्स के पेपर्स भी तैयार करता रहा हूँ ताकि, एक ईमानदार नागरिक होने के नाते वक्त पर टैक्स जमा कर सकूँ।|Hindi_F|other|9.130667
processed_hi_f_politics_03516.wav|कांग्रेस ने अपने विधायकों को हेलिकॉप्टर से रामनगर और मर्चूला के बीच किसी गुप्त रिसॉर्ट में पहुंचा दिया है।|Hindi_F|other|8.042667
processed_hi_f_finance_00604.wav|यह फोन उन लोगों के लिए एक अच्छा विकल्प साबित हो सकता है जो कम पैसे में एक बढ़िया सेल्फी फोन लेना चाहते हैं।|Hindi_F|other|8.707104
processed_hi_f_agri_01551.wav|केंद्र सरकार ने राज्यों से कहा है कि वे छापों में जब्त , टन दाल को अगले एक हफ्ते में जनता के बीच पहुंचाएं।|Hindi_F|other|9.700000
processed_hi_f_finance_00619.wav|केंद्र सरकार ने सुकन्या स्मृद्धि स्कीम, पीपीएफ जैसी छोटी बचत योजनाओं के ब्याज दर को लेकर फैसला कर दिया है।|Hindi_F|other|9.357271
processed_hi_f_education_02469.wav|इस प्रकार बीआईसी में दादा प्रभात गांगुली की एन्ट्री से दो महान रंगकर्मियों की रंगक्षेत्र में मृत्यु हो गई।|Hindi_F|other|9.148292
processed_hi_f_education_01994.wav|लेकिन स्विस खिलाड़ी की असल परीक्षा क्वार्टर फाइनल में होगी जहां उनका मुकाबला गत चैंपियन मर्रे के साथ होगा।|Hindi_F|other|9.612687
processed_hi_f_books_03951.wav|इसी प्रकार कारों, ट्रकों तथा बुलडोज़रों के टायर भी खाँचेदार होते हैं जिससे सड़क से उनकी पकड़ अच्छी बनती है।|Hindi_F|other|9.333333
processed_hi_f_finance_01581.wav|विदेशी निवेश को सुगम बनाने से आगामी पांच वर्षो में फॉउंड्री उद्योग की वृद्धि दर दोगुनी होने की संभावना है।|Hindi_F|other|8.533333
processed_hi_f_weather_02499.wav|इस प्रकार के पूर्वाग्रहदोष का प्रतिबिंब उनमें से कुछ इतिहासकारों के लेखन में स्पष्ट रूप से दिखाई देता है ।|Hindi_F|other|8.100000
processed_hi_f_other_00491.wav|बीजेपी के महासचिव संजय कुमार ने बताया कि पूरे उत्तराखंड में श्मोदी फेस्टश् कार्यक्रम का आयोजन किया गया है।|Hindi_F|other|8.128000
processed_hi_f_books_02736.wav|अतः यह आवश्यक है कि हम भोजन को संदूषित होने से बचाएँ।|Hindi_F|other|4.373333
processed_hi_f_agri_01809.wav|जब किसान मंडी जाकर यह कोड दिखाएगा तो ब्योरा सही होने पर किसान अस्थायी पर्ची के सहारे अपनी फसल बेच सकता है।|Hindi_F|other|9.891333
processed_hi_f_finance_00121.wav|जीएसटी के लागू होने पर आवश्यक वस्तुओं के न केवल दाम घटेंगे बल्कि व्यापार एवं उद्योग धंधों को बढ़ावा मिलेगा।|Hindi_F|other|9.241167
processed_hi_f_agri_00207.wav|पेड़ कहां कहता है कि केवल सज्जन और निष्पाप ही उसकी छांव में बैठ सकते हैं या कोई दुष्ट उसके फल नहीं खा सकता।|Hindi_F|other|9.322437
processed_hi_f_health_02253.wav|टूजी स्पैक्ट्रम घोटाला, आदर्श घोटाला व काले धन के विदेशों से वापस लाने पर यूपीए सरकार पूरी तरह विफल रही है|Hindi_F|other|9.258667
processed_hi_f_health_01328.wav|अगर आपके स्किन पर इस तरह का असर दिख रहा है तो एक्जेमा और कई बीमारी के लक्षण हैं|Hindi_F|other|6.794667
processed_hi_f_books_08023.wav|सुरक्षित मिले वृत्तांत अपनी विषयवस्तु के संदर्भ में अलग-अलग प्रकार के होते हैं।|Hindi_F|other|7.616000
processed_hi_f_weather_00919.wav|धार, खंडवा जिले के कई क्षेत्रों में भी मंदिरों में श्रद्धालुओं का ताँता लग गया।|Hindi_F|other|6.700000
processed_hi_f_books_06105.wav|हालाँकि, इन सब बातों से यह उत्तर नहीं मिलता कि पृथ्वी पर जीवन सबसे पहले कब आया।|Hindi_F|other|5.717333
processed_hi_f_education_02069.wav|इस प्रकार सागर मेडिकल कॉलेज में फर्ज़ी तरीक़े से एडमिशन लेने की यह दसवीं घटना है।|Hindi_F|other|6.663750
processed_hi_f_education_01153.wav|यह ज्ञान अथवा बोध का प्रतीक है, जिसे जन्म जन्मांतर की साधना से पाया जा सकता है।|Hindi_F|other|6.501208
processed_hi_f_other_04033.wav|मुझे बताया गया कि भ्रष्ट जजों को बर्ख़ास्त करने से न्यायपालिका की छवि ख़राब होगी।|Hindi_F|other|6.773333
processed_hi_f_other_02243.wav|श्रीकाशी विद्वत परिषद पीएम नरेंद्र मोदी को राष्ट्रऋषि की उपाधि से अलकृंत करेगी।|Hindi_F|other|7.488000
processed_hi_f_books_04241.wav|किसी चालक विलयन से विद्युत धारा प्रवाहित होने पर रासायनिक अभिक्रियाएँ होती हैं।|Hindi_F|other|6.752000
processed_hi_f_general_00361.wav|नीरज ने हाथों में तिरंगा थामे बुंग कार्णो स्टेडियम में अपने दल का नेतृत्व किया।|Hindi_F|other|7.221333
processed_hi_f_books_04865.wav|वर्तमानकाल में जीवन के सभी क्षेत्रों में मानवनिर्मित महाअणुओं का उपयोग होता है।|Hindi_F|other|7.317333
processed_hi_f_health_01659.wav|इसके लिए जरुरी है कि आप अपने खानेपीने पर और त्वचा की साफ सफाई का पूरा ध्यान रखे |Hindi_F|other|7.349333
processed_hi_f_education_02597.wav|आपको अपने सोचे हुए कामों में सभी प्रकार की कठिनाइयोँ का सामना करना पड़ सकता है।|Hindi_F|other|6.640542
processed_hi_f_books_04468.wav|यह परावर्तन के नियमों में एक है। आइए परावर्तन से संबंधित एक और क्रियाकलाप करें।|Hindi_F|other|7.200000
processed_hi_f_weather_02703.wav|चंदेल राजपूत के वंश में जन्मी दुर्गावती विवाह के पश्चात गोंडवाना की रानी बनी  ।|Hindi_F|other|6.677333
processed_hi_f_education_01800.wav|पांच लोग बुरी तरह  से ज़ख्मी हैं जिनको कटक के मेडिकल कॉलेज में पहुंचाया गया है।|Hindi_F|other|7.081708
processed_hi_f_general_00493.wav|पनडुब्बियों से विभिन्न घाटों पर अवैध उत्खनन का खेल शाम होते ही शुरू हो जाता है।|Hindi_F|other|6.997333
processed_hi_f_books_05993.wav|योजना द्वारा उठने वाले नैतिक, कानूनी व सामाजिक मुद्दों  के बारे में विचार करना।|Hindi_F|other|6.677333
processed_hi_f_books_04770.wav|कार्बनिक यौगिकों में कार्बन परमाणुओं की मुक्त श्रृंखला या बंद श्रृंखला होती है।|Hindi_F|other|6.600000
processed_hi_f_other_04367.wav|एलटीई सेवाओं की लॉन्चिग स्पेक्ट्रम के आवंटन और हमारे साझेदारों पर निर्भर करेगी।|Hindi_F|other|6.474667
processed_hi_f_health_01454.wav|तमिलनाडु की मुख्यंमत्री जे जयललिता की मौत के बाद राज्य में नाटकीय बदलाव हुए हैं|Hindi_F|other|7.488000
processed_hi_f_politics_01873.wav|पूर्व श्रीलंकाई कप्तान ने कहा मैं अपनी टीम और ड्रैंसिंग रूम को बेहद याद करूंगा।|Hindi_F|other|5.600000
processed_hi_f_health_01003.wav|भारतीय ग्रन्थों में आयुर्वेद को चिकत्सा पद्धति का सबसे श्रेष्ठ साधन माना गया है|Hindi_F|other|7.114667
processed_hi_f_weather_02376.wav|इतिहास का लेखन करने के लिए उपयोग में लाये जाने वाले ऐतिहासिक साधनों की विशेषतः।|Hindi_F|other|8.000000
processed_hi_f_books_07942.wav|साधारणतया पारिस्थितिक अनुक्रमण का विवरण वानस्पतिक परिवर्तन पर केंद्रित होता है।|Hindi_F|other|7.477333
processed_hi_f_other_01901.wav|शिमला टीचर डायरी का इस्तेमाल न करने पर अब शिक्षकों की इन्क्रीमेंट पर खतरा होगा।|Hindi_F|other|6.500000
processed_hi_f_books_04196.wav|विद्युत धारा के बहुत दुर्बल होने पर भी चुंबकीय सुई में विक्षेप देखा जा सकता है।|Hindi_F|other|6.800000
processed_hi_f_books_03831.wav|एक अच्छी, पतली रबड़ की शीट भी लीजिए। आप गुब्बारे की रबड़ का प्रयोग कर सकते हैं।|Hindi_F|other|6.800000
processed_hi_f_agri_02242.wav|हल्दिया के लिए ताज़ी सब्जियां, चावल और मछली की आपूर्ति नंदीग्राम से की जाती है।|Hindi_F|other|6.675354
processed_hi_f_other_02455.wav|उन्होंने कहा कि हमने पहले ही अर्ध्दसैनिक बलों की चौदह कंपनियां मुहैया कराई हैं।|Hindi_F|other|6.700000
processed_hi_f_books_05120.wav|उत्तर दिशा को परिभाषित करने वाला ध्रुव तारा दिशा निर्धारण हेतु अच्छा संकेतक है।|Hindi_F|other|7.500000
processed_hi_f_education_00743.wav|ऐसे में उनका मन और बुद्धि सक्रिय होते हुए भी शरीर की निष्क्रियता बोझ बन रही है।|Hindi_F|other|7.046875
processed_hi_f_books_04476.wav|आपतित किरण, आपतन बिंदु पर अभिलंब तथा परावर्तित किरण ये सभी इसी तल में होते हैं।|Hindi_F|other|8.949333
processed_hi_f_books_00936.wav|पश्चिमी घाट और अरब सागर के बीच बहनेवाली नदियों की लंबाई कम है पर गति ज्यादा है।|Hindi_F|other|7.136000
processed_hi_f_books_06440.wav|जब परपोषी प्रतिजनों का सामना करता है तो उसके शरीर में प्रतिरक्षी पैदा होते हैं।|Hindi_F|other|6.080000
processed_hi_f_books_05235.wav|हमारे थोड़े से योगदान से पर्यावरण की अवस्था में विशाल अन्तर उत्पन्न हो सकता है।|Hindi_F|other|6.325333
processed_hi_f_books_04889.wav|अंतरिक्ष अभियानों द्वारा प्रक्षेपित किए गए कृत्रिम उपग्रहों के कारण आज विश्व एक ‘वैश्विक गाँव’ बन गया है।|Hindi_F|other|8.600000
processed_hi_f_other_01811.wav|उन्होंने दावा किया कि सऊदी अरब की सरकारी तेल कंपनी आराम्को के प्रतिष्ठान पर हालिया हमला इसका एक नमूना है।|Hindi_F|other|9.504000
processed_hi_f_books_00862.wav|उच्चभूमि की ऊँचाई उत्तर की ओर धीरे-धीरे कम होती जाती है और इस दिशा की ओर का ढाल कुछ ज्यादा तीव्र नहीं है।|Hindi_F|other|9.152000
processed_hi_f_education_02432.wav|परीक्षा का केंद्र खजूरी थाना क्षेत्र स्थित विद्यापीठ इंस्टीट्यूट ऑफ सांइस एंड टेक्नालॉजी को बनाया गया था।|Hindi_F|other|8.974146
processed_hi_f_finance_00003.wav|उन्होंने कहा कि देश को क्रेडिट डेरिवेटिव्स ऑफर करना चाहिए जिससे कारपोरेट ब्रांड मार्केट को मजबूती मिलेगी।|Hindi_F|other|8.707104
processed_hi_f_books_00111.wav|यह नदियाँ मौसमी होती हैं। पश्चिमी घाट और अरब सागर के बीच बहनेवाली नदियों की लंबाई कम है पर गति ज्यादा है।|Hindi_F|other|8.981333
processed_hi_f_books_06396.wav|अनेक संक्रामक रोगों के निरोध और नियंत्रण के लिए व्यक्तिगत तथा जन स्वच्छता बनाए रखना बहुत महत्त्वपूर्ण है।|Hindi_F|other|8.373333
processed_hi_f_politics_04068.wav|इस फिल्म के प्रदर्शन के दौरान श्री सथ्यु स्वयं उपस्थित रहे और उन्होने दर्शकों के प्रश्न के उत्तर भी दिये।|Hindi_F|other|8.100000
processed_hi_f_health_00131.wav|अमिताभ बच्चन के साथ फिल्म निशब्द से रातोंरात सुर्खियों में आयीं जिया निजी जिंदगी में काफी बिंदास रहती थीं|Hindi_F|other|9.760000
processed_hi_f_books_06327.wav|अच्छा स्वास्थ्य बनाए रखने के लिए संतुलित आहार, व्यक्तिगत स्वच्छता और नियमित व्यायाम बहुत महत्त्वपूर्ण है।|Hindi_F|other|8.544000
processed_hi_f_education_00209.wav|एक सफल स्टॉप लॉस रखना बाइनरी विकल्प बाजार में ठंड, कठिन तथ्यों की तुलना में कौशल पर अधिक निर्भर करता है ।|Hindi_F|other|10.042250
processed_hi_f_books_04274.wav|यह विद्युत धारा से रासायनिक प्रभाव का एक सर्वाधिक सामान्य उपयोग है। विद्युतलेपन अत्यंत उपयोगी प्रक्रम है।|Hindi_F|other|9.258667
processed_hi_f_finance_02093.wav|चेक गणराज्य और पोलैंड को छोड़कर यूरोपीय संघ के लगभग सभी सदस्य देशों ने लिस्बन संधि का अनुमोदन कर दिया है।|Hindi_F|other|8.661333
processed_hi_f_education_00280.wav|जैकी श्रॉफ के सुपुत्र टाइगर श्रॉफ ने कड़ी मेहनत और प्रशिक्षण के बाद फिल्मों में अपने सफर की शुरुआत की है ।|Hindi_F|other|8.277542
processed_hi_f_health_02702.wav|कुछ लोग इनकम टैक्स अधिकारियों को सिध्दार्थ की मौत का जिम्मेदार समझ रहे हैं,लेकिन ऐसा सोचना मुनासिब नही है|Hindi_F|other|8.597333
processed_hi_f_other_01950.wav|बता दें कि अभिनेत्री राम्या कृष्नन के किरदार का नाम शिवगामी था, जो बाहुबली की मां की भूमिका में दिखी थीं।|Hindi_F|other|8.234667
processed_hi_f_books_00937.wav|केरल, कर्नाटक, महाराष्ट्र एवं दक्षिण गुजरात के तटीय प्रदेशों में यह समानता है।|Hindi_F|other|6.133333
processed_hi_f_general_00763.wav|जयपुर से टोंक आवागमन का साधन मात्र् बस की सुविधा हैl|Hindi_F|other|5.397333
processed_hi_f_general_00552.wav|जिसमें देश के ख्यातिनाम शास्त्रीय गायक, वादक भागीदारी करते हैं एवं शास्त्रीय  नृत्य का आयोजन भी होता है।|Hindi_F|other|9.034667
processed_hi_f_weather_01766.wav|तूफान भयंकर रुप से हफ्तों तक लोगों को तबाह करता रहा।|Hindi_F|other|4.789333
processed_hi_f_weather_03144.wav|शिवाजी महाराज ने इन सत्ताओं के विरुद्ध संघर्ष किया । |Hindi_F|other|3.600000
processed_hi_f_education_00320.wav|उन्होंने कहा कि इस प्रकार गरीब लोगों का उत्पीड़न करना अत्यंत दुर्भाग्यपूर्ण है।|Hindi_F|other|6.547646
processed_hi_f_general_02616.wav|चोरी का झूठा इल्ज़ाम लगा पुलिस के हवाले किया जाता है।|Hindi_F|other|4.608000
processed_hi_f_books_02424.wav|तुम्हें देखकर सदा मेरा विश्वास जीवित रहा कि सभी संतानें एक जैसी नहीं होती हैं।|Hindi_F|other|6.500000
processed_hi_f_general_00723.wav|शष्कुली का काम केवल शब्द की तरंगों को एकत्र करके कान की सुरंग में पहुँचाना है।|Hindi_F|other|7.829333
processed_hi_f_politics_01564.wav|घोर नक्सल प्रभावित ओरजा से मतदान दल वापस लौट रहा था।|Hindi_F|other|5.205333
processed_hi_f_weather_03134.wav|इसके लिए शिवाजी महाराज ने नौसेना का निर्माण करवाया । |Hindi_F|other|4.480000
processed_hi_f_education_00577.wav|सिंह द्वारा बनाए गए हड्डियों के कई रेखाचित्र पटियाला स्थित मेडिकल कालेज के एनाटॉमी म्यूजियम में रखे हैं।|Hindi_F|other|9.926167
processed_hi_f_general_01034.wav|साथ ही बरसाती जीव सांप और बिच्छू का भी खतरा होता है।|Hindi_F|other|5.280000
processed_hi_f_weather_02374.wav|इतिहास लेखन के विज्ञान का विकास होने में अनेक विचारकों का योगदान प्राप्त हुआ ।|Hindi_F|other|6.000000
processed_hi_f_agri_01455.wav|जो मनुष्य दुराचार, पापाचार गुण से ग्रस्त होता है वह कुसंगति के वश में होता है।|Hindi_F|other|7.200000
processed_hi_f_health_01685.wav|गायिका केली को मां की अहमियत का पता तब चला, जब उन्हें कैंसर होने का खुलासा हुआ|Hindi_F|other|6.200000
processed_hi_f_books_07346.wav|जीन चिकित्सा में उन विधियों का सहयोग लेते हैं जिनके द्वारा किसी बच्चे या भ्रूण में चिह्नित किए गए जीन दोषों का सुधार किया जाता है।|Hindi_F|other|9.300000
processed_hi_f_books_03970.wav|क्या आप यह अनुभव करते हैं कि पुस्तक को सरकाने की तुलना में इस प्रकार गतिशील कराने से घर्षण कम हो गया है।|Hindi_F|other|9.200000
processed_hi_f_books_05661.wav|अंडाशय की दीवार, फल की दीवार के रूप में विकसित होती है जिसे फलभित्ति कहते हैं। |Hindi_F|other|6.700000
processed_hi_f_finance_01001.wav|हम रस्मोरिवाज को पूरा करने के लिए कुछ पैसे भी देंगे।|Hindi_F|other|5.189292
processed_hi_f_general_01120.wav|संगीत यह मस्तिष्क, आत्मा और शरीर को तनाव मुक्त रखने और सुकून पहुंचाने के सबसे अच्छे तरीकों में से एक है।|Hindi_F|other|8.700000
processed_hi_f_weather_00567.wav|वाइब्रेंट गुजरात सम्मेलन से यह निष्कर्ष निकला है कि गुजरात की तरह देश के अन्य क्षेत्रों में भी प्रवासियों को सभी सुविधाएं मिलेंगी।|Hindi_F|other|9.909333
processed_hi_f_other_02001.wav|बिलियम ज़ैंकी से जब अधिकारियों ने पूछताछ की तो शीघ्र ही केशव राम भी काबू आ गया।|Hindi_F|other|7.349333
processed_hi_f_general_00314.wav|क्योंकि आज के वैश्विक समाज में धनलिप्सा की कोई सीमा निर्धारित नहीं है और धनलिप्सा हिंसा को जन्म देती है।|Hindi_F|other|9.120000
processed_hi_f_books_04279.wav|तथापि, क्रोमियम मँहगा है तथा किसी पूरी वस्तु को क्रोमियम से बनाना आर्थिक दृष्टि से व्यावहारिक नहीं होता।|Hindi_F|other|8.416000
processed_hi_f_education_00565.wav|राजेंद्र प्रसाद मेडिकल कालेज टांडा परिसर में लोगों के लिए आफत बने आवारा कुत्तों की नसबंदी की जा रही है ।|Hindi_F|other|9.659125
processed_hi_f_general_01798.wav|इसके अतिरिक्त छात्राओं ने  एथलेटिक्स तथा लोक नृत्य पर भी अपनी धाक बनाते हुए आठ शील्डों को अपने नाम किया।|Hindi_F|other|9.386667
processed_hi_f_books_02522.wav|यह फलीदार  पौधों की जड़ों की ग्रंथिकाओं में पाए जाते हैं और वायुमण्डलीय नाइट्रोजन का स्थिरीकरण करते हैं।|Hindi_F|other|8.789333
processed_hi_f_general_00583.wav|इस वाई फिल्म्स ट्रांसजेंडर संगीत ग्रुप पैक बैंड को सोनू निगम ने लॉन्च किया था।|Hindi_F|other|7.296000
processed_hi_f_books_04977.wav|ये सभी अंतरिक्ष कचरा हैं। यह कचरा कृत्रिम उपग्रहों के लिए हानिकार हो सकता हैं।|Hindi_F|other|7.000000
processed_hi_f_finance_00954.wav|दरअसल निवेश बैंक कार्नेजी नकदी की गंभीर समस्या से जूझ रहा है और उसकी वित्तीय सेहत बिल्कुल खराब हो गई है।|Hindi_F|other|10.146750
processed_hi_f_general_02211.wav|बजरंग पूनिया ने इस साल कामनवेल्थ गेम्स में स्वर्ण पदक और एशियाई खेल में भी स्वर्ण पदक पर कब्ज़ा जमाया था।|Hindi_F|other|8.565333
processed_hi_f_education_02189.wav|अभिषेक बताते हैं कि वाइफ के मेडिकल टेस्ट के बाद डॉक्टर्स ने कहा कि ट्विंस हैं।|Hindi_F|other|5.967146
processed_hi_f_books_09001.wav|यहाँ तक कि विजयनगर के शासक भगवान विरुपाक्ष की ओर से शासन करने का दावा करते थे।|Hindi_F|other|6.900000
processed_hi_f_education_02126.wav|इसी प्रकार जनवरी से लेकर जून तक नर्मदा जल पर आधारित शहरों, कस्बों, ग्रामो की आवश्यकता का आंकलन किया गया।|Hindi_F|other|9.700000
processed_hi_f_other_05036.wav|तो इस सीज़न में पधारें और हमारे आउट्लेट्स पर अपने पसंदीदा कप के साथ आनंद उठाएं।|Hindi_F|other|7.146667
processed_hi_f_weather_00327.wav|गुरु की इस अनुकंपा से श्रद्धालुओं के ओम अर्हम के नाद से पूरा वातावरण गूंज उठा।|Hindi_F|other|7.360000
processed_hi_f_other_05299.wav|इस क्लिप में वह घरवालों से बात करती हुई सुनी गई, 'अरहान ने मैसेज भिजवाया था कि वह रश्मि से बहुत दुखी है।|Hindi_F|other|8.309333
processed_hi_f_other_00640.wav|कुरुक्षेत्र के कवि बाल कृष्ण मुज्तर ने क्रांतिकारियों को आगाह करते हुए कहा था।|Hindi_F|other|6.500000
processed_hi_f_books_02630.wav|बगीचे अथवा मैदान से एक बीकर में थोड़ी सी गीली मिट्टी लीजिए तथा इसमें जल डालिए।|Hindi_F|other|6.549333
processed_hi_f_education_01109.wav|फायरिंग रेंज में दोपहर युद्ध कौशल अभ्यास और प्रशिक्षण के दौरान मोर्टार फट गया।|Hindi_F|other|6.895958
processed_hi_f_education_01056.wav|दोनों का अपमान मेरी कल्पना में भी नहीं हो सकता किन्तु मेरा स्वभाव विश्वासों और मान्यताओं के अंधत्व पर व्यंग्योक्ति करने का रहा है।|Hindi_F|other|9.775229
processed_hi_f_finance_01029.wav|जब किसी अपने का हाथ छूट रहा हो तो अंतर काँप उठता है।|Hindi_F|other|5.300000
processed_hi_f_general_01068.wav|ऊर्जा को अज्न तीसरी आंख चक्र की ओर प्रवाहित करता है।|Hindi_F|other|5.500000
processed_hi_f_politics_03961.wav|उम्मीदवार अंतिम तिथि के पहले अपने सभी जरुरी दस्तावेज निर्धारित पते पर भेज दें।|Hindi_F|other|7.338667
processed_hi_f_books_02466.wav|अतः मिट्टी को उलटना-पलटना एवं पोला करना फसल उगाने के लिए अत्यंत महत्वपूर्ण है।|Hindi_F|other|6.762667
processed_hi_f_books_06051.wav|पॉलीमरेज  श्रृंखला अभिक्रिया का उपयोग कर तकनीक की संवेदनशीलता को बढ़ा सकते हैं |Hindi_F|other|8.800000
processed_hi_f_weather_02647.wav|इस आक्रमण के परिणामस्वरूप अरबों का भारत के साथ पहली बार राजनीतिक संपर्क हुआ  ।|Hindi_F|other|6.560000
processed_hi_f_education_00993.wav|ऐसा माना जाता है कि ड्राइव करने वाली महिला सामाजिक मूल्यों की इज़्ज़त नहीं करती।|Hindi_F|other|6.373500
processed_hi_f_books_05119.wav|अतः सूर्योदय की दिशा, दिशा-निर्धारण हेतु कोई उचित मार्गदर्शन प्रदान नहीं करती।|Hindi_F|other|6.600000
processed_hi_f_health_01301.wav|महेश ने बताया कि शम्साबाद से गचिबोवली की ओर जा रहे भरत की मौके पर ही मौत हो गई|Hindi_F|other|7.594667
processed_hi_f_politics_01216.wav|पार्टी ने पहले उमा भारती की मर्जी के खिलाफ उन्हें झाँसी से उम्मीदवार बना दिया।|Hindi_F|other|6.005333
processed_hi_f_finance_00882.wav|हालांकि, कार्ड की खरीद के वक्त जमा कराई गई सिक्यॉरिटी की रकम उन्हें मिल सकेगी।|Hindi_F|other|6.675354
processed_hi_f_books_02648.wav|इनका उपयोग दही, ब्रेड एवं केक बनाने में किया जाता है। प्राचीन काल से ही सूक्ष्मजीवों का उपयोग एल्कोहल बनाने में किया जाता रहा है।|Hindi_F|other|10.100000
processed_hi_f_politics_04162.wav|कार्यक्रम के समापन के उपरान्त मुख्यमंत्री को गोरखा राइफल्स के वरिष्ठ अधिकारियों द्वारा जीआर का प्रतीक चिन्ह् खुखरी भेंट किया गया।|Hindi_F|other|9.770667
processed_hi_f_weather_00335.wav|योजना के तहत कम वोल्टेज वाले क्षेत्रों और बर्फ प्रभावित इलाकों में इन हाई टेक्नीक की स्ट्रीट लाइट्स को प्राथमिकता पर लगाया जाएगा।|Hindi_F|other|9.920000
processed_hi_f_books_00118.wav|कृष्णा नदी का मैदान गोदावरी के दक्षिण में है। भीमा एवं तुंगभद्रा कृष्णा नदी की प्रमुख सहायक नदियाँ हैं।|Hindi_F|other|8.500000
processed_hi_f_books_04560.wav|कुछ मनुष्य पास रखी वस्तुओं को स्पष्ट रूप से देख सकते हैं परन्तु दूर की वस्तुओं को स्पष्ट नहीं देख पाते।|Hindi_F|other|8.600000
processed_hi_f_finance_00933.wav|राज्यों से रोहिंग्यों की पहचान करने और उनके बॉयोमेट्रिक विवरण केंद्र के पास जमा करने के लिए कहा गया है।|Hindi_F|other|7.906021
processed_hi_f_politics_02247.wav|इस इलाके में बुनियादी रणनीतिक दुश्मनी ईरान को लेकर है और इसमें सऊदी अरब, इज्राएल और अमेरिका एक तरफ हैं।|Hindi_F|other|9.088000
processed_hi_f_books_05913.wav|प्रोटीन संश्लेषण हेतु मार्शल नीटेनबर्ग की कोशिश स्वतंत्र तंत्र कूट का अर्थ निकालने में काफी सहयोगी रही।|Hindi_F|other|8.693333
processed_hi_f_books_03620.wav|बूझो और पहेली दोनों ही जानना चाहते हैं कि यौवनारम्भ में होने वाले इन परिवर्तनों का प्रारंभ कौन करता है।|Hindi_F|other|8.362667
processed_hi_f_books_01402.wav|परंतु हाइड्रोजन के स्थान के विषय में संदेह आधुनिक आवर्त सारणी में भी दूर होता हुआ नहीं दिखाई दे रहा है।|Hindi_F|other|8.544000
processed_hi_f_other_01754.wav|शुक्रवार को धम्मौर थाना क्षेत्र के मुंगलिया गांव के पास रिफाइंड तेल से लदे ट्रक को लुटेरों ने लूट लिया।|Hindi_F|other|8.960000
processed_hi_f_books_01068.wav|इन अधिवासों के प्रतिरूपों का निरीक्षण कीजिए। प्रतिरूपों के प्रकार पहचानें। उनके घनत्व पर टिप्पणी लिखिए।|Hindi_F|other|8.181333
processed_hi_f_agri_01220.wav|बाद में जैसेजैसे कागज दिखाये गए उसकी दुकान पर रखे सामान और सरकारी जमीन पर किए गए कब्जे की नापतोल की गई।|Hindi_F|other|9.392104
processed_hi_f_books_04188.wav|तथापि, यदि परिपथ में विद्युत धारा दुर्बल है तो तंतु पर्याप्त गर्म न हो पाने के कारण दीप्त नहीं हो पाता।|Hindi_F|other|9.800000
processed_hi_f_agri_02216.wav|इन बक्सों में बागबान अधिक फल भरते हैं, जिससे फल दागी हो जाते हैं तथा गुणवत्ता पर प्रतिकूल असर पड़ता है।|Hindi_F|other|9.100000
processed_hi_f_weather_00329.wav|हालांकि इसकी संभावना कम ही है क्योंकि मौसम विभाग ने इस बार सर्दियों के लम्बा खींचने की संभावना जताई है।|Hindi_F|other|9.700000
processed_hi_f_politics_01431.wav|कांग्रेस के वरिष्ठ और कर्नाटक के पूर्व मुख्यमंत्री रह चुके एस एम कृष्णा ने कांग्रेस का हाथ छोड़ दिया है।|Hindi_F|other|8.586667
processed_hi_f_books_04546.wav|क्रॉस को कुछ देर तक लगातार देखिए। अपने नेत्र को क्रॉस पर स्थिर रखते हुए, शीट को धीरे-धीरे अपनी ओर लाइए।|Hindi_F|other|9.100000
processed_hi_f_politics_00117.wav|सुपर से पहले ग्रुप मैचों में टीमों को अब तक के ट्वेन्टी मैचों में प्रदर्शन के आधार पर रैंकिंग दी गई है।|Hindi_F|other|8.661333
processed_hi_f_education_00997.wav|इस मुफ्ती ने ग़ज़्ज़ा में सक्रिय फिलिस्तीनी मुजाहिदों को शिया बताकर उनकी हर प्रकार की मदद को हराम कह दिया।|Hindi_F|other|9.194729
processed_hi_f_health_02277.wav|पिछले साल फीफा के सर्वश्रेष्ठ फुटबालर रहे रोनाल्डो के दाहिनी जांघ के पीछे की ओर मांसपेशी में चोट लगी है|Hindi_F|other|8.597333
processed_hi_f_politics_01151.wav|सूबे के मुख्यमंत्री अखिलेश यादव की ओर से अन्त्योदय कार्ड धारकों को एक अलग किस्म का तोहफा मिलने वाला है।|Hindi_F|other|8.160000
processed_hi_f_education_02598.wav|टम्टा ने कहा कि सहकारी बैंक की परीक्षा का राज्य से बाहर होना परीक्षा की निष्पक्षता पर सवाल खड़े करता है।|Hindi_F|other|8.800000
processed_hi_f_books_08073.wav|अपने परिवार की परंपरा के अनुसार इब्न बतूता ने कम उम्र में ही साहित्यिक तथा शास्त्ररूढ़ शिक्षा हासिल की।|Hindi_F|other|8.300000
processed_hi_f_weather_01609.wav|इस अवसर पर स्कूल की प्रिंसिपल साध्वी नीलिमा विश्वास ने बच्चों को गर्मी से बचने के लिए कुछ हिदायतें दीं।|Hindi_F|other|8.309333
processed_hi_f_weather_01982.wav|जिसमें पहाड़ तोड़कर रास्ता बनाने वाले दशरथ मांझी के किरदार को सिद्दिकी ने बखूबी पर्दे पर जीवंत किया था।|Hindi_F|other|9.100000
processed_hi_f_general_01773.wav|वे अपने आराध्यों और पूर्वजों को मुर्गा, चावल, सिंदूर और खुद के द्वारा बनाई गई हरिया शराब भेंट करते हैं।|Hindi_F|other|9.500000
processed_hi_f_books_04580.wav|इसके विपरीत दिन के पक्षियों के नेत्रों में शंकु अधिक तथा शलाकाएँ कम होती हैं।|Hindi_F|other|7.285333
processed_hi_f_politics_03894.wav|इनके हेल्पिंग नेचर और हमेशा मरीजों के साथ रहने के कारण यह सम्मान दिया जायेगा।|Hindi_F|other|6.816000
processed_hi_f_other_01613.wav|प्रदेश सरकार कीपत्रिका हरियाणा संवाद में घूँघट को प्रदेश की शान बताया गया है।|Hindi_F|other|6.442667
processed_hi_f_finance_00681.wav|रिलायंस कमर्शियल फाइनेंस ने मुद्रा स्कीम के तहत इन रिक्शों को तैयार कराया था।|Hindi_F|other|7.200000
processed_hi_f_politics_00951.wav|उस छात्र की प्रफुल्लता के चलते मेरी हिम्मत ही नहीं पड़ी कि मैं उसका नाम पूछूं।|Hindi_F|other|6.165333
processed_hi_f_weather_00535.wav|श्रीकांत पेंटिंग, फोटोग्राफी, एक्टिंग जैसे क्षेत्रों में भी हाथ आजमा चुके थे।|Hindi_F|other|6.200000
processed_hi_f_politics_04004.wav|डिजिटल लॉकर में आप अपने सभी मह्त्वपूर्ण डॉक्युमेंट्स को सुरक्षित रख सकते हैं।|Hindi_F|other|5.994667
processed_hi_f_health_02324.wav|सरकार के थिंक टैक नीति आयोग ने नए खनिज विकास एवं नियमन अधिनियम की वकालत की है|Hindi_F|other|7.402667
processed_hi_f_books_06414.wav|सहज प्रतिरक्षा  एक प्रकार की अविशिष्ट रक्षा हैं जो जन्म के समय मौजूद होती है।|Hindi_F|other|6.357333
processed_hi_f_books_00527.wav|हमारेदेश में हॉकी और क्रिकेट लोकप्रिय खेल हैं। हॉकी भारत का राष्ट्रीय खेल है।|Hindi_F|other|5.621333
processed_hi_f_books_05800.wav|इससे स्पष्ट है कि जो पदार्थ विषाणु से जीवाणु में प्रवेश करता है, वह डीएनए है।|Hindi_F|other|7.253333
processed_hi_f_other_01989.wav|संजय गुप्ता ने ट्रंप की कोरोनरी कैल्शियम सीटी स्कैन के आधार पर ये बात कही है।|Hindi_F|other|7.221333
processed_hi_f_health_00302.wav|मौत ने ज़िंदगी से कभी ज़िंदगी नहीं मांगी और ज़िंदगी ने मौत से कभी मौत नहीं मांगी|Hindi_F|other|6.293333
processed_hi_f_politics_01218.wav|एचसीएल एक्सॉन ने यू सी एस ग्रुप के साथ रणनीतिक साझेदारी बनाने की घोषणा की है।|Hindi_F|other|6.538667
processed_hi_f_general_02074.wav|वहीं इंग्लैंड और भारतीय खिलाड़ी भी खेल रोककर इस कपल के खास लम्हे के गवाह बने।|Hindi_F|other|7.189333
processed_hi_f_agri_00733.wav|दरअसल मक्कि की खेती में बीज बोने के सही तरीकों और दूरी का ख़्याल रखना होता है।|Hindi_F|other|6.826292
processed_hi_f_politics_02265.wav|चीन की ओर से उठाये जा रहे कदमों का असर हम अपने किसानों के ऊपर नहीं आने देंगे।|Hindi_F|other|7.360000
processed_hi_f_books_04942.wav|अधिकांश उपग्रह हमारे जीवन को अधिक समृद्ध बनाने के लिए उपयोग में लाए जाते हैं।|Hindi_F|other|6.176000
processed_hi_f_finance_00908.wav|अगले तीन हफ़्तों के लिए, आपको अपने पैसे और भागीदारी से बहुत सावधान रहना चाहिए।|Hindi_F|other|6.930792
processed_hi_f_books_03935.wav|ज़रा सोचिए! यदि घर्षण न हो तो क्या आपके लिए गिलास को पकड़े रखना संभव हो पाएगा।|Hindi_F|other|8.362667
processed_hi_f_general_03199.wav|सुंदरबन भारत और बांग्लादेश के बीच विभाजित बड़ा मैन्ग्रोव संरक्षित क्षेत्र है।|Hindi_F|other|6.154667
processed_hi_f_other_00263.wav|इस मौके पर स्कूल की छात्राओं ने रेडक्रॉस के प्रतीक चिन्ह की मानव शृंखला बनाई।|Hindi_F|other|6.421333
processed_hi_f_general_01603.wav|सेल्फी खिंचवाने के लिए सोशल मीडिया से जुड़े युवाओं का उत्साह देखते ही बनता है।|Hindi_F|other|5.685333
processed_hi_f_books_05967.wav|ये नियामक प्रोटीन सहयोगात्मक या असहयोगात्मक  दोनों रूप में कार्य कर सकते हैं।|Hindi_F|other|7.744000
processed_hi_f_books_04143.wav|इन यंत्रों के उन भागों के नाम लिखिए जो ध्वनि उत्पन्न करते समय कंपित होते हैं।|Hindi_F|other|6.500000
processed_hi_f_politics_01208.wav|मतलब मुख्यमंत्री पद पर लगातार पॉंचवी बार भाजपा का ही आदमी विराजमान हो रहा है।|Hindi_F|other|7.300000
processed_hi_f_general_03196.wav|दुर्घटना का पता चलते ही मृतक के गांव दिग्धो चोलथरा में शोक की लहर दौड़ गई है।|Hindi_F|other|6.805333
processed_hi_f_books_04850.wav|बहुत से फलों में होनेवाला स्वाद यह उसमें स्थित विशिष्ट इस्टर के कारण होता है।|Hindi_F|other|6.378667
processed_hi_f_books_08419.wav|अपने शहर या गाँव में पूजित देवी-देवताओं के नाम और उनके चित्रण पर विचार कीजिए।|Hindi_F|other|6.528000
processed_hi_f_general_00420.wav|वजह हॉकी से प्यार नहीं बल्कि हॉकी प्लेयर हरप्रीत तापसी पन्नू से इश्क़ होता है।|Hindi_F|other|7.146667
processed_hi_f_education_00920.wav|हादसे की सूचना मिलते  ही झाँसी के जिलाधिकारी व एसएसपी भी मेडिकल कॉलेज पहुंचे।|Hindi_F|other|7.453229
processed_hi_f_other_01540.wav|इस अवसर पर ब्राह्मण सभा के सभी पदाधिकारी व इलाके  के गण्मान्य लोग उपस्थित थे।|Hindi_F|other|6.165333
processed_hi_f_other_05106.wav|अमेरिका में स्थित पर्ड्यू यूनिवर्सिटी के शोधकर्ताओं ने बताया है कि प्लास्टिक की थैलियों में भारी मात्रा में कार्बन पाया जाता है।|Hindi_F|other|8.500000
processed_hi_f_education_02415.wav|ऑर्डिनेंस फैक्टरी से अप्रेंटिस की प्रारंभिक परीक्षा के लिए बुलावा आया था और मुझे गांव में रहने वाले एक रिश्तेदार के साथ जाना था।|Hindi_F|other|9.891333
processed_hi_f_education_01910.wav|सूत्रों ने बताया कि छापेमारी करने वाली टीमों के पास इन एक्सचेंजों के बारे में विभिन्न प्रकार के वित्तीय आंकड़े और अन्य ब्योरे थे।|Hindi_F|other|9.700000
processed_hi_f_general_01404.wav|संगीत सुनने के साथ साथ खुद किसी तरह का म्यूजिकल इन्स्ट्रुमेंट बजाना भी आपके शारीरिक और मानसिक सेहत के लिए कई तरह से फायदेमंद है।|Hindi_F|other|9.898667
processed_hi_f_politics_01926.wav|मेजर जनरल गफ्फूर का ट्वीट ठीक उसके बाद आया जब इस्लामाबाद में अमेरिका द्वारा भारतीय एयरफोर्स को ड्रोन दिए जाने का विरोध किया गया।|Hindi_F|other|9.920000
processed_hi_f_education_00549.wav|यूपी के ईटीवी के कुछ साथियों के पास जो मैसेज चैनल के वरिष्ठों की तरफ से भेजा गया है, वह इस प्रकार है ।|Hindi_F|other|8.900000
processed_hi_f_books_06564.wav|ऐसे व्यक्तियों को कुछ ऐसे विशेष कैंसरजनों से, जिनके प्रति वे सुग्राही हैं, से बचने की सलाह देनी चाहिए।|Hindi_F|other|8.600000
processed_hi_f_books_00690.wav|पुरातन वस्तुओं की साफ-सफाई और अन्य रासायनिक प्रक्रियाओं के लिए लगनेवाले उपकरणों और रसायनों की जानकारी।|Hindi_F|other|8.400000
processed_hi_f_health_00411.wav|मेरी मान्यता है कि अस्पृश्य बस्तियों में संघ की शाखाएं बढ़ें तो स्वाभाविक रूप से अस्पृश्यता निवारण होगा|Hindi_F|other|8.277333
processed_hi_f_politics_00458.wav|राजस्थान हाईकोर्ट के न्यायाधीश जस्टिस कल्पेश सत्येंद्र जावेरी ओडिशा हाईकोर्ट के मुख्य न्यायाधीश होंगे।|Hindi_F|other|8.405333
processed_hi_f_health_02947.wav|कैदी की मौत की अफवाह पर तीन घण्टों तक बवाल चलता रहा|Hindi_F|other|4.512000
processed_hi_f_books_04526.wav|यदि दीवार सफेद न हो तो इस पर सफेद कागज़ की शीट चिपकाइए। परावर्तित प्रकाश में आपको अनेक रंग दिखाई देंगे।|Hindi_F|other|9.738667
processed_hi_f_books_01592.wav|वोल्टमीटर और अमीटर भी इसी सिद्धांत पर कार्यकरते है।|Hindi_F|other|4.800000
processed_hi_f_weather_01360.wav|जेएनयू में अफजल गुरू की फांसी को लेकर छात्रों की नारेबाजी के बाद उठा तूफान थमने का नाम नहीं ले रहा है।|Hindi_F|other|8.576000
processed_hi_f_other_02484.wav|बता दें कि फिल्म बैन्जो एक मराठी फिल्म की रीमेक है।|Hindi_F|other|4.500000
processed_hi_f_politics_00975.wav|हो सकता है आप इसे उनके सुनाए लतीफ़ों से ही याद रखें।|Hindi_F|other|5.400000
processed_hi_f_other_01479.wav|वकीलों ने बुधवार को कहा है कि क्रिकेटर पर हसीन जहां ने एडल्ट्री और घरेलू हिंसा का मामला दर्ज कराया है।|Hindi_F|other|8.565333
processed_hi_f_weather_02337.wav|यह हमने देखा । इतिहास की इस प्रकार प्रस्तुति अथवा संरचना करने की लेखन पद्‍धति को इतिहास लेखन कहते हैं।|Hindi_F|other|8.821333
processed_hi_f_finance_01685.wav|साथ ही नए हालात के मद्दे नजर मुद्रास्फीति और विकास दर के सालाना लक्ष्यों को भी संशोधित कर लिया गया है।|Hindi_F|other|9.300000
processed_hi_f_weather_01017.wav|हिमाचल सैर सपाटा करने पहुंचे सैलानी, स्टडी टूर पर आए छात्रों के लिए यह मौसम किसी आकर्षण से कम नहीं है।|Hindi_F|other|9.397333
processed_hi_f_books_02798.wav|रेयॉन को कपास के साथ मिलाकर बिस्तर की चादरें बनाते हैं अथवा ऊन के साथ मिलाकर कालीन या गलीचा बनाते हैं।|Hindi_F|other|8.533333
processed_hi_f_books_08060.wav|मापतंत्र विज्ञान मापने के विज्ञान से संबंध रखता है।|Hindi_F|other|3.808000
processed_hi_f_education_01561.wav|जिनमें धार्मिक स्वतंत्रता, अस्पृश्यता का अंत और सभी प्रकार के भेदभावों को गैर कानूनी करार दिया गया था।|Hindi_F|other|9.368875
processed_hi_f_books_04244.wav|बूझो ने यह परीक्षण करने का निश्चय किया कि क्या कुछ फल एवं वनस्पतियाँ भी विद्युत चालन करती हैं या नहीं।|Hindi_F|other|7.840000
processed_hi_f_books_04777.wav|जिन कार्बनिक यौगिकों के कार्बन परमाणुओं में दुहरा या तिहरा बंध होता है उन्हें असंतृप्त यौगिक कहते हैं।|Hindi_F|other|8.789333
processed_hi_f_education_02452.wav|जिस इज्ज़त के लिए सीता ने अग्नि परीक्षा का वरण किया।|Hindi_F|other|4.759708
processed_hi_f_other_01252.wav|बता दें कि पिछले दिनों उन्होंने एक इंटरव्यू में कहा था कि मुझे नहीं लगता है कि मैं जल्दी शादी करुँगी ।|Hindi_F|other|7.100000
processed_hi_f_education_01302.wav|अप्रोच टू द टीचर्स कार्यक्रम में शिक्षण और वैश्विक शांति पर आचार्य हरिप्रसाद ने  अपने विचार साझा किए ।|Hindi_F|other|8.100000
processed_hi_f_books_01689.wav|ऐसा ही सूर्यास्त के समय भी होता है और सूर्य हमें क्षितिज के नीचे जाने पर भी थोड़े समय तक दिखता रहता है।|Hindi_F|other|9.056000
processed_hi_f_politics_01067.wav|रक्षा सूत्र बंधवाने के बाद मातापिता और बडे आशीर्वाद लें, इसके बाद बहन को सामर्थ्य के अनुसार उपहार दें।|Hindi_F|other|9.500000
processed_hi_f_weather_00736.wav|इस खूबसूरत हिल स्टेशन का मौसम सालभर सुहाना रहता है।|Hindi_F|other|4.789333
processed_hi_f_books_01548.wav|चुंबक के बारे में हमनें पिछली कक्षा में अध्ययन किया है। चुंबकीय बलरेखा का क्या अर्थ है, यह भी समझा है।|Hindi_F|other|8.298667
processed_hi_f_books_01805.wav|प्राप्त जानकारी का मस्तिष्कद्‌वारा विश्लेषण किया जाता है और हमें वस्तुका वास्तविक चित्र दिखाई देता है।|Hindi_F|other|8.200000
processed_hi_f_other_00174.wav|आईपीएल स्पाट फिक्सिंग स्कैंडल में गिरफ्तार हुए एस श्रीसंत के माता पिता ने कहा कि उनका बेटा निर्दोष है।|Hindi_F|other|9.173333
processed_hi_f_weather_00501.wav|गिरिराज सिंह ने बारिश में भींगते हुए बाढ़ प्रभावित क्षेत्रों का दौरा किया और लोगों की समस्याओं को जाना।|Hindi_F|other|8.100000
processed_hi_f_books_08446.wav|एक रोचक बात यह है कि तमिल भक्ति रचनाओं की एक मुख्य विषयवस्तु बौद्ध और जैन धर्म के प्रति उनका विरोध है।|Hindi_F|other|9.621333
processed_hi_f_weather_03205.wav|इससे यह स्पष्ट होता है कि स्वराज्य का निर्माण करते समय वे छोटी-छोटी बातों की ओर कितना ध्यान देते थे  । |Hindi_F|other|7.100000
processed_hi_f_politics_02799.wav|मुख्यमंत्री से लेकर राज्य मंत्रिमण्डल के आधे से अधिक सदस्य लोकायुक्त भ्रष्टाचार की सीमाओं में क़ैद हैं।|Hindi_F|other|8.192000
processed_hi_f_other_03494.wav|यहां सघन कुंजों में भांतिभांति के पुष्पों से शोभित लताएं और ऊंचेऊंचे घने वृक्ष मन में उल्लास भरते हैं।|Hindi_F|other|9.269333
processed_hi_f_books_07370.wav|एंजाइम सहलग्न प्रतिरक्षा शोषक आमापन प्रतिजन- प्रतिरक्षी पारस्परिक क्रिया के सिद्धांत पर कार्य करता है।|Hindi_F|other|8.600000
processed_hi_f_health_00626.wav|फिलहाल उन्हें काम ढूंढ़ने की भी जल्दी नहीं है क्योंकि वो अभी अपनी शादीशुदा जिंदगी एन्जॉय करना चाहती हैं|Hindi_F|other|8.032000
processed_hi_f_books_01968.wav|क्रूरता और कायरता में वैसा ही संबंध है जैसा वृक्ष की जड़ में अव्यक्त रस और उसके फल के व्यक्त स्वाद में।|Hindi_F|other|8.522667
processed_hi_f_finance_00931.wav|यह व्यवस्था सुविधा जनक नहीं थी और इंग्लेंड जा कर अपील करना केवल चंद लोगों के लिए ही मुमकिन हो सकता था।|Hindi_F|other|8.451688
processed_hi_f_agri_01474.wav|राज्य में कृषि समन्वयकों एवं किसान सलाहकारों के माध्यम से कृषि विभाग की सभी योजनाओं को लागू कराय जाये।|Hindi_F|other|9.000000
processed_hi_f_books_08515.wav|हदीस का अर्थ है पैगम्बर साहब से जुड़ी परंपराएँ जिनके अंतर्गत उनके स्मृत शब्द और क्रियाकलाप भी आते हैं।|Hindi_F|other|8.693333
processed_hi_f_health_00424.wav|मैंने अपने दिमाग में तय किया कि इस बार मैं उन्हें उसी लाइनलेंथ से इनस्विंग की बजाए आउट स्विंग फेंकूंगा|Hindi_F|other|7.900000
processed_hi_f_other_00114.wav|कांग्रेस नेता सैफुद्दीन सोज़ की बुक लॉन्च पर पहुंचे शौरी ने सर्जिकल स्ट्राइक को फर्जिकल स्ट्राइक बताया।|Hindi_F|other|8.480000
processed_hi_f_agri_00816.wav|यदि भण्डारित किया जाने वाला अनाज कीट संक्रमित हैं तो उसे छानकर उसमें उपयुक्त ध्रूमक रखकर भंडारित करें।|Hindi_F|other|9.484979
processed_hi_f_education_02088.wav|लिखित परीक्षा में गलत उत्तरों को चिह्नित करने के लिए नकारात्मक अंकन भी होगा।|Hindi_F|other|5.900000
processed_hi_f_education_01160.wav|ये शानदार किताब है, जो ये बताती है कि वात्स्यायन कितनी विलक्षण बुद्धि के थे।|Hindi_F|other|6.779854
processed_hi_f_weather_03305.wav|राजाराम महाराज के महाराष्‍ट्र में लौट आने से मराठों में वीरता का संचार हुआ । |Hindi_F|other|5.800000
processed_hi_f_weather_01070.wav|अय्यूब ने बताया कि वे और उनके परिजन गर्मी के कारण घर के आंगन में सोए हुए थे।|Hindi_F|other|6.900000
processed_hi_f_books_01802.wav|कुछ समय तक नेत्रपटल पर संवेदना रहती है, इसी परिणाम को दृष्टिसातत्य कहते हैं।|Hindi_F|other|7.000000
processed_hi_f_weather_01794.wav|वक्फ बोर्ड के पास प्रदेश के विभिन्न क्षेत्रों में बेशकीमती जमीनें मौजूद हैं।|Hindi_F|other|7.082667
processed_hi_f_books_05339.wav|आयनिक यौगिक भंगुर होने के कारण उन पर दाब प्रयुक्त कर उन्हें तोड़ा जा सकता है।|Hindi_F|other|6.730667
processed_hi_f_weather_01819.wav|सुबह से ही घना कोहरा और ठंड के कारण सुबह ग्यारह बजे तक सडक़ों पर सन्नाटा रहा।|Hindi_F|other|7.082667
processed_hi_f_other_04917.wav|मशहूर हैरी पॉटर फ्रेंचाइजी में फेल्टन ने ड्रेको मैल्फॉय की भूमिका अदा की थी।|Hindi_F|other|6.208000
processed_hi_f_books_05024.wav|उनके द्वारा परिकलित पृथ्वी के व्यास का मान वर्तमान में ज्ञात मान के निकट है।|Hindi_F|other|7.000000
processed_hi_f_other_02042.wav|इन बेहतरीन नुस्खों से नपुंसकता दूर होगी और  सेक्स का पूरा मज़ा लिया जा सकेगा।|Hindi_F|other|6.500000
processed_hi_f_finance_02039.wav|घोषणा के बाद पेप्सिको के प्रीमार्केट स्टॉक की कीमत में गिरावट दर्ज की गई है।|Hindi_F|other|5.984000
processed_hi_f_finance_01227.wav|कंपनी के नियम के मुताबिक, अप्रेंटिस को दुर्घटना बीमा कवर मुहैया कराया जाएगा।|Hindi_F|other|6.559271
processed_hi_f_general_03108.wav|ग्राम्शी कहते हैं कि यांत्रिक विश्वदृष्टि ही निम्नवर्गों का धर्म हो जाता है।|Hindi_F|other|6.922667
processed_hi_f_education_01349.wav|इस प्रकार दोनों आप्शनों के सेट्लमेंट होने से पहले ही टकराव होने के आसार हैं।|Hindi_F|other|6.900000
processed_hi_f_health_02128.wav|तो हे विघ्नहर्ता आपसे अनुरोध है कि अतिक्रमण की समस्या का शीघ्र निदान निकालें|Hindi_F|other|6.165333
processed_hi_f_books_00810.wav|पीले रंग से दिखाई गई इस भूमि के विस्तार का वर्णन दिशाओं के संदर्भ में कीजिए।|Hindi_F|other|5.877333
processed_hi_f_finance_01063.wav|उपभोक्ता अदालत कंजूमर और बैंक के बीच हुए कॉन्ट्रैक्ट में बदलाव नहीं कर सकती।|Hindi_F|other|6.803083
processed_hi_f_finance_00555.wav|ऐसे में आज यह सवाल मौजूंद है कि क्या अब भी इस देश में सरकारें दान से बनेंगी?|Hindi_F|other|8.100000
processed_hi_f_agri_00803.wav|सूक्ष्म पोषक तत्त्वों की कमी का प्रभाव आज कृषि उत्पाद में भी नजर आने लगा है।|Hindi_F|other|6.396729
processed_hi_f_agri_01735.wav|पायलट ने अपने पुराने मित्र जयकिशन विश्नोई के साथ खेत में बैठकर ही खाना खाया।|Hindi_F|other|7.998896
processed_hi_f_politics_01516.wav|इस सम्मेलन में महाराष्ट्र के मुख्यमंत्री देवेंन्द्र फडणवीस भी उपस्थित होंगे।|Hindi_F|other|6.314667
processed_hi_f_finance_01986.wav|सबमिट पर क्लिक करें और भविष्य के संदर्भों के लिए पंजीकरण संख्या को नोट करें।|Hindi_F|other|6.005333
processed_hi_f_other_00838.wav|श्री चौधरी ने कहा कि विकास कार्यों में भ्रष्टाचार बर्दाश्त नहीं किया जायेगा। |Hindi_F|other|5.877333
processed_hi_f_weather_02343.wav|विश्व की प्राचीन संस्कृतियों में इस प्रकार इतिहास लिखने की परंपरा नहीं थी ।।|Hindi_F|other|6.112000
processed_hi_f_books_04598.wav|जबकि लेंसों के संयोजन चाक्षुष सीमाबन्धन के संशोधन के लिए उपयोग किए जाते हैं।|Hindi_F|other|7.285333
processed_hi_f_books_06711.wav|इससे समस्याओं की पहचान और उनका समाधान शीघ्रतापूर्वक निकालना संभव हो जाता है।|Hindi_F|other|6.000000
processed_hi_f_weather_00585.wav|कोई स्पिनर भी ऐसा नहीं जिसमें रोहित के बल्ले के तूफान को रोकने की कुव्वत हो।|Hindi_F|other|6.421333
processed_hi_f_education_01367.wav|कहा गया है कर्नाटक में भी मेडिकल कॉलेज के एडमिशन में फ्रॉड की ख़बरें छपी हैं।|Hindi_F|other|6.536042
processed_hi_f_books_02077.wav|आप आज्ञा दें, मैं आपकी हर आज्ञा का सिर और सिर के साथ दिल झुकाकर पालन करूँगा।|Hindi_F|other|6.624000
processed_hi_f_books_07985.wav|क्या आप कार्बन चक्र एवं फॉस्फोरस चक्र के बीच कुछ विभेदों का पता कर सकते हैं।|Hindi_F|other|5.621333
processed_hi_f_politics_01386.wav|बता दें कि इस घटना के खुलासा होने के बाद सरकारी विभागों में हडक़ंप मच गया है।|Hindi_F|other|6.432000
processed_hi_f_books_00819.wav|इन्हीं पर्वत श्रेणियों को पश्चिम हिमालय , मध्य हिमालय व पूर्व हिमालय  में भी विभाजित किया जा सकता है।|Hindi_F|other|7.498667
processed_hi_f_finance_00947.wav|ऐसे मजदूर, कर्मचारी भविष्य निधि संगठन या कर्मचारी राज्य बीमा निगम किसी भी संगठन से ताल्लूक नहीं रखते।|Hindi_F|other|9.345667
processed_hi_f_books_03956.wav|व्यायामी  अपने हाथों पर कोई रूक्ष पदार्थ लगा लेते हैं ताकि घर्षण में वृद्धि करके अच्छी पकड़ बना सकें।|Hindi_F|other|8.700000
processed_hi_f_weather_02685.wav|भारत की संपन्नता और संपत्ति का वर्णन उसने सुन रखा था । इसलिए उसने भारत पर आक्रमण करने की योजना बनाई ।|Hindi_F|other|8.200000
processed_hi_f_other_01183.wav|टोलो न्यूज के मुताबिक प्रांतीय गवर्नर के प्रवक्ता अताउल्लाह ख़ोग्यानी ने दोनों धमाकों की पुष्टि की है।|Hindi_F|other|7.800000
processed_hi_f_other_04273.wav|हिंद महासागर क्षेत्र में बसा मालदीव जैसा सामरिक महत्व वाला देश दूर ही नहीं गया बल्कि तल्खियां भी आईं।|Hindi_F|other|8.600000
processed_hi_f_other_01470.wav|सूत्रों से मिली जानकारी के अनुसार यशपाल मेयर  टिकट दिये जाने के आश्वासन पर ही भाजपा में शामिल हुए है।|Hindi_F|other|8.320000
processed_hi_f_books_06022.wav|डीएनए ढेर एक बहुत बड़ा शिखर बनाता है जबकि साथ में अन्य छोटे शिखर बनते है जिसे अनुषंगी डीएनए कहते हैं।|Hindi_F|other|8.960000
processed_hi_f_books_05974.wav|लैक प्रचालेक के नियमन को इसके क्रियाधार द्वारा एंजाइम के संश्लेषण के रूप में निरुपित किया जा सकता है।|Hindi_F|other|8.320000
processed_hi_f_education_00500.wav|नींद की वह अवस्था, जिसे मेडिकल साइंस की भाषा में हिप्नेगोगिया और भारतीय भाषा में सम्मोहन कहा जाता है।|Hindi_F|other|8.900000
processed_hi_f_books_09205.wav|अलग-अलग तरह के उत्पादन कार्य में जुटे लोगों के बीच फैले लेन-देन के रिश्ते गाँव का एक और रोचक पहलू था।|Hindi_F|other|8.341333
processed_hi_f_books_02293.wav|दोष उसकी नासमझ उम्र का है या उसके उस परिवेश का है, जिसमें उसे सँभलकर चलने के संस्कार नहीं दिए गए हैं।|Hindi_F|other|8.938667
processed_hi_f_books_02767.wav|यह बर्फीले शीत मौसम से ऊष्ण झरनों तथा मरुस्थल से दलदल तक हर प्रकार के पर्यावरण में जीवित रह सकते हैं।|Hindi_F|other|8.533333
processed_hi_f_health_02923.wav|पहली घटना में तथाकथित बाबाओं का खौफनाक चेहरा बेनक़ाब होने से लोगों की आस्था अंध आस्था पर चोट पँहुची है|Hindi_F|other|9.941333
processed_hi_f_education_02587.wav|उन डिब्बों के अंदर लड़के या लड़की को इस प्रकार से घुसा  दें कि एक डिब्बे की तरफ एक लड़के का हाथ दिखे।|Hindi_F|other|8.700000
processed_hi_f_agri_00510.wav|ट्रांसपोर्टिंग चार्ज बढ़ने के कारण चावल, दाल से लेकर सब्जियों के दाम पर भी इसका असर दिखाई देने लगा है।|Hindi_F|other|7.900000
processed_hi_f_agri_01812.wav|इसके अलावा नियमित रूप से काले नमक का पानी पीने से एग्जिमा और रैशेज जैसी समस्याओं से भी आराम मिलता है।|Hindi_F|other|8.700000
processed_hi_f_books_00039.wav|अरब सागर के द्वीप समूह को लक्षद्वीप कहते हैं और बंगाल की खाड़ी में स्थित द्वीपों को अंडमान एवं निकोबार|Hindi_F|other|8.100000
processed_hi_f_books_03619.wav|लड़कों एवं लड़कियों दोनों में ही बगल एवं जाँघ के ऊपरी भाग अथवा प्यूबिक क्षेत्र में भी बाल आ जाते हैं।|Hindi_F|other|9.738667
processed_hi_f_agri_01974.wav|खाना खाने के बाद अदरक और नीबू की कुछ बूदों के मिश्रण का एक घूंट आपको कई परेशानियों से दूर रख सकता है।|Hindi_F|other|7.987292
processed_hi_f_books_08101.wav|यात्रा करना अधिक असुरक्षित भी था; इब्न बतूता ने कइ बार डाकुओं के समूहों द्वारा किए गए आक्रमण झेले थे।|Hindi_F|other|8.800000
processed_hi_f_weather_00038.wav|उस कच्ची उम्र में उनके सामने दो छोटे बच्चों की जिम्मेदारी थी और ज़िंदगी पहाड़ सी मुश्किल महसूस होती थी।|Hindi_F|other|8.426667
processed_hi_f_politics_03056.wav|चार कैमरा होने के बावजूद इस फोन पर सभी एप बहुत स्मूद चलते हैं और फोन का प्रदर्शन कभी धीमा नहीं पड़ता।|Hindi_F|other|8.160000
processed_hi_f_other_01040.wav|उन्होंने यहां अर्धसैनिक बल के जवानों को संबोधित करते हुए कहा, आप देश के लिए लड़ रहे हैं और आप जीतेंगे।|Hindi_F|other|7.488000
processed_hi_f_politics_03229.wav|वीडियो में दिख रहा है कि छात्र एक दूसरे का कॉलर पकड़कर लात घूँसे और लाठी डंडे बरसाने में लगे हुए हैं।|Hindi_F|other|8.330667
processed_hi_f_health_00851.wav|तन्खा ने संदेह जताया कि इंदौर के एम वाय अस्पताल में उसे वह इलाज नहीं मिल रहा है जिसकी उसे आवश्यकता है|Hindi_F|other|8.714667
processed_hi_f_politics_03726.wav|शम्सुल इस्लाम के मुताबिक डॉक्टर हेडगेवार ने कई बार कहा कि कांग्रेस का राष्ट्रवाद, उथला राष्ट्रवाद है।|Hindi_F|other|9.200000
processed_hi_f_books_05263.wav|नदी के जल के प्रदूषण के लिए उत्तरदायी कारक क्या हैं। गंगा नदी की पूर्व गरिमा को प्राप्त करने के लिए क्या उपाय किए जा सकते हैं।|Hindi_F|other|9.500000
processed_hi_f_agri_01561.wav|जियो इंस्टिट्यूट के लिए कोई कागज इस्तेमाल नहीं किया जाएगा और पेड़ों को बचाने के लिए पाठ्यसामग्री वॉट्सएप पर उपलब्ध कराई जाएगी।|Hindi_F|other|10.111917
processed_hi_f_education_02733.wav|कृष्ण ने कहा, जो ज्ञान मैं तुझे दे रहा हूं, यही ज्ञान आदि में सूर्य ने अपने पुत्र इक्ष्वाकु को दिया।|Hindi_F|other|8.184667
processed_hi_f_other_00861.wav|कुछ देर में वहीं पर बैठै बैठै नाश्ता आ गया जो कि बीनू की ताईजी ने बनाया था।|Hindi_F|other|6.837333
processed_hi_f_books_04582.wav|यदि आपके नेत्रों में कोई धूल का कण गिर जाए तो नेत्रों को स्वच्छ जल से धोइए।|Hindi_F|other|7.168000
processed_hi_f_politics_03296.wav|जिसमें कहा गया है कि लड़कियों और महिलाओं को क्लीन शेव्ड युवा अधिक भाते हैं।|Hindi_F|other|6.560000
processed_hi_f_books_00349.wav|परिणामस्वरूप पाठकों को अतिरिक्त जानकारी प्राप्त होती है और उस घटना की जड़ तक पहुँचना आसान हो जाता है।|Hindi_F|other|8.300000
processed_hi_f_agri_00702.wav|कभी देखा है आपने मधुमक्खी को ऐसे थैंक्स बोलते हुए।|Hindi_F|other|4.782938
processed_hi_f_general_02477.wav|लुई पास्चर ने पेरिस में आरंभिक शिक्षा पूरी करने के पश्चात पढ़ाना आरंभ किया।|Hindi_F|other|6.112000
processed_hi_f_books_04012.wav|क्या आप इस घटना का घर्षण से संबंध स्थापित कर सकते हैं।. नीचे दी गई वेबसाइट पर आप संबंधित विषय पर और अधिक अध्ययन कर सकते हैंः।|Hindi_F|other|10.048000
processed_hi_f_education_01363.wav|इस किशोरी को मांड्या इन्स्टीट्यूट ऑफ मेडिकल साइंसेज में भर्ती कराया गया है।|Hindi_F|other|7.488062
processed_hi_f_general_01006.wav|फेसबुक सोशल नेटवर्किंग साइट के तौर पर तो लोकप्रिय है ही, एम्प्लॉयर के तौर पर भी यह बेहद लोकप्रिय है।|Hindi_F|other|8.309333
processed_hi_f_weather_02517.wav|उनके लेखन को राष्ट्रवादी इतिहास लेखन कहा जाता है ।|Hindi_F|other|4.629333
processed_hi_f_weather_01667.wav|पंजाब से ताल्लुक रखने वाले टीम इंडिया के तूफान बल्लेबाज़ युवराज सिंह को स्टाइल आइकॉन भी कहा जाता है।|Hindi_F|other|8.426667
processed_hi_f_general_01285.wav|मुझे हमेशा से संगीत ने अपील किया है जहां खासकर लोक संगीत की खुश्बू आती हो ।|Hindi_F|other|6.261333
processed_hi_f_agri_01160.wav|शुक्र, धान्येश होने से शीतकालीन अनाज आदि फसलों को हानि पहुँचने की आशंका है।|Hindi_F|other|8.300000
processed_hi_f_books_02036.wav|सुधारक होता है करुणाशील और उसका सत्य सरल विश्वासी।|Hindi_F|other|4.885333
processed_hi_f_books_01908.wav|एक युग बीत जाने पर भी मेरी स्मृति से एक घटा भरी अश्रुमुखी सावनी पूर्णिमा की रेखाएँ नहीं मिट सकी हैं।|Hindi_F|other|8.600000
processed_hi_f_politics_02243.wav|यहां हम आप को ट्रेन की खासियत और उसके इतिहास के बारे में तफ्सील से बताएंगे।|Hindi_F|other|6.538667
processed_hi_f_general_00914.wav|आलोक धन्वा के यहाँ कला और विचार एकमेक हो जाते हैं।|Hindi_F|other|4.650667
processed_hi_f_weather_02386.wav|इतिहास का घटनाक्रम प्रगति के चरणों को दर्शाता है ।|Hindi_F|other|4.245333
processed_hi_f_weather_03164.wav|उन्होंने सैनिकों को नकद वेतन देने का प्रबंध किया । |Hindi_F|other|3.829333
processed_hi_f_finance_00642.wav|लेकिन, गोल्ड ईटीएफ में लिक्विडिटी कम होने के साथसाथ ट्रैंजैक्शन फीस, सालाना फीस जैसे खर्चे होते हैं।|Hindi_F|other|8.614229
processed_hi_f_other_02279.wav|इससे पहले हमने स्मार्ट्रोन टीबुक रिव्यू और टी फोन रिव्यू की टेस्टिंग की है।|Hindi_F|other|5.845333
processed_hi_f_finance_00699.wav|विकासशील राष्ट्रों को विकास करना है तो कृषि अर्थशास्त्र को बढ़ावा देना होगा।|Hindi_F|other|6.400000
processed_hi_f_health_00714.wav|महाराष्ट्र् में, दो गुटों के बीच गैंगवॉर के चलते एक व्यक्ति की मौत हो गई है|Hindi_F|other|6.282667
processed_hi_f_politics_01053.wav|इसको लेकर जिला प्रशासन द्वारा सभी मतदान केन्द्रां में सूचना भी लिखवाई गई है|Hindi_F|other|6.848000
processed_hi_f_education_00992.wav|इसी प्रकार सिक्किम क्रांतिकारी मोर्चा के केएन लेप्चा को सियारी और सिक्किम की राजधानी से जीत मिली थी।|Hindi_F|other|8.672271
processed_hi_f_general_00750.wav|कहीं कहीं तो हमारे प्राचीन साहित्य में मनुष्येतर प्राणियों को मनुष्य से भी अधिक महत्त्व दिया गया है।|Hindi_F|other|7.296000
processed_hi_f_education_01476.wav|बोर्ड के सहायक सचिव मुंशीं राम व उनकी टीम ने जिला ऊना के विभिन्न परीक्षा केंद्रों में स्वयं दबिश दी।|Hindi_F|other|8.962521
processed_hi_f_weather_00533.wav|गर्मी या मोस्चर के दौरान फोन चार्ज करने पर ब्लास्ट होने का खतरा भी रहता है।|Hindi_F|other|7.200000
processed_hi_f_other_02258.wav|सही मौका देखकर अन्ना को भी बाबा रामदेव वाले विकल्प के बारे में सोचना पड़ेगा।|Hindi_F|other|6.378667
processed_hi_f_weather_02323.wav|यह निरंतर और अखंड रूप में चलने वाली प्रक्रिया है ।|Hindi_F|other|4.352000
processed_hi_f_health_02796.wav|इन धमाकों ने चंद लम्हों में ही दर्ज़नों मासूमों को मौत के मुंह में धकेल दिया|Hindi_F|other|6.600000
processed_hi_f_weather_00543.wav|कई दिनों से लगातार जारी बारिश से मौसम भी मरम्मत कार्य में अड़ंगा बना हुआ है।|Hindi_F|other|7.712000
processed_hi_f_books_04672.wav|यदि आप इस क्रियाकलाप को सायं काल के समय कर रहे है तो गेंद के सफेद भाग को पश्चिम दिशा में रखना चाहिए।|Hindi_F|other|7.872000
processed_hi_f_education_02393.wav|मासूम संध्या ने आंखें भींचकर जवाब दिया ,नहीं अम्मा ,आज अंग्रेजी की परीक्षा है न ,थोड़ा डर लग रहा है।|Hindi_F|other|9.624292
processed_hi_f_books_05472.wav|पादप में वास्तविक रूप से पुष्प विकसित होने से पूर्व यह तय हो जाता है कि पादप में पुष्प आने वाला हैं। |Hindi_F|other|8.608000
processed_hi_f_weather_02440.wav|सम्राट अशोक के उकेरे हुए लेख प्रस्तरों और पत्थर के स्तंभों पर उकेरे गए हैं।|Hindi_F|other|6.389333
processed_hi_f_books_03088.wav|एक लकड़ी या लकड़ी के कोयले का जलता हुआ टुकड़ा लोहे की प्लेट या तवे पर रखिए।|Hindi_F|other|7.434667
processed_hi_f_agri_02026.wav|घटना आणंद मालाताज गांव का है, इसी गांव में किसान बाबूभाई परमार भी रहते हैं।|Hindi_F|other|7.197813
processed_hi_f_health_01469.wav|ऐसे में मौत के बाद जब लाशों को दफ्नाया जाता है तो वो सालों तक नहीं सड़ती हैं|Hindi_F|other|6.600000
processed_hi_f_politics_02408.wav|लोकहित के मुद्दों में विस्थापितों के मसले सबसे ज्यादा गूंजे और मुख्यमंत्री ने उनका समाधान भी जुटाया।|Hindi_F|other|8.576000
processed_hi_f_other_01098.wav|कार्यक्रम में कन्या मंडल, ज्ञानशाला मंडल व महिला मंडल की अनेक सदस्यों ने रोचक दृष्टांत प्रस्तुत किए।|Hindi_F|other|8.100000
processed_hi_f_other_04247.wav|स्वाति के मुताबिक पित्रौदा के मूर्खतापूर्ण बयानों पर मोदी ने छक्का मारा है।|Hindi_F|other|6.101333
processed_hi_f_books_05261.wav|ये औद्योगिक इकाइयाँ विषाक्त रासायनिक अपशिष्टों का नदी में विसर्जन करती हैं।|Hindi_F|other|6.453333
processed_hi_f_books_03018.wav|इस अध्याय में हम कोयले, पेट्रोलियम और प्राकृतिक गैसों जैसे कुछ समाप्त होने वाले प्राकृतिक संसाधनों के विषय में अध्ययन करेंगे।|Hindi_F|other|9.900000
processed_hi_f_education_02427.wav|सोलनखुंब अनुसंधान निदेशालय डीएमआर में सोमवार को राष्ट्रीय मशरूम मेला सजेगा।|Hindi_F|other|8.022125
processed_hi_f_education_02142.wav|इसी प्रकार व्लादिमीर पुतीन ने बल देकर कहा कि परमाणु समझौते को निरस्त करने का कोई कारण मौजूद नहीं है।|Hindi_F|other|8.900000
processed_hi_f_books_02343.wav|मैंने प्रणाम किया तो उसने मेरा माथा सहला दिया लेकिन मुँह से कुछ नहीं बोलीं।|Hindi_F|other|6.600000
processed_hi_f_general_00889.wav|भारत में राजनीतिक हिंसा से लेकर सांप्रदायिक, जातीय, यौन, और घरेलू हिंसा का दुष्चक्र फैलता जा रहा है।|Hindi_F|other|9.376000
processed_hi_f_politics_03977.wav|आध्र का एक बड़ा इतिहास कर्नूल की भूमि से जुड़ा है।|Hindi_F|other|5.194667
processed_hi_f_books_01820.wav|हमें ज्ञात है कि धातुओं में तन्यता और आघातवर्धनीयता ये गुणधर्मपाए जाते हैं।|Hindi_F|other|8.138667
processed_hi_f_other_01745.wav|परंतु दोनों को ही शेख चिल्ली को घर में अकेले छोड्कर जाने की बात अखर रही थी।|Hindi_F|other|6.656000
processed_hi_f_education_00341.wav|यज्ञों के अवसर पर स्त्रियाँ विविध प्रकार के स्वर्णाभूषण धारण करके आती थीं ।|Hindi_F|other|6.408333
processed_hi_f_weather_01081.wav|फिलहाल अगले चौबीस घण्टों के दौरान मौसम में किसी खास बदलाव के आसार नहीं हैं।|Hindi_F|other|6.154667
processed_hi_f_health_01601.wav|हाशिम अमला और ड्यूमिनी चोट के कारण टीम से बाहर हैं|Hindi_F|other|5.589333
processed_hi_f_books_02298.wav|लगता है, अपने परिवार से कटी रचना के साथ ऐसा ही है।|Hindi_F|other|5.024000
processed_hi_f_books_01126.wav|खनिजों की उपलब्धता एवं देश में बढ़ती मांग के कारण उच्चभूमि के प्रदेश में खनन व्यवसाय का विकास हुआ है।|Hindi_F|other|8.458667
processed_hi_f_finance_01585.wav|जानकारी के अनुसार उक्त ग्राम पंचायत करीब पांच सौ लोगों का मनरेगा खाता पूर्वांचल बैंक गनेशपुर में है।|Hindi_F|other|8.650667
processed_hi_f_books_06673.wav|यह संपूर्ण शारीरिक, मानसिक, सामाजिक और मनोवैज्ञानिक स्वास्थ्य की स्थिति है।|Hindi_F|other|5.952000
processed_hi_f_books_04703.wav|इतनी अधिक दूरियों को लम्बाई के अन्य मात्रक प्रकाश वर्ष में व्यक्त करते हैं।|Hindi_F|other|6.300000
processed_hi_f_general_00911.wav|क्रिस्चियन समुदाय के अलावा भी इसे  दुनिया भर के लोगों द्वारा मनाया जाता है।|Hindi_F|other|5.696000
processed_hi_f_finance_01105.wav|आज शेयर बाजार में गिरावट और अर्थव्यवस्था में मंदी को लेकर चल रही ख़बरों के संदर्भ में निर्मला सीतारमण ने प्रेस कॉन्फ्रेन्स की।|Hindi_F|other|10.053875
processed_hi_f_other_01510.wav|मेरे ख़्याल से सौ के करीब लोग हमारी शादी में आए थे।|Hindi_F|other|3.989333
processed_hi_f_weather_02873.wav|इन बातों का संतों के द्वारा किया गया उपदेश लोगों के लिए बहुत बड़ा अवलंब बना।|Hindi_F|other|7.626667
processed_hi_f_other_01546.wav|बता दें कि ब्राजील के राष्ट्रपति जायर बोल्सोनारो ने घटना पर अफसोस जताया है।|Hindi_F|other|7.669333
processed_hi_f_health_00277.wav|प्रतिबन्धित दवाइयों और इंजेक्शंस को ड्रग इंस्पेक्टर ने कब्जे में ले लिया है|Hindi_F|other|6.378667
processed_hi_f_books_00007.wav|विंध्य पर्वत किन नदियों की घाटियों के बीच में जलविभाजक की भूमिका निभाता है?|Hindi_F|other|5.994667
processed_hi_f_health_02937.wav|अब तुम्हीं सोचो, तुम्हारी झूठी अफवाहों ने उन सैकड़ों भोलेभाले गांव वालों को कितना भयभीत किया होगा, कितना आघात पहुंचाया होगा?|Hindi_F|other|9.280000
processed_hi_f_weather_02564.wav|वह स्त्रियों के साथ घर और काम के स्थान पर होने वाले व्यवहार, उनका राजनीतिक समानता का अधिकार जैसे विषयों पर केंद्रित हुआ था ।|Hindi_F|other|9.300000
processed_hi_f_books_00212.wav|इन मंदिरों की बनावट तारकाकृति प्रकार की है। इनके अतिरिक्त महाराष्ट्र में अनेक स्थानों पर हेमाड़पंती मंदिर देखने को मिलते हैं।|Hindi_F|other|9.300000
processed_hi_f_education_02203.wav|उनमें आत्मविश्वास भी जाग उठा था और वे ज्ञान में भी अपने समवयस्कों की तुलना में बहुत आगे बढ़ गये थे।|Hindi_F|other|8.637458
processed_hi_f_general_00351.wav|क्रिस्टिना कारमोना ने मेक्सिको के ओक्साका और घाना के उत्तरी इलाक़ों का ऐसे ही तुलनात्मक अध्ययन किया।|Hindi_F|other|9.400000
processed_hi_f_education_02425.wav|कांग्रेस ने बरोजगार भत्ते के बदले कौशल भत्ता देकर युवाओं के जख्मों पर नमक छिड़कने का कार्य किया है।|Hindi_F|other|8.600000
processed_hi_f_weather_01560.wav|अटवाल ने चार वर्षो के खिताबी सूखे को खत्म करते हुए पिछले वर्ष दिसंबर में दुबई ओपन खिताब हासिल किया।|Hindi_F|other|8.544000
processed_hi_f_agri_00871.wav|नए नियम के तहत कृषि या विज्ञान विषय की डिग्री या डिप्लोमाधारी ही खाद व कीटनाशक की दुकान खोल सकेंगे।|Hindi_F|other|9.276000
processed_hi_f_general_00944.wav|इतना लंबा वक्त गुजर जाने के बाद भी उन भारतीयों की आगे की नस्लें भारत से भावनात्मक स्तर पर जुड़ी हैं।|Hindi_F|other|7.800000
processed_hi_f_agri_02180.wav|परमाणु क्षमता वाली पनडुब्बियों में इसे लगाए जाने से पहले संभवता इसके और परीक्षण भी किए जा सकते हैं।|Hindi_F|other|8.382021
processed_hi_f_weather_00497.wav|शासन की नीतियों और समस्या के प्रति अपेक्षित नजरिए ने वातावरण को सुधारने की बजाय और विषैला बनाया है।|Hindi_F|other|8.565333
processed_hi_f_other_05307.wav|अब कढ़ाई में ताजा क्रीम या मलाई डालें और कड्छी से जल्दी जल्दी चलाकर मिलाएं जिससे कि कोई गांठ न बने।|Hindi_F|other|9.098667
processed_hi_f_politics_02774.wav|दरअसल, सूरज नाम के छात्र को इस कदर पीटा गया कि उसके गाल पर फ्रैक्चर और आंख के पास गहरा ज़ख्म हो गया।|Hindi_F|other|8.842667
processed_hi_f_politics_00480.wav|कांग्रेस विधायक सुक्खू ने सुझाव देते हुए कहा कि क्लास थ्री और क्लास फोर आय सीमा से बाहर होने चाहिए।|Hindi_F|other|9.482667
processed_hi_f_education_00354.wav|मैथ्यूज को मंगलवार को टीम के साथ प्रशिक्षण के दौरान पैर की मांसपेशियों में खिंचाव की समस्या हुई थी।|Hindi_F|other|8.103396
processed_hi_f_health_01440.wav|जब डॉक्टर को पता चला कि बच्ची के साथ रेप हुआ है, उन्होंने बिना इलाज किए उसे एल्गिन अस्पताल भेज दिया|Hindi_F|other|9.248000
processed_hi_f_education_01906.wav|इस साल के शुरूआत में सेना की तैयारी से जुड़ी नैटो की एक परीक्षा में स्लोवेनियाई सेना विफल हो गई थी।|Hindi_F|other|8.500000
processed_hi_f_politics_03919.wav|वहीं बदहाल मशीनों और जर्जर तारों की वजह से उपभोक्ताओं को लोकल फाल्टों से भी परेशान होना पड़ रहा है।|Hindi_F|other|8.500000
processed_hi_f_books_05029.wav|आर्यभट्ट के अनुसार पृथ्वी और चन्द्रमा के बीच की दूरी का मान वर्तमान में ज्ञात दूरी के बहुत करीब है।|Hindi_F|other|8.200000
processed_hi_f_weather_00364.wav|यहां के शेर, भैंस, हाथी और गैंड को सहज प्राकृतिक वातावरण में देखने के लिए दुनिया भर से लोग आते हैं।|Hindi_F|other|9.642667
processed_hi_f_general_00433.wav|मुझे बताया गया कि इन कॉम्प्लेक्सों में विभिन्न नस्लीय समूहों के लिए मकानों का निश्चित कोटा होता है।|Hindi_F|other|8.362667
processed_hi_f_politics_04089.wav|हालांकि संगठन का मुख्य उद्देश्य सुस्त प्रशासन और उसमें व्याप्त भ्र्ष्टाचार के खिलाफ हल्ला बोलना है।|Hindi_F|other|8.458667
processed_hi_f_health_00296.wav|अगर आप अपने पांव को सुडौल बनाना चाहते है तो स्क्वाट्स घर पर वज़न कम करने के लिए एक प्रमुख व्यायाम है|Hindi_F|other|8.200000
processed_hi_f_weather_03042.wav|जयसिंह ने उन्हें उनकी सुरक्षा के प्रति आश्वस्त कराया । शिवाजी महाराज ने आगरा के लिए प्रस्थान किया । |Hindi_F|other|8.200000
processed_hi_f_agri_02379.wav|इसलिए आज अगर आपके पास गुलाब के ढेर सारे फूल इकट्ठा हो जाएं, तो उन्हें कूड़ेदान में बिल्कूल न फेंके।|Hindi_F|other|8.428479
processed_hi_f_education_02411.wav|श्री होमी की माता श्रीमती मेहरबाई शांत स्वभाव, सुतीक्ष्ण बुद्धि महिला थीं।|Hindi_F|other|7.499667
processed_hi_f_other_01881.wav|बारिश की दखल से जनसंपर्क फीका पड़ गया और  कई चुनावी सभाएं रद्द् कर दी गईं।|Hindi_F|other|7.328000
processed_hi_f_health_02085.wav|बर्खास्त आईएएस टीनू जोशी फरारी के दौरान ग्वालियर में अपना इलाज करवाती रहीं|Hindi_F|other|5.760000
processed_hi_f_weather_02353.wav|शिलालेख में सुमेर के तत्कालीन दो राजाओं के बीच हुए युद्‍ध का अंकन हुआ है ।|Hindi_F|other|6.261333
processed_hi_f_finance_01862.wav|हम लोग अपने परिवारों में सब कुछ डिब्बों और पैकेट्स में बंद कर के रखते हैं।|Hindi_F|other|6.400000
processed_hi_f_other_01601.wav|किस तरह श्यौराज सिंह ने अपनी मेहनत से जनता इंटर कॉलेज को बेहतरीन बना दिया।|Hindi_F|other|6.400000
processed_hi_f_books_00555.wav|इन घटकों का गहन अध्ययन करना इतिहास  के विद्‌यार्थियों के लिए संभव होता है।|Hindi_F|other|5.877333
processed_hi_f_agri_01670.wav|मैंने उन्हें समझाया कि हमारे राज्य के छोटे किसान हरा चारा नहीँ खरीदते हैं।|Hindi_F|other|7.592542
processed_hi_f_other_00551.wav|अब रविवार सुबह सूर्योदय के दौरान छठ पूजा का ऊर्ध्वागामी अर्घ्य दिया जाएगा।|Hindi_F|other|7.466667
processed_hi_f_books_02555.wav|खरपतवार हटाने का सर्वोतम समय उनमें पुष्पण एवं बीज बनने से पहले का होता है।|Hindi_F|other|6.677333
processed_hi_f_books_01278.wav|समुद्र में नियमित रूप से आनेवाले ज्वार और भाटे के बारे में आपको पता ही है।|Hindi_F|other|5.856000
processed_hi_f_other_00309.wav|वहीं एक यूजर ने उन्हें फ्लॉप पत्रकार, फ्लॉप नेता और फ्लॉप सब कुछ बना दिया।|Hindi_F|other|6.154667
processed_hi_f_politics_02022.wav|जब तक राजनैतिक इच्छाशक्ति नहीं होगी तब तक नक्सलवाद, आतंकवाद नही खत्म होगा।|Hindi_F|other|6.677333
processed_hi_f_politics_04011.wav|महासागरों से ही पेट्रौलियम सहित अनेक महात्वपूर्ण संसाधन निकाले जा रहे हैं।|Hindi_F|other|6.378667
processed_hi_f_finance_01556.wav|लोग विभिन्न त्यौहारों, शादी तथा निवेश के मकसद से मूल्यवान धातु खरीदते हैं।|Hindi_F|other|6.400000
processed_hi_f_finance_01729.wav|नतीजतन अब आपको सिनेमाघरों और अम्यूज़मेंट पार्कों में अधिक शुल्क देना होगा।|Hindi_F|other|7.100000
processed_hi_f_books_06998.wav|सक्रियीत आपंक के छोटे से भाग को फिर से पीछे वायुवीय टैंक में पंप करते हैं।|Hindi_F|other|7.300000
processed_hi_f_general_00621.wav|दूसरे उपन्यास में उज्जवल उन्मोचन में प्रेम का एक अलग रूप उन्मोचित होता है।|Hindi_F|other|7.029333
processed_hi_f_education_01801.wav|सीरियल दोनों प्रकार की शादियों के प्लस और माइनस दोनों पहलूंओं को दर्शाएगा।|Hindi_F|other|6.257396
processed_hi_f_books_02447.wav|इस विविधता के बावजूद, मोटे तौर पर फसलों को दो वर्गों में बाँटा जा सकता है।|Hindi_F|other|6.624000
processed_hi_f_agri_02101.wav|पुराने अखरोट की खुशबू वाला क्लैरी सेज तेल बाकी तेलों से थोड़ा अलग होता है।|Hindi_F|other|6.686979
processed_hi_f_books_04857.wav|अधिक अणुद्रव्यमान वाले अणुओं में घटक परमाणुओं की संख्या बहुत अधिक होती है।|Hindi_F|other|6.773333
processed_hi_f_finance_01461.wav|चीनी अर्थव्यवस्था अमेरिकी आर्थिक साम्राज्यवादी नीति से परिचालित हो रही थी।|Hindi_F|other|6.250667
processed_hi_f_education_00752.wav|गुरु के प्रति अविचल आस्था ही वह द्वार है जिससे ज्ञान का हस्तांतरण संभव है।|Hindi_F|other|7.464833
processed_hi_f_books_04137.wav|यह इन संकेतों को मस्तिष्क तक भेज देते हैं। इस प्रक्रिया को श्रवण कहते हैं।|Hindi_F|other|6.000000
processed_hi_f_books_02608.wav|हिमांशु एवं उसके मित्र ठीकरी गाँव जाने के लिए बहुत उत्सुक एवं जिज्ञासु थे।|Hindi_F|other|6.122667
processed_hi_f_education_01776.wav|मीन अपने मूल्यों को दरकिनार करने से बचें और हर फैसला तार्किक तरीक़े से लें।|Hindi_F|other|6.536042
processed_hi_f_politics_04157.wav|उस मैच में राफेल मेसी बौली और ओग्बेचे ने एकजुट होकर अच्छा प्रदर्शन किया था|Hindi_F|other|6.816000
processed_hi_f_books_04794.wav|इसलिए इस विषम परमाणु या विषम परमाणुओं के समूह को क्रियात्मक समूह कहते हैं।|Hindi_F|other|6.272000
processed_hi_f_finance_01159.wav|साथ ही निवेश आकर्षित करने और कंपनी को प्रतिस्पर्द्धी बनाने में मदद मिलेगी।|Hindi_F|other|6.200000
processed_hi_f_finance_01148.wav|इस सुविधा के तहत कर्मचारी पिछली कंपनी छोडऩे की तारीख खुद अपडेट कर सकता है।|Hindi_F|other|6.280625
processed_hi_f_politics_00261.wav|यूरिनरी ट्रैक्ट इन्फेक्शन से पीड़ित करुणानिधि को ब्लड प्रेशर में कमी के बाद शुक्रवार देर रात अस्पताल में भर्ती कराया गया था।|Hindi_F|other|9.376000
processed_hi_f_weather_00120.wav|उन्होंने कहा कि जिन क्षेत्रों में आजादी के इतने वर्षों बाद भी रेल नहीं पहुँची है, वहाँ रेल पहुँचाना सरकार की प्राथमिकता है।|Hindi_F|other|9.098667
processed_hi_f_other_04297.wav|स्पेक्ट्रोस्कोप से जांच करने पर पता चला कि इन धब्बों में सल्फ्यूरिक एसिड और प्रकाश को सोखने वाले दूसरे अज्ञात कण मौजूद हैं।|Hindi_F|other|8.896000
processed_hi_f_books_01792.wav|वस्तुलेंस बड़े आकार व अधिक नाभ्यांतर वाले होते हैं, जिस कारण दूर की वस्तु से आनेवाला प्रकाश अधिक मात्रा में एकत्रित होता है।|Hindi_F|other|9.770667
processed_hi_f_education_00183.wav|बनारस पहुँचने पर ठुमरी के लोकरंग में जैसा श्रृंगार हुआ कुछ उसी प्रकार की फिल्मी ठुमरी आज हम आपके लिए लेकर उपस्थित हुए हैं ।|Hindi_F|other|9.798438
processed_hi_f_general_02335.wav|यह संस्कार सलामे मुबारक के नाम से भी जाना जाता था और उसमें संगीत के साथ विशेष रस्में हुआ करती थीं।|Hindi_F|other|8.300000
processed_hi_f_education_01762.wav|जयललिता की सेहत पर जारी मेडिकल बुलेटिन में कहा गया, शी इज इंटरेक्टिंग यानी वो चेतन अवस्था में हैं।|Hindi_F|other|8.985750
processed_hi_f_politics_03776.wav|खबरों के अनुसार बीती रात कई क्षेत्रें में हुई मूसलाधार बारिश के कारण कई गांवों में भारी तबाही हुई।|Hindi_F|other|8.458667
processed_hi_f_finance_01772.wav|कंपनी इसे बाहर लाने, रिसाइक्लिंग करने और फिर से बाजार को आपूर्ति करने के बारे में विचार कर रही है।|Hindi_F|other|8.544000
processed_hi_f_education_02439.wav|डॉ मल्ही ने कहा कि विद्यार्थियों में सही कौशल एवं सक्षमता जगाकर एक तरह का लचीलापन लाया जा सकता है।|Hindi_F|other|9.100000
processed_hi_f_general_01254.wav|गहरे से गहरे ज़ख्मों को भरने की ताकत संगीत में है।|Hindi_F|other|4.757333
processed_hi_f_finance_01014.wav|इस तरह के कर्जो पर ब्याज की गणना करना मुश्किल है।|Hindi_F|other|4.376583
processed_hi_f_other_00809.wav|कुठौंद थाना क्षेत्र के ग्राम खेड़ाकनार  का निवासी राहुल कुमार सोमवार को अपनी बाइक से कुठौंद आया था।|Hindi_F|other|8.832000
processed_hi_f_books_02944.wav|जब कॉपर के बर्तन को लम्बे समय तक नम वायु में खुला रखा जाता है तो उस पर एक हलकी हरी परत जम जाती है।|Hindi_F|other|9.500000
processed_hi_f_health_02781.wav|सभी लोगों ने संभवत:, विषयूक्त पानीपुरी का सेवन किया जिससे सभी को उल्टी दस्त और बुखार की शिकायत हुई|Hindi_F|other|9.418667
processed_hi_f_other_01681.wav|केस दर्ज कराने की मांग को लेकर ग्रामीणों ने शुक्रवार को हर्रैया मार्ग पर आधे घंटे तक चक्काजाम रखा।|Hindi_F|other|9.397333
processed_hi_f_books_04029.wav|जब यह कंपन करना बंद कर देता है तो ध्वनि बंद हो जाती है। धातु की एक थाली लीजिए। इसमें कुछ जल डालिए।|Hindi_F|other|8.650667
processed_hi_f_politics_01249.wav|उन्होंने चेतावनी भरे लहजे में कहा कि राहत और बचाव में लापरवाही करने वाले अधिकारी बख्शे नही जाएंगे।|Hindi_F|other|8.565333
processed_hi_f_agri_01576.wav|वाराणसी में दूल्हा और दुल्हन ने शादी के दिन एक दूसरे को फूलों की जगह प्याज और लहसुन की माला पहनाई।|Hindi_F|other|7.987292
processed_hi_f_books_03016.wav|प्रत्येक समूह का उपभोग प्रतिरूप भिन्न हो सकता है। क्या किसी समूह की पहली पीढ़ी बहुत अधिक लालची है।|Hindi_F|other|8.661333
processed_hi_f_politics_00876.wav|पिछले एक साल में मुख्यमंत्री करीब आधा दर्जन बार इस शहर के गोल गप्पों के जायके का आनंद ले चुके हैं।|Hindi_F|other|8.704000
processed_hi_f_weather_00067.wav|गजाधर बाबू के सूखे होठों पर स्निग्ध मुस्कान आ गई, उसी तरह मुस्कुराते हुए वह बिना खासे अंदर चले आए।|Hindi_F|other|8.864000
processed_hi_f_agri_01049.wav|पानी में एल्गी को पैदा होने से रोकने के लिए स्प्रिंग को नियमित रूप से साफ करना बेहद जरूरी होता है।|Hindi_F|other|8.000000
processed_hi_f_health_00982.wav|तुम्हीं ने कहा था, आज से यह जिंदगी आपकी धरोहर हुई|Hindi_F|other|4.512000
processed_hi_f_books_06205.wav|यह संभव हो सकता है कि थॉमस मॉल्थस के समष्टि संदर्भ में किए कार्यों ने डार्विन को प्रभावित किया हो।|Hindi_F|other|8.565333
processed_hi_f_other_03998.wav|ईद एकम शव्वाल उल मुकर्रम को मनाया जाता है जो इस्लामी कलेंडर के मुताबिक साल का दसवां महीना होता है।|Hindi_F|other|8.597333
processed_hi_f_general_01240.wav|कार में इंटरनेट आ रहा है और कंज़्यूमर इलेक्ट्रॉनिक्स घड़ी पर लगाए जा सकने वाले कनेक्शनों की बारी है।|Hindi_F|other|8.200000
processed_hi_f_agri_01327.wav|प्राचीन काल में प्रजा को कृषि हेतु सिंचाई की सुविधाएँ मुहैया करवाना राजा का कर्त्तव्य माना गया है।|Hindi_F|other|7.639000
processed_hi_f_books_08397.wav|यदि हम वैदिक और पौराणिक परंपरा के बीच तुलना करें तो यह विषमता और अधिक स्पष्ट रूप से उभर कर आती है।|Hindi_F|other|9.205333
processed_hi_f_weather_02521.wav|ऐसा करते समय कभी- कभी ऐतिहासिक तथ्यों और यथार्थ की विश्लेषणात्मक छानबीन करने की ओर उपेक्षा की गई;।|Hindi_F|other|9.290667
processed_hi_f_books_05509.wav|पश्चिमी देशों में; भारी मात्रा में पराग उत्पाद गोलियों एवं सीरप के रूप में बाजारों में उपलब्ध हैं। |Hindi_F|other|8.725333
processed_hi_f_education_01132.wav|अचानक फैसले करने से देश दुनिया को अचम्भे में डालने वालों की बुद्धि का पैमाना भी अस्थिर ही रहता है।|Hindi_F|other|7.987292
processed_hi_f_education_00240.wav|इसलिए देश प्रेम के जज्बे को पुख्ता करने के लिए आपको परीक्षा की तैयारी का पुख्ता इंतजाम करना होगा ।|Hindi_F|other|9.299208
processed_hi_f_books_02161.wav|वर्तमान युग विज्ञान और प्रौद्योगिकी का युग है। दुनिया में भौतिक विकास हासिल कर लेने की होड़ मची है।|Hindi_F|other|7.850667
processed_hi_f_books_02574.wav|पुरुष एवं महिलाएँ सभी मिलकर इस पर्व को मनाते हैं।|Hindi_F|other|3.800000
processed_hi_f_weather_00083.wav|अर्जुन टैंकों के इलेक्ट्रॉनिक उपकरणों के गर्मी के कारण खराब होने की शिकायतें भी इस बार नहीं मिलीं।|Hindi_F|other|7.498667
processed_hi_f_finance_00660.wav|इनका प्रीपेमेंट काफी महंगा पड़ता है क्योंकि शुरुआत की किस्तें केवल ब्याज की अदायगी के लिए जाती हैं।|Hindi_F|other|8.544562
processed_hi_f_education_00853.wav|मैंने भी अपना ज्ञान छौंका कि नीरक्षीर विवेकी होने का अर्थ कभी भी नीरस और अकेला कदापि नहीं हो सकता।|Hindi_F|other|9.100000
processed_hi_f_health_02167.wav|उन्होंने टवीट् किया कि वह शब्बीर की मौत की खबर सुनकर दुखी हैं और इस कायराना हरकत की निंदा करते हैं|Hindi_F|other|7.520000
processed_hi_f_weather_03078.wav|इस उद्‌देश्य को पूर्ण करने के लिए शिवाजी महाराज ने स्वराज्य को सुस्थिति प्रदान की । इस विषय की जानकारी हम प्राप्त करेंगे ।|Hindi_F|other|9.834667
processed_hi_f_general_00334.wav|सरकार ने लूनर न्यू ईयर को सेलिब्रेट करने के लिए पूरे पन्ने का विज्ञापन दिया था, जिसमें मुर्गे को भौंकते हुए दिखाया गया था।|Hindi_F|other|9.200000
processed_hi_f_politics_00325.wav|इस त्योहार का बड़ों से ज्यादा बच्चों को बेसब्री से इंतजार रहता है, क्योंकि इस दिन उन्हें सेंटा से मनपसंद गिफ्ट्स मिलते हैं।|Hindi_F|other|9.226667
processed_hi_f_agri_00253.wav|बीज पूर्ण रुप से परिपक्व हों क्योंकि अपरिपक्व बीजों का अंकुरण कम होता है।|Hindi_F|other|7.500000
processed_hi_f_general_00725.wav|शास्त्रीय संगीत केवल समाज के संभ्रांत तबके के लोगों के लिये ही उपलब्ध था।|Hindi_F|other|5.696000
processed_hi_f_politics_03266.wav|शम्सी आईपीएल टीम रॉयल चैलेंजर्स बेंगलुरू में विराट के सहयोगी रह चुके हैं।|Hindi_F|other|6.400000
processed_hi_f_other_02278.wav|मौके पर उन्होंने पांच महिलाओं के बीच निश्शुल्क गैस कनेक्शन का वितरण किया।|Hindi_F|other|5.900000
processed_hi_f_politics_03404.wav|शत्रु के निकट आने पर उसकी पहली चिंता अपनी सूँड़ की रक्षा करने की होती है।|Hindi_F|other|6.037333
processed_hi_f_other_00585.wav|आपको बता दें कि फिल्म फन्नें खां एक पिता और बेटी के रिश्तें पर आधारित है।|Hindi_F|other|6.400000
processed_hi_f_education_02688.wav|हजारों वर्षों से संकलित और संरक्षित यह ज्ञान युगों युगों से चला आ रहा है।|Hindi_F|other|6.930792
processed_hi_f_weather_02641.wav|इसी कालखंड में महाराष्ट्र में महानुभाव और वारकरी संप्रदायों का उदय हुआ  ।|Hindi_F|other|5.568000
processed_hi_f_weather_00521.wav|ऐसे वातावरण में एक प्रतिष्ठित वैद्य जयदेव पंत के घर एक बालक ने जन्म लिया।|Hindi_F|other|6.816000
processed_hi_f_books_05864.wav|डीएनए प्रतिकृति के बाद कोशिका विभाजन न होने के कारण बहुगुणिता  की स्थिति।|Hindi_F|other|6.600000
processed_hi_f_books_06013.wav|पहले शोधकर्त्ता एक समय पर एक या कुछ जीन के बारे में ही अध्ययन कर पाते थे।|Hindi_F|other|6.954667
processed_hi_f_books_01972.wav|उस मंद समीर जैसी नहीं जो सुगंध न मिले तो दुर्गंध का भार ही ढोता फिरता है।|Hindi_F|other|7.466667
processed_hi_f_weather_02663.wav|मुहम्मद तुगलक के शासनकाल में दक्षिण में राजनीतिक अस्थिरता निर्माण हो गई ।|Hindi_F|other|6.133333
processed_hi_f_finance_01235.wav|कोई निर्भीक निवेशक ही इतने बड़े सार्वजनिक उपक्रम में निवेश की मंशा जताएगा।|Hindi_F|other|6.675354
processed_hi_f_agri_00609.wav|इसके ऊपर एक वॉटर प्रूफ केसिंग होती है, जो इसे पानी में भीगने से बचाती है।|Hindi_F|other|6.663750
processed_hi_f_books_06726.wav|एक ही नस्ल के पशुओं के मध्य जब प्रजनन होता है तो वह अंतःप्रजनन कहलाता है।|Hindi_F|other|6.800000
processed_hi_f_agri_00904.wav|इसमें यूजर को वर्चुअल पौधा दिया जाता है जो आपके पानी पीने से बड़ा होता है।|Hindi_F|other|6.385104
processed_hi_f_books_00382.wav|अपनी रुचि/शौक अथवा खेलों में वृद्‌धि करने से व्यक्तित्व का विकास होता है।|Hindi_F|other|6.272000
processed_hi_f_books_04482.wav|इन क्रियाकलापों को किरण वर्णरेखा उपकरण का उपयोग करके भी किया जा सकता है ।|Hindi_F|other|6.762667
processed_hi_f_weather_01604.wav|बादल ने खूंखार आतंकी गुरबक्श सिंह खालसा की भूख हड़ताल का मुद्दा भी उठाया।|Hindi_F|other|6.826667
processed_hi_f_books_04902.wav|प्रत्येक उपग्रह में उनके कार्यके अनुसार लगनेवाले अन्य उपकरण लगे होते हैं। |Hindi_F|other|8.938667
processed_hi_f_books_02454.wav|फसल उगाने के लिए किसान को अनेक क्रियाकलाप सामयिक अवधि में करने पड़ते हैं।|Hindi_F|other|6.240000
processed_hi_f_agri_01093.wav|पानी की कमी के चलते कृषि कार्यों और पशुपालन में का़फी दिक्क़तें आ रही हैं।|Hindi_F|other|6.200000
processed_hi_f_books_03722.wav|सारणी में वस्तुओं की गति की सुपरिचित स्थितियों के कुछ उदाहरण दिये गए हैं।|Hindi_F|other|7.400000
processed_hi_f_education_02202.wav|पालिकाध्यक्ष हरपाल सिंह भी पुराने तजुर्बेकार इओ का स्थानांतरण नहीं चाहते।|Hindi_F|other|7.058500
processed_hi_f_general_01158.wav|भारत में सबवे ने कैलाश सत्यार्थी चिल्ड्रन फाउंडेशन के साथ साझेदारी की है।|Hindi_F|other|6.666667
processed_hi_f_general_03130.wav|कॉमन्वैल्थ के खेलों में बॉक्सरों में परमजीत समौता का नाम भी लिया जाता है।|Hindi_F|other|6.122667
processed_hi_f_education_00680.wav|संत कबीर ने जाँतपाँत को महत्व न देते हुए ज्ञान और प्रेम को महत्व दिया है।|Hindi_F|other|6.803083
processed_hi_f_health_00638.wav|आरोप है कि चिकित्सक की लापरवाही से जच्चा और बच्चा दोनों की ही मौंत हो गयी|Hindi_F|other|6.154667
processed_hi_f_other_02418.wav|उन्होंने कहा कि प्रदेश में मानवीय सम्वेदनाओं के साथ विकास किया जा रहा है।|Hindi_F|other|5.962667
processed_hi_f_health_01612.wav|इस डर से लोग अस्पतालों में अपना इलाज करवाने बड़ी संख्यां में पहुंच रहे हैं|Hindi_F|other|5.472000
processed_hi_f_politics_00511.wav|डॉक्टर जॉंच के लिए तो लिख देते हैं पर जॉंच के लिए कोई वार्ड में नहीं आता।|Hindi_F|other|6.154667
processed_hi_f_weather_00275.wav|यह खुश्क और ठंडा मौसम शून्य से पांच वर्ष के बच्चों के लिए खतरनाक रहता है।|Hindi_F|other|5.994667
processed_hi_f_books_04037.wav|सुपरिचित वाद्ययंत्रों की एक सूची बनाइए और उनके कंपायमान भागों को पहचानिए।|Hindi_F|other|6.453333
processed_hi_f_finance_00512.wav|पुराणों में दान से प्राप्त होने वाले पुण्यों के बारे में भी बताया गया है।|Hindi_F|other|5.978771
processed_hi_f_books_01213.wav|इन दो बिंदुओं में समय के अंतर की गणना मिनटों में कीजिए। मिनट  का अंतर है।|Hindi_F|other|6.389333
processed_hi_f_health_02645.wav|महबूबा मुफ्ते ने बुरहान वानी की मौत पर सुरक्षा बलों से माफ़ी मांगने को कहा|Hindi_F|other|6.528000
processed_hi_f_other_00511.wav|उन्होंने हिन्दी कहानी में आदर्शोन्मुख यथार्थवाद की एक नई परंपरा आरम्भ की।|Hindi_F|other|6.389333
processed_hi_f_other_02125.wav|इस फ़िल्म की कहानी शीर्षेंदु मुखोपाध्याय की इसी नाम की कहानी पर आधारित है।|Hindi_F|other|6.800000
processed_hi_f_general_01060.wav|यह पुरस्कार ऑस्कर और ब्रिटिश अकादमी ऑफ फिल्म एंड टेलीविजन आट्र्स बाफ्टा के समान ही दर्जा रखता है।|Hindi_F|other|8.298667
processed_hi_f_politics_03275.wav|बता दें कि चित्तुर से टीडीपी सांसद शिवाप्रसाद नएनए तरीकों से सदन के बाहर अपना विरोध जता चुके हैं।|Hindi_F|other|9.152000
processed_hi_f_education_00368.wav|ऑस्ट्रेलिया के चीफ मेडिकल ऑफिसर ब्रेंडन मर्फी ने कहा कि किसी यात्री के बीमार होने की खबर नहीं है।|Hindi_F|other|7.700000
processed_hi_f_books_04043.wav|वास्तव में सम्पूर्ण यंत्र कंपन करता है और इस पूरे यंत्र के कंपन से उत्पन्न ध्वनि को हम सुनते हैं।|Hindi_F|other|7.968000
processed_hi_f_books_04294.wav|आपने यह जानकारी प्राप्त की थी कि चक्रवात मानव जीवन तथा सम्पत्ति को अत्यधिक क्षति पहुँचा सकते हैं।|Hindi_F|other|7.584000
processed_hi_f_weather_02796.wav|ये सभी सत्ताएँ एक-दूसरे की शक्ति का अनुमान करती हुई स्वयं को सुरक्षित रखने का प्रयास कर रही थीं ।|Hindi_F|other|6.272000
processed_hi_f_education_00762.wav|दोनों ही प्रकार के उच्चारणों को व्यक्त करने के लिए इन्हीं चिह्नो, और मात्राओं का प्रयोग किया जाए।|Hindi_F|other|8.045333
processed_hi_f_education_01961.wav|प्रेम प्रसंग में नैतिकता के दबाव और उससे उपजे तनाव को डॉ पानेरी ने वैचारिक उद्वेलन का कारक बताया।|Hindi_F|other|9.508208
processed_hi_f_politics_03887.wav|घोर दारिद्रय व विघ्नों के नाशक इस स्तोत्र का पाठ करने वाले साधक की माँ बगला स्वयं रक्षा करती हैं।|Hindi_F|other|9.685333
processed_hi_f_health_00636.wav|उन्हें हाल में बंगलादेश के खिलाफ सीमित ओवरों की शृंखला में श्रीलंका की ओर से खेलते हुए चोट लगी थी|Hindi_F|other|7.914667
processed_hi_f_education_01941.wav|तोमर ने वीडियो में कहा, 'जेएनयू कम्युनिस्टों का गढ़ है और हम इस प्रकार के गढ़ को सहन नहीं करेंगे।|Hindi_F|other|7.488062
processed_hi_f_education_02429.wav|राजकीय क्वींस इंटर कालेज में शिक्षण की नई विधि तथा सीडी के माध्यम से स्मार्ट क्लासेज चलाई जाएंगी।|Hindi_F|other|9.995812
processed_hi_f_general_01814.wav|फीला शब्द का रिश्ता संस्कृत की पील् धातु से है, जिसमें एक साथ सूक्ष्मता और समष्टि दोनो का भाव है।|Hindi_F|other|9.237333
processed_hi_f_books_00351.wav|ऐसे स्तंभों द्वारा हमें भूतकाल में घटित आर्थिक सामाजिक, राजनीतिक, ऐतिहासिक घटनाओं का बोध होता है।|Hindi_F|other|8.400000
processed_hi_f_agri_00820.wav|कपास संबंधी चर्चा करते हुए लक्खोवाल ने बताया कि हर वर्ष कपास के बीजों में घपलेबाजी होती आ रही है।|Hindi_F|other|8.700000
processed_hi_f_weather_02518.wav|महाराष्ट्र में किए गए राष्ट्रवादी इतिहास लेखन को विष्णुशास्त्री चिपलूणकर से प्रेरणा प्राप्त हुई ।|Hindi_F|other|6.800000
processed_hi_f_other_00524.wav|हर स्त्री की ऑंख में तुम्हारी ही ऑंख मिल जाएगी, क्योंकि हर स्त्री तुम्हारी ही प्रतिबिंब हो जाएगी।|Hindi_F|other|7.800000
processed_hi_f_general_02698.wav|इस डांस नंबर को रेमो डिसूजा ने नृत्य निर्देशित किया है जबकि जसप्रीत कोहली ने पाश्र्वगायन किया है।|Hindi_F|other|8.300000
processed_hi_f_agri_00192.wav|तीन साल पहले ग्वार गम की कीमतों में भारी बढ़ोतरी से किसान ग्वार की खेती के लिए प्रोत्साहित हुए थे।|Hindi_F|other|8.200000
processed_hi_f_education_02451.wav|इस अवसर पर लीग के महासचिव बक्शी चंद जसवाल ने कहा कि लीग किसी भी प्रकार के अहिंसक कदम के खिलाफ है।|Hindi_F|other|9.659125
processed_hi_f_general_00743.wav|शरणार्थी तो उसे ही माना जाएगा न जो अपनी जान और इज्ज़त बचाने के लिए बेबस होकर शरण लेने भारत आया है।|Hindi_F|other|8.100000
processed_hi_f_health_02956.wav|दोस्तों यदि आप सलाद, हरि सब्जिया या किसी भी तरह का हेल्थी आहार खाएंगे तो आपकी त्वचा खिलखिला उठेगी|Hindi_F|other|8.693333
processed_hi_f_finance_01248.wav|कार्यक्रम का शुभारंभ राज्य सहकारी बैंक के शाखा प्रबंधक जेपी ढटवालिया ने ज्योति प्रज्वलित कर किया।|Hindi_F|other|8.173042
processed_hi_f_general_00450.wav|कार्यक्रम का प्रारंभ अतिथियों के द्वारा दीप प्रज्वलन एवम भारत माता के चित्र पर पुष्पार्पण से हुआ।|Hindi_F|other|7.573333
processed_hi_f_agri_01922.wav|सरसों के तेल में पिसे हुए चावलों की पुल्टिश बनाकर बांधने से फोड़ा फूट जाता है एवं पस निकल जाती है।|Hindi_F|other|8.289146
processed_hi_f_other_00261.wav|ग्रुप ने यह भी कहा कि राहुल 'मिथ्याचार, दुष्प्रचार और दुर्भावना प्रेरित झूठ' को जारी रखे हुए हैं।|Hindi_F|other|8.469333
processed_hi_f_books_01424.wav|दूसरे किसी भी समूह के तत्त्वों को देखने पर उसके संयोजकता इलेक्ट्रॉन की संख्या एक समान दिखाई देगी।|Hindi_F|other|7.840000
processed_hi_f_books_01940.wav|आतिथ्य की दृष्टि से निराला जी में वही पुरातन संस्कार है, जो इस देश के ग्रामीण किसान में मिलता है।|Hindi_F|other|7.445333
processed_hi_f_books_00020.wav|उत्तर भारतीय मैदानों को दो विभागों में बाँटा जा सकता है। अरावली पर्वत के पूर्व की ओर का भाग गंगा नदी का मैदानी प्रदेश है। |Hindi_F|other|9.493333
processed_hi_f_health_02833.wav|मशहूर व्यंग्य लेखक यशवंत व्यास की यह किताब आज की कॉर्पोरेट जिंदगी में सही तालमेल बिठाने वाले नुस्खों के बारे में बताती है|Hindi_F|other|9.098667
processed_hi_f_general_01214.wav|प्रवेशद्वार के निकट मस्ज़िद का निर्माण अकबर के समय में तथा मज़ार के ऊपर का आकर्षक गुम्बद शाहजहाँ के शासन में बनवाया गया था।|Hindi_F|other|10.133333
processed_hi_f_weather_00549.wav|सीरियाई सेना ने गुरुवार को ग़ोता के कई क्षेत्रों में आतंकियों द्वारा लगाए गए बमों व बारूदी सुरंगों को निष्क्रिय बना दिया।।|Hindi_F|other|9.770667
processed_hi_f_weather_03263.wav|स्वराज्य के  विरुद्ध विद्रोह करने वाले तथा सामान्य प्रजा को कष्ट पहुँचाने वाले वतनदारों अथवा जागीदारों को कठोर दंड दिया । |Hindi_F|other|9.216000
processed_hi_f_books_05070.wav|शुक्र की भांति यूरेनस भी पूर्व से पश्चिम दिशा में घूर्णन करता है। इसकी विलक्षण विशेषता इसका अत्यधिक झुका घूर्णन अक्ष है ।|Hindi_F|other|9.700000
processed_hi_f_health_00588.wav|शिशु रोग विशेषज्ञ डॉ विनिता अग्रवाल ने बताया कि नवजात की भी हर दिन स्पंजिंग होना चाहिए, मगर उसे साबुन या शैंपू नहीं लगाएं|Hindi_F|other|10.176000
processed_hi_f_education_01966.wav|इससे पहले संसार के कई शहरों में स्मॉग से मेडिकल इमर्जेंसी तक लग चुकी है।|Hindi_F|other|6.300000
processed_hi_f_health_02673.wav|स्वच्छता अभियान का ढिंढोरा पीटने वाले अफसरों के दावे की पोल उपमंडल के गांव की गलियाँ खोल रही हैं|Hindi_F|other|8.309333
processed_hi_f_politics_04409.wav|पूर्व विधायक पाला करुप्पैया ने डीएमके पर भ्रष्टाचार का आरोप लगाते हुए गुरुवार को पार्टी छोड़ दी।|Hindi_F|other|8.192000
processed_hi_f_books_04168.wav|यहाँ सुझाए सभी क्रियाकलापों में केवल विद्युत सेल का ही उपयोग करना चाहिए।|Hindi_F|other|6.058667
processed_hi_f_education_00605.wav| अस्सिस्टेंट प्रोफेसर भर्ती परीक्षा को लेकर भी तमाम आरोप लगाए जा रहे हैं।|Hindi_F|other|5.734958
processed_hi_f_books_02526.wav|इससे मित्र जीवाणुओं की संख्या में वृद्धि हो जाती है। इस जैविक खाद से मिट्टी का गठन सुधर जाता है।|Hindi_F|other|7.584000
processed_hi_f_other_01816.wav|रिपब्लिकन पार्टी ऑफ इंडिया के प्रमुख और केंद्रीय राज्य मंत्री रामदास अठावले ने शुक्रवार को एक चौंकाने वाला बयान दिया है।|Hindi_F|other|8.832000
processed_hi_f_other_01471.wav|इप्टा के रंगकर्मी प्रेम प्रकाश ने कहा कि प्रेमचंद की चेतना को समाप्त करने की साजिश की जा रही है।|Hindi_F|other|8.213333
processed_hi_f_agri_00036.wav|नियमित रूप से गर्म पानी का सेवन करने से झुर्रियां, ढीली स्किन और काले घेरों की समस्या नहीं होती।|Hindi_F|other|8.300000
processed_hi_f_politics_01109.wav|इसके बाद वह सीधे जायस के धिंगई गांव रवाना हो गए।|Hindi_F|other|5.322667
processed_hi_f_finance_01550.wav|एसबीआई जीवन बीमा एसबीआई व बीएनपी पारिबा कार्डिफ के बीच संयुक्त उद्यम है।|Hindi_F|other|6.700000
processed_hi_f_finance_01902.wav|वहीं विदेशी प्रत्येक्ष निवेश और पब्लिक इन्वेस्मेंट बढ़ा है जबकि वित्तीय घाटा कंट्रोल में आया है।|Hindi_F|other|7.754667
processed_hi_f_other_00149.wav|कृष्णा एवं कपिल की प्रतिद्वंद्विता अकसर सुर्खियों में रहती है, लेकिन कृष्णा ने कहा कि उन्होंने कपिल से बहुत कुछ सीखा है।|Hindi_F|other|9.290667
processed_hi_f_other_00970.wav|वहीं दूसरी तरफ बीजेपी के राष्ट्रिय प्रवक्ता संबित पात्रा ने कहा कि नीरव मोदी कांग्रेस की देन है।|Hindi_F|other|7.349333
processed_hi_f_weather_02728.wav|मारवाड़ का अस्तित्व बनाए रखने के लिए दुर्गादास राठौर ने मुगलों के विरुद्ध इस संघर्ष को जारी रखा ।|Hindi_F|other|7.498667
processed_hi_f_politics_01900.wav|शत्रु के निकट आने पर उसकी पहली चिंता अपनी सूँड़ की रक्षा करने की होती है।|Hindi_F|other|5.994667
processed_hi_f_education_00693.wav|ज्ञान की परिधि का विस्तार तर्को और अनुभवों के माध्यम से किया जा सकता है।|Hindi_F|other|6.640542
processed_hi_f_weather_02113.wav|उनका कहना है कि ट्रैफिक की सबसे खराब हालत लोखंडवाला, अंधेरी वेस्ट, वर्सोवा आदि क्षेत्रों में है।|Hindi_F|other|8.704000
processed_hi_f_agri_01262.wav|इस तरह से रिलायंस मार्केट में ब्रेड से लेकर पेस्ट्री और मसाले मौजूद हैं।|Hindi_F|other|6.257396
processed_hi_f_education_00750.wav|प्रेम में बुद्धि और ज्ञान की कोई आवश्यकता नहीं, प्रेम निश्छल होना चाहिए।|Hindi_F|other|6.000000
processed_hi_f_books_04851.wav|सुगंधित द्रव्य और स्वादवाले पदार्थ बनाने के लिए इस्टर का उपयोग करते हैं।|Hindi_F|other|5.578667
processed_hi_f_finance_00148.wav|जम्मूकश्मीर बैंक की न्यू यूनिवर्सिटी कैंपस शाखा से यह ऋण मंजूर किया गया।|Hindi_F|other|5.967146
processed_hi_f_books_02772.wav|कुछ सूक्ष्मजीव हमारे भोजन को विषाक्त कर देते हैं। कुछ सूक्ष्मजीव लैग्यूम पौधों की जड़ों तथा ग्रंथिकाओं में पाए जाते हैं।|Hindi_F|other|10.000000
processed_hi_f_politics_01420.wav|उनके साथ् देश की प्रथम महिला सविता कोविंद और राज्यपाल रामनाईक भी रहेंगे।|Hindi_F|other|7.370667
processed_hi_f_weather_00946.wav|विभाग ने बंदरों को पकड़ने के लिए चार सदस्यीय ग्रामीण क्षेत्रों में कमेटियां भी बनानी शुरू की हैं।|Hindi_F|other|7.328000
processed_hi_f_health_00376.wav|लोहिया अस्पताल में डाक्टरों की लापरवाही के चलते दो महिलाओं की मौत हो गयी|Hindi_F|other|5.738667
processed_hi_f_politics_01051.wav|शिल्पी के समझाने के बाद ही पीड़ित के घरवालों ने उसे जोधपुर आश्रम भेजा था।|Hindi_F|other|6.200000
processed_hi_f_education_02294.wav|कछौना के पत्रकार रामशंकर आजाद ने कहा कि पत्रकारिता के मूल्यों मे आ रही गिरावट चिन्ता का विषय है।|Hindi_F|other|8.149833
processed_hi_f_other_00269.wav|कल्वी ने कहा कि पद्मावती मेरी मां है और मां के लिए कोई समझौता नहीं होगा।|Hindi_F|other|6.837333
processed_hi_f_agri_01021.wav|बाहर की ओर दो हिस्सों में गायों के स्वच्छंद विचरण की जगह है जहां उन्हें हरा चारा खिलाया जाता है।|Hindi_F|other|8.881250
processed_hi_f_general_01831.wav|ट्रंप ने राष्ट्रगान के दौरान घुटने टेकने के लिए पेशेवर एथलीटों की आलोचना की थी, और वह राष्ट्रगान के बाद वहां से चले गये।|Hindi_F|other|10.048000
processed_hi_f_weather_03332.wav|मराठों को पराजित करना मुगलों के लिए संभव न हुआ । |Hindi_F|other|4.096000
processed_hi_f_books_05385.wav|इस गुणधर्म का उपयोग करके फेन उत्प्लावन पद्धती से कुछ विशिष्ट अयस्कों का सांद्रीकरण किया जाता है।|Hindi_F|other|8.074667
processed_hi_f_books_02745.wav|हम नमक अथवा खाद्य अम्ल का प्रयोग अचार बनाने में करते हैं जिससे सूक्ष्मजीवों की वृद्धि नहीं होती।|Hindi_F|other|7.488000
processed_hi_f_education_01344.wav|किसी भी प्रकार की आपकी सेवा करके मैं स्वयं को अत्यंत भाग्यशाली समझूँगा ।|Hindi_F|other|5.990375
processed_hi_f_general_01341.wav|सर जगदीश चंद्र बोस और हरगोविंद खुराना से लेकर सत्येंद्र नाथ बोस जैसे वैज्ञानिक भारत के गौरव हैं।|Hindi_F|other|8.928000
processed_hi_f_education_01567.wav|यश्पाल और ज्ञान होली के दौरान बाइक पर जा रहे थे।|Hindi_F|other|4.887437
processed_hi_f_finance_00760.wav|बीमा कंपनी कुछ शुल्क काटकर शेष रकम डिस्कंटीन्यूड पॉलिसी फंड में डालेंगी।|Hindi_F|other|5.700125
processed_hi_f_general_00416.wav|इसी समय में उसे एक बार छींक आ गई और उस छींक से एक दैत्य की उत्पत्ति हुई।|Hindi_F|other|6.357333
processed_hi_f_books_02232.wav|ये वस्तुएँ पराबैंगनी के अवशोषण के बाद अवरक्त  विकिरण उत्सर्जित करती हैं।|Hindi_F|other|6.500000
processed_hi_f_books_04343.wav|अब रगड़ द्वारा उत्पन्न आवेशों के आधार पर तड़ित की व्याख्या करना संभव है।|Hindi_F|other|6.186667
processed_hi_f_weather_02573.wav|साथ ही; भारतीय इतिहास लेखन की परंपरा स्वतंत्र और संपन्न रूप में विकसित होती हुई दिखाई देती है  ।|Hindi_F|other|8.181333
processed_hi_f_weather_02427.wav|इस तथ्य की ओर उसने ध्यान खींचने का प्रयास किया ।|Hindi_F|other|4.352000
processed_hi_f_education_01967.wav|जेआर कटवाल ने बताया कि मेले के दौरान सभी प्रकार के प्लास्टिक लिफाफों, थर्मोकोल से बनी सामाग्री  पर पूर्ण प्रतिबंध रहेगा।|Hindi_F|other|8.997354
processed_hi_f_books_04874.wav|एकलक के स्वरूप और संरचना के प्रकार के अनुसार बहुलकों को विविध प्रकार के गुणधर्मप्राप्त होते हैं।|Hindi_F|other|7.989333
processed_hi_f_books_00475.wav|कालांतर में ध्वनिमुद्रण  करना संभव हुआ और बोलने वाली फिल्मों का युग आया।|Hindi_F|other|7.000000
processed_hi_f_books_03382.wav|वह संदेश के स्थानान्तरण का कार्य करती हैं। आप पढ़ चुके हैं कि प्रत्येक जीव के अनेक अंग होते हैं।|Hindi_F|other|7.029333
processed_hi_f_books_05373.wav|साथ ही अयस्क के भारी कण टंकी के निचले सिरे में तली में जमा किए जाते हैं।|Hindi_F|other|7.392000
processed_hi_f_agri_02059.wav|फसल अवशेष या फसल की ठूंठ जलाने पर लगे प्रतिबंधों के कारण भी खेत की जमीन तैयार करने में देरी हुई।|Hindi_F|other|9.601083
processed_hi_f_books_03473.wav|वृषण नर युग्मक उत्पन्न करते हैं जिन्हें शुक्राणु कहते हैं। वृषण लाखों शुक्राणु उत्पन्न करते हैं।|Hindi_F|other|8.300000
processed_hi_f_politics_01892.wav|ग्राम हल्दोनी मे आज समस्याओं के समाधान हेतु स्थानीय निवासियों ने एक कार्यक्रम का आयोजन किया गया।|Hindi_F|other|7.754667
processed_hi_f_weather_00725.wav|।मिली जानकारी के मुताबिक मोहान रोड स्थित राजकीय बाल सुधार गृह में गर्मी की वजह से रोशनदान में एग्जॉस्ट फैन लगाया गया है।|Hindi_F|other|10.000000
processed_hi_f_books_00449.wav|नाटक में नृत्य और संगीत का भी समावेश रह सकता है।|Hindi_F|other|6.016000
processed_hi_f_other_00936.wav|कोकाकोला ने हाल फिलहाल ही स्प्राइट के लिए मोबाइल कैंपेन की शुरुआत की है।|Hindi_F|other|5.845333
processed_hi_f_books_02761.wav|जब नाइट्रोजन इस प्रकार उपयोगी यौगिकों में परिवर्तित हो जाती है, पौधे इसका उपयोग मिट्टी में से जड़ तंत्र द्वारा करते हैं।|Hindi_F|other|9.237333
processed_hi_f_books_05379.wav|चुंबकीय रोलर के नीचे दो संग्राहक पात्र रखते हैं।|Hindi_F|other|4.586667
processed_hi_f_agri_00625.wav|गन्नें के रस में अनेक औषधि के गुण मौजूद होते है।|Hindi_F|other|4.899042
processed_hi_f_weather_00856.wav|बाद में सुखबीर बादल ने प्रैस कोन्फ्रेंस में सरकार की उपलब्धियां गिनवाईं।|Hindi_F|other|5.400000
processed_hi_f_health_01748.wav|वहीं संजय गांधी और इन्स्ट्रक्टर सुभाष सक्सेना की मौके पर ही मौत हो गई थी|Hindi_F|other|6.133333
processed_hi_f_education_01393.wav|जिन शिक्षकों की इन्क्रीमेंट रोकी गई है, उन्हें अगले वर्ष की परीक्षा में बेहतर रिजल्ट देने होंगे।|Hindi_F|other|6.779854
processed_hi_f_general_02401.wav|वैसे भी ज्यादातर कैप्सूलों पर मांसाहारी सामग्रियों का आवरण चढ़ा होता है।|Hindi_F|other|6.272000
processed_hi_f_education_01438.wav|मंडी जिला प्रशासन ने बताया है कि अभी तक भूंकप से किसी भी प्रकार के नुक्सान की कोई सूचना नहीं है।|Hindi_F|other|8.200000
processed_hi_f_finance_00692.wav|कांग्र्रेस की सरकार के दौरान आयकर रिटर्न में इसका जिक्र किया जा चुका है।|Hindi_F|other|5.409875
processed_hi_f_education_01044.wav|नन बनने के बाद भी स्नैपचैट पर नएनए फिल्टर लगाकर ये अपने फॉलोअर्स को ज्ञान बांटती दिखाई देती हैं।|Hindi_F|other|8.200000
processed_hi_f_general_00837.wav|वाक्पटुता के साथ अपनी कूटनीतियों को  बखूबी प्रस्तुत करना भी कला होती है।|Hindi_F|other|5.100000
processed_hi_f_books_02410.wav|इतने बड़े पदाधिकारी की विधवा के  साथ यदि बेटा ऐसा व्यवहार कर सकता है तो दूसरों की क्या हालत होगी।|Hindi_F|other|7.900000
processed_hi_f_education_02757.wav|हाल ही मे नेपाली सेना द्वारा कैडेट पद के लिए ली गई  प्रवेश परीक्षा में धाँधली किए जाने का मामला अदालत में पहुँच गया था।|Hindi_F|other|10.065479
processed_hi_f_books_00147.wav|साथ ही; मनुष्यों की आकृतियों की आरेखन पद्धति और उपयोग में लाये गए रंगों में भी अंतर आता गया है।|Hindi_F|other|8.600000
processed_hi_f_other_00680.wav|नेहा से जब शार्दुल को लेकर सवाल किया गया तो उन्होंने कहा कि उनके केस में शार्दुल जैसा नहीं हुआ।|Hindi_F|other|7.360000
processed_hi_f_health_00858.wav|अमर्त्य सेन बोले काला धन के खिलाफ जरा भी कारगर नहीं होगा नरेंद्र मोदी सरकार का नोटबंदी का फैसला|Hindi_F|other|8.672000
processed_hi_f_general_01701.wav|जर्मनी के पूर्व कप्तान और ओलंपिक रजत पदक विजेता क्रिस्टियन ब्लंक इस पद की दौड़ में सबसे आगे हैं।|Hindi_F|other|8.128000
processed_hi_f_finance_02011.wav|इस मुद्रा को समन्वय मुद्रा भी कहते हैं क्योंकि इस मुद्रा में पाँचों तत्त्वों का समन्वय होता है।|Hindi_F|other|6.800000
processed_hi_f_books_04585.wav|उनकी वस्तुओं को देखने के लिए सीमित दृष्टि होती है। कुछ व्यक्ति जन्म से ही बिलकुल नहीं देख पाते।|Hindi_F|other|7.989333
processed_hi_f_other_01224.wav|सीएनएन आईबीएन पर करण थापर के डेविल्स एड्वोकेट प्रोग्राम में न्यायमूर्ति वर्मा ने यह जानकारी दी।|Hindi_F|other|8.597333
processed_hi_f_general_00225.wav|बचपन से लेकर आखिरी समय तक किताबों के किसी न किसी स्वरूप से पढ़ेलिखे समाज का रिश्ता कायम रहता है।|Hindi_F|other|8.160000
processed_hi_f_finance_01142.wav|आप इन तस्वीरों को अपने पास ही संभाल कर रखने वाले हैं या इन्हें पब्लिक एग्ज़िबिशन के लिए लगाएंगे?|Hindi_F|other|7.360354
processed_hi_f_health_00590.wav|मैं व्लाड से नफरत नहीं करती लेकिन उसने जो किया उसके बाद व्लाड का मेरी जिंदगी से निकलना बेहतर था|Hindi_F|other|8.042667
processed_hi_f_general_00797.wav|इस संदर्भ में धर्म सच्चाई एवं मानवता का मार्गदर्शक न होकर कट्टरता एवं क्रूरता का प्रतीक बन गया।|Hindi_F|other|8.789333
processed_hi_f_books_02775.wav|परखनलियों को एक स्टैंड में लगा दीजिए तथा ऊपर का थोड़ा-सा स्थान छोड़ कर इन्हें पानी से भर दीजिए।|Hindi_F|other|7.424000
processed_hi_f_weather_00710.wav|यूं तो ये सारी चीजें साल भर वातावरण में रहती हैं, लेकिन सर्दियों में ज्य़ादा सक्रिय हो जाती हैं।|Hindi_F|other|7.594667
processed_hi_f_health_01740.wav|उन्होंने मातापिता से खॉसी, जुकाम और बुखार पीड़ित बच्चों को स्कूल कॉलेज न भेजने का भी अनुरोध किया|Hindi_F|other|8.300000
processed_hi_f_books_02269.wav|बेहतर है, अपनी संस्कृति व परंपरा को ठीक से समझने के लिए फुरसत के समय इससे संबंधित साहित्य पढ़ना।|Hindi_F|other|8.100000
processed_hi_f_general_01530.wav|यह प्रोफेसर रेनो को स्मूथ चलने में मदद करता है और यूजर्स बिना किसी परेशानी से गेम खेल सकते हैं।|Hindi_F|other|8.394667
processed_hi_f_books_06514.wav|बृहतभक्षकाणु विषाणु उत्पन्न करना जारी रखते हैं और इस तरह एक एचआईवी फैक्टरी की तरह काम करते हैं।|Hindi_F|other|8.100000
processed_hi_f_politics_03937.wav|अल्पसंख्यकों के मामलों का मंत्रालय, जो कि वक्फ़ के मामले देखता है, इस विषय पर बिल्कुल खामोश रहा।|Hindi_F|other|8.200000
processed_hi_f_politics_02853.wav|टिकट कन्फर्म होने के बाद विधायक निर्भय शाहाबादी व केदार हाजरा को बधाई मिलने का दौर शुरू हो गया।|Hindi_F|other|9.664000
processed_hi_f_books_03242.wav|माधवजी ने समझाया कि जैव विविधता के संरक्षण के उद्देश्य से जैवमण्डल आरक्षित क्षेत्र बनाए गए हैं।|Hindi_F|other|7.850667
processed_hi_f_politics_02949.wav|जैसे कश्मीर में मुस्लिम बहुसंख्यक हैं तो वहॉं हिन्दुओं को अल्पसंख्यकों जैसी सुविधा मिलनी चाहिए।|Hindi_F|other|7.861333
processed_hi_f_books_04609.wav|सीखने की विधियाँ स्पर्श से पहचान करने पर निर्भर होती हैं। प्रत्येक छाप को स्मरण करना पड़ता हैं।|Hindi_F|other|7.573333
processed_hi_f_education_01432.wav|उल्लेखनीय है कि इस प्रकार की वीडियो कॉन्फ्रेसिंग किसी गैर शासकीय संस्था द्वारा पहली बार की गई ।|Hindi_F|other|8.000000
processed_hi_f_education_00701.wav|इसी प्रकार से अतुल कुमार अन्जान जो कम्युनिस्ट पार्टी के प्रत्याशी हैं, वे भी एक जमीनी नेता हैं।|Hindi_F|other|7.900000
processed_hi_f_weather_00508.wav|दाती महाराज पर एक शिष्या की ओर से रेप का मामला दर्ज कराते ही सियासत में गर्मी की हलचल बढ़ गई है।|Hindi_F|other|8.700000
processed_hi_f_books_03900.wav|यदि आप दाईं दिशा में बल लगाते हैं तो घर्षण बाईं दिशा में कार्य करता है।|Hindi_F|other|6.100000
processed_hi_f_other_01105.wav|हरपाल सिंह पाली ने आये हुए सभी जत्थों को सिरोपा डालकर उनका सम्मान किया।|Hindi_F|other|6.144000
processed_hi_f_books_01522.wav|एक ही रासायनिक अभिक्रिया परिस्थिति नुसार अलग-अलग दर से घटित हो सकती है।|Hindi_F|other|6.144000
processed_hi_f_general_03057.wav|इस नाटक के साथ ही रास कला मंच का एक सप्ताह का नाट्योत्सव संपन्न हो गया।|Hindi_F|other|6.378667
processed_hi_f_education_01028.wav|अपने सैद्धांतिक ज्ञान और समझ को व्यावहारिक अनुभवों से पुख़्ता बनाते हैं।|Hindi_F|other|6.234187
processed_hi_f_books_04651.wav|प्रतिदिन यह भी नोट कीजिए कि आकाश के किस भाग में चन्द्रमा दिखाई दिया है।|Hindi_F|other|5.834667
processed_hi_f_health_01091.wav|नौटंकी लाल को लेंस वाले चश्में पहनकर सोते हुये देखकर मेरा दिमाग घूम गया|Hindi_F|other|6.688000
processed_hi_f_finance_01333.wav|जैसे कि आप फेसबुक, ट्विटर, डेलीमोशन जैसी वेबसाइट्स पर शेयर कर सकते हैं।|Hindi_F|other|6.930792
processed_hi_f_politics_01241.wav|केजरीवाल से पहले विधायकों ने कुमार विश्वास को दिया था घूँस खाने का ऑफर।|Hindi_F|other|6.282667
processed_hi_f_books_01198.wav|इस नदी के मुहाने से पेरू देश के इक्विटॉस इस स्थान तक यह परिवहन होता है।|Hindi_F|other|5.546667
processed_hi_f_politics_00932.wav|इसी इमरजेंसी बैकग्रॉउंड पर बनी फिल्म का कांग्रेस ने जबरदस्त विरोध किया।|Hindi_F|other|5.610667
processed_hi_f_weather_01312.wav|भूगोल, भूगर्भ शास्त्र बताता है कि इसका जन्म हिमालय के जन्म से जुड़ा है।|Hindi_F|other|6.133333
processed_hi_f_finance_02181.wav|इस निवेश के लिए बीमा कंपनी सभी जानकारियों को इकट्ठा कर आंकलन कर रही है।|Hindi_F|other|6.410667
processed_hi_f_finance_00996.wav|देवास बैंक नोट प्रेस में तीन शिफ्टों में नोटों की छपाई का काम जारी हैं।|Hindi_F|other|6.269021
processed_hi_f_agri_01156.wav|ऑक्टोपस आमतौर पर पानी में मौजूद बिलों या चट्टान की दरारों में रहते हैं।|Hindi_F|other|6.559271
processed_hi_f_education_01171.wav|कैट के फैसले में कानूनी नुक्ते से ज्यादा सहज बुद्धि की भूमिका रही होगी।|Hindi_F|other|7.035271
processed_hi_f_finance_01869.wav|यह मुख्यालय के साथसाथ अन्य कस्बों का भ्रमण कर हर व्यापारी पर नजर रखेगी।|Hindi_F|other|6.600000
processed_hi_f_agri_00554.wav|फाज़ान अलवी अखिल भारतीय मांस और पशुधन निर्यातकों के संघ के प्रवक्ता हैं।|Hindi_F|other|6.408333
processed_hi_f_books_06104.wav|इस प्रकार से स्वतः जनन सिंद्धात को एक बार सदा के लिए खारिज कर दिया गया।|Hindi_F|other|6.122667
processed_hi_f_general_00257.wav|भारत में तो परिवार विशेष के सदस्यों को ही यह विशेष इज्जत बख्शी जाती है।|Hindi_F|other|6.784000
processed_hi_f_politics_01370.wav|भास्कर राव ने आंध्र के मुख्यमंत्री चंद्रबाबू नायडू को भी नहीं बख़्शा है।|Hindi_F|other|6.122667
processed_hi_f_politics_01991.wav|प्रतियोगिता के फाइनल मुकाबले में अनिल बेश्टू को मैन ऑफ दि मैच दिया गया।|Hindi_F|other|6.700000
processed_hi_f_other_05122.wav|डरावना स्फिंक्स उसे घूर रहा था पर इसने बिना डरे उससे सवाल पूछने को कहा।|Hindi_F|other|6.432000
processed_hi_f_politics_01046.wav|पहला अध्याय पढ़कर मेरी उत्कंठा जागी और मैं सीधे अंतिम अध्याय पर चला गया।|Hindi_F|other|6.144000
processed_hi_f_finance_00858.wav|आकाश मुद्रा के लिए सबसे पहले पद्मासन, सुखासन अथवा वज्रासन में बैठ जाएं।|Hindi_F|other|6.977229
processed_hi_f_weather_01675.wav|वेस्ट इंडीज के तूफान और छक्कों की दुकान के नाम से कैरेबियन बल्लेबाज क्रिस गेल की आहट मैदान में हर गेंदबाज को खटकती है।|Hindi_F|other|9.920000
processed_hi_f_education_00687.wav|मेडिकल रिपोर्ट के मुताबिक बच्ची के शरीर पर एक महीने पुराने से लेकर  अब तक की  चोटों के अंदरूनी और बाहरी जख्म मिले हैं।|Hindi_F|other|9.600000
processed_hi_f_weather_01800.wav|बैंक फ्रॉड मामले में फरार विजय माल्या द्वारा अरुण जेटली से मुलाकात की बात कबूलने के बाद भारतीय सियासत में तूफान आ गया।|Hindi_F|other|9.653333
processed_hi_f_other_05283.wav|टाल्स्टाय फार्म और फिनिक्स आश्रम में बताया गया कि पाठ्य पुस्तकों से पढ़कर ही नहीं बल्कि अनुभवों से भी सीखा जा सकता है।|Hindi_F|other|8.832000
processed_hi_f_books_04610.wav|ब्रैल पाठों को हाथ या मशीन से तैयार किया जा सकता है। आजकल टाइपराइटर जैसी युक्तियाँ तथा मुद्रण मशीनें विकसित की गई हैं।|Hindi_F|other|9.877333
processed_hi_f_books_00584.wav|इब्न बतूता तीस वर्षों तक पूरे संसार में घूमता रहा। उसने अपनी नीति बनाई थी कि एक ही मार्ग सेदो बार यात्रा नहीं करनी है।|Hindi_F|other|9.578667
processed_hi_f_education_02277.wav|सेल्फ कॉन्फिडेंस बढाएँ,परीक्षा पास करने के बाद आपको इंटरव्यू के दौरान परखा जाता है की आप उस नौकरी के काबिल हो या नहीं।|Hindi_F|other|9.171500
processed_hi_f_books_05419.wav|हम रंग लगाकर वस्तुओं का जंग लगने से स्थायी रूप से संरक्षण नहीं कर सकते। रंग लगाने की पद्धती कुछ कालावधी के लिए ठीक है।|Hindi_F|other|10.069333
processed_hi_f_finance_00869.wav|बता दें कि कनाडा में मर्दों को अक्सर अधिक कार बीमा के लिए अधिक पैसा देना पड़ता है क्योंकि उनके एक्सीडेंट अधिक होते हैं।|Hindi_F|other|9.496583
processed_hi_f_weather_00276.wav|एक्सर्साइज करना सेहत के लिए अच्छा होता है लेकिन जब बहुत ज्यादा गर्मी पड़ रही हो तो बहुत ज्यादा एक्सर्साइज करने से बचें।|Hindi_F|other|8.672000
processed_hi_f_general_01505.wav|असम में ब्रह्मपुत्र अनेक धराओं में बहकर एक गुम्फित नदी के रूप में बहती है तथा बहुत से नदीय द्वीपों का निर्माण करती है।|Hindi_F|other|10.016000
processed_hi_f_books_06425.wav|प्राथमिक और द्वितीयक प्रतिरक्षा अनुक्रियाएँ हमारे शरीर के रक्त में मौजूद दो विशेष प्रकार के लसीकाणुओं द्वारा होती हैं।|Hindi_F|other|9.866667
processed_hi_f_other_01019.wav|इससे पहले आज तक से अजय ढौंडियाल साधना न्यूज़ गए थे जो वर्तमान में मध्यप्रदेश छत्तीसगढ़ चैनल की जिम्मेदारी संभाल रहे हैं।|Hindi_F|other|10.154667
processed_hi_f_politics_00584.wav|गांव के मुखिया का किरदार निभा रहे तिग्मांशु धूलिया में रणवीर सेना का नेतृत्व करने वाले ब्रहोश्वर सिंह की झलक मिलती है।|Hindi_F|other|9.700000
processed_hi_f_general_00713.wav|संयुक्त राष्ट्र की जलवायु परिवर्तन पर गठित दल की रिपोर्ट में जलवायु परिवर्तन के मौजूद साक्ष्यों का ब्यौरा दिया गया है।|Hindi_F|other|8.618667
processed_hi_f_other_00913.wav|विभाग की मंत्री कृष्णा तीरथ ने इस घटना की तीखी भर्त्सना करते हुए राष्ट्रीय महिला आयोग का जांच दल भेजने की घोषणा की है।|Hindi_F|other|9.621333
processed_hi_f_other_00784.wav|नाबार्ड कंसल्टेंसी सर्विसेज़ प्राइवेट लिमिटेड में प्रोजेक्ट कंसल्टेंट के रिक्त पदों पर भर्ती के लिए आवेदन मांगे गए हैं।|Hindi_F|other|8.544000
processed_hi_f_books_02509.wav|अब तीन गिलास अथवा ऐसे ही पात्र लीजिए। क्या तीनों गिलासों के पौधों में वृद्धि की गति एकसमान है।|Hindi_F|other|8.544000
processed_hi_f_agri_01488.wav|जस्मिन और वनीला से बनने वाले उत्पाद को सौंदर्य प्रसाधन उद्योग में बना बनाया बाजार मिल जाता है।|Hindi_F|other|7.700000
processed_hi_f_books_04735.wav|क्या आप इसकी आकृति में कोई परिवर्तन देखते हैं। क्या आप इसकी स्थिति में कोई परिवर्तन देखते हैं।|Hindi_F|other|6.496000
processed_hi_f_agri_00543.wav|विशेषज्ञों के अनुसार जो लोग रोजाना अखरोट खाते हैं, उनमें इन्सुलिन का स्तर सामान्य बना रहता है।|Hindi_F|other|8.126604
processed_hi_f_politics_00858.wav|अनाम फरिश्तों का यह समूह उन पुरुषों और महिलाओं का संगठन है जिनके लिए नशा कभी एक बड़ी समस्या थी।|Hindi_F|other|8.800000
processed_hi_f_books_05338.wav|धनायन  और ऋणायन  में तीव्र आकर्षण बल होने के कारण आयनिक यौगिक ठोस अवस्था में और कठोर होते हैं।|Hindi_F|other|8.341333
processed_hi_f_books_06767.wav|यह प्राचीन काल से चला आ रहा एक कुटीर उद्योग है।|Hindi_F|other|5.300000
processed_hi_f_agri_00715.wav|इसी दिन कोलियों ने नारियल से की सागर की पूजा और मछली पकड़ने के लिए नौकाएं गहरे सागर में उतारीं।|Hindi_F|other|8.683896
processed_hi_f_education_02208.wav|ऐसे में मोरक्को को किसी भी प्रकार से रोनाल्डो की टीम के डिफेंस को भेदकर उस पर दबाव बनाना होगा।|Hindi_F|other|8.500000
processed_hi_f_health_00212.wav|इस चोट का मतलब है कि वोक्स चैम्पियंस ट्राफी में इंग्लैंड के आगामी मैचों में भाग नहीं ले पाएंगे|Hindi_F|other|8.298667
processed_hi_f_education_00494.wav|बच्चों की कुशाग्र बुद्धि के लिए उन्हें इस दिन से ब्राह्मी, मेघावटी, शंखपुष्पी देना आरंभ करें ।|Hindi_F|other|8.300771
processed_hi_f_books_00392.wav|कठपुतली का खेल प्रभावपूर्ण बनाने के लिए सूत्रधार के बोलने का कौशल अत्यंत महत्त्वपूर्ण होता है।|Hindi_F|other|7.498667
processed_hi_f_education_01902.wav|भारतीय सेना के जाबांज सिपाहियों की सबसे कठिन परीक्षा सियाचिन ग्लेशियर की तैनाती पर ही होती है।|Hindi_F|other|7.464833
processed_hi_f_finance_00495.wav|उद्योगों को कम वेतन वाले देशों में ले जाने से वैश्विक व्यापार और पूँजी प्रवाहों पर भी असर पड़ा।|Hindi_F|other|8.405250
processed_hi_f_politics_01636.wav|उन्होंने कहा कि मुख्यमंत्री की ऐसी राजनीतिक मंशा को त्रृणमूल कांग्रेस कभी पूरा नहीं होने देगी।|Hindi_F|other|7.754667
processed_hi_f_education_01785.wav|बुध जो अभी अपनी नीच राशी में चल रहा है, व्यक्ति की बुद्धि विवेक रफ़्तार और संवाद को दर्शाता है।|Hindi_F|other|9.200000
processed_hi_f_other_00859.wav|पॉंच मुस्लिम चेहरों को टिकट देने के बावजूद इस बिरादरी ने भी हाथ का साथ देना गॅंवारा नहीं किया।|Hindi_F|other|7.520000
processed_hi_f_books_02106.wav|मैं आपके साथ गानविद्या पर चर्चा करना चाहता हूँ।|Hindi_F|other|4.341333
processed_hi_f_general_02912.wav|समीक्षा के अभाव में आप ईश्वर को, भाग्य को, समाज को, अपने पुण्यों को और कर्मों को कोसने लगेंगे।|Hindi_F|other|7.968000
processed_hi_f_finance_02231.wav|भारतीय स्टेट बैंक और आन्ध्रा बैंक से शुरू हुआ यह सिलसिला सभी छोटेबड़े बैंकों ने आगे बढ़ाया है।|Hindi_F|other|7.050667
processed_hi_f_books_05823.wav|उपरोक्त चर्चाओं से स्पष्ट है कि दोनों डीएनए व आरएनए आनुवंशिक पदार्थ के रूप में कार्य करते हैं।|Hindi_F|other|8.064000
processed_hi_f_health_00231.wav|बोस के नारे तुम मुझे खून दो मैं तुम्हे आजादी दूंगा ने लोगों में एक नया जज्बा और जोश भर दिया था|Hindi_F|other|8.160000
processed_hi_f_weather_00055.wav|इस योजना से अब ग्रामीण क्षेत्रों में महिलाएं चूल्हा फूंकने की बजाय गैस चूल्हे पर खाना बनाएंगे।|Hindi_F|other|7.360000
processed_hi_f_finance_01872.wav|दूसरा इन संस्थाओं द्वारा विनियोग अनुसूचियों का समायोजन वाणिज्यिक बैंकों की भाँति किया जाता है।|Hindi_F|other|8.544000
processed_hi_f_politics_04286.wav|ये जगह इतिहास की किताबों में विशेष महत्व रखती है क्योंकि यहां दिग्बोई युद्ध कब्रिस्तान बसा है।|Hindi_F|other|7.765333
processed_hi_f_books_08649.wav|लिंगायतों द्वारा लिखे गए कन्नड़ के वचन और पंढरपुर के संतों द्वारा लिखे मराठी के अभंगों ने भी उन पर अपना प्रभाव छोड़ा।|Hindi_F|other|9.930667
processed_hi_f_weather_00312.wav|उनका परिवार मुश्किल में था, इसके बावजूद वह अपने दफ्तर में डंटे रहे और मौसम का समाचार चेन्नई के लोगों तक पहुंचाते रहे।|Hindi_F|other|9.493333
processed_hi_f_weather_02117.wav|इस बात की तस्दीक में हिन्दी के उन तमाम रचनाकारों को देखा जा सकता है, जिनके घरों में बचपन से ही साहित्यिक वातावरण रहा।|Hindi_F|other|9.898667
processed_hi_f_books_00547.wav|इस रूप में उत्खनन में पाए गए खिलौने प्राचीन समय में विभिन्न देशों के बीच के पारस्परिक संबंधों पर प्रकाश डाल सकते हैं।|Hindi_F|other|9.674667
processed_hi_f_books_03937.wav|क्या आप घर्षण न होने की स्थिति में चलने की कल्पना कर सकते हैं। यदि घर्षण न हो तो आप पेन अथवा पेंसिल से नहीं लिख सकते।|Hindi_F|other|10.154667
processed_hi_f_agri_01707.wav|खाद्य प्रसंस्करण उद्योग राज्यमंत्री साध्वी निरंजन ज्योति और जल संसाधन मंत्री उमा भारती भी जवानों को राखियां बांधेंगी।|Hindi_F|other|10.169958
processed_hi_f_weather_01082.wav|राष्ट्रीय आपदा प्रबंधन प्राधिकरण के नक्शों में बाढ़ की आशंका वाले क्षेत्रों में जम्मूकश्मीर को शामिल नहीं किया गया है।|Hindi_F|other|9.248000
processed_hi_f_books_00592.wav|आधुनिक समय में पर्यटन एक स्वतंत्र स्थानीय, अंतर्देशीय, राष्ट्रीय और अंतर्राष्ट्रीय व्यवसाय का स्वरूप धारण कर चुका है।|Hindi_F|other|9.600000
processed_hi_f_health_02729.wav|इतना ही नहीं उन्होंने बच्चों की मौत के पीछे वजन में कमी, समयपूर्व प्रसव, न्यूमोनिया और दूसरे संक्रमणों का बहाना बनाया|Hindi_F|other|10.090667
processed_hi_f_politics_01893.wav|इसके बावजूद माना जा रहा है कि इन दोनों नेताओं के बीच मुख्यमंत्री बनने के लिए अंदर ही अंदर कड़ी प्रतिस्पर्धा चल रही है।|Hindi_F|other|9.376000
processed_hi_f_education_01026.wav|इसी तरह से सरकाघाट, द्रंग और जिला के अन्य स्कूलों में विद्यार्थियों को राजभाषा की परीक्षा में नकल करते हुए पकड़ा गया ।|Hindi_F|other|9.752000
processed_hi_f_other_00159.wav|फिलहाल संजय गुप्ता ने संजू बाबा के साथ मिलकर दो स्क्रिप्ट्स फाइनल की हैं और ये दोनों ही एक्शन थ्रिलर स्क्रिप्ट्स हैं।|Hindi_F|other|8.778667
processed_hi_f_education_00697.wav|हालाँकि कौशल राज शर्मा स्वीकार करते हैं कि तमाम प्रयासों के बावजूद दंगा पीड़ितों के बच्चे स्कूलों में नहीं जा रहे हैं।|Hindi_F|other|9.554646
processed_hi_f_health_00300.wav|रिपोर्टों के मुताबिक, ख़ैबर एजेंसी इलाके में बारिश से संबंधित घटनाओं में तीन लोगों की मौत हो गई और नौ अन्य ज़ख़्मी हो गए|Hindi_F|other|10.186667
processed_hi_f_finance_01044.wav|स्वाध्याय एवं सत्संग से मनुष्य ऋषि ऋण से गुरु ऋण से मुक्त हो सकता हैं।|Hindi_F|other|6.675354
processed_hi_f_politics_02198.wav|अनुष्का के प्रोडक्शन हाउस क्लीन स्लेट में बनने वाली यह दूसरी फिल्म है।|Hindi_F|other|4.778667
processed_hi_f_agri_00601.wav|क्योंकि फूड पायजनिंग में शरीर में नमक और पानी की मात्रा कम हो जाती है।|Hindi_F|other|6.106479
processed_hi_f_books_02453.wav|इसके अलावा, कई स्थानों पर दालें और सब्जियाँ ग्रीष्म में उगाई जाती हैं।|Hindi_F|other|5.685333
processed_hi_f_politics_01868.wav|सरपंच ने बताया कि इस मामले को लेकर पुनर्जांच की याचिका दायर की जायेगी।|Hindi_F|other|5.290667
processed_hi_f_education_01199.wav|चीन के दार्शनिक लाओत्से अपने विचार और बुद्धि के कारण काफी प्रसिद्ध थे।|Hindi_F|other|6.094875
processed_hi_f_general_02718.wav|महाराष्ट्र धर्म का तत्कालीन सामाजिक विचारधारा पर बहुत गहरा प्रभाव पङा।|Hindi_F|other|5.300000
processed_hi_f_books_05068.wav|इसका घनत्व जल के घनत्व से भी कम है। ये सौर परिवार का बाह्यतम ग्रह हैं।|Hindi_F|other|7.125333
processed_hi_f_books_03412.wav|सामान्यतः यह गोलाकार होता है तथा कोशिका के मध्य भाग में स्थित होता है।|Hindi_F|other|6.346667
processed_hi_f_other_01044.wav|कमेटी की अध्यक्षता करने वाली महिला का नाम कुमारी मेरी लुईस ब्रिंगल था।|Hindi_F|other|6.666667
processed_hi_f_books_00839.wav|पश्चिमी घाट से अधिक गति से बहने वाली अनेक छोटी नदियाँ तट पर मिलती हैं।|Hindi_F|other|5.312000
processed_hi_f_books_03342.wav|आज हमें कोशिका की संरचना एवं कार्यों के विषय में बहुत अधिक जानकारी है।|Hindi_F|other|7.300000
processed_hi_f_weather_02264.wav|गर्मी के कारण शहर के बाजारों में दोपहर बाद कर्फ्यू सा माहौल बन गया था।|Hindi_F|other|6.133333
processed_hi_f_weather_02674.wav|इस युद्ध में विजयनगर की पराजय हुई। इसके बाद विजयनगर राज्‍य समाप्त हुआ।|Hindi_F|other|5.500000
processed_hi_f_agri_01033.wav|चोरी का पता सुबह लगा, जब पशु पालक दूध निकालने के लिए प्लॉट में पहुंचा।|Hindi_F|other|6.675354
processed_hi_f_general_01499.wav|संगीत में नयापन लाने के लिए ज़िंदगी के तजुर्बों से गुज़रना बहुत ज़रूरी है|Hindi_F|other|6.300000
processed_hi_f_health_02110.wav|संसद ने आज विधि विरुद्ध क्रियाकलाप निवारण संशोधन विधेयक पारित किर दिया|Hindi_F|other|6.837333
processed_hi_f_health_00621.wav|स्निग्धा की मौत से जुड़े ऐसे कई सवाल हैं जिनके जवाब नहीं मिल पा रहे हैं|Hindi_F|other|5.600000
processed_hi_f_books_00757.wav|उपरोक्त पद्धति की कोशनिर्मिति कोई व्यक्ति अथवा संपादक मंडल कर सकता है।|Hindi_F|other|5.461333
processed_hi_f_books_07091.wav|इससे मृदा पोषक की भरपाई तथा रसायन उर्वरकों पर आश्रिता भी कम हो रही है।|Hindi_F|other|6.300000
processed_hi_f_weather_01505.wav|पंचाचूली चोटी फतह करने निकले दल की राह में बर्फीले तूफान ने बाधा डाली।|Hindi_F|other|6.816000
processed_hi_f_health_00684.wav|इसके बाद ब्लड सर्कुलेशन रुकने और दम घुटने से व्यक्ति की मौत हो जाती है|Hindi_F|other|5.749333
processed_hi_f_health_02711.wav|इससे त्वचा स्निग्ध होगी नाखून टूटेंगें नहीं व बालों का झड़ना भी रूकेगा|Hindi_F|other|6.325333
processed_hi_f_weather_03379.wav|चौथ-सरदेशमुखी वसूल करने के मराठों के अधिकार को निजाम ने स्वीकार किया ।|Hindi_F|other|6.005333
processed_hi_f_politics_04385.wav|जहां आरोपियों ने पीड़ित महिला की ड्रींक्स में कुछ नशीला पदार्थ मिलाया।|Hindi_F|other|5.700000
processed_hi_f_general_02191.wav|शिक्षा शब्द संस्कृत भाषा की शिक्ष् धातु में अ प्रत्यय लगाने से बना है।|Hindi_F|other|6.912000
processed_hi_f_finance_01273.wav|अगर आप बीमा एजेंट बनना चाहते हैं तो सबसे पहले आपको इम्तिहान देना होगा।|Hindi_F|other|5.734958
processed_hi_f_finance_00601.wav|ज्यादातर एग्जिट पोल राज्य में बीजेपी की सरकार बनने का दावा कर रहे हैं।|Hindi_F|other|5.978771
processed_hi_f_books_00534.wav|विविध कंपनियाँ इन मैचों की ओर विज्ञापन के अवसरों के रूप में देखती हैं।|Hindi_F|other|5.888000
processed_hi_f_weather_03388.wav|इस प्रकार मराठों ने मालवा और बुंदेलखंड में अपना वर्चस्व स्थापित किया ।|Hindi_F|other|5.173333
processed_hi_f_education_02778.wav|फ़ैज ने नज्मों को तोड़ा है गजलों को मूल्यों का आईना बनाकर पेश किया है।|Hindi_F|other|6.800000
processed_hi_f_other_05196.wav|जिसमेंकांग्रेस नेताओं द्वारा दूसरे दलों की जमकर तारीफें की जा रहीं है।|Hindi_F|other|5.301333
processed_hi_f_books_09015.wav|स्तंभ पर आप जो देख रहे हैं उसका वर्णन कीजिए। के होने का संकेत देते थे।|Hindi_F|other|6.500000
processed_hi_f_books_04209.wav|प्रत्येक स्थिति में देखिए कि चुंबकीय सुई विक्षेप दर्शाती है अथवा नहीं।|Hindi_F|other|6.048000
processed_hi_f_books_00894.wav|ये द्वीप चट्टानी स्वरूप के हैं और जलमग्न पर्वतों के शिखरों के भाग हैं।|Hindi_F|other|7.360000
processed_hi_f_other_01426.wav|पटना के अभय कुमार सिंह रूस के कुर्सक प्रांत की सरकार में चुने गए हैं ।|Hindi_F|other|6.837333
processed_hi_f_agri_00834.wav|सर्वप्रथम करेला को धोकर छील लो , इसके बाद करेले में चक्कू से चीरा लगाओ ताकि मसाला भरा जा सके।|Hindi_F|other|9.566250
processed_hi_f_agri_01671.wav|चावल के ये तीनों नयी किस्में भूपेश, राजदीप और ध्रुबा जल्द ही बाजारों में उपलब्ध करा दी जाएगी।|Hindi_F|other|9.368875
processed_hi_f_politics_00734.wav|एम्फैसिस ने कहा है कि उसने अमेरिका की डिजिटल रिस्क का अधिग्रहण करने के लिए एक समझौता किया है।|Hindi_F|other|8.298667
processed_hi_f_other_05164.wav|लेकिन विजयदान देथा केवल संग्राहक और संचयक नहीं थे, उन्होंने इन लोककथाओं का पुनर्सृजन भी किया।|Hindi_F|other|8.842667
processed_hi_f_agri_01108.wav|तमिलनाडु के थंजावुर जिले के प्रगतिशील किसान ने जैविक कृषि प्रणाली के अंतर्गत केले की खेती की।|Hindi_F|other|7.900000
processed_hi_f_finance_01432.wav|मैं डेटाटाइम पायथन मॉड्यूल का उपयोग कर वर्तमान दिनांक से छह महीने की तारीख की गणना कैसे करूं?|Hindi_F|other|7.600000
processed_hi_f_general_00478.wav|रेडियो पर फरमाइशी गीतों की कोई और किश्त शुरू और चारपाई पर धूप फाँकता अचार अभीअभी डाला गया है।|Hindi_F|other|9.280000
processed_hi_f_education_01460.wav|उन का स्नूकर का  रास्ता औपचारिक प्रशिक्षण से नहीं बना है, बल्कि आराम से खेलने से शुरू हुआ है।|Hindi_F|other|8.138229
processed_hi_f_finance_01048.wav|कहा कि भ्रष्ट नेताओं और अधिकारियों से जो पैसा आएगा उससे लोन की ब्याज देने का काम किया जायेगा।|Hindi_F|other|7.998896
processed_hi_f_health_01478.wav|उत्तराखंड के देहरादून में सॉफ्टेवयर इंजीनियर, यतीन वर्मा की मौत ने इलाके में सनसनी फैला दी थी|Hindi_F|other|8.170667
processed_hi_f_politics_00895.wav|सोमवार को सुनवाई के दौरान अदालत ने कहा, आप प्रदर्शन करना चाहते हैं, इसमें कोई दिक़्कत नहीं है।|Hindi_F|other|7.300000
processed_hi_f_finance_00111.wav|पुष्पक में ब्याज पे फाइनेंस सुविधा उपलब्ध है और प्रत्येक खरीदी पर निश्चित उपहार भी उपलब्ध है।|Hindi_F|other|8.323979
processed_hi_f_general_00126.wav|श्री पुष्टिमार्गीय पुस्तकालय यहॉं पर प्राचीन हस्तलिखित एवं मुद्रित कई अमूल्य ग्रथ उपलब्ध हैं।|Hindi_F|other|9.397333
processed_hi_f_agri_02390.wav|अदरक डायबिटीज के कारण नर्व्स को डैमेज होने से रोकता है और ब्लड में फैट के लेवल को कम करता है।|Hindi_F|other|8.242708
processed_hi_f_health_01239.wav|इससे पहले लॉस एंजेलिस में शूटिंग की एक घटना हुई थी, जिसमें एक रैपर निप्से हसल की मौत हो गई थी|Hindi_F|other|7.370667
processed_hi_f_other_01964.wav|आशा कार्यकर्त्री ने बताया कि बच्ची बीती शाम को ही ठेकेदार कयूम को जंगल में रोते हुए मिली थी ।|Hindi_F|other|8.700000
processed_hi_f_politics_02741.wav|अभिनेत्री लिज हर्ले के चुस्त दुरूस्त बने रहने के लिए अनोखे उपाय अपनाने का लंबा इतिहास रहा है।|Hindi_F|other|8.202667
processed_hi_f_books_05175.wav|यह फेफड़ों को स्थायी रूप से क्षतिग्रस्त करने के साथ-साथ श्वसन समस्याएँ भी उत्पन्न कर सकती है।|Hindi_F|other|7.381333
processed_hi_f_general_01024.wav|भारत का बिजली ग्रिड अंतराज्यीय और अंतर क्षेत्रीय बिजली ट्रांसमिशन तारों का जटिल ताना बाना है।|Hindi_F|other|8.437333
processed_hi_f_books_04165.wav|तथापि, अभी तक हमने अपने संपरीक्षित्र  से केवल उन पदार्थों की जाँच की थी जो ठोस अवस्था में थे।|Hindi_F|other|8.600000
processed_hi_f_education_00495.wav|ऐसे में, केंद्र सरकार की अग्नि परीक्षा है कि वह फुफ्कार रहे ड्रैगन की हरकतों को काबू में करे।|Hindi_F|other|8.600000
processed_hi_f_finance_00061.wav|अगर इंटरनल मीटिंग्स में अपने सुझाव देने हों, तब भी कोशिश कर ऐसे सुझाव दें जो आपको जरूरी लगें।|Hindi_F|other|8.869646
processed_hi_f_general_02861.wav|इन्हें देशभक्ति अस्वाभाविक और मूर्खों का आचरण नजर आता है, राष्ट्रगान गाना असहिष्णुता लगता है।|Hindi_F|other|8.938667
processed_hi_f_agri_00416.wav|एक लौंग को पीसकर उनमें चाश्नी मिलाकर गर्भवती महिलाओं को चटाई जाए तो उल्टियां बंद हो जाती हैं।|Hindi_F|other|8.277542
processed_hi_f_finance_00744.wav|ऐसे फंसे ऋणों के पुनगर्ठन के लिए नए ऋण बांटे गए और बैंकों की असली हालत पर पर्दा डाल दिया गया।|Hindi_F|other|8.700000
processed_hi_f_books_01765.wav|कभी-कभी व्यक्ति के नेत्र में दोनों प्रकार के दोष निकट दृष्टिदोष तथा दूरदृष्टिदोष हो सकते हैं।|Hindi_F|other|8.000000
processed_hi_f_books_02527.wav|जीवित रहने के लिए प्रत्येक जीव को जल की आवश्यकता होती है। पौधे के वृद्धि एवं परिवर्धन के लिए जल का विशेष महत्त्व है।|Hindi_F|other|9.866667
processed_hi_f_books_01787.wav|एक लेंसद्‌वारा तैयार प्रतिबिंब दूसरे लेंस के लिए वस्तु होती है। दोनों लेंस के अक्ष एक ही सीधी सरल रेखा में होते हैं।|Hindi_F|other|9.898667
processed_hi_f_agri_02394.wav|पानी और ऑक्सीजन से मिलने के बाद ये सल्फ्यूरिक एसिड और नाइट्रिक एसिड में तब्दील हो जाते हे, जो बेहद ख़तरनाक होते हैं।|Hindi_F|other|8.962521
processed_hi_f_books_00751.wav|समाज की बौद्‌धिक और सांस्कृतिक आवश्यकता जिस प्रकार की होगी; उस प्रकार के कोश का निर्माण उस-उस समाज में होता रहता है।|Hindi_F|other|9.418667
processed_hi_f_weather_00234.wav|दुष्यंत चौटाला ने कहा कि कारगिल क्षेत्र में तैनात सैनिकों को शत्रु के साथ साथ मौसम के मोर्चे पर भी जंग करनी पड़ती है।|Hindi_F|other|9.226667
processed_hi_f_politics_02211.wav|इस मौके पर सारेगामापा के फाइनलिस्ट नितिन शर्मा सहित मशहूर पार्श्वगायिका महालक्ष्मी अय्यर ने अपनी प्रस्तुतियां देंगी।|Hindi_F|other|9.760000
processed_hi_f_weather_01389.wav|जयपुर में कॉलेज की छात्रा अदिति सांघी पहाड़ पर चढ़ने की ट्रेनिंग के दौरान सातवीं मंजिल से गोता खाते हुए नीचे आ गिरी।|Hindi_F|other|9.866667
processed_hi_f_books_03308.wav|इसके द्वारा हम न केवल वृक्षों को बचाएँगे वरन् कागज़ उत्पादन के उपयोग में आने वाले जल एवं ऊर्जा की बचत भी कर सकते हैं।|Hindi_F|other|10.133333
processed_hi_f_books_04092.wav|ध्वनि उत्पन्न करने वाली वस्तु को देखे बगैर भी आप अनेक सुपरिचित ध्वनियों को पहचान सकते हैं। यह कैसे सम्भव हो पाता है।|Hindi_F|other|9.898667
processed_hi_f_books_02797.wav|यह रेशम से सस्ता होता है परन्तु इसे रेशम रेशों के समान बुना जा सकता है। इसे रंगों की कई किस्मों में रँगा जा सकता है।|Hindi_F|other|9.600000
processed_hi_f_agri_00270.wav|नियमित रूप से किशमिश खाने से पाचन, मेटाल्जिम आदि के लेवल कण्ट्रोल में रहते हैं जिससे आपका शरीर हमेशा स्वस्थ रहता है।|Hindi_F|other|9.624292
processed_hi_f_weather_02775.wav|उन्होंने सीख दी कि सबके साथ एक जैसा आचरण करो ।|Hindi_F|other|4.106667
processed_hi_f_education_01473.wav|नर्स लिनी पुत्थुसेरी ने अपने मेडिकल प्रोफेशन और सेवा भाव की ऐसी मिसाल पेश की जो बेहद खास है।|Hindi_F|other|8.556188
processed_hi_f_agri_01786.wav|इसलिए मातापिता अपने बच्चो को फल और हरी सब्जिया खाने की सलाह देते हैं।|Hindi_F|other|6.600000
processed_hi_f_politics_01143.wav|उनके साथ गाइड ललित चावला थे जो उन्हें ताज के इतिहास और इससे जुड़ी बातों की जानकारी दे रहे थे।|Hindi_F|other|8.853333
processed_hi_f_books_00185.wav|बौद्ध धर्म का प्रसार भारत के बाहर दूर-दूर तक हुआ। परिणामस्वरूप उन देशों में स्तूप निर्माण की प्रक्रिया प्रारंभ हुई।|Hindi_F|other|8.704000
processed_hi_f_other_01217.wav|जेटली का अखिल भारतीय आयुर्विज्ञान संस्थान में किडनी ट्रांस्प्लांट का सफल ऑपरेशन किया गया है।|Hindi_F|other|7.189333
processed_hi_f_other_00860.wav|श्रीमती मिड्ढ़ा ने इसके बाद नौल्था के कन्या सरकारी स्कूल का दौरा किया।|Hindi_F|other|6.250667
processed_hi_f_general_02779.wav|उसी समय आकाश से एक पतंग कटकर उसी छत की ओर आई और रामेश्वरी के उपर से होती हुई छज्जे की ओर गई।|Hindi_F|other|9.045333
processed_hi_f_books_08170.wav|उसके अनुसार जाति व्यवस्था में सन्निहित अपवित्रता की अवधारणा प्रकृति के नियमों के विरुद्ध थी।|Hindi_F|other|8.200000
processed_hi_f_other_01604.wav|चंद्रबाबू नायडू के आरोपों को भाजपा ने ख़ारिज किया । कांग्रेस ने इसे देरी से उठाया कदम बताया।|Hindi_F|other|6.688000
processed_hi_f_weather_00163.wav|उल्लेखनीय है कि सुखबीर बादल ने तो हरियाणा में हुई रैली में कुलदीप बिश्नोई की ज़मानत तक जब्त कराने का आह्वान किया था।|Hindi_F|other|9.098667
processed_hi_f_general_02329.wav|गमले को साड़ी में लपेटकर तुलसी को चूड़ी पहनाकर उनका श्रंगार करते हैं।|Hindi_F|other|6.005333
processed_hi_f_weather_00784.wav|लेकिन हम उन क्षेत्रों में भी काम करेंगे, जिनसे रिलायंस समूह का फिलहाल कोई लेना देना नहीं है।|Hindi_F|other|7.210667
processed_hi_f_finance_00368.wav|स्विफ्ट के हाइब्रिड वर्जन की ग्लोबल लेवल पर काफी स्ट्रॉन्ग सेलिंग है।|Hindi_F|other|6.779854
processed_hi_f_books_01545.wav|संगलक तार के बारे में हमने पिछली कक्षा में जानकारी प्राप्त कर ली हैं।|Hindi_F|other|5.013333
processed_hi_f_other_01254.wav|मां का प्रभाव तो बहुत था लेकिन जब मैं तेरह साल की थी तो ब्रेन हैम्रेज से उनका देहांत हो गया।|Hindi_F|other|7.744000
processed_hi_f_other_00945.wav|इंडिया टुडे कॉन्क्लेव के मंच पर सभी क्षेत्र की नामचीन हस्तियां होंगी।|Hindi_F|other|5.400000
processed_hi_f_weather_00345.wav|फिल्म के अंतिम दृश्यों व गानों को धर्मशाला व इसके आसपास के क्षेत्रों में ही फिल्माया गया है।|Hindi_F|other|7.498667
processed_hi_f_general_01159.wav|लेकिन उनके उपन्यास एकदूसरे की विचारशैली को प्रश्नांकित ज़रूर करते हैं।|Hindi_F|other|6.700000
processed_hi_f_education_02139.wav|मेडिकल कॉलेज में एलाइजा टेस्ट फर्रुखाबाद जिला अस्पताल से सेंपल आए थे।|Hindi_F|other|6.600000
processed_hi_f_education_00337.wav|उन्होंने कहा कि अपने अधकचरे ज्ञान को कन्फ्यूज राहुल गांधी दुरुस्त करें ,और फिर मुद्दों पर बात करने का अभ्यास करें ।|Hindi_F|other|9.844896
processed_hi_f_books_06591.wav|कोकेन की अत्यधिक मात्रा से विभ्रम  हो जाता है।|Hindi_F|other|4.608000
processed_hi_f_weather_02578.wav|उनकी जानकारी प्राप्त करेंगे तथा इतिहास के इन साधनों का मूल्यांकन भी करेंगे  । जिस ऐतिहासिक घटना का अध्ययन करना है;।|Hindi_F|other|9.500000
processed_hi_f_general_01336.wav|उड़ुपी सबसे ज्यादा अपने खाने और होटलों के लिए सिर्फ भारत ही नहीं बल्कि दुनियाभर में मशहूर है।|Hindi_F|other|7.914667
processed_hi_f_books_01054.wav|भारत में पुरुषों की संख्या स्त्रियों की संख्या से अधिक है। भारत में कई दशकों से लिंग अनुपात में उतार-चढ़ाव दिखता है।|Hindi_F|other|9.557333
processed_hi_f_books_05952.wav|प्रारंभन हेतु राइबोसोम दूत आरएनए के प्रारंभक प्रकूट से बंधता है जिसकी पहचान प्रारंभक अंतरण आरएनए द्वारा की जाती है।|Hindi_F|other|9.600000
processed_hi_f_education_00520.wav|"पश्तून के इलाके में जिस प्रकार से पाक फ़ौज के द्वारा लोगों पर हमला किया जा रहा है, उसके बारे में पाकिस्तान बात करे।|Hindi_F|other|9.200000
processed_hi_f_books_02187.wav|इस दौरान हमें इस बात का ध्यान प्राय: कम ही रहा है कि इसका दुष्प्रभाव क्या हो सकता है ! आज परिणाम हम सबके सामने हैं।|Hindi_F|other|8.949333
processed_hi_f_books_05403.wav|उनके निष्कर्षण के लिए विद्‌युत अपघटनी अपचयन पद्धती का उपयोग करते हैं।|Hindi_F|other|7.946667
processed_hi_f_general_03076.wav|उद्भ्रांत के काव्यसंसार में परंपरा भी है और वर्तमान समय के प्रश्न भी।|Hindi_F|other|6.800000
processed_hi_f_books_06982.wav|इन्हें भिन्न-भिन्न चरणों में अलग किया जाता है।|Hindi_F|other|3.573333
processed_hi_f_books_02844.wav|आप देखेंगे कि कुछ प्लास्टिक की वस्तुएँ सरलतापूर्वक मोड़ी जा सकती हैं जबकि कुछ मोड़ने हेतु बल लगाने पर टूट जाती हैं।|Hindi_F|other|9.088000
processed_hi_f_finance_00861.wav|आप इसको अपने मित्रो के साथ भी शेयर कर सकते है।|Hindi_F|other|3.800000
processed_hi_f_weather_01115.wav|इस मौसम में अगर आपके पार्टनर को पहले से ही सर्दी जुकाम है तो वह सक्रंमण आप तक पहुंच सकता है।|Hindi_F|other|7.882667
processed_hi_f_finance_01514.wav|इसके बाद अपने दोनों हाथो के अंगूठों को हथेली में दबाकर हाथ बंद कर ले।|Hindi_F|other|6.500000
processed_hi_f_general_00565.wav|अन्य छोटे बच्चों के साथ वह शौचालय के पास खेल रहा था, तभी सेफ्टी खुले सेफ्टी टैंकमें गिर गया।|Hindi_F|other|8.373333
processed_hi_f_books_02179.wav|ये किरणें काफी घातक होती हैं क्योंकि इनमें ऊर्जा बहुत ज्यादा होती है।|Hindi_F|other|5.500000
processed_hi_f_general_01072.wav|यदि हिन्दू संगठनों में राष्ट्रीय स्तर पर समन्वय होगा तो हिन्दू धर्म की प्रगति अवश्यंभावी है।|Hindi_F|other|8.544000
processed_hi_f_politics_02881.wav|शो में दही हांडी और फैंसी ड्रेस प्रतियोगिता का सीक्वेंस दिखाया जाएगा।|Hindi_F|other|5.898667
processed_hi_f_general_01927.wav|एक दौर में रेडियो सिलोन पर सबसे अधिक फरमाइशें झुमरी तलैया से आती थीं।|Hindi_F|other|5.962667
processed_hi_f_education_01035.wav|स्वप्ना की मौसी कल्पना बर्मन ने कहा कि इस प्रकार की घटना कभी  घटी है?|Hindi_F|other|6.640542
processed_hi_f_general_00893.wav|तुझ से मिले बिगैर संतोष की प्राप्ति नहीं होती, नानक तेरे दर्शन की इच्छा के सहारे ही जीता है।|Hindi_F|other|7.232000
processed_hi_f_other_02605.wav|भाजपा कार्यकर्ताओं पर मुकद्में लादकर प्रदेश सरकार ने जनता की आवाज को दबाने का कार्य किया है।|Hindi_F|other|7.338667
processed_hi_f_weather_01022.wav|राजस्थान में प्रवाहित होने वाली कौन सी नदी हिमालय की शिवालिक पर्वत श्रेणियों से निकलती हैं?।|Hindi_F|other|7.626667
processed_hi_f_education_00609.wav|उपर्युक्त परीक्षा के लिए कॉल लेटर जुलाई के महीने में जारी किया जाएगा।|Hindi_F|other|5.723354
processed_hi_f_books_04996.wav|पृथ्वी की लगभग। समस्त ऊर्जा का स्रोत सूर्य है।|Hindi_F|other|6.600000
processed_hi_f_weather_00909.wav|योगी ने कहा ऐसा लगता है जब कोई तूफान आता है तो सांप और छुछुंदर एक साथ मिलके खड़े हो जाते हैं।|Hindi_F|other|7.605333
processed_hi_f_books_05265.wav|बहुत-सी औद्योगिक इकाइयाँ हानिकारक रसायनों को नदियों तथा नालों में प्रवाहित करती हैं जिसके कारण जल-प्रदूषण होता है ।|Hindi_F|other|9.200000
processed_hi_f_books_04696.wav|वास्तव में, तारे अपना प्रकाश उत्सर्जित करते हैं। सूर्य भी एक तारा है।|Hindi_F|other|5.578667
processed_hi_f_weather_02468.wav|माना जाता है कि यह अनुसंधान पद्धति पूर्वाग्रहरहित और यथार्थवादी थी  ।|Hindi_F|other|7.328000
processed_hi_f_books_02661.wav|यह बेकिंग उद्योग में यीस्ट के उपयोग का आधार है जिसमें ब्रेड, पेस्ट्री एवं केक बनाए जाते हैं।|Hindi_F|other|7.072000
processed_hi_f_politics_03946.wav|लुण्ड्रा विधायक चिंतामणी महाराज ने भाजपा के विजयनाथ सिंह को हराया था।|Hindi_F|other|5.973333
processed_hi_f_politics_02296.wav|डिजिटल कैमरे के मेमरी कार्ड स्लौट में इस मेमरी कार्ड को डाला जाता है।|Hindi_F|other|5.749333
processed_hi_f_weather_02428.wav|फूको ने इतिहास में उल्लिखित परिवर्तनों को स्पष्ट करने पर बल दिया है ।|Hindi_F|other|6.240000
processed_hi_f_books_07241.wav|यह प्रक्रम संवाहक डीएनए के साथ भी दोहराया जाता है। डीएनए के जुड़ने में कई प्रक्रम शामिल हैं।|Hindi_F|other|7.200000
processed_hi_f_agri_00973.wav|मैँने अपने दो बीघा खेत में लौकी की खेती की थी।|Hindi_F|other|4.933875
processed_hi_f_education_00975.wav|उन्होंने कहा कि कुछ अस्पतालों को छोड़ दिया जाए तो कई अस्पतालों में मेडिकल नॉर्म्स के अनुसार सौ फीसदी सफाई नहीं होती।|Hindi_F|other|9.484979
processed_hi_f_weather_02928.wav|स्वराज्य स्थापना के इस कार्य में उन्हें विश्वसनीय साथी- सहयोगी मिले ।|Hindi_F|other|4.885333
processed_hi_f_health_02962.wav|वृद्ध महिला सुमिन्त्रा बाई को मौत होने पर अपने ही घर में दफन होना पडा|Hindi_F|other|5.962667
processed_hi_f_books_07734.wav|कस्कुटा एक परजीवी पौधा है जो सामान्यतः बाड़ पादपों पर वृद्धि करता है।|Hindi_F|other|6.517333
processed_hi_f_books_07564.wav|ये अनुक्रियाएँ वास्तव में उनका अनुकूलन भी हैं।|Hindi_F|other|4.352000
processed_hi_f_agri_00371.wav|पराठे बनाते वक़्त अक्सर आलू गीला रहता है जिसकी वजह से बेलते वक़्त सारा मसाला बाहर निकल आता है।|Hindi_F|other|8.649062
processed_hi_f_politics_03741.wav|इसमें रखा हुआ लाखों रुपये का फलफ्रुट सहित अन्य सामान जलकर राख हो गया।|Hindi_F|other|6.826667
processed_hi_f_books_02459.wav|पोली मिट्टी, मिट्टी में रहने वाले केंचुओं और सूक्ष्मजीवों की वृद्धि करने में सहायता करती है।|Hindi_F|other|7.061333
processed_hi_f_education_00909.wav|इस प्रकार राजभाषा के रूप में हिन्दी की प्रतिष्ठा का स्वप्न अधूरा रहा।|Hindi_F|other|6.000000
processed_hi_f_books_02545.wav|छिड़काव लॉन, कॉफी की खेती एवं कई अन्य फसलों के लिए अत्यंत उपयोगी है ।|Hindi_F|other|6.538667
processed_hi_f_general_01751.wav|मेरी शिक्षा दीक्षा बीए या एमए अथवा विज्ञान स्नातक या स्नात्कोत्तर है।|Hindi_F|other|7.400000
processed_hi_f_weather_00544.wav|गुडगांव के प्रॉपर्टी डीलर राजीव सिन्हा ने बताया कि गुडग़ांव के औद्योगिक क्षेत्रों में गारमेंट के कारखाने ज्यादा हैं।|Hindi_F|other|10.100000
processed_hi_f_books_06800.wav|आज जितनी भी मुख्य फसलें हैं; वह सभी पुरानी किस्मों के व्युत्पन्न हैं।|Hindi_F|other|6.069333
processed_hi_f_finance_01102.wav|"भारतीय मुद्रा में लोगों का विश्वास कम हुआ है।|Hindi_F|other|3.691604
processed_hi_f_books_03910.wav|इसमें एक कुण्डलित कमानी होती है जिसमें बल लगाने पर प्रसार हो जाता है।|Hindi_F|other|6.500000
processed_hi_f_general_02728.wav|यह रेडियो नाटक फ्रांस के कंपोजर क्लॉड डेब्युसी के जीवन से प्रेरित था।|Hindi_F|other|5.856000
processed_hi_f_books_06612.wav|दूसरे शब्दों में किशोरावस्था, बचपन और प्रौढ़ता को जोड़ने वाला पुल है।|Hindi_F|other|5.813333
processed_hi_f_education_01252.wav|उन्होंने यह भी कहा कि परीक्षा की स्ट्रैटजी अपने हिसाब से बनानी चाहिए।|Hindi_F|other|6.756625
processed_hi_f_health_01287.wav|इससे तमसी और तस्फी की घटनास्थल पर ही मौत हो गई|Hindi_F|other|5.162667
processed_hi_f_books_00228.wav|यह इमारत यूनेस्काे की विश्व विरासत स्थान की सूची में समाविष्ट हुई है।|Hindi_F|other|6.000000
processed_hi_f_weather_00844.wav|ठंड पड़ने के कारण इस मौसम में ब्लैंकेट के बाहर आने का मन ही नहीं करता।|Hindi_F|other|6.272000
processed_hi_f_general_00609.wav|प्रकृति से तन्मय आर्त्र प्रेम की उत्कंठा अक्सर कविता को जन्म देती है।|Hindi_F|other|5.280000
processed_hi_f_other_00761.wav|मध्यप्रदेश में होशंगाबाद में पार्टी कार्यकर्त्ताओं को संबोधित करते हुए उन्होंने कहा कि भाजपा कार्यकर्त्ताओं की पार्टी है ,न कि नेताओं की।|Hindi_F|other|9.781333
processed_hi_f_weather_02730.wav|स्वराज्य स्थापना के लिए उनके द्वारा किए गए इस प्रयास में उन्हें अन्य शत्रुओं के साथ मुगलों से भी संघर्ष करना पड़ा ।|Hindi_F|other|8.298667
processed_hi_f_books_03440.wav|यदि आप पिछले क्रियाकलाप को याद करें तो उसके आधार पर आप पादप कोशिका एवं जंतु कोशिका की संरचना की तुलना कर सकते हैं।|Hindi_F|other|9.000000
processed_hi_f_books_00506.wav|खेल और ग्रीक लोगों के बीच का संबंध प्राचीन समय से है। ग्रीकों ने खेलों को नियमित और सुसंगठित स्वरूप प्रदान किया  ।|Hindi_F|other|9.269333
processed_hi_f_weather_03037.wav|शिवाजी महाराज ने आदिलशाही के विरुद्ध मुगलों की सहायता करने का आश्वासन भी दिया। इस संधि को औरंगजेब ने स्वीकृति दी ।|Hindi_F|other|9.500000
processed_hi_f_education_00164.wav|एस्कॉर्ट एजेंसी ने कहा है कि मॉडल सिक्योरिटी के साथ मीटिंग की जाएगी ताकि किसी भी प्रकार की कोई प्रॉब्लम न हो सके ।|Hindi_F|other|9.113458
processed_hi_f_health_02116.wav|गुडगांव में केंद्रीय राज्यमंत्री राव इंद्रजीत सिंह ने झाड़ू लगाकर स्टेशन पर सुशासन एवं स्वच्छता अभियान की शुरूआत की|Hindi_F|other|9.013333
processed_hi_f_books_06107.wav|उस समय पृथ्वी की अवस्था उच्च ताप युक्त, ज्वालामुखीय तूफान वाली तथा वायुमंडल में मिथेन, अमोनिया आदि की कमी वाली थी।|Hindi_F|other|10.100000
processed_hi_f_weather_01155.wav|तमिलनाडु के इन किसानोँ की मांग है कि उन्हें सूखे से बचाने के लिए मोदी सरकार चालीस हजार करोड़ रुपए का राहत पैकेज दे।|Hindi_F|other|9.770667
processed_hi_f_finance_00389.wav|अर्थशास्त्र यह भी बतलाता है कि मनुष्यों के आर्थिक प्रयत्नों द्वारा विश्व में सुख और शांति कैसे प्राप्त हो सकती है।|Hindi_F|other|9.043792
processed_hi_f_health_01259.wav|डीएमके की नेता और पूर्वं मेयर उमा माहेश्वरी की मौत पर शोक व्यक्त करते हुए उन्होंने कहा कि वे इस घटना से स्तब्ध हैं|Hindi_F|other|10.186667
processed_hi_f_books_03616.wav|आप अध्याय में पढ़ चुके हैं कि वृषण एवं अंडाशय जनन अंग हैं। वे युग्मक अर्थात  शुक्राणु एवं अंडाणु उत्पन्न करते हैं।|Hindi_F|other|9.994667
processed_hi_f_books_05281.wav|यह जलाशयों के ताप में वृद्धि कर देता है जिससे उसमें रहने वाले पेड़ पौधे व जीव जन्तुओं पर प्रतिकूल प्रभाव पड़ता है।|Hindi_F|other|9.300000
processed_hi_f_politics_00735.wav|बिना पूंजीवाद के खात्मे के आतंकवाद के खात्मे की कोई उम्मीद नहीं करना चाहिए क्योंकि यह राज्य सत्ता द्वारा पोषित है।|Hindi_F|other|9.632000
processed_hi_f_general_00017.wav|इंदिरा गांधी नेशनल स्टेडियम में राष्ट्रमंडल खेलों के दौरान जिम्नास्टिक, रेसलिंग और साइकिलिंग की स्पर्धाएं हुई थीं।|Hindi_F|other|8.661333
processed_hi_f_education_02817.wav|एचपीयू की ओर से इस बार एब्सोल्यूट ग्रेडिंग के आधार पर घोषित किए गए परीक्षा परिणाम की मार छात्रों को झेलनी पड़ी है।|Hindi_F|other|9.659125
processed_hi_f_weather_02636.wav|कालांतर में कृष्ण तृतीय ने इलाहाबाद तक का प्रदेश जीत लिया  । शिलाहारों के तीन वंश पश्चिम महाराष्ट्र में उदित हुए ।|Hindi_F|other|9.900000
processed_hi_f_weather_02675.wav|मुहम्मद तुगलक के प्रभाव को उखाड़ फेंकने के लिए दक्षिण के सरदारों ने विद्रोह किया। इन सरदारों का प्रमुख हसन गंगू था।|Hindi_F|other|9.100000
processed_hi_f_education_00882.wav|इसी प्रकार अत्यधिक ऊष्मा तथा आर्द्रता मनुष्य के शारीरिक तथा मानसिक विकास में बाधक होते हैं।|Hindi_F|other|8.521354
processed_hi_f_weather_01767.wav|सरकार गठन के बाद काम करने के लिए सहज वातावरण हो सके, इसलिए विदेश मंत्री स्वराज नेपाल आई थी।|Hindi_F|other|8.704000
processed_hi_f_finance_01037.wav|उन्होंने बताया कि वैट कर की चोरी करने वाले व्यापारियों को किसी भी कीमत पर बख्शा नहीं जाएगा।|Hindi_F|other|7.488062
processed_hi_f_finance_01977.wav|आरबीआई का बड़ा फैसला तकनीकी कारणों से फेल हुई एटीएम ट्रांजेक्शंस पर नहीं लगेगी पेनल्टी फीस।|Hindi_F|other|7.733333
processed_hi_f_general_00920.wav|एक अनुमान के अनुसार शेरॉन का निर्माण प्लूटो और किसी अन्य पिंड के मध्य टक्कर के कारण हुआ है।|Hindi_F|other|7.616000
processed_hi_f_agri_02400.wav|खजूर में पोटेश्यिम भी पाया जाता है जो मांस पेशियों और शरीर की बनावट के लिए बहुत लाभदायक है।|Hindi_F|other|7.800000
processed_hi_f_finance_00585.wav|ऐसे भी मित्र होंगे जो ऐसे काम करने की जानकारी रखते होंगे व जो इसे सुनोयित तरीके से कर सकेँ।|Hindi_F|other|9.229563
processed_hi_f_politics_00970.wav|बताया जा रहा है की अस्पताल प्रशासन ने नवजात बच्ची के शव को शव वार्ड के फ़्लोर पर ही रख दिया।|Hindi_F|other|8.100000
processed_hi_f_other_00462.wav|आठवें मिनट में नार्थईस्ट के लिए कप्तान बार्थोलोमेव ओग्बेचे ने मूव बनाया लेकिन यह नाकाम रहा।|Hindi_F|other|8.522667
processed_hi_f_weather_01068.wav|मौसम में सुधार होने के बाद प्रेम नगर के आसपास बची हुई झुग्गियों को हटाने का काम किया जाएगा।|Hindi_F|other|7.093333
processed_hi_f_books_04193.wav|एक अन्य संपरीक्षित्र बनाने के लिए आप विद्युत धारा के किसी अन्य प्रभाव का उपयोग कर सकते हैं।|Hindi_F|other|7.018667
processed_hi_f_finance_01260.wav|इसके अलावा प्रत्यक्ष कर कानूनों के तहत सेट्लमेंट की प्रक्रिया को आसान बनाने की भी योजना है।|Hindi_F|other|8.289146
processed_hi_f_finance_00834.wav|यदि आप शेयरों में निवेश करते हैं तो डिलीवरी निवेश और इन्ट्राडे निवेश के लिए एक अलग खाता है।|Hindi_F|other|7.081708
processed_hi_f_weather_01687.wav|संदेश यही ही है कि जीवन में आने वाली पहाड़ सी चुनौतियों और लक्ष्यों को हर हाल में जीतना है।|Hindi_F|other|7.658667
processed_hi_f_general_00948.wav|सड़क निर्माण की धीमी गति तथा गड्ढों के कारण दोपहिया वाहन चालकों की दुर्घटना का क्रम जारी है।|Hindi_F|other|8.298667
processed_hi_f_politics_01964.wav|जम्मूकश्मीर नेशनल स्टूडेंट्स् फेडरेशन ने सोमवार को पाकिस्तानी सेना के खिलाफ प्रदर्शन किया।।|Hindi_F|other|6.954667
processed_hi_f_education_01368.wav|उसका स्थानांतरण कानपुर से वाराणसी में हुआ था और उसे चार हजार का इन्क्रिमेंट भी दिया गया था।|Hindi_F|other|8.138229
processed_hi_f_politics_03920.wav|विजय कुमार ने आरोप लगाया कि कर्नाट्क के मुख्य सचिव एस सी कुंठिया भी इस माफ़िया के सदस्य हैं।|Hindi_F|other|7.800000
processed_hi_f_health_01213.wav|डॉक्टर्स के मुताबिक, बच्चे के दांत इतने ज्यादा सड़ गए थे कि दवाइयों से ठीक होना इम्पॉसिबल था|Hindi_F|other|8.700000
processed_hi_f_education_00212.wav|ताकि किसी हादसे से तुंरत निपटा जा सके लेकिन अब राज्यों को विस्तृत मेडिकल प्लान बनाना होगा ।|Hindi_F|other|8.161437
processed_hi_f_books_00285.wav|समाचारपत्र स्थानीय, देशांतर्गत तथा विश्व स्तर के विभिन्न समाचार पहुँचाने का कार्य करते हैं।|Hindi_F|other|7.669333
processed_hi_f_books_00772.wav|भारतवर्षीय प्राचीन ऐतिहासिक कोश में प्राचीन कालखंड के व्यक्तियों और स्थानों का अंतर्भाव है।|Hindi_F|other|9.418667
processed_hi_f_general_01525.wav|संस्कृत में इसका शुद्ध रूप है चिरंजीव जिसका अर्थ भी लम्बी उम्र या दीर्घायु वाला ही होता है।|Hindi_F|other|8.000000
processed_hi_f_education_00244.wav|इन इस्तीफों से इन्फोसिस के नौ सदस्यीय बोर्ड का एक प्रकार से पूरी तरह से पुनर्गठन हो गया है।|Hindi_F|other|8.544562
processed_hi_f_health_00827.wav|खून को साफ करने और इसमें बढ़ रहे जहरीले पदार्थों को मशीन के जरिए बाहर निकालना ही डायैलसिस है|Hindi_F|other|7.637333
processed_hi_f_general_02264.wav|मिटर एयर राइफल मिक्स्ड इवेंट में अपूर्वी चंदेला और रवि कुमार ने कांस्य पदक पर निशाना लगाया।|Hindi_F|other|9.237333
processed_hi_f_books_04421.wav|अल्मारियों इत्यादि को दीवारों के साथ जड़ना अधिक अच्छा होता है जिससे कि वे आसानी से न गिरें।|Hindi_F|other|8.085333
processed_hi_f_education_00325.wav|इन रिपोर्टों में ड्रोनों के प्रकार और उनके लक्ष्य के बारे में अधिक ब्योरा नहीं दिया गया है।|Hindi_F|other|7.000000
processed_hi_f_education_00682.wav|यूथ फेस्टिवल में यंगस्टर्स को कई प्रकार के स्टडी और करियर ऑप्शंस देने का प्रयास किया जाएगा।|Hindi_F|other|7.400000
processed_hi_f_weather_00671.wav|स्क्रूवाला कहते हैं, 'मैं इन तीन अहम क्षेत्रों के बारे में लोगों का नजरिया बदलना चाहता हूं।|Hindi_F|other|6.549333
processed_hi_f_agri_02057.wav|जिस सूरज के ताप से फसलें झुलस जाती हैं, उसी की किरणें किसानों की पानी की जरूरत पूरी करेंगी।|Hindi_F|other|8.428479
processed_hi_f_weather_00818.wav|हॉस्पिटल के चेयरमैन डॉ आरएम मल्होत्रा ने कहा कि स्वस्थ रहने के लिए स्वच्छ वातावरण जरूरी है।|Hindi_F|other|8.170667
processed_hi_f_other_01410.wav|मैं ब्यूरो चीफ होने के बावजूद अयोग्य जीएम और समाचार संपादक के साथ पूरी तरह बदसलूकी करता था।|Hindi_F|other|8.309333
processed_hi_f_books_02667.wav|ये बीमारी पैदा करने वाले सूक्ष्मजीवों को नष्ट कर देती हैं अथवा उनकी वृद्धि को रोक देती हैं।|Hindi_F|other|6.900000
processed_hi_f_other_00572.wav|सांसद हुड्डा ने कहा कि गन्नौर में बनाई जा रही सब्जी मंडी एशिया की सबसे बड़ी सब्जी मंडी होगी।|Hindi_F|other|7.061333
processed_hi_f_books_08085.wav|उसने व्यापक रूप से चीन में यात्रा की और वह बीजिंग तक गया, लेकिन वहाँ लंबे समय तक नहीं ठहरा।|Hindi_F|other|8.032000
processed_hi_f_general_01605.wav|हॉकिंग्स् का जीवन और विज्ञान के विकास के लिए उनके विचार वैज्ञानिकों की जिज्ञासा बने रहेंगे।|Hindi_F|other|7.040000
processed_hi_f_other_00308.wav|बता दें कि भगवान राम के जन्म को मनाने के लिए हजारों की तादात में श्रृद्धालु इक्ट्ठा हुए थे।|Hindi_F|other|7.509333
processed_hi_f_politics_01814.wav|गौर करने वाली बात ये है कि इस बार प्रदर्शन की कमान बुर्कानशीं मुस्लिम महिलाओं ने संभाली है।|Hindi_F|other|7.914667
processed_hi_f_other_01415.wav|चिकित्सकों  के मुताबिक घायल रुलदु सिंह की हालत में कुछ सुधार हुआ है।|Hindi_F|other|5.322667
processed_hi_f_books_02638.wav|विषाणु भी सूक्ष्म होते हैं परन्तु वे अन्य सूक्ष्मजीवों से भिन्न हैं।|Hindi_F|other|4.789333
processed_hi_f_other_02221.wav|डीएम ने बताया कि सैंपल में दो घोड़ों में ग्लेंडर्स के लक्षण मिले हैं।|Hindi_F|other|6.645333
processed_hi_f_books_01293.wav|चंद्रमा और कृत्रिम उपग्रह पृथ्वी के परितः परिक्रमा करते हैं, उन्हें पृथ्वी खुद की ओर आकर्षित करती है वे सेब की तरह पृथ्वी पर नहीं गिरते।|Hindi_F|other|10.026667
processed_hi_f_other_01393.wav|वहीं निचले क्रम में टीम को मशरफे मर्तुजा से तेज पारी की उम्मीद होगी।|Hindi_F|other|6.122667
processed_hi_f_weather_02640.wav|यादवों का शासनकाल मराठी भाषा और साहित्य का स्वर्णयुग माना जाता है  ।|Hindi_F|other|5.877333
processed_hi_f_books_01201.wav|रेलमार्ग भले ही सस्ते हों पर उनका उपयोग बस कुछ ही शहरों तक सीमित है।|Hindi_F|other|5.500000
processed_hi_f_agri_00773.wav|फल लग जाने के बाद किसी भी कीटनाशक रसायनों का छिड़काव नहीं करना चाहिए।|Hindi_F|other|6.269021
processed_hi_f_other_01030.wav|हादसे के बाद रविवार को तुर्कमान गेट की पूरी स्क्रेप मार्केट बंद रही।|Hindi_F|other|5.400000
processed_hi_f_books_02173.wav|यह गैस नीले रंग की होती है और प्रकृति में तीक्ष्ण और विषैली होती है।|Hindi_F|other|5.397333
processed_hi_f_other_00953.wav|ऐसी खबर है कि अब मौनी गोल्ड् के बाद सबसे लोकप्रिय स्टार बन चुकी हैं।|Hindi_F|other|5.900000
processed_hi_f_finance_01494.wav|कान्फ्रेंस में वक्ताओं ने बैंकों की दयनीय स्थिति पर विचार साझा किये।|Hindi_F|other|5.000000
processed_hi_f_finance_01156.wav|राजस्वों की सुरक्षा के लिए सरकार जीएसटी रिटर्न फॉर्म को आसान बनाएगी।|Hindi_F|other|5.862667
processed_hi_f_weather_03029.wav|जयसिंह ने शिवाजी महाराज के अधिकारवाले किलों को जीतने की योजना बनाई । |Hindi_F|other|5.450667
processed_hi_f_health_00651.wav|जब सुबह रिन्कू उठा तो उसने देखा कि पूरा परिवार बेहोशी की हालत में था|Hindi_F|other|5.600000
processed_hi_f_books_03933.wav|किसी काँच के गिलास अथवा किसी कुल्हड़ में से किसे पकड़े रखना आसान है।|Hindi_F|other|5.700000
processed_hi_f_finance_01451.wav|शासक किसानों, व्यापारियों और शिल्पकारों से कर तथा भेंट वसूल करते थे।|Hindi_F|other|6.666667
processed_hi_f_other_05083.wav|सीजन सेवेन में सलमान की खट्टी मीठी आदत के बारे में लोगों को पता चला।|Hindi_F|other|5.514667
processed_hi_f_agri_00724.wav|मृत पशुओं का मांस खाकर गिद्धो की वंश समाप्ति का खतरा पैदा हो गया है।|Hindi_F|other|5.444708
processed_hi_f_weather_02541.wav|इसका विश्लेषण करना मार्क्सवादी इतिहास लेखन का महत्त्वपूर्ण सूत्र था।|Hindi_F|other|5.162667
processed_hi_f_books_04707.wav|तथापि, उस समय सूर्य के तीव्र प्रकाश के कारण वे हमें दिखाई नहीं देते।|Hindi_F|other|5.600000
processed_hi_f_books_08994.wav|इन पहाड़ियों में विजयनगर साम्राज्य के पूर्वकालिक जैन मन्दिर भी मिले हैं। दूसरे शब्दों में, यह क्षेत्र कई-धार्मिक मान्यताओं से संबद्ध है।|Hindi_F|other|9.941333
processed_hi_f_general_02553.wav|काले पीले रंग की मुंबइयां पद्मिनी टैक्सियों का अस्तित्व खतरे में है।|Hindi_F|other|5.152000
processed_hi_f_other_00906.wav|उन्होंने कहा कि साई के भक्तों ने कभी नहीं कहा कि साई बाबा अवतार हैं।|Hindi_F|other|5.877333
processed_hi_f_books_09023.wav|मन्दिर के सभागारों का प्रयोग विविध प्रकार के कार्यों के लिए होता था।|Hindi_F|other|4.800000
processed_hi_f_other_01353.wav|प्रज्ञा ठाकुर मध्य प्रदेश के चंबल इलाके के भिंड जिले में जन्मीं थीं।|Hindi_F|other|5.418667
processed_hi_f_weather_03348.wav|कुछ समय तक शाहू महाराज और महारानी ताराबाई के बीच का विरोध जारी रहा । |Hindi_F|other|4.906667
processed_hi_f_weather_01854.wav|इन क्षेत्रों में ज्यादातर काम नक़दी के दम पर होता है, लिहाज़ा पूँजी न मिलने से बड़ी संख्या में कारोबार बंद हो गए।|Hindi_F|other|8.960000
processed_hi_f_books_00928.wav|गंगा की एक और बड़ी सहायक नदी हिमालय के उत्तरी भाग में बहती है और हिमालय को पार कर भारत की सीमा में प्रवेश करती है।|Hindi_F|other|9.578667
processed_hi_f_education_00087.wav|आध्यात्मिक शक्तियों और गुणों के स्रोत निराकार परमात्मा सर्व प्रकार की ऊर्जाओं के उद्गम एवं आकर्षण का केंद्र हैं ।|Hindi_F|other|10.077083
processed_hi_f_books_01062.wav|स्वास्थ्य सुविधाओं का बढ़ना, चिकित्सा के क्षेत्र में प्रगति एवं पौष्टिक आहार मिलने पर जीवन प्रत्याशा बढ़ने लगती है।|Hindi_F|other|8.330667
processed_hi_f_finance_02155.wav|आप अपनी बहन और सिब्लिंग्स के लिए इमरजेंसी फण्ड में भी निवेश कर सकते हैं,ये पैसा जरूरत के वक्त उनके बहुत काम आएगा।|Hindi_F|other|9.354667
processed_hi_f_education_00031.wav|अभिभावकों व अध्यापकों को चाहिए कि वे बच्चे पर अंग्रेजी पूर्ण रूप से ना थोपकर  छोटे छोटे शब्दों के द्वारा सिखाएँ ।|Hindi_F|other|10.019042
processed_hi_f_politics_01450.wav|फर्ग्युसन का कहना है कि पिता की नीतियों को पुत्र द्वारा पूरी तरह उलट देने के उदाहरण इतिहास में बहुत कम मिलते हैं।|Hindi_F|other|8.736000
processed_hi_f_finance_01430.wav|बार्सिलोना टैक्स धोखाधड़ी के मामले में बार्सिलोना के स्ट्राइकर लियोनल मेसी को सुप्रीम कोर्ट से भी राहत नहीं मिली।|Hindi_F|other|8.500000
processed_hi_f_books_03726.wav|क्या हम इससे यह निष्कर्ष निकाल सकते हैं कि किसी वस्तु को गति में लाने के लिए, उसे धक्का देना या खींचना  पड़ता है।|Hindi_F|other|8.768000
processed_hi_f_health_01329.wav|सोनाली बेंद्रे ने अपने इन्स्टाग्राम अकाउंट पर वीडियो शेयर करते हुए ये कैप्शन लिखा कि वो इस तरह से कैंसर से लड़ेंगी|Hindi_F|other|9.056000
processed_hi_f_health_02955.wav|बार ओलंपिक स्वर्ण पदक जीतने वाले फेल्प्स ने बताया कि हर बार ओलंपिक आयोजन के बाद वो अवसाद डिप्रेसन में चले जाते थे|Hindi_F|other|9.888000
processed_hi_f_books_00614.wav|भारत में मिलनेवाली चिकित्सा संबंधी सेवाएँ और सुविधाएँ पाश्चात्यों की दृष्टि से सस्ती और उत्तम श्रेणी की होती हैं।|Hindi_F|other|8.000000
processed_hi_f_books_06472.wav|भारतवर्ष के महानगरों के अधिकाधिक बच्चे पर्यावरण के प्रति संवेदनशीलता के कारण ऐलर्जियों और दमा से पीड़ित रहते हैं।|Hindi_F|other|9.184000
processed_hi_f_education_01731.wav|ऐंजल ब्रोकिंग में अनुसंधान विश्लेषक अंकिता सोमानी ने कहा, 'जीएसएम ऑपरेटरों के बहीखाते पर पहले से ही काफी दबाव है।|Hindi_F|other|9.949375
processed_hi_f_other_02610.wav|रीको में निम्नांकित पदों पर नियुक्ति हेतु इच्छुक योग्यताधारी अभ्यार्थियों से आनलाईन आवेदन आमंत्रित किये जाते हैं।|Hindi_F|other|9.800000
processed_hi_f_weather_00505.wav|वन वृत्त के संवेदनशील क्षेत्रों में पॉलिथीन फेंकने वालों के विरुद्ध वन विभाग ने सख्ती बरतने का निर्णय ले लिया है।|Hindi_F|other|8.821333
processed_hi_f_books_08779.wav|वह इन पत्रों में अपने अनुयायियों के लौकिक और आध्यात्मिक जीवन, उनकी आकांक्षाओं और मुश्किलों पर भी टिप्पणी करते थे।|Hindi_F|other|9.290667
processed_hi_f_agri_00793.wav|यह समुद्र में रहने वाले सबसे घातक पशु है, वे भ्रामक सुंदर हैं, लेकिन बहुत खतरनाक होते हैं।|Hindi_F|other|7.476458
processed_hi_f_general_00956.wav|नवाब इफ्तिखार अली खान पटौडी एकमात्र क्रिकेटर जिन्होंने भारत और इंग्लैंड दोनों के लिए खेलाl|Hindi_F|other|7.210667
processed_hi_f_books_05012.wav|सूर्य की परिक्रमा करने के साथ-साथ ग्रह लट्टू की भांति अपने अक्ष पर घूर्णन गति भी करते हैं।|Hindi_F|other|8.900000
processed_hi_f_books_02150.wav|एक बार फिर संगीतलहरी वायुमंडल में लहराने लगी।|Hindi_F|other|4.352000
processed_hi_f_general_01908.wav|बौद्धमठों में लोसर व छिसु मेले के दौरान मुखौटा नृत्य व छमम नृत्य गोंपा प्रागण में होता है।|Hindi_F|other|8.853333
processed_hi_f_books_03871.wav|बल दो वस्तुओं के बीच अन्योन्यक्रिया के कारण लगता है। बल का परिमाण तथा दिशा दोनों होते हैं।|Hindi_F|other|8.700000
processed_hi_f_education_02725.wav|पिछले वर्ष भी बोर्ड ने कई परीक्षा केंद्रों की परीक्षाओं का वीडियो कॉन्फ्रेंन्सिंग किया था।|Hindi_F|other|6.400000
processed_hi_f_other_02237.wav|उन्होंने सभी से  पेड़ लगाने का आह्वान किया तथा कहा कि अब उनकी मुहिम ग्रीन आगरा बनाने की है।|Hindi_F|other|8.000000
processed_hi_f_other_01621.wav|सप्ताह के पहले दिन चंद्रमा भी छठे घर में रहेंगें जिससे आपके लिये चतुर्ग्रही योग बन रहा है।|Hindi_F|other|7.786667
processed_hi_f_general_00518.wav|समाज तुम्हें पागल करता है और धर्म तुम्हें वैसा ही बने रहने देता है, जैसे तुम हो, समायोजित।|Hindi_F|other|8.778667
processed_hi_f_finance_00395.wav|साथसाथ यह भी बताया गया है कि दान करने वालों को अपने दान का ढिंढोरा हरगिज़ नहीं पीटना चाहिए।|Hindi_F|other|7.600000
processed_hi_f_agri_02257.wav|यह फल शरीर में मेलाटोटिन हार्मोन को कण्ट्रोल करके नींद में आने वाली रूकावट को दूर करता है।|Hindi_F|other|7.592542
processed_hi_f_agri_01264.wav|तुम्हीं बताओ, कभी विदेशी मुर्गी से कोई देसी बोल बुलवा पाया है? फिर तुम किस खेत की मूली हो।|Hindi_F|other|8.451688
processed_hi_f_books_00144.wav|गुफाचित्रों में मनुष्य की आकृतियों, प्राणियों और कुछ भूमितीय आकृतियों का समावेश रहता है  ।|Hindi_F|other|7.349333
processed_hi_f_education_00820.wav|शी चिनफींग ने कहा कि लेखा परीक्षा पार्टी व राज्य की निरीक्षण प्रणाली का महत्वपूर्ण भाग है।|Hindi_F|other|7.778313
processed_hi_f_general_02175.wav|क्लिंटन का संगीत संयोजन गीत के उदास मूड को आत्मसात करता हुआ बोलों के पीछे मंद मंद बहता है।|Hindi_F|other|8.416000
processed_hi_f_other_01731.wav|महक के दादा मिठ्ठू राम व दादी कृष्णा देवी ने कहा कि अदालत के फैसले से उन्हें राहत मिली है।|Hindi_F|other|7.776000
processed_hi_f_weather_01069.wav|यहां फिल्मों के फिल्मांकन के लिए सुन्दर प्राकृतिक वातावरण के साथ ही बेहतर मानव संसाधन हैं।|Hindi_F|other|7.100000
processed_hi_f_books_06900.wav|अतः विभज्योतक को अलग कर उसे विट्रो में उगाया जाता है ताकि विषाणु मुक्त पादप तैयार हो सकें।|Hindi_F|other|8.117333
processed_hi_f_education_01096.wav|आब्जर्वर परीक्षा कक्षों में निरीक्षण की बजाय केंद्र अधीक्षक के पास बैठकर गप्पें मारते हैं।|Hindi_F|other|7.186208
processed_hi_f_books_02564.wav|कटाई के दौरान या तो पौधों को खींच कर उखाड़ लेते हैं अथवा उसे धरातल के पास से काट लेते हैं।|Hindi_F|other|7.776000
processed_hi_f_books_04810.wav|मिलाने की क्रिया के एक विशिष्ट स्तर पर परखनली के संपूर्ण इथेनाल का पूर्ण आक्सीकरण होता है।|Hindi_F|other|9.173333
processed_hi_f_finance_01749.wav|बदनौर, मांडल, सुवाणा व हुरड़ा पंचायत समिति में पंचायत समिति सदस्यों की लॉटरी वापस निकलेगी।|Hindi_F|other|8.500000
processed_hi_f_finance_00640.wav|लोगों की ऐसी धारणा है कि दूसरों के बारे में सेक्शुअली सोचना चीटिंग यानी धोखाधड़ी कहलाता है।|Hindi_F|other|7.800000
processed_hi_f_books_08532.wav|हम अधिकतर हिंदू और मुसलमान जैसे शब्दों को धार्मिक समुदायों का निश्चित द्योतक मान लेते हैं।|Hindi_F|other|8.032000
processed_hi_f_books_05138.wav|वे यह जानने के लिए उत्सुक थे कि वायु तथा जल प्रदूषण से निपटने के लिए क्या किया जा सकता है।|Hindi_F|other|7.381333
processed_hi_f_general_02758.wav|अमरजीत विभिन्न् जगह लगने वाले मेलों में अष्ट धातु की अंगूठी व खिलौने बेचने का काम करता है।|Hindi_F|other|7.584000
processed_hi_f_weather_01757.wav|अमरीका के टोही विमानों ने गुरुवार को सीरिया व लेबनान के तटवर्ती क्षेत्रों पर उड़ानें भरीं।|Hindi_F|other|7.626667
processed_hi_f_general_00177.wav|श्रेष्ठ कलाकार गेय पदांशों के स्वर सन्निवेशों में भी अंतर करके श्रोताओं को रसमग्न करते थे।|Hindi_F|other|8.970667
processed_hi_f_general_00809.wav|इस सेना का एक ही उद्देश्य था जान गॅंवाकर भी भारत की भूमि से अंग्रेजों को निकाल बाहर करना ।|Hindi_F|other|7.541333
processed_hi_f_books_06571.wav|अधिकांश कैंसर का उपचार शल्यकर्म, विकिरण चिकित्सा और रसोचिकित्सा के संयोजन से किया जाता है।|Hindi_F|other|8.373333
processed_hi_f_books_04879.wav|अंतरिक्ष में उड़ने के स्वप्न वह हमेशा ही देखता रहा होगा और उसके लिए प्रयत्नशील भी रहा होगा।|Hindi_F|other|7.573333
processed_hi_f_other_04898.wav|चारों सिग्नलों की टाइमिंग पिछले चौराहे से ट्रैफिक छूटने के हिसाब से सिन्क्रोनाइज की गई थी।|Hindi_F|other|7.413333
processed_hi_f_weather_03185.wav|इस कार्य के अतिरिक्त उनके व्यक्तित्व में अन्य दूसरे अनेक सद्गुणों का कोश भी पाया जाता है ।|Hindi_F|other|7.370667
processed_hi_f_other_00496.wav|इस वीडियो की छानबीन और कई फ्रेम में कांट छांटके बाद मालूम हुआ कि वीडियो पूरी तरह फर्जी था।|Hindi_F|other|8.160000
processed_hi_f_education_02464.wav|इस अपूर्ण ज्ञान में स्मृति ज्ञान मिला दिया जाय तो भ्रम का सत् और असत् रूप सामने आ जाता है।|Hindi_F|other|7.700000
processed_hi_f_general_01334.wav|इसमें इंटरनेट आफॅ थिंग्स के साथ ही वाईफाई कम्युनिटी नेटवर्क संचालन का क्षेत्र भी शामिल है।|Hindi_F|other|7.477333
processed_hi_f_other_00210.wav|लेकिन चहल की घातक गेंदबाज़ी के कारण इंग्लैंड ने अपने आख़िरी आठ विकेट केवल आठ रन पर गँवा दिए।|Hindi_F|other|7.700000
processed_hi_f_general_02168.wav|कौटिल्य की विद्वता, निपुणता और दूरदर्शिता का बखान भारत के शास्त्रों, काव्यों तथा अन्य ग्रंथों में परिव्याप्त है।|Hindi_F|other|10.100000
processed_hi_f_other_04687.wav|यहां इतना ही कहना है कि जब मुझे झंकार सौंपा गया तो मुझे इस कार्यक्रम का नाकनक़्शा और ख़ाका बनाने में कुछ वक़्त लगा।|Hindi_F|other|9.280000
processed_hi_f_other_01648.wav|यह बात भाजपा अल्पसंख्यक मोर्चा के प्रदेशाघ्यक्ष राजवली ने मंडी जिला के प्रसिद्ध घ्राण मेला के समापन अवसर पर कही।|Hindi_F|other|9.909333
processed_hi_f_weather_00059.wav|त्योहारों के मौसम में लॉन्च हुई इस नई सेंट्रो ने अपनी पुरानी लोकप्रियता को बरकरार रखते हुए जबरदस्त एंट्री ली है।|Hindi_F|other|8.458667
processed_hi_f_education_02527.wav|जस्टिस पुष्पेन्द्रसिंह भाटी की एकलपीठ ने मामले के अनुसंधान अधिकारी को व्यक्तिगत रूप से हाईकोर्ट में तलब किया है।|Hindi_F|other|9.200000
processed_hi_f_general_02543.wav|प्योंगचांग विंटर ओलंपिक खेलों के बाद से ही कोरियाई प्रायद्वीप में चीज़ें कूटनीतिक स्तर पर बेहतर मानी जा रही हैं।|Hindi_F|other|8.906667
processed_hi_f_general_00666.wav|इस सेक्टर में जॉब की बहुत संभावनाएं हैं, फिर चाहे वह इंटरनेट सिक्यॉरिटी से रिलेटेड कोई कोर्स हो या एथिकल हैकिंग।|Hindi_F|other|9.173333
processed_hi_f_agri_00307.wav|इतना ही नहीं, शब्बीर सैय्यद इसके लिए बाकायदा कागज में उस किसान से लिखवा लेते हैं कि वह कभी कसाई को नहीं बेचेंगे।|Hindi_F|other|10.158354
processed_hi_f_education_01335.wav|देश की किसी राजकीय संस्था के बारे में जानकारी देने के बजाय कार्टून, पोस्टर, नारेबाजी उन्हें मौलिक ज्ञान लगता है।|Hindi_F|other|9.322437
processed_hi_f_other_04969.wav|चीन के ग्वांग्जू में शुक्रवार को बीडब्ल्यूएफ विश्व टूर्नामेंट के मैच में भारतीय शटलर पीवी सिंधू एक्शन में दिखीं।|Hindi_F|other|9.200000
processed_hi_f_other_02570.wav|अल आलम टीवी चैनल की महिला पत्रकार दारीन फ़ज़्ल ने रिपोर्ट दी है कि सेना और आतंकियों के मध्य भीषण झड़पें हो रही हैं।|Hindi_F|other|9.482667
processed_hi_f_weather_03351.wav|शाहू महाराज का पूर्व जीवन मुगलों की छावनी में बीता था । अतः उन्होंने मुगलों की राजनीति को बहुत निकट से देखा था । |Hindi_F|other|9.237333
processed_hi_f_books_02287.wav|इतनी जल्दबाजी में तो किसी छोटे-से काम के लिए उठाया कोई छोटा कदम भी शायद ही सफल हो। यह तो जिंदगी का अहम फैसला है।|Hindi_F|other|9.056000
processed_hi_f_other_02592.wav|बॉलीवुड लाइफ की रिपोर्ट के मुताबिक शरद मल्होत्रा और रिप्की भाटिया की शादी सिख और हिंदू रीतिरिवाज के अनुसार होगी।|Hindi_F|other|8.565333
processed_hi_f_weather_00020.wav|कल निर्जला एकादशी पर्व पर तीर्थनगरी ऋषिकेश में हजारों श्रद्धालुओं ने मोक्षदायिनी गंगा में श्रद्धा की डुबकी लगाई।|Hindi_F|other|9.664000
processed_hi_f_politics_00075.wav|रिजर्व बैंक की ओर से रेपो रेट में कटौती और बुनियादी ढांचे पर सरकारी खर्च बढ़ाए जाने से ग्रोथ को बढ़ावा मिल रहा है।|Hindi_F|other|9.482667
processed_hi_f_education_00257.wav|कोलकाता के वेरिएबल एनर्जी साइक्लोट्रोन सेंटर में मेडिकल साइक्लोट्रॉन सुविधा साइक्लोन का परिचालन शुरू हो गया है ।|Hindi_F|other|9.484979
processed_hi_f_books_01656.wav|इस आधार पर यह स्पष्ट दिखाई देता है कि तापमान समान मात्रा में बढ़ने पर भी प्रत्येक गोले की अवशोषित ऊष्मा भिन्न है।|Hindi_F|other|9.664000
processed_hi_f_general_01774.wav|अगर आपको टाइपिंग आती है तो किसी धांसू व फ़ांसू साहित्यिक सामग्री को नेट पर लाने के लिये उसके अंश पोस्ट करने लगें।|Hindi_F|other|9.493333
processed_hi_f_health_00933.wav|उनकी जिंदगी पर आधारित एक फिल्म, द थिअरी ऑफ एवरीथिंग भी रिलीज हुई थी|Hindi_F|other|6.700000
processed_hi_f_weather_00559.wav|इसके घुंघरुओं की आवाज से घर में सकारात्मक वातावरण निर्मित होता है।।|Hindi_F|other|5.461333
processed_hi_f_agri_01242.wav|वे जीवन पर्यंत गोबर और मूत्र देते हैं जिससे बायोगैस और खाद बनता है।|Hindi_F|other|6.675354
processed_hi_f_books_08435.wav|वह किसी वैकल्पिक व्यवस्था अथवा भिक्षुणी समुदाय की सदस्या नहीं बनीं।|Hindi_F|other|5.664000
processed_hi_f_general_01990.wav|संगीत को गैरइस्लामी बताने वाले मुफ्ती गजलों का लुत्फ उठाते देखे गए।|Hindi_F|other|5.845333
processed_hi_f_education_02408.wav|आगे से मेडिकल कालेज जाने की बात तुम्हारे मुंह से भी न निकले, समझीं।|Hindi_F|other|5.500000
processed_hi_f_other_00660.wav|इस फोन की सबसे बड़ी खासियत इसका नया आर्बो वर्चुअल असिस्टेंट फीचर है।|Hindi_F|other|6.112000
processed_hi_f_weather_03411.wav|अफगानिस्तान से आए हुए पठान इस क्षेत्र में स्थायी रूप में बस गए थे । |Hindi_F|other|4.874667
processed_hi_f_weather_00639.wav|पुष्कर आकर रत्नागिरी पहाड़ पर स्थित सावित्री मंदिर घूमना तो बनता है।|Hindi_F|other|6.549333
processed_hi_f_weather_02759.wav|कर्नाटक में महात्‍मा बसवेश्वर ने लिंगायत विचारधारा का प्रसार किया ।|Hindi_F|other|6.250667
processed_hi_f_weather_02783.wav|प्रेम और भक्ति के मार्ग पर चलकर ही ईश्वर के पास पहुँचा जा सकता है ।|Hindi_F|other|4.768000
processed_hi_f_politics_00662.wav|उसी की मदद करुंगा और पार्टी द्वारा घोषित प्रत्याशी का विरोध करुंगा।|Hindi_F|other|5.024000
processed_hi_f_weather_03056.wav|इस संघर्ष में शिवाजी महाराज ने मुगल सरदार दाऊद खान को पराजित किया । |Hindi_F|other|5.700000
processed_hi_f_other_02345.wav|उन्होंने कहा कि उनका इतना अपमान हुआ लेकिन उन्होंने उफ़्फ तक नहीं की।|Hindi_F|other|6.133333
processed_hi_f_finance_00390.wav|मुद्रा के आविष्कार के बाद भी लोग उसे नही के बराबर ही खर्च करते थें।|Hindi_F|other|6.118083
processed_hi_f_books_08447.wav|विरोध का स्वर नयनार संतों की रचनाओं में विशेष रूप से उभर कर आता है।|Hindi_F|other|5.578667
processed_hi_f_health_02379.wav|मगर करीब डेढ़ घण्टे तक भी चिकित्सक एवं अटेंडॆंट अस्पताल नहीं पहुंचे|Hindi_F|other|5.920000
processed_hi_f_other_00830.wav|सरकार विरोधी लहर पर कहा कि प्रदेश में कोई एंटी विरोधी लहर  नहीं है।|Hindi_F|other|6.016000
processed_hi_f_agri_02344.wav|अभ्यंग स्नान के दौरान उबटन के लिए तिल के तेल का उपयोग किया जाता है।|Hindi_F|other|5.900000
processed_hi_f_weather_02321.wav|भूतकाल में घटित घटनाओंं के बीच क्रमिक संगति बिठाकर उनका आकलन करना;।|Hindi_F|other|6.700000
processed_hi_f_general_03207.wav|जॉन गार्स्टिन द्वारा निर्मित गोलघर पटना शहर का प्रतीक चिह्न बन गया।|Hindi_F|other|6.677333
processed_hi_f_books_02890.wav|उदाहरण के लिए, प्लास्टिक के स्थान पर स्टील से बने भोजन रखने के डिब्बे को प्रयोग में लाइए।|Hindi_F|other|6.656000
processed_hi_f_weather_03341.wav|औरंगजेब की मृत्यु के पश्चात दिल्ली की सत्ता को लेकर उसके पुत्रों में संघर्ष प्रारंभ हुआ । |Hindi_F|other|5.738667
processed_hi_f_books_05517.wav|इस प्रकार से भंडारित पराग का प्रयोग बीज भंडार  की भाँति पराग भंडारों में किया जा सकता है। |Hindi_F|other|7.520000
processed_hi_f_general_01579.wav|जंघा के ऊपर कण्ठी भाग की सीधी भित्ति शिखर का रुप धारण करने के लिए कोण का निर्माण करती है।|Hindi_F|other|8.500000
processed_hi_f_books_00531.wav|इन खेलों में जो देश सहभागी नहीं होते हैं; उन देशों के लोग भी इन खेलों का आनंद लेते हैं  ।|Hindi_F|other|6.954667
processed_hi_f_books_05290.wav|इसी प्रकार, नगर निगम अथवा नगरपालिकाएँ घरो में आपूर्ति करने से पूर्व जल का उपचार करती हैं।|Hindi_F|other|8.853333
processed_hi_f_finance_00945.wav|सरकार व आरबीआइ की मुस्तैदी के बावजूद बैंकों और एटीएम के पास पर्याप्त नकदी नहीं पहुंच पाई।|Hindi_F|other|7.778313
processed_hi_f_education_01505.wav|इस सब के बीच प्योंगयांग नेता ने अमेरिका के राष्ट्रपति को कम बुद्धि वाला व्यक्ति बताया है।|Hindi_F|other|7.906021
processed_hi_f_general_01676.wav|इंदिरा गांधी खेल परिसर में अभ्यास करने वाली वानी मोहिन्द्रो शिमला से ही ताल्लुक रखती हैं।|Hindi_F|other|6.912000
processed_hi_f_education_00253.wav|मेडिकल स्टोर वाले केवल डॉक्टरों की पर्ची पर ही ब्रूफेन और एस्प्रिन की दवाइयां दे पाएंगे ।|Hindi_F|other|6.245792
processed_hi_f_education_02581.wav|ऐसे में मुझे मां ने इम्फाल भेज दिया जहां पर मेरी बड़ी बहन नर्सिंग की ट्रेनिंग ले रही थीं।|Hindi_F|other|7.100000
processed_hi_f_weather_03122.wav|स्वराज्य स्थापना के कार्य में निहित किलों का महत्त्व आदेशपत्र में इस प्रकार बताया गया है,|Hindi_F|other|6.656000
processed_hi_f_books_03347.wav|मुर्गी का अंडा आसानी से दिखाई दे जाता है। क्या यह एकल कोशिका है अथवा कोशिकाओं का एक समूह।|Hindi_F|other|7.600000
processed_hi_f_other_04468.wav|इस अवसर पर रमेश संधु, संगठन सचिव पुष्पिंद्र, उपप्रधान रामपाल सिरोही आदि अधिकारी मौजूद थे।|Hindi_F|other|9.440000
processed_hi_f_politics_03293.wav|मुख्यमंत्री जीतनराम मांङी द्वारा अपने दामाद को पीए बनाने को लेकर राजनीतिक जंग छिड़ गई है।|Hindi_F|other|8.000000
processed_hi_f_health_01715.wav|रामनगर नेशनल हाइवे में कार के पेड़ से टकराने पर उसमे सवार चालक समेत चार लोगों की मौत हो गई|Hindi_F|other|8.426667
processed_hi_f_agri_02150.wav|मेले में परिजनों की खरीद से पहले अपने बैल के लिए किसान परिवार घुंघरू खरीदना नही भूलते थे।|Hindi_F|other|7.952458
processed_hi_f_general_02148.wav|जगरोटी बोली वयाना, हिंडौन सिटी, बजीरपुर तक के क्षेत्र में इस बोली का प्रयोग किया जाता है।|Hindi_F|other|7.882667
processed_hi_f_education_00150.wav|इस बीच मेडिकल रिपोर्ट में यह तथ्य सामने आया है कि भुल्लर की मानसिक स्थिति अच्छी नहीं है ।|Hindi_F|other|7.894417
processed_hi_f_politics_00872.wav|कानपुर के बिठूर से उम्मीदवार अभिजीत सांगा पिछले दिनो राहुल गांधी के मंच पर भी नजर आये थे।|Hindi_F|other|8.576000
processed_hi_f_books_01939.wav|भोजन बनाने से लेकर जूठे बर्तन माँजने तक का काम वे अपने अतिथि देवता के लिए सहर्ष करते हैं।|Hindi_F|other|7.900000
processed_hi_f_books_01748.wav|नेत्र के नेत्रलेंस तथा परितारिका इनकी वक्रता बढ़ने से लेंस की अभिसारी क्षमता अधिक होती है।|Hindi_F|other|8.266667
processed_hi_f_books_04312.wav|इतनी सावधानी रखिए कि रीफिल का रगड़ा गया सिरा आपके हाथों अथवा किसी धातु की वस्तु से न छुए।|Hindi_F|other|8.256000
processed_hi_f_books_00600.wav|जहाज, रेल और विमान के फलस्वरूप अंतर्राष्ट्रीय पर्यटन करना पहले की अपेक्षा आसान हो गया है।|Hindi_F|other|8.053333
processed_hi_f_education_00381.wav|घंटे बाद भी गुलदार के कब्ज़े में है श्रीनगर मेडिकल कॉलेज,  शिकारी समेत रेस्क्यू टीम तैनात।|Hindi_F|other|8.440083
processed_hi_f_agri_02066.wav|पानी को रोककर रखने से जहां सिंचाई के काम आएगा वहीं भू गर्भीय जल स्तर में भी बढ़ोतरी होगी।|Hindi_F|other|7.766708
processed_hi_f_books_03292.wav|यद्यपि वे आकार में छोटे हैं परन्तु पारितंत्र में उनके योगदान को अनदेखा नहीं किया जा सकता।|Hindi_F|other|8.096000
processed_hi_f_books_05328.wav|विजातीय आयनों के बीच होनेवाला आकर्षण बल और सजातीय आयनों के बीच होनेवाला प्रतिकर्षण बल है।|Hindi_F|other|8.597333
processed_hi_f_finance_00335.wav|वहीं रवीना ने इस मामले पर मांफी मांग ली है और ट्वीट कर लिखा, 'प्लीज पहले ये वीडियो देखें।|Hindi_F|other|7.708646
processed_hi_f_education_02654.wav|उसने बच्चा उर्फ पूर्णेन्दु शुक्ला, जियालाल वर्मा और रमाशंकर कौशल को गिरोह में शामिल किया।|Hindi_F|other|8.695500
processed_hi_f_books_04019.wav|ध्वनि कैसे उत्पन्न होती है। यह एक स्थान से दूसरे स्थान तक किस प्रकार पहुँचती है। ध्वनि को हम कैसे सुन पाते हैं।|Hindi_F|other|9.500000
processed_hi_f_other_02849.wav|मलबा गिरने से दो कमरों की दो मंजिला स्लेटपोश गौशाला का नामोनिशान मिट गया साथ ही दो भैंसें मलबे में दबकर मर गईं।|Hindi_F|other|10.165333
processed_hi_f_other_01842.wav|वकील व पूर्व केंद्रीय मंत्री पी चिदंबरम ने नौर्थ ब्लौक में अपने कार्यालय के बाहर गणेश की बड़ी मूर्ति लगवा ली थी।|Hindi_F|other|10.058667
processed_hi_f_education_00630.wav|यह उनके अद्भुत वक्तृत्व कौशल का ही कमाल था कि उनके विरोधी दल के लोग भी उनका भाषण सुनने उनकी सभाओं में जाते थे ।|Hindi_F|other|9.500000
processed_hi_f_books_04124.wav|लगातार प्रबल ध्वनि के प्रभाव में रहने वाले व्यक्ति की सुनने की क्षमता अस्थायी अथवा स्थायी रूप से कम हो जाती है।|Hindi_F|other|9.472000
processed_hi_f_politics_02954.wav|मुक्तेश्वर महाकाल, पिपलेश्वर मंदिर, झरनेश्वर, सोमेश्वर और महाकाल मंदिर सहित अन्य मंदिरों में श्रद्धालु पहुंचे ।|Hindi_F|other|9.802667
processed_hi_f_books_01163.wav|कोंकण एवं केरल के तटीय प्रदेशों में काथी, फल प्रसंस्करण, मांस–प्रसंस्करण इत्यादि उद्योगों का केंद्रीकरण हुआ है।|Hindi_F|other|9.344000
processed_hi_f_general_00782.wav|इंटरनेट और सोशल मीडिया और उसके पब्लिक स्फेयर में जिनकी दिलचस्पी है, उन्हें तो पूल उर्फ़ मूट को ज़रूर जानना चाहिए।|Hindi_F|other|9.856000
processed_hi_f_agri_01544.wav|नीरज प्रियदर्शी अब तक बहसों और परिचर्चाओं में अक्सर सुना करता था कि बिहार के किसान अंदर से बहुत मजबूत होते हैं।|Hindi_F|other|9.392104
processed_hi_f_books_04677.wav|क्या अब आप पूर्णिमा तथा अमावस्या के दिन सूर्य, चन्द्रमा तथा पृथ्वी की सापेक्ष स्थितियों का अनुमान लगा सकते हैं।|Hindi_F|other|8.032000
processed_hi_f_other_00081.wav|मूर्ख की निंदा न करो क्योंकि वह तुम्हारा शत्रु बन जायेगा और बुद्धिमान की निंदा करने से वह तुम से मोहब्बत करेगा।|Hindi_F|other|9.013333
processed_hi_f_finance_00012.wav|इक्विटी म्यूचुअल फंड से जुड़ा जोखिम हाइब्रिड म्यूचुअल फंड से ज्यादा होता है और ऋण फंड से अधिक जोखिम भरा होता है।|Hindi_F|other|8.997354
processed_hi_f_books_02606.wav|कृषि में उपयोग में आने वाली कुछ मशीनों के चित्र एकत्र कीजिए तथा इन्हें फाइल में लगा कर उनके नाम और उपयोग लिखिए।|Hindi_F|other|8.426667
processed_hi_f_other_02433.wav|इससे पहले इसी महीने जैश अलअद्ल को निक शहर में अर्धसैनिक बलों के अड्डे पर हमले के लिए भी ज़िम्मेदार बताया गया था।|Hindi_F|other|10.100000
processed_hi_f_politics_00173.wav|नई नवेली दुह्लन द्वारा झाड़ू लगाने की बात सुनकर वार्ड की महिलाएं आश्चर्य एवं उत्सुकता के साथ शीतला मंदिर पहुंची।|Hindi_F|other|9.098667
processed_hi_f_education_02777.wav|ख़म्सा लिखने वाले अधिकांश कवि अपनी रचना को अंत तक नहीं पहुंचा सके और इस परीक्षा से सफल होकर बाहर नहीं निकल सके।|Hindi_F|other|10.181583
processed_hi_f_other_00401.wav|बुंदेलखंड में खनन माफियाओं के हौसले इतने बुलंद हैं कि वे खनन की शर्तों की धज्जियां उड़ाने से बाज नहीं आ रहे हैं।|Hindi_F|other|9.088000
processed_hi_f_agri_02340.wav|शहद में फाइबर्स होते हैं इसे पानी में मिलाकर पीने से डाईजेशन इम्प्रूव होता है यह कब्ज दूर करने में मदद करता है।|Hindi_F|other|9.100000
processed_hi_f_weather_03163.wav|शिवाजी महाराज की सेना में कठोर अनुशासन था । वे इस बात का ध्यान रखते थे कि सैनिकों को निश्चित समय पर वेतन मिले । |Hindi_F|other|8.448000
processed_hi_f_books_00975.wav|ये हवाएँ अरावली पर्वत श्रेणियों के समानांतर बहती हैं, इसीलिए गुजरात-राजस्थान के इन भागों में वृष्टि कम होती है।|Hindi_F|other|10.090667
processed_hi_f_books_03604.wav|किशोर लड़कों में कभी-कभी स्वरयंत्र की पेशियों में अनियंत्रित वृद्धि हो जाती है और आवाज़ फटने या भर्राने लगती है।|Hindi_F|other|10.000000
processed_hi_f_education_01683.wav|केरल की मेडिकल की छात्रा हदिया उर्फ अखिला अशोकन पिछले साल लव जिहाद मामले को लेकर लगातार सुर्खियों में बनी रहीं।|Hindi_F|other|9.241167
processed_hi_f_agri_01403.wav|दूसरी ओर कई किसान इस बात से भी आहत हैं कि कृषि विभाग द्वारा चलाई जा रही मैसेज सर्विस सिर्फ खाना पूर्ति करती है।|Hindi_F|other|9.949375
processed_hi_f_finance_01006.wav|न्यूजीलैंड की विलिंग्टन यूनिवर्सिटी ने पाया कि बड़े उद्यमियों की तुलना में छोटे उद्यमी जीएसटी अधिक अदा करते हैं।|Hindi_F|other|8.400000
processed_hi_f_books_01284.wav|पृथ्वी का द्रव्यमानकेंद्र उसका केंद्रबिंदू होता है इसलिए किसी भी पिंड पर पृथ्वी का गुरुत्वीय बल पृथ्वी के केंद्र की दिशा में होता है।|Hindi_F|other|9.536000
processed_hi_f_books_02584.wav|बड़े भण्डार गृहों में अनाज को पीड़कों एवं सूक्ष्मजीवों से सुरक्षित रखने के लिए रासायनिक उपचार भी किया जाता है।|Hindi_F|other|8.448000
processed_hi_f_health_01527.wav|इसके बाद चिकित्सक ने कहा कि उसे भी इन्फेंक्शन है इसकी जांच करनी है|Hindi_F|other|6.016000
processed_hi_f_finance_01152.wav|कंपनी के कुल राजस्व का तीन चौथाई हिस्सा कर्मचारियों की तन्खवाह देने में खर्च हो जाता है।|Hindi_F|other|7.604167
processed_hi_f_agri_01879.wav|जिनका डायजेशन बेहद खराब हो उन्हें बिलकुल भी बादाम नहीं खाना चाहिए।|Hindi_F|other|5.293771
processed_hi_f_agri_00242.wav|खुले में रखे खाने खासतौर पर स्ट्रीट फूड और गंदे पानी के सेवन से जॉन्डिस का खतरा रहता है।|Hindi_F|other|8.700000
processed_hi_f_books_02763.wav|पौधों पर निर्भर करने वाले जंतु उनसे प्रोटीन एवं अन्य नाइट्रोजनी यौगिक प्राप्त करते हैं ।|Hindi_F|other|6.528000
processed_hi_f_agri_00294.wav|बालों में अगर डैंड्रफ की समस्या है तो जैतून का तेल इस्तेमाल करने से डैंड्रफ कम हो जाएगा।|Hindi_F|other|7.058500
processed_hi_f_books_00596.wav|उनपर दृश्य-श्रव्य प्रसार माध्यमों  द्वारा कार्यक्रम बनाए जाने लगे।|Hindi_F|other|6.944000
processed_hi_f_weather_01521.wav|बदलते मौसम में डेंगू मच्छर पूरी तरह परिपक्व होकर उड़ान भरने लगा है।|Hindi_F|other|5.800000
processed_hi_f_politics_01684.wav|न जाने ये युवा कैसे अपनी नजरें पीछे से उठते धुँए से हटा पाए होंगे।|Hindi_F|other|6.549333
processed_hi_f_education_00230.wav|इन सबके अलावा कुंडली विश्लेषण, भविष्यवाणी, कुंडली मिलान आदि चीजों का भी ज्ञान रखते हैं ।|Hindi_F|other|8.173042
processed_hi_f_weather_03419.wav|दिल्ली की रक्षा करने के लिए मराठों से बढ़कर किसी भी दूसरी सत्ता में यह सामर्थ्य नहीं थी । |Hindi_F|other|6.517333
processed_hi_f_finance_00849.wav|उनका आगा खाँ फ़ाउंडेशन पूरी दुनिया में दान देने और लोगों की मदद करने के लिए जाना जाता है।|Hindi_F|other|7.800000
processed_hi_f_education_01385.wav|वह बताता है कि उसका हुस्न नामक भाई किस प्रकार से यूसुफ़ का हो गया ।|Hindi_F|other|6.141312
processed_hi_f_weather_01107.wav|नौ जून को रिलीज होने वाली राब्ता पर अब संकट के बादल मंडरा रहे हैं।|Hindi_F|other|5.610667
processed_hi_f_education_00033.wav|इस प्रकार की प्लास्टिक फिल्म एक प्लास्टिक ओपल फिल्म है जो प्लास्टिक के छर्रों से बनी है।|Hindi_F|other|7.093333
processed_hi_f_other_01702.wav|बाबा रामदेव अपनी अन्तर्दृष्टि और शिक्षाओं को प्रतिभागियों और दर्शकों के साथ साझा करेंगे।|Hindi_F|other|7.600000
processed_hi_f_education_02357.wav|अब एक बार फिर येड्युरप्पा के सामने बहुमत साबित करने की परीक्षा है।|Hindi_F|other|5.862667
processed_hi_f_books_04311.wav|इसे तेज़ी से किसी पॉलिथीन के टुकड़े से रगड़कर इसे कागज़ के छोटे-छोटे टुकड़ों के समीप लाइए।|Hindi_F|other|7.800000
processed_hi_f_general_01738.wav|गिद्धौर के प्रसिद्ध कलाकार रणबीर आर्ट द्वारा भव्य एवं आकर्षक मूर्ति का निर्माण किया गया।|Hindi_F|other|7.306667
processed_hi_f_health_02448.wav|ग़ौरतलब है कि पहले भी परेश बरुआ की बीमारी की अ़फवाहें फैलती रही हैं|Hindi_F|other|6.100000
processed_hi_f_weather_00390.wav|सरकार अपनी बौद्धिक पूँजी गँवा चुकी है जोकि महत्वपूर्ण क्षेत्रों में मंदी और घटती गतिशीलता के लिए ज़िम्मेदार है।|Hindi_F|other|9.514667
processed_hi_f_education_00571.wav| भूतपूर्व जिम्नास्टिक प्रशिक्षक सुदर्शन कौशल ने  ओवरआल ट्राफी जीतने में कामयाबी हासिल की।|Hindi_F|other|8.033729
processed_hi_f_politics_00641.wav|स्वप्ना ने बुधवार को जकार्ता में हेप्टाथलान स्पर्धा में पहला स्थान हासिल करते हुए स्वर्ण पदक अपने नाम किया था।|Hindi_F|other|8.981333
processed_hi_f_other_04068.wav|यहां उपमंडल मुख्यालय में सीर खड्ड के किनारे सोमवार को घुमारवीं ग्रीष्मोत्सव शुरू हो गया।|Hindi_F|other|7.500000
processed_hi_f_other_00918.wav|घटना रात करीब दो बजे इफ्को चौक के पास की है।|Hindi_F|other|4.789333
processed_hi_f_health_00685.wav|तुला राशि वाले जातक, सुख सुविधाओँ से संपूर्ण, अमीरों वाली जिंदगी जीना बहुत पसंद करते हैं|Hindi_F|other|6.848000
processed_hi_f_general_00491.wav|हालांकि पूरन इंडिया के खिलाफ आखिरी दो ट्वेंटीट्वेंटी खेल सकते हैं।|Hindi_F|other|5.824000
processed_hi_f_other_01475.wav|इस फोन को सिल्वर, गोल्ड और ब्लैक कलर के विकल्पों में उतारा गया है।|Hindi_F|other|6.600000
processed_hi_f_education_02592.wav|तरणताल में अपने तैराकी कौशल का कमाल दिखाते हुए अमेरिका के माइकल फेल्प्स मिसाल बन गए हैं।|Hindi_F|other|8.100000
processed_hi_f_health_02668.wav|लंदन के होटल में नजर आए नवाज शरीफ, फोटो वायरल होने पर विपक्षियों ने बीमारी पर सवाल उठाया |Hindi_F|other|7.136000
processed_hi_f_books_00631.wav|ऐतिहासिक स्थानों का संरक्षण और संवर्धन करना एक बहुत बड़ी चुनौती है।|Hindi_F|other|5.344000
processed_hi_f_books_05048.wav|पृथ्वी पर जीवन विद्यमान होने तथा उसकी निरंतरता बनाए रखने के लिए कुछ विशिष्ट पर्यावरणीय अवस्थाएँ उत्तरदायी हैं।|Hindi_F|other|9.900000
processed_hi_f_general_02268.wav|यह भारत में चॉकलेट और कन्फेक्शनरी सेगमेंट में एक मजबूत खिलाड़ी है।|Hindi_F|other|5.500000
processed_hi_f_politics_03165.wav|बचाव टीम जब शवों को निकाल रही थी तब शोक संतप्त परिजनों के क्रंदन से माहौल काफी गमगीन था।|Hindi_F|other|8.960000
processed_hi_f_books_00279.wav|हम किसी जानकारी को किसी माध्यम की सहायता सेदूर तक पहुँचा सकते हैं।|Hindi_F|other|5.589333
processed_hi_f_books_08451.wav|इसी काल में कांस्य में ढाली गई शिव की प्रतिमाओं का भी निर्माण हुआ।|Hindi_F|other|6.058667
processed_hi_f_other_04874.wav|जहां संघ के तमाम बड़े लोगों के साथ 'सुरेश सोनी' को भी प्रचारकों की बैठको में पहुंचना है।|Hindi_F|other|7.946667
processed_hi_f_books_01537.wav|जिन चालक पदार्थों की अवरोधकता अधिक होती है ऐसे वाहक पदार्थों का उपयोग यहाँ किया जाता है।|Hindi_F|other|7.744000
processed_hi_f_education_02702.wav|एक गुरू अपने शिष्यो को किताबी ज्ञान की बजाय अनुभवी ज्ञान देने मे ज्यादा विश्वास करते थे।|Hindi_F|other|7.600000
processed_hi_f_other_00787.wav|उन्होंने मोदी को सवाल के घेरे में लेते हुए कहा था कि जब वो अपने पिता को नहीं बख्शते तो मोदी को क्यों बख्शेंगे।|Hindi_F|other|8.554667
processed_hi_f_finance_01233.wav|अमेरिका ने ग़रीबी की जो परिभाषा दी है, उसमें मुद्रास्फीति और सीपीआई को शामिल किया गया है।|Hindi_F|other|8.045333
processed_hi_f_books_04249.wav|उन्होंने पाया कि हर बार धन टर्मिनल से संयोजित तार के चारों ओर ही नीला हरा धब्बा बनता है।|Hindi_F|other|8.200000
processed_hi_f_health_01763.wav|और दिव्येंदु शर्मा ने अपनी फिल्मी जिंदगी का सबसे अच्छा रोल किया है|Hindi_F|other|5.589333
processed_hi_f_weather_00475.wav|हाड़ौती में कई स्थानों पर रविवार को लगातार चौथे दिन कोहरा छाया रहा।|Hindi_F|other|6.432000
processed_hi_f_general_00637.wav|स्थैतिक निगरानी टीम ने जांच के दौरान सोनेचांदी के आभूषण ज़ब्त किए।|Hindi_F|other|5.813333
processed_hi_f_weather_01653.wav|लेकिन इसके बाद जोफ्रा आर्चर और धवल कुलकर्णी का तूफान आया मुंबई ने एक के बाद एक जल्दी जल्दी चार विकेट गंवा दिए।|Hindi_F|other|8.693333
processed_hi_f_education_02191.wav|अगर बड़े शहरों में काम करने वाले कुछ बड़े पत्रकारों के लिए ये मेडिकल कवर है तो स्ट्रिंगर्स के लिए क्यों नहीं है?|Hindi_F|other|7.998896
processed_hi_f_other_00849.wav|रोहतक मे होम्योपैथिक विभाग के डिस्पैंसर अजीतसिंह ने बताया कि वहां भी बहुत लोग सुमन की जीत की खुशी मना रहे हैं।|Hindi_F|other|9.514667
processed_hi_f_general_01891.wav|गीत लिखे हैं कवि अब्दुल जब्बार व हरीश माधव आचार्य ने, जिनको संगीत देंगे म्यूजिक डाइरेक्टर चंद्रप्रकाश रागवानी।|Hindi_F|other|9.700000
processed_hi_f_books_08874.wav|ऐसा करने पर ये वस्तुएँ कभी भी तुम्हारे दुश्मनों तक नहीं पहुँचेंगी।|Hindi_F|other|4.885333
processed_hi_f_books_03969.wav|आप यह पाएँगे कि पुस्तक के गतिशील होने पर पेंसिल लुढ़कती है। पेंसिल की इस प्रकार की गति को लोटनिक गति कहते हैं।|Hindi_F|other|10.165333
processed_hi_f_education_00805.wav|जो आत्मज्ञान और अमरत्व चाहता है, उसे अवश्य ही अंतर्दृष्टि करके अपनी आत्मा को देखना होगा।|Hindi_F|other|8.056958
processed_hi_f_weather_03325.wav|संपूर्ण प्रशासन को अपने नियंत्रण में लेकर सभी सरदारों को स्वराज्य के कार्य से जोड़ दिया । |Hindi_F|other|9.088000
processed_hi_f_general_00501.wav|कार्लो कहते हैं कि स्पैनिश साहित्य पर सर्वेंट्स का काफी प्रभाव है।|Hindi_F|other|6.357333
processed_hi_f_books_01938.wav|जो अपना घर समझकर आए हैं, उनसे यह कैसे कहा जावे कि उन्हें भोजन के लिए दूसरे घर जाना होगा।|Hindi_F|other|7.800000
processed_hi_f_politics_01115.wav|मुंबई अभिनेत्री तनिष्ठा चटर्जी को पिछले दिनों रिलीज हुई फिल्म पार्च्ड में मुख्य भूमिका निभाते हुए देखा गया था।|Hindi_F|other|8.320000
processed_hi_f_general_02908.wav|कौड़िया चूना की सुर्खी से निर्मित मीनार और मूर्तियां बुंदेली लोक कला का सुंदर उदाहरण हैं।|Hindi_F|other|7.722667
processed_hi_f_weather_03278.wav|इन सभी का एक ही स्थान पर रहना असुरक्षित था । |Hindi_F|other|3.829333
processed_hi_f_books_01516.wav|नीचे दी गई प्रक्रियाओं में लगानेवाले समय के आधार पर उनको दो समूहों मे वर्गीकरण कीजिए तथा समूह को शीर्षक दीजिए।|Hindi_F|other|10.080000
processed_hi_f_politics_01663.wav|हाई प्रोफाइल ढैंचा बीज घोटाले को लेकर उत्तराखंड के मुख्यमंत्री त्रिवेंद्र सिंह रावत पर गंभीर आरोप लगाए गए हैं।|Hindi_F|other|8.736000
processed_hi_f_books_05223.wav|यहाँ पेट्रोल तथा डीजल से चलने वाले मोटर वाहनों से निकले धुएँ के कारण दमघोटू  वातावरण था।|Hindi_F|other|6.997333
processed_hi_f_health_01749.wav|अख्तर ने कहा कि कनेरिया के अलावा मोहम्मद युसूफ भी इस दर्द से गुजरे|Hindi_F|other|5.500000
processed_hi_f_books_02712.wav|जब जुकाम से पीड़ित कोई व्यक्ति छींकता है तो सूक्ष्म बूँदों के साथ हज़ारों रोगकारक वायरस भी वायु में आ जाते हैं।|Hindi_F|other|9.226667
processed_hi_f_politics_01435.wav|उन्होंने कहा, मैंने घरेलू सत्र में अच्छा प्रदर्शन किया है और अब आस्ट्रेलिया के खिलाफ सीरीज में अच्छे प्रदर्शन के लिये प्रतिबद्ध हूं।|Hindi_F|other|9.514667
processed_hi_f_weather_00498.wav|व्हाइट पर ब्लैक डॉट वाली आलिया की फ्रॉक हर मौसम में अच्छी लगती है।|Hindi_F|other|5.834667
processed_hi_f_books_02690.wav|बच्चों को पोलियो से बचाने के लिए आपने टेलिविज़न एवं समाचार-पत्रों में पोलियो के टीकाकरण के विज्ञापन देखे होंगे।|Hindi_F|other|8.500000
processed_hi_f_politics_02281.wav|कुछ ज्योतिषशास्त्री कहते हैं कि इस योग को यूरेनस, नेप्च्युन और प्लुटो सहित सभी ग्रहों के साथ आंकलन करना चाहिए।|Hindi_F|other|9.109333
processed_hi_f_agri_00935.wav|गर्भवती महिलाओँ को बहुत ज्यादा बैंगन खाने की सलाह नहीं दी जाती है।|Hindi_F|other|5.500000
processed_hi_f_finance_00879.wav|आप कभी भी अपने निवेश का वर्तमान मूल्याँकन देख सकते हैं, मनचाहा पैसा निकाल सकते हैं, या अधिक निवेश कर सकते हैं।|Hindi_F|other|8.567792
processed_hi_f_weather_03418.wav| मुगल शासक को मराठों की सामर्थ्य और ईमानदारी का विश्वास हो गया था ।|Hindi_F|other|5.013333
processed_hi_f_general_00718.wav|साम्राज्यवाद राष्ट्र का धर्म के आधार पर बॅंटवारा करना चाहता है जिसमें सांप्रदायिक शक्तियां मदद पहुँचा रही हैं।|Hindi_F|other|8.800000
processed_hi_f_books_01785.wav|दो ‘लेंसों’ के एकत्रित परिणाम से अधिक आवर्धन प्राप्त किया जाता है।|Hindi_F|other|5.000000
processed_hi_f_education_02549.wav|इस प्रकार सब बातें समझाकर हनुमान जी  ने श्री राम लक्ष्मण दोनों जनों को पीठ पर चढ़ा लिया।|Hindi_F|other|7.400000
processed_hi_f_finance_01854.wav|खासकर जब लोग एटीएम का कीपैड इस्तेमाल करते हैं तो वहां इन्फेक्शन छोड़ देते हैं, जो दूसरे लोगों तक पहुंच रहा है।|Hindi_F|other|8.288000
processed_hi_f_books_00957.wav|इस देश का अधिकांश भाग उष्णकटिबंध में आता है। देश के उत्तरी भाग से भूमध्य रेखा गुजरती है।|Hindi_F|other|8.330667
processed_hi_f_books_00681.wav|उकेरे हुए लेखों के लिए उपयोग में लाया गया पत्थर, धातुओं के स्वरूप के बारे में जानकारी  ।|Hindi_F|other|6.688000
processed_hi_f_finance_00839.wav|दूसरी ओर वर्तमान में जारी पैन्शन व्यवस्था के तहत कर्मचारी के वेतन से कुछ नहीं काटा जाता।|Hindi_F|other|7.650604
processed_hi_f_books_00755.wav|यह करते समय पाठकों को सुविधा प्राप्त होगी और जानकारी खोजने में सरलता होगी; इन बातों को ध्यान में रखना पड़ता है।|Hindi_F|other|9.900000
processed_hi_f_weather_03038.wav|पुरंदर की संधि के बाद जयसिंह ने आदिलशाही के विरुद्ध अभियान चलाया । |Hindi_F|other|5.322667
processed_hi_f_books_01731.wav|नेत्र में प्रवेश करनेवाली प्रकाश किरणों का अधिकतम अपवर्तन इसी पारदर्शक पटल अर्थात स्वच्छ मंडल द्‌वारा होता है।|Hindi_F|other|9.354667
processed_hi_f_health_01801.wav|इस उपाय से पति पत्नीं के बीच जहां प्रेम बढ़ेगा वहीं घर में धन एवं समृद्धि भी बरकरार रहेगी|Hindi_F|other|7.637333
processed_hi_f_other_01549.wav|मगर उत्तर प्रदेश की भाजपा सरकार के कान पर जूँ तक नहीं रेंग रही है।|Hindi_F|other|5.472000
processed_hi_f_books_02497.wav|अधिक घनेपन को रोकने के लिए कुछ पौधों को निकाल कर हटा दिया जाता है।|Hindi_F|other|5.706667
processed_hi_f_other_00580.wav|नेल्लै कण्णन ने मुसलमानों की रैली में विवादित टिप्पणी की थी तो वहां उपस्थित मुसलमानों के नेता को उस टिप्पणी की निंदा करनी चाहिए थी।|Hindi_F|other|9.994667
processed_hi_f_general_00721.wav|भारत की मेजबानी में फुटबॉल प्रीमियर लीग के पहले संस्करण में खेल चुके ब्राजील के दिग्गज फुटबॉल खिलाड़ी रोनाल्डिन्हो के बारे में पढ़े।|Hindi_F|other|9.589333
processed_hi_f_education_01574.wav|उन्होंने कहा कि राष्ट्रिय कार्यशाला में बाहर से आए हुए प्रतिभागियों को अनेक प्रकार की थैरेपियां सिखाई जायेगी।|Hindi_F|other|9.100000
processed_hi_f_weather_00212.wav|अक्तूबर को मनप्रीत सिंह बादल के प्रेस कांफ्रेंस में एक पत्रकार अकाली दल द्वारा दिए गए प्रश्नों को पूछ रहा था।|Hindi_F|other|8.277333
processed_hi_f_agri_01681.wav|बाँस की टोकरी जिसके दोनों ओर रस्सी बँधी रहती है और जिसकी सहायता से पानी नीचे से उठाकर खेतों में डाला जाता है।|Hindi_F|other|9.763625
processed_hi_f_general_01778.wav|यहां हिंसा को देखते हुए संयुक्त राष्ट्र और ब्रिटेन ने अपने नागरिकों को खार्तूम से बाहर निकालने की बात कही है।|Hindi_F|other|8.960000
processed_hi_f_books_08292.wav|आश्चर्य की बात यह है कि एक भी सरकारी मुग़ल दस्तावेज़ यह इंगित नहीं करता कि राज्य ही भूमि का एकमात्र स्वामी था।|Hindi_F|other|8.426667
processed_hi_f_weather_01562.wav|डिविलियर्स ने प्रज्ञान ओझा की गेंद को डीप मिडविकेट पर चार रन लेनॆ के लिए भेजकर बाउंड्री के सूखे को खत्म किया।|Hindi_F|other|9.749333
processed_hi_f_books_00194.wav|भारत में कई उकेरी हुई गुफाएँहैं। उकेरी हुई गुफाओं की परंपरा भारत में ईसा पूर्व तीसरी शताब्दी में प्रारंभ हुई।|Hindi_F|other|9.290667
processed_hi_f_politics_03344.wav|मुख्यमंत्री आवास पर स्पाइस जेट की नई उड़ानों का हुआ शुभारंभ नागरिक उड्यन मंत्री नंद गोपाल गुप्ता नंदी ने किया।|Hindi_F|other|9.738667
processed_hi_f_health_02380.wav|ब्लैक हेड मिटाने के लिए त्वचा रूखी भी नहीं रहनी चाहिए और अधिक मात्रा में कॉस्मेटिक का यूज़ भी नहीं होना चाहिये|Hindi_F|other|7.669333
processed_hi_f_other_01866.wav|शाइस्ता ने कहा कि वे अपनी दोनों बेटियां साइमा और हम्जा के साथ मिलकर उनकी देखभाल  अपने बच्चों की तरह करती हैं।|Hindi_F|other|8.576000
processed_hi_f_education_00313.wav|इसी प्रकार मीरा को छल से मारने के लिए राणा जी ने दो विषैले सर्पों को एक टोकरी में रखकर मीरा के पास पहुँचाया ।|Hindi_F|other|9.659125
processed_hi_f_agri_01732.wav|सांढ़ और बैल को सर्टिफिकेट मिलने के बाद काटा जा सकता है, बशर्ते वो अब प्रजनन, खेती और हल चलाने के काबिल न हो।|Hindi_F|other|9.902938
processed_hi_f_books_00825.wav|भारत के पश्चिम बंगाल राज्य का अधिकांश भाग एवं बांग्लादेश मिलाकर गंगा- ब्रह्‌मपुत्र का त्रिभुज प्रदेश बनता है।|Hindi_F|other|8.469333
processed_hi_f_weather_03402.wav|बाजीराव उत्तम सेनानी था । बाजीराव ने अपनी वीरता और पराक्रम से उत्तर भारत में मराठों का वर्चस्व स्थापित किया । |Hindi_F|other|7.968000
processed_hi_f_politics_01254.wav|ऐसे छात्र जो पांच विषयों में पास हैं उन्हें एक विषय में इम्प्रूवमेंट देने का विकल्प है।|Hindi_F|other|6.794667
processed_hi_f_weather_03198.wav|उनके ये सभी कार्य धार्मिक क्षेत्र में उनके द्वारा की गई क्रांतिकारिता काे दर्शाते हैं । |Hindi_F|other|6.421333
processed_hi_f_general_00653.wav|दुष्यंत फौगाट ने भी कुश्ती में अपनी बहनों की तरह नेशनल स्तर पर पहला गोल्ड मेडल जीता है।|Hindi_F|other|7.200000
processed_hi_f_finance_02100.wav|वर्तमान परिस्थिति में आपको वित्तीय मामलों में थोडा संभल कर चलने की आवश्यकता पड सकती है।|Hindi_F|other|6.805333
processed_hi_f_other_00676.wav|उन्होंने कहा कि वह डिम्पी को बहुत चाहते हैं और डिम्पी से संबंध सुधारने की कोशिश करेंगे।|Hindi_F|other|5.877333
processed_hi_f_books_01721.wav|उसी प्रकार लेंस द्‌वारा प्राप्त प्रतिबिंबो का अध्ययन भी किरणाकृती की सहायता से करते है।|Hindi_F|other|6.250667
processed_hi_f_books_05307.wav|जब आप नल को खुला छोड़कर अपने दाँतों में ब्रुश करते हैं तो कई लीटर जल व्यर्थ हो जाता है।|Hindi_F|other|7.786667
processed_hi_f_education_01057.wav|परीक्षा की तैयारियों के बारे में अभ्योदय ने बताया कि उन्होंने रूटीन स्टडी को नहीं छोड़ा।|Hindi_F|other|6.768250
processed_hi_f_general_00184.wav|भारत का आदर्श वाक्य वसुधैव कुटुंबकम है, जिसका अर्थ है -सारा संसार एक कुटुंब के समान है।|Hindi_F|other|7.754667
processed_hi_f_general_02588.wav|हम अपने अध्ययन की शुरूआत कर्पूरी ठाकुर के राजनीतिक जीवन की संक्षिप्त विवेचना से करेंगे।|Hindi_F|other|7.029333
processed_hi_f_health_02798.wav|बीजेपी नेता कृष्णानन्द राय की मौत में आरोपी मुख़्तार ने कहा की मुझे बदनाम किया जा रहा है|Hindi_F|other|7.626667
processed_hi_f_politics_01929.wav|बिजनौर में जिले में डिप्थीरिया के लक्षण मिलने वालें मरीजों की संख्या बढ़ती ही जा रही है।|Hindi_F|other|6.656000
processed_hi_f_weather_03350.wav|तब से मराठाशाही में सातारा राज्य के अलावा कोल्हापुर का स्वतंत्र राज्य अस्तित्व में आया।|Hindi_F|other|6.688000
processed_hi_f_general_02165.wav|सड़क परिवहन नियम तोड़ने वाले को कैप्चर करने से लेकर ई चालन तक हर प्रक्रिया ऑटोमेटिक है।|Hindi_F|other|7.900000
processed_hi_f_general_02406.wav|ऑस्ट्रेलिया टीम टेस्ट सीरीज शुरू होने से पहले चार दिन का मैच साउथैंप्टन में खेल रही है।|Hindi_F|other|6.666667
processed_hi_f_weather_02307.wav|अमरीकी सैलानी मीना एग्नॉस कहती हैं कि यहां अप्रैल से अक्टूबर तक मौसम एकदम साफ़ रहता है।|Hindi_F|other|8.288000
processed_hi_f_agri_00847.wav|रूसी से मुक्ती दिलाए यदि सिर में रूसी है तो दही और नींबू का पेस्ट लगाने से आराम मिलेगा।|Hindi_F|other|8.045333
processed_hi_f_other_02505.wav|इसी उधेड़बुन के चलते सच्चाई जानते हुए भी उसने कल शाम को लक्ष्मा को वास्तविकता नहीं बताई।|Hindi_F|other|7.300000
processed_hi_f_weather_01993.wav|उन्होंने बताया कि साधारण कंप्रेसर एयर से चलने के कारण यह वातावरण को प्रदूषित नहीं करती।|Hindi_F|other|7.488000
processed_hi_f_other_00916.wav|सुभ्रांशु रॉय पश्चिम बंगाल में बीजेपी के चुनावी अभियान के संयोजक मुकुल रॉय के बेटे हैं।|Hindi_F|other|8.200000
processed_hi_f_education_00608.wav|ग्राम्य विकास विभाग में पिछले वर्ष से इस प्रक्रिया द्वारा ही स्थानांतरण किए जा रहे हैं।|Hindi_F|other|6.536042
processed_hi_f_books_08120.wav|अठारहवीं शताब्दी का एक चित्र जिसमें यात्रियों को आग के आस-पास इकट्ठा हुआ दिखाया गया है।|Hindi_F|other|6.500000
processed_hi_f_books_08003.wav|प्राथमिक उत्पादकता, उत्पादक की जैव मात्रा, उत्पादन या सौर ऊर्जा की ग्रहण की दर होती है।|Hindi_F|other|7.872000
processed_hi_f_education_02426.wav|महिलाओं के लिए हैंडीक्राफ्ट्स प्रशिक्षण केंद्र खोला तो उसमें आजम खान ने कूड़ा भरवा दिया।|Hindi_F|other|7.882792
processed_hi_f_finance_01998.wav|सरकार भी क्रिप्टोकरेंसी को मॉनिटर करने के लिए एक रेग्यूलेटर को जल्द नियुक्त कर सकती है।|Hindi_F|other|7.242667
processed_hi_f_general_02724.wav|इस गाने को यूट्यूब पर टाइम्स म्यूजिक स्प्रिचुअल के ऑफिशियल अकाउंट पर अपलोड किया गया है।|Hindi_F|other|7.456000
processed_hi_f_education_00309.wav|पड़ोसी मुल्कों के साथ भी इसी प्रकार की ठोस व विश्वसनीय नीति बनाकर अमल करने की जरूरत है ।|Hindi_F|other|7.743479
processed_hi_f_books_04584.wav|अपनी पुस्तक को नेत्रों के बहुत समीप लाकर अथवा उसे नेत्रों से बहुत दूर ले जाकर मत पढ़िए।|Hindi_F|other|8.300000
processed_hi_f_general_02923.wav|लॉन्ड्री प्रोजेक्ट टीम घर आकर मैले कपड़े ले जाती है और फिर उन्हें धुलकर घर पहुंचाती है।|Hindi_F|other|7.584000
processed_hi_f_agri_01767.wav|परीन को रोज खाने से शरीर की प्रतिरोधक क्षमता बढती है और हमारी पाचन शक्ती अच्छी बनती है।|Hindi_F|other|8.265937
processed_hi_f_politics_04134.wav|भीमराव अंबेडकर मुंबई की एल्फिंस्टन रोड पर स्थित गवर्नमेंट स्कूल के पहले अछूत छात्र बने।|Hindi_F|other|6.900000
processed_hi_f_books_03287.wav|कुछ जीवों के प्राक्रुतिक आवास में व्यवधान होने से उनके अस्तित्व को खतरा पैदा हो गया है।|Hindi_F|other|7.434667
processed_hi_f_education_01389.wav|उन्होंने कहा कि इस प्रकार से भवन लेकर किराया न पटाने वाले बिल्कुल भी बख्शे नहीं जाएंगे।|Hindi_F|other|7.998896
processed_hi_f_books_04673.wav|प्रत्येक प्रकरण में सफेद तथा काले भागों को विभाजित करने वाली रेखा ऊध्र्वाधर होनी चाहिए।|Hindi_F|other|7.100000
processed_hi_f_general_02943.wav|पह्लव पल्लव जाटों ने छठी सदी के मध्य से आठवीं सदी के मध्य तक दक्षिण भारत में शासन किया।|Hindi_F|other|7.157333
processed_hi_f_other_02516.wav|कई एपिसोड्स में वे रिक्शॉ व टैक्सी ड्राइवर की भूमिका में दिखे थे।|Hindi_F|other|5.184000
processed_hi_f_general_00952.wav|यह तभी संभव है जब प्रकाशन और प्रसारण सामग्री द्वंद्वों से सजी हो।|Hindi_F|other|5.440000
processed_hi_f_weather_02378.wav|यह विचार रखने वालों में फ्रांसिसी दार्शनिक रेनेदेकार्त अग्रणी था।|Hindi_F|other|6.218667
processed_hi_f_books_00395.wav|फसल कटने के बाद कोंकण और गोआ में दशावतारी नाटकों को खेला जाता है।|Hindi_F|other|6.900000
processed_hi_f_other_05012.wav|मेरे लिए इन सीन्स में असल इमोशन भरना बेहद चुनौती पूर्ण हो गया था।|Hindi_F|other|5.700000
processed_hi_f_politics_01326.wav|जब एक प्रदर्शन के दौरान शक्तिमान का पैर बुरी तरह ज़ख़्मी हो गया था।|Hindi_F|other|5.173333
processed_hi_f_other_01240.wav|अप्टॉन में मंगलवार को राजकोट में ही स्वाइन फ्लू के लक्षण दिखे थे।|Hindi_F|other|5.461333
processed_hi_f_weather_02983.wav|इसी बीच शिवाजी महाराज दूसरे दुर्गम रास्ते से गढ़ से बाहर निकल गए ।|Hindi_F|other|5.184000
processed_hi_f_books_05447.wav|पिछले अध्याय में आपने आयनिक यौगिकों के गुणधर्मों के विषय में पढ़ा।|Hindi_F|other|5.781333
processed_hi_f_general_00860.wav|विश्वंभर की हत्या हो जाती है और देवदास आगे चलकर नशेड़ी बन जाता है।|Hindi_F|other|6.144000
processed_hi_f_other_02246.wav|मेरी पहली फिल्म में ही मुझे स्ट्रोंग करेक्टर निभाने का मौका मिला।|Hindi_F|other|5.184000
processed_hi_f_books_00817.wav|शिवालिक सबसे दक्षिणी पर्वत श्रेणी है। ये सबसे नई पर्वत श्रेणी है।|Hindi_F|other|6.016000
processed_hi_f_politics_00223.wav|इसका ज्वलंत उदाहरण हाल हीमें इंग्लैंड में हुआ ब्रेक्जिट मतदान है।|Hindi_F|other|5.984000
processed_hi_f_books_02969.wav|क्या धातु और अधातु, अम्लों से भिन्न प्रकार से अभिक्रिया करते हैं।|Hindi_F|other|4.885333
processed_hi_f_general_00985.wav|सिरहाने ग्राम्शी भी मार्क्सवादी विचार और दर्शन की प्रमुख कृति है।|Hindi_F|other|5.610667
processed_hi_f_general_00765.wav|साबो ने बताया कि हंगरी में जिप्सी और उनके संगीत का खासा महत्व हैl|Hindi_F|other|5.546667
processed_hi_f_other_00600.wav|फाँसी की सजा की समाप्ति की दिशा में यह फ़ैसला एक ऐतिहासिक पहल है।|Hindi_F|other|5.500000
processed_hi_f_books_04948.wav|किसी ग्रह का पलायन वेग यह निम्नलिखित सूत्र से ज्ञात किया जाता है।|Hindi_F|other|5.397333
processed_hi_f_books_00402.wav|फलस्वरूप मराठी नाटक की पूर्वपीठिका दशावतारी नाटकों तक पहुँचती है।|Hindi_F|other|6.848000
processed_hi_f_books_04433.wav|इस क्रियाकलाप को रात्रि के समय किया जाना चाहिए। ऐसे कमरे में जाइए जहाँ प्रतिदीप्त नलिका का प्रकाश हो रहा हो।|Hindi_F|other|9.440000
processed_hi_f_education_00633.wav|इस प्रकार के आचरण को संसार के  विद्वानो और विचारकों ने गर्हित तथा मानव जीवन को नष्टभ्रष्ट करने वाला माना है।|Hindi_F|other|9.519813
processed_hi_f_books_00024.wav|यह थार का रेगिस्तान या ‘मरुस्थली’ के नाम से प्रसिद्ध है। राजस्थान का अधिकांश भाग इस रेगिस्तान से व्याप्त है। |Hindi_F|other|9.546667
processed_hi_f_education_00724.wav|बाल्की ने कहा कि प्रतिभा के अलावा कड़ी मेहनत, उनका व्यक्तित्व और उनका अभिनय कौशल एक साथ पाना काफी मुश्किल था।|Hindi_F|other|9.345667
processed_hi_f_books_00565.wav|योग्यताप्राप्त पंचों को जिला, राज्य, राष्ट्रीय और अंतर्राष्ट्रीय स्तर पर कार्य करने का अवसर प्राप्त होता है।|Hindi_F|other|7.765333
processed_hi_f_books_02966.wav|आइए देखें, धातु और अधातु अम्लों के साथ किस प्रकार व्यवहार करते हैं। सारणी में सूचीबद्ध धातुओं और अधातुओं के।|Hindi_F|other|9.152000
processed_hi_f_general_00907.wav|गैस सब्सिडी छोड़ने वालों की संख्या एक करोड़ पार करने के बाद पेट्रोलियम मंत्रालय ने महत्वपूर्ण ऐलान भी किया है।|Hindi_F|other|8.138667
processed_hi_f_books_03733.wav|क्या आप इसे खिसका पाते हैं। अब अपने किसी मित्र से कहिए कि बक्से को उसी दिशा में धकेलने में आपकी सहायता करे ।|Hindi_F|other|8.938667
processed_hi_f_health_00181.wav|विभिन्न देशों के बौद्ध भिक्षुओं ने भी हाथ में झाड़ू लेकर सड़कों को साफ किया और लोगों को स्वच्छता का संदेश दिया|Hindi_F|other|8.682667
processed_hi_f_education_00626.wav|करतला विकासखंड के ग्राम बड़मार व खरमोरा स्कूल के बच्चों के लिए बाल्को डीपीएस में परीक्षा केंद्र बनाया गया है।|Hindi_F|other|9.612687
processed_hi_f_agri_01458.wav|इन मस्जिदों की बाहरी और भीतरी दीवारों पर खजूर, अनार और ज़ैतून के पेड़ तथा अंगूर की बेल की आकृति बनी हुयी है।|Hindi_F|other|9.554646
processed_hi_f_health_01900.wav|हार्दिक का जब आमरण अनशन जारी था तभी बेंगलुरू के जिंदल नेचर केयर सेंटर में उनके इलाज के लिए बुकिंग हो चुकी थी|Hindi_F|other|9.653333
processed_hi_f_politics_04164.wav|अनुभवी शाहिद अफरीदी के ऑलराउंड प्रदर्शन से, मुल्तान सुल्तानस ने इस्लामाबाद यूनाइटेड पर धमाकेदार जीत दर्ज की।|Hindi_F|other|10.058667
processed_hi_f_agri_00635.wav|इन्द्रायण के बीजों का तेल नारियल के तेल के साथ बराबर मात्रा में लेकर बालों पर लगाने से बाल काले हो जाते हैं।|Hindi_F|other|8.544562
processed_hi_f_weather_02677.wav|हसन गंगू बहमनी राज्य का प्रथम सुल्तान बना। उसने कर्नाटक राज्य के ‘गुलबर्गा’ में अपनी राजधानी की स्थापना की ।|Hindi_F|other|9.200000
processed_hi_f_books_04945.wav|ऐसे अभियानों से नई जानकारी प्राप्त हुई है और सौर मंडल की उत्पत्ती तथा उत्क्रांती को समझने में प्रगती हुई है।|Hindi_F|other|9.300000
processed_hi_f_education_00676.wav|वीडियो कान्फ्रेंन्सिंग के जरिये किस भाषा में परीक्षा होनी चाहिए इस बारे में राज्य सरकार से पूछा नहीं गया था।|Hindi_F|other|7.731875
processed_hi_f_weather_03338.wav|मराठों द्वारा लड़े गए स्वतंत्रता युद्ध के प्रारंभ में मुगल सत्ता आक्रामक थी तो मराठों की नीति सुरक्षात्मक थी। |Hindi_F|other|9.610667
processed_hi_f_finance_00365.wav|जिसके कारण दो वर्षो तक एक अभियान चलेगा, और इन दो वर्षो की अनिश्चितता से ब्रिटेन में आने वाला निवेश थम जाएगा।|Hindi_F|other|10.007437
processed_hi_f_books_03992.wav|दिए गए पृष्ठों के युगल के लिए घर्षण इन पृष्ठों के चिकनेपन की अवस्था पर निर्भर करता है।|Hindi_F|other|7.264000
processed_hi_f_books_00286.wav|वर्तमान घटित घटनाओं को अंकित करने वाला समाचारपत्र अर्थात एक ऐतिहासिक दस्तावेज ही है  ।|Hindi_F|other|6.954667
processed_hi_f_education_00213.wav|फाल्गुन कृष्ण पक्ष की बारस को उन्होंने दीक्षा ग्रहण की तथा फाल्गुन कृष्ण पक्ष की बारस को ही उन्हें कैवल्य ज्ञान की प्राप्ति हुई ।|Hindi_F|other|10.065479
processed_hi_f_books_02120.wav|इधर जनता बढ़ रही थी और उद्‌विग्नता और अधीरता से गानयुद्ध के समय की प्रतीक्षा कर रही थी।|Hindi_F|other|8.100000
processed_hi_f_books_09058.wav|वे अकसर ऐसे चिह्नों से परिपूर्ण रहते हैं जो उनके सांस्कृतिक संदर्भ का परिणाम होते हैं।|Hindi_F|other|6.000000
processed_hi_f_politics_04091.wav|आर्थिक मंदी के दौर में जिन्सों के भाव गिरना किसानों के लिए कोढ़ में खाज साबित होता है।|Hindi_F|other|7.093333
processed_hi_f_general_00831.wav|एशियाई खेलों की पूर्व स्वर्ण पदक विजेता टेनिस खिलाड़ी मनीषा मल्होत्रा इसकी समन्वयक हैं।|Hindi_F|other|7.168000
processed_hi_f_weather_02489.wav|भारत के इतिहास में मराठी साम्राज्य के कालखंड को अत्यंत महत्त्वपूर्ण स्थान प्राप्त है ।|Hindi_F|other|6.272000
processed_hi_f_health_01873.wav|टीम के सबसे अहम खिलाड़ियों में शामिल रहे ड्वने ब्रावो चोट के कारण टीम से बाहर हो गए हैं|Hindi_F|other|7.466667
processed_hi_f_education_00852.wav|सुभारती मेडिकल कॉलेज स्टूडेंट्स की श्रीनगर मेडिकल कॉलेज में शिफ्टिंग शुरू, सब ख़ुश हैं।|Hindi_F|other|7.000000
processed_hi_f_books_02685.wav|हैजा, क्षय, चेचक तथा हैपेटाइटिस जैसी अनेक बीमारियों को वैक्सीन द्वारा रोका जा सकता है।|Hindi_F|other|7.221333
processed_hi_f_other_00756.wav|पिछले दिनों मध्यप्रदेश की आर्थिक राजधानी इंदौर में इण्डिया टीवी के रिपोर्टर पुष्पेंद्र वैद्य की पिटाई का मामला सुर्ख़ियों में रहा।|Hindi_F|other|9.248000
processed_hi_f_education_00478.wav|बोर्ड एप्लिकेशंस को छांटने के बाद अब जल्द ही परीक्षा के एडमिट कार्ड जारी करने वाला है।|Hindi_F|other|7.900000
processed_hi_f_books_01560.wav|ऐसा क्यों होता है? चुंबकत्व और चुंबकीय क्षेत्र का अध्ययन आपने पिछली कक्षा में किया है।|Hindi_F|other|6.794667
processed_hi_f_education_02450.wav|हालांकि बाद में डीएसपी मनोज जम्वाल की सख्ती के बाद हेड कांस्टेबल का मेडिकल करवाया गया।|Hindi_F|other|7.998896
processed_hi_f_general_01419.wav|साहित्यिकता और संवेदनाओं से लबरेज इस ब्लॉग में वैचारिकता एक छौंके के समान विद्यमान है।|Hindi_F|other|7.872000
processed_hi_f_books_00857.wav|ब्राज़ील एवं गुएना उच्चभूमियों को मिलाकर दक्षिण अमरीका महाद्वीप का यह गर्भमाना जाता है।|Hindi_F|other|6.965333
processed_hi_f_books_08806.wav|हमें इनके बारे में कैसे जानकारी मिलती है और हमें क्यों लगता है कि वे महत्त्वपूर्ण हैं।|Hindi_F|other|6.900000
processed_hi_f_education_01853.wav|परीक्षा की भुजाओं में कैद या अभिभावकों के दबाव के अंगार पर भविष्य का शृंगार कैसे होगा।|Hindi_F|other|7.800000
processed_hi_f_other_01284.wav|अदभुत और विलक्षण  इस बच्चे के मातापिता का कहना है कि डॉक्टरों ने उसे नया जीवन दिया है।|Hindi_F|other|6.378667
processed_hi_f_weather_03291.wav|मराठों की दृष्टि से यह निर्णायक स्थिति थी ।|Hindi_F|other|3.541333
processed_hi_f_books_05183.wav|ये दृश्यता को घटा देते हैं। साँस लेने पर ये शरीर के भीतर पहुँचकर रोग उत्पन्न करते हैं।|Hindi_F|other|7.914667
processed_hi_f_books_02586.wav|इस सारणी की पूर्ति करने के पश्चात् आपने देखा होगा कि पौधों की तरह ही जंतु भी हमें विभिन्न प्रकार के खाद्य पदार्थ प्रदान करते हैं।|Hindi_F|other|9.386667
processed_hi_f_agri_01825.wav|यहां शहर के पार्कों में भी छोटी दूब या घास के बीच सुंदर पीलेपीले फूल उगे हुए होते हैं।|Hindi_F|other|7.987292
processed_hi_f_weather_02450.wav|इस आधुनिक अवधारणा से यह ग्रंथ मेल रखता है ।|Hindi_F|other|3.808000
processed_hi_f_books_00292.wav|इंग्लैंड में युद्धों अथवा महत्त्वपूर्ण घटनाओं के पर्चे बीच-बीच में वितरित किए जाते थे।|Hindi_F|other|6.700000
processed_hi_f_books_05089.wav|इसे शूटिंग स्टार-या टूटता तारा कहते हैं यद्यपि यह तारा नहीं है। इन्हें उल्का कहते हैं।|Hindi_F|other|8.192000
processed_hi_f_health_00598.wav|जावेद के परिवार में उर्दु का अलग ही महत्व है उनके खून में ही शायरी और उर्दु बसा हुआ है|Hindi_F|other|7.072000
processed_hi_f_weather_02782.wav|इस्लाम में सूफी संप्रदाय एक पंथ है । सूफी संतों की यह श्रद्धा थी कि ईश्वर प्रेममय है ।|Hindi_F|other|7.776000
processed_hi_f_books_03433.wav|यह मात्र एक एवं बड़ी हो सकती है, जैसे कि प्याज की झिल्ली की कोशिका में दिखाई देती हैं।|Hindi_F|other|7.712000
processed_hi_f_education_01698.wav|गौरमतलब है कि मिराज एक फाइटर ट्रेनर जेट है जो हादसे  के वक़्त एक प्रशिक्षण उड़ान पर था।|Hindi_F|other|7.894417
processed_hi_f_finance_01481.wav|उसने म्यान से तलवार खींच ली और पलट कर देखा।|Hindi_F|other|4.117333
processed_hi_f_finance_01280.wav|आप सीधें साप्ताहिक, पाक्षिक, मासिक या वार्षिक कॉन्ट्रैक्ट बेस पर उनसे पैसे ले सकते हो।|Hindi_F|other|8.200000
processed_hi_f_agri_01338.wav|हॉलीवुड अभिनेत्री जेसिका अल्बा हर रात अपने बालों में जैतून या नारियल का तेल लगाती हैं।|Hindi_F|other|7.360354
processed_hi_f_finance_01477.wav|कई ईकॉमर्स कंपनियां मिंत्रा, ओएलएक्स, क्विकर और ओला कैब उन कंपनियों में शुमार हैं जिन्होंने अपने मोबाइल ऐप्लीकेशन पेश कर दिए हैं।|Hindi_F|other|10.037333
processed_hi_f_politics_00623.wav|बेरोजगारी, महँगाई और शहरी मतदाताओं की दूसरी दिक्क़तों को ठीक करने में बीजेपी नाकाम रही।|Hindi_F|other|8.693333
processed_hi_f_agri_02243.wav|यह शरीर के वजन को भी कम करता हैं क्योंकि इसमें एंटी फंगल और एंटी बैक्टीरियल जैसे कई चिकित्सिय गुण होते हैं।|Hindi_F|other|8.500000
processed_hi_f_health_00069.wav|हाल ही में स्पॉटबॉय को दिए गए इंटरव्यू में एक्ट्रेस शिल्पा शिंदे ने अपनी निजी जिंदगी के कई बड़े राज खोलें है|Hindi_F|other|8.714667
processed_hi_f_weather_00547.wav|इस कार्यक्रम में शहर के बुद्धिजीवी, सीए, लेखाकार, वकील, प्रोफेसर समेत कई क्षेत्रों के वरिष्ठों ने भाग लिया।|Hindi_F|other|9.205333
processed_hi_f_education_00441.wav|मुंबई के रहने वाले कौशल प्रकाश ने एक ऐसा एप लॉन्च किया है, जिसकी मदद से आपको किराए पर बायफ्रेंड मिल जाएंगे।|Hindi_F|other|9.357271
processed_hi_f_education_02704.wav|ठीक उसी प्रकार से अगले कोने से भी एक तिरछी लाइन को लैश लाइन से मिला दें और अपनी आंखों को बैटविंग्ड शेप दें।|Hindi_F|other|9.900000
processed_hi_f_books_03468.wav|इसे स्मरण करने का प्रयास कीजिए। आपको याद होगा कि लैंगिक जनन करने वाले पौधों में नर और मादा जननंग  होते हैं।|Hindi_F|other|9.738667
processed_hi_f_finance_00225.wav|इस मुद्रा को करने के लिए सबसे पहले अपने दोनों हाथों के अंगूठों को शेष उंगलियों के बीच दबाकर मुट्ठी बना लें।|Hindi_F|other|8.939312
processed_hi_f_general_01653.wav|राजस्थानी नृत्य ने वहां की लोक सस्कृंति से अवगत करवाया, जिसे देख दर्शक भी अपने आप को झूमने से नहीं रोक सके।|Hindi_F|other|10.154667
processed_hi_f_books_05709.wav|अपनी चर्चा की शुरुआत सबसे पहले सजीवों में मिलने वाले सर्वाधिक रुचिकर अणु डीएनए की संरचना के अध्ययन से करें।|Hindi_F|other|9.400000
processed_hi_f_general_02966.wav|वैदिक साहित्य तथा ऋषि दयानन्द के साहित्य को पढ़कर मनुष्य के जीवन की सभी गुत्थियों को सुलझाना सरल हो जाता है।|Hindi_F|other|9.760000
processed_hi_f_books_08372.wav|जैसाकि हम देखेंगे कि ये स्त्रोत एक क्रियात्मक और विविध दृश्य योजना को समझने की अंतर्दृष्टि प्रदान करते हैं।|Hindi_F|other|8.757333
processed_hi_f_books_04968.wav|भारत ने अंतरिक्ष विज्ञान और विज्ञान में की हुई प्रगति का राष्ट्रीय और सामाजिक विकास में बहुत बड़ा योगदान है।|Hindi_F|other|8.480000
processed_hi_f_books_07570.wav|उनके प्रकाश संश्लेषी मार्ग भी विशेष प्रकार के होते हैं जिसके कारण वे अपने रंध्र दिन के समय बंद रख सकते हैं।|Hindi_F|other|9.194667
processed_hi_f_other_02004.wav|कार्तिक बीसीसीआई की अनुमति के  बग़ैर बॉलीवुड स्टार शाहरुख खान की टीम त्रिन्बागो नाइट राइडर्स में शामिल हुए।|Hindi_F|other|8.704000
processed_hi_f_books_01037.wav|उपजाऊ ज़मीन, मैदानी प्रदेश, पानी की उपलब्धता के कारण अनेक शताब्दियों से इन भागों में मानवीय अधिवास  बसे हैं।|Hindi_F|other|9.685333
processed_hi_f_agri_00614.wav|नए नियमों के अनुसार, क़त्ल के लिए पशु बाज़ार में पशुओं की ख़रीद बिक्री पर प्रतिबंध लगाने का नियम बनाया गया है।|Hindi_F|other|8.927708
processed_hi_f_health_02867.wav|रोमानियन ब्यूटी लूलिया वेन्टोर दोबारा उनकी जिंदगी में आ गई हैं और इस वक्त वो उनके फॉर्महाउस में ठहरी हुई है|Hindi_F|other|8.832000
processed_hi_f_health_02511.wav|बैरागढ़ के मर्चेंट नैवी में कैप्टन धर्मेंद्र पारवानी की मौत होने पर उन्होंने शव भोपाल लाने में भरसक कोशिश की|Hindi_F|other|9.546667
processed_hi_f_general_00437.wav|इन खूबसूरत रस्मों को गुजराती रीति रिवाज से निभाया गया और रस्मों के साथसाथ लाइव फोक संगीत भी गाया जा रहा था।|Hindi_F|other|9.834667
processed_hi_f_books_00827.wav|उत्तर भारतीय मैदान के पश्चिम भाग में रेगिस्तान है। यह थार का रेगिस्तान या ‘मरुस्थली’ के नाम से प्रसिद्ध है।|Hindi_F|other|9.002667
processed_hi_f_politics_02480.wav|।तिरुमला तिरुपति देवस्थानम के कार्यकारी अधिकारी अशोक कुमार सिंघल ने पद्मावती गेस्ट हाउस में उनकी अगवानी की।|Hindi_F|other|9.536000
processed_hi_f_weather_01817.wav|छिंदवाड़ा का अपना गढ़ बचाने के साथ ही बेटे को जिताने के लिए भरी गर्मी में कमलनाथ को जमकर पसीना बहाना ही होगा।|Hindi_F|other|10.037333
processed_hi_f_general_01835.wav|मसलन व्हाट्सऐप पर आपको कोई मैसेज भेजता है कि जण गण मण को सर्वश्रेष्ठ राष्ट्रगान का यूनेस्को अवॉर्ड मिला है।|Hindi_F|other|9.216000
processed_hi_f_general_00673.wav|यहाँ अधिकतर बलती भाषा बोली जाती है जो लद्दाख़ी भाषा के क़रीब है और अक्सर तिब्बती भाषा की उपभाषा समझी जाती है।|Hindi_F|other|9.578667
processed_hi_f_general_02802.wav|हर बार नॉनसिविल सर्वेंट को खेल विभाग का निदेशक नियुक्त किये जाने पर प्रशासनिक आपत्तियां उठायी जाती रही हैं।|Hindi_F|other|10.144000
processed_hi_f_health_02054.wav|हालाँकि कृष्ण की मौत जारा नाम के एक शिकारी के हाथों हुई थी, जिसने कृष्ण को हिरण समझकर पैरों में बाण मारा था|Hindi_F|other|9.770667
processed_hi_f_weather_00431.wav|राष्ट्रपति ने कहा, हमारे देश के नवान्वेषण वातावरण के प्रोत्साहन में इन्फोसिस पुरस्कार अत्यंत लाभप्रद होंगे।|Hindi_F|other|8.949333
processed_hi_f_finance_01386.wav|उन्होंने देखा कि राजा सचमुच हर दिन एक लाख स्वर्ण मुद्राएँ जब तक दान नहीं कर लेता अन्नजल ग्रहण नहीं करता है।|Hindi_F|other|10.000000
processed_hi_f_weather_01316.wav|बेंगलुरु के लिए ट्रंप कार्ड क्रिस गेल का जबरदस्त फार्म है जो तूफान की तरह विरोधी गेंदबाजी को बहा ले गया है।|Hindi_F|other|8.682667
processed_hi_f_books_08392.wav|अधिकाशंतः देवी की आराधना पद्धति को तांत्रिक नाम से जाना जाता है।|Hindi_F|other|6.700000
processed_hi_f_other_01902.wav|इसके बाद  अर्थुरो विडाल ने मेसी के पास पर टीम का दूसरा गोल किया।|Hindi_F|other|5.845333
processed_hi_f_finance_01509.wav|श्वेत वस्तुओं का दान करना भी आपके लिये लाभकारी रहने के आसार हैं।|Hindi_F|other|4.896000
processed_hi_f_books_05277.wav|स्तनधारियों के मल में उपस्थित जीवाणु जल की गुणवत्ता के सूचक हैं।|Hindi_F|other|5.536000
processed_hi_f_education_01993.wav|इसी प्रकार शंकर के अनुयायी जगत को मिथ्या बताकर निष्क्रिय हो गये।|Hindi_F|other|5.800000
processed_hi_f_weather_02927.wav|उन्होंने लोगों के मन में विश्वास और अपनापन की भावना निर्माण की ।|Hindi_F|other|4.768000
processed_hi_f_politics_00039.wav|मैंने चैम्पियंस लीग में अच्छा प्रदर्शन किया था, मैं आत्मविश्वास से भरा हुआ हूं और श्रृंखला में अच्छा प्रदर्शन करने को बेताब हूं।|Hindi_F|other|10.154667
processed_hi_f_politics_01098.wav|याद रखिए कि आपको आने वाला कल सिर्फ़ मूर्खों के कैलेंडर पर मिलेगा।|Hindi_F|other|5.557333
processed_hi_f_health_00771.wav|मरियप्पन थंगावेलु की जिंदगी पर बनी ये फिल्म तमिल भाषा में बनी है|Hindi_F|other|4.789333
processed_hi_f_education_00667.wav|विरासती ज्ञान और नए नजरिये का संकल्प लिए स्वप्नों को सजाना होगा।|Hindi_F|other|5.734958
processed_hi_f_politics_02703.wav|इस रेप कांड के विरोध में लेफ्ट पार्टियों ने आज बिहार बंद बुलाया।|Hindi_F|other|5.184000
processed_hi_f_finance_01141.wav|इसमें कमाए गए पैसों से आपको ओला सेलेक्टर एक्सोस कूपन दिए जाएंगे।|Hindi_F|other|6.954000
processed_hi_f_agri_02144.wav|अश्वमेद यज्ञ से प्राप्त पुण्य कई जन्मों तक फल देने वाला होता है।|Hindi_F|other|5.851063
processed_hi_f_books_06959.wav|आज हम ऐंटीबॉयोटिकों से रहित संसार की कल्पना ही नहीं कर सकते हैं।|Hindi_F|other|5.400000
processed_hi_f_agri_00512.wav|फाल्गुन मास तक इसका वृक्ष फलता फूलता है और वैशाख तक फल पकते हैं।|Hindi_F|other|6.385104
processed_hi_f_other_04656.wav|अपने अतीत को लेकर रोना और उन ज़ख़्मों को सहने का कोई मतलब नहीं है।|Hindi_F|other|4.900000
processed_hi_f_weather_00852.wav|विश्व युद्ध से सम्पूर्ण विश्व में अशांति का वातावरण फैला हुआ था।|Hindi_F|other|5.066667
processed_hi_f_general_02795.wav|कांग्र्रेस इसे भी हार के आधार के रूप में हाईकमान के सामने रखेगी।|Hindi_F|other|6.000000
processed_hi_f_other_00241.wav|रेलों के साथ ही इस ठंड में रोडवेज बसों का सफर भी ठंडा पड़ गया है।|Hindi_F|other|5.994667
processed_hi_f_politics_04152.wav|नहीं तो इतिहास में तो राजाओं को राजधानी बनाने का बड़ा शौक रहा है।|Hindi_F|other|6.133333
processed_hi_f_finance_00628.wav|यह इस तथ्य का उदाहरण है कि हम मल्टीटॉस्किंग किस तरह कर सकते हैं।|Hindi_F|other|6.524438
processed_hi_f_general_02462.wav|धन्नो की प्रस्तुति में मणिपुरी नृत्य के लोकतत्व खासतौर पर दिखीं।|Hindi_F|other|6.261333
processed_hi_f_agri_00942.wav|गन्ना छिलाई मजदूर न मिलने से गन्ना उत्पादक किसान काफी चितिंत है।|Hindi_F|other|5.900000
processed_hi_f_general_00969.wav|अब इस देश की राजधानी मिन्सक में इंटरनेट कनेक्टिविटी सबसे तेज है।|Hindi_F|other|5.600000
processed_hi_f_general_00941.wav|तब उन्होंने उन्हें एक शिक्षा दी जो युग के ख्रीस्तीयों के लिए है।|Hindi_F|other|6.400000
processed_hi_f_general_02940.wav|इन कला जत्थों ने गांवगांव जाकर न केवल साक्षरता की अलख जगाई, बल्कि इसे एक सामाजिक एवं सांस्कृतिक आंदोलन का स्वरूप भी प्रदान किया।|Hindi_F|other|9.888000
processed_hi_f_politics_01100.wav|जादूगर शंकर सम्राट के जादुई करिश्मों ने भीड़ को प्रभावित करने में भी जादुई असर दिखाया।|Hindi_F|other|6.700000
processed_hi_f_books_05928.wav|यद्यपि ऐसे परिवर्तन का उल्लेख वाचन प्राधार निवेशन या विलोपन के रूप में किया जाता हैं।|Hindi_F|other|6.900000
processed_hi_f_education_02169.wav|म्यूजिकल चेयर में परीक्षा वर्मा, अस्मिता ठाकुर और ओन्यवा मोक्टा को सम्मानित किया गया।|Hindi_F|other|7.882792
processed_hi_f_finance_00911.wav|अपने इस नए करार के जरिए हम हाइब्रिड टेक्नालॉजी के विस्तृत उपयोग का इंतजार कर रहे हैं।|Hindi_F|other|8.161437
processed_hi_f_finance_01149.wav|उस मित्र ने बता दिया कि बैंक में पैसा नहीं है, लेकिन पुष्पेन्द्र ने चेक जमा करा दिया।|Hindi_F|other|6.686979
processed_hi_f_general_00771.wav|अंतर्राष्ट्रीय स्तर की कलाकार सुकृति शर्मा ने अपने नृत्य के माध्यम से गणेश स्तुति की।|Hindi_F|other|6.602667
processed_hi_f_books_04667.wav|एक बड़ी गेंद अथवा घड़ा लीजिए। इसके आधे भाग को सफेद तथा आधे भाग को काले पेंट से पोतिए।|Hindi_F|other|7.712000
processed_hi_f_education_02542.wav|फिल्म में आलिया भट्ट और मसान से डेब्यु करने वाले एक्टर विक्की कौशल लीड रोल में होंगे।|Hindi_F|other|7.000000
processed_hi_f_general_00753.wav|इसके बाद से न केवल अत्यधिक स्फुर्ति मिली है बल्कि उनके खेल का स्तर भी और ऊँचा हुआ है।|Hindi_F|other|7.690667
processed_hi_f_education_01330.wav|एक किशोर के रूप में फेल्प्स ने लगातार छह साल तक एक दिन के लिए भी प्रशिक्षण नहीं छोड़ा।|Hindi_F|other|7.337125
processed_hi_f_books_06417.wav|शारीरिक रोध - हमारे शरीर पर त्वचा मुख्य रोध है जो सूक्ष्मजीवों के प्रवेश को रोकता है।|Hindi_F|other|6.944000
processed_hi_f_education_02199.wav|शार्दुल ने अपने बल्लेबाजी कौशल का परिचय दिया तथा मलिंगा और कुमारा दोनों पर छक्के जड़े।|Hindi_F|other|7.325521
processed_hi_f_finance_00798.wav|इतने कम पैसे में सोसायटियों के खर्चे उठाना व मुलाजिमों की तन्ख्वाह देना संभव नहीं है।|Hindi_F|other|7.400000
processed_hi_f_weather_02726.wav|दुर्गादास के इस विरोध को समाप्त करने के लिए औरंगजेब ने राजपुत्र अकबर को मारवाड़ भेजा ।|Hindi_F|other|6.677333
processed_hi_f_other_01728.wav| मोदी गुजरात में संघ परिवार के सबसे उच्छृंखल सदस्यों को काबू में रखने में सफल रहे हैं।|Hindi_F|other|7.648000
processed_hi_f_books_02462.wav|आप पिछली कक्षाओं में पढ़ चुके हैं कि मिट्टी में खनिज, जल, वायु तथा कुछ सजीव होते हैं।|Hindi_F|other|7.306667
processed_hi_f_books_03852.wav|स्मरण कीजिए कि यदि साइकिल की ट्यूब में पंक्चर हो तो इसके अंदर की हवा का क्या होता है।|Hindi_F|other|6.600000
processed_hi_f_health_00554.wav|भैंसों को इस तरह से ठूंस ठूंसकर भरा गया था कि इनमें से दो की तो दम घुटने से मौत हो गई|Hindi_F|other|8.300000
processed_hi_f_books_04145.wav|प्रसिद्ध भारतीय संगीतज्ञों तथा उनके द्वारा बजाए जाने वाले वाद्ययंत्रों की सूची बनाइए।|Hindi_F|other|6.720000
processed_hi_f_weather_02484.wav|उनके द्वारा किए गए लेखन पर अंग्रेजों की उपनिवेशवादी नीतियों का प्रभाव दिखाई देता है ।|Hindi_F|other|7.900000
processed_hi_f_weather_01798.wav|उन्होंने बताया कि सूखे की स्थिति से निपटने के लिए वाटरशेड मैनेजमेण्ट किया जा सकता है।|Hindi_F|other|6.549333
processed_hi_f_books_03944.wav|कुछ मिनट तक अपनी हथेलियों को तेज़ी से एक दूसरे के साथ रगड़िए । आप क्या अनुभव करते हैं।|Hindi_F|other|6.858667
processed_hi_f_general_01966.wav| लोकोत्सवों में फागनृत्य राई, दिबारी या मौनिया नृत्य और लाँगुरिया नृत्य प्रचलन में थे।|Hindi_F|other|8.160000
processed_hi_f_education_01295.wav|वोज्नियाकी  के साथ हुए खिताबी मुकाबले के दौरान ओसाका को मेडिकल ट्रीटमेंट भी दिया गया।|Hindi_F|other|6.617312
processed_hi_f_other_02452.wav|श्रीनगर के बटमालू इलाके में रविवार सुबह सुरक्षाबलों और आतंकियों के बीच मुठभेड़ हुई थी।|Hindi_F|other|7.733333
processed_hi_f_finance_02152.wav|अगर आप सही लोगों से संपर्क और लेनदेन करेंगे, तो आप अपने करियर में तरक़्क़ी कर सकते हैं।|Hindi_F|other|6.500000
processed_hi_f_health_00752.wav|लेकिन आज भी उनकी मौत का राज अनसुलझा है, कि उस प्लैन क्रैश में उनकी मौत हुई थी या नहीं|Hindi_F|other|7.872000
processed_hi_f_general_00894.wav|जिसमें भगवान श्रीराधाकृष्ण की निभृत निकुंज लीलाओं का गायन और साधना प्रमुख मानी गई है।|Hindi_F|other|7.232000
processed_hi_f_finance_02004.wav|रिजर्व बैंक ने भी इस तरह की क्रिप्टाकरेंसी आभासी मुद्रा को लेकर जनता को आगाह किया है।|Hindi_F|other|7.466667
processed_hi_f_education_01439.wav|अनुभूति ने दो बार इसरो ज्वांइन करने के लिये परीक्षा दी और दूसरी बार उसे कामयाबी मिली।|Hindi_F|other|7.900000
processed_hi_f_agri_01339.wav|कजाकिस्तान में इसे सोम्सा कहा जाता है, जिसमें मीट और कद्दू मिश्रित मसाला भरा रहता है।|Hindi_F|other|7.100000
processed_hi_f_health_00270.wav|इस गेंद पर एल्गर असहज दिखे और हेल्मेट पहनने के बावजूद एल्गर के माथे पर कुछ चोट पहुंची|Hindi_F|other|7.776000
processed_hi_f_general_00125.wav|ज्योतिर्लिंगों में अंतिम है घृष्णेश्वर ज्योतिर्लिंग, मान्यता है कि इसके दर्शन से सुखों में वृद्धि होती है।|Hindi_F|other|9.952000
processed_hi_f_books_04796.wav|हाइड्रोजन का स्थान ग्रहण करनेवाले क्रियात्मक समूह इस संयोजकता की सहायता से कार्बन श्रृंखला से जुड़ जाते है।|Hindi_F|other|8.640000
processed_hi_f_education_00349.wav|प्रशिक्षण के लिए इसरो ने रूस के अंतरिक्ष एजेंसी ग्लावकॉस्मोस के साथ पिछले साल जुलाई को एक समझौता किया था ।|Hindi_F|other|8.161437
processed_hi_f_books_00556.wav|कोश, समाचारपत्र अथवा अन्य स्थानों पर ‘खेलकूद’ विषय पर लिखते समय खेलों के इतिहास की जानकारी होना आवश्यक है।|Hindi_F|other|9.568000
processed_hi_f_other_00681.wav|उधर, नैशनल सिक्युरिटी एजेंसी एनएसए के पूर्व कॉन्ट्रैक्टर स्नोडेन शुक्रवार को भी मॉस्को एयरपोर्ट पर ही रहे।|Hindi_F|other|8.554667
processed_hi_f_weather_02648.wav|कालांतर में मध्य एशिया के तुर्की, अफगानी और मुगल भारत में आए और उन्होंने भारत में अपनी सत्ता स्थापित की  ।|Hindi_F|other|8.800000
processed_hi_f_other_01580.wav|रामबिलास शर्मा ने कहा कि हरियाणवी व साहीवाल नस्लों की गायों को बढ़ावा देने के लिए प्रदेश सरकार प्रयासरत है।|Hindi_F|other|9.365333
processed_hi_f_politics_04098.wav|महाराष्ट्र के उप मुख्यमंत्री छगन भुजबल और भाजपा के भी सलमान को आड़े हाथों लेते हुए तीखी प्रतिक्रिया दी है।|Hindi_F|other|9.900000
processed_hi_f_politics_01192.wav|इस दौरान जिला भाजपा के नेताओं व कार्यकर्ताओं ने मुख्यमंत्री प्रों धूमल की दीर्घायु व सफलता की कामना भी की।|Hindi_F|other|9.930667
processed_hi_f_weather_01159.wav|कपूर वातावरण से नकारात्मक उर्जा को हटाकर सकारात्मक उर्जा को प्रवाहित करता है, जिससे वातावरण शुद्ध होता है।|Hindi_F|other|8.533333
processed_hi_f_health_00880.wav|बॉलीवुड अभिनेता इमरान हाशमी का कहना है कि ऋषि कपूर रियल जिंदगी में गुस्सैल नहीं बल्कि बेहद स्वीट इंसान हैं|Hindi_F|other|8.949333
processed_hi_f_general_00109.wav|जानेल मोने को भी उनके ग्रैमी नामांकित एल्बम डर्टी कम्प्यूटर के लिए उत्कृष्ट संगीत कलाकार का पुरस्कार मिला।|Hindi_F|other|10.100000
processed_hi_f_general_00129.wav|भारत को पेनल्टी स्ट्रोक, पेनल्टी कॉर्नर में गोल नहीं हो पाया लेकिन रेफरी ने पेनल्टी स्ट्रोक का इशारा किया।|Hindi_F|other|9.536000
processed_hi_f_books_03606.wav|किशोरावस्था में स्वेद एवं तैलग्रंथियों का स्राव बढ़ जाता है। इन ग्रंथियों की अधिक क्रियाशीलता के कारण कुछ।|Hindi_F|other|10.100000
processed_hi_f_books_00446.wav|व्यक्ति अथवा समूह द्वारा ललित कला को जहाँ प्रस्तुत किया जाता है; उस स्थान को रंगमंच अथवा रंगभूमि कहते हैं।|Hindi_F|other|8.480000
processed_hi_f_other_05256.wav|कंपनी ने इस योजना का प्रचार करने के लिए इंटरनेट, सोशल मीडिया, पैम्फ्लेट्स और प्रेरकों का इस्तेमाल किया था।|Hindi_F|other|8.000000
processed_hi_f_general_00258.wav|इसके बाद भारतीय एथलीट स्वप्ना बर्मन ने महिलाओं की हेप्टाथलान स्पर्धा में भारत की झोली में स्वर्ण पदक डाला।|Hindi_F|other|9.000000
processed_hi_f_other_02228.wav|इस अवसर पर उन्होंने टूर्नामैंट की विजेता टीम एवीएन एम्रो तथा उपविजेता मारुति लिमिटेड  को पुरस्कृत भी किया।|Hindi_F|other|8.970667
processed_hi_f_politics_01225.wav|उत्तर प्रदेश के पूर्व मुख्यमंत्री अखिलेश यादव का 'आजतक' ने अब तक का सबसे अनूठा और अद्भूत इंटरव्यू किया है।|Hindi_F|other|8.900000
processed_hi_f_books_03713.wav|क्या आपने कभी सोचा है कि गतिशील वस्तु धीमी या तेज़ कैसे हो जाती है, अथवा अपनी गति की दिशा कैसे बदल लेती है।|Hindi_F|other|9.312000
processed_hi_f_finance_01799.wav|उन्होंने कहा कि अन्नदान सर्वश्रेष्ठ दान है, इससे बढ़कर विद्यादान है तथा सत्संग का दान भी सबसे बड़ा दान है।|Hindi_F|other|9.400000
processed_hi_f_books_05978.wav|लैक प्रचालेक धनात्मक नियमन के नियंत्रण में भी होता है, लेकिन इस स्तर पर इसके बारे में चर्चा नहीं कि जाएगी।|Hindi_F|other|8.576000
processed_hi_f_books_02760.wav|मिट्टी में उपस्थित जीवाणु व नीले-हरे शैवाल वायुमण्डलीय नाइट्रोजन का स्थिरीकरण करके नाइट्रोजन यौगिकों में परिवर्तित कर देते हैं।|Hindi_F|other|9.898667
processed_hi_f_general_00633.wav|मास्को रूस के राष्ट्रपति व्लादीमिर पुतिन सेलफोन का इस्तेमाल करने के बजाय इंटरनेट और अन्य स्त्रोतों से सूचनाएं प्राप्त करते हैं।|Hindi_F|other|9.994667
processed_hi_f_books_04231.wav|एक ढक्कन के आसुत जल में कुछ बूंदें नींबू के रस या तनु हाइड्रोक्लोरिक अम्ल की मिलाइए।|Hindi_F|other|7.800000
processed_hi_f_other_02580.wav|यादव ने कहा कि होलिका दहन के दिन रंगों की होली होती है जिसे दुल्हैड़ी भी कहा जाता है।|Hindi_F|other|7.488000
processed_hi_f_books_02087.wav|प्रतिहिंसा की छुरी हाथ आई तो गुरु ने प्रतिज्ञा लेकर कुंद कर दी।|Hindi_F|other|5.700000
processed_hi_f_books_00841.wav|पूर्वी तट बंगाल की खाड़ी से सटा है। यह तट नदियों के निक्षेपण कार्य से निर्मित हुआ है।|Hindi_F|other|7.400000
processed_hi_f_books_05825.wav|पूर्ववर्त्ती चर्चाओं से तत्काल एक प्रश्न उठता है कि प्रथम आनुवंशिक पदार्थ कौन सा है।|Hindi_F|other|6.720000
processed_hi_f_general_01347.wav|एक तरह से सानिया का असली इम्तहान बीजिंग में होगा, क्योंकि वो पहली बार ओलंपिक खेलों में हिस्सा ले रही हैं।|Hindi_F|other|8.288000
processed_hi_f_books_00634.wav|भारत में कुछ ऐसे महत्त्वपूर्ण स्थान हैं जिनको पूरे विश्व में गौरवान्वित किया गया है।|Hindi_F|other|6.976000
processed_hi_f_books_02125.wav|अकबर ने घंटी बजाई और तानसेन ने कुछ सवाल संगीतविद्या के संबंध में बैजू बावरा से पूछे।|Hindi_F|other|7.000000
processed_hi_f_agri_00389.wav|सोयाबीन के तेल का इस्तेमाल फास्ट फूड को पकाने में किया जाता है।|Hindi_F|other|5.340208
processed_hi_f_finance_00536.wav|इंद्रा के इस्तीफे के तुरंत बाद ही पेप्सिको के स्टॉक की कीमत में भारी गिरावट देखी गई।|Hindi_F|other|6.652146
processed_hi_f_politics_04183.wav|अलबत्त्ता नाम परिवर्तन का खामियाजा इतिहास को भुगतना पड़ रहा है।|Hindi_F|other|5.500000
processed_hi_f_education_00686.wav|मध्यप्रदेश् में संविदा शिक्षकों एवं अध्यापकों की हड़ताल के चलते परीक्षा प्रबंधन पूरी तरह से लचर हो गया है।|Hindi_F|other|8.800000
processed_hi_f_general_00994.wav|डिस्क्लेमर ,न्यूज़ हिंदी रिलायंस इंडस्ट्रीज की कंपनी नेटवर्क मीडिया एंड इन्वेस्टमेंट लिमिटेड का हिस्सा है।|Hindi_F|other|7.509333
processed_hi_f_education_02614.wav|कुछ मेडिकल जांच भी की गई हैं जिनकी रिपोर्ट शुक्रवार  सुबह आएगी।|Hindi_F|other|5.189292
processed_hi_f_books_02163.wav|हमारे भूमंडल में हवा और पानी बुरी तरह प्रदूषित हुए हैं। यहाँतक कि मिट्टी भी आज प्रदूषण से अछूती नहीं रही।|Hindi_F|other|8.200000
processed_hi_f_politics_04200.wav|ये इसी का नतीजा है कि विभागों ने अभी तक गढ्डे खोदे जाने की सूची उपलब्ध नहीं कराई है।|Hindi_F|other|6.944000
processed_hi_f_health_02039.wav|यह न केवल दुर्भाग्यपूर्ण है बल्कि हमारे धर्म, जीवन मूल्यों, सभ्यता,संस्कृति, मान मर्यादाओं पर गहरी चोट है|Hindi_F|other|8.576000
processed_hi_f_books_02911.wav|आपने देखा कि लोहे की कील और ऐलुमिनियम के तार को पीटने पर उनका आकार परिवर्तित हो गया।|Hindi_F|other|7.808000
processed_hi_f_general_02185.wav|सरकार अफवाह, भड़काऊ और भ्रामक खबरों को फैलने से रोकने के लिए इंटरनेट शटडाउन करती है।|Hindi_F|other|8.010667
processed_hi_f_general_01209.wav|क्रिकेट की भाषा में इसे ऑब्स्ट्रक्टिंग द फील्ड आउट कहा जाता है।|Hindi_F|other|4.789333
processed_hi_f_education_02333.wav|स्कंद पुराण के अनुसार इस कालखंड में साधना करना अनेक प्रकार के भयो से मुक्त कराता है।|Hindi_F|other|7.400000
processed_hi_f_finance_02220.wav|हालांकि, यह छूट केवल व्यक्तिगत है इसका फायदा हिंदु अविभाजित परिवार को नहीं मिलता है।|Hindi_F|other|7.616000
processed_hi_f_weather_02083.wav|पहाड़ी क्षेत्रों में छोटी बसें चलाई जाएं व वोल्वो बसों को चौड़ी सड़कों पर चलाया जाए।|Hindi_F|other|7.637333
processed_hi_f_weather_01563.wav|अरूणाचल प्रदेश के इलाक़े में हिमालय की भौगोलिक बनावट असाधारण है।|Hindi_F|other|5.461333
processed_hi_f_agri_01661.wav|गुलाब जल तनाव से भरी और थकी आंखों के लिए एक नैचरल रिलैक्सिंग प्रोसेस का काम करता है।|Hindi_F|other|7.290687
processed_hi_f_other_01636.wav|सोमवार को तीन दिन के  दौरे पर फ्रांस पहुंचे रक्षामंत्री राजनाथ सिंह मंगलवार को पेरिस से मेरिग्नैक पहुंचे।|Hindi_F|other|9.002667
processed_hi_f_books_08214.wav|उसने यह भी ध्यान दिया कि उपमहाद्वीप व्यापार तथा वाणिज्य के अंतर एशियाइ तंत्रों से भली-भाँति जुड़ा हुआ था।|Hindi_F|other|10.186667
processed_hi_f_books_05938.wav|स्थानांतरण या रूपांतरण वह प्रक्रिया है जिसमें अमीनो अम्लों के बहुलकन से पॉलीपेप्टाइड का निर्माण होता है ।|Hindi_F|other|8.970667
processed_hi_f_finance_00862.wav|दान में मिले पैसे से उन्होंने अपने क्रांतिकारी संगठन के लिए मैनहट्टन में दफ्तर खोला।|Hindi_F|other|6.698583
processed_hi_f_books_05807.wav|क्या आप डीएनए व आरएनए के बीच दो रासायनिक अंतरों को बता सकते हो।|Hindi_F|other|5.653333
processed_hi_f_education_00124.wav|ऑनलाइन सुविधा से जुड़ने वाला जिला कुल्लू का पहला शिक्षण संस्थान सुल्तान गर्ल्ज स्कूल अब ऑनलाइन हो गया है ।|Hindi_F|other|9.484979
processed_hi_f_health_00272.wav|उन्होंने मांग की है कि पंजाब सरकार जोगिंदर सिंह का किसी बढिय़ा अस्पातल में इलाज करवाए|Hindi_F|other|6.954667
processed_hi_f_books_00845.wav|इन नदियों के मुहाने के पास त्रिभुज प्रदेशों का निर्माण होता है।|Hindi_F|other|4.700000
processed_hi_f_weather_00279.wav|अब मैं अपने फ्लैट में असली घी के दीप जलाता हूं और पूरा वातावरण बहुत शुद्ध हो गया है।|Hindi_F|other|7.349333
processed_hi_f_agri_00486.wav|जो लोग अधिक तनाव में रहते हैं उनके लिए च्यवनप्राश का सेवन करना लाभदायक माना जाता है।|Hindi_F|other|7.639000
processed_hi_f_weather_03394.wav|बाजीराव ने अपने भाई चिमाजी अप्पा को उनका दमन करने के लिए भेजा । |Hindi_F|other|5.500000
processed_hi_f_agri_02042.wav|बेंगलुरु के मूल्यवर्धित जूट उत्पादों में बैग, हस्तशिल्प, सजावटी सामान, उपहार आदि प्रमुख रूप से शुमार हैं।|Hindi_F|other|10.181583
processed_hi_f_weather_02377.wav|कागजातों की विश्वसनीयता की जाँच करना आवश्यक है; यह विचार आग्रहपूर्वक रखा जा रहा था ।|Hindi_F|other|7.722667
processed_hi_f_weather_03058.wav|इस प्रकार मुगलों के विरुद्ध शिवाजी महाराज ने जो आक्रामक नीति अपनाई थी, वह सफल हुई  ।|Hindi_F|other|6.794667
processed_hi_f_finance_02223.wav|ऐसे मे सामान्य लोगों से वोट पाना हो तो उनके आराध्यों को अपनाना शुरु कर देना होता है।|Hindi_F|other|8.128000
processed_hi_f_education_00216.wav|मेडिकल चौराहे के पास बच्चों को स्कूल ले जा रही स्कूल रिक्शा ट्राली जलभराव के बीच गड्ढे में फंसकर पलट गई ।|Hindi_F|other|9.400000
processed_hi_f_weather_00418.wav|सत्संग में साध्वी पूजा के भजनों से पूरा वातावरण भक्तिमय हो गया।|Hindi_F|other|5.856000
processed_hi_f_health_01002.wav|क्या आप भी अपनी त्वचा पर होने वाले कीलमुंहासों के बाद होने वाले गढ्ढों से परेशान हैं|Hindi_F|other|7.000000
processed_hi_f_weather_03140.wav|इतनी सीमित आकांक्षा को लेकर शिवाजी  महाराज ने कार्य नहीं किया । |Hindi_F|other|4.900000
processed_hi_f_other_01261.wav|विराट कोहली और अनुष्का शर्मा शैंपू कमर्शल के बाद ही करीब आए थे।|Hindi_F|other|4.917333
processed_hi_f_agri_01705.wav|इन फसलों के सहारे कई घरों के चूल्हे जलते हैं, लेकिन वानर सेना इन फसलों को उजाड़कर दिक्कतें बढ़ाती रही है।|Hindi_F|other|9.241167
processed_hi_f_other_00327.wav|उन्होंने कहा कि स्वां नदी के तटीकरण के बाद कई सौ हेक्टेयर भूमि पुनः प्राप्त हुई हैं।|Hindi_F|other|7.232000
processed_hi_f_education_00592.wav|इस प्रकार वह चुहिया मानव बच्ची बनकर ॠषि के परिवार में पलने लगी।|Hindi_F|other|6.280625
processed_hi_f_finance_00999.wav|सरकार मत्स्य पालन, बीमा कवर और व्यापारियों के लिए क्रेडिट कार्ड की योजना ला सकती है।|Hindi_F|other|6.900000
processed_hi_f_politics_01134.wav|इतना ही नहीं रेप का विरोध करने पर आरोपी युवक ने पीड़िता के भाई की गला दबाकर ह्त्या करने का भी प्रयास किया।|Hindi_F|other|9.397333
processed_hi_f_weather_02069.wav|करनाल के पोल्ट्री फार्मों में बीते सप्ताह हजारों मुर्गियां गर्मी के चलते दम तोड़ गई।|Hindi_F|other|7.210667
processed_hi_f_books_02977.wav|आपने पढ़ा है कि एक धातु दूसरे धातु को उसके यौगिक के जलीय विलयन से विस्थापित करता है।|Hindi_F|other|7.946667
processed_hi_f_other_01405.wav|सुम्रीता ने दक्षिणी सिक्किम के पोकलोक कामरंग में अपना वोट डाला।|Hindi_F|other|6.100000
processed_hi_f_education_01588.wav|सैमाण उपस्वास्थ्य केन्द्र की इंचार्ज उर्मिला का कहना है कि पहले तो कई महीने फार्मों पर  मेडिकल ऑफिसर के हस्ताक्षर ही नहीं हुए।|Hindi_F|other|9.577854
processed_hi_f_education_01228.wav|जीवन की कड़ियां और उसका पूरा नक़्शा हमारे अपने हाथ में होता है और इसका प्रबंधन हमारी बुद्धि द्वारा होता है।|Hindi_F|other|9.400000
processed_hi_f_general_02511.wav|सीधा सा अर्थ है खेल में फ़्लैश को अधिक महत्व दिया जाना चाहिए था।|Hindi_F|other|5.834667
processed_hi_f_other_05168.wav|ज्वलंत उदाहरण हैं आशुतोष और राजदीप सरदेशाई सरीखे पत्रकार,जो आज भी चैनल में बैठे हैं।|Hindi_F|other|7.300000
processed_hi_f_other_01329.wav|भाजपा नेता पीएस द्रैक ने कहा कि राज्य में माफिया राज बढ़ रहा है।|Hindi_F|other|5.962667
processed_hi_f_health_01079.wav|सभी जख्मियों को कल्याण के मेट्रो अस्पताल में भर्ती कराया गया है|Hindi_F|other|5.621333
processed_hi_f_education_00636.wav|विभाग ने बिना किताबों के ही अर्दवार्षिक परीक्षा संपन्न करवा दी।|Hindi_F|other|5.600000
processed_hi_f_health_01698.wav|कोहली ने एक वेब शो में सचिन तेंदुलकर से अपनी जिंदगी के जुड़ाव को लेकर खास बातें बताईं|Hindi_F|other|7.872000
processed_hi_f_other_00305.wav|रंगोली के चारों तरफ देवता व देवालु व खुंद अपने अस्त्रों व शस्त्रों के साथ झूमते रहे।|Hindi_F|other|7.925333
processed_hi_f_books_07092.wav|सूक्ष्मजीव पृथ्वी पर उपस्थित जीवन के बहुत ही महत्त्वपूर्ण घटक हैं। सभी सूक्ष्मजीव रोगजनकीय नहीं होते हैं।|Hindi_F|other|8.600000
processed_hi_f_books_03899.wav|आपने देखा कि यदि आप बाईं दिशा में बल लगाते हैं तो घर्षण दाईं दिशा में कार्य करता है।|Hindi_F|other|8.900000
processed_hi_f_health_02791.wav|डॉ अखिलेश भार्गव एवं सर्वेश अग्रवाल ने कैंसर की आयुर्वेद चिकित्सा व आहार विहार पर व्याख्यान प्रस्तुत किये|Hindi_F|other|8.821333
processed_hi_f_books_00034.wav|पूर्वी तट बंगाल की खाड़ी से सटा है। यह तट नदियों के निक्षेपण कार्य से निर्मित हुआ है। |Hindi_F|other|7.700000
processed_hi_f_finance_01894.wav|फोर्ब्स ने पहली बार आभासी मुद्रा क्रिप्टोकरेंसी रखने वाले अमीरों की सूची जारी की है।|Hindi_F|other|6.816000
processed_hi_f_weather_00681.wav|चुनावी मौसम में राम मंदिर को लेकर दिग्विजय ने बड़ा बयान दिया है।|Hindi_F|other|5.200000
processed_hi_f_agri_01696.wav|पुष्पदंत द्वारा रचित यह स्तोत्र अमोघ और निश्चित फल देनेवाला है।|Hindi_F|other|5.827833
processed_hi_f_books_00900.wav|इसीलिए नदी के उद्गम से नदी में संचित अवसाद तेजी से बह जाते हैं।|Hindi_F|other|5.866667
processed_hi_f_books_02968.wav|यही क्रियाकलाप तनु हाइड्रोक्लोरिक अम्ल के स्थान पर तनु सल्फ्यूरिक अम्ल लेकर दोहराइए।|Hindi_F|other|7.600000
processed_hi_f_other_01669.wav|सेवानिवृत्त जनरल तेजिन्दर सिंह ने इन सभी पर अपने आधिकारिक पद का दुरुपयोग करके उनके खिलाफ झूठे आरोप लगाये।|Hindi_F|other|8.725333
processed_hi_f_weather_01639.wav|अकाली दल के नेता सुखवीर बादल ने कहा कि कर्ज माफी के नाम पर कांग्रेस सरकार ने बड़े पैमाने पर धांधली की है।|Hindi_F|other|8.800000
processed_hi_f_education_02184.wav|गुरुमति ज्ञान का जुलाई अंक श्री गुरु हरिकिशन साहिब विशेषांक है।|Hindi_F|other|6.118083
processed_hi_f_health_02446.wav|इन दर्द में डूबी हुई तस्वीरों को क़ैद करने की हिम्मत मुझ मे न थी|Hindi_F|other|5.493333
processed_hi_f_education_02237.wav|यकीन मानिए, इस ट्रैकिंग के दौरान आपको किसी भी प्रकार की थकावट महसूस नहीं होगी बल्कि आप इसे एन्जॉय करेंगे।|Hindi_F|other|8.532958
processed_hi_f_general_02286.wav|शिक्षा से उत्पन्न रोजगारों के कारण गाँवकस्बों से निकलकर युवावर्ग शहरों में बसने लगा।|Hindi_F|other|6.794667
processed_hi_f_books_00953.wav|इस शुष्क प्रदेश को ‘अनावृष्टि चतुर्भुज’ के नाम से जाना जाता है।|Hindi_F|other|4.917333
processed_hi_f_weather_03179.wav|शिवाजी महाराज ने स्वराज्य स्थापना के लिए जाे प्रयास किए; उन प्रयासों का अपना अलग मूल्य है और वह मूल्य स्वतंत्रता का मूल्य है । |Hindi_F|other|10.069333
processed_hi_f_general_03131.wav|खेल शुरू होने पर आपको कई षट्कोणीय स्पेस वाली एक ग्रिड दी जाएगी।|Hindi_F|other|6.506667
processed_hi_f_books_00155.wav|कठपुतलियों अथवा चित्रों की सहायता से रामायण,  महाभारत की कथा बताने की परंपरा को चित्रकथी परंपरा कहते हैं।|Hindi_F|other|8.853333
processed_hi_f_books_01941.wav|उनकी व्यथा की सघनता जानने का मुझे एक अवसर मिला है। श्री सुमित्रानंदन दिल्ली में टाईफाइड ज्वर से पीड़ित थे।|Hindi_F|other|9.344000
processed_hi_f_finance_01402.wav|क्या कोई अग्निदेवता, पृथ्वीदेवता, सूर्यदेवता को नष्ट कर सकता है? ये सभी देवदेवता प्रकृति में समाविष्ट है।|Hindi_F|other|9.670729
processed_hi_f_education_02346.wav|बोर्ड परीक्षा में पास होने के लिए अनपढ़ों के लिए सुनहरा अवसर है।|Hindi_F|other|5.026750
processed_hi_f_education_00894.wav|इस प्रकार के स्कूल चिह्नित करने की दिशा में काम शुरू हो गया है।|Hindi_F|other|5.549188
processed_hi_f_books_01688.wav|इस कारण हमें सूर्यक्षितिज पर आने के पहले ही दिखाई देने लगता है।|Hindi_F|other|5.728000
processed_hi_f_politics_04012.wav|बाबा विश्वकर्मा मंदिर दोबेटा कालोनी में प्रधान योगराज के नेतृत्व में धार्मिक कार्यक्रम का आयोजन किया गया।|Hindi_F|other|8.288000
processed_hi_f_health_00476.wav|ब्रिटेन के रीडींग में रहने वाले मारेक क्रुगर की बीते साल अगस्त महीने में धुएं से दम घुटने से मौत हो गई थी|Hindi_F|other|9.376000
processed_hi_f_finance_00973.wav|बैंक एश्योरेंस मॉडल के आधार पर हो रहे बीमा में काफी बडे स्तर पर गल्तियां हो रही हैं।|Hindi_F|other|6.652146
processed_hi_f_books_06471.wav|लेकिन, आधुनिक जीवन शैली के फलस्वरूप लोगों में प्रतिरक्षा घटी है और एलर्जनों के प्रति संवेदनशीलता बढ़ी है।|Hindi_F|other|8.757333
processed_hi_f_general_00268.wav|कैफ्रो होल्डिंग्स का कारोबार रियल स्टेट के अलावा निजी इक्विटी, खुदरा क्षेत्र और वॆकल्पिक ऊर्जा के क्षेत्र में भी फैला हुआ है।|Hindi_F|other|9.664000
processed_hi_f_general_00354.wav|भारत में इस घटना का जो वीडियो वायरल हुआ है, उसमें लेफ्टिनेंट कर्नल फ़ैसल कुरैशी की ही आवाज़ सुनाई देती है।|Hindi_F|other|8.842667
processed_hi_f_books_06250.wav|हमें इसके सही कारणों का पता नहीं हैं।कुछ लोगों का मत है कि वातावरण एवं जलवायु परिवर्तनों ने इन्हें मारा।|Hindi_F|other|7.477333
processed_hi_f_books_00288.wav|प्राचीन रोमन साम्राज्य में सरकारी आदेश कागज पर लिखकर वे कागज अलग-अलग प्रांतों में वितरित किए जाते थे   ।|Hindi_F|other|8.400000
processed_hi_f_education_00452.wav| परीक्षा के पहले सेल्फ कॉन्फिडेंस बढ़ाएँ, परीक्षा के दौरान घबराए नहीं और हमेशा एक्टिव रहने का प्रयास करे।|Hindi_F|other|8.985750
processed_hi_f_books_05434.wav|इस पद्धती में विद्‌युत अपघटन द्वारा कम अभिक्रियाशील धातु की अधिक अभिक्रियाशील धातु पर पर्त चढाई जाती है।|Hindi_F|other|8.853333
processed_hi_f_general_01386.wav|इंग्लैंड के दल के प्रमुख एंड्र्यू फोस्टर ने बीबीसी को बताया कि खेल गाँव की स्थिति में भारी सुधार आया है।|Hindi_F|other|8.394667
processed_hi_f_books_06640.wav|कभी-कभी ड्रग/ऐल्कोहल आदि का अपने परिवार या मित्र आदि के लिए भी मानसिक और आर्थिक कष्ट का कारण बन सकती है।|Hindi_F|other|9.056000
processed_hi_f_politics_04065.wav|जख्मियों का हालचाल पूछने के लिए विधायक कुलजीत सह नागरा और उनकी पत्नी मंदीप कौर नागरा अस्पताल में पहुंचे।|Hindi_F|other|9.248000
processed_hi_f_politics_01589.wav|मुख्यमंत्री श्री शिवराज सिंह चौहान ने कहा है कि प्रदेश में शीघ्र ही एडव्होकेट प्रोटेक्शन एक्ट लागू होगा।|Hindi_F|other|8.200000
processed_hi_f_books_03505.wav|जब गर्भ का विकास पूरा हो जाता है तो माँ नवजात शिशु को जन्म देती है। मुर्गी में भी आंतरिक निषेचन होता है।|Hindi_F|other|8.600000
processed_hi_f_education_00726.wav|पीठ ने याचिका दायर करने वाले आर्थोपेडिक सर्जन डॉक्टर कौशल कांत मिश्र से भी कहा कि वह अधिकरण के पास जाएं।|Hindi_F|other|9.461750
processed_hi_f_education_00026.wav|तुम अपनी चिंता मुझे क्यों नहीं बताते? मैं तुम्हारी पत्नी हूँ, हर तरह से तुम्हें सुखी ही देखना चाहती हूँ।|Hindi_F|other|8.300771
processed_hi_f_general_01565.wav|इस इच्छा को पूरा करने के लिए हमने माइक हेसन को क्रिकेट संचालन और साइमन कैटिच को टीम का हेड कोच बनाया है।|Hindi_F|other|9.482667
processed_hi_f_health_02854.wav|बीकानेर के कोटगेट थाना क्षेत्र में रानी बाजार स्थित एक कारखाने के चौकीदार की संदिग्धावस्था में मौत हो गई|Hindi_F|other|9.098667
processed_hi_f_books_01152.wav|इन उद्योगों के लिए किन कच्चेमालों का उपयोग किया जाता है बताइए और उसके अनुसार उद्योगों का वर्गीकरण कीजिए।|Hindi_F|other|7.882667
processed_hi_f_books_04036.wav|इसे आप किसी मिट्टी के बर्तन से भी बना सकते हैं । इस वाद्ययंत्र को बजाइए और इसके कंपायमान भाग को पहचानिए।|Hindi_F|other|9.194667
processed_hi_f_general_02608.wav|गायक जस्टिन बीबर की एक प्रशंसक मिराबेली स्फेनिया का सप्ताह में तीन बार गायक के मकान में अनाधिकार प्रवेश।|Hindi_F|other|9.000000
processed_hi_f_agri_02262.wav|इंडियन इंस्ट्यूट ऑफ साइंस बेंगलुरु के वैज्ञानिक प्रोफेसर केपीजे रेड्डी एक किसान परिवार में पले बढ़े हैं।|Hindi_F|other|8.521354
processed_hi_f_other_04540.wav|बोर्ड के सदस्य सचिव राजीव लोचन बख्शी ने बताया कि भौंरा माइंस में प्रदूषण मानकों की अवहेलना की जा रही थी।|Hindi_F|other|8.800000
processed_hi_f_health_02828.wav|संजय दत्त की बेटी त्रिशाला दत्त ने इन्स्टाग्राम पर अपने ब्वॉयफ्रेंड की अचानक हुई मौत पर एक पोस्ट लिखी है|Hindi_F|other|6.944000
processed_hi_f_books_00462.wav|इसका परिणाम यह हुआ कि संगीत रंगमंच का उदय हुआ। किर्लोस्कर मंडली नाटक कंपनी के संगीत नाटक लोकप्रिय हुए  ।|Hindi_F|other|8.746667
processed_hi_f_health_02954.wav|खबर में उन्होंने एल्फ्रेड नोबल का संक्षिप्त परिचय भी दिया और कहा कि ये मौत के सौदागर के रूप में मशूहर थे|Hindi_F|other|8.832000
processed_hi_f_politics_02004.wav|मुख्यमंत्री ने समारोह में दो बच्चों को पोलियो वेक्सींग की खुराक पिलाकर उन्हें अपना आशीर्वाद प्रदान किया।|Hindi_F|other|7.500000
processed_hi_f_education_00811.wav|आत्मा जब पवित्र शीतल बने तब देवता बन सके, इसलिए तुम्हें हर रूह को ज्ञान इन्जेक्शन लगाकर पवित्र बनाना है।|Hindi_F|other|9.700000
processed_hi_f_health_01080.wav|घटना की पुष्टि करते हुए उन्होंने ने बताया कि ज्यादा स्प्रीट लेने की वजह से तीनों लोगों की मौत हो सकती है|Hindi_F|other|8.600000
processed_hi_f_weather_01123.wav|करनाल के पोल्ट्री फार्मों में बीते सप्ताह हजारों मुर्गियां गर्मी के चलते दम तोड़ गई।|Hindi_F|other|7.082667
processed_hi_f_weather_03099.wav|यह वर्णन शिवाजी महाराज के व्यापारियों की ओर देखने के दृष्टिकोण को स्पष्‍ट करता है । |Hindi_F|other|6.250667
processed_hi_f_other_01455.wav|ईरान के उप राष्ट्रपति इस्हाक़ जहांगीरी ने मंगलवार की सुबह उनका आधिकारिक स्वागत किया।|Hindi_F|other|8.064000
processed_hi_f_other_02212.wav|केष्टोपुर में भाजपा कार्यकर्ताओं पर हमले के आरोप में एक आदमी को  गिरफ्तार किया गया।|Hindi_F|other|6.400000
processed_hi_f_weather_00600.wav|बिहार में राष्ट्रीय लोक समता पार्टी के अस्तित्व पर ही संकट के बादल मँडराने लगे हैं।|Hindi_F|other|6.000000
processed_hi_f_books_07447.wav|मिश्रा जी ने भारतवर्ष में पारिस्थितिकी पर प्रथम स्नात्कोत्तर पाठयक्रम की शुरुआत की।|Hindi_F|other|7.456000
processed_hi_f_general_00067.wav|एक मस्तिष्क वैज्ञानिक कांडेल ने समुद्री घोंघे एल्पीसिया नामक स्नेल का अध्ययन किया ।|Hindi_F|other|9.429333
processed_hi_f_agri_01722.wav|भारतीय किसान संघ तहसील बड़ौद द्वारा तहसील क्षेत्र में ग्राम संपर्क अभियान चलाया गया।|Hindi_F|other|6.895958
processed_hi_f_general_02481.wav|भारतीय शिक्षा प्रणाली में मूल्यांकन शब्द परीक्षा, तनाव और दुश्चिंत से जुड़ा हुआ है।|Hindi_F|other|6.656000
processed_hi_f_education_00365.wav|लड्डू अनेक प्रकार के बनते हैं, यहाँ पर हम बेसन के लड्डू बनाने की विधि बता रहे हैं ।|Hindi_F|other|6.686979
processed_hi_f_weather_01065.wav|सबसे खराब बात तो यह है कि जिसे देवभूमि कहते है, उस हिमालय का भी खुलेआम कत्ल हुआ है।|Hindi_F|other|7.900000
processed_hi_f_finance_02056.wav|आईएएस ने पैसे वापसी के लिए कई बार दबाव बनाया, लेकिन स्वप्निल ने पैसे वापस नहीं किए।|Hindi_F|other|7.328000
processed_hi_f_weather_02913.wav|विदेशी लोगों की सत्ता उलट देने तथा स्वराज्य स्थापित करने की उनकी प्रखर इच्छा थी   ।|Hindi_F|other|6.677333
processed_hi_f_education_02615.wav| गले को सिकोड़ते हुए दोनों नासिकाओं से श्वांस अंदर इस प्रकार भरें कि गले से आवाज हो।|Hindi_F|other|8.045333
processed_hi_f_politics_00139.wav|इस मौके पर सुरेंद्रपाल, प्रेम पहलवान, मनोज नचार, धर्मेंद्र सरपंच आदि भी उपस्थित थे।|Hindi_F|other|8.277333
processed_hi_f_books_01992.wav|उसी को युगस्रष्टा साहित्यकार कह सकते हैं। निराला जी ऐसे ही विद्रोही साहित्यकार हैं।|Hindi_F|other|7.562667
processed_hi_f_general_00756.wav|इस बारे में दीनानाथ बत्रा कहते हैं, भारत स्वतंत्र देश है स्वच्छंदता का देश नहीं है।|Hindi_F|other|7.157333
processed_hi_f_health_00206.wav|चश्मदीदों ने बताया कि इस हादसे के बाद पटरियों के दोनों ओर खून से सनी लाशें पड़ीं थीं|Hindi_F|other|7.400000
processed_hi_f_health_00586.wav|राजस्थान की आईपीएस ममता बिश्नोई के छोटे भाई सुनील बिश्नोई की गोली लगने से मौत हो गई|Hindi_F|other|7.381333
processed_hi_f_agri_00832.wav|कुछ किसान लाइन तोड़कर खाद लेने की कोशिश करते हैं, इसलिए वितरण में परेशानी हो रही है।|Hindi_F|other|6.942396
processed_hi_f_books_05013.wav|किसी ग्रह द्वारा एक घूर्णन पूरा करने में लगने वाले समय को उसका घूर्णन काल कहते हैं।|Hindi_F|other|6.900000
processed_hi_f_other_01451.wav|रात्रि विश्राम के बाद पीएम मोदी बीएचयू के एम्फी थियेटर में जनसभा को संबोधित करेंगे।|Hindi_F|other|7.658667
processed_hi_f_books_02192.wav|अत: वैज्ञानिकों को एक अरसे से इनके उचित विकल्प की तलाश थी जो इन कमियों से मुक्त हो।|Hindi_F|other|8.300000
processed_hi_f_other_02091.wav|घटना की जानकारी मिलने के बाद पीडित व्यवसायी ने जीआरपी थाने में मामला  दर्ज करवाया ।|Hindi_F|other|6.666667
processed_hi_f_agri_02265.wav|उपरोक्त फसलों में हानि पहुंचाने वाले कीट एवं बीमारियों का नियत्रंण किया जा सकता है।|Hindi_F|other|6.118083
processed_hi_f_health_02701.wav|सीबीआई ने जब नोटिस भेजा तो बीमारी का हवाला देकर पुष्पांजली ने सीबीआई से मोहलत मांगी |Hindi_F|other|7.786667
processed_hi_f_books_00208.wav|अतः उन दीवारों और उनपर बने शिल्पों पर छायाप्रकाश का सुंदर प्रभाव देखने को मिलता है।|Hindi_F|other|6.944000
processed_hi_f_other_02231.wav|कैबिनेट मंत्री यादव ने कृष्णांजलि नाट्यशाला में आयोजित उद्घाटन समारोह में भाग लिया।|Hindi_F|other|6.600000
processed_hi_f_politics_00762.wav|इस पूरे मुद्दे पर नज़र डालें तो पता चलता है कि गठबंधन को लेकर कांग्रेस कंफ्यूज़्ड है।|Hindi_F|other|7.221333
processed_hi_f_books_02310.wav|अगर जरूरी समझो तो सहेली के कथित दोस्त या प्रेमी लड़के से भी किसी समय बात कर सकती हो।|Hindi_F|other|7.445333
processed_hi_f_health_02749.wav|गौरतलब है कि कुछ दिन पहले ही शुभो मोयरा व शखीना बीबी की मौत स्क्रब टाइफ्स से हुई है|Hindi_F|other|9.013333
processed_hi_f_books_07969.wav|यह सागरीय कार्बन भंडार वायुमंडल में कार्बन डाईआक्साइड की मात्रा को नियमित करता है ।|Hindi_F|other|6.688000
processed_hi_f_books_00549.wav|अभी-अभी मराठी भाषा में मलखम का इतिहास प्रकाशित हुआ है। व्यायाम पर कोश पाया जाता है।|Hindi_F|other|7.904000
processed_hi_f_other_01367.wav|भाजपा नेताओं ने कहा कि  दिग्वजिय सिंह व राहुल गांधी अपना मानसिक संतुलन खो चुके हैं।|Hindi_F|other|6.218667
processed_hi_f_books_02791.wav|इस प्रकार की अनेक छोटी इकाइयाँ मिलकर एक बड़ी एकल इकाई बनाते हैं जो बहुलक कहलाती है।|Hindi_F|other|8.256000
processed_hi_f_general_01333.wav|इस खेल में गिल्ली एक स्पिंडल के आकार की होती है और साथ में होता है छोटा सा एक डंडा।|Hindi_F|other|8.544000
processed_hi_f_weather_01173.wav|ऐसा करके ही हम अपनी आने वाली नस्लों को एक स्वच्छ वातावरण तोहफे के तौर पर दे सकेंगे।|Hindi_F|other|7.300000
processed_hi_f_books_06272.wav|इस जीव को पहला मानव जैसे प्राणी के रूप में जाना गया और उसे होमो हैबिलिस कहा गया था।|Hindi_F|other|7.100000
processed_hi_f_health_00999.wav|जिला बाल कल्याण अधिकारी सज्जन सिंह ने बताया कि वर्कशॉप का रिस्पांस काफी सराहनीय हुआ|Hindi_F|other|7.093333
processed_hi_f_politics_01298.wav|मुख्यमंत्री मनोहर लाल ने कहा कि इन दिनों नवरात्रें चल रहे हैं।|Hindi_F|other|5.344000
processed_hi_f_general_00984.wav|तभी तो पुराने समय में मत्स्यांचल के लोग इस गीत को गुनगनाते थे।|Hindi_F|other|5.866667
processed_hi_f_agri_02138.wav|बच्चें यहां पर हरी घास में नहीं बल्कि धूलमिट्टी में खेलते हैं।|Hindi_F|other|5.600000
processed_hi_f_education_00170.wav|मुंबई साईं होम्योपैथिक मेडिकल कॉलेज की एक गर्ल स्टूडेंट कॉलेज में हिजाब न पहनने देने की सख्ती पर बॉम्बे हाईकोर्ट पहुंची है ।|Hindi_F|other|10.181583
processed_hi_f_weather_02270.wav|इन्स्पेक्टर चौहान को जीवन में ऐसी गर्मी से सामना नहीं पड़ा था।|Hindi_F|other|5.312000
processed_hi_f_other_01085.wav|उन्होंने कहा कि साधु सन्तों को सुप्रीम कोर्ट पर पूरा भरोसा है।|Hindi_F|other|5.045333
processed_hi_f_books_08061.wav|इनमें से कोइ भी शब्द लोगों की धार्मिक पहचान का द्योतक नहीं था।|Hindi_F|other|5.685333
processed_hi_f_other_01202.wav|वह लफ्ज़ जिससे अमित शाह और नरेंद्र मोदी के समर्थकों को नफरत है।|Hindi_F|other|5.333333
processed_hi_f_books_00703.wav|उनमें अनेक चित्र, ग्रंथ, वनस्पतियों के नमूने आदि का समावेश था।|Hindi_F|other|5.472000
processed_hi_f_general_01473.wav|पुरुष सत्ता की नीवें हमारे समाज में बहुत गहरे तक धँसी हुई हैं।|Hindi_F|other|5.717333
processed_hi_f_books_04814.wav|ब्रोमीन या आयोडीन का मूल रंग अदृश्य हुआ या नहीं निश्चित कीजिए।|Hindi_F|other|5.973333
processed_hi_f_other_01860.wav|उन्होंने कहा कि वक्फ़ संपत्तियां एवं धार्मिक स्थल ख़तरे में हैं।|Hindi_F|other|5.400000
processed_hi_f_books_06683.wav|मानव प्रतिरक्षान्यूनता विषाणु से होने वाला एड्स घातक होता है, लेकिन अगर कुछ सावधानियाँ बरती जाएँ तो इसकी रोकथाम हो सकती हैं।|Hindi_F|other|9.866667
processed_hi_f_health_00349.wav|घर से मिली डायरी के पन्नों में मौत के इस सफर का एकएक ब्योरा है|Hindi_F|other|5.312000
processed_hi_f_books_01285.wav|अतः इस बल के कारण वस्तु क्षैतिज के लंब दिशा में नीचे गिरती है।|Hindi_F|other|6.016000
processed_hi_f_books_01169.wav|मुख्यतः बड़े शहरों में इन उद्योगों का केंद्रीकरण दिखाई देता है।|Hindi_F|other|4.768000
processed_hi_f_general_00987.wav|उस समय क्रोन्ये की इस खेल भावना की पूरी दुनिया में सराहना हुई।|Hindi_F|other|5.045333
processed_hi_f_finance_00848.wav|यहां आई कंपनियां कमीशन के अनुसार पैसे देने का आफॅर कर रही हैं।|Hindi_F|other|5.400000
processed_hi_f_politics_00859.wav|भाजपा और उसकी सहयोगी शिवसेना में तल्खी एक बार फिर सामने आई है।|Hindi_F|other|6.538667
processed_hi_f_finance_00583.wav|ऐसे व्यक्ति की सन्तान कभी भी पैसे की वजह से दुखी नहीं होती है।|Hindi_F|other|5.433104
processed_hi_f_health_00852.wav|हालांकि, अभी यह साफ नहीं हो पा रहा है कि फ्रिट्ज की मौत कब हुई|Hindi_F|other|5.322667
processed_hi_f_weather_02525.wav|हमें अपना इतिहास लिखना चाहिए; इस बात का उन्होंने समर्थन किया ।|Hindi_F|other|4.864000
processed_hi_f_agri_00800.wav|ग्राम खेरा कलां के गोविंद राठौर की खेत में कटी हुई फसल रखी थी।|Hindi_F|other|6.269021
processed_hi_f_other_01357.wav|पिछले सप्ताह ही पेस और ड्लोही ने थाईलैंड ओपन का ख़िताब जीता था।|Hindi_F|other|5.984000
processed_hi_f_books_07868.wav|इस परस्पर अंतर निर्भरता के कारण  श्रृंखला जाल की रचना होती है।|Hindi_F|other|5.700000
processed_hi_f_general_01566.wav|फ्रेंचाइजी ने इश्फाक अहमद को टीम का सहायक कोच नियुक्त किया है।|Hindi_F|other|5.696000
processed_hi_f_agri_00624.wav|ग़रीब देशों के मुक़ाबले ज़्यादा पानी इस्तेमाल करने वाले अमीर मुल्कों में उद्योगों और खेती में पानी का बेतहाशा इस्तेमाल होता है।|Hindi_F|other|10.158354
processed_hi_f_books_05905.wav|न्यूक्िलक अम्ल में परिवर्तन से प्रोटीन के एमीनो अम्ल में भी परिवर्तन हो जाता है। इस विचार के समर्थन हेतु पर्याप्त प्रमाण है।|Hindi_F|other|8.800000
processed_hi_f_politics_04241.wav|सिध्दू ने कहा है कि वे मुख्यमंत्री को अपना इस्तीफा भेज रहे है।|Hindi_F|other|5.045333
processed_hi_f_education_02691.wav|उन्होंने कहा जिस प्रकार हम नवरात्रि, ईद, पर्यूषण पर्व मनाते है|Hindi_F|other|6.001979
processed_hi_f_weather_02894.wav|शिवाजी महाराज से पूर्व समय में महाराष्ट्र में राजनीतिक, सामाजिक, सांस्कृतिक आदि स्थितियाँ सामान्य रूप से उपरोक्तानुसार थीं ।|Hindi_F|other|9.952000
processed_hi_f_other_00240.wav|स्कॉटिश नेशनल पार्टी की नेता और स्कॉटलैंड की फर्स्ट मिनिस्टर निकोला स्टर्जेअन ने कह दिया है कि स्कॉटलैंड का संदेश स्पष्ट है।|Hindi_F|other|9.002667
processed_hi_f_education_02685.wav|लेखक जी का मनोरोगों से संबधिंत ज्ञान विज्ञता प्रमाणित करता है।|Hindi_F|other|6.257396
processed_hi_f_books_03813.wav|जब सिक्का आपके हाथ में पकड़ा हुआ है तो यह विराम अवस्था में है।|Hindi_F|other|5.824000
processed_hi_f_books_01606.wav|दिष्ट विद्‌युत धारा बाह्‌य परिपथ में दिशा परिवर्तित नहीं करती।|Hindi_F|other|5.568000
processed_hi_f_education_01427.wav|छलनी की ढ़लान को नटबोल्टों की मदद से ठीक प्रकार व्यवस्थित करें।|Hindi_F|other|5.723354
processed_hi_f_other_02163.wav|जबकि आप्टैक आईटीआई के प्रबंधक सुशील शर्मा को महासचिव चुना गया।|Hindi_F|other|6.698667
processed_hi_f_other_00874.wav|वीडियो में काजल का अंदाज ऐसा है कि अच्छेअच्छों का गला सूख जाए।|Hindi_F|other|4.618667
processed_hi_f_books_01150.wav|बड़े उद्योगों का केंद्रीकरण दक्षिणी एवं दक्षिण-पूर्वी भागों में हुआ है। पूर्वोत्तरी एवं पश्चिमी प्रदेशों में कम विकास हुआ है।|Hindi_F|other|9.034667
processed_hi_f_health_00853.wav|कानपुर मे बिल्हौर में एक सड़क हादसे में पांच लोगों की मौत हो गई|Hindi_F|other|5.100000
processed_hi_f_finance_00468.wav|इसकी वजह से भविष्य में कंपनी को निर्यात से होने वाली आय बढेग़ी।|Hindi_F|other|6.257396
processed_hi_f_books_02498.wav|वे पदार्थ जिन्हें मिट्टी में पोषक स्तर बनाए रखने के लिए मिलाया जाता है, उन्हें खाद एवं उर्वरक कहते हैं।|Hindi_F|other|8.266667
processed_hi_f_education_00573.wav|देश के लिए अपना सर्वत्र न्यौछावर करने वाले अनेक  महापुरुष उसने हमको दिए, आज भी हम उनका स्मरण करते हैं ।|Hindi_F|other|9.200000
processed_hi_f_weather_00966.wav|शूटिंग चूंकि यह एक कॉस्ट्यूम ड्रामा फिल्म है इसलिए मेकर्स बरसात के मौसम में इसकी शूटिंग को टाल रहे हैं।|Hindi_F|other|9.077333
processed_hi_f_books_03816.wav|इस बल को गुरुत्व बल या केवल गुरुत्व कहते हैं। यह एक आकर्षण बल है। गुरुत्व बल प्रत्येक वस्तु पर लगता है।|Hindi_F|other|9.077333
processed_hi_f_education_02511.wav|इसी प्रकार जब गोचर का शनि चंद्र राशि से चौथी तथा आठवी राशि में आता है तब शनि की ढैय्या प्रारंभ होती है।|Hindi_F|other|9.800000
processed_hi_f_health_00133.wav|गरीब परिवार की स्वप्ना ने दांत में दर्द के बावजूद चेहरे पर बैंडेज बांधकर हेप्टाथलन स्पर्धा को पूरा किया|Hindi_F|other|8.300000
processed_hi_f_finance_02104.wav|बैंक के लेनदेन में कोई दिक्कत न आए, इसके लिए उसने बलजीत को अपने हस्ताक्षर कर कुछ ब्लैंक चैक दिए हुए थे।|Hindi_F|other|9.248000
processed_hi_f_general_02824.wav|सिक्खों के अलावा भी बहुत से श्रद्धालु यहाँ आते हैं, जिनकी स्वर्ण मंदिर और सिक्ख धर्म में अटूट आस्था है।|Hindi_F|other|8.256000
processed_hi_f_other_05108.wav|रविवार को दुकान खोलने के दौरान ही दोनों व्यवसायियों में अनबन हुईऔर एक ने दूसरे व्यवसायी को गोली मार दी।|Hindi_F|other|8.181333
processed_hi_f_finance_00524.wav|देश में आज ऐसे चरित्रवान, योग्य व्यक्तियों की आवश्यकता है जो पूरे देश का भार अपने कन्धों पर उठा सकेंगि।|Hindi_F|other|8.683896
processed_hi_f_agri_01341.wav|मगर, आपके बदले में जो डिलीवरी ब्वॉय आपकी जरूरत का सामान लेकर आता है क्या कभी आपने उसे पानी के लिए पूछा।|Hindi_F|other|9.844896
processed_hi_f_politics_03319.wav|एग्ज़िट पोल्स सामने आने के अगले दिन उन्होंने कोलकाता में बंगाल की मुख्यमंत्री ममता बनर्जी से मुलाक़ात की।|Hindi_F|other|8.400000
processed_hi_f_weather_03423.wav|इसके अतिरिक्त उन्हें पंजाब,मुलतान, राजपूताना, सिंध और रुहेलखंड से चौथ वसूल करने के अधिकार प्राप्त हुए । |Hindi_F|other|7.861333
processed_hi_f_politics_00998.wav|कंबोडियाई सरकार ने कहा कि चीन द्वारा शिनच्यांग में किया गया आतंकवाद विरोधी कदम चीन का अंदरूनी मामला है।|Hindi_F|other|8.600000
processed_hi_f_books_00380.wav|व्यक्ति की स्वस्थ वृद्‌धि और विकास के लिए विशुद्ध और उत्तम श्रेणी का मनोरंजन बहुत महत्त्वपूर्ण होता है।|Hindi_F|other|7.797333
processed_hi_f_health_01509.wav|अध्यापकों ने इनके हाथ पर चोट के निशान पाए जिसके बाद उन्हें इन छात्रों के ब्लु व्हेल गेम खेलने का शक हुआ|Hindi_F|other|9.120000
processed_hi_f_education_02390.wav|वायु सेना की ब्रह्मोस यूनिट ने प्रशिक्षण मिशन के तहत ये परीक्षण तराक द्वीप पर किये जो पूरी तरह सफल रहे।|Hindi_F|other|9.067021
processed_hi_f_weather_02414.wav|बीसवीं शताब्दी के प्रारंभ में फ्रांस में एनल्स नाम से जानी जानेवाली इतिहास लेखन की प्रणाली का उदय हुआ ।|Hindi_F|other|8.544000
processed_hi_f_general_02651.wav|अतएव त्रयस्थों का तो इससे पर्याप्त मनोरंजन होगा ही, पर इसके कुछ लेख विज्ञ संगीतज्ञों का भी रंजन करेंगे।|Hindi_F|other|8.938667
processed_hi_f_health_00986.wav|तहसील लेखपालों की तरफ से की गई अंधाधूंध फायरिंग में दो वकीलों की मौत हो गई और पांच अन्य लोग घायल हो गये|Hindi_F|other|8.693333
processed_hi_f_politics_01092.wav|जनक राज शर्मा, मामचंद यारा, ललित भार्गव, मलिक विजय आनंद सहित भारी संख्या में गणमान्य व्यक्ति मौजूद रहे।|Hindi_F|other|9.802667
processed_hi_f_politics_00930.wav|हर महिला का यह अधिकार है कि उसे सुरक्षित काम का माहौल मिले और ऐसा करना आपके एम्प्लॉयर की ज़िम्मेदारी है।|Hindi_F|other|8.832000
processed_hi_f_health_02826.wav|कभी वो कहती थी तेरी मोहब्बत की खातिर जान भी दे दुंगी आज कहती है मेरा साथ छोड़ दो मेरी जिंदगी का सवाल है|Hindi_F|other|9.536000
processed_hi_f_books_02330.wav|लगभग दस मिनट तक मैं कार में बैठा प्रतीक्षा करता रहा, तब जाकर वह गेट खुला और मैं कारसहित अंदर दाखिल हुआ।|Hindi_F|other|10.016000
processed_hi_f_finance_00595.wav|विदेशी पूंजी आकर्षित कर अपने यहां कारखाने लगवा कर अपने मजदूरों का शोषण होने देना क्या देशद्रोह नहीं है?|Hindi_F|other|9.763625
processed_hi_f_general_02457.wav|एंटीका स्टांपेरिया आर्मेना खोलने के बाद वह पुस्तकों की कला को समर्पित एक सांस्कृतिक केंद्र बना रहे हैं।|Hindi_F|other|8.672000
processed_hi_f_books_05205.wav|यही रुकी हुई ऊष्मा पौधा-घर को गरम करती है। पृथ्वी के वायुमंडल द्वारा रोके गए विकिरण यही कार्य करते हैं।|Hindi_F|other|10.069333
processed_hi_f_finance_01311.wav|केंद्रीय प्रत्यक्ष कर बोर्ड ने केंद्र शासित प्रदेशों जम्मूकश्मीर और लद्दाख के लोगों को बड़ी राहत दी है।|Hindi_F|other|8.173042
processed_hi_f_books_01269.wav|किसी पिंड का द्रव्यमान केन्द्र उस पिंड के अंदर या बाहर वह बिंदु होता है जिसमें पिंड़ का संपूर्ण द्रव्यमान केन्द्रित होता है।|Hindi_F|other|8.437333
processed_hi_f_politics_01159.wav|कार्यक्रम में डॉ विश्वंभर व्यास, कौस्तुभ प्रकाश सहित कई गणमान्य नागरिक उपस्थित थे।|Hindi_F|other|8.170667
processed_hi_f_books_04572.wav|केकड़े के नेत्र बहुत छोटे होते हैं परन्तु इनके द्वारा केकड़ा चारों ओर देख सकता है।|Hindi_F|other|7.100000
processed_hi_f_weather_02283.wav|आईटी सेक्टर में तेजी का असर रिटेल, कन्स्ट्रक्शन आदि क्षेत्रों पर भी दिखाई पड़ा है।|Hindi_F|other|7.616000
processed_hi_f_politics_04114.wav|स्थानीय अधिकारियों ने बताया कि हादसा सैंटा मारिया शहर स्थित किस नाइट क्लब में हुआ।|Hindi_F|other|6.805333
processed_hi_f_books_02714.wav|कुछ कीट एवं जंतु ऐसे भी हैं जो रोगकारक सूक्ष्मजीवों के रोग-वाहक का कार्य करते हैं।|Hindi_F|other|6.794667
processed_hi_f_books_01010.wav|हिमालय में ऊँचाई के अनुसार तीन प्रकार के वन पाए जाते हैं। अधिक ऊँचाईवाले प्रदेशों में मौसमी फल-फूल वाले वृक्ष पाए जाते हैं।|Hindi_F|other|10.112000
processed_hi_f_weather_03178.wav|कुरआन की प्रति हाथ लगने पर उसे श्रद्धा भाव से किसी मुस्लिम व्यक्ति को सौंप देंगे ।|Hindi_F|other|6.528000
processed_hi_f_agri_00319.wav|चीन पाम ऑयल मलेशिया से लेता है और उससे तैयार उत्पाद अमेरिका को सप्लाई करता रहा था।|Hindi_F|other|7.755083
processed_hi_f_other_02046.wav|भारतीय सेना की मध्य कमान ने शनिवार को लखनऊ में पैदल सेना दिवस इन्फैंट्री डे मनाया।|Hindi_F|other|7.338667
processed_hi_f_books_04366.wav|ये प्राकृतिक परिघटनाएँ मानव जीवन तथा सम्पत्ति का बड़े पैमाने पर विनाश कर सकती हैं।|Hindi_F|other|7.018667
processed_hi_f_other_02236.wav|गांधी जयंती पर पीएम मोदी राष्ट्रव्यापी "स्वच्छ्ता ही सेवा" अभियान का समापन करेंगे।|Hindi_F|other|6.816000
processed_hi_f_politics_00664.wav|भाजपा विधायक कांतिलाल अमर्त्य को कथित रूप से एक युवक को पीटते हुए फिल्माया गया है।|Hindi_F|other|7.882667
processed_hi_f_books_00138.wav|दृश्य कला में चित्रकला और शिल्पकला का समावेश होता है। चित्रकला द्‌विमितीय होती है।|Hindi_F|other|6.800000
processed_hi_f_books_04488.wav|याद रखिए कि विसरित परावर्तन में भी परावर्तन के नियमों का सफलतापूर्वक पालन होता है।|Hindi_F|other|7.029333
processed_hi_f_education_00683.wav|इसके तहत अब सेरोगेसी की सुविधा ले रहे लोग महिला के मेडिकल खर्चों का बी वहन करेंगे।|Hindi_F|other|6.675354
processed_hi_f_books_03159.wav|यह ज्वाला के दीप्त क्षेत्र में उपस्थित बिना जले कार्बन कणों के जमाव को दर्शाता है।|Hindi_F|other|7.200000
processed_hi_f_weather_00351.wav|बॉलीवुड एक्टर अनिल कपूर, राजकुमार राव और एक्ट्रेस ऐश्वर्या राय की फिल्म 'फन्ने खां' की रिलीज पर संकट के बादल मंडरा रहे हैं।|Hindi_F|other|9.400000
processed_hi_f_books_01615.wav|इस विषयसंबंधी अधिक जानकारी प्राप्त करेंगे। इस बीच मिश्रण का तापमान स्थिर रहता हैं।|Hindi_F|other|8.277333
processed_hi_f_general_02879.wav|भारतीय बैडमिंटन खिलाड़ी पारुपल्ली कश्यप और एच एस प्रणॉय का जीत का सिलसिला जारी है।|Hindi_F|other|8.373333
processed_hi_f_agri_00278.wav|कॉफी में स्क्रब के गुण भी मौजूद होते हैं।|Hindi_F|other|4.100000
processed_hi_f_books_04211.wav|परंतु उसने यह भी पढ़ा है कि तड़ित के समय वायु से विद्युत धारा प्रवाहित हो जाती है।|Hindi_F|other|6.752000
processed_hi_f_finance_01222.wav|जर्मनी के केंद्रीय बैंक को मिली स्वायत्तता दुनिया भर के कई केंद्रीय बैंकों के अधिकारियों के लिए ईर्ष्या का विषय हो सकती है।|Hindi_F|other|8.707104
processed_hi_f_politics_01681.wav|प्रतियोगिता में विद्यार्थियों ने चेखव की कहानी पर आधारित गिरगिट नाटक का मंचन किया।|Hindi_F|other|7.221333
processed_hi_f_books_00572.wav|मध्ययुग में संत नामदेव, संत एकनाथ, गुरु नानकदेव, रामदास स्वामी भारत भ्रमण करते थे।|Hindi_F|other|8.500000
processed_hi_f_books_00859.wav|गुएना उच्चभूमि ब्राज़ील के उत्तर में रोरैमा, पारा एवं अमापा इन राज्यों में फैली है।|Hindi_F|other|8.300000
processed_hi_f_general_03074.wav|वे कहते हैं, संगीत ऐसा हो जो नाट्क के भीतर छुपे हुए अर्थ को भी खोलते हुए आगे बढाए।|Hindi_F|other|9.088000
processed_hi_f_weather_01879.wav|इस मनोरम वातावरण और मधुर सान्निध्य को छोड़कर उसकी जाने की इच्छा भी नहीं हो रही थी।|Hindi_F|other|6.933333
processed_hi_f_books_04381.wav|अपने माता-पिता अथवा परिवार के अन्य बड़े-बूढ़ों अथवा पास पड़ोस से भारत में सुनामी के कारण हुए नुकसान की जानकारी एकत्र कीजिए।|Hindi_F|other|10.037333
processed_hi_f_books_04390.wav|यदि वैज्ञानिक भूकम्प के बारे में इतना अधिक जानते हैं तो क्या वे आने वाले भूकम्प के समय तथा स्थान की भविष्यवाणी कर सकते हैं।|Hindi_F|other|9.500000
processed_hi_f_books_05003.wav|प्रत्येक ग्रह एक निश्चित पथ पर सूर्य की परिक्रमा करता है। इस पथ को कक्षा कहते हैं।|Hindi_F|other|7.136000
processed_hi_f_other_01504.wav|थाना ब्रौ से मिली जानकारी के मुताबिक तीनों मामलों में अतिक्रमण को हटा दिया गया है।|Hindi_F|other|6.976000
processed_hi_f_politics_02278.wav|।युवा समालोचक सतीश सिंह ने माधव राठौड़ के काव्य वैशिष्ठ्य पर विस्तार से प्रकाश डाला|Hindi_F|other|7.477333
processed_hi_f_politics_03865.wav|शोध में इस बात का खुलासा हुआ कि फ़्लर्ट करने में महिलाएं पुरुषों से ज्यादा आगे हैं।|Hindi_F|other|6.805333
processed_hi_f_books_00770.wav|कोशरचना में समाज की प्रज्ञा और प्रतिभा की प्रातिनिधिक अभिव्यक्ति देखने को मिलती है। इतिहास के विषय की कोश परंपरा समृद्ध है।|Hindi_F|other|10.144000
processed_hi_f_health_02991.wav|नीता को बेस्ट रिपोर्टर का एवार्ड मिलने की बात सुनकर इफ्तिखार का दर्द हरा हो गया है|Hindi_F|other|6.528000
processed_hi_f_education_00562.wav|उन्होंने कहा कि मानव शृंखला में आने और जाने के दौरान किसी प्रकार की परेशानी न हो ।|Hindi_F|other|7.081708
processed_hi_f_finance_00281.wav|इसी तरह, रावुड़ी ने वित्तीय क्षेत्र में निवेश कम कर वाहन क्षेत्र को अधिक तवज्जो दी।|Hindi_F|other|7.500000
processed_hi_f_agri_01942.wav|मैग्नीशियम की भरपूर मात्रा के कारण केला आसानी से पच जाता है जिससे शरीर का मेटाबॉलिज़्म दुरुस्त रहता है।|Hindi_F|other|8.393646
processed_hi_f_general_02310.wav|वर्त्तमान शिवलिंग जो कि ब्राह्मणी धर्म ने कुपार लिंगो के गोंडी धर्म और दर्शन और गोंडी धर्म से लिया है।|Hindi_F|other|9.610667
processed_hi_f_education_00214.wav|परीक्षा भवन तो नकल के अड्डे शताब्दियों से हैं, पर जीवन के इम्तिहान में भी हमने नकल का ठेका ले रखा है ।|Hindi_F|other|9.392104
processed_hi_f_books_00236.wav|शास्त्रीय गायन, वादन, नृत्य की विविध शैलियों और उन शैलियों का संवर्धन करने वाले घरानों का निर्माण हुआ।|Hindi_F|other|8.437333
processed_hi_f_health_02883.wav|सेबी ने यह कदम माल्या की कंपनी यूनाइटे स्पिरिट लिमिटेड से धन का दुरपयोग किये जाने के मामले में लगाई गई|Hindi_F|other|8.576000
processed_hi_f_health_02588.wav|आयोग का मानना है कि स्टांप ड्यूटी घटाकर और फ्लोर स्पेस एरिया बढ़ाकर इस समस्या का निदान किया जा सकता है|Hindi_F|other|8.458667
processed_hi_f_other_04478.wav|सबसे अधिक निराशावादी नजरिया डीएसपी मेरिल लिंच के विश्लेषकों, ज्योतिवर्धन जयपुरिया और आनंद कुमार का है।|Hindi_F|other|9.200000
processed_hi_f_finance_00783.wav|संभव है कि सरकार के पास स्वर्णिम चतुर्भुज हाईवे जैसी योजनाओं में निवेश करने के लियेे पर्याप्त आय न हो।|Hindi_F|other|8.823208
processed_hi_f_other_05328.wav|चौथे मिनट में हंगरी के लासज्लो क्लेनहेस्लेर ने भी गेंद को गोलपोस्ट में डालना चाहा, लेकिन नाकामयाब रहे।|Hindi_F|other|9.760000
processed_hi_f_other_01581.wav|कांग्रेस के वरिष्ठ नेता और पार्षद प्रत्याशी शेख गफ्फार का सोमवार तड़के निजी अस्पताल में निधन हो गया है।|Hindi_F|other|8.341333
processed_hi_f_education_01130.wav|उल्लेखनीय है कि इससे पहले आतंकवादी गुट अश्शबाब, इस प्रकार के आतंकवादी हमलों की ज़िम्मेदारी लेता रहा है।|Hindi_F|other|8.660667
processed_hi_f_politics_01730.wav|सियोल से करीब दो सौ किलोमीटर दूर स्थित सियोंग्जू कस्बे में विरोध प्रदर्शन का शुक्रवार को तीसरा दिन था।|Hindi_F|other|8.704000
processed_hi_f_general_00525.wav|मौका था बॉलीवुड पार्श्व गायक कुमार सानू की संगीत सीडी के उद्घाटन का, जिनका ताल्लुक पश्चिम बंगाल से है।|Hindi_F|other|8.300000
processed_hi_f_general_02871.wav|शहर को अधिक सुंदरता प्रदान करने के लिए फ्रांस और स्विस वास्तुकारों ने ली कार्बुजिए का निर्माण किया था।|Hindi_F|other|9.888000
processed_hi_f_politics_04123.wav|इनमें से कई नुस्खें तो इतने कारगर होते थे कि उन्हें आजमाते ही चंद मिनटों में पीड़ित को आराम आ जाता था।|Hindi_F|other|8.298667
processed_hi_f_general_02936.wav|पर्यूषण पर्व में जैन समाज प्रतिदिन धार्मिक क्रियाओं के साथसाथ व्रत इत्यादि भी सामूहिक रूप से करते हैं।|Hindi_F|other|9.920000
processed_hi_f_weather_00317.wav|चूंकि क्षेत्र में सुरक्षा बलों को पैदल घटनास्थल पहुंचना था और मौसम खराब था इसलिए कार्रवाई में देर हुई।|Hindi_F|other|8.960000
processed_hi_f_agri_01290.wav|डॉन्गी आदिवासियों के अनुसार जीरा पाचक होता है और पेट से अम्लता या एसिडिटी को दूर करने के लिए उत्तम है।|Hindi_F|other|9.554646
processed_hi_f_education_00957.wav|उसके परीक्षा में नंबर कम आए हैं, जिस कारण उसे घर से डांट पड़ी और वह अपने पिता की पिस्तौल लेकर निकल आया।|Hindi_F|other|8.700000
processed_hi_f_general_00219.wav|इन्हीं भगवान स्कंद की माता होने के कारण माँ दुर्गाजी के इस स्वरूप को स्कंदमाता के नाम से जाना जाता है।|Hindi_F|other|8.864000
processed_hi_f_agri_01452.wav|धर्मेंद्र वीडियो में उस शख्स को हीरो बता रहे हैं और कह रहे हैं कि हमारे खेत में पत्ता गोभी उगी हुई है।|Hindi_F|other|8.312375
processed_hi_f_health_01223.wav|हम इस बात की पड़ताल करना चाह रहे हैं कि कितना पुराना यह इन्फैक्शन है और यह वायरस कैसे महिला के अंदर गया|Hindi_F|other|9.397333
processed_hi_f_other_01352.wav|संघ के नेताओं ने रहस्य उद्घाटन किया कि अंतर्राज्यीय जल संधि को हिमाचल व पंजाब में नहीं माना जा रहा है।|Hindi_F|other|8.810667
processed_hi_f_finance_01212.wav|सरकार ने कर्मचारी राज्य बीमा निगम ईएसआई स्कीम के तहत कर्मचारियों के कॉन्ट्रिब्यूशन में कटौती कर दी है।|Hindi_F|other|9.217958
processed_hi_f_general_01648.wav|इसे पहनने से बृहस्पति का प्रभाव बढ़ता है और जो लोग आध्यात्मिक उन्नति चाहते हैं वे उस पथ पर चल पड़ते हैं।|Hindi_F|other|7.893333
processed_hi_f_education_02356.wav|डॉक्टर्स के अनुसार सर्जरी के लिए मेडिकल इंस्ट्रूमेंट को स्टेरलाइज करने, ऑपरेशन थिएटर को धोने और हाथ धोने की जरूरत होती है।|Hindi_F|other|10.146750
processed_hi_f_health_02061.wav|ओवेरियन कैंसर को मात दे चुकीं अभिनेत्री मनीषा कोईराला ने अपने संघर्षो एवं निजी बातों को हील्ड नामक पुस्तक में बयां किया है|Hindi_F|other|9.728000
processed_hi_f_health_00419.wav|हिज्बुल मुजाहिदीन कमांडर बुरहान वानी की पिछले साल मुठभेड़ में मौत के बाद जाकिर रशीद भट्ट उर्फ मूसा हिज्बुल का कमांडर बन गया|Hindi_F|other|10.037333
processed_hi_f_weather_00551.wav|घाघरा नदी का उद्गम स्थल दक्षिणी तिब्बत के हिमालय से होता है।।|Hindi_F|other|5.600000
processed_hi_f_books_02252.wav|यह सावधानी का ही संकेत है कि निगाह धरती पर रखकर उड़ान भरी जाए।|Hindi_F|other|5.546667
processed_hi_f_agri_00917.wav|इसी वजह से भारी सख्यां में किसान यहां बीज लेने के लिए आए हैं।|Hindi_F|other|5.711729
processed_hi_f_agri_01965.wav|आप अपने हिसाब से पानी और बाकी सामान की क्वांटिटी ले सकते हैं।|Hindi_F|other|5.456313
processed_hi_f_books_02538.wav|जल को ऊपर खींचने के लिए सामान्यतः पम्प का उपयोग किया जाता है।|Hindi_F|other|5.034667
processed_hi_f_finance_00645.wav|जिसको वह स्वंय गोपनीय रूप से देखकर संतुष्टि प्राप्त कर सकेगा।|Hindi_F|other|5.433104
processed_hi_f_general_02630.wav|फेसबुक पर ढेरों लाइक्स एवं कमेन्ट्स मिलने लगते हैं इस खबर को।|Hindi_F|other|5.024000
processed_hi_f_finance_02134.wav|रिज़र्व बैंक विदेशी मुद्रा की ज्य़ादा आवक से हो गया है चिंतित।|Hindi_F|other|5.100000
processed_hi_f_health_00878.wav|'थ्री इडियट्स' जिंदगी के बारे में है और उसमें काफी ह्यूंमर है|Hindi_F|other|5.333333
processed_hi_f_agri_01203.wav|लहसुन और प्याज जैसे कुछ खाद्य पदार्थां में तीखे तेल होते हैं।|Hindi_F|other|5.154458
processed_hi_f_books_02735.wav|यह भोजन को विषाक्त बना देते हैं जिसके सेवन से व्यक्ति भयंकर रूप से रोगी हो सकता है अथवा कभी-कभी उसकी मृत्यु भी हो सकती है।|Hindi_F|other|9.482667
processed_hi_f_agri_02020.wav|खेत में पैदा होने के कारण बाबा का आरम्भिक नाम खेतनाथ रखा गया।|Hindi_F|other|6.385104
processed_hi_f_books_01557.wav|परिपथ में विद्‌युत धारा की दर्शाई गई दिशा संकेतमान्य दिशा है।|Hindi_F|other|6.122667
processed_hi_f_politics_03958.wav|बर्फबारी नहीं होने से पिंडारी सहित कई ग्लेश्यिर पिघल रहे हैं।|Hindi_F|other|5.728000
processed_hi_f_weather_01153.wav|वे कहते हैं, "हम उमस भरी गर्मी में फ्लैट में रहे और वहीं सोए।|Hindi_F|other|5.900000
processed_hi_f_weather_02786.wav|भारतीय संगीत में सूफी संगीत परंपरा का बहुत बड़ा योगदान रहा है।|Hindi_F|other|4.650667
processed_hi_f_books_06270.wav|साक्ष्य यह प्रकट करते हैं कि वे प्रारंभ में पत्थर के हथियारों से शिकार करते थे, किंतु प्रारंभ में फलों का ही भोजन करते थे।|Hindi_F|other|8.970667
processed_hi_f_agri_00867.wav|यह विश्व की ताज़े पानी की चार डॉल्फिन प्रजातियों में से एक है।|Hindi_F|other|5.600000
processed_hi_f_books_04686.wav|कवियों तथा कहानीकारों के लिए चन्द्रमा एक चित्ताकर्षक पिंड है।|Hindi_F|other|5.429333
processed_hi_f_general_02020.wav|पुलिस ने शिकायत पाकर पप्पू जाटव के मुर्गे को थाने बुलवा लिया।|Hindi_F|other|5.800000
processed_hi_f_finance_01829.wav|न एटीएम कार्ड की झंझट न बैंक की कतार, अब थंब लगाओ और कैश पाओ।|Hindi_F|other|7.000000
processed_hi_f_general_01090.wav|माँ वैष्णो देवी, हिन्दू धर्म की प्रमुख देवियों में से एक हैं।|Hindi_F|other|5.034667
processed_hi_f_health_02789.wav|कलाई में चोट की वजह से राफेल नडाल फ्रेंच ओपन से बाहर हो गए है |Hindi_F|other|5.461333
processed_hi_f_books_05192.wav|ये वर्षा को अम्लीय बनाकर वर्षा के साथ पृथ्वी पर बरस जाते हैं।|Hindi_F|other|5.800000
processed_hi_f_health_00313.wav|उनकी जिंदगी में टर्निंग प्वाइंट तब आया जब उनकी एक कजन अमेरिका से वापस आई, उसकी बदली हुई जीवनशैली देखकर वो बहुत अचंभित हुईं|Hindi_F|other|10.176000
processed_hi_f_books_00550.wav|खेल विषय पर निरंतर कलम चलाने वाली ‘षटकार’ नाम की पत्रिका का पहले प्रकाशन होता था।|Hindi_F|other|7.776000
processed_hi_f_politics_01277.wav|इतिहास गवाह है की संसार के सभी बड़े युद्ध और वैमनस्य के पीछे यही स्थूल दौलत रही है|Hindi_F|other|7.338667
processed_hi_f_finance_00729.wav|साथ ही, ज्यादातर रियल एस्टेट प्रोजेक्टों के लिए पैसे तो अग्रिम बिक्री से आते हैं।|Hindi_F|other|6.396729
processed_hi_f_books_08175.wav|शूद्र, जिनका सृजन उनके चरणों से हुआ था। अंतिम दो वर्गों के बीच अधिक अंतर नहीं है।|Hindi_F|other|7.765333
processed_hi_f_books_02032.wav|सूर्यों का ताप और प्रकाश उसमें समा जाता है, बिजलियों की कड़क और तूफानों का वेग भी।|Hindi_F|other|6.944000
processed_hi_f_general_01679.wav|अब इन्होंने नए मीडिया यानी इंटरनेट को भी अपने विषैले प्रचार का ज़रिया बना लिया है।|Hindi_F|other|7.400000
processed_hi_f_general_01022.wav|वह अपने टीवी पर किसी एक्सट्रा गेमिंग कन्सोल को डाउनलोड किए बिना गेम खेल सकते हैं।|Hindi_F|other|7.082667
processed_hi_f_books_08698.wav|इन उलटबाँसी रचनाओं का तात्पर्य परम सत्य के स्वरूप को समझने की मुश्किल दर्शाता है।|Hindi_F|other|6.900000
processed_hi_f_books_05071.wav|इसके परिणामस्वरूप यह कक्षीय गति करते समय अपने पृष्ठ पर लुढ़कता सा प्रतीत होता है।|Hindi_F|other|6.858667
processed_hi_f_weather_00373.wav|ऋषि ने बादल से पूछा तुम्ही बताओ कि तुमसे श्रेष्ठ कौन हैं? बादल ने उत्तर दिया पवन।|Hindi_F|other|7.400000
processed_hi_f_books_05264.wav|कूड़े-कर्कट आदि का विसर्जन किस प्रकार नदी के जीवित प्राणियों को प्रभावित करता है।|Hindi_F|other|5.920000
processed_hi_f_politics_04041.wav|हमें राष्ट्र के स्वतंत्रता आन्दोलन के स्वतंत्रता सेनानयों को सदैव याद रखना चाहिए।|Hindi_F|other|7.349333
processed_hi_f_health_01391.wav|सलामी बल्लेबाज़ गौतम गंभीर के बाएँ हाथ पर लगी चोट को लेकर भारतीय ख़ेमे में चिंता है|Hindi_F|other|7.400000
processed_hi_f_other_02175.wav|रंगा संघर्षशील व्यक्त्तिव हैं और उन्होंने संघर्ष के बल पर ही मुकाम हासिल किया है।|Hindi_F|other|6.900000
processed_hi_f_agri_00895.wav|यकीन मानिये इसकी गुलाब और जैस्मिन की खुशबू आपके पास से किसी को हटने ही नहीं देगी।|Hindi_F|other|7.081708
processed_hi_f_other_02579.wav|सूत्रों के अनुसार सेना मिट्टी से बरामद किए गए गोलों को निष्किय करने का काम करेगी।|Hindi_F|other|7.370667
processed_hi_f_weather_02249.wav|बिल्हौर शिवराजपुर में दोपहर को आसमान में बादल छाने के बाद भारी बारिश शुरू हो गयी।|Hindi_F|other|7.573333
processed_hi_f_general_01621.wav|स्विफ्ट मीडिया ने इमोजी पर एक स्टडी की है, जो एक मोबाइल इंगेज्मेंट प्लैटफॉर्म है।|Hindi_F|other|6.368000
processed_hi_f_other_00898.wav|आदित्य ने अपना कन्वोकेशन सर्टिफिकेट रविवार को  कन्वोकेशन समारोह में प्राप्त किया।|Hindi_F|other|6.300000
processed_hi_f_general_01923.wav|स्वदेशी, असहयोग एवं सविनय अवज्ञा आन्दोलनों के दौरान शिक्षा का व्यापक प्रचार किया।|Hindi_F|other|7.061333
processed_hi_f_books_01994.wav|उनके जीवन पर संघर्ष के जो आघात हैं; वे उनकी हार के नहीं, शक्ति के प्रमाणपत्र हैं।|Hindi_F|other|7.400000
processed_hi_f_other_00423.wav|साथ ही दुर्घटना में घायल हुये अतिथि शिक्षकों के शीघ्र स्वस्थ होने की कामना की है।|Hindi_F|other|7.072000
processed_hi_f_weather_00472.wav|चोटी बनाने से बालों में खिंचाव बना रहेगा और आपको गर्मी में परेशानी भी नहीं होंगी।|Hindi_F|other|6.700000
processed_hi_f_other_02257.wav|उन्होंने कहा कि इस्फ़हानियों की एक अन्य विशेषता, ईश्वर के मार्ग में दानदक्षिणा है।|Hindi_F|other|7.050667
processed_hi_f_weather_03270.wav|मुकर्रब खान को समाचार मिला कि संभाजी महाराज कोकण में संगमेश्वर नामक स्थान पर हैं। |Hindi_F|other|6.613333
processed_hi_f_other_00070.wav|इन्हीं वजहों से ब्लू स्क्रीन एरर विंडोज यूजर्स के लिए बहुत बड़ी समस्या बन चुकी है।|Hindi_F|other|6.570667
processed_hi_f_general_02921.wav|प्रजातांत्रिक प्रणाली में संश्लिष्ट समाज के निर्माण का दूसरा मुद्दा सामने आता है।|Hindi_F|other|6.496000
processed_hi_f_books_04435.wav|आवेशित गुब्बारे को प्रतिदीप्त नलिका के निकट लाइए। आपको धुँधली सी चमक  दिखाई देगी।|Hindi_F|other|7.029333
processed_hi_f_weather_02787.wav|संतों के बताए हुए भक्ति मार्ग पर चलतेहुए आचरण करना सामान्य लोगों के लिए आसान था ।|Hindi_F|other|6.794667
processed_hi_f_politics_03238.wav|मार्क शीट और पात्रता प्रमाण पत्र में सुरक्षा बढ़ाने के लिए एक क्यूआर कोड भी होगा।|Hindi_F|other|7.093333
processed_hi_f_general_02721.wav|हर ऑपरेटिंग सिस्टम, सभी इंटरनेट सेवा प्रदाता और क्लाउड स्टोरेज सेवाएं इन्क्रिप्शन का प्रयोग करती हैं।|Hindi_F|other|8.100000
processed_hi_f_books_04958.wav|इस अभियान की सबसे महत्वपूर्ण खोज है चंद्रमा पर पानी का अस्तित्व। यह खोज करनेवाला भारत यह पहला देश है।|Hindi_F|other|8.864000
processed_hi_f_books_04245.wav|उसने एक आलू को दो बराबर भागों में काटा तथा संपरीक्षित्र के ताँबे के तारों को इसमें निर्विष्ट कर दिया।|Hindi_F|other|8.650667
processed_hi_f_education_01686.wav|साम्राज्यवादी हर प्रकार की मक्कारी और खूनखराबे के ज़रिये अपने इस इरादे को कामयाब करने में लगे रहे हैं।|Hindi_F|other|8.600000
processed_hi_f_other_00158.wav|सेरेना के  महान रेसलर रिक फ्लेयर की बेटी और डब्ल्यूडब्ल्यूई स्टार चार्लोट फ्लेयर के बीच मुकाबला होगा।|Hindi_F|other|9.100000
processed_hi_f_general_00377.wav|टीम ने ज्यां पॉल ड्यूमिनी और क्विंटन डी कॉक को अपने साथ बनाए रखा है, जो टी क्रिकेट के लिए ही बने हैं।|Hindi_F|other|10.080000
processed_hi_f_politics_02344.wav|बेंगलुरु की क्राइस्ट यूनिवर्सिटी में बीएससी के छात्र रोहित डे ने पिछले कई वर्षं में कई ड्रोन बनाए हैं|Hindi_F|other|8.298667
processed_hi_f_agri_01122.wav|हालांकि इस बात का ख्याल रखना चाहिए कि त्वचा पर गर्म पानी पड़ने से नैचुरल ऑयल के कम होने का डर रहता है।|Hindi_F|other|8.730333
processed_hi_f_education_00248.wav|प्रदेश मेँ राजशाही की बात उसी प्रकार सत्य है जैसे देश मेँ नरेंद्र मोदी के नेतृत्व मेँ बीजेपी का राज ।|Hindi_F|other|8.440083
processed_hi_f_other_04343.wav| कोलकाता को उसके घर ईडन गारडंस में घुसकर मात देने के बाद अब मुंबई इंडियंस का हौसला सातवें आसमान पर है।|Hindi_F|other|8.757333
processed_hi_f_politics_02605.wav|प्रतियोगिता में कनीपला, कसेरला, धीरपुर और मसाना गांवों के प्राथमिक विद्यालयों के छात्रों ने भाग लिया।|Hindi_F|other|9.120000
processed_hi_f_books_08465.wav|धर्मशास्त्र में बताए गए श्राद्ध संस्कार का वे पालन नहीं करते और अपने मृतकों को विधिपूर्वक दफनाते हैं।|Hindi_F|other|8.970667
processed_hi_f_general_02844.wav|नेरो अमिंग माया पोनुंग नामक इस नृत्य को युवक और युवतियों द्वारा सामुहिक रूप से प्रस्तुत किया जाता है।|Hindi_F|other|9.226667
processed_hi_f_general_00095.wav|ग्लास्गो में होने वाले कॉमनवेल्थ खेलों में भारत के फ़्री स्टाइल पहलवानों से मेडल की बहुत उम्मीदें हैं।|Hindi_F|other|8.970667
processed_hi_f_education_02375.wav|जस्टिस मार्कंडेय काटजू और जस्टिस ज्ञान सुधा मिश्रा ने सीबीआई को फटकार लगाई कि वह बचकाने बहाने न बनाए।|Hindi_F|other|10.007437
processed_hi_f_education_00489.wav|रामपुर के रोहित नेगी को ब्लैक बैल्ट टेस्ट पास करने के लिए शारीरिक और थ्योरी की कठिन परीक्षा देनी पड़ी।|Hindi_F|other|9.700000
processed_hi_f_education_02682.wav|उन्होंने सुब्बुलक्ष्मी की गायन सभाओं का इस प्रकार आयोजन किया कि, वे सफलताओं की सीढ़ियाँ चढ़ती ही गईं।|Hindi_F|other|8.500000
processed_hi_f_education_02496.wav|स्फुट एवं प्रबन्ध, दोनों ही प्रकार की कविताओं द्वारा लोचन प्रसाद जी ने सुधारभाव को प्रतिष्ठापित किया।|Hindi_F|other|8.695500
processed_hi_f_agri_01523.wav|जिन लोगों का इम्यून कमज़ोर है उन्हें रोज़ाना नींबू पानी पीना चाहिए, इससे उनकी इम्यून सिस्टम मज़बूत होगी।|Hindi_F|other|8.451688
processed_hi_f_education_00473.wav|परमेश्वर देवताओँ के इस प्रकार कर्मफल प्रदान करने के कार्य मेँ किसी भी प्रकार का हस्तक्षेप नहीँ करते ।|Hindi_F|other|9.264396
processed_hi_f_books_03099.wav|माचिस की तीली, माचिस की डिबिया के बगल में रगड़ने पर क्यों जल जाती है। माचिस का इतिहास बहुत पुराना है।|Hindi_F|other|8.245333
processed_hi_f_politics_01040.wav|वैष्णों देवी श्राइन बोर्ड का कहना है कि एनजीटी ने जो आदेश दिया है, उसे देने का उसे अधिकार ही नहीं है।|Hindi_F|other|9.248000
processed_hi_f_books_05677.wav|बीज के परिक्षेपण  के बाद, वह कितने समय तक जीवित रह सकता है? यह अवधि पुनः व्यापक रूप से भिन्न होती है। |Hindi_F|other|8.981333
processed_hi_f_general_02293.wav|यह कैम्पेन फ्लिपकार्ट की नई विज्ञापन शैली को दर्शाता है, जिसमें फोकस सामाजिक जागरूकता पर केंद्रित है।|Hindi_F|other|8.200000
processed_hi_f_weather_00458.wav|शार्लोट के इस फैसले से स्मैकडाउन लाइव में उनके होने वाले महत्वपूर्ण मैच पर भी संकट के बादल छा गए हैं।|Hindi_F|other|8.544000
processed_hi_f_finance_00578.wav|यहां पर उन्होंने बिक्री कर आयुक्त के पद पर रहते हुए मूल्य वर्द्धित कर के लागू किए जाने का काम संभाला। |Hindi_F|other|9.357271
processed_hi_f_books_04664.wav|अध्याय  में आपने यह पढ़ा है कि चन्द्रमा, सूर्य तथा अन्य तारों की भांति अपना प्रकाश उत्पन्न नहीं करता।|Hindi_F|other|8.138667
processed_hi_f_other_05225.wav|अरुणाचल प्रदेश के तेजपुर स्थित वायुसेना बेस पर ब्रह्मोस मिसाइलों से सुसज्जित सुखोई विमानों के दो स्न्वाड्रन तैयार रहेंगे।|Hindi_F|other|9.621333
processed_hi_f_other_00187.wav|अंतर-राष्ट्रीय निवेशक शिखर - सम्मेलन के उद्घाटन समारोह में उद्घोग मंत्री श्रीमती यशोधरा राजे सिंधिया ने स्वागत भाषण दिया।|Hindi_F|other|9.994667
processed_hi_f_books_00454.wav|विष्णुदास भावे मराठी रंगमंच के जनक के रूप में जाने जाते हैं। उनके द्वारा रंगमंच पर लाया गया ‘सीता स्वयंवर’ प्रथम नाटक है।|Hindi_F|other|10.112000
processed_hi_f_general_00264.wav|संगीत समारोह को सिंधी मे लाडा कहा जाता है, पड़ोस और करीबी रिश्तेदार महिलाएं इकट्ठा होती हैं और गाती हैं और नृत्य करती हैं।|Hindi_F|other|10.069333
processed_hi_f_politics_02965.wav|स्कूल में बुधवार को आयोजित विचित्र वेषभूषा प्रतियोगिता में नन्हे बच्चों में मनमोहक रूप और स्वांग रचकर सभी का मन मोह लिया।|Hindi_F|other|9.514667
processed_hi_f_health_02236.wav|उत्तर प्रदेश की महिला कल्याण मन्त्री रीता बहुगुणा जोशी ने कहा कि होली भारतीय परम्परा, प्रेम, एकता और सौहार्द का प्रतीक है|Hindi_F|other|10.069333
processed_hi_f_politics_03594.wav|मुख्यमंत्री के निर्देशों के मुताबिक इन कम्पनियों के एजेन्टों के विरूद्ध दर्ज प्रकरणों को वापस लेने के निर्देश दिए गए हैं।|Hindi_F|other|8.600000
processed_hi_f_education_00442.wav|अप्रेंटिस पदों पर उम्मीदवारों का चयन लिखित परीक्षा, इंटरव्यू राउंड और मेडिकल राउंड में पर्फॉर्मेंस के आधार पर किया जाएगा।|Hindi_F|other|9.752000
processed_hi_f_agri_01795.wav|अदरक में जिंजरॉल नाम का बायोऐक्टिव कम्पाउंड पाया जाता है जो ब्लोटिंग यानी पेट फूलने की दिक्कत को कम करने में मदद करता है।|Hindi_F|other|9.300000
processed_hi_f_other_01633.wav|फिल्म गांधी में कस्तूरबा की भूमिका निभाने वाली रोहिणी हट्टंगड़ी ने कहा की वह इस फिल्म की प्रबलता को तुरंत नहीं समझ पाई थी।|Hindi_F|other|9.514667
processed_hi_f_books_02997.wav|धातु अम्लों से अभिक्रिया करते हैं और धातु लवण तथा हाइड्रोजन गैस बनाते हैं। सामान्यतः अधातु अम्लों से अभिक्रिया नहीं करते।|Hindi_F|other|10.133333
processed_hi_f_finance_00610.wav|प्रवेश शुल्क में वृद्धि के साथ साथ स्मारकों में फिल्मांकन हेतु लायसेंस शुल्क एवं जमानत राशि में भी भारी वृद्धि की गयी है।|Hindi_F|other|10.146750
processed_hi_f_other_00845.wav|इसके पहले, इल्तिजा ने कहा था कि नेताओं की गिरफ्तारी पर अमित शाह झूठ बोल रहे हैं।|Hindi_F|other|6.200000
processed_hi_f_general_01311.wav|नृत्य एवं गीत में कुशल मनोहर रमणियाँ काकुत्स्थवंशी राम के सामने नृत्य करने लगीं।|Hindi_F|other|8.394667
processed_hi_f_politics_00905.wav|वहीं आरसीबी इस प्वॉइंट टेबल में सबसे नीचे स्थान पर मौजूद है।|Hindi_F|other|5.696000
processed_hi_f_health_00913.wav|लेकिन वहां भी उनको चैन नहीं मिला, उन्हें लगा कि ये कोई ऐसा दर्द है, जो क्रैंप्स में तब्दील हो रहा है|Hindi_F|other|8.704000
processed_hi_f_books_08166.wav|जाति व्यवस्था के संबंध में ब्राह्मणवादी व्याख्या को मानने के बावजूद, अल-बिरूनी ने अपवित्रता की मान्यता को अस्वीकार किया।|Hindi_F|other|9.354667
processed_hi_f_health_00073.wav|जम्मूकश्मीर के मशहूर स्की रिजॉर्ट गुलमर्ग में हिमस्खलन से गुरुवार को एक स्वीडिश सैलानी की मौत हो गई,|Hindi_F|other|8.277333
processed_hi_f_general_01472.wav|वर्तमान में सौर ऊर्जा चालित वॉटर पम्पों के प्रयोग को प्रोत्साहित किया जा रहा है।|Hindi_F|other|6.240000
processed_hi_f_other_00852.wav|कंपनी का कहना है कि तीसरी जेनरेशन की हॉन्डा सिटी कार के इंजन में लगी लॉस्ट मोशन स्प्रिंग बदली जाएगी।|Hindi_F|other|9.300000
processed_hi_f_weather_01210.wav|मर्दों पर गर्मी की छुट्टियां भारी पड़ती हैं क्योंकि बच्चे अपनी मां को नानी के घर ले जा चुके होते हैं।|Hindi_F|other|8.437333
processed_hi_f_finance_00478.wav|जल्द ही ट्विनसिटी एक मॉडल सिटी के रूप में उभर कर सामने आएगी।|Hindi_F|other|5.166062
processed_hi_f_finance_02112.wav|आज, अपने खर्चो को कम करें और बारिश के दिन के लिए पैसे बचाएं।|Hindi_F|other|5.845333
processed_hi_f_other_02590.wav|आदित्य से ब्रेकअप के बाद वे  सुमन के साथ काफी करीब हो गए थे।|Hindi_F|other|5.482667
processed_hi_f_education_00644.wav|वेदों की अलंकारिक भाषा को समझने में गलती करने से इस प्रकार की भ्रान्ति होती हैं।|Hindi_F|other|6.954000
processed_hi_f_books_01848.wav|सहज-सरल तथा मुहावरों से परिपूर्ण भाषा आपके साहित्य को लोकमानस तक पहुँचाकर जीवंतता भी प्रदान करती है।|Hindi_F|other|9.365333
processed_hi_f_other_01773.wav|जॉंच एजेंसी ने बताया है कि बच्चों का उत्पीड़न रोकने में सरकारी अधिकारी नाकाम रहे।|Hindi_F|other|6.837333
processed_hi_f_health_02447.wav|कैंसर को मात देने के बाद कनिका ने अपनी मां से कहा था कि पांच साल के भीतर फोर्ब्स के कवर पेज पर आऊंगी|Hindi_F|other|7.765333
processed_hi_f_other_00799.wav|वां जी शिखर सम्मेलन इस बार तीन चार सितंबर को चीन के ह्वांग्झू शहर में हो रहा है।|Hindi_F|other|7.072000
processed_hi_f_agri_02207.wav|विकासखंड के गांव पटाल्दा, भवरपानी सबसे ज्यादा पानी की किल्लत से परेशान रहते हैं।|Hindi_F|other|7.464833
processed_hi_f_health_01813.wav|बीते साल जुलाई में सोनाली को हाई ग्रेड कैंसर डायग्नॉस हुआ था|Hindi_F|other|5.200000
processed_hi_f_other_00901.wav| श्री गुप्त को श्रध्दांजलि देते हुए श्री दीक्षित ने कहा कि श्री गुप्त ने हमेशा निर्भीक पत्रकारिता की।|Hindi_F|other|8.565333
processed_hi_f_politics_04321.wav|निमोर्ही अखाड़ा के पूजा करने के अधिकार पर केंद्र फैसला लेगा।|Hindi_F|other|4.938667
processed_hi_f_books_06237.wav|धीरे-धीरे एक कोशिकीय जीव बहुकोशिकीय जीवों में परिवर्तित हुए।|Hindi_F|other|6.112000
processed_hi_f_finance_01408.wav|सीबीआई ने हार्ड डिस्क, पेन ड्राइव्स, प्रॉपर्टी व निवेश और बैंकों के दस्तावेज अपने कब्जे में लिए हैं।|Hindi_F|other|8.173042
processed_hi_f_books_03226.wav|इन कारणों की सूची बना कर अपनी कक्षा में इसकी चर्चा कीजिए। वनोन्मूलन के प्रभाव जानने के पश्चात् पहेली एवं बूझो चिंतित थे।|Hindi_F|other|9.344000
processed_hi_f_health_02677.wav|इसके बाद जहां धन होने की शंका है, वहां धतुरे के बीज, गंधक और पका हुआ तेल ले जाएं|Hindi_F|other|7.648000
processed_hi_f_books_04046.wav|चित्रानुसार अपने हाथ को अपने कंठ पर रखिए। क्या आपको कुछ कंपनों का अनुभव होता है।|Hindi_F|other|6.997333
processed_hi_f_politics_01289.wav|मुख्य चयनकर्ता ज्यौफ मिलर ने कहा,हमने पहले दो टेस्ट में कुछ अच्छे प्रदर्शन देखे।|Hindi_F|other|6.965333
processed_hi_f_books_05228.wav|इस अभियान ने दिवाली के दिनों में वायु प्रदूषण के स्तर में काफी अन्तर ला दिया है।|Hindi_F|other|5.930667
processed_hi_f_finance_01665.wav|पंचायत में अगर भूमि उपलब्ध कराई जाएगी तो पॉलिटेक्निक या आइटीआइ कॉलेज खोला जाएगा।|Hindi_F|other|8.700000
processed_hi_f_weather_02878.wav|संत यह मानते थे कि उनके इस विरोध को सहना संतों के कर्तव्यों का ही एक हिस्सा है ।|Hindi_F|other|7.498667
processed_hi_f_weather_03175.wav|शिवाजी महाराज की धार्मिक नीति सहिष्णुथी।|Hindi_F|other|3.818667
processed_hi_f_books_01525.wav|जब पुराने बचे तेल का उपयोग भोज्यपदार्थ बनाने केलिए उपयोग में लाया जाता है तब उसमें से बदबू फैलती है।|Hindi_F|other|8.298667
processed_hi_f_other_02375.wav|चार माल्दोवन महिलाएं यहाँ जाने में सफल रहीं लेकिन एक दुर्घटना में चारों मारी गई।|Hindi_F|other|8.320000
processed_hi_f_other_01189.wav|इस मौके पर पीएम मोदी ने डोनाल्ड ट्रम्प की तारीफ की और अमेरिका के साथ मज़बूत होते रिश्ते पर ख़ुशी जताई।|Hindi_F|other|7.648000
processed_hi_f_general_01731.wav|इस शोध के निष्कर्षो का प्रकाशन पत्रिका 'क्लिनिकल इंफेक्शियस डिजीजेज' में हुआ है।|Hindi_F|other|6.762667
processed_hi_f_politics_00954.wav|ऑनलाइन कारोबार करने वाली इस कंपनी के पास तकरीबन दस लाख किताबों के इलेक्ट्रानिक फॉर्मेट के अधिकार थे।|Hindi_F|other|8.300000
processed_hi_f_books_02396.wav|आज अब और कोई फ्लाइट नहीं है। आपका टिकट भी सरैंडर हो चुका है।|Hindi_F|other|4.490667
processed_hi_f_finance_00793.wav|अपनी पीडीएफ को ड्रैग कर ऑनलाइन पीडीएफ संपादक में ड्रॉप करें।|Hindi_F|other|4.910646
processed_hi_f_health_02118.wav|सुन्दर मूर्ति में शिव पार्वती के विवाह से सम्बद्ध अनेक दृश्यों को दिखलाया गया है|Hindi_F|other|5.888000
processed_hi_f_books_06717.wav|आपने टेलीवीज़न की खबरों तथा अखबारों में बर्ड फ्लू वायरस के बारे में तो अवश्य देखा, सुना और पढ़ा होगा।|Hindi_F|other|7.573333
processed_hi_f_books_08743.wav|मीराबाई संभवतः भक्ति परंपरा की सबसे सुप्रसिद्ध कवयित्री हैं।|Hindi_F|other|6.058667
processed_hi_f_other_01630.wav|इस हादसे में हस्मुद्दीन मियां भी गंभीर रूप से घायल हो गए थे।|Hindi_F|other|4.900000
processed_hi_f_other_01599.wav|ऐलेक्ज़ा ने कहा कि ट्रैफिक इंस्पेक्टर ने उसे अपनी ही कार में रुकने के लिए कहा था।|Hindi_F|other|6.200000
processed_hi_f_education_00771.wav|निफ्टी पर न लिखने के पीछे किसी प्रकार का किंतुपरंतु नहीं है।|Hindi_F|other|5.800000
processed_hi_f_general_02968.wav|चौथे दिन के खेल की शुरूआत में चेतेश्वर पुजारा और अजिंक्ये रहाणे मैदान पर उतरे और पारी को आगे बढ़ाया।|Hindi_F|other|9.077333
processed_hi_f_agri_00507.wav|लौंग एक ऐसा मसाला है जो दंत क्षय को रोकता है और मुँह की दुर्गंध को दूर भगाता है।|Hindi_F|other|7.743479
processed_hi_f_politics_03702.wav|कुछ लोग ब्रेकफास्ट की बजाय सीधे ही ब्रंच लेना पसंद करते हैं।|Hindi_F|other|5.056000
processed_hi_f_books_08051.wav|ये वृत्तांत पश्चिम में सहारा रेगिस्तान से लेकर उत्तर में वोल्गा नदी तक फैले क्षेत्रों से संबंधित थे।|Hindi_F|other|8.010667
processed_hi_f_weather_02661.wav|इसी से विजयनगर और बहमनी इन दो शक्तिशाली राज्यों का उदय हुआ ।|Hindi_F|other|5.800000
processed_hi_f_other_02490.wav|लेकिन जान पर खेलकर धन्नंजय ने घायल युवक को गोपालगंज सदर अस्पताल में भर्ती कराया।|Hindi_F|other|7.893333
processed_hi_f_finance_00498.wav|आयकर अधिकारियों ने इसे देश में इनकम टैक्स रेड में अब की गई सबसे बड़ी जब्ती बताया।|Hindi_F|other|8.683896
processed_hi_f_general_00008.wav|लाल रंग की पृष्ठभूमि तंजावुर पेंटिंग का विशिष्ट चिह्न है, लेकिन कभीकभी पृष्ठभूमि हेतु हरे रंग का भी प्रयोग किया जाता है।|Hindi_F|other|9.856000
processed_hi_f_finance_00731.wav|यदि पैसे निकाले जा सकते हों जेब से तो जोखिम क्यों उठाया जाए।|Hindi_F|other|5.874271
processed_hi_f_agri_01891.wav|धार्मिक सात्विक व्यंजन, नारियल और फूल लोगो को बांटे जाते है।|Hindi_F|other|5.600000
processed_hi_f_other_00488.wav|महिला का सवा तीन माह का भ्रूण शौचालय में फ्लश के साथ बह गया।|Hindi_F|other|5.600000
processed_hi_f_agri_00521.wav|इसके चलते किसान अदरक, हल्दी जैसी वैकल्पिक खेती अपना रहे हैं।|Hindi_F|other|6.001979
processed_hi_f_general_01338.wav|यह मेरा बहुत ही प्रिय मनोरंजन था और मैं घण्टों बिता देती थी।|Hindi_F|other|6.016000
processed_hi_f_books_00298.wav|स्वतंत्रतापूर्व समय में कुछ प्रमुख नेताओं तथा उनके द्वारा प्रारंभ किए गए समाचारपत्रों की सूची बनाइए।|Hindi_F|other|8.629333
processed_hi_f_politics_03765.wav|मुख्यमंत्री नीतीश कुमार ने बॉइलर फटने की घटना में मारे गये लोगों के प्रति गहरी संवेदना व्यक्त की है।|Hindi_F|other|8.800000
processed_hi_f_books_02089.wav|गुरु गुरु था, शिष्य शिष्य था। शिष्य गुरु से विवाद नहीं करता।|Hindi_F|other|5.280000
processed_hi_f_general_00313.wav|प्रसन्ना दक्षिण अफ्रीकी क्रिकेट टीम के टेक्निकल स्ट्रटट्जी एनालिस्ट रह चुके हैं।|Hindi_F|other|6.645333
processed_hi_f_general_02881.wav|बिल्कुल पारंपरिक अंगूठी जैसी दिखने वाली ब्लिंक स्मार्ट रिंग हर तरह के कपड़ों के साथ पहनी जा सकती है।|Hindi_F|other|7.840000
processed_hi_f_general_00769.wav|मित्र, यदि ऐसा ही चलता रहा तो फेंकू मीडिया  देश को बहुत गहरे गड्ढे में डाल देगी।|Hindi_F|other|6.500000
processed_hi_f_weather_01734.wav|व्हाइट हाउस में सेना अधिकारियों और उनकी पत्नियों के साथ फ़ोटो सेशन के बाद ट्रंप ने कहा, ये तूफ़ान से पहले का सन्नाटा है।|Hindi_F|other|8.714667
processed_hi_f_books_04499.wav|बाल कट चुकने के पश्चात उसने आपके पीछे की ओर एक दर्पण रखा था।|Hindi_F|other|5.941333
processed_hi_f_books_00980.wav|यह वापसी का मानसून कहलाता है। कुल मिलाकर भारत की जलवायु वर्ष भर उष्ण ही होती है।|Hindi_F|other|7.370667
processed_hi_f_finance_00153.wav|पहले भाग में आर्थिक सर्वे और दूसरे भाग में कर प्रस्ताव के बिंन्दु शामिल रहते हं।|Hindi_F|other|6.547646
processed_hi_f_weather_02705.wav|दुर्गावती ने अपने पति की मृत्यु के बाद अकबर के साथ युद्ध करते हुए वीरगति पाई परंतु घुटने नहीं टेके ।|Hindi_F|other|8.170667
processed_hi_f_books_04459.wav|किसी पृष्ठ पर पड़ने वाली प्रकाश-किरण को आपतित किरण कहते हैं।|Hindi_F|other|5.258667
processed_hi_f_other_00256.wav|बॉलीवुड अभिनेता जैकी श्रॉफ के पुत्र टाइगर श्रॉफ की फिल्म 'हीरोपंती' के लिए निर्देशक सब्बीर खान को आखिर हीरोइन मिल ही गई।|Hindi_F|other|9.717333
processed_hi_f_education_00146.wav|इस प्रकार सरोवर को गंधर्वों से घिरा देखकर दुर्योधन के सेवक पुन उसके पास लौट आए ।|Hindi_F|other|9.914542
processed_hi_f_finance_00774.wav|गरीब को अमीर से द्वेष उसकी तिजोरी में रखे पैसे से नहीं होता।|Hindi_F|other|5.100000
processed_hi_f_general_02127.wav|मूलत इंटरनेट नेटवर्कों का नेटवर्क है जो एक जगह से नियंत्रण के लिये कई सारे कम्प्यूटरों को जोड़ता है।|Hindi_F|other|8.138667
processed_hi_f_health_00964.wav|धनाड्य देशों में भी लोग इंसुलिन की किल्लत महसूस करने लगे हैं|Hindi_F|other|5.301333
processed_hi_f_politics_03804.wav|भोज़पुरी सुपरस्टार दिनेशलाल यादव निरहुआ बुधवार को मुख्यमंत्री योगी आदित्यनाथ के मौज़ुदगी में भाज़पा में शामिल हो गए हैं।|Hindi_F|other|9.546667
processed_hi_f_education_02489.wav|जून, जुलाई में अधिसंख्य जातकों का भाग्योदय अपने पुरूषार्थ एवं बुद्धि बल से होगा।|Hindi_F|other|8.428479
processed_hi_f_books_05251.wav|इसके प्रदूषण स्तर में कई वर्षों से निरन्तर वृद्धि हो रही है।|Hindi_F|other|4.341333
processed_hi_f_weather_02955.wav|वे जावली के मोरे का विरोध कुचल चुके थे ।|Hindi_F|other|4.100000
processed_hi_f_finance_00036.wav|तुम्हारी ब्रह्मज्ञान की आकांक्षा की पूर्ति कौन करेगा, जो भूलकर भी कभी एक फूटी कौड़ी का दान नहीं देता?|Hindi_F|other|8.811604
processed_hi_f_other_01639.wav|इस दौरान भारतीय उप सेना प्रमुख लेफ्टिनेंट जनरल देवराज एन्बु ने परेड की सलामी ली।|Hindi_F|other|7.200000
processed_hi_f_other_01236.wav|शादीशुदा जातकों के दांपत्य जीवन में स्थिति भ्रामक रह सकती है, अपनी खामियों को ढ़ूंढने का प्रयास करें।|Hindi_F|other|8.042667
processed_hi_f_books_05774.wav|उसने पाया कि गर्म करने पर मृत एस प्रभेद जीवाणु को चूहे में प्रवेश कराने से उसकी मृत्यु नहीं हो पायी।|Hindi_F|other|8.981333
processed_hi_f_books_03365.wav|अमीबा की बदलती हुई आक्रुति पादाभ के बनने के कारण होती है जो उसे गति प्रदान करने एवं भोजन ग्रहण करने में सहायता करता है।|Hindi_F|other|10.133333
processed_hi_f_general_01217.wav|वैज्ञानिकों का कहना है, आधुनिक समय के लोग अपने पूर्वजों से कम हिंसक नहीं हैं इसके उलट चिम्पैंजी मानवों से कम हिंसक हैं।|Hindi_F|other|9.226667
processed_hi_f_health_00454.wav|शरीर को फिट रखने के लिए जिस तरह फिजिकल एक्सर्साइज की जरूरत होती है, वैसे ही दिमाग को मेंटल एक्सरसइज की भी जरूरत होती है |Hindi_F|other|9.493333
processed_hi_f_education_01679.wav| सब एस पी के द्वारा मिली जानकारी के मुताबिक मेडिकल व्यवसायी के घर से ज़ब्त दस्तावेज और पैसो की फिलहाल जांच की जा रही है।|Hindi_F|other|9.300000
processed_hi_f_politics_04323.wav|हालांकि उत्तर प्रदेश के मुख्यमंत्री अखिलेश यादव ने इस मामले में भाजपा नेताओं पर बेईमान होने और झूठ बोलने का आरोप लगाया।|Hindi_F|other|9.280000
processed_hi_f_education_01883.wav|आख़िर में वह दुर्वार की शरण में आई ,आज उसने नरेंद्रपुर में ही नर्सिंग की ट्रेनिंग लेकर अपनी क़िस्मत ख़ुद लिखने की ठानी है।|Hindi_F|other|10.193188
processed_hi_f_general_01480.wav|गार्गी किड्ज का मानना है कि प्रारंभिक शिक्षा शुरुआती पांच वर्षों में बच्चो के विकास का एक बहुत ही महत्वपूर्ण हिस्सा है।|Hindi_F|other|9.300000
processed_hi_f_books_04888.wav|आपने वर्तमानपत्रों में अपने देश के ऊपर मानसून बादलों की स्थिति दर्शानेवाले चित्र देखे होंगे ? वो कैसे प्राप्त होते हैं? |Hindi_F|other|9.700000
processed_hi_f_books_08823.wav|उनके द्वारा हासिल शुरुआती जानकारियाँ विरुपाक्ष मंदिर तथा पम्पादेवी के पूजास्थल के पुरोहितों की स्मृतियों पर आधारित थीं।|Hindi_F|other|9.258667
processed_hi_f_books_03757.wav|बाल के खेल में खिलाड़ी प्रायः विजयी चाल बनाने के लिए गतिशील गेंद को धकेल कर अपनी टीम के साथियों के पास पहुँचा देते हैं।|Hindi_F|other|9.738667
processed_hi_f_other_00209.wav|बातों बातों में मल्लिका ने दो तीन बार कुल्लू के हाथों पर हाथ रख दिया तो कुल्लू की सारी इंद्रिया एक साथ उछाल मारने लगीं।|Hindi_F|other|9.920000
processed_hi_f_books_01352.wav|काल के अनुरूप अधिकाधिक तत्त्वों की खोज होती गई तथा इन तत्त्वों के गुणधर्म के संबंध में अधिकाधिक जानकारी इकट्ठा होती गई।|Hindi_F|other|9.941333
processed_hi_f_books_02481.wav|कुदाली : यह एक सरल औज़ार है जिसका उपयोग खरपतवार निकालने एवं मिट्टी को पोला करने के लिए किया जाता है।|Hindi_F|other|8.917333
processed_hi_f_agri_01243.wav|खूब पानी और पेय पदार्धों का सेवन करें, हल्के रंगों के सूती वस्त्र पहनें और ठंडे पानी से स्नान करें।|Hindi_F|other|8.858042
processed_hi_f_books_06795.wav|पादप प्रजनन पादप प्रजातियों का एक उद्देश्यपूर्ण परिचालन है; ताकि वांछित पादप किस्में तैयार हो सकें।|Hindi_F|other|8.917333
processed_hi_f_books_05123.wav|यह एक क्रांतिकारी धारणा थी। कॉपरनिकस स्वयं अपने इस कार्य को प्रकाशित करने में झिझक अनुभव कर रहे थे।|Hindi_F|other|7.786667
processed_hi_f_other_00827.wav|फ्रैंकफर्ट के मुसलमानों ने अंतर्राष्ट्रीय हल्क़ों से यमन पर आले सऊद शासन के हमले रुकवाने की अपील की।|Hindi_F|other|9.098667
processed_hi_f_politics_01597.wav|पीड़ित परिवार से मिले साक्षी महाराज और स्वामी प्रसाद, बोले उन्नाव का नाम खराब किया है, बख्शेंगे नहीं|Hindi_F|other|8.618667
processed_hi_f_education_00968.wav|इसी प्रकार बैतुल मुक़द्दस और अवैध अधिकृत इलाक़ों के प्रमुख मुफ्ती ने इस क़ानून पर प्रतिक्रिया जताई है।|Hindi_F|other|9.206333
processed_hi_f_general_00107.wav|सितंबर में, तमिलनाडु में पुलिस ने तमिलनाडु प्रीमियर लीग में मैच फिक्सिंग रैकेट का पर्दाफाश किया था।|Hindi_F|other|7.600000
processed_hi_f_weather_02038.wav|सिटी ऑफ ज्वॉय यानी कोलकाता में फरवरी से ही गर्मी पड़ने लगती है लेकिन सितंबर वहां भी सुहाना होता है।|Hindi_F|other|9.098667
processed_hi_f_finance_01180.wav|ईडी के विशेष सरकारी वकील नीतेश राणा ने कहा कि बैंक धोखाधड़ी के सारे पैसे मनी लॉंडरिंग में शामिल हैं।|Hindi_F|other|8.300771
processed_hi_f_politics_01659.wav|खाप प्रतिनिधि मंडल को उपायुक्त ने आश्वसन दिया है कि इस मामले की जांच पूरी तरह से निश्पक्ष की जाएगी।|Hindi_F|other|8.576000
processed_hi_f_agri_00583.wav|क्या आपको पता है नींबू में ब्लीचिंग एजैंट्स होते हैं जिसके प्रयोग से दांतों का पीलापन दूर होता हैं।|Hindi_F|other|7.221042
processed_hi_f_agri_00817.wav|दरअसल वह खास तरह की कट्लरी बनाने के लिए ज्वार, चावल और गेहूं के आटे के मिश्रण का इस्तेमाल करते हैं।|Hindi_F|other|8.600000
processed_hi_f_education_02262.wav|इस दौरान जिलाधिकारी अनिल ढींगरा ने कहा कि परीक्षा निष्पक्ष व निर्विवादित रूप से सम्पन्न होनी चाहिए।|Hindi_F|other|10.007437
processed_hi_f_other_04248.wav|सेंसेक्स के खुलने के कुछ ही सेकंड बाद अपर सर्किट छू लेने की वजह से बाजार में कारॊबार बंद करना पड़ा।|Hindi_F|other|8.085333
processed_hi_f_politics_03951.wav|सत्यजीत रे और ईरानी फिल्मकार माजिद मजीदी से प्रभावित जैगम ने अपने तजुर्बों को फिल्म में स्थान दिया।|Hindi_F|other|9.397333
processed_hi_f_other_02295.wav|इससे पहले अमिताभ बच्चन और ऋषि कपूर अमर अकबर एन्थोनी और नसीब जैसी फिल्मों में एक साथ नज़र आ चुके हैं।|Hindi_F|other|8.672000
processed_hi_f_politics_01672.wav|संजय दत्त ने मां नर्गिस दत्त की बर्थ एनिवर्सरी पर इन्स्टाग्राम पर उनकी याद में एक फोटो पोस्ट की है।|Hindi_F|other|8.064000
processed_hi_f_books_00198.wav|भारत में मंदिर स्थापत्य का प्रारंभ लगभग ई. की चौथी शताब्दी में गुप्त साम्राज्य के कार्यकाल में हुआ।|Hindi_F|other|8.100000
processed_hi_f_general_03147.wav|ऑड्री के अनुसार अनुवाद में सैकड़ों संस्कृत शब्दों को हूबहू फ़ारसी लिप्यंतरण के साथ प्रयोग किया गया।|Hindi_F|other|8.384000
processed_hi_f_books_02242.wav|अत: जरूरत है कि फौरन इससे निपटने के लिए समग्र कदम उठाए जाएँ अन्यथा कल तक तो शायद बहुत देर हो जाएगी।|Hindi_F|other|8.700000
processed_hi_f_finance_01022.wav|नकली नोटों का मुद्दा स्फिति, बचत खाते की कम ब्याज दर, वित्तीय घाटे और महंगाई बढ़ने से सीधा संबंध है।|Hindi_F|other|9.113458
processed_hi_f_general_03044.wav|खगोल विज्ञान में तारों जैसे पिंडों को अक्सर कृष्णिका माना जाता है, हालांकि यह एक कमजोर सन्निकटन है।|Hindi_F|other|9.450667
processed_hi_f_politics_02323.wav|जान्हवी ने भी अपनी मां को याद करते हुए इंस्टाग्राम पर श्रीदेवी, बोनी और अपनी एक पुरानी तस्वीर डाली।|Hindi_F|other|7.253333
processed_hi_f_politics_03256.wav|अभिनेत्री केट ब्लैंचेट फिल्मों में गे किरदारों को निभाने वाले विषमलिंगी कलाकारों के बचाव में उतरीं।|Hindi_F|other|9.400000
processed_hi_f_politics_03651.wav|बॉलीवुड मेल फीमेल एक्टर्स की कमाई के मामले में भी उन्हें फोर्ब्स की लिस्ट में सातवां स्थान मिला है।|Hindi_F|other|7.100000
processed_hi_f_health_00563.wav|अभिनेता सुनील शेट्टी ने कहा कि कैंसर की बीमारी से लड़ रहीं सोनाली और इरफान को,  स्ट्रेंथ की जरूरत है|Hindi_F|other|8.053333
processed_hi_f_education_01362.wav|शहर के कई इलाकों में बैरिकेडिंग भी कराई गई है ताकि फ्लीट गुजरने में किसी प्रकार की अड़चन न आने पाए ।|Hindi_F|other|8.834812
processed_hi_f_politics_02055.wav|जब रोनाल्डों पर एक अमेरिकन महिला द्वारा रेप का आरोप लगाया गया था, तो जॉर्जिना ने उनका बचाव किया था।|Hindi_F|other|9.386667
processed_hi_f_books_03571.wav|उसने टिप्पणी की कि बूझो के कई मित्रों जिनसे वह एक वर्ष बाद मिली थी, की लंबाई एकाएक कितनी बढ़ गई है।|Hindi_F|other|9.205333
processed_hi_f_books_05179.wav|याद कीजिए, ओज़ोन परत सूर्य से आने वाली हानिकर पराबैंगनी किरणों से हमें बचाती है।|Hindi_F|other|7.700000
processed_hi_f_agri_00777.wav|अब काजू बदाम किशमिश डालकर अच्छे से मिलाऐगे व हलवे को अलग बर्तन में निकाल देंगे।|Hindi_F|other|7.197813
processed_hi_f_other_02356.wav|मूर्ति स्थापना के लिए पंडित रविंद्र शर्मा व सत्यवान शर्मा ने मन्त्रोच्चारण किए।|Hindi_F|other|6.272000
processed_hi_f_education_01319.wav|इसके अलावा कंपनी ने 'डिजिटल अनलॉक्ड' नाम से एक प्रशिक्षण कार्यक्रम पेश किया है।|Hindi_F|other|7.058500
processed_hi_f_books_05038.wav|शुक्र का अपना कोई उपग्रह नहीं है। इसकी अपने अक्ष पर, घूर्णन गति कुछ असाधारण है।|Hindi_F|other|8.480000
processed_hi_f_other_01661.wav|दीपावली के पर्व पर वरिष्ठ पत्रकार शम्भूनाथ शुक्ल की सारगर्भित टिप्पणी पठनीय है।|Hindi_F|other|7.072000
processed_hi_f_finance_00271.wav|स्टेट बैंक की सिंहेश्वर शाखा में चोरी करने वाले गैंग को चिन्हित कर लिया गया है।|Hindi_F|other|6.536042
processed_hi_f_agri_01209.wav|किसान अब हताश हो रहे हैं किन्तु वे कीटनाशकों के दुष्चक्र में बुरी तरह फँसे हैं।|Hindi_F|other|7.766708
processed_hi_f_other_01250.wav|इबादत ने अच्छी गेंदबाजी की तो रियाद भाई और मुश्फीकुर भाई ने अच्छी बल्लेबाजी की।|Hindi_F|other|6.528000
processed_hi_f_weather_03386.wav|उसने छत्रसाल को पराजित किया । तब छत्रसाल ने बाजीराव से सहायता की प्रार्थना की ।|Hindi_F|other|6.528000
processed_hi_f_books_05445.wav|ऐसे यौगिक जिनमें कार्बन यह मुख्य घटक तत्त्व होता है, कार्बनिक यौगिक कहलाते हैं।|Hindi_F|other|8.000000
processed_hi_f_other_01694.wav|इन्फर्मेशन को हटाकर परसेप्शन ला दिया है कहते हुए रवीश ने अगला ब्रह्मज्ञान दिया।|Hindi_F|other|6.538667
processed_hi_f_other_00596.wav|अभिनेत्री अनुष्का शर्मा इन दिनों अपनी फिल्म फिल्लौरी को लेकर काफी चर्चा में है।|Hindi_F|other|6.421333
processed_hi_f_general_01934.wav|आलोचक बेशक स्वतंत्र है किसी कविता को अपने प्रतिमानों पर पढ़ने और जाँचने के लिए।|Hindi_F|other|7.178667
processed_hi_f_health_00890.wav|हमें कुछ करना चाहिए, इस देश का क़र्ज़ा है हम पर, हमें उसे खून देकर भी चुकाना होगा|Hindi_F|other|6.954667
processed_hi_f_politics_03939.wav|अमानुष जैसी कुछ फ़िल्मों में खलनायक की भूमिका में उत्त्पल दत्त की भी याद आती है।|Hindi_F|other|6.272000
processed_hi_f_agri_00459.wav|ऐसे ही मंडपों में चार चाँद लगाने का काम करते हैं झाँसी जिले के घास मंडी के लोग।|Hindi_F|other|7.302313
processed_hi_f_weather_00974.wav|एग्जिट पोल में ज्यादातर क्षेत्रों में सत्तारूढ़ बीजेपी को विजयी बताया जा रहा है।|Hindi_F|other|6.400000
processed_hi_f_weather_00139.wav|ओमप्रकाश तागरा, अश्विनी कुमार सांवरिया, देवेंद्र तूफान ने अपनी कविताएं पेश कीं।|Hindi_F|other|6.816000
processed_hi_f_other_01563.wav|बाद में यूनाईटेड स्पिरिट्स कंपनी ने माल्या से चेयरमैन पद से इस्तीफा ले लिया था।|Hindi_F|other|5.898667
processed_hi_f_agri_00553.wav|इस पानी को दूध में मिलकर पिलाने से बच्चो का पेट फूलना, गैस भरना ठीक हो जाता है।|Hindi_F|other|7.592542
processed_hi_f_politics_02128.wav|इस बारे में मेट्रों प्रवक्ता ने कहा कि रक्षा बंधन पर पिछले सारे रिकार्ड टूट गये|Hindi_F|other|6.816000
processed_hi_f_politics_04228.wav|शत्रुंजय के पिता रणविजय शाही राजद के विधायक भी रह चुके हैं।|Hindi_F|other|5.738667
processed_hi_f_books_06551.wav|कैंसर उत्पन्न करने वाले विषाणु, अर्बुदीय विषाणु कहलाते हैं।|Hindi_F|other|5.429333
processed_hi_f_other_00645.wav|साउथ कोरिया की पूर्व राष्ट्रपति पार्क ग्युनहे ने मंगलवार को अपने खिलाफ मुकदमे की सुनवाई के दौरान खुद को निर्दोष बताया।|Hindi_F|other|9.269333
processed_hi_f_books_08726.wav|बाबा गुरु नानक का संदेश उनके भजनों और उपदेशों में निहित है।|Hindi_F|other|4.458667
processed_hi_f_books_02126.wav|बैजू ने उचित उत्तर दिए और लोगों ने हर्ष से तालियाँ पीट दीं।|Hindi_F|other|5.440000
processed_hi_f_general_00448.wav|पृथ्वी पर समग्र जलवायु परिस्थितियों में एक बड़ा परिवर्तन आया है और ग्लोबल वार्मिंग को इस परिवर्तन का कारण माना जाता है।|Hindi_F|other|9.800000
processed_hi_f_books_08473.wav|किंतु इतिहासकारों को अलवार और नयनार संतों की रचनाओं जैसा कोई ग्रंथ चौहदवीं शताब्दी तक उत्तरी भारत मे प्राप्त नहीं हुआ।|Hindi_F|other|9.877333
processed_hi_f_agri_02254.wav|अंगूर ह्वदय की दुर्बलता को दूर करने के लिए बहुत गुणकारी है।|Hindi_F|other|5.328604
processed_hi_f_other_01495.wav|आखिरी ओवर की पांचवीं गेंद पर रोहित ने शानदार छक्का लगाया। ,|Hindi_F|other|5.056000
processed_hi_f_finance_00995.wav|निवेश के एवज में निवेशकों को घर और ज़मीन देने का झाँसा दिया।|Hindi_F|other|5.189292
processed_hi_f_finance_01400.wav|अब ये चीरहरण द्रोपदी का न होकर भारतीय मुद्रा का होना चाहिए।|Hindi_F|other|5.456313
processed_hi_f_education_02463.wav|उस प्राप्त ज्ञान का अष्टांग विभाग करके उसे शिष्यों को दिया।|Hindi_F|other|5.177667
processed_hi_f_other_01566.wav|इसके बाद अमिताभ बच्चन भारी आर्थिक नुक़सान की चपेट में आ गए।|Hindi_F|other|4.650667
processed_hi_f_weather_00827.wav|कहानी है कि गर्मी की एक रात ख़ाँ साहब को नींद नहीं आ रही थी।|Hindi_F|other|6.016000
processed_hi_f_books_04861.wav|प्रथिनों के द्वारा प्राणियों के शरीर का बड़ा हिस्सा बनता है।|Hindi_F|other|5.418667
processed_hi_f_politics_00185.wav|किसानों ने शान्तिपूर्ण ढंग से सांकेतिक विरोध प्रदर्शन किया।|Hindi_F|other|5.194667
processed_hi_f_other_04808.wav|सिडनी में रहने वाले ऑस्ट्रेलियन रेप्टाइल पार्क के डैन रुम्से कहते हैं कि सांप केवल तभी काटते हैं जब उन्हें डर लगता है।|Hindi_F|other|8.778667
processed_hi_f_finance_00964.wav|नीरव मोदी व विजय माल्या जेसे उदाहरणों ने बैंकों की साख पर बट्टा लगाया है जो अर्थव्यवस्था के लिए घातक सिद्व हो सकता है।|Hindi_F|other|9.900000
processed_hi_f_other_05282.wav|राहुल की तीसरी सभा जौनपुर के प्रोण्हसन इंटर कॉलेज में होगी।|Hindi_F|other|5.600000
processed_hi_f_finance_01091.wav|उनके मुताबिक, भारी कर्ज में डूबीं कंपनियां ताजा इक्विटी जारी कर कुल कर्ज का एक हिस्सा ही चुकाने में सक्षम हो सकती हैं।|Hindi_F|other|10.065479
processed_hi_f_books_01154.wav|कच्चेमाल की उपलब्धता, ऊर्जा संसाधन, आर्थिक संसाधन, माँग इत्यादि कारकों के कारण उद्योगों में असमान वितरण दिखाई देता है।|Hindi_F|other|9.866667
processed_hi_f_weather_01515.wav|अपने पोते पोती को शिमला में एक किताबों की दूकान में लेकर गया गर्मी की छुट्टियों में उनके पढ़ने के लिए किताबें ख़रीदीं।|Hindi_F|other|9.632000
processed_hi_f_books_00582.wav|इस कारण यूरोप और एशिया के बीच संवाद और व्यापार प्रारंभ हुआ।|Hindi_F|other|4.928000
processed_hi_f_weather_03176.wav|शत्रु के किसी प्रदेश को जीतने पर; उस प्रदेश में मुस्लिम धार्मिक स्थानों को मिलने वाली सुविधाएँ; वे वैसी ही जारी रखते । |Hindi_F|other|8.853333
processed_hi_f_education_02531.wav|इसी प्रकार जानेमाने अर्थशास्त्री अमर्त्य सेन ने भी कहा है कि मुझे नहीं लगता कि इस दौर में आरबीआई कोई निर्णय ले रहा है।|Hindi_F|other|9.392104
processed_hi_f_books_03631.wav|पहेली और बूझो अब समझ गए हैं कि यौवनारम्भ व्यक्ति में जनन अवधि का प्रारम्भ है जब व्यक्ति जनन की क्षमता प्राप्त करता है।|Hindi_F|other|9.866667
processed_hi_f_other_01610.wav|मैं उस वक्त इंटर के दूसरे साल बारहवीं की परीक्षा दे रही थी।|Hindi_F|other|4.938667
processed_hi_f_general_01252.wav|ब्रेंडन मैकलम को इससे अपना आक्रामक खेल दिखाने का मौका मिला।|Hindi_F|other|5.984000
processed_hi_f_general_01172.wav|गंगा के मैदान का विस्तार घघ्घर तथा तिस्ता नदियों के बीच है।|Hindi_F|other|4.928000
processed_hi_f_books_07001.wav|वे आपंक में उपस्थित जीवाणुओं तथा कवकों का पाचन कर लेती हैं।|Hindi_F|other|5.100000
processed_hi_f_politics_01470.wav|उत्तर प्रदेश में मुख्यमंत्री के दावेदारी में सबसे आगे भाजपा के केन्द्रीय मंत्री मनोज सिन्हा का नाम अधिक चर्चां में है।|Hindi_F|other|7.904000
processed_hi_f_weather_02767.wav|श्रीगोविंद प्रभु चक्रधर स्वामी के गुरु थे । चक्रधर स्वामी के शिष्यों में सभी जातियों के स्त्री-पुरुषों का समावेश  था ।|Hindi_F|other|8.864000
processed_hi_f_general_02655.wav|वहीं तेज़ चलने वाली ट्रेन टी वंदे भारत एक्स्प्रेस शुरू हुई।|Hindi_F|other|5.824000
processed_hi_f_books_01964.wav|तर्क और संदेह की चक्करदार राह से उस तक पहुँचा नहीं जा सकता।|Hindi_F|other|5.557333
processed_hi_f_other_03307.wav|कल्पनाओं में जन्म लेने वाले, मगर खोजें तो इनकी जड़ें वर्जनाओं, विद्रूपताओं और विसंगतियों के ठोस धरातल में धंसी मिलेंगी।|Hindi_F|other|10.069333
processed_hi_f_other_01379.wav|कॉन्सैप्ट्स ऑफ फिजिक्स के रचयिता प्रोफेसर एचसी वर्मा ने पिछले शुक्रवार को आईआईटी कानपुर से रिटायर होने की घोषणा की थी।|Hindi_F|other|8.533333
processed_hi_f_agri_01256.wav|कैम्पको केरल और कर्नाटक की एक बहुराज्यीय सहकारी समिति है, जो सुपारी और कोको को प्रोत्साहन देती है।|Hindi_F|other|8.858042
processed_hi_f_other_00954.wav|वहीं, आशिष नाम के यूजर ने शिवसेना को लेकर बीजेपी के रवैये पर मजे लेते हुए इसे प्रैंक करार दिया है।|Hindi_F|other|9.400000
processed_hi_f_books_03439.wav|आपको याद होगा कि पत्तियों के क्लोरोप्लास्ट में उपस्थित क्लोरोफिल प्रकाश संश्लेषण के लिए आवश्यक है।|Hindi_F|other|7.306667
processed_hi_f_education_01699.wav|जब माधुरी ने उनके डांस कौशल की तारीफ की, शिल्पा बहुत भावुक हो गईं और अपने आंसुओं को रोक नहीं सकीं।|Hindi_F|other|7.700000
processed_hi_f_other_04675.wav|अपना निर्णय मैंने अपने माता पिता  और तुम्हें   बता दिया है अब  तुम्हारे निर्णय की प्रतीक्षा रहेगी।|Hindi_F|other|6.858667
processed_hi_f_weather_03390.wav|बाजीराव के आक्रमण से मुगल शासक परेशान हो गया । दिल्ली की रक्षा करने हेतु उसने निजाम को बुला लिया । |Hindi_F|other|8.800000
processed_hi_f_books_03821.wav|सब्जियों को किसी कुंठित  चाकू तथा उसके बाद एक तीखे चाकू से काटने का प्रयास कीजिए। किसमें आसानी है।|Hindi_F|other|8.885333
processed_hi_f_weather_03191.wav|अपने धर्म के लाेगों की भाँति वे अन्य धर्मों के लोगों के प्रति भेदभाव न करते हुए उनका आदर करते थे । |Hindi_F|other|7.648000
processed_hi_f_general_03174.wav|दुनियाभर के सभी सर्कसों में चिम्पैंजी को जरूर रखा जाता है और वे दर्शकों का भरपूर मनोरंजन करते हैं।|Hindi_F|other|7.349333
processed_hi_f_politics_02413.wav|किसानों की जमीन सस्ते रेट पर खरीदकर सरकार प्रॉपर्टी डीलर्स को महंगे दामों बेचकर मुनाफा कमा रही है।|Hindi_F|other|7.936000
processed_hi_f_other_00501.wav|अब उसने रॉड्रिग्ज़ से कहा कि वो फोन के साथ लोगों के कंप्यूटरों और लैपटॉप्स पर भी नज़र रखना चाहता था।|Hindi_F|other|8.928000
processed_hi_f_weather_00066.wav|ट्रेंट ब्रिज में साफ मौसम में इंग्लैंड के कप्तान वार्फ ने टॉस जीता और गेंदबाज़ी करने का फैसला किया।|Hindi_F|other|7.530667
processed_hi_f_books_01831.wav|वे आसानी से इलेक्ट्रॉन का त्याग कर धनावेशित आयन बनाती हैंइसलिए उन्हें धनविद्युततत्त्व भी कहते हैं।|Hindi_F|other|9.100000
processed_hi_f_education_02714.wav|तत्क्षण ही उसके मन का अंधकार हट चुका था, अज्ञानता का तम दिव्य ज्ञान की रोशनी से आलोकित हो चुका था।|Hindi_F|other|9.125063
processed_hi_f_education_01419.wav|इस प्रकार के इन्वॉलमेंट से उनके अंदर स्कूल जाने की इच्छा बढ़ेगी और वो अपनी पसंदीदा चीजें ले पाएंगे।|Hindi_F|other|8.927708
processed_hi_f_education_01597.wav|इसी प्रकार किशनगढ़ ब्लॉक में पीसीटीएस के पात्र युगलों के टारगेट सर्वे की  भी क्रॉस चैकिंग की जाएगी।|Hindi_F|other|8.138229
processed_hi_f_other_01029.wav|एआईटीए के महासचिव हिरण्मय चटर्जी ने मंगलवार को इस मुकाबले के लिये भारतीय डेविस कप टीम की घोषणा की।|Hindi_F|other|10.048000
processed_hi_f_books_02145.wav|सूरज और जुगनू का मुकाबला ही क्या? आज से पहले उन्होंने जुगनू देखे थे। आज उन्होंने सूरज देख लिया था।|Hindi_F|other|8.700000
processed_hi_f_books_01846.wav|आपने काव्य क्षेत्र में प्रयोगधर्मिता का समर्थन किया और नवसृजन करने वालों के प्रेरणा स्रोत बने रहे।|Hindi_F|other|9.100000
processed_hi_f_general_00921.wav|अंतर्ज्ञान से पैदा हुए विज्ञान का दुरुपयोग होने लगा है, क्योंकि समाज में निष्ठा का स्तर गिरा है​l​|Hindi_F|other|8.000000
processed_hi_f_books_04408.wav|विज्ञान में अन्य बहुत से पैमानों की भांति डेसीबेल एक अन्य उदाहरण है।  रिक्टर पैमाना रेखिक नहीं है।|Hindi_F|other|7.989333
processed_hi_f_finance_00223.wav|मानो बात को अपने इस पैसे को फिजूलखर्ची के बजाय दूसरे राज्यो में जाकर नाम कमाओ।|Hindi_F|other|8.200000
processed_hi_f_other_05233.wav|लगा मानो तमाम रंध्रों से पसीने का सैलाब फूट पड़ा, ऐसा पहले तो कभी नहीं हुआ था।|Hindi_F|other|7.872000
processed_hi_f_books_00756.wav|कोश के अंत में यदि सूची दी गई होगी तो पाठकों के लिए उत्तम सुविधा हो जाती है  ।|Hindi_F|other|6.944000
processed_hi_f_health_02748.wav|चमारा कप्पुगेदेरा धुटने में चोट लगने के कारण चैंपियंस ट्रॉफी से बाहर हो गए हैं|Hindi_F|other|6.965333
processed_hi_f_books_05180.wav|क्या आपने ओज़ोन छिद्र के बारे में सुना है। इसके बारे में जानने का प्रयास कीजिए।|Hindi_F|other|6.069333
processed_hi_f_education_01536.wav|इस कार्यक्रम शृंखला में दुनिया की कुछ मशहूर मस्जिदों से आपको अवगत कराया जायगा।|Hindi_F|other|6.826292
processed_hi_f_weather_02350.wav|ऐसा वर्तमान स्थिति में कहा जा सकता है ।|Hindi_F|other|3.285333
processed_hi_f_books_07485.wav|हाल ही के वर्षों में धीरे-धीरे बढ़ते हुए औसत भूमंडलीय तापमान पर चिंता बढ़ी है।|Hindi_F|other|6.400000
processed_hi_f_politics_01082.wav|उन्होंने कहा कि भैरवधाम पर मुख्यमंत्री जल स्वाभलम्बन योजना को महत्वूर्ण मानते हुए लोगों को इसके लिए प्रेरित किया गया।|Hindi_F|other|9.642667
processed_hi_f_weather_01020.wav|मैं फाइन देने को तैयार हूं, पर खीझ दिलाने वाली गर्मी में हेलमेट नहीं पहन सकती।|Hindi_F|other|6.805333
processed_hi_f_weather_02348.wav|ऊपर के चित्र में हाथ में ढाल और भाला लिये हुए सैनिकों की अनुशासित पंक्ति और उनका नेतृत्व करते सेनानी दिखाई देते हैं ।|Hindi_F|other|9.888000
processed_hi_f_other_00985.wav|येल्दीरीन ने ख्यूक्रिन को दोषी ठहराते हुए कहा कि यह शैतान किस्म का व्यक्ति है।|Hindi_F|other|6.400000
processed_hi_f_agri_00849.wav|सरकार के फसलों के न्यूनतम समर्थन मूल्य एमएसपी में बढ़ौतरी के ऐलान के बाद से कमोडिटीज की कीमतों में तेजी शुरू हो गई है।|Hindi_F|other|10.000000
processed_hi_f_books_02210.wav|क्लोरीन के ये मुक्त मूलक ओजोन से अभिक्रिया करके उसे आॅक्सीजन में बदल देते हैं।|Hindi_F|other|7.178667
processed_hi_f_education_00501.wav|खीरे का ड्रिंक सभी प्रकार के पोषक तत्वों से भरपूर एक परफेक्ट एनर्जी ड्रिंक है।|Hindi_F|other|6.900000
processed_hi_f_general_01838.wav|कोच अरमांडो कोलासो के पदभार संभालने के बाद से यह एक हफ्ते दूसरा मैत्री मैच है।|Hindi_F|other|7.400000
processed_hi_f_politics_02752.wav|गौरतलब है कि डिजिटल प्लेटफोर्म के जादू और करिश्मे से कोई भी अछूता नहीं रहा है।|Hindi_F|other|6.200000
processed_hi_f_education_01235.wav|यहां आरपीएफ के डॉग स्क्वॉड प्रभारी नागेश राव उसे सामान्य प्रशिक्षण दे रहे हैं।|Hindi_F|other|7.012062
processed_hi_f_general_01127.wav|ऊपर वाले से दुआ करूँगा कि मेरे ऊपर से प्रतिबंध हट जाए और मैं क्रिकेट खेल सकूँ।|Hindi_F|other|7.104000
processed_hi_f_other_04340.wav|मेरे कमरे की खिड़की से झांकती स्तोक कांगड़ी की ग्लेश्यिरों से पटी पर्वत श्रृंखला ने अद्भुत कुदरती कैनवास बिछा रखा था।|Hindi_F|other|9.557333
processed_hi_f_books_00131.wav|शैलियाें के आधार पर उस-उस संस्कृति की कला के इतिहास का अध्ययन किया जा सकता है।|Hindi_F|other|6.240000
processed_hi_f_finance_01025.wav|यह योजना उन गरीबों के लिए होगी जिनका नाम आयुष्मान योजना में आने से छूट गया है।|Hindi_F|other|7.766708
processed_hi_f_politics_03546.wav|दीपक तिजोरी के निर्देशन में बनी फिल्म दो लफ्जों की कहानी में रणदीप के साथ काजल अग्रवला भी मुख्य किरदरा में नजर आएंगी।|Hindi_F|other|9.685333
processed_hi_f_books_00315.wav|बालशास्त्री जांभेकर ने मराठी भाषा में प्रथम मासिक पत्रिका ‘दिग्दर्शन’ शुरू की।|Hindi_F|other|7.104000
processed_hi_f_books_07369.wav|छायाचित्र पटल पर दिखाई नहीं देते हैं; क्योंकि संपरीक्षित्र व उत्परिवर्तित जीन आपस में एक दूसरे के पूरक नहीं होते हैं।|Hindi_F|other|9.100000
processed_hi_f_books_00849.wav|लक्षद्वीप के अधिकांश द्वीप एटॉल हैं। ये आकार में छोटे हैं और उनकी ऊँचाई कम है।|Hindi_F|other|7.520000
processed_hi_f_books_05679.wav|कुछ बीज तो सैकड़ों वर्षों तक जीवित रह सकते हैं। यहाँ पर विश्व के प्राचीन जीवन सक्षम बीजों के अनेक रिकार्ड उपलब्ध हैं। |Hindi_F|other|9.792000
processed_hi_f_weather_01138.wav|लेकिन यह मौसम अपनी फिटनेस को लेकर कॉन्शस रहने वाले लोगों को परेशान भी करता है।|Hindi_F|other|6.517333
processed_hi_f_general_02375.wav|आकर्षक झील और शानदार हाट स्प्रिंग हैल्थ केयर केंद्र से सजा तत्तापानी प्राकृतिक सुंदरता के लिए अपनी अलग पहचान रखता है।|Hindi_F|other|9.749333
processed_hi_f_education_02535.wav|मदवि के परीक्षा नियत्रंक बीएस सिंधु ने कहा कि तकनीकी खराबी के चलते ऐसा हुआ है।|Hindi_F|other|6.900000
processed_hi_f_health_00178.wav|टीवी शो 'मेरे डैड की दुल्हन' की एक्ट्रेस श्वेता तिवारी के भाई निदान तिवारी की शादी यास्मीन शेख के साथ गोवा बीच पर हुई|Hindi_F|other|8.821333
processed_hi_f_weather_02937.wav|शिवाजी महाराज की जागीर में जो किले थे; वे वास्तव में उनके अधिकार में नहीं थे ।|Hindi_F|other|6.000000
processed_hi_f_weather_00723.wav|हालांकि, खराब मौसम के कारण इस रिहर्सल में कई विमानों की ड्रिल को टाल दिया गया।|Hindi_F|other|6.700000
processed_hi_f_health_00800.wav|यह बात पशुपालन, मछुआ कल्याण तथा मत्स्य विकास मंत्री श्री लाखन सिंह यादव ने कही|Hindi_F|other|7.000000
processed_hi_f_books_05412.wav|इस प्रक्रिया को निस्तापन कहते हैं जस्ते के अयस्क का भर्जन और निस्तापन होते समय निम्नलिखित रासायनिक अभिक्रिया होती है।|Hindi_F|other|9.664000
processed_hi_f_politics_01364.wav|आज शिवपुरी जिले की सभी तहसीले सहित छोटेछोटे से कस्बो ने भी बंद का समर्थन किया।|Hindi_F|other|8.437333
processed_hi_f_general_01398.wav|उन दिनों मुख्यंत पत्रकारिता, जनसंपर्क और पुस्तकालय विज्ञान की पढ़ाई ही होती थी।|Hindi_F|other|6.549333
processed_hi_f_weather_02547.wav|उपेक्षितों का इतिहास लिखने के लिए लोकपरंपरा को महत्त्वपूर्ण साधन माना गया है ।|Hindi_F|other|6.517333
processed_hi_f_politics_04174.wav|मयूरभंज के मुख्य जिला चिकित्सा अधिकारी प्रदीप महापात्रा ने कहा की इस दुभार्ग्यपूर्ण घटना के बारे में मुझे आज पता चला।|Hindi_F|other|9.802667
processed_hi_f_education_01418.wav|आपको अपने सोचे हुए कामों में सभी प्रकार की कठिनाइयोँ का सामना करना पड़ सकता है।|Hindi_F|other|6.106479
processed_hi_f_books_04121.wav|आप वायु प्रदूषण के बारे में पहले से ही जानते हैं। वायु में अवांछित गैसों तथा कणों की उपस्थिति वायु प्रदूषण कहलाती है।|Hindi_F|other|9.749333
processed_hi_f_books_05051.wav|अन्तरिक्ष से देखने पर पृथ्वी के पृष्ठ पर जल तथा भूमि से प्रकाश के परावर्तित होने के कारण वह नीली- हरी प्रतीत होती है।|Hindi_F|other|9.400000
processed_hi_f_books_01115.wav|अत्याधुनिक प्रौद्योगिकी, शिक्षा, उद्योगों के मामले में ये देश प्रगति पथ पर है।|Hindi_F|other|6.300000
processed_hi_f_education_01681.wav|जहाँ वो किसी ना किसी प्रकार से अराजकता, अशांति और हिंसा फैलाने में कामयाब रही।|Hindi_F|other|6.942396
processed_hi_f_education_01233.wav|विज ने पिछली सरकार के दौरान धड़ल्ले से खुले नर्सिंग कालेजों की विश्वशनीयता पर भी सवाल उठाते  हुए इनकी जांच की बात कही।|Hindi_F|other|9.960979
processed_hi_f_politics_03145.wav|साथ ही ट्रेनों की इन्फॉर्मेशन के लिए एलईडी डिस्पले सहित कई सुविधाएं दी गई हैं।|Hindi_F|other|6.826667
processed_hi_f_books_00891.wav|पेंटानल का विस्तार ब्राज़ील की तरह अर्जेन्टीना में भी दिखाई देता है। मुख्य भूमि के अलावा ब्राज़ील में कुछ द्वीप भी हैं।|Hindi_F|other|8.896000
processed_hi_f_books_00314.wav|इसके अतिरिक्त एक और प्रकार है; वह है अनियतकालिक पत्रिका। अनियतकालिक पत्रिकाओं के प्रकाशन का निश्चित समय नहीं होता है।|Hindi_F|other|9.472000
processed_hi_f_agri_00898.wav|इन शिविरों में शिवभक्तों को नींबू चाय, बिस्किट, फल ,चॉकलेट आदि दिए जा रहे हैं।|Hindi_F|other|7.488062
processed_hi_f_books_02251.wav|ऐसा नहीं होगा क्योंकि तुम एक समझदार लड़की हो। फिर भी सावधानी तो अपेक्षित है ही।|Hindi_F|other|6.900000
processed_hi_f_other_05277.wav|धम्मौर इलाके के लाखीपुर गांव में एक युवक को पेड़ से बांधकर बेरहमी से पीटा गया।|Hindi_F|other|6.677333
processed_hi_f_general_00902.wav|इसके अलावा यूजीसी नेट हिंदी और स्नातकोत्तर डिप्लोमा अनुवाद इग्नू से किया  हैं।|Hindi_F|other|6.378667
processed_hi_f_general_02763.wav|प्रेमिका प्रकरण में राजनैतिक चिह्नों को जोड़कर अर्थध्वनि उत्पन्न किया गया, जो संस्कृत जगत् में सर्वथा नूतन प्रयोग है।|Hindi_F|other|9.781333
processed_hi_f_weather_03366.wav|बालाजी ने युद्ध टालकर कूटनीति से कान्होजी को शाहू महाराज के पक्ष में कर लिया । |Hindi_F|other|7.400000
processed_hi_f_books_01167.wav|गुजरात, राजस्थान और तमिलनाडु राज्यों में बड़े पैमाने पर नमक का उत्पादन होता है।|Hindi_F|other|5.728000
processed_hi_f_education_00479.wav|लॉ स्टूडेंटृस को अब किताबी ज्ञान के साथ बनना होगा आईटी एक्सपर्टस जस्टिस माथुर।|Hindi_F|other|7.348750
processed_hi_f_books_02022.wav|सुधारक, सत्य और समाज के पाप के बीच यह गालियों की दीवार खड़ी करने का प्रयत्न है।|Hindi_F|other|6.880000
processed_hi_f_other_00574.wav|इससे पहले सिल्वेस्टर का सुझाव था कि वो एक लोकप्रिय फिल्म फ्रैन्चाइजी में सलमान के साथ काम करेंगे।|Hindi_F|other|7.456000
processed_hi_f_politics_00601.wav|वो तुम्हारा ख़्याल रखेगा, तुम्हारी रक्षा करेगा और अगर कोई तुम्हारी इज़्ज़त पर हाथ डाले तो बदला लेगा।|Hindi_F|other|8.160000
processed_hi_f_agri_01487.wav|एक गिलास पानी में थोडा शहद और सब्जा के बीज मिलाकर पीने से ब्लैडर, किडनी इन्फेक्शन ठीक हो जाता है।|Hindi_F|other|8.881250
processed_hi_f_agri_00476.wav|आंध्र प्रदेश में कुर्नूल, कुडप्पा, आदिलाबाद और हैदराबाद इस राज्य के प्रमुख कपास उत्पादक जिले हैं।|Hindi_F|other|9.635917
processed_hi_f_books_02347.wav|फिर भी मौसी को कभी अपने पति के पद और पाॅवर का घमंड नहीं हुआ। वह सबके काम आईं और आज उनका कोई नहीं।|Hindi_F|other|9.760000
processed_hi_f_weather_00037.wav|ब्रिस्क वॉक भी हमारे लिए अच्छा है और इस मौसम में तो ब्रिस्क वॉक का अलग ही लुत्फ उठाया जा सकता है।|Hindi_F|other|7.360000
processed_hi_f_books_01943.wav|निराला जी कुछ ऐसी आकस्मिकता के साथ आ पहुँचे थे कि मैं उनसे यह समाचार छिपाने का भी अवकाश न पा सकी।|Hindi_F|other|10.165333
processed_hi_f_finance_00465.wav|अतिरिक्त जानकारी के लिए, हमारे विदेशी मुद्रा वाल्वों पर नज़र डालें, यह शुरुआत से उन्नत तक जाता है।|Hindi_F|other|8.672271
processed_hi_f_health_00307.wav|कैल्सियम की कमी और लगातार हड्डियों में दर्द रहने से रीढ़ की हड्डियों के पिचकने के आसार बढ़ जाते हैं|Hindi_F|other|7.221333
processed_hi_f_books_02828.wav|संश्लेषित रेशे अद्वितीय गुणधर्मों वाले होते हैं जो इन्हें परिधान सामग्री हेतु लोकप्रिय बनाते हैं।|Hindi_F|other|7.584000
processed_hi_f_books_05321.wav|धन आयन और ऋण आयन ये विपरीत विद्‌युतआवेशित होते हैं अतः उनके बीच स्थिर विद्‌युत आकर्षण बल होता है।|Hindi_F|other|9.600000
processed_hi_f_weather_02926.wav|शिवाजी महाराज ने मावल की इस भौगोलिक परिस्थिति का उपयोग स्वराज्य स्थापना में बड़ी कुशलता से किया  ।|Hindi_F|other|7.338667
processed_hi_f_finance_00490.wav|लेकिन ओंकरेश्वर प्रॉपर्टीज ने कभी चेक जमा नहीं कराया, जिससे पता चलता है कि यह एक मुखौटा कंपनी थी।|Hindi_F|other|8.556188
processed_hi_f_education_00575.wav|यूपी बोर्ड परीक्षाओं में योगी सरकार के नकल रोकने के लिए परीक्षा केन्दों में सीसीटीवी कैमरे लगवाए। |Hindi_F|other|7.778313
processed_hi_f_politics_04394.wav|स्थानीय पत्रकार पेमा वांग्चुक कहते हैं, राज्य के विकास के लिए मोर्चा के पास कोई ठोस नीति नहीं है।|Hindi_F|other|8.800000
processed_hi_f_politics_00053.wav|पंकज खन्ना उर्फ सन्नी खन्ना नामक यह पत्रकार स्थानीय हिंदी मैग्जीन क्राइम तहकीकात में काम करता था।|Hindi_F|other|7.754667
processed_hi_f_books_06895.wav|ऊतक संवर्धन द्वारा हजारों की संख्या में पादपों को उत्पन्न करने की विधि सूक्ष्मप्रवर्धन कहलाती है।|Hindi_F|other|7.968000
processed_hi_f_other_01028.wav|इस पर थानाध्यक्ष श्रीप्रकाश यादव, स्वॉट टीम प्रभारी अखिलेश कुमार की टीम ने महिला के घर छापा मारा।|Hindi_F|other|9.098667
processed_hi_f_politics_01276.wav|इसी बीच जैसे जैसे मतदान की तारीख़ नज़दीक आ रही है वैसे वैसे यहाँ प्रचार में भी तल्खियाँ आने लगी है।|Hindi_F|other|7.754667
processed_hi_f_books_08938.wav|यह क्षेत्र एक व्यापक नहर प्रणाली के माध्यम से सींचा जाता था, जिसमें तुंगभद्रा से जल लाया जाता था।|Hindi_F|other|7.680000
processed_hi_f_weather_02090.wav|इस वजह से परवरिश ऐसे वातावरण में हुई जहां मैथ्स और प्रोग्रामिंग के अलावा कोई बात ही नहीं होती थी।|Hindi_F|other|8.010667
processed_hi_f_books_05255.wav|परन्तु बढ़ती जनसंख्या तथा औद्योगीकरण ने पहले से ही इस महाशक्तिशाली नदी को काफी हानि पहुँचा दी है।|Hindi_F|other|8.320000
processed_hi_f_education_02385.wav|बंकर रॉय ने अपने उद्दोधन में कहा कि हमारी सारी जरुरतों के उपाय हमारे पारंपरिक ज्ञान मे निहित हैं।|Hindi_F|other|8.173042
processed_hi_f_agri_01432.wav|हिन्दू मंदिरों में बहुत प्राचीनकाल से ही देवताओं की पूजा अर्जना में केसर का इस्तेमाल होता रहा है।|Hindi_F|other|7.894417
processed_hi_f_politics_03618.wav|खास बात ये है कि युवा लाइफ इन्श्योरेंस टैक्स बचाने के लिए नहीं, सेविंग्स के मकसद से खरीद रहे हैं।|Hindi_F|other|7.221333
processed_hi_f_general_02983.wav|ड्रोग्बा ने भारत में यानी इंडियन सुपर लीग के किसी क्लब के संभाले जाने की उनकी ख़बर को अफ़वाह बताया।|Hindi_F|other|9.600000
processed_hi_f_general_01290.wav|यदि टीम प्रबंधन को लगता है कि विदेशी खिलाड़ी ज्यादा हो रहे हैं तो उनकी जगह इशान किशन खेल सकते हैँ।|Hindi_F|other|7.800000
processed_hi_f_books_01348.wav|मुक्ति वेग का सूत्र हम ऊर्जाकी अविनाशिता के सिद्धांत का उपयोग करके निम्नानुसार ज्ञात कर सकते हैं।|Hindi_F|other|7.872000
processed_hi_f_weather_01774.wav|भजन कीर्तन व श्लोकों से यहां का वातावरण भक्तिमय हो गया है।|Hindi_F|other|5.066667
processed_hi_f_other_00565.wav|बिहार की जनता बिहार को तऱक्क़ी के रास्ते पर देखना चाहती है।|Hindi_F|other|4.906667
processed_hi_f_politics_00691.wav|इन अधिकारियों के लिए मुख्यमंत्री के पास व़क्त ही व़क्त है।|Hindi_F|other|4.501333
processed_hi_f_other_00542.wav|फिल्म के निर्देशक श्रीकुमार ने एक बयान में कहा है कि फिल्म रंदमूझ़म में अमिताभ बच्चन भीष्म का किरदार निभाते दिखेंगे।|Hindi_F|other|9.994667
processed_hi_f_general_03070.wav|वो शब्दों का उपभोग और वाक्चातुर्य कला का दुरुपयोग करता है।|Hindi_F|other|5.962667
processed_hi_f_other_00788.wav|समझौता एक्प्रेस ट्रेन में हुए धमाके के मुल्ज़िमों के बरी होने के एक दिन बाद कांग्रेस नेता और भाजपा नेताओं के बयान आए।|Hindi_F|other|9.120000
processed_hi_f_other_01607.wav|कूली की शूंटिग में घायल होने के बाद अमिताभ वापस आ चुके थे।|Hindi_F|other|5.354667
processed_hi_f_books_08861.wav|हालाँकि राज्य हमेशा सामरिक रूप से तैयार रहता था, लेकिन फिर भी यह अतुलनीय शांति और समृद्धि की स्थितियों में फला-फूला।|Hindi_F|other|9.941333
processed_hi_f_general_00670.wav|रामायण और महाभारत में संत अगस्त्य मुनि का उल्लेख मिलता है।|Hindi_F|other|4.341333
processed_hi_f_agri_00158.wav|ऑटोमैटिक फ्लशिंग और वॉशिंग से पानी और कागज की बचत होती है।|Hindi_F|other|5.688521
processed_hi_f_education_00903.wav|पिता जी की चिट्ठियाँ हमेशा ही कुछ दूसरे प्रकार की रही हैं।|Hindi_F|other|4.910646
processed_hi_f_agri_02422.wav|राम नारियल वृक्ष के पीछे छिपकर महाबली बाली का वध करते हैं।|Hindi_F|other|5.560812
processed_hi_f_weather_03212.wav|वे शिवाजी महाराज द्वारा किए गए स्वराज्य साधना के प्रयासों की ओर ‘महान लक्ष्य साधना के प्रयास’ के रूप में देखते हैं । |Hindi_F|other|9.216000
processed_hi_f_other_01893.wav|वाजपेयी जी का दरवाजा परामर्शों के लिए  हमेशा खुला रहता था।|Hindi_F|other|5.200000
processed_hi_f_books_02344.wav|मौसी को इस परिस्थिति में देखकर मैं सिर झुकाकर रोने लगा था।|Hindi_F|other|4.608000
processed_hi_f_education_00658.wav|ट्वर्क एक प्रकार का अफ्रीकी डांस है जो काफी कामुक होता है।|Hindi_F|other|7.081708
processed_hi_f_books_02342.wav|बेटे के विश्वासघात और अपनी इस दुर्दशा पर व्यथित हो गई थीं।|Hindi_F|other|4.746667
processed_hi_f_finance_00802.wav|उसकी मुद्रा भारतीय मुद्रा के मुकाबले औंधे मुंह गिर गयी है।|Hindi_F|other|5.038354
processed_hi_f_finance_01777.wav|अगर आप अनुभव लेना चाहते हो तो आप रोनाल्डो के इंस्टाग्राम एकाउंट को फॉलो कर के उसके प्रोडक्ट की फोटोस को देख सकते है।|Hindi_F|other|9.100000
processed_hi_f_education_01420.wav|अभी तक किसी प्रकार की कोई संग्दिग्ध वस्तु नहीं मिल पाई है।|Hindi_F|other|5.166062
processed_hi_f_books_01212.wav|आप तो जानते ही हैं कि ब्राज़ील का रेखांशीय विस्तार अधिक है। आकृति  में अति पूर्व का एवं अति पश्चिम स्थान दिया गया है।|Hindi_F|other|9.077333
processed_hi_f_books_06915.wav|विषाणु, विरायड तथा प्रायोन भी प्रोटीनीय संक्रमित कारक हैं।|Hindi_F|other|5.536000
processed_hi_f_education_00635.wav|यह भारतीयता की भावभूमि तैयार करने वाली ज्ञान की यञशाला है।|Hindi_F|other|5.862667
processed_hi_f_finance_01100.wav|ट्रांसफर के नाम पर एक आईएएस के पैसे डकार चुका है स्वप्निल।|Hindi_F|other|4.515917
processed_hi_f_health_01783.wav|जीप में सवार आनंदगढ़ गांव के ईश्वर पुत्र सतवीर की मौत हो गई|Hindi_F|other|5.600000
processed_hi_f_politics_01633.wav|हालांकि इनमें से एक छक्का ऐसा था जिसने धोनी की याद दिला दी|Hindi_F|other|5.344000
processed_hi_f_politics_02282.wav|निर्मोहि अखाड़ा के पूजा करने के अधिकार पर केंद्र फैसला लेगा|Hindi_F|other|6.005333
processed_hi_f_weather_02997.wav|उस समय शिवाजी महाराज का आदिलशाही के साथ संघर्ष चल रहा था ।|Hindi_F|other|5.034667
processed_hi_f_health_00239.wav|मेरी यह उपलब्धि भगवान् शंकर और स्वामी विवेकानंद को श्रद्धांजली है जो मेरे लिए जिंदगी जीने का प्रेरणा स्त्रोत बने रहे|Hindi_F|other|8.949333
processed_hi_f_other_02043.wav| पीए बनकर मैं तेरे किसी काम आ सकी तो स्वयं को धन्य समझूँगी।|Hindi_F|other|5.557333
processed_hi_f_weather_00572.wav|बर्फ में क़ैद मीथेन जैसी ख़तरनाक गैस वातावरण में घुल रही है।|Hindi_F|other|5.717333
processed_hi_f_agri_01858.wav|कागज के पुर्जे को डब्बू ने बड़ी सावधानी से निकाला और खोला।|Hindi_F|other|4.759708
processed_hi_f_politics_00579.wav|प्रारंभिक इम्तिहान में पास उम्मीदवारों को मुख्य इम्तिहान के लिए बुलाया जाएगा।|Hindi_F|other|5.728000
processed_hi_f_health_01526.wav|ड्रग्स, स्मग्लिंग और खून ख़राबा आपने पहले कई बार देखा होगा वैसा ही इसमें भी है  |Hindi_F|other|7.210667
processed_hi_f_education_01245.wav|लुफ्थांसा भी गोल्डन जुबली सेलिब्रेशन के तहत विभिन्न प्रकार के ऑफर दे रही हैं।|Hindi_F|other|6.094875
processed_hi_f_finance_01052.wav|बदले में पैसे देने की पेशकश की तो नाराज़गी के कुछ लफ्ज़ उनके लबों पर उभर आए थे।|Hindi_F|other|7.650604
processed_hi_f_books_03185.wav|ऐसा भी सम्भव है कि निचले स्तर वाले तटीय क्षेत्र स्थायी रूप से जलमग्न हो जाएँ।|Hindi_F|other|6.600000
processed_hi_f_other_05235.wav|सरकार का ये भी मानना है कि भाडे के पत्थरबाजों को बातों से मनाना मुश्किल होगा।|Hindi_F|other|6.688000
processed_hi_f_books_05279.wav|यदि इस प्रकार के जल का हम उपयोग करते हैं तो हमें विभिन्न संक्रमण हो सकते हैं।|Hindi_F|other|6.197333
processed_hi_f_books_05317.wav|अधातु अर्थात् भौतिक व रासायनिक गुणधर्मों में कम समानता वाले तत्त्वों का समूह।|Hindi_F|other|6.997333
processed_hi_f_education_00788.wav|इस प्रकार पार्श्वनाथ जी के विचारों तथा वाणी का जादू सभी को प्रभावित करने लगा।|Hindi_F|other|6.942396
processed_hi_f_education_00669.wav|भैंस का क्लोन करनाल स्थित राष्ट्रीय डेयरी अनुसंधान संस्थान ने विकसित किया था।|Hindi_F|other|6.094875
processed_hi_f_books_04826.wav|इथेनाल के जलीय विलयन का लिटमस पत्र से परीक्षण करने पर वह उदासीन पाया जाता है।|Hindi_F|other|7.328000
processed_hi_f_other_03717.wav|गोलाकार की शाखाएं एक समान ऊर्ध्वाधर कोण के साथ, समान रूप से वितरित की जाएंगी।|Hindi_F|other|6.816000
processed_hi_f_general_00232.wav|लेकिन उम्दा संगीत और उम्दा गायकी के कारण यह कमी बिल्कुल दृष्टिगोचर नहीं होती।|Hindi_F|other|6.944000
processed_hi_f_politics_00668.wav|मुल्थान तहसील के सभी गांवों में बर्फबारी से जनजीवन अस्तव्यस्त होकर रह गया है।|Hindi_F|other|6.816000
processed_hi_f_general_00745.wav|स्वर्गीय आनंद बक्शी के लिखे गीत को संगीत स्वर्गीय सचिन देव बर्मन ने दिया था ।|Hindi_F|other|6.090667
processed_hi_f_books_03959.wav|साइकिल तथा मोटर के मेकैनिक  इन मशीनों के गतिशील भागों के बीच ग्रीज़ लगाते हैं।|Hindi_F|other|6.600000
processed_hi_f_agri_01008.wav|अमरूद में फाइबर कॉन्टेंट काफी अधिक होता है, जो डायबिटीज के विकास को रोकता है।|Hindi_F|other|6.942396
processed_hi_f_weather_01663.wav|आखिर इतनी बड़ी तबाही कैसे और क्यूं हुई? मौसम विभाग ने इस पर से परदा उठाया है।|Hindi_F|other|6.826667
processed_hi_f_finance_01468.wav|जीपीएस ट्रैकिंग युक्त एक हाइब्रिड फिटनेस वॉच अपनी बैटरी खपत के लिए चर्चित है।|Hindi_F|other|5.973333
processed_hi_f_books_05009.wav|अपने किसी एक मित्र से केन्द्र पर खड़े होकर सूर्य को निरूपित करने के लिए कहिए।|Hindi_F|other|6.592000
processed_hi_f_general_02300.wav|इंटरनेट के बढ़ते चलन से सेक्सुअल क्राइम की घटनाएं बढ़ी,क्राइम का रूप भी बदला।|Hindi_F|other|6.700000
processed_hi_f_health_01468.wav|मेरी कार की पिछली सीट भी खून से भरी थी जिस पर अब तक मख्खियां भिनभिनाने लगी थी|Hindi_F|other|7.744000
processed_hi_f_general_00427.wav|वैसे भी मुक्केबाज़ी में स्ट्रेंथ, स्पीड और स्किल का सबसे ज़्यादा महत्व होता है।|Hindi_F|other|6.474667
processed_hi_f_books_04556.wav|पलकें बंद होकर अनावश्यक प्रकाश को भी नेत्रों में प्रवेश करने से रोक देती हैं।|Hindi_F|other|6.784000
processed_hi_f_other_01230.wav|उन्होंने विश्वास दिलाया कि इंदौर प्रेस क्लब के हर सद्प्रयास में सरकार साथ है।|Hindi_F|other|6.300000
processed_hi_f_politics_02107.wav|भारतीय वेटलिफ्टिंग संघ के उपाध्यक्ष सहदेव यादव मानते हैं कि ये संख्या बड़ी है।|Hindi_F|other|7.242667
processed_hi_f_education_01833.wav|बाबू रामधियान सिंह के इकलौते कुलदीपक पप्पू सिंह ने अपने ज्ञान का पिटारा खोला।|Hindi_F|other|5.723354
processed_hi_f_other_02440.wav|भोपाल के चूना भट्टी इलाके में बनी कोठी क्ल्किसी महाराज को दिए जाने की खबर है।|Hindi_F|other|7.082667
processed_hi_f_weather_00015.wav|औट क्षेत्रों के ट्रांसपोर्टरों के बीच छिड़ा विवाद एक सप्ताह बाद समाप्त हो गया।|Hindi_F|other|5.877333
processed_hi_f_other_01442.wav|श्री कौशिक ने कहा कि आज कांग्रेस पार्टी में तानाशाह व धनाढ्यों का वर्चस्व है।|Hindi_F|other|6.000000
processed_hi_f_weather_02196.wav|मौसम विभाग के अनुसार काफी ठंडा रहेगा व हलकी फुल्की बारिश की भी संभावना रहेगी।|Hindi_F|other|6.826667
processed_hi_f_books_02589.wav|हमने अभी सीखा कि फसल उत्पादन के विभिन्न चरण हैं - बीजों का चयन, बुआई इत्यादि।|Hindi_F|other|6.410667
processed_hi_f_education_01156.wav|उधर,महेंद्रू में रहने वाली ईशा का बेटा इस बार प्लस टू की परीक्षा में बैठा है।|Hindi_F|other|6.361896
processed_hi_f_finance_01035.wav|कार डीलर यहां कार डिस्प्ले करने के एवज में निगम को प्रति सप्ताह पैसे देता था।|Hindi_F|other|6.826292
processed_hi_f_general_01757.wav|हमें उम्मीद है कि टी क्रिकेट की तरह फॉर्म्युला वन की लोकप्रियता भी अपार होगी।|Hindi_F|other|6.200000
processed_hi_f_education_02484.wav|किसी परीक्षा में एक दो बार फेल होने के बाद अच्छे अच्छों का हौसला टूट जाता है।|Hindi_F|other|6.524438
processed_hi_f_education_00261.wav|दरअसल, हमने महापुरूषों एवं बुजुर्गो द्वारा स्थापित मूल्यों के हरे भरे वृक्षों को सींचा ही नहीं ।|Hindi_F|other|7.743479
processed_hi_f_other_02012.wav|इस संदेश प्रतिक्रिया प्रणाली  से एनआईए को लश्कर के पाकिस्तानी आतंकवादी  के खिलाफ अहम सुबूत मिला।|Hindi_F|other|8.256000
processed_hi_f_general_01125.wav|अगला फैसला होने तक खेल मंत्रालय के सचिव एस लिंयाग्मा क्रिकेट की दिन प्रतिदिन की गतिविधि देखेंगे।|Hindi_F|other|8.266667
processed_hi_f_other_01232.wav|अरविंद केजरीवाल, आप नेता संजय सिंह और आशुतोष ने एक ज्वांइट लेटर लिख अरुण जेटली से माफी मांगी है।|Hindi_F|other|8.842667
processed_hi_f_general_00597.wav|रक्तदन्तिका दुर्गा का वह रूप जो उन्होंने राक्षसों को शुंभ और निशुंभ को खाने के समय धारण किया था।|Hindi_F|other|8.768000
processed_hi_f_other_04554.wav|वहीं बाइपास बन जाने के बाद मनाली के बाद क्रिसमस और विंटर कार्निवाल से पहले यहां सुकून मिल जाएगा।|Hindi_F|other|8.085333
processed_hi_f_health_02463.wav|लोगों के धार्मिक भावनाओं को आघात पहुचाने वाले असमाजिक तत्वों को किसी भी शर्त में बख्शा नही जाएगा|Hindi_F|other|7.936000
processed_hi_f_education_01234.wav|निप्पॉन मेडिकल अथारिटीज ने उन्हें बचाने के लिए हर संभव प्रयास किया लेकिन वो उन्हें बचा नहीं सके।|Hindi_F|other|9.322437
processed_hi_f_health_00549.wav|उनका कहना है कि पिछले साल सितंबर में बेटी के जन्म के बाद उन्हें ब्लड क्लोटिंग की समस्या होने लगी|Hindi_F|other|7.200000
processed_hi_f_other_01771.wav|आयोग ने कहा कि यू ट्यूब ने चिल्ड्रेंस ऑनलाइन प्राइवेसी प्रोटेक्शन एक्ट सीओपीपीए का उल्लंघन किया।|Hindi_F|other|8.853333
processed_hi_f_other_02475.wav|इस मौके पर उपायुक्त मंडी देवेश कुमार ने बतौर मुख्य अतिथि शिरकत की तथा कार्यक्रम का लुत्फ़ उठाया।|Hindi_F|other|8.682667
processed_hi_f_politics_01001.wav|चेन्नै अच्छी फॉर्म में हैं और उसका हर खिलाड़ी अपने तरीके से टीम के प्रदर्शन में योगदान दे रहा है।|Hindi_F|other|8.160000
processed_hi_f_general_00432.wav|जोगिंद्र भारद्वाज ने कथक नृत्य के माध्यम से गणेश वंदना प्रस्तुत की और राग मालकौंस पर नृत्य किया।|Hindi_F|other|8.650667
processed_hi_f_agri_01127.wav|मॉडर्न साइंस यह मानती है कि हल्दी में पाए जाने वालॆ क्यूमिन के सेवन से अस्थमा में राहत मिलती है।|Hindi_F|other|7.778313
processed_hi_f_general_00988.wav|जेडिएस ईवी स्वच्छ, कुशल और तेज पावरट्रेन के साथ एमजी की पहली प्योर इलेक्ट्रिक इंटरनेट एसयूवी है।|Hindi_F|other|9.738667
processed_hi_f_books_04428.wav|भवनों, वृक्षों तथा ऊपर जाती विद्युत लाइनों से दूर किसी खुले स्थान को खोजें एवं धरती पर लेट जाएँ।|Hindi_F|other|7.818667
processed_hi_f_agri_01779.wav|इस क़िस्म में अधिक बीमारियां नहीं लगतीं, इसलिए कीटनाशकों के दुष्प्रभाव से भी यह अधिक सुरक्षित है।|Hindi_F|other|8.400000
processed_hi_f_weather_02622.wav|प्राप्त जानकारी एकांगी, विसंगतिपूर्ण और अतिशयोक्तिपूर्ण होने की संभावना को नकारा नहीं जा सकता  ।|Hindi_F|other|8.618667
processed_hi_f_education_00627.wav|शक होने पर आदेश मेडिकल कॉलेज के सिक्युरिटी इंचार्ज कर्नल सिद्धू ने सेना और पुलिस को  जानकारी दी।|Hindi_F|other|8.200000
processed_hi_f_education_00603.wav|अपरिष्कृत हीरे की खरीदारी कुछ इस प्रकार की जा रही थी मानो प्रत्येक सप्ताह कीमतें बढ़ने वाली हैं ।|Hindi_F|other|8.300000
processed_hi_f_agri_01132.wav|उत्तरी कर्नाटक के हालियाल और मुण्डोगोड जिले के किसान लगभग दो सालों से पानी की कमी से जूझ रहे थे।|Hindi_F|other|8.985750
processed_hi_f_health_01836.wav|केस सुलझाने के लिए खून के निशान और फ्रिंगर प्रिंट्स जांच के लिए फॉरेंसिक लैब भेजने की जरूरत जल्द ही खत्म हो सकती है|Hindi_F|other|7.900000
processed_hi_f_education_00405.wav|हल्द्वानी मेडिकल कॉलेज में  आए एक पिता ने कहा कि उनके दो बच्चों का हल्द्वानी और दून मेडिकल कॉलेज में एडमिशन हुआ है।|Hindi_F|other|9.392104
processed_hi_f_books_03313.wav|प्राक्रुतिक पुनर्वनरोपण में मानव गतिविधियों का कोई स्थान नहीं है। हम अपने वनों को अब तक बहुत अधिक नष्ट कर चुके हैं।|Hindi_F|other|9.700000
processed_hi_f_weather_00247.wav|खराब मौसम की वजह से हरियाणा के सीएम मनोहर लाल खट्टर के हेलीकॉप्टर की हरियाणा के झज्जर में इमरजेंसी लैंडिंग कराई गई।|Hindi_F|other|9.400000
processed_hi_f_books_03112.wav|निम्नलिखित क्रियाकलाप प्रदर्शित करता है कि किसी पदार्थ के दहन के लिए उसका ताप, उसके ज्वलन-ताप तक पहुँचना आवश्यक है।|Hindi_F|other|8.938667
processed_hi_f_other_00464.wav|बिहार के दानापुर स्टेशन पर टीटी और डिब्रूगढ़ राजधानी एक्सप्रेस की महिला यात्री में जमकर हाई वोल्टेज ड्रामा होता रहा।|Hindi_F|other|8.600000
processed_hi_f_weather_00104.wav|शनिवार को नगर निगम के दस्ते ने रिहायशी क्षेत्रों में अवैध रूप से चल रही कॉमर्शियल शॉपों की वीडियो रिकार्डिंग की थी।|Hindi_F|other|8.458667
processed_hi_f_politics_04116.wav|लिहाजा, देश में पेट्रोल और डीजल की कीमतें मुख्य रूप से अंतरार्ष्ट्रीय बाजार में कच्चे तेल के दाम पर निर्भर करती है।|Hindi_F|other|8.853333
processed_hi_f_finance_00761.wav|जाहिर है आप अपनी कुर्सी अपने किसी पप्पू को सौंपने तो आये नहीं हो, कुछ कर दिखाना चाहते हो, तो कुछ अनूठा करना पड़़ेगा।|Hindi_F|other|9.600000
processed_hi_f_other_01311.wav|रणबीर कपूर और अजय देवगन के वर्कफ्रंट की बात करे तो रणबीर इन दिनों अपनी अपकमिंग फिल्म ब्रह्मास्त्र को लेकर बिजी हैं।|Hindi_F|other|8.938667
processed_hi_f_weather_01965.wav|लक्षद्वीप में हल्की बारिश होने का अनुमान है जबकि केरल, कर्नाटक में मौसम गर्म और खुश्क रहने की भविष्यवाणी की गई है।।|Hindi_F|other|9.557333
processed_hi_f_weather_02847.wav|उन्होंने ऐसा आचरण धर्म बताया; जो आचरण सामान्यजन कर सकते हैं । वारकरी संप्रदाय को धर्म की प्रतिष्ठा प्राप्त करा दी ।|Hindi_F|other|9.013333
processed_hi_f_books_01209.wav|भारतीय अर्थव्यवस्था की वृद्‌धि हेतु रेल मार्गों का योगदान महत्त्वपूर्ण है। भारत में रेलमार्ग सदैव यात्री परिवहन का प्रमुख साधन रहा है।|Hindi_F|other|9.493333
processed_hi_f_agri_02051.wav|इसमें चावल डालकर अच्छी तरह मिला दें और ओवन को हाई टेम्प्रेचर पर करके १ मिनट के लिए और पकने दें।|Hindi_F|other|7.900000
processed_hi_f_education_01539.wav|इसी के साथ आलिया भट्ट् फिल्म में रणवीर सिंह की प्रेमिका व जाह्नवी कपूर विक्की कौशल की प्रेमिका का किरदार निभाएंगी।|Hindi_F|other|8.600000
processed_hi_f_books_01646.wav|जब सापेक्ष आर्द्रता कम होती है तो छोटा श्वेत पट्टा तैयार होता है कभी-कभी वह तैयार भी नहीं होता।|Hindi_F|other|8.277333
processed_hi_f_education_01752.wav|शहीद बहिश्ती इस प्रकार से युवाओं को कुरआन के संदेश से परिचित कराना चाहते थे।|Hindi_F|other|7.221042
processed_hi_f_books_03372.wav|यह कोशिकाओं को आकार एवं दृढ़ता प्रदान करती है । जीवाणु कोशिका में भी कोशिका भित्ति पाई जाती है।|Hindi_F|other|9.077333
processed_hi_f_education_00723.wav|ठीक उसी प्रकार एग्रोविजन इंडिया इम्प्लिमेंट्स प्राइवेट लिमिटेड की शुरुआत के पीछे भी एक कारण था।|Hindi_F|other|8.115000
processed_hi_f_other_01320.wav|फाइनल में पहुंचने के लिये शिजियान का मुकाबला यिहान से और जुईरूई ली का मुकाबला रत्नाचोक से होगा।|Hindi_F|other|9.760000
processed_hi_f_general_01965.wav|उपरी फ्लोर पर शीघ्र ही छत्तीसगढ़ी लोक नृत्य करती शिल्प कला को डिस्प्ले में प्रदर्शित किया जाएगा।|Hindi_F|other|7.786667
processed_hi_f_other_00479.wav|भारतीय बाजार में कावासाकी की इस बाइक का मुकाबला ट्रायम्फ थ्रस्टन आर से होगा।|Hindi_F|other|7.700000
processed_hi_f_books_03773.wav|वस्तु की आक्रुति में परिवर्तन ला सकता है। इनमें से कुछ अथवा सभी प्रभावों को उत्पन्न कर सकता है।|Hindi_F|other|8.778667
processed_hi_f_books_04383.wav|प्राचीन काल में लोग भूकम्प आने का सही कारण नहीं जानते थे।|Hindi_F|other|6.090667
processed_hi_f_health_02443.wav|यही नहीं बारातियों की ओर से राम सुरेश सिंह, सूबेदार सिंह, सत्येंद्र नारायण सिंह को भी चोट लग गई|Hindi_F|other|8.202667
processed_hi_f_education_02689.wav|यज्ञ यागादि का ज्ञान श्रौतसूत्र से होता है और षोडश संस्कारों का ज्ञान स्मार्तसूत्र से मिलता है।|Hindi_F|other|10.100000
processed_hi_f_other_05314.wav|उधर, गुरुवार सुबह जब जिला अस्पताल में मां बेटी का पोस्टमॉर्टम शुरू हुआ तो उनके परिजन झगड़ने लगे।|Hindi_F|other|9.258667
processed_hi_f_agri_00427.wav|गोल्डन मिल्क ढेर सारे मसालों, नारियल तेल और नारियल के दूध का मिश्रण होता है।|Hindi_F|other|6.814687
processed_hi_f_finance_00924.wav|यूजर्स अपनी कॉन्टैक्ट लिस्ट में से जिसे भी पैसे भेजने हैं, उसे सेलेक्ट कर के पैसे भेज सकते हैं।|Hindi_F|other|7.197813
processed_hi_f_other_04150.wav|ऑटो उद्योग में  छाई मंदी की मार से दोपहिया वाहन उद्योग  बच पाने में सफल रहा।|Hindi_F|other|6.300000
processed_hi_f_education_00841.wav|फ़्रान्स के तत्कालीन राष्ट्रपति ने एक संदेश में इमाम ख़ुमैनी से कहा कि वे हर प्रकार की राजनैतिक गतिविधि से दूर रहें।|Hindi_F|other|8.858042
processed_hi_f_books_01233.wav|सेब पर लगनेवाला बल पृथ्वी के केन्द्र की दिशा में होता है अर्थात सेब के स्थान से पृथ्वी के पृष्ठभाग पर लंब होता है।|Hindi_F|other|8.900000
processed_hi_f_weather_03170.wav|युद्ध में शरण आए हुए शत्रु सैनिकों अथवा बंदी सैनिकों के साथ सदव्यवहार करते ।|Hindi_F|other|7.000000
processed_hi_f_general_00171.wav|ठीक उसी समय एक हरिजन के घर भज्जू कोतवाल का जन्म हुआ और एक भंगी के घर रत्ना जी भंगी का जन्म हुआ।|Hindi_F|other|9.568000
processed_hi_f_agri_00574.wav|लहसुन का प्रयोग करने से पाचन क्रिया को बडी ताकत मिलती है।|Hindi_F|other|4.899042
processed_hi_f_other_02129.wav|इस मौके पर विनोद बडथ्वाल ने कहा कि भाजपा और कांग्रेस उत्तराखण्ड की सत्ता को अपनी जागीर न समझें।|Hindi_F|other|8.500000
processed_hi_f_books_03091.wav|आपने सुना होगा कि जब किसी व्यक्ति के वस्त्र आग पकड़ लेते हैं तो आग बुझाने के लिए व्यक्ति को कम्बल से ढक देते हैं ।|Hindi_F|other|8.650667
processed_hi_f_education_02477.wav|हाल ही में हुए पीएम मोदी के चीन दौरे पर उन्होंने कहा कि इन्फॉर्मल समिट एक प्रकार की नई नीति है।|Hindi_F|other|8.600000
processed_hi_f_books_04653.wav|क्या ऐसे भी दिन हैं जब स्वच्छ आकाश होने पर भी चन्द्रमा को नहीं देखा जा सकता।|Hindi_F|other|7.200000
processed_hi_f_books_01051.wav|इसीलिए यहाँ जनसंख्या का वितरण विरल है। ब्राज़ील के मध्य एवं पश्चिमी भागों में भी जनसंख्या कम है।|Hindi_F|other|8.725333
processed_hi_f_politics_00437.wav|फ्रॉग जम्पिंग में अल्तमास ने पहला, आर्यन यादव ने दूसरा तथा कार्तिक ने तीसरा स्थान प्राप्त किया।|Hindi_F|other|8.565333
processed_hi_f_education_01918.wav|परीक्षा में पांचवीं पोजिशन पर रहने वाली श्रेया सलोनी को लेबर एन्फोर्समेंट ऑफिसर का पद दिया गया।|Hindi_F|other|7.464833
processed_hi_f_weather_02839.wav|वारकरी संप्रदाय में ये सर्वश्रेष्ठ संत माने जाते हैं । वे कुशल संगठक और उत्तम कीर्तनकार भी थे ।|Hindi_F|other|8.181333
processed_hi_f_health_01255.wav|हम जानते हैं कि विटामिन डी हड्डिंयां के लिए बहुत जरूरी है|Hindi_F|other|5.834667
processed_hi_f_general_00722.wav|कहा जाता है कि अलवर के बाला किले में कीमती खजाना दफ्न है।|Hindi_F|other|5.400000
processed_hi_f_other_02274.wav|फिलहाल कंपनी ने यह नहीं बताया है कि इसमें इन्बिल्ट मेमोरी और रैम कितना होगा।|Hindi_F|other|6.500000
processed_hi_f_books_04784.wav|एक के आगे एक कार्बन परमाणु जुड़ने से कार्बन परमाणुओं की सरल श्रृंखला बनती है।|Hindi_F|other|6.368000
processed_hi_f_books_02256.wav|यह आधार एक भारतीय लड़की के नाते तुम्हारे व्यक्तित्व का अटूट हिस्सा है, इसलिए।|Hindi_F|other|6.890667
processed_hi_f_weather_03113.wav|इसके लिए शत्रुओं की गतिविधियों की अचूक जानकारी समय पर प्राप्त करनी पड़ती थी । |Hindi_F|other|5.589333
processed_hi_f_agri_01762.wav|कुछ मुनक्कों को अच्छी तरह से पानी से धोकर दूध में उबालें।|Hindi_F|other|5.700000
processed_hi_f_other_00355.wav|स्त्रियोचित श्रृंगार को  त्याग  कर वह झांसी को आजाद कराने के लिए शहीद हो गई।|Hindi_F|other|7.221333
processed_hi_f_education_01221.wav|वह भी हमें ज्ञान देकर हमारा जीवन सँवारने का काम करते हैं।|Hindi_F|other|5.015146
processed_hi_f_other_01984.wav|शुक्रवार को यह सर्वे रायटर और इप्सोस की तरफ से सामने आया।|Hindi_F|other|5.728000
processed_hi_f_education_01999.wav|इस प्रकार सिद्धान्त ज्योतिषकाल में शुद्ध गणित ज्योतिष विकासोन्मुख हो गया था।|Hindi_F|other|6.600000
processed_hi_f_finance_01120.wav|ठीक यही काम आजकल बीमा उद्योग से जुडी क़ंपनियां कर रही हैं।|Hindi_F|other|5.049958
processed_hi_f_weather_02690.wav|इस युद्ध में बाबर ने भारत में पहली बार तोपखाने का प्रभावी उपयोग किया । उसने इब्राहीम लोदी की सेना को पराजित किया ।|Hindi_F|other|9.162667
processed_hi_f_other_01565.wav|उक्त प्रवचन स्वामी अतुल कृष्ण महाराज ने महादेव मंदिर अजनोली में चल रही श्रीमद्कथा के दौरान कहे।|Hindi_F|other|9.200000
processed_hi_f_weather_00786.wav|नए क्षेत्रों के आ जाने से अब काम शिफ्टों में होने लगा है।|Hindi_F|other|4.394667
processed_hi_f_agri_00520.wav|गाजर के रस में मिश्री व काली मिर्च मिलाकर सेवन करने से खाँसी ठीक हो जाती है तथा कफ दूर होता है।|Hindi_F|other|8.939312
processed_hi_f_education_01103.wav|लगता है स्ट्रिंगर के तौर पर काम करने वाले लोगों को अब और भी कड़ी परीक्षा के दौर से गुजरना पड़ेगा।|Hindi_F|other|7.592542
processed_hi_f_health_02872.wav|अगर मैं किसी की जिंदगी में तबदीली ला पायी तो मैं अपने आपको भाग्यशाली समझूंगी|Hindi_F|other|6.709333
processed_hi_f_books_03328.wav|यह हैं पूर्वी हिमालय और पश्चिमी घाट। यह क्षेत्र जैव विविधता से बहुत धनी हैं।|Hindi_F|other|6.762667
processed_hi_f_other_00878.wav|प्रोडक्शन विभाग के साथियों को अमर उजाला से हटाकर इम्प्रैशन प्रिंटिंग और पैकेजिंग लिमिटेड कंपनी में डाला जा रहा है।|Hindi_F|other|8.437333
processed_hi_f_finance_01867.wav|निवेश विशेषज्ञ विदेशी निवेश के नए दिशनिर्देशों की गुत्थी को सुलझाने की अभी भी कोशिश कर रहें है।|Hindi_F|other|8.800000
processed_hi_f_agri_00737.wav|खेतों में अत्याधिक खाद व कीटनाशक दवाइयो की वजह से जमीन को बंजर बनाने के साथसाथ बीमारियों का न्योता दिया जा रहा है।|Hindi_F|other|9.500000
processed_hi_f_politics_01094.wav|मोनीजा को बारबार अपने पिता की नज्मों के अंश याद आ रहे थे।|Hindi_F|other|5.152000
processed_hi_f_education_00006.wav|ऑल इंडिया इस्टीट्यूट ऑफ मेडिकल साइंस की तरफ से उन्ही अभ्यर्थियों का फार्म स्वीकृत किया जाएगा जो पूरी तरह सही ढंग से फार्म को  भरेंगे।|Hindi_F|other|9.868104
processed_hi_f_health_00403.wav|मेरी देह में कँपकँपी होने लगी जैसे मुझे मलेरिया हो गया हो|Hindi_F|other|5.312000
processed_hi_f_books_08673.wav|साथ ही इनके रखरखाव के लिए औज़ार व आवश्यक वस्तुएँ भेजी हैं।|Hindi_F|other|4.400000
processed_hi_f_politics_00752.wav|फोन को दो कलर वेरिएंट ग्लॉस मिडनाइट ब्लू और ग्लॉस स्टील में पेश किया गया है।|Hindi_F|other|8.170667
processed_hi_f_general_02919.wav|फिल्म देखते समय दर्शक ऐसी दुनिया में पहुंच जाता है, जो तसव्वुर से भी परे है।|Hindi_F|other|6.080000
processed_hi_f_general_01337.wav|दुर्घटना का पता चलते ही मृतक के गांव दिग्धो चोलथरा में शोक की लहर दौड़ गई है।|Hindi_F|other|7.500000
processed_hi_f_education_00554.wav|जिसमें कढ़ी, चावल, पूरी व खीर और सभी प्रकार की हरी सब्जियों को मिलाकर प्रसाद बनाकर श्रद्धालुओं में वितरित किया गया।|Hindi_F|other|9.700000
processed_hi_f_politics_00973.wav|जर्मनी के माइकल कफर दूसरे स्थान पर हैं जबकि फ्रांस के जूलियन तीसरे स्थान पर।|Hindi_F|other|7.626667
processed_hi_f_politics_03124.wav|प्रधान संपादक ने कहा, वह इसके बाद चाकू लेकर आया और तान्या को चाकू घोंप दिया।|Hindi_F|other|8.330667
processed_hi_f_politics_02372.wav|पूर्व विधायक पाला करुप्पैया ने डीएमके पर भ्रष्टाचार का आरोप लगाते हुए गुरुवार को पार्टी छोड़ दी।|Hindi_F|other|8.042667
processed_hi_f_books_05225.wav|इन उपायों द्वारा शहर की वायु अपेक्षाकृत स्वच्छ हो गयी है।|Hindi_F|other|5.013333
processed_hi_f_general_01590.wav|विश्व के प्रमुख संघों संयुक्त राज्य अमेरिका, आस्ट्रेलिया, स्विट्जरलैंड इत्यादि का निर्माण इसी प्रक्रिया से हुआ है।|Hindi_F|other|8.000000
processed_hi_f_books_04649.wav|इस अध्याय में हम आकाशीय पिंडों का अवलोकन कर उनके बारे में जानेंगे। रात्रि में चन्द्रमा का प्रतिदिन प्रेक्षण कीजिए।|Hindi_F|other|8.672000
processed_hi_f_other_02413.wav|जिसके बाद एक्ट्रेस पूजा हेग्डे ने भी उनका समर्थन किया है।|Hindi_F|other|4.629333
processed_hi_f_education_02562.wav|शिष्य सदा गुरु के पदचिह्नों पर चलता है, लेकिन उसका उद्देश्य केवल ज्ञान प्राप्त करना ही होता है।|Hindi_F|other|7.400000
processed_hi_f_weather_00300.wav|हिन्दी क्षेत्रों में लल्लू शब्द का अभिप्राय मूर्ख और दब्बू से लगाया जाता है।|Hindi_F|other|6.122667
processed_hi_f_books_00040.wav|द्वीप समूह के नाम से जाने जाते हैं। लक्षद्वीप के अधिकांश द्वीप एटॉल हैं। ये आकार में छोटे हैं और उनकी ऊँचाई कम है।|Hindi_F|other|9.900000
processed_hi_f_books_04363.wav|धातु की छड़ विद्युत आवेश के जमीन तक पहुँचने के लिए एक सरल पथ प्रदान करती है।|Hindi_F|other|7.029333
processed_hi_f_general_02364.wav|अब यह खेल सड़कों, गलीकूचों में न होकर फ्लड लाइट्स की चकाचौंध में बड़ेबड़े मंचों पर होने लगा है।|Hindi_F|other|9.500000
processed_hi_f_weather_03414.wav|अफगानिस्तान का शासक अहमदशाह अब्दाली को भारत की संपत्ति के प्रति आकर्षण था  ।|Hindi_F|other|6.645333
processed_hi_f_politics_02607.wav|हेजल ने सीधे कहा कि बिना पति के मैं कैसे प्रेग्नेंट हो जाउंगी कोई बताए मुझे?|Hindi_F|other|6.133333
processed_hi_f_health_01857.wav|सोमवार को सेहतनामा कार्यक्रम में मधुमेह और हृदय रोग विषय पर डा प्रफुल पटेल से निम्मी मिश्रा जी की बातचीत सुनवाई गई|Hindi_F|other|9.632000
processed_hi_f_general_03189.wav|वासिफ एर्लैंगन क्रिकेट क्लब के प्रेसिडेंट हैं जिनकी वजह से जर्मनी में आज क्रिकेट तेज़ी से लोकप्रिय होता जा रहा है।|Hindi_F|other|8.640000
processed_hi_f_finance_00823.wav|ऑनलाइन कारोबार की दुनिया में फ़्लिपकार्ट का निवेश सबसे बड़े निवेशों में एक है।|Hindi_F|other|6.001979
processed_hi_f_general_01843.wav|आगरा की बनवासी बालिकाओं ने महिषासुर मर्दिनी नृत्य के साथ बुराई पर अच्छाई की जीत का अभिनय किया।।|Hindi_F|other|8.149333
processed_hi_f_general_02589.wav|उष्णता के अलावा रेडिएशन, रसायन, बिजली से होने वाले जख्मों को भी जलने की श्रेणी में रखा जाता है।|Hindi_F|other|8.100000
processed_hi_f_books_06240.wav|मजबूत एवं सुदृढ़ पखों वाली मछलियाँ धरती पर आ जा सकती थीं।|Hindi_F|other|5.322667
processed_hi_f_finance_00531.wav|वह नियमित तौर पर मदरसों और मस्जिदों में दान दिया करता था।|Hindi_F|other|5.166062
processed_hi_f_education_01600.wav|मोहल्ले वालों व पड़ोसियों का कहना था  कि उन्होंने किसी भी प्रकार की चीख पुकार की आवाज नहीं सुनी।|Hindi_F|other|7.720271
processed_hi_f_books_08725.wav|उनका विवाह छोटी आयु में हो गया था किंतु वह अपना अधिक समय सूफ़ी और भक्त संतों के बीच गुज़ारते थे।|Hindi_F|other|7.500000
processed_hi_f_general_01122.wav|आजाद भारत के लिए अकेले मेडल जीतने वाले गुमनाम हीरो थे कुश्ती के बादशाह 'खाश्बा दादासाहेब जाधव'।|Hindi_F|other|9.248000
processed_hi_f_books_06046.wav|इसमें एक छोटा डीएनए अनुक्रम बहुरूपीय संख्या में अनुबद्धीय व्यवस्थित होता है।|Hindi_F|other|5.834667
processed_hi_f_general_01091.wav|पुष्पिता मुखर्जी एवं उनके दल द्वारा ओडिसी शास्त्रीय नृत्य तथा लोक गीत, संगीत प्रस्तुत किया गया।|Hindi_F|other|7.744000
processed_hi_f_health_02707.wav|वैसे ड्राईवर कुलदीप भी घायल है पर कपडे से खून रुक गया है और इसकी नब्ज़ ठीक है|Hindi_F|other|7.520000
processed_hi_f_books_04918.wav|भूस्थिर उपग्रह भूमध्यरेखा के बिलकुल ऊपर परिभ्रमण करते है।|Hindi_F|other|6.304000
processed_hi_f_books_02144.wav|मगर लोगों ने आज तानसेन को पसंद न किया।|Hindi_F|other|4.085333
processed_hi_f_general_01441.wav|क्रिप्टन की ऊर्जा से चलने वाले थ्रस्टर्स वाले इन रॉकेट के सबसे ऊपरी हिस्से नोज में ही सैटेलाइट को रख दिया जाता है।|Hindi_F|other|9.194667
processed_hi_f_other_01825.wav|मूर्खो का कहीं गांव बसता है क्या? इतनी उम्र में तो हम पांच बच्चों के बाप थे।|Hindi_F|other|6.261333
processed_hi_f_other_02136.wav|लीईको ने यह भी कहा कि वह अगले कुछ हफ्तो में नेक्स्ट जनरेशन टीवी लॉन्च करेगी।|Hindi_F|other|7.477333
processed_hi_f_general_01865.wav|म्यूजिक व फिजिकल एजुकेशन कोर्स को म्यूजिक व फिजिकल एजुकेशन ऑनर्स कोर्स में ऐडमिशन के समय ही अकैडमिक या इलेक्टिव सब्जेक्ट माना जाएगा।|Hindi_F|other|10.133333
processed_hi_f_weather_00947.wav|उन्होंने बताया कि ज्ञान विज्ञान, टेक्नोलॉजी, मीडिया, कार्यालय, आदि क्षेत्रों में अनुवादक अपना करियर बना सकते हैं।|Hindi_F|other|8.693333
processed_hi_f_agri_01383.wav|जनहित याचिका सार्वजनिक वितरण प्रणाली में भ्रष्टाचार और एफसीआई गोदामों में सड़ रहे अनाज के मुद्दे पर दायर की कई थी।|Hindi_F|other|10.077083
processed_hi_f_weather_02975.wav|नेताेजी पालकर ने बाहर से सिद्दी की सेना पर आक्रमण कर इस घेरे को हटाने का प्रयास किया परंतु उसकी सेना बहुत कम थी ।|Hindi_F|other|9.200000
processed_hi_f_education_01310.wav|इस परीक्षा पे चर्चा में परीक्षाओं से जुड़े सभी पहलुओं, विशेष रूप से तनाव मुक्त् परीक्षा के संबंध में बात की जाएगी।|Hindi_F|other|9.844896
processed_hi_f_books_03843.wav|प्लास्टिक की एक खाली बोतल अथवा एक बेलनाकार बर्तन लीजिए। आप खाली डिब्बा या प्लास्टिक की बोतल का उपयोग कर सकते हैं।|Hindi_F|other|8.960000
processed_hi_f_education_01443.wav|बड़ा सवाल है कि आखिरकार एसएन मेडिकल कॉलेज के पास अपना ब्लड बैंक है तो फिर जिला अस्पताल से ब्लड क्यों मांगा जायेगा?|Hindi_F|other|9.055417
processed_hi_f_agri_01277.wav|जहां लोग गुलाब के जरिये अपने इश्क का इजहार करते हैं वहीं गुलाब का प्रयोग सौंदर्ये प्रसाधन के लिए भी किया जाता है।|Hindi_F|other|9.415313
processed_hi_f_education_01341.wav|एचपीयू की ओर से इस बार एब्सोल्यूट ग्रेडिंग के आधार पर घोषित किए गए परीक्षा परिणाम की मार छात्रों को झेलनी पड़ी है।|Hindi_F|other|9.900000
processed_hi_f_education_01483.wav|सामाजिक अनुसंधान एवं मानव विकास संस्थान द्वारा अर्न्तराष्ट्रीय महिला दिवस आठ मार्च को गोष्ठी का आयोजन किया जाएगा।|Hindi_F|other|9.322437
processed_hi_f_politics_02560.wav|अधिकारियों के मुताबिक, किन्नौर, लाहौलस्फीति और चंबा जिले के कई इलाके बर्फबारी के कारण मुख्य इलाके से कटे हुए हैं।|Hindi_F|other|9.909333
processed_hi_f_education_01039.wav|फ़िल्म में श्रीनिवास की क्या भूमिका थी और उनसे जुड़े बाकी दृश्यों को उनके गुज़र जाने के बाद किस प्रकार फ़िल्माया गया?|Hindi_F|other|8.400000
processed_hi_f_books_00680.wav|विविध चित्रशैलियाें, शिल्पकला की शैलियों और उनके विकास क्रम का ज्ञान। कागजों के प्रकार, स्याही और रंगों का ज्ञान।|Hindi_F|other|9.813333
processed_hi_f_books_04313.wav|अपने क्रियाकलाप को छोटी-छोटी सूखी पत्तियों, भूसे तथा सरसों के दानों के साथ दोहराइए। अपने प्रेक्षणों को नोट कीजिए।|Hindi_F|other|9.653333
processed_hi_f_education_01617.wav|इसी प्रकार से चोरों ने मटौर रोड़ पर ही एक अन्य मोबाइल की दुकान का ताला तोड़ा लेकिन सामान चोरी करने में नाकाम रहे।|Hindi_F|other|9.891333
processed_hi_f_weather_00185.wav|मौसम के इस बिगड़े मिजाज के कारण मुख्यालय में रोजमर्रा के कार्यों के लिए आए ग्रामीणों ने घर लौटने में ही भलाई समझी।|Hindi_F|other|9.376000
processed_hi_f_books_05026.wav|चन्द्रमा तथा ग्रह, सूर्य के प्रकाश के परावर्तन द्वारा चमकते प्रतीत होते हैं - ऐसा भी उन्होंने प्रतिपादित किया था।|Hindi_F|other|8.736000
processed_hi_f_education_02422.wav|उनकी इस साल रिलीज फिल्म चार्जशीट में उन्होंने मूल्यों के बिखराव व राजनीतिक विद्रूपताओं पर तीखे प्रहार भी किये थे।|Hindi_F|other|9.740396
processed_hi_f_books_04361.wav|किसी भवन के निर्माण के समय उसकी दीवारों में, उस भवन की ऊँचाई से अधिक लम्बाई की धातु की छड़ स्थापित कर दी जाती है।|Hindi_F|other|9.600000
processed_hi_f_weather_01701.wav|वैदिक ग्रंथो में ड्रैगन जैसे प्राणी का जिक्र जरूर है जो बुराई का प्रतीक था और इंद्रा का दुश्मन सूखे का प्रतीक था।|Hindi_F|other|9.898667
processed_hi_f_education_00429.wav|निष्णात शिक्षकों के माध्यम से यहां विद्यार्थियों, बालकों एवं प्रौढ़ों को भी शास्त्रशुद्ध प्रशिक्षण की व्यवस्था है।|Hindi_F|other|9.752000
processed_hi_f_education_02461.wav|इस बीच मां और बेटे में किस प्रकार की बॉन्डिंग रहती है इसको फिल्म के ट्रेलर में दर्शाया गया है।|Hindi_F|other|7.348750
processed_hi_f_books_01127.wav|ब्राज़ील के दक्षिण-पूर्वी तट के निकट मत्स्योत्पादन का केंद्रीकरण हो गया है। इसके दो कारण लिखिए।|Hindi_F|other|8.400000
processed_hi_f_finance_00242.wav|जब तक वितरक छोटी फिल्मों को अधिक पेशकश नही करेंगे, हम इस तरह की फिल्मों से पैसे नहीं बना सकते।|Hindi_F|other|8.161437
processed_hi_f_politics_01257.wav|एक वेरिएंट रेग्युलर ड्रम ब्रेक्स के साथ मिल रहा है जबकि दूसरा वेरिएंट डिस्क ब्रेक्स के साथ है।|Hindi_F|other|8.416000
processed_hi_f_health_00293.wav|दस भुजाओं वाली माँ चन्द्रघण्टा भक्तों के कल्याण के लिए विभिन्न अस्त्रशस्त्रों को धारण करती हैं|Hindi_F|other|7.477333
processed_hi_f_education_00734.wav|भुक्कल ने कहा कि डीएवी शिक्षण संस्थान स्वामी दयानंद व स्वामी विवेकानंद के आदर्शो पर आधारित है।|Hindi_F|other|8.115000
processed_hi_f_books_00888.wav|पेराग्वे के उद्गम कत्र की ढलान दक्षिण की ओर है, जबकि पराना नदी की ढलान दक्षिण-पश्चिम की ओर है।|Hindi_F|other|8.064000
processed_hi_f_other_01611.wav|अभिनेता विवान भतेना ने मंगलवार को गेम ऑफ थ्रॉन्स की स्टाइल में अपनी बेटी के जन्म की घोषणा की ।|Hindi_F|other|8.202667
processed_hi_f_finance_00345.wav|आप किसी ब्लाक विकास अधिकारी और ब्लाक पंचायत प्रमुख के अधिकारों और सुविधाओं की तुलना कर लीजिये।|Hindi_F|other|7.070104
processed_hi_f_books_02680.wav|सर्दी-जुकाम एवं फ्लू में प्रतिजैविक प्रभावशाली नहीं हैं क्योंकि यह रोग विषाणु द्वारा होते हैं।|Hindi_F|other|6.944000
processed_hi_f_weather_03362.wav|मुगलों की कैद से शाहू महाराज के मुक्त होने के बाद उन्होंने बालाजी विश्वनाथ भट को पेशवा बनाया ।|Hindi_F|other|7.690667
processed_hi_f_education_02204.wav|इस प्रकार पानीपत की दूसरी लड़ाई में अकबर को उसके सेनापति बैरम खाँ की बदौलत भारी विजय हासिल हुई।|Hindi_F|other|8.834812
processed_hi_f_finance_02119.wav|ज़मीन पर उतर पाने वाली कई तरह की छोटीछोटी बीमा योजनाओं को एक बडी बीमा योजना में बदल दिया जाये।|Hindi_F|other|8.810667
processed_hi_f_finance_01476.wav|बीते शुक्रवार में संसदीय कमिटी ने राज्यसभा में मोटर वॆहीकल अमेंडमेंड बिल की एक रिपोर्ट जमा की।|Hindi_F|other|7.300000
processed_hi_f_finance_02041.wav|लेकिन तत्कालीन बैंक प्रबंधक ने बिना तस्दीक दिए लोन कैसे जारी कर दिया, इस पर सवाल खड़े होते हैं।|Hindi_F|other|8.544000
processed_hi_f_health_01447.wav|सूरज बड़जात्या की फिल्म 'प्रेम रतन धन पायो' की शूटिंग के लिए सलमान खान इन दिनों करजत में ही हैं|Hindi_F|other|7.210667
processed_hi_f_finance_01996.wav|परंतु सेल्फ इन्वायस बनाने एवं उस पर जीएसटी जमा करने का अतिरिक्त बोझ पंजीकृत कंपनी पर आ पड़ेगा।|Hindi_F|other|8.704000
processed_hi_f_books_02913.wav|आप सम्भवतः मिठाइयों को सजाने  के लिए उपयोग में लाए जाने वाले चाँदी के वर्क से भी परिचित होंगे।|Hindi_F|other|8.480000
processed_hi_f_education_02111.wav|आपकी आंखें चाहें किसी भी प्रकार की हों, स्मोकी आईज मेकअप बेहद ही खूबसूरत व अट्रैक्टिव लगता है।|Hindi_F|other|8.126604
processed_hi_f_books_04056.wav|एक कागज़ के टुकड़े जिसमें एक पतली झिरी बनी हो, की सहायता से भी आप इस क्रियाकलाप को कर सकते हैं।|Hindi_F|other|7.829333
processed_hi_f_politics_01999.wav|स्थानीय अस्पताल के डाक्टरों ने कहा कि घायलों की बढ़ती संख्या को संभालना मुष्किल होता जा रहा है।|Hindi_F|other|8.042667
processed_hi_f_health_00450.wav|मंत्रालयने कहा कि इस हमले में एक सऊदी अधिकारी सुलेमान आब्देल अजीज आब्देल लतीफ की भी मौत हो गयी|Hindi_F|other|8.288000
processed_hi_f_politics_03670.wav|गौरतलब है कि बहुत ही कम केबल उपभोक्ताओं को यह जानकारी है कि उन्हें पेड चैनल की च्वॉयस करनी है।|Hindi_F|other|9.100000
processed_hi_f_weather_02115.wav|इस टिप्पणी के कारण राजनीतिक तूफान खड़ा हो गया और अन्य दलों के नेताओं ने इसकी कड़ी भर्त्सना की।|Hindi_F|other|7.900000
processed_hi_f_general_00238.wav|मेरी पिछली फिल्में बरेली की बर्फी हो या न्यूटन या ट्रैप्ड सभी फिल्मों ने अच्छा बिजनेस किया है।|Hindi_F|other|9.386667
processed_hi_f_politics_02997.wav|ठाकुरजी के दर्शनों के लिए सैकड़ों की तादाद में स्थानीय एवं बाहरी श्रृद्धालु की भीड़ उमड़ पड़ी।|Hindi_F|other|7.600000
processed_hi_f_general_00646.wav|रेडियो मिर्ची के फेमस रेडियो जॉकी नावेद का मिर्ची मुर्गा शो हर रेडियो सुनने वाला पसंद करता है।|Hindi_F|other|7.562667
processed_hi_f_education_00464.wav|शार्दुल ने यहां पर अपने बल्लेबाजी कौशल का परिचय दिया तथा मलिंगा और कुमारा दोनों पर छक्के जड़े ।|Hindi_F|other|8.700000
processed_hi_f_books_01454.wav|इसका परिणाम अर्थात केंद्रकीय आवेश मे वृद्धी होने के बावजूद परमाणु आकार मे वृद्धी होती जाती है।|Hindi_F|other|7.500000
processed_hi_f_other_01678.wav|घटना शहर के रामकृष्णा थाना के न्यू ब्रह्मपुरा कॉलोनी के गोकुल धाम सोसाईटी गली नम्बर तीन की है।|Hindi_F|other|8.320000
processed_hi_f_weather_02958.wav|इसलिए उसने आदिलशाही के बलवान और अनुभवी सरदार अफजल खान को शिवाजी महाराज पर आक्रमण करने को कहा ।|Hindi_F|other|8.500000
processed_hi_f_books_05332.wav|नज़दीक स्थित विपरीत आयनों के बीच स्थिर विद्‌युतआकर्षण बल बहुत प्रबल होता है।|Hindi_F|other|7.530667
processed_hi_f_books_01812.wav|रंगों में अंतर नहीं बता सकने के अपवाद को छोड़कर उनकी दृष्टि सामान्य होती है।|Hindi_F|other|7.584000
processed_hi_f_finance_00611.wav|श्रीराम सद्गुणों के भंडार हैं इसीलिए लोग उनके जीवन को अपना आदर्श मानते हैं।|Hindi_F|other|6.385104
processed_hi_f_books_01969.wav|निराला किसी से भयभीत नहीं, अत: किसी के प्रति क्रूर होना उनके लिए संभव नहीं।|Hindi_F|other|7.061333
processed_hi_f_other_01136.wav|कौल सिंह ठाकुर ने कहा है कि कर्मचारियों के भत्तों की किस्तें लंबित पड़ी हैं।|Hindi_F|other|6.816000
processed_hi_f_books_02304.wav|यह भी संभव न हो तो अपनी किसी समझदार सहेली या रिश्तेदार को ही राजदार बना ले।|Hindi_F|other|6.762667
processed_hi_f_general_03016.wav|यह प्रभाव हिंदी रहा सहायक क्रिया के रूप में वर्हाडी बोली में दिखाई देता है।|Hindi_F|other|6.645333
processed_hi_f_agri_02172.wav|समूह के सभी सदस्य झींगों एवं मछली के अचार के अलावा नारियल जैम भी बनाते हैं।|Hindi_F|other|7.325521
processed_hi_f_books_04458.wav|दर्पण से टकराने के पश्चात, प्रकाश-किरण दूसरी दिशा में परावर्तित हो जाती है।|Hindi_F|other|6.400000
processed_hi_f_agri_00560.wav|किसान ने सोचा कि यदि मुझे डेढ़ सौ रुपए से अधिक मिल गए तो बेहतर बैल खरीदूंगा।|Hindi_F|other|6.803083
processed_hi_f_politics_02007.wav|डब्ल्स में उनकी जोड़ी विजेता रही जबकि सिंगल्स मैच में वह दूसरे स्थान पर रहा।|Hindi_F|other|5.800000
processed_hi_f_other_01839.wav|श्रीमति सेठी ने कायर्क्रम में आए सभी नेताओं और कार्यकर्ताओं का स्वागत किया।|Hindi_F|other|5.984000
processed_hi_f_weather_02686.wav|उस समय दिल्ली में इब्राहीम लोदी सुल्तान था और वह राज्य प्रशासन चला रहा था ।|Hindi_F|other|5.984000
processed_hi_f_education_01246.wav|मेले में कई प्रकार के झूले भी थे जिनका बच्चों और युवकों ने खूब लुत्फ उठाया।|Hindi_F|other|6.361896
processed_hi_f_books_05262.wav|उपर्युक्त तथ्यों के आधार पर सोचिए तथा नीचे दिए गए प्रश्नों के उत्तर दीजिएः।|Hindi_F|other|6.080000
processed_hi_f_other_00961.wav|उन्होंने कहा कि यहाँ तक एक पार्टी के सांसद के रूप में, मुझे बख़्शा नहीं गया।|Hindi_F|other|6.005333
processed_hi_f_books_08098.wav|पर एक तीर्थयात्री मेरी कुंठा का कारण जानकर मेरे पास आया और अभिवादन किया...।|Hindi_F|other|6.261333
processed_hi_f_agri_00910.wav|इसे कुछ घण्टों तक पानी में भिगोकर इसकी रसयुक्त तथा सूखी सब्जी बनाई जाती है।|Hindi_F|other|6.942396
processed_hi_f_other_02011.wav|मोदी के नए मंत्री अलफ़ोंस ने कहा है कि देश में लोग बीफ़ खाने के लिए आज़ाद हैं।|Hindi_F|other|6.389333
processed_hi_f_finance_00776.wav|इसे चालू रख्खने के लिए एटीएम कार्ड का नंबर और एकाउंट नंबर बताने के लिए कहा।|Hindi_F|other|6.803083
processed_hi_f_health_00633.wav|गांव घांघरपुर में दो साल के अबोध बालक की संदिग्ध परिस्थितियों में मौत हो गई|Hindi_F|other|6.389333
processed_hi_f_weather_02112.wav|सुंदर व खूबसूरत ड्रेस का चयन करें जो गर्मी में आपके शरीर को राहत पहुंचाएगी।|Hindi_F|other|6.560000
processed_hi_f_books_04473.wav|कागज़ के बाहर निकले उस भाग को मोड़िए जहाँ पर परावर्तित किरण दिखाई दे रही है।|Hindi_F|other|6.368000
processed_hi_f_books_03130.wav|परन्तु जल तभी कार्य कर पाता है जब लकड़ी और कागज़ जैसी वस्तुओं में आग लगी हो।|Hindi_F|other|7.989333
processed_hi_f_other_01022.wav|उन्होंने कहा कि इस बाबत सारी प्रक्रियाएं सौहार्द्रपूर्ण तरीके से की जाएँगी।|Hindi_F|other|6.837333
processed_hi_f_books_01749.wav|नेत्रगोलक लंबा हो जाने से नेत्र के लेंस और नेत्रपटल के बीच की दूरी बढ़ती है।|Hindi_F|other|7.178667
processed_hi_f_general_00997.wav|भाषा का साहित्य भी कण्व काल में रचा गया, अश्वघोष ने भी इसी समय साहित्य रचा।|Hindi_F|other|6.826667
processed_hi_f_other_02503.wav|जिला व प्रदेश स्तर पर एक मॉनीटरिंग अथॉरिटी को चौबिस घण्टे सक्रिय रहना होगा।|Hindi_F|other|6.677333
processed_hi_f_books_05063.wav|आकाश में अत्यधिक चमकीला प्रतीत होने के कारण आप इसे आसानी से पहचान सकते हैं।|Hindi_F|other|6.048000
processed_hi_f_other_01705.wav|ख़ुंसार के क़ालीन को न केवल ईरान में बल्कि ईरान के बाहर भी ख्याति प्राप्त है।|Hindi_F|other|6.688000
processed_hi_f_health_00369.wav|मेरे जबड़े में फ्रैक्टर हो गया था और मुझे जिंदगी भर के लिए गहरा जख्म मिल गया|Hindi_F|other|6.016000
processed_hi_f_weather_00049.wav|मौसम विशेषज्ञों का कहना है कि हल्की बूंदाबांदी और खराब दृश्यता के कारण रविवार को एवरेस्ट क्षेत्र में उड़ानें रद्द की जानी चाहिए थीं।|Hindi_F|other|9.941333
processed_hi_f_weather_01546.wav|संजीव रतन ने थियेटर, माइम, मोनो, एक्टिंग व अन्य क्षेत्रों में अपनी बेहतर प्रस्तुतियों के लिए कई मेडल्स जीते हैं।|Hindi_F|other|9.600000
processed_hi_f_books_00723.wav|ग्रंथालय विज्ञान का प्रबंधन विज्ञान, सूचना एवं प्रौद्‌योगिकी, शिक्षा विज्ञान जैसे विषयों के साथ निकटतम संबंध है।|Hindi_F|other|8.490667
processed_hi_f_books_06773.wav|मधुमक्खी की बहुत सी प्रजातियाँ होती हैं जिन्हें पाला जा सकता है। इनमें ऐपिस इंडिका अत्यंत ही सामान्य प्रजाति है।|Hindi_F|other|9.354667
processed_hi_f_general_02388.wav|बताया जा रहा है कि मड़ैया पुलिस के द्वारा भीड़ को साइड करने के दौरान एक पुलिसकर्मी ने कुछ अपशब्दों का प्रयोग किया।|Hindi_F|other|9.088000
processed_hi_f_other_05130.wav|एमिली ब्रॉंट ने प्यार को बिल्कुल नए नजरिए से दर्शाया है।|Hindi_F|other|5.461333
processed_hi_f_books_01681.wav|तारे की यह आभासी स्थिति स्थिर न रहकर थोड़ी बदलती रहती है।|Hindi_F|other|5.000000
processed_hi_f_finance_01704.wav|लेकिन गुडग़ांव नगर निगम को ऋण वापसी की कोई योजना नहीं है।|Hindi_F|other|5.290667
processed_hi_f_general_01216.wav|इस सर्विस के लिए खास इक्विप्मेंट की जरूरत होती है जो इंटरनेट कनेक्टेड क्लाउड कैम और स्मार्ट लॉक से जुड़ा होता है।|Hindi_F|other|9.482667
processed_hi_f_weather_03298.wav|पर्याप्त किले, प्रदेश और धन न होने पर भी मराठों ने मुगलों को ऐसा तंग किया कि उन्हें भागने के लिए राह भी न मिली । |Hindi_F|other|9.173333
processed_hi_f_education_02394.wav|अनुशास्ता ने उपस्थित  विद्यार्थियों को सिक्खापद्म का संकल्प दिलाते हुए जीवन में नैतिकता को अपनाने का आवाहन किया।|Hindi_F|other|9.461750
processed_hi_f_health_02530.wav|यदि सच में ऐसा है तो ‘स्टीफन थैंक यू’ जैसी घटिया फिल्म देखकर उनके दिमाग में इंडियन सिनेमा की क्या इमेज बैठी होगी|Hindi_F|other|9.258667
processed_hi_f_weather_02618.wav|लेखकों का सच-झूठ, उनके व्यक्तिगत स्वार्थपूर्ण संबंध, कालखंड, राजनीतिक दबाव आदि का भी अध्ययन करना आवश्यक होता है।|Hindi_F|other|9.984000
processed_hi_f_education_02493.wav|घटना की जानकारी मिलते ही बड़ी संख्या में परिजन और ग्रामीण मेडिकल कॉलेज पहुंचे और रूदन क्रंदन का माहौल बना हुआ है।|Hindi_F|other|9.937771
processed_hi_f_other_01575.wav|फिर इसके ऊपर घी डालें और चीनी के साथ तुलसी पत्तें डालें।|Hindi_F|other|4.245333
processed_hi_f_other_00288.wav|पब्लिक को उल्लू मत समझिए, तथ्यों और तर्कों पर बात कीजिए।|Hindi_F|other|4.600000
processed_hi_f_agri_02331.wav|इडली को दाल और चावल को किण्वन करके भाप से बनाया जाता है।|Hindi_F|other|6.600000
processed_hi_f_weather_01595.wav|इस लोकप्रिय स्नैपडील सेल का समर एडिशन आपको भीषण गर्मी से राहत देने के लिए ऑफर्स की संपूर्ण श्रृंखला लेकर आया है।|Hindi_F|other|9.226667
processed_hi_f_other_05170.wav|सलमान के कामकाज की बात करें तो वो अभी अपनी आने वाली फिल्म 'राधे योर मोस्ट वॉन्टेड भाई' की शूटिंग में व्यस्त हैं।|Hindi_F|other|8.949333
processed_hi_f_weather_02914.wav|इसीलिए उन्हें स्वराज्य का संकल्पक कहा जाता है परंतु प्रत्यक्ष में स्वयं के जीवित रहते स्वराज्य की स्थापना करें;।|Hindi_F|other|9.546667
processed_hi_f_politics_04224.wav|हम इतिहास के पन्नें को पलटकर खुश होते है, इतराते रहते है|Hindi_F|other|4.650667
processed_hi_f_health_02793.wav|इसके बाद करंट से गुड्डू भैया की मौत घटनास्थल पर हो गई थी|Hindi_F|other|7.114667
processed_hi_f_education_01939.wav|विकास ग्रोवर अपने मेडिकल स्टोर से सर्जिकल ब्लेड ले आया और आरोपियों ने मिलकर मोहित बजाज की छाती, बाजू पर कट मारा।|Hindi_F|other|9.635917
processed_hi_f_books_02708.wav|मनुष्य में रोग उत्पन्न करने वाले सूक्ष्मजीव श्वास द्वारा, पेय जल एवं भोजन द्वारा हमारे शरीर में प्रवेश करते हैं।|Hindi_F|other|8.138667
processed_hi_f_education_02686.wav|नेसेसरी सेक्स का संबंध सेक्स को लेकर घटती उत्सुकता, ऑर्गैज़म और सेक्शुअल कौशल के बारे में बढ़िया फील करने से है।|Hindi_F|other|9.252771
processed_hi_f_books_02328.wav|मैं उनसे पूछ लेता हूँकि वे आपसे मिलना चाहती हैं या नहीं।|Hindi_F|other|4.224000
processed_hi_f_general_01459.wav|इसके अन्तर्गत दिल्ली में एक छोटी सी बम फैक्ट्री बनाई गई।|Hindi_F|other|4.917333
processed_hi_f_politics_02731.wav|जब तुम अपने गौरवपूर्ण इतिहास के नशे में मदमस्त ग़ुलाम ज़िन्दगी काट रहे थे तो वोह आने वाले कल का रास्ता बना रहा था।|Hindi_F|other|10.058667
processed_hi_f_health_02333.wav|उनकी पूरी जिंदगी डाके बनाने में गुजरी थी, कार्बन कॉपी में हेडमास्टर की सील लगाकर तथ्यात्मक रिपोर्ट बनाकर लाये थे|Hindi_F|other|8.992000
processed_hi_f_books_02096.wav|वे आश्चर्य से उसके मुख की ओर देखने लगे, जहाँ सरस्वती का वास था और जहाँ से संगीत की मधुर ध्वनि की धारा बह रही थी।|Hindi_F|other|9.738667
processed_hi_f_agri_02358.wav|इसके सेवन से आपकी आंखो की रोशनी बढने के साथसाथ मोतियाबिंद, आँखो में पानी आना आदि समस्याओं से निजात दिला देता है।|Hindi_F|other|9.700000
processed_hi_f_books_00653.wav|उनमें प्राचीन, मध्ययुगीन और आधुनिक स्थानों का समावेश होता है। गुजरात के अहमदाबाद शहर का हेरीटेज वॉक प्रसिद्ध है।|Hindi_F|other|9.280000
processed_hi_f_books_02284.wav|उस स्थिति में की गई यह कथित क्रांति न कठिन होगी, न असफल।|Hindi_F|other|5.130667
processed_hi_f_general_01531.wav|मैंने सभी से बस एक ही बात कही कि यह उसकी अपनी च्वॉइस है।|Hindi_F|other|6.122667
processed_hi_f_books_04414.wav|हमने यह भी देखा कि भूकम्प अत्यधिक विनाशकारी हो सकते हैं।|Hindi_F|other|5.141333
processed_hi_f_weather_00948.wav|इसमें कोई शक नहीं कि विभिन्न क्षेत्रों में बड़ी संख्या में नियुक्तियां देने से स्थापना खर्चों में भी बढ़ोतरी होगी।|Hindi_F|other|8.266667
processed_hi_f_agri_01797.wav|साथ ही जिस खेत में मिग क्रैश हुआ वहां की मिट्टी गिली है।|Hindi_F|other|5.711729
processed_hi_f_finance_02245.wav|वहीं, अगर जीएसटी के संदर्भ में देखें तो इन्फ्लो बढ़ा है।|Hindi_F|other|4.600000
processed_hi_f_politics_01117.wav|उनका कहना था कि सईद अजमल और उमर गुल ने बेहतरीन प्रदर्शन किया जबकि अब्दुल रज्ज़ाक के आने से भी टीम को मजबूती मिली।|Hindi_F|other|10.100000
processed_hi_f_politics_03912.wav|एक रिपोर्ट के अनुसार आबकारी विभाग के प्रधान सचिव संजय ने कहा "सरकार ने एक सरल और पारदर्शी आबकारी नीति बनाई है''।|Hindi_F|other|9.941333
processed_hi_f_books_04217.wav|एक स्वच्छ तथा सूखे प्लास्टिक या रबड़ के ढक्कन में लगभग दो चाय के चम्मच के बराबर आसुत जल भरिए।|Hindi_F|other|7.800000
processed_hi_f_politics_04287.wav|स्थानीय निवासियों ने इस कब्जो को हटाने के लिए खूब प्रयास किये लेकिन इसका कोई नतीजा नही निकला।|Hindi_F|other|7.765333
processed_hi_f_politics_01292.wav|सुप्रीम कोर्ट के पूर्व न्यायाधीश मार्कंडेय काट्जू एक स्कूल के कार्यक्रम में मुरादाबाद पहुंचे।|Hindi_F|other|7.498667
processed_hi_f_finance_01183.wav|अक़्सर सौतेली मां या नजदीकी रिश्तेदार पैसे के लालच में बालिकाओं को दलालों के साथ भेज देते हैं।|Hindi_F|other|8.200000
processed_hi_f_weather_03376.wav|मुगल शासक ने मराठों को दक्षिण के मुगल प्रदेश से चौथ और सरदेशमुखी वसूल करने के अधिकार दिए थे । |Hindi_F|other|8.010667
processed_hi_f_general_02806.wav|वाम्टा म्यूजिकल गु्रप चौपाल के कलाकारों ने पहाड़ी गानों व नाटियों से दर्शकों का मनोरंजन किया।|Hindi_F|other|8.300000
processed_hi_f_politics_01220.wav|फिल्म में अक्षय के साथ भूमि पेडनेकर, दिव्येंदु शर्मा और अनुपम खेर मुख्य किरदारों में दिखेंगे।|Hindi_F|other|7.488000
processed_hi_f_other_01969.wav|दूसरी तरफ, सुन्नी सेंट्रल वक़्फ बोर्ड ने भी हाई कोर्ट के फैसले को सुप्रीम कोर्ट में चुनौती दी।|Hindi_F|other|7.200000
processed_hi_f_other_01335.wav|इसके सात मिनट बाद ही रॉबर्ट लेवांडोव्स्की ने बेहतरीन स्ट्राइक पर मैच में अपना दूसरा गोल किया।|Hindi_F|other|7.989333
processed_hi_f_education_02282.wav|मेडिकल टीम ने अम्बिलिकल कॉर्ड नाभि रज्जु काटी और दोनों को मर्सी मेडिकल सेंटर में भर्ती कराया।|Hindi_F|other|9.217958
processed_hi_f_health_02641.wav|अगले दिन शेन को पता चला कि उनके दो क़रीबी पत्रकार दोस्तों शु शिंगु और जू यिंग की मौत हो गई है|Hindi_F|other|9.002667
processed_hi_f_general_00672.wav|ग्वालियर के प्रसिद्ध गायक हस्सू खां के यहां संगीत सीखने दक्षिण भारत से तीन ब्राह्मण बालक आये।|Hindi_F|other|7.029333
processed_hi_f_books_01336.wav|पिंड की विशिष्ट स्थिति के कारण या स्थान के कारण उसमें समाविष्ट ऊर्जाको स्थितिज ऊर्जाकहते हैं।|Hindi_F|other|8.010667
processed_hi_f_other_02329.wav|उन्होंने अपने कार्यकाल में तत्कालीन सेनापति रुक्मांगत कटुवाल को बर्खास्त करने का निर्णय लिया।|Hindi_F|other|7.232000
processed_hi_f_politics_01460.wav|नेशनल कांफ्रेंस के नेता एवं जम्मूकश्मीर के पूर्व मुख्यमंत्री उमर अब्दुल्ला ने भी ट्ववीट किया।|Hindi_F|other|6.677333
processed_hi_f_politics_03392.wav|मेरा मन हुआ था कि उस रात मैं सीढ़ियों से फिर ऊपर चढ़ जाऊं और तुमसे कुछ पूछूं ,कुछ याद दिलाऊं।|Hindi_F|other|8.778667
processed_hi_f_books_02662.wav|बड़े स्तर पर एल्कोहल, शराब एवं एसिटिक एसिड के उत्पादन में सूक्ष्मजीवों का उपयोग किया जाता है।|Hindi_F|other|7.594667
processed_hi_f_books_04944.wav|इसी प्रकार से कुछ अंतरिक्ष अभियान विश्व के विषय में अपने ज्ञान को बढ़ाने के लिए चलाए जाते हैं।|Hindi_F|other|7.808000
processed_hi_f_books_08490.wav|इस परिपाटी के संरक्षक होने के नाते वे धार्मिक, कानूनी और अध्यापन संबंधी ज़िम्मेदारी निभाते थे।|Hindi_F|other|7.893333
processed_hi_f_books_02048.wav|प्रभात का समय था, आसमान से बरसती हुई प्रकाश की किरणें संसार पर नवीन जीवन की वर्षा कर रही थीं।|Hindi_F|other|7.445333
processed_hi_f_agri_01303.wav|ऐसे में भारतीय किसान की रक्षाकर उसे हर हाल में खेती की तरफ उन्मुख किये रहना अत्यंत आवश्यक है।|Hindi_F|other|9.949375
processed_hi_f_books_04305.wav|यदि आप अँधेरे में इन वस्त्रों को उतारते हैं तो आप चट-चट ध्वनि के साथ चिंगारी तक देख सकते हैं।|Hindi_F|other|7.900000
processed_hi_f_finance_01730.wav|स्विस बैंक अकाउंट्स में जमा पैसा तो क्राइम का है, ग़ैर क़ानूनी ढंग से कमाया और जमा किया गया है।|Hindi_F|other|7.733333
processed_hi_f_politics_00989.wav|जब फिल्म नहीं चली तो ज़हर में उन्होंने जमकर अंग प्रदर्शन का नुस्खा अपनाया, लेकिन वह असफल रहीं।|Hindi_F|other|9.000000
processed_hi_f_books_03405.wav|एक स्वच्छ दाँत खोदनी अथवा माचिस की तीली जिसका मसाले वाला सिरा तोड़ कर हटा दिया गया हो, लीजिए।|Hindi_F|other|8.906667
processed_hi_f_books_05304.wav|उदाहरण के लिए, सब्जियों को धोने के लिए इस्तेमाल जल का उपयोग पौधों की सिंचाई में किया सकता है।|Hindi_F|other|7.786667
processed_hi_f_weather_03431.wav|समझौते के अनुसार ये सूबे अब्दाली से जीतकर पुनः मुगल साम्राज्य से जोड़ना मराठों का कर्तव्य था ।|Hindi_F|other|7.050667
processed_hi_f_politics_01304.wav|उन्हें सम्मान सहित बैठाया जाएगा, ताकि वह बैठकर लोगों के गुस्सें और उनकी समस्याओं को सुन सकें।|Hindi_F|other|8.181333
processed_hi_f_politics_00749.wav|एक ख़ेमे ने उन्हें पुरस्कार दिये जाने का विरोध किया है जबकि दूसरे ख़ेमे ने इसका स्वागत किया है।|Hindi_F|other|7.872000
processed_hi_f_weather_00110.wav|वहीं, प्रांतीय काउंसिल के मेंबर कान्हे ने कहा कि खराब मौसम की वजह से हेलीकॉप्टर क्रैश हो गया।|Hindi_F|other|7.600000
processed_hi_f_weather_02801.wav|इनका स्वरूप समझने के लिए गाँव, कस्बा  और परगना जैसे भौगोलिक स्थानों का परिचय होना आवश्यक है ।|Hindi_F|other|7.500000
processed_hi_f_politics_00727.wav|वहीं फिल्म जीरो के हुस्न परचम सहित कमली और कुछ रीमिक्स सॉन्ग्स पर वो डांस करती नजर आ रही हैं।|Hindi_F|other|9.500000
processed_hi_f_books_05402.wav|अति अभिक्रियाशील धातुएँ कमरे के तापमान पर हवा की ऑक्सिजन के साथ अभिक्रिया होकर जलने लगती हैं।|Hindi_F|other|9.200000
processed_hi_f_politics_02555.wav|कैलेंडर में चश्मा लगाए ओंकार नाथ श्रीवास्तव और बेहद ख़ूबसूरत रमा पांडे अपने बोलने के अंदाज़ की वजह से भी याद हैं।|Hindi_F|other|10.048000
processed_hi_f_books_02318.wav|ऑफिस से अनुमति लेकर तुरंत विदा हो गया। संग में पत्नी और चार सहकर्मी भी थे।|Hindi_F|other|6.300000
processed_hi_f_general_00520.wav|भ्रूण जांच का खेल देहरादून के त्यागी डायग्नोस्टिक सेंटर पर खेला जा रहा था।|Hindi_F|other|6.100000
processed_hi_f_books_06896.wav|इनमें प्रत्येक पादप आनुवंशिक रूप से मूलपादप के समान होते हैं, जहाँ से वह पैदा हुए हैं, यह सोमाक्लोन कहलाते हैं।|Hindi_F|other|10.165333
processed_hi_f_general_03079.wav|संगीत में नयापन लाने के लिए ज़िंदगी के तजुर्बों से गुज़रना बहुत ज़रूरी है।|Hindi_F|other|5.900000
processed_hi_f_other_03070.wav|बुधवार की सुबह दो और फ्लशिंग कड्यूट गैलरी को जोड़ने वाले चैम्बर उखड़ने व लीकेज होने से निगम में हड़कंप मचा रहा।|Hindi_F|other|9.920000
processed_hi_f_finance_02121.wav|प्रथम दृष्ट्या यह दुर्घटना नहीं, जानबूझ कर की गई वारदात ही मानी जा रही है।|Hindi_F|other|6.378667
processed_hi_f_general_00281.wav|समाज एवं राष्ट्र में संयमित व्यक्ति ही सम्माननीय हैं और वही स्वीकार्य हैं।|Hindi_F|other|7.370667
processed_hi_f_politics_00460.wav|यही नहीं मुख्यमंत्री ने कहा कि विवेकानंद पालिक्लीनिक एवँ आयुर्विज्ञान संस्थान प्रदेश का सर्वश्रेष्ठ सँस्थान है।|Hindi_F|other|9.376000
processed_hi_f_politics_01270.wav|स्टार इंडिया के मुख्य परिचालन अधिकारी सीओओ संजय गुप्ता कहते हैं, 'भारत में बैंडविड्थ की समस्या बेहद सामान्य है।|Hindi_F|other|9.365333
processed_hi_f_books_01289.wav|अर्थात पृथ्वी सेब को अपनी ओर आकर्षित करती है उसी प्रकार सेब भी पृथ्वी को उतने ही बल से अपनी ओर आकर्षित करता है।|Hindi_F|other|8.266667
processed_hi_f_other_00627.wav|महंत नृत्यगोपाल दास की मौजूदगी में उमा भारती ने रविवार को कहा कि उनके जीवन में नृत्यगोपाल दास की अहम भूमिका है।|Hindi_F|other|10.058667
processed_hi_f_weather_02530.wav|’ वास्तविक और मूल कागजातों-पत्रों और दस्तावेजों के ही आधार पर इतिहास लिखा जाना चाहिए; इसके प्रति वे आग्रही थे ।|Hindi_F|other|8.832000
processed_hi_f_other_01003.wav|उन्होंने बताया कि पैसेंजर कार्स में नई लॉन्चेज में कुछ मूवमेंट दिख रही है।|Hindi_F|other|6.500000
processed_hi_f_finance_00213.wav|अधिक सैलरी और कॅरियर ग्रोथ के लिए प्रोफेशनल्स स्टार्टअप ज्वाइन कर रहे हैं।|Hindi_F|other|6.094875
processed_hi_f_finance_01925.wav|आपको एक कन्फर्मेशन मिलेगा कि आपके कार्ड को ऑनलाइन हॉटलिस्ट कर दिया गया है।|Hindi_F|other|6.261333
processed_hi_f_weather_03410.wav|अयोध्या प्रांत की पश्चिमोत्तर दिशा से सटे हिमालय के तलहटीवाले प्रदेश को अठारहवीं शताब्दी में रुहेलखंड कहते थे । |Hindi_F|other|9.749333
processed_hi_f_general_02284.wav|वस्तुस्थिति इस बात की साक्षी है कि सहाबा रजियल्लाहु अन्हुम इनमें से कुछ मूर्तियों को गिराने में सक्षम नहीं थे।​|Hindi_F|other|9.700000
processed_hi_f_books_07037.wav|ये रसायन मनुष्यों तथा जीव जंतुओं के लिए अत्यंत ही विषैले तथा हानिकारक हैं।|Hindi_F|other|6.100000
processed_hi_f_other_05156.wav|विनता के पुत्र गरुड़ की सलाह और ककुद्मी के आमंत्रण पर कृष्ण कुशस्थली आ गए।|Hindi_F|other|7.317333
processed_hi_f_books_05178.wav|क्लोरोफ्लोरो कार्बन के द्वारा वायुमंडल की ओज़ोन परत क्षतिग्रस्त हो जाती है।|Hindi_F|other|6.442667
processed_hi_f_finance_00359.wav|कौटिल्य द्वारा हस्तलिखित अर्थशास्त्र पर आधारित ये ग्रंथ राजनैतिक ग्रंथ है।|Hindi_F|other|6.257396
processed_hi_f_health_02025.wav|फॉफ डु प्लेसिस और क्विंटन डिकॉक चोट की वजह से पूरी सीरीज से बाहर हो गए हैं|Hindi_F|other|7.500000
processed_hi_f_agri_00620.wav|लेकिन, हालात ठीक उल्टे हुए, जिन्हें देख किसान खुद को ठगा सा महसूस करता है।|Hindi_F|other|7.186208
processed_hi_f_education_00965.wav|ऐसे में शरीर और आदतों में आएं कुछ बदलाव इस बात का संकेत देते हैं कि अब आपको सेक्सोलॉजिस्ट से मिलने की जरूरत है।|Hindi_F|other|9.194729
processed_hi_f_education_00544.wav|प्राचार्य तेजप्रकाश गोयल व हरियाणा ज्ञान विज्ञान समिति के जिला अध्यख्श मदनपाल छौक्कर ने विजेताओं को इनाम बांटे।|Hindi_F|other|9.000000
processed_hi_f_health_01800.wav|इसके बाद मानव कल्याण के लिए बाबा ने सात वचन सतनाम पंथ का सप्तसिध्दांत दिया|Hindi_F|other|7.594667
processed_hi_f_politics_00448.wav|फोब्र्स द्वारा आयोजित संगोष्ठी में दुनिया भर से , से ज्यादा युवा उद्यमियों ने एकत्रित होकर अपने विचार साझा किए।|Hindi_F|other|9.248000
processed_hi_f_finance_00546.wav|सरकार की स्कीम में बैंक और बीमा कंपनियों ने काफी अच्छा रिस्पांस दिखाया है।|Hindi_F|other|6.791458
processed_hi_f_books_00004.wav|अरावली पर्वत से छोटा नागपुर पठार के बीच में पड़ने वाले पठारों की सूची बनाइए।  पूर्वी घाट के शिखरों के नाम बताइए।|Hindi_F|other|10.069333
processed_hi_f_general_00934.wav|गीत के फिल्मांकन की भव्यता देखते ही बनती है, दीपिका का नृत्य भी लाजवाब है।|Hindi_F|other|6.500000
processed_hi_f_weather_03118.wav|मध्यकाल में किलों का असाधारण महत्त्व था । यदि किला अपने नियंत्रण में हो तो|Hindi_F|other|6.000000
processed_hi_f_weather_02956.wav|कोकण क्षेत्र में स्वराज्य स्थापना के कार्य को प्रगति प्राप्त हुई थी । ये सभी बातें जैसे आदिलशाही को चुनौती थीं।|Hindi_F|other|9.546667
processed_hi_f_books_00683.wav|संग्रहालय की दीर्घाओं में प्रदर्शनी का प्रबंधन और सूचना एवं प्रौद्‌योगिकी।|Hindi_F|other|6.200000
processed_hi_f_health_00366.wav|इससे पहले एंजेलो मैथ्यूज भी हैमस्ट्रिंग चोट के कारण सीरीज से बाहर हो गए थे|Hindi_F|other|5.738667
processed_hi_f_books_02351.wav|अब मेरा शव ही इस गेट से बाहर जाएगा। तुम्हें जब भी समय मिले; यहीं आकर मिलते रहना। कभी-कभी अपनी पत्नी को भी लाना।|Hindi_F|other|9.194667
processed_hi_f_politics_01992.wav|हां, इस फैसले से उन उपभोक्ताओं को निराशा हो सकती है जिन्हें खरीददारी में भारी डिस्कांउट लेने की आदत पड़ चुकी है।|Hindi_F|other|8.576000
processed_hi_f_education_02730.wav|इस ग्रन्थालय से वर्तमान में ज्ञान गंगा का प्रवाह अवरुद्ध हो गया तथा प्रशासकीय अयोग्यता के कारण यह बन्द पड़ा है।|Hindi_F|other|9.241167
processed_hi_f_weather_02373.wav|इसके पश्चात जर्मनी के अन्य विश्वविद्‍यालय भी इतिहास के अध्ययन केंद्र बने ।|Hindi_F|other|6.000000
processed_hi_f_education_01283.wav|एक प्रकार से कह सकते हैं कि बेयर ने मोदी का इंटरर्व्यू जंगल में जाकर लिया।|Hindi_F|other|5.398271
processed_hi_f_books_01900.wav|जैसे तुमने अर्जुन को युद्‌ध की सार्थकता समझाई है; वैसे मैं भी तुमसे समझूँ।|Hindi_F|other|6.645333
processed_hi_f_books_00136.wav|मराठा चित्र शैली पर राजपूत और यूरोपीय चित्रशैली का प्रभाव दिखाई देता है  ।|Hindi_F|other|5.100000
processed_hi_f_books_04694.wav|बड़े शहर से दूर किसी अँधियारी रात को आकाश का सावधानीपूर्वक प्रेक्षण कीजिए।|Hindi_F|other|6.666667
processed_hi_f_books_04685.wav|चन्द्रमा पृथ्वी की परिक्रमा इसी ढंग से करता है। चन्द्रमा पृथ्वी की एक परिक्रमा पूरी करने में अपने अक्ष पर एक घूर्णन पूरा करता है।|Hindi_F|other|9.632000
processed_hi_f_books_06782.wav|पता लगाओ कि आपके क्षेत्र में कौन सी मछलियों को सामान्यतः खाया जाता है। भारतीय अर्थव्यवस्था में मत्स्यकी का महत्त्वपूर्ण स्थान है।|Hindi_F|other|9.856000
processed_hi_f_other_01851.wav|इसमें प्रथम महात्मा जोतिबा और क्रांतिज्योति सावित्री फूले बहुजन रत्न सम्मान से सम्मानित हैं।|Hindi_F|other|8.277333
processed_hi_f_other_00378.wav|चीनी रेस्क्यू टीम के प्रमुख वांग यिंगी ने बताया कि शुक्रवार को रेस्क्यू ऑपरेशन रोकना पड़ा है।|Hindi_F|other|7.722667
processed_hi_f_books_08721.wav|किंतु उनसे यह अवश्य पता चलता है कि कबीर की विरासत बाद की पीढ़ी के लिए कितनी महत्त्वपूर्ण थी।|Hindi_F|other|7.100000
processed_hi_f_other_03904.wav|रामबली राय ने मुनक्का को बुलवाया और कहा कि, देख रहा हूं तुम्हारी दिक्क़त यहां बढ़ती जा रही है।|Hindi_F|other|8.501333
processed_hi_f_education_00659.wav|ऐसे में फॉर्मों की स्क्रूटनी के बाद ही कॉमन भर्ती परीक्षा के लिए प्रक्रिया शुरू की जा सकेगी।|Hindi_F|other|7.700000
processed_hi_f_other_02721.wav|संध्या और सुबह के अर्ध्य के साथ चार दिवस का छठ महापर्व विभिन्न अनुष्ठानो के साथ सम्पन्न हुआ।|Hindi_F|other|8.426667
processed_hi_f_books_00973.wav|इसीलिए हिंद महासागर के अधिक दाबवाले क्षेत्र से भारत की मुख्य भूमि की ओर हवाएँ बहने लगती हैं।|Hindi_F|other|8.300000
processed_hi_f_agri_00330.wav|हाल ही में, उनकी गोभी की खेती के लिए उनका नाम लिम्का बुक ऑफ़ रिकार्ड्स में शामिल किया गया है।|Hindi_F|other|7.604167
processed_hi_f_other_00615.wav|इसी के साथ अब खबर है कि अगले खिताब के लिए उनका अगला मुकाबला स्वेत्लाना कुज्नेत्सोवा से होगा।|Hindi_F|other|7.754667
processed_hi_f_weather_02252.wav|घग्गर नदी यह नदी हिमालय पर्वतमाला में स्थित शिवालिक की पहाड़ियों हिमाचल प्रदेश से निकलती है।|Hindi_F|other|8.277333
processed_hi_f_other_00137.wav|गुवाहाटी में कर्फ्यू में आज सात घंटे की और डिब्रुगढ़ नगर निगम इलाके में छह घंटे की ढील दी गई।|Hindi_F|other|8.512000
processed_hi_f_books_08566.wav|कुछ रहस्यवादियों ने सूफ़ी सिद्धांतों की मौलिक व्याख्या के आधार पर नवीन आंदोलनों की नींव रखी।|Hindi_F|other|7.669333
processed_hi_f_other_05129.wav|गायिका केटी पेरी ने अभिनेता ओर्लेंडो ब्लूम को इंस्टाग्राम पर गलती से एक निजी संदेश भेज दिया।|Hindi_F|other|8.437333
processed_hi_f_general_02162.wav|शुक्रवार को कलाग्राम के देशभर से आकर कलाकारों ने ज्वैलरी, कपड़े इत्यादि क्राफ्ट आइटम्स सजाए।|Hindi_F|other|9.600000
processed_hi_f_health_02810.wav|इस वीडियो के साथ उन्होंने कैप्शन में लिखा, 'बहुत से पागलों वाले कैप्शंस दिमाग में आ रहे हैं'|Hindi_F|other|6.933333
processed_hi_f_other_01389.wav|जयंत पाटिल ने कहा कि महाराष्ट्र की तिजोरी किसने और क्यों खाली की, इस बारे में जानकारी लेंगे।|Hindi_F|other|6.112000
processed_hi_f_books_08896.wav|अमर शब्द का आविर्भाव मान्यतानुसार संस्क्रुत शब्द समर से हुआ है जिसका अर्थ है लड़ाई या युद्ध।|Hindi_F|other|8.490667
processed_hi_f_other_01159.wav|समारोह में स्कूल की प्रबंधक स्वामी स्वयंप्रभा परिव्राजिका ने मुख्य अतिथि के तौर पर भाग लिया।|Hindi_F|other|8.021333
processed_hi_f_agri_01954.wav|गेहूं की कटाई करने के लिए बुधवार सुबह किसान खेतों में गए तो देखा कि तीन कब्रें खुदी पड़ी थीं।|Hindi_F|other|8.200000
processed_hi_f_books_05510.wav|पराग खपत का यह दावा है कि यह खिलाड़ियों एवं धावक अश्वों  की कार्यदक्षता में वृद्धि करता है । |Hindi_F|other|8.480000
processed_hi_f_general_02156.wav|अरमान गायक व संगीत निर्देशक डब्बू मलिक के बटे और मशहूर संगीत निर्देशक अनु मलिक के भतीजे हैं।|Hindi_F|other|8.693333
processed_hi_f_weather_00961.wav|उन्होंने कहा कि दरअसल बादल सरकार को लोगों से मिल रहे रिस्पांस को देखकर कांग्रेस बौखला गई है।|Hindi_F|other|7.360000
processed_hi_f_books_04858.wav|लाखों परमाणुओं से बने प्रचंड कार्बनिक अणुओं को महाअणु कहते हैं। ये बहुलक के अंतर्गत आते हैं।|Hindi_F|other|8.400000
processed_hi_f_weather_02738.wav|भारतीय धर्म जीवन में प्रारंभ में कर्मकांड और ब्रह्मज्ञान पर विशेष बल दिया जाता था । मध्यकाल।|Hindi_F|other|8.458667
processed_hi_f_health_02876.wav|बॉलीवुड की चुलबुली मोहतरमा लीजा हेडन जो के अभी तो फिलहाल अपनी गर्भावस्था का लुत्फ उठा रही है|Hindi_F|other|8.700000
processed_hi_f_weather_00814.wav|अब परिवार में कोई कमाने वाला न होने के कारण पत्नियों व बेटियों पर मुसीबत का पहाड़ टूट पड़ा है।|Hindi_F|other|7.744000
processed_hi_f_weather_02659.wav|इस युद्ध में बाबर ने इब्राहीम लोदी को पराजित किया और इसी के साथ सुल्तानशाही का अंत हो गया  ।|Hindi_F|other|7.776000
processed_hi_f_general_00807.wav|लेकिन इंटरनेट ना होने के कारण अब मैं उन्हें कैसे भेजूं?|Hindi_F|other|4.480000
processed_hi_f_other_00035.wav|रणबीर कपूर ने ये बातें ऋषि कपूर की आने वाली आत्मकथा 'खुल्लम खुल्ला ऋषि कपूर अन्सेंसर्ड' की भूमिका में लिखी है।|Hindi_F|other|8.821333
processed_hi_f_general_01283.wav|रियो ओलंपिक जजों का फैसला रास न आया तो उतार फेंके कपड़े।|Hindi_F|other|5.301333
processed_hi_f_weather_02594.wav|पत्थर अथवा दीवार पर उकेरे गए लेखों को शिलालेख कहते हैं।|Hindi_F|other|5.728000
processed_hi_f_books_01164.wav|कोयाली, डिगबोई, नूनमती एवं बोनगाईगाव तेल शुद्‌धिकरण के कारखाने खनिज तेल का उत्पादन करने वाले प्रदेशों में हैं।|Hindi_F|other|9.600000
processed_hi_f_weather_02974.wav|इस घेरे से निकलना शिवाजी महाराज के लिए कठिन हो गया था ।|Hindi_F|other|3.957333
processed_hi_f_agri_01581.wav|कल सवेरे जाल लेकर आऊंगा, वृक्ष पर चढ़कर जाल फैला दूंगा।|Hindi_F|other|5.560812
processed_hi_f_education_01136.wav|इस प्रकार नये साक्ष्यों के आलोक में की गई पुनर्व्याख्या कवियों और उनकी कविताओं की महत्ता को घटाती या बढ़ाती है।|Hindi_F|other|9.752000
processed_hi_f_other_00804.wav| इस साल इकोफ्रेंड्ली गणेश की प्रतिमा काफी चर्चा में रही।|Hindi_F|other|4.512000
processed_hi_f_weather_02872.wav|इनकी चिंता न करते हुए मनुष्य को किस प्रकार जीना चाहिए;।|Hindi_F|other|4.700000
processed_hi_f_weather_02769.wav|संस्कृत भाषा के स्थान पर मराठी भाषा को प्राथमिकता दी  ।|Hindi_F|other|4.373333
processed_hi_f_general_03168.wav|मत्स्येंद्रनाथ ने नाथ संप्रदाय की स्थापना की, इस संप्रदाय का व्यापक प्रचार प्रसार बाबा गोरखनाथ के समय में हुआ।|Hindi_F|other|8.981333
processed_hi_f_weather_02951.wav|इसके बाद शिवाजी महाराज ने कल्याण और भिवंडी भी जीत लिए ।|Hindi_F|other|4.362667
processed_hi_f_other_01208.wav|ऑस्ट्रेलिया के ख़िलाफ मौजूदा सीरीज़ के एकमात्र ट्वेन्टी मैच में श्रीलंका ने सात विकेट से शानदार जीत हासिल की है।|Hindi_F|other|7.776000
processed_hi_f_finance_00733.wav|जैक की कंपनी क्रिप्टोकरेंसी पेमेंट पर काम भी कर रही है।|Hindi_F|other|4.806167
processed_hi_f_books_01526.wav|यदि इस तेल में खाना पकाया तो खाने का स्वाद भी बदलता है।|Hindi_F|other|4.700000
processed_hi_f_education_00142.wav|कुछ विवाद घोर साहित्यिक होते हैं, जिनमें सिद्धांतों और तर्कों के आधार पर ज्ञान की दुनिया में जंग लड़ी जाती है ।|Hindi_F|other|9.136688
processed_hi_f_weather_00892.wav|ऑस्ट्रेलियाई टीम यहां पहुंचने के बाद से मौसम के बदले मिजाज के कारण ज्यादातर होटल के अपने कमरे तक ही सीमित रही।|Hindi_F|other|8.682667
processed_hi_f_other_00617.wav|महाराजा हरिश्चंद्र सिंह से लेकर भंवर जितेंद्र सिंह, विश्वेंद्र सिंह, चंद्रेश कुमारी जैसे कांग्रेस के नेता हैं।|Hindi_F|other|8.000000
processed_hi_f_politics_00598.wav|वैज्ञानिक मानते हैं कि इंसान की तरक़्क़ी के इतिहास में दाढ़ी, मर्दों को औरतों से अलग दिखाने के लिए विकसित हुई थी।|Hindi_F|other|8.821333
processed_hi_f_finance_00825.wav|यूनिवर्सिटी ऑफ़ विक्टोरिया में अर्थशास्त्र की एसोसिएट प्रोफेसर एलिसाबेथ ने फैमिली इकोनॉमिक्स पर रिसर्च किया है।|Hindi_F|other|8.950917
processed_hi_f_agri_01345.wav|अगले प्रयोग में फल को एक तख़्ते पर तालाब के बीच रखा गया।|Hindi_F|other|5.862667
processed_hi_f_agri_00937.wav|आप घर बैठे भी बादाम के तेल वाला लिप ग्लॉस बना सकते हैं।|Hindi_F|other|5.990375
processed_hi_f_politics_03966.wav|आज सुबह बारिश होने से किसानों के मुर्झाए चेहरे खिल उठे।|Hindi_F|other|4.800000
processed_hi_f_books_03129.wav|उदाहरण के लिए, यदि किसी भवन में आग लगती है तो सम्पूर्ण भवन ही ईंधन होता है। जल सबसॆ अधिक प्रचलित अग्निशामक है।|Hindi_F|other|9.472000
processed_hi_f_agri_02201.wav|शतावर के पौधौं को अधिक सिंचाई की आवश्यकता नहीं होती है।|Hindi_F|other|5.433104
processed_hi_f_books_02315.wav|और एक बात, यह मत समझना कि सलाह केवल तुम बेटी हो इसलिए दी जा रही है, यही सलाह कोई भी माँ अपने पुत्र को भी देगी।|Hindi_F|other|9.400000
processed_hi_f_politics_00237.wav|अर्जेटीना के फुटबाल प्रेमी पाब्लो अल्मेइदा ने कहा कि उनके लिए गांधी स्क्वेयर आज सबसे मनोरंजक स्थान बन चुका है।|Hindi_F|other|9.760000
processed_hi_f_politics_02730.wav|उन्होंने अपने बाहुबल से देवताओं, किन्नरों, किरातों और ब्रह्मांड के समस्त राजाओं को जीतकर अपना दास बना लिया था।|Hindi_F|other|9.248000
processed_hi_f_general_00963.wav|इसके अलावा प्रभावशाली सूचना प्राद्यौगिकी आधारित बेहतर यातायात और आवागमन प्रबंधन प्रणाली को विकसित किया जायेगा।|Hindi_F|other|9.237333
processed_hi_f_weather_03003.wav|उसने सैनिकों की छोटी-छोटी टुकड़ियाँ आसपास के प्रदेशों में भेजकर स्वराज्य के प्रदेश को बुरी तरह से ध्वस्त किया ।|Hindi_F|other|7.800000
processed_hi_f_other_00980.wav|आरोप है कि हुसैन के घर से दंगाई पेट्रोल बम फेंक रहे थे।|Hindi_F|other|5.100000
processed_hi_f_books_04452.wav|किसी मेज या ड्राइंग बोर्ड पर सफेद कागज़ की एक शीट लगाइए।|Hindi_F|other|5.300000
processed_hi_f_health_00344.wav|रविवार को गुडग़ांव के सेक्टर में राज्यमंत्री सुखबीर कटारिया ने ब्राह्मण कल्याण ट्रस्ट की एम्बूलैंस को हरी झण्डी दिखाकर रवाना किया |Hindi_F|other|9.909333
processed_hi_f_books_00098.wav|हिमालय की अधिकांश प्रमुख नदियाँ विविध हिमानियों से प्रारंभ होती हैं। इसीलिए उनमें ग्रीष्मकाल में भी जल का बृहत्निर्वहन होता है । |Hindi_F|other|10.100000
processed_hi_f_other_04419.wav|सुल्तानपुर से भाजपा प्रत्याशी मेनका ने कहा कि मायावती जब अपनी पार्टी के लोगों को नहीं बख्शती हैं तो देशप्रदेश को क्या बख्शेंगीं।|Hindi_F|other|9.973333
processed_hi_f_other_01641.wav|तत्त्पश्चात स्कूल छात्राओं ने स्वागत गीत गाकर मुख्य अतिथि का स्वागत किया।|Hindi_F|other|5.770667
processed_hi_f_general_02975.wav|इसके अलावा अदिति और उनकी टीम सोशल मीडिया के जरिये भी फंड इक्ट्ठा करती है।|Hindi_F|other|5.973333
processed_hi_f_health_01567.wav|चुविंगम चबाना मुंह और जबड़े के लिए एक असरदार और कारगर व्यायाम का काम करेगा|Hindi_F|other|6.400000
processed_hi_f_books_04683.wav|आप अपने मित्र की परिक्रमा इस प्रकार कीजिए कि आपका मुख सदैव उसकी ओर ही हो।|Hindi_F|other|6.122667
processed_hi_f_politics_04052.wav|ज्यादातर मामलों में उम्मीदवार नियोक्ता को इम्प्रैस करने में चूक जाते हैं।|Hindi_F|other|5.700000
processed_hi_f_general_01361.wav|पर्यूषण महापर्व पर विशेष दुनिया के प्राचीन धर्मों में अग्रणी है जैन धर्म।|Hindi_F|other|6.773333
processed_hi_f_books_00558.wav|इतिहास के विद्‌यार्थियों को ‘खेलकूद’ के क्षेत्र में अनेक अवसर उपलब्ध हैं।|Hindi_F|other|5.184000
processed_hi_f_general_01121.wav|इस शब्द का संस्कृत में जो अर्थ है वह है परिव्राजक, साधुसंत , सन्यासी आदि।|Hindi_F|other|7.349333
processed_hi_f_general_01146.wav|भारत और बांग्लादेश के बीच ये मैच कोलकाता के ईडन गार्डेंस में खेला गया था।|Hindi_F|other|6.272000
processed_hi_f_weather_02634.wav|कर्नाटक के होयसळ वंश के विष्णुवर्धन राजा ने संपूर्ण कर्नाटक को जीत लिया ।|Hindi_F|other|6.144000
processed_hi_f_politics_01545.wav|पर सीधे सीधे हाई कोर्ट किसी मुल्ज़िम की गिरफ्तारी का आदेश कैसे दे सकती है।|Hindi_F|other|5.461333
processed_hi_f_weather_02987.wav|तलहटी में रोकने का दायित्व शिवाजी महाराज ने बाजीप्रभु देशपांडे को सौंपा ।|Hindi_F|other|6.261333
processed_hi_f_health_02366.wav|अपने साथी की मौत से ग़ुस्साए बंदर कुएं के आसपास ज़ोरज़ोर से आवाज़ निकालने लगे|Hindi_F|other|6.720000
processed_hi_f_finance_00474.wav|पहले हमने तेज़ रफ़्तार से एटीएम में भरे पुराने नोट निकालकर बैंकों को सौंपे।|Hindi_F|other|6.652146
processed_hi_f_agri_01041.wav|अब मोदक बनाने के लिए आटा गूँथे इसके लिए चावल का आटा एक बर्तन में निकालें।|Hindi_F|other|7.400000
processed_hi_f_agri_00203.wav|फुंसी उठते ही उसपर कालिमिर्ची पानी में पीसकर लगाने से फुंसी बैठ जाती हैं।|Hindi_F|other|6.600000
processed_hi_f_education_00932.wav|वेदों में दार्शनिक ज्ञान ही नहीं, अपितु जीवन के प्रत्येक अग् का ज्ञान है।|Hindi_F|other|6.094875
processed_hi_f_general_00806.wav|काला , उसी तरह का एक सिनेमाई कला माध्यम द्वारा किया गया तीखा पुनर्पाठ है।|Hindi_F|other|7.168000
processed_hi_f_agri_01746.wav|पंजाब के किसान अपनी मांगों को लेकर कोई भी क़ुर्बानी देने के लिए तैयार हैं।|Hindi_F|other|6.361896
processed_hi_f_books_00664.wav|महाबलेश्वर, पंचगनी ठंडी हवा के स्थान हैं। यहाँ हजारों पर्यटक चले आते हैं।|Hindi_F|other|6.549333
processed_hi_f_agri_00757.wav|कद्दू के बीज को हमेशा से ही सेक्शुअल हेल्थ के साथ जोड़कर देखा जाता रहा है।|Hindi_F|other|6.942396
processed_hi_f_general_01792.wav|समुंदर मेरा नाम में शेषेंद्र का जीवन दर्शन भी एक विशाल समुद्र जैसा ही है।|Hindi_F|other|7.050667
processed_hi_f_general_00255.wav|एक बार भी धर्म का उल्लं‌घन करने से व्यक्ति धर्मोल्लंघन का आदि बन जाता है।|Hindi_F|other|7.000000
processed_hi_f_general_00979.wav|ये एक ऐसा मुद्दा है जिसके कारण ओलंपिक खेलों के माहौल में धुँध छाई हुई है।|Hindi_F|other|7.093333
processed_hi_f_books_00844.wav|इसीलिए अपने साथ बहाकर लाए अवसादों का निक्षेपण इस तटीय प्रदेश में होता है।|Hindi_F|other|6.500000
processed_hi_f_agri_00323.wav|गौड़ा का परिवार सब्जियों और अंगूर की खेती पुश्तैनी पेशे के तौर पर करता है।|Hindi_F|other|6.826292
processed_hi_f_general_02240.wav|यहां स्टार्च, तरल ग्लूकोज, ड्राई ग्लूकोज इत्यादि का निर्माण किया जाता है।|Hindi_F|other|5.973333
processed_hi_f_finance_00926.wav|क्या वाकई रिज़र्व बैंक की सख़्ती के कारण बैंकों ने लोन देना बंद कर दिया है?|Hindi_F|other|6.106479
processed_hi_f_general_02104.wav|ग्राहक किन बड़े होटलों में ठहरते हैं, ये सब ब्योरे पुलिस के पास होते हैं।|Hindi_F|other|6.677333
processed_hi_f_other_05049.wav|लिहाजा, उन्हें अपने प्रतिद्वंदियों की चाल के लिए कोई तोड़ खोजना पड़ता है.|Hindi_F|other|6.325333
processed_hi_f_general_03140.wav|आप लोग न सिर्फ तीर्थयात्री हैं, बल्कि आधुनिक भारत के ह्वेन त्सांग भी हैं।|Hindi_F|other|6.762667
processed_hi_f_books_04937.wav|पहले खंड का ईंधन समाप्त होते ही दूसरे खंड का ईंधन प्रज्ज्वलित हो जाता है।|Hindi_F|other|6.186667
processed_hi_f_politics_02070.wav|पाकिस्तान की टीम पहले ही चैंपियंस ट्राँफी के फाइनल में स्थान बना चुकी है।|Hindi_F|other|5.738667
processed_hi_f_general_00855.wav|भठिंडा में एक खेल स्कूल बना दिया है, दूसरा मानसा में स्थापित किया जायेगा।|Hindi_F|other|5.994667
processed_hi_f_other_01890.wav|उन्होंने बताया कि देश में सीएफएल बल्बों का कारोबार लगभग करोड़ रुपये का है।|Hindi_F|other|5.717333
processed_hi_f_agri_02156.wav|करीब दस लाख आदिवासी किसान अपनी ज़मीन गँवाकर उद्योगों पर निर्भर हो जाएँगे।|Hindi_F|other|6.512833
processed_hi_f_general_03119.wav|ऐन्द्र व्याकरण और प्रातिशाख्यों का उद्देश्य वर्णध्वनियों के उच्चारण का वैज्ञानिक अध्ययन था।|Hindi_F|other|8.405333
processed_hi_f_education_00370.wav|डिप्लोमाधारी फार्मासिस्टों को जिला अस्पताल में तीन महीने का व्यावहारिक प्रशिक्षण दिया गया ।|Hindi_F|other|8.700000
processed_hi_f_politics_01578.wav|कुमारस्वामी अक़्सर किसी न किसी बहाने से अपने गठबंधन साथी कॉन्ग्रेस पार्टी को घेरते रहते हैं।|Hindi_F|other|7.904000
processed_hi_f_other_03190.wav|उन्होंने अंत्योदय मेलें को उद्देश्यपूर्ण और सुव्यवस्थित ढ़ंग से आयोजित करने के निर्देश दिये।|Hindi_F|other|7.168000
processed_hi_f_health_00393.wav|टेम्पो पलट गया और उसमें सवार राम की मौत हो गई, जबकि टेम्पो में सवार अन्य सभी लोग घायल हो गए|Hindi_F|other|7.637333
processed_hi_f_books_05197.wav|इसके अतिरिक्त ताज के क्षेत्र में मोटर वाहनों को सीसारहित पेट्रोल का उपयोग करने के आदेश हैं।|Hindi_F|other|8.300000
processed_hi_f_education_02255.wav|वहीं विदेश मंत्री ने एक और पाकिस्तानी नागरिक साजिदा बख्श को भी मेडिकल वीजा देने की बात कही।|Hindi_F|other|8.428479
processed_hi_f_health_01159.wav|फोरचूनर में सवार होकर आए बदमाशों ने स्कॉर्पियो के ड्राइवर को गोली मारी जिससे उसकी मौत हो गई|Hindi_F|other|7.800000
processed_hi_f_education_00160.wav|एक न एक दिन सद्गुणों का उत्थान अवश्य ही तेज़ी से होगा और अमानवीय मूल्यों का ध्वंश हो जाएगा ।|Hindi_F|other|8.695500
processed_hi_f_agri_01123.wav|पैकेड्ज पानी का बिजनेस करने वाली कंपनियां नदी, नालों और ग्राउंड वाटर का इस्तेमाल करतीं हैं।|Hindi_F|other|6.900000
processed_hi_f_general_00842.wav|बख्शो देवी की प्रतिभा निखारने के लिए उसे खेल छात्रावास में प्रवेश दिलाने की भी वकालत की गई।|Hindi_F|other|8.160000
processed_hi_f_other_00404.wav|राजनाथ सिंह और महबूबा मुफ्ती की  ज्वॉइंट प्रेस कॉन्फ्रेन्स में महबूबा बेहद सख्त नजर आई थीं।|Hindi_F|other|7.500000
processed_hi_f_books_01085.wav|हिमाचल प्रदेश, जम्मू-कश्मीर, उत्तराखंड, बिहार और राजस्थान इन राज्यों में नगरीकरण कम हुआ है।|Hindi_F|other|8.170667
processed_hi_f_finance_01239.wav|इसमें करों में रियायत से लेकर ख़ास कर पहली बार घर ख़रीदना आसान बनाने तक की योजनाएं शामिल हैं।|Hindi_F|other|9.345667
processed_hi_f_books_01835.wav|यह मैग्नेशियम ऑक्साइड पानी के साथ अभिक्रिया करके मैग्नेशियम हायड्रॉक्साइड यह क्षार बनता है।|Hindi_F|other|7.456000
processed_hi_f_education_01690.wav|डबुआ सब्जी मंडी के आढ़ती कविन्द्र ने बताया कि पिछले दस दिनों से मूल्यों में उठापटक जारी है।|Hindi_F|other|8.997354
processed_hi_f_finance_01954.wav|विट्ठल ने इस पर टिप्पणी करने से मना कर दिया कि क्या कंपनी टैरिफ बढ़ाने की योजना बना रही है।|Hindi_F|other|7.300000
processed_hi_f_weather_03019.wav|अत: शिवाजी महाराज ने मुगलों को सबक सिखाने की योजना बनाई । मुगलों के अधिकार में सूरत शहर था। |Hindi_F|other|8.100000
processed_hi_f_books_01452.wav|आपको दिखाई देगा की समूह मे ऊपर से नीचे की ओर जाने पर परमाणु के आकार मे वृद्धी होती जाती है।|Hindi_F|other|8.469333
processed_hi_f_finance_01504.wav|हम जम्मू एवं कश्मीर में रेल पटरी की पुख्ता सुरक्षा के लिए एक विशेष योजना पर काम कर रहे हैं।|Hindi_F|other|6.677333
processed_hi_f_politics_03486.wav|संजय के पिता शम्भुनाथ मिश्रा पेशे से जर्नलिस्ट थे जबकि उनके दादा डिस्ट्रीक्ट मजिस्ट्रेट थे।|Hindi_F|other|8.576000
processed_hi_f_politics_02385.wav|।ताज मोहम्मद के मुताबिक इलाके के विधायक हसन अहमद उनके इस कार्यक्रम को फ्लॉप कराना चाहते थे।|Hindi_F|other|7.498667
processed_hi_f_health_01224.wav|गोल्फ से अनिश्तिकाल के लिए संन्यास लेने के बाद, वह अभी अमेरिका में ही अपना इलाज करा रहे हैं|Hindi_F|other|8.960000
processed_hi_f_books_02332.wav|मन में संतोष हुआ कि मौसी अनजान लोगों के बीच तो अवश्य पड़ गई हैं परंतु व्यवस्था बुरी नहीं है।|Hindi_F|other|7.900000
processed_hi_f_general_00235.wav|ऊर्जा के पैमाने को वास्तु विशेषज्ञों द्वारा टेक्नीकल इंस्ट्रूमेंट्स के द्वारा नापा जाता है।|Hindi_F|other|7.400000
processed_hi_f_other_01053.wav|बता दें कि इससे पहले मार्च के महीने में जिआंग्सू प्रांत में केमिकल प्लांट में धमाका हुआ था।|Hindi_F|other|7.000000
processed_hi_f_politics_03686.wav|दोनों देशों के लिए स्थायी गठबंधन और आपसी सामंजस्य के लिहाज से ये मुलाकात बहुत महत्वूर्ण है।|Hindi_F|other|8.448000
processed_hi_f_agri_00640.wav|यदि बुध भाग्येश होकर आपको अच्छा फल नहीं दे पा रहा हो तब प्रतिदिन गणेशजी की पूजा करनी चाहिए।|Hindi_F|other|7.900000
processed_hi_f_education_00114.wav|यह एकादशी व्रत जीव के सभी प्रकार के कष्टों, दुखों, संतापों एवं पापों का नाश करने वाला है। ।|Hindi_F|other|9.300000
processed_hi_f_books_02439.wav|वे कच्चे फल और सब्जियाँ खाते थे और उन्होंने भोजन के लिए जंतुओं का शिकार करना प्रारम्भ किया।|Hindi_F|other|7.296000
processed_hi_f_finance_00618.wav|बीमा पॉलिसी में बैंक का नाम वित्तदाता की हैसियत से दर्ज कराया जाये तथा उसे बैंक के नाम डिस्चार्ज कराया जावें।|Hindi_F|other|10.030646
processed_hi_f_books_04674.wav|वृत्त के केन्द्र पर खड़े रहकर गेंद के सफेद दृश्य भाग का प्रेक्षण कीजिए तथा इसकी आकृति अपनी नोटबुक में खींचिए।|Hindi_F|other|8.416000
processed_hi_f_books_04406.wav|इन तरंगों का अध्ययन करके वैज्ञानिक भूकम्प का सम्पूर्ण मानचित्र बना सकते हैं जैसा कि चित्र  में दिखाया गया है।|Hindi_F|other|8.000000
processed_hi_f_other_00955.wav|इस पर जब मैंने वरिष्ठ अधिवक्ता उमेश शर्मा जी से पूछा तो उन्होंने बताया कि किसी तरह का स्टांप पेपर नहीं लगेगा।|Hindi_F|other|8.832000
processed_hi_f_books_01341.wav|पिंड पृथ्वी से अनंत दूरी पर होने पर g का मान शून्य होता है और पिंड पर पृथ्वी का गुरूत्वीय बल कार्य नहीं करता।|Hindi_F|other|9.300000
processed_hi_f_politics_04147.wav|बिहार के मुख्यमंत्री नीतीश कुमार ने प्रेस कॉन्फ़्रेन्स के दौरान राहुल गाँधी के फ़ैसलों पर जोरदार हमला किया है।|Hindi_F|other|7.882667
processed_hi_f_finance_00040.wav|कैफ़े शुरू करने के लिए निष्ठा और समर्पण कितने ही जरूरी क्यों ना हो, आख़िरकार सब बातें निर्भर होती हैं निवेश पर।|Hindi_F|other|9.368875
processed_hi_f_education_02073.wav|वहीं "डोगा अंश" यानि डोगा उन्मूलन श्रृंखला का पांचवां भाग, डोगा की परीक्षा लेगा और साथ ही साथ निर्मूलक की भी।|Hindi_F|other|10.030646
processed_hi_f_general_02768.wav|दोहरी अलार्म घड़ी डिजाइन आपको अपने शुरुआती सुबह संगीत के साथ जागने के लिए मोड स्नूज़ करने में सक्षम बनाता है।|Hindi_F|other|10.197333
processed_hi_f_general_01951.wav|नेट फ्लिक्स के कंटेट ऑफिसर टेड सेरेंडस कहते हैं, "शाहरुख खान भारतीय सिनेमा के दिग्गज अभिनेताओं में से एक हैं।|Hindi_F|other|9.354667
processed_hi_f_general_00399.wav|शिब्ली तीसरी शताब्दी हिजरी क़मरी के मशहूर आत्मज्ञानी हैं जो अब्बासी शासन काल में कुछ समय तक दमावंद के शासक थे।|Hindi_F|other|9.700000
processed_hi_f_agri_01956.wav|सामान्य पानी शरीर की प्यास दूर करता है तो गर्म पानी शरीर से अनेकों रोगों को बाहर निकालने की सामर्थ्य रखता है।|Hindi_F|other|9.763625
processed_hi_f_other_00693.wav|रायपुर थाना क्षेत्र् के थानों रोड पर जंगल किनारे एक युवक का  लहुलुहान शव मिलने से क्षेत्र् में सनसनी फैल गयी।|Hindi_F|other|9.088000
processed_hi_f_other_00291.wav|मैंने उन्हें धीरे से  आने को कहा था क्योंकि जानता था कि उनकी पागल बहू इस वक़्त कश्तियाँ बहाने में व्यस्त होगी।|Hindi_F|other|8.800000
processed_hi_f_education_00529.wav|कभी संघ लोक सेवा आयोग की परीक्षा में बैठने का फितूर सवार हुआ, तो निस्संदेह अंग्रेजी माध्यम में परीक्षा दूँगा।|Hindi_F|other|9.508208
processed_hi_f_weather_01429.wav|' बादल ने कहा कि लुधियाना में स्थापित होने वाला इलेक्ट्रिक साइकिल संयंत्र 'साइकिल वैली' के नाम से जाना जाएगा।|Hindi_F|other|8.981333
processed_hi_f_politics_00050.wav|मुझे एक प्रैक्टिस सेशन अच्छी तरह याद है जब अश्विन ने एक घंटे तक स्मिथ को लगातार लेग स्पिन गेंदें ही डाली थीं।|Hindi_F|other|7.776000
processed_hi_f_education_02145.wav|इस जमीन पर फ्लैटेड फैक्टरी कॉम्प्लेक्स बनाकर स्वच्छ, हरित, हल्के और ज्ञान एवं सेवा आधारित उद्योग बसाए जाएंगे।|Hindi_F|other|9.891333
processed_hi_f_other_01072.wav|हाल ही में मिस्र के एक चैनल 'एक्स्ट्रा न्यूज' को दिए गए इंटरव्यू में विआन ने इस खौफनाक वारदात का खुलासा किया।|Hindi_F|other|8.970667
processed_hi_f_weather_00515.wav|ज़ायोनी शासन के युद्धक विमानों और तोपख़ानों ने गाजा पट्टी के विभिन्न क्षेत्रों पर दसियों बार भीषण हमले किए हैं।|Hindi_F|other|9.888000
processed_hi_f_health_02308.wav|एक अदने से कल्याण अधिकारी मानसिंह के तबादले के लिए सक्रिय रहने वाले मंत्री श्रीकांत शर्मा इसपर चुप क्यूँ हैं?|Hindi_F|other|8.500000
processed_hi_f_books_00919.wav|हिमालय की अधिकांश प्रमुख नदियाँ विविध हिमानियों से प्रारंभ होती हैं। इसीलिए उनमें ग्रीष्मकाल में भी जल का बृहत्निर्वहन होता है।|Hindi_F|other|9.941333
processed_hi_f_general_03210.wav|मनिका बत्रा महिला सिंगल्स में ब्रॉन्ज मेडल जीतकर एशियन खेलों में यह उपलब्धि हासिल करने वाली पहली महिला टेबल टेनिस खिलाड़ी बनीं।|Hindi_F|other|9.493333
processed_hi_f_books_01723.wav|उत्तल लेंस द्‌वारा प्राप्त प्रतिबिंब नीचे दिए गए तीन नियमों का उपयोग कर लेंस द्‌वारा प्राप्त प्रतिबिंबों की किरणाकृती बनाते है।|Hindi_F|other|9.898667
processed_hi_f_finance_02206.wav|इन सबके बीच कंपनियां कर्ज की शर्तें बदलवाने यानी कॉर्पोरेट डेट रिस्ट्रक्चरिंग का रास्ता अख्त्यार कर रही हैं।|Hindi_F|other|8.640000
processed_hi_f_education_02004.wav|शुभ्रा सक्सेना, शरणदीप बराड़ और किरण कौशल के इंटरव्यू तमाम अखबारों के पहले पेज पर छाए रहे।|Hindi_F|other|8.823208
processed_hi_f_agri_00649.wav|इसके लिए हमलोग कई तरह के खाद्य पदार्थ, फल, सब्जियां या फूड सप्लिमेंट आदि का सेवन करते हैं।|Hindi_F|other|7.998896
processed_hi_f_other_01875.wav|एक थ्योरी ये है कि राम रहीम का सारा पैसा लेकर हनीप्रीत विदेश चंपत हो गई।|Hindi_F|other|6.300000
processed_hi_f_education_00809.wav|यूँ तो किसी भी परीक्षा में पास होने के लिए इंसान का मेहनत करना और पढ़ाई करना बेहद जरुरी है।|Hindi_F|other|7.627375
processed_hi_f_other_02028.wav| राजनीतिक दलों में निराशा व कुण्ठा स्पष्ट नजर आ रही है।|Hindi_F|other|5.333333
processed_hi_f_other_01958.wav|खबर है कि कल दो संदिग्ध् व्यक्तियों को  जाखन क्षेत्र में देखा  गया  लेकिन बाद में  उनका कुछ पता नहीं चल सका।|Hindi_F|other|8.949333
processed_hi_f_education_01038.wav|'अरण्येर अधिकार' आदिवासियों के सशक्त विद्रोह की महागाथा है जो मानवीय मूल्यों से सराबोर है।|Hindi_F|other|8.400000
processed_hi_f_books_01458.wav|इसी प्रकार का संबंध दूसरे आवर्तों मे भी दिखाई देता है।|Hindi_F|other|4.234667
processed_hi_f_health_02585.wav|रस्सी जितनी देर काँपती रहती है उतनी देर फाँसी दिया आदमी जिंदगी और मौत के बीच झूलता रहता था|Hindi_F|other|8.853333
processed_hi_f_books_05427.wav|तांबा तथा पीतल के बर्तनों पर क्षरण के कारण हरे रंग की पर्त जमा हो जाती है। हरे रंग की यह पर्तविषैली होती है।|Hindi_F|other|9.674667
processed_hi_f_health_02649.wav|असल जिंदगी में मैं मस्तमौला हूं, बेपरवाह होकर जीती हूं |Hindi_F|other|4.810667
processed_hi_f_agri_00993.wav|हमारे लिए हर शख्सियत 'घर की मुर्गी दाल बराबर' होती है।|Hindi_F|other|4.800000
processed_hi_f_health_02352.wav|नर्मदा के इस मंत्र का जप करने से विषधर सांपों का जहर भी फारन उतर जाता है|Hindi_F|other|7.125333
processed_hi_f_weather_02334.wav|इतिहास के अनुसंधान कार्य में सहायता प्रदान करने वाली विभिन्न ज्ञानशाखाएँ और संस्थान हैं ।।|Hindi_F|other|7.221333
processed_hi_f_general_01781.wav|मकान बनाने की पहली प्रक्रिया प्लाँट के चयन से होती है।|Hindi_F|other|4.512000
processed_hi_f_politics_03967.wav|वॉलमार्ट और भारती अलग हो चुके हैं जबकि कार्फू ने अभी तक भारतीय सहयोगी का चयन नहीं किया है।|Hindi_F|other|7.765333
processed_hi_f_weather_02009.wav|इसके अलावा हमने कोटा में अब तक के सबसे ज्यादा गर्मी वाले दिन चेस सीक्वेंस की शूटिंग भी की।|Hindi_F|other|7.498667
processed_hi_f_books_02718.wav|अतः यह सलाह दी जाती है कि भोजन को सदा ही ढककर रखा जाए।|Hindi_F|other|5.045333
processed_hi_f_education_02470.wav|ऐसी सूरत में प्रदेश के लोगों पर विभिन्न प्रकार के टैक्सों का हल्का फुल्का बोझ पड़ सकता है।|Hindi_F|other|7.325521
processed_hi_f_weather_03258.wav|इसके पश्चात औरंगजेब ने मराठों को पराजित करने के लिए अपनी सारी शक्ति केंद्रित की । उसने मराठी प्रदेश पर चाराें ओर से हमले किए । |Hindi_F|other|10.005333
processed_hi_f_education_01320.wav|सुखद आश्चर्य की बात है कि रसरत्न समुच्चय में छह प्रकार के कारबनीकृत इस्पातों का उल्लेख है।|Hindi_F|other|8.544562
processed_hi_f_other_01290.wav|कांग्रेस एक बार फिर इस परिवार के दुष्चक्र में फंस गयी।|Hindi_F|other|3.413333
processed_hi_f_books_00685.wav|पुरातन वस्तुओं का संवर्धन करने के लिए आवश्यक साफ-सफाई और अन्य रासायनिक प्रक्रियाएँ करना  ।|Hindi_F|other|7.100000
processed_hi_f_other_00528.wav|उन्होंने ऐसा आज लुधियाना जिला के मुल्लांपुर, मलौद और पायल कस्बों में आयोजित रैलियों को संबोधित करते हुए कहा।|Hindi_F|other|9.088000
processed_hi_f_weather_03128.wav|उनके द्वारा निर्माण करवाए गए जलदुर्गों में मालवण का सिंधुदुर्ग उत्कृष्‍ट समुद्री किला है । |Hindi_F|other|7.317333
processed_hi_f_other_00535.wav|गौर ने साफ कहा कि मैं तो बीजेपी की तरफ़ से  गोविंदपुरा सीट से ही लड़ूंगा।|Hindi_F|other|6.389333
processed_hi_f_weather_02393.wav|इस पद्धति में पहले एक सिद्धांत स्थापित किया जाता है  ।|Hindi_F|other|4.106667
processed_hi_f_books_00374.wav|यह धारावाहिक पंडित नेहरू की ‘डिस्कवरी ऑफ इंडिया’ पुस्तक पर आधारित था। श्याम बेनेगल ने इसका निर्देशन किया था।|Hindi_F|other|8.341333
processed_hi_f_books_06583.wav|यह एक अवसादक है और शरीर के प्रकार्यों को धीमा करती है।|Hindi_F|other|5.002667
processed_hi_f_books_04187.wav|विद्युत धारा के ऊष्मीय प्रभाव के कारण बल्ब का तंतु उच्च ताप तक गर्म होकर दीप्त हो जाता है।|Hindi_F|other|7.989333
processed_hi_f_other_01171.wav|गांव की मस्ती और खेलकूद में वह च्विंगम खाना ही भूल गई।|Hindi_F|other|5.216000
processed_hi_f_general_01315.wav|लगभग दो साल तक कॉस्मेटोलॉजी और ट्रायकोलॉजी पढ़ने के बाद उन्होंने भारत लौटने का फैसला किया ।|Hindi_F|other|7.765333
processed_hi_f_politics_01957.wav|मतलब पाकिस्तान के कुल बजट का आधा से ज़्यादा रक्षा और क़र्ज़ों की किस्तों में खर्च हो जाता है।|Hindi_F|other|7.104000
processed_hi_f_education_00602.wav|आचरण से पहले ज्ञान को, चरित्र पालन से पूर्व सम्यक्त्व को आवश्यक माना है।|Hindi_F|other|6.930792
processed_hi_f_politics_04029.wav|फिल्म में महेशबाबू आंध्र प्रदेश के मुख्यमंत्री की भूमिका में नजर आये थे।|Hindi_F|other|5.994667
processed_hi_f_education_01392.wav|जर्मनी के ख़िलाफ़ अर्जेंटीना ने अपने कौशल पर भरोसा किया ,बार बार आगे गए और डिफ़ेंस को भूल गए।|Hindi_F|other|8.393646
processed_hi_f_books_00178.wav|अब तक वह प्रथा बंगाल, बिहार, गुजरात, राजस्थान जैसे अनेक राज्यों में प्रचलित दिखाई देती है।|Hindi_F|other|7.189333
processed_hi_f_weather_00248.wav|बर्मिंघम में आए 'विराट' तूफान के आगे इंग्लिश गेंदबाजों ने घुटने टेक दिए।|Hindi_F|other|6.122667
processed_hi_f_weather_02277.wav|मई के बाद उनकी व्याख्या का मौसम आयेगा और काफ़ी मशक्क़त से टीवी चैनलों पर उसको समझाया जाएगा।|Hindi_F|other|8.288000
processed_hi_f_weather_00959.wav|गर्मी के कारण हालत इतनी खराब है कि लोग कार के बोनट में मछली पका रहे हैं।|Hindi_F|other|6.122667
processed_hi_f_books_06593.wav|आजकल कुछ खिलाड़ी भी कैनोबिनॉइडों का दुरुपयोग करते हैं।|Hindi_F|other|4.500000
processed_hi_f_books_03062.wav|इसके परिणामस्वरूप पर्यावरण बेहतर बनेगा, विश्व ऊष्णन का कम खतरा होगा और ईंधनों की उपलब्धता लम्बे समय तक होगी।|Hindi_F|other|9.888000
processed_hi_f_agri_01629.wav|चीन के किसान ही लियांग द्वारा विकसित यह सूटकेस स्कूटर रीचार्जेबल लीथियम बैटरी से चलाते है।|Hindi_F|other|7.464833
processed_hi_f_politics_01363.wav|उन्होंने फ्राइडेज फॉर फ्युचर प्रदर्शन की अगुवाई की थी, जिसमें लाखों लोगों ने हिस्सा लिया।।|Hindi_F|other|7.210667
processed_hi_f_books_01630.wav|वायुमंड़ल में उपस्थित वाष्प की मात्राद्वारा दैनिक जलवायूका स्वरूप समझने में सहायता होती है।|Hindi_F|other|7.861333
processed_hi_f_health_00420.wav|बल्कि लोगों ने इस ट्रेंड को पागलपन का ट्रेंड करार दिया|Hindi_F|other|4.789333
processed_hi_f_health_00632.wav|मैं दोस्त बनाने और लोगों को अपनी जिंदगी में जगह देने में बहुत कॉन्शस हूं|Hindi_F|other|6.560000
processed_hi_f_health_01330.wav|तो गड़िया ने बाद में दावा किया कि अगर उनका वाहन बुलेट प्रुफ नही होता तो उनकी मौत हो सकती थी|Hindi_F|other|8.200000
processed_hi_f_education_01305.wav|टी ट्वेंटी में बल्लेबाज के कौशल का आकलन स्ट्राइक रेट से भी किया जाता है।|Hindi_F|other|6.373500
processed_hi_f_books_02582.wav|पीड़को जैसे कि चूहे एवं कीटों से सुरक्षित रखा जा सके ।|Hindi_F|other|4.373333
processed_hi_f_other_02399.wav|वहां से होते हुए यह चैंलेज टीवी शो 'ये हैं मोहब्बतें की एक्ट्रेस अनीता हसनंदानी के पति रोहित रेड्डी को मिला।|Hindi_F|other|9.400000
processed_hi_f_books_00223.wav|इस इमारत को गोलगुंबज नाम जिस कारण मिला है; उस गुंबज के अंदरवाले घेरे से लगकर गोल छज्जा है।|Hindi_F|other|8.853333
processed_hi_f_other_04925.wav|स्त्री ने ऐसा ही किया और जिन विधियों को देवकन्या ने कहा था उसी तरह ब्राह्मणी ने षट्तिला एकादशी का व्रत किया।|Hindi_F|other|9.557333
processed_hi_f_books_04281.wav|आभूषण बनाने वाले सस्ती धातुओं पर चाँदी तथा सोने का विद्युतलेपन करते हैं।|Hindi_F|other|5.781333
processed_hi_f_books_06687.wav|ऐसा करने पर उसे इनकी लत पड़ जाती है।|Hindi_F|other|3.829333
processed_hi_f_other_01199.wav|रायगंज से निर्वाचित देवश्री चौधरी को चतुष्कोणीय मुकाबले में जीत मिली है।|Hindi_F|other|5.898667
processed_hi_f_finance_00393.wav|इसमें ब्याज, ज़ुर्माना और ज़ुर्माने की रकम पर लगने वाला ब्याज भी शामिल है।|Hindi_F|other|6.234187
processed_hi_f_other_04906.wav|हरेक मे कोठों में ढोरडंगर महुए की भाँति टपटप टपक रहे थे और किसी को कुछ समझ़ नहीं आ रहा था।|Hindi_F|other|9.290667
processed_hi_f_books_01631.wav|हवा में पानी की बाष्प के कारण हवा में निर्मित होनेवाले गीलेपन तथा नमी को आर्द्रता कहते है।|Hindi_F|other|8.500000
processed_hi_f_health_02304.wav|इसके अलावा रास्ते में खड़े शिवम, इम्तियाज, जीशान, यासिर की भी मौत हुई है|Hindi_F|other|6.698667
processed_hi_f_general_01185.wav|भारतीय दर्शन में, षड् दर्शनों में से एक का नाम योग है।|Hindi_F|other|5.056000
processed_hi_f_books_01773.wav|चश्मे: निकट दृष्टिदोष का निराकरण करने के लिए अवतल लेंस का उपयोग करते है।|Hindi_F|other|6.634667
processed_hi_f_weather_02996.wav|उसने पुणे प्रांत पर आक्रमण किया था ।|Hindi_F|other|3.200000
processed_hi_f_other_00896.wav|एक दीवार पर स्प्रे पेंट से लिखे हुए कुछ नारों की फोटो भी उसने सब्मिट की।|Hindi_F|other|6.677333
processed_hi_f_weather_03105.wav| उद्‌देश्य यह था कि पुर्तगालियों से आनेवाला नमक महँगा होकर उसका आयात कम हो जाए और स्थानीय नमक की बिक्री बढ़े ।|Hindi_F|other|9.290667
processed_hi_f_books_00435.wav|संगीत बारी में नाट्‌य की अपेक्षा नृत्य और संगीत पर अधिक बल दिया जाता है।|Hindi_F|other|6.026667
processed_hi_f_books_05248.wav|यह अधिकांश उत्तरी, केन्द्रीय तथा पूर्वी भारतीय जनसंख्या का पोषण करती है।|Hindi_F|other|6.000000
processed_hi_f_other_04110.wav|गुजरात की रबारी ट्राइब्स की हैंड एम्ब्रायडरी भी मेरे कलेक्शन में दिखेगी।|Hindi_F|other|5.900000
processed_hi_f_education_02504.wav|ज्ञान ही वह एकल सूत्र है जो तन्त्रों का क्षय रोकता है।|Hindi_F|other|5.851063
processed_hi_f_health_02316.wav|कोलंबस ने अमरीका ढूंढते वक़्त ज़मीन पर कब्ज़ा करने के लिए वहां के हज़ारों मूल निवासियों को मौत के घाट उतार दिया|Hindi_F|other|9.100000
processed_hi_f_health_02102.wav|इस अवसर पर संजय कुमार, बृजभान, हरिदास, पुष्पा तंवर और कल्याण भी मौजूद थे|Hindi_F|other|7.658667
processed_hi_f_other_01045.wav|अल्पसंख्यक आयोग के मंत्री मुख़्तार अब्बास नकवी के सामने एक बड़ी चुनौती है।|Hindi_F|other|6.965333
processed_hi_f_agri_01000.wav|किसान की अस्थियां लोहे की और उसकी छाती वज्र की बनी है।|Hindi_F|other|5.479542
processed_hi_f_books_02590.wav|इसी प्रकार, घरों में अथवा फार्म पर पालने वाले पालतू पशुओं को उचित भोजन, आवास एवं देखभाल की आवश्यकता होती है।|Hindi_F|other|8.500000
processed_hi_f_books_05392.wav|इस पद्धती में अयस्क को एक विशिष्ट विलयन में बहुत देर तक भिगोकर रखते हैं।|Hindi_F|other|6.200000
processed_hi_f_weather_03288.wav|मुगलों की सामर्थ्य के आगे रायगढ़ का युद्ध लंबे समय तक जारी रखना कठिन था । |Hindi_F|other|5.546667
processed_hi_f_books_03170.wav|इसका कारण बताइए। आप अपने माता-पिता की मदद ले सकते हैं। |Hindi_F|other|5.024000
processed_hi_f_education_00858.wav|उन्होंने कहा कि प्रेक्षक के मार्ग निर्देशन में प्रशिक्षण कार्यक्रम में चार चाँद लग गए है ।|Hindi_F|other|7.186208
processed_hi_f_other_01786.wav|उन्होंने कहा कि जो भी दोषी होंगे वो बख्शे नहीं जाएंगे।|Hindi_F|other|4.512000
processed_hi_f_books_02195.wav|इस तरह ये आदर्श प्रशीतक सिद्ध हुए। इसके बाद तो प्रशीतन में सी.एफ.सी. का इस्तेमाल चल निकला।|Hindi_F|other|8.000000
processed_hi_f_weather_00414.wav|बुधवार शाम अपर आयुक्त कनकलता त्रिपाठी ने झांसी के निजी डायग्नोस्टिक सेंटर पर छापेमारी की.।|Hindi_F|other|8.949333
processed_hi_f_agri_00752.wav|इनकी जगह करेला, घीया और टींडे आदि सब्जियां खाने की लिस्ट में शामिल करें।|Hindi_F|other|6.536042
processed_hi_f_general_01686.wav|भाग्येश सूर्य और कर्मेश बुध की युति है इसी कारण भाग्य की सहायता से व्यापार में इन्हें अच्छा लाभ प्राप्त हुआ।|Hindi_F|other|9.500000
processed_hi_f_books_05701.wav|सौ वर्षों बाद अनुमानित आनुवंशिक पदार्थ का पता चल पाया।|Hindi_F|other|5.258667
processed_hi_f_other_00213.wav|घी को गरम करके एकदो बूँद ड्रॉपर की मदद से नाक में डालने से सुकून मिलेगा।|Hindi_F|other|6.133333
processed_hi_f_politics_04093.wav|धार्मिक कटृरता के नाम पर फैले वैश्विक आतंकवाद से लगभग सभी देश पीड़ित हैं।|Hindi_F|other|7.100000
processed_hi_f_politics_01417.wav|पूरा अमृतसर शहर उनको एब्सेंट एमपी के रूप में जानता है।|Hindi_F|other|5.472000
processed_hi_f_weather_01671.wav|तेंलगाना में तो एक किंग कोबरा गर्मी से बचने को फ्रिज के भीतर भी जा बैठा।|Hindi_F|other|6.944000
processed_hi_f_health_00733.wav|बच्ची, तुझे एक बद्दुआ है मेरी कि तुम्हारी बेटियां एक दिन तुमको ऐसे ही खून के आंसू रुलाएंगी|Hindi_F|other|7.700000
processed_hi_f_education_02155.wav|झाँसी एवं बुन्देलखण्ड क्षेत्र की जनता पर किसी प्रकार के अत्याचार, उत्पीड़न न होने देने की बात भी उन्होंने जोरदार तरीके से कही।|Hindi_F|other|10.169958
processed_hi_f_books_05017.wav|पृथ्वी को सूर्य का उपग्रह कहा जा सकता है, यद्यपि, सामान्यतः हम इसे सूर्य का ग्रह कहते हैं।|Hindi_F|other|8.480000
processed_hi_f_finance_01670.wav|कारोबारी रतुल पुरी बैंक लोन धोखाधड़ी के अलावा वीवीआईपी अगस्ता वेस्टलैंड केस से जुड़े मनी लॉड्रिंग के मामले में भी आरोपित हैं।|Hindi_F|other|10.154667
processed_hi_f_politics_02817.wav|विधायक ने व्यापारियों, अधिकारियों को कडी फटकार लगाते हुऐ कहा कि किसानों को चपत लगाने वालों को किसी सूरत में बख्शा नहीं जाऐगा।|Hindi_F|other|9.653333
processed_hi_f_general_02274.wav|भारत में इंटरनेट की आजादी सिंगापुर जैसे अत्याधुनिक मुल्क से लेकर उम्माह का दंभ भरने वाले इस्लामी मुल्कों से भी काफी बेहतर है।|Hindi_F|other|10.144000
processed_hi_f_education_00803.wav|प्रवक्ताओं की मानें तो पंजाब में चिल्ड्रन भत्ता, मेडिकल भत्ता व अन्य भत्ते  दिए जाते हैं,जो हिमाचल प्रदेश  में नहीं दिए जाते।|Hindi_F|other|9.960979
processed_hi_f_weather_03221.wav|भारतीय इतिहास में यह स्‍वतंत्रता युद्ध रोमहर्षक और तेजस्‍वी युग रहा है । इस पाठ में हम उस स्वतंत्रता युद्ध का अध्ययन करेंगे । |Hindi_F|other|9.877333
processed_hi_f_other_00300.wav|बाइक पर पीछे बैठे बदमाश के हेल्मेट पर पत्थर लगा और उसका  हेल्मेट मौके पर गिर गया,जिससे उसका चेहरा खुल गया ।|Hindi_F|other|8.053333
processed_hi_f_other_01368.wav|उन्होंने बताया कि श्रीदेवी अपने लुक को लेकर काफी कॉन्शियस रहती थीं और उन्होंने अपनी नाक  की सर्जरी कराई थी।|Hindi_F|other|7.093333
processed_hi_f_other_01123.wav|इस संबंध में उन्होंने फिल्म डायरेक्टर वम्सि पैदिपल्ली के साथ सीएम त्रिवेंद्र सिंह रावत से भी मुलाकात की है।|Hindi_F|other|8.900000
processed_hi_f_books_05387.wav|कुछ विशिष्ट वनस्पती तेल उदाहरण पाईन तेल, नीलगिरी तेल इत्यादि का झाग निर्माण करने के लिए पानी में डालते हैं।|Hindi_F|other|9.386667
processed_hi_f_education_00163.wav|इस प्रकार श्रीमार्कंडेय पुराण में सावर्णिक मन्वंतर की कथा के अंतर्गत देवीमहात्म्य का चौथा अध्याय पूरा हुआ ।|Hindi_F|other|9.775229
processed_hi_f_general_02267.wav|न्यूजीलैंड क्रिकेट के एक अन्य आक्रामक ब्रांड ब्रेंडन मैकुलम ने भी मैकुलम को क्रिकेट का बादशाह करार दिया था।|Hindi_F|other|8.693333
processed_hi_f_politics_02156.wav|राजनीतिक विषलेश्कों की मानें तो इन राज्यों में कांग्रेस के प्रदर्शन में कोई खास सुधार होता नहीं दिख रहा है।|Hindi_F|other|8.032000
processed_hi_f_politics_00138.wav|पिछले कुछ हफ्तों से पाकिस्तान में मंज़ूर पश्तीन नाम के एक युवा पश्तून नेता लगातार सुर्खियों में बने हुए हैं।|Hindi_F|other|9.621333
processed_hi_f_other_03037.wav|कांके के इस हाइजीनिक स्लॉटर हाउस में शुरू हो गया था बकरे खस्सी की स्लॉटरिंग का काम, अब सन्नाटा पसरा हुआ है।|Hindi_F|other|8.469333
processed_hi_f_general_00620.wav|व्यस्त मार्गों को यात्री यातायात और तेज़ गति की लक्जरी गाडिय़ाँ चलाने के लिए यातायात से मुक्त किया जा रहा है।|Hindi_F|other|8.224000
processed_hi_f_health_02750.wav|लेकिन, इस चैनल के प्रतिनिधियों ने कैम्पों मे खून के आंसू रो रहे दंगा पीड़ितों का हाल पूछना भी गंवारा न समझा|Hindi_F|other|8.864000
processed_hi_f_politics_00036.wav|एक्ट्रेस तापसी पन्नू, एक्ट्रेस दीया मिर्जा, निर्देशक अनुराग कश्यप, निर्देशक अनुभव सिन्हा विरोध करने पहुंचे।|Hindi_F|other|8.500000
processed_hi_f_finance_02130.wav|अधिक फंड जुटाने के फेरे में सरकार ने उन स्कूलों को भी उत्क्रमित कर दिया, जिनके पास संसाधनों का घोर अभाव था।|Hindi_F|other|9.100000
processed_hi_f_education_01602.wav|वाशिंगटन व्हाइट हाउस का कहना है कि ट्रंप और रूस के बीच किसी प्रकार की सांठ गांठ के कोई सबूत मौजूद नहीं हैं।|Hindi_F|other|8.138229
processed_hi_f_weather_03174.wav|सिद्‌दी हिलाल शिवाजी महाराज की सेना का सरदार था और दौलत खान स्वराज्य की नौसेना का महत्त्वपूर्ण अधिकारी था ।|Hindi_F|other|7.776000
processed_hi_f_agri_01916.wav|मूंग की दाल आसानी से पचने वाली होती है, जिसके कारण भी यह अक्सर बच्चों, वृद्धों और रोगियों को खिलाई जाती है।|Hindi_F|other|9.229563
processed_hi_f_general_00317.wav|किस्सा यूं है कि इस खेल में दो पार्टियां ऐसी हैं, जिनकी नज़दीकी उतनी ही है, जितनी पृथ्वी के दो ध्रुव में है।|Hindi_F|other|9.200000
processed_hi_f_politics_00330.wav|सू्त्रों के मुताबिक, फांसी के तीन तख्ते निर्भया गैंगरेप के चार कैदियों को फांसी देने के लिए तैयार कराए हैं।|Hindi_F|other|9.237333
processed_hi_f_health_01494.wav|वो मानते हैं कि ऐसे मामलों में सख़्ती बरतने और ऐसे शख़्स का सही इलाज दोनों साथसाथ करने से ही फ़ायदा हो सकता है|Hindi_F|other|9.493333
processed_hi_f_books_02289.wav|यदि रचना सचमुच तुम्हारी प्यारी सहेली है तो उसका हित-अहित देखना भी तुम्हारा काम है, उसमें हस्तक्षेप करना भी।|Hindi_F|other|9.200000
processed_hi_f_general_01735.wav|जानेमाने फूड क्रिटिक पुष्पेश पंत ने मो यान के मूल उपन्यास के अंग्रेज़ी अनुवाद से इसका हिंदी तर्जुमा किया है।|Hindi_F|other|9.770667
processed_hi_f_books_02715.wav|घरेलू मक्खी इसका एक उदाहरण है। मक्खी कूड़े एवं जंतु अपशिष्ट पर बैठती है। रोगाणु उसके शरीर से चिपक जाते हैं।|Hindi_F|other|8.832000
processed_hi_f_books_01195.wav|देश के परिवहन तंत्र में आधे से अधिक हिस्सा सड़क परिवहन का है। सड़कों का घनत्व पूर्वी भाग में केंद्रित हुआ है।|Hindi_F|other|8.554667
processed_hi_f_general_00983.wav|लीग के बीते चार सीजन में पटना के पटलीपुत्र स्पोर्ट्स काम्लेक्स स्थित इंडोर स्टेडियम में कबड्डी मैच कराए गए।|Hindi_F|other|8.042667
processed_hi_f_weather_03371.wav|चौथ का अर्थ भू-राजस्व का एक चौथाई हिस्सा तथा सरदेशमुखी का अर्थ संपूर्ण भू-राजस्व  का दसवाँ हिस्सा होता है ।|Hindi_F|other|9.700000
processed_hi_f_education_01807.wav|हालाँकि, उन्होंने दाऊद इब्राहिम के क़रीबी इक़बाल मिर्ची के साथ किसी भी प्रकार के करार की बात को नकार दिया है।|Hindi_F|other|8.846438
processed_hi_f_books_04788.wav|अब तक आपने कार्बन और हाइड्रोजन इन तत्त्वों के संयोग से बननेवाले हाइड्रोकार्बन यौगिक देखे।|Hindi_F|other|7.189333
processed_hi_f_other_01768.wav|एचटीसी यू स्मार्टफोन भी अपनी यू सीरीज़ के पुराने स्मार्टफोन की तरह स्क्वीज़ फीचर से लैस है।|Hindi_F|other|8.992000
processed_hi_f_books_00329.wav|इसी तरह; किसान, मजदूर, युवा वर्ग और महिलाओं के लिए विशेष कार्यक्रम प्रसारित किए जाते हैं।|Hindi_F|other|8.181333
processed_hi_f_general_01438.wav|गिरिजेश के रामायण अवलोकन से भारतीय शास्त्रों से संबन्धित एक कुटिल ग्रंथि निर्कूट होती है।|Hindi_F|other|7.800000
processed_hi_f_books_04900.wav|ये उपग्रह सौर ऊर्जाका उपयोग करते हैं अतः उनके दोनों तरफ पंखों जैसे सौर पॅनल लगे होते हैं।|Hindi_F|other|9.749333
processed_hi_f_other_01589.wav|टीम इंडिया के पूर्व कप्तान महेंद्र सिंह धोनी की पत्नी साक्षी ने ऑर्म्ज़ लाइसेंस मांगा है।|Hindi_F|other|6.986667
processed_hi_f_weather_02163.wav|आइए, हम यहां ऐसे कुछ नुस्खों की चर्चा करने जा रहे हैं जिससे आपका पेट गर्मी में कूल रहेगा।|Hindi_F|other|8.600000
processed_hi_f_weather_00587.wav|लॉर्ड्स में जिस तरह का मौसम है उससे कयास लगाए जा रहे हैं कि गेंदबाजों को मदद मिल सकती है।|Hindi_F|other|7.093333
processed_hi_f_general_02366.wav|गेम पब्लीशर्स और यूट्यूब क्रीएटर्स के विस्तृत रेंज में से गेम प्लेयर्स चैनल खोल सकते हैं।|Hindi_F|other|7.061333
processed_hi_f_health_02885.wav|होंठों की त्वचा में कोई तैलीय ग्रन्थि नहीं होती जिसकी वजह से होंठ खुरदरे होकर फट जाते हैं|Hindi_F|other|7.754667
processed_hi_f_other_01124.wav|इस मौके पर राजीव चौधरी, संजु कुमार, मनोज कुमार, पुष्पिंदर कुमार समेत अनेक लोग उपस्थित थे।|Hindi_F|other|7.800000
processed_hi_f_general_03023.wav|वे फिल्मों, सुगम व शास्त्रीय संगीत पर, गीतों और गज़़लों पर बड़ी विस्तार से बातें करते हैं।|Hindi_F|other|7.050667
processed_hi_f_politics_04135.wav|बिल्गी से भाजपा के विधायक निराणी, येडियूरप्पा की पिछली सरकार में भी उद्योग मंत्री रहे थे।|Hindi_F|other|7.925333
processed_hi_f_general_00777.wav|इसके साथ ही लोग क्रिकेट के अलावा मैराथन, साइक्लिंग आदि अन्य खेलों में भी रुचि ले रहे हैं।|Hindi_F|other|6.700000
processed_hi_f_weather_03426.wav|मराठे दिल्ली की ओर निकल चुके हैं; यह समाचार प्राप्त होते ही अब्दाली अपने देश को लौट गया ।|Hindi_F|other|6.368000
processed_hi_f_weather_00673.wav|वरना किसी दिन कोई तूफान नाव के साथ खूंटे को भी बहाकर सदा के लिए गहन समुद्र में डुबो देगा।|Hindi_F|other|8.266667
processed_hi_f_agri_01528.wav|कृषक खिलनसिंह कुशवाह तथा लल्लीराम वाल्मीक के खेत पर पहुँचकर फसल नुकसानी का भी जायजा लिया।|Hindi_F|other|8.500000
processed_hi_f_other_03027.wav|टीम इंडिया यकीनन मैथ्यूज़ को बांधने और अपनी लय को बरक़रार रखने की रणनीतियों पर ग़ौर फरमाएगी।|Hindi_F|other|7.914667
processed_hi_f_other_04849.wav|पाकिस्तानी फौज के कब्जें में फँसे पायलट 'अभिनंदन' को आप जल्द से जल्द सकुशल देश वापस लाएं।|Hindi_F|other|7.712000
processed_hi_f_other_00889.wav| वीडियो को लेकर पाटीदार आरक्षण आंदोलन समिति  के पास के सभी कन्वीनर्स ने चुप्पी साध रखी है।|Hindi_F|other|7.072000
processed_hi_f_books_00542.wav|इन मिट्टी के किलों/गढ़ों पर छत्रपति शिवाजी महाराज और उनके सहयोगियों की प्रतिमाएँ रखते हैं।|Hindi_F|other|7.232000
processed_hi_f_books_04434.wav|गुब्बारे को आवेशित कीजिए। प्रतिदीप्त नलिका का स्विच ऑफ कर दीजिए ताकि पूर्ण अंधेरा हो जाए।|Hindi_F|other|8.096000
processed_hi_f_other_02525.wav|आईएनडी चैनल के इस नौजवान डायरेक्टर ने कम समय में अपने चैनल को नई ऊंचाईयों तक पहुंचा दिया।|Hindi_F|other|8.138667
processed_hi_f_books_02122.wav|उसके हाथ से धीरज छूट जाता है। वह व्याकुल हो जाता है। समय हो गया। लोगों ने आँख उठाकर देखा।|Hindi_F|other|7.562667
processed_hi_f_books_06721.wav|यदि कुछ कुक्कुट संक्रमित हों तब इस फ्लू को फैलने से किस प्रकार रोकेंगे।|Hindi_F|other|7.434667
processed_hi_f_politics_00828.wav|इस अवसर पर इण्डोनेशिया के राष्ट्रपति सुशीलो युधोयुनो मुख्य अतिथि होंगे।|Hindi_F|other|6.272000
processed_hi_f_books_01793.wav|इसके विपरित नेत्रलेंस का आकार छोटा होता है तथा नाभ्यांतर भी कम होता है।|Hindi_F|other|6.944000
processed_hi_f_general_00569.wav|भारतीय फर्रुखाबाद से हैं और खुला खेल फर्रुखाबादी खेलने के लिए मशहूर है।|Hindi_F|other|6.368000
processed_hi_f_weather_02794.wav|उनके बीच व्यापार के लिए बाजार पर अपना नियंत्रण पाने के लिए होड़ मची थी ।|Hindi_F|other|5.578667
processed_hi_f_books_05461.wav|इसलिए कार्बन परमाणु राजवायु संरूपण प्राप्त करने का यह मार्गनहीं अपनाता।|Hindi_F|other|6.720000
processed_hi_f_weather_02231.wav|उन्होंने कहा कि शराबबंदी से अद्भूत वातावरण बना है और इसे सुदृढ़ करना है।|Hindi_F|other|6.517333
processed_hi_f_books_00879.wav|इस तट पर दूर-दूर तक फैली हुई पुलिन एवं तटीय बालुका भित्तियाँ दिखती हैं।|Hindi_F|other|6.700000
processed_hi_f_education_00664.wav|भुवन के नक्शे राजनीतिक और उपग्रहीय दोनों ही प्रकार से देखे जा सकते हैं।|Hindi_F|other|6.663750
processed_hi_f_health_02933.wav|लेखक ने इस कहानी के जरिये नेट सर्फिंग की मौजूदा विसंगतियों पर चोट की है|Hindi_F|other|6.165333
processed_hi_f_books_04717.wav|छाते के प्रत्येक तार के सिरे के निकट कपड़े पर अन्य पर तारों को चिपकाइए।|Hindi_F|other|6.410667
processed_hi_f_agri_00238.wav|विलियम ग्रांट और चार्ल्स ग्रांट नामक दो किसान बालक एक गांव में रहते थे।|Hindi_F|other|5.967146
processed_hi_f_weather_02289.wav|श्रद्धालुओं की संख्या को देखते सुरक्षा व्यवस्था को और टाइट किया गया है।|Hindi_F|other|5.984000
processed_hi_f_finance_00837.wav|नोट बंदी के बाद ज्यादातर बैंक सिक्को के साथ पुराने नोटों को बदल रहा है।|Hindi_F|other|6.686979
processed_hi_f_books_08605.wav|सोलहवीं शताब्दी तक आते-आते अजमेर की यह दरगाह बहुत ही लोकप्रिय हो गई थी।|Hindi_F|other|5.450667
processed_hi_f_health_00267.wav|सानिया मिर्जा जिंदगी में आई सभी चुनौतियों के बावजूद वर्ल्ड चैंपियन बनीं|Hindi_F|other|5.472000
processed_hi_f_other_00717.wav|ऐसी ही एक गलती के कारण  मिनट में प्रणॉय हल्दार को पीला कार्ड दिला दिया।|Hindi_F|other|7.221333
processed_hi_f_finance_00766.wav|डिब्बों के अंदर बदबू आ रही थी, इसलिए पूरे स्टॉक को जब्त कर लिया गया है।|Hindi_F|other|5.874271
processed_hi_f_books_04200.wav|इन तारों को लीड्स कहते हैं। एक तार दूसरे की अपेक्षा थोड़ा लंबा होता है।|Hindi_F|other|5.493333
processed_hi_f_agri_02186.wav|राजा ने तलवार, चाक़ू, भाला सभी का प्रयोग किया पर रेशम का धागा नहीं टूटा।|Hindi_F|other|7.488062
processed_hi_f_books_01677.wav|स्थानीय वायुमंडल का प्रकाश के अपवर्तन पर थोड़े पैमाने पर प्रभाव होता है।|Hindi_F|other|5.834667
processed_hi_f_weather_02394.wav|इसके बाद उस सिद्धांत को काटने वाला प्रतिसिद्धांत स्थापित किया जाता है ।|Hindi_F|other|5.738667
processed_hi_f_agri_02460.wav|पशुपालन के अलावा, मधु मख्खियों एवं रेशम के कीड़ों के पालन का भी चलन है।|Hindi_F|other|5.839437
processed_hi_f_books_00749.wav|पाठकों को अपने अध्यावसाय में वृद्‌धि करने की प्रेरणा प्राप्त होती है  ।|Hindi_F|other|7.500000
processed_hi_f_weather_03369.wav|वहाँ सैयद भाइयों-अब्दुल्ला और हुसैन अली का प्रभुत्व निर्माण हो गया था । |Hindi_F|other|6.144000
processed_hi_f_books_02853.wav|इसका कारण उनका हलका भार, कम कीमत, अच्छा सामर्थ्य और उपयोग में आसानी है।|Hindi_F|other|6.600000
processed_hi_f_health_01751.wav|फिल्म ट्वाइलाइट से उनकी जिंदगी बदल गई और उनकी जिंदगी में कई नए मोड़ आ गए|Hindi_F|other|6.250667
processed_hi_f_politics_01062.wav|इस आधार पर इन स्कूल अध्यापकों की प्रिंसीपल सहित इन्क्रीमेंट रोकी जाएगी।|Hindi_F|other|5.600000
processed_hi_f_finance_00629.wav|भारतीय बाज़ार में बैंकों से क़र्ज़े के मामले में सरकारी बैंक सबसे आगे हैं।|Hindi_F|other|6.106479
processed_hi_f_books_04399.wav|किसी भूकम्प की शक्ति के परिमाण को रिक्टर पैमाने पर व्यक्त किया जाता है।|Hindi_F|other|6.240000
processed_hi_f_politics_00224.wav|उन्होंने सरकार से किसानों की जल्द से जल्द पेंमट किए जाने की मांग की है।|Hindi_F|other|5.429333
processed_hi_f_health_01313.wav|महिला डॉक्टर की लाश उनके ही फ़्लैट के कमरे में खून से लथपथ हालत में मिली|Hindi_F|other|6.122667
processed_hi_f_other_00518.wav|मार्युश्का ने उस स्त्री से उसका नाम पूछा तो उसने अपना नाम मुसीबत बताया।|Hindi_F|other|5.962667
processed_hi_f_books_00204.wav|मध्य प्रदेश और महाराष्ट्र में पाई जानेवाली ‘भूमिज’ मंदिर शैली और ‘नागर’ मंदिर शैली में रचना की दृष्टि से समानता पाई जाती है।|Hindi_F|other|9.700000
processed_hi_f_weather_02695.wav|इस प्रयास में उसक विरोध हुआ । महाराणा प्रताप, चांदबीबी, रानी दुर्गावती द्वारा अकबर के विरुद्ध किया गया संघर्ष उल्लेखनीय है ।|Hindi_F|other|10.122667
processed_hi_f_books_08063.wav|यदि अल-बिरूनी इक्कीसवीं शताब्दी में रहता, तो वही भाषाएँ जानने पर भी उसे विश्व के किन क्षेत्रों में आसानी से समझा जा सकता था।|Hindi_F|other|9.700000
processed_hi_f_education_00601.wav|पूर्व एचआरडी मंत्री ने कहा कि अब बच्चे दोबारा परीक्षा में बैठेंगे इससे न केवल उनका बल्कि अभिभावकों का तनाव भी बहुत बढ़ता है ।|Hindi_F|other|10.077083
processed_hi_f_general_02334.wav|और उस समय ऐसा क्या खेल हुआ जिसने यम को भी नहीं बख्शा।|Hindi_F|other|6.122667
processed_hi_f_politics_00529.wav|मुख्य अतिथि ने बच्चो द्वारा बनाये गए मॉडल्स की भरपूर सराहना की साथ ही उन्होंने बच्चो को पुरुस्कृत भी किया।|Hindi_F|other|9.066667
processed_hi_f_health_00175.wav|वीडियो में दिख रहा ऑक्टोपस दरअसल ब्लूरिंग्ड ऑक्टोपस है ऐसे में उसके जहर से कोई व्यक्ति पैरालाइज हो सकता है|Hindi_F|other|7.882667
processed_hi_f_education_02570.wav|दूसरे प्रकार के वाद्यों को हम वाद्यों के स्वरूप से ही सामने लाते हैं, उदाहरण के लिए ढोलक, ढाक, मंजीरा आदि।|Hindi_F|other|9.229563
processed_hi_f_education_01944.wav|यूजीसी के मापदंड के अनुसार पीएचडी होने के बावजूद नेटस्लेट की परीक्षा क्वालिफाई करना इस पद के लिए जरूरी है।|Hindi_F|other|8.400000
processed_hi_f_health_00692.wav|बताया गया है कि वहां से गुजर रहे लोगों ने श्यौराज सिंह का शव खून से लथपथ देखा, तो क्षेत्र में हड़कंप मच गया|Hindi_F|other|9.800000
processed_hi_f_weather_02747.wav|उत्तर भारत में संत रामानंद ने भक्ति का महत्त्व प्रतिपादित किया । संत कबीर भक्ति आंदोलन के विख्यात संत थे ।|Hindi_F|other|8.853333
processed_hi_f_books_01861.wav|यह क्षण बाह्य इतिहास से अधिक मूल्यवान सिद्‌ध होता है।|Hindi_F|other|4.400000
processed_hi_f_general_00960.wav|संस्कृत और लैटिन के बाद हिंदी ही एक मात्र भाषा है जिसका वैज्ञानिक आधार और तार्किक शब्दोत्पत्ति प्रणाली है।|Hindi_F|other|8.672000
processed_hi_f_politics_00457.wav|मुख्यमंत्री मनोहर लाल खट्टर को मेटरनल इन्फेंट डेथ रिपोर्टिंग सिस्टम द्वारा इस बाबत एक रिपोर्ट सौंपी गई है।|Hindi_F|other|9.248000
processed_hi_f_weather_02672.wav|कृष्णदेवराय के पश्चात विजयनगर राज्य की शक्ति घटती गई।|Hindi_F|other|5.056000
processed_hi_f_books_01628.wav|शीत प्रदेशाें में सर्दियों के समय में पानी ले जाने वाले नल फट जाते हैं और चट्टानों में दरारें पड़ जाती हैं।|Hindi_F|other|8.288000
processed_hi_f_other_05324.wav|जिसके बाद दंगा फैलते ही शहर में कर्फ्यु लगा दिया गया।|Hindi_F|other|4.501333
processed_hi_f_health_00150.wav|सिंह ने भैय्यूजी की मौत की सीबीआई जांच की मांग करते हुए कहा कि भैय्यूजी ने फोन करके अपनी चिंता जाहिर की थी|Hindi_F|other|9.642667
processed_hi_f_agri_01235.wav|कौशल्य विकास और तालीम द्वारा क्षेत्र कार्यकर्ता, उद्योगपति, किसान एवं अफसरो की कार्यक्षमता को बढ़ाया जाएगा।|Hindi_F|other|10.077083
processed_hi_f_books_02153.wav|अकबर का तानसेन के प्रति अगाध प्रेम था। उसकी मृत्युनिकट देखी तो उनका कंठ भर आया परंतु प्रतिज्ञा हो चुकी थी।|Hindi_F|other|9.866667
processed_hi_f_other_01914.wav|सितंबर की सुबह उस तख़्ते पर लगी सूची कुछ इस प्रकार थी।|Hindi_F|other|5.130667
processed_hi_f_weather_01988.wav|उसने बताया कि तूफान एक्सप्रेस के इंजन के बगल वाली जनरल बोगी में चार पांच आतंकी झोले में बम के साथ सवार है।|Hindi_F|other|10.154667
processed_hi_f_politics_04136.wav|इन क्रिकेटरों में सचिन तेंदुलकर, नवजोत सिंह सिद्घू, चेतन चौहान, राज्यवर्धन सिंह राठौर सहित कई खिलाड़ी हैं।|Hindi_F|other|8.900000
processed_hi_f_education_00959.wav|मेरा उद्देश्य किसी प्रकार के  जख्मों को उधेड़ना नहीं है ना ही इसमें मेरा किसी भी प्रकार का कोई स्वार्थ हैं।|Hindi_F|other|8.393646
processed_hi_f_general_00601.wav|गुग्गा नवमी के दिन गुग्गावल पर यह खेल दिन भर चलता है।|Hindi_F|other|5.300000
processed_hi_f_health_01862.wav|चान्सू ने कहा कि मरियम की मौत से सीख लेने की जरुरत है|Hindi_F|other|4.362667
processed_hi_f_education_00665.wav|उन्होंने अपने संदेश में कहा कि इस प्रकार की कांफ़्रेंसें दुनिया में शांति और मित्रता का संदेश पहुंचाती हैं।|Hindi_F|other|8.544562
processed_hi_f_education_00560.wav|वहीं बीजेपी स्पोक्स्पर्सन नलिन कोहली ने कहा, जो केजरीवाल ज्ञान दे रहे हैं, क्या वह खुद उस पर अमल करते हैं?|Hindi_F|other|8.440083
processed_hi_f_health_02843.wav|द गार्डियन की रिपोर्ट के मुताबिक, सल्बी को बगदादी की मौत के कुछ ही घंटों के भीतर नया सरगना चुन लिया गया था|Hindi_F|other|9.000000
processed_hi_f_weather_02587.wav|उस कालखंड की आर्थिक स्थिति, कला की ऊँचाई, निर्माणकार्य शैली और लोगों के जीवन स्तर आदि की जानकारी मिलती है।|Hindi_F|other|9.568000
processed_hi_f_general_02367.wav|विद्या संबंर्धिनी धर्मशाला और ठाबीरी सिंह स्थित दुर्गा पूजा महोत्सवों में डांडिया नृत्य का आयोजन किया गया।|Hindi_F|other|9.088000
processed_hi_f_books_05388.wav|उच्च दाब के साथ हवा का झोंका पानी में घुमाया जाता है।|Hindi_F|other|4.300000
processed_hi_f_other_00031.wav|प्रशासन की सूझ बूझ की वजह से शांतिपूर्ण और सौहार्दपूर्ण माहौल में मूर्ति विसर्जन का कार्यक्रम सम्पन्न हुआ।|Hindi_F|other|8.821333
processed_hi_f_agri_01274.wav|गेहूँ फसल की अपेक्षा दलहनी फसलों में ज्यादा आमदनी है।|Hindi_F|other|5.990375
processed_hi_f_education_00950.wav|इस प्रकार विदेशी दूल्हे के साथ प्रियंका भारतीय रस्मोंरिवाज को मनाते हुए शादी के बंधन में बंधने जा रही हैं।|Hindi_F|other|9.357271
processed_hi_f_weather_03429.wav|इन सूबों में काबुल, कंधार और पेशावर का भी समावेश था । |Hindi_F|other|4.736000
processed_hi_f_education_01744.wav|कस्बे में एक छात्रा ने परीक्षा में कम नम्बर आने पर जहरीला प्रदार्थ खाकर आत्महत्या करने का मामला सामने आया।|Hindi_F|other|8.869646
processed_hi_f_finance_00697.wav|स्थितियां नहीं सुधरीं, तो इन कंपनियों को डिबार कर इनकी बैंक गारंटी जब्त कर इन पर कानूनी कार्रवाई की जाएगी।|Hindi_F|other|9.090229
processed_hi_f_health_00670.wav|यदि आपको भी दीपावली की रात को घर में छछूंदर दिखता है, इसका मतलब आपको धन की कमी नहीं होगी|Hindi_F|other|8.064000
processed_hi_f_agri_01367.wav|डॉक्टर कहते हैं अनार का जूस पियो, कीवी फल खाओ, फिल्म स्टारों की तरह लिक्विड डाइट पर रहो।|Hindi_F|other|7.488062
processed_hi_f_politics_02311.wav|कूपर को इस डील पर चाइनीज ज्वाइंट वेंचर चेंग्शान से जबरदस्त विरोध का सामना करना पड़ रहा था|Hindi_F|other|8.042667
processed_hi_f_education_01955.wav|बमरौली कटारा मे कौशल वाजपई की पुरानी हवेली में फिल्म भूमि के कुछ दृश्य फिल्माए जाने हैं।|Hindi_F|other|8.428479
processed_hi_f_health_02980.wav|उसने अमेरिकी डिस्ट्रिक्ट जज जैक वीन्स्टीन से कहा, मैंने अपनी जिंदगी की सबसे बड़ी गलती की|Hindi_F|other|7.754667
processed_hi_f_politics_03313.wav|चास नगर निगम के सफाई कर्मी को बोला गया था की बोनस का पेमेंट आंध्रा बैंक में दिया जायेगा।|Hindi_F|other|7.701333
processed_hi_f_books_02747.wav|सामान्य नमक का उपयोग मांस एवं मछली के परिरक्षण के लिए काफी लम्बे अरसे से किया जा रहा है।|Hindi_F|other|6.794667
processed_hi_f_education_01135.wav|कुछ लोगों का यह भी मत है कि वक्फ बोर्ड वह जमीन ले ले और उस पर कोई शिक्षण संस्थान बना दे।|Hindi_F|other|7.987292
processed_hi_f_agri_00885.wav|पूर्वांचल में जहां रोजगार नहीं है वही बुंदेलखंड में किसान घास की रोटी खाने को मजबूर हैं।|Hindi_F|other|7.500000
processed_hi_f_general_00647.wav|यातायात परिवहन संबंधी कान्ट्रेक्ट या अन्य कान्ट्रेक्ट में इनको प्राथमिकता दी जानी चाहिए।|Hindi_F|other|6.300000
processed_hi_f_books_06595.wav|प्रभावी शामक और पीड़ाहर है और जिन रोगियों की शल्यक्रिया हुई है, उनके लिए बहुत उपयोगी है।|Hindi_F|other|7.978667
processed_hi_f_finance_01005.wav|व्यापारी का एटीएम कार्ड का उपयोग करके चंडीगढ़ बैंक ऑफ आन्ध्रा के एटीएम से कैश निकाला गया।|Hindi_F|other|8.100000
processed_hi_f_agri_01407.wav|लेह के बाजार में लद्दाखी गहने, पश्मीना शॉल, लोकल क्राफ्ट का सामान देखकर मन ललचा जाता है।|Hindi_F|other|8.184667
processed_hi_f_books_00562.wav|दूरदर्शन पर हॉकी, क्रिकेट, फुटबॉल, कबड्डी, शतरंज आदि खेलों का सीधा प्रसारण होता रहता है।|Hindi_F|other|7.400000
processed_hi_f_books_05209.wav|परिणामस्वरूप वायुमंडल के औसत ताप में निरन्तर वृद्धि हो रही है। इसे विश्व ऊष्णन कहते हैं।|Hindi_F|other|8.800000
processed_hi_f_weather_02630.wav|तराई नामक स्थान पर हुए प्रथम युद्ध में पृथ्वीराज चौहान ने मुहम्मद गोरी को पराजित किया  ।|Hindi_F|other|7.477333
processed_hi_f_other_00658.wav|उत्तर कोरिया ने स्थापना दिवस के अवसर पर राजधानी प्योंगयैंग में सैन्य परेड का आयोजन किया।|Hindi_F|other|6.538667
processed_hi_f_education_00990.wav|श्रावण मास में हिन्डोलों के उत्सव में विभिन्न प्रकार के कलात्मक ढंग से सज्जा की जाती है।|Hindi_F|other|6.930792
processed_hi_f_books_03985.wav|वास्तव में उन्हें ये संकेत प्रकृति से मिलते हैं। पक्षी तथा मछलियाँ तरल में गति करते हैं।|Hindi_F|other|7.392000
processed_hi_f_education_02556.wav|चन्द्रेश जी हमारी आदतों से वाकिफ हैं इसलिये उन्हें मेरे इस फैसले पर कोई आपत्ति नहीं हुई।|Hindi_F|other|7.070104
processed_hi_f_books_05213.wav|ऐसे क्षेत्रों में जो विश्व ऊष्णन से आशंकित हैं, रहने वाले अधिकांश व्यक्ति एशिया में हैं।|Hindi_F|other|7.392000
processed_hi_f_weather_03162.wav|शिवाजी महाराज इस बात का भी ध्यान रखते थे कि उनके सैनिकों से प्रजा को कोई कष्ट न पहुँचे । |Hindi_F|other|6.581333
processed_hi_f_books_05471.wav|क्या आपने कभी पुष्पों की खेती  या पुष्पकृषि के बारे में सुना है — इसका क्या तात्पर्य है? |Hindi_F|other|7.700000
processed_hi_f_finance_02196.wav|इसके लिए इफ्को तथा अपेक्स बैंक अपने संसाधनों को साझाकर ग्रामीण अर्थव्यवस्था को बढ़ाएंगे।|Hindi_F|other|8.032000
processed_hi_f_general_03177.wav|सबसे ज्यादा प्रभाव अंग्रेजी एवं आधुनिक शिक्षा प्राप्त समाज के सम्भ्रान्त हिस्से पर पड़ा।|Hindi_F|other|7.157333
processed_hi_f_books_02279.wav|फिर अभी तो वह प्रथम वर्ष के पूर्वार्धमें ही है। अभी से उसे ऐसा कोई कदम नहीं उठाना चाहिए।|Hindi_F|other|7.573333
processed_hi_f_other_03125.wav|ग्रेटर नोएडा के सेक्टर जीटा स्थित ऐवीजे हाइट्स सोसाइटी लगातार सुर्ख़ियों में बनी रहती है।|Hindi_F|other|7.296000
processed_hi_f_agri_00853.wav|इमली के पानी में नमक मिलाकर पीने से फ्लुओराइड आयन हटाने की क्षमता चालीस गुना बढ़ जाती है।|Hindi_F|other|8.100000
processed_hi_f_other_04232.wav|कृषक बालिका के शुभ्र भाल पर श्रमकणों की भी कमी न थी, वे सब बरौनियों में गुँथे जा रहे थे।|Hindi_F|other|7.840000
processed_hi_f_books_04593.wav|श्रवण साधनों में कैसेट, टेपरिकोर्डर, बोलने वाली पुस्तकें तथा ऐसे अन्य साधन सम्मिलित हैं।|Hindi_F|other|7.552000
processed_hi_f_politics_00771.wav|सिंधु ने महिला एकल वर्ग के प्रीक्वार्टर फाइनल में स्थानीय खिलाड़ी यिंग यिंग ली को मात दी।|Hindi_F|other|8.288000
processed_hi_f_books_01810.wav|इसी कारण लाल रंग की पहचान होती है। कुछ व्यक्तियों में विशिष्ट रंगो को प्रतिसाद देने वाली शंक्वाकार कोशिकओं का अभाव होता है।|Hindi_F|other|10.176000
processed_hi_f_weather_02739.wav|में ये दोनों धाराएँ पीछे रह गईं और भक्तिमार्ग को महत्त्व प्राप्त हुआ । इस मार्ग में अधिकार को लेकर निरर्थक भेदभाव नहीं था ।|Hindi_F|other|9.866667
processed_hi_f_general_03095.wav|सीमा कपूर, अश्विनी और अंजू महेन्द्रू सीरियल के अन्य प्रमुख कलाकार हैं।|Hindi_F|other|5.269333
processed_hi_f_politics_01736.wav|पंजाब के अमृतसर में जन्मीं भारती ने इतिहास में मास्टर्स की पढ़ाई की है।|Hindi_F|other|5.333333
processed_hi_f_general_03099.wav|स्वातंत्र्योत्तर भारत में नारीविमर्श का स्वर प्रबलता से सुनाई देता है।|Hindi_F|other|5.717333
processed_hi_f_books_04518.wav|अपने खिलौने को आकर्षक बनाने के लिए आप इस पर रंगीन कागज़ चिपका सकते हैं।|Hindi_F|other|7.690667
processed_hi_f_weather_00432.wav|इस दौरान पृथ्वी के वातावरण में सल्फर की मात्रा बढ़ गई थी, जिससे यहां के महासागर और ज्यादा अम्लीय हो गए थे।|Hindi_F|other|8.704000
processed_hi_f_books_04776.wav|इथाइन में स्थित दोनों कार्बन यौगिकों की चतुःसंयोजकता की पूर्तिकरने के लिए उनमें कितने बंध होना आवश्यक है।|Hindi_F|other|9.205333
processed_hi_f_health_02848.wav|पेशे से वकील गौरी प्रसाद ने अपने पति की मौत के बाद जॉब छोड़ी और आर्म्ड फोर्सस जॉइन करने की तैयारी शुरू की|Hindi_F|other|9.621333
processed_hi_f_agri_02240.wav|घरेलू नुस्खों में नारियल दूध सबसे बेहतरीन हेयर ट्रीटमेंट माना जाता है।|Hindi_F|other|5.967146
processed_hi_f_general_01192.wav|मस्तिष्क को शतरंज पोकर अथवा पजल्स सॉल्विंग जैसे गेम्स में उलझाकर रखें।|Hindi_F|other|6.656000
processed_hi_f_books_00442.wav|पोवाड़ा में वीर स्त्री-पुरुषों की वीरता और पराक्रम का आवेशयुक्त और स्फूर्तिदायी भाषा में कथन किया जाता है।|Hindi_F|other|8.448000
processed_hi_f_health_00953.wav|रीढ़ की हड्डी में खराबी के कारण या तो पीठ या कमर में असह्य दर्द होता है|Hindi_F|other|6.570667
processed_hi_f_other_01066.wav|वहां के एक डॉक्टर ने कहा कि ये सभी पेलेट गन के छर्रों से घायल हुए हैं।|Hindi_F|other|5.994667
processed_hi_f_politics_04383.wav|सभी प्रतियोगियों को मुख्य अतिथि कैप्टन मुकुल महेंद्र ने पुरस्कार दिये।|Hindi_F|other|6.300000
processed_hi_f_health_00464.wav|अरे संजय खून है मेरा इनके नाम ज़मीन नहीं लूँगा तो किसके नाम पर लूँगा हाँ अब तुम जाओ मेरा दिमाग़ ना खराब करो|Hindi_F|other|9.909333
processed_hi_f_finance_00372.wav|यहाँ हम चाणक्य के अर्थशास्त्र में उपजे सन्देह को प्रमाणित कर सकते हैं।|Hindi_F|other|6.768250
processed_hi_f_weather_03046.wav|बादशाह की इस हरकत से शिवाजी महाराज विचलित नहीं हुए अपितु उन्होंने नजरबंदी से छुटकारा पाने की योजना बनाई । |Hindi_F|other|8.800000
processed_hi_f_books_07802.wav|हम सबसे पहले, पारितंत्र की संरचना को देखेंगे ताकि निवेश, ऊर्जा का स्थानांतरण तथा निर्गम का अवगमन कर सकें।|Hindi_F|other|9.493333
processed_hi_f_finance_01272.wav|ऋण मुक्तेश्वर महादेव सभी तरह के कर्जों से मुक्ति का सबसे सरल मार्ग है।|Hindi_F|other|6.600000
processed_hi_f_weather_02322.wav|इस उद्‍देश्य को लेकर इतिहास का अनुसंधान, लेखन और अध्ययन किया जाता है ।|Hindi_F|other|5.728000
processed_hi_f_books_08663.wav|सुल्तान जानते थे कि उनकी अधिकांश प्रजा इस्लाम धर्म मानने वाली नहीं है।|Hindi_F|other|5.013333
processed_hi_f_other_01394.wav|मूसलाधार बारिश से जिले में स्वां नदी व सहायक खाड़ियाँ भी उफान पर रहीं।|Hindi_F|other|6.560000
processed_hi_f_agri_01869.wav|बादाम तेल से रूसी दूर होती है और बालों की साजसँभाल में भी यह कारगर है।|Hindi_F|other|6.791458
processed_hi_f_politics_03075.wav|इस अवसर पर विधायक यादविंद्र गोमा, जगदीश सिपहिया, मिल्खी राम गोमा सहित अन्य नेता व कार्यकर्ता उपस्थित रहे।|Hindi_F|other|10.069333
processed_hi_f_books_01391.wav|मेंडेलीव्ह ने आवर्त सारणी बनाई उस समय विज्ञान विश्व को परमाणु के अंतरंग के बारे में अधिक जानकारी नहीं थी।|Hindi_F|other|8.900000
processed_hi_f_books_02259.wav|पश्चिमी दुनिया का हर मूल्य हमारे लिए नये मूल्य का पर्याय नहीं हो सकता।|Hindi_F|other|5.557333
processed_hi_f_books_04913.wav|एक ही गति से समांतर चलनेवाले वाहनों के यात्रियों को पड़ोसी वाहन स्थिर प्रतीत होता है, ऐसा ही यहाँ होता है।|Hindi_F|other|9.200000
processed_hi_f_general_00564.wav|डाकिया डाक लाया अनूठा त्रिनेत्र गणेश मंदिर रणथंभौर, जहाँ भगवान गणेश को सुनाई जाती हैं लोगों की चिट्ठियाँ।|Hindi_F|other|9.045333
processed_hi_f_agri_01659.wav|वोटों की फसल के लिए गेहूं की कटाई करने पहुंचीं ड्रीम गर्ल हेमा मालिनी।|Hindi_F|other|6.300000
processed_hi_f_agri_00845.wav|हिमा मध्य असम के धींग क्षेत्र में एक किसान परिवार से ताल्लुक रखती हैं।|Hindi_F|other|6.791458
processed_hi_f_general_00248.wav|इस एप की मदद से वेबपेज या इंटरनेट सर्फिंग की रिक्वेस्ट टेक्स्ट मैसेज के द्वारा सर्वर तक पहुंचाई जाती है ।|Hindi_F|other|8.160000
processed_hi_f_books_02046.wav|पाप का यह ब्रह्मास्त्र अतीत में अजेय रहा है और वर्तमान में भी अजेय है।|Hindi_F|other|5.962667
processed_hi_f_books_03379.wav|किसी कोशिका के साइज़ का संबंध किसी पौधे अथवा जंतु के साइज़ से नहीं होता।|Hindi_F|other|5.300000
processed_hi_f_education_02602.wav|बिहार की राजधानी पटना स्थित आईआईटी में  प्रवेश के लिये एक अनूठा प्रशिक्षण संस्थान कोचिंग इन्स्टीट्यूट है।|Hindi_F|other|7.755083
processed_hi_f_books_04280.wav|इसलिए वस्तु को किसी सस्ती धातु से बनाया जाता है और इस पर केवल क्रोमियम की परत ही निक्षेपित कर दी जाती है।|Hindi_F|other|8.384000
processed_hi_f_finance_00636.wav|क्या कोई निवेशक जो शेयरों में प्रत्यक्ष तरीके से निवेश करना चाहते हैं उन्हें इस सिद्घांत को अपनाना चाहिए?|Hindi_F|other|9.400000
processed_hi_f_general_03172.wav|तीसरी बार मास्र्ट्स टूर्नामेंट में खेल रहे जीव को शुरुआती दो चरणों के लिए वुड्स का जोड़ीदार बनाया गया है।|Hindi_F|other|7.584000
processed_hi_f_books_07126.wav|कोहन् ने कोशिकाओं से इन प्लाज्मिडों को हटाने तथा इन्हें फिर से अन्य कोशिकाओं में भेजने की विधि विकसित की।|Hindi_F|other|8.309333
processed_hi_f_politics_00562.wav|जर्मनी ने कई हमले किए लेकिन सर्बिया के रक्षा पंक्ति हमेशा मुस्तैद रही।|Hindi_F|other|6.500000
processed_hi_f_general_00299.wav|देर रात तक बेल्जियम के कलाकार माइक कैन्डिस का इलेक्ट्रानिक्स डांस म्यूजिक ईडीएम भी आकर्षण का केंद्र रहा ।|Hindi_F|other|8.960000
processed_hi_f_books_00539.wav|प्राचीन समय में भारतीय साहित्य में पुतलियों का उल्लेख मिलता है। शूद्रक के एक नाटक का शीर्षक मृच्छकटीक है।|Hindi_F|other|8.900000
processed_hi_f_books_03858.wav|लेकिन वायुमंडलीय दाब है कितना। आइए इसके परिमाण के बारे में विचार करें।|Hindi_F|other|6.848000
processed_hi_f_weather_01911.wav|पहाड़ में निर्जन जगहों पर दुकानें किसी मायावी करिश्मे से कम नहीं होती।|Hindi_F|other|6.293333
processed_hi_f_general_00522.wav|यदि धर्म ने मानव के ह्दय को परिष्कृत किया है, तो विज्ञान ने बुद्वि को।|Hindi_F|other|5.700000
processed_hi_f_finance_00860.wav|समस्या पैसे की नहीं है, जितनी लागत है उतना कन्ज्यूमर देने को तैयार है।|Hindi_F|other|5.990375
processed_hi_f_weather_02980.wav|वह युवक शिवाजी महाराज जैसा दिखाई देता था । उसने शिवाजी महाराज जैसी वेशभूषा धारण की और पालकी में बैठ गया ।|Hindi_F|other|8.181333
processed_hi_f_general_02887.wav|बंगाल उनसे उस समय तक अछूता था और उस समय बंगाल का नवाब था सिराजुद्दौला।|Hindi_F|other|7.328000
processed_hi_f_weather_03120.wav|विदेशी आक्रमण होने पर किले के सहारे प्रजा की रक्षा भी की जा सकती है  । |Hindi_F|other|5.866667
processed_hi_f_general_00141.wav|वैसे यह खेल प्रिंसिपल सेक्रेटरी के समानांतर एडिशनल प्रिंसिपल सेक्रेटरी की नियुक्ती से भी समझा जा सकता है।|Hindi_F|other|8.565333
processed_hi_f_education_02132.wav|आयुष्मान खुराना ने शानदार म्यूज़िकल परफार्मेंस दिया तो इस नाईट को विकी कौशल और राधिका आप्टे ने होस्ट किया।|Hindi_F|other|7.900000
processed_hi_f_education_00020.wav|बोर्ड ने मॉडल प्रश्नपत्र के बदले पैटर्न और इस पैटर्न पर प्रश्नपत्रों की प्रिंटिंग आदि के कारण ही परीक्षा की तिथि बढ़ायी है।|Hindi_F|other|10.146750
processed_hi_f_other_02497.wav|कंपनी के अधिकारी ने बताया कि बेंगलुरू में डेब्ट रिकवरी ट्रिब्यूनल डीआरटी ने दोनों हेलीकॉप्टर की  ईऑक्शन के जरिए नीलामी की।|Hindi_F|other|9.482667
processed_hi_f_education_00252.wav|उपध्रुवीय प्रदेश में ध्रुवीय वाताग्र का विकास होता है इसी वाताग्र के सहारे विभिन्न प्रकार के वताग्रों की उत्पत्ति होती है।|Hindi_F|other|10.065479
processed_hi_f_books_00283.wav|समाचारपत्रों के कारण छपे समाचार सर्वत्र पहुँचने में सहायता प्राप्त होने लगी। समाचारपत्र सूचना और ज्ञान प्रसार का साधन बना।|Hindi_F|other|9.900000
processed_hi_f_books_06454.wav|साँप के काटे जाने के मामलों में भी रोगी को जो सुई लगाई जाती है उसमें सर्प जीविष  के विरूद्ध निष्पादित प्रतिरक्षी होते हैं।|Hindi_F|other|9.994667
processed_hi_f_weather_03267.wav|राजनीति पर लिखे गए प्राचीन भारतीय ग्रंथों का अध्ययन किया और उन ग्रंथों का सार उन्होंने ‘बुधभूषण’ ग्रंथ में प्रस्तुत किया । |Hindi_F|other|8.650667
processed_hi_f_books_01344.wav|एक विशिष्ट ऊँचाई पर जाकर उसका वेग शून्य होता है और वहाँ से वह नीचे गिरता है। उसकी अधिकतम ऊँचाई उसके वेग पर निर्भर करती है।|Hindi_F|other|9.300000
processed_hi_f_other_02038.wav|कांग्रेस के डाटा एन्लेटिक्स टीम के प्रमुख का कहना है कि प्रियंका गांधी के आने से कांग्रेस कार्यकर्ताओं में खासा उत्साह है।|Hindi_F|other|9.866667
processed_hi_f_education_00850.wav|यह पेज क्रिस्चियन मेडिकल कॉलेज वेल्लोर से नयी भर्ती की अधिसूचना के लिए एक विशेष पेज है।|Hindi_F|other|7.639000
processed_hi_f_politics_00070.wav|शिव जी के बारह ज्योतिर्लिगों में त्र्यंबकेश्वर ज्योतिर्लिंग को दसवां स्थान दिया गया है।|Hindi_F|other|6.826667
processed_hi_f_finance_00544.wav|मुश्किल आर्थिक हालात और उच्च ब्याज दरों को देखते हुए ग्राहक गाडिय़ां खरीदना टाल रहे हैं।|Hindi_F|other|7.453229
processed_hi_f_politics_02170.wav|इस चरण में गाजीपुर, वाराणसी, जौनपुर, चंदौली, मिर्जापुर, भदोही और सोनभद्र में मतदान होगा|Hindi_F|other|9.514667
processed_hi_f_education_01916.wav|मेडिकल छात्रों व मायागंज के लोगों में भिड़ंत, रात एक बजे तक बवाल, एसएसपी से धक्कामुक्की।|Hindi_F|other|8.161437
processed_hi_f_health_00970.wav|फर्जी स्टांप पेपर घोटाले के दोषी अब्दुल करीम तेलगी की गुरुवार को बेंगळूरु में मौत हो गई|Hindi_F|other|7.776000
processed_hi_f_health_01269.wav|एक युवक को दबंगों ने होटल में बंद करके बेल्टों से बेरहमी से इतना पीटा की उसकी मौत हो गई|Hindi_F|other|7.456000
processed_hi_f_books_03964.wav|वहाँ पर घर्षण कम करने के लिए गतिशील पुर्जों के बीच वायु की गद्दी का उपयोग किया जाता है।|Hindi_F|other|7.829333
processed_hi_f_general_02815.wav|द स्पीकिंग ट्री नामक आध्यात्मिक ब्लॉग में भी नास्त्रेदमस की भविष्यवाणी को जगह दी गई है।|Hindi_F|other|7.829333
processed_hi_f_books_04252.wav|याद रखिए कि बूझो ने इस परीक्षण से प्रारम्भ किया था कि आलू विद्युत चालन करता है या नहीं।|Hindi_F|other|7.285333
processed_hi_f_general_00350.wav|बचे हुए समय में या समाचार पत्रों के विशेष चार पृष्ठों में फिल्मी मनोरंजन ठुंसा होता है।|Hindi_F|other|7.100000
processed_hi_f_weather_02905.wav|निजामशाही का अस्तित्व समाप्त होने के पश्चात शहाजीराजे बीजापुर की आदिलशाही के सरदार बने।|Hindi_F|other|8.400000
processed_hi_f_books_06359.wav|आपने मलेरिया के बारे में सुना होगा, एक ऐसा रोग जिससे मनुष्य कई सालों से लड़ता आ रहा है।|Hindi_F|other|7.584000
processed_hi_f_general_01678.wav|यह काले पत्थर उस समय दिखाई देते हैं जब काबे के ऊपर लगे कपड़े या उसके ग़िलाफ को हटाया जाए।|Hindi_F|other|7.600000
processed_hi_f_books_00998.wav|ब्राज़ील में सदाबहार वर्षावनों के कारण वातावरण में बड़े पैमाने पर ऑक्सीजन उपलब्ध होता है।|Hindi_F|other|8.100000
processed_hi_f_finance_01496.wav|गुरुराहु से संबंधित मंत्रजप, पूजा, हवन तथा दोनों से सम्बंधित वस्तुओं का दान करना चाहिए।|Hindi_F|other|7.000000
processed_hi_f_agri_01675.wav|धर्मशास्त्रों में इनका कर्तव्य अध्ययन, यजन, दान, कृषि, पशुपालन और वाणिज्य बताया गया है।|Hindi_F|other|8.300000
processed_hi_f_finance_01731.wav|और जो भी लोग इस कर को भरने में असमर्थ थे उनके घरों को शाही हाथियों द्वारा रुंदवाया गया।|Hindi_F|other|8.600000
processed_hi_f_education_01064.wav|उमर ये भी जानते ही होंगे कि उनकी दादी लोक सभा के लिए किस प्रकार की धाँधली से जीतीं थीं।|Hindi_F|other|7.400000
processed_hi_f_other_03901.wav|चैकिंग के दौरान ड्राइविंग लाइसेंस और पीयूसी ऑरिजनल होने चाहिए, जबकि रजिस्ट्रेशन सर्टिफिकेट और इन्श्योरेंस सर्टिफिकेट की फोटो कॉपी भी चलेगी।|Hindi_F|other|9.653333
processed_hi_f_other_00728.wav|कर्नाटक में किंगमेकर के किंग बनने के आसार ,जीत के लड्डुओं की मिठास फीकी, अमित शाह से करिश्में की उम्मीद।|Hindi_F|other|8.842667
processed_hi_f_weather_02874.wav|संतों के इन कार्यों से महाराष्ट्र की जनता में आत्मविश्वास उत्पन्न हुआ । समाज में धर्म का अध:पतन हुआ था;।|Hindi_F|other|8.981333
processed_hi_f_weather_00982.wav|इसके अलावा सूचना प्रौद्योगिकी, ऑर्गेनिक खेती, मोबाइल मरम्मत समेत कई क्षेत्रों में भी काफी संभावनाएं हैं।|Hindi_F|other|8.682667
processed_hi_f_other_00297.wav|विदेगैरे मेक्सिको के आर्थिक मामलों के मंत्री इल्देफोंसो गुआजाडरे के साथ संवाददाता सम्मेलन में शामिल हुए।|Hindi_F|other|9.269333
processed_hi_f_books_06368.wav|मोचित परजीवी, नई रक्त कोशिकाओं को संक्रमित करते हैं।|Hindi_F|other|4.213333
processed_hi_f_education_02339.wav|अब वह एक्जीक्यूटिव और प्रोफेशनल की परीक्षा की एक साथ तैयारी करेंगी और उसकी तैयारी में अभी से जुट गई हैं।|Hindi_F|other|9.368875
processed_hi_f_books_04565.wav|इसके कारण  दृष्टि कमजोर हो जाती है जो कभी-कभी अत्यधिक गंभीर रूप ले लेता है। इस दोष की चिकित्सा सम्भव है।|Hindi_F|other|9.632000
processed_hi_f_education_01303.wav|लेफ़्टिनेंट कर्नल अनंत सिंह ने अपनी बटालियन को संबोधित करते हुए कहा, ''ईश्वर को हमारी और परीक्षा लेनी है।|Hindi_F|other|7.900000
processed_hi_f_education_02796.wav|सीसीटीवी कैमरे से मेडिकल छात्रों पर नजर रखने के लिए वार्डन और प्रिंसीपल कभी भी रिकार्ड को खंगाल सकती है।|Hindi_F|other|9.241167
processed_hi_f_education_01101.wav|जिसमें वो अस्पताल के इमरजेंसी मेडिकल ऑफिसर को सरेआम धमकाते, डाँटते और बदसलूकी से बात करते नज़र आ रहे हैं।|Hindi_F|other|9.752000
processed_hi_f_education_00622.wav|पाकिस्तान के राष्ट्रपति आरिफ अल्वी ने इस्राइल के साथ किसी भी प्रकार के संबंध स्थापित करने से इनकार किया।|Hindi_F|other|9.043792
processed_hi_f_weather_00115.wav|देश के हिमालयी क्षेत्रों में हिम तेंदुए की वास्तविक संख्या कितनी है, इस रहस्य से जल्द ही पर्दा उठ जाएगा।|Hindi_F|other|7.936000
processed_hi_f_weather_01501.wav|इस साल आस्ट्रिया के बाईक रेस के अनुभवी छह प्रतिभागियों का दल भी पहाड़ पर जीत हासिल करने का प्रयास करेगा।|Hindi_F|other|9.088000
processed_hi_f_education_01292.wav|लग्ज़री और कंफर्ट को बढ़ाने के लिए कंपनी ने इसकी कदकाठी में कुछ बदलाव किए हैं, जिसकी जानकारी इस प्रकार है।|Hindi_F|other|8.100000
processed_hi_f_general_01357.wav|इसके अलावा इसमें कुछ एडवांस फीचर्स जैसे ट्च स्क्रीन, इंटरनेट कनेक्टिविटी इत्यादि को भी हटाया जा सकता है।|Hindi_F|other|8.416000
processed_hi_f_books_01546.wav|उच्च विद्‌युत धारा परिपथ में प्रवाहित होते ही संगलक तार पिघलकर परिपथ खंडित करता है जिससे अनर्थ टलता हैं।|Hindi_F|other|9.130667
processed_hi_f_education_00186.wav|महावारी की छुट्टी अतिरिक्त छुट्टी के बजाय मेडिकल सिक लीव या फिर आकस्मिक अवकाश कैजुअल लीव से काटी जाएगी ।|Hindi_F|other|9.000000
processed_hi_f_other_03383.wav|ज़िंदगी के अनमोल लम्हों को भुलाया नहीं जा सकता, सर्कस अपनाई थी शौक से, अब इस शौक को मिटाया नहीं जा सकता।|Hindi_F|other|8.437333
processed_hi_f_books_08475.wav|इन सभी राज्यों में ब्राह्मणों का महत्त्वपूर्ण स्थान था और वे ऐहिक तथा आनुष्ठानिक दोनों ही कार्य करते थे।|Hindi_F|other|8.800000
processed_hi_f_weather_01903.wav|गर्मी ज्यादा बढ़े, इससे पहले वो अपने तीन भाइयों के साथ मिलकर ज्यादा से ज्यादा कब्रें खोद लेना चाहते हैं।|Hindi_F|other|8.117333
processed_hi_f_politics_03197.wav|अमेजन का टैबलेट डॉल्बी डिजिटल प्लस स्टीरियो स्पीकरों के साथ आता है और इसकी खूबियां साफ देखी जा सकती हैं।|Hindi_F|other|8.874667
processed_hi_f_finance_02023.wav|उम्मीद है कि ब्याज दरों में कटौती के बाद मांग बढेग़ी।|Hindi_F|other|4.085333
processed_hi_f_weather_02178.wav|बच्चों की गर्मी की छुट्टियों को यादगार बनाने के लिए रितिक ने वहां वाटर एडवेंचर स्पोर्ट्स का लुत्फ़ उठाया।|Hindi_F|other|7.605333
processed_hi_f_general_02618.wav|खुल्दाबाद के भुसौली टोला में बम बनाते समय फट गया था।|Hindi_F|other|4.900000
processed_hi_f_general_01103.wav| इंटरनेट के दौर में पर्दानशीं भी बेपर्दा हो सकते हैं।|Hindi_F|other|4.800000
processed_hi_f_general_00254.wav|मोंटेसरी  एक ऐसी पद्धति है, जहाँ बच्चे मनोरंजन करते हैं और वही मनोरंजन शिक्षा प्राप्ति का जरिया होता है।|Hindi_F|other|8.682667
processed_hi_f_books_06389.wav|यह रोग हस्तिपाद या श्लीपद अथवा फाइलेरिया कहलाता है ।|Hindi_F|other|5.813333
processed_hi_f_education_02772.wav|इसी प्रकार डा अरविंद मिश्र ने भी अपनी चर्चित कहानी एक और क्रौंच वध में इसी विषय को प्रमुखता से उठाया है।|Hindi_F|other|8.997354
processed_hi_f_politics_02570.wav|सारा अली खान, दीपिका पादुकोण, ट्विंकल खन्ना सहित इन सितारों ने फेमिना ब्यूटी अवॉर्ड्स में बिखेरा ग्लैमर।|Hindi_F|other|7.936000
processed_hi_f_general_02320.wav|टेलेंट राउंड में जब प्रतियोगियों ने गीत व नृत्य से समा बांधा तो प्रशिक्षु नर्सों ने जमकर उनकी सराहना की।|Hindi_F|other|8.900000
processed_hi_f_education_01581.wav|कुश लाने में जिनके हाथ ठीक होते थे उन्हें कुशल कहा जाता था अर्थात उसे ही ज्ञान का सद्पात्र माना जाता था।|Hindi_F|other|9.484979
processed_hi_f_agri_02159.wav|असल समस्या है कि किसान की सहनशक्ति का वास हो गया है।|Hindi_F|other|5.421479
processed_hi_f_books_04641.wav|इनमें जो पिंड टिमटिमाते नहीं दिखते, वे ग्रह हैं। रात्रि के आकाश में सबसे अधिक प्रदीप्त पिंड चन्द्रमा है।|Hindi_F|other|8.300000
processed_hi_f_general_03107.wav|कॉलेज में अनुराग लड़कियों को इम्प्रैस करने के लिए रंगीन कपड़े भी पहनने लगे थे, जैसा कि आमतौर पर होता है।|Hindi_F|other|8.672000
processed_hi_f_books_07240.wav|इस कारण से यह धनात्मक इलेक्ट्रोड की ओर गति करता है ।|Hindi_F|other|4.896000
processed_hi_f_general_01108.wav|ईशा देओल ने फिल्मी दुनिया में काफी कम समय बिताया है।|Hindi_F|other|4.352000
processed_hi_f_books_02064.wav|इसने मेरा बाबा छीन लिया और मुझे अनाथ बनाकर छोड़ दिया।|Hindi_F|other|4.700000
processed_hi_f_books_02162.wav|विकास की इस दौड़ में जाने-अनजाने हमने अनेक विसंगतियों को जन्म दिया है। प्रदूषण उनमें से एक अहम समस्या है।|Hindi_F|other|8.949333
processed_hi_f_finance_01003.wav|ऐसे में इन्क्रीमेंट के बाद अपनी सैलरी स्लिप चेक कर लेनी चाहिए कि आपकी बेसिक सैलरी रिवाइज हुई है कि नहीं।|Hindi_F|other|8.974146
processed_hi_f_weather_02639.wav|उसने कृष्णा नदी के पार अपनी सत्ता का विस्तार किया  ।|Hindi_F|other|4.200000
processed_hi_f_books_00339.wav|अतः उसने समाचारपत्र और आकाशवाणी की सीमाओं को लाँघकर जनता को ‘सचमुच क्या हुआ है?’ यह दिखाना प्रारंभ किया।|Hindi_F|other|8.900000
processed_hi_f_weather_03378.wav|बाजीराव ने निजाम पर अंकुश लगाने का निश्चय किया । उसने औरंगाबाद के समीप पालखेड़ में निजाम को पराजित किया ।|Hindi_F|other|9.088000
processed_hi_f_education_00115.wav|कलेक्टर ने केन्द्राध्यक्षों को परीक्षा केन्द्रों में सभी जरूरी तैयारियां सुनिश्चित करने के निर्देश दिए ।|Hindi_F|other|8.974146
processed_hi_f_politics_01537.wav|इस अवसर पर पूर्व मुख्यमंत्री नित्त्यानंद स्वामी, पद्मश्री लीलाधर जगूडी सहित अनेक गणमान्य लोग उपस्थित थे।|Hindi_F|other|9.920000
processed_hi_f_education_00860.wav|इन्होंने सेंट थॉमस परम्परा पर बात करते हुए कहा कि वे किसी भी प्रकार के बलपूर्वक धर्मांतरण के विरुद्ध है।|Hindi_F|other|8.405250
processed_hi_f_books_04340.wav|हर बार आप यह देखेंगे कि जैसे ही आप हाथ से पेपर-क्लिप को स्पर्श करते हैं पन्नी की पट्टियाँ सिमट जाती हैं।|Hindi_F|other|9.632000
processed_hi_f_other_02094.wav|मामले में भाजपा के वरिष्ठ नेता ओम माथुर ने गुरुवार को कहा कि भाजपा ने आज्सू के लिए नौ सीटें छोड़ रखी हैं।|Hindi_F|other|8.960000
processed_hi_f_books_00367.wav|इसके लिए इतिहास का सूक्ष्मता से अध्ययन करना पड़ता है।|Hindi_F|other|4.768000
processed_hi_f_agri_01155.wav|क्यां किसी भी तरह से एक लाल गुलाब मिल सकता है? पौधे ने जवाब में कहा, एक रास्ता है, लेकिन बहुत खतरनाक है।|Hindi_F|other|9.972604
processed_hi_f_education_01396.wav|ठीक इसी प्रकार आक्रोशित आँखों की लालामी और विरह में, वेदना में जगी आँखों की सुर्खी में कोई फर्क नहीं है।|Hindi_F|other|9.624292
processed_hi_f_weather_00480.wav|उन्होंने कहा कि जिला के जिन क्षेत्रों में भूमिगत जल खारा है, उसे पीने योग्य बनाने के लिए चार ट्यूबवेल स्थापित किए जाएंगे।|Hindi_F|other|10.048000
processed_hi_f_education_00637.wav|इन्द्र और वरुण आदि वैदिक देवों की जयन्ती जिस प्रकार नहीं मनाई जाती उसी प्रकार लक्ष्मी के भी जन्मदिन का प्रश्न नहीं उठता ।|Hindi_F|other|9.786833
processed_hi_f_weather_00570.wav|।त्योहारों के इस मौसम में टोयोटा ने भारतीय बाजार में अपनी पकड़ को और मजबूत करने के लिए ये एक्सक्लूसिव एडिशन लॉन्च किया है।|Hindi_F|other|9.770667
processed_hi_f_books_08153.wav|फिर लकड़ी इतने लंबे समय तक अस्तित्व में कैसे रही होगी, विशेष रूप से ऐसे स्थान पर जहाँ हवा और मिट्टी काफ़ी आर्द्र होती है।|Hindi_F|other|10.154667
processed_hi_f_finance_00011.wav|इसके तहत कई इंश्योरेंस प्रोडक्ट्स आते हैं, जैसे कि इंश्योरेंस प्लान, पेंशन प्लान, ग्रूप प्लान और चाइल्ड इंश्योरेंस प्लान।|Hindi_F|other|9.647521
processed_hi_f_books_05470.wav|आप पाँच उन पुष्पों का भी पता करें, जिन्हें आपके परिवार द्वारा सामाजिक एवं सांस्कृतिक उत्सवों के दौरान उपयोग किया जाता हो। |Hindi_F|other|9.653333


==> filelists/nonparallel/export_processed_limmits_hindi_f_audiopath_text_sid_emotion_duration_val_nonparallel_data.txt <==
processed_hi_f_general_03134.wav|चीन में इंटरनेट के स्लैंग या भद्दी भाषा में भी नंबरों की ख़ास जगह है।|Hindi_F|other|5.578667
processed_hi_f_other_02461.wav|देखिये आपकी आंखें बेहद खूबसूरत इजिप्शियन महिला से कम नहीं लग रही हैं।|Hindi_F|other|6.261333
processed_hi_f_finance_00286.wav|लिहाजा, प्रमुख निवेश लार्जकैप फंड हैं और स्मॉलकैप में हल्का निवेश है।|Hindi_F|other|6.400000
processed_hi_f_books_03730.wav|कार लगाए गए बल की दिशा में गति करना प्रारम्भ कर सकती है। ध्यान दीजिए।|Hindi_F|other|6.485333
processed_hi_f_education_01180.wav|अब महादेव को ज्ञान हुआ कि संसार में कितना धर्म, कितना सद्व्यवहार हैं।|Hindi_F|other|6.100000
processed_hi_f_books_00439.wav|तमाशा के दूसरे भाग में ‘वग’ अर्थात मुख्य  नाटक प्रस्तुत किया जाता है।|Hindi_F|other|5.610667
processed_hi_f_other_01657.wav|उनके रहते ही शहाबुद्दीन, राजवल्लभ यादव और रॉकी यादव की गिरफ्तारी हुई।|Hindi_F|other|6.538667
processed_hi_f_weather_02721.wav|इसके बाद गुरु गोविंद सिंह दक्षिण में आए और नांदेड में निवास करने लगे।|Hindi_F|other|5.866667
processed_hi_f_other_01407.wav|इन रिपोर्टों के अनुसार सुलेमानी के शव को मंगलवार को दफ़न  किया जाएगा।|Hindi_F|other|5.333333
processed_hi_f_books_01807.wav|इसी कारण रंगो की संवेदना और पहचान सिर्फ तेजोमय प्रकाश में ही होती है।|Hindi_F|other|5.685333
processed_hi_f_finance_00960.wav|आपको शेयर बाजार अथवा म्युच्वल फंड में निवेश करने में सतर्क रहना होगा।|Hindi_F|other|5.900000
processed_hi_f_education_02434.wav|परीक्षा का परिणाम आवेदकों के पर्फार्मेंस को आधार बनाकर तय किया जाएगा।|Hindi_F|other|6.385104
processed_hi_f_agri_00325.wav|फल विटामिन, प्रोटीन एवं अन्य पोषक तत्वों के सर्वोत्तम श्रोत होते हैं।|Hindi_F|other|6.536042
processed_hi_f_books_04655.wav|पंद्रहवें दिन चन्द्रमा दिखाई नहीं पड़ता। इस दिन को अमावस्या कहते हैं।|Hindi_F|other|5.418667
processed_hi_f_education_02715.wav|बरेली में हो रहे इम्तेहान के मद्देनजर इस बार परीक्षा तिथि बदलनी पड़ी।|Hindi_F|other|6.385104
processed_hi_f_books_04795.wav|यहाँ क्रियात्मक समूह की मुक्त संयोजकता छोटी रेखा द्वारा दर्शाई गई है।|Hindi_F|other|6.528000
processed_hi_f_general_01669.wav|वहां उन्होंने ऑर्गेंनिक खेती और आधुनिक शिक्षा के क्षेत्र में काम किया|Hindi_F|other|5.301333
processed_hi_f_education_00317.wav|उम्मीदवारों को परीक्षा केंद्र ढूंढने में भी खासी दिक्कतें झेलनी पड़ीं। |Hindi_F|other|5.317000
processed_hi_f_books_07104.wav|मीथैनोजेन संयंत्र अपशिष्ट के अवकर्षण के दौरान मीथेन उत्पन्न करते हैं।|Hindi_F|other|5.440000
processed_hi_f_agri_01816.wav|क्षेत्र में मूली की फसल के दाम औंधे मुह गिरने से किसान बेहद निराश है।|Hindi_F|other|6.628917
processed_hi_f_general_00822.wav|देश में स्मैश, खेल के साथ मंनोरजन की दुनिया में अपनी खास जगह रखता है।|Hindi_F|other|6.624000
processed_hi_f_education_02808.wav|भ्यूली स्थित विपाशा सदन में देर सायं तक स्वर परीक्षा का दौर चलता रहा।|Hindi_F|other|7.197813
processed_hi_f_finance_00624.wav|बैंक और वित्त्तीय संस्थान अब रियल एस्टेट सेक्टर की ओर रुख कर रहे हैं।|Hindi_F|other|5.572417
processed_hi_f_general_02675.wav|अगर समय के अंदर क्लियरेंस नहीं हुआ तो डिम्ड क्लियरेंस का प्रावधान है।|Hindi_F|other|6.485333
processed_hi_f_other_01050.wav|सभायें निष्प्राण और रिक्त थीं क्योंकि परमेश्वर की आत्मा अनुपस्थित थी।|Hindi_F|other|6.272000
processed_hi_f_general_01659.wav|मलिक पुस्तकालय दिवंगत हाज हुसैन द्वारा वक़्फ की गयी वस्तुओं में से है।|Hindi_F|other|7.722667
processed_hi_f_finance_00736.wav|जूते, जींस, वॉलेट लगभग सभी के लिए महिलाओं से अधिक शुल्क लिया जाता है।|Hindi_F|other|6.361896
processed_hi_f_agri_01921.wav|चेहरे पर फ्रेश टमाटर लगाने मात्र से ही एक्ट्रा ऑयल की परत हट जाती है।|Hindi_F|other|6.106479
processed_hi_f_general_02539.wav|तीज के मौके पर हरे रंग की साड़ी को सबसे ज्यादा इंपॉर्टेंस दी जाती है।|Hindi_F|other|6.300000
processed_hi_f_health_01365.wav|वह अपनी जिंदगी के आखिरी लम्हो को वाराणसी में गुजारने का फैसला करता है|Hindi_F|other|5.461333
processed_hi_f_books_02722.wav|कूलर, टायरों एवं फूलदानों इत्यादि में कहीं भी जल को एकत्र न होने दें।|Hindi_F|other|6.000000
processed_hi_f_weather_01719.wav|एक दिन भयंकर आंधी और तूफान के प्रबल वेग से पीपल का वह वृक्ष उखड़ गया।|Hindi_F|other|6.300000
processed_hi_f_general_02086.wav|नीदरलैंड के प्रसिद्ध डीजे डॉन डायब्लो का भारत के साथ एक खास लगाव हैं।|Hindi_F|other|6.794667
processed_hi_f_books_03035.wav|आजकल इसका उपयोग रोशनी के बजाय ऊष्मा के स्रोत के रूप में किया जाता है।|Hindi_F|other|6.762667
processed_hi_f_politics_01864.wav|सोचा था जब कभी मिलूँगी तो पूछूँगी कि ऐसा क्यों किया? पर उसने तो ये अधिकार भी छीन लिया।|Hindi_F|other|7.349333
processed_hi_f_books_04328.wav|मुरब्बे की एक खाली बोतल लीजिए। बोतल के मुँह के साइज़ से कुछ बड़ा गत्ते का टुकड़ा लीजिए।|Hindi_F|other|7.264000
processed_hi_f_general_01520.wav|फिल्म 'दर्द' का निर्माण किया था श्याम सुंदर शिवदासानी ने और निर्देशक थे अम्ब्रीश संगल।|Hindi_F|other|7.861333
processed_hi_f_finance_00672.wav|दोनों तरफ के व्यापारिक शिष्टमंडल बिना एकदूसरे से राब्ता किये व्यापार कैसे कर सकते हैं?|Hindi_F|other|6.930792
processed_hi_f_health_00668.wav|शादी के बाद यह जोड़ा माता वैष्णो देवी के दर्शन के लिए जा रहा था कि हादसे में मौत हो गयी|Hindi_F|other|7.349333
processed_hi_f_education_02024.wav|एवरेस्ट फतह करने वाली पहली भारतीय महिला बछेंद्री पाल ने प्रेमलता को प्रशिक्षण दिया था।|Hindi_F|other|7.186208
processed_hi_f_health_00463.wav|" धन कमाने के लिए मैं आपकी जेब नहीं काटूंगा, देश नहीं बेचूंगा और आपका गला नहीं काटूंगा|Hindi_F|other|7.221333
processed_hi_f_finance_00477.wav|हमें गम्भीरता से विचार करना होगा कि हम स्वयं समाज, राज्य व देश के लिए क्या कर सकते है।|Hindi_F|other|7.604167
processed_hi_f_education_01458.wav|ट्रेन में डेंटल रूम, ऑप्थेलोमॉजी ट्रीटमेंट से लेकर मेडिकल स्टाफ के लिए रूम बने हुए हैं|Hindi_F|other|6.385104
processed_hi_f_weather_00336.wav|कल रात गजल गायक कृष्णानंद और कीर्ति मिश्रा ने कड़कड़ाती ठंड में गर्मी का अहसास करा दिया।|Hindi_F|other|7.744000
processed_hi_f_other_02368.wav|टीसीएस के सीईओ एवं एमडी राजेश गोपीनाथन ने कहा, 'दिसंबर तिमाही में प्रदर्शन  अच्छा रहा।|Hindi_F|other|7.200000
processed_hi_f_general_00892.wav|क्रिकेट को जैंटलमैन गेम कहा जाता है यानी ऐसा खेल जहां खेल भावना कूट कूटकर भरी रहती है।|Hindi_F|other|7.765333
processed_hi_f_books_05623.wav|ताकि इसके वर्तिकाग्र को अवांछित परागों से बचाया जा सके। इस प्रक्रम को बैगिंग कहते हैं। |Hindi_F|other|9.200000
processed_hi_f_weather_01716.wav|वातावरण में चम्मचों और प्लेट्स की आवाज़ें सुखी परिवार के मंदिर की घंटी जैसी बज उठी हैं।|Hindi_F|other|7.104000
processed_hi_f_general_00634.wav|शिक्षा का एक और अनुभव ब्राज़ील के तोकान्चिन राज्य के पोर्तो नास्योनाल नाम के शहर से है।|Hindi_F|other|9.984000
processed_hi_f_general_02757.wav|और भारतीय प्रोद्यौगिकी संस्थान आइआइटी इनके साथ मिलकर खेल के विकास के लिए शोध भी करेगा।|Hindi_F|other|7.690667
processed_hi_f_finance_00143.wav|ये स्क्रीनशॉट्स क्रमवार ढंग से नहीं दिए गए हैं, इसलिए खुद संयोजित कर पढ़ें समझें बूझें।|Hindi_F|other|7.708646
processed_hi_f_politics_03703.wav|म्यूज़ियम ऑफ लंदन के विशेषज्ञों ने इस महिला के कंकाल सहित चार कंकालों का परिक्षण किया।|Hindi_F|other|7.800000
processed_hi_f_health_00645.wav|नीमगांव थाना क्षेत्र के ग्राम जम्हौरा में, इंजन के पट्टे में लिपटकर महिला की मौत हो गई|Hindi_F|other|6.944000
processed_hi_f_books_05516.wav|बहुत से प्रजाति के परागकणों को द्रव नाइट्रोजन  में कई वर्षों तक भंडारित करना सम्भव है। |Hindi_F|other|7.200000
processed_hi_f_other_00544.wav|कांग्रेस पार्टी असमंजस में है, उसके कार्यकर्ता भी असमंजस में  हैं कि उनका नेता कौन हो?|Hindi_F|other|6.528000
processed_hi_f_weather_02158.wav|इस मौसम में क्लींजिंग मिल्क से चेहरा जरूर साफ करें, इससे फेस में ग्लो अच्छी बनी रहेगी।|Hindi_F|other|7.221333
processed_hi_f_books_09145.wav|बैलों के जोड़े के सहारे खींचे जाने वाले बरमे का इस्तेमाल बीज बोने के लिए किया जाता था।|Hindi_F|other|7.600000
processed_hi_f_books_05797.wav|जैसे संक्रमण आगे बढ़ता है जीवाणु को संमिश्रक में हिलाने से विषाणु आवरण अलग हो जाता है।|Hindi_F|other|8.000000
processed_hi_f_weather_02344.wav|इसका अर्थ हम यह नहीं कह सकतेकि उन लोगों को भूतकाल का बोध अथवा उनमें जिज्ञासा नहीं थी ।|Hindi_F|other|8.458667
processed_hi_f_weather_02907.wav|आदिलशाह ने उन्हें कर्नाटक में बॆंगलुरु और उसके आसपास का प्रदेश जागीर के रूप में दिया ।|Hindi_F|other|6.954667
processed_hi_f_books_05874.wav|इससे आरएनए के प्रोटीन में अनुलेखन नहीं हो पाता है और अनुलेखन का प्रयास व्यर्थ जाता है।|Hindi_F|other|6.432000
processed_hi_f_health_01806.wav|प्रियंका ने हाल ही में बताया था कि वह अपनी जिंदगी पर किताब लिखने जा रही हैं, जिसका टाइटल अनफिनिश्ड होगा|Hindi_F|other|8.298667
processed_hi_f_general_01147.wav|रणवीर ठाकुर कुल्लू के भुंतर में अकादमी ऑफ मार्शल आर्ट के नाम से अकादमी चलाकर लोगों को कराटे सिखाते हैं।|Hindi_F|other|9.493333
processed_hi_f_finance_01114.wav|लिहाज़ा जब तक सेना को सबक सिखाकर अपने क़ब्ज़े में न कर लिया जाए, तब तक उसके अपने हित सुरक्षित नहीं रहेंगे।|Hindi_F|other|10.100000
processed_hi_f_books_01409.wav|सात क्षैतिज पंक्तियों के अतिरिक्त दो पंक्तियाँ स्वतंत्र रूप से आवर्त सारणी के अधोभाग में दर्शाई गई हैं।|Hindi_F|other|9.184000
processed_hi_f_other_04616.wav|प्यूंग यांग ने कहा कि इस्राईल के पास परमाणु हथियार इतनी मात्रा में हैं कि मानवता का सर्वनाश हो सकता है।|Hindi_F|other|7.413333
processed_hi_f_books_04080.wav|अपने बनाए हुए खिलौना टेलीफोन को याद कीजिए । क्या आप कह सकते हैं कि ध्वनि डोरियों में भी गमन कर सकती है।|Hindi_F|other|10.165333
processed_hi_f_other_00251.wav|इस शख्स का आरोप है कि बाल काटने वाले ने  उनकी मूंछ भी काट दी, जबकि उन्हें अपनी मूंछों से बहुत प्यार था।|Hindi_F|other|8.885333
processed_hi_f_books_05244.wav|जब भी वाहित मल, विषैले रसायन, गाद आदि जैसे हानिकर पदार्थ जल में मिल जाते हैं तो जल प्रदूषित हो जाता है।|Hindi_F|other|10.069333
processed_hi_f_books_05381.wav|उसी समय अयस्क के चुंबकीय घटक चुंबकीय रोलर पर चिपके रहने के कारण रोलर के पास रखे संग्राहक में गिरते हैं।|Hindi_F|other|9.536000
processed_hi_f_health_01126.wav|गिल्ट्ज का कहना है कि जब उन्हें पेट में तेज दर्द होने लगा तो उन्होंने सोचा यह किडनी में पथरी का दर्द है|Hindi_F|other|9.152000
processed_hi_f_politics_04206.wav|उस छोटे से किरदार के लिए डायरेक्टर को काफी कन्विंस करने के बाद आखिरकार वह किरदार उस युवा को मिल ही गया।|Hindi_F|other|8.426667
processed_hi_f_books_05554.wav|इसके साथ ही परागकोश एवं वर्तिकाग्र को एक-दूसरे के पास अवस्थित होना चाहिए, ताकि स्व-परागण संपन्न हो सके। |Hindi_F|other|9.941333
processed_hi_f_weather_02567.wav|महाराष्ट्र में दलित स्त्रियों के दृष्टिकोण से सामाजिक वर्ग, जातिआदि बातों के संदर्भ में लेखन किया गया ।|Hindi_F|other|8.736000
processed_hi_f_general_02808.wav|ज्यामिति में उनके कार्य ने दूरी और वक्रता की धारणाओं को सामान्यीकृत करके नई संभावनाओं को परिभाषित किया।|Hindi_F|other|9.800000
processed_hi_f_education_00421.wav|जातीय चश्मे से जिस प्रकार की खबरें परोसी जा रही हैं, उससे धुंध छंटने के बजाय और घनी ही होती जा रही है ।|Hindi_F|other|10.030646
processed_hi_f_books_05972.wav|लैक-प्रचालेक में पॉलीसीसट्रानिक संरचनात्मक जीन का नियमन एक सामान्य उन्नायक व नियामक जीन द्वारा होता है।|Hindi_F|other|9.525333
processed_hi_f_books_03280.wav|’ माधवजी बताते हैं कि हमारी सरकार ने बाघों के संरक्षण हेतु प्रोजेक्ट टाइगर अथवा ‘बाघ परियोजना’ लागू की।|Hindi_F|other|8.512000
processed_hi_f_weather_02918.wav|शहाजी महाराज का स्वराज्य स्थापना का स्वप्न साकार हो; उसके लिए वे उन्हें निरंतर प्रोत्साहित करती थीं   ।|Hindi_F|other|8.586667
processed_hi_f_finance_00188.wav|न्यूयॉर्क के जैक्सन हाइट्स इलाक़े में स्थित इस बैंक से कर्ज़ लेने वालों को कुछ शर्तें पूरी करनी पड़ती हैं।|Hindi_F|other|8.532958
processed_hi_f_education_00419.wav|प्राणायाम और योग करना भी चलता रहा, षट्चक्रों का ज्ञान भी पाया लेकिन न जाने मन में क्यों उदासी छाई रही ।|Hindi_F|other|9.357271
processed_hi_f_agri_00268.wav|एक्जीमा का मरीज अगर अपने शरीर पर नारियल के तेल की मालिश करे तो एक्जीमा से भी उसे जल्द राहत मिल जाती है।|Hindi_F|other|8.393646
processed_hi_f_politics_03389.wav|जजों से मिली प्रतिक्रिया के अनुसार अपनी परफार्मेंस निखारते हुए इन सुपर मॉम्स ने मंच पर अपन सर्वर्शेष्ठ प्रदर्शन किया है।|Hindi_F|other|8.885333


==> filelists/nonparallel/export_processed_limmits_hindi_m_audiopath_text_sid_emotion_duration_train_nonparallel_data.txt <==
processed_hi_m_health_00702.wav|उस अधिकारी ने अंदेशा जताया कि इस मामले में अवैध रूप से गर्भपात करने वाले किसी गिरोह का हाथ हो सकता है|Hindi_M|other|8.567792
processed_hi_m_finance_01327.wav|परंपरा के अनुसार दान के रूप में लोग नदी में सिक्का फेंकते हैं|Hindi_M|other|5.502750
processed_hi_m_health_03182.wav|हिसार जिले के हांसी में बाथरूम में अर्थिंग से फैले करंट से एक युवक की मौत हो गई|Hindi_M|other|6.600000
processed_hi_m_weather_00625.wav|बादल ने कहा मादक द्रव्यों को पाकिस्तान से लाया जा रहा है और हम इस खतरे से जूझ रहे हैं|Hindi_M|other|7.395187
processed_hi_m_politics_02198.wav|अनुष्का के प्रोडक्शन हाउस क्लीन स्लेट में बनने वाली यह दूसरी फिल्म है|Hindi_M|other|5.514375
processed_hi_m_health_03220.wav|रेहम ने कहा कि वह एक किताब लिखेंगी जिसमें उनकी जिंदगी और उनके तजुर्बों का जिक्र होगा|Hindi_M|other|7.800000
processed_hi_m_weather_00054.wav|राष्ट्रीय मौसम विज्ञान केंद्र के मुताबिक गुआंग्शी और झुआंग क्षेत्रों में मंगलवार सुबह तक भारी बारिश रहेगी|Hindi_M|other|8.300771
processed_hi_m_finance_00482.wav|ऐसे में अब मृत्यु के शोक और कर्ज में डूबे परिवार को क्रेडिट जीवन बीमा से हल्की राहत मिल सकेगी|Hindi_M|other|8.300771
processed_hi_m_politics_01246.wav|मुख्य विलेन बने नाना पाटेकर का नाम हरिनाथ अभ्यंकर है जबकि उनके गुर्गे का नाम विष्णु है|Hindi_M|other|8.451688
processed_hi_m_health_00283.wav|उन्होंने बताया कि रोगियों के इलाज के लिए सभी सरकारी अस्पतालों में इंतजाम किए गए हैं|Hindi_M|other|6.861125
processed_hi_m_finance_00799.wav|अमेरिका येल्तसिन की सराहना इसलिए करता था क्योंकि उन्होंने रूस के अधिकांश उद्योगों का निजीकरण कर डाला|Hindi_M|other|8.834812
processed_hi_m_politics_04173.wav|तुर्की की जनता ने अमरीकी राष्ट्रपति के अंकारा पहुंचने पर सड़कों पर प्रदर्शन किया |Hindi_M|other|6.400000
processed_hi_m_politics_04170.wav|इस अवसर पर दिए अपने संदेश में अमेरिकी राष्ट्रपति बराक ओबामा ने विस्कांसिन गुरुद्वारा गोलीबारी में मारे गए लोगों को याद किया|Hindi_M|other|10.030646
processed_hi_m_politics_02057.wav|इस सीरीज में हिना खान के साथ अध्ययन सुमन मुख्य भूमिका में दिखाई देने वाले हैं|Hindi_M|other|6.327063
processed_hi_m_health_03355.wav|अगर आपकी त्वचा ऑयली है तो अपने चेहरे पर पाउडर लगाएं|Hindi_M|other|4.980313
processed_hi_m_weather_02261.wav|तमिलनाडु के इन किसानों की मांग है कि उन्हें सूखे से बचाने के लिए मोदी सरकार चालीस हजार करोड़ रुपए का राहत पैकेज दे|Hindi_M|other|9.067021
processed_hi_m_weather_02101.wav|बड़े प्रोजेक्ट भी गिने चुने ही तैयार हो पाए वहीं छोटे प्रोजेक्टों पर तो संकट के बादल घिरे हुए हैं|Hindi_M|other|7.871187
processed_hi_m_weather_02194.wav|उस दिन संध्या से पहले उसके शहर के ऊपर काले बादल घिर आए थे|Hindi_M|other|5.781396
processed_hi_m_agri_00243.wav|पानी की टंकी से जब तक पानी निकलता रहता है तभी तक टंकी में ताजा जल आने की गुंजाइश रहती है|Hindi_M|other|8.614229
processed_hi_m_health_00860.wav|अमित ने कहा कि देश के जवानों को बलात्कारी कहकर उसने अपनी मौत को न्यौता दिया है|Hindi_M|other|7.371958
processed_hi_m_finance_01461.wav|चीनी अर्थव्यवस्था अमेरिकी आर्थिक साम्राज्यवादी नीति से परिचालित हो रही थी|Hindi_M|other|6.100000
processed_hi_m_politics_03738.wav|हमें विश्वास हुआ था कि भारतीय प्रतिनिधियों को इस कमेटी में पूर्ण स्थान मिलेगा|Hindi_M|other|5.800000
processed_hi_m_agri_00847.wav|यदि सिर में रूसी है तो दही और नींबू का पेस्ट लगाने से आराम मिलेगा|Hindi_M|other|6.500000
processed_hi_m_finance_01412.wav|शत्रुघन ने अपना बैंक खाता व एटीएम कार्ड नंबर और फोन पर आया ओटीपी शेयर किया|Hindi_M|other|7.244250
processed_hi_m_finance_00833.wav|नोट पर रिजर्व बैंक ऑफ इंडिया की जगह चिल्ड्रेन बैंक ऑफ इंडिया लिखा हुआ है|Hindi_M|other|6.060042
processed_hi_m_agri_00319.wav|चीन पाम ऑयल मलेशिया से लेता है और उससे तैयार उत्पाद अमेरिका को सप्लाई करता है|Hindi_M|other|7.453229
processed_hi_m_agri_02105.wav|नारियल और गुड़ की पोटली को ताड़ के ऊँचे पेड़ पर टाँग दिया जाता है|Hindi_M|other|6.164521
processed_hi_m_health_02922.wav|मृतकों में एक महिला यात्री की मौत हुई तो वहीं इलाज के लिए बनारस जा रहे एक घायल युवक की भी मौत हो गई|Hindi_M|other|8.718729
processed_hi_m_agri_02451.wav|किडनी स्टोन से छुटकारा दिलाने में अंगूर महत्वपूर्ण भूमिका निभाता है|Hindi_M|other|5.781396
processed_hi_m_weather_01509.wav|ठंड के मौसम में रोजाना दो से तीन क्विंटल तक जलेबी बिकती है|Hindi_M|other|5.900000
processed_hi_m_politics_04313.wav|आलोक कुमार के सुसाइड मामले में लालपुर स्थित हॉस्टल संचालक सवालों के घेरे में है|Hindi_M|other|7.081708
processed_hi_m_weather_02180.wav|अमरिंदर ने कहा कि अगर बादल गंभीर होते तो वह बीजेपी के साथ अपने रिश्ते तोड़ चुके होते|Hindi_M|other|7.511292
processed_hi_m_finance_01804.wav|बैंक का एग्जीक्यूटिव आपके घर आकर कैश ले जाएगा और आपके खाते में जमा करवा देगा|Hindi_M|other|7.511292
processed_hi_m_finance_01438.wav|बैंकों ने विक्रम कोठारी की कई कंपनियों को खैरात की तरह कर्ज बांटा|Hindi_M|other|6.071646
processed_hi_m_agri_00255.wav|किसान बोला जब तक मैं तेरी कथा सुनूंगा तब तक चार हरैया जोत लूंगा|Hindi_M|other|6.700000
processed_hi_m_finance_01362.wav|एक शख्स कार से उतरकर एटीएम मशीन पर पैसे निकालने पहुंचा|Hindi_M|other|5.131229
processed_hi_m_finance_00570.wav|बीमा कंपनियों और लाभार्थियों के बीच काम करने वाले मध्यस्थों की भूमिका बहुत ही अहम होती है|Hindi_M|other|7.300000
processed_hi_m_finance_00264.wav|पिता परदेशी मिंझवार सिम्स के ब्लड बैंक पहुंचे और एक्सचेंज कर ब्लड देने को कहा|Hindi_M|other|6.965604
processed_hi_m_health_00348.wav|दृष्टि दोषों के निवारण हेतु भी लेंस लगे चश्मों का प्रयोग किया जाता है|Hindi_M|other|5.502750
processed_hi_m_weather_00823.wav|ठंड के मौसम में आप बच्चे को ज्यादा नहलाने से बचें इसलिए आप बच्चे को स्पंज से ही साफ करें|Hindi_M|other|8.312375
processed_hi_m_agri_01224.wav|पुदीना मांसपेशियों को और नसों को क्रैंप से राहत दिलाता है|Hindi_M|other|5.700000
processed_hi_m_health_00098.wav|फ्यूचर समाचार का अक्टूबर का विशेषांक पूर्ण रूप से दीपावली व धन की देवी लक्ष्मी को समर्पित विशेषांक है |Hindi_M|other|9.960979
processed_hi_m_health_00362.wav|बेकाबू ट्रक ने फुटबुल चौराहे पर एक रिक्शे को टक्कर मार दी जिसमें रिक्शे पर सवार दोनों लोगों की मौत हो गई|Hindi_M|other|9.000000
processed_hi_m_health_00873.wav|पिस्तौल नहीं चलती तो वे चाकू से उस पर हमला करते और उसे मौत के घाट उतार देते थे|Hindi_M|other|7.128146
processed_hi_m_agri_01300.wav|किसान के अंदर प्रवेश करते ही उन्हें बाहर बैठने का हुक्म दे दिया जाता है|Hindi_M|other|6.977229
processed_hi_m_weather_00400.wav|मौसम के इस बदलते मिजाज का ताल्लुक सिर्फ गर्मी के रिकॉर्ड तक ही सीमित नहीं है|Hindi_M|other|6.036812
processed_hi_m_weather_02011.wav|पार्टी के कुछ कार्यकर्ता अब स्वीकार करने लगे हैं कि पार्टी में भय का वातावरण छाया हुआ है|Hindi_M|other|7.232646
processed_hi_m_finance_01466.wav|आमतौर पर प्रतिरक्षी तंत्र ट्यूमर की पहचान खतरा पैदा करने वाले तत्वों के तौर पर कर लेता है|Hindi_M|other|8.161437
processed_hi_m_agri_00496.wav|चरते हुए पशु स्वप्न में देखना संपन्नता का सूचक है|Hindi_M|other|5.300000
processed_hi_m_weather_00233.wav|डुरंगो हवाई अड्डे के संचालक ने प्राथमिक रिपोर्टों का हवाला देते हुए इस दुर्घटना के लिए खराब मौसम को जिम्मेदार ठहराया है|Hindi_M|other|9.543021
processed_hi_m_weather_01794.wav|वक्फ बोर्ड के पास प्रदेश के विभिन्न क्षेत्रों में बेशकीमती जमीनें मौजूद हैं|Hindi_M|other|6.826292
processed_hi_m_finance_01811.wav|देश के नामचीन शख्सियत हर साल तिरुपति बालाजी में दान देने जाते हैं|Hindi_M|other|6.570875
processed_hi_m_politics_04370.wav|इसके बावजूद माना जा रहा है कि इन दोनों नेताओं के बीच मुख्यमंत्री बनने के लिए अंदर ही अंदर कड़ी प्रतिस्पर्धा चल रही है|Hindi_M|other|9.519813
processed_hi_m_weather_00768.wav|गंगा यमुना का मैदानी क्षेत्र हिमालय व विध्यांचल पर्वत मालाओं के बीच का क्षेत्र है|Hindi_M|other|6.600000
processed_hi_m_agri_01338.wav|हॉलीवुड अभिनेत्री जेसिका अल्बा हर रात अपने बालों में जैतून या नारियल का तेल लगाती हैं|Hindi_M|other|7.743479
processed_hi_m_finance_01086.wav|बैंक ब्याज की विस्तृत जानकारी के साथ ही टीडीएस संबंधी जानकारी भी उपलब्ध कराएगी|Hindi_M|other|7.197813
processed_hi_m_health_01779.wav|पिछले एक महीने में शिल्पांचल में बमबारी व फायरिंग की घटना में आधे दर्जन से अधिक लोगों की मौत हुई है|Hindi_M|other|8.834812
processed_hi_m_weather_01108.wav|ट्वीट में कहा गया है कि आंधी तूफान के चलते मंगलवार को गाजियाबाद के सभी स्कूल कॉलेज बंद रहेंगे|Hindi_M|other|8.718729
processed_hi_m_weather_00332.wav|ऐसे में पूंजी के दम पर कारोबार करने वाले क्षेत्रों को पूंजी जुटाने में दिक्कत हो सकती है|Hindi_M|other|6.977229
processed_hi_m_agri_01720.wav|यहां पर मछली पकड़ने के बंदरगाह और लाल लकड़ी के घर बहुत सुंदर हैं|Hindi_M|other|6.200000
processed_hi_m_health_03294.wav|मुंबई आतंकी हमले में मोशे की मां रिवका और पिता गेवरिल की मौत हो गई थी|Hindi_M|other|6.698583
processed_hi_m_health_01573.wav|इन बक्सों को बाबा की मौत के बाद यहां की ट्रेजरी में रखा गया था|Hindi_M|other|5.398271
processed_hi_m_health_01275.wav|वहीं एक महिला की संदिग्ध परिस्थितियों में मौत हो गई|Hindi_M|other|4.713271
processed_hi_m_health_02106.wav|इस व्यक्तिगत और सामाजिक बुराई से बचकर नशा निवारण के संकल्पों को उभारना ही शंकर की सच्ची आराधना है|Hindi_M|other|8.080167
processed_hi_m_weather_01047.wav|हमने बेहद खराब मौसम में और अंधेरे में इस पूरे सीक्वेंस को शूट किया था|Hindi_M|other|6.338667
processed_hi_m_health_02438.wav|ब्राह्मण बोले दुष्टों को दंड देने वाले आप यहीं विराजमान होकर जनमानस का कल्याण करें|Hindi_M|other|7.639000
processed_hi_m_politics_02178.wav|टीम के सदस्यों ने यहां आए मरीजों से भी बातचीत की और स्वास्थ्य सुविधाओं की जानकारी ली|Hindi_M|other|7.232646
processed_hi_m_politics_01059.wav|लेकिन आपको शायद उनके वे दिन याद हों जब उनकी एल्बो की वजह से वह बुरी तरह परेशान थे|Hindi_M|other|7.400000
processed_hi_m_finance_00225.wav|इस मुद्रा को करने के लिए सबसे पहले अपने दोनों हाथों के अंगूठों को शेष उंगलियों के बीच दबाकर मुट्ठी बना लें|Hindi_M|other|8.974146
processed_hi_m_weather_01921.wav|उनके आदर्शों व परिकल्पना का ही परिणाम है कि हमारा देश सभी क्षेत्रों में विकास पथ पर अग्रसर है|Hindi_M|other|8.045333
processed_hi_m_politics_03977.wav|आंध्र का एक बड़ा इतिहास कर्नूल की भूमि से जुड़ा है|Hindi_M|other|4.800000
processed_hi_m_politics_02478.wav|दोनों राज्यों में अमृतसर न्यूनतम पांच डिग्री सेल्सियस के साथ अभी भी सबसे सर्द स्थान बना हुआ है|Hindi_M|other|8.033729
processed_hi_m_agri_01762.wav|कुछ मुनक्कों को अच्छी तरह से पानी से धोकर दूध में उबालें|Hindi_M|other|5.491146
processed_hi_m_weather_00563.wav|एयरपोर्ट अथॉरिटी ने बताया कि मौसम खराब होने की वजह से इन फ्लाइटों को कैंसिल किया गया है|Hindi_M|other|7.116542
processed_hi_m_politics_01187.wav|भ्रष्टाचार को मिटाना और स्वच्छ सरकार बनाना उनका मुख्य उद्देश्य रहा है|Hindi_M|other|6.100000
processed_hi_m_finance_02074.wav|लेकिन इससे पहले इस घोटाले के अर्थशास्त्र पर एक नजर डालते हैं|Hindi_M|other|5.909104
processed_hi_m_weather_00818.wav|हॉस्पिटल के चेयरमैन डॉ आरएम मल्होत्रा ने कहा कि स्वस्थ रहने के लिए स्वच्छ वातावरण जरूरी है|Hindi_M|other|7.906021
processed_hi_m_finance_00531.wav|वह नियमित तौर पर मदरसों और मस्जिदों में दान दिया करता था|Hindi_M|other|5.793000
processed_hi_m_politics_00791.wav|राणे के अलावा कांग्रेस विधायक दयानंद स्पोट और फ्रांसिस के भी भाजपा में शामिल होने की संभावना है |Hindi_M|other|8.045333
processed_hi_m_health_00590.wav|मैं व्लाड से नफरत नहीं करती लेकिन उसने जो किया उसके बाद व्लाड का मेरी जिंदगी से निकलना बेहतर था|Hindi_M|other|8.323979
processed_hi_m_finance_00679.wav|बैंक द्वारा पुराने एटीएम कार्ड व उसके पिन के अभिलेख जलाए गए हैं|Hindi_M|other|6.100000
processed_hi_m_weather_01782.wav|मंगलवार को कैथोलिक बहुल देश फिलीपींस में पहुंचे तूफान ने क्रिसमस सेलिब्रेशन पर फुल स्टॉप लगा दिया|Hindi_M|other|8.544562
processed_hi_m_weather_00377.wav|दुर्गम क्षेत्रों में सुरक्षा के पुख्ता इंतजाम न होने के बाद भी बोर्ड ड्यूटी पर तैनात कर्मचारी छात्रहित में ड्यूटी दे रहे हैं|Hindi_M|other|9.415313
processed_hi_m_agri_01156.wav|ऑक्टोपस आमतौर पर पानी में मौजूद बिलों या चट्टान की दरारों में रहते हैं|Hindi_M|other|7.104938
processed_hi_m_weather_02179.wav|मगर सड़कों पर पड़ रहा कोहरा दुर्घटनाओं को निमंत्रण दे रहा है|Hindi_M|other|5.502750
processed_hi_m_weather_00204.wav|दुर्भाग्य से रास्ते में दल का सामना भयानक तूफान से हुआ|Hindi_M|other|5.235729
processed_hi_m_agri_01219.wav|इमली प्रेग्नेंसी के दौरान होने वाली कब्ज की समस्या को दूर करने में मदद करती है|Hindi_M|other|6.988833
processed_hi_m_agri_01085.wav|कुछ लोग चाय के पत्तों की उगने और पानी में गिरने की सुंदरता का आनंद लेने के लिए चश्मे का उपयोग करते हैं|Hindi_M|other|9.229563
processed_hi_m_weather_00858.wav|मौसम विभाग ने भी मानसून को लेकर दीर्घावधि के अनुमान पेश नहीं किए हैं|Hindi_M|other|6.200000
processed_hi_m_weather_00476.wav|जवाब में सुप्रीम कोर्ट ने कहा कि निर्भया मामले की सुनवाई के दौरान हमने हिमालय की तरह धैर्यता रखी थी|Hindi_M|other|8.033729
processed_hi_m_agri_00763.wav|नारियल तेल की मदद से नेचुरल डियोड्रेंट बनाया जा सकता है|Hindi_M|other|4.991917
processed_hi_m_agri_01973.wav|इस परियोजना के तहत कस्बों के कुओं से निकला हुआ पानी ग्रीन हाउस तक आता है|Hindi_M|other|6.837896
processed_hi_m_health_03344.wav|गौरतलब है कि सुनंदा के शरीर से एल्प्राजोलम नामक जहर मिला था|Hindi_M|other|6.048417
processed_hi_m_weather_00257.wav|शुक्रवार को मौसम साफ रहने के बाद रिंक पर स्केटिंग करवाई गई|Hindi_M|other|5.400000
processed_hi_m_health_02442.wav|कंसल्टेंसी के लोग मिनिस्ट्री में चपरासी आशाराम के बेटे राकेश और ललिता प्रसाद को इस्तेमाल करते थे|Hindi_M|other|8.962521
processed_hi_m_agri_01761.wav|ईरान की पुरानी इमारतों में डामर को लकड़ी के स्तंभों पर लेप चढ़ाने के लिए प्रयोग किया जाता था|Hindi_M|other|8.730333
processed_hi_m_weather_00565.wav|इसके साथ ही छात्रों ने लोगों को गर्मी से बचने के लिए कुछ घरेलू नुस्खे बताए|Hindi_M|other|6.100000
processed_hi_m_politics_03610.wav|हमारे किसानों को पता है कि जल अमूल्य है और यह सीमित संसाधन है|Hindi_M|other|6.315458
processed_hi_m_weather_00713.wav|गौरतलब है कि इस चुनावी मौसम में ईटीवी द्वारा कई चैनलों की लॉन्चिंग की जा चुकी है|Hindi_M|other|7.371958
processed_hi_m_health_02381.wav|ताहिरा की मौत की खबर फैलते ही सटे इलाकों में भी तनाव पैदा हो गया|Hindi_M|other|5.400000
processed_hi_m_health_01601.wav|हाशिम अमला और ड्यूमिनी चोट के कारण टीम से बाहर हैं|Hindi_M|other|4.300000
processed_hi_m_weather_01157.wav|उन्होंने देश में एक वातावरण तैयार किया जिससे दिव्यांगों के अंदर भी कुछ करने का हौसला उत्पन्न हुआ|Hindi_M|other|8.800000
processed_hi_m_finance_01058.wav|सोच विचार कर किया गया काम आपके भाग्योदय का कारण बन सकता है|Hindi_M|other|5.800000
processed_hi_m_finance_00067.wav|अमेरिकी वाणिज्य विभाग भारांक औसत के आकलन के तरीके संशोधित कर रहा है|Hindi_M|other|5.909104
processed_hi_m_weather_00507.wav|लेकिन इसके लिए जरूरी है कि आगामी हफ्तों में मौसम अनुकूल रहे|Hindi_M|other|5.235729
processed_hi_m_agri_02117.wav|भयानक युद्धों के बीच किसान मस्ती से अपना खेत जोतता था|Hindi_M|other|5.642083
processed_hi_m_politics_01974.wav|उनका व्यक्तित्व ऐसा था कि मुख्यमंत्री भी उनका इंतजार करते थे|Hindi_M|other|5.300000
processed_hi_m_finance_00414.wav|इंश्योरेंस रेग्युलेटर इरडा ने बीमा कंपनियों के लिए सर्कुलर जारी किया|Hindi_M|other|5.800000
processed_hi_m_finance_01390.wav|ये विस्फोटक एटीएम मशीन और बैंक की शाखाओं के पास रखे गए थे|Hindi_M|other|5.746562
processed_hi_m_politics_00578.wav|एएनसी के लिए रविवार को हुआ मतदान हिंसक प्रदर्शन के कारण बाधित हुआ|Hindi_M|other|6.327063
processed_hi_m_weather_00687.wav|मौसम विभाग के अलर्ट के बाद राज्य सरकार ने सभी जिला प्रशासन को मुस्तैद रहने का आदेश जारी किया है|Hindi_M|other|7.766708
processed_hi_m_finance_00756.wav|क्राइम ब्रांच ने इस मामले में मुकदमा दर्ज कर तफ्तीश शुरू कर दी है|Hindi_M|other|5.920708
processed_hi_m_weather_00275.wav|यह खुश्क और ठंडा मौसम शून्य से पांच वर्ष के बच्चों के लिए खतरनाक रहता है|Hindi_M|other|6.000000
processed_hi_m_agri_00536.wav|गाजर की फसल खेत के अलावा किचन गार्डेन में भी लगाया जा सकेगा|Hindi_M|other|5.990375
processed_hi_m_politics_04120.wav|मुख्यमंत्री योगी आदित्यनाथ ने आज स्वतंत्रता दिवस की पूर्व संध्या पर अमर शहीदों को नमन किया|Hindi_M|other|7.522896
processed_hi_m_weather_01707.wav|इस दिवाली महालक्ष्मी की कृपा से आपके प्यार और करियर दोनों क्षेत्रों से जुड़ी सारी समस्याएं दूर हो जाएंगी|Hindi_M|other|9.798438
processed_hi_m_health_00288.wav|कुल्लू में शनिवार को ब्यास नदी में राफ्ट पलटने से एक महिला सैलानी की डूबने से मौत हो गई|Hindi_M|other|7.917625
processed_hi_m_health_00920.wav|अब वो अपनी इस बीमारी से घबराता नहीं है और न ही उसका कॉन्फिडेंस कम हुआ है|Hindi_M|other|6.826292
processed_hi_m_weather_01774.wav|भजन कीर्तन व श्लोकों से यहां का वातावरण भक्तिमय हो गया है|Hindi_M|other|5.769792
processed_hi_m_weather_00924.wav|मौसम विभाग ने अगले दो दिन में मानसून के महाराष्ट्र और गोवा पहुंचने की संभावना जताई है|Hindi_M|other|7.569333
processed_hi_m_agri_01719.wav|केला खाने की डालें आदत केला एक बहुत बड़ी स्लीपिंग पिल है|Hindi_M|other|5.247333
processed_hi_m_agri_00719.wav|इस दौरान दिग्विजय सिंह किसान से खेती के संबंध में चर्चा करते रहे|Hindi_M|other|6.060042
processed_hi_m_weather_01428.wav|जलदाय विभाग द्वारा लाठी और रामदेवरा ग्रामीण क्षेत्रों में बूस्टिंग स्टेशन बनाए गए हैं|Hindi_M|other|7.267479
processed_hi_m_health_01580.wav|साथ ही हमेशा मेरे दिमाग में था कि मैं एक सुपर सीरीज खिताब जीतूंगी और यह सपना भी चाइना ओपन में पूरा हो गया|Hindi_M|other|8.962521
processed_hi_m_agri_00654.wav|वर्कआउट के बाद अंगूर का जूस पीने की सलाह भी कई हेल्थ एक्सपर्ट्स देते हैं|Hindi_M|other|6.100000
processed_hi_m_health_03262.wav|परिजन ने अस्पताल परिसर में ही हंगामा किया और डॉक्टरों पर इलाज में लापरवाही का आरोप लगाया|Hindi_M|other|8.045333
processed_hi_m_politics_01279.wav|यदि इस लूट को बंद न किया गया तो टोल प्लाजा पर धरना दिया जाएगा|Hindi_M|other|5.932333
processed_hi_m_weather_01564.wav|लेकिन इस सुनहरी बुलंदी को नजर तब लगी जब मैच फिक्सिंग जैसे काले बादल ने अजहर को अपनी चपेट में ले लिया|Hindi_M|other|9.380479
processed_hi_m_agri_00825.wav|ये क्षेत्र राजस्थान की सीमा से सटे होने के कारण यहां के किसान राजस्थान में गेहूं बेचने में ज्यादा उत्सुक दिखाई दे रहे हैं|Hindi_M|other|9.800000
processed_hi_m_agri_00891.wav|नारियल के दूध से एक्स्ट्रैक्ट ऑयल निकालने के लिए एक पैन में पानी गर्म करें और दो नारियल घिस लें|Hindi_M|other|8.500000
processed_hi_m_weather_00786.wav|नए क्षेत्रों के आ जाने से अब काम शिफ्टों में होने लगा है|Hindi_M|other|4.713271
processed_hi_m_finance_01025.wav|यह योजना उन गरीबों के लिए होगी जिनका नाम आयुष्मान योजना में आने से छूट गया है|Hindi_M|other|7.650604
processed_hi_m_weather_01278.wav|इस तूफान ने हजारों मील दूर म्यांमार में भी खलबली पैदा की|Hindi_M|other|5.642083
processed_hi_m_weather_00345.wav|फिल्म के अंतिम दृश्यों व गानों को धर्मशाला व इसके आसपास के क्षेत्रों में ही फिल्माया गया है|Hindi_M|other|7.500000
processed_hi_m_agri_02290.wav|ऐसा करने के कारण जैसा फल मिलना चाहिए वैसा फल नहीं मिल पाता है|Hindi_M|other|6.048417
processed_hi_m_health_02589.wav|गाजियाबाद में शुक्रवार सुबह उजीना ड्रेन में डूबने से तीन सगी बहनों की मौत हो गई|Hindi_M|other|7.755083
processed_hi_m_finance_01145.wav|निजी लोग भी टैंकर भेजकर कुछ मोहल्लों में दान का काम कर रहे हैं|Hindi_M|other|6.100000
processed_hi_m_politics_04250.wav|हालांकि उन्होंने कहा कि इसके बावजूद मारुति का प्रदर्शन अपनी प्रतिस्पर्धी कंपनियों से बेहतर रह सकता है|Hindi_M|other|8.033729
processed_hi_m_finance_01248.wav|कार्यक्रम का शुभारंभ राज्य सहकारी बैंक के शाखा प्रबंधक जेपी ढटवालिया ने ज्योति प्रज्वलित कर किया|Hindi_M|other|8.033729
processed_hi_m_agri_01452.wav|धर्मेंद्र वीडियो में उस शख्स को हीरो बता रहे हैं और कह रहे हैं कि हमारे खेत में पत्ता गोभी उगी हुई है|Hindi_M|other|9.334042
processed_hi_m_politics_00990.wav|मलयालम फिल्म कुट्टी श्रांक सर्वश्रेष्ठ फिल्म समेत पांच पुरस्कारों पर अधिकार जमाने में कामयाब रही|Hindi_M|other|7.917625
processed_hi_m_finance_01430.wav|बार्सिलोना टैक्स धोखाधड़ी के मामले में बार्सिलोना के स्ट्राइकर लियोनल मेसी को सुप्रीम कोर्ट से भी राहत नहीं मिली|Hindi_M|other|8.900000
processed_hi_m_weather_00468.wav|उनके शिमला में मौजूद होते ही मौसम विभाग ने भारी बर्फबारी का अलर्ट जारी किया था|Hindi_M|other|6.837896
processed_hi_m_health_01988.wav|आदिम जाति कल्याण विभाग द्वारा प्रत्येक जिले से पुजारी बनने के इच्छुक दलितों से आवेदन भी लिए जा रहे हैं|Hindi_M|other|8.834812
processed_hi_m_health_02993.wav|कोहली ने एक वेब शो में सचिन तेंदुलकर से अपनी जिंदगी के जुड़ाव को लेकर खास बातें बताईं|Hindi_M|other|8.544562
processed_hi_m_weather_00859.wav|शुद्ध स्फटिक धारण करने से शरीर की अनावश्यक गर्मी शांत हो जाती है और माइग्रेन से निश्चित छुटकारा मिल जाता है|Hindi_M|other|8.730333
processed_hi_m_agri_01167.wav|स्नान करने के बाद जैतून के तेल से त्वचा की मालिश करें|Hindi_M|other|5.235729
processed_hi_m_health_00014.wav|केंद्रीय मंत्री मुख्तार अब्बास नकवी ने कांग्रेस पार्टी पर हमला करते हुए उसे भ्रष्टाचार का डूबता हुआ क्रूज बताया है|Hindi_M|other|9.000000
processed_hi_m_agri_01772.wav|खाद्य सुरक्षा के लक्ष्यों की प्राप्ति को अक्सर बड़े पैमाने पर अनाज भंडारण की वजह माना जाता है|Hindi_M|other|8.335583
processed_hi_m_agri_01299.wav|नींबू की चाय जितनी स्वादिष्ट होती है फायदे भी उतने अच्छे होते हैं|Hindi_M|other|5.502750
processed_hi_m_education_00503.wav|उनके किरदार कैप्टन रोहित बग्गा को विस्फोटकों में बहुत ज्ञान और विशेषज्ञता हासिल थी|Hindi_M|other|7.360354
processed_hi_m_agri_00254.wav|विदर्भ और बुंदेलखंड जैसे देश के कई हिस्सों में सूखा प्रमुख समस्या है|Hindi_M|other|6.396729
processed_hi_m_finance_00346.wav|मंगोल आक्रमणों के कारण सुल्तान अलाउद्दीन ने राजस्व और आर्थिक सुधार लाए|Hindi_M|other|6.315458
processed_hi_m_finance_00836.wav|सेवाओं की बात करें तो समान सेवाओं के लिए बहुस्तरीय कर व्यवस्था का अनुपालन किसी दुस्वप्न से कम नहीं होगा|Hindi_M|other|9.229563
processed_hi_m_agri_00526.wav|उनके पास दूसरे किसान भी ड्रैगन फ्रूट की खेती की जानकारी के लिए आते हैं|Hindi_M|other|7.058500
processed_hi_m_finance_00623.wav|और इस कर को गब्बर सिंह टैक्स के रूप में प्रस्तुत किया गया था|Hindi_M|other|5.108021
processed_hi_m_agri_01021.wav|बाहर की ओर दो हिस्सों में गायों के स्वच्छंद विचरण की जगह है जहां उन्हें हरा चारा खिलाया जाता है|Hindi_M|other|8.741938
processed_hi_m_finance_01317.wav|अपने पहले भाषण में नेहरू ने जमीन पट्टा सुधारों और बड़े बांधों को लेकर योजनाओं का खाका पेश किया|Hindi_M|other|8.974146
processed_hi_m_weather_00959.wav|गर्मी के कारण हालत इतनी खराब है कि लोग कार के बोनट में मछली पका रहे हैं|Hindi_M|other|6.500000
processed_hi_m_agri_00807.wav|जिसे इंडिया में कृष्णा फल के नाम से जाना जाता है|Hindi_M|other|4.434646
processed_hi_m_finance_00725.wav|लेकिन उनके क्लेम को इस आधार पर ठुकराया गया कि उन्होंने डिस्काउंट पर बीमा करवा रखा है|Hindi_M|other|8.022125
processed_hi_m_finance_02001.wav|लोग यहां अपनी चिट्ठियां डालने और पैसे जमा कराने आते हैं|Hindi_M|other|4.852604
processed_hi_m_politics_02480.wav|तिरुमला तिरुपति देवस्थानम के कार्यकारी अधिकारी अशोक कुमार सिंघल ने पद्मावती गेस्ट हाउस में उनकी अगवानी की|Hindi_M|other|9.403708
processed_hi_m_weather_01781.wav|पिछले साल फैक्टरी में ही गर्मी लगने से अब्बू का इंतकाल हो गया|Hindi_M|other|4.957083
processed_hi_m_health_00402.wav|हमारी जिंदगी बहुत ज्यादा कठिन हो जाती अगर हम इस उपाय पर नहीं पहुंचे होते|Hindi_M|other|6.582479
processed_hi_m_politics_00949.wav|उन्होंने कहा कि ऐसी निष्ठुर और निर्मम सरकार को शासन करने का कोई अधिकार नहीं है|Hindi_M|other|6.698583
processed_hi_m_agri_00619.wav|नारियल का तेल स्किन के लिए काफी फायदेमंद होता है इसलिए वैक्सिंग के बाद नारियल का तेल लगा सकते हैं|Hindi_M|other|8.962521
processed_hi_m_health_03252.wav|इस बार मामला गांव की एक महिला के गर्भ में बच्चे की मौत से जुड़ा है|Hindi_M|other|5.781396
processed_hi_m_finance_01929.wav|मधुमक्खियों के व्यवसाय को बीमा कंपनियां बीमा के दायरे में नहीं लेतीं|Hindi_M|other|5.600000
processed_hi_m_agri_01751.wav|ऐसा इस कारण क्योंकि यहां पानी के प्रश्नों का सबसे पहले निराकरण किया गया|Hindi_M|other|6.315458
processed_hi_m_finance_02138.wav|इस पॉलिसी के तहत कंपनी ने अब राजनीतिक विज्ञापनों के साथ डिस्क्लेमर अनिवार्य कर दिया है|Hindi_M|other|7.627375
processed_hi_m_agri_01798.wav|बुआई के लिए किसान सरकारी सहायता की उम्मीद में मुंह खोले बैठा है|Hindi_M|other|6.200000
processed_hi_m_agri_00462.wav|किसानों को फसलों का दाम मिलना चाहिए और उन्हें एक बार में ही कर्जों से मुक्त किया जाना चाहिए|Hindi_M|other|7.500000
processed_hi_m_weather_01383.wav|उन्होंने दोहराया कि हमास फिलिस्तीनी क्षेत्रों पर इजरायल के कब्जे की वैधता को कभी मान्यता नहीं देगा|Hindi_M|other|8.335583
processed_hi_m_politics_00857.wav|साथ ही गरीब छात्रों के लिए चलाए जा रहे डिजिटल साक्षरता अभियान का भी जायजा लिया|Hindi_M|other|6.837896
processed_hi_m_agri_02343.wav|घर के आसपास अगर कोई सूखा पेड़ हो तो उसे तुरंत काट दें|Hindi_M|other|5.096417
processed_hi_m_health_02987.wav|तब उन्होंने रोते हुए कहा था मौत भी निष्ठुर हो गई है|Hindi_M|other|4.840979
processed_hi_m_politics_04228.wav|शत्रुंजय के पिता रणविजय शाही राजद के विधायक भी रह चुके हैं|Hindi_M|other|5.386667
processed_hi_m_finance_00703.wav|जिसमें बैंक शाखा प्रबंधक रकम जमा करने वाली स्लिप के साथ अनुमति पत्र को बैंक रिकॉर्ड में रखेगा|Hindi_M|other|9.484979
processed_hi_m_weather_00655.wav|उन्होंने कहा कि माहौल की गर्मी में आप प्रतिस्पर्धी बने रहना चाहते हैं पर मैं गलत साबित हुआ|Hindi_M|other|8.312375
processed_hi_m_weather_00421.wav|मौजूदा चैंपियंस ट्रॉफी के दौरान मौसम ने लगातार करवट ली है|Hindi_M|other|5.200000
processed_hi_m_weather_01247.wav|इन सब चीजों को देख कहा जा सकता है कि राजस्थान में कांग्रेस के लिए संकट के बादल हैं|Hindi_M|other|7.232646
processed_hi_m_weather_01165.wav|इन दोनों राज्यों में ही अचानक बदले मौसम के दौरान सर्वाधिक मौतें हुई हैं|Hindi_M|other|5.920708
processed_hi_m_agri_00937.wav|आप घर बैठे भी बादाम के तेल वाला लिप ग्लॉस बना सकते हैं|Hindi_M|other|5.500000
processed_hi_m_agri_01358.wav|नारियल के तेल या यहां तक कि जैतून का तेल लगाने से आपके शरीर को अधिक फर्टाइल बनाने में मदद मिलेगी|Hindi_M|other|9.647521
processed_hi_m_politics_03921.wav|शास्त्री चौक पर गोरखपुर यूथ कांग्रेस के जिलाध्यक्ष अभिजीत पाठक के नेतृत्व में युवा कांग्रेस के कार्यकर्ताओं ने मनोज तिवारी का पुतला फूंका|Hindi_M|other|10.169958
processed_hi_m_agri_01858.wav|कागज के पुर्जे को डब्बू ने बड़ी सावधानी से निकाला और खोला|Hindi_M|other|5.525979
processed_hi_m_health_00633.wav|गांव घांघरपुर में दो साल के अबोध बालक की संदिग्ध परिस्थितियों में मौत हो गई|Hindi_M|other|6.454771
processed_hi_m_weather_01994.wav|राष्ट्रपति ने कहा है कि मैंने पूरी सरकार को गर्मी दूर करने के उपायों में लगा दिया है|Hindi_M|other|7.100000
processed_hi_m_finance_01731.wav|और जो भी लोग इस कर को भरने में असमर्थ थे उनके घरों को शाही हाथियों द्वारा रुंदवाया गया|Hindi_M|other|7.778313
processed_hi_m_agri_00348.wav|अंजीर का लेप बनाकर जख्म वाली जगह पर लगाने से जख्म जल्दी ही ठीक हो जाता है|Hindi_M|other|6.930792
processed_hi_m_weather_00735.wav|मौसम विभाग ने पर्वतीय इलाकों में मार्च तक भारी बर्फबारी का अलर्ट जारी किया है|Hindi_M|other|7.244250
processed_hi_m_weather_00925.wav|इसके बाद खुद बादल बग्घी से उतरकर बारातियों तक पहुंचा और उसने बताया कि उसे दो लोग गोली मारकर भाग गए हैं|Hindi_M|other|9.786833
processed_hi_m_agri_00383.wav|हम इजिप्ट में तैयार कपास के धागे में विशिष्ट फिंगरप्रिंट तकनीक का उपयोग करते हैं|Hindi_M|other|6.930792
processed_hi_m_finance_01376.wav|जेएसडब्ल्यू एनर्जी विस्तार योजनाओं के लिए प्रवर्तकों की हिस्सेदारी बेचकर फंड जुटाएगी|Hindi_M|other|6.900000
processed_hi_m_health_02903.wav|बाद में अदालत ने इस हत्या और परिवार कल्याण विभाग में कथित घोटालों की जांच सीबीआई को सौंप दी|Hindi_M|other|7.894417
processed_hi_m_weather_00404.wav|उनके अनुसार पिछले साल की अपेक्षा कॉर्पोरेट सेक्टर से इस साल सूखे मेवे के गिफ्ट्स पैक की मांग ज्यादा है|Hindi_M|other|8.695500
processed_hi_m_health_01563.wav|पूरी जिंदगी ऐसी हो गई है कि कोई उस पर थूंके भी नहीं|Hindi_M|other|4.562354
processed_hi_m_weather_01719.wav|एक दिन भयंकर आंधी और तूफान के प्रबल वेग से पीपल का वह वृक्ष उखड़ गया|Hindi_M|other|6.100000
processed_hi_m_agri_01674.wav|मैं कोई गधा नहीं हूं जो मुझ पर कोई घास डालेगा|Hindi_M|other|4.446250
processed_hi_m_finance_02077.wav|सरकार बीमाधारकों के पैसे का इस्तेमाल संकटग्रस्त बैंक को उबारने में करना चाहती है|Hindi_M|other|7.255854
processed_hi_m_finance_01267.wav|बीमा कंपनियां अब ओपीडी में हुए खर्चों के लिए भी कवर उपलब्ध करा रही हैं|Hindi_M|other|6.141312
processed_hi_m_weather_00816.wav|अब बरसात का मौसम गुजर गया है तो काम फिर से शुरू हो गया है जो कि जल्दी पूरा हो जाएगा|Hindi_M|other|7.360354
processed_hi_m_weather_01685.wav|कन्याओं को गर्भ में कत्ल करने की शैतानी सोच को बदलने के लिए बिगड़ चुके वातावरण को बदलना होगा|Hindi_M|other|8.600000
processed_hi_m_politics_01852.wav|डिजिटल पेमेंट्स के लिए विश्वसनीय कंपनी गूगल ने अपना नया मोबाइल ऐप लॉन्च किया है|Hindi_M|other|7.395187
processed_hi_m_agri_01907.wav|दुनिया भर में मशहूर कश्मीरी केसर को आजकल दुर्दिनों से गुजरना पड़ रहा है|Hindi_M|other|6.338667
processed_hi_m_health_01775.wav|प्रभास की जिंदगी में काजल के बाद अनुष्का शेट्टी की एंट्री हुई|Hindi_M|other|5.386667
processed_hi_m_agri_00872.wav|किडनी स्टोन को बाहर निकालने में जीरा बहुत कारगर है|Hindi_M|other|5.375042
processed_hi_m_finance_00566.wav|हेल्थ बीमा को लागू करना इतना आसान नहीं है |Hindi_M|other|3.772875
processed_hi_m_politics_01346.wav|सप्ताह के मध्यांत के बाद सूर्य का गोचर आपकी राशि से तीसरे स्थान में होगा|Hindi_M|other|6.419937
processed_hi_m_politics_01896.wav|स्थानीय लोगों ने जख्मियों को सिविल अस्पताल आनंदपुर साहिब में भर्ती करवाया|Hindi_M|other|6.187750
processed_hi_m_agri_00322.wav|मकर संक्रांति के दिन सूर्योदय से पहले पानी में तिल या तिल का तेल डालकर स्नान करना चाहिए|Hindi_M|other|7.900000
processed_hi_m_health_02088.wav|घायल अन्य चार गार्डों को इलाज के लिए अंकलेश्वर के जयाबेन मोदी अस्पताल में स्थानांतरित किया गया है|Hindi_M|other|8.567792
processed_hi_m_weather_01504.wav|खंडेलवाल का कहना है कि ग्वार की बुआई पर अभी अनिश्चितता के बादल छाए हुए हैं|Hindi_M|other|7.200000
processed_hi_m_weather_02258.wav|ठंड का मौसम आते ही कार में कई दिक्कतें आने लगती हैं जिस वजह से कार की परफॉर्मेंस पर असर पड़ता है|Hindi_M|other|8.567792
processed_hi_m_agri_02168.wav|अंत में निक्कू की होशियारी से दूध का दूध और पानी का पानी हो जाता है|Hindi_M|other|7.093333
processed_hi_m_finance_01986.wav|सबमिट पर क्लिक करें और भविष्य के संदर्भों के लिए पंजीकरण संख्या को नोट करें|Hindi_M|other|6.500000
processed_hi_m_weather_00571.wav|जिस तरह का मौसम शनिवार को रहेगा उसमें गेंद को अधिक स्विंग मिल सकती है|Hindi_M|other|6.431563
processed_hi_m_finance_00389.wav|अर्थशास्त्र यह भी बतलाता है कि मनुष्यों के आर्थिक प्रयत्नों द्वारा विश्व में सुख और शांति कैसे प्राप्त हो सकती है|Hindi_M|other|9.400000
processed_hi_m_weather_00779.wav|नियोजन सचिव अमित नेगी ने बताया कि चिह्नित नए क्षेत्रों पर तेजी से काम किया जा रहा है|Hindi_M|other|7.383563
processed_hi_m_politics_03732.wav|डायरेक्टर जगदीश ठक्कर का कहना है कि टीसीएस ने पिछले महीनों डिजिटल स्पेस में बड़ी डील हासिल की है|Hindi_M|other|8.741938
processed_hi_m_finance_00625.wav|बीमा पॉलिसी लेने से पहले एजेंट से छूट के बारे में पूछें|Hindi_M|other|4.957083
processed_hi_m_weather_02102.wav|तूफान आने पर किसी परी के कंधे पर बैठकर तुम्हारे साथ घर वापस आ जाती|Hindi_M|other|6.675354
processed_hi_m_politics_02035.wav|इसके अलावा स्टोन होने का मुख्य कारण बॉडी में अधिक मात्रा में कैल्शियम की मौजूदगी है|Hindi_M|other|7.116542
processed_hi_m_finance_01908.wav|अगर आप पोस्ट ऑफिस एटीएम से पैसे निकालते हैं तो इसके लिए आपको कोई चार्ज नहीं देना पड़ता है|Hindi_M|other|7.700000
processed_hi_m_politics_00101.wav|मुफ्ती महमूद इस प्रांत के मुख्यमंत्री रह चुके हैं|Hindi_M|other|4.039896
processed_hi_m_finance_01272.wav|मुक्तेश्वर महादेव सभी तरह के कर्जों से मुक्ति का सबसे सरल मार्ग है |Hindi_M|other|5.351833
processed_hi_m_politics_00435.wav|हिमाचल प्रदेश का नतीजा एग्जिट पोल के नतीजों से हटकर आया और कांग्रेस ने एग्जिट पोल से अच्छा प्रदर्शन किया|Hindi_M|other|8.184667
processed_hi_m_politics_02384.wav|लेकिन किडनी स्टोन के मरीजों के लिए यह रामबाण की तरह है|Hindi_M|other|5.096417
processed_hi_m_politics_01242.wav|दूसरी तरफ राजस्थान की टीम जीत के लिए एक बार फिर व्यक्तिगत प्रदर्शन की जगह टीम प्रयास पर निर्भर रहेगी|Hindi_M|other|8.753542
processed_hi_m_health_00695.wav|उन्होंने वहां बाबा साहेब अंबेडकर की एक प्रतिमा को पुष्पांजलि अर्पित की और स्वच्छता अभियान में भाग लिया|Hindi_M|other|8.707104
processed_hi_m_health_01754.wav|घायल बदमाश को इलाज के लिए जिला अस्पताल भेज दिया गया है |Hindi_M|other|5.119625
processed_hi_m_finance_00287.wav|जिससे इसमें संशोधन कर अनिवार्य सोर्सिंग की जगह प्राथमिकता के आधार पर सोर्सिंग कर दिया गया था|Hindi_M|other|8.184667
processed_hi_m_politics_04335.wav|मणिपुर की गवर्नर नजमा हेपतुल्ला ने इंफाल के एक मतदान केंद्र में वोट डाला|Hindi_M|other|6.500000
processed_hi_m_education_01400.wav|सिंह ने कहा कि राज्य में खनिजों के उत्खनन और अनुसंधान की व्यापक संभावनाएं हैं|Hindi_M|other|7.244250
processed_hi_m_agri_01000.wav|किसान की अस्थियां लोहे की और उसकी छाती वज्र की बनी है|Hindi_M|other|5.630458
processed_hi_m_politics_00465.wav|साथ ही एनसीआर के सभी जिलों में एक स्ट्रिंगर की बजाय दो स्ट्रिंगर रखने की नीति शुरू की है|Hindi_M|other|7.766708
processed_hi_m_weather_00644.wav|इस तूफान ने क्वींसलैंड राज्य में भी भारी तबाही मचाई है|Hindi_M|other|5.119625
processed_hi_m_finance_00559.wav|बैंक ऑफ जापान ने नकारात्मक ब्याज दरों को भी सीमित रखा |Hindi_M|other|4.840979
processed_hi_m_weather_00129.wav|बहुत गहरा रिश्ता और भाव दर्शाता है इस वाक्य ने सब कुछ कह दिया कि कितनी गहराई और गर्मी थी रिश्ते में|Hindi_M|other|8.056958
processed_hi_m_finance_00289.wav|एटीएम कार्ड के ब्योरे की चोरी को स्किमिंग कहते हैं|Hindi_M|other|4.829375
processed_hi_m_health_02681.wav|कैरी फिशर की मौत के ठीक एक दिन बाद उनकी मां का निधन हुआ |Hindi_M|other|4.852604
processed_hi_m_agri_01184.wav|उन्होंने लिखा है कि उन्हें किसान सम्मान योजना की दो किश्तें मिली हैं|Hindi_M|other|6.164521
processed_hi_m_weather_00762.wav|पत्र के अनुसार बसपा ने भी नक्सल प्रभावित क्षेत्रों में विशेष सुरक्षा व्यवस्था की मांग की है|Hindi_M|other|7.639000
processed_hi_m_weather_00825.wav|लोगों की माने तो अभी बारिश के मौसम में गड्ढा का अनुमान नहीं होने के कारण दुर्घटना हो रही है|Hindi_M|other|7.406792
processed_hi_m_politics_00479.wav|सोमवार को कानपुर से टूंडला जाने वाली पैसेंजर ट्रेन करीब तीन घंटे विलंबित रही|Hindi_M|other|6.500000
processed_hi_m_health_01548.wav|माता लक्ष्मी को धन की देवी माना जाता है इसलिए उनकी कृपा प्राप्ति का स्वप्न हर कोई देखता है|Hindi_M|other|8.045333
processed_hi_m_weather_00264.wav|एक समारोह के दौरान तूफान के कारण पंडाल गिर गया|Hindi_M|other|4.500000
processed_hi_m_health_01973.wav|अगर हमने साम्राज्यवाद से समझौता किया तो कई दशकों तक हमें दर्द झेलना पड़ेगा|Hindi_M|other|6.733417
processed_hi_m_agri_01090.wav|इस तरह से गोल गप्पों के लिए स्वादिष्ट पानी तैयार हो जाएगा|Hindi_M|other|5.885875
processed_hi_m_weather_01662.wav|भाई बंधुओं के साथ सौहार्दपूर्ण वातावरण में घरेलू प्रश्नों की चर्चा होगी|Hindi_M|other|6.733417
processed_hi_m_health_00737.wav|लेकिन इस बीच एक तीर्थयात्री की नेपाल के हिल्स में मौत हो गई|Hindi_M|other|5.700000
processed_hi_m_health_02969.wav|इसमें फैजल खान रामाधीर सिंह से अपने पिता और दादा की मौत का बदला लेते हुए दिखाई देते हैं|Hindi_M|other|8.033729
processed_hi_m_finance_01051.wav|फिल्मी हस्तियों द्वारा प्रदान की जाने वाली सेवाओं पर भी कर लगेगा|Hindi_M|other|5.363437
processed_hi_m_health_00684.wav|इसके बाद ब्लड सर्कुलेशन रुकने और दम घुटने से व्यक्ति की मौत हो जाती है|Hindi_M|other|5.800000
processed_hi_m_politics_02006.wav|उम्मीद है कि जानवर इंसानों की बस्ती में दखल नहीं देंगे|Hindi_M|other|4.748104
processed_hi_m_weather_00326.wav|मेरी सरकार एक ऐसा नीतिगत वातावरण तैयार करेगी जिसमें स्थायित्व हो और जो पारदर्शी तथा निष्पक्ष हो|Hindi_M|other|8.428479
processed_hi_m_weather_00855.wav|इसके अलावा बरसात के मौसम को मद्देनजर रखते हुए शहर के नालों की सफाई भी करवाई जाएगी|Hindi_M|other|7.360354
processed_hi_m_finance_00090.wav|किस्मत अच्छी थी बंदर पट्टे से बंधा था और उसका मालिक वहां मौजूद था जिसने फौरन बंदर का पट्टा खींच लिया|Hindi_M|other|9.008979
processed_hi_m_health_02775.wav|दो और तीन दिसंबर की रात अस्पताल में इलाज करा रहे डीएससी के तीन जवानों की भी मौत हो गई|Hindi_M|other|7.900000
processed_hi_m_health_01079.wav|सभी जख्मियों को कल्याण के मेट्रो अस्पताल में भर्ती कराया गया है|Hindi_M|other|5.400000
processed_hi_m_health_01248.wav|चिकित्सकों के अनुसार आजकल ओपीडी में आंखों की एलर्जी के मरीज बहुत ज्यादा तादाद में आ रहे हैं|Hindi_M|other|7.116542
processed_hi_m_health_02427.wav|शनिवार को कोलार के छनाकर मालूर स्थित पद्मावती कल्याण मंडप में शादी से पहले की रस्मों के लिए कार्यक्रम रखा गया था|Hindi_M|other|9.647521
processed_hi_m_health_03253.wav|एसएचओ ने कहा कि पुष्पिंदर सिंह की मौत के बाद पूरे हालात का जायजा लिया गया|Hindi_M|other|6.686979
processed_hi_m_finance_00512.wav|पुराणों में दान से प्राप्त होने वाले पुण्यों के बारे में भी बताया गया है|Hindi_M|other|5.630458
processed_hi_m_weather_02187.wav|ठंड पड़ने के कारण इस मौसम में ब्लैंकेट के बाहर आने का मन ही नहीं करता|Hindi_M|other|6.200000
processed_hi_m_politics_01663.wav|हाई प्रोफाइल ढैंचा बीज घोटाले को लेकर उत्तराखंड के मुख्यमंत्री त्रिवेंद्र सिंह रावत पर गंभीर आरोप लगाए गए हैं|Hindi_M|other|9.368875
processed_hi_m_finance_01156.wav|राजस्वों की सुरक्षा के लिए सरकार जीएसटी रिटर्न फॉर्म को आसान बनाएगी|Hindi_M|other|6.303854
processed_hi_m_finance_00304.wav|वर्चुअल मुद्रा को वर्चुअल वॉलेट में ही रखा जाता है और जिस डेटाबेस में ये स्टोर रहता है उसे ब्लॉकचेन कहते हैं|Hindi_M|other|9.392104
processed_hi_m_health_02829.wav|अब उसकी जिंदगी में व्योम है जिसे वह हद से ज्यादा चाहती है|Hindi_M|other|5.119625
processed_hi_m_agri_02204.wav|पानी की इस बर्बादी को रोकने में प्लंबर अहम रोल निभा सकते हैं|Hindi_M|other|5.131229
processed_hi_m_agri_00724.wav|मृत पशुओं का मांस खाकर गिद्धों की वंश समाप्ति का खतरा पैदा हो गया है|Hindi_M|other|6.303854
processed_hi_m_finance_00662.wav|अच्छा रिटर्न पाने के लिए इक्विटी में निवेश सबसे अच्छा तरीका है|Hindi_M|other|5.212500
processed_hi_m_health_01148.wav|एक सीनियर सरकारी अधिकारी ने मुझे बताया कि संतोष की मौत भूख से ही हुई|Hindi_M|other|6.431563
processed_hi_m_finance_01794.wav|यह वृंदा पेंशन योजना के लिए आधिकारिक वेब पोर्टल के साथ खुद को पंजीकृत करने का तरीका है|Hindi_M|other|7.700000
processed_hi_m_agri_02071.wav|यहां जापानी गुलाब के साथ एक से बढ़कर एक कैक्ट्स भी देखने को मिलेंगे|Hindi_M|other|6.570875
processed_hi_m_politics_02018.wav|इसके अलावा महासभा के सदस्यों ने भी इस फिल्म के खिलाफ आज जयपुर में प्रदर्शन किया है|Hindi_M|other|7.000000
processed_hi_m_health_01798.wav|जिसमें कहा गया था कि उसे जुलाब हो रहा था इसलिए उसे अस्पताल में इलाज के लिए ले जाया गया था|Hindi_M|other|8.300000
processed_hi_m_health_02854.wav|बीकानेर के कोटगेट थाना क्षेत्र में रानी बाजार स्थित एक कारखाने के चौकीदार की संदिग्धावस्था में मौत हो गई|Hindi_M|other|9.357271
processed_hi_m_health_02273.wav|विभाग ने यमुना नदी में खनन माफिया द्वारा इकट्ठे किए गए करीब डेढ़ सौ टन खनिज को सीज किया है|Hindi_M|other|9.113458
processed_hi_m_finance_00601.wav|ज्यादातर एग्जिट पोल राज्य में बीजेपी की सरकार बनने का दावा कर रहे हैं|Hindi_M|other|6.025208
processed_hi_m_agri_00824.wav|तरबूज का ताजा और मीठा स्वाद इसे एक उपयुक्त गर्मियों की मिठाई के रूप में संदर्भित करता है|Hindi_M|other|7.800000
processed_hi_m_weather_00524.wav|मौसम सुहाना हो रहा है और ऐसे में आपको भी कुछ अच्छे स्नैक्स खाने की इच्छा होती होगी|Hindi_M|other|6.988833
processed_hi_m_health_02904.wav|उनका कहना है कि स्मार्टफोन स्क्रॉल करते वक्त अपने सिर और गर्दन झुकाने की आदत से टेक्स्ट नेक जैसी बीमारी हो सकती है|Hindi_M|other|9.600000
processed_hi_m_weather_01478.wav|संभाग के ग्रामीण क्षेत्रों से स्वाइन फ्लू सस्पेक्टेड मरीज लगातार पहुंच रहे हैं|Hindi_M|other|6.600000
processed_hi_m_health_00964.wav|धनाड्य देशों में भी लोग इंसुलिन की किल्लत महसूस करने लगे हैं|Hindi_M|other|4.829375
processed_hi_m_weather_00577.wav|पार्टी के कार्यकर्ताओं से मैं हमेशा ही अच्छे वातावरण में बातचीत करता हूं और सभी कार्यकर्ताओं को एक बराबर तवज्जो देता हूं|Hindi_M|other|9.937771
processed_hi_m_finance_00257.wav|रिलीज से पहले ही फिल्म अपनी बीमा पॉलिसी के लिए सुर्खियां बटोरने में कामयाब रही है|Hindi_M|other|6.954000
processed_hi_m_agri_00852.wav|कमल पानी में रहते हुए भी निर्मल और निर्लेप रहता है|Hindi_M|other|4.980313
processed_hi_m_health_03237.wav|डीएसपी सिद्धांत शर्मा ने बताया कि दोनों गुटों के बीच हुए इस झगड़े में एक युवक की मौत हो गई है|Hindi_M|other|8.200000
processed_hi_m_finance_01257.wav|अधिक ब्याज दर पर गरीब लोगों को फांसा जा रहा है|Hindi_M|other|4.434646
processed_hi_m_politics_01043.wav|तुम्हें याद होगा कि तुम्हारे पिता ने मुझे दस हजार अशर्फियों में खरीदा था|Hindi_M|other|5.897500
processed_hi_m_health_03143.wav|मुख्यमंत्री को अस्पताल में भर्ती कराया गया है जहां उनका इलाज चल रहा है|Hindi_M|other|6.536042
processed_hi_m_politics_03843.wav|मैं इन सब को स्वर्ग में यथोचित स्थान दूंगा और इन्हें यज्ञांश मिलने की भी व्यवस्था करूंगा|Hindi_M|other|8.312375
processed_hi_m_agri_01242.wav|वे जीवन पर्यंत गोबर और मूत्र देते हैं जिससे बायोगैस और खाद बनता है|Hindi_M|other|7.000438
processed_hi_m_health_01128.wav|अल्ट्रासाउंड में जीजस की छवि दिखने से उन्हें ये भरोसा था कि इस बार कोई कॉम्प्लिकेशन नहीं होंगे|Hindi_M|other|7.778313
processed_hi_m_agri_00534.wav|चाय से शरीर में आयरन एब्जॉर्ब करने की क्षमता कम हो जाती है|Hindi_M|other|5.595646
processed_hi_m_weather_00042.wav|गर्मी ने सिर्फ जूनियर कलाकारों और क्रू मेंबर्स को ही नहीं बॉलीवुड स्टार संजय दत्त को भी खूब तपाया|Hindi_M|other|8.985750
processed_hi_m_agri_02344.wav|अभ्यंग स्नान के दौरान उबटन के लिए तिल के तेल का उपयोग किया जाता है|Hindi_M|other|6.036812
processed_hi_m_weather_00106.wav|अगर आप मिठाई नहीं गिफ्ट करना चाहते हैं तो सूखे मेवे को गिफ्ट करने के ऑप्शन पर जा सकते हैं|Hindi_M|other|6.988833
processed_hi_m_finance_00676.wav|जीएसटी लागू हो जाने के बाद अप्रत्यक्ष करों को लेकर अटकलें भी शेष नहीं बचीं|Hindi_M|other|6.025208
processed_hi_m_finance_00867.wav|लेकिन इससे पहले वह अपना हृदय एक व्यक्ति को दान में दे गई|Hindi_M|other|5.131229
processed_hi_m_politics_01206.wav|सूत्रों के मुताबिक सुदीप्तो राय ही प्रदेश के आगामी मुख्य सचिव नियुक्त किए जा सकते हैं|Hindi_M|other|7.000000
processed_hi_m_politics_02329.wav|दरअसल इंडोनेशिया के सबसे अमीर व्यक्ति में शुमार माइकल भी इस प्रतियोगिता में अपनी जगह बनाने में सफल रहे|Hindi_M|other|8.393646
processed_hi_m_politics_01171.wav|इस कुत्सित साजिश का राष्ट्रवादी शक्तियों ने विरोध किया तो उन पर सामाजिक खाई पैदा करने का आरोप लगाया गया|Hindi_M|other|8.556188
processed_hi_m_health_00774.wav|लेकिन सबसे ताज्जुब की बात ये थी कि वो इतनी दर्दनाक जिंदगी जीने के बाद भी वहां से मुक्त नहीं होना चाहती थी|Hindi_M|other|9.113458
processed_hi_m_weather_00631.wav|कुछ लोग इलेक्ट्रॉनिक्स प्रचार माध्यमों से वातावरण या मानसिकता बदलने की बात करते हैं|Hindi_M|other|7.244250
processed_hi_m_finance_01400.wav|अब ये चीरहरण द्रोपदी का न होकर भारतीय मुद्रा का होना चाहिए|Hindi_M|other|5.363437
processed_hi_m_other_02098.wav|उन्होंने कहा कि विश्वविद्यालय प्रशासन का यह प्रस्ताव तर्कसंगत नहीं है|Hindi_M|other|6.164521
processed_hi_m_weather_01270.wav|वर्तमान खनन क्षेत्रों में जंगल की पुनर्स्थापना के कारगर कदम उठाने चाहिए|Hindi_M|other|6.698583
processed_hi_m_weather_00298.wav|उन्होंने कहा कि ग्रामीण क्षेत्रों के लोगों को स्वैच्छिक रक्तदान के लिए अभी भी प्रेरित व जागरूक करने की आवश्यकता है|Hindi_M|other|8.440083
processed_hi_m_agri_00896.wav|अगर आपको भूख नहीं लगती तो अदरक कमाल का असर दिखाएगा|Hindi_M|other|4.968687
processed_hi_m_agri_02239.wav|शाम के वक्त वो केवल एक गिलास दूध और एक मुट्ठी अखरोट या बादाम खाती है|Hindi_M|other|6.500000
processed_hi_m_weather_00472.wav|चोटी बनाने से बालों में खिंचाव बना रहेगा और आपको गर्मी में परेशानी भी नहीं होगी|Hindi_M|other|6.570875
processed_hi_m_agri_01965.wav|आप अपने हिसाब से पानी और बाकी सामान की क्वांटिटी ले सकते हैं|Hindi_M|other|5.781396
processed_hi_m_health_00815.wav|इस केस में गिरफ्तार कल्याण विभाग के कर्मचारी महेश मंडल की मौत हो गई है|Hindi_M|other|5.769792
processed_hi_m_weather_02177.wav|बच्चों के एग्जाम खत्म हो गए हैं और मौसम भी अच्छा है|Hindi_M|other|4.500000
processed_hi_m_weather_01640.wav|हमलावरों ने बादल हत्याकांड के आरोपी मुकेश और केस पार्टनर गुड्डू तिवारी पर ताबड़तोड़ गोलियां चलाईं|Hindi_M|other|8.700000
processed_hi_m_agri_01400.wav|हरियाणा से पंजाब की मंडियों में चोर रास्तों से लाते हैं अनाज|Hindi_M|other|5.769792
processed_hi_m_health_02822.wav|वह मुलाकात उनकी जिंदगी का पहला और आखिरी अचीवमेंट प्वॉइंट बन गई|Hindi_M|other|5.897500
processed_hi_m_politics_01747.wav|उनको भी तो पति के अर्धांगी होने से राजकाज का सुख भोगने का बराबरी का अधिकार है|Hindi_M|other|6.988833
processed_hi_m_weather_01100.wav|इसके साथ ही रोनाल्डो ने पिछले चार मुकाबलों से चले आ रहे अपने गोल के सूखे को खत्म किया|Hindi_M|other|7.267479
processed_hi_m_finance_00111.wav|पुष्पक में ब्याज पे फाइनेंस सुविधा उपलब्ध है और प्रत्येक खरीदी पर निश्चित उपहार भी उपलब्ध है|Hindi_M|other|7.499667
processed_hi_m_agri_00922.wav|इसलिए किसान धैर्यपूर्वक सरकारी बीज बिक्री केंद्र या अन्य दुकानों से बीज खरीदें|Hindi_M|other|7.244250
processed_hi_m_politics_01946.wav|उन्होंने कहा कि यूनाइटेड स्प्रिट्स को आज की स्थिति में पहुंचाने में उनके योगदान को हमेशा याद रखा जाएगा|Hindi_M|other|9.100000
processed_hi_m_finance_01303.wav|अप्रैल को वार्षिक लेखाबंदी होने के कारण बैंकों में पब्लिक डीलिंग नहीं होगी|Hindi_M|other|6.559271
processed_hi_m_finance_00733.wav|जैक की कंपनी क्रिप्टोकरेंसी पेमेंट पर काम भी कर रही है|Hindi_M|other|4.852604
processed_hi_m_weather_00290.wav|इसलिए आज हम सर्द मौसम के खूबसूरत लम्हों को हमेशा के लिए यादगार बनाने के कुछ टिप्स बता रहे हैं|Hindi_M|other|8.800000
processed_hi_m_finance_00569.wav|एक डिब्बे में एक भारतीय मुसाफिर गंभीर मुद्रा में बैठा था|Hindi_M|other|4.597188
processed_hi_m_weather_00892.wav|ऑस्ट्रेलियाई टीम यहां पहुंचने के बाद से मौसम के बदले मिजाज के कारण ज्यादातर होटल के अपने कमरे तक ही सीमित रही|Hindi_M|other|9.125063
processed_hi_m_agri_00558.wav|इससे किसान अन्य फसलों की जगह कपास की खेती को अधिक तवज्जो दे रहे हैं|Hindi_M|other|6.779854
processed_hi_m_finance_01911.wav|टाटा मोटर्स ने साणंद के श्रमिकों के साथ किया वेतन समझौता|Hindi_M|other|5.375042
processed_hi_m_weather_00518.wav|मौसम विभाग ने कहा कि उत्तरी ओडिशा के कुछ स्थानों पर भी बारिश होगी|Hindi_M|other|6.025208
processed_hi_m_health_00840.wav|आशा है कि परिजनों से मिलने के बाद हम इस चोट से शारीरिक और मानसिक रूप से जल्द से जल्द उबर जाएंगे|Hindi_M|other|9.252771
processed_hi_m_agri_00513.wav|किसान कभी भी लेक्चर देने या थ्योरी सुनाने से नहीं सीखेगा|Hindi_M|other|5.862667
processed_hi_m_health_00688.wav|जिंदगी के सफर में ऐसे उद्देश्यों के प्रति मन में अटूट विश्वास होना जरूरी है|Hindi_M|other|6.686979
processed_hi_m_health_00715.wav|आधी रात के बाद उनकी मौत की खबर पाते ही दोनों देशों के चैनलों ने ब्रेकिंग न्यूज के साथ रिपोर्टिंग शुरू की|Hindi_M|other|8.200000
processed_hi_m_finance_01932.wav|एक अर्थशास्त्री की सलाह एक बैंकर जल्दी इग्नोर नहीं कर सकता|Hindi_M|other|5.514375
processed_hi_m_agri_01017.wav|एलेक्जेंडर वोल्टा ने नमक के पानी में भीगे हुए कागज का इस्तेमाल किया था|Hindi_M|other|6.849521
processed_hi_m_finance_00551.wav|और हमें इस निर्णय को स्वीकार कर शांति व सद्भावना बनाए रखनी चाहिए|Hindi_M|other|6.315458
processed_hi_m_weather_02264.wav|गर्मी के कारण शहर के बाजारों में दोपहर बाद कर्फ्यू सा माहौल बन गया था|Hindi_M|other|6.280625
processed_hi_m_health_02812.wav|बेनामी धन वसूली के मामले में नोटबंदी को नाकाम माना जा रहा है|Hindi_M|other|5.943937
processed_hi_m_weather_01677.wav|सीडीसी ने कहा कि किशोरावस्था में मां बनने का दुष्प्रभाव सभी क्षेत्रों में पड़ता है|Hindi_M|other|7.128146
processed_hi_m_finance_01309.wav|फिल्म क्रिटिक और ट्रेड एनालिस्ट तरण आदर्श ने ट्वीट कर इसकी जानकारी दी |Hindi_M|other|5.909104
processed_hi_m_weather_00506.wav|सुखबीर बादल ने कहा कि सर्जिकल स्ट्राइक के बाद पाकिस्तान पंजाब में अस्थिरता फैलाने की फिराक में है|Hindi_M|other|7.882792
processed_hi_m_health_00754.wav|उल्लेखनीय है कि प्रशासन ने मौत के कुएं के नाम से मशहूर खड्डों के रास्तों को बंद किया है|Hindi_M|other|7.600000
processed_hi_m_health_02817.wav|मेकअप से पहले सबसे जरूरी है त्वचा साफसुथरी और निखरी होनी चाहिए |Hindi_M|other|6.327063
processed_hi_m_health_01303.wav|लेकिन अफसोस है कि पीडीए यानी पब्लिक डिस्प्ले ऑफ अफेक्शन अभी तक हमारी रोजमर्रा की जिंदगी का हिस्सा नहीं बन पाया|Hindi_M|other|9.879708
processed_hi_m_finance_00467.wav|जोखिम और प्रतिफल के इस दायरे में निवेश की विविधता समझी जा सकती थी|Hindi_M|other|6.570875
processed_hi_m_weather_00339.wav|दोनों प्रमुखों के बीच तात्कालिक मुद्दों पर बात हुई और यह वार्ता सौहार्दपूर्ण वातावरण में हुई|Hindi_M|other|7.116542
processed_hi_m_weather_01212.wav|कुछ ग्रामीण क्षेत्रों में कन्या शिशु को मार डालना आज भी प्रचलित है|Hindi_M|other|5.653688
processed_hi_m_weather_00486.wav|खुशबूदार सूखे फ्लावर होम डेकोर में इन दिनों खूब इस्तेमाल होते हैं|Hindi_M|other|5.514375
processed_hi_m_agri_00256.wav|किसान अपनी समस्याओं को पेश करने में सक्षम होगा और विस्तृत स्पष्टीकरण और नुस्खे प्राप्त करेगा|Hindi_M|other|8.033729
processed_hi_m_politics_00474.wav|स्थानीय दुकानदारों ने नगर परिषद से टूटी स्लैब की जगह नई स्लैब लगाने की मांग की है|Hindi_M|other|7.348750
processed_hi_m_agri_00702.wav|कभी देखा है आपने मधुमक्खी को ऐसे थैंक्स बोलते हुए|Hindi_M|other|4.713271
processed_hi_m_health_02959.wav|आज हम आपको उनकी जयंती पर उनकी जिंदगी के कई ऐसे सिद्धांतों को बताने वाले हैं जो आपकी जिंदगी को बदल सकता है|Hindi_M|other|9.624292
processed_hi_m_weather_00495.wav|इसके अलावा शहर में विभिन्न क्षेत्रों में श्रीकृष्ण जन्माष्टमी का आयोजन किया गया है|Hindi_M|other|7.371958
processed_hi_m_weather_00987.wav|मनाली में बीते साल दिसंबर में भारी हिमपात दर्ज हुआ है|Hindi_M|other|4.968687
processed_hi_m_health_00067.wav|अपनी पत्नी के इलाज के लिए उन्होंने कई बार बैंक से छुट्टी की अर्जी लगाई लेकिन उन्हें छुट्टी नहीं दी गई|Hindi_M|other|8.335583
processed_hi_m_books_00836.wav|यदि फर्म वित्तीय कठिनाइयों के कारण वाणिज्यिक पत्र का शोधन नहीं कर पाती तो वाणिज्यिक पत्र की भुगतान तिथि को आगे नहीं बढ़ाया जा सकता।|Hindi_M|other|9.937771
processed_hi_m_politics_02381.wav|हार्दिक ने वेस्टइंडीज के खिलाफ गेंदबाजी में भी बेहतरीन प्रदर्शन करते हुए उसके सलामी बल्लेबाज सुनील अम्ब्रीश का विकेट हासिल किया|Hindi_M|other|9.693958
processed_hi_m_books_03712.wav|भूगोलवेत्ता को सभी संबंधित क्षेत्रों की व्यापक समझ रखने की आवश्यकता होती है जिससे कि वह उन्हें तार्किक रूप से संश्लेषित कर सके।|Hindi_M|other|10.088688
processed_hi_m_weather_01544.wav|मोबाइल फ्यूल डिस्पेंसर के जरिए फ्यूल की डिलीवरी उन क्षेत्रों में होगी, जहां पांच किलोमीटर के दायरे में कोई पेट्रोल पंप नहीं है|Hindi_M|other|10.030646
processed_hi_m_general_02025.wav|कला और कलाकार निशांत द्वारा भारतीय चित्रकारों से परिचय के क्रम में नारायण श्रीधर बेंद्रे की कला और जीवन से परिचय कराया गया।|Hindi_M|other|9.775229
processed_hi_m_finance_00330.wav|स्वर्ण मुद्रीकरण योजना का परिचालन बैंकों द्वारा हॉलमार्किंग केंद्रों और स्वर्ण परिशोधन इकाइयों के साथ मिलकर किया जा रहा था|Hindi_M|other|9.891333
processed_hi_m_books_03359.wav|आयात की प्रतिस्थापना दूसरी एवं तीसरी पंचवर्षीय योजनाओं के कार्यकाल में भारत का लक्ष्य कई क्षेत्रों में आत्मनिर्भर होना था।|Hindi_M|other|9.995812
processed_hi_m_education_02699.wav|इस प्रकार की प्लास्टिक फिल्म एक प्लास्टिक ओपल फिल्म है जो प्लास्टिक के छर्रों से बना है जो त्रिआयामी अंतरिक्ष में खड़ी है।|Hindi_M|other|10.146750
processed_hi_m_weather_01860.wav|गुरुवार सुबह साउथ अफ्रीका के कैप्टन ग्रैम स्मिथ ने टॉस जीतकर आसमान में बादल होने के बावजूद पहले बैटिंग करने का फैसला किया|Hindi_M|other|9.891333
processed_hi_m_education_01920.wav|दो मिशन में भारतीय अंतरिक्ष अनुसंधान संगठन इसरो ने पीएस का ऑर्बिटल प्लेटफॉर्म के रूप में इस्तेमाल करने का प्रयोग भी किया।|Hindi_M|other|9.531417
processed_hi_m_books_03316.wav|उन्होंने विभिन्न राज्यों के मुख्यमंत्रियों के नाम लिखे अपने पत्रों में नियोजन के आदर्शों और उद्देश्यों की व्याख्या की है।|Hindi_M|other|9.554646
processed_hi_m_weather_00478.wav|इस मुलाक़ात में दोनों देशों के राष्ट्राध्यक्षों ने ईरान और पाकिस्तान के बीच संबंधों के सभी क्षेत्रों के बारे में चर्चा की|Hindi_M|other|9.531417
processed_hi_m_weather_00121.wav|सीएम सर्बानंद सोनोवाल ने स्थिति का जायजा लेने के लिए क्षेत्रों के डिप्टी कमिश्नर से वीडियो कॉन्फ्रेंसिंग के जरिए बात की|Hindi_M|other|9.624292
processed_hi_m_other_03513.wav|शादी के लिए सुनहरे रिबन और क्रिस्टल सजावट के साथ ग्लैमरस और हस्तनिर्मित सफेद स्क्रॉल शादी का निमंत्रण कार्ड बनवाया गया।|Hindi_M|other|9.763625
processed_hi_m_politics_00584.wav|गांव के मुखिया का किरदार निभा रहे तिग्मांशु धूलिया में रणवीर सेना का नेतृत्व करने वाले ब्रह्मेश्वर सिंह की झलक मिलती है|Hindi_M|other|9.659125
processed_hi_m_politics_01467.wav|गुप्ते ने साक्षात्कार में उन अफवाहों पर विराम लगा दिया, जिनमें कहा गया था कि उनकी फिल्म में सलमान मुख्य भूमिका निभाएंगे|Hindi_M|other|9.775229
processed_hi_m_books_04924.wav|शायद इस तरह के संचार माध्यम से दृश्यांकन को चित्रित करना संभव नहीं होगा जो कि हम इन मानचित्रों द्वारा प्राप्त करते हैं।|Hindi_M|other|9.926167
processed_hi_m_books_00029.wav|भूमि संसाधनों का निम्नीकरण सिंचाई और कृषि विकास की दोषपूर्ण नीतियों से उत्पन्न हुई समस्याओं में से एक गंभीर समस्या है।|Hindi_M|other|9.914542
processed_hi_m_weather_00588.wav|निरीक्षण में उपायुक्त ने पाया कि अधिकांश शौचालय इस्तेमाल करने लायक नहीं हैं और इनके कारण दुर्गंधमय वातावरण बना रहता है|Hindi_M|other|9.508208
processed_hi_m_books_04615.wav|क्या होता है जब मटर के पौधों में एक विकल्पी जोड़े के स्थान पर दो विकल्पी जोड़ों का अध्ययन करने के लिए संकरण कराया जाए।|Hindi_M|other|9.264396
processed_hi_m_weather_00291.wav|मनमोहन ने कहा, ठंड का मौसम शुरू होने से पहले मैं फिर दौरा करूंगा और आपके लिए निर्मित होने वाले घरों का निरीक्षण करूंगा|Hindi_M|other|9.300000
processed_hi_m_finance_00154.wav|हेल्थ इंश्योरेंस व्यवसाय की परिभाषा का विस्तार करते हुए इसमें ट्रैवल व पर्सनल एक्सीडेंट कवर को भी शामिल कर दिया गया है|Hindi_M|other|9.484979
processed_hi_m_weather_00091.wav|रविवार दोपहर को लगभग ढाई बजे पंजाब के मुख्यमंत्री प्रकाश सिंह बादल का चार्टर प्लेन पिंजौर बसौला स्थित एरोड्रम में उतरा|Hindi_M|other|10.100000
processed_hi_m_finance_01924.wav|अब कर्नाटक चाहता है कि ऐसी कंपनियां विक्रेताओं से मूल्यवर्धित कर जुटाएं और उसे अन्य कमीशन एजेंट की तरह सरकार को सौंपें|Hindi_M|other|9.902938
processed_hi_m_agri_00778.wav|उन्होंने कहा है कि आज देश के कई हिस्सों में सरकारी गोदामों में अनाज के सड़ने का कारण केंद्र सरकार की कुंभकर्णी नींद है|Hindi_M|other|10.146750
processed_hi_m_politics_00455.wav|यह नहीं सोचा कि लोग क्या कहेंगे कि भाई तुम्हीं ने तो मुख्यमंत्री बनाया था और अब तुम्हीं उन्हें हटाने की मांग करने लगे|Hindi_M|other|9.496583
processed_hi_m_weather_01675.wav|वेस्ट इंडीज के तूफान और छक्कों की दुकान के नाम से कैरेबियन बल्लेबाज क्रिस गेल की आहट मैदान में हर गेंदबाज को खटकती है|Hindi_M|other|9.148292
processed_hi_m_books_05113.wav|साथ ही प्रस्तर मूर्तियों सहित मौर्यकालीन सभी पुरातत्व एक अद्भुत कला के प्रमाण थे जो साम्राज्य की पहचान माने जाते हैं।|Hindi_M|other|9.798438
processed_hi_m_finance_01584.wav|इसके साथ ही बकाया मेहनताने का इंतजार कर रहे पेशेवरों को मदद करने से भी फ्लेक्सिंग इट प्लेटफॉर्म को लोकप्रियता मिली है|Hindi_M|other|10.053875
processed_hi_m_education_02096.wav|एक लॉन्चिंग इवेंट में उन्होंने उम्मीद जताई कि बॉलीवुड किसी भी प्रकार के उत्पीड़न के मामलों से निपटने के लिए तैयार है।|Hindi_M|other|9.693958
processed_hi_m_health_02027.wav|इससे असली जेनेरिक दवाएं बेचने वाली कंपनियों को अपने प्रॉडक्ट्स की ट्रेडिंग की राह में रुकावट आने का खतरा पैदा हुआ है|Hindi_M|other|9.508208
processed_hi_m_weather_00100.wav|श्री बादल ने कहा की उनकी स्वर्गीय पत्नी सुरिंदर कौर बादल की तरफ से हलका में लंगर तथा कीर्तन दरबार का क्रम जारी रहेगा|Hindi_M|other|9.229563
processed_hi_m_weather_00471.wav|बता दें कि इंटरनेट माध्यम से ग्रामीण विभिन्न क्षेत्रों में सूचना प्रौद्योगिकी की मदद से अपना जीवन स्तर सुधार सकते है|Hindi_M|other|10.000000
processed_hi_m_politics_02660.wav|तमाम विषम परिस्थितियों से जूझकर पूर्णा ने सबसे छोटी उम्र में दुनिया की सबसे बर्फीली चोटी पर चढ़ने का इतिहास रच डाला|Hindi_M|other|9.508208
processed_hi_m_weather_01389.wav|जयपुर में कॉलेज की छात्रा अदिति सांघी पहाड़ पर चढ़ने की ट्रेनिंग के दौरान सातवीं मंजिल से गोता खाते हुए नीचे आ गिरी|Hindi_M|other|9.635917
processed_hi_m_education_02445.wav|इस मंचन में उन स्कूली बच्चों ने हिस्सा लिया जो एनएसडी के चिल्ड्रन थियेटर वर्कशॉप में रंगमंच का प्रशिक्षण ले रहे थे।|Hindi_M|other|9.891333
processed_hi_m_politics_02786.wav|इसी के चलते कांग्रेस ने तय किया कि मिडिल क्लास के फेवर में वो रियल एस्टेट रेग्युलेटरी अमेंडमेंट बिल का विरोध करेंगे|Hindi_M|other|8.892875
processed_hi_m_general_01274.wav|राष्ट्र का मार्गदर्शन करने वाले तथा राजनीति के क्षेत्र में काम करने वाले अधिकांश व्यक्ति इस प्रश्न की ओर उदासीन है।|Hindi_M|other|8.556188
processed_hi_m_books_00394.wav|किसी श्रेणी के रूप में एक अन्विति योजना जो किसी वस्तु या व्यक्ति की सभी संभावित गुणवत्ताओं का प्रतिनिधित्व करती हो।|Hindi_M|other|9.635917
processed_hi_m_books_00164.wav|इसके लिए एक टीम के रूप में कार्य करना होता है एवं व्यक्तिगत प्रयत्नों में समान दिशा में समन्वय की आवश्यकता होती है।|Hindi_M|other|9.241167
processed_hi_m_politics_00699.wav|जैकी श्रॉफ ने अपने पुराने स्कूली दिनों को याद करते हुए कहा कि उन्होंने अपनी गर्लफ्रेंड के साथ एक बार प्रैंक किया था|Hindi_M|other|9.670729
processed_hi_m_weather_01290.wav|उनकी तूफानी पारी से रायल चैलेंजर्स के सामने पहाड़ जैसा लक्ष्य था और उसके बल्लेबाज इसके दबाव को झेलने में नाकाम रहे|Hindi_M|other|9.775229
processed_hi_m_weather_02071.wav|कार्यक्रम में शहर ही नहीं आसपास के क्षेत्रों से आए हजारों श्रद्धालु देर रात तक भक्ति रस का आनंद लेते हुए झूमते रहे|Hindi_M|other|10.030646
processed_hi_m_politics_00301.wav|सिविल अस्पताल में स्वाइन फ्लू के संदिग्ध मरीजों का आना निरंतर जारी है और मंगलवार को भी एक संदिग्ध केस सामने आया है|Hindi_M|other|10.065479
processed_hi_m_books_02491.wav|परीक्षण प्राप्तांकों की समुचित व्याख्या के लिए परीक्षण परीक्षार्थी तथा परीक्षण दशाओं की संपूर्ण जानकारी आवश्यक है।|Hindi_M|other|9.496583
processed_hi_m_general_02594.wav|स्पेन के फेलिसियानो लोपेज और क्रोएशिया के मारिन सिलिक के बीच क्वींस क्लब टेनिस टूर्नामेंट का पुरुष एकल फाइनल हुआ।|Hindi_M|other|9.200000
processed_hi_m_books_00801.wav|यदि किसी व्यवसाय को आवश्यकता तथा लक्ष्य में संतुलन रखना है तो उसे बहुमुखी उद्देश्यों को भी अपने सम्मुख रखना होगा।|Hindi_M|other|9.252771
processed_hi_m_education_01799.wav|रजिस्ट्रार अजय वर्मा के मुताबिक परीक्षा विभाग से जानकारी मिलने के बाद तथ्यों की छानबीन के लिए जांच कमेटी बनाई है।|Hindi_M|other|9.148292
processed_hi_m_books_04449.wav|त्यौहार के अंतिम दिन राजा अपनी तथा अपने नायकों की सेना का खुले मैदान में आयोजित भव्य समारोह में निरीक्षण करता था।|Hindi_M|other|9.380479
processed_hi_m_weather_00586.wav|बारिश का मौसम बहुत सुहावना होता है, इसलिए इन नुस्खों के साथ अपने पैरों की चिंता किए बगैर अब इस मौसम का आनंद लीजिए|Hindi_M|other|9.786833
processed_hi_m_weather_01965.wav|लक्षद्वीप में हल्की बारिश होने का अनुमान है जबकि केरल, कर्नाटक में मौसम गर्म और खुश्क रहने की भविष्यवाणी की गई है|Hindi_M|other|9.113458
processed_hi_m_agri_01412.wav|बॉलीवुड की ड्रामा क्वीन को इंडियन खाना बनाने का बहुत शौक है और उनकी फेवरेट कुकिंग डिश भिंडी मसाला और दाल तड़का है|Hindi_M|other|9.937771
processed_hi_m_weather_01396.wav|सूरत का मौसम इस टूर्नामेंट के लिए शानदार है और सैयद मुश्ताक अली ट्रॉफी के फाइनल में बाधा डालने की संभावना नहीं है|Hindi_M|other|9.241167
processed_hi_m_books_01381.wav|परीक्षण प्रशासन और परीक्षण प्राप्तांकों की व्याख्या के विस्तृत प्रशिक्षण के उपरांत ही इनका उपयोग किया जा सकता है।|Hindi_M|other|8.892875
processed_hi_m_weather_01555.wav|एक पर्यटक इन्ना ने बताया कि वो भारी तूफान की चेतावनी के चलते अपना रिसोर्ट छोड़कर राजधानी सुवा में शिफ्ट हो गई थी|Hindi_M|other|9.659125
processed_hi_m_finance_01671.wav|मास्टर शिष्यों को आज पैसे कमाने का कारखाना समझते हैं और शिष्य उन्हें पैसे से खरीदी गई चीज से अधिक कुछ नहीं समझते|Hindi_M|other|10.030646
processed_hi_m_other_04869.wav|मरम्मत के अभाव में स्टाफ क्वार्टर जर्जर होकर रहने लायक नहीं रहे और अधिकतर दरवाजे व खिड़कियों को दीमक चाट रही है।|Hindi_M|other|9.241167
processed_hi_m_other_01971.wav|परस्पर विरोधी विचार वाले लाल्टू और सागर पिछले दिनों हुए चुनावों में आंध्र प्रदेश के एक नए दल से प्रभावित हुए थे।|Hindi_M|other|9.125063
processed_hi_m_general_00425.wav|लिंचिस्तान सरकार चाहती है कि श्रेष्ठ नस्ल वाले राष्ट्र के निर्माण में राष्ट्र की श्रेष्ठ नस्ल भी अपना योगदान दे।|Hindi_M|other|8.200000
processed_hi_m_health_00856.wav|आस्ट्रेलिया टीम के चिकित्सक पीटर ब्रुकनर ने बाद में बताया कि बाएं हाथ के बल्लेबाज ह्यूज की हालत गंभीर बनी हुई है|Hindi_M|other|9.345667
processed_hi_m_weather_00505.wav|वन वृत्त के संवेदनशील क्षेत्रों में पॉलिथीन फेंकने वालों के विरुद्ध वन विभाग ने सख्ती बरतने का निर्णय ले लिया है|Hindi_M|other|9.101854
processed_hi_m_finance_00399.wav|अपने एल्बम चोरी चोरी के बारे में प्रशांत ने कहा, चोरी चोरी पूरी तरह से रोमांटिक और रिफ्रेश कर देने वाला गाना है|Hindi_M|other|9.125063
processed_hi_m_politics_00884.wav|बाइक रोके जाने पर विधायक के भतीजे ने धौंस दिखाकर अधिकारी को कुत्ता बनाने और नंगा करने की चेतावनी देकर जलील किया|Hindi_M|other|9.868104
processed_hi_m_weather_01905.wav|ग्रामीण क्षेत्रों में रहने वाले अधिकतर परिवार ऐसे हैं, जो अपने बच्चों को शहरों में पढ़ाने की सामर्थ्य नहीं रखते|Hindi_M|other|8.800000
processed_hi_m_finance_01723.wav|सर्कुलर कहता है बैंकों को सिक्के गिनने में परेशानी हो तो वे सिक्के गिनने की मशीन लगाएं या फिर उन्हें तौल कर लें|Hindi_M|other|9.392104
processed_hi_m_education_01715.wav|अब बाएं हाथ की तर्जनी उंगली को दाएं हाथ की मुट्ठी में इस प्रकार बंद करें कि उसका शीर्ष दाएं अंगूठे को छूने लगे।|Hindi_M|other|9.543021
processed_hi_m_education_01173.wav|इस मौके पर आपने छात्राओं को प्रेरक संबोधन देकर उन्हें आगामी वार्षिक परीक्षा में उच्चांक लाने हेतु प्रेरित किया।|Hindi_M|other|9.798438
processed_hi_m_books_00041.wav|वास्तव में यह मात्र संयोग ही था कि दुर्घटना के कारण एक रंग की भृंग समष्टि बच गई जिससे समष्टि का स्वरूप बदल गया।|Hindi_M|other|10.030646
processed_hi_m_finance_00202.wav|यदि स्टूडेंट्स को किसी भी तरह की त्रुटि मिलती है तो वे अपने स्कूल प्रिंसिपल को सुधार के लिए रिपोर्ट कर सकते हैं|Hindi_M|other|8.985750
processed_hi_m_books_01643.wav|यद्यपि इन तकनीकों में अनुक्रियाओं की व्याख्या के लिए परिष्कृत कौशलों और विशिष्ट प्रशिक्षण की आवश्यकता होती है।|Hindi_M|other|8.695500
processed_hi_m_education_00420.wav|इंस्पायरिंग करियर के नीरज शर्मा ने बताया कि किस प्रकार हम विज्ञान विषय में अपने भविष्य को उज्ज्वल बना सकते हैं |Hindi_M|other|8.544562
processed_hi_m_health_00070.wav|ऑस्ट्रेलियाई बल्लेबाज फिल ह्यूज की शैफील्ड शील्ड मैच के दौरान सिर पर पीछे की तरफ गेंद लगने के बाद मौत हो गई थी|Hindi_M|other|9.543021
processed_hi_m_books_03026.wav|समिति का उद्देश्य बड़े पूंजीपतियों के विरुद्ध खड़े होना तथा छोटे उत्पादकों की सौदा करने की शक्ति को बढ़ाना है।|Hindi_M|other|10.007437
processed_hi_m_politics_00980.wav|राजधानी में हेल्पिंग हेंड फाउंडेशन की ओर से राजस्थान के मेधावी मुस्लिम छात्र छात्राओं का सम्मान समारोह रखा गया|Hindi_M|other|8.846438
processed_hi_m_books_00721.wav|तकनीकी ने प्राकृतिक तथ्यों तथा आर्थिक एवं सामाजिक प्राचल के निरीक्षण एवं परीक्षण के बेहतर अवसर प्रदान किए हैं।|Hindi_M|other|9.100000
processed_hi_m_weather_02224.wav|मैंने दूसरी तरफ की रेलिंग पर जाकर लगभग सूख चुकी नदी के साथ सेल्फ़ी लिया और गर्मी से मुरझाई प्रकृति को देखता रहा|Hindi_M|other|9.926167
processed_hi_m_education_01619.wav|गुरुग्राम और फरीदाबाद में दहशत फैलाने वाले कौशल गैंग के गुर्गे जल्द ही रेवाड़ी में ट्रिपल मर्डर करने वाले थे।|Hindi_M|other|8.997354
processed_hi_m_politics_01115.wav|मुंबई अभिनेत्री तनिष्ठा चटर्जी को पिछले दिनों रिलीज हुई फिल्म पार्च्ड में मुख्य भूमिका निभाते हुए देखा गया था|Hindi_M|other|9.392104
processed_hi_m_education_02124.wav|समाचार एजेंसी सिन्हुआ के अनुसार शाह अब्दुल्ला को किंग अब्दुल अजीज मेडिकल सिटी अस्पताल में भर्ती कराया गया है।|Hindi_M|other|9.400000
processed_hi_m_books_02687.wav|सामाजिक मुद्दों से जुड़े क्षेत्रीय सर्वेक्षणों सूचनाओं का एकत्रण व्यक्तिगत साक्षात्कारों द्वारा किया जाता है।|Hindi_M|other|7.906021
processed_hi_m_education_00331.wav|प्रशिक्षण प्राप्त मेंटर्स मूल्यांकन के लिए कमियों को दूर कराते हुए कॉलेजों को मूल्यांकन के लिए प्रेरित करेंगे|Hindi_M|other|8.846438
processed_hi_m_finance_00043.wav|वह उच्च न्यायालय अनुच्छेद क के अधीन प्रमाणित कर देता है कि मामला सर्वोच्च न्यायालय में अपील किए जाने योग्य है|Hindi_M|other|8.858042
processed_hi_m_finance_01965.wav|वैश्वीकरण के इस दौर में बहुराष्ट्रीय कंपनियों के आगमन के उपरांत वेतन एवं सुविधाओं में अप्रत्याशित उछाल आया है|Hindi_M|other|9.078625
processed_hi_m_education_01783.wav|वहीं राष्ट्रव्यापी आयोजित होने वाली क्लेट परीक्षा के बाद हरियाणा के विद्यार्थियों के लिए सीटें आरक्षित होंगी।|Hindi_M|other|8.544562
processed_hi_m_books_00517.wav|आप आपने परिस्थान का अवलोकन करने पर पाते हैं कि प्राकृतिक तथा सांस्कृतिक दोनों तथ्यों में भिन्नता पाई जाती है।|Hindi_M|other|9.357271
processed_hi_m_agri_00792.wav|कई वर्षों के कठिन परिश्रम के बाद गेहूं की ऐसी किस्में विकसित कीं जिनकी वजह से पैदावार कई गुना ज्यादा होने लगी|Hindi_M|other|9.392104
processed_hi_m_general_01007.wav|वार्षिक ब्रह्मोत्सव दिल्ली मंदिर में उसी उत्साह के साथ आयोजित किया जाता है जैसा कि तिरुमला में किया जाता है।|Hindi_M|other|8.323979
processed_hi_m_weather_01880.wav|हालांकि अभी सरकार द्वारा ग्रामीण क्षेत्रों में गरीबी उन्मूलन कार्यक्रम व मनरेगा जैसी मुहिम को सफलता मिली हैं|Hindi_M|other|9.229563
processed_hi_m_health_00282.wav|वैक्सिंग से बालों को जल्दी हटा सकते हैं पर इन उत्पादों में मौजूद केमिकल आपकी त्वचा को नुक्सान पहुंचा सकता है|Hindi_M|other|8.289146
processed_hi_m_education_02020.wav|इसी प्रकार सुल्तानपुर रोड पर भी बड़े खड्डों के कारण आने जाने वालों को भारी परेशानी का सामना करना पड़ रहा है।|Hindi_M|other|8.985750
processed_hi_m_books_04759.wav|कर्मचारी अपने काम श्रेष्ठ तरीके से कर सकें इसके लिए प्रशिक्षण तथा उत्प्रेरण की समुचित व्यवस्था भी करनी होगी।|Hindi_M|other|9.113458
processed_hi_m_books_04725.wav|सामूहिक रूप से इन सभी प्रतिबंधों को नस्ल के आधार पर भेदभाव करने वाली रंगभेदी सरकार ने जबरदस्ती लागू किया था।|Hindi_M|other|9.264396
processed_hi_m_books_00346.wav|सामाजिक व्यवस्था को बनाए रखने के लिए उनकी चिंता समाजशास्त्री एमिल दुर्खाइम की रचनाओं में प्रतिबिंबित हुई थी।|Hindi_M|other|8.556188
processed_hi_m_education_01575.wav|उन्होंने कहा था कि राज्य बोर्ड से संबद्ध छात्रों के लिए इतनी जल्दी जुलाई में साझा परीक्षा देना मुश्किल होगा।|Hindi_M|other|9.200000
processed_hi_m_finance_01940.wav|सीबीआई और ईडी ने उस पर धोखाधड़ी, मनी लॉन्ड्रिंग और विदेशी मुद्रा प्रबंधन अधिनियम के उल्लंघन के आरोप लगाए हैं|Hindi_M|other|9.345667
processed_hi_m_weather_00219.wav|उन्होंने बताया कि प्रभावित क्षेत्रों में क्लोरोक्वीन दवाओं के साथ साथ क्लोरीन की गोलियां भी बांटी जा रही हैं|Hindi_M|other|8.056958
processed_hi_m_finance_00657.wav|बुंदेलखंड में राजस्व वसूली स्थगित किए जाने के साथ ही बैंकों से भी कर्ज वसूली रोकने का अनुरोध किया जा चुका है|Hindi_M|other|9.763625
processed_hi_m_education_01537.wav|अटॉप्सी रिपोर्ट के लिए न केवल परिवार और रिश्तेदारों से बातचीत की गई बल्कि मेडिकल रिकॉर्ड को भी चेक किया गयाl|Hindi_M|other|8.625833
processed_hi_m_education_01203.wav|हिंदी का कवि अपना ज्ञान या शेखी बघारने के चक्कर में ये दोनों भूलें अक्सर करता है और फिर निराश होता रहता है।|Hindi_M|other|10.000000
processed_hi_m_weather_00871.wav|सरकारी योजनाओं का ही नतीजा है कि ग्रामीण क्षेत्रों से शहरों की तऱफ होने वाले पलायन में अपेक्षाकृत कमी आई है|Hindi_M|other|9.113458
processed_hi_m_finance_00607.wav|छापों के दौरान आयकर विभाग के अधिकारियों ने पाया कि अधिकांश नौकरशाहों की पत्नियां बीमा एजेंट का काम करती हैं|Hindi_M|other|8.416854
processed_hi_m_agri_00848.wav|यहां पर आप झीलों, झरने और घास के मैदानों के साथ साथ खूबसूरत प्राकृतिक नजारों को देखने का लुत्फ उठा सकते हैं|Hindi_M|other|9.786833
processed_hi_m_education_00695.wav|एक दृष्टांत का उल्लेख करते हुए उन्होंने कहा कि एक दुर्बल व्यक्ति स्वामी जी के पास गीता के ज्ञान के लिए गया।|Hindi_M|other|8.579396
processed_hi_m_weather_01554.wav|तुर्की के राष्ट्रपति ने कहा कि तुर्की विश्व के सभी क्षेत्रों के साथ अच्छे मैत्री संबंध विकसित करना चाहता है|Hindi_M|other|8.463292
processed_hi_m_health_02865.wav|प्लेटलेट से भरपूर प्लाज्मा को खून से निकालने के बाद दवाओं का इस्तेमाल करके इसमें ग्रोथ फैक्टर डाले जाते हैं|Hindi_M|other|8.834812
processed_hi_m_weather_02217.wav|अजय टम्टा ने दावा किया कि पहले भारी अव्यवस्था थी और डॉक्टर पहाड़ों में नहीं मैदानी क्षेत्रों में ही रहते थे|Hindi_M|other|8.985750
processed_hi_m_finance_00563.wav|यदि आपके पास पहले से ही किसी पेशेवर निकाय से योग्यता है, तो आपको इस कोर्स के कुछ हिस्सों से छूट मिल सकती है|Hindi_M|other|9.601083
processed_hi_m_books_01800.wav|अनेक निर्णयों के माध्यम से न्यायपालिका ने संविधान की नई व्याख्याएँ दीं और नागरिकों के अधिकारों की रक्षा की।|Hindi_M|other|8.823208
processed_hi_m_weather_00502.wav|उन्होंने कहा कि बर्फ पिघलने और हिमालय के दर्रो के खुलने के बाद घुसपैठ की संभावना से इनकार नहीं किया जा सकता|Hindi_M|other|8.997354
processed_hi_m_books_01621.wav|इन लोगों का कहना है कि आर्थिक वैश्वीकरण अपरिहार्य है और इतिहास की धारा को अवरुद्ध करना कोई बुद्धिमानी नहीं।|Hindi_M|other|8.500000
processed_hi_m_health_00792.wav|सुनाम बख्शीवाला रोड पर अज्ञात वाहन की टक्कर से एक्टिवा सवार एक व्यक्ति की मौत हो गई जबकि एक घायल हो गया है|Hindi_M|other|9.891333
processed_hi_m_finance_00596.wav|इस योजना के तहत आपके बैंक खाते से ही प्रति वर्ष अपने आप बैंक द्वारा ही आपकी बीमा किस्त की भरपाई की जाती है|Hindi_M|other|9.392104
processed_hi_m_general_01893.wav|पासपोर्ट अधिनियम के एक अथवा अधिक प्रावधानों का उल्लंघन होने पर पासपोर्ट को जब्त अथवा रद्द किया जा सकता है।|Hindi_M|other|8.997354
processed_hi_m_finance_01774.wav|हर महीने पैसे इकट्ठे करने के बाद यह भिखारी बैंक में पहुंचता है और जमीन में पैसों का ढेर लगाकर उसे गिनता है|Hindi_M|other|9.300000
processed_hi_m_weather_01316.wav|बेंगलुरु के लिए ट्रंप कार्ड क्रिस गेल का जबरदस्त फार्म है जो तूफान की तरह विरोधी गेंदबाजी को बहा ले गया है|Hindi_M|other|9.891333
processed_hi_m_politics_03468.wav|मुख्यमंत्री योगी आदित्यनाथ ने शांति और सद्भाव बनाए रखने और उपद्रवियों से सख़्ती से निपटने के निर्देश दिए थे|Hindi_M|other|9.612687
processed_hi_m_education_00910.wav|समिति ने यह भी कहा है कि यह प्रवेश पत्र केवल जांच परीक्षा में उत्प्रेषित परीक्षार्थियों के लिए मान्य होगा।|Hindi_M|other|8.730333
processed_hi_m_politics_00215.wav|मुख्य परियोजना अधिकारी आरके कपूर ने परियोजना के कार्यान्वयन, लक्ष्यों एवं उपलब्धियों की विस्तृत जानकारी दी|Hindi_M|other|9.752000
processed_hi_m_health_02691.wav|खबर के अनुसार ऑनलाइन फीचर पर क्लिक करते ही एक प्रश्नावली खुलेगी, जिसके आधार पर लोग अवसाद का पता लगा सकेंगे|Hindi_M|other|9.368875
processed_hi_m_politics_00138.wav|पिछले कुछ हफ्तों से पाकिस्तान में मंज़ूर पश्तीन नाम के एक युवा पश्तून नेता लगातार सुर्खियों में बने हुए हैं|Hindi_M|other|8.858042
processed_hi_m_education_01610.wav|मऊ जिले के घोसी उपचुनाव के वोटों की गिनती के लिए कलेक्ट्रेट में बुधवार को कार्मिकों को प्रशिक्षण दिया गया।|Hindi_M|other|9.368875
processed_hi_m_books_05178.wav|यह एक निर्विवाद तथ्य है कि भूवैज्ञानिक इतिहास में सभी प्लेट गतिमान रही हैं और भविष्य में भी गतिमान रहेंगी।|Hindi_M|other|9.276000
processed_hi_m_books_05181.wav|बड़े शहरों में लाखों फुटपाथी दुकानदार हैं और उनको अक्सर पुलिस और नगर प्रशासकों का उत्पीड़न झेलना पड़ता है।|Hindi_M|other|8.579396
processed_hi_m_books_03444.wav|समाचार पत्रों और लोकप्रिय वैज्ञानिक लेखों से विकास संबंधी नए जीवाश्मों और मतभेदों की जानकारी प्राप्त करें।|Hindi_M|other|8.997354
processed_hi_m_politics_04421.wav|शनिवार को कर्मचारियों के समर्थन में गांव रतनगढ़ स्थित इस्जैक कंपनी के कर्मचारी भी प्रदर्शन स्थल पर पहुंचे|Hindi_M|other|8.463292
processed_hi_m_books_00068.wav|ऐसा इसलिए क्योंकि आम लोगों को इसकी शब्दावलियों के बारे में या उनके मतलब के बारे में ठीक से पता नहीं होता।|Hindi_M|other|8.400000
processed_hi_m_health_02194.wav|डेमोक्रेट सांसद नैंसी पेलोसी ने ट्रंप पर अमेरिकी सैनिक और नागरिकों की जिंदगी खतरे में डालने का आरोप लगाया|Hindi_M|other|9.241167
processed_hi_m_health_00262.wav|यही नेटवर्क क्षेत्र और दुनिया में अनेक युद्धों का असली कारण है और जोंक की भांति राष्ट्रों का खून चूसता है|Hindi_M|other|8.950917
processed_hi_m_books_03920.wav|किस प्रकार के प्रतिदर्शों को प्रासंगिक माना जाए यह अनुसंधान के अध्ययन के विशिष्ट उद्देश्यों पर निर्भर है।|Hindi_M|other|7.906021
processed_hi_m_education_00791.wav|नवंबर माह में आयोजित की जाने वाली प्रैक्टिकल परीक्षा के लिए धर्मशाला सेंटर को परीक्षा सेंटर बनाया गया है।|Hindi_M|other|8.962521
processed_hi_m_politics_00457.wav|मुख्यमंत्री मनोहर लाल खट्टर को मेटरनल इन्फेंट डेथ रिपोर्टिंग सिस्टम द्वारा इस बाबत एक रिपोर्ट सौंपी गई है|Hindi_M|other|8.846438
processed_hi_m_health_00551.wav|चिक्कू जब सुबह अस्पताल नहीं पहुंची तो उसका पति घर पर ही आ गया और खून से लथपथ चिक्कू को देखकर हैरान रह गया|Hindi_M|other|9.800000
processed_hi_m_education_01172.wav|मंदिर व्यवस्था समिति के उपमंत्री योगेश लाल शर्मा ने बताया कि जयंती के दिन अनेक प्रकार के स्वांग बनते हैं।|Hindi_M|other|8.962521
processed_hi_m_agri_00261.wav|यह दूध और उसके उत्पाद फूड सेफ्टी एंड स्टैंडर्ड अथॉरिटी ऑफ इंडिया के तय मानकों से कहीं भी मेल नहीं खाते है|Hindi_M|other|9.403708
processed_hi_m_books_01474.wav|आप अन्य मुद्दों के बारे में सोचें कि वे प्रकृतिवादी और समाजशास्त्री तरीके से कैसे वर्णित किए जा सकते हैं।|Hindi_M|other|8.974146
processed_hi_m_books_03621.wav|विमीय विश्लेषण से मापी गई राशियों को मात्रकों की एक पद्धति से दूसरी पद्धति में परिवर्तित किया जा सकता है।|Hindi_M|other|9.200000
processed_hi_m_weather_01233.wav|यह तीन बातें चुनावी मौसम में हमेशा ही सुर्खियों की वजह बन जाती हैं, जैसा कि इस बार भी देखने को मिल रहा है|Hindi_M|other|8.556188
processed_hi_m_health_02851.wav|ग्रामीणों का आरोप है कि निगम के द्वारा यहां वहां डाले गए कूड़े में मुंह मारने के कारण गायों की मौत हुई है|Hindi_M|other|9.067021
processed_hi_m_books_02476.wav|आज न्याय की हमारी समझ इस समझ से गहरे में जुड़ गई है कि मनुष्य होने के नाते हर व्यक्ति का प्राप्य क्या है।|Hindi_M|other|9.229563
processed_hi_m_books_02700.wav|बांग्लादेश और म्यांमार से चीन के सैनिक संबंधों को भी दक्षिण एशिया में भारतीय हितों के खिलाफ माना जाता है।|Hindi_M|other|8.265937
processed_hi_m_other_02139.wav|उन्होंने कहा कि वोट प्रतिशत और सीटों की दृष्टि से भारतीय जनता पार्टी ने अपनी टैली में काफी सुधार किया है।|Hindi_M|other|8.974146
processed_hi_m_politics_01380.wav|मुख्यमंत्री ने जब रामचंद्रैया को विधान परिषद में शामिल किया तो काग्रेस के कई नेताओं ने इसका विरोध किया था|Hindi_M|other|9.136688
processed_hi_m_health_01064.wav|ग्रीष्मकालीन राजधानी श्रीनगर के कमरवाडी इलाके में गत रात गैस सिलेंडर विस्फोट में एक व्यक्ति की मौत हो गई|Hindi_M|other|9.357271
processed_hi_m_finance_02093.wav|चेक गणराज्य और पोलैंड को छोड़कर यूरोपीय संघ के लगभग सभी सदस्य देशों ने लिस्बन संधि का अनुमोदन कर दिया है|Hindi_M|other|9.000000
processed_hi_m_health_01206.wav|डीएसपी नेगी ने कहा कि पोस्टमार्टम करवा लिया गया है, जिसमें अंदरूनी चोट की वजह से उसकी मौत बताई जा रही है|Hindi_M|other|9.000000
processed_hi_m_books_00094.wav|यही अधिकारी शिकारियों का संचालन करते हैं और शिकारियों के कृत्यों के आधार पर उन्हें इनाम या दंड देते हैं।|Hindi_M|other|8.451688
processed_hi_m_books_02225.wav|दोनों डिब्बों में बराबर मात्रा में जल भरिए तथा उन्हें दोपहर के समय लगभग एक घंटे के लिए धूप में रख दीजिए।|Hindi_M|other|8.500000
processed_hi_m_books_00975.wav|बहुत सारे भारतीयों को यूरोपीय आदर्शों से आपत्ति थी और उन्होंने देशी शैलियों को बचाए रखने का प्रयास किया।|Hindi_M|other|8.219500
processed_hi_m_education_00958.wav|इस फिल्म के बारे में अभिनेता विक्की कौशल ने लिखा अंधाधुन फनी मूमेंट्स के साथ बनी बेहतरीन थ्रिलर मूवी है।|Hindi_M|other|8.579396
processed_hi_m_education_01758.wav|मूल्यों के गिरने और आस्थाओं के विखंडित होने से उपजी मानसिकता ने आदमी को निराशा के धुंधलकों में धकेला है।|Hindi_M|other|9.008979
processed_hi_m_health_03240.wav|परिजन किशोर को बेहोशी की हालत में रामपुर के अस्पताल में ले गए, लेकिन बाद में उसे मुरादाबाद रेफर किया गया|Hindi_M|other|8.718729
processed_hi_m_weather_01588.wav|उनके झोनल कार्यालय के क्षेत्र के अंतर्गत आने वाले वार्डों के क्षेत्रों की विस्तार से जानकारी मांगी गई है|Hindi_M|other|8.300771
processed_hi_m_general_01248.wav|सब्स्क्राइबर्स शिकायत करते हैं कि उन्हें इंटरनेट की वो स्पीड नहीं मिल पाती जिसका उनसे वादा किया जाता है।|Hindi_M|other|8.335583
processed_hi_m_politics_01449.wav|मुख्यमंत्री ने कहा कि राज्य सरकार श्रद्धालुओं को पूर्णं सुरक्षा एवं सहायता प्रदान करने हेतु प्रतिबद्ध है|Hindi_M|other|9.252771
processed_hi_m_agri_01718.wav|पूरे यौवन के साथ लहलहाती हुई गेहूं की ये बालियां किसान की समृद्घि और उसके विस्तार का प्रतीक हुआ करती थीं|Hindi_M|other|9.589458
processed_hi_m_politics_04082.wav|कांग्रेस के वरिष्ठ और कर्नाटक के पूर्व मुख्यमंत्री रह चुके एस एम कृष्णा ने कांग्रेस का हाथ छोड़ दिया है |Hindi_M|other|7.900000
processed_hi_m_finance_00954.wav|दरअसल निवेश बैंक कार्नेजी नकदी की गंभीर समस्या से जूझ रहा है और उसकी वित्तीय सेहत बिल्कुल खराब हो गई है|Hindi_M|other|9.775229
processed_hi_m_agri_01378.wav|तेनाली की पत्नी को गुलाब के फूलों की आवश्यकता पड़ती तो वो शाही बगीचे में अपने बेटे को भेजकर मंगवा लेती. |Hindi_M|other|9.229563
processed_hi_m_weather_00207.wav|इधर, मौसम विभाग के अनुसार लगातार तीन अक्टूबर तक हल्के से मध्यम दर्जे की बारिश होने की स्थिति बनी हुई है|Hindi_M|other|8.567792
processed_hi_m_agri_01014.wav|आदर्श जीवन के लिए हमें कभी भी किसी भूंखे को खाना खिलाने और प्यासे को पानी पिलाने से मना नहीं करना चाहिए |Hindi_M|other|9.300000
processed_hi_m_education_02810.wav|यदि तुम्हें मेरे सत्स्वरूप का ज्ञान हो जाए और अन्य किसी प्रकार का ज्ञान न भी हो तब भी तुम सुखी ही होगे।|Hindi_M|other|9.415313
processed_hi_m_books_03268.wav|तीव्र तथा देर तक बने रहने वाले उद्दीपक संधृत अवधान में सहायक होते हैं तथा अधिक अच्छा निष्पादन देते हैं।|Hindi_M|other|9.252771
processed_hi_m_general_00884.wav|फ्लीट रिव्यू के दौरान कई सांस्कृतिक और खेल आयोजन भी होंगे जिनमें भी भारतीय नौसैनिक सक्रिय हिस्सा लेंगे।|Hindi_M|other|8.463292
processed_hi_m_agri_00721.wav|मक्का, कपास या चने जैसी प्रतिस्पर्धी फसलों की तुलना में सामान्य रूप से इस क्षेत्र में गिरावट देखी गई है|Hindi_M|other|9.900000
processed_hi_m_education_01177.wav|साथ ही अपने अधीनस्थों को निर्देश दिए कि मेडिकल स्टोर संचालित कराने के लिए जल्द से जल्द टेंडर जारी करें।|Hindi_M|other|9.241167
processed_hi_m_education_00769.wav|इस प्रकार बकाएदारों से वसूली के साथ ही आरडीए इन दिनों अपने प्रोजेक्टों को जल्द पूरा करने में लगी हुई है|Hindi_M|other|9.700000
processed_hi_m_books_00220.wav|इसके बाद आप अपनी प्रश्नावली प्रत्येक प्रकार के विद्यालय में समान संख्या में छात्रों को वितरित कर देंगे।|Hindi_M|other|8.300771
processed_hi_m_weather_01594.wav|हमने प्रकाश सिंह बादल के आशीर्वाद से दंगों के आरोपियों को सजा दिलाई और शेष आरोपियों का भी यही हश्र होगा|Hindi_M|other|9.659125
processed_hi_m_finance_00266.wav|चीन ने इस वर्ष की पहली छमाही में जीडीपी और निर्यात में  कठोर वित्तीय विनियमों को अपनाने की ओर उन्मुख है|Hindi_M|other|9.200000
processed_hi_m_education_02173.wav|राष्ट्रीय एकता और अखंडता को मजबूत करने के नाम पर शिक्षण के दायरे से आदिवासी भाषाओं को बहिष्कृत रखा गया।|Hindi_M|other|9.100000
processed_hi_m_finance_01311.wav|केंद्रीय प्रत्यक्ष कर बोर्ड ने केंद्र शासित प्रदेशों जम्मूकश्मीर और लद्दाख के लोगों को बड़ी राहत दी है|Hindi_M|other|8.405250
processed_hi_m_politics_01665.wav|इन स्कूलों में बच्चों को कुछ इस तरह से तैयार किया जाता है कि वो बोर्ड एग्ज़ाम में बेहतरीन प्रदर्शन करें|Hindi_M|other|8.312375
processed_hi_m_books_02641.wav|आपको याद होगा कि इसी तथ्य को पिछले अध्याय में डिजिटल अंतर की संकल्पना के रूप में प्रस्तुत किया गया था।|Hindi_M|other|8.428479
processed_hi_m_agri_02185.wav|कुष्ठ रोगियों को सबसे ज्यादा जरूरत सर्दियों में गर्म पानी की होती है, ताकि वे अपने जख्मों को सहला सकें|Hindi_M|other|8.718729
processed_hi_m_politics_04206.wav|उस छोटे से किरदार के लिए डायरेक्टर को काफी कन्विंस करने के बाद आखिरकार वह किरदार उस युवा को मिल ही गया|Hindi_M|other|8.834812
processed_hi_m_agri_02216.wav|इन बक्सों में बागबान अधिक फल भरते हैं, जिससे फल दागी हो जाते हैं तथा गुणवत्ता पर प्रतिकूल असर पड़ता है|Hindi_M|other|8.600000
processed_hi_m_books_01282.wav|स्थानिक प्रचालकों का समन्वित सूचनाधार पर अनुप्रयोग करके सूचनाओं के नए समुच्चय उत्पन्न किए जा सकते हैं।|Hindi_M|other|8.312375
processed_hi_m_books_04701.wav|इस संबंध में अग्रिम विश्लेषण के लिए पारिवारिक स्तर पर निम्नानुसार सूचकों के समूह की संगणना की जाती है।|Hindi_M|other|8.463292
processed_hi_m_agri_01677.wav|यूरिया लेने के लिए सहकारी समितियों की चौखट पर लंबीलंबी कतारों में किसान थक हारकर अपना धैर्य खो रहे हैं|Hindi_M|other|10.030646
processed_hi_m_general_00706.wav|पतिया कोई महान या क्लैसिक उपन्यास की श्रेणी में शुमार भले न हो मगर यह एक महत्वपूर्ण भारतीय उपन्यास है।|Hindi_M|other|7.383563
processed_hi_m_education_00639.wav|पुरोहित ने विद्यालय में छात्रों से आत्मीय संबंध बनाकर आनंद के साथ शिक्षण कार्य करवाए जाने की बात कही।|Hindi_M|other|8.997354
processed_hi_m_finance_01391.wav|वटाली ने संदिग्ध तरीके से अपने बैंक अकाउंट में गफलत कर इस फंड को अलगावादी नेताओं और आतंकियों को बांटा|Hindi_M|other|9.400000
processed_hi_m_agri_02152.wav|इस क्षेत्र में पुश्तैनी जमीन पर खेती करने वाले किसान भी अपने खेत की ओर ताकना मुनासिब नहीं समझ रहे हैं|Hindi_M|other|8.900000
processed_hi_m_politics_04123.wav|इनमें से कई नुस्खें तो इतने कारगर होते थे कि उन्हें आजमाते ही चंद मिनटों में पीड़ित को आराम आ जाता था|Hindi_M|other|8.695500
processed_hi_m_politics_03788.wav|पहले कष्मीर के भटके हुए युवा अपने लोगों को नहीं मारते थे और न ही पर्यटकों व पत्रकारों को हाथ लगाते थे|Hindi_M|other|9.914542
processed_hi_m_health_03015.wav|हसन निजामी मानते थे मदिरापान की अनुमति सबको है सिवाय मूर्खों के, जिनके दिमाग में शरीयत का भूत सवार है|Hindi_M|other|9.612687
processed_hi_m_books_04339.wav|यद्यपि कंपनी का पंजीयन अवैधानिक उद्देश्यों को लेकर हुआ है फिर भी कंपनी के जन्म को नकारा नहीं जा सकता।|Hindi_M|other|9.496583
processed_hi_m_politics_03723.wav|खासतौर पर आप जिस स्थान पर घूमने जा रही हैं उस हिसाब से आपका मेकअप होना आपको अलग ही कॉन्फीडेंस देता है|Hindi_M|other|8.985750
processed_hi_m_books_02629.wav|संविधान में इस अवधारणा का कोई उल्लेख नहीं मिलता यह एक ऐसा विचार है जो न्यायिक व्याख्याओं से जन्मा है।|Hindi_M|other|7.639000
processed_hi_m_education_01960.wav|अमिताभ और जया बच्चन ने बधाई के साथ आयुष्मान और विक्की कौशल को एक प्रेमभरा संदेश और फ्लॉवर्स भेजे हैं।|Hindi_M|other|8.200000
processed_hi_m_books_04822.wav|लिग्नाइट के प्रमुख भंडार तमिलनाडु के नैवेली में मिलते हैं और विद्युत उत्पादन में प्रयोग किए जाते हैं।|Hindi_M|other|7.615771
processed_hi_m_politics_04146.wav|सूत्रों ने बताया कि कंपनी में जसजीत के सहयोगी एम नजीमुद्दीन के एग्मोर स्थित घर पर भी छापेमारी जारी है|Hindi_M|other|9.310833
processed_hi_m_books_00928.wav|साक्षात्कार लेने की अनेक शैलियाँ हैं तथा इससे संबंधित विचार तथा अनुभव लाभों के अनुसार बदलते रहते हैं।|Hindi_M|other|8.997354
processed_hi_m_politics_03735.wav|भाजपा के मुख्य प्रवक्ता रविशंकर प्रसाद ने दिग्विजय सिंह के बयान को दुर्भाग्यपूर्ण बताकर इसकी नींदा की|Hindi_M|other|8.567792
processed_hi_m_politics_02413.wav|किसानों की जमीन सस्ते रेट पर खरीदकर सरकार प्रॉपर्टी डीलर्स को महंगे दामों मे बेचकर मुनाफा कमा रही है|Hindi_M|other|8.184667
processed_hi_m_health_00179.wav|ज्वाइंट कमिश्नर महेश कुमार तथा ज्वाइंट कमिश्नर वाई एस गुप्ता की देखरेख में स्वच्छता अभियान चलाया गया|Hindi_M|other|8.544562
processed_hi_m_agri_02287.wav|लिप्सा ने लॉन के घास काटने वाली मशीन के जैसी ही एक मशीन बनाई है जो बहुत तेजी से महुआ के फूल चुनती है|Hindi_M|other|9.345667
processed_hi_m_general_00382.wav|स्क्वैश भारत में एक लोकप्रिय मनोरंजक खेल है और प्रतिस्पर्धी खेल के रूप में भी यह लोकप्रिय हो रहा है।|Hindi_M|other|8.068563
processed_hi_m_books_01368.wav|किसी भी परीक्षण के एकांशों की शब्दावली ऐसी होनी चाहिए कि वह विभिन्न पाठकों को समान अर्थ का बोध कराए।|Hindi_M|other|9.100000
processed_hi_m_politics_02246.wav|हसीन जहां द्वारा मोहम्मद शमी पर लगे आरोपों के बाद उनकी पाकिस्तानी दोस्त अलिश्बा ने उनका बचाव किया है|Hindi_M|other|8.579396
processed_hi_m_health_02097.wav|इस फिल्म की कहानी मुंबई की सड़कों और झोंपड़पट्टी में जिंदगी बिताने वाले बच्चों के इर्दगिर्द घूमती है|Hindi_M|other|8.312375
processed_hi_m_weather_01329.wav|जीयूआई वातावरण मैंने सर्वर के बेस इंस्टॉलेशन के बाद कोशिश की है और मैंने उन्हें कैसे इंस्टॉल किया है|Hindi_M|other|8.823208
processed_hi_m_books_00770.wav|यदि इन सब विधानों को वास्तव में कार्यान्वित किया जाता तो ब्राह्मण और क्षत्रिय सबसे धनी व्यक्ति होते।|Hindi_M|other|7.940854
processed_hi_m_health_00955.wav|सुशील की मौत के बाद शनिवार को नरेंद्र मोदी की प्रस्तावित रैली को श्रद्घांजलि सभा में बदल दिया गया है|Hindi_M|other|8.056958
processed_hi_m_politics_03859.wav|ट्रेलर जारी होने के बाद तहरीक लब्बैक पाकिस्तान ने फिल्म के प्रदर्शन से हिंसा भड़कने की भी आशंका जताई|Hindi_M|other|8.500000
processed_hi_m_agri_01812.wav|इसके अलावा नियमित रूप से काले नमक का पानी पीने से एग्जिमा और रैशेज जैसी समस्याओं से भी आराम मिलता है|Hindi_M|other|9.647521
processed_hi_m_general_02881.wav|बिल्कुल पारंपरिक अंगूठी जैसी दिखने वाली ब्लिंक स्मार्ट रिंग हर तरह के कपड़ों के साथ पहनी जा सकती है।|Hindi_M|other|7.418396
processed_hi_m_politics_03254.wav|इतिहास को निष्पक्ष लिखने वाले प्लूटार्क ने लिखा सिकंदर सम्राट पुरु की सेना के सामने तो ठहर नहीं पाया|Hindi_M|other|9.937771
processed_hi_m_finance_00253.wav|सेबी ने सभी बैंकों से उन खातों में जब्त जमा राशि सेबी सहारा रिफंड खाते में हस्तांरित करने को कहा है|Hindi_M|other|9.206333
processed_hi_m_finance_00853.wav|अगर आप किसी कारण से ये फॉर्म सब्मिट नहीं करवा पाएंगे तो आपको इस रकम की वापसी के लिए रिफंड भरना होगा|Hindi_M|other|9.334042
processed_hi_m_books_02290.wav|रोधिकाएँ जलमग्न आकृतियाँ हैं और जब यही रोधिकाएँ जल के ऊपर दिखाई देती हैं तो इन्हें रोध कहा जाता है।|Hindi_M|other|8.858042
processed_hi_m_health_00561.wav|इस दौरान बिट्टू ने जांगपुर के नौ नौजवानों को नशामुक्ति के इलाज के लिए सिविल अस्पताल में भर्ती कराया|Hindi_M|other|8.173042
processed_hi_m_books_02029.wav|यहाँ आप देख सकते हैं कि सबसे ऊपर हेस्टिंग्स की भव्य प्रतिमा है जो प्राच्यवादियों के भारी समर्थक थे।|Hindi_M|other|8.730333
processed_hi_m_education_00354.wav|मैथ्यूज को मंगलवार को टीम के साथ प्रशिक्षण के दौरान पैर की मांसपेशियों में खिंचाव की समस्या हुई थी।|Hindi_M|other|8.440083
processed_hi_m_books_01175.wav|आपने ध्यान दिया होगा कि बिहार और सिक्किम जैसे राज्यों में ग्रामीण जनसंख्या का प्रतिशत बहुत अधिक है।|Hindi_M|other|7.534500
processed_hi_m_weather_00867.wav|ज्यादातर लोग गर्मी में पसीने की बदबू से बचने के लिए डियोड्रेंट डियो या परफ्यूम का इस्तेमाल करते हैं|Hindi_M|other|8.207875
processed_hi_m_finance_00655.wav|निफ्टी फंड में देश की शीर्ष कंपनियां शामिल हैं, जिनका ताल्लुक अर्थव्यवस्था के लगभग हर कारोबार से है|Hindi_M|other|8.200000
processed_hi_m_education_02580.wav|प्रशिक्षण में बताया गया कि निर्वाचन कर्तव्य मतपत्रों की गणना सहायक रिटर्निंग ऑफिसर द्वारा की जाएगी।|Hindi_M|other|8.683896
processed_hi_m_education_01016.wav|इस प्रकार उक्त व्रत करते हुए पाँचवें वर्ष इसका उद्यापन करना चाहिए अन्यथा यह व्रत निष्फल हो जाता है।|Hindi_M|other|9.496583
processed_hi_m_health_03260.wav|हालांकि मैथ्यु का कहना है कि भूल से दूध पीते हुए बच्ची का गला चोक हो गया था जिससे उसकी मौत हो गई थी|Hindi_M|other|9.763625
processed_hi_m_finance_01585.wav|जानकारी के अनुसार उक्त ग्राम पंचायत करीब पांच सौ लोगों का मनरेगा खाता पूर्वांचल बैंक गनेशपुर में है|Hindi_M|other|8.718729
processed_hi_m_politics_02408.wav|लोकहित के मुद्दों में विस्थापितों के मसले सबसे ज्यादा गूंजे और मुख्यमंत्री ने उनका समाधान भी जुटाया|Hindi_M|other|8.173042
processed_hi_m_agri_01938.wav|एक साल पहले यह क्षेत्र बिक्री में गिरावट, बढ़ते इन्वेंट्री स्तर और कम क्षमता इस्तेमाल से जूझ रहा था|Hindi_M|other|8.985750
processed_hi_m_agri_01642.wav|सुखसमृद्धि के लिए जन्माष्टमी पर पीले चंदन या केसर में गुलाब जल मिलाकर माथे पर टीका अथवा बिंदी लगाएं|Hindi_M|other|9.891333
processed_hi_m_politics_00954.wav|ऑनलाइन कारोबार करने वाली इस कंपनी के पास तकरीबन दस लाख किताबों के इलेक्ट्रानिक फॉर्मेट के अधिकार थे|Hindi_M|other|8.500000
processed_hi_m_politics_00105.wav|पोर्नोग्राफी के विरोध में सशक्त आवाज के तौर पर आंद्रिया द्रोकिन का नाम स्वर्णाक्षरों में लिखा जाएगा|Hindi_M|other|7.789917
processed_hi_m_finance_00594.wav|भारतीय स्टेट बैंक ने अपने कुछ कैटगरी के डेबिट कार्डों पर एटीएम से दैनिक निकासी की सीमा आधी कर दी है |Hindi_M|other|8.579396
processed_hi_m_politics_03890.wav|जीडीए को पुनर्ग्रहण में मिली सरकारी जमीनों को किसी और को हस्तांतरित करने और बेचने का अधिकार नहीं है|Hindi_M|other|9.101854
processed_hi_m_books_04914.wav|कुछ मुफ्त डाउनलोड करने योग्य सॉफ्टवेयर भी हैं जिन्हें इंटरनेट की सहायता से डाउनलोड किया जा सकता है।|Hindi_M|other|8.463292
processed_hi_m_agri_00505.wav|आलू में भरपूर मात्रा में पोटेशियम पाया जाता है, जो कि ब्लड प्रेशर को रेग्युलेट करने में मदद करता है|Hindi_M|other|8.962521
processed_hi_m_books_00192.wav|किसी क्षेत्र के स्थानीय समय का निर्धारण प्रमुख याम्योत्तर पर होने वाले समय के सापेक्ष किया जाता है।|Hindi_M|other|8.730333
processed_hi_m_weather_01560.wav|अटवाल ने चार वर्षो के खिताबी सूखे को खत्म करते हुए पिछले वर्ष दिसंबर में दुबई ओपन खिताब हासिल किया|Hindi_M|other|9.926167
processed_hi_m_agri_00926.wav|त्रैमासिक आधार पर तीन साल के लिए किसान क्लब परियोजना की रूपरेखा तैयार करने का प्रावधान किया गया है|Hindi_M|other|8.400000
processed_hi_m_finance_02146.wav|हर्षद मेहता के शेयर घोटाले में बैंकों का पैसा डूबने में भी बॉम्बे मर्केंटाइल बैंक की ही भूमिका रही|Hindi_M|other|8.846438
processed_hi_m_agri_01444.wav|ऐसा कहा जाता है कि हॉलीवुड एक्ट्रेस एंजोलिना जोली अपने ब्रेकफ़ास्ट में नारियल तेल का सेवन करती हैं|Hindi_M|other|8.834812
processed_hi_m_other_02002.wav|श्री गडकरी ने कहा कि हल्दिया से फरक्का के बीच नदी सूचना प्रणाली के पहले चरण का उद्घाटन हो चुका है।|Hindi_M|other|8.300771
processed_hi_m_books_00276.wav|इनमें से किसी भी प्रकार की ऊर्जा का दोहन पर्यावरण में किसी न किसी रूप में विक्षोभ उत्पन्न करता है।|Hindi_M|other|8.184667
processed_hi_m_weather_01833.wav|भजनों पर झूमते श्रद्धालुओं को देखकर ऐसा प्रतीत हो रहा था मानों सारा वातावरण वृंदावन में बदल गया हो|Hindi_M|other|8.416854
processed_hi_m_health_00487.wav|वहीं बुजुर्गों की बर्फीली ठंड की वजह से जनपद में लगभग आधा दर्जन से ज्यादा लोगों की मौत हो चुकी हैं|Hindi_M|other|8.428479
processed_hi_m_politics_01560.wav|अनुष्का शर्मा के ही प्रोड्क्शन हाउस में बनी इस फिल्म में उन्हें मुख्य अदाकारा के तौर पर देखा जाएगा|Hindi_M|other|8.312375
processed_hi_m_weather_00538.wav|इस मौके पर पंचायती राज मंत्री जयराज ने कहा कि चच्योट के सभी क्षेत्रों का समान विकास किया जा रहा है|Hindi_M|other|9.000000
processed_hi_m_weather_00230.wav|खराब मौसम और स्पाइसजेट की फ्लाइट के रनवे पर फिसल जाने के कारण दिल्ली मुंबई के बीच कई फ्लाइट्स रद्द|Hindi_M|other|8.700000
processed_hi_m_agri_00879.wav|वैद्यों के अनुसार यह फल आयुर्वेदिक दृष्टि से काफी लाभदायक है क्योंकि यह कई औषधीय गुणों से भरपूर है|Hindi_M|other|9.798438
processed_hi_m_general_02518.wav|यह मल्टीथ्रेडिंग प्रौद्योगिकी के साथ एएमडी रेजन कोर प्रोसेसर वाला दुनिया का पहला गेमिंग लैपटॉप है।|Hindi_M|other|8.173042
processed_hi_m_politics_03951.wav|सत्यजीत रे और ईरानी फिल्मकार माजिद मजीदी से प्रभावित जैगम ने अपने तजुर्बों को फिल्म में स्थान दिया|Hindi_M|other|9.659125
processed_hi_m_health_02235.wav|सरकार ने दावा किया था कि परवेज मुशर्रफ ने तीनचार हफ्तों में इलाज पूरा करवाकर लौटने की गारंटी दी है|Hindi_M|other|9.000000
processed_hi_m_politics_03123.wav|मुख्य अतिथि इटावा के पालिकाध्यक्ष अहमद ने निरंकारी बच्चों की प्रस्तुतियों को सराहाते हुए शाबाशी दी|Hindi_M|other|8.579396
processed_hi_m_politics_01305.wav|इस बारे में पूर्व विधायक अनिता यादव ने कहा कि राजनेताओं को व्यक्तिगत टीकाटिप्प्णी नहीं करनी चाहिए|Hindi_M|other|8.718729
processed_hi_m_books_00350.wav|इसमें सरकार पिछले साल के खर्चों का खाता पेश करती है और अगले साल के खर्चों की योजना सामने रखती है।|Hindi_M|other|8.100000
processed_hi_m_politics_01616.wav|यह बात हिसार संसदीय क्षेत्र से इनेलो प्रत्याशी व पार्टीं के प्रधान महासचिव अजय सिंह चौटाला ने कही|Hindi_M|other|8.602625
processed_hi_m_finance_00673.wav|यदि हम पिछली कर प्रणाली से जीएसटी की तुलना करें तो सापेक्षिक तौर से जीएसटी स्मूथ टैक्स प्रणाली है|Hindi_M|other|9.659125
processed_hi_m_politics_03502.wav|छात्र के सहपाठियों ने दावा किया कि आरोपी नाबालिग उद्दंड है और स्कूल में भी अशिष्ट व्यवहार करता था|Hindi_M|other|8.600000
processed_hi_m_politics_03776.wav|खबरों के अनुसार बीती रात कई क्षेत्रें में हुई मूसलाधार बारिश के कारण कई गांवों में भारी तबाही हुई|Hindi_M|other|8.500000
processed_hi_m_agri_00787.wav|उन्होंने कहा कि किसान भी एक वैज्ञानिक होता है जो अचेत और सुचेत मन से अपने खेत में तजुर्बे करता है|Hindi_M|other|8.800000
processed_hi_m_books_01288.wav|हम स्वयं अपने जीवन में वायु तथा जल की गुणवत्ता में हो रही गिरावट के दुष्प्रभाव का अनुभव करते हैं।|Hindi_M|other|7.534500
processed_hi_m_weather_01703.wav|मतगणना के रुझानों के अनुसार कस्बाई क्षेत्रों में भाजपा और कांग्रेस दोनों के बीच कांटे की टक्कर थी|Hindi_M|other|8.312375
processed_hi_m_agri_01049.wav|पानी में एल्गी को पैदा होने से रोकने के लिए स्प्रिंग को नियमित रूप से साफ करना बेहद जरूरी होता है|Hindi_M|other|8.323979
processed_hi_m_politics_01934.wav|इंडिया टुडे के एग्जिट पोल सर्वे के दौरान भी मतदाताओं ने खुलकर रघुवर दास के कामकाज से नाराजगी जताई|Hindi_M|other|9.125063
processed_hi_m_health_00127.wav|उद्योग विभाग का प्रिंसिपल सेक्रेटरी होने के नाते मैं आंध्रप्रदेश खनिज विकास निगम का चेयरमैन भी था |Hindi_M|other|7.511292
processed_hi_m_education_00368.wav|ऑस्ट्रेलिया के चीफ मेडिकल ऑफिसर ब्रेंडन मर्फी ने कहा कि किसी यात्री के बीमार होने की खबर नहीं है।|Hindi_M|other|7.894417
processed_hi_m_weather_00083.wav|अर्जुन टैंकों के इलेक्ट्रॉनिक उपकरणों के गर्मी के कारण खराब होने की शिकायतें भी इस बार नहीं मिलीं|Hindi_M|other|7.894417
processed_hi_m_health_00624.wav|इस दौरान मथुरा के रहने वाले एक जवान पुष्पेंद्र सिंह को सिर मे गोली लग गई जिसके बाद उनकी मौत हो गई|Hindi_M|other|8.428479
processed_hi_m_general_00970.wav|मानव फिंगर प्रिंटों को श्रेणीबद्ध करने का सिस्टम इसी पैटर्न का अध्ययन करके ही विकसित किया गया था।|Hindi_M|other|7.128146
processed_hi_m_health_02759.wav|जहां तक पाशा का सवाल है, या तो उनका दिमाग फिर गया है या वे अपनी खाल बचाने के लिए डींग मार रहे हैं|Hindi_M|other|8.718729
processed_hi_m_books_04254.wav|हेली और बूझो यह जानकर फूले नहीं समा रहे थे कि आगरा का ताजमहल संसार के सात आश्चर्यों में से एक है।|Hindi_M|other|8.300771
processed_hi_m_weather_01572.wav|रोहा कांड और तेल क्षेत्रों के निजीकरण के मुद्दे पर सदन में हंगामा होने की पूरी संभावना दिख रही है|Hindi_M|other|8.985750
processed_hi_m_books_03770.wav|यह विभिन्न जातियों में बेहतर जनन के लिए वनस्पति और पशुओं में जींस विविधता को भी संरक्षित करती है।|Hindi_M|other|8.416854
processed_hi_m_weather_00481.wav|उन्होंने कहा कि भारत, विभिन्न क्षेत्रों में ईरान के साथ अपने संबंधों को विस्तृत करने का इच्छुक है|Hindi_M|other|8.173042
processed_hi_m_finance_01660.wav|यदि आप कुछ दान गतिविधि में संलग्न हो सकते हैं, तो यह आपके परिवार में सद्भाव और शांति बढ़ा सकता है|Hindi_M|other|8.600000
processed_hi_m_books_00415.wav|विविध प्रकार के कृत्यों में श्रेष्ठ निष्पादन के रूप में प्रदर्शित असाधारण सामान्य बौद्धिक क्षमता।|Hindi_M|other|7.650604
processed_hi_m_general_00402.wav|भारत में प्रेस को समाज का चौथा स्तंभ कहा गया है लेकिन यह चौथा स्तंभ लगातार जर्जर होता जा रहा है।|Hindi_M|other|8.056958
processed_hi_m_politics_04268.wav|विकास ने थाईलैंड के सेलम आर्दी को शुरुआती दौर में हराकर प्री क्वार्टर फायनल में स्थान पक्का किया|Hindi_M|other|7.906021
processed_hi_m_politics_03682.wav|देश के अधिकांश दलित चिंतको व विचारकों ने उनको राष्ट्रपति पद का उम्मीदवार बनाने का समर्थन किया है |Hindi_M|other|8.974146
processed_hi_m_finance_00606.wav|इन्हीं साधनों से संगठन में कार्यरत लोग अपने कार्यो को अधिक सुविधा एवं कुशलता से पूरा कर पाते हैं|Hindi_M|other|8.591000
processed_hi_m_health_02673.wav|स्वच्छता अभियान का ढिंढोरा पीटने वाले अफसरों के दावे की पोल उपमंडल के गांव की गलियाँ खोल रही हैं|Hindi_M|other|8.312375
processed_hi_m_books_00610.wav|आइए कुछ उदाहरणों के द्वारा प्रमुख याम्योत्तर के सापेक्ष समय के निर्धारण को समझने का प्रयास करें।|Hindi_M|other|8.000000
processed_hi_m_books_04177.wav|तकनीकी की सहायता से संसाधनों के बढ़ते उपयोग ने विश्व में पारिस्थैतिक असंतुलन उत्पन्न कर दिया है।|Hindi_M|other|7.639000
processed_hi_m_books_00840.wav|जैसे कारोबार पर विशेष लेखन करते हुए आपको उसमें इस्तेमाल होने वाली शब्दावली से परिचित होना चाहिए।|Hindi_M|other|8.068563
processed_hi_m_general_01551.wav|यह संगीत का रूप तभी अख्तियार करता है जब वह एक ही फ्रीक्वेंसी के विभिन्न रूपों में विलीन होता है।|Hindi_M|other|8.196271
processed_hi_m_books_00828.wav|यह परिवहन का सबसे सस्ता साधन है तथा भारी एवं स्थूल सामग्री के परिवहन के लिए सर्वाधिक उपयुक्त है।|Hindi_M|other|8.498125
processed_hi_m_finance_00254.wav|इसके अलावा उन अच्छी कंपनियों में निवेश को भी लक्षित किया जा रहा है जिन्हे निवेश की सख्त जरूरत है|Hindi_M|other|8.428479
processed_hi_m_health_00353.wav|जैंक लंडन शराबी था और उसकी खुद की जिंदगी की हकीकत उसके किताबों में लिखी आदर्शों से कोसों दूर थी|Hindi_M|other|8.600000
processed_hi_m_books_04470.wav|अगर रेडियो बुलेटिन में कुछ भी भ्रामक या अरुचिकर है तो संभव है कि श्रोता तुरंत स्टेशन बंद कर दे।|Hindi_M|other|8.184667
processed_hi_m_politics_01414.wav|टीम इंडिया के सलामी बल्लेबाज रोहित शर्मा की टीम के युवा साथी युजवेंद्र चहल से अच्छी बॉन्डिंग है|Hindi_M|other|8.451688
processed_hi_m_politics_01531.wav|इतिहास साक्षी है कि राजनैतिक एकता वाले देश पर विदेशी शक्तियां कभी भी निष्कंटक शासन नहीं चला पाई|Hindi_M|other|9.101854
processed_hi_m_weather_00910.wav|फ़िलहाल अभिनेत्री भाग्यश्री और हिमालय दासानी के बेटे अभिमन्यु दासानी फिल्मों में कदम रख चुके हैं|Hindi_M|other|7.755083
processed_hi_m_books_00206.wav|अगर नहीं तो अपनी शब्दावली स्तर एवं शब्दों के चयन को सुनने वाले के अनुरूप स्तर पर लाना पड़ता है।|Hindi_M|other|8.500000
processed_hi_m_finance_02022.wav|फ्रोजन झींगा को शुल्क से छूट मिलती है और इसे जीएसपी व्यवस्था के अंतर्गत शामिल नहीं किया जाता है|Hindi_M|other|8.022125
processed_hi_m_finance_00984.wav|वह ब्रिंक्स इंडिया प्राइवेट लिमिटेड कंपनी का कर्मचारी है जो एटीएम में पैसे डालने का काम करती है|Hindi_M|other|8.707104
processed_hi_m_health_02839.wav|फिल्म बाहुबली में प्रभास और राणा भले ही दुश्मन बने हों, असल जिंदगी में दोनों एक अच्छे दोस्त हैं|Hindi_M|other|8.033729
processed_hi_m_books_03435.wav|प्रौद्योगिकी में तीव्र उन्नति वह मुख्य कारक है जिसने वैश्वीकरण की प्रक्रिया को उत्प्रेरित किया।|Hindi_M|other|7.882792
processed_hi_m_politics_03250.wav|दिसंबर को उन्होंने राजमहल और महगामा में अपनी पार्टी व गठबंधन के कैडर में जान फूँकने का काम किया|Hindi_M|other|8.834812
processed_hi_m_agri_02059.wav|फसल अवशेष या फसल की ठूंठ जलाने पर लगे प्रतिबंधों के कारण भी खेत की जमीन तैयार करने में देरी हुई|Hindi_M|other|9.000000
processed_hi_m_finance_00609.wav|गुड्डु ने बताया कि जब उसके खाते से पैसे निकले तो वो तुरंत अपने बैंक गया पैसे निकलने की वजह पूछी|Hindi_M|other|8.335583
processed_hi_m_finance_00712.wav|इसमें तीन सरकारी बैंक तथा तीन निजी क्षेत्र की कंपनियां हैं जहां सरकार की अल्पांश हिस्सेदारी है|Hindi_M|other|8.834812
processed_hi_m_health_02052.wav|फोन के डिस्प्ले के अंदर लेजर के जरिए होल किया जाता है और इसमें सेल्फी कैमरा प्लेस किया जाता है|Hindi_M|other|8.312375
processed_hi_m_education_00890.wav|वह लौंडी इशारा पाते ही उठी और उसी जगह आले पर से एक बोतल उठा लाई जिसमें किसी प्रकार का अर्क था।|Hindi_M|other|8.858042
processed_hi_m_education_01090.wav|आंध्रा लॉयला कॉलेज में जब पहले साल तिमाही की परीक्षा हुई उसमें रंगनाथम के नंबर सबसे ज्यादा थे।|Hindi_M|other|8.600000
processed_hi_m_health_02579.wav|विस्फोट में महिला सफाईकर्मी जेहरा यामक की मौत हो गई जबकि कैनान नाम की एक अन्य महिला घायल हो गई|Hindi_M|other|9.113458
processed_hi_m_weather_01574.wav|दूसरी तरफ मौसम में परिवर्तन पर वैज्ञानिक मानते हैं कि ग्लोबल वार्मिंग से ओवरआल फर्क पड़ रहा है|Hindi_M|other|8.823208
processed_hi_m_agri_00930.wav|चंदन में एंटीसेप्टीक गुण होते हैं इसलिए इसका इस्तेमाल करने से सूजन को कम करने में मदद मिलती है|Hindi_M|other|8.400000
processed_hi_m_agri_00520.wav|गाजर के रस में मिश्री व काली मिर्च मिलाकर सेवन करने से खाँसी ठीक हो जाती है तथा कफ दूर होता है|Hindi_M|other|9.700000
processed_hi_m_health_00932.wav|पंकज का कहना है बाहर से देखने पर तो इफ्तिखार की चोट का पता नहीं चल रहा और वो ठीक ही लग रहे हैं|Hindi_M|other|8.707104
processed_hi_m_finance_01172.wav|रिपोर्ट में इस संस्था का उल्लेख विभिन्न् बैंक खातों में पैसे ट्रांसफर करने के संबंध में हुआ है|Hindi_M|other|8.033729
processed_hi_m_health_00231.wav|बोस के नारे तुम मुझे खून दो मैं तुम्हे आजादी दूंगा ने लोगों में एक नया जज्बा और जोश भर दिया था|Hindi_M|other|8.500000
processed_hi_m_books_00546.wav|निजी क्षेत्र में कुछ ही औद्योगिक घराने होते हैं जो भारी उद्योगों में निवेश के इच्छुक होते हैं।|Hindi_M|other|7.371958
processed_hi_m_health_01357.wav|अपनी इस फिल्म के बारे में डायरेक्टर अनिल शर्मा ने कहा, जीनियस दो प्रतिभाशाली दिमाग की कहानी है|Hindi_M|other|8.196271
processed_hi_m_agri_00606.wav|इसलिए आप इसके स्वाद में अलग ट्वीस्ट देने के लिए इसमें चने की दाल को मिक्स करके भी बना सकते हैं|Hindi_M|other|8.683896
processed_hi_m_weather_01131.wav|अमेरिका की नेशनल वेदर सर्विस की ओर से कोलोराडो और डकोटास में बर्फीले तूफान की चेतावनी दी गई है|Hindi_M|other|8.950917
processed_hi_m_politics_00501.wav|टीचर के तौर पर सुष्मिता इतनी ग्लैमरस लगी कि उनकी खूबसूरती पर शाहरुख सहित सभी दर्शक कायल हो गए|Hindi_M|other|8.602625
processed_hi_m_books_00238.wav|अगला चरण प्रारंभ होने के पश्चात निष्पादन का स्तर सुधरने लगता है और ऊपर बढ़ना शुरू हो जाता है।|Hindi_M|other|7.766708
processed_hi_m_education_02818.wav|एक वक्तव्य में मंत्री ने कहा कि हरियाणा के लोग चौटाला की मानसिकता को भली प्रकार से जानते हैं।|Hindi_M|other|8.173042
processed_hi_m_finance_00732.wav|यहां रेड स्क्वेयर मार्केट स्थित कंपनी के मुख्यालय को सील करते हुए सभी बैंक खाते सीज कर दिए थे|Hindi_M|other|8.900000
processed_hi_m_books_04796.wav|प्रतिमा किसी भी प्रतिनिधान का स्थूल रूप है जो किसी वस्तु के प्रात्यक्षिक गुणधर्म को बताती है।|Hindi_M|other|7.778313
processed_hi_m_politics_01247.wav|आईएएस कैडर में पदोन्न्त होने से पहले गंगवार पूर्व मुख्यमंत्री दिग्विजय सिंह के विशेष सहायक थे|Hindi_M|other|8.834812
processed_hi_m_books_03614.wav|पर्चियों को एक साथ मिलाकर एक कटोरे में रखिए और प्रत्येक विद्यार्थी को एक पर्ची उठाने को कहिए।|Hindi_M|other|7.139771
processed_hi_m_books_01198.wav|अंशधारियों को लाभांश डिविडेंड अथवा कंपनी द्वारा अर्जित लाभों में से उनका हिस्सा दिया जाता है।|Hindi_M|other|8.100000
processed_hi_m_books_02805.wav|जब नेहरू राज्यपालों की नियुक्ति कर रहे थे तो उनमें से कुछ मंत्री पद छोड़ने को इच्छुक नहीं थे।|Hindi_M|other|8.100000
processed_hi_m_health_02619.wav|इस अवसर पर सोसायटी के सभी सदस्यो ने एकजुट होकर स्वच्छता अभियान के तहत पूरी सोसायटी की सफाई की|Hindi_M|other|8.683896
processed_hi_m_finance_00747.wav|इसके बाद न तो कर्ज की किश्तें अदा की और न ही निर्धारित तिथि तक पूूरी अदायगी कर रजिस्ट्री कराई|Hindi_M|other|8.974146
processed_hi_m_education_02687.wav|उन्होंने विभिन्न विषयों में कई पुस्तकें लिखी हैं जो उनके गहरे और व्यापक ज्ञान की परिचायक हैं।|Hindi_M|other|8.567792
processed_hi_m_books_03365.wav|वे भविष्य के क्रियाकल्पों को परिभाषित करते हैं जिन्हें पाने के लिए संस्थान संघर्षरत रहते हैं।|Hindi_M|other|7.488062
processed_hi_m_agri_00280.wav|विशेषांक में कृषि और सिंचाई के माध्यम से प्रदेश में आई समृद्धि का ब्यौरा प्रकाशित किया गया है|Hindi_M|other|7.859583
processed_hi_m_health_02474.wav|ऐसा आरोप है कि प्राइवेट स्पांसरों ने काले धन की मदद से इस टूर्नामेंट को आर्थिक मदद पहुंचाई है|Hindi_M|other|8.416854
processed_hi_m_finance_01872.wav|दूसरा इन संस्थाओं द्वारा विनियोग अनुसूचियों का समायोजन वाणिज्यिक बैंकों की भाँति किया जाता है|Hindi_M|other|8.138229
processed_hi_m_books_01633.wav|खेतों में काटकर एकत्रित करने से लेकर ढुलाई की अवधि तक इसमें सुक्रोज की मात्रा सूखती रहती है।|Hindi_M|other|8.045333
processed_hi_m_books_03777.wav|एक अच्छे लेखक में तथ्यों को जुटाने और किसी विषय पर बारीकी से विचार करने का धैर्य होना चाहिए।|Hindi_M|other|7.801542
processed_hi_m_books_03598.wav|मानवता की सुरक्षा के सभी पैरोकार मानते हैं कि इसका प्राथमिक लक्ष्य व्यक्तियों की संरक्षा है।|Hindi_M|other|7.813146
processed_hi_m_politics_00425.wav|इस याचिका में ब्रिजीट मैक्रों को फर्स्ट लेडी का आधिकारिक टाइटल दिए जाने का विरोध किया गया है|Hindi_M|other|8.184667
processed_hi_m_health_03332.wav|मिनी खुराना भी अपने किरदार को लेकर कहती हैं कि उसकी जिंदगी में अपने मां से बढ़कर कुछ नहीं है|Hindi_M|other|7.906021
processed_hi_m_finance_00603.wav|संपादकों का कंपनी के राजस्व से, रेवेन्यू मॉडल से तथा प्रोडक्ट के प्रभाव से इन सबसे वास्ता है|Hindi_M|other|8.451688
processed_hi_m_weather_00110.wav|वहीं, प्रांतीय काउंसिल के मेंबर कान्हे ने कहा कि खराब मौसम की वजह से हेलीकॉप्टर क्रैश हो गया|Hindi_M|other|7.766708
processed_hi_m_politics_01085.wav|कृष्णमूर्ति ने अपने गृह शहर कर्नूल में कहा, कांग्रेस से गठबंधन का कोई सवाल ही पैदा नहीं होता|Hindi_M|other|7.940854
processed_hi_m_finance_00224.wav|इसके बाद आपको उससे संबंधित प्रमाण जैसे आईडी प्रूफ, फोटोग्राफ्स और एड्रेस प्रूफ जमा करना होगा|Hindi_M|other|8.400000
processed_hi_m_agri_02390.wav|अदरक डायबिटीज के कारण नर्व्स को डैमेज होने से रोकता है और ब्लड में फैट के लेवल को कम करता है|Hindi_M|other|8.730333
processed_hi_m_health_01747.wav|पृथ्वीराज कपूर ने अपनी मौत से करीब एक महीना पहले जानकी शास्त्री को एक मार्मिक चिट्ठी लिखी थी|Hindi_M|other|7.639000
processed_hi_m_finance_00061.wav|अगर इंटरनल मीटिंग्स में अपने सुझाव देने हों, तब भी कोशिश कर ऐसे सुझाव दें जो आपको जरूरी लगें|Hindi_M|other|8.033729
processed_hi_m_agri_01108.wav|तमिलनाडु के थंजावुर जिले के प्रगतिशील किसान ने जैविक कृषि प्रणाली के अंतर्गत केले की खेती की|Hindi_M|other|8.730333
processed_hi_m_education_00325.wav|इन रिपोर्टों में ड्रोनों के प्रकार और उनके लक्ष्य के बारे में अधिक ब्योरा नहीं दिया गया है।|Hindi_M|other|7.627375
processed_hi_m_finance_00460.wav|फर्जी कंपनियों के नाम पर जीएसटी चोरी करने वाली कई कंपनियों को डीजीजीआइ का नोटिस जारी हुआ है|Hindi_M|other|8.033729
processed_hi_m_health_00498.wav|वहीं दूसरी ओर एक खुफिया एजेंसी ने दावा किया है कि प्योंग को किम जोंग ने मौत की सजा सुनाई है|Hindi_M|other|8.428479
processed_hi_m_politics_01288.wav|उत्तर प्रदेश के मुख्यमंत्री अखिलेश यादव ने भी अपने कैबिनेट के दो मंत्रियों को बर्ख़ास्त किया|Hindi_M|other|7.116542
processed_hi_m_health_03070.wav|इसमें शबाना ने शौकत की जिंदगी और जावेद अख्तर ने कैफी के किरदार को अपने लफ्जों में पिरोया है|Hindi_M|other|8.400000
processed_hi_m_finance_01622.wav|आज सेवा क्षेत्र ने रोजगार, उत्पादकता और नवाचार की दृष्टि से अपना वर्चस्व स्थापित कर लिया है|Hindi_M|other|8.567792
processed_hi_m_health_01224.wav|गोल्फ से अनिश्चितकाल के लिए संन्यास लेने के बाद वह अभी अमेरिका में ही अपना इलाज करा रहे हैं|Hindi_M|other|7.650604
processed_hi_m_politics_03711.wav|यह सब देखकर श्वेतकेतु को काफी गुस्सा आया और उन्होंने परिव्राजक के आचरण पर विरोध दर्ज करवाया|Hindi_M|other|8.428479
processed_hi_m_weather_00784.wav|लेकिन हम उन क्षेत्रों में भी काम करेंगे, जिनसे रिलायंस समूह का फिलहाल कोई लेना देना नहीं है|Hindi_M|other|7.116542
processed_hi_m_education_01061.wav|इस पर खुदादाद तथा अन्य शहजादों ने जोर दिया तो वह अपना विस्तृत वृत्तांत इस प्रकार बताने लगी।|Hindi_M|other|8.080167
processed_hi_m_health_02094.wav|मिस्र में मुस्लिम ब्रदरहुड नेता और कट्टरपंथी इस्लामी उपदेशक वागडी घोनिम को मौत की सजा दी गई |Hindi_M|other|8.300771
processed_hi_m_books_01255.wav|व्यक्तित्व का मूल्यांकन करने के लिए विभिन्न प्रकार के स्थितिपरक परीक्षण निर्मित किए गए हैं।|Hindi_M|other|6.733417
processed_hi_m_general_01840.wav|भूपेंद्र हुड्डा के राजनीतिक सलाहकार वीरेंद्र सिंह कहते हैं गुलाबी रंग खुशहाली का प्रतीक है।|Hindi_M|other|6.900000
processed_hi_m_health_00261.wav|इस मौत के बाद पूरे कासगंज में कर्फ्यू लगा दिया गया है और चप्पेचप्पे की निगरानी की जा रही है|Hindi_M|other|8.161437
processed_hi_m_politics_02187.wav|इस डिस्क्लोजर स्कीम के तहत अन्य कंपनियों को इस डाटाबेस की मदद से योग्य उम्मीदवार मिल सकेंगे|Hindi_M|other|8.173042
processed_hi_m_finance_01037.wav|उन्होंने बताया कि वैट कर की चोरी करने वाले व्यापारियों को किसी भी कीमत पर बख्शा नहीं जाएगा|Hindi_M|other|8.289146
processed_hi_m_finance_00759.wav|आईसीसी ने बिग थ्री को दिये जाने वाले सर्वाधिक राजस्व के मॉडल में बदलाव का प्रस्ताव दिया है|Hindi_M|other|7.906021
processed_hi_m_weather_01547.wav|डिस्प्ले पर न सिर्फ वीडियो स्ट्रीमिंग की जा सकेगी बल्कि यह मौसम की पल पल की खबर भी देता है|Hindi_M|other|8.323979
processed_hi_m_finance_00810.wav|ऐसे में अभी से आप बैंकों से बात कर सस्ते ब्याज दर पर प्रीअप्रूव्ड होम लोन पास करा सकते हैं|Hindi_M|other|7.894417
processed_hi_m_weather_02367.wav|वैज्ञानिक पद्धति का उपयोग करते हुए सामाजिक और ऐतिहासिक यथार्थों का भी अध्ययन करना संभव है;|Hindi_M|other|7.300000
processed_hi_m_general_01020.wav|रणनीतिक राजमार्ग पर विस्फोट के कारण स्थगित किए गए यातायात को बाद में फिर से शुरू किया गया।|Hindi_M|other|7.488062
processed_hi_m_politics_01834.wav|महाराष्ट् के मुख्यमंत्री देवेंद्र फडणवीस दोनों दलों में शीर्ष पद के लिए स्वाभाविक पसंद हैं|Hindi_M|other|7.800000
processed_hi_m_politics_03686.wav|दोनों देशों के लिए स्थायी गठबंधन और आपसी सामंजस्य के लिहाज से ये मुलाकात बहुत महत्वूर्ण है|Hindi_M|other|8.500000
processed_hi_m_agri_00810.wav|लाल प्याज में सल्फ्यूरिक एसिड की मात्रा कम होती है, इसलिए यह आंखों में कम जलन पैदा करती है|Hindi_M|other|8.100000
processed_hi_m_books_04661.wav|ये किरणें लेंस से अपवर्तन के पश्चात मुख्य अक्ष के एक बिंदु से अपसरित होती प्रतीत होती हैं।|Hindi_M|other|7.894417
processed_hi_m_politics_01744.wav|सालोदिया ने कहा कि मेरी वरिष्ठता होने के बावजूद भी सरकार ने मुख्य सचिव को एक्टेंशन दिया है|Hindi_M|other|8.184667
processed_hi_m_finance_01260.wav|इसके अलावा प्रत्यक्ष कर कानूनों के तहत सेट्लमेंट की प्रक्रिया को आसान बनाने की भी योजना है|Hindi_M|other|7.952458
processed_hi_m_books_00585.wav|दुग्ध उत्पादन मूल रूप से फार्म में रहने वाले पशुओं की नस्ल की गुणवत्ता पर निर्भर करता है।|Hindi_M|other|7.639000
processed_hi_m_health_02919.wav|हमेशा मुस्कुराने वाले पत्रकार धर्मेंद्र सिंह ठाकुर एक गंभीर बीमारी में मुब्तिला हो गए हैं|Hindi_M|other|7.639000
processed_hi_m_politics_02258.wav|उपभोक्ताओं और रिटेलरों के लिए आकर्षक योजनाओं से इस त्योहारी सत्र में बिक्री में तेजी आएगी|Hindi_M|other|7.639000
processed_hi_m_education_01858.wav|मध्यम वर्गीय बंगाली परिवार से ताल्लुक रखने वाली मौनी को विरासत में ही अभिनय कौशल मिला है।|Hindi_M|other|8.335583
processed_hi_m_weather_01757.wav|अमरीका के टोही विमानों ने गुरुवार को सीरिया व लेबनान के तटवर्ती क्षेत्रों पर उड़ानें भरीं|Hindi_M|other|8.100000
processed_hi_m_weather_01806.wav|हालांकि उनके जिम्मे मौसम और हिमखंडों की चेतावनी जैसी रिपोर्टों को हासिल करने का काम भी था|Hindi_M|other|8.440083
processed_hi_m_finance_00395.wav|साथसाथ यह भी बताया गया है कि दान करने वालों को अपने दान का ढिंढोरा हरगिज़ नहीं पीटना चाहिए|Hindi_M|other|8.045333
processed_hi_m_politics_03949.wav|डायबिटीज से पीड़ित तकरीबन पचास प्रतिशत लोगों को इरेक्टाइल डिस्फंक्शन की समस्या हो सकती है|Hindi_M|other|7.511292
processed_hi_m_books_00607.wav|आप ऊपर देख चुके हैं कि बेकिंग सोडा को गर्म करके सोडियम कार्बोनेट प्राप्त किया जा सकता है।|Hindi_M|other|6.988833
processed_hi_m_agri_01691.wav|बकरियों में खासकर सिरोही ब्रीड की बकरी बिजनेस के लिहाज से काफी फायदे का सौदा मानी जाती है|Hindi_M|other|8.300771
processed_hi_m_politics_02303.wav|कांग्रेस के राष्ट्रीय उपाध्यक्ष राहुल गांधी इस मुद्दॆ पर लगातार मोदी सरकार को घेर रहे हैं|Hindi_M|other|7.244250
processed_hi_m_health_01268.wav|सारा ने कहा कि उन्हें पीसीओडी नाम की बीमारी है जिसके चलते हार्मोन डिस्बैलेंस होने लगता है|Hindi_M|other|8.033729
processed_hi_m_education_02770.wav|एक बड़े प्रोजेक्ट के लिए दोनों में से किसी एक का चयन करने के लिए मैनेजर ने एक परीक्षा ली।|Hindi_M|other|7.789917
processed_hi_m_agri_00605.wav|इस दिन किसान प्रकृति से यह विनती करते हैं कि भविष्य में भी उनके खेतों की पैदावार अच्छि हो|Hindi_M|other|8.600000
processed_hi_m_finance_01335.wav|इसलिए, कुछ सुझावों का पालन करना महत्वपूर्ण है जो ठंड को पकड़ने के जोखिम को कम कर सकते हैं|Hindi_M|other|7.894417
processed_hi_m_books_00750.wav|इसके सदस्य वे व्यक्ति होते हैं जो उचित मूल्य पर रहने का स्थान प्राप्त करने के इच्छुक हैं।|Hindi_M|other|6.600000
processed_hi_m_politics_02385.wav|ताज मोहम्मद के मुताबिक इलाके के विधायक हसन अहमद उनके इस कार्यक्रम को फ़्लॉप कराना चाहते थे|Hindi_M|other|7.778313
processed_hi_m_books_04364.wav|इस पठार के पूर्वी विस्तार को स्थानीय रूप से बुंदेलखंड तथा बघेलखंड के नाम से जाना जाता है।|Hindi_M|other|8.567792
processed_hi_m_finance_00027.wav|केंद्रीय विभागों द्वारा किए जाने वाले भ्रष्टाचार तथा धोखेबाजी प्रकरणों की जाँच करना चाहिए |Hindi_M|other|7.511292
processed_hi_m_finance_00267.wav|जन्म की तारीख और जन्मस्थान से संबंधित कोई भी दस्तावेज जमा कर नागरिकता साबित की जा सकती है|Hindi_M|other|8.045333
processed_hi_m_books_02704.wav|कुछ ऐसे तरीकों की सूची बनाओ जिनके माध्यम से सांप्रदायिक सद्भाव को बढ़ावा दिया जा सकता है।|Hindi_M|other|7.894417
processed_hi_m_books_03527.wav|निम्नांकित तालिका में वर्गीकृत आंकड़ों के लिए मानक विचलन ज्ञात करने की विधि समझाई गई है।|Hindi_M|other|7.371958
processed_hi_m_education_00033.wav|इस प्रकार की प्लास्टिक फिल्म एक प्लास्टिक ओपल फिल्म है जो प्लास्टिक के छर्रों से बनी है।|Hindi_M|other|6.570875
processed_hi_m_general_01507.wav|लेकिन इसमें जो कलात्मकता है स्क्रिप्टिंग से लेकर एक्टिंग से लेकर संगीत तक वो कमाल की है।|Hindi_M|other|6.900000
processed_hi_m_finance_01701.wav|बैंक का ऋण नहीं चुकाने पर बैंक ने अदालत में रश्मि के खिलाफ चेक बाउंस का परिवाद दर्ज किया|Hindi_M|other|7.476458
processed_hi_m_books_02802.wav|प्राणियों से भेंट जारी रखने के लिए पुष्पों को कुछ लाभ या पारितोषिक उपलब्ध कराना होता है।|Hindi_M|other|7.650604
processed_hi_m_agri_01213.wav|इसके अतिरिक्त बागवानी के लिए गड्ढ़े खोदने का कार्य भी मनरेगा योजना के तहत किया जा सकता है|Hindi_M|other|8.600000
processed_hi_m_general_03056.wav|बृंदा सिंह ठाकुर को सलाहकार और कमल किशोर ठाकुर को मीडिया प्रबंधन का प्रमुख बनाया गया है।|Hindi_M|other|7.383563
processed_hi_m_finance_01985.wav|ये मूक व बधिर व्यक्तियों के जीवन में सुविधा का एक नया अध्याय शामिल करने में सहायता करेगा|Hindi_M|other|6.942396
processed_hi_m_agri_00662.wav|पहले इसे रात भर पानी में भिगो दिया जाता है और सुबह अच्छे तेल मसाले में छोंक लिया जाता है|Hindi_M|other|7.395187
processed_hi_m_agri_01533.wav|ईमू के अंडे और गेहूं के आटे से बना यह इंस्टेंट नूडल्स प्रोटीन और अन्य पोषणों से भरपूर है|Hindi_M|other|8.416854
processed_hi_m_politics_00847.wav|कंपनी का दावा है कि इसका मकसद एक्स्ट्रा थंडर लाना और उपभोक्ताओं को ज्यादा विकल्प देना है|Hindi_M|other|7.400000
processed_hi_m_finance_01851.wav|अगर आपके पास कस्टमाइज बीमा पॉलिसी है तो आब शिफ्टिंग में सारी सुविधाएं बरकरार नहीं रहेंगी|Hindi_M|other|7.662208
processed_hi_m_books_02520.wav|दूसरी ओर उत्तर प्रदेश और बिहार वे राज्य हैं जहाँ से उत्प्रवासियों की संख्या सर्वाधिक है।|Hindi_M|other|7.499667
processed_hi_m_weather_00587.wav|लॉर्ड्स में जिस तरह का मौसम है उससे कयास लगाए जा रहे हैं कि गेंदबाजों को मदद मिल सकती है|Hindi_M|other|7.600000
processed_hi_m_books_03379.wav|वर्तमान में अनेक गरीबी उन्मूलन कार्यक्रम चल रहे हैं जो अधिकतर ग्रामीण क्षेत्रों में हैं।|Hindi_M|other|7.116542
processed_hi_m_weather_00673.wav|वरना किसी दिन कोई तूफान नाव के साथ खूंटे को भी बहाकर सदा के लिए गहन समुद्र में डुबो देगा|Hindi_M|other|8.289146
processed_hi_m_finance_00945.wav|सरकार व आरबीआइ की मुस्तैदी के बावजूद बैंकों और एटीएम के पास पर्याप्त नकदी नहीं पहुंच पाई|Hindi_M|other|8.022125
processed_hi_m_weather_00179.wav|बच्चों व अध्यापिकाओं के गणपति बप्पा मोरया के उद्घोष से स्कूल का वातावरण गणेशमय हो गया था|Hindi_M|other|7.650604
processed_hi_m_politics_01391.wav|रविवार सवेरे सात बजे मुख्य चौक से आरंभ हुई मैराथन को डीसी सुदेश मोख्टा ने हरी झंडी दिखाई|Hindi_M|other|9.101854
processed_hi_m_politics_01076.wav|आयोजकों ने प्रतियोगिता को सफलता पूर्वक संपन्न करवाने के लिए फ्लड लाइटों का सहारा लिया है|Hindi_M|other|7.731875
processed_hi_m_education_01264.wav|इस कारण हम नहीं चाहते कि फ्लिंटॉफ की जगह लेने के लिए उन पर किसी प्रकार का दबाव डाला जाए।|Hindi_M|other|8.033729
processed_hi_m_general_02194.wav|इन बदलावों में दुर्व्यवहार करने पर खिलाड़ियों को खेल के बीच से ही पवेलियन भेजा जा सकेगा।|Hindi_M|other|6.570875
processed_hi_m_agri_02269.wav|सफेद सिरके या सेब के सिरके को प्रभावित अंग में लगाने से फफूँदी को समाप्त किया जा सकता है|Hindi_M|other|7.755083
processed_hi_m_books_00290.wav|वायव का उपयोग स्थलाकृतिक मानचित्रों को खींचने एवं उसका निर्वचन करने के लिए किया जाता है।|Hindi_M|other|8.100000
processed_hi_m_books_00823.wav|ये परिवर्तक स्वचालित वाहनों में लगे होते हैं जो विषैले गैसों के उत्सर्जन को कम करते हैं।|Hindi_M|other|7.255854
processed_hi_m_books_03750.wav|सुधारकों ने एकमत होकर ये माना कि समाज के उत्थान के लिए महिलाओं का शिक्षित होना जरूरी है।|Hindi_M|other|7.800000
processed_hi_m_health_02668.wav|लंदन के होटल में नजर आए नवाज शरीफ, फोटो वायरल होने पर विपक्षियों ने बीमारी पर सवाल उठाया |Hindi_M|other|8.428479
processed_hi_m_books_04354.wav|प्राचीन भारत में छोटी लंबाइयों को मापने के लिए अंगुल अथवा मुट्ठी का उपयोग किया जाता था।|Hindi_M|other|7.360354
processed_hi_m_weather_01510.wav|दक्ष प्रजापति परमपिता ब्रह्मा के पुत्र थे, जो कश्मीर घाटी के हिमालय क्षेत्र में रहते थे|Hindi_M|other|7.128146
processed_hi_m_weather_02301.wav|उन्होंने कहा की व्यवसायिक क्षेत्रों में इसे शुरू करने में कोई दिक्कत नहीं होनी चाहिए थी|Hindi_M|other|6.698583
processed_hi_m_agri_01918.wav|आश्चर्य है कि किसान के खेत को बचाने का जज्बा, केवल अपने राजनीतिक आधार तक ही सिमट गया है|Hindi_M|other|8.556188
processed_hi_m_finance_00561.wav|हालांकि आप किसी भी स्थिति में पूरी तरह निश्चिंत नहीं होंगे कि आप सही कर रहे हैं या नहीं|Hindi_M|other|7.929250
processed_hi_m_weather_00503.wav|कुछ क्षेत्रों में तो यह प्रणाली क्रियान्वित हो चुकी है जिसके सार्थक परिणाम सामने आए हैं|Hindi_M|other|7.100000
processed_hi_m_weather_00469.wav|बेशक ठंड अपने पूरे यौवन पर है, लेकिन सैलानियों को कुल्लू मनाली का यह मौसम खूब भा रहा है|Hindi_M|other|7.383563
processed_hi_m_books_01308.wav|कला इच्छित परिणामों को पाने के लिए वर्तमान ज्ञान का व्यक्तिगत एवं दक्षतापूर्ण उपयोग है।|Hindi_M|other|7.023667
processed_hi_m_books_01345.wav|अलग करने की विविध पद्धतियों का उपयोग करके धातुओं का उनके अयस्कों से निष्कर्षण करते हैं।|Hindi_M|other|7.279083
processed_hi_m_books_01979.wav|सुरक्षा की पारंपरिक धारणा में भूक्षेत्र और संस्थाओं सहित राज्य को संदर्भी माना जाता है।|Hindi_M|other|8.056958
processed_hi_m_politics_01632.wav|पीठ ने कहा, राज्य सरकार के संकल्प के मद्देनजर हमारा मत है कि मुख्य याचिका निष्फल रही है|Hindi_M|other|8.440083
processed_hi_m_books_04672.wav|किसान अपने पहले के हिंसात्मक संघर्ष से जोशीले होकर एवं बल पाकर आगे के लिए आशान्वित हुए।|Hindi_M|other|8.602625
processed_hi_m_books_00114.wav|वस्तु एवं सेवा कर प्रत्येक स्तर पर वस्तुओं एवं सेवाओं के वर्धित मूल्य पर लगाया जाता है।|Hindi_M|other|7.255854
processed_hi_m_general_01136.wav|बीबीसी रेडियो वन को दिए अपने इस इंटरव्यू में किंग्स्टन ने कई और बातों का भी जिक्र किया।|Hindi_M|other|7.232646
processed_hi_m_weather_01496.wav|फ्लोरिडा के गवर्नर रिक स्कॉट ने एक संवाददाता सम्मेलन में कहा, यह तूफान आपकी जान ले लेगा|Hindi_M|other|8.200000
processed_hi_m_books_00792.wav|वास्तव में अधिकतर राज्यों की सीमाओं के अंदर एक से अधिक नस्ल और संस्कृति के लोग रहते थे।|Hindi_M|other|6.977229
processed_hi_m_agri_00363.wav|इसके अंदर वाला हिस्सा गरम गुनगुने पानी में जिलेटिन और कैल्सियम की मदद से बनाया जाता है|Hindi_M|other|8.277542
processed_hi_m_politics_00316.wav|अगर मैं कोई स्थान बता दूं और फिर मैं वहां न मिलूं तो ये तो नियम का उल्लंघन ही हो जाएगा|Hindi_M|other|7.700000
processed_hi_m_health_00685.wav|तुला राशि वाले जातक सुख सुविधाओँ से संपूर्ण अमीरों वाली जिंदगी जीना बहुत पसंद करते हैं|Hindi_M|other|7.104938
processed_hi_m_books_00426.wav|अपनी एकाग्रता को अंतर्मुखी करने और चेतना की परिवर्तित अवस्था को प्राप्त करने की तकनीक।|Hindi_M|other|7.650604
processed_hi_m_finance_01998.wav|सरकार भी क्रिप्टोकरेंसी को मॉनिटर करने के लिए एक रेग्यूलेटर को जल्द नियुक्त कर सकती है|Hindi_M|other|7.232646
processed_hi_m_agri_01876.wav|रिपोर्टों के अनुसार विभिन्न पशु और वनस्पतियां अभूतपूर्व ढंग से विलुप्त होती जा रही हैं|Hindi_M|other|8.200000
processed_hi_m_education_00996.wav|बाद में बधावा ने मक्खन को लाहौर बुलाया था जहां उसे हथियार चलाने का प्रशिक्षण दिया गया।|Hindi_M|other|8.312375
processed_hi_m_weather_00651.wav|इसमें ऊंट पर रखे बक्सों में किताबों को लादकर दूरदराज के क्षेत्रों में पहुंचाया जाता है|Hindi_M|other|7.395187
processed_hi_m_weather_02307.wav|अमरीकी सैलानी मीना एग्नॉस कहती हैं कि यहां अप्रैल से अक्टूबर तक मौसम एकदम साफ़ रहता है|Hindi_M|other|7.743479
processed_hi_m_health_03020.wav|संजय रणौत ने बताया कि हमीरपुर में ईएनटी के मरीज भी तेजी से कैंसर की चपेट में आ रहे हैं|Hindi_M|other|8.173042
processed_hi_m_agri_02035.wav|पारंपरिक तौर पर संतरे के छिलकों का इस्तेमाल कॉस्मैटिक उत्पाद बनाने के लिए किया जाता है|Hindi_M|other|7.673813
processed_hi_m_health_01774.wav|शुरुआत में आपको किसी एक्सपर्ट् या किसी भी सलाहकार की निगरानी में ही व्यायाम करना चाहिए|Hindi_M|other|7.200000
processed_hi_m_agri_01591.wav|राज कुंद्रा ने इस खास अवसर पर शिल्पा शेट्टी को गुलाब के फूलों का एक बुके प्रेजेंट किया|Hindi_M|other|8.173042
processed_hi_m_books_01439.wav|इसकी व्याख्या इस तथ्य में निहित है कि मानव के सभी गुणसूत्र पूर्णरूपेण युग्म नहीं होते।|Hindi_M|other|7.418396
processed_hi_m_general_01419.wav|साहित्यिकता और संवेदनाओं से लबरेज इस ब्लॉग में वैचारिकता एक छौंके के समान विद्यमान है।|Hindi_M|other|7.128146
processed_hi_m_books_00163.wav|वायु में उपस्थित ऑक्सीजन तथा मैग्नीशियम के बीच होने वाली अभिक्रिया के कारण यह बनता है।|Hindi_M|other|7.371958
processed_hi_m_books_03415.wav|ये लघुचित्र होते थे जिन्हें पांडुलिपि के पृष्ठों पर आसानी से लगाया और देखा जा सकता था।|Hindi_M|other|7.499667
processed_hi_m_health_00228.wav|यानी यह अमानवीय प्रथा जारी रहेगी और सेप्टिक टैंकों में सफाई कर्मियों की मौत होती रहेगी|Hindi_M|other|7.400000
processed_hi_m_agri_01814.wav|किसान का आरोप है कि खेती मंत्री व खेती विभाग के अधिकारियों की मिलीभगत से ऐसा हो रहा है|Hindi_M|other|8.184667
processed_hi_m_weather_01093.wav|भले ही शहर के लोग हेल्थ कॉन्शियस हों, लेकिन इस मौसम में फ्राइड फूड को वे पसंद करते हैं|Hindi_M|other|7.755083
processed_hi_m_health_00323.wav|कन्नौज में लखनऊ आगरा एक्सप्रेस वे पर एम्बुलेंस का टायर फटने से एक व्यक्ति की मौत हो गई|Hindi_M|other|6.861125
processed_hi_m_education_01979.wav|इतने सारे मर्दों से घिरने के बावजूद कैटरीना ने किसी भी प्रकार की असहजता महसूस नहीं की।|Hindi_M|other|7.650604
processed_hi_m_politics_01189.wav|मुख्य विकास अधिकारी की जांच भी मजदूरों और मृतक परिजनों के जख्मों पर मरहम नहीं लगा सकी|Hindi_M|other|7.662208
processed_hi_m_books_03673.wav|इसलिए आयनिक यौगिकों के द्रवणांक उच्च होते हैं और आयनिक यौगिक कठोर तथा भंगुर होते हैं।|Hindi_M|other|8.045333
processed_hi_m_books_02144.wav|इसके पत्तों में डंकनुमा बाल होते हैं जो अगर गलती से छू जाएँ तो डंक जैसा दर्द होता है।|Hindi_M|other|7.800000
processed_hi_m_books_04885.wav|वैबर द्वारा नौकरशाही का राजनीतिक सत्ता के आधुनिक रूप में चरित्रांकन नहीं किया गया है।|Hindi_M|other|7.488062
processed_hi_m_general_00428.wav|मैं फिल्मों में अभिनय और नृत्य जारी रखूंगी लेकिन कभी भी फिल्म का निर्माण नहीं करूंगी।|Hindi_M|other|6.000000
processed_hi_m_health_01161.wav|नीना गुप्ता फिल्मों के चयन को लेकर जितनी निर्भीक हैं उतनी ही वह निजी जिंदगी में भी है|Hindi_M|other|7.511292
processed_hi_m_agri_01498.wav|ऑब्जेक्ट को गर्म साबुन वाले पानी में भिगोएं और स्पंज का उपयोग करके धीरेधीरे साफ़ करें|Hindi_M|other|7.104938
processed_hi_m_other_02250.wav|स्वामी ने यह बयान अगरतला में आयोजित सांस्कृतिक गौरव संगोष्ठी के दौरान बोलते हुए दिया।|Hindi_M|other|7.300000
processed_hi_m_weather_00568.wav|परिवार आपका पूर्ण सहयोग करेगा तथा परिवार में सदस्यों के मध्य स्नेही वातावरण बना रहेगा|Hindi_M|other|7.557729
processed_hi_m_health_00229.wav|कोच्चि स्थित नौसैन्य प्रतिष्ठान में गुरुवार को एक हादसे में दो नौसैनिकों की मौत हो गई|Hindi_M|other|7.755083
processed_hi_m_politics_04109.wav|गुलामअली और कसूरी के कार्यक्रम का विरोध शिवसेना ने किया जो बीजेपी के साथ सत्ता में है|Hindi_M|other|6.900000
processed_hi_m_education_02158.wav|नियुक्ति के लिए परीक्षा कराने का जिम्मा टाटा कंसल्टेंसी सर्विस टीसीएस को दिया गया था।|Hindi_M|other|6.466375
processed_hi_m_books_01430.wav|इस पदार्थ का उपयोग डॉक्टर टूटी हुई हड्डियों को सही जगह पर स्थिर रखने के लिए करते हैं।|Hindi_M|other|6.861125
processed_hi_m_books_01562.wav|संविधान का निर्माण जिन आदर्शों की बुनियाद पर हुआ है उन पर हमारी गहरी पकड़ होनी चाहिए।|Hindi_M|other|6.570875
processed_hi_m_education_02089.wav|जैसे पृथ्वी अपनी धुरी पर घूमती है उसी प्रकार से वह भी इस ब्रह्मांड में विचरण करती है।|Hindi_M|other|8.347208
processed_hi_m_health_02747.wav|आंतरिक शांति और सेहतमंद खुशरंग जिंदगी का मार्ग श्री श्री रविशंकर द्वारा उत्प्रेरित है|Hindi_M|other|7.906021
processed_hi_m_health_02738.wav|इसके बाद उसने प्रेमिका को घायल करने के बाद खुद को भी चाक़ू मार लिया और फिर जहर खा लिया|Hindi_M|other|7.400000
processed_hi_m_agri_00732.wav|सेल्युलाइट को रोकने वाले में मदद करने के लिए फल और सब्जियां सर्वश्रेष्ठ आहार होती हैं|Hindi_M|other|7.395187
processed_hi_m_politics_01135.wav|जबकि दूसरी ओर इसके विरोध में अपना मत प्रकट करने वाले संगठनों को कोई तवज्जों नहीं मिली|Hindi_M|other|7.906021
processed_hi_m_politics_01737.wav|इन दोनों कैबिनेट मंत्रियों को भ्र्ष्टाचार के आरोप में मुख्यमंत्री ने बर्खास्त किया है|Hindi_M|other|6.500000
processed_hi_m_education_00792.wav|शर्मा ने कहा कि पिछले तीन हफ्ते से विभिन्न प्रकार के मादक पदार्थों की जब्ती की गई है।|Hindi_M|other|7.766708
processed_hi_m_weather_01716.wav|वातावरण में चम्मचों और प्लेट्स की आवाज़ें सुखी परिवार के मंदिर की घंटी जैसी बज उठी हैं|Hindi_M|other|7.778313
processed_hi_m_education_01337.wav|पर स्टार न्यूज से एबीपी न्यूज में स्थानांतरण इतना आसान नहीं है जितना बताया जा रहा है।|Hindi_M|other|8.741938
processed_hi_m_health_00645.wav|नीमगांव थाना क्षेत्र के ग्राम जम्हौरा में इंजन के पट्टे में लिपटकर महिला की मौत हो गई|Hindi_M|other|7.244250
processed_hi_m_health_03127.wav|इस एक्सट्रा मेरिटल अफेयर के बाद स्वरा की जिंदगी और भी ज्यादा कॉम्प्लिकेटेड हो जाती है|Hindi_M|other|6.826292
processed_hi_m_politics_01506.wav|अब मुख्यमंत्री पर सबकी नजरें टिकी हैं कि वे पार्टी को क्या दिशानिर्देंश देकर जाते हैं|Hindi_M|other|7.406792
processed_hi_m_general_01296.wav|सोशल मीडिया पर आपकी निजी तस्वीरें कॉन्टैक्ट्स वीडियोज एवं कई ऐसी जानकारियां होती हैं।|Hindi_M|other|6.600000
processed_hi_m_health_02989.wav|फ्लिंटॉफ के घुटने में अप्रैल में दक्षिण अफ्रीका में आयोजित आईपीएल के दौरान चोट लगी थी|Hindi_M|other|7.639000
processed_hi_m_finance_00567.wav|एमओयू पर ख़ूब हस्ताक्षर किए जाते हैं लेकिन निवेश की राशि कभी सार्वजनिक नहीं की जाती है|Hindi_M|other|7.639000
processed_hi_m_other_02021.wav|सॉफ्टोमोटिव को एवरेस्ट ग्रुप पीक मैट्रिक्स रिपोर्ट में स्टार परफॉर्मर घोषित किया गया।|Hindi_M|other|7.371958
processed_hi_m_health_02834.wav|पर पूरा दिमाग लड़ाने के बाद भी पंचम ये निर्णय नहीं ले पाए कि इनमें से किसे छाँटा जाए|Hindi_M|other|7.000000
processed_hi_m_politics_03744.wav|मैच के बाद मेल्जेर की तारीफ करते हुए मरे ने कहा कि उन्होंने काफी अच्छा प्रदर्शन किया|Hindi_M|other|7.371958
processed_hi_m_general_01861.wav|एशियाई खेलों के आठवें दिन शनिवार को भारतीय पुरुष गोल्फ टीम ने रजत पदक पर कब्ज़ा किया|Hindi_M|other|6.710187
processed_hi_m_health_02696.wav|राजस्थान के बूंदी जिले के ग्राम काछोला के तालाब में डूबने से दो किशोरों की मौत हो गई|Hindi_M|other|6.977229
processed_hi_m_politics_00911.wav|गौरतलब है कि ट्रंप लगातार यह डींगें हांकते रहे हैं कि बचपन में वह एक शानदार छात्र थे|Hindi_M|other|7.244250
processed_hi_m_books_03216.wav|अन्य कार्डों का उपयोग बालकों या बालिकाओं पर तथा कुछ का संयुक्त रूप से उपयोग होता है।|Hindi_M|other|7.499667
processed_hi_m_education_01782.wav|जांच के बाद ही पता चलेगा कि ब्लास्ट में किस प्रकार एक्सप्लोसिव इस्तेमाल किया गया था।|Hindi_M|other|6.837896
processed_hi_m_books_01783.wav|प्लास्टिक की एक स्ट्रॉ को परखनली में इस प्रकार डालिए कि वह चूने के पानी में डूब जाए।|Hindi_M|other|7.400000
processed_hi_m_agri_00686.wav|रिपोर्टों के अनुसार, नासिक जिले के किसान गुजरात को भी कृषि उत्पाद सप्लाई नहीं करेंगे|Hindi_M|other|6.954000
processed_hi_m_weather_01605.wav|चॉकलेट की मिठास और वाइन इसके साथ ही ठंड भरे रोमांटिक मौसम को भला कौन मिस करना चाहेगा|Hindi_M|other|8.463292
processed_hi_m_health_00752.wav|लेकिन आज भी उनकी मौत का राज अनसुलझा है कि उस प्लैन क्रैश में उनकी मौत हुई थी या नहीं|Hindi_M|other|8.161437
processed_hi_m_health_00706.wav|तलाशी अभियान के दौरान नेशनल सिक्योरिटी गार्ड्स के लेफ़्टिनेंट कर्नल निरंजन की मौत हुई|Hindi_M|other|7.500000
processed_hi_m_health_02847.wav|अधिकारियों का अनुमान है कि सिच्वान प्रांत में कम से कम पांच हजार लोगों की मौत हुई है|Hindi_M|other|7.200000
processed_hi_m_books_00639.wav|देशज लेखकों के लिए ये सभी विषय सामान्य थे जो वृत्तांतों में दर्ज करने योग्य नहीं थे।|Hindi_M|other|8.080167
processed_hi_m_finance_02004.wav|रिजर्व बैंक ने भी इस तरह की क्रिप्टाकरेंसी आभासी मुद्रा को लेकर जनता को आगाह किया है|Hindi_M|other|7.627375
processed_hi_m_books_02227.wav|आप देखेंगे कि इस अध्याय में पोर्टफोलियो निवेश जैसे जटिल मुद्दों को छोड़ दिया गया है।|Hindi_M|other|6.500000
processed_hi_m_weather_00379.wav|जैसी ड्रेस वैसी ज्वेलरी ऐसा तो सुना था पर अब मौसम के साथ भी ज्वेलरी का फैशन बदलता है|Hindi_M|other|7.534500
processed_hi_m_politics_01212.wav|इस प्रकरण का मुख्य सरगना अश्फाक व सोनिया अपने अन्य साथियों के साथ मौके से फरार हो गए|Hindi_M|other|7.917625
processed_hi_m_politics_04369.wav|कृष्णेंद्र कौर राजा मानसिंह की बेटी हैं और नदवई सीट से तीन बार विधायक भी रह चुकी हैं|Hindi_M|other|6.977229
processed_hi_m_books_01867.wav|बैक्टीरियल कार्य की गहनता ठंडी एवं गर्म जलवायु की मिट्टियों में अंतर को दर्शाती है।|Hindi_M|other|7.639000
processed_hi_m_weather_02193.wav|इस अवसर पर विभिन्न क्षेत्रों में कार्य करने वाले विद्वानों द्वारा विचार रखें जाएंगे|Hindi_M|other|6.443167
processed_hi_m_education_02773.wav|रायपुर छत्तीसगढ़ मेडिकल कॉलेज की परीक्षा का प्रश्नपत्र भी माफिया लीक करवा चुके हैं।|Hindi_M|other|6.686979
processed_hi_m_politics_01057.wav|फारुख अब्दुल्ला ने पश्चिम बंगाल मामले में मुख्यमंत्री ममता बनर्जी का समर्थन किया है|Hindi_M|other|7.000000
processed_hi_m_weather_02201.wav|हालांकि उनका कहना था कि प्रथम दृष्ट्या यह घटना खराब मौसम व खराब दृश्यता के चलते हुई|Hindi_M|other|8.184667
processed_hi_m_weather_00698.wav|अब मौसम में तो बदलाव हो ही रहा है लेकिन साथ ही ह्यूमन बॉडी में भी बदलाव होने लगा है|Hindi_M|other|6.721813
processed_hi_m_health_00246.wav|इनमें से तीन लोगों की मौत पान्यू जिले में और चार की मौत फोशान के शुंदे जिले में हुई|Hindi_M|other|6.721813
processed_hi_m_education_01046.wav|ऐसे में अखिल भारतीय सेवा में पदोन्नत होने के लिए उनकी फिर से परीक्षा लेना गलत होगा।|Hindi_M|other|7.522896
processed_hi_m_education_01229.wav|मालूम हो कि कमांडेंट ब्रिगेडियर देवराज अंबू का फर्रुखाबाद से स्थानांतरण हो चुका है।|Hindi_M|other|7.929250
processed_hi_m_health_02701.wav|सीबीआई ने जब नोटिस भेजा तो बीमारी का हवाला देकर पुष्पांजली ने सीबीआई से मोहलत मांगी |Hindi_M|other|7.627375
processed_hi_m_agri_01632.wav|किसान अपने कुत्ते को घुमाने ले गया था लेकिन तभी अपने खेत में उसने ब्राउन स्नेक देखा|Hindi_M|other|7.255854
processed_hi_m_books_02353.wav|ऐसे में इन मुल्कों को एक साम्राज्यवादी युद्ध से अपनी रक्षा के लिए तैयारी करनी पड़ी।|Hindi_M|other|6.686979
processed_hi_m_other_02231.wav|कैबिनेट मंत्री यादव ने कृष्णांजलि नाट्यशाला में आयोजित उद्घाटन समारोह में भाग लिया।|Hindi_M|other|7.244250
processed_hi_m_politics_03847.wav|ज्ञात हो कि पिछले तीन दिनों से छात्र अपने परिणामों में हुई धाँधली के खिलाफ एकजुट थे|Hindi_M|other|7.012062
processed_hi_m_weather_01592.wav|इस दौरान हिमालय बेकरी के पास चाइना डोर उसकी गर्दन से लिपट गई, जिससे वह जख्मी हो गया|Hindi_M|other|8.022125
processed_hi_m_health_00727.wav|इनके अलावा मुर्तजा अंगुली में चोट और मुश्फिकुर रहीम भी चोटिल होने के बावजूद खेलेंगे|Hindi_M|other|7.627375
processed_hi_m_weather_01065.wav|सबसे खराब बात तो यह है कि जिसे देवभूमि कहते है, उस हिमालय का भी खुलेआम कत्ल हुआ है|Hindi_M|other|7.232646
processed_hi_m_weather_01863.wav|हालांकि, मौसम विभाग ने फिलहाल ठंड से ज्यादा राहत मिलने की संभावना से इनकार किया है|Hindi_M|other|7.348750
processed_hi_m_weather_02157.wav|यहां रिहायशी इलाके में बने डंपिंग प्वाइंट के चलते लोग दूषित वातावरण में रह रहे हैं|Hindi_M|other|7.871187
processed_hi_m_weather_01173.wav|ऐसा करके ही हम अपनी आने वाली नस्लों को एक स्वच्छ वातावरण तोहफे के तौर पर दे सकेंगे|Hindi_M|other|7.627375
processed_hi_m_agri_00355.wav|मैं घरघर जाकर एकएक मुट्ठी अनाज इकट्ठा करूंगी और उस अनाज से मैं भूखों की मदद करूंगी|Hindi_M|other|8.428479
processed_hi_m_weather_01906.wav|चर्च में मुझे बहुत आत्मीय वातावरण मिला किंतु इससे मेरे पापों का बोझ हल्का नहीं हुआ|Hindi_M|other|7.500000
processed_hi_m_weather_00370.wav|ग्रामीण क्षेत्रों में शिविर लगाकर दिव्यांगजनों को दिव्यांगता प्रमाणपत्र दिया जाएगा|Hindi_M|other|7.116542
processed_hi_m_education_02671.wav|वहां आयुध प्रशिक्षण कैंप था जो बॉम्बिंग ट्रायल यूनिट के बेस के तौर पर काम करता था।|Hindi_M|other|7.755083
processed_hi_m_politics_01274.wav|इन्होंने भी खूबसूरत दिखने के लिए ब्रेस्ट इम्प्लांट सहित कई सर्जरी का सहारा लिया है|Hindi_M|other|6.977229
processed_hi_m_weather_01818.wav|आपकी बातों को तवज्जो नहीं दी जाती तो अपनी कुर्सी के पीछे ऊंचे पहाड़ का चित्र लगाएं|Hindi_M|other|6.700000
processed_hi_m_books_01579.wav|कार्यकरण में स्पष्ट संबंध स्थापित होने से कार्य का निष्पादन ठीक प्रकार से होता है।|Hindi_M|other|6.200000
processed_hi_m_finance_00463.wav|लेकिन विदेशी मुद्रा में कर्ज लेने वाली कंपनियों के लिए हालात सबसे ज्यादा बद्तर हैं|Hindi_M|other|6.698583
processed_hi_m_health_00097.wav|दो गांव के दो गुटों में आधा घंटा हुई पत्थरबाजी, यहां चोट लगना सौभाग्य माना जाता है|Hindi_M|other|7.778313
processed_hi_m_agri_02087.wav|इस दुर्गंधदार पानी की वजह से दुकानदारों के लिए दुकान पर बैठना भी मुश्किल हो रहा है|Hindi_M|other|6.965604
processed_hi_m_politics_03387.wav|मुख्यमंत्री ममता बनर्जी ने कहा कि रेलवे की लापरवाही और निष्ठुरता के कारण भगदड़ मची|Hindi_M|other|7.778313
processed_hi_m_health_03335.wav|लेकिन अगर आपके आसपास कोई त्वचा रोग विशेषज्ञ ना हो तो ही लोकल प्रोफेशनल के पास जाएं|Hindi_M|other|7.371958
processed_hi_m_health_02704.wav|जबकि अस्पताल पहुंचते ही पहले इश्तियाक की पुत्री महक और फिर उसकी पत्नी की मौत हो गई|Hindi_M|other|7.800000
processed_hi_m_books_03965.wav|दुर्गंधमय क्षण तथा भारी प्रदूषित सामग्री एकत्रित होने से भूमि क्षतिग्रस्त होती है।|Hindi_M|other|7.371958
processed_hi_m_books_04412.wav|दूसरी ओर थाइरॉक्सिन हार्मोन के उत्पादन की कमी से शारीरिक और मानसिक सुस्ती आती है।|Hindi_M|other|6.698583
processed_hi_m_finance_00813.wav|निवेशक इस तरीके से निवेश कर महंगाई को मात दे कर शानदार रिटर्न प्राप्त कर सकते हैं|Hindi_M|other|6.826292
processed_hi_m_books_02432.wav|चश्मों में प्रयोग किए जाने वाले लेंस दृष्टि दोषों को किस प्रकार संशोधित करते हैं। |Hindi_M|other|6.849521
processed_hi_m_finance_01573.wav|इस मुद्रा से टांगों के पिछले निचले हिस्से की मांसपेशियों में खिंचाव पैदा होता है।|Hindi_M|other|6.559271
processed_hi_m_general_01181.wav|गूगल और फेसबुक भारत के सर्चिंग एवं सोशल नेटवर्किंग बाजार में अग्रणी कंपनियां हैं।|Hindi_M|other|6.036812
processed_hi_m_books_02296.wav|लेकिन तर्कशास्त्रियों ने तो तर्कसंगत अनुमान को भी प्रमाण की ही श्रेणी में रखा है।|Hindi_M|other|6.600000
processed_hi_m_agri_01860.wav|अगर पंप की चार्जिंग बीच खेत में खत्म हो जाए, तो किसान को घर जाने की जरूरत नहीं है|Hindi_M|other|6.849521
processed_hi_m_education_01562.wav| कन्हौली बैरबन्ना गांव में सोमवार को जैविक खेती प्रशिक्षण शिविर का आयोजन किया गया।|Hindi_M|other|7.662208
processed_hi_m_books_03599.wav|इन क्रांतियों की प्रक्रिया में हमारी प्राकृतिक संपदाओं का बहुत अधिक उपयोग हुआ है।|Hindi_M|other|6.199354
processed_hi_m_books_02157.wav|यह भी सुनिश्चित किया जा सकता है कि हर ग्राम में एक स्वास्थ्यकर्मी की नियुक्ति हो।|Hindi_M|other|6.400000
processed_hi_m_weather_00383.wav|फिल्म पद्मावत को लेकर देश में जिस तरह का वातावरण बना है वो निश्चित ही चिंताजनक है|Hindi_M|other|6.965604
processed_hi_m_books_01966.wav|भूस्खलनों का प्रभाव अपेक्षाकृत छोटे क्षेत्र में पाया जाता है तथा स्थानीय होता है।|Hindi_M|other|7.300000
processed_hi_m_health_02119.wav|साइबर सिटी में अपोलो, मैक्स हॉस्पिटल में विदेशी मरीज इलाज करवाने के लिए आ रहे हैं|Hindi_M|other|7.139771
processed_hi_m_books_01723.wav|आपके विचार में इब्न बतूता ने अपने विवरण में इन गतिविधियों को रेखांकित क्यों किया।|Hindi_M|other|6.900000
processed_hi_m_general_02627.wav|इग्नू के अलावा भी डिस्टेंस एजुकेशन के अधिकृत केंद्रों से इसकी शिक्षा ले सकते हैं।|Hindi_M|other|6.977229
processed_hi_m_agri_00671.wav|दुग्धोत्पाद या डेयरी उत्पाद से अभिप्राय उन खाद्य वस्तुओं से है जो दूध से बनती हैं|Hindi_M|other|7.511292
processed_hi_m_politics_03489.wav|मंदिर परिसर के भ्रमण के बाद मुख्यमंत्री ने टूरिस्ट असिस्टेंट सेंटर का उदघाटन किया|Hindi_M|other|6.988833
processed_hi_m_books_00374.wav|वे जानते हैं कि हम अपने जैसी हालत में जी रहे लोगों की बातें जानने के इच्छुक हैं।|Hindi_M|other|6.698583
processed_hi_m_finance_01941.wav|यहाँ की अर्थव्यवस्था कृषि उत्पादन, आय और उद्योगों के उद्भव और विकास पर आधारित है|Hindi_M|other|8.022125
processed_hi_m_agri_01870.wav|अंतत: किसान आंदोलन राष्ट्रव्यापी स्वरूप अख्तियार करने से पहले ही खत्म हो जाता है|Hindi_M|other|7.371958
processed_hi_m_books_01530.wav|इसमें पुराने संदर्भों को आज के संदर्भ में जोड़कर पेश करने की भी संभावना होती है।|Hindi_M|other|6.837896
processed_hi_m_other_02209.wav|इस बार मामला केजरीवाल के सबसे विश्वसनीय माने जाने वाले मंत्री सतेंद्र जैन का है।|Hindi_M|other|6.977229
processed_hi_m_finance_01072.wav|हज यात्रियों के लिए विदेशी मुद्रा का सारा लेनदेन बॉम्बे मर्केंटाइल बैंक ही करेगा|Hindi_M|other|7.499667
processed_hi_m_finance_00626.wav|अग्रणी वैश्विक प्राइवेट इक्विटी फर्म केकेआर का भारतीय कंपनियों में निवेश जारी है|Hindi_M|other|6.837896
processed_hi_m_politics_03238.wav|मार्क शीट और पात्रता प्रमाण पत्र में सुरक्षा बढ़ाने के लिए एक क्यूआर कोड भी होगा|Hindi_M|other|7.093333
processed_hi_m_books_02085.wav|अविवेकी विश्वासों का मूल्यांकन प्रश्नावली और साक्षात्कार के द्वारा किया जाता है।|Hindi_M|other|7.639000
processed_hi_m_politics_02277.wav|आइए आज याद करते हैं आदेश के उन बेहतरीन नग्मों को जिन्हें हम कभी नहीं भूला पाएंगे|Hindi_M|other|7.255854
processed_hi_m_books_03727.wav|इसके अतिरिक्त उन्होंने यूनेस्को में ब्रैल समस्याओं पर भारत का प्रतिनिधित्व किया।|Hindi_M|other|6.800000
processed_hi_m_finance_00857.wav|इस भ्रामक स्थिति को लेकर डिपू धारक सही तरीके से राशन का वितरण नहीं कर पा रहे हैं|Hindi_M|other|7.662208
processed_hi_m_weather_00473.wav|ग़रीबी और कर्जों के चलते ग्रामीण क्षेत्रों में लोग आत्महत्या करने के लिए विवश हैं|Hindi_M|other|6.176125
processed_hi_m_books_01427.wav|फ्रायड का अनुसरण करते हुए बाद में कई सिद्धांतकारों ने अपने विचार प्रतिपादित किए।|Hindi_M|other|6.849521
processed_hi_m_general_02884.wav|उपन्यास को पढ़ने की उत्कंठा अंत तक बनी रहती है और यही इसकी सबसे बड़ी विशेषता है।|Hindi_M|other|6.977229
processed_hi_m_health_00368.wav|बुरी तरह से जख्मी पप्पू को वह लोग अस्पताल में ले गए, जहां देर रात उसकी मौत हो गई|Hindi_M|other|6.977229
processed_hi_m_books_02824.wav|पर इसमें से कोई भी मुद्दा दोनों मुल्कों में टकराव करवा देने लायक नहीं माना जाता।|Hindi_M|other|6.710187
processed_hi_m_books_00257.wav|प्रबंधक विभिन्न विकल्पों का मूल्यांकन करके उनमें से सर्वोत्तम का चुनाव करता है।|Hindi_M|other|6.400000
processed_hi_m_other_02462.wav| लंदन ब्रिटेन अगस्त में इस कंपनी ने अपना कारोबार ईरान में बंद करने का ऐलान किया।|Hindi_M|other|6.849521
processed_hi_m_other_02304.wav|बता दें कि पूर्व जनरल ने इंटरव्यू में भारतीय संसद पर हुए हमले का भी जिक्र किया।|Hindi_M|other|7.348750
processed_hi_m_books_01451.wav|धातु की सतह पर प्रकाश पुंज के टकराने को कणों के पुंज का टकराना समझा जा सकता है।|Hindi_M|other|6.617312
processed_hi_m_agri_01294.wav|किसान केवल बैंक के कर्ज़े में राहत और खेती के उत्पाद का बेहतर मूल्य मांग रहे हैं|Hindi_M|other|7.360354
processed_hi_m_finance_00664.wav|अगर इसी तरह का समझौता किसी अन्य देश से होता तो वे हॅंसीखुशी इसे स्वीकार कर लेते|Hindi_M|other|7.894417
processed_hi_m_books_01315.wav|यह आंदोलन इन्हीं ताकतों को मुंडाओं की सारी समस्याओं व कष्टों का स्रोत मानता था।|Hindi_M|other|6.721813
processed_hi_m_health_00350.wav|बीसीसीआई ने पुष्टि की है कि पांड्या पीठ की चोट के कारण श्रृंखला से बाहर बैठेंगे|Hindi_M|other|6.814687
processed_hi_m_education_01632.wav|द्वीपों और टापू पर अव्यस्थित नगरों का विन्यास प्रारूप भी इसी प्रकार का होता है।|Hindi_M|other|6.559271
processed_hi_m_books_01037.wav|किसी माध्यम में मूल स्थिति के दोनों ओर अधिकतम विक्षोभ को तरंग का आयाम कहते हैं।|Hindi_M|other|6.210958
processed_hi_m_finance_01283.wav|इसमें ट्रेड मिल से लेकर इंग्लैंड की कंपनी ए एम फिल्म्स को दिए गए पैसे शामिल हैं|Hindi_M|other|6.292229
processed_hi_m_books_01901.wav|न्यायालय में गवाही देते समय वह इन तथ्यों का कितनी सत्यता के साथ उल्लेख करता है।|Hindi_M|other|7.371958
processed_hi_m_education_00859.wav|आदिवासियों के ज्ञान पर आधारित इस नुस्खे के क्लिनिकल प्रमाण भी चौंकाने वाले हैं।|Hindi_M|other|6.303854
processed_hi_m_finance_01010.wav|यह सेग्मेंट कर्ज देने के मामले में बैंकों के प्राथमिकता वाले क्षेत्र में आता है|Hindi_M|other|6.837896
processed_hi_m_books_03690.wav|मूर्ख लोग आमतौर पर इस बात को सहन नहीं कर पाते कि कोई उनसे बेहतर काम करके दिखाए।|Hindi_M|other|6.698583
processed_hi_m_politics_01542.wav|इसी तरह की रणनीति पर पूर्व मुख्यमंत्री भूपेंद्र सिंह हुड्ड़ा भी काम करते रहे हैं|Hindi_M|other|6.710187
processed_hi_m_other_05217.wav|शिव सिंह के निष्काम कीर्तनी जत्थे ने मनोहर शबद कीर्तन से संगत को निहाल कर दिया।|Hindi_M|other|6.303854
processed_hi_m_other_02504.wav|एक वक्तव्य में मंत्री ने कहा कि हरियाणा के लोग चौटाला की मानसिकता को जानते हैं।|Hindi_M|other|6.048417
processed_hi_m_finance_00575.wav|जीएसटी के क्रियान्वयन के बाद वैट और ओक्ट्रोई के प्रस्ताव को समाप्त कर दिया गया|Hindi_M|other|6.315458
processed_hi_m_finance_00593.wav|आग, दुर्घटना या विस्फोट के कारण होने वाली क्षति ही बीमा पॉलिसी के दायरे में है|Hindi_M|other|6.826292
processed_hi_m_education_00501.wav|खीरे का ड्रिंक सभी प्रकार के पोषक तत्वों से भरपूर एक परफेक्ट एनर्जी ड्रिंक है।|Hindi_M|other|6.800000
processed_hi_m_health_00800.wav|यह बात पशुपालन, मछुआ कल्याण तथा मत्स्य विकास मंत्री श्री लाखन सिंह यादव ने कही|Hindi_M|other|7.511292
processed_hi_m_politics_00973.wav|जर्मनी के माइकल कफर दूसरे स्थान पर हैं जबकि फ्रांस के जूलियन तीसरे स्थान पर है|Hindi_M|other|6.837896
processed_hi_m_weather_01296.wav|बुकिग क्लर्क व पूछताछ काउंटर पर बैठे टिकट परीक्षक भी गर्मी से पनाह मांग रहे थे|Hindi_M|other|7.511292
processed_hi_m_health_01685.wav|गायिका केली को मां की अहमियत का पता तब चला, जब उन्हें कैंसर होने का खुलासा हुआ|Hindi_M|other|6.675354
processed_hi_m_books_00406.wav|क्रियाकलाप में आपने देखा कि बुलबुले बनने की दर मैग्नीशियम के साथ सबसे अधिक थी।|Hindi_M|other|6.547646
processed_hi_m_books_00691.wav|कई मामलों में विदेशी व्यापार में प्रवेश करना खर्चीला एवं जोखिम भरा भी होता है।|Hindi_M|other|6.199354
processed_hi_m_books_02655.wav|भूपृष्ठ के उत्थान एवं अवनमन भौतिक लक्षणों या उच्चावच के रूप में जाने जाते हैं।|Hindi_M|other|8.022125
processed_hi_m_books_01869.wav|इसके अतिरिक्त अशोक ने अपने संदेश कई स्थानों पर शिलाओं और स्तंभों पर खुदवा दिए।|Hindi_M|other|7.673813
processed_hi_m_weather_01091.wav|उन्होंने कहा कि वे तो क्या उनकी आने वाली पुश्तें भी बादल से समझौता नहीं करेंगी|Hindi_M|other|6.605708
processed_hi_m_education_01383.wav|मांडवी की भावना को कवि उद्भ्रांत अपने शब्दों में इस प्रकार अभिव्यक्त करते हैं।|Hindi_M|other|7.700000
processed_hi_m_other_02230.wav|खबर है कि ईटीवी से नितिन राठी और शुभ्रोजीत कुमार गुप्ता ने इस्तीफा दे दिया है।|Hindi_M|other|6.800000
processed_hi_m_agri_00337.wav|इसके साथ ही वह राज्य के सोलन, मंडी और चंबा में भी हींग की खेती कराना चाहते हैं|Hindi_M|other|8.200000
processed_hi_m_education_00669.wav|भैंस का क्लोन करनाल स्थित राष्ट्रीय डेयरी अनुसंधान संस्थान ने विकसित किया था।|Hindi_M|other|7.476458
processed_hi_m_health_00906.wav|इस दौरान मैग्नीशियम, जिंक और विटामिन बी से भरपूर चीजें खाना भी फायदेमंद रहेगा|Hindi_M|other|7.232646
processed_hi_m_books_01326.wav|प्रथम सात पंचवर्षीय योजनाओं में व्यापार की विशेषता अंतर्मुखी व्यापार नीति थी।|Hindi_M|other|6.478000
processed_hi_m_health_02961.wav|अश्केलो में हुए एक रॉकेट हमले में एक व्यक्ति की मौत हो गई और कुछ लोग घायल हुए|Hindi_M|other|6.872729
processed_hi_m_general_00568.wav|सत्संग साप्ताहिक मनोरंजन का साधन नहीं बल्कि सत्संग जीवन का हिस्सा होना चाहिए।|Hindi_M|other|5.781396
processed_hi_m_health_02324.wav|सरकार के थिंक टैक नीति आयोग ने नए खनिज विकास एवं नियमन अधिनियम की वकालत की है|Hindi_M|other|8.300771
processed_hi_m_general_02247.wav|पांच मैचों की सीरीज यहां लालभाई कॉन्ट्रैक्टर क्रिकेट स्टेडियम में खेली जाएगी।|Hindi_M|other|5.793000
processed_hi_m_finance_00641.wav|अगर आप फिजिकल गोल्ड नहीं लेना चाहते हैं तो गोल्ड् ईटीएफ में निवेश कर सकते हैं|Hindi_M|other|7.232646
processed_hi_m_books_04389.wav|पहले कृषि मजदूर अपने कर्जे के बदले जमींदार के पास बंधुआ मजदूर की तरह रहते थे।|Hindi_M|other|7.604167
processed_hi_m_books_04655.wav|इसके चलते यूरोपीय संघ अमरीका समेत सभी मुल्कों की नीतियों को प्रभावित करता है।|Hindi_M|other|5.920708
processed_hi_m_weather_01452.wav|इस रकम से बिहार सरकार सूखे की स्थिति में डीजल सब्सिडी और दूसरी योजनाएं चलाएगी|Hindi_M|other|7.534500
processed_hi_m_education_00926.wav|नर्सिंग होम की मालकिन ने उस महिला पर चोरी का इल्जाम लगाकर केस दर्ज करवा दिया।|Hindi_M|other|7.116542
processed_hi_m_finance_01468.wav|जीपीएस ट्रैकिंग युक्त एक हाइब्रिड फिटनेस वॉच अपनी बैटरी खपत के लिए चर्चित है।|Hindi_M|other|6.570875
processed_hi_m_weather_01962.wav|यह मौसम तो कश्मीर मसले का है लेकिन पिछले कुछ हफ़्ते कुछ अलग ही तरह से बीते हैं|Hindi_M|other|6.570875
processed_hi_m_books_03806.wav|इनमें सभी पूर्ण और अंशकालिक तथा प्रशिक्षणार्थी कर्मचारी भी सम्मिलित होते हैं।|Hindi_M|other|6.698583
processed_hi_m_politics_02752.wav|गौरतलब है कि डिजिटल प्लेटफोर्म के जादू और करिश्मे से कोई भी अछूता नहीं रहा है|Hindi_M|other|6.988833
processed_hi_m_education_01579.wav|सही मायनों में पुष्पांजलि हमारी श्रद्धा व उच्च जीवन मूल्यों की प्रतीक रही है।|Hindi_M|other|6.559271
processed_hi_m_books_01382.wav|उसके लिखने के समय यात्रा वृत्तांत अरबी साहित्य का एक मान्य हिस्सा बन चुके थे।|Hindi_M|other|6.200000
processed_hi_m_politics_03961.wav|उम्मीदवार अंतिम तिथि के पहले अपने सभी जरुरी दस्तावेज निर्धारित पते पर भेज दें|Hindi_M|other|7.128146
processed_hi_m_books_05046.wav|भारत में श्रमबल के क्षेत्रकवार वितरण की हाल की प्रवृत्तियों का विश्लेषण करें।|Hindi_M|other|6.570875
processed_hi_m_books_01314.wav|हमारी बहुत सी सांस्कृतिक रस्मों और उनकी प्रकार में कृषि की पृष्ठभूमि होती है।|Hindi_M|other|6.733417
processed_hi_m_books_00983.wav|इसमें विभिन्न पुष्पों में पाए जाने वाले विविध प्रकार के पुंकेसर दिखाए गए हैं।|Hindi_M|other|5.525979
processed_hi_m_books_02322.wav|संविधान के आदर्शों को साकार करने के लिए लोगों को लगातार संघर्ष करना होता है।|Hindi_M|other|6.315458
processed_hi_m_health_00524.wav|इसी तरह से भगवंत अनमोल ने जिंदगी फिफ्टी फिफ्टी लिखी जिसको  खूब पसंद किया गया|Hindi_M|other|7.348750
processed_hi_m_health_03018.wav|इस आसन से ना केवल गर्दन दर्द में राहत मिलती है बल्कि मन भी शांत होने लगता है|Hindi_M|other|7.348750
processed_hi_m_general_01492.wav|पुलिस के अनुसार राज्य के उत्तरी इलाके में संदिग्धों की तादाद सबसे ज्यादा है।|Hindi_M|other|5.920708
processed_hi_m_agri_01310.wav|एक साल पहले यह क्षेत्र बिक्री में गिरावट और कम क्षमता इस्तेमाल से जूझ रहा था|Hindi_M|other|6.954000
processed_hi_m_health_00049.wav|करण जौहर कार्गिल गर्ल गुंजन सक्सेना की जिंदगी पर आधारित फिल्म लेकर आ रहे हैं|Hindi_M|other|7.300000
processed_hi_m_general_00930.wav|वैदिक काल से राष्ट्र या देश के लिए गाई जाने वाली राष्ट्रोत्थान प्रार्थना है।|Hindi_M|other|6.570875
processed_hi_m_books_01060.wav|बहुत सारे जंतुओं के बाहरी और भीतरी कंकाल भी कार्बोनेट लवणों से बने होते हैं।|Hindi_M|other|6.100000
processed_hi_m_books_02323.wav|कर्त्तव्यों का निर्धारण विभिन्न कर्मचारियों का कार्य निर्धारण अति आवश्यक है।|Hindi_M|other|5.769792
processed_hi_m_agri_00733.wav|दरअसल मक्का की खेती में बीज बोने के सही तरीकों और दूरी का ख़्याल रखना होता है|Hindi_M|other|7.200000
processed_hi_m_education_02683.wav|निम्नांकित शारीरिक दक्षता परीक्षा में अभ्यर्थियों को सफल होना अनिवार्य होगा।|Hindi_M|other|6.600000
processed_hi_m_politics_00668.wav|मुल्थान तहसील के सभी गांवों में बर्फबारी से जनजीवन अस्तव्यस्त होकर रह गया है|Hindi_M|other|6.884333
processed_hi_m_books_03898.wav|हमने अपने सूची छिद्र कैमरे से सड़क पर चलते लोगों के उल्टे प्रतिबिंब देखे थे।|Hindi_M|other|6.582479
processed_hi_m_books_00360.wav|लीज की व्यवस्था के नियमन के लिए शर्तें लीज अथवा पट्टा अनुबंध में दी जाती है।|Hindi_M|other|6.977229
processed_hi_m_general_00677.wav|यातायात नियमों का पालन नहीं करने वालों के खिलाफ सख्ती बरतने की हिदायत दी गई।|Hindi_M|other|5.909104
processed_hi_m_politics_01950.wav|तो वहीं मुख्य विपक्षी दल बीजेपी को घेरने की हर मुम्किन कोशिश में जुटा हुआ है|Hindi_M|other|6.700000
processed_hi_m_agri_00915.wav|इस समस्या का समाधान केवल नांगल दर्गू वाटर टैंक में पानी आने से ही हो सकता है|Hindi_M|other|6.559271
processed_hi_m_general_02657.wav|भूंतर पुल के सामान्य यातायात के लिए खुल जाने से लोगों ने राहत की सांस ली है।|Hindi_M|other|6.036812
processed_hi_m_finance_00874.wav|लोगों के हस्ताक्षर जमा हो जाने पर यह पिटीशन बैंक ऑफ इंग्लंड को सौंप दी जाएगी|Hindi_M|other|6.698583
processed_hi_m_finance_00340.wav|यह स्ट्राइक कैश लेनदेन और चेक क्लीयर होने जैसी सेवाओं को प्रभावित कर सकती है|Hindi_M|other|6.327063
processed_hi_m_finance_00527.wav|तो अब जीएसटी की नई दरों के लागू होने के बाद आपको ये सारी चीज़ें सस्ती मिलेंगी|Hindi_M|other|7.244250
processed_hi_m_books_00817.wav|रेत पर प्रणोद का प्रभाव लेटे हुए की अपेक्षा खड़े होने की स्थिति में अधिक है।|Hindi_M|other|6.582479
processed_hi_m_finance_01227.wav|कंपनी के नियम के मुताबिक, अप्रेंटिस को दुर्घटना बीमा कवर मुहैया कराया जाएगा|Hindi_M|other|6.849521
processed_hi_m_agri_01919.wav|इससे जीभ की ग्रंथियों से स्त्रावित रस पानी के साथ मिलकर शरीर में पहुंचता है|Hindi_M|other|6.600000
processed_hi_m_agri_01175.wav|आलू तो कोई भी किसान उगा सकता है, उसमें कोई कॉपीराइट उल्लंघन कैसे हो सकता है|Hindi_M|other|6.900000
processed_hi_m_health_01193.wav|घायलों को इलाज के लिए फिल्लौर और लुधियाना के अस्पताल में भर्ती कराया गया है|Hindi_M|other|6.176125
processed_hi_m_general_02611.wav|विज्ञापनों की धौंस देकर समाचार को प्रभावित करने का यह खेल खुलेआम चल रहा है।|Hindi_M|other|6.187750
processed_hi_m_agri_00427.wav|गोल्डन मिल्क ढेर सारे मसालों, नारियल तेल और नारियल के दूध का मिश्रण होता है|Hindi_M|other|7.058500
processed_hi_m_general_02477.wav|लुई पास्चर ने पेरिस में आरंभिक शिक्षा पूरी करने के पश्चात पढ़ाना आरंभ किया।|Hindi_M|other|6.849521
processed_hi_m_health_02770.wav|सीओ दिनेश चंद्र ने बताया कि आफरीन की मौत के बाद शव कब्र में दफन किया गया था|Hindi_M|other|7.200000
processed_hi_m_books_02979.wav|घ्राण संवेदना के उद्दीपक हवा में विद्यमान विभिन्न पदार्थों के अणु होते हैं।|Hindi_M|other|6.443167
processed_hi_m_books_00513.wav|समाजशास्त्री लगातार अपनी मनोवृत्तियों तथा मतों की स्वयं जाँच करते रहते हैं।|Hindi_M|other|6.559271
processed_hi_m_books_02293.wav|लीज अथवा पट्टे की अवधि के अंत में संपत्ति पट्टाकार के पास वापस चली जाती है।|Hindi_M|other|7.128146
processed_hi_m_health_01049.wav|पिछले ही महीने तीस लोगों की मौत ज्य़ादा मात्रा में मादक द्रव्य लेने से हो गई|Hindi_M|other|6.686979
processed_hi_m_books_00530.wav|इसमें माल को निर्धारित बंदरगाह तक ले जाने से संबंधित शर्तें दी हुई होती है।|Hindi_M|other|6.849521
processed_hi_m_politics_03124.wav|प्रधान संपादक ने कहा, वह इसके बाद चाकू लेकर आया और तान्या को चाकू घोंप दिया|Hindi_M|other|7.244250
processed_hi_m_weather_01943.wav|इन आदिवासी क्षेत्रों में जबरन धर्मांतरण की घटनाएं भी गंभीर चिंता का विषय है|Hindi_M|other|6.710187
processed_hi_m_other_05264.wav|विक्टोरिया प्रशासन ने मिल्डुरा के लोगों को घर छोड़ने का अलर्ट जारी किया है।|Hindi_M|other|5.386667
processed_hi_m_health_02795.wav|इस स्वच्छता अभियान के दौरान सीनियर अंडर ऑफिसर सचिन चैधरी का विशेष सहयोग रहा|Hindi_M|other|6.965604
processed_hi_m_weather_00585.wav|कोई स्पिनर भी ऐसा नहीं जिसमें रोहित के बल्ले के तूफान को रोकने की कुव्वत हो|Hindi_M|other|6.849521
processed_hi_m_books_03189.wav|सारे भारत के साथ ही एशिया के विभिन्न भागों से विद्यार्थी यहाँ खिंचे आते थे।|Hindi_M|other|6.176125
processed_hi_m_general_02137.wav|टेबलेट कंप्यूटर या पीसी एक स्लेटनुमा पतली मोबाइल कंप्यूटिंग युक्ति होती है।|Hindi_M|other|6.100000
processed_hi_m_health_03084.wav|सफेद बालों को काला करने के लिए बालों और सिर की त्वचा पर अम्लान का रस लगाएं|Hindi_M|other|6.559271
processed_hi_m_health_01613.wav|मां की मौत के बाद अर्जून कपूर अपनी बहन त्रिशला के साथ एक ही घर पर रहते हैं|Hindi_M|other|6.500000
processed_hi_m_weather_02112.wav|सुंदर व खूबसूरत ड्रेस का चयन करें जो गर्मी में आपके शरीर को राहत पहुंचाएगी|Hindi_M|other|6.443167
processed_hi_m_books_03791.wav|ये लाइकेन अक्सर पेड़ों की छालों पर रंगीन धब्बों के रूप में दिखाई देते हैं।|Hindi_M|other|5.920708
processed_hi_m_other_02266.wav|इस तरह यह कहना गलत नहीं होगा कि प्रतिस्पर्धा में अचानक से खासी तेजी आई है।|Hindi_M|other|6.559271
processed_hi_m_books_05180.wav|किसी सहारे के चारों ओर एक प्रतान की वृद्धि में ऑक्सिन किस प्रकार सहायक है।|Hindi_M|other|6.100000
processed_hi_m_health_02669.wav|मैं देखूँगा कि इस साल में किसने कितना धन कमाया और कौनसी योग्यता प्राप्त की|Hindi_M|other|7.000000
processed_hi_m_education_02561.wav|वहां पर दोनों को अमेरिकन एक्सेंट में बात करने का प्रशिक्षण भी दिया गया था।|Hindi_M|other|6.300000
processed_hi_m_politics_02200.wav|रिपोर्ट के मुताबिक उस दीवार को स्थानीय टेक्स्टाइल शॉप के मालिक ने बनवाई थी|Hindi_M|other|6.721813
processed_hi_m_books_01164.wav|राममोहन रॉय ने अपने विचारों का प्रसार करने के लिए बहुत सारे पर्चे लिखे थे।|Hindi_M|other|6.048417
processed_hi_m_politics_00890.wav|गौरीगंज के युवा कांग्रेस नेता अभय शुक्ला उर्फ रिज्जू ने यह पोस्टर लगाया है|Hindi_M|other|6.176125
processed_hi_m_weather_02066.wav|पक्षी और बादल की चिट्ठियों की तुलना इंटरनेट से करते हुए दस पंक्तियाँ लिखिए|Hindi_M|other|6.280625
processed_hi_m_politics_01804.wav|इस समझौते पर जिला एवं सत्र न्यायाधीश श्री चौधरी ने भी प्रसन्न्ता व्यक्त की|Hindi_M|other|7.000000
processed_hi_m_agri_02172.wav|समूह के सभी सदस्य झींगों एवं मछली के अचार के अलावा नारियल जैम भी बनाते हैं|Hindi_M|other|6.745021
processed_hi_m_agri_00600.wav|जो किसान इस पद्घति से खेती करने लगे हैं उन्हें अच्छे परिणाम मिल भी रहे हैं|Hindi_M|other|7.058500
processed_hi_m_agri_01673.wav|शिवजी को प्रसन्न करके मनोवांछित फल पाने के लिए हर श्रद्धालु उत्सुक रहता है|Hindi_M|other|6.988833
processed_hi_m_books_01031.wav|इस ग्रंथ के अनुसार सामाजिक असमानता के लिए क्या स्पष्टीकरण दिया जा सकता है।|Hindi_M|other|6.350292
processed_hi_m_agri_01854.wav|इन बातों से पता चलता है कि ये किसान आंदोलन नहीं बल्कि राजनीतिक षड्यंत्र है|Hindi_M|other|6.900000
processed_hi_m_agri_00746.wav|गुलाब हमारे शरीर की आंतरिक और बाहरि दोनों तरह से खूबसूरती को बनाए रखता है|Hindi_M|other|6.900000
processed_hi_m_books_00874.wav|यह निम्नीकरण को रोकने तथा भूमि की गुणवत्ता को सुधारने में सफल सिद्ध होगा।|Hindi_M|other|6.710187
processed_hi_m_books_02371.wav|इनकी त्वचा पर श्लेष्म ग्रंथियाँ पाई जाती हैं तथा हृदय त्रिकक्षीय होता है।|Hindi_M|other|6.600000
processed_hi_m_health_00803.wav|जिंदगी एक दरिया की तरह है, जहाँ हर कोई उन्मुक्त लहरों की तरह प्रवाहमान है|Hindi_M|other|6.686979
processed_hi_m_weather_01946.wav|पावडर कोटेड स्टील फ्रेम की यह स्विंग चेयर किसी भी मौसम में खराब नहीं होगी|Hindi_M|other|6.954000
processed_hi_m_agri_01670.wav|मैंने उन्हें समझाया कि हमारे राज्य के छोटे किसान हरा चारा नहीँ खरीदते हैं|Hindi_M|other|6.721813
processed_hi_m_books_03595.wav|धर्मसूत्रों और धर्मशास्त्रों में एक आदर्श व्यवस्था का उल्लेख किया गया था।|Hindi_M|other|6.733417
processed_hi_m_books_02030.wav|भारत के कुछ ऐसे स्थानों के नाम लिखिए जिनमें से मानक याम्योत्तर गुजरती है।|Hindi_M|other|6.700000
processed_hi_m_agri_02122.wav|किसान नेता राम सिंह बताते हैं कि फसल चक्र में तो पूरी तरह बदलाव आ चुका है|Hindi_M|other|6.700000
processed_hi_m_politics_00950.wav|मुख्यंत्री भूपेश बघेल ने भी बारिश को लेकर राहत और बचाव के निर्देश दिए हैं|Hindi_M|other|6.500000
processed_hi_m_books_03205.wav|सम्मिलित रूप से इश्तहार बनाना इन मुद्दों पर विचार करने का दूसरा तरीका है।|Hindi_M|other|6.176125
processed_hi_m_books_04637.wav|अपने घृणित इरादों को छिपाने के लिए ठाकुरबारी को इन्होंने माध्यम बनाया है।|Hindi_M|other|6.176125
processed_hi_m_weather_02341.wav|यह इस बात पर निर्भर करता है कि इतिहासकार पाठकों तक क्या ले जाना चाहता है। |Hindi_M|other|6.698583
processed_hi_m_books_03863.wav|क्या राष्ट्रों को पृथक रहने या राष्ट्रीय आत्मनिर्णय का अधिकार प्राप्त है।|Hindi_M|other|6.000000
processed_hi_m_finance_00968.wav|लोग किसी शख्सियत के हिसाब से निवेश करते हैं न कि कंपनी में निवेश करते हैं|Hindi_M|other|6.559271
processed_hi_m_agri_02181.wav|कद्दू के बीज को हमेशा से ही सेक्शुअल हेल्थ के साथ जोड़कर देखा जाता रहा है|Hindi_M|other|6.710187
processed_hi_m_finance_01862.wav|हम लोग अपने परिवारों में सब कुछ डिब्बों और पैकेट्स में बंद कर के रखते हैं|Hindi_M|other|6.152917
processed_hi_m_finance_00631.wav|जीवन का सुख प्राप्त कर व्यक्ति मृत्यु के पश्चात सद्गति को प्राप्त होता है|Hindi_M|other|6.292229
processed_hi_m_finance_01925.wav|आपको एक कन्फर्मेशन मिलेगा कि आपके कार्ड को ऑनलाइन हॉटलिस्ट कर दिया गया है|Hindi_M|other|6.199354
processed_hi_m_agri_00979.wav|खेत में से मिट्टी उठाई हुई थी जिसके कारण से खेत में कई जगह गड्डे बन गए थे|Hindi_M|other|7.488062
processed_hi_m_books_01823.wav|इस प्रसंग में अखबार और टेलीविजन रिपोर्टों का भी इस्तेमाल किया जा सकता है।|Hindi_M|other|6.164521
processed_hi_m_finance_01286.wav|तमाम टैक्स कंसल्टैंट एवं करियर प्लानर इस योजना में निवेश की सलाह देते हैं|Hindi_M|other|6.582479
processed_hi_m_weather_00303.wav|विपक्ष का यह दांव नए भौगोलिक क्षेत्रों में भाजपा के विस्तार का आधार बनेगा|Hindi_M|other|6.431563
processed_hi_m_finance_00359.wav|कौटिल्य द्वारा हस्तलिखित अर्थशास्त्र पर आधारित ये ग्रंथ राजनैतिक ग्रंथ है|Hindi_M|other|7.081708
processed_hi_m_education_00618.wav|मेडिकल कॉलेज कोटा में स्वाइन फ्लू व डेंगू की जांच के लिए दो मशीनें आएंगी।|Hindi_M|other|6.594104
processed_hi_m_health_00742.wav|इसे प्रतिदिन सुबह पीने से खून की खराबी दूर होकर एक्जिमा ठीक होने लगता है|Hindi_M|other|6.547646
processed_hi_m_health_01068.wav|इस हादसे में पांच नागरिकों की मौत हो गई, जबकि चार अन्यों को बचा लिया गया|Hindi_M|other|6.698583
processed_hi_m_general_00872.wav|वे पापी दुष्टों को दर्शन मात्र से ही भय देते हैं इसलिए भीम कहे जाते हैं।|Hindi_M|other|6.900000
processed_hi_m_weather_01589.wav|बीजापुर जैसे सुदूर क्षेत्रों में हमने सीटी स्कैन जैसी सुविधाएं विकसित की|Hindi_M|other|6.600000
processed_hi_m_politics_03857.wav|आश्चर्य की बात है कि ये छात्र अपने क्लास में डिक्टेंशन के साथ पास हुआ था|Hindi_M|other|7.395187
processed_hi_m_weather_02275.wav|एहतियात के तौर पर शहर के बारह थाना क्षेत्रों में कर्फ़्यू लगा दिया गया है|Hindi_M|other|5.758167
processed_hi_m_books_03276.wav|साथ ही वह विभिन्न स्थानों पर स्थित मध्यस्थों को भी नियंत्रित कर सकता है।|Hindi_M|other|6.200000
processed_hi_m_education_00498.wav|इस प्रकार इस डिब्बी को उन्होंने सात धातुओं की डिब्बियों के अंदर रख लिया।|Hindi_M|other|6.000000
processed_hi_m_health_02285.wav|कहानी की बात करें तो चुलबुल पांडे रज्जो के साथ सुकून की जिंदगी जी रहा है|Hindi_M|other|7.232646
processed_hi_m_finance_00838.wav|वृद्दा पेंशन योजना उत्तर प्रदेश राज्य सरकार द्वारा वास्तविक पहल की गई है|Hindi_M|other|5.900000
processed_hi_m_books_04589.wav|बहुत सारे सिपाहियों को दूसरे देशों में युद्ध के मोर्चों पर भेज दिया गया।|Hindi_M|other|5.920708
processed_hi_m_agri_01746.wav|पंजाब के किसान अपनी मांगों को लेकर कोई भी क़ुर्बानी देने के लिए तैयार हैं|Hindi_M|other|6.849521
processed_hi_m_books_02061.wav|कुक्कुट आहार में विटामिन ए तथा विटामिन के की मात्रा भी अधिक रखी जाती है।|Hindi_M|other|6.431563
processed_hi_m_books_02079.wav|मान लीजिए कि वस्तु पर गुरुत्वीय बल के विरुद्ध किया गया कार्य डब्ल्यू है।|Hindi_M|other|6.303854
processed_hi_m_books_02207.wav|सोलहवीं शताब्दी के युद्धों में तोप और गोलाबारी का पहली बार इस्तेमाल हुआ।|Hindi_M|other|6.025208
processed_hi_m_books_03835.wav|दिलीप का एडमिशन जब एम्स में हुआ था तो मौसा की पोस्टिंग दिल्ली में ही थी।|Hindi_M|other|5.781396
processed_hi_m_books_02806.wav|वाणिज्य संघों को सरकार के साथ मिलकर भारी निवेश प्रायोजनों को लेना चाहिए।|Hindi_M|other|6.700000
processed_hi_m_books_02991.wav|प्रश्नावली में सर्वेक्षण के उद्देश्य स्पष्ट रूप से उल्लिखित होने चाहिए।|Hindi_M|other|5.897500
processed_hi_m_politics_01323.wav|शूरवीर सिंह ने समाजवादी पार्टी के प्रत्याशी के रूप में नामांकन पत्र भरा|Hindi_M|other|6.048417
processed_hi_m_finance_01151.wav|उसी दौरान उसकी जेब से पैसे चोरी हो गए जिसका इल्जाम उसने ज्योति पर लगाया|Hindi_M|other|7.300000
processed_hi_m_finance_00148.wav|जम्मूकश्मीर बैंक की न्यू यूनिवर्सिटी कैंपस शाखा से यह ऋण मंजूर किया गया|Hindi_M|other|6.900000
processed_hi_m_health_02933.wav|लेखक ने इस कहानी के जरिये नेट सर्फिंग की मौजूदा विसंगतियों पर चोट की है|Hindi_M|other|6.431563
processed_hi_m_books_01669.wav|यही कारण है कि पूर्व याम्योत्तर को भारत की मानक याम्योत्तर चुना गया है।|Hindi_M|other|6.977229
processed_hi_m_agri_01018.wav|धौलपुर में खेत की जुताई करने के दौरान एक ट्रैक्टर चालक ने युवक को कुचला |Hindi_M|other|6.686979
processed_hi_m_books_04709.wav|वैश्वीकरण से यह होता है क्योंकि वैश्वीकरण सांस्कृतिक समरूपता ले आता है।|Hindi_M|other|6.431563
processed_hi_m_books_03345.wav|अगर यह संभव नहीं है तो अपने पड़ोसियों से पूछें कि उनका व्यवसाय क्या है।|Hindi_M|other|5.781396
processed_hi_m_books_03482.wav|इसके लिए स्वैच्छिक प्रयास और सबकी साझेदारी से युक्त संघर्ष की जरूरत है।|Hindi_M|other|6.176125
processed_hi_m_politics_01513.wav|पिता महेश, दुल्हन बनी बेटी निधि को बग्घी में बैठाकर मतदान कराने लेकर गए|Hindi_M|other|7.244250
processed_hi_m_education_01171.wav|कैट के फैसले में कानूनी नुक्ते से ज्यादा सहज बुद्धि की भूमिका रही होगी।|Hindi_M|other|6.594104
processed_hi_m_agri_02346.wav|किसान आंदोलन को फीका करने के लिए सत्ता और संगठन ने पूरी ताकत झौंक दी है|Hindi_M|other|6.837896
processed_hi_m_books_04036.wav|इससे जो कार्य करना है उसके संबंध में किसी प्रकार की भ्रांति नहीं रहेगी।|Hindi_M|other|6.176125
processed_hi_m_books_01301.wav|इन कहानियों से संतुष्ट होकर द्रुपद ने इस विवाह को अपनी सहमति प्रदान की।|Hindi_M|other|5.800000
processed_hi_m_general_02574.wav|वास्तविक सत्ताओं एक्चुअल एंटिटी के संघट में वस्तुओं का निर्माण होता है।|Hindi_M|other|6.200000
processed_hi_m_books_02960.wav|कुछ पादप असामान्य रूप से पुष्पीकरण की क्रियाविधि को प्रदर्शित करते हैं।|Hindi_M|other|5.769792
processed_hi_m_books_02743.wav|आतंकवाद के उदय का एक कारण आक्रामक राष्ट्रों का स्वार्थपूर्ण आचरण भी है।|Hindi_M|other|6.303854
processed_hi_m_books_01218.wav|इसके लिए वह मकान बनाती है तथा किश्तों में भुगतान की सुविधा भी देती है।|Hindi_M|other|5.386667
processed_hi_m_finance_01056.wav|बैंक जुलाई के शुरू से विदेशी बैंकों को प्रस्ताव प्रपत्र का वितरण करेगा|Hindi_M|other|6.698583
processed_hi_m_books_02950.wav|प्राचीन स्थानों पर हुए उत्खनन में मिट्टी से बनाए गए खिलौने पाए गए हैं।|Hindi_M|other|5.920708
processed_hi_m_education_02202.wav|पालिकाध्यक्ष हरपाल सिंह भी पुराने तजुर्बेकार का स्थानांतरण नहीं चाहते।|Hindi_M|other|6.176125
processed_hi_m_books_00419.wav|कई बार माल की निकासी के लिए कुछ वस्तुओं एवं किस्मों पर छूट दी जाती है।|Hindi_M|other|6.700000
processed_hi_m_books_03464.wav|कई संघर्षवादी सिद्धांतकार मार्क्स के लेखन से अत्यधिक प्रभावित हुए हैं।|Hindi_M|other|6.315458
processed_hi_m_health_00871.wav|एक बच्चे के शरीर के कई हिस्सो से खून निकलने की अजीब बीमारी सामने आई है|Hindi_M|other|6.210958
processed_hi_m_finance_01869.wav|यह मुख्यालय के साथसाथ अन्य कस्बों का भ्रमण कर हर व्यापारी पर नजर रखेगी|Hindi_M|other|6.600000
processed_hi_m_politics_04127.wav|स्थानीय टीवी पर प्रसारित फ़ुटेज में लोग मतदान करते हुए दिखाई दे रहे थे|Hindi_M|other|6.594104
processed_hi_m_education_01582.wav|इसी प्रकार चंद्रमा को प्रसन्न करने के लिए माता की प्रसन्नता आवश्यक है।|Hindi_M|other|6.036812
processed_hi_m_agri_00502.wav|कई प्रमुख मार्गो पर पानी भर जाने से तालाब जैसा दृश्य निर्मित हो गया है|Hindi_M|other|6.400000
processed_hi_m_books_02595.wav|हैदरअली एक अद्भुत व्यक्ति और भारतीय इतिहास का उल्लेखनीय व्यक्तित्व था।|Hindi_M|other|5.630458
processed_hi_m_politics_01241.wav|केजरीवाल से पहले विधायकों ने कुमार विश्वास को दिया था घूँस खाने का ऑफर|Hindi_M|other|6.303854
processed_hi_m_books_02134.wav|इससे पता चलता है कि मीरा ने जातिवादी समाज की रूढ़ियों का उल्लंघन किया।|Hindi_M|other|6.500000
processed_hi_m_books_03261.wav|नवीन शोधों से एक रोचक घटना सामने आई है जिसे मिथ्या स्मृति कहा जाता है।|Hindi_M|other|6.977229
processed_hi_m_finance_01355.wav|एक्सपर्ट्स की राय है कि निवेशकों को सेक्टोरल बेसिस पर निवेश करना चाहिए|Hindi_M|other|6.025208
processed_hi_m_agri_02255.wav|एक जार में मेथी के दाने और नारियल तेल को कुछ हफ़्तों तक बंद करके रख दें|Hindi_M|other|6.582479
processed_hi_m_general_00682.wav|मैं भारत के अन्य भागों के लोक संगीतकारों को भी लाने के लिए उत्सुक हूं।|Hindi_M|other|6.152917
processed_hi_m_agri_00585.wav|पीएम नरेंद्र मोदी ने गोरखपुर में किसान सम्मान निधि योजना को लॉन्च किया|Hindi_M|other|6.663750
processed_hi_m_general_03109.wav|गुप्तों की वंशावली के निर्माण में तो इन अभिलेखों का बहुत बड़ा हाथ है।|Hindi_M|other|5.096417
processed_hi_m_politics_02459.wav|विरोध में सड़कों पर दूध बहा दिया, हाईवे पर सब्जियों का अंबार लगा दिया|Hindi_M|other|5.363437
processed_hi_m_general_03120.wav|भारत में ट्रेन हादसों के पीछे बड़ी वजह सिग्नलिंग सिस्टम बताई जाती है।|Hindi_M|other|5.400000
processed_hi_m_books_03947.wav|क्या आपने देखा कि विरामावस्था में चुंबक सदैव एक ही दिशा में रुकता है।|Hindi_M|other|6.036812
processed_hi_m_agri_00845.wav|हिमा मध्य असम के धींग क्षेत्र में एक किसान परिवार से ताल्लुक रखती हैं|Hindi_M|other|6.100000
processed_hi_m_health_00321.wav|उन्होंने कहा कि यह प्रोटोकॉल का उल्लंघन है और शिष्टाचार का उल्लंघन है|Hindi_M|other|5.800000
processed_hi_m_health_01365.wav|वह अपनी जिंदगी के आखिरी लम्हो को वाराणसी में गुजारने का फैसला करता है|Hindi_M|other|6.164521
processed_hi_m_agri_01987.wav|उत्तर प्रदेश के फर्रुखाबाद में किसान की खुदकुशी का मामला सामने आया है|Hindi_M|other|6.176125
processed_hi_m_weather_02067.wav|एक लड़की अपने बॉयफ्रेंड का हाथ पकड़कर पहाड़ पर चलती हुई दिखाई देती है|Hindi_M|other|6.164521
processed_hi_m_education_00909.wav|इस प्रकार राजभाषा के रूप में हिन्दी की प्रतिष्ठा का स्वप्न अधूरा रहा।|Hindi_M|other|5.793000
processed_hi_m_finance_00923.wav|अगर खरीददार पेमेंट नहीं कर पाता तो कॉन्ट्रैक्ट में इसका क्या क्लॉज है|Hindi_M|other|6.582479
processed_hi_m_finance_01623.wav|शुरुआत में बहुत कोशिश की कि मैं अपने शादीशुदा रिश्ते को संभाल कर रखूं|Hindi_M|other|6.500000
processed_hi_m_weather_01911.wav|पहाड़ में निर्जन जगहों पर दुकानें किसी मायावी करिश्मे से कम नहीं होती|Hindi_M|other|6.431563
processed_hi_m_books_01207.wav|अधिकांश पश्चिमी राष्ट्रों के उदारवादी संविधान में ऐसा ही किया गया है।|Hindi_M|other|5.514375
processed_hi_m_weather_00487.wav|बीसीसीआई ने भी एक अगस्त को मैदान पर बादल छाए होने का एक ट्विट किया था|Hindi_M|other|6.698583
processed_hi_m_health_01788.wav|वो समझ पाया था कि कामकाज के बिना जिंदगी को जीना कभी मुम्किन नहीं होगा|Hindi_M|other|6.837896
processed_hi_m_books_02894.wav|पेशवा को पुणे से हटाकर कानपुर के पास बिठूर में पेंशन पर भेज दिया गया।|Hindi_M|other|6.443167
processed_hi_m_weather_00638.wav|सरकार ने आवासीय क्षेत्रों में भी चार्जिंग स्टेशन बनाने की वकालत की है|Hindi_M|other|5.769792
processed_hi_m_weather_02016.wav|हिमालय और बुल्गारिया के खूबसूरत लोकेशनों में फिल्म की शूटिंग की गई है|Hindi_M|other|5.793000
processed_hi_m_education_02755.wav|आईएएस परीक्षा में बैठ रहे हैं तो आपका कॉम्प्रिहेंशन टेस्ट किया जाएगा।|Hindi_M|other|6.303854
processed_hi_m_finance_00971.wav|आप कहीं भी और किसी भीं बैंक में जाकर उस नोट को मुफ्त में बदल सकते हैं|Hindi_M|other|6.164521
processed_hi_m_general_01669.wav|वहां उन्होंने ऑर्गेंनिक खेती और आधुनिक शिक्षा के क्षेत्र में काम किया|Hindi_M|other|5.096417
processed_hi_m_agri_02240.wav|घरेलू नुस्खों में नारियल दूध सबसे बेहतरीन हेयर ट्रीटमेंट माना जाता है|Hindi_M|other|5.793000
processed_hi_m_weather_00514.wav|मौसम विभाग ने अगले दो दिनों में और बारिश होने का पूर्वानुमान जताया है|Hindi_M|other|6.036812
processed_hi_m_general_00482.wav|भारत से प्राप्त मीडिया रिपोर्टों के अनुसार, लेफ्टिनेंट कर्नल गौरव सोलंकी कांगो लोकतांत्रिक गणराज्य में संयुक्त राष्ट्र मिशन में तैनात थे।|Hindi_M|other|8.997354
processed_hi_m_weather_00574.wav|यह वही हिमालय है जहां से पवित्रतम नदी गंगा का उद्भव गोमुख से होता है|Hindi_M|other|7.244250
processed_hi_m_politics_02881.wav|शो में दही हांडी और फैंसी ड्रेस प्रतियोगिता का सीक्वेंस दिखाया जाएगा|Hindi_M|other|5.600000
processed_hi_m_finance_00701.wav|बैंक के मुताबिक, विदेशी मुद्रा भंडार को डॉलर में व्यक्त किया जाता है |Hindi_M|other|6.025208
processed_hi_m_politics_01113.wav|प्रभु ने उन्हैं क्रोध में देखा तो वह अपना बचाव करने के लिए भागने लगे|Hindi_M|other|5.653688
processed_hi_m_agri_01207.wav|ये पालक की स्वादिष्ट दाल है, जो पैकेट में बंद करके सप्लाई की जाती है|Hindi_M|other|6.710187
processed_hi_m_general_02298.wav|मेडिको लीगल का यह खेल दरअसल जितनी मोटी रकम उतने गहरे जख्म का खेल है।|Hindi_M|other|5.491146
processed_hi_m_education_00446.wav|कुछ इसी बुलंद हौसले के साथ शिल्पी बेक्टा ने एचएएस परीक्षा पास की है।|Hindi_M|other|6.600000
processed_hi_m_general_02836.wav|शिक्षा के इन बड़े संस्थानों में साहित्य की गति पाठ्यक्रम तय करता है।|Hindi_M|other|5.235729
processed_hi_m_finance_01949.wav|टिप के चेक के पीछे एक नोट भी था जिसमें लिखा था, थैंक्स फॉर स्माइलिंग|Hindi_M|other|6.303854
processed_hi_m_education_01753.wav| शहर कोतवाली क्षेत्र में यह मिलावटी घी की फैक्ट्री संचालित हो रही थी।|Hindi_M|other|5.955542
processed_hi_m_finance_02239.wav|उन्होंने इस पैसे को अपने ट्र्स्ट में ही जोड़ दिया और दो ट्रस्टी बनाए|Hindi_M|other|6.164521
processed_hi_m_weather_01997.wav|हिंदुओं के पवीत्रतम नदी गंगा का उद्भव भी इसी हिमालय पर्वत से होता है|Hindi_M|other|6.036812
processed_hi_m_general_00473.wav|इसके अलावा भारत सरकार से अप्रूव्ड लैब से स्वतंत्र जांच कराई जाती है।|Hindi_M|other|5.630458
processed_hi_m_general_01251.wav|भारत में एक क्रिकेटर और मैच रेफरी के रूप में मेरा लंबा करियर रहा है।|Hindi_M|other|5.375042
processed_hi_m_books_00677.wav|इन लिपियों का उपयोग सबसे आरंभिक अभिलेखों और सिक्कों में किया गया है।|Hindi_M|other|5.525979
processed_hi_m_education_01274.wav|इसी प्रकार एक अन्य नाबालिग यात्री मुदफ्फल भी दुबई से अकेले इंदौर आए।|Hindi_M|other|6.745021
processed_hi_m_weather_00363.wav|जून से ही अच्छे मौसम ने सेकेंड फ्लश टी की क्वालिटी में सुधार किया है|Hindi_M|other|5.502750
processed_hi_m_books_01476.wav|अब भारत से होने वाली आमदनी के सहारे ही कंपनी अपने खर्चे चला सकती थी।|Hindi_M|other|5.781396
processed_hi_m_books_01719.wav|अच्छा तो यह होगा कि ऐसे प्रश्न प्रश्नावली में सम्मिलित ही नहीं करें।|Hindi_M|other|5.781396
processed_hi_m_agri_00325.wav|फल विटामिन, प्रोटीन एवं अन्य पोषक तत्वों के सर्वोत्तम स्रोत होते हैं|Hindi_M|other|6.700000
processed_hi_m_health_02908.wav|गौंची तरोंदा निवासी राजकांत शर्मा की संदिग्ध परिस्थिति में मौत हो गई|Hindi_M|other|6.431563
processed_hi_m_politics_00914.wav|नई विंडो खुलने पर दिए गए स्थान पर अपना रोल नंबर डालें और सब्मिट करें|Hindi_M|other|6.443167
processed_hi_m_books_04155.wav|इस प्रकार माध्य की गणना निम्नांकित सूत्र के उपयोग द्वारा की जाती है।|Hindi_M|other|5.235729
processed_hi_m_general_00441.wav|लोग मोबाइल डिस्चार्ज होने या इंटरनेट की समस्या से यहां नहीं जूझेंगे।|Hindi_M|other|5.653688
processed_hi_m_politics_00959.wav|इस बात की जानकारी होने पर जनता गठबंधन के दावों पर उँगली उठाने लगी है|Hindi_M|other|6.315458
processed_hi_m_finance_01132.wav|उस महत्वपूर्ण दान से हम आपके अधूरे सपने और आदर्शों को पूरा कर सकेंगे|Hindi_M|other|7.371958
processed_hi_m_agri_02293.wav|कश्मीर की बनी अखरोट की लकड़ी की उत्कीर्ण वस्तुएँ बड़ी सुंदर होती हैं|Hindi_M|other|6.292229
processed_hi_m_books_00261.wav|पुरोहितों के अनुसार सभी वर्णों का निर्धारण जन्म के आधार पर होता था।|Hindi_M|other|5.247333
processed_hi_m_finance_00829.wav|यदि इन बैंकों को विलय कर मजबूत बैंक बनाया जाए तो प्रणाली बेहतर होगी|Hindi_M|other|6.327063
processed_hi_m_weather_00686.wav|वहां मौसम बहुत खराब है और उसे लेने गया चॉपर कई बार वापस लौट चुका है|Hindi_M|other|5.800000
processed_hi_m_books_01932.wav|चौथा व्यक्ति रेलवे स्टेशन से डब्बों को लेकर दफ्तरों में दे देता है।|Hindi_M|other|5.897500
processed_hi_m_health_02328.wav|कर्फ्यू उठने के बाद कश्मीर में खून की नदियां बहेंगी, लोग बाहर आएंगे|Hindi_M|other|6.036812
processed_hi_m_books_00398.wav|इससे आपको उसके विकल्पों और स्वतंत्रता के बारे में क्या पता चलता है।|Hindi_M|other|6.292229
processed_hi_m_politics_01686.wav|देहरादून के गुच्चुपानी पर्यटक स्थल में नदी में नहाते दो छात्र बह गए|Hindi_M|other|7.128146
processed_hi_m_other_00127.wav|अर्शी ने दोनों देशों के ध्वजों को अपने नग्न शरीर पर पेंट करवाया था।|Hindi_M|other|6.454771
processed_hi_m_books_01016.wav|दूसरे कार्टून में साइकिल का प्रतीक के रूप में इस्तेमाल किया गया है।|Hindi_M|other|5.421479
processed_hi_m_books_00704.wav|बहुत से राष्ट्रों में उनको जोड़ने वाला कोई सामान्य धर्म भी नहीं है।|Hindi_M|other|4.701667
processed_hi_m_books_02310.wav|आप सब अमूल मक्खन और अमूल के ही अन्य उत्पादों से तो परिचित ही होंगे।|Hindi_M|other|6.710187
processed_hi_m_agri_02365.wav|कुछ ही दिनों के बाद किसान की भक्ति से उसके सामने एक देवी प्रकट हुईँ|Hindi_M|other|6.400000
processed_hi_m_agri_00209.wav|वे मनुष्य के रूप में पशु हैं, जो मनुष्यों के बीच में घूमते रहते हैं|Hindi_M|other|5.862667
processed_hi_m_agri_01164.wav|इन किसान भाइयों ने जानना चाहा है कि यह पश्चिमी विक्षोभ क्या होता है |Hindi_M|other|5.909104
processed_hi_m_books_00576.wav|निर्धनता उन्मूलन भारत की विकास रणनीति का एक प्रमुख उद्देश्य रहा है।|Hindi_M|other|6.200000
processed_hi_m_politics_03405.wav|साथ ही होटलों की लिफ्टों सहित साफसफाई की व्यवस्था को भी जांचा जाएगा|Hindi_M|other|6.303854
processed_hi_m_health_02915.wav|बताया जा रहा है कि भिंड में फायरिंग से एक एक व्यक्ति की मौत हुई थी|Hindi_M|other|6.303854
processed_hi_m_other_00022.wav|क्या रोहिंग्या मुसलमानों ने फिल्म स्टार प्रियंका की ड्रेस देखी है? |Hindi_M|other|5.400000
processed_hi_m_other_02412.wav|विजेंदर को सोल्ड्रा ने चेतावनी दी कि शुक्रवार बुरा दिन साबित होगा।|Hindi_M|other|5.630458
processed_hi_m_politics_00304.wav|लॉंग जंप में सुशील घरौंडा प्रथम व सावन घरौंडा द्वितीय स्थान पर रहे|Hindi_M|other|6.582479
processed_hi_m_politics_00456.wav|तमिलनाडु की कई बार मुख्यमंत्री रही जयललिता ने कल रात अंतिम सांस ली|Hindi_M|other|6.500000
processed_hi_m_books_01961.wav|इसे खादी ग्रामोद्योग आयोग के माध्यम से क्रियान्वित किया जा रहा था।|Hindi_M|other|5.897500
processed_hi_m_finance_01881.wav|दूसरी ओर, नियोजित तरीके से बसाए गए शहर आपदाओं का सामना कर सकते हैं|Hindi_M|other|5.909104
processed_hi_m_health_01218.wav|लगातार शेरों की मौत के चलते भी यह प्रोजेक्ट अक़्सर चर्चा में रहा है|Hindi_M|other|5.502750
processed_hi_m_education_01556.wav|सोमवार से थर्ड ईयर के फिफ्थ सेमेस्टर की परीक्षा शुरू होने वाली थी।|Hindi_M|other|5.514375
processed_hi_m_finance_00818.wav|महिलाओं की बीमा पालिसी में प्रेग्नेंसी कवर को भी शामिल किया गया है|Hindi_M|other|5.630458
processed_hi_m_general_02021.wav|संज्ञाओं से ऊपर उठेंगे तभी ब्रह्मचारी धर्म की प्राप्ति हो सकती है।|Hindi_M|other|5.131229
processed_hi_m_weather_01776.wav|उन्होंने कहा कि श्री बादल के इस षड्यंत्र का उन्हें बाद में पता चला|Hindi_M|other|5.642083
processed_hi_m_other_05025.wav|नेशनल क्वालिटी इंश्योरेंस स्टैंडर्ड  प्राप्त करने वाले हॉस्पिटल्स को लखनऊ में सम्मानित करने के लिए कार्यक्रम का आयोजन किया गया था।|Hindi_M|other|8.700000
processed_hi_m_agri_00865.wav|इस त्योहार में ब्रह्मांड के आकार वाले अखरोट का बहुत महत्व होता है|Hindi_M|other|5.897500
processed_hi_m_books_04626.wav|प्राचीन काल से ही पुष्पों के साथ मानव का एक निकटस्थ संबंध रहा है।|Hindi_M|other|6.176125
processed_hi_m_books_04836.wav|यह संभव है कि चर्चा में दूसरे वर्तुल प्रवाह को भी हम ले सकते हैं।|Hindi_M|other|5.502750
processed_hi_m_books_03027.wav|सर्वाधिक महत्वपूर्ण कोयला खनन केंद्र मध्य प्रदेश में सिंगरौली है।|Hindi_M|other|5.769792
processed_hi_m_weather_02074.wav|गर्म हवाओं के ऊपर उठने से अमरीका में सूखे के हालात उत्पन्न हुए थे|Hindi_M|other|5.943937
processed_hi_m_education_02599.wav|परीक्षा परिणाम के बाद सूची सामान्यीकृत अंकों के आधार पर की जाएगी।|Hindi_M|other|6.663750
processed_hi_m_agri_01879.wav|जिनका डायजेशन बेहद खराब हो उन्हें बिलकुल भी बादाम नहीं खाना चाहिए|Hindi_M|other|5.769792
processed_hi_m_weather_00188.wav|सारा दिन गर्मी के कारण इक्का दुक्का लोग ही बाजार में घूमते नजर आए|Hindi_M|other|5.235729
processed_hi_m_books_01573.wav|घर तथा दफ्तर के पर्यावरण में भी हानिकारक वायु प्रदूषण हो सकता है।|Hindi_M|other|5.247333
processed_hi_m_books_03149.wav|ब्रैल पद्धति का उपयोग करके अनेक भारतीय भाषाओं को पढ़ा जा सकता है।|Hindi_M|other|5.800000
processed_hi_m_finance_01099.wav|दूसरे बैंक खाते में वह मल्होत्रा द्वारा दिए गए कैश को जमा करती थी|Hindi_M|other|6.431563
processed_hi_m_health_00661.wav|बॉडी के खराब पोस्चर की वजह से भी कई बार पीठ में दर्द रहने लगता है|Hindi_M|other|5.514375
processed_hi_m_books_03808.wav|बल्ब के बाहर नली में पारे की एक पतली चमकीली धारी देखी जा सकती है।|Hindi_M|other|6.698583
processed_hi_m_weather_00498.wav|व्हाइट पर ब्लैक डॉट वाली आलिया की फ्रॉक हर मौसम में अच्छी लगती है|Hindi_M|other|5.600000
processed_hi_m_finance_00749.wav|इसमें आमतौर पर गृहस्थी में काम आने वाली चीजों का दान किया जाता है|Hindi_M|other|5.885875
processed_hi_m_books_01122.wav|इससे आमदनी अधिक होगी और इसके साथ पर्यावरण निम्नीकरण में कमी आएगी।|Hindi_M|other|5.642083
processed_hi_m_books_01977.wav|आपने देखा कि मैग्नीशियम के फीते का जलना एक रासायनिक परिवर्तन है।|Hindi_M|other|5.909104
processed_hi_m_health_03287.wav|डेंगू बुखार में ब्ल्ड में मौजूद प्लेटलेट्स तेजी से घटने लगते हैं|Hindi_M|other|5.909104
processed_hi_m_books_02493.wav|भारतीय भाषाओं में बहुत प्रचुर यात्रा वृत्तांत साहित्य उपलब्ध है।|Hindi_M|other|5.642083
processed_hi_m_books_00303.wav|सीमेंट में जो परिवर्तन हो गया है क्या उसे उत्क्रमित कर सकते हैं।|Hindi_M|other|5.897500
processed_hi_m_politics_01894.wav|एम्फी ने फंड मैनेजरों को इस सौदे के खिलाफ मतदान का आग्रह किया है|Hindi_M|other|6.100000
processed_hi_m_health_02761.wav|महिला ने बताया कि नवंबर में जेठानी की बेटी की अचानक मौत हो गई थी|Hindi_M|other|6.710187
processed_hi_m_finance_01948.wav|आप छोटी अवधि के लिए कंपनियों के डिपॉजिट में भी निवेश कर सकते हैं|Hindi_M|other|5.375042
processed_hi_m_finance_00707.wav|अब तक के तजुर्बे बताते हैं कि ये बहुत मुनाफ़े का निवेश हो सकता है|Hindi_M|other|5.900000
processed_hi_m_books_03360.wav|हम लक्ष्मी और उसके दो हेक्टेयर असिंचित भूखंड का उदाहरण लेते हैं।|Hindi_M|other|5.386667
processed_hi_m_health_02401.wav|देश स्वच्छता के नक्शे पर कितना स्वच्छ हो सका यह सवाल अपनी जगह है|Hindi_M|other|6.292229
processed_hi_m_weather_00335.wav|योजना के तहत कम वोल्टेज वाले क्षेत्रों और बर्फ प्रभावित इलाकों में इन हाई टेक्नीक की स्ट्रीट लाइट्स को प्राथमिकता पर लगाया जाएगा|Hindi_M|other|9.926167
processed_hi_m_weather_00806.wav|देखते देखते, आकाश में पता नहीं कहां से बादल इकट्ठे होने शुरू हुए|Hindi_M|other|6.036812
processed_hi_m_agri_00490.wav|इस योजना से किसान नकदी फसलों को उगाकर अपनी जीवन शैली बदल रहे हैं|Hindi_M|other|6.791458
processed_hi_m_politics_04153.wav|शिविर में आने वाले मरीजों की विभिन्न चिकित्सों द्वारा जांच की गई|Hindi_M|other|5.700000
processed_hi_m_general_00830.wav|ट्विंकल सामाजिक मसलों और सोशल मीडिया पर भी काफी सक्रिय रहती हैं।|Hindi_M|other|5.375042
processed_hi_m_books_00937.wav|साम्राज्यों और राष्ट्रों के ध्वस्त होने का यह भी एक कारण रहा है।|Hindi_M|other|5.131229
processed_hi_m_books_00165.wav|वैश्वीकरण प्रक्रिया में बहुराष्ट्रीय कंपनियों की क्या भूमिका है।|Hindi_M|other|5.000000
processed_hi_m_health_03068.wav|एल्कॉन स्कूल के प्रिंसिपल ने कहा छात्रा की मौत का हमें भी दुख है|Hindi_M|other|5.514375
processed_hi_m_books_01617.wav|इस प्रकार समीकरण मैग्नीशियम के वायु में जलने का ढाँचा समीकरण है।|Hindi_M|other|5.653688
processed_hi_m_general_00443.wav|अन्य वार्डों की अपेक्षा इन नए वार्डों की जनसंख्या लगभग बराबर है।|Hindi_M|other|4.585562
processed_hi_m_agri_01230.wav|पानी से भरे गड्ढे में कोल्ड्रिंक डालते ही बाहर निकले जहरीले सांप|Hindi_M|other|6.600000
processed_hi_m_education_00434.wav|वह स्थूल ज्ञान ऐसा होता है जैसे वह फूल लाल है यह स्थूल ज्ञान है।|Hindi_M|other|6.582479
processed_hi_m_finance_00581.wav|उसका तो केवल इन्वेस्टमेंट का ऑब्जेक्टिव है, अभी क्या कर सकते हैं|Hindi_M|other|4.980313
processed_hi_m_health_02979.wav|सामान्ये दिखने वाले बुखार के लक्षण डेंगू के लक्षण भी हो सकते हैं|Hindi_M|other|5.235729
processed_hi_m_weather_01558.wav|भाग्यश्री और हिमालय दासानी के अभिमन्यु और अवंतिका ये दो बच्चे है|Hindi_M|other|6.849521
processed_hi_m_health_02616.wav|इंग्लैंड के खिलाफ खेले गए पहले ग्रुप मैच में हासेन को चोट लगी थी|Hindi_M|other|5.642083
processed_hi_m_general_02187.wav|कई बार कुछ कद्दावर खिलाड़ी सुर्खियां बटोरने की कला में इतने पारंगत हो जाते हैं कि दूसरी प्रतिभाओं को वाजिब तवज्जो नहीं मिल पाती।|Hindi_M|other|9.200000
processed_hi_m_agri_02339.wav|पानी को बहुत अधिक उबालने से उसमें फ्लुराइड की मात्रा बढ़ जाती है|Hindi_M|other|5.642083
processed_hi_m_books_03702.wav|ग्राहकों की ओर से इस प्रकार के बढ़ते दबावों के कारण वस्त्र निर्यात करने वाले कारखाने, खर्चे में कटौती करने का प्रयत्न करते हैं।|Hindi_M|other|9.763625
processed_hi_m_books_02167.wav|क्या आप एथाइन की इलेक्ट्रॉन बिंदु संरचना का चित्रण कर सकते हैं।|Hindi_M|other|5.084792
processed_hi_m_politics_01098.wav|याद रखिए कि आपको आने वाला कल सिर्फ़ मूर्खों के कैलेंडर पर मिलेगा|Hindi_M|other|5.363437
processed_hi_m_education_02606.wav|इस तरह भाई तारू सिंह जी सिक्खों की हर प्रकार से सहायता करते थे।|Hindi_M|other|5.200000
processed_hi_m_education_00274.wav|इसी प्रकार उन्होंने तुर्की के कुर्दों को नसीहत की है कि अपने लक्ष्यों तक पहुंचने के लिए वे शांतिपूर्ण मार्गों का प्रयोग करें ।|Hindi_M|other|9.612687
processed_hi_m_books_02363.wav|प्रधान उद्योग की समीपता से अन्य अनेक उद्योग लाभान्वित होते हैं।|Hindi_M|other|5.909104
processed_hi_m_general_00661.wav|बिलासपुर में स्वांग के अलावा एक अन्य प्रमुख नृत्य धज्जा है जिसमें कलाकारों द्वारा ऐतिहासिक पात्रों का सजीव अभिनय किया जाता हैl|Hindi_M|other|9.484979
processed_hi_m_books_02954.wav|प्रबंध इन कार्यों को प्राप्य उद्देश्यों में परिवर्तित कर देता है तथा इन उद्देश्यों को प्राप्त करने के मार्ग निर्धारित करता है।|Hindi_M|other|9.136688
processed_hi_m_education_00840.wav|नाइट्रोजन अम्ल और लवण के विषय में उनके अनुसंधान की प्रशंसा हुई।|Hindi_M|other|5.758167
processed_hi_m_other_05185.wav|उनके पिता का नाम रफ्तुल्लाह कुरैशी और माता का नाम निशा बेगम है।|Hindi_M|other|5.600000
processed_hi_m_weather_00260.wav|कुछ हफ्ते बाद बारिश का मौसम खत्म हो गया और जमींदार गाँव में आया|Hindi_M|other|5.665292
processed_hi_m_finance_02240.wav|दूसरी तरफ फ्लोंटिंग ब्याज दरें इस सिद्धांत पर काम नहीं करती हैं|Hindi_M|other|5.247333
processed_hi_m_finance_00753.wav|आवश्कता के हिसाब से हम भविष्य में और निवेश पर विचार कर सकते हैं|Hindi_M|other|6.292229
processed_hi_m_books_01769.wav|एक लड़की किसी ट्रॉली को खींचती है और ट्रॉली कुछ दूर तक चलती है।|Hindi_M|other|5.514375
processed_hi_m_finance_00466.wav|ज़्यादातर ब्रैंड्स अपने प्रोडक्ट की कीमत ऑनलाइन भी शेयर करते हैं|Hindi_M|other|5.108021
processed_hi_m_finance_00628.wav|यह इस तथ्य का उदाहरण है कि हम मल्टीटॉस्किंग किस तरह कर सकते हैं|Hindi_M|other|5.600000
processed_hi_m_finance_01410.wav|पहली अक्तूबर से कम ब्याज पर बैंकों द्वारा लोन प्रदान किए जाएंगे|Hindi_M|other|5.630458
processed_hi_m_health_01430.wav|सिद्धु ने कहा कि यह धन तो जनता का ही है जिसका दुरूपयोग किया गया|Hindi_M|other|6.176125
processed_hi_m_finance_01122.wav|बॉलीवुड स्टंटमैन जिनके पास दुर्घटना और जीवन बीमा पॉलिसी नहीं है|Hindi_M|other|6.315458
processed_hi_m_general_02762.wav|भारत में कॉमिक्सें सिर्फ बच्चों के मनोरंजन का माध्यम नहीं रहीं।|Hindi_M|other|4.957083
processed_hi_m_books_01892.wav|प्रीमियम का नियत अवधि पर किश्तों में भी भुगतान किया जा सकता है।|Hindi_M|other|5.502750
processed_hi_m_books_01361.wav|उन परिवर्तनों की पहचान कीजिए जिन्हें उत्क्रमित किया जा सकता है।|Hindi_M|other|4.900000
processed_hi_m_education_00894.wav|इस प्रकार के स्कूल चिह्नित करने की दिशा में काम शुरू हो गया है।|Hindi_M|other|5.363437
processed_hi_m_health_00817.wav|नोटबंदी के झटके ने उनके पुश्तैनी कारोबार को जबरदस्त चोट पहुंचाई|Hindi_M|other|5.874271
processed_hi_m_politics_01003.wav|इस बार बोर्ड ने कोर्सो को पूरा करने के लिए मासिक विभाजन किया है|Hindi_M|other|5.491146
processed_hi_m_finance_02038.wav|वे अपने पूर्वजों की कब्रों पर जाते हैं और दान इत्यादि देते हैं|Hindi_M|other|5.758167
processed_hi_m_books_00879.wav|दलित साहित्य सामाजिक तथा सांस्कृतिक क्रांति का आह्वान करता है।|Hindi_M|other|5.676896
processed_hi_m_books_05036.wav|फलस्वरूप इकाई का धंधा चौपट हो सकता है और वह लाभ नहीं कमा पाता।|Hindi_M|other|6.176125
processed_hi_m_health_00683.wav|आपके शरीर को व्यायाम और सब्जियों व फलों की जरूरत हमेशा रहती है|Hindi_M|other|6.164521
processed_hi_m_agri_01780.wav|समाचारों के अनुसार आशु सब्जी मंडी में फल बिक्री का काम करता है|Hindi_M|other|6.443167
processed_hi_m_health_01581.wav|सितंबर को मुख्त्यार के बेटे की बाइक एक्सीडेंट में मौत हो गई थी|Hindi_M|other|5.769792
processed_hi_m_health_02683.wav|हावर्ड फास्ट का कथन है जिंदगी में सबसे इंपार्टेंट जिंदगी ही है|Hindi_M|other|6.036812
processed_hi_m_books_01690.wav|गहराई में दबे तथा अधिक तापमान से प्रभावित कोयले को बिटुमिनस कोयला कहा जाता है। वाणिज्यिक प्रयोग में यह सर्वाधिक लोकप्रिय है।|Hindi_M|other|9.763625
processed_hi_m_books_01908.wav|उसमें प्रत्येक व्यक्ति की सभी क्रियाओं का ब्यौरा एकत्र कर लें।|Hindi_M|other|5.000000
processed_hi_m_general_00280.wav|फिल्म के महत्वपूर्ण कलाकारों में अधिकांश कलाकार झारखंड के हैं।|Hindi_M|other|4.852604
processed_hi_m_agri_00861.wav|प्याज के रस से बालों की मालिश करने पर बाल झड़ने बंद हो जाते हैं |Hindi_M|other|5.769792
processed_hi_m_weather_00418.wav|सत्संग में साध्वी पूजा के भजनों से पूरा वातावरण भक्तिमय हो गया|Hindi_M|other|6.176125
processed_hi_m_general_01462.wav|इसके लिए स्मार्टफोन पर स्वाइप और टैप जेस्चर का अध्ययन करती है। |Hindi_M|other|5.642083
processed_hi_m_general_01094.wav|क्योंकि वहां का एग्जीबिशन सेंटर भारत की फिल्मों से ही चलता है।|Hindi_M|other|4.400000
processed_hi_m_health_01799.wav|इस महान क्रिकेटर की जिंदगी का सफर शायद हर मायने में ख़ास रहा है |Hindi_M|other|5.758167
processed_hi_m_health_01868.wav|इसका जीवाणु कई माह तक कुत्तें व घर की वस्तुओं से चिपका रहता है|Hindi_M|other|5.920708
processed_hi_m_agri_02208.wav|सरस्वती नगर, रादौर में किसान विशेष तौर पर आलू की फसल लगाते हैं|Hindi_M|other|5.897500
processed_hi_m_general_00674.wav|इस बीच बेल्जियम की टीम ने गेंद को अधिक समय अपने कब्जे में रखा।|Hindi_M|other|4.991917
processed_hi_m_books_04139.wav|जब आप बीमार हो जाते हैं तो आपके कुटुंब के सदस्य क्या करते हैं।|Hindi_M|other|4.800000
processed_hi_m_politics_03303.wav|जॉर्ज बुश ने मतदाताओं से गुस्सैल ट्रंप को नकारने की अपील की है|Hindi_M|other|7.488062
processed_hi_m_books_04229.wav|कार्य के लिए वांछित योग्यताएँ बहुत विस्तार से वर्णित होती हैं।|Hindi_M|other|5.351833
processed_hi_m_books_02665.wav|बौद्धों ने जन्म के आधार पर सामाजिक प्रतिष्ठा को अस्वीकार किया।|Hindi_M|other|5.363437
processed_hi_m_general_00951.wav|विश्व के सबसे समृद्ध मंदिर की यात्रा बिना लड्डुओं के अधूरी है।|Hindi_M|other|5.100000
processed_hi_m_general_02542.wav|रुद्रांश के घर में किसी के पास संगीत की शिक्षा या कला नहीं है।|Hindi_M|other|5.630458
processed_hi_m_books_03722.wav|वैज्ञानिक विभिन्न जानवरों की हड्डियों की भी पहचान कर सकते हैं।|Hindi_M|other|4.840979
processed_hi_m_finance_00445.wav|दलित उद्यमियों के संगठन दलित इंडियन चैंबर ऑफ कॉमर्स ऐंड इंडस्ट्री की मदद से सरकार प्रदेश में उद्यमिता विकास कार्यक्रम चलाएगी|Hindi_M|other|9.775229
processed_hi_m_books_05090.wav|इसके अतिरिक्त गन्ने से खांडसारी और गुड़ भी तैयार किए जाते हैं।|Hindi_M|other|5.630458
processed_hi_m_finance_01877.wav|राष्ट्रों का पारस्परिक संघर्ष जब विश्वव्यापी युद्ध का रूप धारण कर लेता है, तब उसकी संहारकता के सामने सब कुछ नष्ट हो जाता है|Hindi_M|other|9.670729
processed_hi_m_books_00740.wav|हमारे संविधान के अनुसार लोगों के हित को सुनिश्चित करना और सबको स्वास्थ्य सेवाएँ प्रदान करना सरकार का प्राथमिक कर्त्तव्य है।|Hindi_M|other|9.543021
processed_hi_m_education_01660.wav|सेंट्रल लॉन में राष्ट्रपति भवन के मालियों के कौशल और कारीगरी को दर्शाने वाले शानदार डिजायन वाले फूलों के गलीचे दिखाई देंगे।|Hindi_M|other|10.181583
processed_hi_m_agri_00986.wav|थुक्पा एक तिब्बती डिश है जो सूप में नूडल्स डालकर बनाई जाती है|Hindi_M|other|5.900000
processed_hi_m_agri_01246.wav|इनके जज्बे को सरकारी विभाग से लेकर किसान तक सभी सलाम करते हैं|Hindi_M|other|6.292229
processed_hi_m_education_02248.wav|तरण के अनुसार विक्की कौशल एक एक्शन सीक्वेंस के शॉट दे रहे थे।|Hindi_M|other|5.653688
processed_hi_m_weather_00835.wav|हिमालय सेवा संघ की अघ्यक्षा राधा बहन के स्वागत भाषण के बाद सांसद डॉ कर्ण सिंह के व्याख्यान से विधिवत कार्यक्रम प्रारंभ हुआ|Hindi_M|other|10.146750
processed_hi_m_agri_00797.wav|इसमें पाएं जाने वाले गुण जख्मों को सुखाने में मददगार होते हैं|Hindi_M|other|5.235729
processed_hi_m_education_01259.wav|इस प्रकार बेतार के तारों के प्रथम आविष्कारक आचार्य बसु ही थे।|Hindi_M|other|6.327063
processed_hi_m_books_03585.wav|कई शासकों ने प्रशस्तियों में अपनी उपलब्धियों का बखान किया है।|Hindi_M|other|4.980313
processed_hi_m_books_00122.wav|वाणिज्यिक प्रपत्र किसे कहते हैं इसके लाभ एवं सीमाएँ क्या हैं।|Hindi_M|other|5.920708
processed_hi_m_education_02109.wav|जिससे ट्रेन के बक्सर पहुंचते ही रेल की मेडिकल टीम मुस्तैद थी।|Hindi_M|other|5.676896
processed_hi_m_books_04708.wav|निदेश की एकता संगठन को सभी इकाईयों को समन्वित एवं केंद्रित प्रयत्नों के माध्यम से समान उद्देश्यों की ओर अग्रसर होना चाहिए।|Hindi_M|other|10.053875
processed_hi_m_politics_00859.wav|भाजपा और उसकी सहयोगी शिवसेना में तल्खी एक बार फिर सामने आई है|Hindi_M|other|5.800000
processed_hi_m_education_01976.wav|इसी प्रकार महराणा में एक पक्ष पर बूथ कैप्चर करने का आरोप लगा।|Hindi_M|other|6.000000
processed_hi_m_health_02789.wav|कलाई में चोट की वजह से राफेल नडाल फ्रेंच ओपन से बाहर हो गए है |Hindi_M|other|5.375042
processed_hi_m_books_00715.wav|कुछ किसानों को भूस्वामी और दूसरों को पट्टेदार घोषित किया गया।|Hindi_M|other|5.300000
processed_hi_m_books_02841.wav|जानवरों में महामारी फैलने के भारी आर्थिक दुष्प्रभाव होते हैं।|Hindi_M|other|5.897500
processed_hi_m_books_04255.wav|विभिन्नताओं के भौगोलिक पार्थक्य के कारण स्पीशीकरण हो सकता है।|Hindi_M|other|5.514375
processed_hi_m_politics_01756.wav|रणजीत सिंह को लेग ग्लांस के जनक के तौर पर भी याद किया जाता है|Hindi_M|other|5.600000
processed_hi_m_books_01137.wav|प्राकृतिक गैस हल्की होने के कारण खनिज तेल के ऊपर पाई जाती है।|Hindi_M|other|5.247333
processed_hi_m_politics_01298.wav|मुख्यमंत्री मनोहर लाल ने कहा कि इन दिनों नवरात्रें चल रहे हैं|Hindi_M|other|6.060042
processed_hi_m_politics_01939.wav|वहीं, विधायक गगन भगत ने वायरल हो रही तस्वीरों को गलत बताया है|Hindi_M|other|6.000000
processed_hi_m_health_02580.wav|त्वचा में खाज, खुजली और फुंसियों में चंदन पेस्ट का लेपन कीजिए|Hindi_M|other|5.502750
processed_hi_m_weather_00990.wav|इस मौके पर उन्होंने सुखबीर सिंह बादल को आने का न्योता दिया है|Hindi_M|other|4.968687
processed_hi_m_weather_01708.wav|बाल फिल्मोत्सव की नौ दिनों की पूरी अवधि तक विभिन्न क्षेत्रों की प्रख्यात हस्तियों ने पधारकर बाल महोत्सव की गरिमा को बढ़ाया|Hindi_M|other|10.030646
processed_hi_m_books_01968.wav|लोग मंत्री बनना क्यों चाहते हैं इस कार्टून में शायद यह बताया गया है कि लोग सुख-सुविधा उठाने के लिए मंत्री बनना चाहते हैं।|Hindi_M|other|9.995812
processed_hi_m_general_02827.wav|असुरों की निष्ठुरता और अनैतिकता प्रसिद्ध है, इसलिए उनका अंत भी अन्यत्र से दौड़ पड़ने वाली निष्ठुरता के द्वारा ही होता है।|Hindi_M|other|9.496583
processed_hi_m_education_02093.wav|अगर सरकार इस पर प्रतिबंध लगा देती है तो सभी प्रकार की क्रिप्टोकरेंसी को एक निश्चित अवधि में समाप्त करने के लिए कहा जाएगा।|Hindi_M|other|10.100312
processed_hi_m_health_02833.wav|मशहूर व्यंग्य लेखक यशवंत व्यास की यह किताब आज की कॉर्पोरेट जिंदगी में सही तालमेल बिठाने वाले नुस्खों के बारे में बताती है|Hindi_M|other|9.902938
processed_hi_m_other_00067.wav|पश्चिमी अफ्रीकी देश जाम्बिया के एक इलाके में बच्चों ने पूरी रात जुराबें पहने रखीं फिर इन जुराबों को ब्रिटेन भेज दिया गया।|Hindi_M|other|10.065479
processed_hi_m_books_00046.wav|निम्नलिखित प्रश्नावली को वितरित कर अपने क्षेत्र का एक सर्वेक्षण करें और जानें कि वे उपभोक्ता के रूप में कितने जागरूक हैं।|Hindi_M|other|9.810063
processed_hi_m_books_02124.wav|ब्राजील के बाद भारत गन्ने का दूसरा सबसे बड़ा उत्पादक देश है।|Hindi_M|other|6.036812
processed_hi_m_education_01251.wav|वह अपने स्वभाव के इर्दगिर्द एक प्रकार का आवरण लेकर जन्मी है।|Hindi_M|other|5.386667
processed_hi_m_books_04963.wav|इसकी आड़ में उन्होंने तुम्हें अल्पसंख्यकों को फुसला लिया है।|Hindi_M|other|5.758167
processed_hi_m_general_01028.wav|इसे प्रसिद्ध लेखक रुडयार्ड किप्लिंग के विख्यात उपन्यास द जंगल बुक के लिए प्रेरणा के एक स्रोत के रूप में भी जाना जाता है।|Hindi_M|other|9.125063
processed_hi_m_general_01343.wav|अन्य प्रसिद्ध डॉक्टर खगेंद्र ठाकुर के अनुसार उद्भ्रांत द्वारा मिथकों का अपने साहित्य में इस्तेमाल करना श्रेष्ठ कार्य है।|Hindi_M|other|8.718729
processed_hi_m_books_03400.wav|विकास की विचारधारा में निश्चय ही यह एक दृष्टांत परिवर्तन है।|Hindi_M|other|4.852604
processed_hi_m_education_02577.wav|इसी प्रकार जुगुप्सा में जो विकर्षण है वह शांत में नहीं रहता।|Hindi_M|other|5.920708
processed_hi_m_other_02468.wav|डीआर शर्मा ने कहा कि अस्पताल में सभी लिफ्टें चालू की जाएंगी।|Hindi_M|other|4.829375
processed_hi_m_books_01865.wav|अत्यंत खर्चीला तथा व्यापारिक दृष्टि से व्यावहारिक नहीं होता।|Hindi_M|other|5.386667
processed_hi_m_politics_02310.wav|इसके पास फार्मूला वन जैसे गेम के लिए लाइसेंसिंग का अधिकार है|Hindi_M|other|5.096417
processed_hi_m_weather_00881.wav|तूफान में फरहान अख्तर को बॉक्सिंग सिखाते नजर आएंगे परेश रावल|Hindi_M|other|5.375042
processed_hi_m_health_00278.wav|इसके बाद आरके मित्तल की माई स्प्रिचुअल जर्नी के बारे में फिल्म डायरेक्टर मुजफ्फर अली ने कहा कि इस किताब में बहुत दर्द है|Hindi_M|other|9.200000
processed_hi_m_other_02034.wav|दीपावली को लेकर बुधवार को गिद्धौर बाजार खरीदारों से भरा रहा।|Hindi_M|other|6.000000
processed_hi_m_education_00722.wav|रजनीश कौशल का कहना है कि पत्नी की हालत में सुधार न होता देख उन्होंने रविवार को अस्पताल प्रबंधन से डिस्चार्ज करने को कहा।|Hindi_M|other|10.193188
processed_hi_m_agri_00867.wav|यह विश्व की ताज़े पानी की चार डॉल्फिन प्रजातियों में से एक है|Hindi_M|other|6.025208
processed_hi_m_books_00570.wav|कुछ सरल विकल्पों से हमारे ऊर्जा की खपत में अंतर पड़ सकता है।|Hindi_M|other|5.119625
processed_hi_m_finance_01224.wav|कर से संबंधित दूसरी सबसे महत्पूर्ण बात निवेश योजना का चयन है|Hindi_M|other|6.036812
processed_hi_m_general_00434.wav|खेल रत्न और लंदन ओलंपिक में शूटिंग में रजत पदक विजेता भारतीय शूटर विजय कुमार अपनी सफलता को एक टर्निंग प्वाइंट मानते हैं।|Hindi_M|other|9.763625
processed_hi_m_health_01180.wav|लिफ्ट से शाफ्ट में गिरने से एक सिक्यॉरिटी गार्ड की मौत हो गई|Hindi_M|other|5.800000
processed_hi_m_general_01226.wav|इस बार भी सर्विस मीट के दौरान आईएएस अधिकारी और उनके परिजनों द्वारा कई आकर्षक नाटक, नृत्य और गीतों की प्रस्तुति की जाएगी।|Hindi_M|other|9.763625
processed_hi_m_weather_00311.wav|बारिश का मौसम आ गया है, इसलिए सब्जी पर भी महंगाई छाने लगी है|Hindi_M|other|4.713271
processed_hi_m_weather_00523.wav|उनके दरबार में पद्मिनी के चाचा गोरा और भतीजा बादल भी रहते थे|Hindi_M|other|6.094875
processed_hi_m_books_00622.wav|कुछ परिवर्तनों को उत्क्रमित किया जा सकता है तथा कुछ को नहीं।|Hindi_M|other|5.363437
processed_hi_m_education_02716.wav|अपने चश्मे को इस प्रकार से साफ करेंगे तो नहीं आएंगे स्क्रेच।|Hindi_M|other|5.491146
processed_hi_m_finance_01829.wav|न एटीएम कार्ड की झंझट न बैंक की कतार, अब थंब लगाओ और कैश पाओ|Hindi_M|other|6.060042
processed_hi_m_general_02340.wav|पुलिस के अनुसार इन संदिग्धों में मोहम्मद मिल्हान भी शामिल है, जो प्रतिबंधित आतंकवादी संगठन नेशनल तौहीद जमात का सदस्य है।|Hindi_M|other|9.496583
processed_hi_m_general_00699.wav|यह राज्य स्तर का बेसिक कंप्यूटर एग्जाम होता है और इसका आयोजन राजस्थान की वर्धमान महावीर ओपन यूनिवर्सिटी कोटा करवाती है।|Hindi_M|other|9.000000
processed_hi_m_weather_00025.wav|अभियान के तहत वक्फ बोर्ड राज्य की सभी मस्जिदों में शौचालय बनाएगा, ताकि मस्जिदों के आसपास का वातावरण पूरी तरह स्वच्छ रहे|Hindi_M|other|10.077083
processed_hi_m_general_00886.wav|पिछले साल तक यह व्यवस्था सिर्फ पाठ्येतर गतिविधि श्रेणी के लिए ही थी लेकिन इस बार इसमें खेल श्रेणी को शामिल किया गया है।|Hindi_M|other|9.786833
processed_hi_m_books_05165.wav|सामरिक मसलों जैसे सियाचिन ग्लेशियर पर नियंत्रण तथा हथियारों की होड़ को लेकर भी भारत और पाकिस्तान के बीच तनातनी रहती है।|Hindi_M|other|9.926167
processed_hi_m_books_04181.wav|कृष्णिका से उत्सर्जित प्रकाश की मात्रा विकिरण की तीव्रता तथा उसका स्पेक्ट्रम में वितरण केवल उसके ताप पर निर्भर करता है।|Hindi_M|other|9.136688
processed_hi_m_weather_00075.wav|तुंगभद्रा नदी के किनारे स्थित विद्या की देवी को समर्पित श्रृंगेरी मठ यहां के शांत वातावरण में भक्ति भाव के सुर घोलता है|Hindi_M|other|10.135146
processed_hi_m_books_00755.wav|क्या आपने गौर किया कि संगीतकार तब बेहतर प्रदर्शन करते हैं, जब उन्हें श्रोताओं के जानकार और कद्रदान होने का पता रहता है।|Hindi_M|other|10.181583
processed_hi_m_education_02102.wav|पटेल स्वयं विवाहित है और ब्रिटेन के रॉयल डेंटल स्कूल में प्रशिक्षण लेने के बाद लंदन स्थित हर्ले स्टरीट में काम करते थे।|Hindi_M|other|9.995812
processed_hi_m_other_02107.wav|तब संजय का एडमिशन मुंबई के एल्फिंस्टन कॉलेज में करवाया गया।|Hindi_M|other|5.119625
processed_hi_m_books_00732.wav|इस गड्ढे के एक किनारे पर आहार के रूप में कुछ अपशिष्ट डालिए।|Hindi_M|other|5.375042
processed_hi_m_books_04033.wav|आइए अब इसी बही में दी गई विभिन्न किस्मों के नामों को देखें।|Hindi_M|other|5.800000
processed_hi_m_weather_00980.wav|श्रीनगर में बुधवार को मौसम की सबसे सर्द रात दर्ज की गई जहां पारा पहली बार हिमांक यानी फ्रीजिंग प्वाइंट से नीचे चला गया|Hindi_M|other|10.030646
processed_hi_m_general_00713.wav|संयुक्त राष्ट्र की जलवायु परिवर्तन पर गठित दल की रिपोर्ट में जलवायु परिवर्तन के मौजूद साक्ष्यों का ब्यौरा दिया गया है।|Hindi_M|other|8.184667
processed_hi_m_books_01402.wav|आंतरिक प्रवास की इन धाराओं के अतिरिक्त भारत में पड़ोसी देशों से आप्रवास और उन देशों की ओर भारत से उत्प्रवास भी हुआ है।|Hindi_M|other|9.670729
processed_hi_m_weather_02246.wav|जिससे लोगों को पेयजल के लिए आज भी गर्मी में दो किलोमीटर से भी अधिक पैदल चलकर प्राकृतिक चश्मों से प्यास बुझानी पड़ती है|Hindi_M|other|10.042250
processed_hi_m_politics_03702.wav|कुछ लोग ब्रेकफास्ट की बजाय सीधे ही ब्रंच लेना पसंद करते हैं|Hindi_M|other|5.781396
processed_hi_m_books_02756.wav|संचार का यह रूप पारिवारिक और सामाजिक रिश्तों की बुनियाद है।|Hindi_M|other|4.713271
processed_hi_m_politics_00848.wav|भूमि अधिग्रहण के विषय पर उन्होंने सरकार से अनुरोध किया कि किसानों की सहमति के बिना किसी भी भूमि का अधिग्रहण न किया जाए|Hindi_M|other|9.543021
processed_hi_m_politics_00905.wav|वहीं आरसीबी इस प्वॉइंट टेबल में सबसे नीचे स्थान पर मौजूद है|Hindi_M|other|5.398271
processed_hi_m_politics_01252.wav|शाम को सेना प्रमुख जनरल बिपिन रावत देहरादून स्थित कैम्ब्रियन हॉल के स्थापना दिवस समारोह में बतौर मुख्य अतिथि शामिल हुए|Hindi_M|other|10.158354
processed_hi_m_health_00367.wav|हल्द्वानी बेस अस्पताल में मलेरिया के चार मरीज भर्ती हुए हैं|Hindi_M|other|5.119625
processed_hi_m_general_01622.wav|किला बस स्टैंड से एक फर्लांग पहले शहर के मध्य में स्थित है।|Hindi_M|other|5.131229
processed_hi_m_books_02313.wav|इस चित्र में तांती बुनकर गड्ढे वाले करघे में काम कर रहा है।|Hindi_M|other|5.119625
processed_hi_m_weather_01442.wav|हम शिक्षकों को तैयार करने के लिए सबसे अच्छी पाठ्यपुस्तकों को चलाएंगे और सभी क्षेत्रों के सलाहकार जोड़ने की कोशिश करेंगे|Hindi_M|other|10.181583
processed_hi_m_education_01915.wav|कवासी लखमा ने कहा कि शिक्षामंत्री रहते हुए केदार कश्यप ने अपनी पत्नी को फर्जी तरीके से परीक्षा दिलवाने का काम किया था।|Hindi_M|other|9.902938
processed_hi_m_books_04431.wav|थोड़ी देर में मिठाई की दुकान बढ़ाकर हम लोग घरौंदा बनाते थे।|Hindi_M|other|5.224125
processed_hi_m_finance_00774.wav|गरीब को अमीर से द्वेष उसकी तिजोरी में रखे पैसे से नहीं होता|Hindi_M|other|5.525979
processed_hi_m_books_05176.wav|फ्लैक्स भी एक पादप है जिससे प्राकृतिक तंतु प्राप्त होता है।|Hindi_M|other|4.900000
processed_hi_m_weather_00551.wav|घाघरा नदी का उद्गम स्थल दक्षिणी तिब्बत के हिमालय से होता है|Hindi_M|other|5.386667
processed_hi_m_weather_00943.wav|लेफ्टिनेंट कर्नल सत्येंद्र वर्मा और ग्रुप कैप्टन कमल सिंह ने कहा कि मौसम सही रहा तो लोगों को यादगार शो देखने को मिलेगा|Hindi_M|other|10.100000
processed_hi_m_weather_00960.wav|इस अवसर पर अमरीका के विदेशमंत्री ने कहा कि वाशिंगटन विभिन्न क्षेत्रों में अपने जॉर्डन के सहयोग के साथ सहयोग जारी रखेगा|Hindi_M|other|9.800000
processed_hi_m_health_01684.wav|मैं सोच रहा था पता नहीं प्रशाँत के दिमाग में अभी और क्या है|Hindi_M|other|5.375042
processed_hi_m_books_00551.wav|रेडियो पत्रकारों को अपने श्रोताओं का पूरा ध्यान रखना चाहिए।|Hindi_M|other|4.980313
processed_hi_m_agri_00521.wav|इसके चलते किसान अदरक, हल्दी जैसी वैकल्पिक खेती अपना रहे हैं|Hindi_M|other|6.373500
processed_hi_m_politics_01633.wav|हालांकि इनमें से एक छ्क्का ऐसा था जिसने धोनी की याद दिला दी|Hindi_M|other|5.375042
processed_hi_m_politics_01447.wav|अंग्रेजी अखबार इंडियन एक्स्प्रेस के अनुसार शिवसेना प्रमुख उद्धव ठाकरे ने कहा कि 'हमने हमेशा पाकिस्तान का विरोध किया है|Hindi_M|other|10.158354
processed_hi_m_agri_00335.wav|घर पर अक्खा मसूर दाल बनाने के लिए इन नुस्खों का प्रयोग करें|Hindi_M|other|5.328604
processed_hi_m_books_05206.wav|थैले को कस कर बाँध दीजिए तथा पूरी रात फ्रिज में रहने दीजिए।|Hindi_M|other|4.991917
processed_hi_m_finance_00793.wav|अपनी पीडीएफ को ड्रैग कर ऑनलाइन पीडीएफ संपादक में ड्रॉप करें|Hindi_M|other|5.108021
processed_hi_m_health_00023.wav|मनुष्य सोचता है कि ज्यादा धन कमा लूंगा तो मै सुखी हो जाऊंगा |Hindi_M|other|4.968687
processed_hi_m_agri_00551.wav|इसके पत्ते फूल और फल तीनों ही उन्माद के लिए लाभकारी होता है|Hindi_M|other|5.990375
processed_hi_m_weather_02340.wav|इतिहास लेखन करते समय इतिहासकार किन घटनाओं का चुनाव करता है;|Hindi_M|other|5.700000
processed_hi_m_education_00506.wav|लेकिन वह अनेक प्रकार के संकल्पों और विकल्पों में जी रहा है।|Hindi_M|other|5.235729
processed_hi_m_books_00100.wav|पता करें कि किस तरह से इस दुग्ध आधारित उद्योग का उद्भव हुआ।|Hindi_M|other|5.525979
processed_hi_m_finance_00731.wav|यदि पैसे निकाले जा सकते हों जेब से तो जोखिम क्यों उठाया जाए|Hindi_M|other|5.600000
processed_hi_m_agri_00081.wav|जैसे ढाई सौ ग्राम नारियल है, तो चीनी भी ढाई सौ ग्राम ले लें|Hindi_M|other|5.100000
processed_hi_m_books_01572.wav|आप पुष्पों के कार्यों के विषय में अगली कक्षाओं में पढ़ेंगे।|Hindi_M|other|4.295312
processed_hi_m_general_00972.wav|दक्षिण भारत में मध्वाचार्य को मारुति का अवतार माना जाता है।|Hindi_M|other|5.247333
processed_hi_m_books_04859.wav|स्वर्णिम चतुर्भुज के निर्माण के साथ भारत के इन महानगरों के बीच समय-दूरी तथा यातायात की लागत महत्वपूर्ण रूप से कम होगी।|Hindi_M|other|9.496583
processed_hi_m_books_01595.wav|इन सभी में शाब्दिक वर्णन से देशिक मानसिक प्रतिरूप बनते हैं।|Hindi_M|other|4.968687
processed_hi_m_finance_00263.wav|प्राइम डेटाबेस के चेयरमैन पृथ्वी हल्दिया ने बताया, 'खुदरा निवेशक आमतौर पर संस्थागत निवेशकों को देखकर ही निवेश करते हैं|Hindi_M|other|9.252771
processed_hi_m_finance_01091.wav|उनके मुताबिक, भारी कर्ज में डूबीं कंपनियां ताजा इक्विटी जारी कर कुल कर्ज का एक हिस्सा ही चुकाने में सक्षम हो सकती हैं|Hindi_M|other|10.146750
processed_hi_m_books_00787.wav|हमने पहले इशारा किया था कि दुनिया के विभिन्न भागों में वैश्वीकरण इतिहास की विभिन्न कालावधियों में पहले भी हो चुका है।|Hindi_M|other|10.053875
processed_hi_m_finance_01301.wav|प्रॉपर्टी मामलों के जानकार यशवंत दलाल के अनुसार इस बार स्टैंप डयूटी और रजिस्ट्रेशन शुल्क दोनों में कमी होना लाजिमी है|Hindi_M|other|9.500000
processed_hi_m_weather_01515.wav|अपने पोते पोती को शिमला में एक किताबों की दूकान में लेकर गया गर्मी की छुट्टियों में उनके पढ़ने के लिए किताबें ख़रीदीं|Hindi_M|other|9.763625
processed_hi_m_education_00080.wav|एक्शन रिकग्निशन एल्गोरिदम एक प्रकार का एल्गोरिदम है जिसे मनुष्य की हरकतों का संज्ञान लेने के लिए प्रयोग किया जाता है।|Hindi_M|other|9.995812
processed_hi_m_weather_00036.wav|इफको ने ग्रामीण क्षेत्रों में अपने उत्पादों को उपलब्ध कराने के लिए ई गवर्नेंस प्लेटफार्म सीएससी के साथ समझौता किया है|Hindi_M|other|10.030646
processed_hi_m_health_00746.wav|डायरेक्टर अमिताभ अग्निहोत्री ने बताया कि तीन दिन से ज़ू में किसी पक्षी की मौत रिपोर्ट नहीं हुई है जो एक पॉजिटिव खबर है|Hindi_M|other|9.798438
processed_hi_m_general_01223.wav|धराली से मुखबा जाने का पैदल रास्ता पुल पार करके एक पगडंडी ऊपर मुखबा चली जाती है और एक दाहिने मार्कंडेय मंदिर जाती है।|Hindi_M|other|9.752000
processed_hi_m_politics_01749.wav|राज्य सरकार ने मुख्यमंत्री आपदा राहत कोष से आर्थिंक सहायता उपलब्ध कराने के लिए तीनों जिला कलेक्टरों को निर्देश दिए है|Hindi_M|other|9.589458
processed_hi_m_books_04044.wav|उपरोक्त योजना से स्पष्ट है कि दोनों रज्जुक अलग होकर टेम्पलेट के रूप में कार्यकर नए पूरक रज्जुकों का निर्माण करते हैं।|Hindi_M|other|9.786833
processed_hi_m_health_00189.wav|बीते दिनों चीन की नामचीन सोशल नेटवर्किंग एप्लीकेशन के साथ साथ एप्पल स्टोर में मौजूद तमाम एप्स पर वायरस का अटैक हुआ था|Hindi_M|other|9.937771
processed_hi_m_weather_01800.wav|बैंक फ्रॉड मामले में फरार विजय माल्या द्वारा अरुण जेटली से मुलाकात की बात कबूलने के बाद भारतीय सियासत में तूफान आ गया|Hindi_M|other|10.169958
processed_hi_m_books_03609.wav|कर्दम के ऊपर एक सचल ढक्कन रखा जाता है सूक्ष्मजीवी सक्रियता के कारण टैंक में गैस बनती है। जिससे ढक्कन ऊपर को उठता है।|Hindi_M|other|9.902938
processed_hi_m_books_00422.wav|ये प्रजातांत्रिक विचारों के उद्भव का महत्वपूर्ण हिस्सा है।|Hindi_M|other|5.096417
processed_hi_m_books_04781.wav|प्राच्यवादियों पर हमला करने वालों में जेम्स मिल प्रमुख थे।|Hindi_M|other|4.852604
processed_hi_m_books_02319.wav|उनके पदों में श्रम ही समूचे ब्रह्मांड को समझने का आधार है।|Hindi_M|other|5.642083
processed_hi_m_education_02395.wav|वहीं इसी प्रकार का ऑफर ग्रॉसरी की शॉपिंग पर भी मिल रहा है।|Hindi_M|other|5.502750
processed_hi_m_education_02261.wav|इसी प्रकार दोनों पक्षों ने इस वार्ता में वाशिंग्टन और अंकारा के द्विपक्षीय संबंधों के बारे में भी विचार विमर्श किया।|Hindi_M|other|9.786833
processed_hi_m_general_01394.wav|साथ ही कहा कि सरकार स्कूलों में खेल की सुविधाएं बेहतर करे।|Hindi_M|other|4.840979
processed_hi_m_weather_00531.wav|हालाँकि उन्होंने यह भी कहा कि यह मौजूदा सरकार की ज़िम्मेदारी है कि इसका क्रियान्वयन शांति व विश्वास के वातावरण में हो|Hindi_M|other|9.380479
processed_hi_m_books_03242.wav|ऐसा कोई आवास है ही नहीं और इसलिए ऐसी परिस्थिति अकल्पित है।|Hindi_M|other|5.300000
processed_hi_m_books_01253.wav|कुछ पुष्पों में इनमें से कुछ भाग अनुपस्थित भी हो सकते हैं।|Hindi_M|other|4.748104
processed_hi_m_health_02802.wav|किडनी फेल हो जाए तो अच्छे अच्छों के हौसले पस्त हो जाते हैं|Hindi_M|other|5.142854
processed_hi_m_general_00519.wav|एक वरिष्ठ पुलिस अधिकारी के अनुसार शम्सुद्दीन का परिवार मंगोलपुरी में रहता है लेकिन हैदरपुर में भी उसकी एक झुग्गी थी।|Hindi_M|other|9.000000
processed_hi_m_books_02943.wav|मुद्राशास्त्रियों ने इनका और अन्य सिक्कों का अध्ययन करके उनके वाणिज्यिक प्रयोग के संभावित क्षेत्रों का पता लगाया है।|Hindi_M|other|8.591000
processed_hi_m_books_02613.wav|कंपनी की श्रम लागत में कटौती करने के लिए ऐसा किया जाता है।|Hindi_M|other|4.600000
processed_hi_m_weather_01470.wav|इसके बाद उन्होंने जैसे ही पहाड़ से जंप लगाई क्रिस फिसल गए और हड़बड़ी में उन्होंने अपने इंस्ट्रक्टर का कंधा पकड़ लिया|Hindi_M|other|9.624292
processed_hi_m_weather_01347.wav|भीषण गर्मी में अंधाधुंध बत्ती की कटौती पर व्यापारी भड़क गए|Hindi_M|other|5.781396
processed_hi_m_books_02368.wav|अधिक भूस्खलन संभावी क्षेत्रों में सड़क और बड़े बाँध बनाने जैसे निर्माण कार्य तथा विकास कार्य पर प्रतिबंध होना चाहिए।|Hindi_M|other|9.345667
processed_hi_m_health_01456.wav|कैथल निवासी एक विवाहिता की जहरीला पदार्थ खाने से मौत हो गई|Hindi_M|other|5.600000
processed_hi_m_health_00387.wav|इंश्योरेंस कंपनी ने कंज्यूमर फोरम में अपना पक्ष रखते हुए कहा कि दलीप को पॉलिसी लेने से पहले ही डायबेटिज की बीमारी थी|Hindi_M|other|10.053875
processed_hi_m_education_02351.wav|पिता जी की चिट्ठियां हमेशा ही कुछ दूसरे प्रकार की रही हैं।|Hindi_M|other|5.386667
processed_hi_m_books_02229.wav|बीमारी पर होने वाले खर्चे से उनकी हालत और खराब हो जाती है।|Hindi_M|other|5.224125
processed_hi_m_general_00787.wav|रानी चेनम्मा भारत के कर्नाटक के कित्तूर राज्य की रानी थीं।|Hindi_M|other|5.212500
processed_hi_m_finance_00762.wav|लगभग सभी धर्मो में दान को आवश्यक धर्मकर्तव्य घोषित किया था|Hindi_M|other|6.327063
processed_hi_m_education_01680.wav|उमेश प्रेमिका के गोरख धंधे के बारे में सारे राज खोल रहा है, लेकिन उसे किसकी जगह परीक्षा में बैठाया गया उस पर चुप है।|Hindi_M|other|10.053875
processed_hi_m_weather_00312.wav|उनका परिवार मुश्किल में था, इसके बावजूद वह अपने दफ्तर में डंटे रहे और मौसम का समाचार चेन्नई के लोगों तक पहुंचाते रहे|Hindi_M|other|8.707104
processed_hi_m_books_03302.wav|इन ऊतकों की कोशिकाएँ संरक्षित खाद्य सामग्री से पूरित होती हैं और विकासशील भ्रूण की पोषकता के लिए उपयोग किए जाते हैं।|Hindi_M|other|9.763625
processed_hi_m_books_01015.wav|ये उदाहरण हमें बताते हैं कि वैश्वीकरण हर अर्थ में सकारात्मक ही नहीं होता; लोगों पर इसके दुष्प्रभाव भी पड़ सकते हैं।|Hindi_M|other|9.148292
processed_hi_m_politics_02550.wav|नोटबंदी के निहित उद्देश्यों की सूची में आतंकवाद और नक्सली गतिविधियों पर नियंत्रण के अलावा नकली नोटो का खात्मा भी था|Hindi_M|other|9.519813
processed_hi_m_books_00479.wav|स्मरण कीजिए कि अपने शरीर का ताप मापते समय आपको पाठ्यांक नोट करने के लिए थर्मामीटर को मुँह से बाहर निकालना पड़ता है।|Hindi_M|other|10.100000
processed_hi_m_other_02372.wav|किसी तरह हिम्मत जुटाकर छात्राओं ने बीएसए और डीएम के नाम चिठ्ठियां लिख मामले से अवगत कराया और सुरक्षा की मांग की है।|Hindi_M|other|9.380479
processed_hi_m_politics_00583.wav|इसी तरह सदस्य राष्ट्रों के अन्य सरकार प्रमुखों ने भी सदस्य राष्ट्रो के बीच आपसी सहमति और सहयोग की महत्ता पर बल दिया|Hindi_M|other|10.000000
processed_hi_m_general_00017.wav|इंदिरा गांधी नेशनल स्टेडियम में राष्ट्रमंडल खेलों के दौरान जिम्नास्टिक, रेसलिंग और साइकिलिंग की स्पर्धाएं हुई थीं।|Hindi_M|other|8.056958
processed_hi_m_general_00722.wav|कहा जाता है कि अलवर के बाला किले में कीमती खजाना दफ्न है।|Hindi_M|other|5.131229
processed_hi_m_finance_01594.wav|परियोजना लागू करने में राज्य सरकार की हिस्सेदारी को प्रोत्साहन देने के लिए 'ग्रैंड चैलेंज' मैकेनिज्म अपनाया गया है|Hindi_M|other|9.775229
processed_hi_m_politics_02824.wav|इसके बाद कोर्ट में संदिग्धों के खिलाफ चार्जशीट पेश की और पीठासीन न्यायाधीश अरशद हुसैन भुट्टा ने उन्हें दोषी ठहराया|Hindi_M|other|10.000000
processed_hi_m_books_03098.wav|लेकिन यह एक प्रकार से शांति का उल्लंघन या स्थगन तो था ही।|Hindi_M|other|6.048417
processed_hi_m_general_00080.wav|अगर इंटरनेट ब्रॉडबैंड नेटवर्क के माध्यम से प्राप्त हो रहा है, तो इसे ब्रॉडबैंड टेलीफोनी और ब्रॉडबैंड फोन कहते हैंl|Hindi_M|other|8.207875
processed_hi_m_agri_00737.wav|खेतों में अत्याधिक खाद व कीटनाशक दवाइयां की वजह से जमीन को बंजर बनाने के साथसाथ बीमारियों का न्योता दिया जा रहा है|Hindi_M|other|9.700000
processed_hi_m_education_00178.wav|हुड्डा को जवाब देते हुए दुष्यंत चौटाला के भाई दिग्विजय चौटाला ने कहा कि हुड्डा को नैतिकता की बात नहीं करनी चाहिए ।|Hindi_M|other|9.891333
processed_hi_m_weather_00582.wav|हालांकि मौसम विभाग ने बादल फटने की घटना से इन्कार किया है|Hindi_M|other|5.300000
processed_hi_m_agri_00158.wav|ऑटोमैटिक फ्लशिंग और वॉशिंग से पानी और कागज की बचत होती है|Hindi_M|other|5.549188
processed_hi_m_general_00632.wav|मेरे प्राप्तांक मुझे ईमेल के द्वारा भेजने के लिए बताया गया था परंतु अभी तक प्राप्तांक का ईमेल प्राप्त नहीँ हुआ है।|Hindi_M|other|8.974146
processed_hi_m_books_00565.wav|कुछ बड़े किसानों के पास दस हेक्टेयर या इससे अधिक भूमि है।|Hindi_M|other|5.491146
processed_hi_m_books_02287.wav|हमने पहले भी देखा है कि ऐतिहासिक संदर्भों में भिन्नता थी।|Hindi_M|other|5.096417
processed_hi_m_agri_00639.wav|गर्म पानी में नींबू के रस एवं शहद का मिश्रण भी शरीर से अतिरिक्त द्रव्यों के जमाव को बाहर निकालने में सहायक होता है|Hindi_M|other|9.700000
processed_hi_m_weather_00104.wav|शनिवार को नगर निगम के दस्ते ने रिहायशी क्षेत्रों में अवैध रूप से चल रही कॉमर्शियल शॉपों की वीडियो रिकार्डिंग की थी|Hindi_M|other|8.591000
processed_hi_m_other_02603.wav|नए तजुर्बों के जो नतीजे सामने आए हैं वो चौंकाने वाले हैं।|Hindi_M|other|4.800000
processed_hi_m_weather_01313.wav|देशभक्ति, धार्मिक कार्यों में आपकी रुचि रहेगी एवं दानपुण्य तथा परोपकार करने में एक अलग से वातावरण की प्राप्ति होगी|Hindi_M|other|10.053875
processed_hi_m_books_02584.wav|यदि संसार दुखागार है तो यह अधिकतर मनुष्यों के ही कारण है।|Hindi_M|other|5.258938
processed_hi_m_education_00699.wav|छींपा ने कहा कि बदले युग में कौशल विकास की अहम भूमिका है।|Hindi_M|other|5.781396
processed_hi_m_other_04499.wav|बताना जरूरी है कि प्रखंड रिपोर्टरों को दैनिक जागरण न्यूज प्रिंट और संप्रेषण व संकलन खर्च के आधार पर पैसा देता है।|Hindi_M|other|8.892875
processed_hi_m_education_02138.wav|वन मंडल अधिकारी के मुताबिक प्राथमिक तौर पर मादा तेंदुआ के शरीर में किसी भी प्रकार के जख्म के निशान नहीं मिले हैं।|Hindi_M|other|9.299208
processed_hi_m_books_00200.wav|यह अभिलेख जटिल सामाजिक प्रक्रियाओं की झलक देता है तथा श्रेणियों के स्वरूप के विषय में अंतर्दृष्टि प्रदान करता है।|Hindi_M|other|10.019042
processed_hi_m_books_02137.wav|आखिरी में, धार्मिक स्थल अधिक संख्या में भक्तों को आकर्षित करते थे और इस प्रकार नगर अर्थव्यवस्था को सहारा देते थे।|Hindi_M|other|9.229563
processed_hi_m_education_00403.wav|उसने अपने पहले ही ओवर में दो विकेट चटकाकर श्रीलंका के सलामी बल्लेबाजों धनंजय डिसिल्वा और कौशल सिल्वा को आउट किया।|Hindi_M|other|9.995812
processed_hi_m_books_00265.wav|लेकिन इन परस्पर प्रयत्नों के बावजूद इक्कीस वीं सदी में भी जाति भारतीयों के जीवन अवसरों को सतत प्रभावित कर रही है।|Hindi_M|other|9.241167
processed_hi_m_books_00318.wav|ये मानकीकृत नियमों और प्रक्रियाओं के अनुसार कार्य करते तथा प्रचुर संख्या में लिखित आदेश व वृत्तांत तैयार करते थे।|Hindi_M|other|9.775229
processed_hi_m_books_04900.wav|कुछ जीवों के अनुकूलन कार्यिकीय होते हैं जिसकी वजह से वे दबावपूर्ण परिस्थितियों के प्रति शीघ्र अनुक्रिया करते हैं।|Hindi_M|other|9.000000
processed_hi_m_books_02804.wav|यदि किसी व्यक्ति में अभिप्रेरणा की मात्रा बहुत कम है तो हम उसकी अभिरुचियों तथा वरीयताओं का मूल्यांकन कर सकते हैं।|Hindi_M|other|9.844896
processed_hi_m_other_02548.wav|यमन के सूत्रों का कहना है कि सेना की मिसाइल यूनिट ने भी सऊदी अरब के प्राँत असीर में सऊदी सैनिकों को निशाना बनाया।|Hindi_M|other|9.392104
processed_hi_m_agri_01485.wav|अतिथियों के आगमन पश्चात कार्यक्रम में मौजूद सभी बुजुर्गों को अपनत्व का एहसास कराने लाल गुलाब का फूल भेंट किया गया|Hindi_M|other|9.914542
processed_hi_m_finance_00056.wav|बीते सप्ताह बंबई शेयर बाजार के सेंसेक्स और नेशनल स्टॉक एक्सचेंज के निफ्टी में लगातार दूसरी साप्ताहिक बढ़त दर्ज हुई|Hindi_M|other|9.496583
processed_hi_m_education_01617.wav|इसी प्रकार से चोरों ने मटौर रोड़ पर ही एक अन्य मोबाइल की दुकान का ताला तोड़ा लेकिन सामान चोरी करने में नाकाम रहे।|Hindi_M|other|9.937771
processed_hi_m_books_00080.wav|यह विधि बड़े क्षेत्र के सर्वेक्षण के लिए उपयोगी होती है। प्रश्नावली को दूरवर्ती क्षेत्रों में भी भेजा जा सकता है।|Hindi_M|other|9.380479
processed_hi_m_finance_00247.wav|यह सबसे उम्दा क्रेडिट रेटिंग है जो अल्पावधि के ऋण उपकरणों को दी जाती है साथ ही यह न्यूनतम ऋण जोखिम को दर्शाता है|Hindi_M|other|9.891333
processed_hi_m_finance_01507.wav|आयकर खाते सीज होने की खबर को सिद्धू ने बताया कोरी अफवाह।|Hindi_M|other|5.398271
processed_hi_m_general_01776.wav|अंजलि के आने का मकसद जेपी ग्रींस गोल्फ कोर्स में मौजूद क्रिसेंट कोर्ट अपार्टमेंट के फ्लैट की रजिस्ट्री कराना था।|Hindi_M|other|8.068563
processed_hi_m_books_01358.wav|यह एक भ्रंश के द्वारा छोटा नागपुर पठार से अलग हो गया है।|Hindi_M|other|4.840979
processed_hi_m_books_03375.wav|उनका अनुमान है कि हमारे संवेगों की अनुभूति, हमारे तात्कालिक उद्वेलन के प्रति जागरूकता के द्वारा उत्पन्न होती है।|Hindi_M|other|9.229563
processed_hi_m_weather_00185.wav|मौसम के इस बिगड़े मिजाज के कारण मुख्यालय में रोजमर्रा के कार्यों के लिए आए ग्रामीणों ने घर लौटने में ही भलाई समझी|Hindi_M|other|8.695500
processed_hi_m_education_02752.wav|बंगाल तो एक प्रकार से मूर्छा की स्थिति में पहुंच गया था।|Hindi_M|other|5.375042
processed_hi_m_agri_01936.wav|कॉन्ट्रैक्टर फल के पकने से पहले तोड़कर उन्हें कृत्रिम रूप से पकाने के लिए कैल्शियम कार्बाइड का इस्तेमाल करते हैं|Hindi_M|other|8.846438
processed_hi_m_finance_00437.wav|इसका अर्थ है कि आप इसका उपयोग त्योहारी सीजन के दौरान किन्ही भी वित्तीय दायित्वों को पूरा करने के लिए कर सकते हैं|Hindi_M|other|8.730333
processed_hi_m_books_00562.wav|इन बिंदुओं में प्रत्येक से अनंत किरणें उत्पन्न होती हैं।|Hindi_M|other|4.330146
processed_hi_m_agri_01540.wav|वह अपने भक्तों को आशीर्वाद के रूप में लाल गुलाब देती हैं|Hindi_M|other|5.630458
processed_hi_m_politics_00964.wav|भाजपा विधायक कृष्णा नंद राय पूर्वांचल के दुर्दांत माफिया थे, जिनका दबदबा गाजीपुर से सटे बिहार के जिलों में भी था|Hindi_M|other|9.798438
processed_hi_m_health_02745.wav|साथ ही इस इंजन में फ्यूल इंजेक्शन टेक्नालॉजी भी दी गई है|Hindi_M|other|5.653688
processed_hi_m_books_04067.wav|उदाहरण के लिए हमारे पिछले उदाहरण में माना कि अवतार को कार्बोरेटर के उत्पादन के लिए एक विशेष धातु की आवश्यकता है।|Hindi_M|other|9.670729
processed_hi_m_weather_01246.wav|हालांकि सुबह घना कोहरा होने के चलते कौवे कम ही दिखाई दिए|Hindi_M|other|5.793000
processed_hi_m_finance_00288.wav|अगर आपके पास घर पर सोने की ज्वेलरी या सोने के सिक्के रखें हैं तो अब आप इस ज्वेलरी और सिक्कों से कमाई कर सकते हैं|Hindi_M|other|9.519813
processed_hi_m_education_01206.wav|यहां बेगूसराय अनुमंडल के ही उत्क्रमित उच्चतर माध्यमिक विद्यालय खरमौली के छात्रों का परीक्षा केंद्र बनाया गया है।|Hindi_M|other|9.531417
processed_hi_m_books_01013.wav|ध्यान रहे कि अन्य दूसरे शिल्पों के अवशेष नहीं बचे होंगे।|Hindi_M|other|4.585562
processed_hi_m_education_02042.wav|इसी प्रकार जब कैलशियम सल्फाइड को पराबैंगनी प्रकाश में चमकाया जाता है तो अंधेरे कमरे में यह काफी देर तक चमकता है।|Hindi_M|other|9.380479
processed_hi_m_books_03601.wav|यही विभिन्न उत्पादों के फिरौती की दर को निश्चित करता है।|Hindi_M|other|4.469458
processed_hi_m_books_00589.wav|दोनों पृष्ठों पर प्रतिबिंब के अभिलक्षणों की तुलना कीजिए।|Hindi_M|other|5.200000
processed_hi_m_education_01518.wav|अधिकारी ने बताया कि यह पहली बार नहीं है, जब महिलाओं को प्लंबिंग और राजमिस्त्री के कार्य का प्रशिक्षण दिया जाएगा।    |Hindi_M|other|8.753542
processed_hi_m_books_03968.wav|भारत में लिखने की प्रथा बहुत पुरानी है पाषाण युग के मिट्टी के पुराने बर्तनों पर ब्राह्मी लिपि के अक्षर मिले हैं।|Hindi_M|other|8.823208
processed_hi_m_general_02875.wav|मध्यप्रदेश कोई सीमावर्ती राज्य नहीं है जहाँ कोई आतंकवादी आ गया और मुठभेड़ हुई और मकान में रखे विस्फोटक सुलग उठे।|Hindi_M|other|9.902938
processed_hi_m_weather_01701.wav|वैदिक ग्रंथो में ड्रैगन जैसे प्राणी का जिक्र जरूर है जो बुराई का प्रतीक था और इंद्रा का दुश्मन सूखे का प्रतीक था|Hindi_M|other|9.400000
processed_hi_m_general_00936.wav|तीन हफ्तों के बाद दर्शक हिंदी मनोरंजन चैनलों की ओर लौटे।|Hindi_M|other|4.900000
processed_hi_m_weather_00517.wav|मार्क्सवादी कम्युनिस्ट पार्टी के प्रदेश सचिव बादल सरोज ने बताया कि इस हड़ताल का पूरे प्रदेश में व्यापक असर रहा है|Hindi_M|other|9.101854
processed_hi_m_politics_02440.wav|पिछलेे देढ़ दो दशक से ऑनर किलिंग की शर्मनाक घटनाएं व खानों की खतरनाक छवि राष्ट्रीय पटल पर सुर्खियां बटोर रही हैं|Hindi_M|other|9.300000
processed_hi_m_health_01274.wav|इस बीमारी को लेकर अभी तक पुख़्ता इलाज सामने नहीं आ सका है|Hindi_M|other|5.400000
processed_hi_m_education_01453.wav|बावजूद इसके उक्त तिथि को इग्नु की बीएड परीक्षा तथा प्रदेश अधीनस्थ चयन बोर्ड हमीरपुर की परीक्षा भी प्रस्तावित है|Hindi_M|other|9.531417
processed_hi_m_weather_00833.wav|उन्होंने कहा कि यदि हम निस्वार्थ भाव से सेवा कार्य करते हैं तो हमारे हृदय में हिमालय जैसी ऊंचाई पैदा हो जाती है|Hindi_M|other|9.600000
processed_hi_m_health_01727.wav|अब जब इरफान खान की बीमारी का खुलासा हुआ, तो कई विश्लेषकों ने यह अनुमान लगा लिया कि फिल्म डिब्बाबंद होने वाली है|Hindi_M|other|9.496583
processed_hi_m_books_04340.wav|लगभग सभी जीवों का धरातल के पर्यावरण के अनुवाह में योगदान होता है। मनुष्यों ने संसाधनों का अत्यधिक दोहन किया है।|Hindi_M|other|9.229563
processed_hi_m_health_00465.wav|अपने ड्रीम प्रॉजेक्ट स्वच्छता अभियान का जिक्र करते हुए मोदी ने कहा, शौचालय नहीं होने से शर्मिंदगी महसूस होती है|Hindi_M|other|8.730333
processed_hi_m_books_02590.wav|न्यायालय ने सरकारी योजनाओं के क्रियान्वयन के बारे में रिपोर्ट करने के लिए दो खाद्य आयुक्तों को भी नियुक्त किया।|Hindi_M|other|8.600000
processed_hi_m_books_02553.wav|अन्वेषक को क्षेत्र में अपनी स्थिति अनुस्थापित एवं निर्धारित करने में भी ये बृहत मापनी मानचित्र उपयोगी होते हैं।|Hindi_M|other|9.902938
processed_hi_m_general_01823.wav|माखनलाल चतुर्वेदी और धर्मवीर भारती के परिवार के सदस्यों ने निजी पुस्तकालय ससम्मान सप्रेम संग्रहालय को सौंप दिए।|Hindi_M|other|8.400000
processed_hi_m_education_01104.wav|इसके तहत राज्य सरकार ने इन कलस्टरों में प्रशिक्षण और सुविधा केंद्र खोलने के लिए केंद्र से वित्तीय मदद मांगी थी।|Hindi_M|other|9.635917
processed_hi_m_education_02649.wav|वह कभी भी औरों की तरह परीक्षा के हौवे, अधिक नंबरों और डिग्री की उत्कंठा को अपने जीवन में प्राथमिकता नहीं दे पाई|Hindi_M|other|9.937771
processed_hi_m_books_03813.wav|इसका उद्देश्य राज्य को एक ऐसे क्षेत्र के रूप में दिखाना था जहाँ दुर्बल तथा सबल सभी परस्पर सद्भाव से रह सकते थे।|Hindi_M|other|10.100000
processed_hi_m_books_04475.wav|महिलाओं के आंदोलनों ने लिंग-भेद के मुद्दों पर कार्यस्थल तथा परिवार के अंदर जैसे विभिन्न दायरों में काम किया है।|Hindi_M|other|8.718729
processed_hi_m_weather_00059.wav|त्योहारों के मौसम में लॉन्च हुई इस नई सेंट्रो ने अपनी पुरानी लोकप्रियता को बरकरार रखते हुए जबरदस्त एंट्री ली है|Hindi_M|other|8.962521
processed_hi_m_books_03469.wav|मनोगतिक चिकित्सा संवेगात्मक अंतर्दृष्टि को महत्वपूर्ण लाभ मानती है जो सेवार्थी उपचार के द्वारा प्राप्त करता है।|Hindi_M|other|9.659125
processed_hi_m_books_02506.wav|इस कटक के मध्यवर्ती भाग में लगातार उद्गार होता रहता है।|Hindi_M|other|5.300000
processed_hi_m_books_02865.wav|इससे समुचित चिकित्सीय उपाय आरंभ करने में सहायता मिलेगी।|Hindi_M|other|5.119625
processed_hi_m_books_01990.wav|अध्याय में कोई समस्या आने पर उसका स्पष्टीकरण कराते हैं।|Hindi_M|other|5.119625
processed_hi_m_books_02735.wav|हमने रात को जलाई जाने वाली बत्ती पर एक स्वेटर डाल दिया।|Hindi_M|other|5.235729
processed_hi_m_general_02985.wav|स्टेट मास्टर एथलेटिक गेम्ज में कुल्लू के मास्टर एथलीट एवं एडीपीईओ नरेंद्र कुमार ने गोल्ड मेडल प्राप्त किया है।|Hindi_M|other|9.508208
processed_hi_m_agri_01797.wav|साथ ही जिस खेत में मिग क्रैश हुआ वहां की मिट्टी गिली है|Hindi_M|other|5.630458
processed_hi_m_books_01011.wav|एक पक्ष अपना व्यवसाय नई कंपनी को हस्तांतरित कर सकता है।|Hindi_M|other|4.597188
processed_hi_m_agri_00271.wav|अखरोट खाने से आपकी इम्युनिटी और आपकी मेमोरी ठीक रहती है |Hindi_M|other|5.723354
processed_hi_m_books_00555.wav|सहभागियों को एक अँधेरे कमरे में बैठाया गया और उन्हें प्रकाश के एक बिंदु पर ध्यान केंद्रित करने के लिए कहा गया।|Hindi_M|other|8.707104
processed_hi_m_finance_00897.wav|जीएसटी का सद्प्रभाव तब देखने को मिलता जब अधिक तेजी से जीएसटी की वसूली में वृद्धि होती लेकिन ऐसा नहीं हो रहा है|Hindi_M|other|10.088688
processed_hi_m_politics_00900.wav|वीपी सिंह भाजपा से गठबंधन नहीं चाहते थे, लेकिन कुछ मध्यस्थों के समझाने पर सीटों के समझौते के लिए राज़ी हो गए थे|Hindi_M|other|10.123521
processed_hi_m_books_00341.wav|यह उसके अपने हो सकते हैं अथवा पट्टे पर लिए हो सकते हैं।|Hindi_M|other|5.300000
processed_hi_m_books_02983.wav|उत्तरी पर्वतों के दर्रों से अनेक यात्री प्राचीन काल में भारत आए। जबकि समुद्री मार्ग बहुत समय तक ज्ञात नहीं थे।|Hindi_M|other|8.997354
processed_hi_m_agri_01828.wav|रत्नाभूषण भेंट करने से भी अधिक पुण्य फल प्राप्त होता है|Hindi_M|other|5.119625
processed_hi_m_other_02181.wav|इस बार आतंकियों ने हमला करने से पहले नई रणनीति बनाई थी।|Hindi_M|other|5.247333
processed_hi_m_politics_02119.wav|सरकार पुलों के सेफ़्टी ऑडिट को गंभीरता से नहीं ले रही है|Hindi_M|other|4.713271
processed_hi_m_agri_00647.wav|प्याज की चाय पीने से शरीर की इम्युनिटी स्ट्रोंग होती है|Hindi_M|other|4.980313
processed_hi_m_education_00574.wav|मोदी सरकार की मंशा है कि देश के नए आईएएस अधिकारी ट्रेनिंग में किताबी ज्ञान से अधिक व्यावहारिक दुनिया को समझें।|Hindi_M|other|9.775229
processed_hi_m_books_00185.wav|अगर भारतीय शासक रकम अदा करने में चूक जाते थे तो जुर्माने के तौर पर उनका इलाका कंपनी अपने कब्ज़े में ले लेती थी।|Hindi_M|other|9.700000
processed_hi_m_other_02513.wav|बताया जा रहा है कि जंगल में अभी और नक्सली छुपे हुए हैं।|Hindi_M|other|4.980313
processed_hi_m_books_05062.wav|“मैंने श्वेतों के प्रभुत्व के विरुद्ध संघर्ष किया है तथा मैंने अश्वेतों के प्रभुत्व के विरुद्ध संघर्ष किया है।|Hindi_M|other|8.300771
processed_hi_m_education_01275.wav|पहली परीक्षा के अनुभव से कंपनी सेक्रेटरी की एक्जीक्यूटिव और फाइनल परीक्षा की तैयारी का भी तरीका पता लग गया है।|Hindi_M|other|9.763625
processed_hi_m_agri_02331.wav|इडली को दाल और चावल को किण्वन करके भाप से बनाया जाता है|Hindi_M|other|5.943937
processed_hi_m_weather_00068.wav|लिक्विड बिंदी लगाने की आदत है तो सिर्फ वाटरप्रूफ बिंदी लगाएं या फिर इस मौसम के लिए स्टीकर बिंदी भी अच्छी रहेगी|Hindi_M|other|9.600000
processed_hi_m_other_02211.wav|रणबीर इस क्लिप में संजू का डायलॉग बोल रहे हैं और बॉडी लैंग्वेंज के हिसाब से बिल्कुल उन्हीं की तरह दिख रहे हैं।|Hindi_M|other|8.173042
processed_hi_m_books_00125.wav|अभी भी यह प्रश्न रह जाता है कि इसे समझने के लिए हमें विशिष्ट शब्दावली और संकल्पनाओं की आवश्यकता क्यों होती है।|Hindi_M|other|9.926167
processed_hi_m_books_00121.wav|जिन क्षेत्रों में भारी वर्षा होती थी वहाँ लोहे के फाल वाले हलों के माध्यम से उर्वर भूमि की जुताई की जाने लगी।|Hindi_M|other|9.287604
processed_hi_m_finance_02009.wav|अब खूँखार आतंकी हाफिज, पाकिस्तान के रहम से अपने रोजमर्रा के खर्चों के लिए अपने बैंक खाते का इस्तेमाल कर पाएगा|Hindi_M|other|9.700000
processed_hi_m_books_04397.wav|इसकी सतह पर किसी चिपकाने वाले टेप की सहायता से चित्र में दर्शाए अनुसार एक स्ट्रॉ प्लास्टिक की पतली नली लगाएँ।|Hindi_M|other|8.700000
processed_hi_m_health_02247.wav|गांव बिहारीपुर में गन्नों से भरे ट्रैक्टर ट्रॉली ने साइकिल सवार फेरु को कुचल दिया, जिसकी मौके पर ही मौत हो गई|Hindi_M|other|9.020583
processed_hi_m_general_02125.wav|वैज्ञानिकों की टीम ने इसके जीनोम का विश्लेषण किया और इंसान के भ्रूण की कोशिकाओं का अनुवांशिक खाका तैयार किया।|Hindi_M|other|8.579396
processed_hi_m_education_02662.wav|इन उद्देश्यों की पूर्ति की संभावनाओं के ज्ञान के लिए मनुष्य के जन्मांग चक्र में कुछ महत्वपूर्ण कारक होते हैं।|Hindi_M|other|8.700000
processed_hi_m_education_00654.wav|ऐतिहासिक जीत दर्ज करने वाली ट्रुडू की पार्टी नैतिकता में चूक और अन्य विवादों के चलते पहले से ही निशाने पर है।|Hindi_M|other|9.357271
processed_hi_m_health_00311.wav|ऐसा करने से आपके गुस्से में कमीं आएगी और आपका दिमाग शांत होगा इसलिए शरद पूर्णिमा के दिन इस उपाय को अवश्य करें|Hindi_M|other|10.065479
processed_hi_m_finance_01705.wav|यदि आपने कार का बीमा कराया है तो आप अपनी बीमा कम्पनी को अपने कार क्रैश में शामिल होने के बारे में अवश्य बताएं|Hindi_M|other|8.834812
processed_hi_m_general_02282.wav|संस्कृत संसार के अभूतपूर्व महाकवि भवभूति भी इसकी चपेटों से न बचे, अपने क्षोभ को इन शब्दों में प्रकट करते हैं।|Hindi_M|other|9.125063
processed_hi_m_finance_01713.wav|अब आईटीआर फॉर्म में आपसे अतिरिक्त ब्योरा ही मांगा जाएगा और आयकर विभाग आपकी कर देनदारी का हिसा खुद ही लगा लेगा|Hindi_M|other|9.090229
processed_hi_m_books_03627.wav|परिवर्तन का एक प्रत्यक्ष व प्रचलित तत्व किसी विशेष प्रतिवेशी तथा स्थान द्वारा उच्चता तथा निम्नता का अनुभव है।|Hindi_M|other|8.846438
processed_hi_m_agri_00838.wav|यह पशु मेला राज्य स्तर का मेला है जिसमें समीपवर्ती प्रान्तों से भारी संख्या में पशु एवं व्यापारी भाग लेते हैं|Hindi_M|other|9.670729
processed_hi_m_books_03788.wav|शिक्षा मंत्रालय और स्वास्थ्य एवं परिवार कल्याण मंत्रालय की वार्षिक रिपार्टों को पढ़कर उनका सार संक्षेप करें।|Hindi_M|other|8.463292
processed_hi_m_finance_00250.wav|इस लेख में मनी लॉन्ड्रिंग, वित्तीय विनियमन और विदेशी शाही परिवारों से कनेक्शन जैसे मुद्दों को शामिल किया गया|Hindi_M|other|8.500000
processed_hi_m_books_01738.wav|भूमि निम्नीकरण की समस्याओं को सुलझाने के कई तरीके हैं।|Hindi_M|other|4.829375
processed_hi_m_books_05020.wav|संपत्ति के स्वामित्व के मुद्दे जो इन कहानियों में वर्णित हैं, धर्मसूत्र और धर्मशास्त्रों में भी उठाए गए हैं।|Hindi_M|other|8.312375
processed_hi_m_agri_02201.wav|शतावर के पौधौं को अधिक सिंचाई की आवश्यकता नहीं होती है|Hindi_M|other|4.900000
processed_hi_m_health_00420.wav|बल्कि लोगों ने इस ट्रेंड को पागलपन का ट्रेंड करार दिया|Hindi_M|other|4.829375
processed_hi_m_finance_01176.wav|कुछ असुरक्षित ढ़ांचे बनाए गए हैं और क्योंकि वे अनाधिकृत हैं केंद्र सरकार वहां कोई सेवा प्रदान नहीं कर सकती है|Hindi_M|other|9.775229
processed_hi_m_politics_02687.wav|चावलों में सल्फास की डिब्बी देखकर बाल संरक्षण आयोग के सदस्य परमजीत सिंह बड़ौला भड़क गए और स्टाफ पर जमकर बरसे|Hindi_M|other|9.508208
processed_hi_m_politics_03966.wav|आज सुबह बारिश होने से किसानों के मुर्झाए चेहरे खिल उठे|Hindi_M|other|5.119625
processed_hi_m_books_00976.wav|समुचित ढंग से विद्यालय चलाना और गुणात्मक शिक्षा, विशेषकर प्राथमिक शिक्षा उपलब्ध कराना सरकार का कर्त्तव्य है।|Hindi_M|other|9.252771
processed_hi_m_finance_00526.wav|बैंक अब पुराने और कटेफटे नोट बदलने से लेकर बेसिक सेविंग डिपॉजिट अकाउंट के जरिए कैश निकाशी को महंगा कर रहा है|Hindi_M|other|9.241167
processed_hi_m_agri_00568.wav|बादाम खाने से शरीर में ग्लुकोज का स्तर सामान्य रहता है|Hindi_M|other|5.305396
processed_hi_m_politics_00279.wav|उन्होंने छात्रों की हौंसला अफ्जाई करते हुए कहा कि युवा अपने ऊपर भरोसा करें और कभी अपने को किसी से कम न समझें|Hindi_M|other|8.846438
processed_hi_m_agri_01956.wav|सामान्य पानी शरीर की प्यास दूर करता है तो गर्म पानी शरीर से अनेकों रोगों को बाहर निकालने की सामर्थ्य रखता है|Hindi_M|other|9.902938
processed_hi_m_books_01298.wav|भारत की उत्तरी सीमा पर विस्तृत हिमालय भूगर्भीय रूप से युवा एवं बनावट के दृष्टिकोण से वलित पर्वत श्रृंखला है।|Hindi_M|other|9.589458
processed_hi_m_books_02683.wav|यह जीवन को देखने का बहुत ही सरल किंतु भ्रामक तरीका है।|Hindi_M|other|4.968687
processed_hi_m_books_04138.wav|उनकी वृत्तिका के विकल्पों में तीव्रता से छँटनी हो जाएगी और यह उनके जीवन के अन्य पक्षों को भी प्रभावित करेगा।|Hindi_M|other|9.101854
processed_hi_m_books_02382.wav|इस अभिक्रिया में मैग्नीशियम का उपचयन होता है या अपचयन।|Hindi_M|other|5.500000
processed_hi_m_books_00739.wav|अकबर ने अपने चारों ओर अत्यंत प्रतिभाशाली लोगों का समुदाय इकट्ठा किया था जो उसके आदर्शों के प्रति समर्पित थे।|Hindi_M|other|8.080167
processed_hi_m_agri_01581.wav|कल सवेरे जाल लेकर आऊंगा, वृक्ष पर चढ़कर जाल फैला दूंगा|Hindi_M|other|6.152917
processed_hi_m_agri_00711.wav|कोहरे और बर्फ़ीली हवाओं से मुरझाई फसलों में जान आ गई है|Hindi_M|other|5.514375
processed_hi_m_health_01736.wav|उन्होंने कहा, मैं घर में इसलिए इन्वॉल्व नहीं हो पा रही हूं क्योंकि मेरे दिमाग में एक साथ बहुत बातें चलती हैं|Hindi_M|other|8.500000
processed_hi_m_books_01472.wav|क्या दोनों डिब्बों में जल का ताप समान दर से कम हुआ है।|Hindi_M|other|4.852604
processed_hi_m_other_00156.wav|उन्होंने कहा कि हल्द्वानी की जनता, विद्युत कटौती मुक्त होने के बावजूद भी आए दिन विद्युत कटौती से जूझ रही है।|Hindi_M|other|9.659125
processed_hi_m_politics_00785.wav|दूसरे जिलों से हजारों कब्रों की रिपोर्टें भी आ रही हैं|Hindi_M|other|4.585562
processed_hi_m_books_01683.wav|भ्रंश के दोनों तरफ शैलें विपरीत दिशा में गति करती हैं।|Hindi_M|other|4.875813
processed_hi_m_education_02040.wav|यूआईईटी के टीपीओ अरूण हुड्डा ने बताया कि विप्रो कंपनी की एचआर एग्जीक्यूटिव ऋतु ने इस परीक्षा का संचालन किया।|Hindi_M|other|9.926167
processed_hi_m_politics_04205.wav|वार्ड में खिड़कियां बंद हैं और एक्जॉस्ट फैन भी नहीं है|Hindi_M|other|4.829375
processed_hi_m_other_03259.wav|वरिष्ठ पत्रकार नंदलाल सिंह ने अपनें उद्बोधन में कहा कि आज का दिन असंभव हो चुके सपने को साकार करने का दिन है।|Hindi_M|other|9.000000
processed_hi_m_general_02876.wav|उसकी प्रजा में से एक बुद्धिमान व्यक्ति सिस्सा इब्न दाहिर ने शतरंज के खेल का आविष्कार किया और राजा को दिखाया।|Hindi_M|other|9.125063
processed_hi_m_politics_01192.wav|इस दौरान जिला भाजपा के नेताओं व कार्यकर्ताओं ने मुख्यमंत्री प्रोफॆसर धूमल की दीर्घायु व सफलता की कामना भी की|Hindi_M|other|9.624292
processed_hi_m_finance_00226.wav|अगर यह अनुमान सही साबित होता है तो निश्चित ही भारतीय अर्थव्यवस्था के लिए यह टर्निंग प्वाइंट साबित हो सकता है|Hindi_M|other|8.718729
processed_hi_m_books_01455.wav|ऊँची जातियों के लोगों को यह देखकर हैरानी थी कि कच्ची उम्र का एक नौजवान उनका हुक्म मानने से इनकार कर रहा है।|Hindi_M|other|8.730333
processed_hi_m_books_02479.wav|चूँकि वस्तु और सेवाओं के समस्त मूल्य को प्रदर्शित करते हुए मुद्रा का एक ही परिमाण वर्तुल पथ पर गमन करता है।|Hindi_M|other|9.508208
processed_hi_m_agri_00635.wav|इन्द्रायण के बीजों का तेल नारियल के तेल के साथ बराबर मात्रा में लेकर बालों पर लगाने से बाल काले हो जाते हैं|Hindi_M|other|9.380479
processed_hi_m_weather_01654.wav|छत्तीसगढ़ के प्रमुख व्यंग्यकारों में एक विनोद शंकर शुक्ल का पूरा जीवन रायपुर के साहित्यिक वातावरण में गुजरा|Hindi_M|other|9.659125
processed_hi_m_finance_00272.wav|फीस वृद्धि को लेकर बच्चियों का उत्पीड़न और बंधक बनाने का आरोप अभिभावकों द्वारा स्कूल प्रशासन पर लगाया गया है|Hindi_M|other|8.718729
processed_hi_m_health_02867.wav|रोमानियन ब्यूटी लूलिया वेन्टोर दोबारा उनकी जिंदगी में आ गई हैं और इस वक्त वो उनके फॉर्महाउस में ठहरी हुई है|Hindi_M|other|9.252771
processed_hi_m_books_00646.wav|जब कभी भी ज्वालामुखी उद्गार से लावा पृथ्वी के धरातल पर आता है, यह प्रयोगशाला अन्वेषण के लिए उपलब्ध होता है।|Hindi_M|other|9.960979
processed_hi_m_weather_01005.wav|तद्नुसार उस क्षेत्र के विधानसभा क्षेत्रों को भी वर्तमान मध्यप्रदेश के विधानसभा क्षेत्रों में शामिल किया गया|Hindi_M|other|8.463292
processed_hi_m_education_01652.wav|बस्तर में नक्सल मोर्चे पर तैनात डीआरजी डिस्ट्रिक्ट रिजर्व गार्ड के जवानों को सरकार सैन्य प्रशिक्षण दिलाएगी।|Hindi_M|other|8.440083
processed_hi_m_agri_00306.wav|लहसुन का उपयोग न सिर्फ खाने में किया जाता है, बल्कि विभिन्न चिकित्सकीय लाभों के लिए भी यह बहुत ही उपयोगी है|Hindi_M|other|8.950917
processed_hi_m_books_01305.wav|किंतु ॠणदाता ने इस कानून को घुमाकर अपने पक्ष में कर लिया और रैयत से हर तीसरे साल एक नया बंधपत्र भरवाने लगा।|Hindi_M|other|9.264396
processed_hi_m_weather_00406.wav|कुछ लोगों का कहना है कि स्टेज पर लगे बल्बों की गर्मी से स्प्रे केमिकल में रिएक्शन हुआ जिस कारण यह हादसा हुआ|Hindi_M|other|9.368875
processed_hi_m_politics_03664.wav|धरना खत्म करने का एलान करते समय् ममता बनर्जी के साथ आंध्र प्रदेश के मुख्यमंत्री चंद्रबाबू नायडू भी मौजूद थे|Hindi_M|other|9.125063
processed_hi_m_health_03021.wav|इधर कांग्रेस नेता विवेक तन्खा ने बयान दिया है कि यदि मंत्री का बुखार भी आ जाए तो एयर ऐंबुलेंस बुलाई जाती है|Hindi_M|other|9.531417
processed_hi_m_books_00308.wav|इन्हीं कारणों से यह बेहतर होगा कि राष्ट्र की कल्पना राजनीतिक शब्दावली में की जाए, न कि सांस्कृतिक पदों में।|Hindi_M|other|8.950917
processed_hi_m_books_04428.wav|उनका दमन करके कन्नौज के राजा हर्षवर्धन ने उत्तर से लेकर मध्य भारत तक एक बहुत शक्तिशाली राज्य की स्थापना की।|Hindi_M|other|9.500000
processed_hi_m_agri_01142.wav|वे फसल के विशेष् अवसरों पर आकर किसान का सहयोग देते थे|Hindi_M|other|5.119625
processed_hi_m_books_02792.wav|संविधान में मूल कर्त्तव्यों का भी उल्लेख किया गया है।|Hindi_M|other|4.573958
processed_hi_m_books_00271.wav|यहाँ भी पशुओं की नस्ल सुधारने तथा उत्पादकता वृद्धि के लिए नई उन्नत प्रौद्योगिकी का प्रयोग किया जाना चाहिए।|Hindi_M|other|8.869646
processed_hi_m_general_00854.wav|भ्रमणशील विज्ञान प्रदर्शनी कार्यक्रम ग्रामीणों खासकर ग्रामीण विद्यार्थियों में मनोरंजन का प्रबंध् करता है।|Hindi_M|other|7.778313
processed_hi_m_weather_01953.wav|जितेंद्र कहते हैं कि ग्रामीण और शहरी क्षेत्रों में जितने भी कैंप लगाए गए हैं उनकी रिपोर्ट चौंकाने वाली हैं|Hindi_M|other|8.440083
processed_hi_m_books_00379.wav|लेकिन रेडियो के श्रोता को यह सुविधा उपलब्ध नहीं होती।|Hindi_M|other|4.713271
processed_hi_m_politics_02160.wav|करीब एक घँटे तक महिलाओं द्वारा विरोध प्रदर्शन करने के बाद उच्च अधिकारियों के आश्वासन के बाद मामला शांत हुआ|Hindi_M|other|8.800000
processed_hi_m_politics_01417.wav|पूरा अमृतसर शहर उनको एब्सेंट एमपी के रूप में जानता है|Hindi_M|other|5.781396
processed_hi_m_agri_01682.wav|धौली पहाड़ी के रास्ते में काजू के पेड़ दिखाई देते हैं|Hindi_M|other|4.701667
processed_hi_m_weather_01625.wav|बगैर आधार वाले सलाहकारों की वजह से सुखबीर बादल के नेतृत्व ने पार्टी को अपने मूल उद्देश्यों से भटका दिया है|Hindi_M|other|9.786833
processed_hi_m_agri_01916.wav|मूंग की दाल आसानी से पचने वाली होती है, जिसके कारण भी यह अक्सर बच्चों, वृद्धों और रोगियों को खिलाई जाती है|Hindi_M|other|10.030646
processed_hi_m_finance_00750.wav|जीएसटी के तहत आंकड़ों का मिलान करना व किसी अवधि के दौरान लेनदेन की रिकॉर्डिंग बहुत ज्यादा जटिल प्रक्रिया है|Hindi_M|other|9.200000
processed_hi_m_books_01787.wav|मधुमक्खी पालन में अत्यधिक श्रम की आवश्यकता नहीं होती।|Hindi_M|other|4.690062
processed_hi_m_agri_00862.wav|खाना खाने से पहले सेब का सिरका पीने से फॅट कम होता है|Hindi_M|other|5.630458
processed_hi_m_general_00110.wav|पंजाब क्रिकेट संघ जल्द ही नजदीकी मुल्लांपुर में स्टेडियम बनाने के लिए आर्किटेक्टों को न्यौता देने वाला है।|Hindi_M|other|7.700000
processed_hi_m_books_03952.wav|इसके बाद पूछें कि वह स्थानों को कैसे चिह्नित कर पाया।|Hindi_M|other|4.500000
processed_hi_m_books_01245.wav|गांधी, विनोबा और जयप्रकाश के आदर्शों में यकीन रखने वाले प्रभाष जी ने जनसत्ता को सामाजिक सरोकारों से जोड़ा।|Hindi_M|other|9.368875
processed_hi_m_education_02625.wav|इस अवसर पर इस प्रकार की भावनाएँ और संकल्प सराहनीय है।|Hindi_M|other|5.769792
processed_hi_m_general_02450.wav|यह तथाकथित समाज के द्वारा पैदा की गई रुग्ण अवस्था है।|Hindi_M|other|5.084792
processed_hi_m_books_01290.wav|सलीमा अपने ग्रीष्म शिविर से बहुत उत्साहित थी अपने सहपाठियों के साथ वह हिमाचल प्रदेश में मनाली देखने गई थी।|Hindi_M|other|9.310833
processed_hi_m_agri_01764.wav|ये गलीगली भोंपू बजाकर आलू सस्ते दामों में बेच रहे हैं|Hindi_M|other|5.247333
processed_hi_m_agri_01136.wav|इनका कहना है कि कुफ्टाधार में तीन दिन बाद पानी आता है|Hindi_M|other|5.502750
processed_hi_m_education_00728.wav|इस दंगल में दो प्रकार से कुश्तियों का आयोजन किया गया।|Hindi_M|other|5.247333
processed_hi_m_books_02047.wav|अरबवासी जो व्यापारियों की तरह भारत आए थे उन लोगों ने पवन तंत्र के इस मौसमी उत्क्रमण को मानसून का नाम दिया।|Hindi_M|other|9.624292
processed_hi_m_education_02349.wav|इसी प्रकार बिच्छू भी बड़ी तादाद में नजर आते रहते हैं।|Hindi_M|other|5.300000
processed_hi_m_books_00511.wav|आखिर में भारतीय सेना लिट्टे के साथ संघर्ष में फंस गई।|Hindi_M|other|4.500000
processed_hi_m_general_00601.wav|गुग्गा नवमी के दिन गुग्गावल पर यह खेल दिन भर चलता है।|Hindi_M|other|4.852604
processed_hi_m_weather_00431.wav|राष्ट्रपति ने कहा, हमारे देश के नवान्वेषण वातावरण के प्रोत्साहन में इन्फोसिस पुरस्कार अत्यंत लाभप्रद होंगे|Hindi_M|other|9.241167
processed_hi_m_health_02665.wav|नीरज प्रजापति की राँची में इलाज के दौरान मृत्यु हो गई|Hindi_M|other|5.600000
processed_hi_m_health_02410.wav|फिल्म हीरोइन भी फैशन की दुनिया में सफलता की सीढिय़ां चढ़कर उतरने वाली दो मॉडलों की जिंदगी का हश्र दिखाती है|Hindi_M|other|9.400000
processed_hi_m_finance_01976.wav|सिर्फ रिटर्न्स के लिए निवेश करना, बिना किसी उद्देश्य के लिए निवेश करना फायदे से ज्यादा हानि पहुंचा सकता है|Hindi_M|other|8.010521
processed_hi_m_education_01334.wav|यदि मुझे अगले दो वर्षों तक हंगरी जैसा ही प्रशिक्षण मिलता है तो मैं निश्चित तौर पर ओलंपिक में पदक जीतूंगी ।|Hindi_M|other|9.519813
processed_hi_m_politics_04074.wav|इसका शुभारंभ विधायक अनिल धंतौड़ी व हरियाणा फ्लौर मिल के प्रधान सी पी गुप्ता व मैनेजर रामलाल गुप्ता ने किया|Hindi_M|other|9.647521
processed_hi_m_books_02130.wav|साक्षात्कार लेने वाले व्यक्ति/व्यक्तियों को सर्वेक्षण के उद्देश्यों के बारे में स्पष्ट जानकारी होनी चाहिए।|Hindi_M|other|8.834812
processed_hi_m_books_05203.wav|इसीलिए इसके स्फीतिकारी होने की आवश्यकता नहीं होती है।|Hindi_M|other|6.048417
processed_hi_m_books_04910.wav|एक झिर्री से आने वाले प्रकाश को दर्पण पर पड़ने दीजिए।|Hindi_M|other|5.502750
processed_hi_m_general_00129.wav|भारत से पेनल्टी स्ट्रोक, पेनल्टी कॉर्नर में गोल नहीं हो पाया लेकिन रेफरी ने पेनल्टी स्ट्रोक का इशारा किया।|Hindi_M|other|7.400000
processed_hi_m_finance_01956.wav|भारतीय रिजर्व बैंक की कल होने वाली द्वैमासिक मौद्रिक नीति समीक्षा में ब्याज दरों में बदलाव की संभवना कम है|Hindi_M|other|9.229563
processed_hi_m_education_02520.wav|विद्वानों ने विभिन्न स्थलों से प्राप्त इस प्रकार की अन्य कलाकृति को मोटे तौर पर मौर्यशुंग काल में रखा है।|Hindi_M|other|9.400000
processed_hi_m_finance_00636.wav|क्या कोई निवेशक जो शेयरों में प्रत्यक्ष तरीके से निवेश करना चाहते हैं उन्हें इस सिद्घांत को अपनाना चाहिए?|Hindi_M|other|9.380479
processed_hi_m_politics_04065.wav|जख्मियों का हालचाल पूछने के लिए विधायक कुलजीत सिंह नागरा और उनकी पत्नी मंदीप कौर नागरा अस्पताल में पहुंचे|Hindi_M|other|9.229563
processed_hi_m_finance_00886.wav|इसी दौरान चेतराम को स्कैंडल प्वाइंट स्थित स्टेट बैंक ऑफ पटियाला के एटीएम में घुसे एक व्यक्ति पर संदेह हुआ|Hindi_M|other|9.101854
processed_hi_m_books_03024.wav|कुंठा तब उत्पन्न होती है जब पूर्वापेक्षित इष्ट लक्ष्य प्राप्त नहीं होता तथा अभिप्रेरक अवरुद्ध हो जाता है।|Hindi_M|other|9.264396
processed_hi_m_politics_01067.wav|रक्षा सूत्र बंधवाने के बाद मातापिता और बड़ों का आशीर्वाद लें, इसके बाद बहन को सामर्थ्य के अनुसार उपहार दें|Hindi_M|other|8.950917
processed_hi_m_books_03179.wav|इसने अत्याचारी शासन से मुक्ति दिलाने में मदद की तो इसके साथ यह विरोध, कटुता और युद्धों का कारण भी रहा है।|Hindi_M|other|10.193188
processed_hi_m_books_00981.wav|यह वायुमंडल में उपस्थित जल की सूक्ष्म बूँदों द्वारा सूर्य के प्रकाश के परिक्षेपण के कारण प्राप्त होता है।|Hindi_M|other|8.486521
processed_hi_m_health_02345.wav|थंबनेल पिक्चर्स द्वारा प्रोड्यूस फिल्म में कई जगह नसीरुद्दीन जिंदगी से जुड़ी कुछ नसीहतें देते नजर आते हैं|Hindi_M|other|8.451688
processed_hi_m_books_03190.wav|पुस्तकों, परीक्षण मैन्युअल और विषय से संबंधित अन्य सामग्रियों की सूची जिनका अध्ययन में उपयोग किया गया है।|Hindi_M|other|8.289146
processed_hi_m_books_04477.wav|मजिस्ट्रेट महोदय शांति की दलील सुनकर अधिवक्ता कमला रॉय को सरकारी खर्चे पर बचाव पक्ष का वकील बना देते हैं।|Hindi_M|other|9.159896
processed_hi_m_other_02106.wav|छात्रा का शव फंदे पर लटका पाए जाने की सूचना ग्रामीणों ने शुक्रवार देर शाम अर्जुंदा थाना प्रभारी को दी थी।|Hindi_M|other|8.695500
processed_hi_m_finance_00697.wav|स्थितियां नहीं सुधरीं, तो इन कंपनियों को डिबार कर इनकी बैंक गारंटी जब्त कर इन पर कानूनी कार्रवाई की जाएगी|Hindi_M|other|10.100000
processed_hi_m_books_03735.wav|यदि हर एक स्वतंत्र जीव अधिकतम प्रजनन करें इस तथ्य को बैक्टीरियाई जीवसंख्या की वृद्धि में देखा जा सकता है।|Hindi_M|other|8.625833
processed_hi_m_finance_01799.wav|उन्होंने कहा कि अन्नदान सर्वश्रेष्ठ दान है, इससे बढ़कर विद्यादान है तथा सत्संग का दान भी सबसे बड़ा दान है|Hindi_M|other|9.700000
processed_hi_m_general_01960.wav|उनके मन में लड्डू फूटे, बूंदी के दाने चारों ओर बिखर गए और मीडिया उन दानों को अगले कई दिनों तक बटोरती रही।|Hindi_M|other|7.964062
processed_hi_m_weather_02338.wav|तथा इतिहास की इस प्रकार अध्ययनपूर्ण प्रस्तुति अथवा संरचना करने वाले अनुसंधानकर्ता को इतिहासकार कहते हैं ।|Hindi_M|other|9.821667
processed_hi_m_general_02622.wav|सेविया के पास चैंपियंस लीग के लिए क्वालीफाई करने का अच्छा मौका है जिसके लिए बिल्बाओ भी दौड़ में शामिल है।|Hindi_M|other|8.579396
processed_hi_m_education_02637.wav|इस तरह भारतीय पत्रकारिता की बुनियाद बड़े आदर्शो, सर्वश्रेष्ठ मूल्यों और व्यापक जीवन दृष्टि से समृद्ध हुई।|Hindi_M|other|8.451688
processed_hi_m_weather_00023.wav|गर्मी की छुट्टियों में ज्यादातर ट्रैवल कंपनियां फैमिली एवं ग्रुप ट्रिप के स्पेशल पैकेज का ऑफर भी देती है, |Hindi_M|other|9.113458
processed_hi_m_books_02437.wav|विभिन्न क्षेत्रफलों पर लगने वाले प्रणोद के प्रभाव को समझने के लिए आइए एक संख्यात्मक उदाहरण पर विचार करें।|Hindi_M|other|8.846438
processed_hi_m_education_02761.wav|इसी प्रकार अन्य प्रायोजित योजनाओं में भी अगस्त माह तक लक्ष्यानुरूप समस्त आवेदन बैंकर्स को भिजवा दिए जाए ।|Hindi_M|other|9.090229
processed_hi_m_health_03029.wav|उन्होंने आगे कहा कि जो यात्री छोटीमोटी बीमारियों से त्रस्त थे, उनका जहाज में सवार चिकित्सकों ने इलाज किया|Hindi_M|other|9.659125
processed_hi_m_health_00258.wav|लेकिन शौचालयों के लिए बनाए गए छोटे आकार के पक्के गड्ढ़े ओवरफ्लो होकर गांव की स्वच्छता के लिए आफत बन गए हैं|Hindi_M|other|9.357271
processed_hi_m_education_00239.wav|किस तरह बिहार में सिपाही परीक्षा अच्छे से देने के बाद भी उसमें चुने जाने की उनकी उम्मीदें चूरचूर हो गईं ।|Hindi_M|other|9.101854
processed_hi_m_books_02875.wav|इस प्रयास के बावजूद यह सुनिश्चित करना संभव नहीं हो सका कि नवगठित राज्यों में केवल एक ही नस्ल के लोग रहें।|Hindi_M|other|9.101854
processed_hi_m_education_01424.wav|बिहार ही नहीं बल्कि उत्तर प्रदेश राज्य भी परीक्षा में नकल करने कराने को लेकर अक्सर सुर्ख़ियों में रहता है।|Hindi_M|other|8.300000
processed_hi_m_politics_03600.wav|कांग्रेस के उपाध्यक्ष राहुल गांधी एक ऐसी शख़्सियत के मालिक हैं, जिनसे कोई भी मुतासिर हुए बिना नहीं रह सकता|Hindi_M|other|9.647521
processed_hi_m_books_03319.wav|उत्तर भारत की अनिश्चित स्थिति से बचाव के लिए बहुत से लेखक, कलाकार और वास्तुशिल्पी दक्षिण में जाकर बस गए।|Hindi_M|other|8.962521
processed_hi_m_books_00834.wav|यह संभव है कि इनमें से कुछ को उत्क्रमित किया जा सके।|Hindi_M|other|4.400000
processed_hi_m_politics_03551.wav|भूतकाल का ये शख्स शैतानोँ से पृथ्वी की रक्षा करता है|Hindi_M|other|5.119625
processed_hi_m_books_04953.wav|अंककों व क्रमवीक्षकों के प्रयोग से निर्देशांकों को लिखने वाले समय और श्रम में बहुत ज़्यादा कमी आ जाती है।|Hindi_M|other|9.519813
processed_hi_m_general_02608.wav|गायक जस्टिन बीबर की एक प्रशंसक मिराबेली स्फेनिया का सप्ताह में तीन बार गायक के मकान में अनाधिकार प्रवेश।|Hindi_M|other|9.113458
processed_hi_m_books_04293.wav|पर्यवेक्षीय अथवा प्रचालन प्रबंधक संगठन की अधिकार पंक्ति में फोरमैन एवं पर्यवेक्षक निम्न स्तर पर आते हैं।|Hindi_M|other|9.229563
processed_hi_m_other_00089.wav|मुझे वादविवाद करने में मजा नहीं आता, लेकिन अगर सच बोलना कंट्रोवर्सी है तो हां मैं कंट्रोवर्सी क्वीन हूं।|Hindi_M|other|9.125063
processed_hi_m_politics_01841.wav|संगीत में ध्वनि और लय का बहुत ही महत्वपूर्ण स्थान है|Hindi_M|other|4.736500
processed_hi_m_books_02912.wav|फिएस्ता के समर्थकों का एक झुंड घातक हथियारों से लैस होकर अपने शहर के जुबली समर्थकों पर धावा बोल देता है।|Hindi_M|other|9.217958
processed_hi_m_agri_01274.wav|गेहूँ फसल की अपेक्षा दलहनी फसलों में ज्यादा आमदनी है|Hindi_M|other|5.467917
processed_hi_m_health_01720.wav|त्वचा विशेषज्ञ कहते हैं कि फोन पर स्क्रॉल करने और फिर बाद में मेरे चेहरे को छूने से यह समस्या बढ़ सकती है|Hindi_M|other|9.113458
processed_hi_m_books_05102.wav|प्रकार्यात्मक समूह की उपस्थिति में इसको पूर्वलग्न अथवा अनुलग्न के साथ यौगिक के नाम में दर्शाया जाता है ।|Hindi_M|other|9.000000
processed_hi_m_books_01007.wav|इस कार्यक्रम की शुरुआत चौथी पंचवर्षीय योजना में हुई।|Hindi_M|other|3.800000
processed_hi_m_finance_01050.wav|कुछ दिनों पहले तेजा ने रत्नेश से कुछ पैसे उधार मांगे|Hindi_M|other|4.840979
processed_hi_m_politics_04012.wav|बाबा विश्वकर्मा मंदिर दोबेटा कालोनी में प्रधान योगराज के नेतृत्व में धार्मिक कार्यक्रम का आयोजन किया गया|Hindi_M|other|8.300771
processed_hi_m_weather_01553.wav|हमारा पहला उद्देश्य होता है उन्हें निराशा के बादल से खिंचकर लाना और उनको उनकी क्षमताओं का विश्वास दिलाना|Hindi_M|other|8.486521
processed_hi_m_general_01034.wav|साथ ही बरसाती जीव सांप और बिच्छू का भी खतरा होता है।|Hindi_M|other|5.514375
processed_hi_m_finance_00417.wav|पश्चिमी देशों में, नीतिगत ढांचा तैयार कर सरकार को सहायता करने में थिंक टैंक महत्वपूर्ण भूमिका निभाते हैं|Hindi_M|other|8.323979
processed_hi_m_books_00579.wav|टेलर के योगदान की उत्पादन की कारखाना प्रणाली को संपूर्णता दिलाने के प्रयत्नों के संदर्भ में देखना चाहिए।|Hindi_M|other|8.823208
processed_hi_m_health_01227.wav|फिलहाल उनका ग्वलियर के एक अस्पताल में इलाज चल रहा है|Hindi_M|other|4.713271
processed_hi_m_weather_01821.wav|दक्षिणी हिंद महासागर से लहरों और तूफान के बीच रेस्क्यू किए गए नौसेना के कमांडर अभिलाष टॉमी स्वदेश लौट आए|Hindi_M|other|9.264396
processed_hi_m_books_02752.wav|उनका जीवन दूध और अन्य पशुचारी उत्पादों पर निर्भर था। |Hindi_M|other|4.840979
processed_hi_m_general_01301.wav|गवर्नमेंट सीनियर सेकेंडरी फॉर ब्लाइंड ब्यॉयज के बच्चों के साथ कई और स्कूली बच्चे बेहतर खेल दिखा रहे हैं।|Hindi_M|other|7.534500
processed_hi_m_books_00708.wav|इस स्थिति में एक नवीन तत्व भारत में तुर्कों का आगमन था जिसकी पराकाष्ठा दिल्ली सल्तनत की स्थापना में हुई।|Hindi_M|other|8.985750
processed_hi_m_health_01644.wav|उन्होंने लोगों को आश्वासन दिया कि वर्तमान प्रदेश सरकार लोगों की समस्याओं के निवारण हेतु सदैव तत्त्पर है|Hindi_M|other|8.846438
processed_hi_m_education_02803.wav|जिला के सभी राजकीय कॉलेज में पढ़ाने वाले एक्स्टेंशन लेक्चरर्स ने आज काला रिबन बांधकर शिक्षण कार्य किया।|Hindi_M|other|8.428479
processed_hi_m_finance_01090.wav|हालांकि, कोई भी इस प्रणाली का उपयोग और संचालन कर सकता है क्योंकि जानकारी एन्क्रिप्शन द्वारा संरक्षित है|Hindi_M|other|9.078625
processed_hi_m_health_01126.wav|गिल्ट्ज का कहना है कि जब उन्हें पेट में तेज दर्द होने लगा तो उन्होंने सोचा यह किडनी में पथरी का दर्द है|Hindi_M|other|8.033729
processed_hi_m_weather_01903.wav|गर्मी ज्यादा बढ़े, इससे पहले वो अपने तीन भाइयों के साथ मिलकर ज्यादा से ज्यादा कब्रें खोद लेना चाहते हैं|Hindi_M|other|8.184667
processed_hi_m_books_00307.wav|यह जानकर आपको आश्चर्य होगा कि पृथ्वी सूर्य की ऊर्जा के बीस करोड़ भाग का केवल एक भाग ही प्राप्त करती है।|Hindi_M|other|8.927708
processed_hi_m_politics_00526.wav|इससे पहले अभिमन्यु इंडिया ए टीम के साथ वेस्टइंडीज दौरे से लौटे, जिसमें अभिमन्यु ने शानदार प्रदर्शन किया|Hindi_M|other|9.125063
processed_hi_m_general_02705.wav|व्यक्तिगत हमलों को भी गंभीरता से ले रहा है लेकिन फेसबुक पर फर्जी कॉन्टेंट की कोई सेंसरशिप नहीं होती है।|Hindi_M|other|8.846438
processed_hi_m_politics_01134.wav|इतना ही नहीं रेप का विरोध करने पर आरोपी युवक ने पीड़िता के भाई की गला दबाकर हत्या करने का भी प्रयास किया|Hindi_M|other|9.229563
processed_hi_m_health_00779.wav|फिर उन्हे राजधानी रायपुर में इलाज के लिए भर्ती कराया गया था जहां से उन्हे मंगलवार को डिस्चार्ज किया गया|Hindi_M|other|8.312375
processed_hi_m_weather_01501.wav|इस साल आस्ट्रिया के बाईक रेस के अनुभवी छह प्रतिभागियों का दल भी पहाड़ पर जीत हासिल करने का प्रयास करेगा|Hindi_M|other|9.926167
processed_hi_m_education_00838.wav|एक ट्रोलर ने सुष्मिता की फोटो पर प्रतिक्रिया देते हुए कहा कि उन्हें विश लिस्ट पर ज्ञान नहीं देना चाहिए।|Hindi_M|other|8.184667
processed_hi_m_finance_00614.wav|उधारी की लागत का निवेश पर नकारात्मक असर हो सकता है क्योंकि यह ज्यादा इनपुट लागत में प्रतिंबिबित होता है|Hindi_M|other|9.252771
processed_hi_m_politics_03197.wav|अमेजन का टैबलेट डॉल्बी डिजिटल प्लस स्टीरियो स्पीकरों के साथ आता है और इसकी खूबियां साफ देखी जा सकती हैं|Hindi_M|other|8.741938
processed_hi_m_weather_00202.wav|यह इलाका पूर्वांचली बहूल क्षेत्रों में से एक है, जहां पर पूर्वांचली वोटर्स निर्णायक भूमिका अदा करते हैं|Hindi_M|other|8.056958
processed_hi_m_education_01795.wav| अकसर विभिन्न बोर्डों के परीक्षा परिणामों की घोषणा के दौरान सुर्खियां बनती हैं कि लड़कियों ने बाजी मारी।|Hindi_M|other|7.778313
processed_hi_m_books_02609.wav|राज्य के वरिष्ठ मंत्री उसके सामने अपनी याचिकाएँ प्रस्तुत करते थे और कर अधिकारी हिसाब का ब्योरा देते थे।|Hindi_M|other|8.068563
processed_hi_m_education_00739.wav|उम्मीदवारों को आवंटित स्लॉट, परीक्षा केंद्र और शहर का विवरण एम्स के एडमिट कार्ड पर प्रकाशित किया जाएगा।|Hindi_M|other|8.500000
processed_hi_m_weather_01562.wav|डिविलियर्स ने प्रज्ञान ओझा की गेंद को डीप मिडविकेट पर चार रन के लिए भेजकर बाउंड्री के सूखे को खत्म किया|Hindi_M|other|8.474917
processed_hi_m_weather_01981.wav|दुबई की गर्मी और दूसरी पारी में फ्लड लाइट्स के बीच खेलना उनके लिए दूसरी टीमों के मुकाबले ज्यादा आसान है|Hindi_M|other|8.927708
processed_hi_m_other_05108.wav|रविवार को दुकान खोलने के दौरान ही दोनों व्यवसायियों में अनबन हुईऔर एक ने दूसरे व्यवसायी को गोली मार दी।|Hindi_M|other|8.091771
processed_hi_m_weather_02255.wav|हालांकि हमने महाराष्ट्र सरकार और मुंबयि नगर निगम की आपदा राहत इकाइयों को मौसम संबंधी चेतावनी जारी की है|Hindi_M|other|10.100000
processed_hi_m_weather_01506.wav|निगमायुक्त सुधीर राजपाल ने सुखराली व प्रेम नगर क्षेत्रों का दौरा कर, हो रहे विकास कार्यों का जायजा लिया|Hindi_M|other|9.600000
processed_hi_m_books_00613.wav|हरे क्षेत्रों जिनमें शुद्ध वायु होनी चाहिए वास्तव में पत्तियों के जलाने से विषैली गैसों से भर जाते हैं।|Hindi_M|other|8.010521
processed_hi_m_weather_00982.wav|इसके अलावा सूचना प्रौद्योगिकी, ऑर्गेनिक खेती, मोबाइल मरम्मत समेत कई क्षेत्रों में भी काफी संभावनाएं हैं|Hindi_M|other|8.556188
processed_hi_m_books_03056.wav|आप तुलना कीजिए कि वे क्या कहते हैं और पाठ्यपुस्तक में क्या कहा गया है। आप उससे क्या निष्कर्ष निकालेंगे।|Hindi_M|other|9.101854
processed_hi_m_politics_02207.wav|हरियाणा की मुख्य संसदीय सचिव सुश्री शारदा राठौर ने आज वल्लभगढ़ शहर में विशेष सफाई अभियान का शुभारंभ किया|Hindi_M|other|9.113458
processed_hi_m_books_03753.wav|जब बंगाल के शासक ने उन्हें मार डाला, तो हर्ष ने कन्नौज को अपने अधीन कर लिया और बंगाल पर आक्रमण कर दिया।|Hindi_M|other|8.556188
processed_hi_m_books_03793.wav|अगले दो अनुभागों में हम इन मुद्दों पर चर्चा करेंगे।|Hindi_M|other|4.318542
processed_hi_m_general_02438.wav|समकालीन तथ्य के रूप में मीडिया द्वारा वैश्वीकरण और वैश्विक मामलों की अनदेखी राष्ट्रहित के लिए घातक है।|Hindi_M|other|8.823208
processed_hi_m_books_02244.wav|ऑक्सीजन ज्वलन में सहायक तथा श्वसन के लिए आवश्यक है।|Hindi_M|other|5.096417
processed_hi_m_general_02555.wav|उनका मानना था कि यह खलीफा जिसे वह ईमाम भी कहते थे स्वयँ भगवान के द्वारा आध्यात्मिक मार्गदर्शन पाता है।|Hindi_M|other|8.846438
processed_hi_m_books_04346.wav|शंकरदेव ने भक्ति के लिए नाम कीर्तन और श्रद्धावान भक्तों के सत्संग में ईश्वर के नाम उच्चारण पर बल दिया।|Hindi_M|other|9.252771
processed_hi_m_politics_03319.wav|एग्ज़िट पोल्स सामने आने के अगले दिन उन्होंने कोलकाता में बंगाल की मुख्यमंत्री ममता बनर्जी से मुलाक़ात की|Hindi_M|other|8.846438
processed_hi_m_finance_02104.wav|बैंक के लेनदेन में कोई दिक्कत न आए, इसके लिए उसने बलजीत को अपने हस्ताक्षर कर कुछ ब्लैंक चैक दिए हुए थे|Hindi_M|other|8.985750
processed_hi_m_agri_02056.wav|इस ड्रेन में फैक्टरियों तथा सीवरेज का विषैला पानी होता है जिसे किसान सिंचाई के लिए प्रयोग में लाते हैं|Hindi_M|other|9.229563
processed_hi_m_books_01041.wav|यथार्थ में इससे ये भी भ्रांति उत्पन्न होती है कि भारत में एक ही तरह की परंपराओं का समुच्चय है अथवा था।|Hindi_M|other|9.113458
processed_hi_m_general_01012.wav|विभिन्न विवरणों में अंतर्संबंध का अध्ययन करने के लिए अनेक विधियों या युक्तियों का प्रयोग किया जाता है।|Hindi_M|other|7.650604
processed_hi_m_books_03125.wav|लागत में कटौती के तरीके इससे खतरनाक भी हो सकते हैं।|Hindi_M|other|5.235729
processed_hi_m_books_02263.wav|इसलिए निर्यातक इन शाक्तिशाली ग्राहकों द्वारा निश्चित की गई शर्तों को भरसक पूरा करने की कोशिश करते हैं।|Hindi_M|other|8.335583
processed_hi_m_books_03450.wav|इसलिए पर्यावरण पर इसका नकारात्मक प्रभाव नहीं पड़ता।|Hindi_M|other|5.000000
processed_hi_m_other_02143.wav|इस अवसर पर इस फिल्म के निर्माता, निर्देशक और कलाकारों के अलावा बॉलीवुड के कई गणमान्य व्यक्ति मौजूद थे।|Hindi_M|other|8.100000
processed_hi_m_books_04273.wav|लेकिन, एक घटना ने अधिकांश पर्यवेक्षकों को चौंकाया और सोवियत व्यवस्था के अंदर के लोग भी इससे दंग रह गए।|Hindi_M|other|8.358813
processed_hi_m_politics_00998.wav|कंबोडियाई सरकार ने कहा कि चीन द्वारा शिनच्यांग में किया गया आतंकवाद विरोधी कदम चीन का अंदरूनी मामला है|Hindi_M|other|8.846438
processed_hi_m_books_05038.wav|ये नलिकाएँ अपोहन द्रव से भरी टंकी में लगी होती हैं।|Hindi_M|other|4.200000
processed_hi_m_finance_00933.wav|राज्यों से रोहिंग्यों की पहचान करने और उनके बॉयोमेट्रिक विवरण केंद्र के पास जमा करने के लिए कहा गया है|Hindi_M|other|9.252771
processed_hi_m_books_04696.wav|इसी तरह बेरिलियम एवं मैग्नीशियम में अधिक समानता है।|Hindi_M|other|4.968687
processed_hi_m_weather_02098.wav|लक्खा सिंह सचमुच पहाड़ की खुली वादी को देखकर खुश था|Hindi_M|other|5.300000
processed_hi_m_books_00966.wav|पापा ने उन्हें मना किया  कि वे ये सब कारोबार बंद करें और मार्गोट ने उनके पत्र ठीक करने बंद कर दिए हैं।|Hindi_M|other|8.881250
processed_hi_m_books_04570.wav|एंप्लीफायर इन विद्युत संकेतों को प्रवधत कर देता है।|Hindi_M|other|4.457854
processed_hi_m_weather_00923.wav|आर्य ने बताया कि औद्योगिक क्षेत्रों के लिए कुल कर्मचारी संख्या का ढाई प्रतिशत अप्रेंटिस लगाना जरूरी है|Hindi_M|other|9.000000
processed_hi_m_weather_01766.wav|तूफान भयंकर रुप से हफ्तों तक लोगों को तबाह करता रहा|Hindi_M|other|5.525979
processed_hi_m_books_01600.wav|इस प्रकार पंचवर्षीय योजनाओं के युग का सूत्रपात हुआ।|Hindi_M|other|4.446250
processed_hi_m_books_01877.wav|ये परिवर्तन अस्थायी होते हैं और मादक-द्रव्यों का प्रभाव समाप्त होने पर परिवर्तन भी समाप्त हो जाते हैं।|Hindi_M|other|8.625833
processed_hi_m_weather_00455.wav|धूप सुगंधित होने से मन में पॉजिटिव विचारों को उत्पन्न करती है तथा वातावरण को शुद्ध व सुगन्धित बनाता है|Hindi_M|other|8.463292
processed_hi_m_education_00731.wav|समिति ने पाया कि सेना की गश्ती प्रशिक्षण के लिए थी।|Hindi_M|other|4.852604
processed_hi_m_books_02152.wav|यह साहित्यिक भाषा और लोकप्रिय कला के बीच समझौता था।|Hindi_M|other|5.000000
processed_hi_m_general_01940.wav|एक वर्ग के तुष्टीकरण और बहुसंख्यक समाज की उपेक्षा की नीति से सामाजिक तानेबाने को गहरी क्षति पहुँची है।|Hindi_M|other|7.700000
processed_hi_m_agri_01341.wav|मगर, आपके बदले में जो डिलीवरी ब्वॉय आपकी जरूरत का सामान लेकर आता है क्या कभी आपने उसे पानी के लिए पूछा|Hindi_M|other|9.763625
processed_hi_m_agri_01474.wav|राज्य में कृषि समन्वयकों एवं किसान सलाहकारों के माध्यम से कृषि विभाग की सभी योजनाओं को लागू कराया जाये|Hindi_M|other|9.357271
processed_hi_m_finance_01029.wav|जब किसी अपने का हाथ छूट रहा हो तो अंतर काँप उठता है|Hindi_M|other|5.491146
processed_hi_m_general_02494.wav|हमने देखा है कि विशाल स्कोर बनाने के बावजूद टीमें गेंदबाजौं के अच्छा नहीं खेल पाने से मैच हार जाती है।|Hindi_M|other|8.100000
processed_hi_m_books_02642.wav|इस अध्याय के अगले हिस्सों में आप पानी की व्यवस्था के बारे में पढ़ेंगे। यह जनसुविधा बहुत मायने रखती है।|Hindi_M|other|9.264396
processed_hi_m_health_01005.wav|जिसकी वजह से अजन्में बच्चे की गर्भ में ही मौत हो गई|Hindi_M|other|4.900000
processed_hi_m_other_02077.wav|अक्टुबर को मुंबई में कसूरी की किताब के विमोचन के पहले शिवसेना सदस्यों ने कुलकर्णी पर स्याही पोत दी थी।|Hindi_M|other|8.997354
processed_hi_m_weather_01609.wav|इस अवसर पर स्कूल की प्रिंसिपल साध्वी नीलिमा विश्वास ने बच्चों को गर्मी से बचने के लिए कुछ हिदायतें दीं|Hindi_M|other|8.985750
processed_hi_m_books_05065.wav|उन्हें अन्वेषण करने की स्वतंत्रता संतोष प्रदान करती है जो उनकी मुस्कराहट तथा बबलाने में प्रकट होता है।|Hindi_M|other|8.985750
processed_hi_m_books_03933.wav|कुछ पेंसिल बॉक्सों में ताले की व्यवस्था के बिना भी जब हम ढक्कन बंद करते हैं तो यह कसकर बंद हो जाता है।|Hindi_M|other|8.451688
processed_hi_m_weather_01745.wav|लेफ्टिनेंट जनरल एंडी एम गालिब ने विभिन्न क्षेत्रों में हिमाचल प्रदेश द्वारा की गई प्रगति की प्रशंसा की|Hindi_M|other|8.100000
processed_hi_m_books_01341.wav|दूसरी धारा थी ध्वनियों के आधार पर लिपियों के विकास की, जिसका चरम उत्कर्ष अक्षरों के आविष्कार में हुआ।|Hindi_M|other|7.836354
processed_hi_m_agri_00157.wav|महाराष्ट्र के वर्धा जिले का प्रकाश पोटे परिवार पीढिय़ों से कपास और मटरी जैसी व्यावसायिक फसल लगा रहा था|Hindi_M|other|9.322437
processed_hi_m_health_00732.wav|ये आसन रीढ़, कमर और कंधों को संपूर्ण व्यायाम देता है और इस आसन से पेट के सभी अंगों में स्फूर्ति आती है|Hindi_M|other|9.926167
processed_hi_m_health_00417.wav|ताइक्वांडो के जूनियर राष्ट्रीय गोल्ड मेडलिस्ट सन्नी सिंह की चेन्न्ई में समुद्र में डूबने से मौत हो गई|Hindi_M|other|8.033729
processed_hi_m_health_00813.wav|क्यूबा के आंतरिक मामलों के मंत्री कार्लोस गोडिन का लंबी बीमारी के बाद शनिवार को हवाना में निधन हो गया|Hindi_M|other|8.428479
processed_hi_m_general_00262.wav|विशेषकर वे भारत में मुस्लिम लीग तथा कम्युनिस्टों की विभेदकारी तथा रूस के प्रति उनकी भक्ति से सजग थे ।|Hindi_M|other|8.323979
processed_hi_m_books_00126.wav|इनमें से प्रत्येक विधियों से हम अर्थव्यवस्था की समस्त आय की गणना के लिए सूत्र व्युत्पन्न कर सकते हैं।|Hindi_M|other|8.196271
processed_hi_m_agri_00181.wav|लेखक का औसत दर्जे के किसान परिवार से ताल्लुक होने के कारण खेत, खलिहान और पशुओं से स्वाभाविक रिश्ता है|Hindi_M|other|9.334042
processed_hi_m_politics_00482.wav|यह मुर्गियां सरपंच के एक रिश्तेदार की हैं, जिसने कहीं और के बजाय स्कूल में ही पोल्ट्री फॉर्म खोल लिया|Hindi_M|other|9.101854
processed_hi_m_finance_01716.wav|बैंक के चीफ एग्जिक्यूटिव ऑफिसर रमेश सोबती ने कहा कि बैंक देश में अपनी पहुंच बढ़ाने की कोशिश कर रहा है|Hindi_M|other|8.962521
processed_hi_m_health_00745.wav|जहां पर वर्ग की समस्या नहीं है वहां पर आप वर्ग के हिसाब से उसका इलाज करेंगे तो रिजल्ट्स नहीं आने वाले|Hindi_M|other|9.810063
processed_hi_m_other_02033.wav|कार्यक्रम में काक्लियर इम्प्लांट की सर्जरी करवाने वाले बच्चों ने रंगारंग कार्यक्रमों की प्रस्तुति दी।|Hindi_M|other|7.116542
processed_hi_m_books_02585.wav|इसलिए इस अभिक्रिया का उपयोग कार्बनिक यौगिको में बहुबंध पहचानने के लिए परीक्षा के तौर पर किया जाता है।|Hindi_M|other|8.428479
processed_hi_m_agri_01942.wav|मैग्नीशियम की भरपूर मात्रा के कारण केला आसानी से पच जाता है जिससे शरीर का मेटाबॉलिज़्म दुरुस्त रहता है|Hindi_M|other|9.484979
processed_hi_m_general_02584.wav|अमित कहते हैं, मुझे समझ ही नहीं आया कि क्यों एक सामान्य व्यवहार को सेक्शुअल एक्टिविटी का रंग दे दिया?|Hindi_M|other|7.917625
processed_hi_m_agri_01214.wav|लोग पशुपालन डिस्पेंसरियों में जाकर अपने कुत्तों को फ्री में एंटी रैबीज वैक्सीन आसानी से लगवा सकते हैं|Hindi_M|other|8.695500
processed_hi_m_general_01213.wav|टेक्नोलॉजी तथा सूचना के क्षेत्र में प्रत्येक राष्ट्र और समाज शीघ्रातिशीघ्र उन्नति के लिए प्रयासरत है।|Hindi_M|other|7.801542
processed_hi_m_weather_00366.wav|वनों पर हो रहे अवैध कब्जों के कारण पेयजल स्रोत सूख रहे हैं और गर्मी भी दिनों दिन अपना असर दिखा रही है|Hindi_M|other|8.846438
processed_hi_m_weather_01952.wav|मालिकों की मानें तो अगर आगे भी मौसम का मिजाज ऐसा बना रहता है, तो ईंटों के दामों में बढ़ोतरी लाजिमी है|Hindi_M|other|9.728792
processed_hi_m_weather_00501.wav|गिरिराज सिंह ने बारिश में भींगते हुए बाढ़ प्रभावित क्षेत्रों का दौरा किया और लोगों की समस्याओं को जाना|Hindi_M|other|7.778313
processed_hi_m_politics_03056.wav|चार कैमरा होने के बावजूद इस फोन पर सभी एप बहुत स्मूद चलते हैं और फोन का प्रदर्शन कभी धीमा नहीं पड़ता|Hindi_M|other|8.591000
processed_hi_m_agri_01102.wav|जो मनुष्य चतुर्मास में केवल दूध पीकर अथवा फल खाकर रहता है, उसके सहस्रों पाप तत्काल विलीन हो जाते हैं|Hindi_M|other|10.053875
processed_hi_m_books_03572.wav|युग्मों के पहले शब्द का उपयोग उद्दीपक के रूप में किया जाता है और दूसरे शब्द का अनुक्रिया के रूप में।|Hindi_M|other|7.267479
processed_hi_m_books_04225.wav|कोई बच्चा केवल खेल के लिए ही पेंसिल छीलता जाता है।|Hindi_M|other|4.980313
processed_hi_m_agri_02461.wav|यह स्प्लिंट मुलायम ऑर्थोंपेडिक प्लास्टिक से बना है जिसे साबुन और गुनगुने पानी से साफ किया जा सकता है|Hindi_M|other|7.906021
processed_hi_m_books_03781.wav|प्रचालेक का नियमन संवर्धन में उपस्थित लैक्टोज की मात्रा पर निर्भर है, जहाँ जीवाणु की वृद्धि होती है।|Hindi_M|other|8.312375
processed_hi_m_books_02312.wav|ऐसा भी ज्ञात है कि गर्भावस्था के दौरान ड्रगों एवं ऐल्कोहल का उपयोग गर्भ पर प्रतिकूल प्रभाव डालता है।|Hindi_M|other|8.219500
processed_hi_m_health_03053.wav|पोस्टमार्टम की अंतिम रिपोर्ट के अनुसार ह्यूंस्टन की मौत मादक पदार्थों के अधिक सेवन के कारण ही हुई थी|Hindi_M|other|8.591000
processed_hi_m_politics_02903.wav|लेकिन महिला द्वारा विरोध किए जाने पर हाथापायी के दौरान महिला की कान में डाली सोने की बालियां गिर गईं|Hindi_M|other|7.662208
processed_hi_m_weather_00528.wav|फिंच ने प्रेस कॉन्फ्रेंस में कहा, मुझे लगता है कि अगले कुछ दिनों में यह मौसम अहम भूमिका निभा सकता है|Hindi_M|other|8.741938
processed_hi_m_education_00864.wav|भारतीय अंतरिक्ष अनुसंधान संगठन इसरो और रशियन फेडरल स्पेस एजेंसी रॉसकॉस्मॉस ने एक नया समझौता किया है।|Hindi_M|other|9.241167
processed_hi_m_education_01633.wav|परीक्षा के लिए लाखों अभ्यर्थियों ने आवेदन किया था।|Hindi_M|other|4.423021
processed_hi_m_books_02719.wav|आप इस कार्य के लिए ड्रॉपर का उपयोग भी कर सकते हैं।|Hindi_M|other|4.063125
processed_hi_m_agri_00063.wav|इंदिरा गृह ज्योति योजना और इंदिरा किसान ज्योति योजना से बड़ी संख्या में उपभोक्ता लाभान्वित हो रहे हैं|Hindi_M|other|8.400000
processed_hi_m_politics_03726.wav|शम्सुल इस्लाम के मुताबिक डॉक्टर हेडगेवार ने कई बार कहा कि कांग्रेस का राष्ट्रवाद, उथला राष्ट्रवाद है|Hindi_M|other|8.463292
processed_hi_m_finance_01910.wav|लीबिया दुनिया का पहला ऋण मुक्त देश था यानी लीबिया पर किसी भी बाहरी देश या संगठन का कोई कर्ज़ा नहीं था|Hindi_M|other|9.217958
processed_hi_m_other_03940.wav|इस हादसे के बाद लोकलाज से डरकर राजा ने जोधपुर रियासत में हरे दरख्तों की कटाई पर पूर्ण पाबंदी लगा दी।|Hindi_M|other|8.974146
processed_hi_m_books_02861.wav|प्रबंध संगठन के विभिन्न लोगों के प्रयत्नों को इन उद्देश्यों की प्राप्ति हेतु एक सूत्र में बाँधता है।|Hindi_M|other|7.789917
processed_hi_m_weather_00458.wav|शार्लोट के इस फैसले से स्मैकडाउन लाइव में उनके होने वाले महत्वपूर्ण मैच पर भी संकट के बादल छा गए हैं|Hindi_M|other|8.289146
processed_hi_m_books_03306.wav|क्या आप जानते हैं कि गड्ढे वाला करघा क्या होता है।|Hindi_M|other|4.446250
processed_hi_m_health_02447.wav|कैंसर को मात देने के बाद कनिका ने अपनी मां से कहा था कि पांच साल के भीतर फोर्ब्स के कवर पेज पर आऊंगी|Hindi_M|other|8.289146
processed_hi_m_agri_01934.wav|दिव्य अश्मरीहर रस में मूत्रवर्धक गुण है जिससे यह शरीर से मूत्राशय की पथरी के उन्मूलन में मदद करता है|Hindi_M|other|9.624292
processed_hi_m_education_01846.wav|भाभी रानी ने अपने देवर को तांत्रिक उपचार का झांसा देकर अनेक प्रकार की हड्डियां व पारा आदि खिला दिया।|Hindi_M|other|9.252771
processed_hi_m_finance_01384.wav|अर्थशास्त्रियों ने पार्टियों को दिखाया आईना, कर्जमाफी के चुनावी वादों से बर्बाद होती है अर्थव्यवस्था|Hindi_M|other|8.277542
processed_hi_m_health_00396.wav|विले पार्ले में एक व्यक्ति की करंट लगने से और एक सुरक्षा गार्ड की मुलुंड में दीवार ढहने से मौत हो गई|Hindi_M|other|8.416854
processed_hi_m_education_02166.wav|कुंभ मेले के दौरान एएमयू मेडिकल कॉलेज के डॉक्टरों की इस टीम के जज्बे को साधु बाबाओं ने भी खूब सराहा।|Hindi_M|other|8.591000
processed_hi_m_books_03376.wav|कौन-सी कक्षा महसूस करेगी कि पत्रिका पर काम करना रोचक था और कौन इसे महज रोजमर्रे के काम की तरह करेगी।|Hindi_M|other|9.496583
processed_hi_m_finance_00947.wav|ऐसे मजदूर, कर्मचारी भविष्य निधि संगठन या कर्मचारी राज्य बीमा निगम किसी भी संगठन से ताल्लूक नहीं रखते|Hindi_M|other|9.300000
processed_hi_m_politics_02242.wav|पिछ्ली सदी में टाटा ने इतिहास पूरी तरह बदल दिया है|Hindi_M|other|4.585562
processed_hi_m_weather_00736.wav|इस खूबसूरत हिल स्टेशन का मौसम सालभर सुहाना रहता है|Hindi_M|other|4.585562
processed_hi_m_books_00582.wav|वर्ण-व्यवस्था और संयुक्त परिवारों पर आधारित सामाजिक ढाँचे ने इस उद्देश्य को पूरा करने में सहायता की।|Hindi_M|other|7.917625
processed_hi_m_other_02812.wav|रोइंग की ही लाइटवेट सिंगल स्कल्स प्रतिस्पर्धा में दुष्यंत चौहान ने कांस्य जीतकर विजयरथ का आगाज किया।|Hindi_M|other|7.789917
processed_hi_m_books_01179.wav|उनके बारे में अभिलेखों तथा सिक्कों से पता चलता है।|Hindi_M|other|4.724896
processed_hi_m_agri_02286.wav|अपने आहार को स्वस्थ बनाने के लिए, फल, सब्जियों और साबुत अनाज जैसे वनस्पति आधारित खाद्यों पर जोर दें|Hindi_M|other|9.090229
processed_hi_m_agri_00195.wav|रिसर्च के अनुसार भी नींबू का इस्तेमाल करने से दागधब्बे, ब्लैकहेड्स और पिंपल्स की समस्या दूर रहती है|Hindi_M|other|8.788375
processed_hi_m_education_00934.wav|आरोपितों के अनुसार उन्होंने एक हफ्ते पहले ही केजीएमयू के पास मेडिकल शॉप से सर्जिकल ग्लव्स खरीदे थे।|Hindi_M|other|8.600000
processed_hi_m_education_01092.wav|हमारी दोनों किडनी में छोटेछोटे लाखों फिल्टर होते हैं, जिन्हें मेडिकल भाषा में नेफ्रोंस कहा जाता है।|Hindi_M|other|8.312375
processed_hi_m_books_02413.wav|कभी-कभी इस शब्द का प्रयोग नगरों में रहने वाले संभ्रांत व्यक्तियों और व्यापारियों के लिए भी होता था।|Hindi_M|other|7.673813
processed_hi_m_books_03353.wav|उपर्युक्त विवेचन से स्पष्ट है कि भूगोल प्राकृतिक एवं सामाजिक विज्ञानों से घनिष्ठता से जुड़ा हुआ है।|Hindi_M|other|8.683896
processed_hi_m_books_01623.wav|क्या आप दस पुनर्योगज प्रोटीन के बारे में बता सकते हैं जो चिकित्सीय व्यवहार के काम में लाए जाते हैं।|Hindi_M|other|7.639000
processed_hi_m_politics_01463.wav|और इसी विरोध के चलते अमेरिकी राष्ट्रपति ने रुस के साथ परमाणु समझौता रद्द् करने का निर्णय ले लिया है|Hindi_M|other|9.519813
processed_hi_m_education_02538.wav|सेबी ने यूनाइटेड स्प्रिट्स लिमिटेड में कोष के अवैध तरीके से स्थानांतरण की जांच के बाद आदेश दिया था।|Hindi_M|other|8.869646
processed_hi_m_general_00385.wav|इडियोक्रेसी शब्द का इस्तेमाल ऐसे समाज के लिए किया जाता है जिसमें बेवकूफ हों या बेवकूफों का शासन हो।|Hindi_M|other|7.882792
processed_hi_m_general_00658.wav|राजस्थान में सौर ऊर्जा पैदा करने के लिए सूर्य की किरणें सर्वाधिक उपयुक्त स्थिति में उपलब्घ होती हैl|Hindi_M|other|7.093333
processed_hi_m_education_02579.wav|शहर के कई इलाकों में बैरिकेडिंग भी कराई गई है ताकि फ्लीट गुजरने में किसी प्रकार की अड़चन न आने पाए।|Hindi_M|other|8.974146
processed_hi_m_books_00169.wav|प्रतिरोध, स्पष्टीकरण तथा निर्वचन को प्रयुक्त करने की पुनरावृत्त प्रक्रिया को समाकलन कार्य कहते हैं।|Hindi_M|other|8.765167
processed_hi_m_books_02934.wav|अंतर्दृष्टि चिकित्सा का अंतिम बिंदु है जब सेवार्थी अपने बारे में एक नई समझ प्राप्त कर चुका होता है।|Hindi_M|other|8.440083
processed_hi_m_books_05107.wav|निर्वाचन आयुक्तों को भारत का राष्ट्रपति हटा सकता है भारत के निर्वाचन आयोग के पास काफी सारे काम हैं।|Hindi_M|other|7.371958
processed_hi_m_other_04000.wav|इससे पहले पठानकोट एयरबेस में आतंकियों से लड़ते हुए एनएसजी के एक लेफ़्टिनेंट कर्नल निरंजन शहीद हो गए।|Hindi_M|other|8.045333
processed_hi_m_education_00528.wav|चूंकि मेट्रो की फ्रीक्वेंसी बहुत तेज है लिहाजा बसों में किसी प्रकार लद जाने की जल्दबाजी नहीं दिखती।|Hindi_M|other|8.800000
processed_hi_m_books_02957.wav|वर्तुल गति में कोई वस्तु इस प्रकार गति करती है कि उस वस्तु की किसी नियत बिंदु से दूरी समान रहती है।|Hindi_M|other|9.090229
processed_hi_m_health_00204.wav|यह पहला मौका नहीं है, जब पतंजलि आयुर्वेद अपने दावों को लेकर रेग्युलेटर्स के साथ विवादों में घिरी है|Hindi_M|other|8.161437
processed_hi_m_agri_01514.wav|वेजिटेबल उपमा सीजनल सब्जियों के स्वाद और सूजी या रवा के पौष्टिक गुणों के साथ भरपूर हैल्दी नाश्ता है |Hindi_M|other|9.635917
processed_hi_m_education_02508.wav|परिषदीय विद्यालयों में जनपद के भीतर स्थानांतरण हेतु रिक्त पदों के चिन्हांकन के संबंध में आदेश जारी।|Hindi_M|other|9.090229
processed_hi_m_health_00296.wav|अगर आप अपने पांव को सुडौल बनाना चाहते है तो स्क्वाट्स घर पर वज़न कम करने के लिए एक प्रमुख व्यायाम है|Hindi_M|other|8.428479
processed_hi_m_health_01440.wav|जब डॉक्टर को पता चला कि बच्ची के साथ रेप हुआ है, उन्होंने बिना इलाज किए उसे एल्गिन अस्पताल भेज दिया|Hindi_M|other|7.700000
processed_hi_m_weather_01711.wav|वैसे केवल ब्लो ड्रायर ही नहीं आपको इस मौसम में किसी भी तरह की स्टाइलिंग मशीन का यूज नहीं करना चाहिए|Hindi_M|other|8.683896
processed_hi_m_weather_00504.wav|जब मनुष्य के भीतर असद् प्रवृत्ति का जन्म होता है, तब चारों ओर वातावरण में कालिमा व्याप्त हो जाती है|Hindi_M|other|8.068563
processed_hi_m_books_00291.wav|क्या इस परीक्षण से एथेनॉइक अम्ल एवं सोडियम कार्बोनेट की अभिक्रिया से उत्पन्न गैस का पता चल सकता है।|Hindi_M|other|8.335583
processed_hi_m_politics_03651.wav|बॉलीवुड मेल फीमेल एक्टर्स की कमाई के मामले में भी उन्हें फोर्ब्स की लिस्ट में सातवां स्थान मिला है|Hindi_M|other|8.045333
processed_hi_m_politics_01843.wav|इससे पहले भी जब किसानों ने इस तरह की हड़ताल की थी तब शहर में सब्जी दूध को लेकर बहुत किल्लत हो गई थी|Hindi_M|other|9.217958
processed_hi_m_general_01309.wav|कलाकार प्रभाकर जोशी ने जैसे ही मेरे रश्के कमर गीत शुरू किया पूरी दर्शक दीर्घा तालियों से गूंज उठी।|Hindi_M|other|8.300771
processed_hi_m_politics_04089.wav|हालांकि संगठन का मुख्य उद्देश्य सुस्त प्रशासन और उसमें व्याप्त भ्र्ष्टाचार के खिलाफ हल्ला बोलना है|Hindi_M|other|8.080167
processed_hi_m_education_02759.wav|जिससे कि मेरिट के हिसाब से चुने हुए विकल्पो में से किसी एक प्रशिक्षण संस्थान का आवंटन किया जा सके।|Hindi_M|other|8.173042
processed_hi_m_general_00845.wav|नहर के भरने से नहर के टूटने की आशंका बनी रहती है।|Hindi_M|other|4.852604
processed_hi_m_books_03247.wav|सही तरीके से मज़दूरों को लाना खर्चीला होता इसलिए ब्रिटिश व्यावसायिकों ने सरकारी ताकत का सहारा लिया।|Hindi_M|other|9.484979
processed_hi_m_books_04669.wav|भारत की पंचवर्षीय योजनाएँ यह नहीं बतातीं थी कि प्रत्येक वस्तु और सेवा का कितना उत्पादन किया जाएगा।|Hindi_M|other|7.500000
processed_hi_m_education_00684.wav|गंभीर रूप से घायल लोगों को लियाकत मेडिकल कॉम्प्लेक्स और उप जिला अस्पताल में भर्ती कराया जा रहा है।|Hindi_M|other|8.600000
processed_hi_m_agri_00817.wav|दरअसल वह खास तरह की कट्लरी बनाने के लिए ज्वार, चावल और गेहूं के आटे के मिश्रण का इस्तेमाल करते हैं|Hindi_M|other|9.229563
processed_hi_m_books_01931.wav|हमने विभिन्न पुष्पों की संरचना का भी अध्ययन किया।|Hindi_M|other|4.063125
processed_hi_m_books_03069.wav|शीट के ऊपर बीच में कांच का एक आयताकार स्लैब रखिए।|Hindi_M|other|5.119625
processed_hi_m_books_04415.wav|उसके सभी मित्र अपने मुखौटों के साथ अपने घर ले गए।|Hindi_M|other|4.434646
processed_hi_m_books_00378.wav|यह एक सकारात्मक समूह अनन्यता के विकास का मार्ग प्रशस्त करता है। चतुर्थ अवस्था निष्पादन की होती है।|Hindi_M|other|8.500000
processed_hi_m_books_01178.wav|मैं लोगों के विषयों का निराकरण हर स्थल पर करूँगा।|Hindi_M|other|4.200000
processed_hi_m_health_00896.wav|करीब आधे घण्टे के बाद वह इंजेक्शन लेकर आया तो उसे बताया गया कि उर्मिला को इंजेक्शन लगा दिया गया है|Hindi_M|other|8.289146
processed_hi_m_agri_00820.wav|कपास संबंधी चर्चा करते हुए लक्खोवाल ने बताया कि हर वर्ष कपास के बीजों में घप्पलेबाजी होती आ रही है|Hindi_M|other|9.635917
processed_hi_m_books_03430.wav|ऐसे अपशिष्ट पदार्थों और रसायनों को मृदा में निर्मुक्त करने से पहले उन्हें उपचारित किया जाना चाहिए।|Hindi_M|other|8.022125
processed_hi_m_other_02183.wav|इस अधिवेशन में अमेरिका के राष्ट्रपति डोनाल्ड ट्रंप भी हिस्सा लेने के लिए न्य़ूयॉर्क पहुंचे हुए हैं।|Hindi_M|other|7.300000
processed_hi_m_politics_02055.wav|जब रोनाल्डों पर एक अमेरिकन महिला द्वारा रेप का आरोप लगाया गया था, तो जॉर्जिना ने उनका बचाव किया था|Hindi_M|other|8.602625
processed_hi_m_politics_02774.wav|दरअसल, सूरज नाम के छात्र को इस कदर पीटा गया कि उसके गाल पर फ्रैक्चर और आंख के पास गहरा ज़ख्म हो गया|Hindi_M|other|9.264396
processed_hi_m_education_01207.wav|इससे ज्ञानार्जन की उत्कंठा कुंद होती है, जो उनके ज्ञान हासिल करने के मार्ग में अवरोध पैदा करती है।|Hindi_M|other|8.591000
processed_hi_m_weather_00322.wav|ये फिल्म एक ईको थ्रिलर है यानी वातावरण को मद्दे नजर रखते हुए कहानी को थ्रिलर का जामा पहनाया गया है|Hindi_M|other|8.556188
processed_hi_m_finance_01486.wav|रामबाग स्थित बैंक के बाहर एटीएम पर खासी भीड़ रही।|Hindi_M|other|4.840979
processed_hi_m_finance_02025.wav|अब किस्तों में चुका सकेंगे बिगबाजार का बिल, फ्यूचर ग्रुप ग्रॉसरी की खरीद पर देगा बिना ब्याज का लोन|Hindi_M|other|8.173042
processed_hi_m_books_04170.wav|इन ज्वालामुखियों का उद्गार महासागरों में होता है।|Hindi_M|other|4.318542
processed_hi_m_politics_01559.wav|आज इफ्को चौक पर पीपल्स वायस द्वारा धरना दिया गया और भ्रष्टाचार के खिलाफ लोगों से हस्ताक्षर कराए गए|Hindi_M|other|8.985750
processed_hi_m_finance_01685.wav|साथ ही नए हालात के मद्दे नजर मुद्रास्फीति और विकास दर के सालाना लक्ष्यों को भी संशोधित कर लिया गया|Hindi_M|other|8.600000
processed_hi_m_health_00104.wav|बॉलिवुड अभिनेत्री सोनाली बेंद्रे को कैंसर होने की खबर से इंडस्ट्री और उनके सभी फैंस को झटका लगा है|Hindi_M|other|8.730333
processed_hi_m_books_02374.wav|यह क्षेत्र एक व्यापक नहर प्रणाली के माध्यम से सींचा जाता था, जिसमें तुंगभद्रा से जल लाया जाता था।|Hindi_M|other|8.463292
processed_hi_m_finance_00300.wav|पर क्या यह अच्छा नहीं होगा कि इस पैसे के बढिय़ा निवेश के लिए पेशेवर वित्तीय योजनाकार की मदद ली जाए|Hindi_M|other|9.241167
processed_hi_m_education_01066.wav|कटियार ने अयोध्या के साथ काशी ज्ञान वापी मस्जिद और मथुरा की ईदगाह को भी खाली कराने की बात कही है।|Hindi_M|other|8.300771
processed_hi_m_books_00554.wav|नमामी गंगे कार्यक्रम के मुख्य स्तंभ हैं आप इस परियोजना के बारे में और जानकारी प्राप्त कर सकते हैं|Hindi_M|other|7.557729
processed_hi_m_health_03221.wav|जो लोग लिवर की बीमारी से परेशान है, उनके खून में एल्बुमिन नाम का प्रोटीन रसायन बेहद कम हो जाता है|Hindi_M|other|8.900000
processed_hi_m_education_02295.wav|किसी गर्म चीज के इस्तेमाल से भी मच्छर के काटने वाली जगह पर किसी प्रकार का कोई रिएक्शंस नहीं होता।|Hindi_M|other|8.300771
processed_hi_m_politics_01608.wav|यूरोपीय संघ के उच्च प्रतिनिधि कैथरीन एश्टोन ने इस संबंध में गृह मंत्री पी चिदंबरम को पत्र लिखा है|Hindi_M|other|9.252771
processed_hi_m_education_01514.wav|इस बार छोटेछोटे जत्थों में यात्रियों को रवाना किया जाएगा और उनका पूरा मेडिकल चेकअप भी किया जाएगा।|Hindi_M|other|8.045333
processed_hi_m_education_02183.wav|इसके अलावा मुरैना के जौरा में सिपाही भर्ती परीक्षा के कुछ संदिग्धों की तलाश में छापे मारे गए हैं।|Hindi_M|other|8.300000
processed_hi_m_education_01961.wav|प्रेम प्रसंग में नैतिकता के दबाव और उससे उपजे तनाव को डॉ पानेरी ने वैचारिक उद्वेलन का कारक बताया।|Hindi_M|other|9.531417
processed_hi_m_weather_00116.wav|इस तपती गर्मी में बीटाउन और टेली स्टार्स ज्यूस और ऑर्गेनिक ड्रिंक्स के जरिए अपनी प्यास बुझाते हैं|Hindi_M|other|8.730333
processed_hi_m_weather_00375.wav|यह माना जाता रहा है कि रिपोर्टिंग करते वक़्त पत्रकारों की मौतें संघर्ष क्षेत्रों में अधिक होती हैं|Hindi_M|other|8.045333
processed_hi_m_education_02451.wav|इस अवसर पर लीग के महासचिव बक्शी चंद जसवाल ने कहा कि लीग किसी भी प्रकार के अहिंसक कदम के खिलाफ है।|Hindi_M|other|9.900000
processed_hi_m_education_02292.wav|'डिस्चार्ज किए जाने को सही ठहराते हुए एम्स ने कहा कि मेडिकल बोर्ड ने उनकी सेहत में सुधार पाया है।|Hindi_M|other|8.718729
processed_hi_m_education_02521.wav|कहा जा रहा है कि विक्की कौशल फिल्म में औरंगजेब की भूमिका निभाएंगे और जाह्नवी औरंगजेब की पत्नी का।|Hindi_M|other|8.846438
processed_hi_m_books_01141.wav|लेकिन सकल घरेलू उत्पाद अवस्फीतिक में प्रत्येक वस्तु के उत्पादन स्तर के अनुसार उनमें अंतर होता है।|Hindi_M|other|8.100000
processed_hi_m_politics_00982.wav|इसके बाद विधायक ने कहा कि भले ही उसने मेरे साथ बद्तमीजी की लेकिन मुझे अपना आपा नहीं खोना चाहिए था|Hindi_M|other|8.730333
processed_hi_m_other_01996.wav|इस फिल्म में रघु का किरदार सिद्धार्थ मल्होत्रा जबकि जोया का किरदार तारा सुतारिया प्ले कर  रहे है।|Hindi_M|other|8.500000
processed_hi_m_general_01886.wav|इसे कॉस्मिक डिस्टेंड लैडर कहते हैं इसके लिए दूसरे ग्रहों और तारों तक रेडियो तरंगें भेजी जाती हैं।|Hindi_M|other|7.383563
processed_hi_m_health_02695.wav|कैंसर से जूझ रहीं सोनाली बेंद्रे ने पति गोल्डी बहल और बेटे रणवीर के संग न्यूयॉर्क में दिवाली मनाई |Hindi_M|other|8.579396
processed_hi_m_finance_01718.wav|यह भी बताया जाए श्रीमान, कि सरकार और वित्तीय संस्थानों ने अब तक किसकी कितनी रकम राइट ऑफ कर दी है?|Hindi_M|other|8.200000
processed_hi_m_books_03386.wav|दूसरों का भला करना एवं उनके लिए सहायक होना संपूर्ण विश्व में एक सद्गुण की तरह वर्णित किया गया है।|Hindi_M|other|8.173042
processed_hi_m_other_02018.wav|थाईलैंड के कप्तान और स्ट्राइकर टीरासिल डांग्डा ने ग्रुप ए के इस मैच में अपनी टीम के लिए गोल किया।|Hindi_M|other|8.800000
processed_hi_m_agri_02187.wav|इसी खेत से जुड़ा हुआ तबस्सुम उर्फ निशा का भी खेत था और वह भी अपने खेत को देखने के लिए आया करती थी|Hindi_M|other|8.823208
processed_hi_m_finance_01772.wav|कंपनी इसे बाहर लाने, रिसाइक्लिंग करने और फिर से बाजार को आपूर्ति करने के बारे में विचार कर रही है|Hindi_M|other|8.045333
processed_hi_m_health_02292.wav|मिलिए इन चुनिंदा कुत्तों और पिल्लों से जिनकी मजेदार जिंदगी देखकर कहीं आप अपनी किस्मत पर ना जलें,|Hindi_M|other|9.159896
processed_hi_m_books_02539.wav|ठीक इसी तरह का कोठार हड़प्पा में भी पाया गया है।|Hindi_M|other|4.600000
processed_hi_m_agri_00480.wav|पहले का नक्शा भी किसान की दलील को पुख्ता करता है|Hindi_M|other|4.900000
processed_hi_m_health_02981.wav|मानते हैं कि अमेरिका के पूर्व राष्ट्रपति जॉन एफ केनेडी की मौत के बारे में नास्त्रेदमस ने लिखा था|Hindi_M|other|8.173042
processed_hi_m_books_00179.wav|नए नगरों के उद्भव से सामाजिक जीवन अधिक जटिल हुआ।|Hindi_M|other|4.585562
processed_hi_m_education_02709.wav|परन्तु अधिकतर लोग तो ज्ञान के बिना केवल अपनी इच्छाओं और ग़लत विचारों के द्वारा पथभ्रष्ट रहते है।|Hindi_M|other|9.937771
processed_hi_m_politics_02995.wav|फ़्लैग मेकिंग प्रतियोगिता में कक्षा छठी के गुरुविंदर सिंह व नवनुर कौर ने प्रथम स्थान प्राप्त किया|Hindi_M|other|8.323979
processed_hi_m_books_00285.wav|प्रभावी लक्षणों की अभिव्यक्ति तभी होती है जब कारक विषम युग्मजी अवस्था में भी विद्यमान रहते हैं ।|Hindi_M|other|7.700000
processed_hi_m_books_03693.wav|इसमें पूरे देश में बिछाए गए फाइबर ऑप्टिक तारों के द्वारा जुड़े नैटवर्क उपकरणों का उपयोग होता है।|Hindi_M|other|7.766708
processed_hi_m_weather_00922.wav|इस तूफान से शहर में पांच लोगों की मरने की खबर है|Hindi_M|other|5.119625
processed_hi_m_agri_00692.wav|वरदा का मतलब अरबी या उर्दू में लाल गुलाब होता है|Hindi_M|other|5.108021
processed_hi_m_education_00423.wav|इस प्रकार सानिया ने अपने करियर का विंबल्डन में पहली बार महिला डबल्स का ग्रैंड स्लैम खिताब जीता ।|Hindi_M|other|8.440083
processed_hi_m_general_00865.wav|वह समय लंदन में सुष्मिता के घर लौटने का होता है।|Hindi_M|other|5.108021
processed_hi_m_education_00806.wav|लेकिन इस प्रकार की बातों से पति को कब सरोकार था? |Hindi_M|other|4.608792
processed_hi_m_other_02393.wav|इस पर चिंतित समस्त देवताओं ने जह्नुमुनि का पूजन किया तथा गंगा को उनकी पुत्री कहकर क्षमायाचना की।|Hindi_M|other|8.869646
processed_hi_m_politics_04394.wav|स्थानीय पत्रकार पेमा वांग्चुक कहते हैं, राज्य के विकास के लिए मोर्चा के पास कोई ठोस नीति नहीं है|Hindi_M|other|8.440083
processed_hi_m_general_00469.wav|संगीतकार सुलेमान मर्चेंट ने अब एक ट्वीट करके कन्फर्म किया है कि वो इस फिल्म का संगीत दे रहे हैं।|Hindi_M|other|7.000438
processed_hi_m_general_02796.wav|हालाँकि इस ऊर्जा और उत्साह के पीछे हरियाणा और महाराष्ट्र में भाजपा के उतरते खुमार की छौंक भी है।|Hindi_M|other|8.591000
processed_hi_m_finance_01014.wav|इस तरह के कर्जो पर ब्याज की गणना करना मुश्किल है|Hindi_M|other|4.800000
processed_hi_m_books_04156.wav|पृथ्वी के इस आकर्षण बल को गुरुत्वीय बल कहते हैं।|Hindi_M|other|3.923792
processed_hi_m_books_03802.wav|एस्ट्रोजन से महिला शरीर का लैंगिक विकास होता है।|Hindi_M|other|4.318542
processed_hi_m_health_02370.wav|सबसे पहले आप एक प्याज़ को लेकर छील लें फिर आप इसका पेस्ट बना लीजिए अब इसमें विटामिन ई ऑयल मिलाइए|Hindi_M|other|9.519813
processed_hi_m_politics_03789.wav|पीएमके संस्थापक एस रामदास ने कहा कि चेन्नई, कांचीपुरम जिलों में बच्चे लगातार डेंगू से मर रहे हैं|Hindi_M|other|9.531417
processed_hi_m_books_02897.wav|हालाँकि इसकी आलोचना हुई पर फिर भी यह पुस्तक बेहद प्रसिद्ध हुई और इसका कई बार पुनर्मुद्रण भी हुआ।|Hindi_M|other|8.985750
processed_hi_m_finance_01746.wav|लंबे निवेश के नजरिए से पीएसयू बैंको में अगले कुछ हफ्तों में एसआईपी के जरिए पैसे लगाए जा सकते हैं|Hindi_M|other|8.428479
processed_hi_m_finance_00490.wav|लेकिन ओंकरेश्वर प्रॉपर्टीज ने कभी चेक जमा नहीं कराया, जिससे पता चलता है कि यह एक मुखौटा कंपनी थी|Hindi_M|other|8.834812
processed_hi_m_health_03008.wav|उन्होंने कहा कि पंजाब में इस तरह के कैंसर अस्पताल पटियाला, बठिंडा और अमृतसर में बनाए जा रहे हैं|Hindi_M|other|8.834812
processed_hi_m_books_03473.wav|पर कई बार स्थिति बदल जाती है और सामान्य हास दर उलट जाती है। इसे तापमान का व्युत्क्रमण कहते हैं।|Hindi_M|other|8.500000
processed_hi_m_books_01108.wav|तत्पश्चात् आप छात्रों से भरी हुई प्रश्नावलियों को इकट्ठा करके उनके परिणामों का विश्लेषण करेंगे।|Hindi_M|other|7.673813
processed_hi_m_books_02650.wav|संस्कृत पाठ में दुर्योधन द्वारा पांडवों को छल से लाक्षागृह में जलाकर मार देने का उल्लेख आता है।|Hindi_M|other|8.500000
processed_hi_m_health_02419.wav|श्री नेगी ने बताया कि उपरोक्त तीन लड़कों ने बताया है कि रजत की पौंग डैम में डूबने से मौत हुई थी|Hindi_M|other|8.718729
processed_hi_m_weather_01507.wav|उत्तराखंड के चमोली जिले में गोविंदघाट इलाके में भारी अतिवृष्टी और बादल फटने की घटना सामने आई है|Hindi_M|other|9.101854
processed_hi_m_education_00723.wav|ठीक उसी प्रकार एग्रोविजन इंडिया इम्प्लिमेंट्स प्राइवेट लिमिटेड की शुरुआत के पीछे भी एक कारण था।|Hindi_M|other|8.045333
processed_hi_m_agri_01127.wav|मॉडर्न साइंस यह मानती है कि हल्दी में पाए जाने वाला क्यूमिन के सेवन से अस्थमा में राहत मिलती है|Hindi_M|other|7.766708
processed_hi_m_education_01797.wav|शिमला ईएसआई कुछ शर्तों के साथ नेरचौक मेडिकल कालेज राज्य सरकार को सौंपने के लिए तैयार हो गया है।|Hindi_M|other|8.718729
processed_hi_m_health_02505.wav|उधर, स्प्रिंग डेल पब्लिक स्कूल के बच्चों द्वारा नशा निवारण पर रंगारंग प्रस्तुतियां भी पेश की गई|Hindi_M|other|7.906021
processed_hi_m_books_01612.wav|ये शहर घनी आबादी वाले तथा समृद्ध थे सिवाय कभी-कभी युद्धों तथा अभियानों से होने वाले विध्वंस के।|Hindi_M|other|8.400000
processed_hi_m_health_00674.wav|मगर, उनकी मां ने उनका साथ दिया और उन्हें डांस क्लास ज्वॉइन करवाई जिससे कृति की जिंदगी ही बदल गई|Hindi_M|other|8.718729
processed_hi_m_general_02571.wav|अमेरिका में हुई एक रिसर्च में पाया गया कि संगीत सुनते वक्त हमारी धड़कने काफी स्मूथ हो जाती हैं।|Hindi_M|other|8.033729
processed_hi_m_weather_00773.wav|इस मौसम में डेड स्किन को रिपेयर करने और उसे स्मूथ बनाने के लिए फेशियल और स्क्रबिंग करना न भूलें|Hindi_M|other|9.113458
processed_hi_m_education_02708.wav|इसी वजह से उन्हें ज्ञान की गुत्थियों को सुलझाने वाला और विज्ञान का ध्वज फहराने वाला कहा गया है।|Hindi_M|other|8.602625
processed_hi_m_general_02793.wav|खुद से ज्य़ादा इंटरनेट के सर्च इंजन पर भरोसा करने की आदत व्यक्ति को दिनोंदिन लापरवाह बना रही है।|Hindi_M|other|7.662208
processed_hi_m_general_01063.wav|इस खेल के सबसे छोटे फॉर्मैट में ऑस्ट्रेलिया को पिछले छह मैचों में सिर्फ एक में जीत नसीब हुई है।|Hindi_M|other|7.244250
processed_hi_m_health_03041.wav|मोदी सरकार की नीतियों में गरीबों के कल्याण के प्रति चिंता और अन्त्योदय का भाव स्पष्ट नजर आता है|Hindi_M|other|8.300771
processed_hi_m_books_05059.wav|प्रकाश की उपस्थिति में सिल्वर क्लोराइड का सिल्वर तथा क्लोरीन में वियोजन के कारण से ऐसा होता है।|Hindi_M|other|8.138229
processed_hi_m_health_03014.wav|पांचवें दिन बांग्लादेश टेस्ट टीम के कप्तान मुश्फिकुर रहीम को दूसरी पारी के दौरान सिर पर चोट लगी|Hindi_M|other|8.138229
processed_hi_m_education_00948.wav|मृतक के शव को अपने कब्जें में ले लिया और पोस्टमार्टम के लिए कल्पना चावला मेडिकल कॉलेज भेज दिया।|Hindi_M|other|7.673813
processed_hi_m_books_02820.wav|तेल के साथ विपुल संपदा जुड़ी है और इसी कारण इस पर कब्ज़ा जमाने के लिए राजनीतिक संघर्ष छिड़ता है।|Hindi_M|other|8.567792
processed_hi_m_finance_01677.wav|यह एक सत्यता है कि अँग्रेज़ी भाषी दो विभिन्न देशों के व्यक्तियों का उच्चारण एक दूसरे से अलग होगा|Hindi_M|other|8.045333
processed_hi_m_general_00797.wav|इस संदर्भ में धर्म सच्चाई एवं मानवता का मार्गदर्शक न होकर कट्टरता एवं क्रूरता का प्रतीक बन गया।|Hindi_M|other|8.184667
processed_hi_m_agri_00036.wav|नियमित रूप से गर्म पानी का सेवन करने से झुर्रियां, ढीली स्किन और काले घेरों की समस्या नहीं होती|Hindi_M|other|8.500000
processed_hi_m_books_02851.wav|इसलिए, हाल के वर्षों में निर्धनता उन्मूलन कार्यक्रमों के उचित परिवीक्षण पर अधिक बल दिया गया है।|Hindi_M|other|8.080167
processed_hi_m_politics_02853.wav|टिकट कन्फर्म होने के बाद विधायक निर्भय शाहाबादी व केदार हाजरा को बधाई मिलने का दौर शुरू हो गया|Hindi_M|other|8.161437
processed_hi_m_agri_00424.wav|कपास की बेहतर किस्म और पैदावार के लिए वे मिस्र गए क्योंकि इजिप्शियन कॉटन दुनियाभर में मशहूर है|Hindi_M|other|8.440083
processed_hi_m_education_00623.wav|लेकिन बोस्टन यूनिवर्सिटी मेडिकल स्कूल की प्रोफेसर मर्लिन ऑस्कर बर्मन को इसमें पेंच नजर आता है।|Hindi_M|other|8.846438
processed_hi_m_agri_00511.wav|कृषि एवं राज्य के किसान की बेहतरी के लिये वैज्ञानिक सोच वाली दीर्घकालीन नीतियों की आवश्यकता है|Hindi_M|other|8.600000
processed_hi_m_health_00198.wav|ये बेबी पाउडर है जिसमे ठंडक के साथ कोमल इफ़ेक्ट है जो बच्चे की त्वचा को ठंडी और कोमल बनाए रखेगा|Hindi_M|other|9.368875
processed_hi_m_books_01904.wav|वे लोग भी जिन्हें हम गरीब नहीं समझते, दवा संबंधी खर्चों को उठाने में कठिनाई का अनुभव करते हैं।|Hindi_M|other|8.463292
processed_hi_m_books_00599.wav|प्रोफ़ेसर अहमद ने समझाया कि पादप प्रकाश संश्लेषण के प्रक्रम द्वारा ऑक्सीजन निर्मुक्त करते हैं।|Hindi_M|other|7.546104
processed_hi_m_health_00895.wav|उन सबको लगता था कि अगर वो एएमयू के बजाय कहीं और पढीं होती तो जिंदगी में ज्यादा बेहतर किया होता|Hindi_M|other|9.200000
processed_hi_m_education_01497.wav|जागृति ने गाजियाबाद के संतोष मेडिकल कॉलेज से डेंटल सर्जरी का कोर्स किया, जिसमें वह टॉपर भी थी।|Hindi_M|other|8.200000
processed_hi_m_books_00351.wav|क्या यह सही है कि विशुद्ध सोने से भी सुंदर तुम्हारा शरीर बिना धुला, धूल से सना यूँ ही पड़ा है।|Hindi_M|other|8.200000
processed_hi_m_politics_01376.wav|प्रतियोगिता की उपविजेता बनी जैनपुर की टीम में कोमल, सेजल, सिब्बो व नैना ने अच्छा प्रदर्शन किया|Hindi_M|other|9.241167
processed_hi_m_books_02212.wav|क्या रिक्शा चलाने से अहमद को नियमित आय होती है।|Hindi_M|other|5.900000
processed_hi_m_books_02294.wav|ओखली और मूसल का प्रयोग अनाज तथा वनस्पतियों से प्राप्त अन्य चीज़ों को पीसने के लिए किया जाता था।|Hindi_M|other|8.591000
processed_hi_m_books_04332.wav|निजाम ने मराठों को मालवा की सूबेदारी का आदेशपत्र मुगल शासक से प्राप्त करवा देना स्वीकार किया ।|Hindi_M|other|8.173042
processed_hi_m_finance_01547.wav|यदि ऋण लेकर रकम का वास्तविक निवेश किया जाए और रिसाव न हो तो यह फॉर्मूला सीधेसीधे सही बैठता है।|Hindi_M|other|8.869646
processed_hi_m_finance_01255.wav|अक्सर क्रेडिट कार्ड का कारोबार करने वाले बैंकों का सारा रिकॉर्ड और सिस्टम सेंट्रलाइज़्ड होता है|Hindi_M|other|7.499667
processed_hi_m_weather_01552.wav|लिहाजा गुरुवार को मौसम के खुलते ही उनके हाथों से बने फर्नीचर के लिए खरीददार मिलना शुरू हुए हैं|Hindi_M|other|8.207875
processed_hi_m_agri_01148.wav|दूध और लहसुन में कूलिंग इफेक्ट होता है जो नींद ना आने के लिए एक बेहतर उपचार की तरह काम करता है|Hindi_M|other|8.718729
processed_hi_m_politics_01821.wav|सिपाही ने गोली चलाई भी तो सीधे ठुड्ढी पर जा लगी|Hindi_M|other|4.051500
processed_hi_m_politics_04199.wav|उन्होंने कहा संविधान सबको समानता प्रदान करता है और सभी को स्वतन्त्र अभिव्यक्ति का मौका देता है|Hindi_M|other|9.392104
processed_hi_m_general_00238.wav|मेरी पिछली फिल्में बरेली की बर्फी हो या न्यूटन या ट्रैप्ड सभी फिल्मों ने अच्छा बिजनेस किया है।|Hindi_M|other|7.244250
processed_hi_m_education_01902.wav|भारतीय सेना के जाबांज सिपाहियों की सबसे कठिन परीक्षा सियाचिन ग्लेशियर की तैनाती पर ही होती है।|Hindi_M|other|7.116542
processed_hi_m_books_02552.wav|ऐसा लगता है कि डेस्क की लंबाई, दो डंडों की लंबाई तथा दो गिल्लियों की लंबाई के योग के बराबर है।|Hindi_M|other|8.033729
processed_hi_m_books_01183.wav|राजनीतिक तथा व्यापारिक पुनर्गठन के साथ पुराने नगर पतनोन्मुख हुए और नए नगरों का विकास होने लगा।|Hindi_M|other|7.952458
processed_hi_m_books_03720.wav|किन विचारों की वजह से विभाजन के दौरान कई निर्दोष महिलाओं की मृत्यु हुई और उन्होंने कष्ट उठाया।|Hindi_M|other|7.778313
processed_hi_m_general_02280.wav|इस तरह के इल्जाम से भारतीय सिनेमा के सबसे पूजनीय माने जाने वाले कलाकार आलोकनाथ भी नहीं बच सके।|Hindi_M|other|7.685437
processed_hi_m_books_00956.wav|इसके लिए उस विषय से जुड़े सभी तथ्यों और सूचनाओं के अलावा पृष्ठभूमि सामग्री भी जुटानी पड़ती है।|Hindi_M|other|7.929250
processed_hi_m_politics_00957.wav|गोमती चक्र को जेब में रखकर किसी मुकद्में या प्रतियोगिता के लिए जाएं तो निश्चित ही सफलता मिलेगी|Hindi_M|other|7.151375
processed_hi_m_books_01602.wav|गाँव ग्रामीण शोधकार्यों के स्थल के रूप में भारतीय समाजशास्त्र को कई तरह से लाभान्वित करते हैं।|Hindi_M|other|7.778313
processed_hi_m_health_01173.wav|वहीं, दूसरी तरफ बुधवार रात डुग्गू के पिता ने तनाव में जहर खा लिया, उनकी हालत गंभीर बनी हुई है|Hindi_M|other|8.196271
processed_hi_m_books_00775.wav|भूस्खलन की वजह से हुए नदी रास्तों में बदलाव बाढ़ ला सकते हैं और जान माल का नुकसान हो सकता है।|Hindi_M|other|8.196271
processed_hi_m_general_02140.wav|जनता की कौन पूछे, इनके अपने कार्यालय की मेजकुर्सियां हफ्तों महीनों दर्शन के लिए तरस जाती हैं।|Hindi_M|other|8.033729
processed_hi_m_finance_00590.wav|इंडिया टीवी निवेश और बचत योजनाओं में अनक्लेम्ड पड़ी राशि को वापस पाने का तरीका बताने जा रहा है|Hindi_M|other|8.695500
processed_hi_m_politics_03038.wav|फिल्म में अलाउद्दीन खिलजी के साथ पद्मिनी के रोमांटिक सीन फिल्माए जाने को लेकर विरोध चल रहा है|Hindi_M|other|7.534500
processed_hi_m_politics_01257.wav|एक वेरिएंट रेग्युलर ड्रम ब्रेक्स के साथ मिल रहा है जबकि दूसरा वेरिएंट डिस्क ब्रेक्स के साथ है|Hindi_M|other|7.522896
processed_hi_m_politics_03999.wav|जबकि उसकी चिर प्रतिद्वंदी समाजवादी पार्टी स्वयं को मुस्लिमों के मत का असली हकदार समझती रही है|Hindi_M|other|8.869646
processed_hi_m_books_03465.wav|मेंडल ने मटर के पौधे के अनेक विपर्यासी लक्षणों का अध्ययन किया जो स्थूल रूप से दिखाई देते हैं।|Hindi_M|other|8.056958
processed_hi_m_books_03685.wav|फर्मों पर आनुपातिक आधार पर कर लगाए जाते हैं। कर की दर लाभयुक्त आय का एक विशेष अनुपात होती है।|Hindi_M|other|8.000000
processed_hi_m_agri_00927.wav|ऐसे में शरीर में पानी की मात्रा का बैलेंस बनाए रखने के लिए इलेक्ट्रोल बेस्ड ड्रिंक ली जाती है|Hindi_M|other|8.765167
processed_hi_m_education_02147.wav|कोहली ने पहले प्रदीप और बाद में कौशल की गेंद पर एक्स्ट्रा कवर पर चौका जड़कर टेस्ट शतक बनाया ।|Hindi_M|other|7.557729
processed_hi_m_finance_00242.wav|जब तक वितरक छोटी फिल्मों को अधिक पेशकश नही करेंगे, हम इस तरह की फिल्मों से पैसे नहीं बना सकते|Hindi_M|other|7.499667
processed_hi_m_other_02329.wav|उन्होंने अपने कार्यकाल में तत्कालीन सेनापति रुक्मांगत कटुवाल को बर्खास्त करने का निर्णय लिया।|Hindi_M|other|7.534500
processed_hi_m_politics_03670.wav|गौरतलब है कि बहुत ही कम केबल उपभोक्ताओं को यह जानकारी है कि उन्हें पेड चैनल की च्वॉयस करनी है|Hindi_M|other|8.463292
processed_hi_m_general_00946.wav| फीफा विश्व कप के नॉकआउट राउंड में मेजबान रूस का सामना लुज्निकी स्टेडियम में स्पेन के साथ हुआ।|Hindi_M|other|7.371958
processed_hi_m_education_00698.wav|इसके अलावा परीक्षा के कुछ दिन पहले छुट्टी वाले दिन भी बच्चों की एक्स्ट्रा क्लास रखी जाती हैं।|Hindi_M|other|7.650604
processed_hi_m_books_02466.wav|यह बाह्य-कंकाल विभिन्न एककों की परस्पर संधियों द्वारा बनता है जिसके कारण गति संभव हो पाती है।|Hindi_M|other|9.241167
processed_hi_m_health_01954.wav|हादसे में युवती की मौके पर ही मौत हो गई जबकि आठ माह का एक बच्चा समेत दो लोग बुरी तरह जखमी हुए |Hindi_M|other|8.718729
processed_hi_m_finance_02231.wav|भारतीय स्टेट बैंक और आन्ध्रा बैंक से शुरू हुआ यह सिलसिला सभी छोटेबड़े बैंकों ने आगे बढ़ाया है|Hindi_M|other|7.906021
processed_hi_m_agri_01488.wav|जस्मिन और वनीला से बनने वाले उत्पाद को सौंदर्य प्रसाधन उद्योग में बना बनाया बाजार मिल जाता है|Hindi_M|other|8.428479
processed_hi_m_books_01765.wav|अन्य अंतर्राष्ट्रीय संस्थाओं जैसे विश्व व्यापार संगठन के संदर्भ में भी यह बात कही जा सकती है।|Hindi_M|other|7.940854
processed_hi_m_books_01828.wav|आइए, अब एक अन्य देश का उदाहरण देखें और स्वास्थ्य संबंधी मुद्दों पर उनकी कार्यपद्धति को जानें।|Hindi_M|other|8.277542
processed_hi_m_general_02813.wav|मेरी बड़ी तमन्ना है कि लंदन ओलंपिक में पदक जीतूं और तिरंगा लेकर पूरे स्टेडियम का चक्कर लगाऊं।|Hindi_M|other|7.209417
processed_hi_m_books_05092.wav|एक स्केल की सहायता से चित्र के अनुसार कार्डबोर्ड/ गत्ते की प्रत्येक पट्टी पर क्रॉस बना लीजिए।|Hindi_M|other|7.232646
processed_hi_m_agri_01227.wav|हाल ही में हुए शोध से पता चला है कि पत्ता गोभी के सेवन से अलजइमर जैसी समस्याएं दूर हो जाती है|Hindi_M|other|9.400000
processed_hi_m_general_02862.wav|लोकतांत्रिक प्रक्रियाओं से यह विसंगति पल्लवित हुई और मीडिया ने इसे पुष्पित होने का मौका दिया।|Hindi_M|other|7.522896
processed_hi_m_books_00944.wav|क्या आपको ऐसे कुछ और शब्दों का ध्यान आता है जिनके अर्थ भिन्न-भिन्न संदर्भों में बदल जाते हैं।|Hindi_M|other|7.522896
processed_hi_m_general_02740.wav|जनसंख्या और उपलब्ध संसाधनों के अंतर्संबंधों का अध्ययन दुनिया के अनेक विचारकों का विषय रहा है।|Hindi_M|other|8.000000
processed_hi_m_books_00242.wav|यह स्तंभ नए लेखकों के लिए लेखन की शुरुआत करने और उन्हें हाथ माँजने का भी अच्छा अवसर देता है।|Hindi_M|other|8.312375
processed_hi_m_other_05265.wav|सीएम के संबोधन के बाद इनोवेटर्स और एजुकेटर्स रिफॉर्मिस्ट सोनम वांग्चुक ने अपनी प्रस्तुति की।|Hindi_M|other|6.872729
processed_hi_m_health_01421.wav|यदि कहीं कुछ धन फ़ंसा हुआ है तो उसकी प्राप्ति हो सकती है लेकिन वाणी में मिठास बहुत ज़रूरी होगी|Hindi_M|other|7.766708
processed_hi_m_politics_02741.wav|अभिनेत्री लिज हर्ले के चुस्त दुरूस्त बने रहने के लिए अनोखे उपाय अपनाने का लंबा इतिहास रहा है|Hindi_M|other|7.940854
processed_hi_m_education_02313.wav|न्यू मेडिकल एन्क्लेव में मंगलवार को इंटरलॉक टाइल्स की पक्की गलियां बनाने का काम शुरू हो गया।|Hindi_M|other|8.161437
processed_hi_m_finance_01077.wav|अगर कंपनी खुद को दिवालिया घोषित करती है तो उसकी पूरी प्रॉपर्टी को अटैच कर उसे तुंरत बेचा जाए|Hindi_M|other|8.149833
processed_hi_m_finance_00599.wav|बैंक रकम जमा करने और नकदी निकासी में व्यस्त है |Hindi_M|other|4.852604
processed_hi_m_general_03183.wav|यह कलाकार किताबों की जिल्दों के ऊपर पशुपक्षियों या प्राकृतिक दृश्यों के चित्र बनाया करते थे।|Hindi_M|other|7.116542
processed_hi_m_books_01249.wav|तीस के दशक तक कांग्रेस ने यह मान लिया था कि हिंदुस्तानी को राष्ट्रीय भाषा का दर्ज़ा दिया जाए।|Hindi_M|other|7.406792
processed_hi_m_education_00659.wav|ऐसे में फॉर्मों की स्क्रूटनी के बाद ही कॉमन भर्ती परीक्षा के लिए प्रक्रिया शुरू की जा सकेगी।|Hindi_M|other|8.045333
processed_hi_m_politics_04287.wav|स्थानीय निवासियों ने इस कब्जो को हटाने के लिए खूब प्रयास किये लेकिन इसका कोई नतीजा नही निकला|Hindi_M|other|8.161437
processed_hi_m_books_00668.wav|उन्हें बालू से भरा थैला या कोई भारी वस्तु दे दें। अब उन्हें थैले को लपकते हुए खेलने को कहें।|Hindi_M|other|7.128146
processed_hi_m_education_01067.wav|इस दौरे का मकसद बिहार में विश्व स्तरीय मर्चेंट नेवी प्रशिक्षण संस्थानों को आमंत्रित करना था।|Hindi_M|other|7.116542
processed_hi_m_education_01640.wav|हम इस प्रकार के खतरों से यूजर्स को बचाने के लिए मोबाइल डाटा सेफ्टी फीचर्स उपलब्ध करवाते हैं।|Hindi_M|other|7.882792
processed_hi_m_general_01733.wav|इस पत्रिका की छपाई में उस समय उपलब्ध रंगीन प्रिटिंग की नवीनतम तकनीक का इस्तेमाल किया गया था।|Hindi_M|other|6.900000
processed_hi_m_politics_01884.wav|आज के दौर में युवा सरकारी नौकरी की जगह अच्छी सैलरी पैकेज वाली प्राइवेट जॉब को तवज्जो देते है|Hindi_M|other|8.323979
processed_hi_m_health_00768.wav|बुधवार को भारी बारिश के बाद घर गिरने से मलप्पुरम में एक ही परिवार के पांच लोगों की मौत हो गई|Hindi_M|other|7.639000
processed_hi_m_weather_02009.wav|इसके अलावा हमने कोटा में अब तक के सबसे ज्यादा गर्मी वाले दिन मे चेस सीक्वेंस की शूटिंग भी की|Hindi_M|other|8.184667
processed_hi_m_finance_00548.wav|मुद्रा युद्घ की चिंता जताई गई और उभरते बाजारों और विकसित देशों के शेयर बाजारों में गिरावट आई|Hindi_M|other|8.312375
processed_hi_m_health_01287.wav|इससे तमसी और तस्फी की घटनास्थल पर ही मौत हो गई|Hindi_M|other|5.600000
processed_hi_m_education_00294.wav| उन्होंने इन सभी स्टंट आर्टिस्ट को मेडिकल इंश्योरेंस और लाइफ इंश्योरेंस दिलाने की पहल की थी ।|Hindi_M|other|8.277542
processed_hi_m_education_00651.wav|एडिशनल एसपी उमापति जम्वाल ने बताया कि सुभाष कुमार की शिकायत पर उसका मेडिकल करवाया जा रहा है।|Hindi_M|other|8.173042
processed_hi_m_general_02900.wav|ऐसी श्रृंखलाओं को प्रस्तुत करने का हमारा उद्येश्य आपको संगीत का विद्वान बनाना कदापि नहीं है।|Hindi_M|other|6.733417
processed_hi_m_education_02610.wav|इसी बीच रास्तें में मेडिकल थाना क्षेत्र के पीवीएस मॉल के करीब उसे बीजेपी नेताओं ने घेर लिया।|Hindi_M|other|7.917625
processed_hi_m_books_02252.wav|उसके अनुसार जाति व्यवस्था में सन्निहित अपवित्रता की अवधारणा प्रकृति के नियमों के विरुद्ध थी।|Hindi_M|other|8.045333
processed_hi_m_weather_02124.wav|बर्फ में लिप्त हिमालय की ऊंची चोटियां देख इन बाइकिंग क्वींस की थकावट मानो जैसे गायब ही हो गई|Hindi_M|other|7.871187
processed_hi_m_books_00749.wav|विकास को सुनिश्चित करने के लिए जल का मूल्यांकन, कार्यक्षम उपयोग और संरक्षण आवश्यक हो गए हैं।|Hindi_M|other|7.430021
processed_hi_m_finance_01048.wav|कहा कि भ्रष्ट नेताओं और अधिकारियों से जो पैसा आएगा उससे लोन का ब्याज देने का काम किया जायेगा|Hindi_M|other|8.312375
processed_hi_m_finance_02028.wav|इससे एक बात सुनिश्ति हो जाती है कि यह निवेश एक लंबी अवधि के निवेश के रूप में स्थापित होता है|Hindi_M|other|8.556188
processed_hi_m_agri_00834.wav|सर्वप्रथम करेला को धोकर छील लो , इसके बाद करेले में चक्कू से चीरा लगाओ ताकि मसाला भरा जा सके|Hindi_M|other|8.428479
processed_hi_m_books_01025.wav|बड़े संगठनों में इस प्रकार की जटिलताओं के समन्वय के लिए विशेष प्रयत्नों की आवश्यकता होती है।|Hindi_M|other|7.000438
processed_hi_m_health_03223.wav|वो लंदन में चल रहीं लक्झरी पार्टियों में शामिल हो रहा है और उसकी जिंदगी में कोई तनाव नहीं है|Hindi_M|other|6.849521
processed_hi_m_books_02440.wav|इस तस्वीर से पता चलता है कि भारत में ब्रिटिश सत्ता के बारे में प्राच्यवादी किस तरह सोचते थे।|Hindi_M|other|7.639000
processed_hi_m_books_02959.wav|कंपनी के प्रवर्तन के समय प्रवर्तक कंपनी की ओर से बाहर के लोगें से कुछ प्रसंविदा कर सकते हैं।|Hindi_M|other|8.591000
processed_hi_m_books_04017.wav|यह रुधिर के प्लैज्मा की तरह ही है लेकिन यह रंगहीन तथा इसमें अल्पमात्रा में प्रोटीन होते हैं।|Hindi_M|other|8.463292
processed_hi_m_weather_00250.wav|नक्शे पास करवाने के लिए शहरी क्षेत्रों के लोगों को अब नगर निगम के चक्कर भी नहीं काटने पड़ेंगे|Hindi_M|other|7.600000
processed_hi_m_general_00689.wav|मुंबई की करीनी सांगता का किसी भी परिस्थिति में हार नहीं मानने का जज्बा सबको प्रेरित करता है।|Hindi_M|other|7.255854
processed_hi_m_finance_00744.wav|ऐसे फंसे ऋणों के पुनगर्ठन के लिए नए ऋण बांटे गए और बैंकों की असली हालत पर पर्दा डाल दिया गया|Hindi_M|other|9.100000
processed_hi_m_health_01380.wav|महिला की मौत के बाद प्रशासन सक्ते में आ गया है|Hindi_M|other|4.500000
processed_hi_m_weather_02150.wav|डॉ अजय अग्रवाल ने बताया कि तबियत बिगड़ने के पीछे बासी लड्डुओं के साथ गर्मी भी एक बड़ी वजह है|Hindi_M|other|8.405250
processed_hi_m_other_02150.wav| सपना चौधरी का नया डांस वीडियो धमाल मचा रहा है।|Hindi_M|other|4.179208
processed_hi_m_finance_01183.wav|अक़्सर सौतेली मां या नजदीकी रिश्तेदार पैसे के लालच में बालिकाओं को दलालों के साथ भेज देते हैं|Hindi_M|other|8.567792
processed_hi_m_books_02003.wav|इससे किसान और दस्तकार समाज में ऐसे सामाजिक रिवाज पैदा हुए जो संभ्रांत समूहों से बहुत अलग थे।|Hindi_M|other|8.544562
processed_hi_m_books_00297.wav|पानी पीने के योग्य नहीं रहता तथा भूमि धरती माता न रहकर विषैले पदार्थ उगलने वाली बन जाती है।|Hindi_M|other|8.500000
processed_hi_m_finance_00543.wav|हालांकि, अर्जुन रामपाल ने पैसे चुकाने के लिए कंपनी को चेक भी दिया लेकिन वह चेक बाउंस हो गया|Hindi_M|other|8.300771
processed_hi_m_books_03337.wav|प्राप्तकर्ता यानी पाठक, श्रोता और दर्शक संचारक को उसकी सार्वजनिक भूमिका के कारण पहचानता है।|Hindi_M|other|8.416854
processed_hi_m_agri_00914.wav|ग्राम बसगर में आयोजित पशु प्रदर्शनी में अभय नारायण की भैंस को चैम्पियन पशु का पुरस्कार मिला|Hindi_M|other|8.184667
processed_hi_m_politics_03770.wav|वे दोपहर चार बजे से शाम छह बजे तक दो घंटे ओपीडी में बैठकर मरीजों को निश्शुल्क परामर्श देंगे|Hindi_M|other|8.335583
processed_hi_m_weather_01115.wav|इस मौसम में अगर आपके पार्टनर को पहले से ही सर्दी जुकाम है तो वह सक्रंमण आप तक पहुंच सकता है|Hindi_M|other|8.068563
processed_hi_m_education_01436.wav|उर्सुला को मॉस्को भेज दिया गया जहां उन्होंने बाकायदा सात महीने तक जासूसी का प्रशिक्षण लिया।|Hindi_M|other|7.000000
processed_hi_m_books_04929.wav|विदेशों में ठेका उत्पादन एवं संपूर्ण स्वामित्व वाली उत्पादन सहायक कंपनी में अंतर्भेद कीजिए।|Hindi_M|other|8.300771
processed_hi_m_weather_00961.wav|उन्होंने कहा कि दरअसल बादल सरकार को लोगों से मिल रहे रिस्पांस को देखकर कांग्रेस बौखला गई है|Hindi_M|other|7.778313
processed_hi_m_books_04095.wav|तब गतिमान चुंबकों के विद्युतीय प्रभाव की उत्क्रमित संभावना के विषय में आप क्या कह सकते हैं।|Hindi_M|other|7.700000
processed_hi_m_finance_01504.wav|हम जम्मू एवं कश्मीर में रेल पटरी की पुख्ता सुरक्षा के लिए एक विशेष योजना पर काम कर रहे हैं।|Hindi_M|other|8.600000
processed_hi_m_politics_01582.wav|मीना एग्नॉस कहती हैं कि एथेंस जैसे पुराने शहर में रहने पर आपको इतिहास से मोहब्बत हो जाती है|Hindi_M|other|7.906021
processed_hi_m_books_04612.wav|स्वास्थ्य मंत्रालय की विशेषज्ञों की समिति ने भी अवलोकन किया कि कोक एवं पेप्सी सुरक्षित हैं।|Hindi_M|other|6.977229
processed_hi_m_general_00920.wav|एक अनुमान के अनुसार शेरॉन का निर्माण प्लूटो और किसी अन्य पिंड के मध्य टक्कर के कारण हुआ है।|Hindi_M|other|7.371958
processed_hi_m_politics_01602.wav|म्यूजियम के दूसरे हिस्से की दीवार पर एक नक्शा दिखा जिसमें याग्बो राजाओं की वंशावली अंकित है|Hindi_M|other|8.323979
processed_hi_m_books_00611.wav|इस परीक्षण का उपयोग उच्च विद्यालय स्तर के विद्यार्थियों एवं वयस्कों के लिए किया जा सकता है।|Hindi_M|other|7.128146
processed_hi_m_finance_01454.wav|मनमानी प्रवेश शुल्क तथा ट्यूशन फीस के साथ कई तरह के शुल्क वसूलने का गोरखधंधा बेलगाम जारी है|Hindi_M|other|8.858042
processed_hi_m_general_02702.wav|ज्योतिषी खगोल विज्ञान के शब्दो के प्रयोग से उसे वैज्ञानिक प्रमाणित करने का प्रयास करते हैं।|Hindi_M|other|7.300000
processed_hi_m_education_00244.wav|इन इस्तीफों से इन्फोसिस के नौ सदस्यीय बोर्ड का एक प्रकार से पूरी तरह से पुनर्गठन हो गया है।|Hindi_M|other|7.662208
processed_hi_m_politics_01143.wav|उनके साथ गाइड ललित चावला थे जो उन्हें ताज के इतिहास और इससे जुड़ी बातों की जानकारी दे रहे थे|Hindi_M|other|8.900000
processed_hi_m_education_00915.wav|मेलानिया की सोमवार को बेथेस्डा के वाल्टर रीड नैशनल मिलिट्री मेडिकल सेंटर में सर्जरी हुई थी।|Hindi_M|other|8.428479
processed_hi_m_finance_02158.wav|मानव प्रकृति के मन में हमेशा कुछ नया जानने और समझने के साथ कुछ कर गुजरने कि उत्कंठा होती है |Hindi_M|other|8.950917
processed_hi_m_agri_00371.wav|पराठे बनाते वक़्त अक्सर आलू गीला रहता है जिसकी वजह से बेलते वक़्त सारा मसाला बाहर निकल आता है|Hindi_M|other|8.985750
processed_hi_m_weather_02155.wav|इसके अलावा तेलंगाना, आंध्र प्रदेश और तमिलनाडु में पूरे दिन बादल छाए रहने के आसार दिख रहे है|Hindi_M|other|7.998896
processed_hi_m_education_00682.wav|यूथ फेस्टिवल में यंगस्टर्स को कई प्रकार के स्टडी और करियर ऑप्शंस देने का प्रयास किया जाएगा।|Hindi_M|other|8.428479
processed_hi_m_books_01131.wav|नेत्रों का एक युगल, कॉर्निया अंधता से पीड़ित चार व्यक्तियों तक को दृष्टि प्रदान कर सकता है।|Hindi_M|other|7.290687
processed_hi_m_general_02886.wav|डीन एम्ब्रोज का म्यूजिक बजा है और वो शील्ड के कपड़ों के साथ अपने पुराने कपड़े पहनकर आए हैं।|Hindi_M|other|6.721813
processed_hi_m_politics_00970.wav|बताया जा रहा है की अस्पताल प्रशासन ने नवजात बच्ची के शव को शव वार्ड के फ़्लोर पर ही रख दिया|Hindi_M|other|8.068563
processed_hi_m_books_00420.wav|वह चाहती थी कि सरकार पत्तियों और दूसरे पादप अपशिष्टों को जलाने से रोकने के लिए कानून बनाए।|Hindi_M|other|8.347208
processed_hi_m_politics_03149.wav|इसके अलावा कुंडा के विधायक रघुराज प्रताप सिंह उर्फ़ राजा भैया भी मुख़्तार से मिलने पहुंचे थे|Hindi_M|other|8.033729
processed_hi_m_books_02216.wav|अब ऑक्टोपस को तथा मानव को एच से निरूपित कीजिए क्या आप इस संयोजन के लिए सूत्र लिख सकते हैं।|Hindi_M|other|8.277542
processed_hi_m_education_02820.wav|आज बाजार में इन लेखकों द्वारा लोक नाट्यों पर आधारित विभिन्न प्रकार की पुस्तकें उपलब्ध हैं।|Hindi_M|other|7.894417
processed_hi_m_education_00870.wav|उनसे हुई एक्सक्लूसिव बातचीत में उन्होंने आलिया भट्ट, विकी कौशल के बारे में कुछ बातें कहीं।|Hindi_M|other|7.360354
processed_hi_m_agri_00610.wav|फसल के मिल्किंग स्टेज पर होने के कारण गेहूं का दाना पिचक सकता है,जिससे उसका वजन भी कम होगा|Hindi_M|other|8.900000
processed_hi_m_weather_01068.wav|मौसम में सुधार होने के बाद प्रेम नगर के आसपास बची हुई झुग्गियों को हटाने का काम किया जाएगा|Hindi_M|other|7.255854
processed_hi_m_weather_00661.wav|मंत्री राजभवन में लैंड करने वाले थे लेकिन खराब मौसम के कारण लैंडिंग एक पॉलीटेक्निक में हुई|Hindi_M|other|7.894417
processed_hi_m_education_00760.wav|मैं आकर तुम पर झपटूंगा और इस प्रकार हमला करूंगा कि मानो तुम्हारी आंख निकाल लेना चाहता हूं।|Hindi_M|other|7.906021
processed_hi_m_weather_00685.wav|इस अवसर पर पंजाब के मुख्यंमत्री प्रकाश सिंह बादल व अन्य राजनीतिक नेता व अधिकारी उपस्थित थे|Hindi_M|other|8.846438
processed_hi_m_health_01431.wav|क्रिकेटर से राजनेता बने इमरान खान की निजी जिंदगी कि किस्सें खत्म होने के नाम नहीं लेते हैं|Hindi_M|other|7.534500
processed_hi_m_books_04115.wav|आज प्रस्तावना के इस उद्घोष को पचास साल से ज़्यादा हो चुके हैं हम बहुत से मसलों पर लड़े हैं।|Hindi_M|other|7.200000
processed_hi_m_books_04828.wav|रेखांकन और कार्टोग्राफ़ समाचारों को न केवल रोचक बनाते हैं बल्कि उन पर टिप्पणी भी करते हैं।|Hindi_M|other|7.639000
processed_hi_m_books_03354.wav|रीतियाँ सामाजिक आचरण को परिभाषित करती हैं जो कि दशाब्दियों और शताब्दियों से चली आ रही हैं।|Hindi_M|other|8.196271
processed_hi_m_books_00692.wav|जैसा कि हमने देखा हर स्तूप का अपना इतिहास है।|Hindi_M|other|4.190833
processed_hi_m_education_01320.wav|सुखद आश्चर्य की बात है कि रसरत्न समुच्चय में छह प्रकार के कारबनीकृत इस्पातों का उल्लेख है।|Hindi_M|other|9.763625
processed_hi_m_finance_01102.wav|"भारतीय मुद्रा में लोगों का विश्वास कम हुआ है|Hindi_M|other|4.202438
processed_hi_m_politics_01814.wav|गौर करने वाली बात ये है कि इस बार प्रदर्शन की कमान बुर्कानशीं मुस्लिम महिलाओं ने संभाली है|Hindi_M|other|8.045333
processed_hi_m_agri_01218.wav|वह बोले कि ऐसा कई तरीके हैं, जिनसे ऑयल फील्ड्स की क्षमता का बेहतर इस्तेमाल किया जा सकता है|Hindi_M|other|8.428479
processed_hi_m_general_00956.wav|नवाब इफ्तिखार अली खान पटौदी एकमात्र क्रिकेटर जिन्होंने भारत और इंग्लैंड दोनों के लिए खेलाl|Hindi_M|other|7.534500
processed_hi_m_health_01523.wav|टक्कर लगने से चन्द्रो गंभीर रूप से घायल हो गई और चोटों की वजह से उसकी मौके पर ही मौत हो गई|Hindi_M|other|8.200000
processed_hi_m_finance_01977.wav|आरबीआई का बड़ा फैसला तकनीकी कारणों से फेल हुई एटीएम ट्रांजेक्शंस पर नहीं लगेगी पेनल्टी फीस |Hindi_M|other|8.265937
processed_hi_m_agri_01123.wav|पैकेज्ड पानी का बिजनेस करने वाली कंपनियां नदी, नालों और ग्राउंड वाटर का इस्तेमाल करतीं हैं|Hindi_M|other|7.627375
processed_hi_m_politics_01875.wav|सर्वाधिक एटीपी खिताब जीतने के मामले में फेडरर अब सम्प्रास के साथ संयुक्त चौथे स्थान पर हैं|Hindi_M|other|7.522896
processed_hi_m_health_00728.wav|फरदीन खान के पिता और बॉलीवुड के दमदार एक्टर में से एक फिरोज खान को भी कैंसर ने नहीं बख्शा|Hindi_M|other|7.778313
processed_hi_m_agri_02150.wav|मेले में परिजनों की खरीद से पहले अपने बैल के लिए किसान परिवार घुंघरू खरीदना नहीं भूलते थे|Hindi_M|other|8.277542
processed_hi_m_weather_00414.wav|बुधवार शाम अपर आयुक्त कनकलता त्रिपाठी ने झांसी के निजी डायग्नोस्टिक सेंटर पर छापेमारी की. |Hindi_M|other|7.383563
processed_hi_m_books_03267.wav|इसी स्त्री ने द्रौपदी के रूप में जन्म लिया तथा शिव ने उसकी प्रार्थना को परिपूर्ण किया है।|Hindi_M|other|7.662208
processed_hi_m_books_01270.wav|यह ग्लूकोज़ हमारे शरीर की कोशिकाओं में उपस्थित ऑक्सीजन से मिलकर हमें ऊर्जा प्रदान करता है।|Hindi_M|other|7.000000
processed_hi_m_agri_01111.wav|अंडे का सफेद भाग प्रोटीन और एल्ब्यूमिन से भरपूर होता है, जिसमें स्किन टोनिंग गुण होते हैं|Hindi_M|other|8.045333
processed_hi_m_agri_00793.wav|यह समुद्र में रहने वाले सबसे घातक पशु है, वे भ्रामक सुंदर हैं, लेकिन बहुत खतरनाक होते हैं|Hindi_M|other|7.824750
processed_hi_m_health_01282.wav|जहां एक ओर बालगोपाल का जन्मोत्सव मनाया जाएगा वहीं दूसरी ओर ये बच्चे मौत से जंग लड़ रहे हैं|Hindi_M|other|8.312375
processed_hi_m_agri_01264.wav|तुम्हीं बताओ, कभी विदेशी मुर्गी से कोई देसी बोल बुलवा पाया है? फिर तुम किस खेत की मूली हो|Hindi_M|other|7.700000
processed_hi_m_education_01786.wav|स्पैनिश ग्रैंड प्रिक्स में स्वर्ण पदक हासिल करना हंगरी में मिले प्रशिक्षण का ही नतीजा है।|Hindi_M|other|7.627375
processed_hi_m_education_00150.wav|इस बीच मेडिकल रिपोर्ट में यह तथ्य सामने आया है कि भुल्लर की मानसिक स्थिति अच्छी नहीं है ।|Hindi_M|other|7.639000
processed_hi_m_health_00747.wav|चीनी मिल हादसे में घायल हस्मुद्दीन मियां की मौत से कुचायकोट गांव का माहौल गमगीन हो गया है|Hindi_M|other|8.556188
processed_hi_m_agri_02057.wav|जिस सूरज के ताप से फसलें झुलस जाती हैं, उसी की किरणें किसानों की पानी की जरूरत पूर करेंगी|Hindi_M|other|8.400000
processed_hi_m_health_03308.wav|इस उपाय से पति पत्नीं के बीच जहां प्रेम बढ़ेगा वहीं घर में धन एवं समृद्धि भी बरकरार रहेगी|Hindi_M|other|9.020583
processed_hi_m_general_00777.wav|इसके साथ ही लोग क्रिकेट के अलावा मैराथन, साइक्लिंग आदि अन्य खेलों में भी रुचि ले रहे हैं।|Hindi_M|other|6.327063
processed_hi_m_agri_02012.wav|जैविक कूड़े से कंपोस्ट खाद बनाई जाती है और अजैविक कूड़े को कॉम्पैक्ट करके बेचा जा सकता है|Hindi_M|other|8.614229
processed_hi_m_weather_00704.wav|जिले में भीषण गर्मी के बीच स्कूल में हालत बिगडे की वजह से एक बच्ची की मृत्यु का समाचार है|Hindi_M|other|7.813146
processed_hi_m_education_00620.wav|बाबा रामदेव शीघ्र ही सरकारी स्कूलों के पीटी अध्यापकों को योगा का कैप्सूल प्रशिक्षण देंगे।|Hindi_M|other|8.591000
processed_hi_m_general_02592.wav|विचारधारा की टकराहट में जो एक किस्म की उग्रता दिखाई देती है, दरअसल वो व्यक्तिगत खुंदक है।|Hindi_M|other|6.849521
processed_hi_m_books_01256.wav|अंसारी दंपति ऐसा करने के इच्छुक नहीं थे, इसलिए उन्होंने कुछ और मकान देखने का निश्चय किया।|Hindi_M|other|7.418396
processed_hi_m_books_01806.wav|सकल घरेलू उत्पाद अवस्फीतिक की तरह हमारे पास सकल राष्ट्रीय उत्पाद अवस्फीतिक भी हो सकता है।|Hindi_M|other|8.056958
processed_hi_m_books_05155.wav|अगर उसे अपने बचाव के लिए वकील न मिलता। अगर अदालत उसे निर्दोष नहीं मानते हुए मुकदमा चलाती।|Hindi_M|other|8.161437
processed_hi_m_other_02525.wav|आईएनडी चैनल के इस नौजवान डायरेक्टर ने कम समय में अपने चैनल को नई ऊंचाईयों तक पहुंचा दिया।|Hindi_M|other|7.383563
processed_hi_m_books_02121.wav|हाइड्रोजन परमाणु की विभिन्न स्थायी अवस्थाओं में ऊर्जा-स्तरों की ऊर्जाओं को दिखाया गया है।|Hindi_M|other|7.221042
processed_hi_m_other_05191.wav|लगातार हो रही भारी बारिश से वाराणसी समेत पूर्वांचल में सब्जियों की भारी किल्ल्त हो गई है।|Hindi_M|other|7.093333
processed_hi_m_politics_01964.wav|जम्मूकश्मीर नेशनल स्टूडेंट्स् फेडरेशन ने सोमवार को पाकिस्तानी सेना के खिलाफ प्रदर्शन किया|Hindi_M|other|7.700000
processed_hi_m_education_01472.wav|इसी मुद्दे को लेकर इस्लामिक शिक्षण संस्था दारुल उलूम के मुफ्तियों से सवाल पूछे जा रहे थे।|Hindi_M|other|7.639000
processed_hi_m_finance_00842.wav|विधि फर्म शार्दुल अमरचंद मंगलदास द्वारा जीएसटी पर जारी एक नोट में इस ओर इशारा किया गया है|Hindi_M|other|8.500000
processed_hi_m_books_00326.wav|इसके बाद दोनों समूहों के फ्रांसिसी भाषा की परीक्षा में प्राप्त अंकों की तुलना की जाती है।|Hindi_M|other|7.300000
processed_hi_m_politics_00760.wav|समाजवादी में किसी को छींक भी आ जाए तो मोदी के इशारे पर हर चैनल पर वह छींक दिखाई जा रही है|Hindi_M|other|8.000000
processed_hi_m_other_02563.wav|फिल्म निर्माता ने फिल्म के डिस्क्लेमर में साफ किया है कि फिल्म के सारे पात्र काल्पनिक है।|Hindi_M|other|6.849521
processed_hi_m_general_00452.wav|शब्द में अत्याधुनिक रेस्पॉन्सिव डिज़ाइन का प्रयोग किया गया है ताकि आपकी वेबसाइट न केवल कंप्यूटर बल्कि मोबाइल पर भी सहज रूप से खुल सके।|Hindi_M|other|9.902938
processed_hi_m_general_00196.wav|इसे भारत में अंग्रेजी शिक्षा का मैग्नाकार्टा कहा जाता है क्योकि इसमें भारत में शिक्षा के प्रसार के लिए समन्वित योजना प्रस्तुत की गयी |Hindi_M|other|10.000000
processed_hi_m_books_03070.wav|फ्रैंचाइजी भी लाइसेंस प्रणाली के समान है लेकिन यह सेवाओं के संदर्भ में प्रयुक्त होती है।|Hindi_M|other|7.395187
processed_hi_m_finance_01666.wav|लोगों के बीच पहुंच कर कैसे वोट बैंक को अपने खाते में डालना है, यह अवस्थी को बखूबी आता है|Hindi_M|other|7.900000
processed_hi_m_books_01126.wav|दो देश एक-दूसरे को अपने फौजी मकसद तथा एक हद तक अपनी सैन्य योजनाओं के बारे में बताते हैं।|Hindi_M|other|8.323979
processed_hi_m_books_02166.wav|कोई कल्पना भी नहीं कर सकता था कि इस सपाट मटमैले दरवाज़े के पीछे इतने कमरे भी हो सकते हैं।|Hindi_M|other|7.488062
processed_hi_m_general_01335.wav|एक्जीक्यूटिव कोच में घूमने वाली सीटें होती हैं जिनको किसी भी दिशा में घुमाया जा सकता है।|Hindi_M|other|6.745021
processed_hi_m_books_01482.wav|नाल-चुंबक का भंडारण करने के लिए इसके ध्रुवों के संपर्क में लोहे का एक टुकड़ा रखना चाहिए।|Hindi_M|other|7.499667
processed_hi_m_education_00641.wav|कॉलेज के प्रोफेसर का कहना है कि हमने परीक्षा में बैग और मोबाइल लाना प्रंतिबंधित किया था।|Hindi_M|other|7.488062
processed_hi_m_books_00239.wav|श्रोता के लिए समय का फ्रेम हमेशा आज होता है।|Hindi_M|other|4.400000
processed_hi_m_books_02197.wav|आर्य समाज वैदिक ज्ञान का पुनरुत्थान कर उसको विज्ञान की आधुनिक शिक्षा से जोड़ना चाहता था।|Hindi_M|other|7.395187
processed_hi_m_weather_01275.wav|केंद्र के डायरेक्टर इनचार्ज विशंभर सिंह ने कहा कि मुंबई में इसका खास असर नहीं दिख रहा है|Hindi_M|other|7.511292
processed_hi_m_other_02167.wav|मगर शाम को बुआ जी ने बाल्टी भरकर खीर भेज दी।|Hindi_M|other|4.190833
processed_hi_m_education_02827.wav|उम्मीदवारों की फाइनल मेरिट लिस्ट मेंस परीक्षा में पर्फॉर्मेंस के आधार पर तैयार की जाएगी।|Hindi_M|other|7.534500
processed_hi_m_weather_02359.wav|उन प्रश्नों के इतिहास में दिए गए उत्तरों को विश्वसनीय प्रमाणों का आधार प्राप्त रहता है ।|Hindi_M|other|6.721813
processed_hi_m_weather_00575.wav|बादल नामक इस युवक ने बताया कि सड़क के बीच स्थित जानलेवा गड्ढे के ऊपर उसने चित्रकारी की है|Hindi_M|other|7.778313
processed_hi_m_books_01988.wav|प्लैज्मा झिल्ली से जल की गति जल में घुले पदार्थों की मात्रा के कारण भी प्रभावित होती है।|Hindi_M|other|7.348750
processed_hi_m_education_02592.wav|तरणताल में अपने तैराकी कौशल का कमाल दिखाते हुए अमेरिका के माइकल फेल्प्स मिसाल बन गए हैं।|Hindi_M|other|8.289146
processed_hi_m_finance_01282.wav|ऐसी अफवाह है कि आरबीआई हाउसिंग फाइनैंस कंपनियों के लिए सख्त दिशानिर्देश जारी कर सकता है, |Hindi_M|other|7.639000
processed_hi_m_health_00670.wav|यदि आपको भी दीपावली की रात को घर में छछूंदर दिखता है, इसका मतलब आपको धन की कमी नहीं होगी|Hindi_M|other|8.718729
processed_hi_m_education_02792.wav|परीक्षा की तैयारियों के बारे में अभ्योदय ने बताया कि उन्होंने रूटीन स्टडी को नहीं छोड़ा।|Hindi_M|other|7.511292
processed_hi_m_other_02306.wav|कांग्रेस महासचिव दिग्विजय सिंह ने कहा है कि अगर सरकार में हिम्मत है तो वह सारे नाम बताए।|Hindi_M|other|6.710187
processed_hi_m_politics_00994.wav|मसाबा के उस्ताद रहे रोड्रिग्स कहते हैं कि उन्हें आज भीं मसाबा से हुई पहली मुलाकात याद है|Hindi_M|other|7.232646
processed_hi_m_weather_02163.wav|आइए, हम यहां ऐसे कुछ नुस्खों की चर्चा करने जा रहे हैं जिससे आपका पेट गर्मी में कूल रहेगा|Hindi_M|other|7.662208
processed_hi_m_education_00900.wav|एक बार सब्मिट होने के बाद आवेदन पत्र में किसी भी प्रकार का कोई बदलाव नहीं किया जा सकेगा।|Hindi_M|other|7.232646
processed_hi_m_agri_00788.wav|एसेंशियल ऑयल किसी भी फूल, मसाले आदि के एक्सट्रक्ट से बनते हैं और इनमें बहुत ताकत होती है|Hindi_M|other|8.173042
processed_hi_m_health_00832.wav|रामबन जिले में कफ्र्यू लगा हुआ है जहां कल गोलीबारी की घटना में चार लोगों की मौत हो गई थी|Hindi_M|other|7.801542
processed_hi_m_other_02076.wav|बेंग्लुरु में राजकीय सम्मान के साथ केंद्रीय मंत्री अनंत कुमार का अंतिम संस्कार किया गया।|Hindi_M|other|6.837896
processed_hi_m_agri_02066.wav|पानी को रोककर रखने से जहां सिंचाई के काम आएगा वहीं भू गर्भीय जल स्तर में भी बढ़ोतरी होगी|Hindi_M|other|8.277542
processed_hi_m_general_03206.wav|बस ने सड़क के किनारे सफेदा के पांच पेड़ों को जोरदार टक्कर मारी और बस गड्ढें में जा गिरी।|Hindi_M|other|7.000000
processed_hi_m_general_00721.wav|भारत की मेजबानी में फुटबॉल प्रीमियर लीग के पहले संस्करण में खेल चुके ब्राजील के दिग्गज फुटबॉल खिलाड़ी रोनाल्डिन्हो के बारे में पढ़े।|Hindi_M|other|10.030646
processed_hi_m_agri_00885.wav|पूर्वांचल में जहां रोजगार नहीं है वही बुंदेलखंड में किसान घास की रोटी खाने को मजबूर हैं|Hindi_M|other|7.900000
processed_hi_m_education_01389.wav|उन्होंने कहा कि इस प्रकार से भवन लेकर किराया न पटाने वाले बिल्कुल भी बख्शे नहीं जाएंगे।|Hindi_M|other|8.428479
processed_hi_m_books_01214.wav|यह ऐसे मूल्य या नियम हैं जो विभिन्न संदर्भों में सामाजिक व्यवहार को निर्देशित करते हैं।|Hindi_M|other|6.594104
processed_hi_m_general_01946.wav|फिंच को खाया टीम इंडिया का खौफ, अपने बल्लेबाजों से बोले भारत के आने से पहले खेल सुधारो।|Hindi_M|other|7.116542
processed_hi_m_agri_00923.wav|पौष्टिक धान्यों की खेती को चावल और गेहूं की खेती की तुलना में जल की कम आवश्यकता पड़ती है|Hindi_M|other|7.894417
processed_hi_m_books_03347.wav|पश्चिमी गठबंधन का अगुआ अमरीका था और यह गुट उदारवादी लोकतंत्र तथा पूँजीवाद का समर्थक था।|Hindi_M|other|9.159896
processed_hi_m_general_01772.wav|पृथ्वी पर जीवन स्वयं पृथ्वि के जलवायु में होने वाले परिवर्तनों में अपना योगदान देती है।|Hindi_M|other|6.710187
processed_hi_m_education_01127.wav|इरा भले ही फिजिकली हैंडीकैप्ड हैं, लेकिन जनरल कैटेगरी में परीक्षा में उसने टॉप किया है।|Hindi_M|other|7.255854
processed_hi_m_weather_01750.wav|इसके बाद पहाड़ पर जश्न मना और विमल गुरुंग ने सार्वजनिक मंचों पर ममता बनर्जी की तारीफ की|Hindi_M|other|8.022125
processed_hi_m_health_00395.wav|करिश्मा ने खुद इस बात की जानकारी देते हुए कहा है कि, "हां मेरी रिंग फिंगर में चोट आई है|Hindi_M|other|7.383563
processed_hi_m_general_03111.wav|इधर एक फर्लांग तक पान की कोई दुकान न थी और मुझे सड़क के मोड़ तक कई चक्कर करने पड़ते थे।|Hindi_M|other|7.395187
processed_hi_m_other_05112.wav|शेजवार ने कहा हमने निर्धारित प्रक्रिया के तहत टेंडर कराए और फिर जूता चप्पल खरीदी की गई।|Hindi_M|other|7.000438
processed_hi_m_other_05338.wav|कोर्ट ने इस मामले में उमेश भारद्वाज, पद्मेंद्र राजपूत और राजकुमार चौमल को दोषी माना था।|Hindi_M|other|7.360354
processed_hi_m_books_02811.wav|ये उद्धरण हमें महाकाव्य के रचयिताओं, पाठकों या फिर श्रोताओं के विषय में क्या बताते हैं।|Hindi_M|other|7.534500
processed_hi_m_finance_02196.wav|इसके लिए इफ्को तथा अपेक्स बैंक अपने संसाधनों को साझाकर ग्रामीण अर्थव्यवस्था को बढ़ाएंगे|Hindi_M|other|8.033729
processed_hi_m_health_02753.wav|पिछले हफ्ते उत्तरी इराक में हुए ऐसे ही एक हमले में अमेरिकी कॉन्ट्रेक्टर की मौत हो गई थी|Hindi_M|other|7.639000
processed_hi_m_finance_00621.wav|इस अर्थव्यवस्था में सही व्यापार मॉडल और व्यापार योजना ढूँढना वास्तव में कठिन हो सकता है|Hindi_M|other|7.766708
processed_hi_m_other_05210.wav|ये वक्त ही जाने लेकिन हॉलीवुड इनमें ग्राफिक्स और इफ़ेक्ट्स का तड़का लगाकर जरूर दिखाएगा।|Hindi_M|other|7.700000
processed_hi_m_books_02038.wav|विभिन्न परंपराओं में ऐसी अभिव्यक्तियों का अध्ययन करने के लिए युंग ने काफ़ी प्रयास किया।|Hindi_M|other|6.954000
processed_hi_m_politics_01368.wav|एक्ज़िट पोल सही साबित हुए तो यह तय है कि वे लगातार दूसरी बार राज्य के मुख्यमंत्री बनेंगे|Hindi_M|other|7.789917
processed_hi_m_agri_00776.wav|हेल्थाइन पर प्रकाशित एक रिपोर्ट के मुताबिक, अखरोट हेल्दी स्किन के लिए बेस्ट माना गया है|Hindi_M|other|7.650604
processed_hi_m_books_04775.wav|साबुन बनाने के लिए अरंड का तेल महुआ के बीज और कैल्सियम कार्बोनेट का उपयोग किया जाता था।|Hindi_M|other|7.400000
processed_hi_m_books_02846.wav|मिसाल के तौर पर जंगली जानवरों की तुलना में पालतू जानवरों के दाँत और सींग छोटे होते हैं।|Hindi_M|other|7.000000
processed_hi_m_finance_00532.wav|लंबा निवेश करना है तो म्यूचुअल फंड अच्छा विकल्प है , म्यूचुअल फंड के लिए धैर्य जरूरी है |Hindi_M|other|7.511292
processed_hi_m_education_02692.wav|याज्ञवल्क्य के संवादों से आज भी इस मुक्तिदायक या तारक ज्ञान को प्राप्त किया जा सकता है|Hindi_M|other|8.695500
processed_hi_m_education_02450.wav|हालांकि बाद में डीएसपी मनोज जम्वाल की सख्ती के बाद हेड कांस्टेबल का मेडिकल करवाया गया।|Hindi_M|other|6.954000
processed_hi_m_books_04945.wav|नाभ्यांतर को आवश्यकता नुसार परिवर्तित करने की लेंस की क्षमता को समायोजन शक्ति कहते है।|Hindi_M|other|7.400000
processed_hi_m_books_00412.wav|सर्वेक्षण को और अधिक विशिष्टीकृत करने के लिए उसके उद्देश्यों को सूचीबद्ध किया जाता है।|Hindi_M|other|7.300000
processed_hi_m_politics_03777.wav|आयुष मंत्रालय में नियुक्ति के पहले वे गुजरात आयुर्वैदिक यूनिवर्सिटी में वाईस चांसलर थे|Hindi_M|other|7.371958
processed_hi_m_books_04146.wav|अब्दुल लतीफ़ के मर्मस्पर्शी बयानों जैसे बहुत सारे वृत्तांतों से इस बात का पता चलता है।|Hindi_M|other|7.300000
processed_hi_m_health_01815.wav|उन्होंने कहा कि ट्रम्प ने अफ्रीकी देशों का अपमान करके इस पद की गरिमा को चोट पहुंचाई है|Hindi_M|other|7.522896
processed_hi_m_politics_00196.wav|सेप्टिक टैंक में गिरी एक महिला कार्यकर्ता को बचाने के लिए पीड़ित सेप्टिक टैंक में गए थे|Hindi_M|other|7.221042
processed_hi_m_books_00584.wav|परंतु बीच के परिवर्तन किस प्रकार चयनित होते हैं। इसके लिए अनेक संभावित स्पष्टीकरण हैं।|Hindi_M|other|7.360354
processed_hi_m_finance_01232.wav|जब वकील और अन्यजन अपने काम की फीस ले सकते हैं तो आप क्यूँ नहीं सेवा के बदले शुल्क लेते|Hindi_M|other|8.451688
processed_hi_m_books_04823.wav|वह अंतरिक्ष में उड़ान भरने वाली भारत में जन्मी पहली महिला और दूसरी भारतीय व्यत्ति थीं।|Hindi_M|other|7.929250
processed_hi_m_agri_01499.wav|क्वालिटी के लिए प्रसिद्ध इनके स्टोर में अपना उत्पाद पहुंचाना बड़ी उपलब्धि मानि जाता है|Hindi_M|other|7.778313
processed_hi_m_health_03229.wav|आदित्य के अनुसार अपना पैर गंवाने के बाद करीब छह साल तक वह जिंदगी में निष्क्रय पड़े रहे|Hindi_M|other|7.360354
processed_hi_m_general_01008.wav|भारत आए इब्न बतूता ने भी खजरा के आसपास ताल सरोवर होने और कुछ मंदिरों का जिक्र किया है।|Hindi_M|other|7.662208
processed_hi_m_politics_03141.wav|आपने हॉलीवुड फिल्म गारडीयन ऑफ गैलेक्सी देखी होगी और आपको उसका किरदार ग्रूट भी याद होगा|Hindi_M|other|8.196271
processed_hi_m_books_01487.wav|सिक्किम के लोग भारत में मिलकर बहुत खुश हैं।|Hindi_M|other|3.366521
processed_hi_m_books_00496.wav|पिछले पन्नों को पढ़कर संभावित कारण बताइए। मगर स्थायी बंदोबस्त ने भी समस्या पैदा कर दी।|Hindi_M|other|7.000000
processed_hi_m_politics_04050.wav|इस मौके पर बतौर मुख्य अतिथि शामिल हुए सांसद अशोक बाजपेयी ने छात्रों की हौसला अफ्जाई की|Hindi_M|other|8.347208
processed_hi_m_finance_00544.wav|मुश्किल आर्थिक हालात और उच्च ब्याज दरों को देखते हुए ग्राहक गाडिय़ां खरीदना टाल रहे हैं|Hindi_M|other|7.232646
processed_hi_m_weather_01993.wav|उन्होंने बताया कि साधारण कंप्रेसर एयर से चलने के कारण यह वातावरण को प्रदूषित नहीं करती|Hindi_M|other|7.337125
processed_hi_m_education_00408.wav|उपरोक्त चारों प्रकार में आदमी अपने उद्गारों को सब से ज्यादा वाणी से निष्पादित करता है।|Hindi_M|other|7.128146
processed_hi_m_general_01031.wav|बस शब्दों की निर्झरनी को बहाते रहो और अपने आप सुकून आता जाएगा, आता जाएगा बस आता जाएगा।|Hindi_M|other|7.917625
processed_hi_m_books_00460.wav|यदि भिन्न-भिन्न व्यक्तियों के प्राप्तांकों की तुलना की जानी है तो परीक्षण दशाएँ स्पष्ट रूप से सभी के लिए एक ही तरह की होनी चाहिए।|Hindi_M|other|10.100000
processed_hi_m_books_04734.wav|चार्टरवाद चार्टरिज़्म इंग्लैंड में संसदीय प्रतिनिधित्व से संबंधित एक सामाजिक आंदोलन था।|Hindi_M|other|7.900000
processed_hi_m_books_00851.wav|जनसंख्या में बुद्धि लब्धि प्राप्तांक इस प्रकार वितरित होते हैं कि अधिकांश लोगों के प्राप्तांक वितरण के मध्य क्षेत्र में रहते हैं।|Hindi_M|other|9.392104
processed_hi_m_finance_01856.wav|खुदरा व्यापार, संपत्ति, पेशेवर सेवा और खदान के विशाल भंडार ईरान के आर्थिक सामर्थ्य हैं|Hindi_M|other|7.499667
processed_hi_m_politics_00996.wav|शिवहर से प्रत्याशी मोहम्मद सर्फुद्दीन ने बसपा की उम्मीदवार प्रतिमा देवी को पराजित किया|Hindi_M|other|6.977229
processed_hi_m_health_00598.wav|जावेद के परिवार में उर्दु का अलग ही महत्व है उनके खून में ही शायरी और उर्दु बसा हुआ है|Hindi_M|other|7.639000
processed_hi_m_education_00981.wav|हवाई अड्डों पर दूसरे देशों से आने वाले प्रत्येक नागरिक का मेडिकल चेकअप किया जा रहा है।|Hindi_M|other|7.639000
processed_hi_m_education_01910.wav|सूत्रों ने बताया कि छापेमारी करने वाली टीमों के पास इन एक्सचेंजों के बारे में विभिन्न प्रकार के वित्तीय आंकड़े और अन्य ब्योरे थे।|Hindi_M|other|10.053875
processed_hi_m_books_03580.wav|शायद महिलाओं, पुरुषों और बच्चों ने इन अनाजों को भोजन के लिए बटोरना शुरू कर दिया होगा।|Hindi_M|other|7.546104
processed_hi_m_finance_00384.wav|उस दिन जो पैसे मेरे पास लोग रख रहे थे वो दान था कि मैं बच्चो के लिए एक स्कूल खोल सकूँ|Hindi_M|other|8.312375
processed_hi_m_politics_00657.wav|झुग्गी की बात याद आते ही उसे याद आया कि कल तो तौकीर भाई भी आएगा झुग्गी का किराया लेने|Hindi_M|other|7.200000
processed_hi_m_politics_03703.wav|म्यूज़ियम ऑफ लंदन के विशेषज्ञों ने इस महिला के कंकाल सहित चार कंकालों का परिक्षण किया|Hindi_M|other|7.128146
processed_hi_m_health_03247.wav|जिले के मंडल कारा में बंद एक कैदी को इलाज के लिए सदर अस्पताल में भर्त्ती कराया गया था|Hindi_M|other|7.743479
processed_hi_m_books_02172.wav|सन् पचास में उसे उसी दर्जे में उन लड़कों के साथ बैठना पड़ा जो पिछले साल आठवें में थे।|Hindi_M|other|6.988833
processed_hi_m_books_03626.wav|विश्व का सबसे ऊँचा ज्वारभाटा कनाडा के नवास्कोशिया में स्थित फंडी की खाड़ी में आता है।|Hindi_M|other|7.244250
processed_hi_m_weather_00997.wav|अमरीकी सैलानी मीना एग्नॉस कहती हैं कि यहां अप्रैल से अक्टूबर तक मौसम एकदम साफ़ रहता है|Hindi_M|other|7.395187
processed_hi_m_books_00444.wav|यह एक ऐसा परिणाम है जो स्मृति की प्रक्रियाओं को एक उपयोगी अंतर्दृष्टि प्रदान करता है।|Hindi_M|other|7.929250
processed_hi_m_weather_01432.wav|भीषण गर्मी को देखते हुए नगर के कटरा मीरा व थाने के पास जल सेवा का शुभारंभ किया गया है |Hindi_M|other|8.556188
processed_hi_m_books_01935.wav|यह जानी हुई बात है कि बिजली से चलने वाले करघों में कार्यस्थितियाँ बहुत खराब होती हैं।|Hindi_M|other|7.244250
processed_hi_m_education_02372.wav|गाय पर सर्वाधिक ज्ञान का ढिंढोरा बिहार में लालू प्रसाद यादव व उनके चहेतों ने उगला है।|Hindi_M|other|6.988833
processed_hi_m_finance_01374.wav|ऊंची ब्याज दरों का असर नागार्जुन कंस्ट्रक्शन और एचसीसी जैसी कंपनियों पर भी पड़ सकता है|Hindi_M|other|7.300000
processed_hi_m_finance_00508.wav|कास्त्रो ने किसी विदेशी बैंक के खाते में एक डॉलर भी पैसा रखने की बात से इंकार किया है|Hindi_M|other|7.499667
processed_hi_m_health_00907.wav|उन्होंने आयुर्वेद का महत्व बताते हुए कहा कि जड़ीबूटियों में सभी मर्जों का इलाज छुपा है|Hindi_M|other|7.511292
processed_hi_m_books_02997.wav|भौतिक तथा मानवीय दोनों प्रकार के भौगोलिक तथ्य स्थैतिक नहीं, अपितु गत्यात्मक होते हैं।|Hindi_M|other|8.196271
processed_hi_m_books_01793.wav|अनेक देशों में युद्ध या उत्पीड़न से पलायन करने वाले लोगों को अंगीकार करने की नीति है।|Hindi_M|other|7.906021
processed_hi_m_health_00270.wav|इस गेंद पर एल्गर असहज दिखे और हेल्मेट पहनने के बावजूद एल्गर के माथे पर कुछ चोट पहुंची|Hindi_M|other|7.650604
processed_hi_m_education_00590.wav|स्क्रॉल को मैं ज्ञान नहीं दे रहा क्योंकि वो ज्ञान लेने की स्थिति से बाहर जा चुके हैं।|Hindi_M|other|7.639000
processed_hi_m_health_02382.wav|बेग़म अख़्तर के गजल के सफर और उनकी निजी जिंदगी को जानने के लिए यह बेहद दिलचस्प किताब है|Hindi_M|other|8.289146
processed_hi_m_health_00129.wav|सिंगन्ना को सीने पर दस गोलियां लगीं और कार्यकर्ता नचिका के साथ उनकी मौक़े पर मौत हो गई|Hindi_M|other|7.488062
processed_hi_m_other_04523.wav|प्रसन्नता की बात है कि उनके निर्णयों में शाकाहार जैसा महत्वपूर्ण विषय भी समाविष्ट है।|Hindi_M|other|6.837896
processed_hi_m_other_04283.wav|पुरातात्विक खुदाइयों में विभिन्न नदी घाटी सभ्यताओं के  बारे में काफी जानकारी मिली है।|Hindi_M|other|6.200000
processed_hi_m_general_03101.wav|रागिनी मार्कू और सुखबीर सिंह की जूनियर मिश्रित टीम ने भारत के लिए मेडल भी पक्का किया।|Hindi_M|other|6.900000
processed_hi_m_weather_02158.wav|इस मौसम में क्लींजिंग मिल्क से चेहरा जरूर साफ करें, इससे फेस में ग्लो अच्छी बनी रहेगी|Hindi_M|other|8.579396
processed_hi_m_books_02842.wav|कार्टून में साइकिल का इस्तेमाल आज के चीन के दोहरेपन को इंगित करने के लिए किया गया है।|Hindi_M|other|6.570875
processed_hi_m_books_02738.wav|सरकार द्वारा शुरू की गई विभिन्न योजनाओं के अधीन खाद्यान्नों के वितरण के द्वारा स्थिति में सुधार हुआ। अनाज वितरण से हालात सुधरे।|Hindi_M|other|10.042250
processed_hi_m_finance_01646.wav|वह संसद में ही हैं या एटीएम से पैसे निकालने गए हैं या फिर कुर्ते की फटी जेब सिलवाने?|Hindi_M|other|7.615771
processed_hi_m_books_00782.wav|उन्मूलन के लिए एक समानता की खोज हो रही है।|Hindi_M|other|3.796083
processed_hi_m_education_00343.wav|उन्होंने बताया कि इसी प्रकार जेविलिन थ्रो में नेहा कंसल ने कांस्य पदक पर कब्जा किया।|Hindi_M|other|7.534500
processed_hi_m_books_03241.wav|उदाहरण के लिए, ईरान के सफ़ावी राजाओं ने दरबार में स्थापित कार्यशालाओं में प्रशिक्षित उत्कृष्ट कलाकारों को संरक्षण प्रदान किया।|Hindi_M|other|9.891333
processed_hi_m_education_01576.wav|जबकि इस प्रतियोगी परीक्षा में कॉपी के ज्यादा अंक एवार्ड ब्लैंक पर दर्ज नहीं हुए हैं।|Hindi_M|other|7.244250
processed_hi_m_books_03351.wav|खेमे के प्रत्येक देश को एक-दूसरे से जोड़ने की जगह सीधे पश्चिमी मुल्कों से जोड़ा गया।|Hindi_M|other|6.559271
processed_hi_m_general_02812.wav|आशा करता हूं और प्रार्थना है कि जल्द ही उन्हें सद्बुद्धि मिलेगी और जल्द बेहतर होंगे।|Hindi_M|other|7.232646
processed_hi_m_politics_00789.wav|आरोपितों ने फायरिंग की कोशिश की लेकिन विरोध के चलते पिस्तौल मौके पर छोड़कर फरार हो गए|Hindi_M|other|8.730333
processed_hi_m_finance_01190.wav|विश्वसनीय संचालन आपको अपनी निवेश लागतों को तुरंत पुनर्प्राप्त करने की अनुमति देता है|Hindi_M|other|7.894417
processed_hi_m_general_02674.wav|क्रिकेट एकेडेमी ऑफ पठांस सीएपी ने राजस्थान के कोटा में अपना पहला सेंटर शुरू किया है।|Hindi_M|other|7.662208
processed_hi_m_books_02131.wav|मनुष्यों में भी जनसंख्या वृद्धि के साथ कभी-कभी हसात्मक अपराधों में वृद्धि पाई गई है।|Hindi_M|other|7.300000
processed_hi_m_books_02695.wav|उत्तर दिशा की ओर संकेत करने वाले सिरे को उत्तरोमुखी ध्रुव अथवा उत्तर ध्रुव कहते हैं।|Hindi_M|other|7.604167
processed_hi_m_other_02509.wav|उन्होंने मुझे इंडोनेशिया की भाषा सिखाई और मैं उन्हें अंग्रेजी के स्लैंग सीखा रहा था।|Hindi_M|other|6.582479
processed_hi_m_finance_00943.wav|निवेश को लेकर लोगों में कई बार कन्फ्यूजन रहती है कि वह अपने पैसों का निवेश कहां करें|Hindi_M|other|7.348750
processed_hi_m_general_02445.wav|शुरू में उन्होंने सुधार और सलाह के लिए हकीम याह्या शिफा खानपुरी को अपनी कविता दिखाई।|Hindi_M|other|7.522896
processed_hi_m_finance_00740.wav|आप अपनी ऋण सीमा न लांघें यह सुनिश्चित करने में इस तरह की सीमा काफी उपयोगी हो सकती है|Hindi_M|other|8.312375
processed_hi_m_health_03004.wav|कोन्टूरिस ने कहा कि सिडल ने कॉमनवेल्थ बैंक सीरीज के दौरान कमर में दर्द महसूस किया था|Hindi_M|other|7.700000
processed_hi_m_weather_01542.wav|इस दौरान श्री पंत ने ऑप्टिकल एरिया, बटालियन आदि क्षेत्रों का बारीकी से निरीक्षण किया|Hindi_M|other|7.128146
processed_hi_m_books_04455.wav|इस नीति का प्रयोग पिछड़े क्षेत्रो  में उद्योगों को प्रोत्साहित करने के लिए किया गया।|Hindi_M|other|6.466375
processed_hi_m_other_03620.wav|बॉलीवुड की कामयाबी का ग्राफ पुलिसिया वर्दी के आसपास ही घूमता रहा है अमिताभ बच्चन की फिल्म ज़ंजीर से लेकर अजय देवगन की सिंघम तक।|Hindi_M|other|9.264396
processed_hi_m_books_01858.wav|खोजी पत्रकारिता का ही एक नया रूप टेलीविज़न में स्टिंग ऑपरेशन के रूप में सामने आया है।|Hindi_M|other|7.244250
processed_hi_m_agri_00703.wav|इसका फल पेट व ह्रदय संबंधित रोगों तथा अन्य बीमारियों के उपचार के लिए उपयुक्त होता है|Hindi_M|other|7.104938
processed_hi_m_weather_00877.wav|संत सीचेवाल ने कहा कि वातावरण को साफ सुथरा रखने के लिए सामूहिक प्रयत्नों की जरूरत है|Hindi_M|other|7.900000
processed_hi_m_finance_00798.wav|इतने कम पैसे में सोसायटियों के खर्चे उठाना व मुलाजिमों की तन्ख्वाह देना संभव नहीं है|Hindi_M|other|7.789917
processed_hi_m_books_04688.wav|यह ईरान जाने वाले सबसे महत्वपूर्ण रास्ते, बोलन दर्रे के पास एक हराभरा समतल स्थान है।|Hindi_M|other|7.766708
processed_hi_m_books_02053.wav|इसको पढ़ने से अनुभव प्राप्त करना चाहिए कि कैसे सामाजिक स्वैराचार का परिहार किया जाए।|Hindi_M|other|7.511292
processed_hi_m_books_01410.wav|किसी दिक्सूचक की सुई के दोनों सिरे लगभग उत्तर और दक्षिण दिशाओं की ओर संकेत करते हैं।|Hindi_M|other|7.418396
processed_hi_m_books_04201.wav|द्रव तथा उसमें अविलेय पदार्थ के अवयवों को निस्यंदन के उपयोग से पृथक किया जा सकता है।|Hindi_M|other|7.360354
processed_hi_m_books_01127.wav|जीवविज्ञान के इस तथ्य के बावजूद कि लड़कों की अपेक्षा लड़कियों के जीवित रहने के अवसर।|Hindi_M|other|6.733417
processed_hi_m_health_01698.wav|कोहली ने एक वेब शो में सचिन तेंदुलकर से अपनी जिंदगी के जुड़ाव को लेकर खास बातें बताईं|Hindi_M|other|7.000438
processed_hi_m_finance_00204.wav|इन मार्गों पर सबसे बड़ा जोखिम वस्तु एवं सेवा कर के असर और वैकल्पिक मार्गों को लेकर है|Hindi_M|other|7.500000
processed_hi_m_other_03929.wav|पटना में सोन नदी  गंगा से मिलती है, सोन में उत्प्रवाहित औद्योगिक कचरे में मरकरी जैसे हानिकारक तत्व गंगा को भी जहरीला बनाएंगे।|Hindi_M|other|9.786833
processed_hi_m_general_00268.wav|कैफ्रो होल्डिंग्स का कारोबार रियल स्टेट के अलावा निजी इक्विटी, खुदरा क्षेत्र और वैकल्पिक ऊर्जा के क्षेत्र में भी फैला हुआ है।|Hindi_M|other|9.392104
processed_hi_m_education_01545.wav|उन्होंने बताया कि मजनुंओं से निपटने के लिए इस दस्ते की महिला कांस्टेबलों को जूडोकराटे के अलावा और भी कई प्रशिक्षण दिए गए हैं।|Hindi_M|other|9.972604
processed_hi_m_politics_01036.wav|उन्हें दक्षिण कोरिया की सख्त रक्षा नीति अख्तियार करने के इरादे से ही राष्ट्रपति ली म्यूंग बाक ने कल रक्षा मंत्री नियुक्त किया|Hindi_M|other|9.775229
processed_hi_m_other_05341.wav|ब्रह्मांड विज्ञानी स्टीफन हॉकिंग्स् अपनी अज्ञानता को जानने वाले ब्रह्मज्ञानी भी थे।|Hindi_M|other|6.686979
processed_hi_m_books_02663.wav|ताल्लुक़दारों की सत्ता छिनने का नतीजा यह हुआ कि एक पूरी सामाजिक व्यवस्था भंग हो गई।|Hindi_M|other|6.965604
processed_hi_m_other_04978.wav|कर्क खुश मिसाज व्यक्तित्व के कारण दूसरे व्यक्तित्व आपसे संबंध बनाने की चाहत रखेंगे।|Hindi_M|other|6.600000
processed_hi_m_weather_01353.wav|अनुराग कश्यप की फिल्म गैंग्स ऑफ वासेपुर पांच साल पहले थिएटर में एक तूफान बनकर आई थी|Hindi_M|other|7.700000
processed_hi_m_books_04903.wav|वास्तव में ऐसा कोई पिंड नहीं होता। कार्बन ब्लैक लगभग कृष्णिका के बहुत समान होता है।|Hindi_M|other|6.400000
processed_hi_m_education_00242.wav|आप अपनी बुद्धि और विवेक से मुश्किल से मुश्किल कार्यों को अच्छी तरह से पूरा करेंगे ।|Hindi_M|other|7.546104
processed_hi_m_politics_03333.wav|मुख्यमंत्री ने कहा कि इन प्लाण्टों के लग जाने से प्रदेश में विद्युत उपलब्धता बढ़ेगी|Hindi_M|other|7.023667
processed_hi_m_books_04408.wav|वे दिल्ली में एक फ्लैट में रहते थे जहाँ लक्ष्मण के भाई और उनके परिवार भी रह रहे थे।|Hindi_M|other|6.849521
processed_hi_m_politics_04200.wav|ये इसी का नतीजा है कि विभागों ने अभी तक गढ्डे खोदे जाने की सूची उपलब्ध नहीं कराई है|Hindi_M|other|7.522896
processed_hi_m_politics_03167.wav|इसके स्थान पर क्लींजिंग क्रीम अथवा लोशन को रूई पर लेकर उससे अपने चेहरे पर मसाज करें|Hindi_M|other|8.428479
processed_hi_m_education_02528.wav|इसी प्रकार बांदा के राजू को हराकर झूंसी के मनोज ने लोगों के बीच जमकर तालियां बटोरी।|Hindi_M|other|8.068563
processed_hi_m_weather_00817.wav|दरअसल इन शहरों और ग्रामीण क्षेत्रों में लक्जरी कारों के लिए मांग अभी शुरू ही हुई है|Hindi_M|other|7.400000
processed_hi_m_agri_00586.wav|हमें सिर्फ बिल्डिंगों के लिए जमीन दिखाई देती है, पानी के बारे में हम सोचते ही नहीं. |Hindi_M|other|7.070104
processed_hi_m_education_02615.wav| गले को सिकोड़ते हुए दोनों नासिकाओं से श्वांस अंदर इस प्रकार भरें कि गले से आवाज हो।|Hindi_M|other|8.718729
processed_hi_m_general_01333.wav|इस खेल में गिल्ली एक स्पिंडल के आकार की होती है और साथ में होता है एक छोटा सा डंडा।|Hindi_M|other|7.232646
processed_hi_m_other_02171.wav|यह ऐप आपके फोन की चार्जिंग को बेहतर बनाता है और फोन की बैटरी कंजम्शन को सुधारता है।|Hindi_M|other|7.360354
processed_hi_m_books_04311.wav|घरेलू बाजार में मंदी के कारण अगले कुछ वर्षो तक बिक्री बढ़ने की कोई संभावना नहीं है।|Hindi_M|other|6.443167
processed_hi_m_agri_00767.wav|स्लीप डिस्क की समस्या से छुटकारा पाने के लिए पांच लौंग व पांच काली मिर्च को पीस लें|Hindi_M|other|7.929250
processed_hi_m_books_04831.wav|अल्प अवधि वित्त चालू संपत्ति जैसे प्राप्य बिल एवं स्टॉक के लिए सर्वाधिक सामान्य है।|Hindi_M|other|7.383563
processed_hi_m_weather_00499.wav|उन्हें रास्ते में बारिशों और मिस्र के तपते हुए रेगिस्तान की गर्मी का सामना करना पड़ा|Hindi_M|other|7.000438
processed_hi_m_books_01873.wav|विश्वशांति और मानव कल्याण के विकास के लिए देश स्वेच्छापूर्वक और पूर्ण योगदान करेगा।|Hindi_M|other|8.068563
processed_hi_m_books_01370.wav|पहाड़ी और पर्वतीय क्षेत्रों में वायु अपवाह के कारण व्युत्क्रमण की उत्पत्ति होती है।|Hindi_M|other|6.617312
processed_hi_m_general_02724.wav|इस गाने को यूट्यूब पर टाइम्स म्यूजिक स्प्रिचुअल के ऑफिशियल अकाउंट पर अपलोड किया है।|Hindi_M|other|6.500000
processed_hi_m_books_04951.wav|नागरिकता के लोकतांत्रिक सिद्धांतों का निहितार्थ है कि नागरिकता सार्वभौम होनी चाहिए।|Hindi_M|other|7.000000
processed_hi_m_health_00654.wav|वे कैंसर की वजह से लंदन में दम तोडऩे वाली बेटी की आखिरी रस्म में शिरकत करके लौटे थे|Hindi_M|other|8.000000
processed_hi_m_health_00922.wav|बताया कि काली शारदा नदी के तेज बहाव में कई जगह राफ्टिंग दल को मौत का सामना करना पड़ा|Hindi_M|other|7.093333
processed_hi_m_education_01726.wav|पुनरीक्षित वेतनमान के अनुरुप सभी प्रकार के प्रशासनिक भत्तों को पुनरीक्षित किया जाए।|Hindi_M|other|6.837896
processed_hi_m_education_01462.wav|वहीं ड्वेन ब्रावो ने पहली पारी में तीन विकेट लेकर गेंदबाजी में भी अपना कौशल दिखाया।|Hindi_M|other|6.570875
processed_hi_m_general_02833.wav|गांव के पुस्तकालय में रखी किताबों से पूछूंगा कि उन्हें कौन कौन निहारने पढने आता है।|Hindi_M|other|6.176125
processed_hi_m_education_00758.wav|एक शोध में यह  बात सामने आई है कि सेल्फी लेने में एक प्रकार की ब्लू लाइट निकलती है।|Hindi_M|other|7.778313
processed_hi_m_finance_00536.wav|इंद्रा के इस्तीफे के तुरंत बाद ही पेप्सिको के स्टॉक की कीमत में भारी गिरावट देखी गई|Hindi_M|other|7.348750
processed_hi_m_health_01532.wav|असल जिंदगी के राजा प्रिंस नरूला पहले भी स्प्लिट्सविला और रोडीज़ जैसे शो जीत चुके हैं|Hindi_M|other|7.522896
processed_hi_m_other_00103.wav|अपना झूठ छिपाने के लिए माँ से झूठ बुलवाने के बाद अन्ना ने जीवनभर कभी झूठ नहीं बोला।|Hindi_M|other|7.200000
processed_hi_m_books_01352.wav|आरंभ में युंग ने फ्रायड के साथ मिलकर काम किया किंतु बाद में फ्रायड से वह अलग हो गए।|Hindi_M|other|7.929250
processed_hi_m_general_00789.wav|यहां बताना जरूरी है कि राजौंद के मनोज कुमार ने कॉमनवेल्थ खेलों में बाक्सिग में स्वर्ण पदक जीतकर राष्ट्र का नाम रोशन किया है।|Hindi_M|other|9.752000
processed_hi_m_books_03831.wav|कंप्यूटर नेटवर्क का प्रयोग क्रय आदेश देने, उत्पादन के निरीक्षण और कलपुर्जों की सुपुर्दगी और भुगतान करने के लिए किया जाता है।|Hindi_M|other|9.800000
processed_hi_m_other_03573.wav|लेकिन बीते दिनों सूबे में इन्वेस्टर समिट के दौरान कई निवेशकों ने इस बहु उद्देश्यीय गतिविधि की ओर अपना आकर्षण व्यक्त किया था।|Hindi_M|other|10.100000
processed_hi_m_general_02879.wav|भारतीय बैडमिंटन खिलाड़ी पारुपल्ली कश्यप और एच एस प्रणॉय का जीत का सिलसिला जारी है।|Hindi_M|other|7.418396
processed_hi_m_general_02726.wav|इस रंगमंच का रूपविधान नाटकीय प्रयोगों के अभ्यन्तर से जन्म लेगा और समर्थ अभिनेताओं तथा दिग्दर्शकों के हाथों उसका विकास होगा।|Hindi_M|other|10.158354
processed_hi_m_finance_02056.wav|आईएएस ने पैसे वापसी के लिए कई बार दबाव बनाया, लेकिन स्वप्निल ने पैसे वापस नहीं किए|Hindi_M|other|7.639000
processed_hi_m_general_01600.wav|संस्कृत भाषा में मूर्छा का अर्थ होता है सभी मानसिक गतिविधियों के निलंबन की अवस्था।|Hindi_M|other|6.814687
processed_hi_m_finance_00015.wav|गोपनीय दस्तावेज में कथित तौर पर सैन्य खुफिया और देश की गोपनीय नीति पर सूचनाएं थी ।|Hindi_M|other|8.323979
processed_hi_m_politics_03837.wav|राज्य मे राष्ट्रवादी तत्वो का मनोबल ऊंचा रखने के लिए ऐसे अभियान निरंतर जारी रहेंगे|Hindi_M|other|8.323979
processed_hi_m_books_00134.wav|उसके वृत्तांत में की गई चर्चाओं में मुग़लों के इतिहास को एक प्रकार के वैश्विक ढाँचे में स्थापित करने का प्रयास किया गया है।|Hindi_M|other|9.659125
processed_hi_m_politics_01148.wav|मुख्यमंत्री ने कहा कि हमारे युवा विवेकानंद जी के विचारों और आदर्शो को आत्मसात करें|Hindi_M|other|7.383563
processed_hi_m_books_01039.wav|हरे कूड़ेदान रसोई तथा अन्य पादप अथवा जंतु अपशिष्टों को एकत्र करने के लिए होते हैं।|Hindi_M|other|7.128146
processed_hi_m_finance_01817.wav|चीन को मुद्रा से छेड़छाड़ करने वाला देश मानने से आधिकारिक तौर पर अमेरिका का इन्कार|Hindi_M|other|6.826292
processed_hi_m_weather_01969.wav|बिना एयरवेंट वाले हेल्मेट में आपको गर्मी के दिनों में पसीने से तरबतर होना पड़ता है|Hindi_M|other|6.315458
processed_hi_m_education_01110.wav|इस प्रकार की प्रणाली में हर ऑफिस में ज़रूरी है कि वह एक इंटरनल कंप्लेंट कमेटी बनाए।|Hindi_M|other|7.546104
processed_hi_m_books_04021.wav|पुर्तगाली कास्टा का अर्थ है विशुद्ध नस्ल।|Hindi_M|other|3.600000
processed_hi_m_education_00757.wav|श्रद्धालुओं को पूजन के दौरान किसी प्रकार की दिक्कत न हो इसके  लिए मंदिर समिति के कार्यकर्ता भी मंदिर परिसर में मुश्तैद हैं।|Hindi_M|other|10.019042
processed_hi_m_health_01595.wav|उस अनजान व्यक्ति ने बच्ची को इलाज के लिए उसे ढाका स्क्वेयर अस्पताल में भर्ती कराया|Hindi_M|other|6.900000
processed_hi_m_other_02200.wav|उन्होंने बताया कि मरने वालों में पाकिस्तान और उज़्बेकिस्तान के नागरिक भी शामिल हैं।|Hindi_M|other|6.300000
processed_hi_m_health_01724.wav|मेन गेट के सामने गड्ढ़ा हो तो पारिवारिक सदस्यों को मानसिक रोग और तनाव घेरे रहता हैं|Hindi_M|other|6.988833
processed_hi_m_general_01454.wav|यह विशिष्ट प्रतिक्रिया वीडियो को कैप्चर करता है जो खेल मैचों या संगीत कार्यक्रमों के लाइव प्रसारण के साथ थोड़ा आसान होता है।|Hindi_M|other|9.136688
processed_hi_m_politics_00917.wav|इस छात्र ने कार पार्क करने की जगह तलाश करने के लिए एक खास एल्गोरिदम विकसित किया है|Hindi_M|other|7.371958
processed_hi_m_education_02247.wav|बेटे के मेडिकल कॉलेज में एडमिशन के बाद उसने दुबारा फोन करके सिंह को थैंक्स कहा था।|Hindi_M|other|7.116542
processed_hi_m_books_04647.wav|केंचुए का शरीर एक सिरे को दूसरे से सटाकर रखे गए अनेक छल्लों से बना प्रतीत होता है।|Hindi_M|other|7.929250
processed_hi_m_books_00315.wav|यद्यपि इस बात का निश्चय कर पाना कठिन होता है कि यह मैग्मा कितनी गहराई से निकला है।|Hindi_M|other|7.600000
processed_hi_m_weather_01434.wav|लॉरेन पावेल जॉब्स इन दिनों अपने बच्चों के साथ गर्मी की छुट्टियों का मजा ले रही हैं|Hindi_M|other|6.800000
processed_hi_m_education_01224.wav|स्क्रुटनी में सामने आए ऐसे विद्यार्थियों को प्राइवेट परीक्षार्थी के रूप में संकाय से संबंधित परीक्षा केंद्र दिए जा रहे हैं।|Hindi_M|other|10.181583
processed_hi_m_other_04667.wav|जगतपुरी के राधेश्याम पार्क एक्स्टेंशन में रहने वाली उषा अपने पति कैलाश चंद गुप्ता को डायलिसिस के लिए अस्पताल ले जा रही थीं।|Hindi_M|other|9.403708
processed_hi_m_agri_00441.wav|सभी उत्पाद तैयार करने में कोई ज्यादा मेहनत नहीं है परन्तु मुनाफा अच्छा मिल सकता है|Hindi_M|other|7.100000
processed_hi_m_books_00157.wav|चीन के आर्थिक उभार को दिखाने के लिए यहाँ कार्टूनिस्ट ने दोनों का इस्तेमाल किया है।|Hindi_M|other|6.419937
processed_hi_m_agri_02265.wav|उपरोक्त फसलों में हानि पहुंचाने वाले कीट एवं बीमारियों का नियत्रंण किया जा सकता है|Hindi_M|other|6.570875
processed_hi_m_other_02856.wav|बिल में सौ नुक्स बताते हुए कांग्रेसी नेता इसे प्रवर समिति स्टैंडिंग कमिटी के ठंडे बस्ते में डाल देने की हिमायत करते नज़र आए।|Hindi_M|other|9.902938
processed_hi_m_finance_00484.wav|सभी फर्म मालिक कीमत में आई गिरावट और बाजार की मंदी के कारण खामोशी अख्तियार किए हैं|Hindi_M|other|6.988833
processed_hi_m_weather_02126.wav|हिमालयन टेक्नोलॉजी युनिवर्सिटी बन जाएगी तो अच्छा तो है मगर उससे हिमालय कैसे बचेगा?|Hindi_M|other|7.766708
processed_hi_m_other_04704.wav|डीसी सुदेश मोख्टा ने जडेरा व साहो के लिए दो नए मिल्क चिलिंग प्लांट भी स्वीकृत किए।|Hindi_M|other|7.300000
processed_hi_m_politics_02307.wav|तभी गांव का दबंग और सरपंच अपने साथियों ईश्वर पटेल और मन्चू पटेल के साथ घर में घुसा|Hindi_M|other|7.778313
processed_hi_m_agri_02047.wav|जैसेजैसे भांग के पौधे पक रहे हैं, चरस तस्करी करने वालों के हौंसले बुलंद हो रहे हैं|Hindi_M|other|7.232646
processed_hi_m_agri_00456.wav|जिला के अनेक ऐसे किसान हैं जिन्होने अव्वल किस्म की मछली पालन का कार्य शुरू किया है|Hindi_M|other|7.200000
processed_hi_m_politics_01681.wav|प्रतियोगिता में विद्यार्थियों ने चेखव की कहानी पर आधारित गिरगिट नाट्क का मंचन किया|Hindi_M|other|7.627375
processed_hi_m_other_05343.wav|इस गाने में अपनी आवाज बॉलीवुड सिंगर ज्योतिका टंगरी,शान और शुभ्रो गांगुली ने दी है।|Hindi_M|other|7.778313
processed_hi_m_books_03736.wav|पूर्ण सदस्यता और समान अधिकार पाने का संघर्ष विश्व के कई हिस्सों में आज भी ज़ारी है।|Hindi_M|other|6.849521
processed_hi_m_politics_02363.wav|बेयर्स्टो फाइनल में अपना सर्वश्रेष्ठ प्रदर्शन करके टीम के पहली बार चैंपियन बनने के सपने के भागीदार बनने के लिए बेकरार होंगे|Hindi_M|other|9.937771
processed_hi_m_politics_01827.wav|एलेग्जेंडर कोकोरिन के चर्चा में आने का मुख्य कारण उनका जस्टिन बीबर की तरह दिखना था|Hindi_M|other|7.116542
processed_hi_m_politics_01229.wav|अंतरार्ष्ट्रीय मंच से स्वराज ने पाकिस्तान को आतंकवाद को पनाह देने वाला मुल्क बताया|Hindi_M|other|7.755083
processed_hi_m_education_00488.wav|जिस प्रकार मैं इस लोक में पुरुषोत्तम नाम से विख्यात हूँ, उसी प्रकार यह मलमास भी इस लोक में पुरुषोत्तम नाम से प्रसिद्ध होगा।|Hindi_M|other|10.181583
processed_hi_m_education_01102.wav|आर्म्ड फोर्सेज मेडिकल सर्विस ने शॉर्ट सर्विस कमीशन के पदों के लिए आवेदन मांगे हैं।|Hindi_M|other|6.200000
processed_hi_m_books_02981.wav|आकृति में भारत की प्राकृतिक संरचना दी गई है। भारत को निम्नांकित पाँच प्रमुख प्राकृतिक विभागों में विभाजित किया जा सकता है।|Hindi_M|other|9.635917
processed_hi_m_other_00248.wav|म्यांमार से भागकर बांग्लादेश पहुंचे हिंदुओं के मुताबिक रोहिंग्या मुसलमानों ने म्यांमार में सैकड़ों हिंदुओं का कत्ल किया है।|Hindi_M|other|9.125063
processed_hi_m_books_03610.wav|विप्लवन या झंझावात की अवस्था के बाद एक दूसरी अवस्था आती है जिसे प्रतिमान या मानक निर्माण की अवस्था के नाम से जाना जाता है।|Hindi_M|other|9.786833
processed_hi_m_books_04413.wav|कई धर्म संप्रदायों में टूट जाते हैं और निरंतर आपसी हिंसा तथा भिन्न मत रखने वाले अल्पसंख्यकों के उत्पीड़न में लगे रहते हैं।|Hindi_M|other|9.508208
processed_hi_m_weather_00249.wav|राज्य की मत्स्य पालन मंत्री मर्सीकुट्टी अम्मा ने कहा कि मछुआरों को चक्रवाती तूफान की चेतावनी की सूचना पहले ही दे दी गयी थी|Hindi_M|other|9.914542
processed_hi_m_general_00334.wav|सरकार ने लूनर न्यू ईयर को सेलिब्रेट करने के लिए पूरे पन्ने का विज्ञापन दिया था, जिसमें मुर्गे को भौंकते हुए दिखाया गया था।|Hindi_M|other|9.543021
processed_hi_m_politics_02267.wav|इसके बाद हेमा मालिनी ने उम्मीदवार से फूलों का गुलदस्ता स्वीकार किया, लेकिन इस दौरान उनके चेहरे पर बेरुखी स्पष्ट दिख रही थी|Hindi_M|other|10.181583
processed_hi_m_books_02325.wav|एक कंघा लीजिए और इसके बीच के एक दाँते को छोड़कर सभी खुले स्थानों को बंद कर दीजिए।|Hindi_M|other|6.837896
processed_hi_m_books_00798.wav|फसलों की नयी किस्मों के आने से रासायनिक उर्वरकों के उपयोग में बहुत वृद्धि हुई है।|Hindi_M|other|6.443167
processed_hi_m_agri_00886.wav|अगर आपके पास क्लेंजिंग मिल्क नहीं है तो आप चेहरे पर नारियल का तेल भी लगा सकती हैं|Hindi_M|other|7.511292
processed_hi_m_books_02583.wav|उद्देश्यों की जानकारी प्रत्येक इकाई तथा सभी स्तर के कर्मचारियों तक पहुँचनी चाहिए।|Hindi_M|other|6.849521
processed_hi_m_books_04465.wav|धातु के स्पैचुला पर छोटी मात्रा में नमूने को लीजिए तथा इसे ज्वाला पर गर्म कीजिए ।|Hindi_M|other|7.244250
processed_hi_m_other_02069.wav|उन्होंने कहा कि दुनिया के किसी भी हिस्सें में मुसलमानों पर जुल्म नहीं होना चाहिए।|Hindi_M|other|6.200000
processed_hi_m_agri_00394.wav|विटामिन, कैल्शियम जैसे पोषक तत्वों से भरपूर अखरोट अल्जाइमर, डिमेंशिया से बचाता है|Hindi_M|other|7.209417
processed_hi_m_weather_00789.wav|आपकी अगली रिलीज शॉर्ट टर्म शादी रणबीर की रॉकस्टार और शाहिद की मौसम से क्लैश करेगी|Hindi_M|other|7.534500
processed_hi_m_education_01553.wav|इस प्रकार की तीन संपत्तियां सनब्लिंक रियल एस्टेट प्राइवेट लिमिटेड को बेची गई थीं।|Hindi_M|other|6.327063
processed_hi_m_politics_03831.wav|टाटा हैरियर की तरह टाटा अल्ट्रोज में भी डिजिटल एनालॉग इंस्ट्रूमेंट क्लस्टर मिलेगा|Hindi_M|other|7.012062
processed_hi_m_books_05015.wav|इन कुल्ह से प्राप्त जल का प्रबंधन क्षेत्र के सभी गाँवों की सहमति से किया जाता था।|Hindi_M|other|6.454771
processed_hi_m_general_02344.wav|पत्थरों की कटिंग और उत्खनन व विस्फोट के समय मजदूर मुंह खुला रखकर ही काम करते हैं।|Hindi_M|other|7.244250
processed_hi_m_health_00619.wav|मौत का कुआं बन रहे इस तरह के गड्ढों की चपेट में अब तक देश के कई बच्चें आ चुके हैं|Hindi_M|other|6.977229
processed_hi_m_general_01791.wav|सोलर चर्खे से बने वस्त्र को खादी की मान्यता देने वाला उत्तर प्रदेश पहला राज्य है।|Hindi_M|other|6.600000
processed_hi_m_general_02791.wav|अल्फ्रेड के नाम टेस्ट क्रिकेट का पहला ओवर और पहली गेंद फेंकने का रिकॉर्ड दर्ज है।|Hindi_M|other|6.431563
processed_hi_m_general_01346.wav|दिलचस्प बात ये है कि चार साल के रुद्रांश ने अभी तक संगीत की कोई तालीम नहीं ली है।|Hindi_M|other|6.500000
processed_hi_m_books_01193.wav|इसके साथ ही हिंदी के अखबारों ने भी विश्वजाल में अपनी उपस्थिति दर्ज़ करानी शुरू की।|Hindi_M|other|7.139771
processed_hi_m_politics_00984.wav|सभी मतदान केन्द्रों पर मतदान के दिन सेक्टर अधिकारी द्वारा विशेष निगरानी रखी जाएगी|Hindi_M|other|6.884333
processed_hi_m_finance_00281.wav|इसी तरह, रावुड़ी ने वित्तीय क्षेत्र में निवेश कम कर वाहन क्षेत्र को अधिक तवज्जो दी|Hindi_M|other|7.371958
processed_hi_m_agri_00339.wav|भांग पीकर डांस करने से लेकर ऑयल पेंट और मिट्टी तक सभी को मैंने खूब एन्जॉय किया है|Hindi_M|other|7.476458
processed_hi_m_education_00606.wav|संचित ज्ञान ने संभव बना दिया है कि लुप्त चीजों को पुनःस्थापित करके जीवन चलता रहे।|Hindi_M|other|7.800000
processed_hi_m_other_05096.wav|किन्नौर में भांजे की शादी पर मामा द्वारा अपने भांजे को डोल्टु पहनाने की प्रथा है।|Hindi_M|other|6.152917
processed_hi_m_general_02455.wav|पावर ब्लॉक में तारों में बिजली का करंट नहीं रहे इसलिए उसे डिस्चार्ज किया जाता है।|Hindi_M|other|6.443167
processed_hi_m_politics_00746.wav|प्यूंटे ने कहा कि ये घटनाएं मुख्य रूप से भूस्खलनों और अनियमित बस्तियों से हुई हैं|Hindi_M|other|7.221042
processed_hi_m_books_01836.wav|यह मुख्य कारण है कि बहुत छोटे प्राणी बिरले ही ध्रुवीय क्षेत्रों में पाए जाते हैं।|Hindi_M|other|6.965604
processed_hi_m_agri_00656.wav|पेप्सिको द्वारा आलू की इस किस्म का इस्तेमाल 'लेज' चिप्स बनाने के लिए किया जाता है|Hindi_M|other|6.698583
processed_hi_m_other_00180.wav|चुनावों से पहले मोमिना ने खैबर पख्तूनख्वा इलाके में पार्टी के लिए कैंपेन किया था।|Hindi_M|other|6.582479
processed_hi_m_books_04990.wav|भोपाल प्लांट की रूपरेखा ठीक नहीं थी तथा सुरक्षा के स्तर पर इसमें काफी कमियाँ थीं।|Hindi_M|other|6.200000
processed_hi_m_books_04752.wav|व्यक्तित्व की एक विमा जिसमें अभिरुचियाँ बाहर  के बजाय अंदर की ओर उन्मुख होती हैं।|Hindi_M|other|7.300000
processed_hi_m_books_04006.wav|इस अध्याय में वैश्वीकरण से जुड़े विभिन्न पहलुओं को दर्शाती एक चित्रमाला दी गई है।|Hindi_M|other|7.255854
processed_hi_m_health_01730.wav|स्ट्रौबेरी के इस्तेमाल से अगर आपकी त्वचा औयली है तो ये काफी कारगर उपाय हो सकता है|Hindi_M|other|6.965604
processed_hi_m_books_02342.wav|घृणा का प्रचार और गंभीर क्षति पहुँचाने वाले कार्यों पर प्रतिबंध लगाए जा सकते हैं।|Hindi_M|other|6.300000
processed_hi_m_education_02574.wav|साथ ही आंध्रा राज्य बोर्ड के छात्रों का परीक्षा परिणाम जो कि ग्रेड सिस्टम में है।|Hindi_M|other|7.232646
processed_hi_m_education_02423.wav|भाजपा नेता सुधीर के बयान विनाश काले विपरीत बुद्धि ने इस तल्खी को और बढ़ा दिया है।|Hindi_M|other|7.534500
processed_hi_m_agri_02119.wav|मिट्टी तभी स्वस्थ रहेगी, जब हम पेड़ों और पशुओँ से मिलने वाली खाद को उसमें डाल दें|Hindi_M|other|7.499667
processed_hi_m_books_03516.wav|प्राप्तांक जितना अधिक होगा, दबाव का सामना करने की आपकी योग्यता उतनी ही अधिक होगी।|Hindi_M|other|6.721813
processed_hi_m_general_00895.wav|मीडिया कंपनियों के बंद होने के बाद ही सुदीप्तो की गिरफ्तारी के लिए आवाज मुखर हुई।|Hindi_M|other|6.200000
processed_hi_m_books_04236.wav|मुल्तान और सिंध में मुग़लों द्वार अधीन कर लिए जाने से पहले लंगाह और अरघुन लोगों का प्रभुत्व अत्यंत विस्तृत क्षेत्र पर था।|Hindi_M|other|10.065479
processed_hi_m_other_04113.wav|रसैल को किंग्स्टन में स्वतंत्र एंटीडोपिंग पैनल द्वारा आयोजित टेस्ट में व्हेयर अबाउट अनुच्छेद उल्लंघन का दोषी पाया गया है।|Hindi_M|other|9.786833
processed_hi_m_politics_00325.wav|इस त्योहार का बड़ों से ज्यादा बच्चों को बेसब्री से इंतजार रहता है, क्योंकि इस दिन उन्हें सेंटा से मनपसंद गिफ्ट्स मिलते हैं|Hindi_M|other|10.007437
processed_hi_m_books_02708.wav|अमरीका और उसके साथी देशों ने पश्चिमी बर्लिन के नागरिकों को जो आपूर्ति भेजी थी उसे सोवियत संघ ने अपने विमानों से उठा लिया।|Hindi_M|other|10.019042
processed_hi_m_books_01026.wav|वैश्वीकरण के सांस्कृतिक प्रभावों को देखते हुए इस भय को बल मिला है कि यह प्रक्रिया विश्व की संस्कृतियों को खतरा पहुँचाएगी।|Hindi_M|other|9.392104
processed_hi_m_politics_02739.wav|इस मल्टीस्टारर फिल्म में अभिताभ बच्चन के अलावा अक्षय कुमार, सुष्मिता सेन, अर्जुन रामपाल और परेश रावल मुख्य भूमिका में हैं|Hindi_M|other|9.763625
processed_hi_m_general_00619.wav|फिल्म इंडस्ट्री में ऐसे बहुत कम कलाकार होते हैं जिनको फिल्म इंडस्ट्री में कदम रखने के लिए पर्फेक्ट लॉन्चिंग पैड मिलता है।|Hindi_M|other|8.869646
processed_hi_m_books_04499.wav|बर्लिन की दीवार पूँजीवादी दुनिया और साम्यवादी दुनिया के बीच विभाजन का प्रतीक थी।|Hindi_M|other|6.965604
processed_hi_m_books_02357.wav|यह भी आवश्यक है कि हम उनकी रणनीतियों के विभिन्न चरणें के बीच अंतर और विभेद करें।|Hindi_M|other|6.849521
processed_hi_m_health_01133.wav|स्टीव स्मिथ इस मैच के बाद अब तीसरे टेस्ट से भी कन्कशन चोट के कारण बाहर हो गए हैं|Hindi_M|other|7.116542
processed_hi_m_books_03613.wav|यदि कुंजीपटल के चित्र में रिक्त कुंजी दी जाए तो कई टंकक सही कुंजी नहीं बता पाते।|Hindi_M|other|7.290687
processed_hi_m_agri_00889.wav|आधे कप में नारियल या जैतून के तेल को लें और करी के पत्तें को मिलाकर इसे उबाल लें|Hindi_M|other|7.360354
processed_hi_m_education_02421.wav|इस बात की तस्दीक निजी शिक्षण संस्थानों के प्रबंधकों से पूछताछ में भी हो चुकी है।|Hindi_M|other|7.800000
processed_hi_m_weather_00965.wav|माटुंगा और धारावी क्षेत्रों में बड़ी तादाद में रहने वाले तमिल उसका समर्थन करते थे|Hindi_M|other|7.244250
processed_hi_m_finance_00988.wav|कहा जाता है कि ग्लांस मिथरिल कैपिटल का भारतीय कंपनी में दूसरा प्रत्यक्ष निवेश है|Hindi_M|other|7.929250
processed_hi_m_books_02336.wav|भारत में मजदूर संघों में क्षेत्रीयवाद और जातिवाद जैसी बहुत सी समस्याएँ होती हैं।|Hindi_M|other|7.081708
processed_hi_m_agri_02043.wav|गर्म पानी में नींबू का रस शहद मिलाकर लेने से सर्दी, कफआदि में पूरी राहत मिलती है|Hindi_M|other|8.100000
processed_hi_m_books_00427.wav|युग्मनज में लगातार समसूत्री विभाजन होता है जिससे कि कोरकपुटी का निर्माण होता है।|Hindi_M|other|7.371958
processed_hi_m_books_00485.wav|कमाने के वैकल्पिक साधन सुलभ करा रहे हैं।|Hindi_M|other|3.772875
processed_hi_m_books_02046.wav|ऐसे लेख पत्थर अथवा धातु जैसी अपेक्षाकृत कठोर सतहों पर उत्कीर्ण किए गए मिलते हैं।|Hindi_M|other|8.161437
processed_hi_m_books_00340.wav|मतलब यह है कि हमें व्यक्ति और समाज के बीच के रिश्तों की पड़ताल करने की ज़रूरत है।|Hindi_M|other|6.900000
processed_hi_m_books_04567.wav|वास्तव में बहुत कम नमक बनाया गया है और उसमें से भी ज़्यादातर जब्त कर लिया गया है।|Hindi_M|other|6.100000
processed_hi_m_other_02124.wav|यहां से माफिया डॉन मुख्तार अंसारी के भाई सिबक्तुल्लाह अंसारी बसपा प्रत्याशी हैं।|Hindi_M|other|6.837896
processed_hi_m_politics_02240.wav|इसके साथ ही उम्मीदवार के पास किसी संस्थान या रिसर्च डेवलपमेंट लैब में पीएचडी के बाद एक साल का टीचिंग का अनुभव होना चाहिए|Hindi_M|other|10.100000
processed_hi_m_weather_00480.wav|उन्होंने कहा कि जिला के जिन क्षेत्रों में भूमिगत जल खारा है, उसे पीने योग्य बनाने के लिए चार ट्यूबवेल स्थापित किए जाएंगे|Hindi_M|other|9.902938
processed_hi_m_health_00666.wav|अपने प्रश्न का जवाब जानने की उसे उत्सुकता नहीं था वो तो अपना दर्द बताए जा रहा था|Hindi_M|other|7.499667
processed_hi_m_agri_00278.wav|कॉफी में स्क्रब के गुण भी मौजूद होते हैं|Hindi_M|other|3.958625
processed_hi_m_politics_03091.wav|इससे पहले वे बांग्लादेश में पीड़ित रोहिंग्या मुसलमानों के शरणार्थियों का हाल जानने के लिए शरणार्थी कैम्पों में पहुंची थी|Hindi_M|other|9.113458
processed_hi_m_other_05150.wav|फिलीपाइंस में पैसों की लूट को लेकर हो रहे कत्लों का सिलसिला थमता नजर नहीं आ रहा।|Hindi_M|other|6.327063
processed_hi_m_books_05011.wav|इसी कारण समय भौगौलिक अध्ययन के चतुर्थ आयाम के रूप में एक समाकल भाग माना जाता है।|Hindi_M|other|7.400000
processed_hi_m_education_02710.wav|खटमल ने जूँ को समझाते हुए कहा घर आये अतिथि की इस प्रकार उपेक्षा नहीं करनी चाहिए।|Hindi_M|other|8.451688
processed_hi_m_finance_00979.wav|माना जाता है कि इनकी स्ट्रैट्जी भी कम कीमत में अच्छे फंडामेंटल शेयर खरीदने की है|Hindi_M|other|7.081708
processed_hi_m_finance_00507.wav|आखिर सरकार का काम केवल जनता से टैक्स वसूलना और उस पैसे से अय्याशी करना रह गया है|Hindi_M|other|7.488062
processed_hi_m_books_02623.wav|इन प्रावधानों को अमली जामा पहनाने के लिए लोगों को लगातार कोशिशें करनी पड़ती हैं।|Hindi_M|other|6.837896
processed_hi_m_finance_01030.wav|हालांकि सीईओ आर्थिक विकास की ऊंची दर के बारे में इत्मीनान के साथ दावा कर रहे हैं|Hindi_M|other|7.232646
processed_hi_m_agri_01745.wav|नारियल तेल से जरुरी खनिजों जैसे कैल्शियम व मैग्नेशियम के अवशोषण में मदद मिलती है|Hindi_M|other|8.033729
processed_hi_m_books_00914.wav|इन तकनीकों के मूल विभिन्न सैद्धांतिक उन्मुखताओं में हैं इसलिए ये तकनीक व्यक्तित्व के विभिन्न पक्षों पर प्रकाश डालती हैं।|Hindi_M|other|10.077083
processed_hi_m_books_04706.wav|इसकी शुरुआत होती है पारंपरिक सुरक्षा की धारणा के भीतर स्वीकार किए गए संदर्भी से।|Hindi_M|other|7.100000
processed_hi_m_books_00969.wav|उसने उस समय के कई यूरोपीय नगरों के नक्शे इकट्ठे किए और फिर अपना नक्शा खुद बनाया।|Hindi_M|other|6.872729
processed_hi_m_education_02517.wav|आरपी भारद्वाज ने कहा कि मानवीय मूल्यों से ही इंसान की इंसानियत की पहचान होती है।|Hindi_M|other|7.232646
processed_hi_m_books_04879.wav|जीव द्वारा किस भोजन का अंतर्ग्रहण किया जाए तथा उसके पाचन की विधि उसके शरीर की अभिकल्पना तथा कार्यशैली पर निर्भर करता है।|Hindi_M|other|10.100000
processed_hi_m_agri_00895.wav|यकीन मानिये इसकी गुलाब और जैस्मिन की खुशबू आपके पास से किसी को हटने ही नहीं देगी|Hindi_M|other|7.400000
processed_hi_m_general_02604.wav|अतिरिक्त फिट की आवश्यकता है छत सामग्री कूल्हों और सामने की स्केट्स के जंक्शन पर।|Hindi_M|other|7.255854
processed_hi_m_agri_01775.wav|योगी ने जनधन योजना, उज्ज्वला योजना और किसान सम्मान योजना की भी उपलब्धियां गिनाईं|Hindi_M|other|7.929250
processed_hi_m_weather_02249.wav|बिल्हौर शिवराजपुर में दोपहर को आसमान में बादल छाने के बाद भारी बारिश शुरू हो गयी|Hindi_M|other|7.093333
processed_hi_m_books_03201.wav|वास्तव में ऐसे आदर्श भ्रामक हो सकते हैं।|Hindi_M|other|3.401354
processed_hi_m_health_00243.wav|ये पुराने रईस अपने खर्चो पर लगाम लगा नहीं पाए, और इनका संचित धन भी समाप्त हो गया|Hindi_M|other|6.710187
processed_hi_m_finance_00729.wav|साथ ही, ज्यादातर रियल एस्टेट प्रोजेक्टों के लिए पैसे तो अग्रिम बिक्री से आते हैं|Hindi_M|other|7.070104
processed_hi_m_general_02402.wav|टुंपा की आंखों में रोशनी नहीं पर संगीत जगत में अपना नाम रोशन करने की ख़्वाहिश है।|Hindi_M|other|6.733417
processed_hi_m_general_00928.wav|शार्दुल ने मैच की पूर्व संध्या को अपने करियर और खेल के बारे में प्रेस से बात की।|Hindi_M|other|6.315458
processed_hi_m_politics_02356.wav|अधिकारियों के मुताबिक तेज़ बर्फ़ानी हवाओं की वजह से बचाव अभियान में रुकावट आती रही|Hindi_M|other|6.559271
processed_hi_m_weather_00373.wav|ऋषि ने बादल से पूछा तुम्ही बताओ कि तुमसे श्रेष्ठ कौन हैं? बादल ने उत्तर दिया पवन|Hindi_M|other|7.116542
processed_hi_m_politics_02467.wav|राज्य की राजधानी चेन्नई में दलित पार्टी विदुथालाई चिरुथैगल काच्चि और मार्क्सवादी कम्युनिस्ट पार्टी ने विरोध प्रदर्शन किए|Hindi_M|other|9.926167
processed_hi_m_books_01663.wav|वह अपनी भेड़ों तथा बकरियों के झुंड को पास के पहाड़ों पर चराने के लिए ले जाता था।|Hindi_M|other|6.837896
processed_hi_m_general_02551.wav|उन्होंने द्वारकानाथ टैगोर जैसे अन्य प्रमुख बंगालियों के साथ हाथ मिलाकर सामाजिक धार्मिक संगठन ब्रह्म समाज की स्थापना की।|Hindi_M|other|9.775229
processed_hi_m_books_00364.wav|संविधान सभा के सदस्यों ने स्वतंत्रता संघर्ष से उपजे महान आदर्शों को ध्यान में रखते हुए इस काम को गंभीरता से अंजाम दिया।|Hindi_M|other|9.752000
processed_hi_m_books_00470.wav|दौलताबाद भी कम नहीं था और आकार में दिल्ली को चुनौती देता था। स्थापत्य के कौन से अभिलक्षणों पर इब्न बतूता ने ध्यान दिया।|Hindi_M|other|10.042250
processed_hi_m_education_00674.wav|भर्ती परीक्षा में सेलेक्टेट हुए अभ्यर्थियों का मेडिकल परीक्षण किया जाएगा और साथ ही उनके दस्तावेजों की भी जांच की जाएगी।|Hindi_M|other|9.798438
processed_hi_m_books_03176.wav|इस परिणाम से यह संकेत मिलता है कि स्मृतियाँ उत्पन्न कराई जा सकती हैं तथा कल्पना स्फीति के द्वारा आरोपित की जा सकती हैं।|Hindi_M|other|9.926167
processed_hi_m_general_01480.wav|गार्गी किड्ज का मानना है कि प्रारंभिक शिक्षा शुरुआती पांच वर्षों में बच्चे के विकास का एक बहुत ही महत्वपूर्ण हिस्सा है।|Hindi_M|other|8.579396
processed_hi_m_books_04653.wav|रक्त का थक्का बन जाना उसमें एक अन्य प्रकार की कोशिकाओं की उपस्थिति के कारण होता है, जिन्हें पिकाणु प्लैटलेट्स कहते हैं।|Hindi_M|other|9.600000
processed_hi_m_other_02507.wav|ग्रेट आन्ध्रा की रिपोर्ट के मुताबिक एक्टिविस्ट ने फिल्म की शूटिंग हैदराबाद में होने की बात का सुबूत होने की बात कही है।|Hindi_M|other|8.985750
processed_hi_m_books_00296.wav|इन तीनों ही देशों में सेवा क्षेत्र का सकल वर्धित मूल्य में योगदान सबसे अधिक है।|Hindi_M|other|7.081708
processed_hi_m_books_00997.wav|वे लोग पर्यावरण की दृष्टि से बेमेल और निम्नीकृत क्षेत्रों पर कब्ज़ा कर रहते हैं।|Hindi_M|other|6.861125
processed_hi_m_finance_01170.wav|लेकिन, सरकार की समझ में अब तक नहीं आया है कि अर्थव्यवस्था के साथ क्या दिक्क़त है|Hindi_M|other|7.000000
processed_hi_m_books_01470.wav|भारत पर मुस्लिम आक्रमण की या भारत में मुस्लिम युग की बात करना गलत और भ्रामक है।|Hindi_M|other|5.932333
processed_hi_m_books_04286.wav|पूर्वी बंगाल में हरिदास ठाकुर के मतुआ पंथ ने चांडाल काश्तकारों के बीच काम किया।|Hindi_M|other|7.300000
processed_hi_m_politics_01438.wav|खबर है कि ईटीवी, एमपी के इनपुट और आउटपुट, दोनों इंचार्जों ने इस्तीफा दे दिया है|Hindi_M|other|8.056958
processed_hi_m_agri_01668.wav|ऐसे में आप मॉर्निंग वॉक से वापस आकर चने और सोयाबीन के अंकुरित दानें खा सकते हैं|Hindi_M|other|7.139771
processed_hi_m_other_02075.wav|उन्होंने बताया कि मेंटर वीरेंद्र सिंह बाश्टू ने शूटिंग के लिए प्रोत्साहित किया।|Hindi_M|other|6.315458
processed_hi_m_health_02065.wav|हैदराबाद के माधापुर इलाक़े में एक मेनहोल की सफ़ाई के दौरान चार लोगों की मौत हो गई|Hindi_M|other|6.582479
processed_hi_m_books_02505.wav|प्रश्नावली- साक्षात्कार या सर्वेक्षण में पूछे जाने वाले प्रश्नों की लिखित सूची।|Hindi_M|other|6.582479
processed_hi_m_education_02331.wav|पीजीआई में नर्सिंग वेल्फेयर अफसर को एसएमओ की बात से इनकार करना महंगा साबित हुआ।|Hindi_M|other|7.128146
processed_hi_m_education_01289.wav|इस प्रकार वह उसी श्रेणी में आ गई जिसमें भारतवंशी अंग्रेजी लेखक सलमान रश्दी हैं।|Hindi_M|other|8.033729
processed_hi_m_books_00831.wav|इससे महिलाओं के सामाजिक और आध्यात्मिक अनुभवों के बारे में अंतर्दृष्टि मिलती है।|Hindi_M|other|6.617312
processed_hi_m_politics_02406.wav|इस फिल्म में शशांक अरोड़ा, रोशन मैथ्यू और मेलिसा राजू थॉमस मुख्य किरदार में हैं|Hindi_M|other|7.104938
processed_hi_m_education_02597.wav|आपको अपने सोचे हुए कामों में सभी प्रकार की कठिनाइयोँ का सामना करना पड़ सकता है।|Hindi_M|other|7.093333
processed_hi_m_education_00743.wav|ऐसे में उनका मन और बुद्धि सक्रिय होते हुए भी शरीर की निष्क्रियता बोझ बन रही है।|Hindi_M|other|7.522896
processed_hi_m_books_00591.wav|फसलों का उत्पादन अच्छा हो, यह प्रयास फसलों की किस्मों के चयन पर निर्भर करता है।|Hindi_M|other|6.303854
processed_hi_m_agri_00831.wav|इस किताब के पन्नों को फटने से बचाने के लिए विशेष सिंथेटिक कागज का उपयोग किया है|Hindi_M|other|7.104938
processed_hi_m_books_02369.wav|चक्रवात के दुष्प्रभावों को कम करने में निम्नलिखित व्यवस्थाएँ सहायक हो सकती हैं।|Hindi_M|other|6.698583
processed_hi_m_weather_00384.wav|वायनाड में अत्यधिक गर्मी के चलते पत्रकारों को स्वास्थ्य संबंधी समस्या झेलनी पड़ी|Hindi_M|other|6.872729
processed_hi_m_other_04332.wav| बेशक आपके पास अच्छे अंकों के साथ डिग्री हो, पर इसे जॉब मिलने की गारंटी न समझें।|Hindi_M|other|6.800000
processed_hi_m_books_01462.wav|वे अपने विद्युत् तथा ऊष्मागतिकी के अनुसंधानों के लिए विशेष रूप से प्रसिद्ध हुए।|Hindi_M|other|6.350292
processed_hi_m_books_03366.wav|भूस्खलन को परिभाषित करना और इसके व्यवहार को शब्दों में बाँधना मुश्किल कार्य है।|Hindi_M|other|5.897500
processed_hi_m_education_02622.wav|बिना कारण की किसी प्रकार की हड़बड़ी न करें और इसे पुख्ते तरीके से संपन्न कराएं।|Hindi_M|other|6.977229
processed_hi_m_health_00682.wav|इनके अलावा दूरदर्शन न्यूज के कैमरामैन अच्युतानंद की भी इस हमले में मौत हो गई थी|Hindi_M|other|6.721813
processed_hi_m_books_03665.wav|संयोजकता इलेक्ट्रॉन दर्शाने के लिए हम बिंदुओं अथवा क्रॉस का उपयोग कर सकते हैं ।|Hindi_M|other|6.443167
processed_hi_m_books_01949.wav|जीवित प्राणियों को ऊर्जा प्रदान करने की प्रक्रिया में ग्लूकोस का उपयोग होता है।|Hindi_M|other|6.327063
processed_hi_m_agri_01935.wav|सत्वशील फ़ौरन राजा की प्यास बुझा देता है और साथ ही खाने के लिए उन्हें फल देता है|Hindi_M|other|7.662208
processed_hi_m_education_02290.wav|दरअसल सुबह जब हम उठते है तो हमारे मुंह में एक प्रकार का अम्ल यानी एसिड होता है।|Hindi_M|other|7.534500
processed_hi_m_weather_01145.wav|यहां का मौसम सालभर अच्छा रहता है, इस वजह से मार्तंड मंदिर कभी भी पहुंच सकते हैं|Hindi_M|other|7.499667
processed_hi_m_finance_01167.wav|खासकर रेप्को होम फाइनेंस में पैसे लगाएं और इस शेयर में आगे तेजी देखने को मिलेगी|Hindi_M|other|7.116542
processed_hi_m_books_02762.wav|एक परिपक्व स्त्री युग्मक के निर्माण की प्रक्रिया अंडजनन कहलाती है। मादा प्राइमेटों के जनन चक्र को आर्तव चक्र कहते हैं।|Hindi_M|other|9.543021
processed_hi_m_general_00448.wav|पृथ्वी पर समग्र जलवायु परिस्थितियों में एक बड़ा परिवर्तन आया है और ग्लोबल वार्मिंग को इस परिवर्तन का कारण माना जाता है।|Hindi_M|other|8.985750
processed_hi_m_general_01853.wav|इंटरनेट के लिए किसी पब्लिक टर्मिनल जैसे साइबर कैफे, ऑफिस आदि में नेट का इस्तेमाल करने के बाद प्रॉपर लॉग आउट जरूर करें।|Hindi_M|other|9.519813
processed_hi_m_general_02278.wav|बच्चों ने भगवान यशु मसीह के जीवन पर नाटक व विभिन्न भजनों पर नृत्य किया और सांता क्लॉज ने सभी बच्चों को मिठाइयां बांटी।|Hindi_M|other|9.101854
processed_hi_m_weather_02361.wav|भूतकाल में मानव समाज द्‍वारा किए गए कार्य व्यापारों के आधार पर इतिहास में मानव समाज की प्रगति का अनुमान किया जाता है ।|Hindi_M|other|10.019042
processed_hi_m_general_02536.wav|पश्चिमी व दक्षिणी भारत में मैकडॉनल्ड्स के आउटलेट्स का संचालन बीएल जटिया समूह प्रवर्तित हार्डकैसल रेस्टोरेंट्स करती है।|Hindi_M|other|9.508208
processed_hi_m_politics_02468.wav|बचाव के लिये हर मंगलवार को तंदूर में मीठी रोटी लगाकर कुत्तों को खिलाएं और शुक्रवार के दिन गंदे नाले में नीला फूल डालें|Hindi_M|other|9.914542
processed_hi_m_finance_00728.wav|रिजर्व बैंक की वित्तीय रिपोर्ट में कहा गया है,तीव्र आर्थिक वृद्धि हो रही है, लेकिन मुद्रास्फीति दबाव अभी भी बना हुआ है|Hindi_M|other|9.700000
processed_hi_m_health_03009.wav|अखिल ने कहा कि वह चोट से उबरकर जुलाई में स्काटलैंड के ग्लास्गो में होने वाले कामनवेल्थ गेम्स की तैयारी में जुट गए हैं|Hindi_M|other|9.763625
processed_hi_m_weather_01503.wav|जींद शहर में सैकड़ों होर्डिंग और फ्लेक्स तूफान के कारण टूटकर सड़कों पर बिखर गए|Hindi_M|other|7.627375
processed_hi_m_education_01167.wav|आज मैं भूतों की जो कहानी सुनाने जा रहा हूँ वो एक प्रकार के भूत के बारे में है।|Hindi_M|other|6.988833
processed_hi_m_books_01773.wav|साथ ही संविधान बनाते समय उन्होंने इस बात का भी ख्याल रखा कि भविष्य में इस दस्तावेज़ में संशोधन की आवश्कता पड़ सकती है।|Hindi_M|other|10.158354
processed_hi_m_finance_01818.wav|बिहार में जाली नोट और मादक पदार्थो के धंधे का नेटवर्क तेजी से पांव पसार रहा है|Hindi_M|other|6.280625
processed_hi_m_weather_00919.wav|धार, खंडवा जिले के कई क्षेत्रों में भी मंदिरों में श्रद्धालुओं का ताँता लग गया|Hindi_M|other|6.315458
processed_hi_m_politics_01367.wav|समाजवादी पार्टी ने अयोध्य सीट से किन्नर गुलशन बिंदू को अपना प्रत्याशी बनाया है|Hindi_M|other|7.500000
processed_hi_m_education_01707.wav|इस परीक्षा के बाद उम्मीदवारों को डिक्टेशन टेस्ट और पैराग्राफ रीडिंग करना होगा।|Hindi_M|other|6.176125
processed_hi_m_general_01218.wav|सेंटेनियल कोपा अमेरिका टूर्नामेंट तीन जून से शुरु होगा जबकि ओलंपिक खेल दो महीने बाद पांच अगस्त् को आयोजित किए जाएंगे।|Hindi_M|other|8.416854
processed_hi_m_politics_03781.wav|शांति कुमार धारिवाल और प्रसादीलाल मीणा को राजस्थान के राज्यपाल ने शपथ दिलाई है|Hindi_M|other|7.700000
processed_hi_m_health_00155.wav|आपने दिव्यांका को घर की बहू के रूप में देखा होगा, लेकिन असल जिंदगी में दिव्यांका काफी ग्लैमरस और लग्जरी जीवन जीती हैं|Hindi_M|other|10.053875
processed_hi_m_health_01860.wav|आस्ट्रेलियाई टीम में चोट की समस्या को लेकर कास्प्रोविच ज्यादा चिंतित नहीं दिखे|Hindi_M|other|6.443167
processed_hi_m_health_01225.wav|पहले तो आप अपनी जिंदगी की दोहरी जिम्मेंदारियों के लिए मानसिक रुप से तैयार रहें|Hindi_M|other|6.036812
processed_hi_m_health_01286.wav|एक हादसे में इस मरीज़ की आंख में चोट लगी थी और उसे देखने में दिक़्कत होने लगी थी|Hindi_M|other|7.766708
processed_hi_m_weather_00850.wav|सर्दियों के मौसम में शहद और ग्लिसरीन युक्त क्लींज़र से चेहरा अच्छी तरह साफ करें|Hindi_M|other|6.837896
processed_hi_m_health_00178.wav|टीवी शो 'मेरे डैड की दुल्हन' की एक्ट्रेस श्वेता तिवारी के भाई निदान तिवारी की शादी यास्मीन शेख के साथ गोवा बीच पर हुई|Hindi_M|other|9.484979
processed_hi_m_books_02517.wav|दुशंचिता के स्तर को कम करने के लिए विश्रांति की विधियों का उपयोग किया जाता है।|Hindi_M|other|6.582479
processed_hi_m_books_05084.wav|महायज्ञों को करने वाले राजा अब जन के राजा न होकर जनपदों के राजा माने जाने लगे।|Hindi_M|other|7.104938
processed_hi_m_general_01127.wav|ऊपर वाले से दुआ करूँगा कि मेरे ऊपर से प्रतिबंध हट जाए और मैं क्रिकेट खेल सकूँ।|Hindi_M|other|6.500000
processed_hi_m_books_04737.wav|आपके अपने क्षेत्र में जैव विविधता को विक्षोभित करने वाले कारकों की सूची बनाइए।|Hindi_M|other|6.559271
processed_hi_m_books_04838.wav|सिद्धांत प्रंबंधकों को निर्णय लेने एवं उनको लागू करने में मार्गदर्शन करते हैं।|Hindi_M|other|6.315458
processed_hi_m_education_01977.wav|प्रशिक्षण शिविर की अध्यक्षता, हिमाचल प्रदेश वक्फ बोर्ड एवं इमाम जामा मस्जिद सोलन के सदस्य मौलाना मोहम्मद यूनुस ने की।|Hindi_M|other|10.042250
processed_hi_m_education_02209.wav|ठीक इसी प्रकार वैष्णो देवी के तीर्थस्थान पर कल रात हुई बर्फबारी ने आने वाले श्रद्धालुओं को स्वर्ग का नजारा दिखा दिया।|Hindi_M|other|10.042250
processed_hi_m_general_00364.wav|भारत और श्रीलंका के राष्ट्राध्यक्षों ने जाफ़ना में एक स्टेडियम का उद्घाटन किया।|Hindi_M|other|6.431563
processed_hi_m_education_01194.wav|तीर्थंकर प्रभु आदिनाथ का ज्ञान कल्याणक महोत्सव गुरुवार को धूमधाम से मनाया गया।|Hindi_M|other|6.443167
processed_hi_m_general_01996.wav|बिछुआ नृत्य में कलाकारों ने पति और पत्नी की नोकझोंक को दिखाने का प्रयत्न किया।|Hindi_M|other|6.454771
processed_hi_m_general_01330.wav|वियतनाम ग्रेंड प्रिक्स चैंपियन, इंडियन बैडमिंटन लीग में भाग लेने के बाद मनु बैडमिंटन के एक नए सितारे के रूप में उभरे।|Hindi_M|other|8.997354
processed_hi_m_other_02427.wav|उन्होंने कहा कि आश्चर्य है कि भारतीय विदेशमंत्री ने उनसे वार्ता क्यों नहीं की।|Hindi_M|other|5.897500
processed_hi_m_health_00819.wav|हेल्थ इन्श्योरेंस प्लान के तहत कितने सदस्य हैं और इलाज का मौजूदा खर्च कितना है|Hindi_M|other|6.600000
processed_hi_m_books_00528.wav|अधिकांश क्रुमि अन्य भागों को छोड़कर गड्ढे के इस भाग में स्थानांतरित हो जाएँगे।|Hindi_M|other|6.431563
processed_hi_m_weather_00974.wav|एग्जिट पोल में ज्यादातर क्षेत्रों में सत्तारूढ़ बीजेपी को विजयी बताया जा रहा है|Hindi_M|other|6.176125
processed_hi_m_education_01635.wav|दिवाली के मौके पर बाजारों में तमाम प्रकार की मिठाइयां मौजूद हैं, लेकिन मिलावट का राक्षस इन सभी पर कब्जा जमाए बैठा है।|Hindi_M|other|9.647521
processed_hi_m_books_01029.wav|अब हम इस व्यापक ढाँचे के अंदर कुछ विशिष्ट और लघुत्तर सवालों पर विचार करते हैं।|Hindi_M|other|6.721813
processed_hi_m_education_02162.wav|वहीं सचिव परीक्षा नियामक डॉ सुत्ता सिंह निलंबन के बाद भी शनिवार को दिनभर कार्यालय में बैठीं रहीं और जरूरी काम निपटाए।|Hindi_M|other|9.577854
processed_hi_m_agri_02470.wav|वहीं करी पत्ता और भरमी की पत्तियों में थोड़ा सा पानी डालकर गाढ़ा पेस्ट बना लें|Hindi_M|other|6.686979
processed_hi_m_health_01301.wav|महेश ने बताया कि शम्साबाद से गचिबोवली की ओर जा रहे भरत की मौके पर ही मौत हो गई|Hindi_M|other|7.929250
processed_hi_m_education_00305.wav|हालांकि उन्हें फिल्म में विक्की कौशल और तापसी पन्नू की एक्टिंग जबरदस्त लगी है।|Hindi_M|other|6.872729
processed_hi_m_books_04493.wav|लेपचा और भुटिया सिक्किम की इन दोनों स्थानीय जातियों के बीच चले सुदीर्घ झगड़ों के बाद शांति वार्ता का शुरुआती स्थल है।|Hindi_M|other|9.392104
processed_hi_m_books_00389.wav|महावीर तथा उनके अनुयायियों की शिक्षाएँ कई शताब्दियों तक मौखिक रूप में ही रहीं।|Hindi_M|other|6.698583
processed_hi_m_finance_00271.wav|स्टेट बैंक की सिंहेश्वर शाखा में चोरी करने वाले गैंग को चिन्हित कर लिया गया है|Hindi_M|other|6.199354
processed_hi_m_books_02938.wav|हम जानते हैं कि किसी विद्युत धारावाही चालक के कारण उत्पन्न चुंबकीय क्षेत्र उससे दूरी के व्युत्क्रम पर निर्भर करता है।|Hindi_M|other|9.891333
processed_hi_m_books_00703.wav|अधिकांश प्रमुख शहरों और कस्बों में अब भारतीय राष्ट्रीय कांग्रेस की शाखाएँ थीं।|Hindi_M|other|5.900000
processed_hi_m_books_03847.wav|यहाँ मात्रा की गणना के अनुसार कोई विशेष छंद न होकर भी संगीतात्मक लयात्मकता है।|Hindi_M|other|6.698583
processed_hi_m_politics_01873.wav|पूर्व श्रीलंकाई कप्तान ने कहा मैं अपनी टीम और ड्रैंसिंग रूम को बेहद याद करूंगा|Hindi_M|other|6.582479
processed_hi_m_agri_01996.wav|ऑयली स्किन के लिए मुल्तानी मिट्टी में गुलाब जल मिलाकर फेस पैक बनाएं, इसके रेग्युलर यूज से चेहरे पर फर्क नजर आने लगेगा|Hindi_M|other|10.019042
processed_hi_m_education_00876.wav|उनका कहना है कि मेडिकल परीक्षण के बाद ही इस मामले पर कोई टिप्प्णी की जा सकेगी।|Hindi_M|other|7.116542
processed_hi_m_weather_02374.wav|इतिहास लेखन के विज्ञान का विकास होने में अनेक विचारकों का योगदान प्राप्त हुआ । |Hindi_M|other|6.600000
processed_hi_m_books_00948.wav|प्रेम उन लोगों से हमारे रिश्तों का एक पहलू है, जिन्हें हम अच्छी तरह जानते हैं।|Hindi_M|other|5.920708
processed_hi_m_books_04020.wav|आपको क्यों लगता है कि लेखक ने एक ही प्रकरण के लिए तीन स्पष्टीकरण प्रस्तुत किए।|Hindi_M|other|6.721813
processed_hi_m_agri_02033.wav|फाल्गुन मास तक इसका वृक्ष फूलता फलता है |Hindi_M|other|4.457854
processed_hi_m_politics_03048.wav|रेरा के महासचिव अबरार अहमद ने बताया कि करी एंड ब्राउन कंपनी से पिछले दिनों यूपी के प्रॉजेक्टों का ऑडिट करवाया गया था|Hindi_M|other|10.100000
processed_hi_m_books_03834.wav|जाहिर है कि ये अपनी पूंजीगत संसाधनों, नवीनतम तकनीकी एवं ख्याति के कारण विश्व अर्थव्यवस्था पर भारी कब्जा किए हुए हैं।|Hindi_M|other|10.042250
processed_hi_m_health_00285.wav|पिता पॉन्टी चड्ढा और चाचा हरदीप की आपसी गोलीबारी में हुई मौत के बाद मनप्रीत चड्ढा ने कारोबार की जिम्मेदारी संभाली थी|Hindi_M|other|10.181583
processed_hi_m_books_02238.wav|भारतीय राष्ट्रीय कांग्रेस ने सरकार से माँग की कि सभी स्थानीय बोर्डों को ज्यादा कारगर बनाने के लिए वह ज़रूरी कदम उठाए।|Hindi_M|other|9.101854
processed_hi_m_weather_01082.wav|राष्ट्रीय आपदा प्रबंधन प्राधिकरण के नक्शों में बाढ़ की आशंका वाले क्षेत्रों में जम्मूकश्मीर को शामिल नहीं किया गया है|Hindi_M|other|9.392104
processed_hi_m_weather_02117.wav|इस बात की तस्दीक में हिन्दी के उन तमाम रचनाकारों को देखा जा सकता है, जिनके घरों में बचपन से ही साहित्यिक वातावरण रहा|Hindi_M|other|9.879708
processed_hi_m_health_01209.wav|अगर आप कन्फर्म्ड तत्काल टिकट कैंसिल करवाने की सोच रहे हैं तो यह बात दिमाग में बिठा लें कि आपको कोई रिफंड नहीं मिलेगा|Hindi_M|other|9.252771
processed_hi_m_general_01411.wav|इस कॉन्फ्रेंस का उद्देश्य परस्पर इंटरेक्शन एवं नेटवर्किंग करना और इसमें प्रदर्शित होने वाली तकनीकों का लाभ उठाना है।|Hindi_M|other|9.148292
processed_hi_m_books_01151.wav|जब युद्ध लंबा खिंच गया तो टिस्को को युद्ध के लिए गोलों के खोल और रेलगाड़ियों के पहिये बनाने का काम भी सौंप दिया गया।|Hindi_M|other|9.693958
processed_hi_m_books_02248.wav|यह कभी-कभी हम लोगों के लिए एक दबाव उत्पन्न करता है क्योंकि समूहों की प्रतिस्पर्धी प्रत्याशाएँ और माँगें हो सकती हैं।|Hindi_M|other|9.148292
processed_hi_m_education_00970.wav|डॉ महावीर ने बताया कि देश में इस प्रकार के तीन माइग्रेंट्स रिसोर्स सेंटर हैं।|Hindi_M|other|6.849521
processed_hi_m_general_02074.wav|वहीं इंग्लैंड और भारतीय खिलाड़ी भी खेल रोककर इस कपल के खास लम्हे के गवाह बने।|Hindi_M|other|6.338667
processed_hi_m_books_01356.wav|यह तथ्य कि एक छोटा प्रकाश स्रोत किसी अपारदर्शी वस्तु की तीक्ष्ण छाया बनाता है|Hindi_M|other|6.756625
processed_hi_m_health_00799.wav|हादसे में चालक की मौके पर ही मौत हो गई जब्कि एक युवक गंभीर रुप से घायल हो गया|Hindi_M|other|7.104938
processed_hi_m_books_02281.wav|एक उद्गम तथा गन्तव्य स्थान वाले प्रवासियों के समूह को प्रवास प्रवाह कहते हैं।|Hindi_M|other|6.570875
processed_hi_m_books_02040.wav|रेलमार्ग लंबी दूरी तक स्थूल वस्तुओं और यात्रियों के स्थल परिवहन की विद्या है।|Hindi_M|other|6.900000
processed_hi_m_weather_02360.wav|अतः इतिहास की प्रस्तुति अथवा संरचना तर्कपूर्ण और सुसंगति बैठने वाली होती है ।|Hindi_M|other|7.940854
processed_hi_m_finance_00589.wav|वहीं मिथुन, तुला और कुंभ राशि के व्यक्तियों के साथ ये सामान्य दोस्ती रखते हैं|Hindi_M|other|6.582479
processed_hi_m_books_04205.wav|इसका मतलब यह कि कील पर उसके टँगे होने का कोई प्रत्यक्ष प्रमाण उपलब्ध नहीं है।|Hindi_M|other|6.582479
processed_hi_m_books_04680.wav|किसानों के इतने अधिक परिवार भूमि के इतने छोटे प्लॉटों पर क्यों खेती करते हैं।|Hindi_M|other|5.800000
processed_hi_m_weather_00327.wav|गुरु की इस अनुकंपा से श्रद्धालुओं के ओम अर्हम के नाद से पूरा वातावरण गूंज उठा|Hindi_M|other|6.721813
processed_hi_m_agri_01455.wav|जो मनुष्य दुराचार, पापाचार गुण से ग्रस्त होता है वह कुसंगति के वश में होता है|Hindi_M|other|7.627375
processed_hi_m_health_01680.wav|पोस्टमार्ट्म रिपोर्ट के मुताबिक नाजरीन की मौत ब्लास्ट में घायल होने से हुई है|Hindi_M|other|5.897500
processed_hi_m_finance_01431.wav|जंहा होटल ने मालिक की जोखिम पर पार्किंग की शर्त का हवाला देते हुए कूपन दिखाया|Hindi_M|other|6.849521
processed_hi_m_books_02109.wav|किसी क्षेत्र के योजना एवं विकास में जनसंख्या मानचित्र की अहम् भूमिका होती है।|Hindi_M|other|6.837896
processed_hi_m_books_03742.wav|किन्ही तीन विशिष्ट वित्तीय संस्थानों के नाम दीजिए एवं उनके उद्देश्य भी बताइए।|Hindi_M|other|6.570875
processed_hi_m_education_01245.wav|लुफ्थांसा भी गोल्डन जुबली सेलिब्रेशन के तहत विभिन्न प्रकार के ऑफर दे रही हैं।|Hindi_M|other|7.940854
processed_hi_m_weather_01138.wav|लेकिन यह मौसम अपनी फिटनेस को लेकर कॉन्शस रहने वाले लोगों को परेशान भी करता है|Hindi_M|other|6.977229
processed_hi_m_health_01603.wav|उत्तर प्रदेश सरकार ने राज्य को दिमागी बुखार से मुक्त् हो जाने का दावा किया है|Hindi_M|other|6.454771
processed_hi_m_books_02574.wav|देखते ही देखते उन्होंने बगीचे से एक-एक तिनका चुनकर गेट के पास इकट्ठा कर दिया।|Hindi_M|other|6.837896
processed_hi_m_books_02285.wav|सल्तनत की स्थापना से राजपूत राज्यों का और उनसे जुड़े ब्राह्मणों का पराभव हुआ।|Hindi_M|other|6.443167
processed_hi_m_politics_01216.wav|पार्टी ने पहले उमा भारती की मर्जी के खिलाफ उन्हें झाँसी से उम्मीदवार बना दिया|Hindi_M|other|6.570875
processed_hi_m_politics_03844.wav|ड्राई आई सिन्ड्रोम से पीड़ित व्यक्ति अपनी पलकों को बारबार व जोर से झपकाते हैं|Hindi_M|other|7.244250
processed_hi_m_general_00710.wav|जानते हैं कि क्रिकेट बोर्ड किस आधार पर इस कॉन्ट्रैक्ट लिस्ट को तैयार करता है।|Hindi_M|other|5.630458
processed_hi_m_books_02417.wav|क्या भौगोलिक पृथक्करण अलैंगिक जनन वाले जीवों के जाति उद्भव का प्रमुख कारक हो।|Hindi_M|other|7.104938
processed_hi_m_books_02733.wav|भारत में लोकतंत्र के विकास के बारे में आप एक और क़िताब में विस्तार से पढ़ेंगे।|Hindi_M|other|6.431563
processed_hi_m_health_00834.wav|शशिकांत को निजी खुन्नस में फॅंसाया गया और बाद में हर्ट अटैक से उनकी मौत हो गई|Hindi_M|other|6.861125
processed_hi_m_general_01043.wav|यह नृत्य पोनुंग रात आठ बजे शुरू हो जाता है और अनवरत प्रात चार बजे तक चलता है।|Hindi_M|other|7.244250
processed_hi_m_books_01154.wav|ग्वेद में मवेशियों, बच्चों और घोड़ों की प्राप्ति के लिए अनेक प्रार्थनाएँ हैं।|Hindi_M|other|6.071646
processed_hi_m_books_00634.wav|आप अनुभव करेंगे कि प्रतिबिंब धुँधला है या इससे आपके नेत्रों पर तनाव पड़ता है।|Hindi_M|other|6.594104
processed_hi_m_other_05235.wav|सरकार का ये भी मानना है कि भाडे के पत्थरबाजों को बातों से मनाना मुश्किल होगा।|Hindi_M|other|6.582479
processed_hi_m_health_00772.wav|बाबर को इंग्लैंड के खिलाफ लॉड्र्स में खेले गए पहले टेस्ट मैच में चोट लग गई थी|Hindi_M|other|6.200000
processed_hi_m_finance_00116.wav|इस छूट में कॉर्पोरेट डिस्काउंट, कैश डिस्काउंट और एक्सचेंज डिस्काउंट शामिल हैं|Hindi_M|other|5.700000
processed_hi_m_finance_00882.wav|हालांकि, कार्ड की खरीद के वक्त जमा कराई गई सिक्यॉरिटी की रकम उन्हें मिल सकेगी|Hindi_M|other|6.698583
processed_hi_m_other_02291.wav|इस मौके पर गुजरात के कृषि मंत्री आरसी फाल्दू और सांसद पूनम महाजन भी मौजूद थे।|Hindi_M|other|7.000000
processed_hi_m_other_01989.wav|संजय गुप्ता ने ट्रंप की कोरोनरी कैल्शियम सीटी स्कैन के आधार पर ये बात कही है।|Hindi_M|other|6.303854
processed_hi_m_books_01469.wav|इसके लिए उस विषय से जुड़ी खबरों और रिपोर्टों की कटिंग करके फ़ाइल बनानी चाहिए।|Hindi_M|other|6.431563
processed_hi_m_books_00457.wav|पृथ्वी के आंतरिक भाग में पाया जाने वाला मैग्मा ही सभी खनिजों का मूल स्रोत है।|Hindi_M|other|7.100000
processed_hi_m_weather_00234.wav|दुष्यंत चौटाला ने कहा कि कारगिल क्षेत्र में तैनात सैनिकों को शत्रु के साथ साथ मौसम के मोर्चे पर भी जंग करनी पड़ती है|Hindi_M|other|10.077083
processed_hi_m_weather_02351.wav|सुमेर साम्राज्य के राजाओं और उनके बीच हुए संघर्षों की कहानियों का वर्णन तत्कालीन शिलालेखों में संरक्षित रखागया है ।|Hindi_M|other|9.380479
processed_hi_m_health_00381.wav|कैप्सूल एंडोस्कोपी एक ऐसी तकनीक है जिसमें कैप्सूल के आकार का एक वायरलेस कैमरा मुंह के जरिए पेट में पहुंचाया जाता है|Hindi_M|other|10.000000
processed_hi_m_books_03616.wav|अंतर्राष्ट्रीय मानकों की दृष्टि से मापा जाए तो अल्पसंख्यक धर्में को अत्यंत प्रबल संवैधानिक सुरक्षा प्रदान की गई है।|Hindi_M|other|8.741938
processed_hi_m_other_04145.wav|बता दें कि घटना के बाद से दरभंगा के एसएसपी बाबू राम काफी गंभीर थे और उन्होंने अपनी अगुवाई में घटना पर कार्यवाही की।|Hindi_M|other|9.635917
processed_hi_m_books_01627.wav|भेड़ की कुछ नस्लों के शरीर पर बालों की घनी परत होती है, जिससे बड़ी मात्रा में अच्छी गुणवत्ता की ऊन प्राप्त होती है।|Hindi_M|other|9.125063
processed_hi_m_health_01836.wav|केस सुलझाने के लिए खून के निशान और फ्रिंगर प्रिंट्स जांच के लिए फॉरेंसिक लैब भेजने की जरूरत जल्द ही खत्म हो सकती है|Hindi_M|other|9.647521
processed_hi_m_books_04530.wav|चित्र में पीछे दाहिनी ओर लदी हुई बैलगाड़ियाँ रेलवे स्टेशन से पत्तन तक कपास की गांठें ले जाने के लिए तैयार खड़ी हैं।|Hindi_M|other|9.200000
processed_hi_m_weather_02347.wav|आधुनिक इतिहास लेखन में उन परंपराओं का उपयोग साधनों के रूप में किया जाता है ।|Hindi_M|other|6.443167
processed_hi_m_politics_04004.wav|डिजिटल लॉकर में आप अपने सभी मह्त्वपूर्ण डॉक्युमेंट्स को सुरक्षित रख सकते हैं|Hindi_M|other|6.060042
processed_hi_m_books_00826.wav|एक और बात याद रखने की है कि समाचार में सूचना के स्रोत यानी जिससे जानकारी मिली है, उसको भी अवश्य उद्धृत करना चाहिए।|Hindi_M|other|9.659125
processed_hi_m_education_00655.wav|अभिनेता अक्षय कुमार की पत्नी ट्विंकल ने कहा, आपको नए कौशल सीखने की जरूरत है।|Hindi_M|other|6.710187
processed_hi_m_books_03687.wav|सेलिगमैन तथा मायर ने कुत्तों पर किए गए अध्ययन में इस गोचर को प्रदर्शित किया।|Hindi_M|other|6.152917
processed_hi_m_finance_00681.wav|रिलायंस कमर्शियल फाइनेंस ने मुद्रा स्कीम के तहत इन रिक्शों को तैयार कराया था|Hindi_M|other|6.686979
processed_hi_m_other_04207.wav|मुसलमानों को परिपूर्णता तक पहुंचने के लिए अनाथों व दरिद्रों के साथ भलाई, निष्ठापूर्ण उपासना और सद्कर्म करने चाहिए।|Hindi_M|other|9.775229
processed_hi_m_books_04404.wav|जिसके कारण इलेक्ट्रॉन त्यागने की परमाणु की प्रवृत्ती अर्थात धात्विक गुणधर्म।|Hindi_M|other|6.443167
processed_hi_m_education_01752.wav|शहीद बहिश्ती इस प्रकार से युवाओं को कुरआन के संदेश से परिचित कराना चाहते थे।|Hindi_M|other|7.300000
processed_hi_m_books_02828.wav|क्या आप दुनिया के दूसरे भागों के ऐसे उदाहरणें के बारे में विचार कर सकते हैं।|Hindi_M|other|6.164521
processed_hi_m_books_00215.wav|आपने देखा होगा कि यात्री वृत्तांत इन शताब्दियों में पुरुषों और महिलाओं के जीवन की एक रोचक झाँकी प्रस्तुत करते हैं।|Hindi_M|other|9.380479
processed_hi_m_finance_00555.wav|ऐसे में आज यह सवाल मौजूंद है कि क्या अब भी इस देश में सरकारें दान से बनेंगी?|Hindi_M|other|6.849521
processed_hi_m_education_01367.wav|कहा गया है कर्नाटक में भी मेडिकल कॉलेज के एडमिशन में फ्रॉड की ख़बरें छपी हैं।|Hindi_M|other|7.800000
processed_hi_m_weather_00558.wav|आंधी, काले बादल और इसके साथ ही बारिश स्वप्न में दिखाई देना शुभ नही माना जाता|Hindi_M|other|7.406792
processed_hi_m_books_00404.wav|गरीबी उन्मूलन कार्यक्रम दसवीं पंचवर्षीय योजना की विकास दृष्टि पर आधारित हैं।|Hindi_M|other|6.500000
processed_hi_m_books_02463.wav|और रेजा का माप धरातल पर हुई वर्षा को नहीं, धरातल में समाई वर्षा को नापता है।|Hindi_M|other|6.800000
processed_hi_m_other_02567.wav|अगस्त् माह में ही पश्चिमी यूपी में करीब दो दर्जन से अधिक घटनाएं हो चुकी हैं।|Hindi_M|other|5.769792
processed_hi_m_education_02088.wav|लिखित परीक्षा में गलत उत्तरों को चिह्नित करने के लिए नकारात्मक अंकन भी होगा।|Hindi_M|other|6.187750
processed_hi_m_books_03841.wav|सरकार ने स्वच्छता के कुछ निश्चित मानक निर्धारित किए हैं, लेकिन दुर्भाग्य से, इनको सख्ती से लागू नहीं किया जाता है।|Hindi_M|other|9.368875
processed_hi_m_politics_04116.wav|लिहाजा, देश में पेट्रोल और डीजल की कीमतें मुख्य रूप से अंतरार्ष्ट्रीय बाजार में कच्चे तेल के दाम पर निर्भर करती है|Hindi_M|other|9.276000
processed_hi_m_education_00451.wav|इसी प्रकार राजस्थान से अवैध पत्थर भरकर लाने वाले डंपरो व ट्रको को भी हरियाणा की सीमा में घुसते ही जब्त किया जाएगा।|Hindi_M|other|9.635917
processed_hi_m_general_02741.wav|बच्चू भाई वसान के गुजराती कलाकारों की कला को देखकर दर्शक आश्चर्य चकित रह गए।|Hindi_M|other|7.232646
processed_hi_m_general_01441.wav|क्रिप्टन की ऊर्जा से चलने वाले थ्रस्टर्स वाले इन रॉकेट के सबसे ऊपरी हिस्से नोज में ही सैटेलाइट को रख दिया जाता है।|Hindi_M|other|9.100000
processed_hi_m_politics_03894.wav|इनके हेल्पिंग नेचर और हमेशा मरीजों के साथ रहने के कारण यह सम्मान दिया जायेगा|Hindi_M|other|6.327063
processed_hi_m_books_02108.wav|विश्व-संस्कृति के नाम पर दरअसल शेष विश्व पर पश्चिमी संस्कृति लादी जा रही है।|Hindi_M|other|7.116542
processed_hi_m_weather_00247.wav|खराब मौसम की वजह से हरियाणा के सीएम मनोहर लाल खट्टर के हेलीकॉप्टर की हरियाणा के झज्जर में इमरजेंसी लैंडिंग कराव गई|Hindi_M|other|9.101854
processed_hi_m_other_02274.wav|फिलहाल कंपनी ने यह नहीं बताया है कि इसमें इन्बिल्ट मेमोरी और रैम कितना होगा।|Hindi_M|other|6.977229
processed_hi_m_books_03887.wav|अन्य प्रवास विवाहजन्य प्रवास को छोड़कर भी स्त्रियों के जीवन स्तर को प्रत्यक्ष अथवा परोक्ष रूप से प्रभावित करता है।|Hindi_M|other|9.601083
processed_hi_m_books_00575.wav|अथवा वैश्य वर्णों के अंतर्गत नहीं आती।|Hindi_M|other|3.621938
processed_hi_m_weather_00535.wav|श्रीकांत पेंटिंग, फोटोग्राफी, एक्टिंग जैसे क्षेत्रों में भी हाथ आजमा चुके थे|Hindi_M|other|6.048417
processed_hi_m_politics_01218.wav|एचसीएल एक्सॉन ने यू सी एस ग्रुप के साथ रणनीतिक साझेदारी बनाने की घोषणा की है|Hindi_M|other|7.116542
processed_hi_m_politics_02607.wav|हेजल ने सीधे कहा कि बिना पति के मैं कैसे प्रेग्नेंट हो जाउंगी कोई बताए मुझे?|Hindi_M|other|5.909104
processed_hi_m_books_01656.wav|जीवाणु में डीएनए पर निर्भर केवल एक आरएनए पॉलीमरेज होता है जो सभी प्रकार के आरएनए के अनुलेखन को उत्प्रेरित करता है।|Hindi_M|other|9.995812
processed_hi_m_agri_00874.wav|पूर्व में फोरचून राइस ब्रांड ऑयल ने भी खुद को जैतून के तेल से बेहतर बताया था|Hindi_M|other|6.443167
processed_hi_m_finance_00908.wav|अगले तीन हफ़्तों के लिए, आपको अपने पैसे और भागीदारी से बहुत सावधान रहना चाहिए|Hindi_M|other|7.200000
processed_hi_m_health_02128.wav|तो हे विघ्नहर्ता आपसे अनुरोध है कि अतिक्रमण की समस्या का शीघ्र निदान निकालें|Hindi_M|other|6.500000
processed_hi_m_general_02431.wav|भाजा गुफाएं कार्ला गुफाओं के साथ अपनी वास्तुकला को साझा करने का काम करती है।|Hindi_M|other|6.152917
processed_hi_m_books_03180.wav|किस पदार्थ की बनी बाल्टियाँ और मग आज आप उपयोग में ले रहे हैं। प्लास्टिक पात्रों को उपयोग में लाने के क्या लाभ हैं।|Hindi_M|other|9.798438
processed_hi_m_health_02607.wav|फिल्म प्रेम रतन धन पायो में सलमान खान अपनी मंगेतर बनी सोनम कपूर को अपने हॉंगकॉग बिजनेस ट्रिप के बारे में बताते हैं|Hindi_M|other|9.984208
processed_hi_m_books_01215.wav|मध्य अक्तूबर तक मानसून प्रायद्वीप के उत्तरी भाग से पूरी तरह पीछे हट जाता है।|Hindi_M|other|6.745021
processed_hi_m_politics_02265.wav|चीन की ओर से उठाये जा रहे कदमों का असर हम अपने किसानों के ऊपर नहीं आने देंगे|Hindi_M|other|6.036812
processed_hi_m_books_02994.wav|अशुद्ध जल से मृदा भी प्रभावित होती है जिसके कारण उसकी अम्लीयता तथा क्रुमियों की वृद्धि में भी परिवर्तन हो जाता है।|Hindi_M|other|9.600000
processed_hi_m_politics_01208.wav|मतलब मुख्यमंत्री पद पर लगातार पॉंचवी बार भाजपा का ही आदमी विराजमान हो रहा है|Hindi_M|other|7.499667
processed_hi_m_health_03111.wav|और शासन के लापरवाही और शर्मनाक रवैय्ये के कारण उनकी अस्पताल में ही मौत हो गई|Hindi_M|other|6.965604
processed_hi_m_politics_02328.wav|उत्तर प्रदेश की समाजवादी पार्र्टी की सरकार ने आज विधान सभा के बजट सत्र के अंतिम दिन विधायकों को कई तोहफों से नवाजा|Hindi_M|other|9.217958
processed_hi_m_finance_00112.wav|इसके अलावा स्कोडा अपनी लक्जरी कार सुपर्ब का प्लगइन हाइब्रिड मॉडल लॉन्च करेगी|Hindi_M|other|6.965604
processed_hi_m_books_01525.wav|नोमोन को वृत्ताकार बोर्ड में व्यास के अनुदिश खाँचा बनाकर भी जड़ा जा सकता है।|Hindi_M|other|6.500000
processed_hi_m_general_01856.wav|दुर्भाग्य से इस अंधेरे दौर की रचना में राजनीतिज्ञों द्वारा धर्म के दुष्टतापूर्ण इस्तेमाल का सच छिपाये नहीं छिपता।|Hindi_M|other|8.451688
processed_hi_m_education_00316.wav|उनके परिजनों की तरफ से उनके ह्वाट्सएप फ्रेंड्स और मेल लिस्ट के लोगों को इस बारे में भेजी गई जानकारी इस प्रकार है। |Hindi_M|other|9.101854
processed_hi_m_books_02335.wav|आपके विचार में राजा व्यापार को प्रोत्साहित करने का इच्छुक क्यों था। इन विनिमयों से किन समूहों को लाभ पहुँचा होगा।|Hindi_M|other|9.241167
processed_hi_m_books_02674.wav|मैं तुम्हें बताता हूँ, वे तुम्हें इसलिए डरा रहे हैं क्योंकि तुम उनसे चिढ़ जाते हो और उनके सामने धैर्य खो देते हो।|Hindi_M|other|8.500000
processed_hi_m_books_02431.wav|मुख्य नाले गारे में जमाई गई ईंटों से बने थे और इन्हें ऐसी ईंटों से ढँका गया था जिन्हें सफ़ाई के लिए हटाया जा सके।|Hindi_M|other|9.078625
processed_hi_m_other_04677.wav|मंत्री ने स्प्ष्ट किया कि कॉलेजों में सभी व्यवस्थाएं सुचारू रखें इसकी पूरी जिम्मेदारी कॉलेज के प्राचार्य की होगी।|Hindi_M|other|8.184667
processed_hi_m_education_02541.wav|इसी तरह से सरकाघाट, द्रंग और जिला के अन्य स्कूलों में विद्यार्थियों को राजभाषा की परीक्षा में नकल करते हुए पकड़ा।|Hindi_M|other|9.937771
processed_hi_m_books_01571.wav|इस तरह खास ढंग के धंधे पुश्तैनी बन गए और नए ढंग के कामों से बचने और पुरानी लकीर पीटते रहने की प्रवृत्ति पैदा हुई।|Hindi_M|other|9.426937
processed_hi_m_other_02073.wav|बसपा प्रमुख मायावती पर निशाना साधते हुए मुलायम सिंह यादव ने कहा कि वह साम्प्रदायिक शक्तियों से हाथ मिला चुकी हैं।|Hindi_M|other|9.113458
processed_hi_m_weather_00090.wav|मैग्नेटिक रिकनेक्शन वह प्रक्रिया है जो सूर्य और पृथ्वी के चुंबकीय क्षेत्रों की परस्पर प्रतिक्रिया के कारण होती है|Hindi_M|other|8.869646
processed_hi_m_finance_01417.wav|चीन के एम्पिम बैंक ऋण देने के बाद कई शर्त रखती है कि टेण्डर प्रक्रिया में सिर्फ चीन के ठेकेदार सहभागी हो सकते हैं|Hindi_M|other|10.053875
processed_hi_m_health_02090.wav|चर्चित फिल्मकार, शेखर कपूर का कहना है कि सदाबहार अभिनेता व उनके मामा, दिवंगत देव आनंद ने जिंदगी अपनी शर्तों पर जी|Hindi_M|other|10.158354
processed_hi_m_books_04998.wav|जैसे, दुकानों में साबुनों को एक साथ एक स्थान पर रखा जाता है, जबकि बिस्कुटों को एक साथ दूसरे स्थान पर रखा जाता है।|Hindi_M|other|9.276000
processed_hi_m_other_02198.wav|रोहतास प्लुमेरिया प्रॉजेक्ट के आवंटियों से अवैध वसूली की शिकायत पर एलडीए वीसी पीएन सिंह ने बिल्डर को तलब किया था।|Hindi_M|other|9.879708
processed_hi_m_finance_00093.wav|शहर में ऑनलाइन फ्रॉड के मामलों में लगातार इजाफा हो रहा है, फिर चाहे वह एटीएम क्लोन फ्रॉड हो या मेल स्कूमिंग फ्रॉड|Hindi_M|other|10.158354
processed_hi_m_health_00216.wav|फ्रेस्नो शहर में एक पारिवारिक समारोह के दौरान 'अज्ञात संदिग्धों' द्वारा की गई गोलीबारी में चार लोगों की मौत हो गई|Hindi_M|other|9.090229
processed_hi_m_weather_01915.wav|ये दस्ते अलग क्षेत्रों में राउंड द क्लॉक गश्त करेंगे और किसी भी सूचना पर तत्काल मौके पर पहुंचकर हालात काबू करेंगे|Hindi_M|other|9.484979
processed_hi_m_other_05250.wav|निगम की केवल  दो ही लिफ्टें चालू रहीं, जिसके परिणामस्वरूप लिफ्ट के बाहर लोगों व पर्यटकों की लंबी कतारें देखी गईं।|Hindi_M|other|9.136688
processed_hi_m_books_03109.wav|लेकिन प्रगालकों को अपनी प्रत्येक भट्ठी के लिए वन विभाग को बहुत भारी कर चुकाने पड़ते थे जिससे उनकी आय गिर जाती थी।|Hindi_M|other|9.647521
processed_hi_m_books_03733.wav|प्राचीन मिस्र में वस्त्रों को बनाने के लिए रुई तथा फ्लैक्स की कृषि नील नदी के निकटवर्ती क्षेत्रों में की जाती थी।|Hindi_M|other|9.392104
processed_hi_m_general_00045.wav|फिल ह्यूज की मृत्यु के एक साल बाद हम खेल के सुरक्षा नियमों को मजबूत करके ही उन्हें सच्ची श्रद्धांजलि दे सकते हैं।|Hindi_M|other|8.730333
processed_hi_m_books_01442.wav|हालाँकि वर्ग आधारित सामाजिक व्यवस्था अधिक लचीली दिखती है, लेकिन इसने भी काफी असमानता और उत्पीड़न को जन्म दिया है।|Hindi_M|other|9.659125
processed_hi_m_books_00535.wav|स्वतंत्रता के लिए हमारे राष्ट्रीय आंदोलन को प्रेरित करने वाले उच्च आदर्शों को दय में संजोए रखे और उनका पालन करे;।|Hindi_M|other|9.856500
processed_hi_m_books_04169.wav|आइजेंक व्यक्तित्व प्रश्नावली एक परीक्षण है जिसका उपयोग व्यक्तित्व के इन आयामों का अध्ययन करने के लिए किया गया है।|Hindi_M|other|9.217958
processed_hi_m_weather_01155.wav|तमिलनाडु के इन किसानोँ की मांग है कि उन्हें सूखे से बचाने के लिए मोदी सरकार चालीस हजार करोड़ रुपए का राहत पैकेज दे|Hindi_M|other|9.400000
processed_hi_m_books_00119.wav|समाज विज्ञान की शिक्षा के प्रति इनकी अंतर्दृष्टि और गुणवत्ता के प्रति आग्रह ने पुस्तक को एक अलग स्तर प्रदान किया।|Hindi_M|other|10.030646
processed_hi_m_weather_00300.wav|हिन्दी क्षेत्रों में लल्लू शब्द का अभिप्राय मूर्ख और दब्बू से लगाया जाता है|Hindi_M|other|6.000000
processed_hi_m_books_02001.wav|ये औद्योगिक इकाइयाँ विषाक्त रासायनिक अपशिष्टों का नदी में विसर्जन करती हैं।|Hindi_M|other|6.698583
processed_hi_m_books_01957.wav|उस समय स्थानीय व्यापारी ने स्वप्ना को एक शर्त मानने के लिए सहमत कर लिया था।|Hindi_M|other|6.559271
processed_hi_m_books_04670.wav|पहले भारतीय कृषि सहायता मूल्य और सब्सिडी द्वारा विश्व बाज़ार से सुरक्षित थी।|Hindi_M|other|6.036812
processed_hi_m_agri_01735.wav|पायलट ने अपने पुराने मित्र जयकिशन विश्नोई के साथ खेत में बैठकर ही खाना खाया|Hindi_M|other|7.221042
processed_hi_m_agri_01072.wav|नारियल ऑयल का उपयोग बॉडी के दाग व धब्बो को हटाने के लिए भी किया जा सकता हैं|Hindi_M|other|7.081708
processed_hi_m_politics_01000.wav|मँहगाई विरोधी विपक्षी अभियान केवल राजनैतिक विरोध प्रदर्शन भर बनकर रह गया है|Hindi_M|other|7.244250
processed_hi_m_health_03047.wav|बिल्हौर निवासी रवींद्र को बवासीर, किदवई नगर निवासी महेश के दांत में दर्द था|Hindi_M|other|7.615771
processed_hi_m_education_00341.wav|यज्ञों के अवसर पर स्त्रियाँ विविध प्रकार के स्वर्णाभूषण धारण करके आती थीं ।|Hindi_M|other|6.721813
processed_hi_m_other_02333.wav|उसने कहा कि पूरा मामला एक कस्ट्मर की ओर से दूसरा ऑपरेटर बदलने जैसा नहीं है।|Hindi_M|other|6.721813
processed_hi_m_books_03061.wav|यह उस समय सबसे आवश्यक हो जाता है जब अध्ययन में छलछद्म का उपयोग किया गया हो।|Hindi_M|other|6.872729
processed_hi_m_politics_01386.wav|बता दें कि इस घटना के खुलासा होने के बाद सरकारी विभागों में हडक़ंप मच गया है|Hindi_M|other|7.000000
processed_hi_m_general_00917.wav|भारत में क्रिकेट एक लोकप्रिय खेल है, कुछ लोग इसे धर्म का भी दर्जा देते हैं।|Hindi_M|other|5.618854
processed_hi_m_agri_00803.wav|सूक्ष्म पोषक तत्त्वों की कमी का प्रभाव आज कृषि उत्पाद में भी नजर आने लगा है|Hindi_M|other|6.048417
processed_hi_m_other_01991.wav|उन्होंने कहा कि अर्थव्यव्स्था को सही दिशा में ले जाने के लिए काम करना होगा।|Hindi_M|other|5.885875
processed_hi_m_education_02381.wav|इस फिल्म में उनके अलावा विक्की कौशल और तापसी पन्नू के इंपॉर्टेंट रोल्स हैं।|Hindi_M|other|6.826292
processed_hi_m_agri_01652.wav|किसान कहते हैं कि इतने अर्से रहने के बाद भला अपनी जमीन से हमें कौन हटा देगा|Hindi_M|other|7.650604
processed_hi_m_books_00694.wav|तभी आंतरिक लय का निर्वाह संभव है। कविता छंद और मुक्त छंद दोनों में होती है।|Hindi_M|other|6.849521
processed_hi_m_books_04883.wav|राजाराम महाराज के महाराष्ट्र में लौट आने से मराठों में वीरता का संचार हुआ ।|Hindi_M|other|6.419937
processed_hi_m_weather_01070.wav|अय्यूब ने बताया कि वे और उनके परिजन गर्मी के कारण घर के आंगन में सोए हुए थे|Hindi_M|other|7.360354
processed_hi_m_books_03333.wav|दूसरी तरफ़ उज्जैन उत्तरी भारत से दक्षिणी भारत जाने वाले रास्ते में पड़ता था।|Hindi_M|other|6.303854
processed_hi_m_education_00566.wav|उन्होंने कहा कि आज के युग में हर बच्चें को हर प्रकार से दक्ष होना जरूरी है।|Hindi_M|other|6.733417
processed_hi_m_agri_02114.wav|वहीं, नारियल का तेल फ्रिज़ी और ड्राई बालों को मॉस्चराइज करने में मदद करता है|Hindi_M|other|7.267479
processed_hi_m_weather_02343.wav|विश्व की प्राचीन संस्कृतियों में इस प्रकार इतिहास लिखने की परंपरा नहीं थी । |Hindi_M|other|5.885875
processed_hi_m_general_01654.wav|यह पृष्ठ द असम त्रिब्युन लेख के सुधार पर चर्चा करने के लिए वार्ता पन्ना है।|Hindi_M|other|6.443167
processed_hi_m_books_04722.wav|दक्षिण और उत्तर के पांड्यन और पल्लव के इलाके इस राज्य का हिस्सा बना लिए गए।|Hindi_M|other|6.443167
processed_hi_m_education_02571.wav|शाहिद ने फिल्म में एक शराबी और गुस्सैल मेडिकल स्टूडेंट का किरदार निभाया है।|Hindi_M|other|6.698583
processed_hi_m_weather_01819.wav|सुबह से ही घना कोहरा और ठंड के कारण सुबह ग्यारह बजे तक सडक़ों पर सन्नाटा रहा|Hindi_M|other|7.221042
processed_hi_m_politics_00225.wav|इससे पहले जींद से इनेलो विधायक रहे कृष्ण मिढ्ढा भाजपा में शामिल हो चुके हैं|Hindi_M|other|6.570875
processed_hi_m_education_01711.wav|हिंदुस्तान टाइम्स ने जेईई मेन्स के परिणाम की ख़बर को पहले पन्ने पर लिया है।|Hindi_M|other|6.965604
processed_hi_m_other_02260.wav| चेन्नई के फुटबॉल क्लब के ड्रागोस फर्टुलेस्कु ने गोल करने का मौका गंवा दिया।|Hindi_M|other|6.152917
processed_hi_m_general_02621.wav|कल्पांतंरों के अंतर्गत ऐसे कई कल्प व युग बीत चुके हैं जिसमें भगवान शिव की प्रभुसत्ता विशेष रूप से दृश्य होती है।|Hindi_M|other|10.146750
processed_hi_m_books_03564.wav|यह भी आवश्यक नहीं है कि पूर्वजों से विलग होने के प्रथम चरण में ही आधुनिक चिम्पैंजी या मानव की उत्पत्ति हो गई हो।|Hindi_M|other|9.821667
processed_hi_m_health_00305.wav|विल्मा का इलाज करने वाले डॉक्टरों ने विल्मा कि माँ को जवाब दे दिया, कि अब विल्मा कभी बिना सहारे के नहीं चल पाएगी|Hindi_M|other|9.368875
processed_hi_m_books_04740.wav|पूरे देश में अब भारी संख्या में किसान विभिन्न जैविक अवशिष्टों जैसे, करकट से बनी कंपोस्ट खाद का उपयोग कर रहे हैं।|Hindi_M|other|9.601083
processed_hi_m_finance_01480.wav|बताया जाता है कि आयकर की छानबीन टीम हनी ट्रैप के सभी किरदारों से हुए वित्तीय लेनदेन का कच्चा चिट्ठा भी खंगालेगा।|Hindi_M|other|9.635917
processed_hi_m_politics_01450.wav|फर्ग्युसन का कहना है कि पिता की नीतियों को पुत्र द्वारा पूरी तरह उलट देने के उदाहरण इतिहास में बहुत कम मिलते हैं|Hindi_M|other|9.252771
processed_hi_m_books_04252.wav|ल्यूकोप्लास्ट का प्राथमिक कार्य संचय करना है। अधिकांश परिपक्व पादप कोशिकाओं में एक बड़ी केंद्रीय रसधानी होती है।|Hindi_M|other|10.065479
processed_hi_m_books_03443.wav|उदाहरण के लिए, जब अनेक चमकते बल्बों से प्रकाश हमारे दृष्टिपटल पर पड़ता है तो हम प्रकाश की गति का अनुभव करते हैं।|Hindi_M|other|9.357271
processed_hi_m_politics_00874.wav|लेखक ने संदर्भों सहित बताया है कि सैकड़ों वर्ष पूर्व से विवादित स्थल पर राम जन्मभूमि मंदिर बनाने के आंदोलन चले थे|Hindi_M|other|9.868104
processed_hi_m_books_00334.wav|हम जानते हैं कि रबड़ की डोरी की लंबाई में परिवर्तन या तुला के पाठ्यांक में वृद्धि, पत्थर के भार के कारण होती है।|Hindi_M|other|9.090229
processed_hi_m_education_01965.wav|वहीं सरकार ने यह भी स्पष्ट किया है कि पब्लिक चार्जिंग स्टेशन्स के लिए किसी प्रकार के लाइसेंस की जरूरत नहीं होगी।|Hindi_M|other|8.718729
processed_hi_m_general_00666.wav|इस सेक्टर में जॉब की बहुत संभावनाएं हैं, फिर चाहे वह इंटरनेट सिक्यॉरिटी से रिलेटेड कोई कोर्स हो या एथिकल हैकिंग।|Hindi_M|other|8.614229
processed_hi_m_general_02543.wav|प्योंगचांग विंटर ओलंपिक खेलों के बाद से ही कोरियाई प्रायद्वीप में चीज़ें कूटनीतिक स्तर पर बेहतर मानी जा रही हैं।|Hindi_M|other|8.600000
processed_hi_m_other_04969.wav|चीन के ग्वांग्जू में शुक्रवार को बीडब्ल्यूएफ विश्व टूर्नामेंट के मैच में भारतीय शटलर पीवी सिंधू एक्शन में दिखीं।|Hindi_M|other|7.800000
processed_hi_m_health_02333.wav|उनकी पूरी जिंदगी डाके बनाने में गुजरी थी, कार्बन कॉपी में हेडमास्टर की सील लगाकर तथ्यात्मक रिपोर्ट बनाकर लाये थे|Hindi_M|other|9.763625
processed_hi_m_weather_01653.wav|लेकिन इसके बाद जोफ्रा आर्चर और धवल कुलकर्णी का तूफान आया और मुंबई ने एक के बाद एक जल्दी जल्दी चार विकेट गंवा दिए|Hindi_M|other|9.659125
processed_hi_m_politics_03791.wav|उन्होंने कहा कि यदि मरीजों को अनदेखा किया गया और शिकायते मिली तो जिम्मेंदारी तय करते हुए कठोर कार्यवाही की जाएगी|Hindi_M|other|9.543021
processed_hi_m_health_00535.wav|स्वच्छता मिशन को लेकर बात करते हुए पीएम ने कहा कि, ब्यूटी कॉन्टेस्ट की तरह स्वच्छ शौचालय कॉन्टेस्ट भी होना चाहिए|Hindi_M|other|9.000000
processed_hi_m_politics_01330.wav|रक्षा मंत्री ने कहा कि वायु सेना स्टेशन में कॉम्बिंग ऑपरेशन अभी भी जारी है|Hindi_M|other|6.582479
processed_hi_m_books_04061.wav|एक लकड़ी के तख्ते पर लगभग एक मीटर की दूरी पर दो कीलें इस प्रकार लगाइए कि इन्हें हुक की भाँति उपयोग किया जा सके।|Hindi_M|other|10.065479
processed_hi_m_finance_00776.wav|इसे चालू रख्खने के लिए एटीएम कार्ड का नंबर और एकाउंट नंबर बताने के लिए कहा|Hindi_M|other|6.431563
processed_hi_m_politics_02243.wav|यहां हम आप को ट्रेन की खासियत और उसके इतिहास के बारे में तफ्सील से बताएंगे|Hindi_M|other|6.600000
processed_hi_m_books_04075.wav|नीचे दी गई तालिका में भारत में अल्प-पोषित वयस्कों का अनुपात दिखाया गया है।|Hindi_M|other|7.232646
processed_hi_m_finance_02002.wav|पैसे की सेफ्टी के साथ अगर किसी इंस्ट्रूमेंट पर डबल डिजिट रिटर्न मिले तो भला कौन उसमें इन्वेस्ट नहीं करना चाहेगा|Hindi_M|other|9.090229
processed_hi_m_agri_00846.wav|उनके मुताबिक अगर कोई सिर्फ़ नारियल तेल का ही सेवन करता रहे तो उसके शरीर में सेच्युरेटेड फ़ैट बहुत अधिक हो सकता है|Hindi_M|other|9.635917
processed_hi_m_agri_01277.wav|जहां लोग गुलाब के जरिये अपने इश्क का इजहार करते हैं वहीं गुलाब का प्रयोग सौंदर्य प्रसाधन के लिए भी किया जाता है |Hindi_M|other|9.635917
processed_hi_m_education_01827.wav|लोग सुख समृद्घि के लिए अनेकों प्रकार के रत्न अपनी अंगुलियों में पहनते हैं।|Hindi_M|other|6.400000
processed_hi_m_finance_01089.wav|आप में से कुछ लोग किसी बङी परियोजना के लिए अग्रिम राशि प्राप्त कर सकते हैं|Hindi_M|other|6.300000
processed_hi_m_books_02153.wav|रोज़मर्रा के इन सहज प्रश्नों में ऊपरी तौर पर कोई विशेष बात नहीं दिखाई देती।|Hindi_M|other|6.060042
processed_hi_m_politics_01483.wav|उसमें ड्राइवर सुनील के अलावा कॉल सेंटर कर्मी विघ्नेश, सचिन और सौरभ सवार थे|Hindi_M|other|7.244250
processed_hi_m_books_01435.wav|शहरी केंद्र की ओर जाने वाली सड़कों पर चलें तो सामान्य लोगों के आवासों के अपेक्षाकृत कम पुरातात्विक साक्ष्य हैं।|Hindi_M|other|9.032187
processed_hi_m_health_02085.wav|बर्खास्त आईएएस टीनू जोशी फरारी के दौरान ग्वालियर में अपना इलाज करवाती रहीं|Hindi_M|other|6.965604
processed_hi_m_weather_00543.wav|कई दिनों से लगातार जारी बारिश से मौसम भी मरम्मत कार्य में अड़ंगा बना हुआ है|Hindi_M|other|6.466375
processed_hi_m_books_03985.wav|कील अथवा ब्लेड को बाहर निकाल लीजिए। क्या इसमें कोई परिवर्तन दिखाई देता है।|Hindi_M|other|5.642083
processed_hi_m_health_00714.wav|महाराष्ट्र् में दो गुटों के बीच गैंगवॉर के चलते एक व्यक्ति की मौत हो गई है|Hindi_M|other|6.466375
processed_hi_m_politics_01193.wav|पुलिसवाले जीप में ठूंसकर इन किसानों को जंतर मंतर पर ही पटकने के लिए चल दिए|Hindi_M|other|6.605708
processed_hi_m_other_02283.wav|उन्होंने हिंदी के एक महान साहित्यकार के नाम पर मिले सम्मान के प्रमाणपत्र को शौचालय में फ़्लश करने की बात भी कही।|Hindi_M|other|8.637458
processed_hi_m_health_00462.wav|एंटर द ड्रैगन ब्रूस ली की सबसे मशहूर फिल्म है जो उनकी मौत के बाद रिलीज हुई|Hindi_M|other|6.800000
processed_hi_m_books_01620.wav|उसके प्रयत्नों में सहयोग कर सकते हैं।|Hindi_M|other|3.378125
processed_hi_m_weather_00239.wav|महिला अध्यापक बच्चों को गर्मी से बचाने के लिए इलेक्ट्रानिक पंखा लेकर पहुंची ताकि बच्चो को गर्मी से बचाया जा सके|Hindi_M|other|9.531417
processed_hi_m_politics_00377.wav|कार कथित तौर पर गोवा के विधायक ग्लेन टिक्लो का बेटा कायल टिक्लो चला रहा था|Hindi_M|other|7.627375
processed_hi_m_books_01447.wav|जब आप किसी गुब्बारे को फुलाते हैं तो उसके मुँह को क्यों बंद करना पड़ता है। |Hindi_M|other|5.247333
processed_hi_m_general_02225.wav|अर्थकाव्य या साहित्य का मूल्यांकन करने वाला या साहित्य सौंदर्य की परख करने वाला शास्त्र काव्यशास्त्र कहलाता है।|Hindi_M|other|8.207875
processed_hi_m_politics_03000.wav|जब हैरी व्हॉइट हाउस में रहने आए तो उन्होंने पाया कि अमरीकी राष्ट्राध्यक्ष के निवास स्थान की हालात बेहद ख़राब थि|Hindi_M|other|8.997354
processed_hi_m_general_03204.wav|प्रसिद्ध पेंटिंग मत्स्यांगना, अजगर, और कृषि गतिविधियों के रूप में आयोजित मानव मूर्तियों को चित्रित किया गया है।|Hindi_M|other|8.200000
processed_hi_m_books_01885.wav|यह स्थिति सोलहवीं शताब्दी में मुगल सल्तनत की स्थापना के साथ भी बरकरार रही।|Hindi_M|other|6.443167
processed_hi_m_general_01721.wav|वह गायक, संगीत निर्देशक और पर्क्यूसिस्टिस्ट के रूप में अपनी कई प्रतिभाओं के साथ पूर्ण मनोरंजन और सुपरस्टार हैं।|Hindi_M|other|8.600000
processed_hi_m_health_01383.wav|आज इसी क्रम में हम त्वचा के लिए कुछ उपयोगी नुस्खो के बारे में चर्चा करेंगे|Hindi_M|other|7.104938
processed_hi_m_other_04694.wav|जारी गणना पत्रक में वरिष्ठ अध्यापक के क्रम उन्नत वेतनमान का उल्लेख नही है।|Hindi_M|other|6.327063
processed_hi_m_other_04885.wav|डीजल की कीमतों में बढ़ोतरी का हवाला देकर गणपति पूजा के बाद प्रॉपर्र्टी की कीमतें और बढ़ाने की तैयारी हो रही है।|Hindi_M|other|8.312375
processed_hi_m_books_05177.wav|उसने हंगरी को अपने राज्य के साथ मिला लिया और ऑस्ट्रिया को घेर लिया। उसकी .फौजों ने बगदाद और इराक भी हथिया लिया।|Hindi_M|other|9.600000
processed_hi_m_books_02086.wav|क्या आपने कभी टेलीविजन पर ज्वालामुखी उद्गार दिखाते हुए चित्रों को देखा है।|Hindi_M|other|6.710187
processed_hi_m_education_01222.wav|तीस हजारी की विशेष जज संगीता ढींगरा सहगल ने गुरुवार को मेडिकल ग्राउंड पर अमर सिंह को अंतरिम जमानत प्रदान की थी।|Hindi_M|other|9.786833
processed_hi_m_books_03426.wav|आर्द्रता के प्रमुख उपलब्ध स्रोत के आधार पर कृषि को सिंचित कृषि तथा वर्षा निर्भर कृषि में वर्गीकृत किया जाता है।|Hindi_M|other|9.891333
processed_hi_m_other_02592.wav|बॉलीवुड लाइफ की रिपोर्ट के मुताबिक शरद मल्होत्रा और रिंकि भाटिया की शादी सिख और हिंदू रीतिरिवाज के अनुसार होगी।|Hindi_M|other|9.798438
processed_hi_m_books_02123.wav|क्लोरोफ्लोरो कार्बन के द्वारा वायुमंडल की ओज़ोन परत क्षतिग्रस्त हो जाती है।|Hindi_M|other|6.559271
processed_hi_m_politics_01117.wav|उनका कहना था कि सईद अजमल और उमर गुल ने बेहतरीन प्रदर्शन किया जबकि अब्दुल रज्ज़ाक के आने से भी टीम को मजबूती मिली|Hindi_M|other|10.100000
processed_hi_m_agri_00143.wav|मटर क्वॉलिटी डायबीटीज पेशेंट्स के लिए काफी ज्यादा हेल्दी फूड ऑप्शन होती है|Hindi_M|other|6.700000
processed_hi_m_weather_00020.wav|कल निर्जला एकादशी पर्व पर तीर्थनगरी ऋषिकेश में हजारों श्रद्धालुओं ने मोक्षदायिनी गंगा में श्रद्धा की डुबकी लगाई|Hindi_M|other|10.100000
processed_hi_m_general_02798.wav|मैंने कपड़े आदि निकालने के लिए अटैची खोली कपड़ों के ऊपर ढँका तौलिया उठाया।|Hindi_M|other|6.292229
processed_hi_m_agri_00910.wav|इसे कुछ घण्टों तक पानी में भिगोकर इसकी रसयुक्त तथा सूखी सब्जी बनाई जाती है|Hindi_M|other|6.443167
processed_hi_m_books_02376.wav|यह हिमाचल प्रदेश की कुल्लू पहाड़ियों में रोहतांग दर्रे के पश्चिम से निकलती है और राज्य की चंबा घाटी से बहती है।|Hindi_M|other|9.136688
processed_hi_m_books_00991.wav|काल्पनिक श्रोता किशोरों का एक विश्वास है कि दूसरे लोग भी उनके प्रति उतने ही ध्यानाकर्षित हैं जितने की वे स्वयं।|Hindi_M|other|9.508208
processed_hi_m_general_00621.wav|दूसरे उपन्यास में उज्जवल उन्मोचन में प्रेम का एक अलग रूप उन्मोचित होता है।|Hindi_M|other|6.315458
processed_hi_m_finance_00699.wav|विकासशील राष्ट्रों को विकास करना है तो कृषि अर्थशास्त्र को बढ़ावा देना होगा |Hindi_M|other|6.721813
processed_hi_m_books_00359.wav|अगर आप भारत के भौगोलिक नक्शे को देखेंगे तो आपको पता चलेगा कि आपका राज्य भारत के उत्तर-पूर्वी कोने में स्थित है।|Hindi_M|other|9.700000
processed_hi_m_books_01713.wav|पृथ्वी उसके समीप के सभी पिंडों को गुरुत्वीय बल से अपनी ओर आकर्षित करती है।|Hindi_M|other|6.900000
processed_hi_m_weather_00533.wav|गर्मी या मोस्चर के दौरान फोन चार्ज करने पर ब्लास्ट होने का खतरा भी रहता है|Hindi_M|other|5.920708
processed_hi_m_books_02302.wav|सामान्य बीट रिपोर्टिंग के लिए भी एक पत्रकार को काफ़ी तैयारी करनी पड़ती है।|Hindi_M|other|5.700000
processed_hi_m_books_03999.wav|अर्थ का सृजन सामाजिक सद्गुण है जिसे हम परिवारों, समूहों तथा समुदायों में अन्य व्यक्तियों के साथ रहकर सीखते हैं।|Hindi_M|other|9.101854
processed_hi_m_books_03057.wav|बजलियस ने तत्वों के ऐसे प्रतीकों का सुझाव दिया, जो उन तत्वें के नामों के एक या दो अक्षरों से प्रदर्शित होता था।|Hindi_M|other|9.392104
processed_hi_m_agri_01962.wav|अखरोट के तेल से आँखों के आसपास मालिश करने पर चश्मे का नंबर कम होने लगता है|Hindi_M|other|7.639000
processed_hi_m_politics_00852.wav|मुख्यमंत्री ने बताया कि बचाए गए लोगों को चिकित्सीय जांच के लिए भेजा गया है|Hindi_M|other|6.187750
processed_hi_m_finance_01006.wav|न्यूजीलैंड की विलिंग्टन यूनिवर्सिटी ने पाया कि बड़े उद्यमियों की तुलना में छोटे उद्यमी जीएसटी अधिक अदा करते हैं|Hindi_M|other|9.752000
processed_hi_m_education_00232.wav|सरकार के थिंक टैंक नीति आयोग ने यह सुझाव दिया है ताकि मेडिकल डिवाइसेज और सर्विसेज को अफोर्डेबल किया जा सकेगा ।|Hindi_M|other|9.380479
processed_hi_m_education_01763.wav|गेट में किसी प्रकार के टच डिस्प्ले और बटन की जरूरत नहीं है यानी यूजर की बात और कंटेंट को कोई देखसुन नहीं सकता।|Hindi_M|other|9.937771
processed_hi_m_general_00436.wav|इसके अलावा संघ शिक्षा वर्गों केप्रवास व प्रशिक्षण तथा अगले वर्ष की कार्ययोजना भी इस बै"क में तैयार की जाती है।|Hindi_M|other|9.252771
processed_hi_m_books_05130.wav|ऐसे प्रश्नों को पूछने से बचना चाहिए जिससे उत्तर देने वालों के आत्मसम्मान अथवा धार्मिक भावनाओं को ठेस न पहुँचे।|Hindi_M|other|8.997354
processed_hi_m_health_03113.wav|उत्तर प्रदेश के देवरिया जिले के एक परिषदीय विद्यालय में छात्रों के मिड डे मील में जहर मिलने से हडक़ंप मच गया है|Hindi_M|other|9.403708
processed_hi_m_general_01891.wav|गीत लिखे हैं कवि अब्दुल जब्बार व हरीश माधव आचार्य ने, जिनको संगीत देंगे म्यूजिक डाइरेक्टर चंद्रप्रकाश रागवानी।|Hindi_M|other|8.567792
processed_hi_m_books_03738.wav|बिरसा के समुदाय के लोग ऐसे स्वर्ण युग की बात किया करते थे जब मुंडा लोग डाकुओं के उत्पीड़न से पूरी तरह आज़ाद थे।|Hindi_M|other|9.101854
processed_hi_m_agri_01403.wav|दूसरी ओर कई किसान इस बात से भी आहत हैं कि कृषि विभाग द्वारा चलाई जा रही मैसेज सर्विस सिर्फ खाना पूर्ति करती है|Hindi_M|other|9.400000
processed_hi_m_education_02129.wav|हाजियों को प्रशिक्षण देने के लिए मिश्रवाला से मौलाना नसीम मोहम्मद व कारी गय्यूर अहमद ने विशेष तौर पर भाग लिया।|Hindi_M|other|9.972604
processed_hi_m_books_00233.wav|विचारावेश इस सिद्धांत पर आधारित है कि विचारों को उत्पन्न करने को उनके महत्त्व के मूल्यांकन से पृथक रखना चाहिए।|Hindi_M|other|8.440083
processed_hi_m_weather_01893.wav|इस पर समिति ने चिन्हित क्षेत्रों की सूची के साथ उक्त प्रस्ताव राज्य स्तरीय समिति भोपाल भेजने का निर्णय लिया है|Hindi_M|other|9.400000
processed_hi_m_books_02475.wav|अंडे व कुक्कुट मांस के उत्पादन को बढ़ाने के लिए मुर्गी पालन किया जाता है।|Hindi_M|other|5.769792
processed_hi_m_health_01803.wav|हर कोई चाहता कि वह और उसके घर के सदस्य इस बीमारी से दूरही रहे तो अच्छा है|Hindi_M|other|6.582479
processed_hi_m_books_03805.wav|कुछ बच्चों में एडीए की कमी का उपचार अस्थिमज्जा के प्रत्यारोपण से होता है।|Hindi_M|other|6.582479
processed_hi_m_education_02545.wav|बुद्धि उसका आकार प्रकार निर्धारित करती है तो आत्मा उसमें चेतना फूँकती है।|Hindi_M|other|7.100000
processed_hi_m_books_04092.wav|ये भूकंप भ्रंशतल के किनारे चट्टानों के सरक जाने के कारण उत्पन्न होते हैं।|Hindi_M|other|6.837896
processed_hi_m_finance_01729.wav|नतीजतन अब आपको सिनेमाघरों और अम्यूज़मेंट पार्कों में अधिक शुल्क देना होगा|Hindi_M|other|6.431563
processed_hi_m_weather_01518.wav|पलक झपकते ही पहली ही गेंद पर शोएब के तूफान में सचिन की गिल्लियां उड़ गयीं|Hindi_M|other|6.300000
processed_hi_m_general_01158.wav|भारत में सबवे ने कैलाश सत्यार्थी चिल्ड्रन फाउंडेशन के साथ साझेदारी की है।|Hindi_M|other|5.800000
processed_hi_m_books_00581.wav|अभी कुछ समय पहले अनंतपुर में मूँगफली की फसल किसी बीमारी की चपेट में आ गई।|Hindi_M|other|6.200000
processed_hi_m_weather_00557.wav|उन्होंने बताया कि तूफान से कोलका व मलांगण मे कई जगहों पर तारें टूट गई हैं|Hindi_M|other|7.639000
processed_hi_m_books_03520.wav|शैवाल प्रस्फुटन के कारण जल की गुणवत्ता घट जाती है और मछलियाँ मर जाती हैं।|Hindi_M|other|7.232646
processed_hi_m_finance_00213.wav|अधिक सैलरी और कॅरियर ग्रोथ के लिए प्रोफेशनल्स स्टार्टअप ज्वाइन कर रहे हैं|Hindi_M|other|5.642083
processed_hi_m_weather_02354.wav|इस समय यह शिलालेख फ्रांस के विश्वविख्यात लुव्र संग्रहालय में रखा गया है ।|Hindi_M|other|6.060042
processed_hi_m_weather_02353.wav|शिलालेख में सुमेर के तत्कालीन दो राजाओं के बीच हुए युद्ध का अंकन हुआ है ।|Hindi_M|other|6.600000
processed_hi_m_books_05132.wav|इसकी तीन जिल्दें हैं और प्रत्येक जिल्द दस चंद्र वर्षों का ब्योरा देती है।|Hindi_M|other|6.292229
processed_hi_m_books_02993.wav|ये अंतर्संबंध महासागरों के विस्तृत क्षेत्रों पर अपेक्षाकृत धीमे होते हैं।|Hindi_M|other|6.721813
processed_hi_m_general_01407.wav|आर्कियन क्रम की चट्टानोँ का निर्माण पृथ्वी के सबसे पहले ठंडे होने पर हुआ।|Hindi_M|other|5.363437
processed_hi_m_health_02825.wav|फॉलोथ्रूल में तेजी से अपनी तरफ आते एक कैच को पकड़ने में उन्हें चोट भी लगी |Hindi_M|other|6.721813
processed_hi_m_general_01642.wav|भारत के प्राचीनतम निवासियों को वैदिक साहित्य में दास या दस्यु कहा गया है।|Hindi_M|other|6.164521
processed_hi_m_books_01549.wav|पत्नियों के अतिरिक्त मुग़ल परिवार में अनेक महिला तथा पुरुष गुलाम होते थे।|Hindi_M|other|6.000000
processed_hi_m_finance_01159.wav|साथ ही निवेश आकर्षित करने और कंपनी को प्रतिस्पर्द्धी बनाने में मदद मिलेगी|Hindi_M|other|7.232646
processed_hi_m_politics_04011.wav|महासागरों से ही पेट्रौलियम सहित अनेक महात्वपूर्ण संसाधन निकाले जा रहे हैं|Hindi_M|other|6.025208
processed_hi_m_finance_01148.wav|इस सुविधा के तहत कर्मचारी पिछली कंपनी छोडऩे की तारीख खुद अपडेट कर सकता है|Hindi_M|other|6.954000
processed_hi_m_politics_02022.wav|जब तक राजनैतिक इच्छाशक्ति नहीं होगी तब तक नक्सलवाद, आतंकवाद नही खत्म होगा|Hindi_M|other|6.837896
processed_hi_m_general_02104.wav|ग्राहक किन बड़े होटलों में ठहरते हैं, ये सब ब्योरे पुलिस के पास होते हैं।|Hindi_M|other|5.514375
processed_hi_m_education_02831.wav|अनिल धन्तौरी ने सरकार की प्रशंसा करते हुए कहा कि हुड्डा सरकार ने प्रदेश में तीन मेडिकल कॉलेज स्थापित किए हैं।|Hindi_M|other|9.380479
processed_hi_m_education_02572.wav|पूर्वी चंपारण के रक्सौल में सोमवार को विभिन्न परीक्षा केंद्रों पर मैट्रिक परीक्षार्थियों ने जमकर हंगामा किया।|Hindi_M|other|8.869646
processed_hi_m_politics_00641.wav|स्वप्ना ने बुधवार को जकार्ता में हेप्टाथलान स्पर्धा में पहला स्थान हासिल करते हुए स्वर्ण पदक अपने नाम किया था|Hindi_M|other|9.229563
processed_hi_m_other_04785.wav|टी प्रथम डीएवी बिष्टूपुर के सेकेंड टॉपर और कोल्हान के थर्ड टॉपर थे, वह पूर्व सैनिक टी सिम्हाचलम के पुत्र हैं।|Hindi_M|other|9.810063
processed_hi_m_politics_02954.wav|मुक्तेश्वर महाकाल, पिपलेश्वर मंदिर, झरनेश्वर, सोमेश्वर और महाकाल मंदिर सहित अन्य मंदिरों में श्रद्धालु पहुंचे|Hindi_M|other|8.591000
processed_hi_m_books_02277.wav|विविध शैलियों, रूपों, श्रव्यों तथा कलाकृतियों को शामिल करने से विश्वव्यापी संस्कृति को पहचान प्राप्त होती है।|Hindi_M|other|8.753542
processed_hi_m_politics_04021.wav|इसे आतंकवाद के अंतर्गत इसीलिए रखा गया है क्योंकि इसके अधिकतर सरगना विदेशी इस्लामिक मुल्क़ों में बैठे आतंकी हैं|Hindi_M|other|9.519813
processed_hi_m_books_00331.wav|इस क्रिया को वाष्पोत्सर्जन कहते हैं। इस प्रक्रम के द्वारा पौधे बड़ी मात्रा में जल को वायुमंडल में छोड़ते हैं।|Hindi_M|other|8.600000
processed_hi_m_health_01766.wav|फ़िलहाल उनके बारे में यही सूचना है कि दो दिन पहले जो उनको चोट लगी थी उसपर की पट्टी उन्होंने निकालकर फ़ेंक दी है|Hindi_M|other|9.647521
processed_hi_m_education_01980.wav|यूपी के क्रिकेटरों को प्रशिक्षण देने के लिए  ऑस्ट्रेलिया के पूर्व धाकड़ बल्लेबाज मैथ्यू हेडन कानपुर पहुंचेगे।|Hindi_M|other|8.602625
processed_hi_m_finance_01854.wav|खासकर जब लोग एटीएम का कीपैड इस्तेमाल करते हैं तो वहां इन्फेक्शन छोड़ देते हैं, जो दूसरे लोगों तक पहुंच रहा है|Hindi_M|other|8.695500
processed_hi_m_books_04892.wav|भारत के पश्चिम बंगाल राज्य का अधिकांश भाग एवं बांग्लादेश मिलाकर गंगा- ब्रह्‌मपुत्र का त्रिभुज प्रदेश बनता है।|Hindi_M|other|8.556188
processed_hi_m_education_01584.wav|हेलमेट के साथ ही नी तथा एल्बो गार्ड्स आदि की साफ सफाई के लिए भवन मार्ग पर विशेष प्रकार के केंद्र बनाए जाएंगे।|Hindi_M|other|9.368875
processed_hi_m_books_00617.wav|बाढ़ मैदानों के ऐसे क्षेत्र, जो नदियों के कटे हुए या छूटे हुए भाग हैं; उनमें स्थूल पदार्थों के जमाव होते हैं।|Hindi_M|other|9.740396
processed_hi_m_general_01778.wav|यहां हिंसा को देखते हुए संयुक्त राष्ट्र और ब्रिटेन ने अपने नागरिकों को खार्तूम से बाहर निकालने की बात कही है।|Hindi_M|other|8.869646
processed_hi_m_politics_02730.wav|उन्होंने अपने बाहुबल से देवताओं, किन्नरों, किरातों और ब्रह्मांड के समस्त राजाओं को जीतकर अपना दास बना लिया था|Hindi_M|other|9.125063
processed_hi_m_books_00421.wav|भूगर्भिक दृष्टि से इन्हें बनने में लंबा समय लगता है और आवश्यकता के समय इनका तुरंत पुनर्भरण नहीं किया जा सकता।|Hindi_M|other|9.300000
processed_hi_m_other_02141.wav|शादी में प्रियंका डिजाइनर सब्साची मुखर्जी के लाल लहंगे में नजर आई थीं और निक ने क्रीम कलर की शेरवानी पहनी थी।|Hindi_M|other|8.974146
processed_hi_m_general_01870.wav|वे कोई दक्षिणपंथी लेखक अथवा संघी विचारधारा के विचारक नहीं थे, बल्कि अमेरिका व यूरोप के सर्वमान्य दार्शनिक थे।|Hindi_M|other|9.624292
processed_hi_m_books_01635.wav|अगर आपको कभी उच्च तुंगता वाले क्षेत्र में जाने का मौका मिले तो आपने ‘तुंगता बीमारी’ का अवश्य अनुभव किया होगा।|Hindi_M|other|8.950917
processed_hi_m_books_03181.wav|यदि परामर्श दिया गया है तो उचित चश्मे का उपयोग कीजिए। नेत्रों के लिए बहुत कम या बहुत अधिक प्रकाश हानिकारक है।|Hindi_M|other|9.647521
processed_hi_m_general_00091.wav| पवन कुमार ने गांव में खेल के प्रति रुझान बढ़ाने के लिए स्टूडेंट्स को रोजाना एक घंटे प्रैक्टिस कराना शुरू किया।|Hindi_M|other|7.824750
processed_hi_m_other_02020.wav|श्रावण मास के उपलक्ष्य में सरस्वती तट पर स्थित श्री पृथ्वेश्वर महादेव मंदिर में भजन संध्या का आयोजन किया गया।|Hindi_M|other|9.078625
processed_hi_m_general_00108.wav|चूंकि मेरा पारिवारिक माहौल ही नृत्य और कला के इर्द गिर्द घूमता है इसलिए मैं भी पूर्णरूपेण इसमें डूबी हुई हूं।|Hindi_M|other|8.161437
processed_hi_m_agri_01093.wav|पानी की कमी के चलते कृषि कार्यों और पशुपालन में का़फी दिक्क़तें आ रही हैं|Hindi_M|other|7.070104
processed_hi_m_health_00510.wav|बख्सा थाना क्षेत्र में मंगलवार को ट्रैक्टर से धक्का लगने से ईंट भट्ठे पर मजदूरी करने वाले किशोर की मौत हो गई|Hindi_M|other|9.113458
processed_hi_m_books_03041.wav|वे देश के स्वाधीनता आंदोलन में मौजूद संकीर्ण राष्ट्रवाद के कटु आलोचक थे।|Hindi_M|other|7.255854
processed_hi_m_general_00308.wav|बताया जाता है कि फ्लाइट इंजीनियर विमान के फ्लाइट क्रू के सदस्य होते हैं।|Hindi_M|other|5.491146
processed_hi_m_politics_01545.wav|पर सीधे सीधे हाई कोर्ट किसी मुल्ज़िम की गिरफ्तारी का आदेश कैसे दे सकती है|Hindi_M|other|6.594104
processed_hi_m_other_04745.wav|नूर एक सीरियस और सही मुद्दे को उठाती तो है पर उससे लड़ने या दूर करने के तरीके विश्वसनीय प्रतीत नहीं होते हैं।|Hindi_M|other|8.451688
processed_hi_m_politics_00050.wav|मुझे एक प्रैक्टिस सेशन अच्छी तरह याद है जब अश्विन ने एक घंटे तक स्मिथ को लगातार लेग स्पिन गेंदें ही डाली थीं|Hindi_M|other|9.125063
processed_hi_m_agri_02018.wav|परंतु रेती माफियाओं द्वारा उत्खनन करने से खेती की भूखंड में खारे पानी आने के कारण इनकी खेती बर्बाद हो रही थी|Hindi_M|other|10.042250
processed_hi_m_books_00695.wav|अभागीदारी पूर्वाधिकार अंश वह होते हैं जिनको कंपनी के लाभों में इस प्रकार की भागीदारी का अधिकार नहीं होता है।|Hindi_M|other|8.800000
processed_hi_m_weather_01604.wav|बादल ने खूंखार आतंकी गुरबक्श सिंह खालसा की भूख हड़ताल का मुद्दा भी उठाया|Hindi_M|other|7.244250
processed_hi_m_books_05027.wav|मास्टर को मेरा प्रयत्न इतना अच्छा लगा कि उन्होंने छठी-सातवीं कक्षा के सभी लड़कों के सामने मुझे बुलाकर गवाया।|Hindi_M|other|8.184667
processed_hi_m_books_02414.wav|दूसरी ओर, उद्योगों का प्रदूषण तथा अपरिष्कृत कचरे नदी में मिलते रहते हैं।|Hindi_M|other|6.721813
processed_hi_m_general_01655.wav|इससे पहले लिम्का बुक ऑफ रिकॉर्ड्स की टीम ने नृत्य की वीडियोग्राफी भी की।|Hindi_M|other|5.398271
processed_hi_m_books_02348.wav|आप पहले यह प्रश्न पूछेंगे कि इसका सूत्र क्या है या इसके घटक कौन-कौन से हैं और वे किस अनुपात में उपस्थित हैं?|Hindi_M|other|9.937771
processed_hi_m_politics_01960.wav|ओग्बेचे का अब तक का प्रदर्शन बेहद शानदार रहा है लेकिन उन्हें अन्य खिलाड़ियों से उचित सहयोग नहीं मिल पा रहा है|Hindi_M|other|9.101854
processed_hi_m_books_03638.wav|कतिपय दशाओं में उन प्रश्नों की प्रतिक्रियाएँ भी पहले से ही उल्लिखित रहती हैं, इन्हें अमुक्त प्रश्न कहते हैं।|Hindi_M|other|7.639000
processed_hi_m_books_03248.wav|यदि आप दिल्ली से भोपाल की रेलयात्रा करेंगे तो आप एक पहाड़ी के ऊपर एक मुकुट जैसे इस खूबसूरत स्तूप को देखेंगे।|Hindi_M|other|9.891333
processed_hi_m_general_00938.wav|उन्होंने कहा कि खेल जीवन का एक अभिन्न अंग है और प्रत्येक विद्यार्थी को किसी न किसी खेल से अवश्य जुडऩा चाहिए।|Hindi_M|other|8.567792
processed_hi_m_weather_01307.wav|बॉलीवुड एक्टर नवाजुद्दीन सिद्दीकी और आथिया शेट्टी स्टारर फिल्म मोतीचूर चकनाचूर पर संकट के बादल मंडरा रहे हैं|Hindi_M|other|10.193188
processed_hi_m_books_03114.wav|क्या कारण है कि अनेक जंतु चलते हैं जबकि साँप रेंगता है और मछली तैरती है।|Hindi_M|other|8.045333
processed_hi_m_books_04086.wav|मार्क्स वर्ग संघर्ष के प्रतिपादक थे।|Hindi_M|other|3.529063
processed_hi_m_politics_03404.wav|शत्रु के निकट आने पर उसकी पहली चिंता अपनी सूँड़ की रक्षा करने की होती है|Hindi_M|other|6.443167
processed_hi_m_books_03431.wav|अतएव युग्मकों के उत्पादन के दौरान लक्षणों का विसंयोजन हो जाता है। सभी लक्षण वास्तविक प्रभाविता नहीं दर्शाते।|Hindi_M|other|9.380479
processed_hi_m_agri_01681.wav|बाँस की टोकरी जिसके दोनों ओर रस्सी बँधी रहती है और जिसकी सहायता से पानी नीचे से उठाकर खेतों में डाला जाता है|Hindi_M|other|9.624292
processed_hi_m_general_02580.wav|कार्यक्रम में सुहागिन महिलाओं के साथ ही कन्याओं ने हर्सोल्लास के साथ कई नेपाली गीतों पर नृत्य प्रस्तुत किया।|Hindi_M|other|8.323979
processed_hi_m_books_04578.wav|यह झिर्रियों का प्रतिबिंब है। यह क्रियाकलाप दर्शाता है कि प्रकाश समतल दर्पण से किस प्रकार परावर्तित होता है।|Hindi_M|other|8.730333
processed_hi_m_education_02487.wav|हरीश गुप्ता का अपने अधीनस्थों के नाम भेजा गया संपूर्ण पत्र इस प्रकार है।|Hindi_M|other|7.093333
processed_hi_m_education_02405.wav|पिक्कू परीक्षा में बैठना चाह तो नहीं रहा था लेकिन मन मार के राजी हो गया।|Hindi_M|other|7.000000
processed_hi_m_books_03719.wav|एक अच्छा संविधान देश की बुनियादी संरचना को इस तरह के उन्माद से बचाता है।|Hindi_M|other|6.431563
processed_hi_m_agri_00904.wav|इसमें यूजर को वर्चुअल पौधा दिया जाता है जो आपके पानी पीने से बड़ा होता है|Hindi_M|other|7.197813
processed_hi_m_general_03078.wav|वैकल्पिक मीडिया अब तक बुद्धिजीवी मध्यवर्गीय अभिव्यक्ति का माध्मम रहा है।|Hindi_M|other|6.048417
processed_hi_m_books_00748.wav|आइन पाँच भागों का संकलन है जिसके पहले तीन भाग प्रशासन का विवरण देते हैं।|Hindi_M|other|6.338667
processed_hi_m_books_03568.wav|पैमाने के पाठ्यांक द्वारा बल का परिमाण प्राप्त होता है। किसी चिकने फर्श अथवा किसी मेज़ पर कोई आनत समतल बनाइए।|Hindi_M|other|9.566250
processed_hi_m_finance_00474.wav|पहले हमने तेज़ रफ़्तार से एटीएम में भरे पुराने नोट निकालकर बैंकों को सौंपे|Hindi_M|other|6.100000
processed_hi_m_agri_00757.wav|कद्दू के बीज को हमेशा से ही सेक्शुअल हेल्थ के साथ जोड़कर देखा जाता रहा है|Hindi_M|other|7.383563
processed_hi_m_education_02513.wav|दरअसल राजनीति, धनाढ्य लोगों और दबंगों की मिलीजुली ताकत ऐसी शिक्षण संस्थाओं के लिए उर्वरा भूमि तैयार करती है।|Hindi_M|other|9.635917
processed_hi_m_books_02587.wav|वास्तव में इस तरह के भेदभाव समानता के हमारे आत्म-बोध का उल्लंघन करता है।|Hindi_M|other|6.698583
processed_hi_m_finance_01550.wav|एसबीआई जीवन बीमा एसबीआई व बीएनपी पारिबा कार्डिफ के बीच संयुक्त उद्यम है।|Hindi_M|other|7.371958
processed_hi_m_books_04323.wav|इनमें प्रमुख हैं श्रृंखलाबद्ध दुकानें अथवा बहुब्रांड बहुउत्पाद कंपनियां।|Hindi_M|other|5.920708
processed_hi_m_general_01478.wav|कविता में आए ऐसे अन्य उदाहरण छाँटकर लिखिए और यह भी लिखिए कि इससे शब्दों के अर्थ में क्या विशिष्टता पैदा हुई?|Hindi_M|other|8.985750
processed_hi_m_education_00732.wav|परीक्षा में दूसरा और तीसरा रैंक वासु जैन और अनन्य अग्रवाल ने हासिल किया।|Hindi_M|other|6.152917
processed_hi_m_general_00416.wav|इसी समय में उसे एक बार छींक आ गई और उस छींक से एक दैत्य की उत्पत्ति हुई।|Hindi_M|other|5.642083
processed_hi_m_health_01900.wav|हार्दिक का जब आमरण अनशन जारी था तभी बेंगलुरू के जिंदल नेचर केयर सेंटर में उनके इलाज के लिए बुकिंग हो चुकी थी|Hindi_M|other|9.380479
processed_hi_m_agri_00814.wav|लौकी को अंग्रेजी में बॉटल गार्ड और बोतल स्क्वैश के नाम से पुकारा जाता है|Hindi_M|other|6.710187
processed_hi_m_finance_00318.wav|एकल मुद्रा व्यवस्था भी आर्थिक समायोजन के लिहाज से अत्यंत महत्त्वपूर्ण है|Hindi_M|other|6.176125
processed_hi_m_books_00161.wav|देश में औद्योगिक विकास बेरोजगारी तथा गरीबी उन्मूलन की एक आवश्यक शर्त है।|Hindi_M|other|7.255854
processed_hi_m_agri_00609.wav|इसके ऊपर एक वॉटर प्रूफ केसिंग होती है, जो इसे पानी में भीगने से बचाती है|Hindi_M|other|6.640542
processed_hi_m_books_00643.wav|यहाँ समुद्री प्रभाव के कारण तापमान मध्यम होते हैं और शीत ॠतु में अपने अक्षांशों की तुलना में कोष्ण होते हैं।|Hindi_M|other|9.020583
processed_hi_m_agri_00309.wav|एक छोटे से टब में हल्का गर्म पानी भरें, उसमें शैंपू की कुछ ड्रॉप्स डालें|Hindi_M|other|7.348750
processed_hi_m_weather_02327.wav|अतः उन घटनाओं का निरीक्षण करने के लिए हम वहाँ उपस्थित नहीं होते हैं और उन घटनाओं को दोहराया भी नहीं जा सकता। |Hindi_M|other|8.730333
processed_hi_m_books_03529.wav|दक्कन के शहरों और तटों के समृद्ध बंदरगाहों और इन्हें जोड़ने वाली सड़कें भी इन्हीं दर्रों से होकर गुजरती थीं।|Hindi_M|other|8.985750
processed_hi_m_general_00867.wav|इंटरनेट इस्तेमाल करने वाला हर शख़्स ऐसे छोटेछोटे वीडियो से दोचार होता है।|Hindi_M|other|6.431563
processed_hi_m_books_02222.wav|पाक्षिक रिपोर्टों को ध्यान से पढ़िए।|Hindi_M|other|2.900000
processed_hi_m_books_02709.wav|उन्होंने खुद अपना नाम मुस्तफा कमाल पाशा से बदलकर कमाल अता तुर्क कर लिया।|Hindi_M|other|6.036812
processed_hi_m_politics_00511.wav|डॉक्टर जॉंच के लिए तो लिख देते हैं पर जॉंच के लिए कोई वार्ड में नहीं आता|Hindi_M|other|5.653688
processed_hi_m_health_03352.wav|इनकी मौत कैसे हुई है, यह पोस्टमार्ट्म रिपोर्ट आने के बाद ही पता चल सकेगा|Hindi_M|other|5.781396
processed_hi_m_books_02640.wav|कंपनी की फौजों को हैदर अली और टीपू सुल्तान ने कई बार युद्ध में हराया था।|Hindi_M|other|6.559271
processed_hi_m_finance_00164.wav|आज की तारीख में विलायत अलफ़ुरात अकेली ऐसी जगह है जहां इस्लामिक स्टेट अपना पूर्ण कब्ज़ा होने का दावा कर सकता है|Hindi_M|other|10.158354
processed_hi_m_politics_02070.wav|पाकिस्तान की टीम पहले ही चैंपियंस ट्राँफी के फाइनल में स्थान बना चुकी है|Hindi_M|other|6.060042
processed_hi_m_finance_01208.wav|क्रेडिट इन्फार्मेशन कंपनियों का सब्सक्रिप्शन पैकेज लेकर कोई भी अपनी डिटेल्ड क्रेडिट रिपोर्ट हासिल कर सकता है|Hindi_M|other|8.950917
processed_hi_m_agri_01419.wav|पिरान्हा के नुकीले दांत होते हैं जो मिनटों में मांस को चीड़फाड़ सकते हैं|Hindi_M|other|6.292229
processed_hi_m_health_01812.wav|इससे तो हमारी आने वाली नस्लों के दिमाग में भी नफरत का यह जहर फैलता जाएगा|Hindi_M|other|6.605708
processed_hi_m_education_00750.wav|प्रेम में बुद्धि और ज्ञान की कोई आवश्यकता नहीं, प्रेम निश्छल होना चाहिए।|Hindi_M|other|5.758167
processed_hi_m_general_00840.wav|यूरोपीय संघ के कई राष्ट्र गुप्तरूप से एन्क्रिप्शन को शामिल करने के लिए इंटरनेट कंपनियों पर दबाव डाल रहे हैं।|Hindi_M|other|8.207875
processed_hi_m_agri_00488.wav|काले अंगूर में मौजूद मिनरल्स शरीर की प्रतिरोधक क्षमता को मजबूत बनाते हैं|Hindi_M|other|6.536042
processed_hi_m_books_01826.wav|उसने एक बार गली में जाते हुए टुन्नू की ओर देखा और फिर उस स्वच्छ धोती पर पड़े धब्बों को वह बार-बार चूमने लगी।|Hindi_M|other|10.030646
processed_hi_m_books_03696.wav|इस परिच्छेद में हम पहले इन प्रश्नों के आधार पर नागरिकता का अर्थ खोजेंगे।|Hindi_M|other|5.897500
processed_hi_m_weather_02050.wav|इसका फ़ायदा उन्हें उन निर्वाचन क्षेत्रों के औद्योगिक इलाक़ों में मिलेगा जहॉं कम्युनिस्ट पार्टी का प्रभाव है|Hindi_M|other|8.707104
processed_hi_m_finance_00427.wav|कल्पना करें कि अगर इस तरह की टिप्पणियां हल्केफुल्के अंदाज में की गई हैं तो वे गंभीर रूप से क्या कर सकते हैं|Hindi_M|other|9.200000
processed_hi_m_books_01247.wav|बार-बार हमें एक बेचैन मन झाँकता दिखाई पड़ता है जो निरंतर किसी खोज में किसी प्रश्न का उत्तर पाने में लगा है।|Hindi_M|other|8.591000
processed_hi_m_general_00673.wav|यहाँ अधिकतर बलती भाषा बोली जाती है जो लद्दाख़ी भाषा के क़रीब है और अक्सर तिब्बती भाषा की उपभाषा समझी जाती है।|Hindi_M|other|8.962521
processed_hi_m_books_00619.wav|आपको पर्दे को लेंस की ओर या लेंस से दूर ले जाना होगा, जिससे कि आपको लौ का स्पष्ट  प्रतिबिंब प्राप्त हो जाए।|Hindi_M|other|10.181583
processed_hi_m_agri_00946.wav|इस पौधे में वायु में मौज़ूद कार्बन डाई ऑक्साइड को ग्रहण करने की क्षमता होती है और यह ऑक्सीजन बाहर निकालता है|Hindi_M|other|9.624292
processed_hi_m_education_00326.wav|मई के लिए परीक्षा की प्रक्रिया मार्च के दूसरे हफ्ते से शुरू होगी, जून के पहले हफ्ते में नतीजे घोषित होंगे ।|Hindi_M|other|8.428479
processed_hi_m_other_03037.wav|कांके के इस हाइजीनिक स्लॉटर हाउस में शुरू हो गया था बकरे खस्सी की स्लॉटरिंग का काम, अब सन्नाटा पसरा हुआ है।|Hindi_M|other|8.858042
processed_hi_m_general_02865.wav|वैसे तो घोस्ट प्रैंक लोगों के मनोरंजन के लिए बनाये जाते हैं और इन्हें देखने में लोगों को मजा भी खूब आता है।|Hindi_M|other|7.662208
processed_hi_m_health_01494.wav|वो मानते हैं कि ऐसे मामलों में सख़्ती बरतने और ऐसे शख़्स का सही इलाज दोनों साथसाथ करने से ही फ़ायदा हो सकता है|Hindi_M|other|9.300000
processed_hi_m_books_00718.wav|कुछ अर्थशास्त्रियों ने अनुमान लगाया है कि अबसे कुछ दशकों के बाद भारत विश्व की तीसरी बड़ी अर्थव्यवस्था होगी।|Hindi_M|other|8.323979
processed_hi_m_general_03135.wav|इस रासायिनिक कविता के द्वारा प्रदूषण का विष्लेषण बहुत सुंदर है आप हर बार कुछ नया प्रयोग करते हैं बहुत बधाई।|Hindi_M|other|8.428479
processed_hi_m_politics_00937.wav|आईटी कंपनी इन्फोसिस ने नीदरलैंड के उपभोक्ताओं को समाधान उपलब्ध कराने के लिए एम्स्टर्डम में कार्यालय खोला है|Hindi_M|other|8.962521
processed_hi_m_health_00864.wav|नगर निगम के ज्वांइट कमिश्नर गगनदीप सिंह ने बताया कि स्वच्छता सर्वेक्षण को लेकर नगर निगम ने काफी काम किया है|Hindi_M|other|8.718729
processed_hi_m_health_02274.wav|कश्मीर में अनुच्छेद के कुछ प्रावधानों के निष्क्रिय होने के बाद से पाकिस्तानियों को ज़ाहिर तौर पर सदमा लगा है|Hindi_M|other|9.659125
processed_hi_m_weather_00838.wav|डॉ शर्मा ने कहा कि प्रत्येक गांव, ढाणी और शहरी क्षेत्रों तक पेयजल उपलब्ध कराना हमारी सर्वोच्च प्राथमिकता है|Hindi_M|other|9.136688
processed_hi_m_finance_02206.wav|इन सबके बीच कंपनियां कर्ज की शर्तें बदलवाने यानी कॉर्पोरेट डेट रिस्ट्रक्चरिंग का रास्ता अख्त्यार कर रही हैं|Hindi_M|other|9.200000
processed_hi_m_agri_00169.wav|खंडवा में प्रतिदिन आठ क्विंटल गेंदा, पांच क्विंटल नवरंग और करीब दो क्विंटल गुलाब के फूलों की बिक्री होती है|Hindi_M|other|8.672271
processed_hi_m_books_01158.wav|स्पष्टीकरण एक प्रक्रिया है जिसके माध्यम से चिकित्सक किसी अस्पष्ट या भ्रामक घटना को केंद्रबिंदु में लाता है।|Hindi_M|other|9.810063
processed_hi_m_health_02225.wav|इसी मानसिक असंतुलन की अवस्था में भीड़ ने उन दोनों भाइयों की वास्तविकता जाने बग़ैर उन्हें मौत के घाट उतार दिया|Hindi_M|other|9.368875
processed_hi_m_health_02339.wav|स्वार्थी नेताओं का अनुसूचित जातियों, पिछड़ी श्रेणियों या फिर गरीब सवर्णों के कल्याण से कुछ लेनादेना नहीं है|Hindi_M|other|9.400000
processed_hi_m_general_01228.wav|इसके लिए शहर के प्रमुख स्थानों, मोहल्लों व कालोनियों के प्रवेश मार्गो पर हाइड्रेंट का निर्माण किया जाता है।|Hindi_M|other|7.650604
processed_hi_m_other_05196.wav|जिसमें कांग्रेस नेताओं द्वारा दूसरे दलों की जमकर तारीफें की जा रहीं है।|Hindi_M|other|5.514375
processed_hi_m_books_03982.wav|अपने मोबाइल फोन की घंटी को पहचानना, किसी नेता के कार्टून की पहचान करना।|Hindi_M|other|6.710187
processed_hi_m_politics_01403.wav|मुख्य भूमिकाओं में अभिषेक शर्मा, शारदा सिंह, राजेश सिन्हा और मुस्कान थे|Hindi_M|other|6.977229
processed_hi_m_general_02390.wav|खेलों में कुश्ती की धींगामुश्ती पर लिखने के लिए खूब सारी संभावनाएं हैं।|Hindi_M|other|5.630458
processed_hi_m_politics_01745.wav|जबकि टीम प्लूटो में कक्षा दूसरी के छात्र ईशान, आर्या व निशांत विजयी रहे|Hindi_M|other|8.068563
processed_hi_m_books_01023.wav|चूँकि हाइड्रोजन गैस के बुलबुले मैग्नीशियम धातु की सतह से चिपक जाते हैं।|Hindi_M|other|5.800000
processed_hi_m_books_03977.wav|आप स्वयं अन्य मेन्यूस और विकल्पों का अन्वेषण करके और अधिक सीख सकते हैं।|Hindi_M|other|6.559271
processed_hi_m_books_03574.wav|इसके विपरित नेत्रलेंस का आकार छोटा होता है तथा नाभ्यांतर भी कम होता है।|Hindi_M|other|6.861125
processed_hi_m_books_00720.wav|और फिर, इसके पास सरकार का चयन करने और उसे बर्खास्त करने की शक्ति भी है।|Hindi_M|other|6.454771
processed_hi_m_books_00783.wav|उसके द्वारा चिह्नित दूसरा अवरोध धार्मिक अवस्था और प्रथा में भिन्नता थी।|Hindi_M|other|6.721813
processed_hi_m_books_04280.wav|बहुत से लोगों की तरह चर्चिल को भी पता नहीं है-डर किस चिड़िया का नाम है।|Hindi_M|other|5.630458
processed_hi_m_weather_01671.wav|तेंलगाना में तो एक किंग कोबरा गर्मी से बचने को फ्रिज के भीतर भी जा बैठा|Hindi_M|other|6.292229
processed_hi_m_finance_00692.wav|कांग्र्रेस की सरकार के दौरान आयकर रिटर्न में इसका जिक्र किया जा चुका है|Hindi_M|other|6.000000
processed_hi_m_general_02558.wav|ओडिसी नृत्य शैली में रंजना गोहर ने भगवान के समक्ष पुष्पांजलि अर्पित की।|Hindi_M|other|6.100000
processed_hi_m_books_02872.wav|पादप कोशिकाओं में प्लैज्मा झिल्ली के अतिरिक्त कोशिका भित्ति भी होती है।|Hindi_M|other|5.642083
processed_hi_m_finance_02181.wav|इस निवेश के लिए बीमा कंपनी सभी जानकारियों को इक्ट्ठा कर आंकलन कर रही है|Hindi_M|other|6.826292
processed_hi_m_books_00264.wav|मैग्नीशियम के जलते हुए फीते  की ओर लंबी अवधि तक देखना हानिकारक होता है।|Hindi_M|other|6.570875
processed_hi_m_politics_01051.wav|शिल्पी के समझाने के बाद ही पीड़ित के घरवालों ने उसे जोधपुर आश्रम भेजा था|Hindi_M|other|6.315458
processed_hi_m_books_03458.wav|कुछ परिस्थिति में गॉल्जी उपकरण में सामान्य शक्कर से जटिल शक्कर बनती है।|Hindi_M|other|6.036812
processed_hi_m_general_01569.wav|कला का प्रारूप या आकार निष्क्रमण की परिधि के आधार पर निश्चित नहीं होता।|Hindi_M|other|5.781396
processed_hi_m_books_02373.wav|आप लोहे की कील, सुई अथवा ब्लेड आदि को भी इसी प्रकार चुंबक बना सकते हैं।|Hindi_M|other|6.036812
processed_hi_m_other_04463.wav|शीर्ष् अदालत ने साथ ही यह साफ किया राजीव की फिलहाल गिरफ्तारी नहीं होगी।|Hindi_M|other|5.653688
processed_hi_m_books_04396.wav|किंतु इसमें लोहांश की मात्रा मैग्नेटाइट की अपेक्षा थोड़ी-सी कम होती है।|Hindi_M|other|6.152917
processed_hi_m_books_01994.wav|इस कदम से रेलों की गति बढ़ने के साथ-साथ उनकी ढुलाई क्षमता भी बढ़ गई है।|Hindi_M|other|6.826292
processed_hi_m_books_04005.wav|औरंगजेब संभाजी महाराज को मात देने के प्रयत्नों की पराकाष्ठा कर रहा था ।|Hindi_M|other|6.025208
processed_hi_m_other_02057.wav|तब एसपी कृष्णियां ने एएसपी अनिल सिंह चौहान के निर्देशन में टीम गठित की।|Hindi_M|other|5.897500
processed_hi_m_agri_00305.wav|एक चम्मच बेकिंग सोडा में नारियल का तेल मिलाकर अपने अंडर आर्म्स पर लगाएं|Hindi_M|other|6.489604
processed_hi_m_books_00620.wav|फिर भी हम अपनी अंतर्दृष्टि से यह समझ लेते हैं कि प्रेम का क्या मतलब है।|Hindi_M|other|6.500000
processed_hi_m_weather_00856.wav|बाद में सुखबीर बादल ने प्रैस कोन्फ्रेंस में सरकार की उपलब्धियां गिनवाईं|Hindi_M|other|5.375042
processed_hi_m_health_00267.wav|सानिया मिर्जा जिंदगी में आई सभी चुनौतियों के बावजूद वर्ल्ड चैंपियन बनीं|Hindi_M|other|5.885875
processed_hi_m_books_01213.wav|अधिकांश अधातुएँ ऑक्साइड प्रदान करते हैं जो जल में घुलकर अम्ल बनाते हैं।|Hindi_M|other|5.700000
processed_hi_m_politics_01900.wav|शत्रु के निकट आने पर उसकी पहली चिंता अपनी सूँड़ की रक्षा करने की होती है|Hindi_M|other|6.176125
processed_hi_m_general_02331.wav|आमतौर पर सीईटी रिजल्ट्स को कर्नाटक के उच्च शिक्षा मंत्री जारी करते हैं।|Hindi_M|other|6.454771
processed_hi_m_politics_01213.wav|यह फिल्म वियतनाम की लड़ाई के दौरान कुछ युवा हिप्पियों की कहानी दिखाती है|Hindi_M|other|6.721813
processed_hi_m_books_02570.wav|इसके बाद अंकगणित और बीजगणित पर लिखने वाले गणितज्ञों की परंपरा मिलती है।|Hindi_M|other|7.081708
processed_hi_m_politics_02260.wav|महादेव ने अपने भक्त को मुसीबत में जानकर वीरभद्र के नेतृत्व में नंदी, भृंगी सहित अपने सारे गणों को भेज दिया|Hindi_M|other|9.914542
processed_hi_m_books_01317.wav|छोटे खेतिहर और भूमिहर संभ्रांत दोनों ही कृषि उत्पादन से जुड़े थे और दोनों ही फ़सल के हिस्सों के दावेदार थे।|Hindi_M|other|8.858042
processed_hi_m_education_01944.wav|यूजीसी के मापदंड के अनुसार पीएचडी होने के बावजूद नेटस्लेट की परीक्षा क्वालिफाई करना इस पद के लिए जरूरी है।|Hindi_M|other|8.846438
processed_hi_m_books_00475.wav|अनुभाग में हमने देखा कि सभी अम्लों में समान रासायनिक गुणधर्म होते हैं। गुणधर्मों में समानता क्यों होती है।|Hindi_M|other|8.707104
processed_hi_m_education_01641.wav|लीलावती कीर्तिलाल मेहता मेडिकल ट्रस्ट बनाम यूनीक शांति डेवलपर्स मामले में ट्रस्ट ने डेवलपर से फ्लैट खरीदे।|Hindi_M|other|8.718729
processed_hi_m_books_03935.wav|दफ्तरी वर्गीकरण के अनुसार ये लोग अनुसूचित जातियों, अनुसूचित जनजातियों अथवा अन्य पिछड़े वर्गों के होते हैं।|Hindi_M|other|9.287604
processed_hi_m_books_02217.wav|हाइड्रोजन स्पेक्ट्रम में रेखाओं की कई श्रेणियाँ होती हैं, जिन्हें उनके आविष्कारकों के नाम से जाना जाता है।|Hindi_M|other|7.917625
processed_hi_m_education_01503.wav|किसी की दृष्टि मेँ विद्या बुद्धि मनुष्य के मूल्याँकन की कसौटी है तो किसी के लिए मनुष्य का पद और प्रतिष्ठा।|Hindi_M|other|9.426937
processed_hi_m_other_02177.wav|वहीं, मृतक के चाचा बच्चु यादव ने बताया कि उनका भतीजा अशोक गुरुवार की शाम बाइक पर सवार होकर घर से निकला था।|Hindi_M|other|9.700000
processed_hi_m_education_00950.wav|इस प्रकार विदेशी दूल्हे के साथ प्रियंका भारतीय रस्मोंरिवाज को मनाते हुए शादी के बंधन में बंधने जा रही हैं।|Hindi_M|other|9.264396
processed_hi_m_health_02750.wav|लेकिन इस चैनल के प्रतिनिधियों ने कैम्पों मे खून के आंसू रो रहे दंगा पीड़ितों का हाल पूछना भी गंवारा न समझा|Hindi_M|other|9.368875
processed_hi_m_health_00880.wav|बॉलीवुड अभिनेता इमरान हाशमी का कहना है कि ऋषि कपूर रियल जिंदगी में गुस्सैल नहीं बल्कि बेहद स्वीट इंसान हैं|Hindi_M|other|9.519813
processed_hi_m_books_03921.wav|स्वास्थ्य मंत्रालय द्वारा क्लीन चिट देने के बाद भी कई राज्यों में कोक एवं पेप्सी पर अभी भी रोक लगी हुई है।|Hindi_M|other|8.451688
processed_hi_m_finance_01386.wav|उन्होंने देखा कि राजा सचमुच हर दिन एक लाख स्वर्ण मुद्राएँ जब तक दान नहीं कर लेता अन्नजल ग्रहण नहीं करता है|Hindi_M|other|9.100000
processed_hi_m_general_01230.wav|यह कितना सही है कि हमारा हीरो मेसी उस स्टेडियम में खेलने जा रहे हैं जो हमारे पूर्वजों की कब्रों पर बना है।|Hindi_M|other|8.474917
processed_hi_m_books_00288.wav|इनके दहन के फलस्वरूप सल्फ़र तथा नाइट्रोजन के ऑक्साइड का निर्माण होता है जो पर्यावरण में प्रमुख प्रदूषक हैं।|Hindi_M|other|8.800000
processed_hi_m_politics_04164.wav|अनुभवी शाहिद अफरीदी के ऑलराउंड प्रदर्शन से मुल्तान सुल्तानस ने इस्लामाबाद यूनाइटेड पर धमाकेदार जीत दर्ज की|Hindi_M|other|8.451688
processed_hi_m_general_00960.wav|संस्कृत और लैटिन के बाद हिंदी ही एक मात्र भाषा है जिसका वैज्ञानिक आधार और तार्किक शब्दोत्पत्ति प्रणाली है।|Hindi_M|other|8.579396
processed_hi_m_health_00796.wav|बुरी तरह से झुलस चुके रोब्बी को जिला हॉस्पिटल में भर्ती कराया गया है, जहां वह जिंदगी और मौत से जूझ रहे हैं|Hindi_M|other|9.101854
processed_hi_m_books_00468.wav|बच्चे का उद्गार विचार की तुलना में स्वचालित सहज प्रतिवर्त- जब कष्ट में हों तो रोने पर अधिक आधारित होता है।|Hindi_M|other|9.763625
processed_hi_m_education_01869.wav|इस मौके पर सीडीपीओ सतीश कौशल ने उपस्थित लोगों को इस कार्यक्रम के विभिन्न लाभों के बारे मंे भी जागरूक किया।|Hindi_M|other|9.519813
processed_hi_m_books_02789.wav|ऐसे रोगों के सूक्ष्म जीव हवा द्वारा फैलते हैं। ऐसा तब होता है जब रोगी मनुष्य छींकता है अथवा खाँसी करता है।|Hindi_M|other|9.786833
processed_hi_m_politics_04293.wav|फ्लेंमिग ने धोनी का बचाव करते हुए कहा कि धोनी प्रतिभाशाली खिलाड़ी हैं और उन्होंने अपनी योग्यता साबित की है|Hindi_M|other|9.496583
processed_hi_m_finance_01292.wav|कर्ज नहीं चुका पाने के बाद अक्सर सूदखोर लोगों पर जुल्म करते हैं, पैसे उगाही के लिए कई पैंतरे भी अपनाते हैं|Hindi_M|other|8.500000
processed_hi_m_books_00724.wav|कंपनी अपने सैनिक खर्चों से निपटने, व्यापारिक ज़रूरतों तथा अन्य खर्चों को पूरा करने के लिए और पैसा चाहती थी।|Hindi_M|other|8.463292
processed_hi_m_books_01219.wav|जैसा कि आप देख चुके हैं , पट्टेदार अपने भूस्वामियों का भाड़ा चुकाते थे और भूस्वामी सरकार को लगान देते थे।|Hindi_M|other|8.474917
processed_hi_m_education_00893.wav|हर सीट पर रीडिंग लाइट मोबाइल चार्जिंग प्वाइंट लगाए गए हैं, ताकि यात्रियों को किसी प्रकार की असुविधा न हो।|Hindi_M|other|8.219500
processed_hi_m_books_00794.wav|इन कृत्यों पर अभी भी बहस चल रही है।|Hindi_M|other|3.300000
processed_hi_m_general_01598.wav|इसके कारीगरों को फख्र है कि उनकी सदियों पुरानी कला को दुनिया जानती है।|Hindi_M|other|5.793000
processed_hi_m_books_01483.wav|लेकिन अंधे भिखारी के लिए दरिद्रता इतनी लज्जा की बात नहीं है, जितना धन।|Hindi_M|other|5.800000
processed_hi_m_weather_02368.wav|यह विश्वास विचारकों को होने लगा था। |Hindi_M|other|3.800000
processed_hi_m_finance_00690.wav|इसी जद्दोजहद में लोग वो सब कर जाते है जो हर एक व्यक्ति नही करना चाहेगा|Hindi_M|other|6.570875
processed_hi_m_books_01094.wav|अक्सर शैलों में मैग्मा अथवा लावा के योग से नए पदार्थ उत्पन्न होते हैं।|Hindi_M|other|5.816229
processed_hi_m_finance_00996.wav|देवास बैंक नोट प्रेस में तीन शिफ्टों में नोटों की छपाई का काम जारी हैं|Hindi_M|other|6.698583
processed_hi_m_education_00216.wav|मेडिकल चौराहे के पास बच्चों को स्कूल ले जा रही स्कूल रिक्शा ट्राली जलभराव के बीच गड्ढे में फंसकर पलट गई ।|Hindi_M|other|8.858042
processed_hi_m_general_00770.wav|वर्ल्ड कप का पहला मैच इंग्लैंड और साउथ अफ्रीका के बीच लंदन के केनिंग्टन ओवल स्टेडियम में खेला जा रहा है ।|Hindi_M|other|7.650604
processed_hi_m_agri_00996.wav|जहाँ सिंचाई की सुविधाँ है, वहाँ धान के साथ अन्य फसलें उगाई जा सकती हैं|Hindi_M|other|6.454771
processed_hi_m_health_00785.wav|एसपी पूर्वी सर्वेंश मिश्रा ने बताया कि पोस्टमार्टम रिपोर्ट के मुताबिक मौत के बाद उसके शरीर को काटा गया था|Hindi_M|other|8.718729
processed_hi_m_general_01347.wav|एक तरह से सानिया का असली इम्तहान बीजिंग में होगा, क्योंकि वो पहली बार ओलंपिक खेलों में हिस्सा ले रही हैं।|Hindi_M|other|7.813146
processed_hi_m_finance_00604.wav|यह फोन उन लोगों के लिए एक अच्छा विकल्प साबित हो सकता है जो कम पैसे में एक बढ़िया सेल्फी फोन लेना चाहते हैं|Hindi_M|other|9.500000
processed_hi_m_general_00834.wav|वहीं फ्रांसीसी क्लब नैंसी बी के लिए खेल चुके इब्राहिम मैदान पर अपनी बहुमुखी प्रतिभा के लिए जाने जाते हैं।|Hindi_M|other|8.196271
processed_hi_m_health_00949.wav|एन्टोनियो जब नौ साल के थे तभी उन्हें इस बीमारी के लक्षण नजर आने लगे थे|Hindi_M|other|6.570875
processed_hi_m_books_03899.wav|इन चपटे शिखर वाले जलमग्न पर्वतों के बनने की अवस्थाएँ क्रमिक अवतलन के साक्ष्यों द्वारा प्रदर्शित होती हैं।|Hindi_M|other|8.974146
processed_hi_m_agri_00554.wav|फ़ौज़ान अलवी अखिल भारतीय मांस और पशुधन निर्यातकों के संघ के प्रवक्ता हैं|Hindi_M|other|7.000000
processed_hi_m_health_02686.wav|अल्वी ने कहा कि मौत से पहले फिजा को जान से मारने की धमकियां मिल रही थी|Hindi_M|other|6.698583
processed_hi_m_general_00964.wav|वर्हाडी बोली में क्रिया के पहले नकारार्थी क्रियारूपों का प्रयोग हिंदी के प्रभाव के कारण ही दिखाई देता है।|Hindi_M|other|8.335583
processed_hi_m_finance_01034.wav|यह कैमरा निकॉन के एडवांस हाइब्रिड ऑटोफोकस सिस्टम के साथ आया है, जो आपके मूविंग एक्शन को कैप्चर कर सकता है|Hindi_M|other|9.752000
processed_hi_m_finance_00766.wav|डिब्बों के अंदर बदबू आ रही थी, इसलिए पूरे स्टॉक को जब्त कर लिया गया है|Hindi_M|other|6.686979
processed_hi_m_finance_01994.wav|इनकम टैक्स के पेपर्स भी तैयार करता रहा हूँ ताकि, एक ईमानदार नागरिक होने के नाते वक्त पर टैक्स जमा कर सकूँ|Hindi_M|other|9.531417
processed_hi_m_politics_04098.wav|महाराष्ट्र के उप मुख्यमंत्री छगन भुजबल और भाजपा ने भी सलमान को आड़े हाथों लेते हुए तीखी प्रतिक्रिया दी है|Hindi_M|other|9.125063
processed_hi_m_books_01874.wav|शहरी झुग्गी बस्तियों या बंजर देहात में रहने वाले ऐसे बहुत सारे लोग अपने बच्चों को स्कूल भी नहीं भेज पाते।|Hindi_M|other|9.101854
processed_hi_m_education_02555.wav|इसी प्रकार दुकान चलाने वाली महिला को साजिश कर्ता व अगौंध गांव के एक व्यक्ति का नाम भी पीड़िता ने लिया है।|Hindi_M|other|9.508208
processed_hi_m_health_00925.wav|सूडान के खारर्तूम में एक महिला पेट दर्द की समस्या लेकर हॉस्पिटल पहुंची|Hindi_M|other|6.292229
processed_hi_m_politics_01046.wav|पहला अध्याय पढ़कर मेरी उत्कंठा जागी और मैं सीधे अंतिम अध्याय पर चला गया|Hindi_M|other|6.164521
processed_hi_m_books_02982.wav|इस प्रकार की वस्तु में विद्यमान ऊर्जा उसकी गुरुत्वीय स्थितिज ऊर्जा है।|Hindi_M|other|6.292229
processed_hi_m_books_01191.wav|इन तथ्यों को ध्यान में रखकर अनुमान लगाइए कि वैकल्पिक शक्ति-केंद्र के रूप में जापान कितना प्रभावकारी होगा।|Hindi_M|other|8.335583
processed_hi_m_weather_00367.wav|इसका फ़ायदा उन्हें उन निर्वाचन क्षेत्रों के औद्योगिक इलाक़ों में मिलेगा जहॉं कम्युनिस्ट पार्टी का प्रभाव है|Hindi_M|other|7.801542
processed_hi_m_books_00139.wav|इसके लिए आपको छात्रों से उनके विद्यालय के बारे में उनके विचार जानने के लिए एक प्रश्नावली तैयार करनी होगी।|Hindi_M|other|8.347208
processed_hi_m_finance_00837.wav|नोट बंदी के बाद ज्यादातर बैंक सिक्को के साथ पुराने नोटों को बदल रहा है|Hindi_M|other|6.152917
processed_hi_m_books_01156.wav|आपको बचपन से ही यह एहसास कराया गया है कि एक दिन आप राजगद्दी सँभालेंगे।|Hindi_M|other|6.628917
processed_hi_m_books_00017.wav|कुछ संस्कृतियों में जैसे कि भारत में, बहुविधता को सम्मान दिया जाता है।|Hindi_M|other|5.804625
processed_hi_m_general_00141.wav|जैसे यह खेल प्रिंसिपल सेक्रेटरी के समानांतर एडिशनल प्रिंसिपल सेक्रेटरी की नियुक्ती से भी समझा जा सकता है।|Hindi_M|other|7.476458
processed_hi_m_general_00337.wav|आज के समाज के लगभग सभी मनुष्यों में बहुत से  दुर्गुण देखे जा सकते हैं।|Hindi_M|other|5.897500
processed_hi_m_politics_01370.wav|भास्कर राव ने आंध्र के मुख्यमंत्री चंद्रबाबू नायडू को भी नहीं बख़्शा है|Hindi_M|other|6.431563
processed_hi_m_politics_00520.wav|श्रद्धांजलि देते हुए सभी ने संयुक्त रूप से कहा स्वर्गीय किशन सहाय सरपंच जैसे व्यक्त्तिव की कमी सदैव रहेगी|Hindi_M|other|9.090229
processed_hi_m_books_01914.wav|अगर हम अन्य प्रकार के नक्शे चाहते हैं तो हमें उन्हें बनाना सीखना होगा।|Hindi_M|other|5.920708
processed_hi_m_weather_00874.wav|बरसात के इस मौसम में कई बीमारियां लोगों को अपनी गिरफ़्त में ले रहीं हैं|Hindi_M|other|6.187750
processed_hi_m_education_02553.wav|क्लर्क भर्ती प्रीलिम्स परीक्षा के रिजल्ट का लिंक स्क्रॉल पर नज़र आएगा।|Hindi_M|other|5.630458
processed_hi_m_books_04614.wav|भूमिदान के प्रचलन से राज्य तथा किसानों के बीच संबंध की झाँकी मिलती है।|Hindi_M|other|6.152917
processed_hi_m_education_00209.wav|एक सफल स्टॉप लॉस रखना बाइनरी विकल्प बाजार में ठंड, कठिन तथ्यों की तुलना में कौशल पर अधिक निर्भर करता है ।|Hindi_M|other|9.554646
processed_hi_m_politics_01991.wav|प्रतियोगिता के फाइनल मुकाबले में अनिल बेश्टू को मैन ऑफ दि मैच दिया गया|Hindi_M|other|5.746562
processed_hi_m_books_01061.wav|इसलिए प्रणोद का प्रभाव उस क्षेत्रफल पर निर्भर है जिस पर कि वह लगता है।|Hindi_M|other|6.199354
processed_hi_m_agri_00608.wav|बीच के चैंबर में खाद्य पदार्थ सब्जी, फल या दूध आदि रखने की जगह होती है|Hindi_M|other|7.755083
processed_hi_m_politics_00932.wav|इसी इमरजेंसी बैकग्रॉउंड पर बनी फिल्म का कांग्रेस ने जबरदस्त विरोध किया|Hindi_M|other|5.700000
processed_hi_m_weather_01312.wav|भूगोल, भूगर्भ शास्त्र बताता है कि इसका जन्म हिमालय के जन्म से जुड़ा है|Hindi_M|other|6.431563
processed_hi_m_books_01393.wav|संविधान हमें केवल सरकार के विभिन्न अंगों की संरचना और उनके परस्पर अंतर्संबंधों के बारे में ही नहीं बताता।|Hindi_M|other|8.347208
processed_hi_m_books_03164.wav|यदि कोई प्रोटीन कूटलेखन जीन किसी विषमजात परपोषी में अभिव्यक्त होता है तो इसे ‘पुनर्योगज प्रोटीन’ कहते है।|Hindi_M|other|10.065479
processed_hi_m_general_02422.wav|प्रियंका चोपड़ा का वेडिंग लहंगा बनाएंगे सब्यसाची मुखर्जी, अबू जानी संदीप खोसला संगीत आउटफिट करेंगे तैयार।|Hindi_M|other|8.428479
processed_hi_m_books_03115.wav|इस प्रकार मराठों ने मालवा और बुंदेलखंड में अपना वर्चस्व स्थापित किया ।|Hindi_M|other|6.900000
processed_hi_m_books_02845.wav|शेष विलयन में एक कील अथवा उपयोग किए जा चुके ब्लेड का टुकड़ा डाल दीजिए।|Hindi_M|other|6.048417
processed_hi_m_books_03005.wav|इन देशों को यह भी डर सताता है कि पाकिस्तान के परमाण्विक हथियार कहीं इन आतंकवादी समूहों के हाथ न लग जाएँ।|Hindi_M|other|9.600000
processed_hi_m_education_01744.wav|कस्बे में एक छात्रा के परीक्षा में कम नम्बर आने पर जहरीला पदार्थ खाकर आत्महत्या करने का मामला सामने आया।|Hindi_M|other|8.500000
processed_hi_m_books_01053.wav|पेन और कॉपी हाथ में लिए मैं सोचने लगी कि इसका तो कोई ठिकाना नहीं कि जो लिखूँगी वह कितना गलत या सही होगा।|Hindi_M|other|9.531417
processed_hi_m_books_02568.wav|कमीज़ों के विदेशी ग्राहकों में अमेरिका और यूरोप के ऐसे व्यवसायी भी हैं, जो स्टोर्स की श्रृंखला चलाते हैं।|Hindi_M|other|9.100000
processed_hi_m_other_03070.wav|बुधवार की सुबह दो और फ्लशिंग गैलरी को जोड़ने वाले चैम्बर उखड़ने व लीकेज होने से निगम में हड़कंच मचा रहा।|Hindi_M|other|8.347208
processed_hi_m_finance_00003.wav|उन्होंने कहा कि देश को क्रेडिट डेरिवेटिव्स ऑफर करना चाहिए जिससे कारपोरेट ब्रांड मार्केट को मजबूती मिलेगी|Hindi_M|other|8.428479
processed_hi_m_books_02908.wav|जब आपके पास बिजली का बिल आता है, तो आपको यह भान होता है कि घर में अनेक बल्बों और पंखों की जरूरत नहीं है।|Hindi_M|other|8.451688
processed_hi_m_books_00414.wav|गर्व की अनुप्रेरणा और ऐच्छिक भावना की इस अनुप्रेरणा से श्रम की हिस्सेदारी की एक नई प्रणाली का विकास हुआ।|Hindi_M|other|8.950917
processed_hi_m_education_01493.wav|जिलाधिकारी कौशल राज शर्मा के अनुसार कर्फ़्यू में ढील लोगों को उनकी जरूरतों का सामान खरीदने के लिए दी गई।|Hindi_M|other|8.400000
processed_hi_m_education_00577.wav|सिंह द्वारा बनाए गए हड्डियों के कई रेखाचित्र पटियाला स्थित मेडिकल कालेज के एनाटॉमी म्यूजियम में रखे हैं।|Hindi_M|other|8.900000
processed_hi_m_books_04393.wav|दिल्ली, मुंबई, श्रीनगर अथवा पूर्वोत्तर में निर्दोष लोगों को बम एवं गोलियों का सामना क्यों करना पड़ता है।|Hindi_M|other|8.600000
processed_hi_m_weather_01639.wav|अकाली दल के नेता सुखवीर बादल ने कहा कि कर्ज माफी के नाम पर कांग्रेस सरकार ने बड़े पैमाने पर धांधली की है|Hindi_M|other|9.647521
processed_hi_m_general_02320.wav|टेलेंट राउंड में जब प्रतियोगियों ने गीत व नृत्य से समा बांधा तो प्रशिक्षु नर्सों ने जमकर उनकी सराहना की।|Hindi_M|other|7.800000
processed_hi_m_education_00726.wav|पीठ ने याचिका दायर करने वाले आर्थोपेडिक सर्जन डॉक्टर कौशल कांत मिश्र से भी कहा कि वह अधिकरण के पास जाएं।|Hindi_M|other|10.019042
processed_hi_m_education_00860.wav|इन्होंने सेंट थॉमस परम्परा पर बात करते हुए कहा कि वे किसी भी प्रकार के बलपूर्वक धर्मांतरण के विरुद्ध है।|Hindi_M|other|8.500000
processed_hi_m_education_01581.wav|कुश लाने में जिनके हाथ ठीक होते थे उन्हें कुशल कहा जाता था अर्थात उसे ही ज्ञान का सद्पात्र माना जाता था।|Hindi_M|other|8.428479
processed_hi_m_politics_01701.wav|अपनी पढ़ाई के दौरान जेटली को अकादमिक और पाठ्येतर क्रियाकलापों में उत्कृष्ट प्रदर्शन के लिए कई सम्मान मिले|Hindi_M|other|9.392104
processed_hi_m_books_03313.wav|इसके फलस्वरूप ब्रह्मांड का विस्तार हुआ और तापमान में कमी आई। कुछ समय बाद हाइड्रोजन एवं हीलियम गैसें बनी।|Hindi_M|other|9.252771
processed_hi_m_agri_00545.wav|विपणन व्यवस्था में मध्यस्थों की संख्या को कम किया जाए तथा अधिकाधिक सहकारी विपणन समितियां बनाई जानी चाहिए|Hindi_M|other|9.775229
processed_hi_m_general_00314.wav|क्योंकि आज के वैश्विक समाज में धनलिप्सा की कोई सीमा निर्धारित नहीं है और धनलिप्सा हिंसा को जन्म देती है।|Hindi_M|other|7.534500
processed_hi_m_general_01696.wav|जानकारी दी गई की खिर्सू में स्टेडियम निर्माण हेतु भूमि चयनित हो गई है तथा डीपीआर की प्रक्रिया गतिमान है।|Hindi_M|other|8.100000
processed_hi_m_books_03363.wav|जो गुण आनुवंशिक सामग्री के द्वारा बच्चों में हस्तांतरित होते हैं उन्हें जीन प्ररूप या जीनोटाइप कहते हैं।|Hindi_M|other|8.834812
processed_hi_m_agri_00590.wav|पिंपल्ज़ और दाने चेहरे पर से हटाने के होम ट्रीटमेंट लहसुन से कैसे ठीक करें इसके बारे में विस्तार से बताएँ|Hindi_M|other|9.600000
processed_hi_m_other_05299.wav|इस क्लिप में वह घरवालों से बात करती हुई सुनी गई, 'अरहान ने मैसेज भिजवाया था कि वह रश्मि से बहुत दुखी है।|Hindi_M|other|8.045333
processed_hi_m_books_00564.wav|आर्थिक नियोजन जिसमें पंचवर्षीय योजनाएँ, वार्षिक बजट आदि सम्मिलित हैं।|Hindi_M|other|6.176125
processed_hi_m_weather_01659.wav|मौसम के बदलते मिजाज के चलते शीत विकार, ज्वर आदि से शारीरिक कष्ट रहेगा|Hindi_M|other|6.698583
processed_hi_m_politics_04383.wav|सभी प्रतियोगियों को मुख्य अतिथि कैप्टन मुकुल महेंद्र ने पुरस्कार दिये|Hindi_M|other|6.025208
processed_hi_m_other_02435.wav|जाकिर मूसा के मारे जाने के बाद उसने इस आतंकी समूह की कमान सॅंभाली थी।|Hindi_M|other|5.793000
processed_hi_m_finance_01273.wav|अगर आप बीमा एजेंट बनना चाहते हैं तो सबसे पहले आपको इम्तिहान देना होगा|Hindi_M|other|6.547646
processed_hi_m_politics_04385.wav|जहां आरोपियों ने पीड़ित महिला की ड्रींक्स में कुछ नशीला पदार्थ मिलाया|Hindi_M|other|5.758167
processed_hi_m_education_02825.wav|निरंतर स्वाध्याय करने से ज्ञान वृद्धिंगत होता है और पुष्ट भी होता है।|Hindi_M|other|6.721813
processed_hi_m_weather_01505.wav|पंचाचूली चोटी फतह करने निकले दल की राह में बर्फीले तूफान ने बाधा डाली|Hindi_M|other|6.965604
processed_hi_m_books_02631.wav|जंगली प्रजातियों जैसे वराह, हिरण तथा घड़ियाल की हड्डियाँ भी मिली हैं।|Hindi_M|other|5.793000
processed_hi_m_general_03134.wav|चीन में इंटरनेट के स्लैंग या भद्दी भाषा में भी नंबरों की ख़ास जगह है।|Hindi_M|other|5.897500
processed_hi_m_books_00376.wav|कई कांग्रेसी समाजवाद से प्रेरित थे तो कई अन्य ज़मींदारी के हिमायती थे।|Hindi_M|other|6.176125
processed_hi_m_agri_01033.wav|चोरी का पता सुबह लगा, जब पशु पालक दूध निकालने के लिए प्लॉट में पहुंचा|Hindi_M|other|6.900000
processed_hi_m_books_00245.wav|विनिर्माताओं को स्टॉक में अपनी पूँजी फंसाने की आवश्यकता नहीं होती है।|Hindi_M|other|5.897500
processed_hi_m_books_00150.wav|पाँचवीं पंचवर्षीय योजना में इसके कार्यक्षेत्र को और विस्तृत किया गया।|Hindi_M|other|5.653688
processed_hi_m_books_00445.wav|आपके विचार में, इनमें से किन परिवर्तनों को उत्क्रमित किया जा सकता है।|Hindi_M|other|5.247333
processed_hi_m_politics_01868.wav|सरपंच ने बताया कि इस मामले को लेकर पुनर्जांच की याचिका दायर की जायेगी|Hindi_M|other|6.837896
processed_hi_m_education_02808.wav|भ्यूली स्थित विपाशा सदन में देर सायं तक स्वर परीक्षा का दौर चलता रहा।|Hindi_M|other|7.100000
processed_hi_m_books_03502.wav|यह परिस्थिति स्वपरागण तथा सजातपुष्पी परागण दोनों को अवरोधित करती हैं।|Hindi_M|other|7.116542
processed_hi_m_general_02505.wav|आशीष कल्सी के मुताबिक देश में इंटरनेट का इस्तेमाल तेजी से बढ़ रहा है।|Hindi_M|other|5.235729
processed_hi_m_books_03195.wav|विशेषकर हाइड्रोजन के संदर्भ में परमाणुओं में देखे गए रेखा स्पेक्ट्रम।|Hindi_M|other|7.360354
processed_hi_m_general_02728.wav|यह रेडियो नाटक फ्रांस के कंपोजर क्लॉड डेब्युसी के जीवन से प्रेरित था।|Hindi_M|other|5.700000
processed_hi_m_general_03038.wav|अन्य चर्चित शख्शियत भी समय समय पर माता के दरबार में हाजिरी लगाते हैं।|Hindi_M|other|6.176125
processed_hi_m_education_02249.wav|दोनों टांगें इस प्रकार से उठाएं कि पेल्विस का हिस्सा भी थोड़ा उठ जाए।|Hindi_M|other|6.048417
processed_hi_m_books_01078.wav|केवल वही क्षेत्र जो भ्रंश के समीप हैं, ऐसे तीव्र झटके महसूस करते हैं।|Hindi_M|other|6.199354
processed_hi_m_general_01385.wav|यहां तक कि अविश्वसनीय रूप से ओडिशा और दक्षिण भारत में लू चलने लगी है।|Hindi_M|other|6.048417
processed_hi_m_general_00693.wav|दुनिया को जीतने का हौंसला रखने वाले अपने जीवन में कभी हार नहीं मानते।|Hindi_M|other|5.618854
processed_hi_m_books_02892.wav|दूसरी परिस्थिति में, जनन के समय एक रंग की विभिन्नता का उद्भव होता है।|Hindi_M|other|6.582479
processed_hi_m_other_01987.wav|उन्होंने कहा कि वह रावी ब्यास डिस्प्यूट ट्रिब्यूनल का हिस्सा रहे हैं।|Hindi_M|other|4.991917
processed_hi_m_general_03090.wav|जबकि शिक्षा का उद्देश्य हमें तर्कपूर्णं और विवेकशील बनाना होना चाहिए।|Hindi_M|other|5.630458
processed_hi_m_general_02539.wav|तीज के मौके पर हरे रंग की साड़ी को सबसे ज्यादा इंपॉर्टेंस दी जाती है।|Hindi_M|other|5.630458
processed_hi_m_books_01639.wav|इससे कंपनी बासमती की नई किस्मों को अमेरिका व विदेशों में बेच सकती है।|Hindi_M|other|6.698583
processed_hi_m_agri_00186.wav|वहीँ अगर विवाहित स्त्री गुलाब देखे तो उसे ससुराल में मानसम्मान मिलेगा|Hindi_M|other|6.292229
processed_hi_m_finance_01632.wav|मनपा की कमाई का श्रोत पहले चुंगी था, जिसे बंद कर जीएसटी लागू किया गया|Hindi_M|other|6.570875
processed_hi_m_agri_00053.wav|इसमें सल्फरिक एसिड उद्योग, सोडा उद्योग, अकार्बनिक नमक उद्योग शामिल है|Hindi_M|other|6.930792
processed_hi_m_books_01732.wav|भोजन पकाने के लिए असंतृप्त वसा अम्लों वाले तेलों का उपयोग करना चाहिए।|Hindi_M|other|6.500000
processed_hi_m_finance_01991.wav|इसके ज़रिए आपको बैंक जाने की आवश्यकता नहीं पड़ती बल्कि घर बैठे ही आप कहीं भी पैसे भेज या मँगवा सकते हैं|Hindi_M|other|9.763625
processed_hi_m_books_04296.wav|ऊपर की अभिक्रिया में निर्मित बुझे हुए चूने के विलयन का उपयोग दीवारों की सफ़ेदी करने के लिए किया जाता है।|Hindi_M|other|8.323979
processed_hi_m_finance_01226.wav|फ्रॉड करने वाले आपके बैंक अकाउंट में पैसे भेजते हैं और आपसे कंस्टमर केयर एक्ज़ीक्यूटिव बनकर बात करते हैं|Hindi_M|other|8.846438
processed_hi_m_books_01159.wav|क्या आप भी इन वस्त्रों में से कुछ की पहचान कर सकते हैं। अपने पास के किसी दर्ज़ी की दुकान का भ्रमण कीजिए।|Hindi_M|other|7.964062
processed_hi_m_education_01285.wav|जस्टिस एसए बोब्दे की अगुवाई वाली खंडपीठ के निर्देश पर गठित मेडिकल बोर्ड मुंबई में महिला की जांच करेगा ।|Hindi_M|other|9.554646
processed_hi_m_agri_00173.wav|इस घास से निकलने वाला सिट्रोनेला ऑयल मोमबत्तियों, परफ्यूम्स, हर्बल प्रोडक्ट्स में इस्तेमाल किया जाता है|Hindi_M|other|8.405250
processed_hi_m_books_00335.wav|पंजाब, हरियाणा और पश्चिमी उत्तर प्रदेश जैसे राज्यों में अधिक सिंचाई भूमि निम्नीकरण के लिए उत्तरदायी है।|Hindi_M|other|8.556188
processed_hi_m_books_05118.wav|भारतीय रेल ने मीटर तथा नैरो गेज रेलमार्गों को ब्रॉड गेज में बदलने के लिए व्यापक कार्यक्रम शुरू किया है।|Hindi_M|other|7.917625
processed_hi_m_books_00373.wav|किसी व्यक्ति के व्यक्तित्व की समझ के लिए सोद्देश्य औपचारिक प्रयास को व्यक्तित्व- मूल्यांकन कहा जाता है।|Hindi_M|other|8.312375
processed_hi_m_weather_00115.wav|देश के हिमालयी क्षेत्रों में हिम तेंदुए की वास्तविक संख्या कितनी है, इस रहस्य से जल्द ही पर्दा उठ जाएगा|Hindi_M|other|8.428479
processed_hi_m_books_01987.wav|सारणी में भेड़ों की कुछ नस्लों के नाम दिए गए हैं, जिन्हें हमारे देश में ऊन उत्पादन के लिए पाला जाता है।|Hindi_M|other|8.567792
processed_hi_m_general_03113.wav|पुलिस विवादास्पद वीडियो अपलोड करने के लिए सोशल नेटवर्क, वेबसाइटों ,यूट्यूब और फेसबुक पर केस दर्ज करेगी।|Hindi_M|other|9.508208
processed_hi_m_weather_00333.wav|वैसे तो इस मौसम में हर साल घुसपैठ की कोशिशें होती हैं, लेकिन इस बार घुसपैठ की कोशिशें कुछ ज्यादा हुई है|Hindi_M|other|8.974146
processed_hi_m_books_00889.wav|शांति की परिभाषा अक्सर युद्ध की अनुपस्थिति के रूप में की जाती है। यह परिभाषा सरल तो है पर भ्रामक भी है।|Hindi_M|other|9.700000
processed_hi_m_health_01806.wav|प्रियंका ने हाल ही में बताया था कि वह अपनी जिंदगी पर किताब लिखने जा रही हैं, जिसका टाइटल अनफिनिश्ड होगा|Hindi_M|other|8.614229
processed_hi_m_politics_02004.wav|मुख्यमंत्री ने समारोह में दो बच्चों को पोलियो वेक्सींग की खुराक पिलाकर उन्हें अपना आशीर्वाद प्रदान किया|Hindi_M|other|7.800000
processed_hi_m_general_02457.wav|एंटीका स्टांपेरिया आर्मेना खोलने के बाद वह पुस्तकों की कला को समर्पित एक सांस्कृतिक केंद्र बना रहे हैं।|Hindi_M|other|9.252771
processed_hi_m_education_02608.wav|स्ट्रॉस ने कहा, मेडिकल रिपोर्ट से संकेत मिलता है कि फ्लिंटॉफ तीसरे टेस्ट में खेलने की स्थिति में होंगे।|Hindi_M|other|8.312375
processed_hi_m_books_02179.wav|नाट्य-तंत्र के नियमों से मार्गदर्शन होगा, लेकिन ऐसा नहीं कि उनके पालन से ही अच्छा नाटक लिखा जा सकता है।|Hindi_M|other|9.000000
processed_hi_m_general_03208.wav|यहाँ से प्राप्त मृण्मूर्तियाँ इस बात का संकेत देती हैं कि इनका निर्माण अंगप्रत्यंग जोड़कर किया जाता था।|Hindi_M|other|8.173042
processed_hi_m_books_00278.wav|एक संक्षिप्त भाषण तैयार कीजिए, जिसमें चक्रवातों द्वारा होने वाले कष्टों को कम करने के उपाय बताए गए हों।|Hindi_M|other|8.997354
processed_hi_m_education_00357.wav|स्ट्रांग रूम के चारों तरफ थ्री लेयर सुरक्षा तैनात की गई है और उस तरफ किसी भी प्रकार की आवाजाही बंद है ।|Hindi_M|other|8.567792
processed_hi_m_health_00133.wav|गरीब परिवार की स्वप्ना ने दांत में दर्द के बावजूद चेहरे पर बैंडेज बांधकर हेप्टाथलन स्पर्धा को पूरा किया|Hindi_M|other|8.173042
processed_hi_m_education_01241.wav|इस प्रकार प्रदेश में जनवरी महीने में ठंड तो काफी रही, लेकिन पश्चिमी विक्षोभ अपनी सक्रियता नहीं बना सका।|Hindi_M|other|9.554646
processed_hi_m_education_00681.wav|इस प्रकार के कयास लगाए जा रहे हैं कि बो को उनकी पत्नी की तरह ही सस्पेंडेड डेथ सेंटेस सुनाया जा सकता है।|Hindi_M|other|9.496583
processed_hi_m_general_02850.wav|वहां उन्होंने भारत में अक्षय ऊर्जा के क्षेत्र में मदद के लिहाज से टेस्ला की तकनीक में संभावनाएं तलाशीं।|Hindi_M|other|7.789917
processed_hi_m_books_03905.wav|निकट के किसी गाँव में कुछ खेतों पर जाएॅं और किसानों द्वारा उपजाई गई खाद्य फसलों का ब्यौरा एकत्रित करें।|Hindi_M|other|8.823208
processed_hi_m_education_01094.wav|उन्होंने कहा कि इस वाक्पटुता का नैतिकता से कोई संबंध नहीं है और न्यायमूर्ति सेन को पद से हट जाना चाहिए।|Hindi_M|other|9.798438
processed_hi_m_education_02807.wav|जब वस्तु ज्ञान से अधिक भाषा ज्ञान पर बल दिया जाता है तो सारी की सारी विषयगत धारणायें प्रभावित होती हैं।|Hindi_M|other|9.392104
processed_hi_m_health_02826.wav|कभी वो कहती थी तेरी मोहब्बत की खातिर जान भी दे दुंगी आज कहती है मेरा साथ छोड़ दो मेरी जिंदगी का सवाल है|Hindi_M|other|9.217958
processed_hi_m_general_00352.wav|मस्तिष्क में स्फूर्ति के लिए निश्चित समय पर विश्राम एवं मानसिक स्वास्थ्य के लिए  मनोरंजन महत्वपूर्ण है।|Hindi_M|other|7.900000
processed_hi_m_books_03816.wav|इनके आकार और वज़न तत्कालीन रोमन सम्राटों तथा ईरान के पाथयन शासकों द्वारा जारी सिक्कों के बिलकुल समान थे।|Hindi_M|other|9.635917
processed_hi_m_other_03512.wav|वाराणसी प्रशासन की कुव्यवस्था व अन्याय पुर्ण कार्यवाही से अल्पसंख्यक महिला ने आत्मदाह करने की कोशिश की।|Hindi_M|other|8.045333
processed_hi_m_politics_00899.wav|बाद में पता चला कि रेखा एक फिल्म की शूटिंग करके सीधे वहां पहुंची थीं, वे किरदार के कॉस्ट्यूम में ही थीं|Hindi_M|other|9.008979
processed_hi_m_books_00329.wav|जबकि आण्विक सूत्र किसी यौगिक के अणु में उपस्थित विभिन्न प्रकार के परमाणुओं की सही संख्या को दर्शाता है।|Hindi_M|other|8.974146
processed_hi_m_books_04306.wav|विभिन्न प्रकार के प्रौद्योगिकीय अन्वेषणों के चलते, हाल ही के वर्षों से यह एक गंभीर समस्या बनकर उभरि है।|Hindi_M|other|8.045333
processed_hi_m_general_01724.wav|चीन में इंटरनेट के स्लैंग या भद्दी भाषा में भी नंबरों की ख़ास जगह है।|Hindi_M|other|5.642083
processed_hi_m_general_01431.wav|जब भारत में बनी हुई ट्रेन मेट्रो ऑस्ट्रेलिया में एक्स्पोर्ट होती है।|Hindi_M|other|4.852604
processed_hi_m_politics_01151.wav|सूबे के मुख्यमंत्री अखिलेश यादव की ओर से अन्त्योदय कार्ड धारकों को एक अलग किस्म का तोहफा मिलने वाला है |Hindi_M|other|8.579396
processed_hi_m_books_02184.wav|विवाह के फौरन बाद जब वह विधवा हुई तो वह अपने ससुराल पर निर्भर हो गई।|Hindi_M|other|5.920708
processed_hi_m_education_02345.wav|कोर्ट ने पी चिदंबरम का रेग्यूलर मेडिकल चेकअप करने के निर्देश भी दिए।|Hindi_M|other|6.400000
processed_hi_m_health_00342.wav|सुर साम्राज्ञी लता मंगेशकर चार हफ्ते तक अस्पताल में निमोनिया का इलाज कराने के बाद रविवार को घर लौट आईं|Hindi_M|other|8.277542
processed_hi_m_books_04577.wav|उसी प्रकार, एक फैक्ट्री नई मशीनों का प्रयोग कर उत्पादन बढ़ा सकती है।|Hindi_M|other|5.514375
processed_hi_m_books_02494.wav|परिवार को दूध तथा सब्ज़ियाँ भोजन के साथ नियमित रूप से नहीं मिलती हैं।|Hindi_M|other|6.036812
processed_hi_m_education_00549.wav|यूपी के ईटीवी के कुछ साथियों के पास जो मैसेज चैनल के वरिष्ठों की तरफ से भेजा गया है, वह इस प्रकार है ।|Hindi_M|other|9.113458
processed_hi_m_books_03369.wav|गैसीय पदार्थों के परमाणुओं को ताप देने पर एक दीप्त ज्वाला दिखाई देती है तथा उज्ज्वल होना आरंभ करती है।|Hindi_M|other|8.834812
processed_hi_m_health_00941.wav|खली ने कहा कि मैं सिर के बदले सिर फोड़ूंगा और खून के बदले खून बहाऊंगा|Hindi_M|other|6.826292
processed_hi_m_agri_01921.wav|चेहरे पर फ्रेश टमाटर लगाने मात्र से ही एक्ट्रा ऑयल की परत हट जाती है|Hindi_M|other|6.733417
processed_hi_m_education_00807.wav|परीक्षा केंद्रों में इक्डोल के छात्रों को विश्वविद्यलय के निर्देशों के तहत परीक्षा में बैठने दिया गया।|Hindi_M|other|8.056958
processed_hi_m_general_02513.wav|पीएम मोदी ने इस तरह दी हॉकी के जादूगर मेजर ध्यानचंद को श्रृद्धांजलि।|Hindi_M|other|6.315458
processed_hi_m_health_02588.wav|आयोग का मानना है कि स्टांप ड्यूटी घटाकर और फ्लोर स्पेस एरिया बढ़ाकर इस समस्या का निदान किया जा सकता है|Hindi_M|other|9.334042
processed_hi_m_weather_00844.wav|ठंड पड़ने के कारण इस मौसम में ब्लैंकेट के बाहर आने का मन ही नहीं करता|Hindi_M|other|6.036812
processed_hi_m_general_02564.wav|उन प्रोजेक्टों के निर्माण, संचालन आदि में उनका बहुत समय चला जाता है।|Hindi_M|other|5.375042
processed_hi_m_education_01914.wav|उप्पल ग्रुप के चीफ एग्जिक्यूटिव ऑफिसर सेज और होटल बिजनेस के ज्ञान बंसल ने इस घटनाक्रम की पुष्टि की है।|Hindi_M|other|9.113458
processed_hi_m_books_04805.wav|मैं जब उज़्बेकिस्तान आया तो यह मेरे लिए सचमुच बहुत आश्चर्य की बात थी।|Hindi_M|other|6.164521
processed_hi_m_weather_01667.wav|पंजाब से ताल्लुक रखने वाले टीम इंडिया के तूफान ही बल्लेबाज़ युवराज सिंह को स्टाइल आइकॉन भी कहा जाता है|Hindi_M|other|8.440083
processed_hi_m_books_02402.wav|विविध विषयों पर लिखे गए नाटकों तथा नाट्‌य प्रकारों में हुए आविष्कारों के कारण मराठी रंगमंच समृद्ध हुआ।|Hindi_M|other|8.730333
processed_hi_m_other_02192.wav|डॉक्टरों के मुताबिक जच्चा और बच्चा दोनों स्वस्थ् है और फिलहाल दोनों को अस्पताल में भर्ती कराया गया है।|Hindi_M|other|8.323979
processed_hi_m_health_03056.wav|उत्तर प्रदेश के लखीमपुर में हुई पत्रकार की मौत अखबारों की सुर्खी बना|Hindi_M|other|5.769792
processed_hi_m_books_02390.wav|हमारे देश में चिकित्सीय सगर्भता समापन को वैधानिक मान्यता प्राप्त है।|Hindi_M|other|5.630458
processed_hi_m_health_00413.wav|डाक्टरी जांच कराई तो पता लगा कि उन्हें मल्टिपल स्क्लेरोसिस बीमारी है|Hindi_M|other|6.443167
processed_hi_m_books_02860.wav|भूगर्भीय तौर पर प्रायद्वीपीय पठार पृथ्वी की सतह का प्राचीनतम भाग है।|Hindi_M|other|5.897500
processed_hi_m_finance_00368.wav|स्विफ्ट के हाइब्रिड वर्जन की ग्लोबल लेवल पर काफी स्ट्रॉन्ग सेलिंग है|Hindi_M|other|5.642083
processed_hi_m_books_02022.wav|नवंबर के प्रतिबिंब में अतिरिक्त लाल धब्बे पर्णपाती वन दर्शाते हैं तथा हल्का लाल रंग फसल को दर्शाता है।|Hindi_M|other|8.219500
processed_hi_m_general_01097.wav|ये भारत का इस कॉमनवेल्थ गेम्स के वेटलिफ्टिंग इवेंट में छठां मेडल है।|Hindi_M|other|5.800000
processed_hi_m_weather_01982.wav|जिसमें पहाड़ तोड़कर रास्ता बनाने वाले दशरथ मांझी के किरदार को सिद्दिकी ने बखूबी पर्दे पर जीवंत किया था|Hindi_M|other|8.544562
processed_hi_m_books_03049.wav|हड़प्पाई कब्रिस्तानों में सामाजिक भिन्नताएँ कम क्यों दिखाई देती हैं।|Hindi_M|other|5.502750
processed_hi_m_books_00495.wav|रसीद न मिलने पर मैं यह दलील नहीं दूँगा कि किराया नहीं चुकाया गया है।|Hindi_M|other|5.600000
processed_hi_m_other_04489.wav|जिसके बाद कैट स्कोर का फॉर्म्यूला हटाकर एंट्रेंस से यूनिवर्सिटी इंस्टीट्यूट ऑफ मैनेजमेंट साइंसेज के एमबीए पाठ्यक्रमों में दाखिले लिए गए।|Hindi_M|other|10.030646
processed_hi_m_general_01357.wav|इसके अलावा इसमें कुछ एडवांस फीचर्स जैसे टचस्क्रीन, इंटरनेट कनेक्टिविटी इत्यादि को भी हटाया जा सकता है।|Hindi_M|other|8.834812
processed_hi_m_politics_03909.wav|मलाइका की अरबाज खान प्रोड्क्शन की दबंग सीरिज में मुख्य भूमिका रही है|Hindi_M|other|6.443167
processed_hi_m_general_01913.wav|कैमरे को फ्रंट से रियर पर आने में सिर्फ कुछ ही सेकंड का समय लगता है।|Hindi_M|other|5.300000
processed_hi_m_books_00071.wav|इस प्रकार, हवा की गति जितनी तीव्र होगी वाष्पीकरण उतना ही तीव्र होगा।|Hindi_M|other|5.943937
processed_hi_m_books_01984.wav|क्या आप जानते हैं कि आप गर्मी में रसीला तरबूज़ एवं सर्दी में भुनी हुई मूँगफली खाना क्यों पसंद करते हैं।|Hindi_M|other|8.219500
processed_hi_m_books_03591.wav|किसी काँच के गिलास अथवा किसी कुल्हड़ में से किसे पकड़े रखना आसान है।|Hindi_M|other|6.100000
processed_hi_m_weather_00329.wav|हालांकि इसकी संभावना कम ही है क्योंकि मौसम विभाग ने इस बार सर्दियों के लम्बा खींचने की संभावना जताई है|Hindi_M|other|9.229563
processed_hi_m_books_00601.wav|उन्होंने बंदूक और हथियार कब्ज़े में ले लिए और अंग्रेज़ों की इमारतों व संपत्तियों को आग के हवाले कर दिया।|Hindi_M|other|8.149833
processed_hi_m_other_02561.wav|पेट्रौल और डीजल की घटी हुई कीमतें मंगलवार आधी रात से लागू हो जाएंगी।|Hindi_M|other|5.630458
processed_hi_m_other_05318.wav|सिंटा ने यह भी कहा कि तनुश्री और नाना दोनों सिंटा के सदस्य हैं और हम दोनों की बातें तफ्शील से सुनेंगे।|Hindi_M|other|8.196271
processed_hi_m_education_00705.wav|ऎक्सेंचर ने राजस्थान कौशल एवं आजीविका विकास निगम को प्रशिक्षण देने और बेरोजगारी कम करने में सहायता दी।|Hindi_M|other|9.496583
processed_hi_m_books_01681.wav|यह गैस नीले रंग की होती है और प्रकृति में तीक्ष्ण और विषैली होती है।|Hindi_M|other|6.303854
processed_hi_m_health_00651.wav|जब सुबह रिन्कू उठा तो उसने देखा कि पूरा परिवार बेहोशी की हालत में था|Hindi_M|other|5.897500
processed_hi_m_finance_00736.wav|जूते, जींस, वॉलेट लगभग सभी के लिए महिलाओं से अधिक शुल्क लिया जाता है|Hindi_M|other|6.570875
processed_hi_m_general_02502.wav|फिल्म के क्लाइमेक्स तक कन्फ्यूजन इतना बढ़ जाता है कि दर्शक हैरान होते हैं और फिल्म नुकसान में रहती है।|Hindi_M|other|7.662208
processed_hi_m_politics_01431.wav|कांग्रेस के वरिष्ठ और कर्नाटक के पूर्व मुख्यमंत्री रह चुके एस एम कृष्णा ने कांग्रेस का हाथ छोड़ दिया है |Hindi_M|other|8.579396
processed_hi_m_education_01488.wav|पहली से लेकर एमकॉम  तक की परीक्षा उसने प्रथम श्रेणी में उत्तीर्ण की।|Hindi_M|other|6.176125
processed_hi_m_weather_00467.wav|कल्पा में जहां पांच सेंटीमीटर बर्फबारी हुई है, वहीं मनाली में भी दो सेंटीमीटर हिमपात दर्जं किया गया है|Hindi_M|other|8.567792
processed_hi_m_finance_00299.wav|ग्राम टाँई पहुंच कर देखा कि एक व्यक्ति जमीन की तरफ उल्टा लेटा हुआ है|Hindi_M|other|6.721813
processed_hi_m_finance_01695.wav|जिसमें एनआईटी ब्रांच और साईधाम ब्रांच के बच्चो ने बढ़चढ़ कर भाग लिया |Hindi_M|other|6.036812
processed_hi_m_books_03661.wav|राजनीतिज्ञ जाति-समूहों को इकट्ठा करके अपनी शक्ति को संगठित करते हैं।|Hindi_M|other|6.176125
processed_hi_m_agri_01816.wav|क्षेत्र में मूली की फसल के दाम औंधे मुह गिरने से किसान बेहद निराश है|Hindi_M|other|6.176125
processed_hi_m_general_02782.wav|जम्मू से कटरा की हमारी बस सर्पीली घुमावदार पहाड़ी सड़क पर दौड़ पड़ी।|Hindi_M|other|5.502750
processed_hi_m_books_02772.wav|विद्रोही टुकड़ियों के सामने अंग्रेज़ों की संख्या बहुत कम थी। बहुत सारे मोर्चों पर उनकी जबरदस्त हार हुई।|Hindi_M|other|7.789917
processed_hi_m_general_01667.wav|क्लेमसन यूनिवर्सिटी के प्रोफ़ेसर स्टीवन ग्रोस्बी के अनुसार क्षेत्रीय समुदाय से राष्ट्र का जन्म होता है।|Hindi_M|other|6.721813
processed_hi_m_education_00863.wav|लेकिन मुझे लगता है कि मिल्खा जी ने जो भी कहा और उसे जिस प्रकार से लिया गया, वह बेहद दुर्भाग्यपूर्ण है।|Hindi_M|other|8.312375
processed_hi_m_health_02733.wav|किसी पार्टी में अदाकारा अंजू महेंद्रू ने जगजीत से उनकी गजल दर्द से मेरा दामन भर दे सुनाने की फरमाइश की|Hindi_M|other|9.926167
processed_hi_m_books_02717.wav|चित्र पर एक नज़र डालें और घंटी वाले बुर्जों को पहचानने की कोशिश करें।|Hindi_M|other|5.247333
processed_hi_m_health_01792.wav|वैष्णों देवी में हैलीकॉप्टर हादसे में कई श्रद्धालुओं की मौत हो गई थी|Hindi_M|other|6.200000
processed_hi_m_books_01850.wav|प्रसिद्ध रेलवे नेटवर्क सहित सभी आधारिक संरचनाओं में उन्नयन, प्रसार तथा जनोन्मुखी विकास की आवश्यकता थी।|Hindi_M|other|9.612687
processed_hi_m_books_01186.wav|जंतुओं की विविध किस्में वन के पुनर्जनन और वृद्धि में सहायक होती हैं।|Hindi_M|other|6.700000
processed_hi_m_politics_00464.wav|श्री नकवी ने कहा कि सरकार का प्रयास है कि सभी वक्फ बोर्ड एवं वक्फ संपत्तियों के रिकॉर्ड डिजिटल हो जाएँ|Hindi_M|other|8.974146
processed_hi_m_books_00540.wav|सामाजिक कार्यकर्त्ताओं के एक दल ने अलवर जिले में एक शुष्क क्षेत्र को हरित स्थान में परिवर्तित कर दिया।|Hindi_M|other|7.662208
processed_hi_m_books_00320.wav|भारत सहित अनेक देशों के विकास रणनीतियों का ध्येय कृषि पर निर्भर जनसंख्या के अनुपात को कम करना रहा है।|Hindi_M|other|9.113458
processed_hi_m_agri_02421.wav|उड़द की दाल गाय को खिलाए और बुजुर्ग की सेवा करें और एक सरसों के तेल से बना हुआ पराठा कुत्तें को खिलाए|Hindi_M|other|8.950917
processed_hi_m_general_02844.wav|नेरो अमिंग माया पोनुंग नामक इस नृत्य को युवक और युवतियों द्वारा सामुहिक रूप से प्रस्तुत किया जाता है।|Hindi_M|other|8.080167
processed_hi_m_weather_00317.wav|चूंकि क्षेत्र में सुरक्षा बलों को पैदल घटनास्थल पहुंचना था और मौसम खराब था इसलिए कार्रवाई में देर हुई|Hindi_M|other|7.917625
processed_hi_m_politics_00458.wav|राजस्थान हाईकोर्ट के न्यायाधीश जस्टिस कल्पेश सत्येंद्र जावेरी ओडिशा हाईकोर्ट के मुख्य न्यायाधीश होंगे|Hindi_M|other|8.335583
processed_hi_m_politics_00266.wav|ग्रेट युवा कंपनी ने इस मौके पर अपनी लेटेस्ट वाटर प्रूफ, डस्ट प्रूफ और केमिकल प्रूफ मशीन को लॉन्च किया|Hindi_M|other|8.591000
processed_hi_m_education_01213.wav|रस्बी को जरा भी हैरानी नहीं थी, क्योंकि वह कुछ दिन पहले उस अजनबी से सवारी का प्रशिक्षण भी ले चुकी थी।|Hindi_M|other|8.858042
processed_hi_m_general_01383.wav|मर्रे ने सहायक कोच योनास ब्योर्कमैन के मार्गदर्शन में खेलते हुए दो साल में पहली बार जोकोविच को हराया।|Hindi_M|other|8.440083
processed_hi_m_books_01981.wav|वैश्वीकरण के चलते अब विचारों के सामने राष्ट्र की सीमाओं की बाधा नहीं रही, उनका प्रवाह अबाध हो उठा है।|Hindi_M|other|8.556188
processed_hi_m_health_00851.wav|तन्खा ने संदेह जताया कि इंदौर के एम वाय अस्पताल में उसे वह इलाज नहीं मिल रहा है जिसकी उसे आवश्यकता है|Hindi_M|other|9.090229
processed_hi_m_other_02554.wav|केंद्रीय मंत्री वेंकैया नायडू ने कहा कि मुंबई में कोलाबासीप्ज मेट्रो परियोजना का शिलान्यास जल्द होगा।|Hindi_M|other|8.173042
processed_hi_m_books_00407.wav|उद्देश्य संस्थान के आदि हैं, तथा प्रबंधन जिन्हें अपने प्रयत्नों से प्राप्त करना चाहता है वे अन्त हैं।|Hindi_M|other|7.929250
processed_hi_m_books_01262.wav|इसके विपरीत, दंडित किए गए व्यक्ति में दंड देने वाले व्यक्ति के प्रति घृणा व विकर्षण का भाव आ जाता है।|Hindi_M|other|8.196271
processed_hi_m_education_02587.wav|उन डिब्बों के अंदर लड़के या लड़की को इस प्रकार से घुसा  दें कि एक डिब्बे की तरफ एक लड़के का हाथ दिखे।|Hindi_M|other|8.579396
processed_hi_m_books_02569.wav|संयंत्र को जल भद्रावती नदी से प्राप्त होता है। यह संयंत्र विशिष्ट इस्पात एवं एलॉए का उत्पादन करता है।|Hindi_M|other|9.879708
processed_hi_m_books_01642.wav|दबाव कारण तथा प्रभाव दोनों से संबद्ध हो गया है तथापि दबाव का यह दृष्टिकोण भ्रांति उत्पन्न कर सकता है।|Hindi_M|other|8.500000
processed_hi_m_agri_01162.wav|शहर के पॉलीटेक्निक चौक पर डीएसपी ट्रैफिक सुभाष चंद्र व एएसआई अनिल कुमार ने लोगों को गुलाब के फूल दिये|Hindi_M|other|10.065479
processed_hi_m_finance_01212.wav|सरकार ने कर्मचारी राज्य बीमा निगम ईएसआई स्कीम के तहत कर्मचारियों के कॉन्ट्रिब्यूशन में कटौती कर दी है|Hindi_M|other|8.323979
processed_hi_m_agri_00816.wav|यदि भण्डारित किया जाने वाला अनाज कीट संक्रमित हैं तो उसे छानकर उसमें उपयुक्त ध्रूमक रखकर भंडारित करें|Hindi_M|other|9.682354
processed_hi_m_weather_02337.wav|यह हमने देखा । इतिहास की इस प्रकार प्रस्तुति अथवा संरचना करने की लेखन पद्‍धति को इतिहास लेखन कहते हैं |Hindi_M|other|8.730333
processed_hi_m_education_01004.wav|राखी ने कहा कि मैंने रेग्युलर का फॉर्म भरकर परीक्षा दी थी, लेकिन मार्कशीट में प्राइवेट क्यों लिखा है?|Hindi_M|other|7.801542
processed_hi_m_weather_01788.wav|लेकिन हम जूस व आंवला तेल की कीमतें नहीं बढ़ा रहे क्योंकि इन क्षेत्रों में प्रतिस्पर्धी काफी प्रखर हैं|Hindi_M|other|8.985750
processed_hi_m_weather_00113.wav|चूँकि मैं पिछले साल ग्रैंड स्लैंम खेला था तो मुझे काफ़ी सहूलियत हुई खुद को वातावरण के अनुकूल बनाने में|Hindi_M|other|8.184667
processed_hi_m_books_03113.wav|राजा ने मूर्खतापूर्ण लगने वाली शर्त मान ली और खेल शुरू किया लेकिन राजा के दुर्भाग्यवश मंत्री जीत गया।|Hindi_M|other|9.902938
processed_hi_m_agri_01266.wav|नहाने के बाद न सिर्फ चेहरे पर, बल्कि पूरे शरीर पर क्रीम, लोशन या नारियल तेल लगाकर उसे मॉस्चुराइज करें|Hindi_M|other|10.053875
processed_hi_m_health_02377.wav|इसके अलावा दूसरे नामों से बैंक खातों में किए जाने वाले फिक्स्ड डिपॉजिट्स भी काला धन के दायरे में आ गए|Hindi_M|other|8.544562
processed_hi_m_other_04273.wav|हिंद महासागर क्षेत्र में बसा मालदीव जैसा सामरिक महत्व वाला देश दूर ही नहीं गया बल्कि तल्खियां भी आईं।|Hindi_M|other|8.625833
processed_hi_m_education_02256.wav|इसी प्रकार एल्गार परिषद के कार्यकर्ता सुधीर धवले को एक सभा आयोजित करने के आरोप में गिरफ्तार किया गया।|Hindi_M|other|8.579396
processed_hi_m_health_02334.wav|डीआर सहगल ने बताया कि दूषित जल से पीलिया दस्त, उल्टियां, टायफाइड व हैजा जैसी भयंकर बीमारियां होती हैं|Hindi_M|other|9.101854
processed_hi_m_books_04164.wav|चित्रांकन के समापन के बाद प्रयोज्य से एक विपरीत लिंग के व्यक्ति का चित्रांकन करने के लिए कहा जाता है।|Hindi_M|other|8.312375
processed_hi_m_general_02721.wav|हर ऑपरेटिंग सिस्टम, सभी इंटरनेट सेवा प्रदाता और क्लाउड स्टोरेज सेवाएं इन्क्रिप्शन का प्रयोग करती हैं।|Hindi_M|other|8.000000
processed_hi_m_agri_01153.wav|करी पत्ते को कच्चे ही चबा के ख़ाले या तो हरा धनिया और पुदीना के साथ चटनी बना के खाने में फायदा होता है|Hindi_M|other|9.937771
processed_hi_m_finance_00931.wav|यह व्यवस्था सुविधा जनक नहीं थी और इंग्लेंड जा कर अपील करना केवल चंद लोगों के लिए ही मुमकिन हो सकता था|Hindi_M|other|8.416854
processed_hi_m_weather_01017.wav|हिमाचल सैर सपाटा करने पहुंचे सैलानी, स्टडी टूर पर आए छात्रों के लिए यह मौसम किसी आकर्षण से कम नहीं है|Hindi_M|other|8.579396
processed_hi_m_finance_01885.wav|इस काम्प्लेक्स में केनरा बैंक का एटीएम भी है जो बैंक के अन्दर है वो केवल बैंक खुलने पर ही काम करता है|Hindi_M|other|9.136688
processed_hi_m_general_03059.wav|उस श्रृंख्ला ने मेरे जैसे अनेक छात्रों में गणित के प्रति रुचि जगाई।|Hindi_M|other|5.769792
processed_hi_m_books_02768.wav|संयुक्त राज्य अमेरिका में नस्ली असमानता के बारे में और भी खोज करें।|Hindi_M|other|5.108021
processed_hi_m_books_05159.wav|मूर्तिकला के लिए हड्डियों, मिट्टी और धातुओं का भी इस्तेमाल होता है।|Hindi_M|other|5.653688
processed_hi_m_agri_00773.wav|फल लग जाने के बाद किसी भी कीटनाशक रसायनों का छिड़काव नहीं करना चाहिए|Hindi_M|other|6.315458
processed_hi_m_books_03984.wav|उत्सर्जन या अवशोषण स्पेक्ट्रम के अध्ययन को स्पेक्ट्रोमिती कहते हैं।|Hindi_M|other|5.769792
processed_hi_m_books_04868.wav|इस तरह की वित्तीय संख्याओं को उनके नज़दीकी पूर्णांक में लिखना चाहिए।|Hindi_M|other|5.224125
processed_hi_m_general_02771.wav|खेल का नेचर ही ऐसा है, कभी आपका दिन काफी अच्छा होता है और कभी खराब।|Hindi_M|other|5.909104
processed_hi_m_books_02112.wav|परिवर्तनों के क्रियान्वयन में कंपनी को क्या सावधानियाँ बरतनी चाहिए।|Hindi_M|other|5.781396
processed_hi_m_books_03604.wav|उन्होंने समाज में औरतों की समस्याओं पर केंद्रित कई भूमिकाएँ निभाईं।|Hindi_M|other|5.537583
processed_hi_m_books_00501.wav|वायुराशियों को उनके उद्गम क्षेत्र के आधार पर वर्गीकृत किया जाता है।|Hindi_M|other|6.036812
processed_hi_m_books_00684.wav|इसकी वजह यह थी कि कपड़ों की कुछ किस्में मशीनों पर नहीं बन सकती थीं।|Hindi_M|other|5.247333
processed_hi_m_other_05255.wav|एबीपी न्य़ूज चैनल के मुताबिक उनकी पहली शादी शेख सैफुद्दीन से हुई थी।|Hindi_M|other|6.605708
processed_hi_m_general_01141.wav|उसे आत्मप्रचार, आत्मश्लाघा और व्यक्तिगत हित खेल से अधिक प्यारे हैं।|Hindi_M|other|6.036812
processed_hi_m_other_02178.wav|तेजप्रताप यादव ने अपने छोटे भाई तेजस्वी यादव को जन्मदिन की बधाई दी।|Hindi_M|other|5.758167
processed_hi_m_education_02137.wav|बीजेपी के राज्य मध्यप्रदेश में आज शिवराज सरकार की अग्नि परीक्षा है।|Hindi_M|other|5.793000
processed_hi_m_books_02807.wav|उज्जैन से देवास होते हुए इंदौर जाना मालवा के आँगन में से निकलना है।|Hindi_M|other|6.152917
processed_hi_m_education_02738.wav|इस प्रकार की भाषा के प्रयोग से गुड्डु का चरित्र और जीवंत हो उठा है।|Hindi_M|other|5.781396
processed_hi_m_books_02438.wav|कथानक के अनुसार कहानी चरम उत्कर्ष अर्थात क्लाइमेक्स की ओर बढ़ती है।|Hindi_M|other|5.885875
processed_hi_m_politics_03052.wav|वहीं पिनपाका से विधायक रेगा कांता राव ने शनिवार को कांग्रेस छोड़ दी|Hindi_M|other|6.060042
processed_hi_m_general_01581.wav|जितना तुम उस संगीत को सुनते हो, उतने ही तुम विश्रांत अनुभव करते हो।|Hindi_M|other|5.375042
processed_hi_m_education_01616.wav|कौशल रावत नाम का शख्स जेलर का राइटर यह सिर्फ जेलर का आदेश मानता है।|Hindi_M|other|6.454771
processed_hi_m_books_03713.wav|अब्बा चुपचाप ज़मीन पर लेट गए और बूढ़ी माई ने उन पर कई लाशें डाल दीं।|Hindi_M|other|6.036812
processed_hi_m_books_03577.wav|उनके दरबारी कवि बाणभट्ट ने संस्कृत में उनकी जीवनी हर्षचरित लिखी है।|Hindi_M|other|6.570875
processed_hi_m_education_01075.wav|उसने बताया कि आरोपी कमांडर पायलट प्रशिक्षण पूरा होने के बाद उसे एक रेस्त्रां में डिनर के लिए ले गया।|Hindi_M|other|8.200000
processed_hi_m_books_01534.wav|भारत सरकार की ‘स्मार्ट सिटी’ की महत्वाकांक्षी योजना इस गति को तीव्र करने में महत्वपूर्ण योगदान देगी।|Hindi_M|other|7.813146
processed_hi_m_weather_00241.wav|उर्दू अखबारों पर पहले इल्जाम था कि वे मजहबी जज्बातों से ऊपर उठकर दूसरे क्षेत्रों को अहमियत नहीं देते|Hindi_M|other|8.068563
processed_hi_m_weather_00112.wav|पार्टी की जालन्धर इकाई द्वारा मनप्रीत बादल को पार्टी फंड के रूप में चार लाख रुपये की थैली भेंट की गई|Hindi_M|other|8.312375
processed_hi_m_general_03032.wav|गृह मंत्रालय ने एक नई सोश्ल मीडिया नीति को अंतिम रूप दे दिया है, जो देशद्रोहियों के लिए दुस्वप्न है।|Hindi_M|other|7.789917
processed_hi_m_education_02142.wav|इसी प्रकार व्लादिमीर पुतीन ने बल देकर कहा कि परमाणु समझौते को निरस्त करने का कोई कारण मौजूद नहीं है।|Hindi_M|other|8.904479
processed_hi_m_general_02911.wav|नरेश मेहता अपने उपन्यासों के द्वारा समाज मे नारी की स्थिति का भी मर्मंभेदी चित्रण प्रस्तुत करते हैं।|Hindi_M|other|7.800000
processed_hi_m_general_03162.wav|विशुद्ध बच्चों से जुड़ी सोशल नेटवर्किंग साइट वर्डू भारत की सबसे पहली किड्स स्पेशल मीडिया वेबसाइट है।|Hindi_M|other|8.600000
processed_hi_m_general_03146.wav|फेसबुक विश्व की सबसे बड़ी सोशल नेटवर्किंग वेबसाइट है जिसके करोड़ों की संख्या में उपभोग्ता यूजर्स है।|Hindi_M|other|7.755083
processed_hi_m_books_03062.wav|वह तुर्की बोलता था और उसने मंगोलों का उपहास करते हुए उन्हें बर्बर गिरोह के रूप में उल्लिखित किया है।|Hindi_M|other|8.579396
processed_hi_m_politics_02605.wav|प्रतियोगिता में कनीपला, कसेरला, धीरपुर और मसाना गांवों के प्राथमिक विद्यालयों के छात्रों ने भाग लिया|Hindi_M|other|8.567792
processed_hi_m_general_00156.wav|इस व्रत के अत्यंत चमत्कारी प्रभाव के चलते अब यह व्रत भारत के अधिकांश राज्यों में किया जाने लगा है​l​|Hindi_M|other|7.400000
processed_hi_m_books_00979.wav|जिनके पास नील की पैदावार के लिए पैसा नहीं था उन्हें कंपनी और नए-नए बैंक कर्ज़ा देने को तैयार रहते थे।|Hindi_M|other|8.347208
processed_hi_m_books_02434.wav|एक युग बीत जाने पर भी मेरी स्मृति से एक घटा भरी अश्रुमुखी सावनी पूर्णिमा की रेखाएँ नहीं मिट सकी हैं।|Hindi_M|other|8.741938
processed_hi_m_finance_00524.wav|देश में आज ऐसे चरित्रवान, योग्य व्यक्तियों की आवश्यकता है जो पूरे देश का भार अपने कन्धों पर उठा सकें |Hindi_M|other|8.579396
processed_hi_m_weather_00038.wav|उस कच्ची उम्र में उनके सामने दो छोटे बच्चों की जिम्मेदारी थी और ज़िंदगी पहाड़ सी मुश्किल महसूस होती थी|Hindi_M|other|8.056958
processed_hi_m_books_03350.wav|भ्रूण को माँ के रुधिर से ही पोषण मिलता है, इसके लिए एक विशेष संरचना होती है जिसे प्लैसेंटा कहते हैं।|Hindi_M|other|9.299208
processed_hi_m_health_00647.wav|पुणे के दौंद इलाके में दो जगह पर एक ही शख्स ने अंधाधुंध फायरिंग की जिसमें तीन लोगों की मौत की खबर है|Hindi_M|other|8.440083
processed_hi_m_general_00542.wav|भारत में डेनिम से बने ट्राउजर्स डूंगा के नाविक पहना करते थे, जिन्हें डूंगरीज के नाम से जाना जाता था।|Hindi_M|other|7.200000
processed_hi_m_health_01989.wav|गुंडों वाली नफ़रत और हीरो वाली हरक़त वक़्त आने पर बताता हूं जिंदगी अगर एक जंग है अपना भी स्टाइल दबंग है|Hindi_M|other|9.786833
processed_hi_m_agri_00510.wav|ट्रांसपोर्टिंग चार्ज बढ़ने के कारण चावल, दाल से लेकर सब्जियों के दाम पर भी इसका असर दिखाई देने लगा है|Hindi_M|other|8.683896
processed_hi_m_books_00686.wav|चित्रकारी करने पर ड्रॉइंग शीट में परिवर्तन हो जाता है। क्या आप इस परिवर्तन को उत्क्रमित कर सकते हैं।|Hindi_M|other|7.700000
processed_hi_m_education_02644.wav|इसी प्रकार वरिष्ठ नेता ने कहा कि किसी प्रकार फिलिस्तीन मुद्दे को निश्चेतना का विषय न बनने दिया जाये।|Hindi_M|other|8.579396
processed_hi_m_general_00967.wav|इसका आईएल एयरक्राफ्ट भारत से दूर के किसी भी ठिकाने पर पैराट्रूपर्स ब्रिगेड को पहुंचाने में सक्षम है।|Hindi_M|other|7.929250
processed_hi_m_books_03425.wav|ये वृत्तांत पश्चिम में सहारा रेगिस्तान से लेकर उत्तर में वोल्गा नदी तक फैले क्षेत्रों से संबंधित थे।|Hindi_M|other|8.068563
processed_hi_m_books_01374.wav|पुष्प का अस्तित्व मात्र हमारे उपयोग के लिए नहीं है। सभी पुष्पीपादप लैंगिक प्रजनन प्रदर्शित करते हैं।|Hindi_M|other|8.400000
processed_hi_m_agri_01122.wav|हालांकि इस बात का ख्याल रखना चाहिए कि त्वचा पर गर्म पानी पड़ने से नैचुरल ऑयल के कम होने का डर रहता है|Hindi_M|other|9.473375
processed_hi_m_weather_02064.wav|भारतीय मौसम विभाग ने शनिवार को दक्षिणी राज्यों में चक्रवाती तूफान फनी के तांडव का अलर्ट जारी किया है|Hindi_M|other|9.229563
processed_hi_m_politics_01040.wav|वैष्णों देवी श्राइन बोर्ड का कहना है कि एनजीटी ने जो आदेश दिया है, उसे देने का उसे अधिकार ही नहीं है|Hindi_M|other|8.022125
processed_hi_m_books_04558.wav|कुछ पुराने सामंत और ज़मींदार राजस्व के निर्धारण और वसूली अधिकारी के रूप में सल्तनत की नौकरी करने लगे।|Hindi_M|other|8.500000
processed_hi_m_politics_03229.wav|वीडियो में दिख रहा है कि छात्र एक दूसरे का कॉलर पकड़कर लात घूँसे और लाठी डंडे बरसाने में लगे हुए हैं|Hindi_M|other|8.858042
processed_hi_m_books_03410.wav|पता लगाइए कि उसका निर्माण कब कराया गया और उसे माल ढुलाई के लिए बनाया गया था या सवारी यातायात के लिए।|Hindi_M|other|9.484979
processed_hi_m_books_03961.wav|उपर्युक्त आंकड़े को दर्शाने के लिए बहुदंड आरेख को चुना जा सकता है।|Hindi_M|other|5.920708
processed_hi_m_weather_01963.wav|सरकार ने अभियान कुछ देर के लिए रोका था ताकि संघर्ष वाले क्षेत्रों में फँसे नागरिक वहाँ से निकल सकें|Hindi_M|other|8.022125
processed_hi_m_books_02289.wav|अक्तूबर के प्रारंभ में मानसून पवनें उत्तर के मैदान से हट जाती हैं।|Hindi_M|other|6.100000
processed_hi_m_agri_00961.wav|इसमें कृषि भूमि के अलावा खेत व खलिहान को भी चिन्हांकित किया गया था|Hindi_M|other|6.000000
processed_hi_m_books_04392.wav|इस जगह का धार्मिक उन्माद किस तरह से इसकी बाज़ारी कीमत को बढ़ाता है।|Hindi_M|other|5.897500
processed_hi_m_books_01708.wav|एक सामान्य वितरण के रूप में बुद्धि लब्धि प्राप्तांकों के वितरण को चित्र  में प्रदर्शित किया गया है।|Hindi_M|other|7.511292
processed_hi_m_politics_01021.wav|मलाला यूसुफजई की ज़िंदगी आतंकवाद और कट्टरवाद से जूझ रही दुनिया में यह एक उम्मीद और जज़्बे की मिसाल है|Hindi_M|other|8.900000
processed_hi_m_other_05307.wav|अब कढ़ाई में ताजा क्रीम या मलाई डालें और कल्छी से जल्दी जल्दी चलाकर मिलाएं जिससे कि कोई गांठ न बने।|Hindi_M|other|8.451688
processed_hi_m_weather_02321.wav|भूतकाल में घटित घटनाओंं के बीच क्रमिक संगति बिठाकर उनका आकलन करना; |Hindi_M|other|5.653688
processed_hi_m_books_03697.wav|बुद्ध ने उनसे पूछा कि क्या वज्जि सभाएँ नियमित रूप से होती हैं तथा उनमें सभी सदस्य उपस्थित होते हैं।|Hindi_M|other|8.347208
processed_hi_m_books_00096.wav|इस प्रकार जल के सभी खुले पृष्ठों से वाष्पन की क्रिया होती रहती है।|Hindi_M|other|5.700000
processed_hi_m_education_00764.wav|मुझे इस मनुष्य के दो प्रकार के परस्पर विरोधी गुण दया और निष्ठुरताको एक साथ देखकर आश्चर्य हो रहा था।|Hindi_M|other|10.158354
processed_hi_m_books_01809.wav|यूरोप दो विश्व-युद्धों से जूझ रहा था तथा भारत इंग्लैंड के अधीन था।|Hindi_M|other|6.176125
processed_hi_m_general_00501.wav|कार्लो कहते हैं कि स्पैनिश साहित्य पर सर्वेंट्स का काफी प्रभाव है।|Hindi_M|other|4.800000
processed_hi_m_general_02268.wav|यह भारत में चॉकलेट और कन्फेक्शनरी सेगमेंट में एक मजबूत खिलाड़ी है।|Hindi_M|other|5.224125
processed_hi_m_politics_03765.wav|मुख्यमंत्री नीतीश कुमार ने बॉइलर फटने की घटना में मारे गये लोगों के प्रति गहरी संवेदना व्यक्त की है|Hindi_M|other|7.766708
processed_hi_m_books_02532.wav|दिक्सूची का दक्षिण ध्रुव चुंबक के उत्तर ध्रुव की ओर संकेत करता है।|Hindi_M|other|6.164521
processed_hi_m_finance_01850.wav|इसे नई कारों की लॉन्चिंग और स्थिर ब्याज दरों, दोनों से मदद मिली है|Hindi_M|other|5.235729
processed_hi_m_books_01933.wav|अब वे अध्यापक का मूल्यांकन अत्यंत छात्र-मित्र के रूप में करते हैं।|Hindi_M|other|6.187750
processed_hi_m_books_03522.wav|इसके विपरीत, किसी वस्तु को उसी चाल से गतिशील रखने के लिए आवश्यक बल उसके सर्पी घर्षण की माप होती है।|Hindi_M|other|8.869646
processed_hi_m_politics_00662.wav|उसी की मदद करुंगा और पार्टी द्वारा घोषित प्रत्याशी का विरोध करुंगा|Hindi_M|other|5.800000
processed_hi_m_education_00715.wav|इस प्रकार से गरीब लोगों की मदद भी हो जाएगी तथा निगम की जमीन पर अवैध कब्जों को बढ़ावा भी नहीं मिलेगा।|Hindi_M|other|7.800000
processed_hi_m_health_02448.wav|ग़ौरतलब है कि पहले भी परेश बरुआ की बीमारी की अ़फवाहें फैलती रही हैं|Hindi_M|other|6.500000
processed_hi_m_agri_02161.wav|भले ही ये आपका फेवरेट ब्रेकफास्ट न हो पर बासी चावल को इस तरह खाने के फायदों को जानकर आप चोंक जायँगे|Hindi_M|other|9.113458
processed_hi_m_education_00607.wav|इस प्रकार चकेबा के प्रयत्नों से सामा अपने वास्तविक रूप में लौट आई।|Hindi_M|other|6.454771
processed_hi_m_general_01541.wav| देहातों या जनपद से जो आमदनी राज्य की होती थी, उसे राष्ट्र कहते थे।|Hindi_M|other|6.400000
processed_hi_m_books_00566.wav|साथ ही वे मदिरा खरीदने और नमक हेतु खुदाई करने के राजसी अधिकार को कार्यान्वित किए जाने से मुक्त हैं।|Hindi_M|other|7.766708
processed_hi_m_education_02425.wav|कांग्रेस ने बरोजगार भत्ते के बदले कौशल भत्ता देकर युवाओं के जख्मों पर नमक छिड़कने का कार्य किया है।|Hindi_M|other|8.985750
processed_hi_m_books_02630.wav|मरुस्थल की बलुई मृदा में कंटीली झाड़ियाँ तथा नदियों के डेल्टा क्षेत्र में पर्णपाती वन पाए जाते हैं।|Hindi_M|other|7.662208
processed_hi_m_education_02234.wav|अगर वंशवाद का दंश इसी प्रकार फैलता रहा तो यह हमारी लोकतांत्रिक व्यवस्था को दूषित व विषैला बना देगा।|Hindi_M|other|9.403708
processed_hi_m_weather_01210.wav|मर्दों पर गर्मी की छुट्टियां भारी पड़ती हैं क्योंकि बच्चे अपनी मां को नानी के घर ले जा चुके होते हैं|Hindi_M|other|8.500000
processed_hi_m_general_01405.wav|भारत और इंग्लैंड के बीच टेस्ट सीरीज का आखिरी और पॉंचवा मैच इंग्लैंड के ओवल मैदान पर खेला जा रहा है।|Hindi_M|other|7.093333
processed_hi_m_books_00323.wav|सर्वेक्षण में प्रयुक्त प्रश्नावली में विभिन्न प्रकार के प्रश्न थे।|Hindi_M|other|5.525979
processed_hi_m_politics_01299.wav|ऐसे मतदाताओं के पास आईडी फ्रूफ होने के बावजूद सूची में नाम नहीं था|Hindi_M|other|6.036812
processed_hi_m_education_01906.wav|इस साल के शुरूआत में सेना की तैयारी से जुड़ी नैटो की एक परीक्षा में स्लोवेनियाई सेना विफल हो गई थी।|Hindi_M|other|7.906021
processed_hi_m_general_00107.wav|सितंबर में, तमिलनाडु में पुलिस ने तमिलनाडु प्रीमियर लीग में मैच फिक्सिंग रैकेट का पर्दाफाश किया था।|Hindi_M|other|7.300000
processed_hi_m_general_01792.wav|मेरा नाम में शेषेंद्र का जीवन दर्शन भी एक विशाल समुद्र जैसा ही है।|Hindi_M|other|5.920708
processed_hi_m_books_03032.wav|उदाहरण के लिए, उन्हे यह जानने की आवश्यकता होती है कि क्या उन्हें उत्पादक अथवा विपणन संस्था कहा जाए।|Hindi_M|other|9.159896
processed_hi_m_books_01244.wav|इस संकल्पना के अनुसार ब्रह्मांड किसी भी समय में एक ही जैसा रहा है।|Hindi_M|other|5.653688
processed_hi_m_books_01403.wav|सार्वत्रिक सूचक से क्या दोनों अम्लों के प्रबल होने का पता चलता है।|Hindi_M|other|5.816229
processed_hi_m_education_01005.wav|आयु सीमा को लेकर दी गई जानकारी के लिए चिकित्स्कीय जांच के साथ शारीरिक दक्षता की परीक्षा ली जाती है।|Hindi_M|other|8.463292
processed_hi_m_other_03998.wav|ईद एकम शव्वाल उल मुकर्रम को मनाया जाता है जो इस्लामी क्लेंडर के मुताबिक साल का दसवां महीना होता है।|Hindi_M|other|7.894417
processed_hi_m_books_02661.wav|भारत सरकार ने पिछले दिनों जीव संरक्षण हेतु अमृता देवी विश्नोई राष्ट्रीय पुरस्कार की व्यवस्था की है।|Hindi_M|other|8.300000
processed_hi_m_health_02776.wav|करण ने शाहरुख और काजोल की दोस्ती को जिंदगी भर की बॉन्डिंग बताया है|Hindi_M|other|6.000000
processed_hi_m_politics_00295.wav|वैसे ही लौंडेछोंड़ों ने यह भ्रम फैलाया है कि दूध गरीबों का आहार है और फलसब्जियाँ मरीजों की चीजें हैं|Hindi_M|other|9.229563
processed_hi_m_general_02448.wav|ब्रिटिश शासन ने अपने साम्राज्यीय हितों की पूर्ति हेतु भारत की घरेलू क्षेत्रीय संरचना को विकृत किया।|Hindi_M|other|8.196271
processed_hi_m_other_02411.wav|इसी क्रम में डीएम कृष्णैया हत्याकांड में उम्रकैद की सजा काट रहे पूर्व सांसद आनंद मोहन से मिलने गये।|Hindi_M|other|8.196271
processed_hi_m_books_04277.wav|सार्वजनिक क्षेत्र बड़े-बड़े उद्योग-धंधों की स्थापना करते हैं जिनमें भारी निवेश की आवश्यकता होती है।|Hindi_M|other|7.906021
processed_hi_m_politics_01419.wav|आक्रोशित छात्रों के समूह ने विरोध में रक्सौल थाना पर हमला बोल दिया|Hindi_M|other|6.060042
processed_hi_m_books_04913.wav|हाँ, संगीत दिग्दर्शकों ने उसके स्वर की इस निर्मलता का जितना उपयोग कर लेना चाहिए था, उतना नहीं किया।|Hindi_M|other|8.289146
processed_hi_m_education_02357.wav|अब एक बार फिर येड्युरप्पा के सामने बहुमत साबित करने की परीक्षा है।|Hindi_M|other|6.315458
processed_hi_m_books_02181.wav|सत्ता के केंद्र अथवा सत्ताधारी लोगों के विषय में पुरातात्विक विवरण हमें कोई त्वरित उत्तर नहीं देते।|Hindi_M|other|8.858042
processed_hi_m_weather_01960.wav|कैप्टन अमरिंदर ने कहा कि भ्रष्ट बादल एंड कंपनी को बख्शा नहीं जाएगा|Hindi_M|other|5.885875
processed_hi_m_general_00534.wav|जहीर गेंद को अच्छा स्विंग करा लेते हैं और पुरानी गेंद को रिवर्स स्विंग कराने की कला भी उनके पास है।|Hindi_M|other|6.900000
processed_hi_m_general_01281.wav|इजरायली मीडिया की रिपोर्ट्स के अनुसार, सेलेब्राइट ने दुनिया की कई प्रमुख इंटेलिजेंस और लॉ एन्फोर्समेंट एजेंसियों के साथ काम किया है।|Hindi_M|other|9.101854
processed_hi_m_books_02744.wav|उद्गम प्रदेश के लिए मुख्य लाभ प्रवासियों द्वारा भेजी गई हुंडी हैं।|Hindi_M|other|5.502750
processed_hi_m_books_02847.wav|इस प्रकार, उनका मत है कि किसी संवेगात्मक अनुभव के लिए उद्वेलन की चेतन व्याख्या की आवश्यकता होती है।|Hindi_M|other|8.440083
processed_hi_m_other_02071.wav|मैंने उनसे पूछा तो उन्होंने साफ़ कहा कि ऐसा कोई समझौता नहीं हुआ है।|Hindi_M|other|5.793000
processed_hi_m_education_02179.wav|इसी प्रकार से जेजेपी की बात की जाए तो बरवाला, उकलाना और नारनौंद की सीट पर जेजेपी की पताका लहराई है।|Hindi_M|other|8.753542
processed_hi_m_agri_00559.wav|किसान द्वारा खेती में नये प्रयोगों को दल के सदस्यों ने सराहना किया|Hindi_M|other|6.000000
processed_hi_m_agri_01243.wav|खूब पानी और पेय पदार्थों का सेवन करें, हल्के रंगों के सूती वस्त्र पहनें और ठंडे पानी से स्नान करें|Hindi_M|other|8.985750
processed_hi_m_books_01190.wav|इसका एक उत्कृष्ट उदाहरण पश्चिमी एशिया (अथवा खाड़ी देश) के रेगिस्तानी प्रदेशों में तेल का मिलना है।|Hindi_M|other|7.975688
processed_hi_m_books_04525.wav|दमनकारी- स्वतंत्र और स्वाभाविक विकास या अभिव्यक्ति को रोकने के लिए सख्ती से नियंत्रण स्थापित करना।|Hindi_M|other|7.917625
processed_hi_m_books_02636.wav|भारत के विभिन्न क्षेत्रों के विशेष ग्रामीण मकानों तथा लोगों की वेश-भूषा के फोटोग्राफ इकट्ठे कीजिए।|Hindi_M|other|7.700000
processed_hi_m_politics_02374.wav|छात्रा वर्ग में माही त्यागी ने पहला, रिया चौधरी ने दूसरा व शृष्टि गोयल ने तीसरा स्थान प्राप्त किया|Hindi_M|other|8.289146
processed_hi_m_books_00491.wav|ये मुख्य तार या तो धरती पर लगे विद्युत खंभों के सहारे अथवा भूमिगत केबलों से हमारे घरों तक आते हैं।|Hindi_M|other|8.556188
processed_hi_m_weather_02328.wav|साथ ही, सार्वकालिक और सार्वत्रिक नियम स्थापित करना तथा उन नियमों को सिद्ध करना संभव नहीं होता है ।|Hindi_M|other|7.700000
processed_hi_m_books_01017.wav|क्या आप कभी ग्रीष्मकाल में किसी गर्म दिन की दोपहर में किसी खेत अथवा खुले मैदान से होकर गुज़रे हैं।|Hindi_M|other|8.242708
processed_hi_m_politics_01869.wav|ऑपरेशन परिंदे नाम की इस सीरीज से निर्देशक संजय गड्वी पहली बार डिजिटल प्लेटफॉर्म में कदम रख रहे हैं|Hindi_M|other|9.484979
processed_hi_m_education_01485.wav|बता दें कि आम्र्स लाइसेंस बनवाने के लिए होमगार्ड से हथियार चलाने के प्रशिक्षण का सर्टिफिकेट चाहिए।|Hindi_M|other|8.100000
processed_hi_m_health_03204.wav|ब्रेस्ट कैंसर का इलाज करवाने के दौरान मलीगन ने चिठ्ठियों के रूप में एक नॉवेल लिखने की शुरुआत की थी|Hindi_M|other|8.600000
processed_hi_m_books_02716.wav|रासायनिक पदार्थों की व्यापक किस्में; जिन्हें हम पौधों से व्यापारिक पैमाने पर निष्कर्षित करते हैं ।|Hindi_M|other|7.012062
processed_hi_m_education_00240.wav|इसलिए देश प्रेम के जज्बे को पुख्ता करने के लिए आपको परीक्षा की तैयारी का पुख्ता इंतजाम करना होगा ।|Hindi_M|other|8.045333
processed_hi_m_agri_00829.wav|यदि आप लव मैरिज करना चाहते हैं तो आप अपनी गर्लफ्रैंड को गुलाब का फूल देते हुए उसके कांटे निकाल दें|Hindi_M|other|7.766708
processed_hi_m_education_00936.wav|एनडीए परीक्षा में दो प्रश्न पत्र होते हैं इंटरव्यू में कैंडिडेट की मेंटल स्ट्रेंथ को परखा जाता है।|Hindi_M|other|8.858042
processed_hi_m_books_04372.wav|विश्व स्वास्थ्य संगठन की रिपोर्ट दर्शाती है कि भारत में लगभग एक-चौथाई संचारी रोग जल-जनित होते हैं।|Hindi_M|other|8.858042
processed_hi_m_books_01544.wav|खेलों की रिपोर्टिंग और विशेष लेखन की भाषा और शैली में एक ऊर्जा, जोश, रोमांच और उत्साह दिखना चाहिए।|Hindi_M|other|8.730333
processed_hi_m_books_02050.wav|उनका आवास छतदार तथा रोशनदान युक्त होना चाहिए। ऐसे आवास उन्हें वर्षा, गर्मी तथा सर्दी से बचाते हैं।|Hindi_M|other|9.519813
processed_hi_m_politics_01817.wav|हमें हमारी बहुत चहीती प्राध्यापिकाजी व्यक्तत्व प्रतियोगिता के लिए भाषण कैसे लिखा जाए यह बता रही थी|Hindi_M|other|8.463292
processed_hi_m_agri_00871.wav|नए नियम के तहत कृषि या विज्ञान विषय की डिग्री या डिप्लोमाधारी ही खाद व कीटनाशक की दुकान खोल सकेंगे|Hindi_M|other|9.624292
processed_hi_m_books_00571.wav|इस वर्ग में पदार्थों के संचलन के प्रकार के आधार पर वर्ग में कई प्रकार के स्खलन पहचाने जा सकते हैं।|Hindi_M|other|8.556188
processed_hi_m_general_03174.wav|दुनियाभर के सभी सर्कसों में चिम्पैंजी को जरूर रखा जाता है और वे दर्शकों का भरपूर मनोरंजन करते हैं।|Hindi_M|other|7.546104
processed_hi_m_general_01133.wav|यह एक ऐसी प्राचीन कला है, जिसमें सोने और चांदी के धागों का प्रयोग एम्ब्रॉयडरी के लिए किया जाता है।|Hindi_M|other|6.977229
processed_hi_m_general_03151.wav|चंडीगढ़ में मंगलवार को भारत यात्रा की जानकारी देते कैलाश सत्यार्थी चिल्ड्रंस फाउंडेशन के सदस्यहैं।|Hindi_M|other|8.289146
processed_hi_m_books_02054.wav|अल्फा कणों में ऊर्जा इतनी अधिक होती है कि वे द्रव्यमान के ऐसे समान वितरण को भी सीधे पार कर जाएँगे।|Hindi_M|other|8.672271
processed_hi_m_weather_00497.wav|शासन की नीतियों और समस्या के प्रति अपेक्षित नजरिए ने वातावरण को सुधारने की बजाय और विषैला बनाया है|Hindi_M|other|9.241167
processed_hi_m_health_02655.wav|सोमवार को ग्रेटर नोएडा के एक फ़्लैट में काम करने वाली मेड की संदिग्ध परिस्थितियों में मौत हो गयी है|Hindi_M|other|8.440083
processed_hi_m_books_01229.wav|विज्ञापन के खर्चों का एक महत्त्वपूर्ण अंश अब महिलाओं को मिलता है और इसका प्रभाव मीडिया पर पड़ा है।|Hindi_M|other|7.952458
processed_hi_m_politics_00310.wav|उन्होंने अनेक युवा कार्टूनिस्टों को प्रेरित किया और कार्टूनकला के प्रति उनमें नया उत्साह पैदा किया|Hindi_M|other|7.627375
processed_hi_m_politics_03919.wav|वहीं बदहाल मशीनों और जर्जर तारों की वजह से उपभोक्ताओं को लोकल फाल्टों से भी परेशान होना पड़ रहा है|Hindi_M|other|8.985750
processed_hi_m_agri_00583.wav|क्या आपको पता है नींबू में ब्लीचिंग एजैंट्स होते हैं जिसके प्रयोग से दांतों का पीलापन दूर होता हैं|Hindi_M|other|8.289146
processed_hi_m_books_04313.wav|आप अध्ययन कर चुके हैं कि एक आयताकार काँच के स्लैब से गुज़रने पर प्रकाश किस प्रकार अपवर्तित होता है।|Hindi_M|other|8.277542
processed_hi_m_books_00212.wav|वास्तव में आग की तरह लाल द्रवित मैग्मा ही लावा है जो पृथ्वी के आंतरिक भाग से निकलकर सतह पर आता है।|Hindi_M|other|8.997354
processed_hi_m_politics_02343.wav|एक स्थानीय अख्बार के अनुसार अनुष्का के कुछ पड़ोसियों ने उन्हें शादी का निमंत्रण मिलने की बात कही है|Hindi_M|other|7.400000
processed_hi_m_weather_00010.wav|खराब मौसम की वजह से लखनऊ में जान्हवी कपूर की फिल्म गुंजन सक्सेना बायोपिक की शूटिंग कैंसिल कर दी गई |Hindi_M|other|8.428479
processed_hi_m_politics_00480.wav|कांग्रेस विधायक सुक्खू ने सुझाव देते हुए कहा कि क्लास थ्री और क्लास फोर आय सीमा से बाहर होने चाहिए|Hindi_M|other|8.707104
processed_hi_m_books_04182.wav|अंडों के लिए अंडे देने वाली लेअर मुर्गी पालन किया जाता है तथा मांस के लिए ब्रौयलर को पाला जाता है।|Hindi_M|other|7.929250
processed_hi_m_weather_01426.wav|इस क्लीन चिट के बाद अभी चंद रोज पहले सीबीआई ने आईएएस को धर दबोचा तो सवालों का पहाड़ खड़ा हो गया है|Hindi_M|other|9.531417
processed_hi_m_education_02297.wav|साथ ही भीड़ द्वारा मारपीट करने के कारण मेडिकल कालेज चंबा में इनका चिकित्सीय परीक्षण भी करवाया गया।|Hindi_M|other|8.858042
processed_hi_m_politics_01684.wav|न जाने ये युवा कैसे अपनी नजरें पीछे से उठते धुँए से हटा पाए होंगे|Hindi_M|other|6.594104
processed_hi_m_books_02113.wav|एथनॉल के साथ अभिक्रिया में दूसरा उत्पाद सोडियम एथॉक्साइड बनता है।|Hindi_M|other|6.071646
processed_hi_m_education_00583.wav|इन सभी प्रकार के स्फुरणों में एक ही प्राणतत्व की क्रमबद्ध ताल है।|Hindi_M|other|6.431563
processed_hi_m_health_02185.wav|दुष्यंत ने कहा,मैंने ऐसे खेला मानो यह मेरी जिंदगी की आखिरी रेस हो|Hindi_M|other|6.315458
processed_hi_m_finance_01483.wav|या तो जेबों में पैसे भरकर चलो अथवा कंधे पर झोली टांगकर निकल पड़ो।|Hindi_M|other|6.600000
processed_hi_m_other_02447.wav|सुबह उठने पर पहले ही दिन आप अपने चेहरे का ग्लों साफ देख सकते हैं।|Hindi_M|other|6.100000
processed_hi_m_books_02822.wav|पादप कोशिकाओं में ग्लूकोस का विखंडन अन्य जीवों की तरह ही होता है।|Hindi_M|other|5.618854
processed_hi_m_general_01246.wav|पर्वराज होली से ही मध्योत्तर भारत में फागों की बयार बहने लगती है।|Hindi_M|other|5.200000
processed_hi_m_books_00747.wav|दूसरी ओर, रात और दिन की अनुक्रिया में पुष्पों की गति बहुत मंद है।|Hindi_M|other|5.781396
processed_hi_m_health_02046.wav|तारक मेहता का उल्टा चश्मा के मशहूर किरदार की हार्टअटैक से हुई मौत|Hindi_M|other|6.036812
processed_hi_m_weather_00475.wav|हाड़ौती में कई स्थानों पर रविवार को लगातार चौथे दिन कोहरा छाया रहा|Hindi_M|other|6.200000
processed_hi_m_other_00264.wav|घरौंडा कस्बे के स्टौंडी गांव की घटना, गोली मारने वाले आरोपी फरार।|Hindi_M|other|6.338667
processed_hi_m_books_04023.wav|ये नियम ऐसे हैं जिनकी तुलना काफी हद तक गैट् के साथ की जा सकती है।|Hindi_M|other|5.758167
processed_hi_m_books_04556.wav|बूझो जानना चाहता है कि क्या स्पंज और हाइड्रा में भी रक्त होता है।|Hindi_M|other|6.048417
processed_hi_m_health_02678.wav|काफी तलाशने के बाद छात्रा भोजनालय के पीछे बेहोशी के हालत में मिली|Hindi_M|other|6.164521
processed_hi_m_general_02252.wav|शाहिद कपूर और मीरा राजपूत की संगीत सेरिमनी की एक्सक्लूसिव तस्वीर।|Hindi_M|other|5.500000
processed_hi_m_politics_01468.wav|हजरत मौलाना शम्सुद्दीन की याद में उर्स मुबारक बुधवार को मनाया गया|Hindi_M|other|6.200000
processed_hi_m_finance_02139.wav|सांस खींचते हुए सामान्य मुद्रा में लौटते हुए वज्रासन में बैठ जाएं|Hindi_M|other|6.547646
processed_hi_m_agri_00935.wav|गर्भवती महिलाओँ को बहुत ज्यादा बैंगन खाने की सलाह नहीं दी जाती है|Hindi_M|other|6.164521
processed_hi_m_books_00447.wav|प्रत्येक वाणिज्यिक बैंक के प्रकार्यों उदाहरण सहित व्याख्या कीजिए।|Hindi_M|other|5.131229
processed_hi_m_health_03079.wav|सरकारी डिस्पैंसरियों और अस्पतालों में न डाक्टर हैं और न दवाएं हैं|Hindi_M|other|6.176125
processed_hi_m_general_01348.wav|पूनम की सहेलियों ने पहले पूनम से कहा स्टेडियम ज्वॉइन करने के लिए।|Hindi_M|other|4.968687
processed_hi_m_general_00765.wav|साबो ने बताया कि हंगरी में जिप्सी और उनके संगीत का खासा महत्व हैl|Hindi_M|other|6.100000
processed_hi_m_books_02791.wav|वह उसके विश्वासों, आदर्शों तथा स्थितियों के भी अनुकूल होने चाहिए।|Hindi_M|other|6.187750
processed_hi_m_agri_00673.wav|इस अवधि के दौरान केवल सात्त्विक सब्जियों का उपयोग किया जाना चाहिए|Hindi_M|other|5.769792
processed_hi_m_education_01296.wav|एक बार उन्होंने अर्जून की परीक्षा लेने के लिए उनसे युद्ध किया था।|Hindi_M|other|5.700000
processed_hi_m_education_00766.wav|एक सब्जी को यदि  वह एक प्रकार से न खाए तो उसे अलग तरीके से बनाएं।|Hindi_M|other|6.338667
processed_hi_m_weather_01112.wav|सोमवार को सूखे मेवे की चिक्की और मूँगफली की बर्फ़ी बनाना बताया गया|Hindi_M|other|6.048417
processed_hi_m_general_01313.wav|तिलपता गोलचक्कर पर गड्ढ़ों के चलते सारा दिन यातायात बाधित रहता है।|Hindi_M|other|6.327063
processed_hi_m_books_02386.wav|आपने पिछले अध्याय में दुर्भीति या अविवेकी भय के बारे में पढ़ा है।|Hindi_M|other|6.582479
processed_hi_m_other_02432.wav|सीतापुर के तम्बौर थाना क्षेत्र में पांच लोग शारदा नदी में डूब गए।|Hindi_M|other|5.235729
processed_hi_m_weather_00970.wav|जहां पर विपक्ष निश्चिंत है और सरकार पर संकट के बादल मंडरा रहे हैं|Hindi_M|other|5.700000
processed_hi_m_politics_01369.wav|मैं सुखी राज्य का मुख्यमंत्री हूं, इस देश को मैं लूटने नहीं दुंगा|Hindi_M|other|5.502750
processed_hi_m_general_03096.wav|स्पिंट्रॉनिक्स, जो भौतिक विज्ञान की एक एप्लीकेशन है, ऊर्जा कुशल उपकरणों को तेजी से विकसित करने से टेक्नोलॉजी के रुझान को बदल देगा।|Hindi_M|other|10.042250
processed_hi_m_politics_04247.wav|मजदूरों ने शोर शराबा मचने पर आस पास के गांवों के लोग इकट्ठे हो गए|Hindi_M|other|5.920708
processed_hi_m_agri_01327.wav|प्राचीन काल में प्रजा को कृषि हेतु सिंचाई की सुविधाएँ मुहैया करवाना राजा का कर्त्तव्य माना गया है|Hindi_M|other|8.300000
processed_hi_m_politics_04275.wav|इस बात से नाराज पंचम सीधे एमपी के देवास स्थित अपने ससुराल आ पहुंचा और ससुर के साथ जमकर विवाद किया|Hindi_M|other|9.500000
processed_hi_m_books_00716.wav|एक शाम छात्रों से नवीन प्रकाशित माल तथा अलमारियों को उतारने तथा रद्दी  को निपटाने के लिए कहा गया।|Hindi_M|other|8.358813
processed_hi_m_health_01242.wav|हिमाचल प्रदेश के बिलासपुर के छडोल में ट्यांकर के खाई में गिरने से ड्राइवर की मौके पर ही मौत हो गई|Hindi_M|other|8.323979
processed_hi_m_other_00201.wav|इस दौरान उन्होंने ब्रोकहाउस संग मिलकर न्यूट्रॉन स्कैटरिंग पर लगभग उत्कृष्ट शोध पत्र तैयार किए थे।|Hindi_M|other|9.113458
processed_hi_m_general_01255.wav|ज्ञात हो कि इसके पूर्व भी जिले के विभिन्न हिस्सों में नकली शराब बनाने की फैक्ट्री का उद्भेदन हुआ।|Hindi_M|other|7.221042
processed_hi_m_books_03592.wav|वास्तव में सम्पूर्ण यंत्र कंपन करता है और इस पूरे यंत्र के कंपन से उत्पन्न ध्वनि को हम सुनते हैं।|Hindi_M|other|7.700000
processed_hi_m_books_00480.wav|ऐसे अपशिष्ट ऑक्सीजन का मुक्त प्रवाह नहीं होने देते हैं, जिससे निम्नीकरण का प्रक्रम बाधित होता है।|Hindi_M|other|8.823208
processed_hi_m_health_01236.wav|छोटे पर्दें पर तो वह एक आदर्श बहु के रूप में जानी जाती हैं लेकिन असल जिंदगी में वह काफी हॉट भी है|Hindi_M|other|8.591000
processed_hi_m_general_00766.wav|पहले राष्ट्र की मूलभावना को रगों में दौड़ाने के लिए भारतीय भाषाओँ को संरक्षित करना परम आवश्यक है।|Hindi_M|other|7.894417
processed_hi_m_books_01084.wav|इस क्षेत्र में नागरिकों के समूहों द्वारा बनाए गए स्वैच्छिक संघ, संगठन या संस्थाएँ शामिल होते हैं।|Hindi_M|other|8.358813
processed_hi_m_books_04435.wav|यह बंदोबस्त इस मान्यता पर आधारित था कि ताल्लुक़दार बिचौलिए थे जिनके पास ज़मीन का मालिकाना नहीं था।|Hindi_M|other|7.940854
processed_hi_m_health_00935.wav|खैबर पख्तूनख्वा के बानू में एक चुनावी रैली में हुए ब्लास्ट में कम से कम चार लोगों की मौत हो गई है|Hindi_M|other|8.579396
processed_hi_m_books_00857.wav|वे पत्तियों का अंतर्ग्रहण तीव्रता से करके उन्हें निगल लेते हैं तथा रूमेन में भंडारित कर लेते हैं।|Hindi_M|other|8.196271
processed_hi_m_education_01941.wav|तोमर ने वीडियो में कहा, 'जेएनयू कम्युनिस्टों का गढ़ है और हम इस प्रकार के गढ़ को सहन नहीं करेंगे।|Hindi_M|other|7.200000
processed_hi_m_general_03166.wav|लेज खेल और पाठ्येतर गतिविधियों ईसीए के तहत स्वीकृत सीटों की संख्या विभागीय स्तर पर बढ़ा सकते हैं।|Hindi_M|other|8.718729
processed_hi_m_books_03796.wav|चूंकि वह अकेला ही स्वामी होता है इसलिए उसे लाभ में किसी के साथ हिस्सा बांटने की आवश्यकता नहीं है।|Hindi_M|other|8.100000
processed_hi_m_health_00549.wav|उनका कहना है कि पिछले साल सितंबर में बेटी के जन्म के बाद उन्हें ब्ल्ड क्लोटिंग की समस्या होने लगी|Hindi_M|other|8.440083
processed_hi_m_agri_01576.wav|वाराणसी में दूल्हा और दुल्हन ने शादी के दिन एक दूसरे को फूलों की जगह प्याज और लहसुन की माला पहनाई|Hindi_M|other|9.300000
processed_hi_m_other_02566.wav|कांग्रेस प्रवक्ता विश्व प्रकाश शर्मा ने कहा कि पहले चरण के बाद आगे की रणनीति जल्द ही तय की जाएगी।|Hindi_M|other|8.463292
processed_hi_m_weather_00382.wav|इंडियन प्रीमियर लीग की नई नवेली कोच्चि फ्रैंचाइजी पर संकट के बादल छंटने का नाम ही नहीं ले रहे हैं|Hindi_M|other|7.400000
processed_hi_m_politics_00876.wav|पिछले एक साल में मुख्यमंत्री करीब आधा दर्जन बार इस शहर के गोल गप्पों के जायके का आनंद ले चुके हैं|Hindi_M|other|8.730333
processed_hi_m_books_01832.wav|प्रेमचंद ने अपने लेखन की शुरुआत पहले उर्दू में नवाबराय के नाम से की, बाद में हिंदी में लिखने लगे।|Hindi_M|other|8.242708
processed_hi_m_health_02523.wav|रसायन के क्षेत्र में बीते साल अमेरिका के जॉर्ज स्मिथ और ब्रिटेन के ग्रेगरी विंटर को नोबेल मिला था|Hindi_M|other|8.300000
processed_hi_m_books_03671.wav|अंतिम तीन कार्य वैश्यों के लिए भी थे साथ ही उनसे कृषि, गौ-पालन और व्यापार का कर्म भी अपेक्षित था।|Hindi_M|other|9.125063
processed_hi_m_education_02505.wav|दादी के नुस्खों का अर्थ है कि अपने घर की पिछली पीढ़ी की स्त्रियों से जो पारंपरिक ज्ञान हमें मिला।|Hindi_M|other|7.348750
processed_hi_m_education_02429.wav|राजकीय क्वींस इंटर कालेज में शिक्षण की नई विधि तथा सीडी के माध्यम से स्मार्ट क्लासेज चलाई जाएंगी।|Hindi_M|other|8.834812
processed_hi_m_politics_01249.wav|उन्होंने चेतावनी भरे लहजे में कहा कि राहत और बचाव में लापरवाही करने वाले अधिकारी बख्शे नही जाएंगे|Hindi_M|other|8.997354
processed_hi_m_books_03044.wav|ब्रामी लिपि आधुनिक भारत की ज़्यादातर लिपियाँ पिछले सैकड़ों वर्षों में ब्रामी लिपि से उत्पन्न हुईं।|Hindi_M|other|8.335583
processed_hi_m_education_01665.wav|सराफा विशेषज्ञों का कहना है कि सोनेचांदी की कीमतों में इस प्रकार की तेजीमंदी का रुख बरकरार रहेगा।|Hindi_M|other|8.600000
processed_hi_m_education_00089.wav|कर्नाटक पब्लिक वर्क्स डिपार्टमेंट जल्द ही इस परीक्षा के कट ऑफ मार्क्स और फिर रिजल्ट को जारी करेगा |Hindi_M|other|7.800000
processed_hi_m_general_01516.wav|उसके जूते भी नक्क़ाशीदार हैं तथा उसके वस्त्र कस्तूरी रंग से रंगे हुए हैं जिनमें सोने का बॉर्डर है।|Hindi_M|other|7.778313
processed_hi_m_education_02289.wav|फर्स्ट सेमेस्टर की परीक्षा देने के बाद मैंने शौकिया तौर पर श्यामक डावर का डांस ग्रुप ज्वॉइन किया।|Hindi_M|other|7.400000
processed_hi_m_general_00450.wav|कार्यक्रम का प्रारंभ अतिथियों के द्वारा दीप प्रज्वलन एवम भारत माता के चित्र पर पुष्पार्पण से हुआ।|Hindi_M|other|7.406792
processed_hi_m_books_01316.wav|जब उनसे पूछा गया कि वे अयस्क कहाँ से लाए हैं तो उन्होंने दूर स्थित एक पहाड़ी की तरफ उँगली उठा दी।|Hindi_M|other|7.546104
processed_hi_m_books_04619.wav|अंशधारक कंपनी के स्वामी होते हैं जबकि निदेशक मंडल प्रमुख प्रबंधकर्त्ता जिन्हें अंशधारक चुनते हैं।|Hindi_M|other|7.488062
processed_hi_m_books_04760.wav|वे इमली के पेड़ों के बीच बनी अपनी झोपड़ियों में रहते थे और आम के पेड़ों की छाँह में आराम करते थे।|Hindi_M|other|7.615771
processed_hi_m_finance_00660.wav|इनका प्रीपेमेंट काफी महंगा पड़ता है क्योंकि शुरुआत की किस्तें केवल ब्याज की अदायगी के लिए जाती हैं|Hindi_M|other|7.639000
processed_hi_m_education_01311.wav|हफ़्ते भर बाद उस संस्था का कोई आदमी न्यूज़रूम पहुंच जाए और ज्ञान देने लगे तो चैनल वाले क्या करेंगे?|Hindi_M|other|8.695500
processed_hi_m_books_03396.wav|उस समय विभिन्न बंदरगाहों से गृह विभाग को जो रिपोर्टें मिल रही थीं उनके कुछ नमूने इस प्रकार हैं ।|Hindi_M|other|8.184667
processed_hi_m_health_01092.wav|परिवार के मुख्यो की मौत के बाद से परिजनों का रो रोकर बुरा हाल है|Hindi_M|other|5.700000
processed_hi_m_books_03427.wav|मेरा उत्साह बढ़ाने वालों में जेठू के एक बंगाली बंधु, आनंद भी थे।|Hindi_M|other|5.897500
processed_hi_m_health_02142.wav|फिलॉस्फी विभाग में एमफिल की छात्रा हरविंदर कौर के अनुसार उनके इलाज पर अब तक बहुत खर्च हो चुका है|Hindi_M|other|8.300771
processed_hi_m_weather_02063.wav|हमारे आसपास जितने ज्यादा पौधें होंगे, उतना वातावरण शुद्ध होता है|Hindi_M|other|5.897500
processed_hi_m_general_00733.wav|संयुक्त राष्ट्र ने अलेप्पो में हवाई हमलों को युद्ध अपराध बताया ।|Hindi_M|other|5.247333
processed_hi_m_general_00035.wav|अरविंद केजरीवाल के द्वारा ठुल्ला शब्द इस्तेमाल करने के बाद ये शब्द ट्विटर, फेसबुक से लेकर व्हॉट्सएप पर चर्चा का विषय बन गया है ।|Hindi_M|other|9.392104
processed_hi_m_general_02947.wav|जर्मनी के पूर्व कप्तान और ओलंपिक रजत पदक विजेता क्रिस्टियन ब्लंक इस पद की दौड़ में सबसे आगे हैं।|Hindi_M|other|8.080167
processed_hi_m_agri_00093.wav|रेकरिंग डिपॉजिट, एनएससी और किसान विकास पत्र जैसी स्मॉल सेविंग्स स्कीम पर भी यही बात लागू होती है|Hindi_M|other|8.707104
processed_hi_m_politics_01178.wav|सच्चाई यह है कि आजीविका के अधिकार के तहत हर नागरिक को रोजगार उपलब्ध कराना सरकार की जिम्मेदारी है|Hindi_M|other|9.125063
processed_hi_m_books_01362.wav|स्फ़र्ति परिणाम अधिगम के एक सत्र तक रहता है और उसी में व्यक्ति दो या अधिक कार्यों को सीख सकता है।|Hindi_M|other|8.358813
processed_hi_m_agri_01621.wav|मेले में दिव्यांग बच्चों ने हैंडमेड सामान मोमबत्ती, जूट के बैग, कुशन कवर और लिफाफे के स्टॉल लगाए|Hindi_M|other|9.125063
processed_hi_m_health_00407.wav|आजकल युवक प्रोफेशनल लुक एवं बुद्धिमान दिखने के वास्ते घनी मूंछों के लिए प्रत्यारोपण करवा रहे हैं|Hindi_M|other|7.800000
processed_hi_m_books_03989.wav|पर ये सेनाएँ अपने पीछे विनाश और विध्वंस की निशानी छोड़ जाती थीं।|Hindi_M|other|6.559271
processed_hi_m_weather_02006.wav|अन्य भूकंपीय क्षेत्रों में पूर्वी अफ्रीका की दरार घाटी प्रमुख है|Hindi_M|other|5.479542
processed_hi_m_health_00452.wav|रक्षाबंधन पर अपनी पत्नियों के साथ ससुराल अए दो सगे साढुओं की सोमवार सुबह ट्रेन से कटकर मौत हो गई|Hindi_M|other|8.347208
processed_hi_m_books_03381.wav|भारत के मानचित्र में तीन प्रमुख अपतटीय तेल क्षेत्र चिह्नित करें।|Hindi_M|other|5.300000
processed_hi_m_politics_01127.wav|फिलहाल वो चक्रवर्तीं अशोक सम्राट में हेलन का किरदार निभा रही हैं|Hindi_M|other|5.400000
processed_hi_m_health_00771.wav|मरियप्पन थंगावेलु की जिंदगी पर बनी ये फिल्म तमिल भाषा में बनी है|Hindi_M|other|5.100000
processed_hi_m_books_02879.wav|कुछ खानाबदोश अपने जानवरों पर सामानों की ढुलाई का काम भी करते थे।|Hindi_M|other|5.491146
processed_hi_m_books_04787.wav|वे मुख्यतया अल्जीरिया, ट्यूनीशिया और मोरक्को आदि उन देशों से आए थे जो पहले फ्रांस के उपनिवेश थे।|Hindi_M|other|8.370417
processed_hi_m_education_01935.wav|भारतीय अंतरिक्ष अनुसंधान संगठन इसरो ने बुधवार को चंद्रयान के टेरेन मैपिंग कैमरे द्वारा क्रेटर के थ्रीडी व्यू की इमेज जारी की है।|Hindi_M|other|9.891333
processed_hi_m_other_02475.wav|इस मौके पर उपायुक्त मंडी देवेश कुमार ने बतौर मुख्य अतिथि शिरकत की तथा कार्यक्रम का लुत्फ़ उठाया।|Hindi_M|other|8.579396
processed_hi_m_finance_01259.wav|इस स्थिति में आराम से श्वांस लें और इस मुद्रा में कुछ क्षण रुकें|Hindi_M|other|6.292229
processed_hi_m_books_01505.wav|नदियों के ऊपरी क्षेत्र में जंगलों की अंधाधुंध कटाई नदियों में बाढ़ की स्थिति को और बढ़ा देती है।|Hindi_M|other|7.522896
processed_hi_m_other_02538.wav|बसपा महासचिव सिद्की ने बताया इस नई भर्ती से पार्टी को बल मिलेगा।|Hindi_M|other|6.100000
processed_hi_m_politics_03275.wav|बता दें कि चित्तुर से टीडीपी सांसद शिवाप्रसाद नएनए तरीकों से सदन के बाहर अपना विरोध जता चुके हैं|Hindi_M|other|9.113458
processed_hi_m_books_04078.wav|गॉल्जी ने अपने शोध के लिए उच्चतम उपाधि तथा पुरस्कार प्राप्त किए।|Hindi_M|other|5.920708
processed_hi_m_other_02526.wav|बीते साल में कंपनी ने सूरत में एक ग्रिंडिंग यूनिट को तैयार किया।|Hindi_M|other|4.562354
processed_hi_m_books_01284.wav|व्यापार का संबंध वस्तुओं के विक्रय, हस्तांतरण अथवा विनिमय से है।|Hindi_M|other|5.793000
processed_hi_m_other_04783.wav|उक्त रास्ता रामलीला मैदान से होते हुए पुनहाना मोड़ पर निकलता है।|Hindi_M|other|5.400000
processed_hi_m_politics_01657.wav|जैन मत के अनुसार यहाँ आदिनाथ सहित पाँच तीर्थंकरों का जन्म हुआ था|Hindi_M|other|6.826292
processed_hi_m_agri_02267.wav|बिना ॠतु के न बीज अंकुरित हो सकता है और न ही वृक्ष फल दे सकता है|Hindi_M|other|6.176125
processed_hi_m_politics_01326.wav|जब एक प्रदर्शन के दौरान शक्तिमान का पैर बुरी तरह ज़ख़्मी हो गया था|Hindi_M|other|5.800000
processed_hi_m_books_02838.wav|उसे दो विकल्पों - बैडमिंटन के लिए अभ्यास या अंतिम परीक्षा के लिए अध्ययन में से एक को चुनना होगा।|Hindi_M|other|6.710187
processed_hi_m_education_02589.wav|ब्लू टूथ से नकल की आशंका को देखते हुए परीक्षा केंद्रों के बाहर छात्राओं की चुन्नियां उतरवाई गईं।|Hindi_M|other|8.033729
processed_hi_m_books_01407.wav|एक मिनट के पश्चात् थर्मामीटर को बाहर निकालिए और उसका पाठ्यांक नोट कीजिए। यह आपके शरीर का ताप है।|Hindi_M|other|8.637458
processed_hi_m_politics_00223.wav|इसका ज्वलंत उदाहरण हाल हीमें इंग्लैंड में हुआ ब्रेक्जिट मतदान है|Hindi_M|other|5.897500
processed_hi_m_books_02645.wav|ऑर्निश ने अपने रोगियों पर किए गए अनेक अध्ययनों में यह दिखाया है।|Hindi_M|other|5.400000
processed_hi_m_health_02849.wav|धन प्राप्ति के लिए नक्षत्र के दिन शंखपुष्पी की जड़ घर लाएं और देवी देवताओं की तरह उसकी पूजा करें|Hindi_M|other|8.707104
processed_hi_m_education_01857.wav|चेन्नई में जन्मे पार्थिव ने इंग्लैंड के सिल्वरस्टोन रेसिंग स्कूल से स्नातक की परीक्षा पास की है।|Hindi_M|other|8.312375
processed_hi_m_books_00467.wav|प्रत्येक छात्र को एक प्रतीक्षालय में भेजा गया था जहाँ उसे एक प्रारंभिक प्रश्नावली पूर्ण करनी थी।|Hindi_M|other|7.488062
processed_hi_m_weather_01767.wav|सरकार गठन के बाद काम करने के लिए सहज वातावरण हो सके, इसलिए विदेश मंत्री सुष्म स्वराज नेपाल आई थी|Hindi_M|other|9.310833
processed_hi_m_politics_01366.wav|युवा कांग्रेस लोक सभा महासचिव शत्रुंजय मिश्र ने कहा कि जनपद में रसोई गैस की कालाबाजारी चरम पर है|Hindi_M|other|8.811604
processed_hi_m_politics_03618.wav|खास बात ये है कि युवा लाइफ इन्श्योरेंस टैक्स बचाने के लिए नहीं, सेविंग्स के मकसद से खरीद रहे हैं|Hindi_M|other|8.100000
processed_hi_m_general_00684.wav|इसकी श्रेष्ठता पात्रों के वाक्चातुर्य और अभिनय कला पर निर्भर है।|Hindi_M|other|5.920708
processed_hi_m_books_03074.wav|फिल्म कलात्मकता और तकनीकी विज्ञान का समन्वय साधनेवाला माध्यम है।|Hindi_M|other|5.793000
processed_hi_m_weather_00526.wav|आज अभिनेता सनी देओल, राज्यवर्धन सिंह राठौर व सुखबीर सिंह बादल समेत कई सांसदों ने शपथ ग्रहण की है|Hindi_M|other|9.078625
processed_hi_m_books_00811.wav|जीवाश्म ईंधन जैसे कोयला और पेट्रोलियम पदार्थों में नाइट्रोजन और सल्फ़र की बहुत कम मात्रा होती है।|Hindi_M|other|8.347208
processed_hi_m_books_01376.wav|क्या आपको इस धब्बे से होकर आने वाला धुँधला प्रकाश दिखाई देता है।|Hindi_M|other|5.400000
processed_hi_m_education_02681.wav|यदि किसी भी दिशा में उसके अधिकतम कौशल की स्थिति उत्पन्न होती है जिसके बाद अब पतन अवश्यंभावी है।|Hindi_M|other|9.914542
processed_hi_m_weather_00422.wav|बता दें कि रिपोर्ट में कई शहर और कस्बों को गंभीर और बेहद गंभीर भूंकपीय क्षेत्रों में रखा गया है|Hindi_M|other|8.600000
processed_hi_m_finance_01059.wav|जीवन बीमा कवरेज राशि के लिए थंब रूल यह है की वह आपकी वार्षिक आय का कम से कम सात गुना होना चाहिए|Hindi_M|other|9.700000
processed_hi_m_books_00675.wav|जलवाष्प, ज्वलनशील पदार्थ को घेर लेता है जिससे वायु की आपूर्ति बंद हो जाती है और आग बुझ जाती है।|Hindi_M|other|8.207875
processed_hi_m_education_02664.wav|इसी दौर में ललित शर्मा, सुदर्शन तथा प्रवेश मौंटी ने भी राष्ट्रीय प्रशिक्षण शिविरों में जगह पाई।|Hindi_M|other|7.778313
processed_hi_m_books_02914.wav|दूसरा सिरा जो दक्षिण दिशा की ओर संकेत करता है उसे दक्षिणोमुखी ध्रुव अथवा दक्षिण ध्रुव कहते हैं।|Hindi_M|other|8.312375
processed_hi_m_other_04435.wav|फिल्म की मेकिंग और संजय दत्त् के किरदार के साथ निर्देशक का ट्रीटमेंट दर्श्कों को पसंद नहीं आया।|Hindi_M|other|6.826292
processed_hi_m_education_01482.wav|बताते हैं कि इस प्रकार के सिक्कों को लेकर पहले भी करोड़ों की ठगी के मामले प्रकाश में आ चुके हैं।|Hindi_M|other|7.534500
processed_hi_m_other_03878.wav|बताया कि राष्ट्रभाषा के प्रचार- प्रसार एवं  इसके मानसम्मान के लिए वे शुरू से प्रतिबद्ध रहे हैं।|Hindi_M|other|8.200000
processed_hi_m_health_01514.wav|पतिपत्नी के बीच हुए विवाद में पति ने धारदार हथियार से खुद का गला रेत डाला, जिससे उसकी मौत हो गई|Hindi_M|other|8.858042
processed_hi_m_education_01079.wav|वे अब तक जनमानस के विश्वासों पर खरी उतरी हैं और जर्मनी की नियंत्रण  पहचान को और पुख्ता किया है।|Hindi_M|other|8.846438
processed_hi_m_agri_01779.wav|इस क़िस्म में अधिक बीमारियां नहीं लगतीं, इसलिए कीटनाशकों के दुष्प्रभाव से भी यह अधिक सुरक्षित है|Hindi_M|other|9.276000
processed_hi_m_finance_01944.wav|ममता ने कहा कि जीएसटी का मतलब वस्तू एवं सेवा कर नहीं है, बल्कि इसका मतलब है ग्रेट सेल्फिश टैक्स|Hindi_M|other|8.962521
processed_hi_m_health_00741.wav|उदाहरण के लिए मोबाइल फोन के स्क्रीन का कलर चेंज करने से हमारे दिमाग को मिक्स्ड मैसेज जा सकता है|Hindi_M|other|8.312375
processed_hi_m_books_04786.wav|इस प्रकार इस कार्य से जुड़े कर्मियों पर ई-अपशिष्ट में मौजूद विषैले पदार्थों का प्रभाव पड़ता है।|Hindi_M|other|7.650604
processed_hi_m_weather_01531.wav|शुक्रवार को वह संभल, फिरोजाबाद, इटावा और मिश्रिख संसदीय क्षेत्रों में जनसभाओं को संबोधित करेंगे|Hindi_M|other|8.474917
processed_hi_m_books_03966.wav|जब सब्ज़ी विक्रेता वास्तविक बाट के स्थान पर पत्थरों का उपयोग करता है, तो क्या आप विरोध करते हैं।|Hindi_M|other|7.488062
processed_hi_m_education_00321.wav|इस प्रोग्राम में मेडिकल प्रक्रिया के तहत एंड्र्यू के मिसिंग पार्ट को प्लांट करने की भी बात हुई।|Hindi_M|other|7.000000
processed_hi_m_politics_04409.wav|पूर्व विधायक पाला करुप्पैया ने डीएमके पर भ्रष्टाचार का आरोप लगाते हुए गुरुवार को पार्टी छोड़ दी|Hindi_M|other|7.778313
processed_hi_m_weather_00946.wav|विभाग ने बंदरों को पकड़ने के लिए चार सदस्यीय ग्रामीण क्षेत्रों में कमेटियां भी बनानी शुरू की हैं|Hindi_M|other|7.522896
processed_hi_m_books_01972.wav|दूसरे व्यक्ति या वस्तु के प्रति बलपूर्वक ध्वंसात्मक या विनाशकारी व्यवहार को हिंसा  कहा जाता है।|Hindi_M|other|8.962521
processed_hi_m_education_02442.wav|दीपा बार के पूर्व संचालक के न्यूज़ चैनल से आपको किन नैतिक मूल्यों की पुनर्स्थापना की उम्मीद है?|Hindi_M|other|8.556188
processed_hi_m_general_01976.wav|चाणक्य ने उसे अप्राविधिक विषयों और व्यावहारिक तथा प्राविधिक कलाओं की भी सर्वांगीण शिक्षा दिलाई।|Hindi_M|other|7.200000
processed_hi_m_general_00225.wav|बचपन से लेकर आखिरी समय तक किताबों के किसी न किसी स्वरूप से पढ़ेलिखे समाज का रिश्ता कायम रहता है।|Hindi_M|other|7.383563
processed_hi_m_finance_00685.wav|अष्टांग आसन मुद्रा में टेबल मुद्रा, श्वान मुद्रा और सर्प मुद्रा के आसनों का अभ्यास किया जाता है|Hindi_M|other|8.428479
processed_hi_m_books_01264.wav|क्या आप जानते हैं कि हाल ही में जन्मे शिशु के लिए माँ का दूध क्यों बहुत ही आवश्यक माना जाता है।|Hindi_M|other|6.861125
processed_hi_m_other_02860.wav|अपने पूर्व अनुचर के हाथों अपमानित होते इस लालची बुड्ढे की दशा देख मुझे गढ़वाली कहावत सूझती हैं।|Hindi_M|other|8.033729
processed_hi_m_books_01694.wav|उदाहरण के लिए हम क्रिकेट अथवा फ़टबॉल जैसे खेलों पर चर्चा के समय समान शब्दावली का उपयोग करते हैं।|Hindi_M|other|8.335583
processed_hi_m_books_02551.wav|शब्दों का यह खेल धीरे-धीरे एक ऐसी दुनिया में ले जाता है जहाँ रिद्म है, लय है और एक व्यवस्था है।|Hindi_M|other|8.718729
processed_hi_m_education_02544.wav|उन्होंने बताया कि इन भट्ठों पर ईंट प्राप्त करने के लिए किसी प्रकार की कोई दिक्कत नहीं आ रही है।|Hindi_M|other|8.440083
processed_hi_m_education_01551.wav|दीपिका पादुकोण खुद रणवीर सिंह की आदतों और रिश्तें को लेकर अक्सर इंस्टाग्राम में पोस्ट करती हैं।|Hindi_M|other|7.917625
processed_hi_m_books_01226.wav|भूगोल धरातल के विभिन्न भागों में कारणात्मक रूप से संबंधित तथ्यों में भिन्नता का अध्ययन करता है।|Hindi_M|other|7.534500
processed_hi_m_books_03492.wav|वे गाँवों के भूमिहीन श्रमिक भी हो सकते हैं और शहरों की भीड़ भरी झुग्गियों में रहने वाले लोग भी।|Hindi_M|other|8.440083
processed_hi_m_education_02595.wav|यूनियन ने परीक्षा शाखा के दो सेटों पर ग्र्रेड टू रैंक के अधीक्षक को तैनात करने की डिमांड की है।|Hindi_M|other|8.567792
processed_hi_m_general_01209.wav|क्रिकेट की भाषा में इसे ऑब्स्ट्रक्टिंग द फील्ड आउट कहा जाता है।|Hindi_M|other|4.991917
processed_hi_m_politics_02703.wav|इस रेप कांड के विरोध में लेफ़्ट पार्टियों ने आज बिहार बंद बुलाया|Hindi_M|other|5.247333
processed_hi_m_politics_01131.wav|खालसा पंथ सिक्खो के इतिहास में एक महत्वपूर्ण घटना मानी जाती हैं|Hindi_M|other|5.363437
processed_hi_m_books_02793.wav|इसमें भविष्य में झाँकना तथा विश्लेषण व भविष्यवाणी सम्मिलित हैं।|Hindi_M|other|6.965604
processed_hi_m_general_02511.wav|सीधा सा अर्थ है खेल में फ़्लैश को अधिक महत्व दिया जाना चाहिए था।|Hindi_M|other|5.200000
processed_hi_m_education_02055.wav|उन्होंने इसी प्रकार कहा कि मॉस्को और अन्कारा रूस की गैस तुर्की तक पहुंचाने वाली पाइप लाइन का काम यथाशीघ्र पूरा करना चाहते हैं।|Hindi_M|other|10.100000
processed_hi_m_books_02781.wav|गड्ढे अथवा बॉक्स की तली में एक जाल अथवा मुर्गा जाली बिछा दीजिए।|Hindi_M|other|5.920708
processed_hi_m_finance_01951.wav|अपमानित महसूस करता है क्योंकि अच्छे से वार्त्तालाप नहीं कर पाता|Hindi_M|other|5.000000
processed_hi_m_education_00638.wav|गौरतलब है कि इस वर्ष बोर्ड परीक्षा भी मार्च से शुरू हो रही हैं।|Hindi_M|other|5.932333
processed_hi_m_agri_00621.wav|कर्फ्यू की वजह से किसान सब्जी मंडी में ही सब्जियां छोड़कर चले गए|Hindi_M|other|5.839437
processed_hi_m_politics_00963.wav|उत्तर कोरिया के प्रमुख प्रतिनिधि ने कहा, हमारे सभी परमाणु, हाइड्रोजन बमों, आईसीएम और सभी अन्य हथियारों का निशाना अमेरिका पर है|Hindi_M|other|10.000000
processed_hi_m_books_03612.wav|राजा को यह बात बुरी लगी और उसने उन्हें मार डालने का फ़ैसला किया।|Hindi_M|other|5.409875
processed_hi_m_books_04259.wav|कंपनी के निर्माण की कानूनी प्रक्रिया लम्बी एवं खर्चीली होती है।|Hindi_M|other|5.375042
processed_hi_m_books_00881.wav|यह कहा जा सकता है कि कथानक कहानी का एक प्रारंभिक नक्शा होता है।|Hindi_M|other|6.187750
processed_hi_m_health_00595.wav|कराची से कश्मीर तक इन मक्खियों ने जिंदगी को जहन्नुम बना दिया है|Hindi_M|other|5.500000
processed_hi_m_agri_02127.wav|शोधकर्ता एलेक्जेंड्रा ग्रीन का कहना है कि गायें सामाजिक पशु हैं|Hindi_M|other|6.100000
processed_hi_m_general_01560.wav|भारत के ब्रिटिश वाइसराय लॉड एल्गिन को धर्मशाला की प्राकृतिक सुंदरता इंग्लैंड में स्थित उनके अपने घर स्कॉटलैंड के समान लगती थी।|Hindi_M|other|10.181583
processed_hi_m_books_01408.wav|इस स्थिति में गरीबी, पर्यावरण निम्नीकरण का सीधा परिणाम होता है।|Hindi_M|other|5.700000
processed_hi_m_books_02507.wav|इसके अंतर्गत पात्रों के अंतर्संबंध पर भी विचार किया जाना चाहिए।|Hindi_M|other|5.363437
processed_hi_m_general_00877.wav|एक सिद्धांत के रूप में निश्पक्षता, व्यक्तिपरक, सकारात्मक विचारों और स्वस्थ्य मनोरंजन के लिए इंडिया समाचार की स्थापना की गई है।|Hindi_M|other|10.181583
processed_hi_m_weather_00852.wav|विश्व युद्ध से सम्पूर्ण विश्व में अशांति का वातावरण फैला हुआ था|Hindi_M|other|5.400000
processed_hi_m_books_01075.wav|अस्पृश्यता सामाजिक भेदभाव का सर्वाधिक स्पष्ट एवं व्यापक रूप था।|Hindi_M|other|6.199354
processed_hi_m_finance_01141.wav|इसमें कमाए गए पैसों से आपको ओला सेलेक्टर अक्सोस कूपन दिए जाएंगे|Hindi_M|other|6.443167
processed_hi_m_books_02346.wav|यह बिहार के रामपुरवा में मिले एक मौर्यकालीन स्तंभ का हिस्सा है।|Hindi_M|other|5.800000
processed_hi_m_books_01561.wav|आप प्रयोग कर जान सकते हैं कि ब्रह्मांड विस्तार का क्या अर्थ है।|Hindi_M|other|4.701667
processed_hi_m_books_02340.wav|अच्छे कार्य निष्पादन में आने वाली अड़चनों को दूर कर देना चाहिए।|Hindi_M|other|5.224125
processed_hi_m_education_01279.wav|सर्च इंजन ने अपने एल्गोरिथ्म में कई प्रकार के नए बदलाव किए हैं।|Hindi_M|other|5.900000
processed_hi_m_general_02706.wav|इसे बायो प्लाज्मा कहते हैं, लेकिन यह वास्तव में प्राण ऊर्जा है।|Hindi_M|other|5.300000
processed_hi_m_finance_02005.wav|व्हॉट्सऐप से पैसे भेजने के लिए आपको कुछ आसान स्टेप्स लेने होंगे|Hindi_M|other|6.000000
processed_hi_m_other_05155.wav|उन्होने लिखा है कि फिल्म् में महाराजा सूरजमल के चित्रण को लेकर जो प्रतिक्रियाएं आ रही हैं, ऐसी स्थिति पैदा नहीं होनी चाहिए थी।|Hindi_M|other|9.241167
processed_hi_m_books_00142.wav|इसलिए, सर्दियों में गहरे रंग के वस्त्र पहनना हमें सुखद लगता है। |Hindi_M|other|5.300000
processed_hi_m_agri_02144.wav|अश्वमेघ यज्ञ से प्राप्त पुण्य कई जन्मों तक फल देने वाला होता है|Hindi_M|other|5.769792
processed_hi_m_books_02853.wav|दोनों रेखाओं पर चिह्नित विभाजनों को बिंदुओं के द्वारा मिला दें।|Hindi_M|other|5.618854
processed_hi_m_other_02233.wav|शपथ ग्रहण के तत्काल बाद ही हेमंत सोरेन एक्श्न मोड में आ गए हैं।|Hindi_M|other|5.247333
processed_hi_m_politics_04152.wav|नहीं तो इतिहास में तो राजाओं को राजधानी बनाने का बड़ा शौक रहा है|Hindi_M|other|6.327063
processed_hi_m_general_01576.wav|टेनिस एल्बो ने स्वयं को  कुछ समय के लिए क्रिकेट से दूर कर लिया।|Hindi_M|other|5.108021
processed_hi_m_books_03064.wav|आर्गेनिक फॉर्मर के अनुसार जैव विविधता ही स्वास्थ्य की कुंजी है।|Hindi_M|other|5.491146
processed_hi_m_other_02081.wav|मुकदमा पटना की अदालत में चला जिसमें खड्गविलास प्रेस की जीत हुई।|Hindi_M|other|6.200000
processed_hi_m_health_02596.wav|पूर्व विम्बल्डन चैंपियन मैरियन बार्टोली को मौत का डर सता रहा है|Hindi_M|other|5.897500
processed_hi_m_health_03109.wav|देवताओं ने पूछा वो देवी कौन है जो कि हमार कष्टो का निवारण करेगी|Hindi_M|other|6.408333
processed_hi_m_agri_00595.wav|वज्रासन आपकी पाचन क्रिया को बढ़ाकर पाचन क्षमता में सुधार लाता है|Hindi_M|other|6.600000
processed_hi_m_politics_01071.wav|सिध्दू का मुख्यमंत्री अमरिंदर सिंह के साथ गतिरोध लगातार जारी था|Hindi_M|other|5.258938
processed_hi_m_books_03389.wav|इसी विशेषता ने वैज्ञानिकों को भूगर्भीय संरचना समझने में मदद की।|Hindi_M|other|5.514375
processed_hi_m_agri_02206.wav|पत्तागोभी का सूप भी बनाकर पी सकते हैं या सब्ज़ी बनाकर खा सकते है |Hindi_M|other|5.479542
processed_hi_m_books_02874.wav|हम कह सकते हैं कि संपूर्ण सजीव सृष्टी कार्बन यौगिकों से बनी है। अपना शरीर भी कार्बन से बना है।|Hindi_M|other|8.400000
processed_hi_m_books_01785.wav|यह नतीजा एक जगह इकट्ठे बने स्तंभों के डिज़ाइन से निकाला गया है जो पर्सिपोलिस की याद दिलाते हैं।|Hindi_M|other|8.900000
processed_hi_m_agri_00504.wav|लेकिन बादाम खाने को लेकर हमेशा ही यह कन्फ्यूजन रहता है कि बादाम को भिगोकर खाया जाए या फिर सूखा|Hindi_M|other|9.241167
processed_hi_m_agri_01868.wav|गर्म पानी से धोने के लिए, फ्राइंग पैन के गर्म रहने की अवस्था में ही, स्क्रब ब्रश का उपयोग करें|Hindi_M|other|7.800000
processed_hi_m_education_02461.wav|इस बीच मां और बेटे में किस प्रकार की बॉन्डिंग रहती है इसको फिल्म के ट्रेलर में दर्शाया गया है।|Hindi_M|other|7.700000
processed_hi_m_books_03871.wav|ग्रामीण क्षेत्रों में स्त्रियों और लड़कियों को जलाऊ लकड़ी के भारी गट्ठर सिर पर ढोने पड़ते हैं।|Hindi_M|other|7.789917
processed_hi_m_agri_01222.wav|किसान के लिए प्रकृति पराई और दूर की वस्तु नहीं होती, इसीलिए उससे किसान की सहज आत्मीयता होती है|Hindi_M|other|8.567792
processed_hi_m_books_04436.wav|उनकी माँग थी कि पहले बच्चे के पैदा होने पर उन्हें एक बड़ी रकम, एक स्कूटर और एक फ्रिज दिया जाए।|Hindi_M|other|8.173042
processed_hi_m_general_00242.wav|उस समय उस वन में केवल पाटल आदि पुष्पों के खिले हुए गुच्छों से ही ग्रीष्म ऋतु का भान हो रहा था।|Hindi_M|other|7.650604
processed_hi_m_health_00212.wav|इस चोट का मतलब है कि वोक्स चैम्पियंस ट्राफी में इंग्लैंड के आगामी मैचों में भाग नहीं ले पाएंगे|Hindi_M|other|7.650604
processed_hi_m_books_04347.wav|उसके घर के समीप की फैक्ट्रियों को काफी अस्थिर आर्डर मिलते हैं और इसलिए वे कम वेतन भी देती हैं।|Hindi_M|other|8.869646
processed_hi_m_education_00869.wav|इसमें शासकीय अस्पताल, मेडिकल कॉलेज के अलावा सात निजी अस्पतालों को सरकार ने चिन्हांकित किया है।|Hindi_M|other|7.906021
processed_hi_m_education_02786.wav|कार्र्यक्रम में श्री सिंधिया ने कहा कि आज मैं जो कुछ भी हूं वह शिक्षकों के ज्ञान की बदौलत हूं।|Hindi_M|other|7.766708
processed_hi_m_general_02166.wav|एक कथित चोर की पिटाई होती है और इनकी तख्तियाँ गले में लटक जाती है, भारत लिंचिस्तान हो जाता है।|Hindi_M|other|7.639000
processed_hi_m_education_02834.wav|विश्वविद्यालय और वॉटर्लू विश्वविद्यालय के बीच अनुसंधान के क्षेत्र में सहयोग की यह बड़ी पहल है।|Hindi_M|other|8.556188
processed_hi_m_education_02720.wav|यह आडिशन हमीरपुर के प्रतिष्ठित फैशन से जुड़े शिक्षण संस्थान आईनिफ्ड कैंपस में आयोजित किया गया।|Hindi_M|other|8.579396
processed_hi_m_general_02954.wav|धर्म का अर्थ होता है मनुष्यों के द्वारा श्रेष्ठ मनुष्योचित गुण, कर्म व स्वभाव का धारण वा आचरण।|Hindi_M|other|8.400000
processed_hi_m_books_00462.wav|पृथ्वी तथा उसकी सतह पर रखी किसी एक किलोग्राम की वस्तु के बीच गुरुत्वीय बल का परिमाण क्या होगा।|Hindi_M|other|8.602625
processed_hi_m_other_05309.wav|आप जैसे ही रिमूव ऑप्शन पर  क्लिक करेंगे आपकी स्क्रीन में रिक्वेस्ट सेंड होने का एक मैसेज आएगा।|Hindi_M|other|7.255854
processed_hi_m_other_02317.wav|डॉक्टरों का कहना है कि रिश्ते में खूबसूरत पलों को वापस पाने में हायम्नोप्लास्टी काफी कारगर है।|Hindi_M|other|7.700000
processed_hi_m_education_00203.wav|कई देशों में ऑक्टोपस की बुद्धि की वजह से एनेस्थीसिया के बिना  ऑक्टोपस पर सर्जरी करना अवैध है ।|Hindi_M|other|8.730333
processed_hi_m_agri_02224.wav|इस प्रक्रिया में एजेंट और मध्यस्थों के न होने की वजह से वो खुदरा मूल्य पर प्याज बेच पा रहे हैं|Hindi_M|other|8.000000
processed_hi_m_other_02597.wav|मामले में राकेश की उगाही से परेशान होकर पीडि़त ने दूसरे व्यक्ति का सहयोग लेकर उसे गोली मार दी।|Hindi_M|other|7.789917
processed_hi_m_books_04189.wav|इससे इन क्षेत्रों में आवागमन मुश्किल हो जाता है और विकास कार्यों की रफ्. तार धीमी पड़ जाती है।|Hindi_M|other|7.882792
processed_hi_m_books_00189.wav|आजकल भारत में पूरे देश का वायव वायु सर्वेक्षण निदेशालय, नई दिल्ली की देख-रेख में किया जाता है।|Hindi_M|other|8.289146
processed_hi_m_weather_00208.wav|श्वेता की स्मृतियों का तूफान बाहर के अंधेरे से कम नहीं था आज पहली बार उसने अकेला महसूस किया था|Hindi_M|other|8.614229
processed_hi_m_general_00405.wav|टूर्नामेंट के पांच वर्गो में से कम से कम चार वर्गो में भारत को पदक मिलने की उम्मीद बनी हुई है।|Hindi_M|other|6.466375
processed_hi_m_weather_00508.wav|दाती महाराज पर एक शिष्या की ओर से रेप का मामला दर्ज कराते ही सियासत में गर्मी की हलचल बढ़ गई है|Hindi_M|other|8.451688
processed_hi_m_politics_02949.wav|जैसे कश्मीर में मुस्लिम बहुसंख्यक हैं तो वहॉं हिन्दुओं को अल्पसंख्यकों जैसी सुविधा मिलनी चाहिए|Hindi_M|other|7.639000
processed_hi_m_weather_00710.wav|यूं तो ये सारी चीजें साल भर वातावरण में रहती हैं, लेकिन सर्दियों में ज्य़ादा सक्रिय हो जाती हैं|Hindi_M|other|7.700000
processed_hi_m_books_00091.wav|लेकिन ऐसा संरक्षण दिए जाने से तुरंत ही अल्पसंख्यकों के पक्षपात या ‘तुष्टीकरण’ का आरोप लगता है।|Hindi_M|other|8.985750
processed_hi_m_health_00316.wav|साथ ही अदालत के सामने दलील रखेंगे कि इस फैक्ट्री पर आश्रित , लोगों की जिंदगी पर विचार किया जाए|Hindi_M|other|7.232646
processed_hi_m_books_02549.wav|इन रक्षक पट्टियों का पश्चिम भारत में रेत के टीलों के स्थायीकरण में महत्त्वपूर्ण योगदान रहा है।|Hindi_M|other|7.650604
processed_hi_m_books_02279.wav|वकीलों ने अदालत में जाने से मना कर दिया। कई कस्बों और नगरों में श्रमिक-वर्ग हड़ताल पर चला गया।|Hindi_M|other|7.400000
processed_hi_m_other_00064.wav|हमने दैनिक भास्कर पर हिंदी स्लोगन की माँग को देखते हुए दैनिक भास्कर पर हिंदी स्लोगन लिखें हैं।|Hindi_M|other|7.700000
processed_hi_m_health_02166.wav|सीसीएल की ग्रांड ओपनिंग पर कैंसर से जंग लड़ रहे बच्चों को खासतौर पर मैच देखने के लिए बुलाया गया|Hindi_M|other|8.033729
processed_hi_m_politics_01334.wav|देसी घी आई प्रेशर को कंट्रोल करता है और यह ग्लूकोमा के मरीजों के लिए भी बहुत ज्यादा लाभकारी है|Hindi_M|other|8.602625
processed_hi_m_general_03073.wav|चटनी न सिर्फ भारतीय समुदाय के लोगों में लोकप्रिय हुई, बल्कि इसने कैलिप्सो को भी प्रभावित किया।|Hindi_M|other|6.837896
processed_hi_m_books_00207.wav|कूट संकेतन में आने वाली सूचना को ग्रहण किया जाता है तथा उससे कोई अर्थ व्युत्पन्न किया जाता है।|Hindi_M|other|8.811604
processed_hi_m_books_00277.wav|रोग प्रतिरोधी जीन जो विभिन्न फसलों की किस्मों अथवा उनके जंगली प्रजातियों में उपस्थित रहती हैं।|Hindi_M|other|8.184667
processed_hi_m_health_00347.wav|इससे गला तो साफ होगा ही, साँस की दुर्गंध भी दूर हो जाएगी और मसूढ़ों की बीमारी से भी राहत मिलेगी|Hindi_M|other|8.556188
processed_hi_m_general_01380.wav|चोल शासकों ने पाण्ड्य और चेरों को पराजित करते हुए दक्षिण भारत की आरंभिक मध्यकालीन परिस्थितियों पर अपना प्रभुत्व स्थापित किया।|Hindi_M|other|9.136688
processed_hi_m_books_00363.wav|यद्यपि ब्रह्मांड के विस्तार संबंधी अनेक प्रमाणों के मिलने पर वैज्ञानिक समुदाय अब ब्रह्मांड विस्तार सिद्धांत के ही पक्षधर हैं।|Hindi_M|other|9.647521
processed_hi_m_general_01397.wav|इसके विपरीत प्रदेश की सत्ता में बारीबारी कब्जा करने वाली भाजपा तथा कांग्र्रेस की सरकारें दूसरे खेल मैदानों को नहीं सहेज पाईं।|Hindi_M|other|10.100000
processed_hi_m_general_01563.wav|जो लोग शिक्षा व्यवस्था की असलियत तथा जमीनी स्थिति से वाकिफ हैं उन्हें इन सव्रेक्षणों तथा आंकलनों से कोई आश्चर्य नहीं होता है।|Hindi_M|other|10.169958
processed_hi_m_agri_01062.wav|सेब में मौजूद घुलनशील फाइबर, कोलेस्ट्रौल के स्तर को कम करता है|Hindi_M|other|5.920708
processed_hi_m_books_04904.wav|उन्हें बाय्लर के रूप में उत्पादित किया जाता है तथा मांस के प्रयोजन के लिए विपणन किया जाता है।|Hindi_M|other|6.686979
processed_hi_m_agri_02209.wav|सोयाबीन में अंकुरण क्षमता अन्य धान्यों की तुलना में कम होती है|Hindi_M|other|5.769792
processed_hi_m_books_01481.wav|ध्यान रहे कि कागज़ की थैलियों अथवा कपों का मुख नीचे की ओर रहे।|Hindi_M|other|5.108021
processed_hi_m_education_01876.wav|इस दीवार ने एक प्रकार से बर्लिन को दो टुकड़ों में बांट रखा था।|Hindi_M|other|5.618854
processed_hi_m_other_04796.wav|पावर प्लांट लगाने के लिए बागवानों को पांच लाख के चेक बाँटे गए।|Hindi_M|other|5.386667
processed_hi_m_weather_02028.wav|निकासी के टाइम निकाले जा रहे कूड़े में भारी दुर्गंध होने से शहर का वातावरण प्रदूषित हो रहा है|Hindi_M|other|7.778313
processed_hi_m_weather_00449.wav|जहां ऐसे बैक्टीरिया रखे जा रहे हैं, जो सख़्तजान हैं और बेहद बुरे वातावरण में भी ज़िंदा रहते हैं|Hindi_M|other|7.917625
processed_hi_m_books_00970.wav|ये शर्तें आमतौर पर देश के संविधान और कानूनों में लिखी होती है।|Hindi_M|other|5.386667
processed_hi_m_health_00853.wav|कानपुर के बिल्हौर में एक सड़क हादसे में पांच लोगों की मौत हो गई|Hindi_M|other|5.131229
processed_hi_m_books_04726.wav|उन्होंने अपने मंत्री वस्सकार को बुद्ध के पास सलाह के लिए भेजा।|Hindi_M|other|4.852604
processed_hi_m_finance_01996.wav|परंतु सेल्फ इन्वायस बनाने एवं उस पर जीएसटी जमा करने का अतिरिक्त बोझ पंजीकृत कंपनी पर आ पड़ेगा|Hindi_M|other|8.985750
processed_hi_m_finance_02041.wav|लेकिन तत्कालीन बैंक प्रबंधक ने बिना तस्दीक किए लोन कैसे जारी कर दिया, इस पर सवाल खड़े होते हैं|Hindi_M|other|7.778313
processed_hi_m_politics_04286.wav|ये जगह इतिहास की किताबों में विशेष महत्व रखती है क्योंकि यहां दिग्बोई युद्ध कब्रिस्तान बसा है|Hindi_M|other|8.056958
processed_hi_m_weather_02007.wav|उन्होंने कहा, 'हमें उम्मीद है कि त्योहारी मौसम के दौरान बिक्री में दोहरे अंकों की वृद्धि होगी|Hindi_M|other|7.800000
processed_hi_m_education_01003.wav|जल्द ही इस प्रकार का प्रयोग मध्यप्रदेश में भी देखने को मिलेगा।|Hindi_M|other|4.840979
processed_hi_m_agri_00653.wav|इसके अतिरिक्त यहां के लोग शुतरमुर्ग़ भी पालते हैं जो यहां के पशुपालन का दूसरा भाग समझा जाता है|Hindi_M|other|7.917625
processed_hi_m_general_01599.wav|फुटबॉल जैसे खेल में अपने इन्वॉल्वमेंट के बारे में क्या कहेंगे?|Hindi_M|other|4.829375
processed_hi_m_other_02163.wav|जबकि आप्टैक आईटीआई के प्रबंधक सुशील शर्मा को महासचिव चुना गया।|Hindi_M|other|6.036812
processed_hi_m_other_05169.wav|मैंने भी व्यासजी की आकांक्षाओं और अपेक्षाओं के अनुरूप हिन्दी भवन को अपना यथासंभव योगदान दिया।|Hindi_M|other|7.662208
processed_hi_m_other_02496.wav|निजी तौर पर मेरा अपना अनुभव है कि सलमान खान बेहद नेक इँसान है।|Hindi_M|other|5.920708
processed_hi_m_politics_01636.wav|उन्होंने कहा कि मुख्यमंत्री की ऐसी राजनीतिक मंशा को त्रृणमूल कांग्रेस कभी पूरा नहीं होने देगी|Hindi_M|other|7.882792
processed_hi_m_education_02315.wav|इनमें से किसी भी प्रकार का कष्ट हो तो निसंकोच मृत्युंजय शिव की शरण में जाइए, शुभ ही शुभ होगा।|Hindi_M|other|8.045333
processed_hi_m_general_01312.wav|दरबार में पहुंचने वाले लोगों के मनोरंजन के लिए प्रसिद्ध हास्य कलाकार भगवंत मान व लोक गायक इन्द्रजीत निक्कू भी पहुंच रहे हैं।|Hindi_M|other|9.380479
processed_hi_m_weather_00984.wav|यहाँ ढोल और मोहरी वाद्यों की संगत का आनंद उठाया जा सकता था जिस कारण वातावरण उत्सवमय हो गया था|Hindi_M|other|8.579396
processed_hi_m_books_01893.wav|यह छोटे स्टाल होते हैं जिसमें एक मेज अथवा फट्टे पर बिक्री की जाने वाली वस्तुएँ सजाई होती हैं।|Hindi_M|other|9.032187
processed_hi_m_agri_00715.wav|इसी दिन कोलियों ने नारियल से की सागर की पूजा और मछली पकड़ने के लिए नौकाएं गहरे सागर में उतारीं|Hindi_M|other|8.323979
processed_hi_m_health_01239.wav|इससे पहले लॉस एंजेलिस में शूटिंग की एक घटना हुई थी, जिसमें एक रैपर निप्से हसल की मौत हो गई थी|Hindi_M|other|8.900000
processed_hi_m_education_02417.wav|नर्सो की बहाली के लिए सरकार ने पहल शुरू की है, लेकिन उसमें परीक्षा लेने की व्यवस्था की गई है।|Hindi_M|other|8.045333
processed_hi_m_general_02861.wav|इन्हें देशभक्ति अस्वाभाविक और मूर्खों का आचरण नजर आता है, राष्ट्रगान गाना असहिष्णुता लगता है।|Hindi_M|other|9.000000
processed_hi_m_books_04996.wav|ब्रोमीन इसका अपवाद है क्योंकि वह द्रव अवस्था में पाया जाता है।|Hindi_M|other|4.968687
processed_hi_m_weather_00477.wav|कांग्रेस नेता मणिशंकर अय्यर ने पीएम मोदी को लेकर आज जो कुछ कहा, उस पर सियासी तूफान खड़ा हो गया|Hindi_M|other|8.184667
processed_hi_m_weather_00055.wav|इस योजना से अब ग्रामीण क्षेत्रों में महिलाएं चूल्हा फूंकने की बजाय गैस चूल्हे पर खाना बनाएंगे|Hindi_M|other|7.627375
processed_hi_m_weather_02115.wav|इस टिप्पणी के कारण राजनीतिक तूफान खड़ा हो गया और अन्य दलों के नेताओं ने इसकी कड़ी भर्त्सना की|Hindi_M|other|7.499667
processed_hi_m_weather_01563.wav|अरूणाचल प्रदेश के इलाक़े में हिमालय की भौगोलिक बनावट असाधारण है|Hindi_M|other|5.300000
processed_hi_m_weather_01534.wav|मालदीव की गर्मी से बचने के लिए करिश्मा तन्ना ने अपनी आंखों पर स्टाइलिश सनग्लासेस लगाए हुए हैं|Hindi_M|other|7.700000
processed_hi_m_books_03637.wav|साहित्य अकादेमी पुरस्कार से पुरस्कृत कमलेश्वर को भारत सरकार ने पद्म भूषण से भी सम्मानित किया।|Hindi_M|other|8.033729
processed_hi_m_education_02241.wav|अभ्यास से मंदबुद्धि भी उसी प्रकार ज्ञानी हो जाते हैं, जिस प्रकार रस्सियों के निरन्तर घर्षण से पत्थरों पर निशान पड़ जाते हैं।|Hindi_M|other|9.392104
processed_hi_m_books_00912.wav|यह लागत प्रतिस्पर्धी, पर्यावरण अनुकूल तथा निर्माण में आसान है।|Hindi_M|other|6.303854
processed_hi_m_other_03026.wav|इस दौरान कालेज में विभिन्न सांस्कृतिक कार्यक्रमों में प्रशिक्षु नर्सों ने एक से बढ़कर एक प्रस्तुतियां देकर खूब वाहवाही लूटी।|Hindi_M|other|8.974146
processed_hi_m_weather_00681.wav|चुनावी मौसम में राम मंदिर को लेकर दिग्विजय ने बड़ा बयान दिया है|Hindi_M|other|5.537583
processed_hi_m_other_02386.wav|एडवोकेट समदीश ने बताया कि रोहित शर्मा ने मोहाली की कंज़्यूमर कोर्ट में यह पिटीशन दायर किया था।|Hindi_M|other|8.323979
processed_hi_m_general_01024.wav|भारत का बिजली ग्रिड अंतराज्यीय और अंतर क्षेत्रीय बिजली ट्रांसमिशन तारों का जटिल ताना बाना है।|Hindi_M|other|8.184667
processed_hi_m_health_03257.wav|इस आपरेशन से महिला गंभीर रूप से खून की कमी के कारण पीली पड़ गई थी व सद्मे की स्थिति में ही थी|Hindi_M|other|8.997354
processed_hi_m_health_02787.wav|उन्होंने नई खनिज नीति के प्रारूप को सैद्घांतिक स्वीकृृति भी दी|Hindi_M|other|5.769792
processed_hi_m_agri_00389.wav|सोयाबीन के तेल का इस्तेमाल फास्ट फूड को पकाने में किया जाता है|Hindi_M|other|5.100000
processed_hi_m_books_00508.wav|आग्नये शैलों को कायांतरित शैलों में परिवर्तित किया जा सकता है।|Hindi_M|other|5.000000
processed_hi_m_weather_01271.wav|वैसे, शहर की यूनिक ज्योग्राफी के चलते यहां के हर बीच पर अलग तरह का मौसम एंजॉय किया जा सकता है|Hindi_M|other|8.161437
processed_hi_m_books_02669.wav|परंतु मेंडल ने अपने विज्ञान एवं गणितीय ज्ञान को समिश्रित किया।|Hindi_M|other|5.386667
processed_hi_m_health_00852.wav|हालांकि, अभी यह साफ नहीं हो पा रहा है कि फ्रिट्ज की मौत कब हुई|Hindi_M|other|4.991917
processed_hi_m_books_02082.wav|इसका ध्येय सदस्य देशों में आर्थिक सामाजिक विकास का संवर्धन है।|Hindi_M|other|6.100000
processed_hi_m_general_00984.wav|तभी तो पुराने समय में मत्स्यांचल के लोग इस गीत को गुनगनाते थे।|Hindi_M|other|5.108021
processed_hi_m_books_00262.wav|कुष्ठ तथा पोलियो के उन्मूलन का लक्ष्य भी प्राप्त होने वाला है।|Hindi_M|other|5.363437
processed_hi_m_books_03315.wav|वह इत्मीनान और प्रेम से अपने भाइयों के परिवार के साथ रहने लगे।|Hindi_M|other|5.375042
processed_hi_m_books_04744.wav|ये नियोजकों के सम्मुख बड़ी चुनौती और सुअवसर प्रस्तुत करते हैं।|Hindi_M|other|5.781396
processed_hi_m_finance_00932.wav|निवेशक निम्नलिखित माध्यमों के जरिये सोने में निवेश कर सकते हैं|Hindi_M|other|5.119625
processed_hi_m_general_01566.wav|फ्रेंचाइजी ने इश्फाक अहमद को टीम का सहायक कोच नियुक्त किया है।|Hindi_M|other|5.131229
processed_hi_m_finance_02103.wav|वो लाखों व्यापारी जिन्होंने बैंकों से ॠण ले रखा हैं, ब्याज के बाद ब्याज के बोझ से दब चुके हैं|Hindi_M|other|8.660667
processed_hi_m_books_03112.wav|जैसे अगर प्रधानमंत्री को जुकाम भी हो जाए तो यह एक खबर होती है।|Hindi_M|other|6.000000
processed_hi_m_general_01802.wav|फिर लौटूँगा जगजीत जी की संगीत निर्देशित कुछ और फिल्मों के साथ।|Hindi_M|other|4.713271
processed_hi_m_books_03447.wav|लेकिन सूखे महीनों में मवेशियों के झुंडों को चारा-पानी की तलाश में दूर-दूर तक ले जाया जाता था।|Hindi_M|other|8.173042
processed_hi_m_general_02924.wav|च्यांग ने सैनिक शिक्षा के अतिरिक्त चीन के प्राचीन ग्रंथों और आधुनिक विषयों का भी अध्ययन किया।|Hindi_M|other|7.395187
processed_hi_m_finance_00495.wav|उद्योगों को कम वेतन वाले देशों में ले जाने से वैश्विक व्यापार और पूँजी प्रवाहों पर भी असर पड़ा|Hindi_M|other|8.173042
processed_hi_m_general_02641.wav|बीएसपी का ओसीटी आकाश गिदकर रेल वेल्डिंग लाइन के टिल्टिंग के पास वह ट्राली पर खड़े होकर इलेक्ट्रिकल मेंटनेंस काम में जुटा था।|Hindi_M|other|10.077083
processed_hi_m_books_02688.wav|उन्होंने स्पष्ट किया कि इस अकेली इकाई का बोध मनुष्य की किसी भी ज्ञानेन्द्री द्वारा नहीं होता।|Hindi_M|other|7.244250
processed_hi_m_other_02376.wav|रुद्रपुर के मिश्रौलिया में दुराचार का मामला प्रकाश में आया है।|Hindi_M|other|5.247333
processed_hi_m_general_01473.wav|पुरुष सत्ता की नीवें हमारे समाज में बहुत गहरे तक धँसी हुई हैं।|Hindi_M|other|4.980313
processed_hi_m_books_05189.wav|वर्षभर सूर्योदय और सूर्यास्त का समय भी परिवर्तित होता रहता है।|Hindi_M|other|5.100000
processed_hi_m_health_00349.wav|घर से मिली डायरी के पन्नों में मौत के इस सफ़र का एकएक ब्योरा है|Hindi_M|other|5.800000
processed_hi_m_education_00170.wav|मुंबई साईं होम्योपैथिक मेडिकल कॉलेज की एक गर्ल स्टूडेंट कॉलेज में हिजाब न पहनने देने की सख्ती पर बॉम्बे हाईकोर्ट पहुंची है ।|Hindi_M|other|9.647521
processed_hi_m_education_01073.wav|अभिनंदन को डॉक्टरों ने चार हफ्तों की मेडिकल लीव दी थी, लेकिन आराम करने की बजाय वह श्रीनगर स्थित अपने स्क्वाड्रन में चले गए।|Hindi_M|other|10.100312
processed_hi_m_other_04449.wav|कर्पुरी ठाकुर ने पहली बार पिछड़ी जातियों को वर्गीकृत करते हुये अतिपिछड़ी जाति की अवधारणा को राजनीतिक स्वीकृति प्रदान की थी।|Hindi_M|other|9.229563
processed_hi_m_books_03646.wav|यदि हम काँच के स्लैब को पारदर्शी प्लास्टिक के स्लैब से प्रतिस्थापित कर दें, क्या तब भी अक्षर उसी ऊँचाई तक उठे प्रतीत होंगे।|Hindi_M|other|9.345667
processed_hi_m_books_04009.wav|अगर जल्दी पता लगा लिया जाए और समुचित चिकित्सीय उपाय अपनाएँ जाएँ तो कई कैंसर ठीक हो जाते हैं।|Hindi_M|other|7.673813
processed_hi_m_general_03051.wav|प्रत्येक प्राध्यापक को खाली पीरियड में गप्पें मारने की बजाए लाइब्रेरी में अध्ययन करना चाहिए।|Hindi_M|other|6.849521
processed_hi_m_agri_00416.wav|एक लौंग को पीसकर उनमें चाश्नी मिलाकर गर्भवती महिलाओं को चटाई जाए तो उल्टियां बंद हो जाती हैं|Hindi_M|other|8.556188
processed_hi_m_education_00710.wav|ईश्वर ने फ़रिश्तों के समक्ष मनुष्य की योग्यता को सिद्ध करने के लिए दोनों गुटों की परीक्षा ली।|Hindi_M|other|8.056958
processed_hi_m_books_02032.wav|वास्तव में, लघु उद्योग कम लागत पर उत्पादन का लाभ उठाते हैं, यही उनकी प्रतिस्पर्धित शक्ति है।|Hindi_M|other|9.403708
processed_hi_m_other_02605.wav|भाजपा कार्यकर्ताओं पर मुकद्में लादकर प्रदेश सरकार ने जनता की आवाज को दबाने का कार्य किया है।|Hindi_M|other|8.056958
processed_hi_m_other_02151.wav|उन्होंने कहा कि अभी तक कहीं से किसी अप्रिय घटना का समाचार नहीं है और स्थिति नियंत्रण में है।|Hindi_M|other|7.929250
processed_hi_m_general_02779.wav|उसी समय आकाश से एक पतंग कटकर उसी छत की ओर आई और रामेश्वरी के उपर से होती हुई छज्जे की ओर गई।|Hindi_M|other|7.673813
processed_hi_m_books_05099.wav|नैदानिक उद्देश्यों के लिए विभिन्न स्त्रोतों से प्राप्त प्रदत्तों को समाकलित करने की योग्यता।|Hindi_M|other|7.383563
processed_hi_m_politics_01292.wav|सुप्रीम कोर्ट के पूर्व न्यायाधीश मार्कंडेय काट्जू एक स्कूल के कार्यक्रम में मुरादाबाद पहुंचे|Hindi_M|other|7.430021
processed_hi_m_other_02047.wav|यूक्रेन की एक एक्स्ट्रेस नताशा ब्लासिक ने दावा किया है कि उन्होंने भूत के साथ सेक्स किया है।|Hindi_M|other|7.662208
processed_hi_m_health_01247.wav|यही नहीं नास्त्रेदमस ने जिस तरह से अपने मौत की भविष्यवाणी की उससे पूरा यूरोप हैरान रह गया था|Hindi_M|other|8.567792
processed_hi_m_health_01478.wav|उत्तराखंड के देहरादून में सॉफ्टेवयर इंजीनियर यतीन वर्मा की मौत ने इलाके में सनसनी फैला दी थी|Hindi_M|other|8.100000
processed_hi_m_politics_01304.wav|उन्हें सम्मान सहित बैठाया जाएगा, ताकि वह बैठकर लोगों के गुस्सें और उनकी समस्याओं को सुन सकें|Hindi_M|other|7.801542
processed_hi_m_general_00466.wav|उसका नाम पृथ्वी के पहले कृत्रिम उपग्रह स्पुतनिक प्लेननम के नाम पर स्पुतनिक मैदान रखा गया है।|Hindi_M|other|7.534500
processed_hi_m_books_01492.wav|अपने इन तर्कों के आधार पर देसाई ने यह निष्कर्ष निकाला कि कल्याणकारी राज्य की सोच एक भ्रम है।|Hindi_M|other|7.906021
processed_hi_m_other_00137.wav|गुवाहाटी में कर्फ्यू में आज सात घंटे की और डिब्रुगढ़ नगर निगम इलाके में छह घंटे की ढील दी गई।|Hindi_M|other|8.200000
processed_hi_m_books_02278.wav|जब एक परपोषी मत्स्य जाति विलुप्त होती है तब उसके विशिष्ट परजीवियों का भी वही भविष्य होता है।|Hindi_M|other|8.173042
processed_hi_m_health_01277.wav|श्रीदेवी की बेटी जाह्ववी को जिस वक्त श्रीदेवी की मौत की खबर मिली उस वक्त वह मुंबई में ही थीं|Hindi_M|other|8.184667
processed_hi_m_books_00141.wav|इसी नारे के कारण फ्रांसिसी क्रांति का स्वागत किया गया था, लेकिन यह समानता लाने में असफल रहा।|Hindi_M|other|7.778313
processed_hi_m_politics_03524.wav|चुर्खी थाना क्षेत्र के ग्राम खाखरी की प्रधान के पति खडग सिंह अपने आवास पर राजेंद्र नगर आए थे|Hindi_M|other|9.264396
processed_hi_m_books_03499.wav|इस गति में पत्थर की आपके हाथ से दूरी समान रहती है। इस प्रकार की गति को वर्तुल गति कहते हैं ।|Hindi_M|other|7.789917
processed_hi_m_finance_01752.wav|इसके अलावा, फ्लॉप फिल्मों की बात करें तो वे भी अपनी लागत से कई गुना ज़्यादा कमाई कर लेती हैं|Hindi_M|other|7.673813
processed_hi_m_general_02938.wav|भारत की दुनिया में अलग पहचान है जो राजनीतिक चालों और दावपेंचों से म्लान और कलुषित हो रही है।|Hindi_M|other|8.068563
processed_hi_m_politics_00895.wav|सोमवार को सुनवाई के दौरान अदालत ने कहा, आप प्रदर्शन करना चाहते हैं, इसमें कोई दिक़्कत नहीं है|Hindi_M|other|8.068563
processed_hi_m_finance_01264.wav|शारदा चिट फंड कंपनी के मालिक सुदीप्तो सेन को भी यूनाइटेड बैंक ऑफ इंडिया ने भारी ऋण दे रखे है|Hindi_M|other|7.882792
processed_hi_m_books_02696.wav|दिलीप को पश्चाताप हुआ कि नहीं; यह तो मैं बता नहीं सकता परंतु वह लोकलज्जा से ढर अवश्य गया था।|Hindi_M|other|7.615771
processed_hi_m_politics_00989.wav|जब फिल्म नहीं चली तो ज़हर में उन्होंने जमकर अंग प्रदर्शन का नुस्खा अपनाया, लेकिन वह असफल रहीं|Hindi_M|other|8.591000
processed_hi_m_books_04790.wav|इसका उपयोग भूमिगत जलभृतों के पुनर्भरण के लिए भी किया जाता है।|Hindi_M|other|5.897500
processed_hi_m_education_02009.wav|इस मौके पर अजमेर के कलेक्टर विश्वमोहन शर्मा भी पहुंच गए और रिस्क्यू किए गए पैंथर की अपनी मौजूदगी में मेडिकल जांच भी करायी।|Hindi_M|other|9.833271
processed_hi_m_agri_00800.wav|ग्राम खेरा कलां के गोविंद राठौर की खेत में कटी हुई फसल रखी थी|Hindi_M|other|6.187750
processed_hi_m_books_03514.wav|जोन्स और कोलब्रुक भारत के प्रति एक ख़ास तरह का रवैया रखते थे।|Hindi_M|other|5.769792
processed_hi_m_books_04312.wav|गाय, भैंस एवं हिरण जैसे घास खाने वाले जंतु रोमंथी कहलाते हैं।|Hindi_M|other|6.431563
processed_hi_m_books_03615.wav|अगले हिस्से में, पंजों के नीचे मोटे सिरों वाले कील ठुके होते।|Hindi_M|other|5.409875
processed_hi_m_finance_00339.wav|इसके चलते चप्पेचप्पे पर बैंकों द्वारा एटीएम स्थापित की गई हैं|Hindi_M|other|5.491146
processed_hi_m_weather_00350.wav|खड्ग सिंह वल्दिया ने कहा कि बादल फटने जैसी कोई घटना नहीं होती|Hindi_M|other|5.502750
processed_hi_m_education_01985.wav|यह गिरफ्तारी निर्मला सीतारमण के पिथौरागढ़ जिले के धारचूला में एक मेगा मेडिकल शिविर का उद्घाटन करने के लिए आने से पहले हुई।|Hindi_M|other|10.065479
processed_hi_m_other_02302.wav|पार्टी ने वल्तोहा के बयान को निंदनीय और शर्मनाक करार दिया है।|Hindi_M|other|5.769792
processed_hi_m_books_04648.wav|अस्पताल कर्मियों से पंछ वर्ष पहले प्रतिरक्षित बच्चों की संख्या के बारे में पूछें। प्राप्त जानकारी पर कक्षा में चर्चा करें।|Hindi_M|other|9.300000
processed_hi_m_other_02038.wav|कांग्रेस के डाटा एन्लेटिक्स टीम के प्रमुख का कहना है कि प्रियंका गांधी के आने से कांग्रेस कार्यकर्ताओं में खासा उत्साह है।|Hindi_M|other|8.823208
processed_hi_m_books_02788.wav|प्रारंभिक ब्रह्मांड में ऊर्जा व पदार्थ का वितरण समान नहीं था।|Hindi_M|other|4.800000
processed_hi_m_general_01902.wav|उस वक्त उनका होने वाला साला रजनीश राजभर पब्जी गेम खेल रहा था।|Hindi_M|other|5.793000
processed_hi_m_finance_00583.wav|ऐसे व्यक्ति की सन्तान कभी भी पैसे की वजह से दुखी नहीं होती है|Hindi_M|other|5.247333
processed_hi_m_other_05202.wav|क्रूड ऑइल में गिरावट के चलते तेल कंपनियों के शेयर भी घटे हैं।|Hindi_M|other|5.758167
processed_hi_m_books_01514.wav|यूरोपीय व्यापारियों के साथ लेन-देन चलाने वाले भारतीय व्यापारी, कारीगर और कामगार इन क़िलों के बाहर अलग बस्तियों में रहते थे।|Hindi_M|other|9.531417
processed_hi_m_agri_02138.wav|बच्चें यहां पर हरी घास में नहीं बल्कि धूलमिट्टी में खेलते हैं|Hindi_M|other|5.600000
processed_hi_m_books_02521.wav|पिछले प्रकरण में हमने धातुओं की अम्लों के साथ अभिक्रिया देखी।|Hindi_M|other|4.900000
processed_hi_m_politics_01342.wav|स्थानीय सूत्रों से मिली जानकारी के अनुसार एसटीएफ और डीआरजी की संयुक्त टीम सुबह कडेमेटा क्षेत्र में सर्चिंग के लिए निकली थी|Hindi_M|other|9.484979
processed_hi_m_weather_00120.wav|उन्होंने कहा कि जिन क्षेत्रों में आजादी के इतने वर्षों बाद भी रेल नहीं पहुँची है, वहाँ रेल पहुँचाना सरकार की प्राथमिकता है|Hindi_M|other|9.740396
processed_hi_m_finance_00848.wav|यहां आई कंपनियां कमीशन के अनुसार पैसे देने का आफॅर कर रही हैं|Hindi_M|other|5.100000
processed_hi_m_books_02159.wav|अगर यह क्षेत्र बहुत छोटा है, तो मानव गरिमा में कटौती होती है।|Hindi_M|other|5.096417
processed_hi_m_general_02152.wav|घरों के नक्शे और उनकी आंतरिक सज्जा एक अलग ही समाज की सूचक है।|Hindi_M|other|5.514375
processed_hi_m_other_01975.wav|शनिवार को डिप्थीरिया के लक्षण मिलने वाले चार केस और मिले हैं।|Hindi_M|other|5.781396
processed_hi_m_politics_00261.wav|यूरिनरी ट्रैक्ट इन्फेक्शन से पीड़ित करुणानिधि को ब्लड प्रेशर में कमी के बाद शुक्रवार देर रात अस्पताल में भर्ती कराया गया था|Hindi_M|other|9.856500
processed_hi_m_books_02298.wav|इस दुर्घटना के केवल कुछ सप्ताह पूर्व फ़क्ट्री को राज्य प्रदूषण कंट्रोल बोर्ड से पर्यावरण निकासी प्रपत्र प्रदान किया गया था।|Hindi_M|other|10.100000
processed_hi_m_politics_01573.wav|प्रमुख फैशन वीक्स में पारंपरिक कढ़ाई वाले परिधानों का न सिर्फ प्रदर्शन किया जाता है, बल्कि उनकी मांग भी सबसे ज्य़ादा होती है|Hindi_M|other|9.926167
processed_hi_m_other_05133.wav|खड्गे ने पूछा कि आखिर बजट पेश करने की इतनी जल्दबाजी क्यों थी?|Hindi_M|other|5.363437
processed_hi_m_general_02624.wav|इंटरनेट सिक्यॉरिटी के मामले में तो हालात और खराब हो जाते हैं।|Hindi_M|other|5.131229
processed_hi_m_books_02890.wav|इस प्रकार से उपभोक्ताओं के सम्मुख चयन के अवसर सीमित होते हैं।|Hindi_M|other|5.400000
processed_hi_m_politics_01765.wav|सभी मरीजों की जांच से पता चला है कि वे इनफ्लुएंजा से पीड़ित थे|Hindi_M|other|6.036812
processed_hi_m_weather_02270.wav|इन्स्पेक्टर चौहान को जीवन में ऐसी गर्मी से सामना नहीं पड़ा था|Hindi_M|other|5.630458
processed_hi_m_general_00662.wav|क्रिकेट के मैदान पर आपने कई अलग और अद्भुत स्टांस देखें होंगे।|Hindi_M|other|4.864208
processed_hi_m_books_02411.wav|इन अपशिष्टों को उपयोगी कंपोस्ट में परिवर्तित किया जा सकता है।|Hindi_M|other|4.991917
processed_hi_m_education_02568.wav|बतातें चलें कि इस बार परीक्षा में कम परीक्षार्थी बैठ रहे हैं।|Hindi_M|other|5.502750
processed_hi_m_general_02765.wav|भदौरिया भारत नें निर्मित लाइट कॉम्बैट एयरक्राफ्ट तेजस पर प्रारंभिक प्रोटोटाइप उड़ान परीक्षणों में बड़े पैमाने पर शामिल थे।|Hindi_M|other|8.881250
processed_hi_m_books_02771.wav|पारिस्थितिक साक्ष्यों के आधार पर इंद्र अभियुक्त माना जाता है।|Hindi_M|other|4.980313
processed_hi_m_health_01159.wav|फोरचूनर में सवार होकर आए बदमाशों ने स्कॉर्पियो के ड्राइवर को गोली मारी जिससे उसकी मौत हो गई|Hindi_M|other|8.068563
processed_hi_m_health_03017.wav|निकम मानते हैं कि कसाब केवल दिग्भ्रमित आतंकवादी ही नहीं था, एक शातिर दिमाग वाला धूर्त भी था|Hindi_M|other|8.451688
processed_hi_m_politics_00199.wav|केन्द्रीय बजट को झूठ की फैक्ट्री बताते हुए उन्होंने कहा कि किसानों को सब्जबाग दिखाया गया है|Hindi_M|other|8.056958
processed_hi_m_health_01001.wav|आदिल शाह को हराकर हुमायुं ने अपना राज्य वापिस तो पा लिया था लेकिन जल्द ही उसकी मौत हो गई थी|Hindi_M|other|8.600000
processed_hi_m_books_02586.wav|एक सींग वाले गैंडे अन्य जानवर हैं जो पश्चिमी बंगाल तथा असम के दलदली क्षेत्रों में रहते हैं।|Hindi_M|other|8.416854
processed_hi_m_books_04778.wav|ये राज्येतर संस्थाएँ विश्वव्यापी नेटवर्क बना सकती हैं जिसमें अमरीकी नागरिक भी शामिल होंगे ।|Hindi_M|other|7.615771
processed_hi_m_other_04311.wav|गोम्स ने बताया कि सर्च इंजन पर बीमारियों के डायग्नॉस वाली गलत जानकारियों को सही किया जाएगा।|Hindi_M|other|7.244250
processed_hi_m_books_01180.wav|सामाजिक संपर्क - संचार का प्रयोग हम एक समूह में आपसी संपर्कों को बढ़ाने के लिए भी करते हैं।|Hindi_M|other|7.557729
processed_hi_m_education_01049.wav|जैसे प्रकृति पांच तत्वों से निर्मित होती है, ठीक उसी प्रकार मनुष्य पंचतत्वो से बना होता है।|Hindi_M|other|8.149833
processed_hi_m_education_02793.wav|आजकल की भाषा में इसे कह सकते हैं कि उसका ज्ञान अनन्त है और उसमें अज्ञान की मात्रा शून्य है।|Hindi_M|other|8.591000
processed_hi_m_books_00123.wav|क्या कोई पुष्प ऐसा भी है जिसमें बाह्यदलों की संख्या एवं पंखुड़ियों की संख्या असमान होती है।|Hindi_M|other|8.173042
processed_hi_m_books_02261.wav|अज्ञानता का कल्पित आवरण ओढ़ना उचित कानूनों और नीतियों की प्रणाली तक पहुँचने का पहला कदम है।|Hindi_M|other|7.755083
processed_hi_m_education_02255.wav|वहीं विदेश मंत्री ने एक और पाकिस्तानी नागरिक साजिदा बख्श को भी मेडिकल वीजा देने की बात कही।|Hindi_M|other|8.056958
processed_hi_m_education_02745.wav|हालांकि यूपी पुलिस इस घटना का इज्तिमा कार्यक्रम से किसी भी प्रकार के संबंध को नकार चुकी है।|Hindi_M|other|8.602625
processed_hi_m_weather_01132.wav|वह इन दिनों मसूरी में फिल्म 'इश्केरिया' की शूटिंग के दौरान वहां के मौसम का लुत्फ ले रहे हैं|Hindi_M|other|8.312375
processed_hi_m_other_05222.wav|जैसा जनादेश मिला है, उसके अनुसार कार्यकर्ताओं एवं जनता की भावनाओं को तवज्ज़ो देना आवश्यक है।|Hindi_M|other|7.371958
processed_hi_m_education_02813.wav|यह बात अमेरिकी राष्ट्रपति बराक ओबामा ने मंगलवार को हावर्ड यूनिवर्सिटी मेडिकल स्कूल में कही।|Hindi_M|other|8.600000
processed_hi_m_weather_00909.wav|योगी ने कहा ऐसा लगता है जब कोई तूफान आता है तो सांप और छुछुंदर एक साथ मिलके खड़े हो जाते हैं|Hindi_M|other|8.600000
processed_hi_m_books_04546.wav|संतचरित्र संत की उपलब्धियों का गुणगान करते हैं, जो तथ्यात्मक रूप से पूरी तरह सही नहीं होते।|Hindi_M|other|7.700000
processed_hi_m_agri_01592.wav|हजारों की संख्या में ट्रैक्टर, टेम्पो और गाडिय़ों में सवार किसान अक्षरधाम को पार करते चले गए|Hindi_M|other|8.184667
processed_hi_m_books_03325.wav|उदाहरण के लिए हम हाथ हिलाकर रेस्तराँ में वेटर या मित्रों का ध्यान अपनी ओर आकर्षित करते हैं।|Hindi_M|other|8.289146
processed_hi_m_education_01183.wav|वहीं मयंक ने आगे कहा, परीक्षा में बैठने की उम्र घटने के कारण ही मैं इस एग्ज़ाम में बैठ पाया।|Hindi_M|other|8.184667
processed_hi_m_general_01605.wav|हॉकिंग्स् का जीवन और विज्ञान के विकास के लिए उनके विचार वैज्ञानिकों की जिज्ञासा बने रहेंगे।|Hindi_M|other|6.721813
processed_hi_m_books_04103.wav|बौद्धिक संपदा का अर्थ है वाणिज्यिक मूल्यों की सूचना जैसे विचार खोज, सृजनात्मक भाव एवं अन्य।|Hindi_M|other|8.080167
processed_hi_m_education_00370.wav|डिप्लोमाधारी फार्मासिस्टों को जिला अस्पताल में तीन महीने का व्यावहारिक प्रशिक्षण दिया गया ।|Hindi_M|other|7.395187
processed_hi_m_weather_02252.wav|घग्गर नदी यह नदी हिमालय पर्वतमाला में स्थित शिवालिक की पहाड़ियों हिमाचल प्रदेश से निकलती है|Hindi_M|other|7.511292
processed_hi_m_books_03239.wav|इस आरोप के चलते हेस्टिंग्स पर ब्रिटिश संसद में महाभियोग का मुकदमा चलाया गया जो सात साल चला।|Hindi_M|other|8.335583
processed_hi_m_books_02139.wav|इसके अतिरिक्त भारतीय प्रायद्वीप क्षेत्रीय विशेष की छह मैंग्रोव प्रजातियाँ भी संकटापन्न हैं।|Hindi_M|other|7.383563
processed_hi_m_books_02749.wav|एक प्रकूट केवल एक अमीनो अम्ल का कूट लेखन करता है इस कारण से यह असंदिग्ध व विशिष्टि होता है।|Hindi_M|other|8.846438
processed_hi_m_agri_01110.wav|पालक में मिलने वाला फोलिक एसिड ना सिर्फ प्रेंगनेंट होने में मदद करता है बल्कि नवजात में होने वाली समस्याओं से भी बचाता है|Hindi_M|other|9.635917
processed_hi_m_general_02394.wav|संग्रह की कविताएं जीवन के प्रत्येक पहलू को छूती हुई पाठकों के अन्तर्मन का तम हटाकर अपनी स्वर्णिम किरणें बिखेरती चलती हैं।|Hindi_M|other|9.624292
processed_hi_m_other_03069.wav|असदुद्दीन ओवैसी ने शुक्रवार को कहा कि सिटीजन एमेंडमेंट बिल बीजेपी लाएगी तो ये जिन्ना के टू नेशन थ्योरी को बढ़ावा देना है।|Hindi_M|other|9.543021
processed_hi_m_politics_00427.wav|इससे पहले हिज्बुल के स्थानीय कमांडर बुरहान वानी के मारे जाने के बाद भी घाटी के कई युवा हिज्बुल मुजाहिदीन में शामिल हुए थे|Hindi_M|other|10.100000
processed_hi_m_politics_00254.wav|बुजुर्ग नागरिकों को मिले सम्मान और गांवों में युवाओं के लिए खुले जिम्नेजियम के कारण सरकार का रिश्ता आत्मीयता से जुड़ता गया|Hindi_M|other|10.019042
processed_hi_m_other_00187.wav|अंतर-राष्ट्रीय निवेशक शिखर - सम्मेलन के उद्घाटन समारोह में उद्योग मंत्री श्रीमती यशोधरा राजे सिंधिया ने स्वागत भाषण दिया।|Hindi_M|other|10.019042
processed_hi_m_other_05225.wav|अरुणाचल प्रदेश के तेजपुर स्थित वायुसेना बेस पर ब्रह्मोस मिसाइलों से सुसज्जित सुखोई विमानों के दो स्क्वाड्रन तैयार रहेंगे।|Hindi_M|other|9.252771
processed_hi_m_education_02004.wav|शुभ्रा सक्सेना, शरणदीप बराड़ और किरण कौशल के इंटरव्यू तमाम अखबारों के पहले पेज पर छाए रहे।|Hindi_M|other|8.591000
processed_hi_m_books_04702.wav|इस कार्य के अतिरिक्त उनके व्यक्तित्व में अन्य दूसरे अनेक सद्गुणों का कोश भी पाया जाता है ।|Hindi_M|other|7.244250
processed_hi_m_health_01582.wav|केपा को मुकाबले के दौरान चोट लगी जिसके कारण सारी ने उन्हें सब्स्टीट्यूट करने का फैसला किया|Hindi_M|other|8.045333
processed_hi_m_finance_00834.wav|यदि आप शेयरों में निवेश करते हैं तो डिलीवरी निवेश और इन्ट्राडे निवेश के लिए एक अलग खाता है|Hindi_M|other|8.196271
processed_hi_m_general_02758.wav|अमरजीत विभिन्न् जगह लगने वाले मेलों में अष्ट धातु की अंगूठी व खिलौने बेचने का काम करता है।|Hindi_M|other|7.383563
processed_hi_m_books_01170.wav|गर्म मौसम में भौतिक क्रियाकलापों के बाद ध्रुवीय भालुओं को अपने शरीर को ठंडा करना पड़ता है।|Hindi_M|other|7.418396
processed_hi_m_books_01587.wav|जिन लोगों से आप मिलने जा रहे हैं, उनसे ऐसे प्रश्न नहीं पूछें जिनसे उनकी भावनाओं को ठेस लगे या जिनसे वे उत्तेजित हो जाएँ।|Hindi_M|other|9.183125
processed_hi_m_books_01196.wav|फिर मृत पौधों व जानवरों के नाइट्रोजनी अपशिष्ट मिट्टी, में उपस्थित बैक्टीरिया द्वारा नाइट्राइट में परिवर्तित हो जाते हैं।|Hindi_M|other|10.088688
processed_hi_m_general_00686.wav|भारत में कुछ क्रिकेट खिलाड़ियों को हाल के दिनों में आवश्यकता से अधिक तवज्जो दी जाने लगी है।|Hindi_M|other|6.582479
processed_hi_m_books_01718.wav|इस भंडार गृह से कई मुहरें और मुद्रांकन या मुहरबंदी मिले हैं। |Hindi_M|other|5.920708
processed_hi_m_books_00676.wav|लेकिन मैं मरते दम तक तुम्हारे कहने के अधिकार का बचाव करूँगा।|Hindi_M|other|5.400000
processed_hi_m_books_01519.wav|पत्रकार रोज़ का इतिहास अखबार के पन्नों में दर्ज करता चलता है।|Hindi_M|other|5.235729
processed_hi_m_politics_03920.wav|विजय कुमार ने आरोप लगाया कि कर्नाट्क के मुख्य सचिव एस सी कुंठिया भी इस माफ़िया के सदस्य हैं|Hindi_M|other|7.778313
processed_hi_m_general_02224.wav|मेंडलीफ की बहन माशेन्का ने उसके अध्ययन कक्ष में प्रवेश किया।|Hindi_M|other|5.000000
processed_hi_m_education_02470.wav|ऐसी सूरत में प्रदेश के लोगों पर विभिन्न प्रकार के टैक्सों का हल्का फुल्का बोझ पड़ सकता है।|Hindi_M|other|7.221042
processed_hi_m_books_05001.wav|अंतरिक्ष में उड़ने के स्वप्न वह हमेशा ही देखता रहा होगा और उसके लिए प्रयत्नशील भी रहा होगा।|Hindi_M|other|7.116542
processed_hi_m_politics_03646.wav|सरकार की इस मुहिम से किसानों व बागबानों में हडक़ंप मचा हुआ है|Hindi_M|other|6.187750
processed_hi_m_health_02732.wav|इस बीच, बृजेंद्र ने आशा के शव को हिलाकर उसकी मौत की तस्दीक की और फिर खुद को भी गोली मार ली|Hindi_M|other|8.858042
processed_hi_m_weather_01147.wav|पूरे वातावरण में ऐसा लगता था कि एक अजीब सी खुशबू समाई हुई है|Hindi_M|other|5.525979
processed_hi_m_politics_00312.wav|इस कम्प्युटर डिवाइस की मेमोरी के लिए मैग्नेटिक ड्रम के स्थान पर मैग्नेटिक कोर का उपयोग हुआ|Hindi_M|other|6.837896
processed_hi_m_general_03066.wav|महावीर द्वारा प्रतिपादित जैन या निर्ग्रन्थ दर्शन का प्रादुर्भाव लोकायत दर्शन के विरूद्ध कड़ी प्रतिक्रिया के रूप में हुआ।|Hindi_M|other|9.496583
processed_hi_m_general_01896.wav|खुली पूंजी के खेल में छोटेछोटे तबको का धंधा मंदा पड़ गया था।|Hindi_M|other|5.514375
processed_hi_m_general_00456.wav|राष्ट्र की सेवा में समर्पित रहने वाले महापुरूषों का जीवन समाज के लिए प्रेरणास्रोत होता है।|Hindi_M|other|6.861125
processed_hi_m_education_00820.wav|शी चिनफींग ने कहा कि लेखा परीक्षा पार्टी व राज्य की निरीक्षण प्रणाली का महत्वपूर्ण भाग है।|Hindi_M|other|8.010521
processed_hi_m_politics_01793.wav|इस मौके पर ये सोचने की जरूरत और बढ़ गई है कि क्या अहिंसा जैसे लफ्ज हमारे लिए पराए हो गए हैं|Hindi_M|other|7.700000
processed_hi_m_books_03238.wav|दूसरी ओर, आलोचकों का मत है कि वैश्वीकरण तो अमीर देशों द्वारा विकासशील देशों के आंतरिक बाज़ारों पर कब्जा करने की साजिश है।|Hindi_M|other|9.786833
processed_hi_m_agri_01941.wav|जैसे तिल में तेल होता है, वैसे ही ब्रह्मांड में परमात्मा हैं|Hindi_M|other|5.375042
processed_hi_m_other_02215.wav|मसूद को सूची में डालने के लिए अंतर्राष्ट्रीय प्रयास की कोशिश पिछ्ली कांग्रेस के नेतृत्व वाली मनमोहन सिंह सरकार ने की थी।|Hindi_M|other|9.357271
processed_hi_m_general_02263.wav|सुष्मिता सेन के दिलबर गाने को सिंगर अलका याग्निक ने गाया था और इसका संगीत समीर ने दिया था।|Hindi_M|other|6.849521
processed_hi_m_education_01938.wav|वह स्पूर्थी कॉलेज ऑफ नर्सिंग से निलंबित चल रहे हैं और उनकी पीएम स्कॉलरशिप भी रोक दी गई है।|Hindi_M|other|7.232646
processed_hi_m_agri_02020.wav|खेत में पैदा होने के कारण बाबा का आरम्भिक नाम खेतनाथ रखा गया|Hindi_M|other|6.176125
processed_hi_m_books_00424.wav|केंद्रीय तंत्रिका तंत्र में मस्तिष्क एवं मेरुरज्जु होते हैं।|Hindi_M|other|5.131229
processed_hi_m_general_02906.wav|मैं अंतर्ध्यान होने से पहले तुम्हारे ही दर्शन को व्याकुल था।|Hindi_M|other|4.701667
processed_hi_m_weather_00679.wav|भीषण गर्मी के बाद भी लोग लगभग तीन घण्टे तक रैली में बैठे रहे|Hindi_M|other|5.514375
processed_hi_m_books_01682.wav|अंतर्दृष्टि अधिगम में अचानक समाधान प्राप्त होना अनिवार्य है।|Hindi_M|other|6.000000
processed_hi_m_general_00640.wav|शिक्षा और चिकित्सा के क्षेत्र में वर्चुअल रियालिटी की बहुत ही महत्वूर्ण भूमिका हो सकती है।|Hindi_M|other|6.292229
processed_hi_m_finance_01064.wav|साथ ही इसे पल्ग इन हाइब्रिड ऑप्शन के साथ पेश किया जा सकता है|Hindi_M|other|5.781396
processed_hi_m_finance_01239.wav|इसमें करों में रियायत से लेकर ख़ास कर पहली बार घर ख़रीदना आसान बनाने तक की योजनाएं शामिल हैं|Hindi_M|other|8.600000
processed_hi_m_other_02459.wav|अगर हां तो बता दें कि ऐसी बॉडी को स्लेंडर बॉडी शेप कहते हैं।|Hindi_M|other|5.258938
processed_hi_m_books_00861.wav|एक प्रश्नावली बनाकर कक्षा की जनगणना कीजिए। प्रश्नावली में कम से कम पाँच प्रश्न होने चाहिए।|Hindi_M|other|7.534500
processed_hi_m_health_02618.wav|साधु ने कहा तुम निश्चिंत हो जाओ, तुम्हारा धन कहीं नहीं जाएगा|Hindi_M|other|5.096417
processed_hi_m_health_00020.wav|आलिया भट्ट की चोट की वजह से पहला शेड्यूल पूरा होते ही 'ब्रह्मास्त्र' की शूटिंग कैंसल की गई |Hindi_M|other|6.826292
processed_hi_m_agri_00917.wav|इसी वजह से भारी सख्यां में किसान यहां बीज लेने के लिए आए हैं|Hindi_M|other|6.152917
processed_hi_m_books_03680.wav|उसका उद्देश्य उन तीनों गाँवों में व्यापार के अड्डे बनाना था।|Hindi_M|other|4.840979
processed_hi_m_education_01059.wav|वैष्णों देवी की उपासना आपको हर प्रकार से लाभकारी सिद्ध होगी।|Hindi_M|other|4.980313
processed_hi_m_agri_02400.wav|खजूर में पोटेश्यिम भी पाया जाता है जो मांस पेशियों और शरीर की बनावट के लिए बहुत लाभदायक है|Hindi_M|other|8.312375
processed_hi_m_other_05199.wav|इसके साथ साथ हमें अपने कर्तव्यों का पालन प्रबल पुरूषार्थ से करने में पीछे नहीं हटना चाहिए।|Hindi_M|other|6.698583
processed_hi_m_finance_00610.wav|प्रवेश शुल्क में वृद्धि के साथ साथ स्मारकों में फिल्मांकन हेतु लायसेंस शुल्क एवं जमानत राशि में भी भारी वृद्धि की गयी है|Hindi_M|other|9.090229
processed_hi_m_other_04439.wav|अब बालक व बालिकाएं चिन्हित विद्यालयों तक सीमित नहीं रहेंगे , बालकों के लिए खुले राजकीय इंटर कालेजों का दायरा बढ़ रहा है।|Hindi_M|other|8.900000
processed_hi_m_books_00645.wav|अन्वेषक द्वारा लाई गई या डाक द्वारा प्राप्त ‘प्रश्नावलियों’ में भी उत्तर लिखे जा सकते हैं।|Hindi_M|other|7.383563
processed_hi_m_books_02818.wav|गहरे रंग के बच्चे, जो काले लोहे के कंगन पहने हुए थे, छोटे पिल्लों को उठाए उछलते चल रहे थे।|Hindi_M|other|7.778313
processed_hi_m_weather_01327.wav|पुष्पा के मुताबिक उसके पति की मृत्यु गर्मी की वजह से हुयी है|Hindi_M|other|5.300000
processed_hi_m_books_04627.wav|इन भुगतान दिए बिना उपयोग करने वालों को मुफ्तखोर कहा जाता है।|Hindi_M|other|4.980313
processed_hi_m_finance_00680.wav|सुरक्षित इसराइल लौटने पर बंधक और उनके परिजनों के आंसू छलक आए|Hindi_M|other|5.793000
processed_hi_m_health_00365.wav|नवजोत सिंह सिद्धू की पत्नी नवजोत कौर सिद्धू द्वारा घायलों का इलाज करने का दावा किया गया है |Hindi_M|other|7.650604
processed_hi_m_other_02988.wav|अम्बेडकर के बारे में कोई भी तर्कशील, वास्तविक सोच वाला इंसान उनके निष्कर्षों को बेबुनियादी व तथ्यहीन बातें नहीं कह सकता।|Hindi_M|other|9.798438
processed_hi_m_health_00169.wav|जिसके मुताबिक अनुष्का शर्मा की मौत हो जाएगी और अनुष्का शर्मा की ख्वाहिश पूरी करने के लिए शाहरुख खान एस्ट्रोनॉट बन जाएंगे|Hindi_M|other|9.775229
processed_hi_m_agri_01203.wav|लहसुन और प्याज जैसे कुछ खाद्य पदार्थों में तीखे तेल होते हैं|Hindi_M|other|6.100000
processed_hi_m_books_04410.wav|परिष्कार और मानकता का दबाव कथ्य के स्तर पर कई तरह के समझौतों के लिए आपको बाध्य कर सकता है।|Hindi_M|other|8.323979
processed_hi_m_education_00152.wav|मदरसों और मुस्लिम शिक्षण संस्थानों के पाठ्यक्रमों में यहूदियों के लिये घृणा से भरी तालीम और भी शिद्दत से ठूंसी जाने लगी।|Hindi_M|other|9.700000
processed_hi_m_books_01814.wav|इस पूरे क्षेत्र का सर्वेक्षण करके उसका नक्शा तैयार किया गया।|Hindi_M|other|5.300000
processed_hi_m_books_04386.wav|कुछ संदर्भों में महिलाओं, वृद्ध लोगों और बच्चियों को भी ढंग से परिवार के उपलब्ध संसाधनों तक पहुँच से वंचित किया जाता है।|Hindi_M|other|9.879708
processed_hi_m_education_00818.wav|आरआर ऑक्शंस के अनुसार, इस शीट में ओबामा की डूडलिंग आदतों की अनोखी, विनोदपूर्ण झलकियां हैं।|Hindi_M|other|8.741938
processed_hi_m_other_02590.wav|आदित्य से ब्रेकअप के बाद वे  सुमन के साथ काफी करीब हो गए थे।|Hindi_M|other|5.096417
processed_hi_m_education_00796.wav|इसी प्रकार का एक मामला मौंरावा थाना क्षेत्र से सामने आया है।|Hindi_M|other|5.665292
processed_hi_m_books_03745.wav|इसी परिघटना के कारण ही सूर्योदय तथा सूर्यास्त के समय सूर्य की चक्रिका चपटी प्रतीत होती है।|Hindi_M|other|8.335583
processed_hi_m_education_02192.wav| थाइलैंड में परीक्षा के दौरान स्टूडेंट्स को पेपर शीट के बने एंटीचीटिंग हेल्मेट पहनाए गए थे।|Hindi_M|other|8.451688
processed_hi_m_books_03416.wav|पवनें मरुस्थलीय धरातल के साथ-साथ भी तीव्र गति से चलती हैं और उनके मार्ग में रूकावटें पवनों में विक्षोभ उत्पन्न करते हैं।|Hindi_M|other|10.030646
processed_hi_m_finance_02134.wav|रिज़र्व बैंक विदेशी मुद्रा की ज्य़ादा आवक से हो गया है चिंतित|Hindi_M|other|5.514375
processed_hi_m_politics_00566.wav|उम्मीदवार का चयन लिखित परीक्षा, एंड्योरेंस टेस्ट और फिजिकल एंड्योरेंस टेस्ट पर आधारित होगा|Hindi_M|other|7.917625
processed_hi_m_politics_01826.wav|इस अवसर पर विधायक जसजीत सिंह बन्नीं ने कहा कि शिरोमणि गुरुद्वारा प्रबंधक कमेटी के चुनावों में कांग्रेस का सफाया हो जाएगा|Hindi_M|other|9.252771
processed_hi_m_books_00021.wav|सबसे पहले एटलस की सहायता से अपने शहर का अक्षांश ज्ञात कीजिए।|Hindi_M|other|5.514375
processed_hi_m_finance_00654.wav|ये लोग भी मिल मालिकों के दबाव में खामोशी अख्त्यार कर चुके है|Hindi_M|other|5.375042
processed_hi_m_finance_00488.wav|मगर जब वह बोलती है, तो अच्छे अच्छों की बोलती बंद कर देती हैं|Hindi_M|other|5.247333
processed_hi_m_other_02267.wav|इस वीडियो में आम्रपाली काफी ग्लामरस अंदाज में नजर आ रही हैं।|Hindi_M|other|4.829375
processed_hi_m_books_03832.wav|जैसे उत्पादन से पहले माल मँगाने की कोई प्रक्रिया हो सकती है।|Hindi_M|other|4.900000
processed_hi_m_books_01511.wav|बिंब और छंद कविता को इंद्रियों से पकड़ने में सहायक होते हैं।|Hindi_M|other|4.713271
processed_hi_m_finance_00645.wav|जिसको वह स्वंय गोपनीय रूप से देखकर संतुष्टि प्राप्त कर सकेगा|Hindi_M|other|5.618854
processed_hi_m_books_03292.wav|पश्चिमी देशों में नस्ली भेदभाव गोपनीय तौर पर अभी भी जारी है।|Hindi_M|other|5.514375
processed_hi_m_general_00518.wav|समाज तुम्हें पागल करता है और धर्म तुम्हें वैसा ही बने रहने देता है, जैसे तुम हो, समायोजित।|Hindi_M|other|8.056958
processed_hi_m_other_04898.wav|चारों सिग्नलों की टाइमिंग पिछले चौराहे से ट्रैफिक छूटने के हिसाब से सिन्क्रोनाइज की गई थी।|Hindi_M|other|6.849521
processed_hi_m_books_01614.wav|इसके अतिरिक्त, वृक्षों की कटाई वनोन्मूलन का कारण बनती है जो पर्यावरण के लिए हानिप्रद है, जैसा कि आपने कक्षा में पढ़ा है।|Hindi_M|other|9.500000
processed_hi_m_weather_01460.wav|ऐसा करने से टॉवल से सूखे हुए बाल ब्रश करते वक़्त टूटेंगे नहीं|Hindi_M|other|6.036812
processed_hi_m_finance_01020.wav|आयकर के नियम और उसके प्रावधानों पर रायपुर चार्टर्ड अकाउंटेंट ब्रांच में सब रीजनल कॉन्फ्रेंस का आयोजन शनिवार को किया गया|Hindi_M|other|9.868104
processed_hi_m_other_03939.wav|मन्नूलाल बनाम पश्चिम बंगाल राज्य मामले में हेरिटेज  हर्ब्स लिमिटेड के कुछ निदेशकों पर चेक बाउंस का मुकदमा चलाया गया था।|Hindi_M|other|9.264396
processed_hi_m_education_01307.wav|वरिष्ठ कांग्रेस नेताओं के मुताबिक राहुल को दूसरों को कन्विंस करने के चक्कर में गांधीवादी मूल्यों का भी खायल रखना चाहिए।|Hindi_M|other|10.053875
processed_hi_m_books_00484.wav|कवि ने इसमें राजा की एक योद्धा, युद्धों को जीतने वाले राजा, विद्वान तथा एक उत्कृष्ट कवि के रूप में भरपूर प्रशंसा की है।|Hindi_M|other|9.752000
processed_hi_m_health_00065.wav|पिछले हफ्ते कर्नाटक के खिलाफ मुंबई के रणजी ट्रॉफी मैच के पहले दिन ओवरथ्रो रोकते हुए पृथ्वी के बायें कंधे में चोट लगी थी|Hindi_M|other|10.181583
processed_hi_m_general_02752.wav|पुलिस के लिए सिरदर्द बन चुका मोस्ट वांटेड क्रिमिनल विक्की गौंडर एक जमाने में डिस्क थ्रो का बेहतरीन खिलाड़ी हुआ करता था।|Hindi_M|other|9.531417
processed_hi_m_books_02510.wav|इब्न बतूता तीस वर्षों तक पूरे संसार में घूमता रहा। उसने अपनी नीति बनाई थी कि एक ही मार्ग से दो बार यात्रा नहीं करनी है।|Hindi_M|other|10.169958
processed_hi_m_education_00315.wav|आयोग के अनुसार प्रारंभिक परीक्षा के दूसरे प्रश्नपत्र में गद्यांश पर आधारित पूछे गये पांचों प्रश्नों को हटा लिया गया है।|Hindi_M|other|9.508208
processed_hi_m_general_01217.wav|वैज्ञानिकों का कहना है, आधुनिक समय के लोग अपने पूर्वजों से कम हिंसक नहीं हैं इसके उलट चिम्पैंजी मानवों से कम हिंसक हैं।|Hindi_M|other|8.823208
processed_hi_m_books_01426.wav|प्रेम तथा मातृत्व ऐसी स्त्रियों को विधिसम्मत विवाहित पत्नियों के दर्जे तक पहुँचाने में महत्त्वपूर्ण भूमिका अदा करते थे।|Hindi_M|other|8.997354
processed_hi_m_finance_00845.wav|सरकारी बीमा कंपनियां जोखिम वर्ग के मुताबिक प्रीमियम लेती हैं जबकि प्राइवेट बीमा कंपनियां सबसे एक समान प्रीमियम लेती हैँ|Hindi_M|other|9.891333
processed_hi_m_books_02730.wav|छंदोबद्ध कविता के लिए छंद के बारे में बुनियादी जानकारी आवश्यक है ही, मुक्त छंद में लिखने के लिए भी इसका ज्ञान ज़रूरी है।|Hindi_M|other|10.019042
processed_hi_m_education_01212.wav|जिले के हेवतपुरा परीक्षा केन्द्र पर सर्चिंग के दौरान परीक्षा दे रहे छात्रों के पास से आधा दर्जन मोबाइल फोन जप्त किए गए।|Hindi_M|other|9.926167
processed_hi_m_books_01293.wav|शास्त्रों के अनुसार केवल क्षत्रिय राजा हो सकते थे। किंतु अनेक महत्वपूर्ण राजवंशों की उत्पत्ति अन्य वर्णों से भी हुई थी।|Hindi_M|other|9.322437
processed_hi_m_books_02315.wav|भारतीय संविधान में निम्नलिखित संशोधन करने के लिए कौन-कौन-सी शर्तें पूरी की जानी चाहिए उचित स्थान पर सही का निशान लगाएँ।|Hindi_M|other|9.241167
processed_hi_m_finance_01440.wav|बिल्डर भावी खरीदारों को उनकी कमर्शियल प्रॉपर्टी के लिए किराएदार ढूंढ़ने में मदद कर रहे हैं|Hindi_M|other|7.488062
processed_hi_m_books_01004.wav|और चमेली को वो दिन याद आता है, जिस दिन अनाथालय में पहली बार उसकी मुलाकात गूँगे से हुई थी।|Hindi_M|other|7.789917
processed_hi_m_agri_01276.wav|इसे पानी में उबाले ठंडा होने के पश्चात मसलकर रस निकाल लें और नियमित एक हफ्तें तक सेवन करे|Hindi_M|other|8.300771
processed_hi_m_general_02366.wav|गेम पब्लीशर्स और यूट्यूब क्रीएटर्स के विस्तृत रेंज में से गेम प्लेयर्स चैनल खोल सकते हैं।|Hindi_M|other|6.988833
processed_hi_m_books_01751.wav|इसी प्रकार से दो फर्मों के बीच ज्ञान, तकनीक वह पेटेंट अधिकार का पारस्परिक विनिमय होता है। |Hindi_M|other|8.200000
processed_hi_m_politics_01957.wav|मतलब पाकिस्तान के कुल बजट का आधा से ज़्यादा रक्षा और क़र्ज़ों की किस्तों में खर्च हो जाता है|Hindi_M|other|8.428479
processed_hi_m_books_01760.wav|अपनी पसंद के दो छपे हुए विज्ञापन चुनिए। इन्हें देखकर निम्नलिखित प्रश्नों के उत्तर दीजिए ।|Hindi_M|other|7.800000
processed_hi_m_health_01330.wav|तोगड़िया ने बाद में दावा किया कि अगर उनका वाहन बुलेट प्रुफ नही होता तो उनकी मौत हो सकती थी|Hindi_M|other|7.639000
processed_hi_m_education_00564.wav|इमरान खान ने माना है कि खूंखार आतंकी संगठन अल कायदा का प्रशिक्षण उनके ही देश में हुआ था ।|Hindi_M|other|8.000000
processed_hi_m_books_05094.wav|धरातलीय विभेदन आपने यह देखा होगा कि कुछ व्यक्ति किताब या अखबार पढ़ते समय चश्मा लगाते हैं।|Hindi_M|other|7.700000
processed_hi_m_politics_00339.wav|श्रीमति यादव ने जनपद के गांव अटाली, बेवल, झिंगावन व कोका सहित दर्जनों गांवों का दौरा किया|Hindi_M|other|9.426937
processed_hi_m_books_01737.wav|परिपथ में समान पदार्थ तथा समान लंबाई का मोटा तार जोड़ने पर ऐमीटर का पाठ्यांक बढ़ जाता है।|Hindi_M|other|8.718729
processed_hi_m_other_04642.wav|विशलेषकों ने कहा कि यह मामले पर निर्भर करेगा और उसे मामले दर मामले आधार पर निपटाया जाएगा।|Hindi_M|other|7.488062
processed_hi_m_books_03932.wav|दोनों गुटों में से कोई भी भारत को लेकर न तो बेफ़िक्र हो सकता था और न ही धौंस जमा सकता था।|Hindi_M|other|7.900000
processed_hi_m_politics_04115.wav|हर घँटे मतदान का ऑथेंटिक अपडेट अमर उजाला अपने व्हाटसअप संस्करण द्वारा पाठकों को दे रहा है|Hindi_M|other|8.173042
processed_hi_m_politics_03570.wav|उनकी आत्मा में अब एक भी ऐसा स्थान शेष नहीं था जँहा वो अपने पिता के कटु शब्दों को झेल पाती|Hindi_M|other|8.600000
processed_hi_m_health_03119.wav|वहीं, अनंतनाग के जंगल में बर्फ का तौंदा गिरने से बशीर अहमद अवान नाम के शख्स की मौत हो गयी|Hindi_M|other|8.173042
processed_hi_m_books_01129.wav|साबुन के अणु लंबी श्रृंखला वाले कार्बोक्सिलिक अम्लों के सोडियम एवं पोटैशियम लवण होते हैं।|Hindi_M|other|7.255854
processed_hi_m_education_01868.wav|मित्रों, जिस प्रकार कुसंगति के प्रभाव से श्रेष्ठता या सद्गुण भी दुष्प्रभावित हो जाते हैं।|Hindi_M|other|8.184667
processed_hi_m_politics_01020.wav|डिस्कस थ्रो में पिंकी रानी ने पहला स्थान, रंजना ने दूसरा व हीना ने तीसरा स्थान हासिल किया|Hindi_M|other|7.534500
processed_hi_m_politics_03967.wav|वॉलमार्ट और भारती अलग हो चुके हैं जबकि कार्फू ने अभी तक भारतीय सहयोगी का चयन नहीं किया है|Hindi_M|other|7.662208
processed_hi_m_books_02256.wav|अधिक उत्पादन के लिए उर्वरक का भी उपयोग होता है परंतु ये आर्थिक दृष्टि से मँहगे पड़ते हैं।|Hindi_M|other|7.100000
processed_hi_m_weather_02334.wav|इतिहास के अनुसंधान कार्य में सहायता प्रदान करने वाली विभिन्न ज्ञानशाखाएँ और संस्थान हैं ।|Hindi_M|other|6.954000
processed_hi_m_books_03790.wav|सार्वजनिक काम राजा की मर्ज़ी के मोहताज नहीं होते, उसे खुद हमेशा इनके लिए तैयार रहना चाहिए।|Hindi_M|other|7.522896
processed_hi_m_health_02894.wav|माइकल जैक्सन की मौत की ख़बर आते ही अस्पताल के बाहर प्रशंसकों का ताँता लगना शुरू हो गया था|Hindi_M|other|7.917625
processed_hi_m_general_01676.wav|इंदिरा गांधी खेल परिसर में अभ्यास करने वाली वानी मोहिन्द्रो शिमला से ही ताल्लुक रखती हैं।|Hindi_M|other|6.327063
processed_hi_m_health_00380.wav|जींस को देखने के बाद आप अपने दिमाग को यह समझाने पर मजबूर करेंगे कि ये वाकई में जींस ही है|Hindi_M|other|8.000000
processed_hi_m_other_02275.wav|नगर के ग्राम माधोपाली के न्यू इंडिया पब्लिक स्कूल में वार्षिकोत्स्व धूमधााम से मनाया गया।|Hindi_M|other|7.300000
processed_hi_m_books_01759.wav|जबकि साहित्यिक रचनात्मक लेखन में लेखक को काफ़ी छूट होती है।|Hindi_M|other|5.920708
processed_hi_m_books_03651.wav|इसका मुख्य कार्य मांसपेशीय क्रियाकलापों में समन्वय करना है।|Hindi_M|other|4.597188
processed_hi_m_other_04808.wav|सिडनी में रहने वाले ऑस्ट्रेलियन रेप्टाइल पार्क के डैन रुम्से कहते हैं कि सांप केवल तभी काटते हैं जब उन्हें डर लगता है।|Hindi_M|other|8.846438
processed_hi_m_weather_01917.wav|मुमकिन है कि कल को खराब मौसम का इल्जाम भी हमपर लगाया जा सके|Hindi_M|other|5.100000
processed_hi_m_books_04858.wav|ब्रुटलैंड कमीशन ने भावी पीढ़ी को संरक्षित करने पर जोर दिया।|Hindi_M|other|5.363437
processed_hi_m_health_01074.wav|ये पूरा मामला जिला मुख्यालय की सेन्ट्रल खदान का है जहां सोमवार सुबह एक ट्रक ड्राइवर की पोकलैंड मशीन से दबकर मौत हो गयी|Hindi_M|other|9.891333
processed_hi_m_education_02760.wav|विज ने पिछली सरकार के दौरान धड़ल्ले से खुले नर्सिंग कालेजों की विश्वशनीयता पर भी सवाल उठाते  हुए इनकी जांच की बात कही।|Hindi_M|other|9.900000
processed_hi_m_books_01372.wav|अभ्यास के हर मौके को हम रटंत पर निर्भर होकर गँवा बैठते हैं।|Hindi_M|other|5.793000
processed_hi_m_books_04101.wav|पहली वर्षा के बाद मृदा की सौंधी गंध सदैव ताज़गी भर देती है।|Hindi_M|other|5.502750
processed_hi_m_weather_00952.wav|फिल्म तूफान के पोस्टर पर लोगों का रिस्पांस अच्छा मिल रहा है|Hindi_M|other|5.096417
processed_hi_m_finance_02112.wav|आज, अपने खर्चो को कम करें और बारिश के दिन के लिए पैसे बचाएं|Hindi_M|other|5.400000
processed_hi_m_weather_00122.wav|बॉलीवुड में दोस्ती और दुश्मनी सब मौसम के हिसाब से तय होती है, मौसम बदला नहीं कि कट्टर से कट्टर दुश्मन भी एक हो जाते है |Hindi_M|other|9.800000
processed_hi_m_books_04950.wav|यदि यही प्रवृत्ति रही तो अगले कुछ वर्षें में निर्धनता रेखा से नीचे के लोगों की संख्या बिस  प्रतिशत से भी नीचे आ जाएगी।|Hindi_M|other|9.926167
processed_hi_m_health_00862.wav|डिलीवरी के दौरान गर्भवती महिला व नवजन्मी बच्ची की मौत हो गई|Hindi_M|other|6.300000
processed_hi_m_education_02254.wav|सेनानायक ने उन्हें वाहिनी द्वारा कंप्युटर क्लास व जूडोकराटे प्रशिक्षण लगातार विशेषज्ञों द्वारा दिए जाने की जानकारी दी।|Hindi_M|other|9.868104
processed_hi_m_books_03382.wav|मैग्नीशियम क्लोराइड का सूत्र ज्ञात करने के लिए पहले हम धनायन का संकेत लिखते हैं इसके पश्चात् ॠणायन क्लोराइड लिखते हैं।|Hindi_M|other|9.800000
processed_hi_m_general_01588.wav|पलक तिवारी अक्सर सोश्ल मीडिया की सुर्खियों में बनी रहती है।|Hindi_M|other|5.600000
processed_hi_m_education_02016.wav|इस दो दिवसीय समारोह का मकसद छात्रों का ज्ञान बढ़ाना और लीगल फील्ड के अन्य प्रतिभागियों के साथ उनका एक्सोपजर बढ़ाना है।|Hindi_M|other|9.392104
processed_hi_m_books_02564.wav|वैज्ञानिक प्रबंध के क्रियान्वयन के लिए आप क्या कदम उठाएँगे।|Hindi_M|other|4.900000
processed_hi_m_agri_00528.wav|सिर में अगर खुश्की हो तो नींबू का रस तेल के साथ मिलाकर लगाए|Hindi_M|other|5.978771
processed_hi_m_agri_00428.wav|ऐसे में खेती में कीटनाशकों के अधांधुंध प्रयोग को रोकना होगा|Hindi_M|other|5.900000
processed_hi_m_general_00680.wav|स्टडी में सामने आया कि जो लोग टेनिस जैसे टीम गेम्स खेलते हैं उनकी उम्र एक्सर्साइज न करने वाले लोगों से ज्यादा होती है।|Hindi_M|other|9.241167
processed_hi_m_books_04422.wav|बैजू ने उचित उत्तर दिए और लोगों ने हर्ष से तालियाँ पीट दीं।|Hindi_M|other|5.363437
processed_hi_m_books_02778.wav|मक्खन को पृथक करने के लिए दूध या दही का मंथन किया जाता है ।|Hindi_M|other|5.514375
processed_hi_m_general_01630.wav|खेल के आठवें मिनट में ही लुकास पोडोल्स्की ने पहला गोल दागा।|Hindi_M|other|5.096417
processed_hi_m_education_00687.wav|मेडिकल रिपोर्ट के मुताबिक बच्ची के शरीर पर एक महीने पुराने से लेकर  अब तक की  चोटों के अंदरूनी और बाहरी जख्म मिले हैं।|Hindi_M|other|10.100000
processed_hi_m_general_02415.wav|लारा और उनके दोस्त होल्ज अकसर इंटरनेट का इस्तेमाल करते हैं।|Hindi_M|other|5.200000
processed_hi_m_general_01768.wav|एज़्टेक समाज पारंपरिक रूप से वर्गों में विभाजित किया गया था।|Hindi_M|other|4.562354
processed_hi_m_education_02338.wav|गैर आधिकारिक सूत्रों के मुताबिक, उबर के एशिया पैसिफिक हेड एरिक एलक्जेंडर के पास दुष्कर्म पीड़िता के मेडिकल रिकॉर्ड थे।|Hindi_M|other|10.193188
processed_hi_m_other_02576.wav|इशरत को बिहार की बेटी बताने वाली पार्टी का यही स्टैंड होगा।|Hindi_M|other|4.980313
processed_hi_m_education_00917.wav|उन्होंने बताया कि मार्च पास्ट के अलावा विभिन्न शिक्षण संस्थानों द्वारा आकर्षक सांस्कृतिक कार्यक्रम भी  पेश किया जाएगा।|Hindi_M|other|9.380479
processed_hi_m_books_04827.wav|बाबा गुरु नानक का संदेश उनके भजनों और उपदेशों में निहित है। इनसे पता लगता है कि उन्होंने निर्गुण भक्ति का प्रचार किया।|Hindi_M|other|9.531417
processed_hi_m_other_03888.wav|नागरी मंदिरों में बुनियाद से लेकर कलश तक चतुष्कोण होते हैं।|Hindi_M|other|5.600000
processed_hi_m_health_03005.wav|दो गोलियाँ माइकल ओड्वायर को लगी जिससे उसकी तत्काल मौत हो गई|Hindi_M|other|5.800000
processed_hi_m_books_01724.wav|स्थैतिक घर्षण तब कार्य करना आरम्भ करता है जब हम किसी वस्तु को उसकी विराम की स्थिति से गति में लाने का प्रयास करते हैं।|Hindi_M|other|10.053875
processed_hi_m_education_00990.wav|श्रावण मास में हिन्डोलों के उत्सव में विभिन्न प्रकार से कलात्मक ढंग से सज्जा की जाती है।|Hindi_M|other|7.627375
processed_hi_m_education_01145.wav|एक बड़े प्रोजेक्ट के लिए दोनों में से किसी एक का चयन करने के लिए मैनेजर ने एक परीक्षा ली।|Hindi_M|other|7.300000
processed_hi_m_general_02908.wav|कौड़िया चूना की सुर्खी से निर्मित मीनार और मूर्तियां बुंदेली लोक कला का सुंदर उदाहरण हैं।|Hindi_M|other|7.499667
processed_hi_m_politics_03974.wav|नक़वी हुसैनी ने कहा कि रक्षा के क्षेत्र में ईरान की रणनीति, धमकियों को निष्क्रय बनाना है|Hindi_M|other|7.534500
processed_hi_m_general_00389.wav| आज के वैश्वीकरण के युग में, विज्ञान और टेक्नालॉजी में शिक्षा के सभी संदर्भ बदल चुके हैं।|Hindi_M|other|6.303854
processed_hi_m_general_01245.wav|अपने शहरी समाज में बच्चे, किशोरियां और महिलाएं आयरन और कैल्शियम की गोलियों से अनजान हैं।|Hindi_M|other|7.116542
processed_hi_m_health_01574.wav|ब्रृजमोहन कहते हैं कि जहां तक नए विचारों की बात है, उनके दिमाग में हमेशा नए विचार आते थे|Hindi_M|other|7.755083
processed_hi_m_agri_00730.wav|अगर आप भी मूड स्विंग की समस्या से परेशान हैं तो अपनी डायट में कच्चा केला जरूर शामिल करें|Hindi_M|other|7.639000
processed_hi_m_books_03086.wav|जब मौका मिलता, मैं जाती और उस पन्ने के अक्षरों का मिलान अपने याद किए गए अक्षरों से करती।|Hindi_M|other|7.801542
processed_hi_m_finance_00335.wav|वहीं रवीना ने इस मामले पर मांफी मांग ली है और ट्वीट कर लिखा, 'प्लीज पहले ये वीडियो देखें|Hindi_M|other|7.894417
processed_hi_m_politics_04135.wav|बिल्गी से भाजपा के विधायक निराणी, येडियूरप्पा की पिछली सरकार में भी उद्योग मंत्री रहे थे|Hindi_M|other|7.383563
processed_hi_m_books_02680.wav|महाराष्ट्र में निर्यात व्यापारी और साहूकार अब दीर्घावधिक ॠण देने के लिए उत्सुक नहीं रहे।|Hindi_M|other|7.882792
processed_hi_m_other_02138.wav|साध्वी प्रज्ञा द्वारा संसद में गोड्से को देशभक्त बताने पर कांग्रेस ने तीखा हमला बोला है।|Hindi_M|other|7.267479
processed_hi_m_other_02235.wav|इसके संयोजक शैलेश भट्ट ने कहा कि यूनिवर्सिटी प्रशासन ने शाज़िया का नाम वक़्ता से हटा दिया।|Hindi_M|other|7.400000
processed_hi_m_education_01135.wav|कुछ लोगों का यह भी मत है कि वक्फ बोर्ड वह जमीन ले ले और उस पर कोई शिक्षण संस्थान बना दे।|Hindi_M|other|8.184667
processed_hi_m_general_02178.wav|जिला पुस्तकालय द्वारा संचालित चलित पुस्तकालय ने अस्तौन पहुंचकर बच्चो को रोचक जानकारी दी।|Hindi_M|other|6.700000
processed_hi_m_education_00477.wav|कन्नौज के मेडिकल कालेज में रैगिंग को लेकर छात्रों के दो गुटों में सोमवार को भिड़ंत हो गई।|Hindi_M|other|7.662208
processed_hi_m_education_00856.wav|और सब इस बात पर पछता रहे थे कि उन्होंने पहली परीक्षा के बाद अपनी गलती क्यूँ नहीं सुधारी।|Hindi_M|other|7.500000
processed_hi_m_education_02549.wav|इस प्रकार सब बातें समझाकर हनुमान जी  ने श्री राम लक्ष्मण दोनों जनों को पीठ पर चढ़ा लिया।|Hindi_M|other|7.789917
processed_hi_m_politics_01363.wav|उन्होंने फ्राइडेज फॉर फ्युचर प्रदर्शन की अगुवाई की थी, जिसमें लाखों लोगों ने हिस्सा लिया|Hindi_M|other|6.698583
processed_hi_m_health_02310.wav|दूसरी ओर दक्षिण अफ्रीका के मोर्ने मोर्केल, डेविड मिलर और इमरान ताहिर चोट से उबर चुके हैं|Hindi_M|other|8.846438
processed_hi_m_agri_00731.wav|शहपुरा के किसान शम्सुल आजम बताते हैं कि एक एकड़ में दो सौ क्विंटल शिमला मिर्च पैदा हुई है|Hindi_M|other|8.161437
processed_hi_m_politics_02168.wav|फिर अपना बचाव करते हुए कहा कि खाना वगैरह न खाने की वजह से शायद सौरभ को मूर्छा आ गयी होगी|Hindi_M|other|8.323979
processed_hi_m_general_00615.wav|भारतीय खेल प्रधिकरण साई और खेल मंत्रालय वॉल्श की शर्तों को मानने के लिए तैयार हो गया था।|Hindi_M|other|6.849521
processed_hi_m_books_02883.wav|क्या सभी पृष्ठों पर समान घर्षण बल लगता है। क्या यह पृष्ठों के चिकनेपन पर निर्भर करता है।|Hindi_M|other|7.255854
processed_hi_m_books_01323.wav|जेठू के घर पर मेरी किताब का पहला खंड पढ़कर उन्होंने मुझे लिखा, आपकी रचना मुझे अच्छी लगी।|Hindi_M|other|7.662208
processed_hi_m_books_01239.wav|यूरोप के नाविक तथा व्यापारी अपनी समुद्र यात्रा के लिए इस नक्शे का इस्तेमाल किया करते थे।|Hindi_M|other|7.244250
processed_hi_m_education_00571.wav| भूतपूर्व जिम्नास्टिक प्रशिक्षक सुदर्शन कौशल ने  ओवरआल ट्राफी जीतने में कामयाबी हासिल की।|Hindi_M|other|7.778313
processed_hi_m_agri_00835.wav|यही कारण है कि अक्सर डॉक्टरों द्वारा हृदय रोगीयों को कच्चा पपीता खाने की सलाह दी जाती है|Hindi_M|other|8.045333
processed_hi_m_books_01685.wav|कुछ को उत्कीर्णन या चित्रकारी के माध्यम से सजाया गया था और कुछ पर रेखाचित्र उकेरे गए थे।|Hindi_M|other|8.045333
processed_hi_m_health_00477.wav|दोस्तों यहां पर हम आपको कई बिच्छू जहर या बिच्छू झाड़ने के मंत्र के बारे मे बताने वाले हैं|Hindi_M|other|7.800000
processed_hi_m_books_05012.wav|संवादों का अनावश्यक विस्तार बहुत-सी जटिलताएँ पैदा कर देता है और कहानी में झोल आ जाता है।|Hindi_M|other|8.200000
processed_hi_m_education_01237.wav|जिस घर में हनुमान जी के विशेष् मंत्र का जाप होता हैं वहां किसी प्रकार की हानि नहीं होती।|Hindi_M|other|8.000000
processed_hi_m_education_00896.wav|दीपक ने हालांकि स्पेक्ट्रम बिक्री में किसी प्रकार के उत्साह की कमी की बात को खारिज किया।|Hindi_M|other|7.383563
processed_hi_m_health_01801.wav|इस उपाय से पति पत्नीं के बीच जहां प्रेम बढ़ेगा वहीं घर में धन एवं समृद्धि भी बरकरार रहेगी|Hindi_M|other|8.579396
processed_hi_m_books_04523.wav|उसने बाहर निकलने का रास्ता बंद करके बिना चेतावनी दिए लोगों पर अंधाधुंध गोलियाँ चलवा दीं।|Hindi_M|other|7.546104
processed_hi_m_other_03710.wav|जीवंत झांकियों के साथ साथ अत्याधुनिक नक्काशीदार व एलईडी बल्बों से सजी झांकियां भी रामनवमी के जुलूस में देखी जाती हैं।|Hindi_M|other|9.508208
processed_hi_m_education_01449.wav|डीएवी कॉलेज पिहोवा के प्राचार्य डॉ कामदेव झॉ ने कहा कि गुरु का ज्ञान और विद्वानों का संग पुण्य से ही प्राप्त होता है।|Hindi_M|other|9.519813
processed_hi_m_general_01029.wav|इसी के साथ प्राचार्य द्वारा खेल दिवस मनाने की उद्घोषणा की गई तथा खिलाड़ियों से खेल की भावना से खेलने की शपथ दिलवाई गई।|Hindi_M|other|9.543021
processed_hi_m_education_01922.wav|जब बचपन खत्म हुआ तब जान पड़ा कि उनकी प्रेग्नेंसी नहीं हो सकती थी कुछ मेडिकल बिन्दु थे, जिससे गर्भाधारण में दिक्कत थी।|Hindi_M|other|9.531417
processed_hi_m_health_00300.wav|रिपोर्टों के मुताबिक, ख़ैबर एजेंसी इलाके में बारिश से संबंधित घटनाओं में तीन लोगों की मौत हो गई और नौ अन्य ज़ख़्मी हो गए|Hindi_M|other|10.065479
processed_hi_m_books_02765.wav|क्या मानव पूँजी के निर्माण का संबंध मनुष्य के सर्वांगीण विकास से है जिसे आमतौर पर मानव विकास के रूप में जाना जाता है।|Hindi_M|other|9.484979
processed_hi_m_agri_01150.wav|इन्हैं ज्यादा से ज्यादा ताजे फल लेने चाहिये और ऐसे फल जो पैक या प्रिजर्व करके रखे रहते हैं, उनमें केमिकल मिला होता है|Hindi_M|other|9.700000
processed_hi_m_general_02332.wav|चीन ने एक एडवांस कॉम्पैक्ट साइज के समुद्री रडार का निर्माण किया है, जो भारत जितने बड़े क्षेत्र पर निगरानी रख सकता है।|Hindi_M|other|8.300771
processed_hi_m_books_02878.wav|अर्ध-गुच्छित अथवा विखंडित बस्तियाँ परिक्षिप्त बस्ती के किसी सीमित क्षेत्र में गुच्छित होने की प्रवृत्ति का परिणाम है।|Hindi_M|other|9.125063
processed_hi_m_other_04964.wav|सामाजिक कार्यकर्त्री तीस्ता सीतलवाड़ ने यह सम्मान लखनऊ लिटरेरी फेस्टिवल के समापन समारोह के अवसर पर उन्हें प्रदान किया।|Hindi_M|other|9.380479
processed_hi_m_books_00067.wav|यहाँ तक कि वह अपने साथियों के साथ कारवाँ में चलना पसंद करता था, पर इससे भी राजमार्गों के लुटेरों को रोका नहीं जा सका।|Hindi_M|other|9.415313
processed_hi_m_other_03799.wav|हाल ही में स्वामीजी इंदौर के एक शॉपिंग मॉल में फॉर्मल ट्राउजर और शर्ट पहनकर गले में स्लिंग बैग लटकाकर घूमते हुए दिखे।|Hindi_M|other|9.252771
processed_hi_m_politics_02896.wav|अक्सर अपने अजीबो गरीब बयानों से सुर्ख़ियों में रहने वाले भाजपा विधायक पन्नालाल शाक्य ने एक बार फिर बेतुका बयान दिया है|Hindi_M|other|9.670729
processed_hi_m_general_00898.wav|समाज के उपेक्षित श्रमिक वर्ग को सुंदर और सटीक बिम्बों के माध्यम से दर्शाते हुए कवि उनके औचित्य पर भी प्रकाश डालता है।|Hindi_M|other|9.949375
processed_hi_m_general_01933.wav|इसमें भी भरतपुर संभाग की झांकी के बिहारी दर्शन एवं जोधपुर के लालआंगी गेर नृत्य के साथ सेल्फी का ज्यादा क्रेज नजर आया।|Hindi_M|other|9.821667
processed_hi_m_education_01925.wav|लाजपत नगर में बने एक नामी नर्सिंग कॉलेज कैंपस के स्टाफ क्वॉर्टर में बुजुर्ग सास पर बहू ने केरोसिन तेल डालकर जला दिया।|Hindi_M|other|9.531417
processed_hi_m_weather_00276.wav|एक्सर्साइज करना सेहत के लिए अच्छा होता है लेकिन जब बहुत ज्यादा गर्मी पड़ रही हो तो बहुत ज्यादा एक्सर्साइज करने से बचें|Hindi_M|other|8.591000
processed_hi_m_education_00697.wav|हालाँकि कौशल राज शर्मा स्वीकार करते हैं कि तमाम प्रयासों के बावजूद दंगा पीड़ितों के बच्चे स्कूलों में नहीं जा रहे हैं।|Hindi_M|other|9.300000
processed_hi_m_books_01040.wav|इस कविता में सोयराबाई शुद्धता की सोच पर उँगली उठाते हुए दलील दे रही हैं कि प्रत्येक मनुष्य एक ही ढंग से पैदा होता है।|Hindi_M|other|9.798438
processed_hi_m_health_01778.wav|उत्तर प्रदेश में इटावा के थाना सहसो क्षेत्र में दबंगों की धौंस के चलते नाबालिग रेप पीड़िता की जिंदगी कैद में कट रही है|Hindi_M|other|9.775229
processed_hi_m_general_02311.wav|जब जब पृथ्वी पर अत्याचार, अनाचार, दुराचार बढ़ते हैं तब तब भगवान विभिन्न रूपों में अवतार लेकर दुष्टों का नाश करते हैं।|Hindi_M|other|9.775229
processed_hi_m_books_04988.wav|यह घर्षण बल दोनों संपर्क सतहों के बीच में उत्पन्न होता है अर्थात् बक्से के नीचे की सतह तथा फ़र्श की खुरदरी सतह के बीच।|Hindi_M|other|10.000000
processed_hi_m_health_00239.wav|मेरी यह उपलब्धि भगवान् शंकर और स्वामी विवेकानंद को श्रद्धांजली है जो मेरे लिए जिंदगी जीने का प्रेरणा स्त्रोत बने रहे|Hindi_M|other|9.891333
processed_hi_m_general_00707.wav|क्रैंकशाफ्ट संरचना का प्रयोग करें जो उद्योग में अद्वितीय अनन्य पेटेंट प्रौद्योगिकी है ।|Hindi_M|other|6.443167
processed_hi_m_general_03070.wav|वो शब्दों का उपभोग और वाक्चातुर्य कला का दुरुपयोग करता है।|Hindi_M|other|5.600000
processed_hi_m_education_02535.wav|विश्वविद्यालय के परीक्षा नियत्रंक बीएस सिंधु ने कहा कि तकनीकी खराबी के चलते ऐसा हुआ है।|Hindi_M|other|8.556188
processed_hi_m_other_02351.wav|उन्होंने कहा कि कई चीजें स्पष्ट  हो चुकी हैं कुछ बाकी हैं।|Hindi_M|other|4.829375
processed_hi_m_books_04524.wav|वह आशीर्वाद अर्से तक मेरे साथ रहा और एक अर्थ में अब भी है।|Hindi_M|other|5.119625
processed_hi_m_books_03594.wav|इमाम शुक्रवार की नमाज़ के दौरान धर्मोपदेश खुतबा भी देता है।|Hindi_M|other|5.793000
processed_hi_m_education_02565.wav|इसे मिसाइल कॉम्बैट क्रू को प्रशिक्षण देने के वास्ते सिमुलेटर के साथ उपलब्ध कराया गय है।|Hindi_M|other|7.400000
processed_hi_m_books_03807.wav|इन कार्डों की सहायता से विभिन्न। नियमों के उपयोग से बहुत से संप्रत्यय बनाए जा सकते हैं।|Hindi_M|other|7.255854
processed_hi_m_education_00903.wav|पिता जी की चिट्ठियाँ हमेशा ही कुछ दूसरे प्रकार की रही हैं।|Hindi_M|other|5.096417
processed_hi_m_books_02895.wav|इस तरह से दो द्विरज्जुकीय डीएनए का निर्माण होता है जो पैतृक डीएनए अणु के समान होते हैं।|Hindi_M|other|8.312375
processed_hi_m_politics_00185.wav|किसानों ने शान्तिपूर्ण ढंग से सांकेतिक विरोध प्रदर्शन किया|Hindi_M|other|4.852604
processed_hi_m_finance_00839.wav|दूसरी ओर वर्तमान में जारी पैन्शन व्यवस्था के तहत कर्मचारी के वेतन से कुछ नहीं काटा जाता|Hindi_M|other|7.500000
processed_hi_m_education_02713.wav|उन्होंने बताया कि इसी प्रकार साइ बाबा का भी फोटो बनाया है।|Hindi_M|other|5.781396
processed_hi_m_books_02816.wav|कोननगर में हिंदुस्तान मोटर्स लिमिटेड का कारखाना और चितरंजन में डीज़ल इंजन का कारखाना इस प्रदेश के औद्योगिक स्तंभ हैं।|Hindi_M|other|9.484979
processed_hi_m_health_01031.wav|जिंदगी के लिए इनके आत्मविश्वास और जज़्बे को देखकर अच्छा लगा|Hindi_M|other|5.600000
processed_hi_m_books_03860.wav|करते हैं लेकिन उनके रचयिता तथ्यात्मक विवरण की अपेक्षा उन्हें काव्यात्मक गं्रथ मानते थे।|Hindi_M|other|7.522896
processed_hi_m_general_00287.wav|भारत में रत्नों को धारण करने की प्रथा बहुत ही प्राचीन है ।|Hindi_M|other|4.167604
processed_hi_m_general_03037.wav|मुख्यभूमि से लगे सागरी क्षेत्र में कम अधिक दूरी पर भारत में अंतर्भूत सैकड़ों द्वीप हैं।|Hindi_M|other|6.988833
processed_hi_m_finance_00995.wav|निवेश के एवज में निवेशकों को घर और ज़मीन देने का झाँसा दिया|Hindi_M|other|6.419937
processed_hi_m_education_02426.wav|महिलाओं के लिए हैंडीक्राफ्ट्स प्रशिक्षण केंद्र खोला तो उसमें आजम खान ने कूड़ा भरवा दिया।|Hindi_M|other|7.929250
processed_hi_m_books_02723.wav|इनकी प्रेरणा अकबर के वास्तुशिल्पियों ने उसके मध्य एशियाई पूर्वज तैमूर के म.कबरों से ली।|Hindi_M|other|7.499667
processed_hi_m_books_03718.wav|लेकिन राजधानी में ही शरणार्थियों की आपत्तियों के कारण उनकी सभाएँ अस्त-व्यस्त होने लगीं।|Hindi_M|other|7.400000
processed_hi_m_general_00184.wav|भारत का आदर्श वाक्य वसुधैव कुटुंबकम है, जिसका अर्थ है -सारा संसार एक कुटुंब के समान है।|Hindi_M|other|7.383563
processed_hi_m_finance_00613.wav|प्रभा अत्रे को उनके मोबाइल और पैसे चोरी होने से ज्यादा सहेज के रखे सूरों की हार्डडिस्क की चोरी होने का गम सता रहा था|Hindi_M|other|9.902938
processed_hi_m_books_03104.wav|एक समयावधि में मौद्रिक आधार के घटकों में परिवर्तन के ग्रोत मुद्रा स्टॉक के घटक होतॆ है।|Hindi_M|other|7.650604
processed_hi_m_books_04847.wav|आपने बसंत ॠतु में आम के वृक्षों को पुष्पित होते देखा होगा।|Hindi_M|other|5.502750
processed_hi_m_other_02560.wav|छात्रा फतेहपुर के जहानाबाद के किर्छी गांव की रहने वाली थी।|Hindi_M|other|4.585562
processed_hi_m_books_02932.wav|आप देखेंगे कि वे अपना तादात्म्य कैसे स्थापित करते हैं, इसके बारे में उन्होंने अपने गुणों की पर्याप्त लंबी सूची बनाई।|Hindi_M|other|9.380479
processed_hi_m_education_02113.wav|कई विदेशी मुल्कों में निलम्बन, स्थानांतरण और पदोन्नतियों की देखरेख प्रशासनिक सेवा के अधिकारियों की एक कमेटी करती है।|Hindi_M|other|9.461750
processed_hi_m_health_03002.wav|उनके ज्यादातर मेल फ्रेन्ड्स और साथियों की या तो मौत हो गई या फिर उन्होंने देश छोड़ दिया|Hindi_M|other|7.360354
processed_hi_m_books_03865.wav|चट्टान के छिद्रित भागों से तेल तथा गैस का रिसाव हुआ और ये पानी में स्पंज की तरह फँस गए।|Hindi_M|other|7.650604
processed_hi_m_weather_01229.wav|बारिश का मौसम आ चुका है और हर साल की ही तरह आप भी लेटेस्ट अम्ब्रेला लेने की सोचते होंगे|Hindi_M|other|7.511292
processed_hi_m_books_03946.wav|पारदी समुदाय में जन्मे अंकुश काले का एक जनसभा में भाषण पारदी बहुत कुशल शिकारी होते हैं।|Hindi_M|other|8.289146
processed_hi_m_books_01157.wav|विभिन्न शहरों की रिपोर्टों से पता चलता है कि सामान्य गतिविधियाँ अस्त-व्यस्त हो गईं थीं।|Hindi_M|other|6.733417
processed_hi_m_other_02505.wav|इसी उधेड़बुन के चलते सच्चाई जानते हुए भी उसने कल शाम को लक्ष्मा को वास्तविकता नहीं बताई।|Hindi_M|other|7.499667
processed_hi_m_education_00817.wav|इस बात की तस्दीक खुद गोरखपुर बीआरडी मेडिकल कालेज के प्रिंसिपल डॉ गणेश कुमार कर रहे हैं।|Hindi_M|other|7.801542
processed_hi_m_health_00328.wav|हमारी सरकार सब्सिडी वाला रसोई गैस सिलेंडर उन गरीबों को देगी जो आज भी चूल्हे जलाते हैं और धुएं की बीमारी से ग्रसित है|Hindi_M|other|9.101854
processed_hi_m_books_03154.wav|उन्होंने अंग्रेज़ों को चेतावनी दी कि वे फौरन भारत छोड़ दें।|Hindi_M|other|5.630458
processed_hi_m_books_04116.wav|क्या तुम कल्पना कर सकते हो कि सड़क, पानी, बिजली के बिना झुग्गियों में जिंदगी कैसी होगी।|Hindi_M|other|7.100000
processed_hi_m_finance_01152.wav|कंपनी के कुल राजस्व का तीन चौथाई हिस्सा कर्मचारियों की तन्खवाह देने में खर्च हो जाता है|Hindi_M|other|7.116542
processed_hi_m_education_00372.wav|इस प्रकार सम्मिलित रूप से उक्त ज्योतिर्लिंग का  मल्लिकार्जुन नाम  जगत में प्रसिद्ध हुआ।|Hindi_M|other|6.900000
processed_hi_m_politics_00926.wav|सुभाष शर्मा,अशोक खरकाली, प्रमोद धवन, कपिल गर्ग, सुभाष गर्ग सहित हजारों की संख्या में कांग्रेसी कार्यकर्ता उपस्थित थे|Hindi_M|other|10.053875
processed_hi_m_weather_01498.wav|सारा वातावरण खाने की खुशबू, परफ्यूम की महक और सबके हँसने की आवाज़ों से खुशनुमा बन गया था|Hindi_M|other|8.800000
processed_hi_m_general_01691.wav|शारीरिक शिक्षा प्राथमिक एवं माध्यमिक शिक्षा के समय में पढ़ाया जाने वाला एक पाठ्यक्रम है।|Hindi_M|other|6.800000
processed_hi_m_books_03131.wav|इस प्रकार के निष्कर्ष का कारण मात्र विमर्शी, विचारधारा थी।|Hindi_M|other|6.164521
processed_hi_m_other_02277.wav|एक्सपर्ट्स ने भी कहा कि बारिश में तेजी नहीं आई तो फूड इन्फ्लेशन कभी भी सिर उठा सकती है।|Hindi_M|other|7.511292
processed_hi_m_books_02255.wav|वहाँ पर घर्षण कम करने के लिए गतिशील पुर्जों के बीच वायु की गद्दी का उपयोग किया जाता है।|Hindi_M|other|6.900000
processed_hi_m_health_01562.wav|लड़की ने आकर बुजुर्ग को उठाया और पूछा ज्यादा चोट तो नहीं आई|Hindi_M|other|5.100000
processed_hi_m_education_02667.wav|"पश्तून के इलाके में जिस प्रकार से पाक फ़ौज के द्वारा लोगों पर हमला किया जा रहा है, उसके बारे में पाकिस्तान बात करे।|Hindi_M|other|10.193188
processed_hi_m_books_03139.wav|फ्रायड ने तंत्रिकातापी विकारों को दुश्चिंता से मुक्त होने के उपायों के रूप में देखा है।|Hindi_M|other|8.591000
processed_hi_m_general_01991.wav|कमीनों और धूर्तों के साथ इसी कला का सर्वोत्कृष्ट नमूना है।|Hindi_M|other|4.800000
processed_hi_m_agri_01767.wav|पनीर् को रोज खाने से शरीर की प्रतिरोधक क्षमता बढती है और हमारी पाचन शक्ती अच्छी बनती है|Hindi_M|other|7.882792
processed_hi_m_books_01436.wav|इटली-मक्खी में मधु एकत्र करने की क्षमता बहुत अधिक होती है।|Hindi_M|other|5.131229
processed_hi_m_education_00782.wav|देश के मश्हूर कलमकारों और बुद्धि जीवियों ने नौजवान पत्रकार सय्यद आमिर को सम्मानित किया।|Hindi_M|other|8.200000
processed_hi_m_general_02165.wav|सड़क परिवहन नियम तोड़ने वाले को कैप्चर करने से लेकर ई चालन तक हर प्रक्रिया ऑटोमेटिक है।|Hindi_M|other|7.116542
processed_hi_m_books_02332.wav|क्या आपने कभी पुष्पों की खेती या पुष्पकृषि के बारे में सुना है — इसका क्या तात्पर्य है।|Hindi_M|other|8.173042
processed_hi_m_agri_01015.wav|बदले में खेत के लिए मुफ़्त का खाद अर्थात गोबर गोमूत्र और आय का अन्य साधन दूध मिल जाता था|Hindi_M|other|8.451688
processed_hi_m_finance_00849.wav|उनका आगा खाँ फ़ाउंडेशन पूरी दुनिया में दान देने और लोगों की मदद करने के लिए जाना जाता है|Hindi_M|other|7.906021
processed_hi_m_books_03554.wav|यह अंकुरण से पूर्व काफी समय तक विश्रांति काल में रहते हैं।|Hindi_M|other|4.690062
processed_hi_m_books_03213.wav|समूह दूसरे प्रकार की प्रवृत्ति भी प्रदर्शित करते हैं जिसे ‘समूह ध्रुवीकरण’ कहा जाता है।|Hindi_M|other|7.650604
processed_hi_m_books_02116.wav|इसमें सूक्ष्म लोम कोशिकाएँ एक श्रृंखला में व्यवस्थित होकर कोर्ती अंग का निर्माण करती हैं। यही श्रवण का मुख्य अंग है।|Hindi_M|other|10.019042
processed_hi_m_politics_02282.wav|निर्मोही अखाड़ा के पूजा करने के अधिकार पर केंद्र फैसला लेगा|Hindi_M|other|4.980313
processed_hi_m_politics_02290.wav|लखनऊ में आज पूर्व समाजवादी पार्टी नेता अमर सिंह ने प्रेस कॉनफरन्स की और सपा के पूर्व मंत्री आज़म खान पर कई आरोप लगाए|Hindi_M|other|10.193188
processed_hi_m_agri_02394.wav|पानी और ऑक्सीजन से मिलने के बाद ये सल्फ्यूरिक एसिड और नाइट्रिक एसिड में तब्दील हो जाते थे, जो बेहद ख़तरनाक होते हैं|Hindi_M|other|9.519813
processed_hi_m_books_04587.wav|सूर्य के प्रतिबिंबों के साथ क्या होता है। क्या वे प्रतिबिंब भी हमें उल्टे दिखाई दिए थे। पहेली का कुछ अन्य विचार है।|Hindi_M|other|9.345667
processed_hi_m_education_01592.wav|जैसे मायाराज में हरिजन ऐक्ट के डर से आदमी सहमा रहता था, उसी प्रकार गलती के बाद भी मुसलमान से कोई भिड़ना नहीं चाहता।|Hindi_M|other|9.670729
processed_hi_m_finance_00786.wav|फ्लैटर जैसी कंपनियां अपने यूजर्स को कुछ पैसे ऐड करने की इजाजत देती है ताकि यूजर्स किसी अच्छे कन्टेंट पर पैसा दे सके|Hindi_M|other|10.000000
processed_hi_m_other_05134.wav|नगरोटा बगवां होलीफेथ पब्लिक सीनियर सेकेंडरी स्कूल पठियार में सालाना समारोह के दौरान स्कूली बच्चों ने खूब धमाल मचाई।|Hindi_M|other|9.403708
processed_hi_m_other_04502.wav|इस अकेली बात ने धीरेधीरे सबको कोई डेढ़दो फ़र्लांग की दूरी पर साबुन कारख़ाने के नाले से बाल्टियां भरकर लाना सिखा दिया।|Hindi_M|other|9.380479
processed_hi_m_education_01284.wav|'पांडिचेरी इंस्टीट्यूट ऑफ मेडिकल साइंसेज' के प्रोफेसर एवं नेफ्रोलॉजिस्ट डॉ जी अब्राहम भी इस शोध की पुष्टि करते हैं।|Hindi_M|other|10.053875
processed_hi_m_politics_00792.wav|अंत में बच्चों ने पौधें लगाकर अर्थ डे मनाया तथा सभी ने अधिक से अधिक पौधें लगाने व उनका संरक्षण करनी की प्रतिज्ञा की|Hindi_M|other|9.670729
processed_hi_m_politics_03264.wav|इस दौरान मुख्य अतिथि के तौर पर पहुंचे केंद्रीय राज्यमंत्री राव इन्द्रजीत सिंह ने तीर चलाकर रावण के पुतले की ओर छोड़ा|Hindi_M|other|9.252771
processed_hi_m_books_02589.wav|“उन्होंने धक्के मारकर मुझे बाहर निकाल दिया और मैं जिस कुर्सी पर बैठा था उसे धोया,” कटारिया ने पुराना किस्सा सुनाया।|Hindi_M|other|9.484979
processed_hi_m_books_02484.wav|इग्निस लैटिन भाषा के इग्निस शब्द से बना है जिसका अर्थ अग्नि होता है। मैग्मा के विषय में तो आप पहले से ही जानते हैं।|Hindi_M|other|9.752000
processed_hi_m_politics_01019.wav|कल पांच बम बरामद होने के बाद बम निरोधक दस्ता उन्हें एक सुरक्षित स्थान पर ले गया था जहां उन्होंने उसे निष्क्रिय किया|Hindi_M|other|9.496583
processed_hi_m_agri_00124.wav|दीपावली पर शंख खरीदें और इस शंख में केसर मिश्रित दूध भरकर विष्णुलक्ष्मी का अभिषेक करें|Hindi_M|other|8.500000
processed_hi_m_agri_01296.wav|आयुर्वेद के अनुसार, लौकी की पत्तियों को एक शुद्धिकारक के रूप में इस्तेमाल किया जाता है|Hindi_M|other|7.232646
processed_hi_m_education_01282.wav|उन्होने कहा इस अकादमी द्वारा वैदिक और लौकिक संस्कृत  का विशेष अध्ययन और अनुसंधान होगा।|Hindi_M|other|8.463292
processed_hi_m_books_01657.wav|क्लोरीन, सल्फ़र और मैग्नीशियम की परमाणु संख्या से आप इनकी संयोजकता कैसे प्राप्त करेंगे।|Hindi_M|other|7.522896
processed_hi_m_weather_00840.wav|कुल मिलाकर दुर्गम क्षेत्रों में इस तरह की लापरवाही किसी बड़े हादसे को न्यौता दे सकती है|Hindi_M|other|6.988833
processed_hi_m_finance_01765.wav|अधिकांश बैंकों के बाहर लटकी 'नो कैश' पैसा नहीं की तख्तियों ने लोगों में घोर निराशा भरी|Hindi_M|other|7.499667
processed_hi_m_general_01243.wav|साथ ही रियो से लौटने के बाद साई के निदेशक इन्जेती श्रीनिवास ने एक रिपोर्ट तैयार की थी।|Hindi_M|other|6.861125
processed_hi_m_health_00463.wav|" धन कमाने के लिए मैं आपकी जेब नहीं काटूंगा, देश नहीं बेचूंगा और आपका गला नहीं काटूंगा|Hindi_M|other|7.650604
processed_hi_m_education_01963.wav|आगे भी वह इस प्रकार की बिंदियां खरीदती रहीं और अपनी स्केचबुक के पन्नों पर चिपकाती गईं।|Hindi_M|other|7.255854
processed_hi_m_books_04505.wav|इस मॉडल के तीन घटक हैं। पहला घटक रोगोन्मुखता या कुछ जैविक विपथन जो वंशागत हो सकते हैं।|Hindi_M|other|7.522896
processed_hi_m_education_02024.wav|एवरेस्ट फतह करने वाली पहली भारतीय महिला बछेंद्री पाल ने प्रेमलता को प्रशिक्षण दिया था।|Hindi_M|other|7.400000
processed_hi_m_general_00831.wav|एशियाई खेलों की पूर्व स्वर्ण पदक विजेता टेनिस खिलाड़ी मनीषा मल्होत्रा इसकी समन्वयक हैं।|Hindi_M|other|6.837896
processed_hi_m_finance_01074.wav|शादी में मिलने वाले गिफ्ट्स आयकर अधिनियम के तहत गिफ्टस देने पर भी टैक्स देयता बनती हैं|Hindi_M|other|8.033729
processed_hi_m_books_03837.wav|घुड़सवार सिपाही शाही निशान से पार्श्वभाग में दागे गए उत्कृष्ट श्रेणी के घोड़े रखते थे।|Hindi_M|other|7.348750
processed_hi_m_books_03888.wav|जननांगीय अवस्था - इस अवस्था में व्यक्ति मनोलैंगिक विकास में परिपक्वता प्राप्त करता है।|Hindi_M|other|7.371958
processed_hi_m_politics_01254.wav|ऐसे छात्र जो पांच विषयों में पास हैं उन्हें एक विषय में इम्प्रूवमेंट देने का विकल्प है|Hindi_M|other|7.511292
processed_hi_m_education_01458.wav|ट्रेन में डेंटल रूम, ऑप्थेलोलॉजी ट्रीटमेंट से लेकर मेडिकल स्टाफ के लिए रूम बने हुए हैं|Hindi_M|other|6.861125
processed_hi_m_finance_00651.wav|इस तरह अवमूल्यन की होड़ और ऊंचे सीमा शुल्क के दुष्चक्र में विश्व अर्थव्यवस्था फंस गई थी|Hindi_M|other|7.731875
processed_hi_m_education_00578.wav|एसपी सिटी देवेंद्र पींचा का कहना है कि मेडिकल परीक्षण के बाद आगे की कार्रवाई की जाएगी।|Hindi_M|other|8.056958
processed_hi_m_finance_00016.wav|हम पत्रकारिता, और अहिंसक नागरिक आंदोलनों में सक्रिय व्यक्तियों से विचार मांग रहे हैं ।|Hindi_M|other|7.255854
processed_hi_m_politics_01125.wav|अगर आप भी नींद न आने या जरूरत से ज्यादा आने से परेशान हैं तो निम्न कुछ नुस्खे याद रखिए|Hindi_M|other|7.778313
processed_hi_m_general_00896.wav|फिल्म का निर्माण लाइका प्रोडक्शंस द्वारा किया गया है और इसमें एआर रहमान का संगीत होगा।|Hindi_M|other|6.454771
processed_hi_m_politics_03211.wav|पिछले क़रीब दो हफ़्तों से बॉर्डर के गांवों में लगातार पाकिस्तान की ओर से फ़ायरिंग जारी है|Hindi_M|other|7.255854
processed_hi_m_weather_02344.wav|इसका अर्थ हम यह नहीं कह सकतेकि उन लोगों को भूतकाल का बोध अथवा उनमें जिज्ञासा नहीं थी । |Hindi_M|other|8.591000
processed_hi_m_weather_00870.wav|इस साल भी गर्मी की छुट्टियाँ होने तक पाठ्य पुस्तकों की छपाई का काम पूरा नहीं हो सका है|Hindi_M|other|7.116542
processed_hi_m_health_03044.wav|नगर में ढुंगशिल मार्ग पर सोमवार शाम कार खाई में गिरने से एक टेंट कारोबारी की मौत हो गई|Hindi_M|other|8.196271
processed_hi_m_books_01375.wav|वे अकसर ऐसे चिह्नों से परिपूर्ण रहते हैं जो उनके सांस्कृतिक संदर्भ का परिणाम होते हैं।|Hindi_M|other|7.255854
processed_hi_m_books_00263.wav|प्रत्येक देश को वन्य जीवों के आवास को चिह्नित कर उनकी सुरक्षा को सुनिश्चित करना चाहिए।|Hindi_M|other|7.383563
processed_hi_m_books_00810.wav|लेकिन राजनीतिक स्वतंत्रता तभी छिनती है जब उससे पहले किसी तरह का ह्रास शुरू हो जाता है।|Hindi_M|other|8.451688
processed_hi_m_education_00478.wav|बोर्ड एप्लिकेशंस को छांटने के बाद अब जल्द ही परीक्षा के एडमिट कार्ड जारी करने वाला है।|Hindi_M|other|7.244250
processed_hi_m_finance_01084.wav|प्रत्यूषा कई बार दवाओं और छोटीमोटी जरूरतों के लिए अपनी नौकरानी से पैसे उधार मांगती थीं|Hindi_M|other|8.300000
processed_hi_m_weather_00376.wav|पंखे की सफाई पहले सूखे कपडे से करें और जरूरी हो तो उसके ब्लेडों को गीले कपडे से पोंछें|Hindi_M|other|7.662208
processed_hi_m_books_01449.wav|हर नाली में हल्की ढलान होती थी ताकि पानी आसानी से बह सके।|Hindi_M|other|6.094875
processed_hi_m_books_02977.wav|जब कारखाने बंद हो जाते हैं तब अनेक नियमित श्रमिक सब्ज़ियाँ बेचते या ठेला खींचते या कुछ अन्य काम करते देखे जाते हैं।|Hindi_M|other|9.241167
processed_hi_m_general_01328.wav|नवाजुद्दीन ने कहा, गोल्फ के खेल में एक स्टिक, गेंद के अलावा निशाना लगाने के लिए एक छोटे से गड्ढ़े की जरूरत होती है।|Hindi_M|other|9.090229
processed_hi_m_general_01754.wav|खेल के दौरान भी अश्विनी का कॉन्फ़िडेंस काफी कम दिखाई दिया।|Hindi_M|other|4.202438
processed_hi_m_books_00768.wav|इस प्रस्ताव को द्वितीय पंचवर्षीय योजना का आधार बनाया गया।|Hindi_M|other|4.600000
processed_hi_m_general_00961.wav|इसलिए हमें सद्कर्म करते हुए समाज के लिए कार्य करने चाहिए।|Hindi_M|other|5.375042
processed_hi_m_books_02823.wav|इसके बाद एक साधारण समीकरण द्वारा क्षेत्रफल मापा जाता है। ध्रुवीय प्लैनीमीटर से भी क्षेत्रफल की गणना की जा सकती है।|Hindi_M|other|9.136688
processed_hi_m_books_03528.wav|गुरुत्वीय बल पृथ्वी तल से ऊँचाई बढ़ने पर कम होता जाता है।|Hindi_M|other|4.701667
processed_hi_m_other_04770.wav|सच्चाई तो ये है कि कुक किये गए अंडे खाने में हमारी बॉडी कच्चे अंडों के मुकाबले दो गुना ज्यादा प्रोटीन सोख लेती है।|Hindi_M|other|9.276000
processed_hi_m_general_02922.wav|माध्वाचार्य अपने शिष्यों के साथ उत्तर भारत के दौरे पर थे।|Hindi_M|other|4.600000
processed_hi_m_health_02554.wav|हरियाणा की सियासी सुर्ख़ियों में खासी चर्चाओं में रही अनुराधा बाली उर्फ फिज़ा की संदिग्ध परिस्थितियों में मौत हो गई|Hindi_M|other|9.763625
processed_hi_m_agri_01261.wav|हमने बारिश के पानी में कागज की कश्तियां भी बहुत चलायी हैं|Hindi_M|other|5.502750
processed_hi_m_books_05087.wav|सभी अल्कोहलों की सोडियम धातु के साथ अभिक्रिया होकर हाइड्रोजन गैस बाहर निकलती है और सोडियम अल्काक्साइड लवण बनता है।|Hindi_M|other|9.554646
processed_hi_m_general_01324.wav|गुजरे समय के सुनहरे लम्हों को पलटकर देखना सामान्य बात है।|Hindi_M|other|4.900000
processed_hi_m_books_01822.wav|इतनी विशाल सेना को सँभालना प्रशासन के लिए भारी चुनौती थी।|Hindi_M|other|5.363437
processed_hi_m_general_00752.wav|वह भारत में किसी आतंकवादी कार्रवाई का षड्यंत्र रच रहा है।|Hindi_M|other|4.200000
processed_hi_m_general_01114.wav|धनाढ़्य परिवारों के बच्चों की तो इस खेल में रुचि कम ही है।|Hindi_M|other|4.585562
processed_hi_m_politics_04187.wav|आपको अधिकार मिला है तो जनता की सेवा में उसका सद्पयोग करें|Hindi_M|other|4.980313
processed_hi_m_finance_01168.wav|चौधरी कहते हैं, 'हो सकता है कि प्रतिस्पर्धा बढ़े तो अलग से व्यक्तिगत दुर्घटना बीमा लेने पर प्रीमियम और भी कम हो जाए|Hindi_M|other|9.500000
processed_hi_m_education_02144.wav|कुल मिलाकर नैतिकता का लबादा ओढ़कर अपनी मार्केटिंग के लिए प्रभाष जोशी परंपरा का यह ढोंग अपने गले नही उतरने वाला है।|Hindi_M|other|10.100312
processed_hi_m_agri_01320.wav|तभी तो आजकल परफ्युम और ड्यो का कारोबार इतना फल फूल रहा है|Hindi_M|other|5.769792
processed_hi_m_health_01773.wav|लेकिन एक एहसास तुम्हें उसे और करवाना होगा कि उस की शख्सीयत फालतू नहीं है, उस की तुम्हारी जिंदगी में बहुत अहमियत है|Hindi_M|other|10.042250
processed_hi_m_politics_00691.wav|इन अधिकारियों के लिए मुख्यमंत्री के पास व़क्त ही व़क्त है|Hindi_M|other|4.713271
processed_hi_m_books_04409.wav|उन्हें रेलवे स्टेशन से फौरन नैनी सेंट्रल जेल ले जाया गया।|Hindi_M|other|4.980313
processed_hi_m_other_00077.wav| राजस्थान के झुंझुनूं जिले की पॉक्सो अदालत ने तीन साल की बच्ची से दुष्कर्म के मामले के आरोपी को फांसी की सजा सुनाई।|Hindi_M|other|9.241167
processed_hi_m_books_02503.wav|अक्षांश जितना उच्च होगा किरणों का नति कोण उतना ही कम होग।|Hindi_M|other|6.025208
processed_hi_m_politics_01052.wav|पूर्व मुख्यमंत्री अशोक चव्हाण को भोकर से टिकट दिया गया है|Hindi_M|other|5.300000
processed_hi_m_books_02989.wav|अक्षरों, शब्दों तथा वाक्यांशों को लिखने में, लिखी हुई सामग्री को पढ़ने में तथा बोलने में बहुधा कठिनाई पाई जाती है।|Hindi_M|other|9.600000
processed_hi_m_health_01255.wav|हम जानते हैं कि विटामिन डी हड्डिंयां के लिए बहुत जरूरी है|Hindi_M|other|4.806167
processed_hi_m_health_01809.wav|इसमें एक तरफ तो सभी गांव, कस्बो में स्वच्छता अभियान चलेगा|Hindi_M|other|5.642083
processed_hi_m_general_01590.wav|विश्व के प्रमुख संघों संयुक्त राज्य अमेरिका, आस्ट्रेलिया, स्विट्जरलैंड इत्यादि का निर्माण इसी प्रक्रिया से हुआ है।|Hindi_M|other|8.400000
processed_hi_m_finance_01600.wav|अगर आप निवेश कर रहे है तो आपमें धैर्य होना बेहदज जरुरी है क्योंकि निवेश आपको लंबी अवधि में ही बेहतर रिटर्न देता है|Hindi_M|other|10.100000
processed_hi_m_books_02425.wav|मैं भी तो देखूँ कि मेरी बातों का तुम पर क्या असर पड़ा है।|Hindi_M|other|4.713271
processed_hi_m_agri_00630.wav|शैम्पेन में इस्तेमाल होने वाले लाल और सफेद अंगूर में मौजूद पॉलिपेनल्स नामक पदार्थ रक्त चाप को सामान्य बनाए रखता है|Hindi_M|other|8.974146
processed_hi_m_health_02861.wav|अपनी इस प्रेगनेंसी डायरी को मैं साप्ताहिक तौर पर अपडेट करुँगी, कि हम दोनों के लिए मेरी गर्भावस्था का अनुभव कैसा है|Hindi_M|other|9.345667
processed_hi_m_books_01702.wav|नेत्र में अपवर्तन दोषों के कारण दृष्टि धुँधली हो जाती है।|Hindi_M|other|5.235729
processed_hi_m_books_03329.wav|उत्तरी भारत के कई भागों में अभी भी ‘बेगार’ और मुफ्त मजदूरी जैसी पद्धति प्रचलन में है।|Hindi_M|other|8.600000
processed_hi_m_education_00330.wav|जिस शहीद का शव मोहतरमा बेनजीर भुट्टो मेडिकल यूनिवर्सिटी के गर्ल्स हॉस्टल में मिला था।|Hindi_M|other|6.977229
processed_hi_m_books_00996.wav|फिर यह अँग्रेजी संख्या आठ के रूप में अपने सिर को एक सिरे से दूसरे सिरे तक ले जाता है।|Hindi_M|other|7.700000
processed_hi_m_education_00943.wav|जिला शिक्षण प्रशिक्षण संस्थान की छत पर शनिवार को बम नुमा वस्तु मिलने से हडक़ंप मच गया।|Hindi_M|other|7.116542
processed_hi_m_education_02542.wav|फिल्म में आलिया भट्ट और मसान से डेब्यु करने वाले एक्टर विक्की कौशल लीड रोल में होंगे।|Hindi_M|other|7.766708
processed_hi_m_politics_00623.wav|बेरोजगारी, महँगाई और शहरी मतदाताओं की दूसरी दिक्क़तों को ठीक करने में बीजेपी नाकाम रही|Hindi_M|other|7.894417
processed_hi_m_finance_00994.wav|केंद्र और राज्यों की सरकारों ने इस वर्ग को अपने अधिकारों से वंचित रखने के षड्यत्र रचे|Hindi_M|other|8.567792
processed_hi_m_weather_00510.wav|इसका नतीजा है कि शहर के बाहरी क्षेत्रों में छोटे छोटे घरों में नर्सिंग होम खुल गए हैं|Hindi_M|other|6.594104
processed_hi_m_health_00554.wav|भैंसों को इस तरह से ठूंस ठूंसकर भरा गया था कि इनमें से दो की तो दम घुटने से मौत हो गई|Hindi_M|other|8.010521
processed_hi_m_books_01188.wav|इस तरह ड्रॉइंग पिनों के बीच का रिक्त स्थान बंद नहीं होता है तथा परिपथ पूरा नहीं होता।|Hindi_M|other|7.662208
processed_hi_m_other_04431.wav|साम्राज्यवादी ताकतों की रूचि, दक्षिण एशिया की प्राकृतिक व अन्य संपदा को लूटने में थी।|Hindi_M|other|6.710187
processed_hi_m_books_01087.wav|द्वितीय चरण में व्युत्पन्न, परिणामों का प्रयोग करते हुए विचरण गुणांक का अभिकलन कीजिए।|Hindi_M|other|7.128146
processed_hi_m_books_02097.wav|आण्विक यौगिकों के रासायनिक सूत्र प्रत्येक तत्व की संयोजकता द्वारा निर्धारित होते हैं।|Hindi_M|other|7.383563
processed_hi_m_education_01140.wav|अब देखना यह है कि अस्हाबे यमीन ने किस प्रकार से स्वयं को बंधनों से स्वतंत्र करा लिया?|Hindi_M|other|7.789917
processed_hi_m_books_03406.wav|अफ़सरों में श्रेष्ठता का भाव पैदा होने लगा और वे सिपाहियों को कमतर नस्ल का मानने लगे।|Hindi_M|other|7.499667
processed_hi_m_agri_01825.wav|यहां शहर के पार्कों में भी छोटी दूब या घास के बीच सुंदर पीलेपीले फूल उगे हुए होते हैं|Hindi_M|other|8.718729
processed_hi_m_books_04601.wav|क्या आपने अपने कंपोस्ट-गड्ढे में लाल केंचुओं के अतिरिक्त किसी अन्य जीव को भी देखा है।|Hindi_M|other|7.000000
processed_hi_m_finance_01280.wav|आप सीधें साप्ताहिक, पाक्षिक, मासिक या वार्षिक कॉन्ट्रैक्ट बेस पर उनसे पैसे ले सकते हो|Hindi_M|other|7.800000
processed_hi_m_books_02235.wav|भूमध्यरेखा से ध्रुवों की ओर और मैदानों से पर्वत शिखरों की ओर उत्तरोत्तर घटता रहता है।|Hindi_M|other|7.546104
processed_hi_m_other_02452.wav|श्रीनगर के बटमालू इलाके में रविवार सुबह सुरक्षाबलों और आतंकियों के बीच मुठभेड़ हुई थी।|Hindi_M|other|7.371958
processed_hi_m_finance_00737.wav|सिग्ना टीटीके जैसी कुछ कंपनियां अधिक प्रीमियम चुकाने पर प्रतीक्षा अवधि कम कर देती हैं|Hindi_M|other|7.371958
processed_hi_m_weather_01479.wav|दस बजकर पैंतालिस मिनट तक वो साउथ समिट पहुंच गए, लेकिन तब तक मौसम बहुत ख़राब हो चला था|Hindi_M|other|7.662208
processed_hi_m_books_02004.wav|द्वितीयक कार्यो में लगे व्यक्ति कच्चे माल को परिष्कृत वस्तुओं में परिवर्तित करते हैं।|Hindi_M|other|7.499667
processed_hi_m_education_01698.wav|गौरतलब है कि मिराज एक फाइटर ट्रेनर जेट है जो हादसे  के वक़्त एक प्रशिक्षण उड़ान पर था।|Hindi_M|other|7.093333
processed_hi_m_health_01833.wav|जिसमें एक ईमानदार, कर्तव्यनिष्ठ जिलाधिकारी जी कृष्णैया को मौत के घाट उतार दिया गया था|Hindi_M|other|7.522896
processed_hi_m_finance_01474.wav|अब क्रेडिट व डेबिट कार्ड की तरह आप फूड कार्ड का इस्तेमाल करके लजीज व्यंजन खा सकते है।|Hindi_M|other|7.500000
processed_hi_m_politics_01864.wav|सोचा था जब कभी मिलूँगी तो पूछूँगी कि ऐसा क्यों किया? पर उसने तो ये अधिकार भी छीन लिया|Hindi_M|other|8.579396
processed_hi_m_politics_00034.wav|अभियुक्तों में सरपंच मोहम्मद अंसारी, मोहम्मद शकील, मोहम्मद कलीम और नाई दशरथ ठाकुर हैं|Hindi_M|other|8.556188
processed_hi_m_other_00094.wav| अनुष्का की वेट लॉस जर्नी पर अनुष्का के न्यूट्रिनिस्ट ल्यूक कौटिन्हो ने किताब लिखी है।|Hindi_M|other|6.977229
processed_hi_m_education_02051.wav|इन दिनों बच्चों की परीक्षा हो रही है, जिसके कारण घर में एक अधोषित कर्फ्यू लगा हुआ है।|Hindi_M|other|7.650604
processed_hi_m_politics_04297.wav|सोमवार को ही गोरेगांव में सड़कों पर पड़े गड्ढो को लेकर मनसे ने विरोध प्रदर्शन किया था|Hindi_M|other|7.917625
processed_hi_m_education_00557.wav|विभिन्न ट्रेडों में प्रशिक्षण देने हेतु संस्थाओं से आवेदन प्राप्ति की अंतिम तिथि आज ।|Hindi_M|other|7.232646
processed_hi_m_politics_01090.wav|मेरा मकसद है कि मैं इस टूर्नामेंट में अपने प्रदर्शन से अपनी टीम पर अच्छा प्रभाव छोड़ूं|Hindi_M|other|7.639000
processed_hi_m_education_02475.wav|गणेश जी को मूंग के लड्डुओं का भोग चढ़ाने से आप हर प्रकर की परीक्षा में पास हो जाएंगे।|Hindi_M|other|7.300000
processed_hi_m_books_05009.wav|ज्ञानार्जन या और किसी भी तरह की उपलब्धि के लिए संयम, आत्मपीड़न और आत्मत्याग ज़रूरी है।|Hindi_M|other|8.231104
processed_hi_m_general_01033.wav|साहित्यिक एवं सांस्कृतिक सम्वाद को बनाए रखने में यह पत्रिका जरूरी भूमिका निभा रही है।|Hindi_M|other|6.965604
processed_hi_m_education_01370.wav| जब उसने मिड्ल बोर्ड की परीक्षा दी थी तब  परीक्षार्थी की औसत तत्परता भी उसमें नहीं थी।|Hindi_M|other|8.591000
processed_hi_m_education_01691.wav|मज़ेदार बात यह है कि वाहनवती के सुझाव के ठीक उल्टा सुझाव क़ानून मंत्रालय और कार्मिक एवं प्रशिक्षण मंत्रालय ने दिया।|Hindi_M|other|9.148292
processed_hi_m_health_01329.wav|सोनाली बेंद्रे ने अपने इन्स्टाग्राम अकाउंट पर वीडियो शेयर करते हुए ये कैप्शन लिखा कि वो इस तरह से कैंसर से लड़ेंगी|Hindi_M|other|9.400000
processed_hi_m_politics_03624.wav|धोनी ने जिम्बॉम्बे के खिलाफ हरारे में हुए मुकाबलों में युवा टीम का नेतृत्व किया था और वनडे व टेस्ट सीरीज जीती थीं|Hindi_M|other|9.775229
processed_hi_m_weather_00767.wav|उत्तराखंड में हिमालय की वादियों के बीच स्थित औली एक प्रसिद्ध विंटर डेस्टिनेशन है, जोकि स्कींग के लिए जानी जाती है|Hindi_M|other|9.400000
processed_hi_m_books_00536.wav|सरकार का यह भी कर्त्तव्य है कि वह बजट बढ़ाकर अत्यन्त निर्धनों की और देश के पूर्णतया उपेक्षित भागों की देखभाल करे।|Hindi_M|other|9.728792
processed_hi_m_education_00087.wav|आध्यात्मिक शक्तियों और गुणों के स्रोत निराकार परमात्मा सर्व प्रकार की ऊर्जाओं के उद्गम एवं आकर्षण का केंद्र हैं ।|Hindi_M|other|9.700000
processed_hi_m_general_02271.wav|कविता के वास्तविक सौन्दर्य की परतें खोलना और उनके प्रति पाठकों का आत्मीय भाव जगाना एक उचित आलोचक का धर्म होता है।|Hindi_M|other|9.403708
processed_hi_m_books_03973.wav|इन क्षेत्रों का विकास करने की अन्य रणनीतियों में सूक्ष्म-स्तर पर समन्वित जल-संभर विकास कार्यक्रम अपनाना शामिल है।|Hindi_M|other|8.700000
processed_hi_m_general_02186.wav|वहीं हमीरपुर के सांस्कृतिक दल ने तिब्बती नृत्य टिप्पा तथा छिंज नृत्य की शानदार प्रस्तुति देकर खूब तालियां बटोरीं।|Hindi_M|other|8.718729
processed_hi_m_education_00989.wav|महाभारत में भी सहस्रों नामों का उल्लेख है, परन्तु किसी के साथ भी इस प्रकार के जाति सूचक शब्दों का प्रयोग नहीं है।|Hindi_M|other|9.647521
processed_hi_m_books_02472.wav|मुख्य निष्कर्षण उद्योगों में खेती करना, उत्खनन, इमारती लकड़ी, शिकार तथा मछली पकड़ना आदि को सम्मिलित किया जाता है।|Hindi_M|other|10.077083
processed_hi_m_education_01161.wav|कौशल प्रशिक्षण के क्षेत्र में अव्वल राजस्थान ने एक बार फिर इस क्षेत्र में स्कौच अवार्ड जीतकर अपना परचम लहराया है।|Hindi_M|other|9.800000
processed_hi_m_books_00085.wav|चूँकि परमाण्विक हथियार शक्ति के नए प्रतीक बन गए थे, इसलिए दोनों ने उनका बड़े पैमाने पर निर्माण और संचय शुरू किया।|Hindi_M|other|9.600000
processed_hi_m_books_01036.wav|एकात्मकता की ओर झुका हुआ है पिछले पृष्ठों में हमने पढ़ा कि संविधान ने केंद्र को बहुत अधिक शक्तियाँ प्रदान की हैं।|Hindi_M|other|8.100000
processed_hi_m_other_04094.wav|इस फोटोशूट में उन्होंने बेहद खूबसूरत सा फ्लोरल एंब्रोयडरी लहंगा पहना है जिसके साथ उनका फ्रिंज़ स्टाइल ब्लाउज़ है।|Hindi_M|other|8.974146
processed_hi_m_books_04258.wav|वास्तव में, कई शीर्षस्थ बहुराष्ट्रीय कंपनियों की संपत्ति विकासशील देशों की सरकारों के सम्पूर्ण बजट से भी अधिक है।|Hindi_M|other|9.635917
processed_hi_m_other_04171.wav|वास्तु विद्वानों के अनुसार कुछ ऐसे वास्तु टिप्स भी हैं, जिन्हें अपनाकर प्यार के बंधन को स्ट्रोंग किया जा सकता है।|Hindi_M|other|8.567792
processed_hi_m_general_01381.wav|आदि पेरुक्कु एक हिंदू तमिल महोत्सव है, जो तमिल महीने के दसवें दिन कावेरी नदी या किसी झील के किनारे मनाया जाता है।|Hindi_M|other|9.264396
processed_hi_m_books_05172.wav|एक छोटे डिश एन्टीना एवं एक टॉप बॉक्स की सहायता से कोई भी व्यक्ति सीधे उपग्रह से मीडिया सेवाएँ प्राप्त कर सकता है।|Hindi_M|other|9.500000
processed_hi_m_finance_02065.wav|जिन जगहों पर स्टॉक इन्वेन्ट्री और स्टॉक की कीमत आदि के बारे में जानकारी भरी जानी थी, उन्हें खाली छोड़ दिया गया है|Hindi_M|other|9.217958
processed_hi_m_books_04026.wav|भारत में मिलनेवाली चिकित्सा संबंधी सेवाएँ और सुविधाएँ पाश्चात्यों की दृष्टि से सस्ती और उत्तम श्रेणी की होती हैं।|Hindi_M|other|8.823208
processed_hi_m_education_01947.wav|इन तीन हफ्तों में हिमा ने पांच गोल्ड मेडल जीतकर देश ही नहीं अपितु पूरी दुनिया में अपने कौशल का लोहा मनवा लिया है।|Hindi_M|other|9.148292
processed_hi_m_general_02135.wav|शैली अग्रवाल उत्तरी भारत के पिनेकल इंस्टीच्यूट आफ फैशन टेक्नोलॉजी की भी हैड हैं और फैशन जगत की गहरी समझ रखती हैं।|Hindi_M|other|8.997354
processed_hi_m_health_02891.wav|प्रयोगशाला के प्रमुख फ्रैंक प्लूमर ने कहा, "इस उपलिब्ध से वायरस कैसे काम करता है इस बारे में जानने में मदद मिलेगी|Hindi_M|other|9.635917
processed_hi_m_other_03909.wav|डीसीपी जॉय टिर्के ने इस घटना को लेकर कहा कि क्राइम ब्रांच की टीम को टिप मिली कि कुलवीर इस शूटिंग में इन्वॉल्व है।|Hindi_M|other|8.892875
processed_hi_m_weather_02094.wav|ये एयर प्यरीफायर न सिर्फ आपके घर के वातावरण को स्वच्छ रखते हैं, बल्कि इसमें स्मार्ट टेक्नोलॉजी का इस्तेमाल हुआ है|Hindi_M|other|9.635917
processed_hi_m_education_01483.wav|सामाजिक अनुसंधान एवं मानव विकास संस्थान द्वारा अन्तर्राष्ट्रीय महिला दिवस आठ मार्च को गोष्ठी का आयोजन किया जाएगा।|Hindi_M|other|9.403708
processed_hi_m_books_03683.wav|ऐसा माना जाता है कि लगभग बिस करोड़ वर्ष पहले, जब पैंजिया विभक्त हुआ तब भारत ने उत्तर दिशा की ओर खिसकना आरंभ किया।|Hindi_M|other|10.065479
processed_hi_m_politics_01314.wav|हालांकि तब गैर आदिवासियों ने उनका पुरजोर विरोध किया और भाजपा ने उन्हें दूध में पड़े मक्खी की तरह निकालकर फ़ेंक दिया|Hindi_M|other|9.647521
processed_hi_m_politics_02366.wav|शराबबंदी के संदर्भ में मुख्यमंत्री ने कहा कि अब शाम में गांव एवं कस्बो में जाकर देखिये, पहले से माहौल बदल गया है|Hindi_M|other|9.101854
processed_hi_m_health_01729.wav|कमर दर्द से बचने के लिए जहां तक हो सके कम्प्युटर के सामने लंबे वक्त तक बैठने से बचें|Hindi_M|other|7.383563
processed_hi_m_education_01250.wav|रणदीप ने बताया कि उन्होंने फिल्म दो लफ्जों की कहानी की तैयारी के दौरान मिश्रित मार्शल आर्ट का प्रशिक्षण लिया था।|Hindi_M|other|9.264396
processed_hi_m_books_00525.wav|इन क्षेत्रों में स्त्री भ्रूण हत्या तथा स्त्री-शिशु हत्या और स्त्रियों के प्रति घरेलू हिंसा की प्रथा प्रचलित है।|Hindi_M|other|9.217958
processed_hi_m_health_02742.wav|गौरतलब है कि पिछले महीने क्वींसलैंड के ही एक चिकित्सक तारिक कमलेह को इस्लामिक स्टेट के एक वीडियो में देखा गया था|Hindi_M|other|9.775229
processed_hi_m_books_01575.wav|भले ही कोई देश सुरक्षा परिषद् की सदस्यता के लिए इच्छुक न हो, वह फिर भी बता सकता है कि इन कसौटियों में दिक्कत है।|Hindi_M|other|8.881250
processed_hi_m_finance_00911.wav|अपने इस नए करार के जरिए हम हाइब्रिड टेक्नालॉजी के विस्तृत उपयोग का इंतजार कर रहे हैं|Hindi_M|other|7.940854
processed_hi_m_general_03028.wav|डॉ कविता भटनागर एवं प्रतिभा सक्सेना के संयुक्त निर्देंशन में संगीतमय राष्ट्रगान हुआ।|Hindi_M|other|7.128146
processed_hi_m_weather_00940.wav|इसमें बटालिक सेक्टर में भारतीय सेना की एक पोस्ट हिमपात की चपेट में आकर दफ़्न हो गई है|Hindi_M|other|7.360354
processed_hi_m_education_01420.wav|अभी तक किसी प्रकार की कोई संधिग्ध वस्तु नहीं मिल पाई है।|Hindi_M|other|4.573958
processed_hi_m_education_01825.wav|जब यह प्रघाती तरंग श्रोता तक पहुंचती है तो वह अचानक एक प्रकार का जोरदार धमाका सुनता है, जिसे ध्वनि बूम कहते हैं।|Hindi_M|other|9.926167
processed_hi_m_politics_01618.wav|इस अवसर पर स्कूल के छात्रछात्राओं ने मतदान से संबंधित नुक्क्ड़ नाटक भी प्रदर्शित किया|Hindi_M|other|7.200000
processed_hi_m_finance_01120.wav|ठीक यही काम आजकल बीमा उद्योग से जुडी क़ंपनियां कर रही हैं|Hindi_M|other|5.258938
processed_hi_m_politics_01100.wav|जादूगर शंकर सम्राट के जादुई करिश्मों ने भीड़ को प्रभावित करने में भी जादुई असर दिखाया|Hindi_M|other|7.778313
processed_hi_m_finance_00012.wav|इक्विटी म्यूचुअल फंड से जुड़ा जोखिम हाइब्रिड म्यूचुअल फंड से ज्यादा होता है और ऋण फंड से अधिक जोखिम भरा होता है ।|Hindi_M|other|9.635917
processed_hi_m_books_05023.wav|इसकी परिणति एक उच्चकोटि लक्ष्य अर्थात् एक ऐसा लक्ष्य जिसके आगे व्यक्तिगत लक्ष्य अप्रधान थे, के निर्धारण में हुई।|Hindi_M|other|9.300000
processed_hi_m_agri_02364.wav|साबुत अनाज से बना पास्ता ब्लीच्ड वाले से बेहतर विकल्प है|Hindi_M|other|5.500000
processed_hi_m_education_00257.wav|कोलकाता के वेरिएबल एनर्जी साइक्लोट्रोन सेंटर में मेडिकल साइक्लोट्रॉन सुविधा साइक्लोन का परिचालन शुरू हो गया है ।|Hindi_M|other|9.345667
processed_hi_m_politics_02916.wav|बिहार के एक और विधायक पीतांबर पासवान को समस्तीपुर में एक कार्यक्रम में एक एसडीओ ने धक्का दे दिया और बेइज़्ज़त किया|Hindi_M|other|9.775229
processed_hi_m_weather_01883.wav|हिन्दी की कहावत है कि भौंकने वाले कुत्ते काटते नहीं या फिर गरजने वाले बादल बरसते नही|Hindi_M|other|8.022125
processed_hi_m_books_01399.wav|तेरहवीं सदी तक इटली, फ़्रांस और ब्रिटेन के कपड़ा उत्पादक कपड़े की रँगाई के लिए भारतीय नील का इस्तेमाल कर रहे थे।|Hindi_M|other|8.741938
processed_hi_m_general_00953.wav|उपन्यास के कथ्य में समाहित कई प्रसंग आदर्शोन्मुख होने के साथ मानवमूल्यों के सकारात्मक पक्ष को भी उजागर करते हैं।|Hindi_M|other|8.869646
processed_hi_m_agri_00751.wav|इसके लिए नारियल तेल में प्याज का रस इक्वल क्वांटिटी में मिलाएं और जड़ों की मालिश करें|Hindi_M|other|7.371958
processed_hi_m_books_04911.wav|विशेषकर घनी आबादी वाले क्षेत्रों में परिवहन से जुड़े वायु प्रदूषण और बचाव जोखिमों का असर रुग्णता पर पड़ सकता है।|Hindi_M|other|9.635917
processed_hi_m_education_00797.wav|अम्मां ने पूछा कि मुझे सेक्स के बारे में कितना ज्ञान है?|Hindi_M|other|4.690062
processed_hi_m_finance_01243.wav|घर आने के दौरान उसने अपने पड़ोसी को कुछ पैसे उधार दिया था|Hindi_M|other|6.048417
processed_hi_m_books_04817.wav|मराठों के कारण ही अब्दाली का संकट टला; यह मानकर मुगल शासक ने उन्हें मुगल सूबों की चौथ वसूलने का अधिकार दे दिया ।|Hindi_M|other|10.030646
processed_hi_m_books_04264.wav|नियोजन विकल्प उद्देश्य व्यूह-रचना लक्ष्य नीति निर्णय कार्यविधि मानक नियम नियंत्रण कार्यक्रम परिसर मान्यताएँ बजट।|Hindi_M|other|9.200000
processed_hi_m_books_01010.wav|कैल्सियम ऑक्साइड को चूना या बिना बुझा हुआ चूना कहते हैं।|Hindi_M|other|5.119625
processed_hi_m_books_01995.wav|धामक कृत्यों के लिए प्रयुक्त इमारतों की तुलना प्रारंभिक स्तूपों और मंदिरों से कीजिए।|Hindi_M|other|7.104938
processed_hi_m_weather_02129.wav|कलेक्टर आर गिरिजा ने बताया, "वह अभी बहुत छोटा है और इस मौसम में उसका तैरना खतरनाक है|Hindi_M|other|7.700000
processed_hi_m_education_02564.wav|गौरतलब है कि बीते मंगलवार को तीन मनचले लड़कों ने स्कूल से परीक्षा देकर लौट रही छात्राओं पर अश्लील फब्तियां कसीं।|Hindi_M|other|9.786833
processed_hi_m_books_00537.wav|इससे हमें जीवंत चर्चाओं और विवादों की एक झाँकी मिलती है।|Hindi_M|other|5.386667
processed_hi_m_finance_01201.wav|अल्मेडा ने ये सारे पैसे हॉलिडे फंड के रूप में जमा किए थे|Hindi_M|other|5.700000
processed_hi_m_agri_01339.wav|कजाकिस्तान में इसे सोम्सा कहा जाता है, जिसमें मीट और कद्दू मिश्रित मसाला भरा रहता है|Hindi_M|other|8.196271
processed_hi_m_other_03658.wav|कांग्रेस  मौलाना बदरुद्दीन अजमल के नेतृत्व में असम यूनाइटेड डेमोक्रेटिक फ़्रंट यानी एयूडीएफ़ के उभार से परेशान है।|Hindi_M|other|9.400000
processed_hi_m_books_00106.wav|इसका नतीजा यह हुआ कि उड़ीसा और यमुना के उत्तर में स्थित आगरा व दिल्ली सहित कई भूभाग अंग्रेज़ों के कब्ज़े में आ गए।|Hindi_M|other|8.985750
processed_hi_m_finance_01361.wav|परिवार चौतरफा तरक्की कर सुखी एवं सरल जीवन व्यतीत करता है|Hindi_M|other|5.909104
processed_hi_m_politics_00249.wav|आत्मघाती विस्फोट मस्तुंग से बीएपी के उम्मीदवार सिराज रायसनी को लक्ष्य बनाकर किया गया|Hindi_M|other|7.789917
processed_hi_m_books_01440.wav|सामान बेचते हैं वो बाज़ार के बाहरी हिस्सों में बैठते हैं।|Hindi_M|other|4.306938
processed_hi_m_general_00731.wav|सोशल मीडिया तथा फॉर्म स्पांसर के रूप में वेलकम गिफ्ट हाउस का महत्वपूर्ण योगदान रहा ।|Hindi_M|other|6.500000
processed_hi_m_health_00343.wav|अगर नहीं तो जानिए कहां रहती है रियल लाइफ वैम्पायर जो अपने ब्वॉयफ्रेंड का खून पीती है|Hindi_M|other|7.348750
processed_hi_m_books_02142.wav|वे दंडमोचन की उस प्रथा के घोर विरोधी थे, जिसके अंतर्गत पापकर्मों को क्षमा कराने के लिए चर्च को दान दिया जाता था।|Hindi_M|other|10.065479
processed_hi_m_agri_00537.wav|टमाटर पकने के बाद इसमें एक बड़ा चम्मच भींगी हुई मेथी डाले|Hindi_M|other|5.874271
processed_hi_m_other_02377.wav|सभा का संचालन सपा जिला महासचिव अफसर अहमद रिज्वी ने किया।|Hindi_M|other|5.781396
processed_hi_m_books_03698.wav|इसके बाद बॉडी में समाचार के विस्तृत ब्योरे को घटते हुए महत्त्वक्रम में लिखा जाता है।|Hindi_M|other|6.710187
processed_hi_m_books_02519.wav|दुकानदार ने उन्हें यह समझाया कि कुछ कपड़े अथवा वस्त्र सूती हैं तो कुछ संश्लिष्ट हैं।|Hindi_M|other|8.000000
processed_hi_m_general_02170.wav|ऑस्ट्रेलिया के कलाकार बेन फ्रॉस्ट ने फ्रेंच फ्राइज़ के अनगिनत कंटेनर्स का कार्टून कैनवस बनाने में इस्तेमाल किया।|Hindi_M|other|8.184667
processed_hi_m_books_00044.wav|अपने हाथ द्‌वारा छोड़ दिए जाने पर केवल गुरुत्वीय बल प्रयुक्त होने के कारण उसके प्रभाव के कारण वह पत्थर नीचे गिरा।|Hindi_M|other|9.473375
processed_hi_m_weather_01854.wav|इन क्षेत्रों में ज्यादातर काम नक़दी के दम पर होता है, लिहाज़ा पूँजी न मिलने से बड़ी संख्या में कारोबार बंद हो गए|Hindi_M|other|9.484979
processed_hi_m_finance_02152.wav|अगर आप सही लोगों से संपर्क और लेनदेन करेंगे, तो आप अपने करियर में तरक़्क़ी कर सकते हैं|Hindi_M|other|8.045333
processed_hi_m_books_01870.wav|बहादुरी से सामना करने के बावज़ूद अहोम लोगों की पराजय हुई।|Hindi_M|other|5.108021
processed_hi_m_education_01528.wav|विभिन्न प्रकार के फुंदनों को बनाकर शाल के किनारों या कॉलर पर लगाना भी पारम्परिक वस्त्रों को सजाने की एक शैली है।|Hindi_M|other|8.985750
processed_hi_m_health_01531.wav|प्रेस कॉन्फ़्रेंस में उन्होंने कहा कि उन्हें अभी और इलाज की ज़रूरत है और वे शनिवार को थेरेपी के लिए फिर जा रहे हैं|Hindi_M|other|9.276000
processed_hi_m_books_02262.wav|प्लास्टिक का अंधाधुंध उपयोग अत्यधिक हानि पहुँचा सकता है।|Hindi_M|other|4.991917
processed_hi_m_health_02793.wav|इसके बाद करंट से गुड्डू भैया की मौत घटनास्थल पर ही गई थी|Hindi_M|other|5.932333
processed_hi_m_books_00558.wav|इसके अतिरिक्त ग्लूकोस के संघटकों कार्बन, हाइड्रोजन और ऑक्सीजन को सामान्य भौतिक विधियों से अलग नहीं किया जा सकता।|Hindi_M|other|9.380479
processed_hi_m_education_02333.wav|स्कंद पुराण के अनुसार इस कालखंड में साधना करना अनेक प्रकार के भयो से मुक्त कराता है।|Hindi_M|other|7.639000
processed_hi_m_books_01167.wav|हालाँकि किसानों को इसके लिए कमरतोड़ मेहनत करनी पड़ती थी।|Hindi_M|other|4.713271
processed_hi_m_books_04522.wav|गुलीवर की यात्राएँ में लापुटा के पूरे द्वीप को हवा में तैरते हुए कल्पित किया गया है।|Hindi_M|other|6.605708
processed_hi_m_books_04848.wav|सल्फ़ाइड या कार्बोनेट की तुलना में धातु को उसके ऑक्साइड से प्राप्त करना अधिक आसान है।|Hindi_M|other|7.116542
processed_hi_m_education_01939.wav|विकास ग्रोवर अपने मेडिकल स्टोर से सर्जिकल ब्लेड ले आया और आरोपियों ने मिलकर मोहित बजाज की छाती, बाजू पर कट मारा।|Hindi_M|other|9.798438
processed_hi_m_general_02027.wav|फ्लाइट वाली गेंद, फुल और मिडिल स्टंप लाइन में, पोलार्ड ने बॉलर के पास वापस खेल दिया।|Hindi_M|other|6.500000
processed_hi_m_weather_01859.wav|बीती रात कोलकाता के ईडन गार्डन्स में एक नहीं बल्कि तीन तीन केकेआर के बल्लेबाज़ों का तूफान मैदान पर देखने को मिला|Hindi_M|other|9.300000
processed_hi_m_other_04119.wav|कारोबारी सूत्रों के मुताबिक ये सभी मार्जिन स्प्रैड अनुबंधो में बाधक साबित हो रहे थे।|Hindi_M|other|6.900000
processed_hi_m_books_04976.wav|उन्हीं व्यक्तियों पर प्राप्त लब्धांकों के दो समुच्चयों के मध्य सहसंबंध गुणांक प्राप्त करके उसकी गणना की जाती है।|Hindi_M|other|9.000000
processed_hi_m_health_02530.wav|यदि सच में ऐसा है तो ‘स्टीफन थैंक यू’ जैसी घटिया फिल्म देखकर उनके दिमाग में इंडियन सिनेमा की क्या इमेज बैठी होगी|Hindi_M|other|9.252771
processed_hi_m_books_00073.wav|द्रवित मैग्मा ठंडा होकर ठोस हो जाता है इस प्रकार बने शैल को आग्नेय शैल कहते हैं इन्हें प्राथमिक शैल भी कहते हैं।|Hindi_M|other|9.508208
processed_hi_m_general_02388.wav|बताया जा रहा है कि मड़ैया पुलिस के द्वारा भीड़ को साइड करने के दौरान एक पुलिसकर्मी ने कुछ अपशब्दों का प्रयोग किया।|Hindi_M|other|8.974146
processed_hi_m_general_02868.wav|तिलक माथे को शाँत रखता है और ऊर्जा के श्राव को रोकता है।|Hindi_M|other|5.375042
processed_hi_m_weather_02377.wav|कागजातों की विश्वसनीयता की जाँच करना आवश्यक है; यह विचार आग्रहपूर्वक रखा जा रहा था । |Hindi_M|other|7.337125
processed_hi_m_other_00171.wav|प्रेमी ने उस के क़रीब आते हुए  कहा कि तुम जल्दीजल्दी अपनी शर्तें बताओ मैं हर हाल में तुम्हें खुश और सुखी रखूंगा।|Hindi_M|other|9.798438
processed_hi_m_health_01212.wav|अजीब चेहरे की वजह से उसकी बीमारी को मॉन्स्टर नाम मिला है|Hindi_M|other|4.980313
processed_hi_m_other_03761.wav|इसी अश्लीलता की दुहाई देकर स्वयं सेवी संगठनों के साथ सियासी दलों के उद्दंड कार्यकर्ता सड़कों पर तांडव करते हैं।|Hindi_M|other|8.985750
processed_hi_m_books_00980.wav|सेवाएँ शीघ्र नष्ट होती हैं और सेवा प्रदानकर्त्ता इनसे जुड़ी वस्तुओं का तो जमा कर सकते हैं लेकिन सेवाओं को नहीं।|Hindi_M|other|9.125063
processed_hi_m_education_01662.wav|नेताजी सुभाषचंद्र बोस मेडिकल कॉलेज द्वारा सर्जरी करके बदल दिया गया ज्वाइंट,चार साल से जाम कूल्हे बदलकर दी राहत।|Hindi_M|other|9.090229
processed_hi_m_other_04989.wav|बताते चलें कि ब्लूमबर्ग इंडेक्स में दुनिया के सबसे अमीर शख्सों में अमेजन के संस्थापक जेफ बेजोस का नाम शामिल है।|Hindi_M|other|7.557729
processed_hi_m_other_02433.wav|इससे पहले इसी महीने जैश अलअद्ल को निक शहर में अर्धसैनिक बलों के अड्डे पर हमले के लिए भी ज़िम्मेदार बताया गया था।|Hindi_M|other|9.800000
processed_hi_m_books_04228.wav|मेरा खयाल है कि न्यायिक सक्रियता का रिश्ता कार्यपालिका और विधायिका को यह बताने से है कि उन्हें क्या करना चाहिए।|Hindi_M|other|9.635917
processed_hi_m_general_00968.wav|रासायनिक स्प्रे, दो सुपर सोपर और मैदान को रस्सी से सुखाकर हम इससे निपटने के लिए अपना सर्वश्रेष्ठ प्रयास करेंगे।|Hindi_M|other|9.380479
processed_hi_m_other_00081.wav|मूर्ख की निंदा न करो क्योंकि वह तुम्हारा शत्रु बन जायेगा और बुद्धिमान की निंदा करने से वह तुम से मोहब्बत करेगा।|Hindi_M|other|8.400000
processed_hi_m_health_01488.wav|परिवार तो किसी परी की जादू की छङी की तरह है, जिसके जादू से जिंदगी की सभी बाधाएं और मुश्किलें छुमंतर हो जाती हैं|Hindi_M|other|9.136688
processed_hi_m_books_01536.wav|ऐसा इसलिए कि भूस्वामियों ने अपने पट्टेदारों से जमीन वापस ले ली क्योंकि अब सीधे कृषि कार्य करना अधिक लाभदायक था।|Hindi_M|other|9.125063
processed_hi_m_politics_00075.wav|रिजर्व बैंक की ओर से रेपो रेट में कटौती और बुनियादी ढांचे पर सरकारी खर्च बढ़ाए जाने से ग्रोथ को बढ़ावा मिल रहा है|Hindi_M|other|10.181583
processed_hi_m_books_03361.wav|जब भारत कोई क्रिकेट मैच जीतता है तो आप कैसा अनुभव करते हैं। आप स्वयं को उल्लासित एवं गौरवान्वित अनुभव करते हैं।|Hindi_M|other|9.148292
processed_hi_m_politics_00650.wav|नेटफ्लिक्स पर करण जौहर की आने वाली शृंखला घोस्ट स्टोरीज में अविनाश तिवारी और मृणाल ठाकुर मुख्य भूमिका में होंगे|Hindi_M|other|9.635917
processed_hi_m_education_02286.wav|गुजरात कैडर की अधिकारी रही विप्रा भाल ने अंतर्राज्यीय संवर्ग स्थानांतरण के फलस्वरुप झारखंड में योगदान किया  है।|Hindi_M|other|9.113458
processed_hi_m_finance_02069.wav|जिसमें दोनों ही ईकॉमर्स कंपनियां मोबाइल, टीवी, कपड़े, जूते, पर्सनल ग्रूमिंग डिवाइसेज आदि पर भारी छूट दे रही हैं|Hindi_M|other|10.007437
processed_hi_m_books_00227.wav|याद करें प्रकाश संश्लेषण के लिए किस गैस की आवश्यकता होती है। पौधों में वाष्पोत्सर्जन के कार्यों का उल्लेख करें।|Hindi_M|other|9.229563
processed_hi_m_books_02710.wav|स्पर्धीरूप से उत्तम जाति की उपस्थिति के कारण जिस जाति का वितरण छोटे से भौगोलिक क्षेत्र तक प्रतिबंधित हो गया है।|Hindi_M|other|8.440083
processed_hi_m_books_01045.wav|उनका दर्जा ब्राह्मणों से अधिक नीचे नहीं है। उनके पश्चात वैश्य आते हैं जिनका उद्भव ब्रह्मन् की जंघाओं से हुआ था।|Hindi_M|other|9.200000
processed_hi_m_other_03877.wav|वैव्रे ने पर्यटकों को सामान परोसने के लिए लुसिग्नी सुर बार्स कस्बे में अपनी इकलौती बेकरी को सातों दिन खोले रखा।|Hindi_M|other|9.519813
processed_hi_m_weather_00948.wav|इसमें कोई शक नहीं कि विभिन्न क्षेत्रों में बड़ी संख्या में नियुक्तियां देने से स्थापना खर्चों में भी बढ़ोतरी होगी|Hindi_M|other|8.800000
processed_hi_m_weather_01628.wav|मैं पिछले चार चुनावों से गुजरात के बड़ौदा एवं छोटा उदयपुर से जुड़े आदिवासी क्षेत्रों का प्रतिनिधित्व करता रहा हूं|Hindi_M|other|9.775229
processed_hi_m_books_01360.wav|इसे सूक्ष्मता से उत्कीर्णित स्तंभों से सजाया गया था। पूर्वी गोपुरम् के निर्माण का श्रेय भी उसे ही दिया जाता है।|Hindi_M|other|9.299208
processed_hi_m_books_00623.wav|वर्षाजल अथवा “पालर पानी' जैसा कि इसे इन क्षेत्रों में पुकारा जाता है, प्राकृतिक जल का शुद्धतम रूप समझा जाता है।|Hindi_M|other|9.926167
processed_hi_m_agri_00307.wav|इतना ही नहीं, शब्बीर सैय्यद इसके लिए बाकायदा कागज में उस किसान से लिखवा लेते हैं कि वह कभी कसाई को नहीं बेचेंगे|Hindi_M|other|10.065479
processed_hi_m_education_01550.wav|एसआर ग्रुप के प्रबंधक सीपी गुप्ता और प्राचार्या  रश्मि शुक्ला ने कहा कि हमारा शिक्षण संस्थान धूम्रपान मुक्त है।|Hindi_M|other|9.101854
processed_hi_m_general_01123.wav|दस सदस्यीय दल सभी तीनों प्रारूपों पुरुष फ्रीस्टाइल, महिला कुश्ती और ग्रीको रोमन में भारत का प्रतिनिधित्व करेगा।|Hindi_M|other|9.392104
processed_hi_m_general_02304.wav|आज बायिसवीं सदी में भी दिल्ली जैसे शहर में इन गोलबंद ढोंगियों के धत्कर्मों से लोगों का सिर शर्म से झुक जाता है।|Hindi_M|other|9.229563
processed_hi_m_books_03151.wav|धात्विक खनिजों के मामले में, छाजन धातुओं का उपयोग, धातुओं का पुनर्चक्रण संभव करेगा।|Hindi_M|other|7.221042
processed_hi_m_books_04876.wav|किसी ऊँचाई पर किसी वस्तु के गुरुत्वीय स्थितिज ऊर्जा के व्यंजक को ज्ञात करना सरल है।|Hindi_M|other|6.965604
processed_hi_m_weather_00684.wav|इससे हमारा शहर जो कॉन्क्रीट के कारण गर्मी में भट्टी बन चुका है, ठंडा और सुंदर बनेगा|Hindi_M|other|7.300000
processed_hi_m_health_02071.wav|प्रशासक वीपी सिंह बदनौर नेे सचिवालय में जन धन आधार मोबाइल एप्लिकेशन का शुभारंभ किया|Hindi_M|other|7.383563
processed_hi_m_health_01062.wav|जिसमें इस बात को कहा गया है कि डियोड्रेंट का इस्तेमाल करने से ब्रेस्ट कैंसर होता है|Hindi_M|other|6.733417
processed_hi_m_weather_01944.wav|इसके अलावा अकाउंटिंग, डिजाइन व कंसल्टेंसी जैसे क्षेत्रों में भी फ्रीलांसर्स बढ़े हैं|Hindi_M|other|7.499667
processed_hi_m_general_02378.wav|जैसे मधुमक्खियां नृत्य द्वारा भी कभीकभी संप्रेषण का कार्य करती है जो दृश्य सरणी है।|Hindi_M|other|7.395187
processed_hi_m_health_01784.wav|कल्याण डोंबीवली नगर निगम एवं बृहन्मुंबई नगर निगम में वह शिवसेना के साथ सत्ता में है|Hindi_M|other|7.917625
processed_hi_m_weather_02083.wav|पहाड़ी क्षेत्रों में छोटी बसें चलाई जाएं व वोल्वो बसों को चौड़ी सड़कों पर चलाया जाए|Hindi_M|other|7.300000
processed_hi_m_books_04884.wav|मध्य अक्षांशों में दैनिक मौसम में आने वाली भिन्‍नताएँ केवल अभिवहन के कारण होती हैं।|Hindi_M|other|7.093333
processed_hi_m_other_02511.wav|इस पर कपिल ने कहा कि राहुल कॊ टीम मैनेजमेंट ने पंत की जगह ग्लब्स को लेने को कहा था।|Hindi_M|other|7.500000
processed_hi_m_politics_03316.wav|आधी छुट्टी के बाद वह स्कूल से भागकर सीधे घर के छज्जे पर चढ़कर कबूतरों को दाना डालता|Hindi_M|other|7.700000
processed_hi_m_general_01104.wav|कंप्यूटर गणनाओं के दौरान स्वतंत्र रूप से इंटरनेट पर क्रिप्टोमुद्राएं बनाई जाती हैं।|Hindi_M|other|7.406792
processed_hi_m_books_01503.wav|इन शहरों में पत्थरों से बने कुछ उत्कृष्ट मंदिर हैं। उनमें से कुछ यहाँ दिखाए गए हैं।|Hindi_M|other|6.861125
processed_hi_m_health_00854.wav|हमको शक है कि इसमें काला धन आया था इस वजह से ट्रांज़ैक्शन रोकने का फैसला लिया गया था|Hindi_M|other|7.650604
processed_hi_m_finance_01790.wav|वह दान जो निस्वार्थ भाव से बिना किसी लोभलालच के किया जाता है, सात्विक दान कहलाता है|Hindi_M|other|7.116542
processed_hi_m_agri_01806.wav|अगर आप मुर्गे का मांस और मुर्गियों के अंडे खाने के शौकीन हैं तो जरा सावधान हो जाइये|Hindi_M|other|7.081708
processed_hi_m_books_03296.wav|मुनाफ़ा जो आमदनी हुई है, उसमें से सारे खर्चों को घटा देने के बाद बचने वाली राशि है।|Hindi_M|other|6.977229
processed_hi_m_agri_01482.wav|उन्होने कहा कि कृषि उपजों पर से इम्पोर्ट ड्यूटी खत्म करने से किसान प्रभावित होता है|Hindi_M|other|7.546104
processed_hi_m_agri_01134.wav|साफ किए गए पानी को फिर से टॉइलेट, वाशिंग मशीन या बगीचे में इस्तेमाल किया जा सकता है|Hindi_M|other|7.500000
processed_hi_m_books_03031.wav|इन्हें उल्कावृष्टि कहते हैं। कुछ उल्कावृष्टि नियमित समय अंतराल पर हर वर्ष होती हैं।|Hindi_M|other|7.100000
processed_hi_m_health_02586.wav|लालू यादव मुबंई के एशियन अस्पताल हार्ट इंस्टीट्यूट से इलाज के बाद डिस्चार्ज हुए हैं|Hindi_M|other|7.499667
processed_hi_m_other_04067.wav| यज्ञ की समाप्ति पर चारों ऋत्विजों को भिन्न भिन्न दक्षिणा देने का विधान किया गया है।|Hindi_M|other|7.511292
processed_hi_m_books_00964.wav|इसके बाद बीजों को छीलें और खोलें तथा भ्रूण एवं बीज के विभिन्न भागों का अवलोकन करें।|Hindi_M|other|6.837896
processed_hi_m_general_02126.wav|जब भी वह तबला बजाते हैं, तो उससे निकलने वाले संगीत और धुन से काफी अंतर्बोध होता था।|Hindi_M|other|6.861125
processed_hi_m_books_01385.wav|इसलिए इस त्वरण को पृथ्वी के गुरुत्वीय बल के कारण त्वरण या गुरुत्वीय त्वरण कहते हैं।|Hindi_M|other|6.466375
processed_hi_m_books_01891.wav|लेकिन ऐसा करने से उसकी आय अंततोगत्वा व्यय के उच्च स्तर के साथ अनुकूल रूप से बढ़ेगी।|Hindi_M|other|8.173042
processed_hi_m_general_00245.wav|हम सभी अच्छे दिन इंस्टीट्यूट में डांस, एक्टिंग, संगीत और उर्दू की क्लासेज लेते हैं।|Hindi_M|other|6.710187
processed_hi_m_finance_00658.wav|क्या देश में आर्थिक सुधार के हीरो, कश्मीरियों के अमन की ख्वाहिशों को पूरा कर पाएंगे|Hindi_M|other|7.383563
processed_hi_m_books_00655.wav|इस तरह हम मात्र उसी एक उद्दीपक को जान पाते हैं जो चयनात्मक निस्यंदक से होकर आता है।|Hindi_M|other|7.302313
processed_hi_m_finance_00862.wav|दान में मिले पैसे से उन्होंने अपने क्रांतिकारी संगठन के लिए मैनहट्टन में दफ्तर खोला|Hindi_M|other|7.300000
processed_hi_m_politics_04347.wav|विकास शारडा के अनुसार दुकान मे एक अपरिचित ने सामान सहित एक बैग रख्ने के लिए दिया था|Hindi_M|other|7.255854
processed_hi_m_politics_04230.wav|निवेदिता ने भारतीय मस्तिष्कों में राष्ट्रवाद प्रज्ज्वलित करने में महान भूमिका निभाई|Hindi_M|other|7.000000
processed_hi_m_books_03390.wav|मान लीजिए आपके सारे प्रयत्नों के बावजूद चट्टान नहीं हिलती। आप पूर्णतया थक चुके हैं।|Hindi_M|other|7.232646
processed_hi_m_politics_00965.wav|जब तक सेंटिमेंट सकारात्मक बना रहेगा, मिडकैप व स्मॉलकैप का बेहतर प्रदर्शन जारी रहेगा|Hindi_M|other|7.650604
processed_hi_m_agri_01051.wav|अगर आप वेट लॉस डाइट पर हैं तो आपने चिया बीज या सब्ज़ा बीज के बारे में ज़रूर सुना होगा|Hindi_M|other|7.522896
processed_hi_m_general_03145.wav|उनका मार्ग ब्रह्म का सत्स्वरूप पकड़कर, धर्म की नाना भूमियों पर से होता हुआ जाता है।|Hindi_M|other|6.826292
processed_hi_m_finance_00999.wav|सरकार मत्स्य पालन, बीमा कवर और व्यापारियों के लिए क्रेडिट कार्ड की योजना ला सकती है|Hindi_M|other|8.033729
processed_hi_m_books_05145.wav|कई कारणों ने मिलकर परिवार या वंश पर आधारित ज़मींदारियों को पुख्ता होने का मौका दिया।|Hindi_M|other|6.977229
processed_hi_m_finance_00973.wav|बैंक एश्योरेंस मॉडल के आधार पर हो रहे बीमा में काफी बडे स्तर पर गल्तियां हो रही हैं|Hindi_M|other|7.232646
processed_hi_m_weather_00552.wav|तूफान के चलते सुकांता नगर के साल्ट लेक इलाके में दीवार गिरने से तीन लोग जख्मी हो गए|Hindi_M|other|7.929250
processed_hi_m_agri_00486.wav|जो लोग अधिक तनाव में रहते हैं उनके लिए च्यवनप्राश का सेवन करना लाभदायक माना जाता है|Hindi_M|other|7.800000
processed_hi_m_books_00183.wav|वायु के कारण तरंगें महासागर में गति करती हैं तथा ऊर्जा तटरेखा पर निर्मुक्त होती है।|Hindi_M|other|7.766708
processed_hi_m_education_02566.wav|इस प्रकार की प्रणाली में हर ऑफिस में ज़रूरी है कि वह एक इंटरनल कंप्लेंट कमेटी बनाए।|Hindi_M|other|7.348750
processed_hi_m_general_01321.wav|भारत अब न सिर्फ़ खुद के बल्कि दूसरे मुल्क़ों की सैटेलाइट भी अंतरिक्ष तक लेकर जाता है।|Hindi_M|other|6.466375
processed_hi_m_finance_01894.wav|फोर्ब्स ने पहली बार आभासी मुद्रा क्रिप्टोकरेंसी रखने वाले अमीरों की सूची जारी की है|Hindi_M|other|6.977229
processed_hi_m_education_00831.wav|ट्रस्ट इस योजना का संचालन करेगा और मेडिकल इन्श्योरेंस की राशि भी अब ट्रस्ट ही देगा।|Hindi_M|other|7.000000
processed_hi_m_books_02033.wav|हमारे भोजन में उत्पन्न होने वाले सूक्ष्मजीव कभी-कभी विषैले पदार्थ उत्पन्न करते हैं।|Hindi_M|other|7.700000
processed_hi_m_agri_01661.wav|गुलाब जल तनाव से भरी और थकी आंखों के लिए एक नैचरल रिलैक्सिंग प्रोसेस का काम करता है|Hindi_M|other|7.789917
processed_hi_m_finance_00396.wav|ज़रूरत से ज्य़ादा कर्ज लेकर ब्याज़ पर कर छूट मांगने वाली कंपनियों पर सरकार सख्ती करेगी |Hindi_M|other|7.360354
processed_hi_m_politics_00459.wav|भजपा को अब अपनी शर्तों पर नहीं बल्कि सहयोगी दलों की शर्तों पर गठबंधन करना पड़ रहा है|Hindi_M|other|7.639000
processed_hi_m_general_02882.wav|अब कई स्वतंत्र कलाकार यूट्यूब और सोशल मीडिया जैसे प्लेटफॉम्र्स को धन्यवाद देते हैं।|Hindi_M|other|6.977229
processed_hi_m_general_02481.wav|भारतीय शिक्षा प्रणाली में मूल्यांकन शब्द परीक्षा, तनाव और दुश्चिंत से जुड़ा हुआ है।|Hindi_M|other|6.454771
processed_hi_m_general_00266.wav|मध्यप्रदेश सरकार ने पुश्तैनी खेल हॉकी के उत्थान के लिए मुकम्मल मैदान और दो एकेडमियां ग्वालियर और भोपाल खोलीं ।|Hindi_M|other|8.730333
processed_hi_m_health_01871.wav|अम्मां ने अपनी जिंदगी में देव साहब की हर फिल्म देखी थीं|Hindi_M|other|5.375042
processed_hi_m_books_04429.wav|वह न रहे तो लोगों के सामने रसोई और भोजन कर लेने के बाद अपने चूल्हे-चौके की लिपाई करने की समस्या पैदा हो जाएगी।|Hindi_M|other|9.786833
processed_hi_m_books_01875.wav|क्या आपने किसी छोटे बच्चे को यह कहकर दूसरे बच्चे को डराते देखा या सुना है कि, “मैं अपने बड़े भाई को बता दूँगा।|Hindi_M|other|9.659125
processed_hi_m_agri_00478.wav|इसके साथ ही वे मशहूर नृत्यक शोभा केसर की शिष्या रही हैं|Hindi_M|other|6.768250
processed_hi_m_agri_02259.wav|आलू में पोटेशियम साल्ट होता है जो अम्लपित्त को रोकता है|Hindi_M|other|4.968687
processed_hi_m_general_00807.wav|लेकिन इंटरनेट ना होने के कारण अब मैं उन्हें कैसे भेजूं?|Hindi_M|other|4.840979
processed_hi_m_finance_00383.wav|इनके खातों में ट्रांस्फर होने के बाद, पैसा निकाल लिया गया या फिर दूसरे फर्जी खातों मे ट्रांस्फर कर दिया गया था|Hindi_M|other|8.428479
processed_hi_m_politics_02555.wav|कैलेंडर में चश्मा लगाए ओंकार नाथ श्रीवास्तव और बेहद ख़ूबसूरत रमा पांडे अपने बोलने के अंदाज़ की वजह से भी याद हैं|Hindi_M|other|9.879708
processed_hi_m_books_02575.wav| जाइलम और फ्लोएम पादपों में पदार्थों का परिवहन करते हैं।|Hindi_M|other|4.300000
processed_hi_m_books_04732.wav|इसके अतिरिक्त उत्तर-पूर्व में कर्बी ऐंगलॉग व मेघालय का पठार तथा पश्चिम में राजस्थान भी इसी खंड के विस्तार हैं।|Hindi_M|other|9.264396
processed_hi_m_politics_00173.wav|नई नवेली दुह्लन द्वारा झाड़ू लगाने की बात सुनकर वार्ड की महिलाएं आश्चर्य एवं उत्सुकता के साथ शीतला मंदिर पहुंची|Hindi_M|other|9.763625
processed_hi_m_books_03178.wav|चपरासी को हुक्म हुआ और कमरे के सब दरवाज़े बंद कर दिए गए।|Hindi_M|other|5.400000
processed_hi_m_books_03891.wav|परावर्तित प्रकाश की दिशा के अनुदिश दर्पण में देखिए। क्या दर्पण में आपको टॉर्च पर लगी झिर्रियाँ दिखाई देती हैं।|Hindi_M|other|8.869646
processed_hi_m_books_03728.wav|संभव है कि संसाधन नज़राने के रूप में इकट्ठे किए जाते थे।|Hindi_M|other|5.363437
processed_hi_m_weather_00305.wav|बॉम्बे हाई कोर्ट के बाद अब राजस्थान हाई कोर्ट ने सूखे की समस्या के दौरान आईपीएल का मैच कराने पर तल्खी दिखाई है|Hindi_M|other|8.869646
processed_hi_m_books_03775.wav|अपर्याप्त प्रकाश से नेत्र-खिंचाव तथा सरदर्द हो सकता है।|Hindi_M|other|5.108021
processed_hi_m_books_04483.wav|हार्नी का प्रमुख योगदान इस बात में है कि उन्होंने फ्रायड के इस विचार को कि महिलाएँ हीन होती हैं, चुनौती दी है।|Hindi_M|other|8.500000
processed_hi_m_general_00718.wav|साम्राज्यवाद राष्ट्र का धर्म के आधार पर बॅंटवारा करना चाहता है जिसमें सांप्रदायिक शक्तियां मदद पहुँचा रही हैं।|Hindi_M|other|8.579396
processed_hi_m_general_03165.wav|महागुन के दरवाजे पर कुछ तोड़फोड होती है और पुलिस तथा चौकीदारों के बावजूद वे हर्षुल के फ्लैट पर पहुँच जाते हैं।|Hindi_M|other|8.579396
processed_hi_m_books_02012.wav|निर्मुक्त ऊष्मा से अभिक्रिया मिश्रण का ताप बढ़ जाता है।|Hindi_M|other|4.713271
processed_hi_m_books_03511.wav|इनका संबंध भारत की प्रेम भावना के साथ-साथ भारतीय संस्कृति में निहित वसुधैव कुटुंबकम की भावना से भी अवश्य होगा।|Hindi_M|other|8.834812
processed_hi_m_general_01664.wav|कई जगह उपन्यास निबंध या लेख के व्यौरों में चला जाता है।|Hindi_M|other|4.600000
processed_hi_m_general_01065.wav|कहा जाता है भगवान शिव को कर्पूर की सुगंध बहुत प्रिय है।|Hindi_M|other|4.573958
processed_hi_m_other_02214.wav|कटनी के भाजपा नेता पद्मेश गौतम के अनुसार प्रोफेसर छात्रों को पढ़ाने की बजाय कांग्रेस के प्रचार में लगे हुए हैं।|Hindi_M|other|7.917625
processed_hi_m_education_00800.wav|पांचों नौजवानों ने कहां गुरुदेव हमारे सिर काटने के लिए हमें तम्बू में नहीं ले गए थे बल्कि वह हमारी परीक्षा थी।|Hindi_M|other|9.693958
processed_hi_m_politics_00674.wav|इस बीच कांग्रेस जहां अपने बाग़ी विधायकों को मनाने के रास्ते तलाश रही है, वहीं उन पर सख़्ती का संदेश भी दे रही है|Hindi_M|other|9.136688
processed_hi_m_finance_02245.wav|वहीं, अगर जीएसटी के संदर्भ में देखें तो इन्फ्लो बढ़ा है|Hindi_M|other|4.701667
processed_hi_m_books_03654.wav|जीव के इस प्रकार के परिरक्षित अवशेष जीवाश्म कहलाते हैं।|Hindi_M|other|4.724896
processed_hi_m_agri_01070.wav|बच्चों पर भांग का असर एडल्ट्स से कई गुना ज्यादा होता है|Hindi_M|other|5.363437
processed_hi_m_politics_00943.wav|फिल्मकार फैजल सैफ ने अपनी आने वाली फिल्म 'फॉर एडल्ट्स ओनली' में किम को मुख्य भूमिका निभाने का प्रस्ताव दिया है|Hindi_M|other|8.858042
processed_hi_m_other_00035.wav|रणबीर कपूर ने ये बातें ऋषि कपूर की आने वाली आत्मकथा 'खुल्लम खुल्ला ऋषि कपूर अन्सेंसर्ड' की भूमिका में लिखी है।|Hindi_M|other|9.136688
processed_hi_m_general_00792.wav|वजन कम करने के कुछ एमएमए सेनानियों ने कितना बुरा लगाया है? खेल वैज्ञानिक रॉस एडग्ली ने पता लगाने का फैसला किया|Hindi_M|other|9.229563
processed_hi_m_general_01163.wav|विशेषज्ञों के अनुसार हर धर्म में बताई गई सुव्यवस्था, इमारतों या नगरों के बनाने वाले नक्शों पर प्रभाव डालती है।|Hindi_M|other|8.741938
processed_hi_m_other_04588.wav|ऐसे में आज हम आपको कुछ असरदार और किफायती घरेलू नुस्खे बताएंगे, जिससे नाभि का कालापन चुटकियों में दूर हो जाएगा।|Hindi_M|other|9.426937
processed_hi_m_health_00330.wav|कई बार बीमारी के दौरान ली गई दवाइयां भी हार्मोनस पर प्रभाव डालती है जिस कारण पीरियड देरी से या जल्दि आ सकते है|Hindi_M|other|10.100000
processed_hi_m_education_00808.wav|निर्भीक ने आगे लिखा, नैतिकता के आधार पर प्रदेशाध्यक्ष, संगठन महामंत्री ऎवं जिलाध्यक्ष को त्यागपत्र देना चाहिए।|Hindi_M|other|9.914542
processed_hi_m_books_03555.wav|किण्वन के उत्पाद के बारे में यह हमें क्या दर्शाता है। पिछले अनुभाग में हम जीवों में पोषण पर चर्चा कर चुके हैं।|Hindi_M|other|8.741938
processed_hi_m_health_03345.wav|जिसके बाद उनकी सांस की नली और इंफ्केशन का लंबा इलाज चला|Hindi_M|other|5.400000
processed_hi_m_agri_01019.wav|घांव में दूध भरने से पहले एडियों को गर्म पानी से धो लें|Hindi_M|other|5.258938
processed_hi_m_finance_01704.wav|लेकिन गुडग़ांव नगर निगम को ऋण वापसी की कोई योजना नहीं है|Hindi_M|other|4.800000
processed_hi_m_general_02610.wav|बेलिस को लगता है कि विंडींज क्रिकेट टीम खिताब जीतने की दावेदार है क्योंकि उसमें कई विस्फोटक खिलाड़ी शामिल हैं।|Hindi_M|other|8.289146
processed_hi_m_books_02593.wav|ब्रह्मपुत्र के मैदानी क्षेत्रों में घने बाँस के घने झुरमुट पाए जाते हैं डेल्टा क्षेत्र मैंग्रोव वन से घिरा है।|Hindi_M|other|8.532958
processed_hi_m_books_01003.wav|ये किरणें लेंस से अपवर्तन के पश्चात मुख्य अक्ष पर एक बिंदु पर अभिसरित हो जाती हैं। |Hindi_M|other|6.861125
processed_hi_m_finance_00537.wav|इसमें एंप्लॉयी और नियोक्ता के हिस्से की राशि के अलावा मिलने वाला ब्याज भी शामिल है|Hindi_M|other|7.244250
processed_hi_m_health_02279.wav|'ॐ' शब्द के उच्चारण करने से उत्पन्न हुई तरंगे दिमाग को शांत करने में सहायक होती है|Hindi_M|other|8.184667
processed_hi_m_general_00259.wav|अब यह ट्वीट खेल के क्षेत्र में सबसे ज्यादा रिट्वीट किया जाने वाला ट्वीट बन गया है।|Hindi_M|other|5.909104
processed_hi_m_politics_03911.wav|इशाक को बुधवार को विशेष मजिस्ट्रेट गुलाम मुज्तबा बलोच की अदालत में पेश किया गया था|Hindi_M|other|8.045333
processed_hi_m_health_03318.wav|दरअसल पॉल को किडनी की बीमारी की वजह से हफ्तें मे कई बार डायलिसिस से गुजरना पड़ा था|Hindi_M|other|6.837896
processed_hi_m_general_02393.wav|अब इन्होंने नए मीडिया यानी इंटरनेट को भी अपने विषैले प्रचार का ज़रिया बना लिया है।|Hindi_M|other|6.721813
processed_hi_m_health_02654.wav|सुखदेव सिंह ने बताया कि इन पोल्ट्री फार्मों के कारण उनकी जिंदगी नरक बनकर रह गयी है|Hindi_M|other|6.826292
processed_hi_m_politics_00139.wav|इस मौके पर सुरेंद्रपाल, प्रेम पहलवान, मनोज नचार, धर्मेंद्र सरपंच आदि भी उपस्थित थे|Hindi_M|other|7.360354
processed_hi_m_books_04644.wav|वहाँ से उन्होंने इंडोनेशिया के द्वीपों तथा फिलीपींस से ऑस्ट्रेलिया तक का सफर किया। |Hindi_M|other|6.187750
processed_hi_m_books_03914.wav|जिस गति से इलैक्ट्रानिक नेटवर्क का विस्तार हुआ है वह मानव इतिहास में अभूतपूर्व है।|Hindi_M|other|6.698583
processed_hi_m_general_02646.wav|उन निर्णायक लम्हों में जब आपको पदक मिलने का फ़ैसला होना था, उस समय कैसा लग रहा था?|Hindi_M|other|6.500000
processed_hi_m_general_02522.wav|रंगाराजन का बाहर होना नेहरू स्मारक संग्रहालय व पुस्तकालय में असली स्कैंडल नहीं है।|Hindi_M|other|6.710187
processed_hi_m_books_03020.wav|इसलिए उपर्युक्त कृती में स्क्रीन तथा लेंस के बीच की दूरी अर्थात नाभ्यांतर होता है।|Hindi_M|other|7.360354
processed_hi_m_education_00683.wav|इसके तहत अब सेरोगेसी की सुविधा ले रहे लोग महिला के मेडिकल खर्चों को ही वहन करेंगे।|Hindi_M|other|7.639000
processed_hi_m_other_02046.wav|भारतीय सेना की मध्य कमान ने शनिवार को लखनऊ में पैदल सेना दिवस इन्फैंट्री डे मनाया।|Hindi_M|other|7.232646
processed_hi_m_books_00651.wav|बहुत से परिवत्र्य ऐसे होते हैं जिनका प्रहस्तन प्रयोगशाला में संभव नहीं हो पाता है।|Hindi_M|other|7.200000
processed_hi_m_agri_00832.wav|कुछ किसान लाइन तोड़कर खाद लेने की कोशिश करते हैं, इसलिए वितरण में परेशानी हो रही है|Hindi_M|other|7.639000
processed_hi_m_weather_00600.wav|बिहार में राष्ट्रीय लोक समता पार्टी के अस्तित्व पर ही संकट के बादल मँडराने लगे हैं|Hindi_M|other|6.954000
processed_hi_m_education_02501.wav|इस मामले में डीएफओ डीआर कौशल ने कहा कि तेदुंए को पकड़ने के लिए पिंजरा लगाया जाएगा।|Hindi_M|other|7.511292
processed_hi_m_agri_00236.wav|चूंकि किसान कपास बेचने के इच्छुक हैं, लिहाजा कपास की खरीद अपने रफ्तार से चल रही है|Hindi_M|other|8.045333
processed_hi_m_books_01748.wav|घने मैंग्रोव एक प्रकार की वनस्पति है जिसमें पौधों की जड़ें पानी में डूबी रहती हैं।|Hindi_M|other|6.988833
processed_hi_m_books_01044.wav|आप यह तो मानेंगे कि प्रत्येक सारगर्भित चीज निहित सिद्धांत के द्वारा शासित होती है।|Hindi_M|other|6.200000
processed_hi_m_education_02736.wav|आर्यिका प्रसन्नमति माता ने कहा कि ज्ञान के साथसाथ हमें चारित्र भी धारण करना चाहिए।|Hindi_M|other|7.395187
processed_hi_m_agri_01949.wav|मीठे पानी की मछलियों में इस मछली के समान, प्रसिद्धी किसी और मछली ने नही प्राप्त की|Hindi_M|other|7.488062
processed_hi_m_health_02114.wav|प्रवक्ता सुतोपो  ने बताया कि तीन लोगों की मौत कंक्रीट के स्लैब गिरने की वजह से हुई|Hindi_M|other|6.582479
processed_hi_m_finance_01513.wav|बैंक मैनेजर को धन्यवाद् देते हुए सत्यदेव विजय मुद्रा में बैंक से बाहर निकल रहे थे।|Hindi_M|other|7.104938
processed_hi_m_politics_00762.wav|इस पूरे मुद्दे पर नज़र डालें तो पता चलता है कि गठबंधन को लेकर कांग्रेस कंफ़्यूज़्ड है|Hindi_M|other|7.116542
processed_hi_m_agri_01722.wav|भारतीय किसान संघ तहसील बड़ौद द्वारा तहसील क्षेत्र में ग्राम संपर्क अभियान चलाया गया|Hindi_M|other|7.929250
processed_hi_m_books_03929.wav|अपने कंटर को इस्तेमाल में लाने से पहले वह उसके ऊपरी ढक्कन को काटकर निकाल फ़ंकती है।|Hindi_M|other|7.627375
processed_hi_m_health_02991.wav|नीता को बेस्ट रिपोर्टर का एवार्ड मिलने की बात सुनकर इफ्तिखार का दर्द हरा हो गया है|Hindi_M|other|6.900000
processed_hi_m_general_00487.wav|यह दोनों के द्वंद्वत्मक स्वरूप को अभिनव ढंग से प्रस्तुत करते हुए समय को प्रत्यभिज्ञान द्वारा रूपायित करती है।|Hindi_M|other|8.614229
processed_hi_m_health_02308.wav|एक अदने से कल्याण अधिकारी मानसिंह के तबादले के लिए सक्रिय रहने वाले मंत्री श्रीकांत शर्मा इसपर चुप क्यूँ हैं?|Hindi_M|other|9.300000
processed_hi_m_books_00890.wav|इस अर्ज़ी में सैनिक विद्रोह के जो कारण बताए गए हैं उनकी तुलना ताल्लुक़दार द्वारा बताए गए कारणों  के साथ कीजिए।|Hindi_M|other|9.380479
processed_hi_m_books_02766.wav|जहाँ दुर्खाइम परार्थवाद तथा एकता को मानव दुनिया का विशिष्ट लक्षण मानते हैं वहीं मार्क्स चेतना पर बल देते हैं।|Hindi_M|other|10.169958
processed_hi_m_other_00291.wav|मैंने उन्हें धीरे से  आने को कहा था क्योंकि जानता था कि उनकी पागल बहू इस वक़्त कश्तियाँ बहाने में व्यस्त होगी।|Hindi_M|other|8.718729
processed_hi_m_health_02169.wav|उन्होंने कहा कि सभी कार्यालयों, आश्रम शालाओं तथा छात्रावासों में अभियान के दौरान विशेष स्वच्छता अभियान चलायें|Hindi_M|other|8.823208
processed_hi_m_education_00070.wav|भाषा सीखें, कौशल सीखें रैली के बाद शिविर में दो घंटे का लैंग्वेज एक्सचेंज और कल्चर एक्सचेंज का सत्र होता है ।|Hindi_M|other|9.000000
processed_hi_m_books_01996.wav|इसी बीच अंडाशय द्वारा मोचित अंडाणु भी तुंबिका क्षेत्र तक पहुँच जाता है, जहाँ निषेचन की क्रिया संपन्न होती है।|Hindi_M|other|9.798438
processed_hi_m_politics_02844.wav|बैकी लिंच ने रॉ के चैंपियन राउजी और स्मैकडाउन वुमन के चैंपियन शार्लेट फ्लेयर को पटखनी देते हुए इतिहास रच दिया|Hindi_M|other|10.053875
processed_hi_m_finance_00879.wav|आप कभी भी अपने निवेश का वर्तमान मूल्याँकन देख सकते हैं, मनचाहा पैसा निकाल सकते हैं, या अधिक निवेश कर सकते हैं|Hindi_M|other|9.400000
processed_hi_m_politics_00088.wav|तुम्हारी यह ग़ैरत की कटार मेरे क़ब्जे में रहेगी और तुम्हें याद दिलाती रहेगी कि तुमने इज्जत के साथ ग़ैरत भी खो दी|Hindi_M|other|9.241167
processed_hi_m_education_01574.wav|उन्होंने कहा कि राष्ट्रिय कार्यशाला में बाहर से आए हुए प्रतिभागियों को अनेक प्रकार की थैरेपियां सिखाई जायेगी।|Hindi_M|other|8.997354
processed_hi_m_general_02869.wav|आँख का वह भाग जिसमें वर्णांक होल होता है तथा जो किसी व्यक्ति की आँखों का रंग निशिचत करता है उसे क्या कहते है?|Hindi_M|other|9.392104
processed_hi_m_education_00804.wav|मनीषा लखनऊ के केजीएमयू किंग जॉर्ज मेडिकल युनिवर्सिटी के क्वीन मैरी अस्पताल में एमएस अंतिम वर्ष की छात्रा थीं।|Hindi_M|other|9.900000
processed_hi_m_education_02019.wav|उन दिनों किसी भी पत्रकार प्रशिक्षण में पत्रकारिता पढ़ाई नहीं जाती थी बल्कि अखबार के दफ़्तरों में सिखाई जाती थी।|Hindi_M|other|9.020583
processed_hi_m_general_02440.wav|वैसे तो सास्यूर के सिद्धांत के आधार पर भाषा की संरचना और अर्थ निर्माण की प्रक्रियाओं को अलग करके चला जाता है।|Hindi_M|other|8.881250
processed_hi_m_other_04477.wav|आरबीआई सेंट्रल बोर्ड इकॉनोमिक कैपिटल फ्रेमवर्क ईसीएफ पर चर्चा के लिए एक्स्पर्ट कमिटी बनाने को राजी हो गया है।|Hindi_M|other|8.753542
processed_hi_m_education_02145.wav|इस जमीन पर फ्लैटेड फैक्टरी कॉम्प्लेक्स बनाकर स्वच्छ, हरित, हल्के और ज्ञान एवं सेवा आधारित उद्योग बसाए जाएंगे।|Hindi_M|other|8.498125
processed_hi_m_education_00318.wav|पहाडिय़ा ने कहा कि हरियाणा को लेकर अनेक प्रकार की भ्रांतियां हैं लेकिन सही तरक्की का पता यहां आकर ही लगता है।​|Hindi_M|other|9.136688
processed_hi_m_education_02073.wav|वहीं "डोगा अंश" यानि डोगा उन्मूलन श्रृंखला का पांचवां भाग, डोगा की परीक्षा लेगा और साथ ही साथ निर्मूलक की भी।|Hindi_M|other|9.450146
processed_hi_m_general_01585.wav|आज बनावटी या मशीनी अक़्ल से संगीत की धुनें तैयार करने, तस्वीरें बनाने और कविताएं लिखने के काम लिए जा रहे हैं।|Hindi_M|other|9.113458
processed_hi_m_books_02195.wav|बैजू बावरा ने सितार हाथ से रख दी और अपने गले से फूलमालाएँ उतारकर उन्हें पहना दीं।|Hindi_M|other|7.406792
processed_hi_m_books_00156.wav|विकल्पों का मूल्यांकन उनकी संभाव्यता तथा परिणामों को ध्यान में रखकर किया जाता है।|Hindi_M|other|6.733417
processed_hi_m_agri_00022.wav|कंपनी की योजना आलू जैसी फसलों के लिए ज्यादा हॉर्स पावर वाले ट्रैक्टर उतारने की है|Hindi_M|other|7.244250
processed_hi_m_health_01391.wav|सलामी बल्लेबाज़ गौतम गंभीर के बाएँ हाथ पर लगी चोट को लेकर भारतीय ख़ेमे में चिंता है|Hindi_M|other|7.348750
processed_hi_m_politics_03014.wav|इतना हंगामा तो प्रज्ञा ठाकुर वगैरह को लेकर हमारे तथाकथित राष्ट्रवादी और दक्षिणपंथी तत्त्वों ने भी नहीं मचाया|Hindi_M|other|9.800000
processed_hi_m_books_01668.wav|उन्नीसवीं सदी की शुरुआत से ही बहुत सारे अंग्रेज़ अफ़सर शिक्षा के प्राच्यवादी दृष्टिकोण की आलोचना करने लगे थे।|Hindi_M|other|8.474917
processed_hi_m_politics_00664.wav|भाजपा विधायक कांतिलाल अमर्त्य को कथित रूप से एक युवक को पीटते हुए फिल्माया गया है|Hindi_M|other|7.400000
processed_hi_m_other_01972.wav|मामला एसपी को सौंपते हुए उन पर कार्रवाई की मांग की है।|Hindi_M|other|5.084792
processed_hi_m_books_02533.wav|मेडागास्कर की टनाला संस्कृति में मृत्यु का कारण प्राकृतिक शक्तियाँ मानी जाती हैं।|Hindi_M|other|7.116542
processed_hi_m_books_04938.wav|उल्लेखनीय है कि भारत जैसे देशों में ग्रामीण क्षेत्रों के कृषि कार्यां में महिलाओं की सहभागिता काफ़ी ऊँची है।|Hindi_M|other|8.985750
processed_hi_m_finance_02212.wav|और ऋण लेने पर बड़े परिमाण में पुँजी देश के भीतर आती है|Hindi_M|other|6.000000
processed_hi_m_general_01234.wav|आज के दौर को सूचनाओं के विस्फ़ोट का समय भी कहा जाता है।|Hindi_M|other|4.562354
processed_hi_m_books_02526.wav|तापमापी का पाठ्यांक नोट कीजिए। यह इस समय जल का ताप है।|Hindi_M|other|5.491146
processed_hi_m_education_01659.wav|टोनी क्रूस ने लांग रेंजर लगाकर मेक्सिको के गोलकीपर की परीक्षा लेनी चाही लेकिन गेंद पोस्ट के करीब से निकल गई।|Hindi_M|other|8.846438
processed_hi_m_politics_00026.wav|जितेंद्र कुमार को छीनाझपटीं में मामूली चोटें भी आईं उसे अम्बाला शहर के सिविल अस्पताल में भर्ती करवाया गया है|Hindi_M|other|9.531417
processed_hi_m_books_00659.wav|इसे देखने के लिए हम दिक्सूची को चालक तार से दूर स्थित किसी बिंदु पर रख देते हैं। आप क्या परिवर्तन देखते हैं।|Hindi_M|other|8.753542
processed_hi_m_agri_01484.wav|श्मशान में एक ऐसी मशीन भी लगाई जाएगी, जो मटकी फोड़ते ही गुलाब के फूल बरसाने लगेगी|Hindi_M|other|7.639000
processed_hi_m_weather_01647.wav|वह तो अपने मस्तिष्क में चल रहे अतीत और वर्तमान के प्रश्नों  तूफान में फंसा हुआ था|Hindi_M|other|7.534500
processed_hi_m_finance_01505.wav|हमें स्टार्टअप और ऐंजल निवेशकों को कर छूट देने के लिए मापदंड बनाने की आवश्कता है।|Hindi_M|other|7.360354
processed_hi_m_books_00673.wav|यशोधर बाबू डेमोक्रेट बाबू हैं और हरगिज़ यह दुराग्रह नहीं करना चाहते कि बच्चे उनके कहे को पत्थर की लकीर समझें।|Hindi_M|other|9.566250
processed_hi_m_finance_00674.wav|कई मामलों में भूमि, स्वीकृतियां या पूंजी की व्यवस्था नहीं होने पर निवेश प्रस्ताव ठंडे बस्ते में चले जाते हैं|Hindi_M|other|8.440083
processed_hi_m_general_02346.wav|अपने ट्विंकल टोज के लिए प्रसिद्ध डावर भारत में जैज और पाश्चात्य डांस को लोकप्रिय बनाने के लिए जाने जाते हैं।|Hindi_M|other|9.368875
processed_hi_m_health_02649.wav|असल जिंदगी में मैं मस्तमौला हूं, बेपरवाह होकर जीती हूं |Hindi_M|other|5.096417
processed_hi_m_health_02075.wav|इसी दौरान उन्हें एक ध्रुवीय भालू दिखा, जो अपनी जिंदगी की आखिरी घड़ियां गिन रहा था|Hindi_M|other|6.698583
processed_hi_m_health_01708.wav|महिला की मौत होने के बाद परिजनों ने डीएम इंद्र विक्रम सिंह पर गंभीर आरोप लगाये है|Hindi_M|other|7.116542
processed_hi_m_books_01637.wav|संक्रमण के फलस्वरूप वायुकोष्ठों में तरल भर जाता है जिसके कारण सांस लेने में गंभीर समस्याएँ पैदा हो जाती हैं।|Hindi_M|other|8.707104
processed_hi_m_health_00181.wav|विभिन्न देशों के बौद्ध भिक्षुओं ने भी हाथ में झाड़ू लेकर सड़कों को साफ किया और लोगों को स्वच्छता का संदेश दिया|Hindi_M|other|9.217958
processed_hi_m_books_00304.wav|स्थानीय तौर पर इस तूफानी वर्षा को आम्र वर्षा कहा जाता है , क्योंकि यह आमों को जल्दी पकने में सहायता देती है।|Hindi_M|other|9.300000
processed_hi_m_education_00836.wav|शिक्षकों की परीक्षा लेकर जवाबदार अपनी जवाबदेही से बचने का आसान बहाना ढ़ूंढ़ रहे है।|Hindi_M|other|7.639000
processed_hi_m_books_00024.wav|मान लीजिए, आप यह जानना चाहते हैं कि क्या अंग्रेजी भाषा का सीखना फ्रांसिसी भाषा के सीखने को प्रभावित करता है।|Hindi_M|other|8.463292
processed_hi_m_books_01332.wav|कोयले तथा पेट्रोलियम जैसे ईंधनों में कुछ मात्रा में नाइट्रोजन तथा सल्फ़र होती हैं।|Hindi_M|other|7.116542
processed_hi_m_books_04193.wav|काली चाय की पत्तियाँ किण्वित होती हैं जबकि चाय की हरी पत्तियाँ अकिण्वित होती हैं।|Hindi_M|other|6.710187
processed_hi_m_books_02748.wav|बाद में तुर्क और अफगानों ने दिल्ली सल्तनत की नींव रखी।|Hindi_M|other|4.295312
processed_hi_m_books_03270.wav|यदि आप अपने वक्ष की बाईं तरफ हाथ रखें, तो अपने हृदय स्पंदों को महसूस कर सकते हैं।|Hindi_M|other|7.511292
processed_hi_m_general_00455.wav|समय के साथ यह क्षेत्र मराठों, अंग्रेज़ों और आखिर में मैसूर के राज्य का हिस्सा बना।|Hindi_M|other|6.327063
processed_hi_m_health_02746.wav|उनकी उंगली में चोट लगी थी जबकि तेज गेंदबाज जोर्फा आर्चर अभी भी चोट से जूझ रहे हैं|Hindi_M|other|7.800000
processed_hi_m_general_01679.wav|अब इन्होंने नए मीडिया यानी इंटरनेट को भी अपने विषैले प्रचार का ज़रिया बना लिया है।|Hindi_M|other|6.600000
processed_hi_m_general_01392.wav|मिश्र और दूसरे अरब देशों में विद्गोह के कई कारण हैं, लेकिन इंटरनेट ने विद्रोहियों को संगठित होने में मदद की।|Hindi_M|other|8.985750
processed_hi_m_health_00644.wav|शाकिब इस चोट के कारण श्रीलंका और जिम्बाब्वे के खिलाफ ट्राई सीरीज से बाहर हो गए थे|Hindi_M|other|6.164521
processed_hi_m_politics_04099.wav|जेहान मुबारक और दुष्मंथ चमीरा के स्थान पर नुवान प्रदीप और उपुल थरंगा को मौका मिला|Hindi_M|other|7.093333
processed_hi_m_finance_00040.wav|कैफ़े शुरू करने के लिए निष्ठा और समर्पण कितने ही जरूरी क्यों ना हो, आख़िरकार सब बातें निर्भर होती हैं निवेश पर|Hindi_M|other|8.834812
processed_hi_m_weather_01429.wav|' बादल ने कहा कि लुधियाना में स्थापित होने वाला इलेक्ट्रिक साइकिल संयंत्र 'साइकिल वैली' के नाम से जाना जाएगा|Hindi_M|other|8.700000
processed_hi_m_general_00823.wav|ब्रिटेन के नए इमिग्रेशन नियमों के कारण जल्द ही भारतीय नर्सों को भारत लौटना पड़ेगा।|Hindi_M|other|6.303854
processed_hi_m_politics_03865.wav|शोध में इस बात का खुलासा हुआ कि फ़्लर्ट करने में महिलाएं पुरुषों से ज्यादा आगे हैं|Hindi_M|other|6.500000
processed_hi_m_weather_00212.wav|अक्तूबर को मनप्रीत सिंह बादल के प्रेस कांफ्रेंस में एक पत्रकार अकाली दल द्वारा दिए गए प्रश्नों को पूछ रहा था|Hindi_M|other|8.846438
processed_hi_m_health_01768.wav|त्वचा रोग विशेषज्ञ जो भी लोशन दे उसे कम से कम दो सप्ताह लगाएं ताकि इंफेक्शन ना हो|Hindi_M|other|7.500000
processed_hi_m_other_02527.wav|ईवीएम पर जब सबका मुँह बंद हो चुका है तो अब ज्ञानपुँज वीवीपैट पर सवाल उठा रहे हैं।|Hindi_M|other|6.849521
processed_hi_m_weather_02283.wav|आईटी सेक्टर में तेजी का असर रिटेल, कन्स्ट्रक्शन आदि क्षेत्रों पर भी दिखाई पड़ा है|Hindi_M|other|6.954000
processed_hi_m_education_02482.wav|साइबर स्क्वेटिंग यानी किसी गलत इस्तेमाल के मकसद में डोमेन नेम पंजीकृत कराने की हरकत इन दिनों बढ़ती जा रही है।|Hindi_M|other|8.700000
processed_hi_m_education_02645.wav|सुनील कुमार गुप्ता ने कहा कि परीक्षा परिणाम जानने के लिए छात्रों की  अलग से इन्क्वायरी विंडो बनाई जा रही है।|Hindi_M|other|9.000000
processed_hi_m_books_03867.wav|जब कुंती ने द्रौपदी को देखा तो उन्हें अपनी भूल का एहसास हुआ, किंतु उनकी आज्ञा की अवहेलना नहीं की जा सकती थी।|Hindi_M|other|9.400000
processed_hi_m_books_04219.wav|राजाओं के मरने पर उनके शवों को इन्हीं पिरामिडों में दफ़नाकर सुरक्षित रखा जाता था। इन शवों को ममी कहा जाता है।|Hindi_M|other|9.368875
processed_hi_m_books_05088.wav|जलावन की लकड़ी पहले न इकट्ठा कर ली तो गीली लकड़ी, गीले कंडे से घर धुएँ से भर जाए।|Hindi_M|other|6.700000
processed_hi_m_general_01019.wav|अभिषेक येलिगार और मुग्धा अग्रे भी पहले दौर में हार गए।|Hindi_M|other|5.108021
processed_hi_m_education_02468.wav|पलवल के दूघौला में कौशल अकादमी के उद्घाटन के मौके पर पुस्तक का विमोचन करते सीएम खट्टर व अन्य लोग दिखाई दिये।|Hindi_M|other|9.241167
processed_hi_m_general_00161.wav|इस बह्र छंद में सारा खेल कुल मात्रा और लयात्मकता का है इस बह्र में दो स्वतंत्र लघु को एक दीर्घ मान सकते हैं।|Hindi_M|other|9.800000
processed_hi_m_other_00074.wav|एक ताजे इंटरव्यू में ऐक्ट्रेस करिश्मा कपूर ने कहा कि वह यौन उत्पीड़न के इन आरोपों को सुनकर हैरान  रह गई थीं।|Hindi_M|other|9.357271
processed_hi_m_agri_02356.wav|नलकूपों का पानी टंकी में इकट्ठाकिया जाएगा, जिससे पशुओं को आसानी से पानी मिल जाएगा|Hindi_M|other|7.511292
processed_hi_m_books_00098.wav|चरक संहिता में धातुओं की भस्मों का उपयोग रोगों के उपचार में किए जाने का वर्णन है।|Hindi_M|other|6.582479
processed_hi_m_other_05281.wav|इसके साथ ही शाला की बालिकाओं को माहवारी की समस्या के लिए सेनेटरी  नेपकिंस दिए गए।|Hindi_M|other|6.303854
processed_hi_m_books_05057.wav|अब स्कूलों के लिए भी अंग्रेज़ी पाठ्यपुस्तकें छपने लगीं।|Hindi_M|other|4.000000
processed_hi_m_books_00949.wav|हालाँकि कई मामलों में इससे पट्टेदार कृषक बेदखल भी हुए।|Hindi_M|other|5.258938
processed_hi_m_books_04767.wav|इन क्रियाओं के द्वारा प्राप्त उत्पाद विश्व बाजार में प्रतिस्पर्द्धा नहीं कर सकते।|Hindi_M|other|5.900000
processed_hi_m_general_03046.wav|उदाहरण के लिए राजकोट स्थित अमूल इंडस्ट्रीज कनेक्टिंग रॉड और क्रैंकशैफ्ट बनाता है।|Hindi_M|other|7.700000
processed_hi_m_general_00764.wav|इंटरनेट सेंसेशन बनी ढिंचक पूजा का एक और गाना आ गया हैl|Hindi_M|other|4.840979
processed_hi_m_health_02920.wav|बता दें फास्ट फूड खाने से हार्मोनल इम्बैलेंस का सामना करना पड़ता है, जिससे त्वचा में दाग धब्बे होने लगते हैं|Hindi_M|other|8.800000
processed_hi_m_books_02952.wav|हम प्रतिदिन सूक्ष्मजीवों तथा सूक्ष्मजीवीय व्युत्पन्न उत्पादों का प्रयोग करते हैं।|Hindi_M|other|6.988833
processed_hi_m_other_02179.wav|इस मंदिर में एक षट्कोणीय झरना है जो देवी का प्रतीक है।|Hindi_M|other|5.247333
processed_hi_m_other_04925.wav|स्त्री ने ऐसा ही किया और जिन विधियों को देवकन्या ने कहा था उसी तरह ब्राह्मणी ने षट्तिला एकादशी का व्रत किया।|Hindi_M|other|8.173042
processed_hi_m_books_00901.wav|चुंबक को उठाइए तथा उसी ध्रुव को लोहे के टुकड़े के प्रारंभिक सिरे पर वापस ले आइए ।|Hindi_M|other|6.756625
processed_hi_m_finance_00325.wav|इसके बाद पांच साल किसी चैरिटेबल हॉस्पिटल या गैर सरकारी संगठन से जुड़ कर काम करूंगा|Hindi_M|other|8.149833
processed_hi_m_books_03172.wav|यह कूल्हे वाला वह हिस्सा है, जिसके सहारे आप बैठते हैं।|Hindi_M|other|5.514375
processed_hi_m_general_02545.wav|जोहान क्राएफ स्टेडियम में मौजूद सभी दर्शकों ने खड़े होकर श्नाइडर का अभिवादन किया।|Hindi_M|other|7.128146
processed_hi_m_books_03449.wav|दूसरा सिरा दक्षिणोन्मुखी अथवा दक्षिणी ध्रुव कहलाता है।|Hindi_M|other|5.108021
processed_hi_m_other_02296.wav|शो में परिधि अश्नूर कौर की मां का किरदार निभा रही हैं।|Hindi_M|other|4.864208
processed_hi_m_general_01428.wav|इनमें से कला और डींडी धार्मिक लोक नृत्य माने जाते हैं।|Hindi_M|other|4.457854
processed_hi_m_general_02667.wav|एशियाई खेलों की हेप्टाथलन स्पर्धा में स्वर्ण जीतने वाली स्वप्ना बर्मन के दोनों पैरों में छहछह अंगुलियां हैं।|Hindi_M|other|8.173042
processed_hi_m_education_00690.wav|मुझे शारीरिक बल, सद्बुद्धि एवं ज्ञान दीजिए और मेरे दुखों व दोषों का नाश कर दीजिए।|Hindi_M|other|8.323979
processed_hi_m_books_00489.wav|इसी घटना की स्मृति में यहाँ स्तूप का निर्माण किया गया।|Hindi_M|other|5.200000
processed_hi_m_general_01203.wav|इसे एक कलाकार की अंतर्दृष्टि का स्वप्न कहा जा सकता है।|Hindi_M|other|4.840979
processed_hi_m_books_00064.wav|अब हम यह जानते हैं कि भूमि की सतह पर वर्षारूपी जल, ओलों तथा हिम के रूप में महासागरों में वापस पहुँच जाता है।|Hindi_M|other|9.543021
processed_hi_m_books_03004.wav|बॉक्स  में विश्रांति की विधि के बारे में बताया गया है।|Hindi_M|other|5.491146
processed_hi_m_general_02921.wav|प्रजातांत्रिक प्रणाली में संश्लिष्ट समाज के निर्माण का दूसरा मुद्दा सामने आता है।|Hindi_M|other|6.500000
processed_hi_m_books_04200.wav|वाष्पोत्सर्जन की क्रिया भी स्टोमेटा के द्वारा होती है।|Hindi_M|other|4.295312
processed_hi_m_other_03798.wav|वहीं, जिलाधिकारी मंगेश घिल्डियाल के मुताबिक, नक़्शे में जो भी गलतियां हैं उन्हें सुधारते हुए केडीए के क्षेत्रफल में बदलाव किया जाना है।|Hindi_M|other|9.914542
processed_hi_m_politics_02595.wav|गुडग़ांव के अनुराग बरेचा, जिनकी दोनों टांगे नहीं हैं, अन्य प्रतिभागियों के साथ हस्त नियंत्रित मोडिफाइड कार से प्रतियोगिता में भाग लेंगे|Hindi_M|other|9.949375
processed_hi_m_books_00146.wav|इस जल में, छत पर उपस्थित मिट्टी के कण हो सकते हैं जिन्हें उपयोग करने से पहले निस्यंदित करना आवश्यक होता है।|Hindi_M|other|9.113458
processed_hi_m_education_02436.wav|महिला पर पेट्रोल छिड़कने वाले आरोपी को हिरासत में लेने के बाद अलप्पुझा मेडिकल कॉलेज में भर्ती कराया गया है।|Hindi_M|other|8.900000
processed_hi_m_health_00301.wav|सीएनएन को दिए इंटरव्यू में कार्ला ने जिंदगी के काले पन्ने खोले और कहा कि उसकी जिंदगी को पैरों तले रौंदा गया|Hindi_M|other|9.345667
processed_hi_m_general_02510.wav|इससे पहले, अभिनेताओं ने पंजाब शेड्युल से तस्वीरें और वीडियो पोस्ट की थी जिसने इंटरनेट पर तहलका मचा दिया था।|Hindi_M|other|9.008979
processed_hi_m_education_01278.wav|उसने उन्हें अपनी कहानी सुनाई कि किस प्रकार गरीबी से तँग आकर उसने राजकुमारी से शरण माँगी ,पर ठुकरा दिया गया।|Hindi_M|other|10.158354
processed_hi_m_general_00424.wav|फिर शोभा डे जैसा कोई सेलीब्रिटी राइटर ये कहता है कि भारतीय एथलीट सेल्फी खिंचाने के लिए ओलंपिक में जाते हैं।|Hindi_M|other|8.010521
processed_hi_m_health_03189.wav|संग्राम ने अपनी दोस्त के मौत पर दुख जाहिर करते हुए कहा कि, प्रत्युषा बहुत ही ज़िंदादिल और स्ट्रोंग लड़की थी|Hindi_M|other|8.800000
processed_hi_m_education_02098.wav|इस प्रकार की सकारात्मक आवाज का बॉलीवुड अभिनेत्री स्वरा भास्कर और सुष्मिता सेन ने भी ट्वीट करके स्वागत किया।|Hindi_M|other|9.299208
processed_hi_m_health_02054.wav|हालाँकि कृष्ण की मौत जारा नाम के एक शिकारी के हाथों हुई थी, जिसने कृष्ण को हिरण समझकर पैरों में बाण मारा था|Hindi_M|other|9.241167
processed_hi_m_agri_02184.wav|अगर आप भी काफी विवादों में रहते हैं तो विवादों से मुक्ति के लिए आप कार्तिकेय पर लौंग और कर्पूर को जला देंना|Hindi_M|other|8.962521
processed_hi_m_finance_00464.wav|भारतीय रिजर्व बैंक के गवर्नर डी सुब्बाराव ने कहा है कि डॉलर वैश्विक रिजर्व मुद्रा के रूप में अभी चलता रहेगा|Hindi_M|other|8.161437
processed_hi_m_books_01592.wav|उनकी यह आकृति उन्हें जल के अंदर विचरण करने में सहायता करती है। मछलियों का शरीर चिकने शल्कों से ढका होता है।|Hindi_M|other|8.184667
processed_hi_m_books_02900.wav|जो आदमी दूसरों के घर में आग लगाए, गरीबों के रुपये चुरा ले जाए, वह अगर मेरा बेटा भी हो तो उसकी सूरत न देखूँ।|Hindi_M|other|8.834812
processed_hi_m_politics_02649.wav|लोग मोमबत्ती जलाकर मुर्दों को याद करते हैं और इसके विपरीत मोमबत्ती बुझाकर अपने जन्मदिन की खुशियाँ मनाते हैं|Hindi_M|other|8.000000
processed_hi_m_books_02608.wav|तुम्हारे तातुश ने सचमुच ही एक हीरा खोज निकाला है! मैं बहुत लज्जित हूँ कि तुम्हें बांग्ला में नहीं लिख सकता।|Hindi_M|other|8.200000
processed_hi_m_finance_00365.wav|जिसके कारण दो वर्षो तक एक अभियान चलेगा, और इन दो वर्षो की अनिश्चितता से ब्रिटेन में आने वाला निवेश थम जाएगा|Hindi_M|other|9.496583
processed_hi_m_books_02457.wav|भारत में अधिकांश पेट्रोलियम की उपस्थिति टरशियरी युग की शैल संरचनाओं के अपनति व भ्रंश ट्रैप में पाई जाती है।|Hindi_M|other|9.659125
processed_hi_m_general_00437.wav|इन खूबसूरत रस्मों को गुजराती रीति रिवाज से निभाया गया और रस्मों के साथसाथ लाइव फोक संगीत भी गाया जा रहा था।|Hindi_M|other|8.800000
processed_hi_m_education_00675.wav|वेनेज़ुएला के राष्ट्रपति ने कहा है कि उनका देश, अमरीका की हर प्रकार की धमकी का मुक़ाबला करने के लिए तैयार है।|Hindi_M|other|8.579396
processed_hi_m_books_01411.wav|ये चित्र हमारे सामने विरोधा भासी स्थिति रखते हैं। इनमें भिन्न संस्कृतियों के लोगों का संपर्क दिखाया गया है।|Hindi_M|other|8.869646
processed_hi_m_health_03224.wav|कैटरीना कैफ की जिंदगी से जुड़ी कुछ ऐसी अनकही अनदेखी तस्वीरें और किस्सें है जिनसे शायद ही उनके फैंस वाकिफ हो|Hindi_M|other|9.612687
processed_hi_m_general_01735.wav|जानेमाने फूड क्रिटिक पुष्पेश पंत ने मो यान के मूल उपन्यास के अंग्रेज़ी अनुवाद से इसका हिंदी तर्जुमा किया है।|Hindi_M|other|8.846438
processed_hi_m_education_00339.wav|इसके अलावा नियमित लिखने का भी अभ्यास करें क्योंकि डिस्क्रिप्टिव भाग में आपके लिखने के कौशल को परखा जाता है।|Hindi_M|other|8.556188
processed_hi_m_education_00342.wav|फिर बिन्नी को 'आप 'से बर्खास्त करने के बाद अल्पमत में आए केजरीवाल ने किस नैतिकता के आधार पर यह फैसला लिया ?|Hindi_M|other|9.659125
processed_hi_m_general_00983.wav|लीग के बीते चार सीजन में पटना के पटलीपुत्र स्पोर्ट्स काम्लेक्स स्थित इंडोर स्टेडियम में कबड्डी मैच कराए गए।|Hindi_M|other|7.906021
processed_hi_m_health_00175.wav|वीडियो में दिख रहा ऑक्टोपस दरअसल ब्लूरिंग्ड ऑक्टोपस है ऐसे में उसके जहर से कोई व्यक्ति पैरालाइजड हो सकता है|Hindi_M|other|9.821667
processed_hi_m_education_00222.wav|सचिन ने मुक्केबाजी का प्रारंभिक प्रशिक्षण द्रोणाचार्य बॉक्सिंग क्लब में प्रशिक्षक राजीव गोदारा से लिया था ।|Hindi_M|other|8.500000
processed_hi_m_other_02044.wav|नैशनल यूथ पार्ल्यामेंट में हिस्सा लेने के लिए जब पीएम मोदी पहुंचे तो वहां हर ओर मोदी मोदी के नारे लगने लगे।|Hindi_M|other|9.900000
processed_hi_m_education_00128.wav|आचार्य प्लुष ने शास्त्री की परीक्षा के पश्चात अपने दो मेधावी शिष्यों से उनके जीवनादर्शों के विषय में पूछा ।|Hindi_M|other|9.380479
processed_hi_m_education_02704.wav|ठीक उसी प्रकार से अगले कोने से भी एक तिरछी लाइन को लैश लाइन से मिला दें और अपनी आंखों को बैटविंग्ड शेप दें।|Hindi_M|other|10.100000
processed_hi_m_books_01027.wav|वर्तमान समय में दूरसंचार, कंप्यूटर और इंटरनेट के क्षेत्र में प्रौद्योगिकी द्रुत गति से परिवर्तित हो रही है।|Hindi_M|other|8.672271
processed_hi_m_health_00287.wav|गौरतलब है कि राकेश ओमप्रकाश मेहरा डायरेक्टेड भाग मिल्खा भाग पूर्व रेसर मिल्खा सिंह की जिंदगी की दास्तांन है|Hindi_M|other|9.763625
processed_hi_m_health_02019.wav|उसकी जाँघ पर एक छोटासा चीरा लगाकर खून की नस का थक्का एक कैथेटर द्वारा निकाला गया|Hindi_M|other|7.917625
processed_hi_m_books_03869.wav|आपके विचार से यही नगर किलेबंद क्यों था। हम्पी की वास्तुकला विशिष्ट प्रकार की थी।|Hindi_M|other|6.977229
processed_hi_m_books_01763.wav|स्वास्थ्य से लोगों का आयुकाल बढ़ता है और शिशु तथा मातृ मृत्युदर में कमी होती है।|Hindi_M|other|7.522896
processed_hi_m_other_02609.wav|श्रीश्री ने बताया कि इस मसले पर भूमाता बिग्रेड की तृप्ति देसाई से भी बात हुई है।|Hindi_M|other|6.861125
processed_hi_m_general_01180.wav|गृह सुसज्जित होता है जिसमें आधुनिक ढंग से पुरातात्त्विक सामग्री एकत्रित रहती है।|Hindi_M|other|6.200000
processed_hi_m_politics_04041.wav|हमें राष्ट्र के स्वतंत्रता आन्दोलन के स्वतंत्रता सेनानयों को सदैव याद रखना चाहिए|Hindi_M|other|6.884333
processed_hi_m_books_00577.wav|चित्र में जल चक्र में सम्मिलित प्रक्रमों को संख्याओं द्वारा चिह्नित किया गया है।|Hindi_M|other|5.885875
processed_hi_m_general_02825.wav|मगर काल की क्रूर नियति और संयोग के बीच इतना निश्छल दोस्त कब भगवान को रास आया है।|Hindi_M|other|6.900000
processed_hi_m_general_03093.wav|समारोह में सभी का आभार भाषा एवं पुस्तकालय विभाग के निदेशक अश्फाक हुसैन ने जताया।|Hindi_M|other|6.582479
processed_hi_m_general_02673.wav|फ्लामेंगो से फीफा विश्व कप विजेता रोनाल्डिन्हो, बेबेटो और रोमारियो खेल चुके हैं।|Hindi_M|other|7.128146
processed_hi_m_books_05066.wav|आपात मामलों के मंत्री सर्गेई शोगो ने बताया कि मलबे के नीचे अभी कई लोग ज़िंदा हैं।|Hindi_M|other|7.104938
processed_hi_m_books_03110.wav|और जब कुत्तों की स्थिति बुरी होती है तब उनमें श्वानत्व कम होता है, घोटकत्व नहीं।|Hindi_M|other|7.232646
processed_hi_m_education_01345.wav|भट्ठों पर किसी प्रकार की चारदीवारी नहीं होती, वहां मजदूरों का शोषण संभव नहीं है।|Hindi_M|other|7.400000
processed_hi_m_books_01653.wav|देशी सिपाहियों ने हथियार व गोला बारूद कब्ज़े में ले लिया और इमारतों को आग लगा दी।|Hindi_M|other|7.104938
processed_hi_m_finance_01358.wav|तीन बार की आइपीएल चैंपियन टीम से इस लेनदेन को समझने के लिए ईडी पूछताछ कर सकती है|Hindi_M|other|7.615771
processed_hi_m_general_03015.wav|भारत जल्द ही श्रीलंका के त्रिंकोमाली पोर्ट के विकास में अहम भूमिका निभा सकता है।|Hindi_M|other|5.909104
processed_hi_m_general_00801.wav|कैली क्लोव्स की पटकथा लिखने का अंदाज निराला है जबकि नितिन साहनी का संगीत औसत है।|Hindi_M|other|6.315458
processed_hi_m_books_03102.wav|तीनों भाई विभिन्न कारखानों और फ़क्ट्रियों में कुशल कामगार के रूप में काम करते थे।|Hindi_M|other|6.800000
processed_hi_m_education_01118.wav|परीक्षा के लिए आवेदन करने के बाद उम्मीदवारों को एडमिट कार्ड का इंतज़ार  रहता है।|Hindi_M|other|7.093333
processed_hi_m_finance_00189.wav|ब्रेक्जिट ने स्टॉक वर्ल्ड को हिला कर रख दिया है और सभी देशों की करेंसी कमजोर हैं|Hindi_M|other|6.977229
processed_hi_m_books_04224.wav|मेरी ही तरह उन घरों के बाशिंदों के मन में भी उसे लेकर कुछ-न-कुछ यादें बसी होंगी।|Hindi_M|other|7.406792
processed_hi_m_books_01599.wav|अपने मित्रों से भी फूँक मारकर गेंद को बोतल के भीतर डालने का प्रयास करने को कहिए।|Hindi_M|other|6.300000
processed_hi_m_education_00702.wav|इन्स्पेक्टर ने पीटीआई को बताया यह मामला तेलंगाना मेडिकल बोर्ड के पास भेजा जाएगा।|Hindi_M|other|6.988833
processed_hi_m_politics_02179.wav|स्थानीय लोगों का कहना है कि अक्सर यहां फ्लैंट में युवतियो का आनाजाना लगा रहता है|Hindi_M|other|7.244250
processed_hi_m_education_01736.wav|सुबह पड़ी हल्की फुहारें भी इनके चेहरे पर किसी प्रकार का कोई स्मित नहीं ला पातीं।|Hindi_M|other|7.104938
processed_hi_m_general_02336.wav|इतना ही नहीं इस मुर्गे की वजह से तीन थानौं की पुलिस फोर्स को मोर्चा संभालना पडा।|Hindi_M|other|6.315458
processed_hi_m_education_00616.wav|भारतीय अंतरिक्ष अनुसंधान संस्थान इसरो ने चंद्रयान की लॉन्चिंग ऐन वक्त पर टाल दी।|Hindi_M|other|7.627375
processed_hi_m_other_02375.wav|चार माल्दोवन महिलाएं यहाँ जाने में सफल रहीं लेकिन एक दुर्घटना में चारों मारी गई।|Hindi_M|other|6.675354
processed_hi_m_education_02140.wav|कई छात्राओं ने सात फेरों व मेंहदी की रस्मों के साथ परीक्षा की रस्म को भी निभाया।|Hindi_M|other|6.745021
processed_hi_m_books_03703.wav|आर.डब्ल्यू.ई निम्नलिखित सेवाएँ प्रदान करती है। ग्रामीण तथा महिला उद्यमी की पहल को प्रोत्साहित करने के लिए व्यावसायिक वातावरण का सृजन।|Hindi_M|other|10.169958
processed_hi_m_books_04365.wav|ऑप्टिमिक्स से क्षेत्रीय मैनेजर की हैसियत से जुड़ गया।|Hindi_M|other|4.190833
processed_hi_m_finance_01767.wav|भाई न्यूटन के सिद्धांत, डार्विन की थ्यूरी या सोलर सिस्टम के बारे में बताकर मेहमानों को प्रभावित कर लेता था |Hindi_M|other|8.405250
processed_hi_m_books_04460.wav|सारिका अपने परिवार में पहली पीढ़ी की शिक्षित है। कठिन मेहनत के बूते स्कूल और कॉलेज में वह अव्वल साबित हुई।|Hindi_M|other|8.556188
processed_hi_m_health_03167.wav|इस वीडियो में साफ दिख रहा है कि खून से लथपथ प्रद्यूम्न बाथरूम के अंदर से जमीन पर घिसटते हुए बाहर निकलता है|Hindi_M|other|9.624292
processed_hi_m_finance_01460.wav|शेखर रेड्डी  रोहित टंडन के साथ नोट बदलने में शामिल है|Hindi_M|other|4.864208
processed_hi_m_books_03222.wav|प्रकृति के साथ सद्भाव में रहना हमारे लिए नया नहीं है।|Hindi_M|other|5.119625
processed_hi_m_other_05256.wav|कंपनी ने इस योजना का प्रचार करने के लिए इंटरनेट, सोशल मीडिया, पैम्फ्लेट्स और प्रेरकों का इस्तेमाल किया था।|Hindi_M|other|7.778313
processed_hi_m_education_02469.wav|इस प्रकार बीआईसी में दादा प्रभात गांगुली की एन्ट्री से दो महान रंगकर्मियों की रंगक्षेत्र में मृत्यु हो गई।|Hindi_M|other|8.277542
processed_hi_m_books_01343.wav|परंतु कंपनी के सभी अफ़सर इन विचारों से सहमत नहीं थे। इनमें से बहुत सारे प्राच्यवादियों के कटु आलोचक भी थे।|Hindi_M|other|8.776771
processed_hi_m_books_03743.wav|यशोधर बाबू बात आगे बढ़ाते लेकिन उनकी घरवाली उन्हें झिड़कते हुए आ पहुँची कि क्या आज पूजा में ही बैठे रहोगे।|Hindi_M|other|9.113458
processed_hi_m_general_01571.wav|उन्होंने इन खेलों को दशकों तक अपने कब्जें में रखा है।|Hindi_M|other|4.295312
processed_hi_m_other_00031.wav|प्रशासन की सूझ बूझ की वजह से शांतिपूर्ण और सौहार्दपूर्ण माहौल में मूर्ति विसर्जन का कार्यक्रम सम्पन्न हुआ।|Hindi_M|other|9.148292
processed_hi_m_education_00961.wav|उम्मीदवारों ने इस परीक्षा में भ्रष्टाचार के भी आरोप लगाए थे और रीट संघर्ष समिति नाम का एक कम्पैन भी चलाया।|Hindi_M|other|9.113458
processed_hi_m_politics_02151.wav|मुख्यमंत्री श्री चौहान ने कहा कि आज हम सभी लोगों को अपने सद्कार्यों से देश का गौरव बढ़ाने का संकल्प लेना है|Hindi_M|other|9.740396
processed_hi_m_books_03560.wav|इससे पता चलता है कि सभी अम्लों में हाइड्रोजन होता है।|Hindi_M|other|4.434646
processed_hi_m_books_04343.wav|अतिक्रमण: किसी नियम या प्रतिमान या मानदंड का उल्लंघन।|Hindi_M|other|5.108021
processed_hi_m_general_02202.wav|यह विस्मरण स्वैच्छिक और उसी सांस्कृतिक परियोजना का अंग है जो नए तरीके से राष्ट्र की स्मृति गढ़ना चाहती है।|Hindi_M|other|8.289146
processed_hi_m_weather_00547.wav|इस कार्यक्रम में शहर के बुद्धिजीवी, सीए, लेखाकार, वकील, प्रोफेसर समेत कई क्षेत्रों के वरिष्ठों ने भाग लिया|Hindi_M|other|9.392104
processed_hi_m_agri_00529.wav|तिल के तेल का इस्ताल पारंपरिक अभ्यंग में किया जाता है|Hindi_M|other|5.317000
processed_hi_m_general_00993.wav| सानिया प्रेग्नेंसी की वजह से दो साल नहीं खेल पाई थीं।|Hindi_M|other|4.051500
processed_hi_m_education_01994.wav|लेकिन स्विस खिलाड़ी की असल परीक्षा क्वार्टर फाइनल में होगी जहां उनका मुकाबला गत चैंपियन मर्रे के साथ होगा।|Hindi_M|other|8.323979
processed_hi_m_general_00957.wav|खेलों के दौरान लगातार कंपीटिशन के शेड्यूल, मेडल रिजल्ट्स और मेडल के हिसाब से देशों की रैंकिंग दिखाई जाएगी।|Hindi_M|other|8.718729
processed_hi_m_education_02235.wav|नाना साहब अंग्रेज सरकार के अन्याय और शपथ भंग के कारण क्रोध से  इस प्रकार दहक रहे थे, जैसे सूर्य की किरणें।|Hindi_M|other|9.800000
processed_hi_m_agri_00614.wav|नए नियमों के अनुसार, क़त्ल के लिए पशु बाज़ार में पशुओं की ख़रीद बिक्री पर प्रतिबंध लगाने का नियम बनाया गया है|Hindi_M|other|10.100000
processed_hi_m_books_04574.wav|स्त्रियों-पुरुषों के लिए पश्चिमी पोशाकों के बढ़ावा दिया गया। तुर्की पंचांग की जगह पश्चिमी पंचांग लाया गया।|Hindi_M|other|8.451688
processed_hi_m_books_04711.wav|एक हजार से ज्यादा को कोरापुट ज़िले की जेल में डाल दिया गया। कई को गोली मार दी गई या फाँसी पर लटका दिया गया।|Hindi_M|other|8.474917
processed_hi_m_books_03266.wav|इसी प्रकार कारों, ट्रकों तथा बुलडोज़रों के टायर भी खाँचेदार होते हैं जिससे सड़क से उनकी पकड़ अच्छी बनती है।|Hindi_M|other|9.914542
processed_hi_m_other_02117.wav|उन्होंने कहा कि तथागत ने सभी मनुष्यो को एक समान समझा।|Hindi_M|other|5.096417
processed_hi_m_education_00349.wav|प्रशिक्षण के लिए इसरो ने रूस के अंतरिक्ष एजेंसी ग्लावकॉस्मोस के साथ पिछले साल जुलाई को एक समझौता किया था ।|Hindi_M|other|9.368875
processed_hi_m_finance_01277.wav|उन्होंने ऐसे मामलों में त्वरित कार्रवाई के लिए बचत एवं निवेश फ्रॉड कन्ट्रोल यूनिट गठित करने के निर्देश दिए|Hindi_M|other|8.997354
processed_hi_m_health_01987.wav|हॉकिंग की जिंदगी का ज्यादातर वक्त व्हील चेयर पर गुजरा|Hindi_M|other|4.597188
processed_hi_m_weather_00151.wav|हेनरिक्स ने ऑफ स्पिनर हरभजन सिंह पर छक्के के साथ बाउंड्री के सूखे को खत्म किया और इसी ओवर में चौका भी मारा|Hindi_M|other|8.200000
processed_hi_m_general_00869.wav|टेबल टेनिस और स्क्वैश में भी अधिकतर खिलाड़ी अपने एकल और युगल मुकाबलों में प्री क्वॉर्टर में पहुंच चुके हैं।|Hindi_M|other|8.962521
processed_hi_m_general_02107.wav|इनके बचपन में भीष्म ने हस्तिनापुर का राज्य संभाला और आगे चलकर कौरवों तथा पांडवों की शिक्षा का प्रबंध किया।|Hindi_M|other|8.498125
processed_hi_m_books_02558.wav|गाय, बकरी तथा भैंस दूध देने वाले कुछ सामान्य पशु हैं।|Hindi_M|other|5.363437
processed_hi_m_general_01550.wav|भारत और ग्रीस के बीच सदियों से घनिष्ठं संबंध रहे हैं।|Hindi_M|other|4.585562
processed_hi_m_books_02447.wav|नगर के लिए जल की आपूर्ति कुँओं और तालाबों से होती है।|Hindi_M|other|5.235729
processed_hi_m_other_02480.wav|मई को सभी शहरों व कस्बो में मशाल जुलूस निकाले जाएंगे।|Hindi_M|other|5.200000
processed_hi_m_books_02606.wav|डायरी उस अर्थ में साहित्यिक विधा नहीं है, भले ही वह किसी और साहित्यिक विधा की कृति को अपना रूप उधार दे दे।|Hindi_M|other|8.900000
processed_hi_m_other_05324.wav|जिसके बाद दंगा फैलते ही शहर में कर्फ्यु लगा दिया गया।|Hindi_M|other|4.167604
processed_hi_m_books_02306.wav|ये चीज़ें ही यूरोपीय व्यापारियों को भारत तक खींच लाईं।|Hindi_M|other|4.991917
processed_hi_m_education_02670.wav|वह सभी प्रकार से अक्षय पुण्यों का अधिकारी हो जाता है।|Hindi_M|other|5.247333
processed_hi_m_books_02644.wav|वे भी उत्पीड़न से लड़ने की ज़रूरत को स्वीकार करते हैं।|Hindi_M|other|4.306938
processed_hi_m_politics_00330.wav|सू्त्रों के मुताबिक, फांसी के तीन तख्ते निर्भया गैंगरेप के चार कैदियों को फांसी देने के लिए तैयार कराए हैं|Hindi_M|other|8.823208
processed_hi_m_general_00109.wav|जानेल मोने को भी उनके ग्रैमी नामांकित एल्बम डर्टी कम्प्यूटर के लिए उत्कृष्ट संगीत कलाकार का पुरस्कार मिला।|Hindi_M|other|8.200000
processed_hi_m_politics_00036.wav|एक्ट्रेस तापसी पन्नू, एक्ट्रेस दीया मिर्जा, निर्देशक अनुराग कश्यप, निर्देशक अनुभव सिन्हा विरोध करने पहुंचे|Hindi_M|other|8.591000
processed_hi_m_books_04633.wav|उच्च दाब के साथ हवा का झोंका पानी में घुमाया जाता है।|Hindi_M|other|4.573958
processed_hi_m_finance_02130.wav|अधिक फंड जुटाने के फेरे में सरकार ने उन स्कूलों को भी उत्क्रमित कर दिया, जिनके पास संसाधनों का घोर अभाव था|Hindi_M|other|9.543021
processed_hi_m_books_01959.wav|प्रथम पंचवर्षीय योजना में भूमि सुधार मुख्य लक्ष्य था।|Hindi_M|other|4.980313
processed_hi_m_weather_01817.wav|छिंदवाड़ा का अपना गढ़ बचाने के साथ ही बेटे को जिताने के लिए भरी गर्मी में कमलनाथ को जमकर पसीना बहाना ही होगा|Hindi_M|other|9.554646
processed_hi_m_books_03917.wav|ब्रह्मांड के आकार को ध्यान में रखते हुए पृथ्वी केवल एक बिंदु या कणिका मात्र है।|Hindi_M|other|6.942396
processed_hi_m_general_00493.wav|पनडुब्बियों से विभिन्न घाटों पर अवैध उत्खनन का खेल शाम होते ही शुरू हो जाता है।|Hindi_M|other|6.164521
processed_hi_m_general_01934.wav|आलोचक बेशक स्वतंत्र है किसी कविता को अपने प्रतिमानों पर पढ़ने और जाँचने के लिए।|Hindi_M|other|6.710187
processed_hi_m_books_03893.wav|निर्धनता निवारण योजनाओं का ध्येय तो मानवीय जीवन में सर्वांगीण सुधार होना चाहिए।|Hindi_M|other|6.280625
processed_hi_m_books_00630.wav|एक बकरे को मारता है और दूसरा गाय को। वे पूरा जीवन विवादों में ही गँवा देते हैं।|Hindi_M|other|7.116542
processed_hi_m_finance_01665.wav|पंचायत में अगर भूमि उपलब्ध कराई जाएगी तो पॉलिटेक्निक या आइटीआइ कॉलेज खोला जाएगा|Hindi_M|other|7.371958
processed_hi_m_agri_02207.wav|विकासखंड के गांव पटाल्दा, भवरपानी सबसे ज्यादा पानी की किल्लत से परेशान रहते हैं|Hindi_M|other|7.093333
processed_hi_m_agri_01007.wav|सिंचाई न होने से गन्ना, मूंग, मैंथा तथा हरी सब्जियों की खेती प्रभावित हो रही है|Hindi_M|other|7.766708
processed_hi_m_weather_02304.wav|इसकी मुठ्ठियों में तूफान के रुख को भी मोड़ने की असीम ताकत भगवान ने प्रदान की है|Hindi_M|other|6.977229
processed_hi_m_other_02162.wav|आशीष टोप्नो और शमशेर सिंह इस टूर्नामेंट के जरिये भारतीय टीम में पदार्पण करेंगे।|Hindi_M|other|6.200000
processed_hi_m_finance_00153.wav|पहले भाग में आर्थिक सर्वे और दूसरे भाग में कर प्रस्ताव के बिंन्दु शामिल रहते हं|Hindi_M|other|6.500000
processed_hi_m_education_02069.wav|इस प्रकार सागर मेडिकल कॉलेज में फर्ज़ी तरीक़े से एडमिशन लेने की यह दसवीं घटना है।|Hindi_M|other|7.012062
processed_hi_m_education_01319.wav|इसके अलावा कंपनी ने 'डिजिटल अनलॉक्ड' नाम से एक प्रशिक्षण कार्यक्रम पेश किया है।|Hindi_M|other|7.500000
processed_hi_m_health_00669.wav|गांव मोहब्ताबाद के पास कार की टक्कर लगने से गैस एजेंसी के कर्मचारी की मौत हो गई|Hindi_M|other|7.116542
processed_hi_m_health_01003.wav|भारतीय ग्रन्थों में आयुर्वेद को चिकत्सा पद्धति का सबसे श्रेष्ठ साधन माना गया है|Hindi_M|other|6.721813
processed_hi_m_other_02540.wav|सिंह ने आगे कहा कि पिछले कई सालों से देश 'डिस्टर्बिंग ट्रैंड्स' का गवाह बना है।|Hindi_M|other|7.371958
processed_hi_m_agri_00905.wav|उसमें ऐसे आवारा पशु क़ैद होते थे जो दूसरों के खेतों में घुसकर फसलें नष्ट करते थे|Hindi_M|other|7.476458
processed_hi_m_education_01601.wav|इस प्रकार पांडे के अनुसार सोनिया गाँधी उर्फ अंटोनिया मैनो का नाम बदलना अवैध है।|Hindi_M|other|7.116542
processed_hi_m_books_01911.wav|अचानक मार्गोट के लिए बुलावा आ जाने के कारण योजना को दस दिन आगे खिसकाना पड़ा था।|Hindi_M|other|6.700000
processed_hi_m_education_01642.wav|पदों को भरने के लिए संस्थान अक्तूबर में सीआरपी पीओ एमटी परीक्षा का आयोजन करेगा।|Hindi_M|other|7.522896
processed_hi_m_books_02764.wav|पश्चिमोत्तर के अभिलेखों में प्रयुक्त खरोष्ठी लिपि के पढ़े जाने की कहानी अलग है।|Hindi_M|other|6.800000
processed_hi_m_books_00396.wav|विनिवेश का अर्थ है- निजी क्षेत्र के उद्यमों को निजी क्षेत्र को हस्तांतरित करना।|Hindi_M|other|6.048417
processed_hi_m_books_04960.wav|निरंकुशता- इसका मतलब सत्ता या अधिकारों के क्रूर एवं अन्यायपूर्ण इस्तेमाल से है।|Hindi_M|other|7.093333
processed_hi_m_books_01574.wav|एक मूल्यांकन कर्ता सभी विलेखों का ध्यान से अध्ययन कर निरीक्षण के लिए आदेश देगा।|Hindi_M|other|6.710187
processed_hi_m_education_02694.wav|मैं तो सिविल सर्विस की परीक्षा में बैठूँगा और मुझे विश्वास है कि सफल हो जाऊँगा।|Hindi_M|other|7.789917
processed_hi_m_books_03119.wav|निम्नलिखित प्रश्नों के उत्तर देने से पहले कृपया इन। तालिकाओं को ध्यान से पढ़ें।|Hindi_M|other|6.965604
processed_hi_m_weather_01156.wav|जिला के दूरस्थ क्षेत्रों से चिकित्सीय उपचार के लिए पहुंचे मरीज काफी परेशान दिखे|Hindi_M|other|7.221042
processed_hi_m_general_02387.wav|भारत में जाकिर पर मनी लॉन्ड्रिंग और आतंकवादी गतिविधियों को बढ़ावा देने का आरोप।|Hindi_M|other|6.500000
processed_hi_m_weather_01297.wav|स्टोरीवाला नाम से मशहूर मिश्रा ने लेखन के अनेकों क्षेत्रों में अपनी धाक जमाई है|Hindi_M|other|6.849521
processed_hi_m_agri_01648.wav|प्रेमभाई कहते हैं कि जब तक कृषि केन्द्रित नीतियां नहीं बनेंगी हालत नहीं सुधरेगी|Hindi_M|other|6.698583
processed_hi_m_books_03880.wav|पता नहीं वह कांग्रेस की राजनीति में संलग्न थे या कोई पत्रकारी वसीला खोज रहे थे।|Hindi_M|other|6.954000
processed_hi_m_health_02584.wav|मैं सिफलि अमल का स्पेशलिस्ट हूं जो कि आपको तुरंत सीसी अम्ल का इलाज बता सकता हूं|Hindi_M|other|8.033729
processed_hi_m_finance_00619.wav|केंद्र सरकार ने सुकन्या स्मृद्धि स्कीम, पीपीएफ जैसी छोटी बचत योजनाओं के ब्याज दर को लेकर फैसला कर दिया है|Hindi_M|other|9.113458
processed_hi_m_politics_01225.wav|उत्तर प्रदेश के पूर्व मुख्यमंत्री अखिलेश यादव का 'आजतक' ने अब तक का सबसे अनूठा और अद्भूत इंटरव्यू किया है|Hindi_M|other|9.647521
processed_hi_m_books_02535.wav|दक्षिण-पूर्वी एशिया जावा, सुमात्रा और पेनांग तथा पश्चिमी एवं मध्य एशिया में इन कपड़ों का भारी व्यापार था।|Hindi_M|other|9.357271
processed_hi_m_general_02591.wav|इसमें आगे की ओर पूरे देश के अनोखे यूनीक क्राफ्ट्स, संगीत और पारंपरिक प्रथाओं के प्रतीक को दर्शाया गया है।|Hindi_M|other|8.068563
processed_hi_m_education_00280.wav|जैकी श्रॉफ के सुपुत्र टाइगर श्रॉफ ने कड़ी मेहनत और प्रशिक्षण के बाद फिल्मों में अपने सफर की शुरुआत की है ।|Hindi_M|other|9.357271
processed_hi_m_books_01043.wav|इस अध्याय में निर्धनता के विषय में चर्चा की गई है, जो स्वतंत्र भारत के सम्मुख एक सर्वाधिक कठिन चुनौती है।|Hindi_M|other|8.892875
processed_hi_m_books_00418.wav|निचले वायुमंडल के क्षोभमंडल पर धरातल से लगभग तीन किलोमीटर ऊपर बिल्कुल भिन्न प्रकार का वायु संचरण होता है।|Hindi_M|other|9.926167
processed_hi_m_other_02225.wav|बीजेपी स्प्लैनेड स्क्वेयर में शाह की रैली कराने पर अड़ी थी जबकि कोलकाता प्रशासन इसकी इजाजत नहीं दे रहा था।|Hindi_M|other|8.591000
processed_hi_m_health_02791.wav|डॉ अखिलेश भार्गव एवं सर्वेश अग्रवाल ने कैंसर की आयुर्वेद चिकित्सा व आहार विहार पर व्याख्यान प्रस्तुत किये|Hindi_M|other|9.926167
processed_hi_m_health_00718.wav|कुछ लोगों के अंडर आर्म्स में गंदगी और इंफेक्शन की वजह से गांठ पड़ जाती है जिससे सूजन और दर्द महसूस होता है|Hindi_M|other|9.519813
processed_hi_m_other_05174.wav|प्रतिर्स्पद्धा के इस दौर में हम कामयाबी के पीछे दौड़ते दौड़ते अपनी सेहत के प्रति लापरवाह होते जा रहे हैं।|Hindi_M|other|7.673813
processed_hi_m_books_04531.wav|इन बैक्टीरिया के अलावा नाइट्रेजन परमाणु नाइट्रेट्स और नाइट्राइट्स में भौतिक क्रियाओं के द्वारा बदलते हैं।|Hindi_M|other|8.500000
processed_hi_m_general_01683.wav|पिछली जनगणना की अपेक्षा राज्य के जनसंख्या घनत्व में कितने व्यक्ति प्रति वर्ग किलोमीटर की वृद्धि हुई हैं ?|Hindi_M|other|7.917625
processed_hi_m_politics_03053.wav|' छिंदवाड़ा, सतना और बेतुल से तीन स्निफर डॉग्स को मुख्यमंत्री के भोपाल स्थित आवास में नियुक्त किया गया है|Hindi_M|other|8.500000
processed_hi_m_education_02432.wav|परीक्षा का केंद्र खजूरी थाना क्षेत्र स्थित विद्यापीठ इंस्टीट्यूट ऑफ सांइस एंड टेक्नालॉजी को बनाया गया था।|Hindi_M|other|8.184667
processed_hi_m_books_00118.wav|दलित आंदोलनों की प्रकृति तथा पहचान के अर्थ में भिन्नता के बावजूद उनमें समानता, आत्मसम्मान तथा अस्पृश्यता।|Hindi_M|other|10.193188
processed_hi_m_agri_01809.wav|जब किसान मंडी जाकर यह कोड दिखाएगा तो ब्योरा सही होने पर किसान अस्थायी पर्ची के सहारे अपनी फसल बेच सकता है|Hindi_M|other|9.891333
processed_hi_m_health_00131.wav|अमिताभ बच्चन के साथ फिल्म निशब्द से रातोंरात सुर्खियों में आयीं जिया निजी जिंदगी में काफी बिंदास रहती थीं|Hindi_M|other|8.846438
processed_hi_m_books_03438.wav|ताँत्या टोपे मध्य भारत के जंगलों में रहते हुए आदिवासियों और किसानों की सहायता से छापामार युद्ध चलाते रहे।|Hindi_M|other|8.556188
processed_hi_m_other_02757.wav|वहीं सभी बैंडों के लिए कुल स्पेक्ट्रम धारिता पर एसयूसी की गणना के लिए भारित औसत फॉर्मूला लागू किया जाएगा।|Hindi_M|other|8.579396
processed_hi_m_other_01978.wav|उन्होंने कहा कि अगर मौजूदा सरकार प्रभावी होती तो सीबीआई में उच्च्तम स्तर पर रिश्वतखोरी के आरोप नहीं लगते।|Hindi_M|other|8.463292
processed_hi_m_politics_03516.wav|कांग्रेस ने अपने विधायकों को हेलिकॉप्टर से रामनगर और मर्चूला के बीच किसी गुप्त रिसॉर्ट में पहुंचा दिया है|Hindi_M|other|9.700000
processed_hi_m_books_01608.wav|यह गोलियाँ बहुत ही प्रभावशाली तथा बहुत कम दुष्प्रभाव वाली होती हैं तथा औरतों द्वारा यह खूब स्वीकार्य हैं।|Hindi_M|other|8.869646
processed_hi_m_education_02237.wav|यकीन मानिए, इस ट्रैकिंग के दौरान आपको किसी भी प्रकार की थकावट महसूस नहीं होगी बल्कि आप इसे एन्जॉय करेंगे।|Hindi_M|other|9.531417
processed_hi_m_other_02522.wav|उन्होंने कहा कि तेंदुए लाने से पूर्व नए एन्क्लोजर बनाए जाएंगे तथा करीब छह माह में दोनों कार्य पूरे होंगे।|Hindi_M|other|8.800000
processed_hi_m_weather_02240.wav|जानकार मान रहे हैं कि स्टेज पर लगे बल्बों की गर्मी से स्प्रे केमिकल में रिएक्शन होने के कारण यह हादसा हुआ|Hindi_M|other|9.101854
processed_hi_m_weather_00085.wav|कैप्टन ने कहा कि बादल परिवार को मेरी शब्दावली पसंद नहीं परन्तु चोर को चोर नहीं कहेंगे तो क्या चोर जी कहें|Hindi_M|other|9.798438
processed_hi_m_other_02137.wav|फिर उन्होंने पूछा कि मैं कब जा रहा हूँ? मैंने कहा कि मैं तभी जाऊँगा जब वे स्वयँ मुझे जाने की आज्ञा देंगे।|Hindi_M|other|8.823208
processed_hi_m_other_02036.wav|आईजी बोथ्रा के मुताबिक आरोपी पूंजीलाल ने उस दिन कॉलेज में अपनी उपस्थिति दर्ज कराने के लिए क्लास भी ली थी।|Hindi_M|other|9.136688
processed_hi_m_health_02702.wav|कुछ लोग इनकम टैक्स अधिकारियों को सिध्दार्थ की मौत का जिम्मेदार समझ रहे हैं,लेकिन ऐसा सोचना मुनासिब नही है|Hindi_M|other|9.775229
processed_hi_m_health_00476.wav|ब्रिटेन के रीडींग में रहने वाले मारेक क्रुगर की बीते साल अगस्त महीने में धुएं से दम घुटने से मौत हो गई थी|Hindi_M|other|8.556188
processed_hi_m_general_00994.wav|डिस्क्लेमर ,न्यूज़ हिंदी रिलायंस इंडस्ट्रीज की कंपनी नेटवर्क मीडिया एंड इन्वेस्टमेंट लिमिटेड का हिस्सा है।|Hindi_M|other|7.255854
processed_hi_m_finance_00121.wav|जीएसटी के लागू होने पर आवश्यक वस्तुओं के न केवल दाम घटेंगे बल्कि व्यापार एवं उद्योग धंधों को बढ़ावा मिलेगा|Hindi_M|other|9.113458
processed_hi_m_books_04034.wav|यदि नाभिकीय अपशिष्टों का भंडारण तथा निपटारा उचित प्रकार से नहीं होता तो इससे पर्यावरण संदूषित हो सकता है।|Hindi_M|other|9.891333
processed_hi_m_books_01616.wav|इसके साथ ही खेत की सीमाओं भू-राजस्व अधिकारियों के पास उपलब्ध भू-कर मानचित्रों से चिह्नित किया जा सकता है।|Hindi_M|other|8.567792
processed_hi_m_politics_00432.wav|छात्र का नाम उज्ज्वल मिश्रा है वो तीसरी कक्षा में पढ़ता था, उज्ज्वल शांति नगर का रहने वाला बताया जा रहा है|Hindi_M|other|8.858042
processed_hi_m_books_02958.wav|आज इनमें से बहुत सारे दस्तावेज़ों को सैनिक विद्रोह रिकॉड्र्स पर केंद्रित खंडों में संकलित किया जा चुका है।|Hindi_M|other|8.579396
processed_hi_m_books_01566.wav|ब्राह्मणों का यह मानना था कि यह व्यवस्था जिसमें स्वयं उन्हें पहला दर्ज़ा प्राप्त है, एक दैवीय व्यवस्था है।|Hindi_M|other|8.184667
processed_hi_m_books_01818.wav|इस नोटिस के आधार पर लोगों में यह ख़बर फ़ल गई कि रानी विक्टोरिया ने नील की खेती न करने का हुक्म दे दिया है।|Hindi_M|other|9.357271
processed_hi_m_books_02062.wav|आपने यह भी देखा होगा कि कपड़े धोने, नहाने आदि के बाद हमारे द्वारा उपयोग किया गया जल कितना गँद हो जाता है।|Hindi_M|other|10.000000
processed_hi_m_books_04613.wav|इससे भ्रम की स्थिति नहीं पाई जाती क्योंकि प्रत्येक सदस्य के कर्त्तव्य एक-एक करके बतलाए हुए होते हैं। इससे पुनरावृत्ति भी नहीं होती।|Hindi_M|other|9.926167
processed_hi_m_education_01469.wav|यदि मै आपकी कृपा से विभागीय परीक्षा में उत्तीर्ण हो गया तो आपके श्री चरणों में उपस्थित होकर आपके निमित्त मिश्री का प्रसाद बाँटूँगा।|Hindi_M|other|9.937771
processed_hi_m_politics_04068.wav|इस फिल्म के प्रदर्शन के दौरान श्री सथ्यु स्वयं उपस्थित रहे और उन्होने दर्शकों के प्रश्न के उत्तर भी दिये|Hindi_M|other|8.800000
processed_hi_m_books_03017.wav|ऐसा मानना है कि अजंता के दीवारों पर बने चित्रों को बौद्ध भिक्खुओं ने बनाया है।|Hindi_M|other|7.100000
processed_hi_m_politics_03939.wav|अमानुष जैसी कुछ फ़िल्मों में खलनायक की भूमिका में उत्त्पल दत्त की भी याद आती है|Hindi_M|other|6.988833
processed_hi_m_books_03433.wav|लेकिन पहले मैं अपना किस्सा जारी रखूँगी। मैंने अभी तक अपनी बात पूरी नहीं की है।|Hindi_M|other|6.454771
processed_hi_m_books_02578.wav|चित्र में इस सिद्धांत के कारण हम वृत्त के अंदर काले क्रॉस को सफ़ेद क्रॉस की तुलना में आसानी से देखते हैं।|Hindi_M|other|8.056958
processed_hi_m_politics_00880.wav|याद आ गए छांव भरे पुराने दिन और पुराने बिछड़े साथी भी|Hindi_M|other|6.500000
processed_hi_m_health_00400.wav|यह उस मरहम का ही कमाल था जिससे युवक की उँगलियोँ का दर्द गायब सा होता जा रहा था|Hindi_M|other|6.861125
processed_hi_m_other_00224.wav|लक्ष्मण को श्रद्धांजलि देने मंगलवार को यहां पहुंचे फड़णवीस ने कहा, 'लक्ष्मण सिर्फ एक कार्टूनिस्ट नहीं थे।|Hindi_M|other|7.900000
processed_hi_m_agri_00553.wav|इस पानी को दूध में मिलकर पिलाने से बच्चो का पेट फूलना, गैस भरना ठीक हो जाता है|Hindi_M|other|7.998896
processed_hi_m_education_02796.wav|सीसीटीवी कैमरे से मेडिकल छात्रों पर नजर रखने के लिए वार्डन और प्रिंसीपल कभी भी रिकार्ड को खंगाल सकती है।|Hindi_M|other|9.345667
processed_hi_m_education_00811.wav|आत्मा जब पवित्र शीतल बने तब देवता बन सके, इसलिए तुम्हें हर रूह को ज्ञान इन्जेक्शन लगाकर पवित्र बनाना है।|Hindi_M|other|9.647521
processed_hi_m_agri_01036.wav|पुराने तालाबों का जीर्णोद्धार कराएं ताकि उसमें अधिक से अधिक पानी इकट्ठा हो सके|Hindi_M|other|7.244250
processed_hi_m_books_03686.wav|मेरे एक लाहौरी दोस्त ने मुझे एक रुक्का छोटी चिट्ठी दिया था जो कभी उसके पड़ोसी रहे एक व्यक्ति को देना था।|Hindi_M|other|8.300771
processed_hi_m_books_01095.wav|बहुत से अन्य उद्दीपक भी होते हैं जिन्हें हम सूँघ सकते हैं अथवा उनका स्वाद ग्रहण कर सकते हैं जैसे- मिठाई।|Hindi_M|other|8.730333
processed_hi_m_politics_03344.wav|मुख्यमंत्री आवास पर स्पाइस जेट की नई उड़ानों का शुभारंभ नागरिक उड्यन मंत्री नंद गोपाल गुप्ता नंदी ने किया|Hindi_M|other|10.030646
processed_hi_m_books_04000.wav|रायगढ़ को अपने अधिकार में कर लेने के बाद औरंगजेब ने जुल्फिकार खान को दक्षिण में जिंजी के अभियान पर भेजा ।|Hindi_M|other|8.323979
processed_hi_m_other_05010.wav|हट्टाकट्टा कसरती जिस्म था और उसके चिकने चेहरे पर कमसिनी और मासूमियत की झलक थी।|Hindi_M|other|6.500000
processed_hi_m_weather_00815.wav|अफ्रीकी टीम के खिलाड़ी चेन्नै की गर्मी और पेट की तकलीफ के कारण बीमार चल रहे हैं|Hindi_M|other|6.900000
processed_hi_m_politics_03106.wav|ऐसे में मुख्यमंत्री प्रमोद सावंत की नई सरकार के लिए फ़्लोर टेस्ट की राह आसान है|Hindi_M|other|7.789917
processed_hi_m_general_02618.wav|खुल्दाबाद के भुसौली टोला में बम बनाते समय फट गया था।|Hindi_M|other|4.968687
processed_hi_m_other_02094.wav|मामले में भाजपा के वरिष्ठ नेता ओम माथुर ने गुरुवार को कहा कि भाजपा ने आज्सू के लिए नौ सीटें छोड़ रखी हैं।|Hindi_M|other|9.229563
processed_hi_m_agri_01209.wav|किसान अब हताश हो रहे हैं किन्तु वे कीटनाशकों के दुष्चक्र में बुरी तरह फँसे हैं|Hindi_M|other|7.360354
processed_hi_m_health_02954.wav|खबर में उन्होंने एल्फ्रेड नोबल का संक्षिप्त परिचय भी दिया और कहा कि ये मौत के सौदागर के रूप में मशूहर थे|Hindi_M|other|9.786833
processed_hi_m_general_01877.wav|द स्किन डॉक्टर राइट विंग और हिन्दूवादी सोशल मीडिया सर्किल में बहुत लोकप्रिय है और इसके सारे ट्वीट बड़े पैमाने पर रीट्वीट होते हैं।|Hindi_M|other|9.500000
processed_hi_m_finance_00010.wav|जब हम किसी अनुभवी व्यक्तित्व से कुछ सीखते हैं तो उसके व्यक्तित्व की छाप हमें कुछ न कुछ सीखा कर जाती है ।|Hindi_M|other|8.600000
processed_hi_m_weather_00139.wav|ओमप्रकाश तागरा, अश्विनी कुमार सांवरिया, देवेंद्र तूफान ने अपनी कविताएं पेश कीं|Hindi_M|other|6.454771
processed_hi_m_other_05036.wav|तो इस सीज़न में पधारें और हमारे आउट्लेट्स पर अपने पसंदीदा कप के साथ आनंद उठाएं।|Hindi_M|other|5.897500
processed_hi_m_books_04896.wav|प्लाज़्मा के कारण ही सूर्य और तारों में भी चमक होती है उच्च तापमान के कारण ही तारों में प्लाज़्मा बनता है।|Hindi_M|other|8.045333
processed_hi_m_books_04707.wav|वे अद्वैतवाद के समर्थक थे, जिसके अनुसार जीवात्मा और परमात्मा  दोनों एक ही हैं।|Hindi_M|other|7.244250
processed_hi_m_education_00320.wav|उन्होंने कहा कि इस प्रकार गरीब लोगों का उत्पीड़न करना अत्यंत दुर्भाग्यपूर्ण है।|Hindi_M|other|6.164521
processed_hi_m_education_02126.wav|इसी प्रकार जनवरी से लेकर जून तक नर्मदा जल पर आधारित शहरों, कस्बों, ग्रामो की आवश्यकता का आंकलन किया गया।|Hindi_M|other|9.949375
processed_hi_m_agri_02128.wav|इस कीट के मुखांग शक्तिशाली होते हैं जो साबूत गेहूं के बीजों को आसानी से क्षति पहुचाने में सक्षम होते हैं|Hindi_M|other|9.810063
processed_hi_m_general_00102.wav|स्पोर्ट्स सट्टेबाजी खंड के तहत, कैसीनो में टेनिस सट्टेबाजी, फुटबॉल सट्टेबाजी  और बास्केटबॉल सट्टेबाजी जैसे कई उत्पादों का दावा हैl |Hindi_M|other|9.879708
processed_hi_m_general_00669.wav|सामान्य दो रंगों के मिश्रण की जगह, इसके पूरे ढ़ांचे को नीले रंग से रंगा गया था।|Hindi_M|other|6.048417
processed_hi_m_health_03062.wav|लेकिन रणबीर के हाथ में स्लिंग लगा हुआ देख फैंस के मन ये सवाल पैदा होने लगे कि आखिर रणबीर को चोट कैसे लगी|Hindi_M|other|9.914542
processed_hi_m_books_03983.wav|जल परागित अधिकतर प्रजातियों में परागकणों को पानी के भीतर गीले श्लेष्मक आवरण द्वारा संरक्षित रखा जाता है।|Hindi_M|other|9.392104
processed_hi_m_books_00372.wav|ग्राहक मोबाइल फोन के द्वारा कुछ अनुमती प्रदत्त लेन-देनों को दफ्तर, घर या फिर यात्रा के दौरान कर सकता है।|Hindi_M|other|9.300000
processed_hi_m_books_02460.wav|इससे सर्दियों में सुबह के समय घने कुहरे की रचना सामान्य घटना है। यह व्युत्क्रमण कुछ ही घंटों तक रहता है।|Hindi_M|other|8.939312
processed_hi_m_education_02750.wav|संक्षेप में कामायनी की कथा के ​अनुसार देवगणों के उच्छृंखल स्वभाव के फलस्वरूप पृथ्वी पर घोर जलप्लावन आया।|Hindi_M|other|9.500000
processed_hi_m_agri_00459.wav|ऐसे ही मंडपों में चार चाँद लगाने का काम करते हैं झाँसी जिले के घास मंडी के लोग|Hindi_M|other|7.453229
processed_hi_m_weather_00861.wav|संध्योपासना के अंतर्गत शुद्ध व स्वच्छ वातावरण में प्राणायाम व जप किये जाते हैं|Hindi_M|other|7.400000
processed_hi_m_other_05233.wav|लगा मानो तमाम रंध्रों से पसीने का सैलाब फूट पड़ा, ऐसा पहले तो कभी नहीं हुआ था।|Hindi_M|other|6.837896
processed_hi_m_politics_01564.wav|घोर नक्स्ल प्रभावित ओरछा से मतदान दल वापस लौट रहा था|Hindi_M|other|5.665292
processed_hi_m_education_02189.wav|अभिषेक बताते हैं कि वाइफ के मेडिकल टेस्ट के बाद डॉक्टर्स ने कहा कि ट्विंस हैं।|Hindi_M|other|6.500000
processed_hi_m_finance_00239.wav|इन फ़ैसलों के बाद आपको शेयर बाज़ार में अपने निवेश के तरीक़ों में बदलाव करना चाहिए|Hindi_M|other|6.466375
processed_hi_m_other_02222.wav|सेल के दौरान इसे खरीदने वाले यूजर्स को हंगामा का फ्री सब्स्क्रिप्शन भी मिलेगा।|Hindi_M|other|6.600000
processed_hi_m_health_02828.wav|संजय दत्त की बेटी त्रिशाला दत्त ने इन्स्टाग्राम पर अपने ब्वॉयफ्रेंड की अचानक हुई मौत पर एक पोस्ट लिखी है|Hindi_M|other|8.289146
processed_hi_m_education_02339.wav|अब वह एक्जीक्यूटिव और प्रोफेशनल की परीक्षा की एक साथ तैयारी करेंगी और उसकी तैयारी में अभी से जुट गई हैं।|Hindi_M|other|9.125063
processed_hi_m_books_00586.wav|मनश्चिकित्सा उपचार चाहने वाले या सेवार्थी तथा उपचार करने वाले या चिकित्सक के बीच में एक ऐच्छिक संबंध है।|Hindi_M|other|9.300000
processed_hi_m_other_02140.wav|उत्क्रांति से प्रेरित होकर खर्चीली शादी पर वादविवाद स्पर्धा का आयोजन किया गया।|Hindi_M|other|6.900000
processed_hi_m_education_02236.wav|हमने  बच्चों को किताबी ज्ञान में ठूंस दिया उन्हें लाइफ स्किल्स नहीं सिखा पाए ।|Hindi_M|other|5.781396
processed_hi_m_education_00561.wav|विभिन्न् चरणों से होते हुए इन आवेदनों पर आयुक्त लोक शिक्षण अंतिम निर्णय लेंगे।|Hindi_M|other|7.511292
processed_hi_m_weather_02002.wav|नीले आसमान में यत्रतंत्र सफ़ेद बादल लटके हुए थे जिनपर पड़ने वाली सूरज की तेज किरणें आकर्षक छटा बना रही थीं|Hindi_M|other|10.007437
processed_hi_m_books_02396.wav|आप अपने क्षेत्र के फार्म के पशुओं को कुछ सामान्य नस्लों के नामों का पता लगाएँ।|Hindi_M|other|6.036812
processed_hi_m_education_00622.wav|पाकिस्तान के राष्ट्रपति आरिफ अल्वी ने इस्राइल के साथ किसी भी प्रकार के संबंध स्थापित करने से इनकार किया।|Hindi_M|other|8.823208
processed_hi_m_education_02377.wav|उसने फौरन अपने कान में लगा रखे एक प्रकार के डिवाइस से बॉन्ड से कॉन्टैक्ट किया।|Hindi_M|other|6.849521
processed_hi_m_education_02366.wav|होली से लेकर प्रेम, सौंदर्य और विरह सभी प्रकार के लोक गीतों के भावों को व्यक्त करने का जरिया बुराँश बना।|Hindi_M|other|9.682354
processed_hi_m_finance_01485.wav|रैगिंग होने के डर से वे भागे तो उन्होंने पीछा कर पकड़ लिया और हमें थप्पड़ मारे।|Hindi_M|other|7.081708
processed_hi_m_general_01103.wav| इंटरनेट के दौर में पर्दानशीं भी बेपर्दा हो सकते हैं।|Hindi_M|other|4.190833
processed_hi_m_education_00452.wav| परीक्षा के पहले सेल्फ कॉन्फिडेंस बढ़ाएँ, परीक्षा के दौरान घबराए नहीं और हमेशा एक्टिव रहने का प्रयास करे।|Hindi_M|other|8.451688
processed_hi_m_agri_00277.wav|उल्टा अक्टूबर में चावल की कीमतों में कमी दर्ज की गयी|Hindi_M|other|5.038354
processed_hi_m_general_02616.wav|चोरी का झूठा इल्ज़ाम लगा पुलिस के हवाले किया जाता है।|Hindi_M|other|4.585562
processed_hi_m_books_01504.wav|वे प्रकल्पित कर देने के बाद भूमि से होने वाली समस्त आय को अपने पास रख सकते थे।|Hindi_M|other|6.837896
processed_hi_m_finance_00686.wav|पंजाब के बठिंडा में एटीएम मशीन में चोरी करने आए चोर स्टेट बैंक ऑफ़ पटियाला की एटीएम मशीन ही उखाड़ कर ले गए|Hindi_M|other|8.900000
processed_hi_m_politics_01026.wav|इसी में मुल्क ओ मिल्लत की भलाई और तरक्क़ी मुमकिन है और यही बात देश हित में भी है और यही असल राष्ट्रवाद है|Hindi_M|other|8.730333
processed_hi_m_books_04004.wav|द्वैतवाद अध्ययन में महत्व दिये जाने वाले पक्ष पर निर्भर करता है। पहले विद्वान भौतिक भूगोल पर बल देते थे।|Hindi_M|other|8.556188
processed_hi_m_education_01109.wav|फायरिंग रेंज में दोपहर युद्ध कौशल अभ्यास और प्रशिक्षण के दौरान मोर्टार फट गया।|Hindi_M|other|7.000000
processed_hi_m_general_00763.wav|जयपुर से टोंक आवागमन का साधन मात्र् बस की सुविधा हैl|Hindi_M|other|4.713271
processed_hi_m_politics_01743.wav|अभी सीमा पार से पाकिस्तान द्वारा थौंपे जाते रहे आतंकवाद का खतरा कम नहीं हुआ है|Hindi_M|other|7.232646
processed_hi_m_books_01628.wav|प्लैज्मा झिल्ली कुछ पदार्थों को अंदर अथवा बाहर आने-जाने देती है। यह अन्य पदार्थों की गति को भी रोकती है।|Hindi_M|other|8.985750
processed_hi_m_books_05047.wav|यहाँ वंध्यकरण का अर्थ ऐसी चिकित्सा पद्धतियों से है जिनके द्वारा गर्भाधान और शिशुजन्म को रोका जा सकता है।|Hindi_M|other|9.008979
processed_hi_m_general_02476.wav|गीतकार मृत्युंजय सिंह सिप्पी के लिखे इस देवीगीत को संगीतकार सुनील चौबे साँवला ने मधुर संगीत से सजाया है।|Hindi_M|other|9.276000
processed_hi_m_education_00993.wav|ऐसा माना जाता है कि ड्राइव करने वाली महिला सामाजिक मूल्यों की इज़्ज़त नहीं करती।|Hindi_M|other|6.988833
processed_hi_m_education_00565.wav|राजेंद्र प्रसाद मेडिकल कालेज टांडा परिसर में लोगों के लिए आफत बने आवारा कुत्तों की नसबंदी की जा रही है ।|Hindi_M|other|9.090229
processed_hi_m_general_02396.wav|मेहंदी के बाद प्रियंकानिक अपने रिश्तेदारों के साथ संगीत सेरेमनी एन्जॉय करेंगे।|Hindi_M|other|6.048417
processed_hi_m_books_00701.wav|अब आप किशोरों की कुछ प्रमुख चुनौतियों; जैसे- अपचार, मादक द्रव्यों का दुरुपयोग, तथा आहार ग्रहण संबंधी विकारों के बारे में पढ़ेंगे।|Hindi_M|other|10.181583
processed_hi_m_other_04343.wav| कोलकाता को उसके घर ईडन गार्डन्स में घुसकर मात देने के बाद अब मुंबई इंडियंस का हौसला सातवें आसमान पर है।|Hindi_M|other|8.219500
processed_hi_m_education_01664.wav|चूंकि हम शाश्वत मूल्यों से भटक गए हैं इसलिए टेक्नोलॉजी से भी सामंजस्य बैठाने में पीछे छूटते जा रहे हैं।|Hindi_M|other|9.300000
processed_hi_m_books_01520.wav|खतरनाक रासायनिक द्रव्यों के रिसाव के कारण होने वाले प्रदूषण द्वारा अन्य प्रकार की क्षतियाँ हो सकती हैं।|Hindi_M|other|7.766708
processed_hi_m_books_00733.wav|ऐसी प्रत्येक पहचान सामाजिक नक्शे में एवं सामाजिक संबंधों के ताने-बाने में आपका स्थान निर्धारित करती है।|Hindi_M|other|8.567792
processed_hi_m_general_00088.wav|मैं सिर्फ ग्रैंड स्लैम के लिए नहीं खेलता ।टेनिस का खेल मेरे लिए ग्रैंड स्लैम से ज़्यादा अहमियत रखता है।|Hindi_M|other|7.200000
processed_hi_m_education_01892.wav|सीबीआई की नजर अब मुल्जिमों की ओर से निर्दोष होने सबंधी दलीलों की पड़ताल के साथ ही मेडिकल रिपोर्ट पर है।|Hindi_M|other|9.368875
processed_hi_m_books_03072.wav|जुते हुए खेत में मिट्टी के बड़े-बड़े ढेले भी हो सकते हैं। इन्हें एक पाटल की सहायता से तोड़ना आवश्यक है।|Hindi_M|other|8.602625
processed_hi_m_general_01147.wav|रणवीर ठाकुर कुल्लू के भुंतर में अकादमी ऑफ मार्शल आर्ट के नाम से अकादमी चलाकर लोगों को कराटे सिखाते हैं।|Hindi_M|other|8.068563
processed_hi_m_books_02538.wav|जिन पदार्थों के स्वरूप में समय के साथ परिवर्तन आया है, उनमें कौन-से पदार्थ। अतिशीघ्र परिवर्तित हुए हैं।|Hindi_M|other|8.100000
processed_hi_m_agri_01155.wav|क्यां किसी भी तरह से एक लाल गुलाब मिल सकता है? पौधे ने जवाब में कहा, एक रास्ता है, लेकिन बहुत खतरनाक है|Hindi_M|other|9.647521
processed_hi_m_politics_02638.wav|मुख्य द्वार के सामने कुंआ, गहरा गड्ढा होने पर कुंए को भारी पत्थर से ढकवा दे और गड्ढे को अवश्य ही भर दें|Hindi_M|other|8.500000
processed_hi_m_general_00297.wav|सर्बियाई खिलाड़ी नोवाक जोकोविच ने इस्नर के खिलाफ शानदार खेल दिखाते हुए तीन ब्रेक प्वॉइंट्स भी हासिल किए।|Hindi_M|other|7.789917
processed_hi_m_books_03037.wav|इन संस्थाओं में महिलाओं की मौजूदगी के कारण बहुत-सी स्त्रियों की राजनीति के काम-धंधे की समझ पैनी हुई है।|Hindi_M|other|9.217958
processed_hi_m_weather_01575.wav|तूफान की वजह से जापानी ग्रैंड प्रिक्स में देरी हुई और टोक्यो क्षेत्र में सभी उड़ानों को रोक दिया गया है|Hindi_M|other|8.056958
processed_hi_m_politics_00276.wav|रेमो ने धर्मेश को यह ऑफर उनके स्टारप्लस के डांस रियलिटी शो 'डांसप्लस ' का एक प्रदर्शन देखने के बाद दिया|Hindi_M|other|8.474917
processed_hi_m_books_00129.wav|जब इन चिह्नों का लंबे समय तक उपयोग नहीं होता है, तो ये धूमिल हो जाते हैं और हमें प्राप्त नहीं होते हैं।|Hindi_M|other|8.695500
processed_hi_m_education_02598.wav|टम्टा ने कहा कि सहकारी बैंक की परीक्षा का राज्य से बाहर होना परीक्षा की निष्पक्षता पर सवाल खड़े करता है।|Hindi_M|other|9.500000
processed_hi_m_education_02724.wav|उल्लेखनीय है कि इससे पहले आतंकवादी गुट अश्शबाब, इस प्रकार के आतंकवादी हमलों की ज़िम्मेदारी लेता रहा है।|Hindi_M|other|9.229563
processed_hi_m_general_00571.wav|ग्रीष्मोत्सव में लोगों के मनोरंजन के लिए कुश्तियों, खेलकूद व सांस्कृतिक संध्याओं का आयोजन किया जाता है।|Hindi_M|other|8.045333
processed_hi_m_health_00986.wav|तहसील लेखपालों की तरफ से की गई अंधाधूंध फायरिंग में दो वकीलों की मौत हो गई और पांच अन्य लोग घायल हो गये|Hindi_M|other|9.090229
processed_hi_m_books_03692.wav|लेकिन वे का.फी कमज़ोर हो गए और बाद में अधिक शक्तिशाली बुंदेलों और मराठों के खिलाफ़ उनके संघर्ष असफल रहे।|Hindi_M|other|8.997354
processed_hi_m_education_02001.wav|शॉर्ट पिच गेंदें रैना की कमजोरी मानी जाती रही हैं और फर्नांडो ने लगातार उठती गेंदों से उनकी परीक्षा ली।|Hindi_M|other|8.567792
processed_hi_m_general_01239.wav|उसके कोच इम्तीयाज अली ने उसे तराशा तथा टोंक के मैदान पर ही उसे अंतर्राष्ट्रीय स्तर पर खेलने लायक बनाया।|Hindi_M|other|9.008979
processed_hi_m_health_01509.wav|अध्यापकों ने इनके हाथ पर चोट के निशान पाए जिसके बाद उन्हें इन छात्रों के ब्लु व्हेल गेम खेलने का शक हुआ|Hindi_M|other|9.566250
processed_hi_m_politics_01364.wav|आज शिवपुरी जिले की सभी तहसीले सहित छोटेछोटे से कस्बो ने भी बंद का समर्थन किया|Hindi_M|other|7.232646
processed_hi_m_education_01156.wav|उधर,महेंद्रू में रहने वाली ईशा का बेटा इस बार प्लस टू की परीक्षा में बैठा है।|Hindi_M|other|6.582479
processed_hi_m_other_02006.wav|नायडू भाजपा अध्यक्ष् अमित शाह द्वारा कल गठित तीन सदस्यीय समिति में शामिल हैं।|Hindi_M|other|7.000000
processed_hi_m_other_02531.wav|अमरीका के कोलोराडो के रहने वाले राइटर कोवाल्स्की भी मरने वालों में शामिल हैं।|Hindi_M|other|6.200000
processed_hi_m_education_00788.wav|इस प्रकार पार्श्वनाथ जी के विचारों तथा वाणी का जादू सभी को प्रभावित करने लगा।|Hindi_M|other|6.443167
processed_hi_m_education_02409.wav|महोत्सव का उद्घाटन मेडिकल से सेवानिवृत्त आईजी डॉ मंगल सिंह मर्तोलिया ने किया।|Hindi_M|other|7.395187
processed_hi_m_politics_03834.wav|वेस्टर्न डिस्टर्बेंस के कारण हरियाणा के भी कई जिलों में हल्की बारिश हो रही है|Hindi_M|other|6.443167
processed_hi_m_education_00391.wav|कृषि विज्ञान में स्वर्ण पदक विजेता डॉ बख्शी राम ने गन्ने पर अनुसंधान किया है।|Hindi_M|other|7.244250
processed_hi_m_finance_00282.wav|हर्षवर्धन रुंगटा के मुताबिक सोने में निवेश करना इक्विटी से ज्यादा सुरक्षित है|Hindi_M|other|6.419937
processed_hi_m_books_02664.wav|यह तय होते ही एक मूर्तिकार को हुक्म दिया गया कि वह फ़ौरन दिल्ली में हाज़िर हो।|Hindi_M|other|6.600000
processed_hi_m_other_02164.wav|अभी तक आशंका जताई जा रही थी कि कहीं विक्रम किसी गढ्डे में तो नहीं गिर गया है?|Hindi_M|other|5.800000
processed_hi_m_books_04955.wav|अपने गाँव अथवा शहर की मस्जिद की स्थापत्य कला के बारे में जानकारी हासिल कीजिए।|Hindi_M|other|6.570875
processed_hi_m_books_03772.wav|वह दीपावली एवं क्रिसमस जैसे त्यौहारों के लिए विशेष वस्तुओं की योजना बनाती है।|Hindi_M|other|6.338667
processed_hi_m_general_02814.wav|क्रोन्ये की कप्तानी में दक्षिण अफ्रीका की टीम उस समय अपने खेल के शीर्ष पर थी।|Hindi_M|other|6.100000
processed_hi_m_books_04027.wav|सबसे बढ़िया बात तो यह है कि आपको तुंरत इस दिशा में प्रयास आरंभ कर देना चाहिए।|Hindi_M|other|6.733417
processed_hi_m_education_02484.wav|किसी परीक्षा में एक दो बार फेल होने के बाद अच्छे अच्छों का हौसला टूट जाता है।|Hindi_M|other|6.600000
processed_hi_m_books_04958.wav|अपने स्कूल या गली-मुहल्ले में वन महोत्सव का आयोजन करो और वृक्षों की पौध लगाओ।|Hindi_M|other|6.710187
processed_hi_m_general_02300.wav|इंटरनेट के बढ़ते चलन से सेक्सुअल क्राइम की घटनाएं बढ़ी,क्राइम का रूप भी बदला।|Hindi_M|other|5.502750
processed_hi_m_weather_01020.wav|मैं फाइन देने को तैयार हूं, पर खीझ दिलाने वाली गर्मी में हेलमेट नहीं पहन सकती|Hindi_M|other|6.000000
processed_hi_m_general_03199.wav|सुंदरबन भारत और बांग्लादेश के बीच विभाजित बड़ा मैन्ग्रोव संरक्षित क्षेत्र है।|Hindi_M|other|6.303854
processed_hi_m_books_02014.wav|इसके बाद नवाब ने कंपनी के कलकत्ता स्थित किले पर कब्ज़े के लिए उधर का रुख किया।|Hindi_M|other|6.977229
processed_hi_m_finance_00223.wav|मानो बात को अपने इस पैसे को फिजूलखर्ची के बजाय दूसरे राज्यो में जाकर नाम कमाओ|Hindi_M|other|7.100000
processed_hi_m_books_02291.wav|ऐसे में ‘सतत विकास लक्ष्य’ में निर्धारित विकास संबंधी महत्वाकांक्षी लक्ष्यों।|Hindi_M|other|6.710187
processed_hi_m_books_04538.wav|हाल के फ़ैसलों में झुग्गी वासियों को शहर में घुसपैठियों की तरह देखा जा रहा है।|Hindi_M|other|6.617312
processed_hi_m_health_00302.wav|मौत ने ज़िंदगी से कभी ज़िंदगी नहीं मांगी और ज़िंदगी ने मौत से कभी मौत नहीं मांगी|Hindi_M|other|8.033729
processed_hi_m_politics_03145.wav|साथ ही ट्रेनों की इन्फॉर्मेशन के लिए एलईडी डिस्पले सहित कई सुविधाएं दी गई हैं|Hindi_M|other|6.048417
processed_hi_m_books_02301.wav|संचार सेवाओं में शब्दों और संदेशों , तथ्यों और विचारों का प्रेषण सम्मिलित है।|Hindi_M|other|7.104938
processed_hi_m_other_02440.wav|भोपाल के चूना भट्टी इलाके में बनी कोठी क्लिक्सि महाराज को दिए जाने की खबर है।|Hindi_M|other|6.100000
processed_hi_m_books_04091.wav|अंतर्दृष्टि अधिगम एवं अव्यक्त अधिगम में इस प्रकार का अधिगम परिलक्षित होता है।|Hindi_M|other|7.360354
processed_hi_m_books_00933.wav|खाद्यान्नों के अतिरिक्त यह विभिन्न उद्योगों के लिए कच्चा माल भी पैदा करती है।|Hindi_M|other|5.920708
processed_hi_m_education_02275.wav|ऐसे ही मामले में पेशी पर गए दस्यु सरगना ज्ञान सिंह को लू ने चपेट में ले लिया।|Hindi_M|other|7.128146
processed_hi_m_education_01833.wav|बाबू रामधियान सिंह के इकलौते कुलदीपक पप्पू सिंह ने अपने ज्ञान का पिटारा खोला।|Hindi_M|other|6.988833
processed_hi_m_general_03196.wav|दुर्घटना का पता चलते ही मृतक के गांव दिग्धो चोलथरा में शोक की लहर दौड़ गई है।|Hindi_M|other|6.443167
processed_hi_m_other_05106.wav|अमेरिका में स्थित पर्ड्यू यूनिवर्सिटी के शोधकर्ताओं ने बताया है कि प्लास्टिक की थैलियों में भारी मात्रा में कार्बन पाया जाता है।|Hindi_M|other|9.125063
processed_hi_m_general_00927.wav|भारत की सानिया मिर्ज़ा साल के पहले ग्रैंड स्लैम ऑस्ट्रेलियन ओपन टेनिस में महिलाओं के डबल्स मुक़ाबले के दूसरे दौर में पहुँच गई हैं।|Hindi_M|other|9.700000
processed_hi_m_finance_00046.wav|प्रमुख ईकॉमर्स कंपनियां फ्लिपकार्ट, अमेजन, स्नैपडील, मिंत्रा और शॉपक्लूज ने अपने ऑनलाइन सेल की तारीखों की पहले ही घोषणा कर दी है|Hindi_M|other|10.123521
processed_hi_m_general_01466.wav|ऐसे में क्या ताज्जुब कि मनोरंजन के सार्वजनिक साधन सिर्फ वार्षिक रामलीला, गंगा दशहरा तथा कुछ प्रमुख मंदिरों पर होने वाले मेले थे।|Hindi_M|other|10.181583
processed_hi_m_books_01841.wav|हम ‘सकारात्मक कार्यवाई’ के परिप्रेक्ष्य में अपनाई गई कुछ नीतियों और उठाए गए कुछ मुद्दों को भी समझेंगे।|Hindi_M|other|8.962521
processed_hi_m_politics_02386.wav|यूपीए के दौरान महाराष्ट्र् में हुए आदर्श स्कैम में पूर्व मुख्यमंत्री अशोक चव्हाण के लिए राहत की ख़बर है|Hindi_M|other|7.894417
processed_hi_m_books_00957.wav|उनके विचारों से ही यह तय होता था कि क्या प्रकाशित किया जाएगा और घटनाओं की रिपोर्टिंग किस तरह की जाएगी।|Hindi_M|other|7.800000
processed_hi_m_weather_01331.wav|दांपत्य जीवन मे चल रहे उथल पुथल किसी तीसरे व्यक्ति के हस्तक्षेप से पारिवारिक वातावरण शांतिमय बना रहेगा|Hindi_M|other|9.000000
processed_hi_m_education_00532.wav|प्लाज्मा अनुसंधान संस्थान, गांधीनगर ने मल्टी टास्किंग स्टाफ एमटीएस के छह पदों पर रिक्तियां निकाली हैं।|Hindi_M|other|9.264396
processed_hi_m_agri_02395.wav|इसमें एंथ्राक्विनोन होता है, जो आंत में पानी की मात्रा को बढ़ाकर इन परेशानी को दूर रखने मे मदद करता है|Hindi_M|other|9.647521
processed_hi_m_education_01302.wav|अप्रोच टू द टीचर्स कार्यक्रम में शिक्षण और वैश्विक शांति पर आचार्य हरिप्रसाद ने  अपने विचार साझा किए ।|Hindi_M|other|9.264396
processed_hi_m_health_02947.wav|कैदी की मौत की अफवाह पर तीन घण्टों तक बवाल चलता रहा|Hindi_M|other|5.200000
processed_hi_m_agri_01220.wav|बाद में जैसेजैसे कागज दिखाये गए उसकी दुकान पर रखे सामान और सरकारी जमीन पर किए गए कब्जे की नापतोल की गई|Hindi_M|other|10.042250
processed_hi_m_health_03031.wav|दोनों ही मामलों में यह बात सबको पता थी कि यह वायरस अमीर देशों के फैक्टरी फार्मस से ही अस्तित्व में आया|Hindi_M|other|8.800000
processed_hi_m_weather_02320.wav|चीन यूरोप ट्रेन से चीन के अंतर्देशीय क्षेत्रों के खुलेपन को आगे बढ़ाने में छुंग छिंग शहर को मदद दी गई.|Hindi_M|other|9.206333
processed_hi_m_finance_01001.wav|हम रस्मोरिवाज को पूरा करने के लिए कुछ पैसे भी देंगे|Hindi_M|other|4.600000
processed_hi_m_other_00101.wav|उन्होंने कहा कि एक भी मल्टीलेवल पार्किंग स्थल नहीं है, इसलिए सड़कें पार्किंग स्थल में तब्दील हो गई हैं।|Hindi_M|other|7.743479
processed_hi_m_general_02659.wav|इनडोर स्टेडियम का डम्पिंग यार्ड में तब्दील हो जाना दुर्भाग्यपूर्ण एवं खेल प्रतिभाओं के साथ खिलवाड़ है।|Hindi_M|other|7.600000
processed_hi_m_general_02936.wav|पर्यूषण पर्व में जैन समाज प्रतिदिन धार्मिक क्रियाओं के साथसाथ व्रत इत्यादि भी सामूहिक रूप से करते हैं।|Hindi_M|other|8.173042
processed_hi_m_general_00821.wav|हरियाणा कला परिषद कला एवं सांस्कृतिक कार्य विभाग की ओर से राष्ट्रीय नाट्क एवं लोक कला उत्सव शुरू हुआ ।|Hindi_M|other|7.406792
processed_hi_m_education_02462.wav|इग्नू ओपनमेट बीएड और एमबीए की परीक्षा में देशभर के विभिन्न परीक्षा सेंटरों पर , अभ्यर्थी शामिल हुए थे।|Hindi_M|other|9.252771
processed_hi_m_education_02068.wav|खांडल ने रणथंभोर परिधि में रहने वाली आखेटी जनजातियों को आजीविका के विकल्प तलाशने का प्रशिक्षण दिया है।|Hindi_M|other|8.800000
processed_hi_m_books_03657.wav|इसमें किसी विशिष्ट विषय से संबंधित लेख तज्ञों द्वारा लिखवाए जाते हैं और ग्रंथ का निर्माण किया जाता है।|Hindi_M|other|8.707104
processed_hi_m_politics_01708.wav|अब तो मात्र एक ही उद्देश्य रह गया है कि जब तक जिन्दा हूँ मैं ही मुख्यमंत्री बनूँ और मेरे बाद मेरा बेटा|Hindi_M|other|8.544562
processed_hi_m_general_01554.wav|लेकिन इस नए गाने का संगीत तनिष्क बाग्ची ने दिया है।|Hindi_M|other|4.446250
processed_hi_m_finance_02023.wav|उम्मीद है कि ब्याज दरों में कटौती के बाद मांग बढेग़ी|Hindi_M|other|4.829375
processed_hi_m_politics_02247.wav|इस इलाके में बुनियादी रणनीतिक दुश्मनी ईरान को लेकर है और इसमें सऊदी अरब, इज्राएल और अमेरिका एक तरफ हैं|Hindi_M|other|9.241167
processed_hi_m_agri_00569.wav|पानी में कर्पूर के तेल की कुछ बूंदों को डालकर नहाएं|Hindi_M|other|5.500000
processed_hi_m_books_04284.wav|चॉकलेट, ठंडे पेय तथा चीनीयुक्त मिठाइयाँ व अन्य पदार्थ दंत क्षय के लिए मुख्य रूप से उत्तरदायी होते हैं।|Hindi_M|other|9.484979
processed_hi_m_general_00915.wav|जबकि बैडमिंटन में, सर्विंग पक्ष और रिसिविग पक्ष दोनों के लिए रैली जीतने का लगभग बराबर का मौका होता है।|Hindi_M|other|8.440083
processed_hi_m_finance_00723.wav|जर्मनी की लग्जरी कार निर्माता कंपनी पोर्शे अपने कायने एसयूवी मॉडल का हाइब्रिड वर्जन पेश करने जा रही है|Hindi_M|other|9.217958
processed_hi_m_general_02201.wav|लेकिन यदि आप मुझसे पूछेंगे कि कौनसा नृत्य सबसे हृदयस्पर्शी है तो मैं कहूंगा कि भारतीय शास्त्रीय नृत्य।|Hindi_M|other|8.196271
processed_hi_m_education_01501.wav|जिला के सभी राजकीय कॉलेज में पढ़ाने वाले एक्स्टेंशन लेक्चरर्स ने आज काला रिबन बांधकर शिक्षण कार्य किया।|Hindi_M|other|7.894417
processed_hi_m_books_02468.wav|परमाणु के अंदर अधिकांश स्थान रिक्त होता है, क्योंकि अधिकांश अल्फा कण सोने की पन्नी को पार कर जाते हैं।|Hindi_M|other|8.100000
processed_hi_m_general_01889.wav|सदियों से चले आते एक ढीलेढाले इनफॉर्मल समाज को एक झटके में फॉर्मल बना डालने का हुकुम किसे न हिला देगा?|Hindi_M|other|8.591000
processed_hi_m_finance_00745.wav|वह परमामृत का पान कर अतुल सन्तोष को प्राप्त करता है|Hindi_M|other|5.897500
processed_hi_m_education_00957.wav|उसके परीक्षा में नंबर कम आए हैं, जिस कारण उसे घर से डांट पड़ी और वह अपने पिता की पिस्तौल लेकर निकल आया।|Hindi_M|other|9.368875
processed_hi_m_books_03101.wav|अधिकांश सूक्तों के रचयिता, सीखने और सिखाने वाले पुरुष थे। कुछ प्रार्थनाओं की रचना महिलाओं ने भी की थी।|Hindi_M|other|9.647521
processed_hi_m_politics_00930.wav|हर महिला का यह अधिकार है कि उसे सुरक्षित काम का माहौल मिले और ऐसा करना आपके एम्प्लॉयर की ज़िम्मेदारी है|Hindi_M|other|8.184667
processed_hi_m_agri_01022.wav|महाराष्ट्र यवतमाल के गांव इंद्रठांण के कपास किसान नेमराज राजुरकर दो एकड़ में बीटी कपास की खेती करते हैं|Hindi_M|other|10.042250
processed_hi_m_books_04379.wav|ट्रॉली आगे चलती है तथा लकड़ी के गुटके से टकराती है।|Hindi_M|other|5.375042
processed_hi_m_finance_01114.wav|लिहाज़ा जब तक सेना को सबक सिखाकर अपने क़ब्ज़े में न कर लिया जाए, तब तक उसके अपने हित सुरक्षित नहीं रहेंगे|Hindi_M|other|9.229563
processed_hi_m_books_01303.wav|मूँगफली खरीफ की फसल है तथा देश में मुख्य तिलहनों के कुल उत्पादन का आधा भाग इसी फसल से प्राप्त होता है।|Hindi_M|other|8.602625
processed_hi_m_books_00455.wav|इस पुस्तक को पढ़ते समय आप परिवर्तन के चिह्नों तथा यहाँ सक्रिय ऐतिहासिक प्रक्रियाओं पर ध्यान देते चलें।|Hindi_M|other|8.196271
processed_hi_m_books_01543.wav|वैज्ञानिक निर्णय, निर्धारित उद्देश्यों के रूप में विचारणीय एवं न्यायोचित तथ्यों पर आधारित होने चाहिएँ।|Hindi_M|other|7.627375
processed_hi_m_health_02552.wav|अंबिकापुर के दर्रीपारा स्थित सुनीता सोनोग्राफी व चाइल्ड क्लीनिक में प्रसव का यह कोई पहला मामला नहीं था|Hindi_M|other|8.730333
processed_hi_m_general_01469.wav|इन्हीं अनुबन्धित सम्झौतों के आधार पर राज्य और नागरिक के बीच राष्ट्रियता कायम होती है जिसके बदौलत एक राष्ट्र का निर्माण होता है।|Hindi_M|other|9.700000
processed_hi_m_education_01991.wav|कंवलदीप, मेडिकल डायरेक्टर, आईवी ग्रुप ऑफ हॉस्पिटल्स ने कहा कि हम स्पेशलाइज्ड हेल्थकेयर सर्विसेज प्रदान करने के लिए समर्पित हैं।|Hindi_M|other|9.949375
processed_hi_m_other_02949.wav|ब्रटिश राजगद्दी के तीसरे वारिस प्रिंस हैरी की नई प्रेमिका फ्लोरेंस ब्रूंडेल ब्रूस को अरबों रुपए का मॉडलिंग कान्ट्रैक्ट मिला है।|Hindi_M|other|9.345667
processed_hi_m_finance_01063.wav|उपभोक्ता अदालत, कंजूमर और बैंक के बीच हुए कॉन्ट्रैक्ट में बदलाव नहीं कर सकती|Hindi_M|other|6.431563
processed_hi_m_politics_00951.wav|उस छात्र की प्रफुल्लता के चलते मेरी हिम्मत ही नहीं पड़ी कि मैं उसका नाम पूछूं|Hindi_M|other|6.600000
processed_hi_m_books_02245.wav|आप आज्ञा दें, मैं आपकी हर आज्ञा का सिर और सिर के साथ दिल झुकाकर पालन करूँगा।|Hindi_M|other|6.500000
processed_hi_m_health_03090.wav|प्रशांत ने इन्स्पेक्टर सुबोध की पिस्टल से गोली चला दी, जिसमें उनकी मौत हो गई|Hindi_M|other|6.600000
processed_hi_m_general_02829.wav|एंड्रयू फ्लिंटॉफ अपने खेल के अलावा अपनी हरकतों के लिए भी चर्चा में रहते हैं।|Hindi_M|other|5.758167
processed_hi_m_weather_00463.wav|भुंतर से उदयपुर जाने वाला हेलीकाप्टर आज सुबह हिमपात के कारण उड़ान नहीं भर सका|Hindi_M|other|6.800000
processed_hi_m_politics_02107.wav|भारतीय वेटलिफ़्टिंग संघ के उपाध्यक्ष सहदेव यादव मानते हैं कि ये संख्या बड़ी है|Hindi_M|other|6.826292
processed_hi_m_books_02331.wav|अगर वह लगान नहीं चुका पाता था तो उसे पुश्तैनी ज़मीन से बेदखल कर दिया जाता था।|Hindi_M|other|7.371958
processed_hi_m_education_01050.wav|शारापोवा ने कहा, यहां हर कोई जानता है कि मैं किस प्रकार की प्रतिस्पर्धी हूं।|Hindi_M|other|6.559271
processed_hi_m_other_00150.wav|इन्हें शक था कि बुशेर परमाणु प्लांट में ईरान चोरीछुपे परमाणु बम  बना रहा है।|Hindi_M|other|7.255854
processed_hi_m_books_00882.wav|पृथ्वी की सतह अंतरिक्ष में अवरक्त विकिरण के रूप में ऊष्मा उत्सर्जित करती है।|Hindi_M|other|6.733417
processed_hi_m_books_04298.wav|पत्रिका का पाठ्य-विषय इंटरनेट के द्वारा दिल्ली कार्यालय को भेज दिया जाता है।|Hindi_M|other|6.176125
processed_hi_m_health_03326.wav|अगर आपकी त्वचा में एलर्जी होने की संभावना है तो आप परमानेंट टैटू नहीं बनवाएं|Hindi_M|other|7.093333
processed_hi_m_agri_02410.wav|बादाम में मौजूद मैग्निशियम हड्डियों को मज़बूत और मसल्स को स्ट्रॉंग बनाते हैं|Hindi_M|other|6.965604
processed_hi_m_health_02707.wav|वैसे ड्राईवर कुलदीप भी घायल है पर कपडे से खून रुक गया है और इसकी नब्ज़ ठीक है|Hindi_M|other|7.499667
processed_hi_m_general_03108.wav|ग्राम्शी कहते हैं कि यांत्रिक विश्वदृष्टि ही निम्नवर्गों का धर्म हो जाता है।|Hindi_M|other|6.048417
processed_hi_m_books_02592.wav|उदाहरण के लिए, कल्पना कीजिए, आप अपने मित्र को विदा करने बस अड्डे जा रहे हैं।|Hindi_M|other|6.582479
processed_hi_m_education_01999.wav|इस प्रकार सिद्धान्त ज्योतिषकाल में शुद्ध गणित ज्योतिष विकासोन्मुख हो गया था।|Hindi_M|other|6.988833
processed_hi_m_books_03130.wav|नाभिक में रासायनिक गुणों पर न्यूट्रॉनों की संख्या का प्रभाव बहुत कम होता है।|Hindi_M|other|7.116542
processed_hi_m_weather_01663.wav|आखिर इतनी बड़ी तबाही कैसे और क्यूं हुई? मौसम विभाग ने इस पर से परदा उठाया है|Hindi_M|other|7.511292
processed_hi_m_finance_01052.wav|बदले में पैसे देने की पेशकश की तो नाराज़गी के कुछ लफ्ज़ उनके लबों पर उभर आए थे|Hindi_M|other|7.383563
processed_hi_m_books_00267.wav|यह बीज से एक नए पौधे का प्रारंभ है। मूँग के कुछ सूखे बीजों को एकत्रित कीजिए।|Hindi_M|other|6.837896
processed_hi_m_books_01777.wav|“क्या मतलब है साम अवतार बलभद्र की तरह इसी दर्जे में टिके रहना चाहते हो क्या।|Hindi_M|other|6.710187
processed_hi_m_politics_01601.wav|इस प्रतियोगिता में क्लासिक कैटेगरी में बैंग्लौर की स्वेता अग्रवाल विजयी रहीं|Hindi_M|other|6.187750
processed_hi_m_weather_00015.wav|औट क्षेत्रों के ट्रांसपोर्टरों के बीच छिड़ा विवाद एक सप्ताह बाद समाप्त हो गया|Hindi_M|other|6.200000
processed_hi_m_books_01340.wav|प्रणोद तथा दाब का अर्थ समझने के लिए आइए निम्नलिखित स्थितियों पर विचार करें ।|Hindi_M|other|5.943937
processed_hi_m_books_03678.wav|आपको क्यों लगता है कि शासक भक्तों से अपने संबंध को दर्शाने के लिए उत्सुक थे।|Hindi_M|other|6.443167
processed_hi_m_finance_00752.wav|ट्विंकल ने सैनेटरी नैपकिन्स पर जीएसटी दरें लागू करने को लेकर कहा'भारत में अजीब किस्म का टैक्स लगता है|Hindi_M|other|8.707104
processed_hi_m_education_02435.wav|इसमें किसी भी प्रकार की  दुर्भावना न समझकर सद्भाव एवं सत्प्रेम ही समझा जाये तो निसंदेह कल्याणकर होगा।|Hindi_M|other|8.173042
processed_hi_m_books_03913.wav|चूँकि बर्दवान के राजा पर राजस्व की बड़ी भारी रकम बकाया थी, इसलिए उसकी संपदाएँ नीलाम की जाने वाली थीं।|Hindi_M|other|9.914542
processed_hi_m_health_00274.wav|इस दौरान इन लोगों के खून में विटमिन डी के स्तर, प्लाज्मा ग्लूकोज और ओरल ग्लूकोज टॉलरेंस की जांच की गई|Hindi_M|other|9.000000
processed_hi_m_general_02830.wav|यही नहीं भारत को आज सबसे धनवान क्रिकेट बोर्ड माना जाता है तो इसका र्शेय जगमोहन डालमिया को ही जाता है।|Hindi_M|other|7.662208
processed_hi_m_education_01964.wav|इस कार्यक्रम के मुख्य अतिथि अन्तर्राष्ट्रीय धान अनुसंधान संस्थान फिलीपींस के सलाहकार डॉ अशोक यादव थे।|Hindi_M|other|7.917625
processed_hi_m_education_02766.wav|अभ्यर्थियों की संख्या अधिक होने के कारण विभाग को, परीक्षा क्रेंद्र को लेकर माथापच्ची करनी पड़ रही है।|Hindi_M|other|8.440083
processed_hi_m_books_00230.wav|कुछ मानव क्रियाओं जैसे वनोन्मूलन, अति पशुचारण, खनन ने भी भूमि के निम्नीकरण में मुख्य भूमिका निभाई है।|Hindi_M|other|8.600000
processed_hi_m_politics_02444.wav|इन्द्र के कोप से गायों और व्रजवासियों की रक्षा के लिए गिरिराज ने गोवर्धन को कनिष्ठिका अंगुली पर उठाया|Hindi_M|other|8.846438
processed_hi_m_general_00095.wav|ग्लास्गो में होने वाले कॉमनवेल्थ खेलों में भारत के फ़्री स्टाइल पहलवानों से मेडल की बहुत उम्मीदें हैं।|Hindi_M|other|8.000000
processed_hi_m_education_02523.wav|शैख़ मोहम्मद अब्दोह की एक और विशेषता यह थी कि वह धार्मिक मामलों में बुद्धि के इस्तेमाल पर बल देते थे।|Hindi_M|other|8.707104
processed_hi_m_education_02682.wav|उन्होंने सुब्बुलक्ष्मी की गायन सभाओं का इस प्रकार आयोजन किया कि, वे सफलताओं की सीढ़ियाँ चढ़ती ही गईं।|Hindi_M|other|9.786833
processed_hi_m_education_02253.wav|ऐसे में मुझे लगता है कि नैतिकता और कॉरपोरेट गवर्नेंसके हित में ये उचित है कि मैं अपने पद को छोड़ दूँ।|Hindi_M|other|9.125063
processed_hi_m_education_00500.wav|नींद की वह अवस्था, जिसे मेडिकल साइंस की भाषा में हिप्नेगोगिया और भारतीय भाषा में सम्मोहन कहा जाता है।|Hindi_M|other|9.496583
processed_hi_m_other_02422.wav|स्वायत्त शासन मंत्री शांति धारीवाल ने मोदी सरकार पर हमला करते हुए कहा कि मज्मेशाही का जमाना आ गया है।|Hindi_M|other|8.939312
processed_hi_m_books_02398.wav|इस मामले में ॠण कर्जदार को ऐसी परिस्थिति में धकेल देता है, जहाँ से बाहर निकलना काफी कष्टदायक होता है।|Hindi_M|other|9.067021
processed_hi_m_politics_02799.wav|मुख्यमंत्री से लेकर राज्य मंत्रिमण्डल के आधे से अधिक सदस्य लोकायुक्त भ्रष्टाचार की सीमाओं में क़ैद हैं|Hindi_M|other|8.200000
processed_hi_m_education_01686.wav|साम्राज्यवादी हर प्रकार की मक्कारी और खूनखराबे के ज़रिये अपने इस इरादे को कामयाब करने में लगे रहे हैं।|Hindi_M|other|9.496583
processed_hi_m_education_00867.wav|इस प्रकार समस्त बहिर्मुख लोग इसी तरह के अनेक कुतर्क करके आत्मा के अस्तित्व को ही मिटा देना चाहते हैं।|Hindi_M|other|8.451688
processed_hi_m_weather_00061.wav|सर्दियों में वाटर स्पोर्ट्स से बचें, सर्दियों के मौसम में ठंडे स्विमिंग पूल में स्विमिंग करने से बचें|Hindi_M|other|6.600000
processed_hi_m_general_02714.wav|कला निर्देशक नितिन चंद्रकांत देसाई और कॉस्ट्यूम डिजायनर नीता लुल्ला से उन्हें अपेक्षित सहयोग मिला है।|Hindi_M|other|8.579396
processed_hi_m_general_02546.wav|बहुत ज्यादा नाइट्रोजन एक घने, बदबूदार और धीरे धीरे अपघटित होने वाला अवायवीय स्थूल का निर्माण करता है।|Hindi_M|other|8.161437
processed_hi_m_agri_01790.wav|आपके लिवर को पानी की जरुरत होती है जो फैट को एनर्जी में बदलकर मेटाबॉल्जिम को तेज करने में मदद करता है|Hindi_M|other|9.241167
processed_hi_m_politics_01787.wav|फिल्म बाजीराव मस्तानी में दिखाए गए 'आइना महल' की दांस्ता इतिहास के पन्नों में कहीं दफ्न होकर रह गई है|Hindi_M|other|8.463292
processed_hi_m_agri_01290.wav|डॉन्गी आदिवासियों के अनुसार जीरा पाचक होता है और पेट से अम्लता या एसिडिटी को दूर करने के लिए उत्तम है|Hindi_M|other|9.264396
processed_hi_m_politics_00129.wav|सेना इस भर्ती के जरिए सोल्जर, सोल्जर क्लर्क, सोल्जर टेक्निकल सहित कई पदों पर उम्मीदवारों का चयन करेगी|Hindi_M|other|9.392104
processed_hi_m_books_05197.wav|मानचित्र  को देखें और वे कारण बताइए, जिनके चलते ये शासक कन्नौज और गंगा घाटी के ऊपर नियंत्रण चाहते थे।|Hindi_M|other|9.200000
processed_hi_m_politics_03290.wav|झारखंड के खूंटी गैंगरेप के मामले में फादर अल्फोंस सहित छह दोषियों को अदालत ने उम्रकैद की सजा सुनाई है|Hindi_M|other|9.200000
processed_hi_m_weather_01539.wav|जनवरी की महीने में बर्फ से लकदक रहने वाली हिमालय की चोटियों पर खालीपन के काले धब्बे साफ नजर आ रहे हैं|Hindi_M|other|8.997354
processed_hi_m_books_00011.wav|एक वर्ष तक फ्रांसिसी भाषा सीखने के बाद इनके भी फ्रांसिसी भाषा के ज्ञान की उसी तरह परीक्षा ली जाती है।|Hindi_M|other|9.217958
processed_hi_m_health_02155.wav|वैसे आपको बता दें कि कपिल शो में सिंपल दिखने वालीं सुमोना असल जिंदगी में काफी स्टाइलिश और ग्लैमरस हैं|Hindi_M|other|9.400000
processed_hi_m_education_01973.wav|नोबेल पुरस्कार विजेता प्रख्यात न्यूरोसर्जन डॉ० रोजन स्पैरी ने मानवी मस्तिष्क पर गहन अनुसंधान किया है।|Hindi_M|other|8.730333
processed_hi_m_books_03764.wav|बाल्टिक समुद्र की लवणता कम होती है, क्योंकि इसमें बहुत अधिक मात्रा में नदियों का पानी प्रवेश करता है।|Hindi_M|other|8.300771
processed_hi_m_books_01531.wav|“ अधिकार अंतरण से केवल इतना ही आशय है कि अपने अधीनस्थों को निश्चित सीमाओं के अंतर्गत कार्य करने का अधिकार प्रदान किया जाता है।|Hindi_M|other|10.100312
processed_hi_m_other_00238.wav|उसने अपने सिक्कों पर अल सुल्तान जिल्ली अल्लाह, सुल्तान ईश्वर की छाया, सुल्तान ईश्वर का समर्थक है, आदि वाक्यों को अंकित करवाया।|Hindi_M|other|9.833271
processed_hi_m_politics_00400.wav|नगराधीश के साथ अतिरिक्त्त जिला एवं सत्र न्यायाधीश जेएस सिद्धु की पत्नी रूप सिद्धु भी छात्रों को प्रोत्साहित करने के लिए पहुंची|Hindi_M|other|10.169958
processed_hi_m_weather_00170.wav|इससे पहले भी इराक़ की सशस्त्र सेना ने दियाला प्रांत के विभिन्न क्षेत्रों में दाइश के बाक़ी बचे तत्वों के विरुद्ध कार्यवाही की थी|Hindi_M|other|10.181583
processed_hi_m_other_04322.wav|जेट एयरवेज की उड़ानों में खानपान की व्यवस्था एल एस जी स्काईशैफ करती है, जो लुफ्थांसा की पूर्ण स्वामित्व वाली केटरिंग कंपनी है।|Hindi_M|other|10.181583
processed_hi_m_politics_01081.wav|इसके लिए मोबाइल नेटवर्क का सहारा लिया जाता है ताकि उसका परफॉर्मेंस बढ़ाया जा सके और इसमें इंसानों को ज्यादा इन्वॉल्व न होना पड़े|Hindi_M|other|10.088688
processed_hi_m_general_01247.wav|अंग्रेज़ी के माध्यम से कुछ फ्राँसिसी और जर्मन साहित्यकारों का अध्ययन करने के पश्चात उन्होंने उससे हिन्दी जगत को सुपरिचित कराया।|Hindi_M|other|9.752000
processed_hi_m_politics_02515.wav|इसमें चारों महानगरों के अलावा देवास, मंडला, पन्ना, सागर, भिंड और मुरैना जिलों में दस्तावेज खंगाले गए|Hindi_M|other|9.786833
processed_hi_m_general_02468.wav|यहां बताना मौजूं होगा कि भारत में क्रिकेट का खेल अपने उत्थान के लिए पटियाला राजघराने का काफी ऋणी है।|Hindi_M|other|8.451688
processed_hi_m_books_01528.wav|इन चुनौतियों के चलते सल्तनत बड़ी मुश्किल से किसी तरह अपने आपको बचाए हुए थी।|Hindi_M|other|6.176125
processed_hi_m_books_00190.wav|सफ़ेदी करने के दो-तीन दिन बाद कैल्सियम कार्बोनेट का निर्माण होता है और इससे दीवारों पर चमक आ जाती है।|Hindi_M|other|7.650604
processed_hi_m_books_03844.wav|जनसंचार द्वारा उपयोग में लायी जाने वाली विभिन्न तकनीकें अत्यंत खर्चीली हैं।|Hindi_M|other|6.025208
processed_hi_m_books_03028.wav|प्रयत्न चलते रहना चाहिए-यही संचयन की प्रक्रिया है।|Hindi_M|other|5.003521
processed_hi_m_books_04804.wav|पवन तंत्र की दिशा उलट जाने के कारण उन्हें लाभ हुआ।|Hindi_M|other|4.900000
processed_hi_m_books_00344.wav|अशोधित जन्म दर को प्रति हज़ार स्त्रियों द्वारा जन्म दिए जीवित बच्चों के रूप में व्यक्त किया जाता है।|Hindi_M|other|8.100000
processed_hi_m_politics_00803.wav|कहते हैं जो कोई सूर्य को अष्टांग अर्घ्य देता है उसे हजार वर्ष तक सूर्य लोक में स्थान प्राप्त होता है|Hindi_M|other|7.650604
processed_hi_m_general_01703.wav|स्वर्ण आभूषण ढक्कनदार तथा प्रथम अथवा द्वितीय शुद्धता श्रेणी वाली इलेक्ट्रानिक तौल मशीन से ही खरीदें।|Hindi_M|other|8.556188
processed_hi_m_books_01791.wav|धीरे-धीरे जैन धर्म भारत के कई हिस्सों में फैल गया।|Hindi_M|other|4.701667
processed_hi_m_books_01222.wav|जनसंख्या की आयु-लिंग संरचना का अभिप्राय विभिन्न आयु वर्गॊं में स्त्रियों और पुरुषों की संख्या से है।|Hindi_M|other|8.184667
processed_hi_m_other_04760.wav|बियानी के भतीजे निकुंज बियानी और फ्यचूर ग्रुप के प्रेसिडेंट संदीप तरकस कोलकाता फ्रेंचाइजी चलाते हैं।|Hindi_M|other|7.789917
processed_hi_m_agri_01961.wav|इसके अलावा काबुली चना, मसूर दाल, अखरोट और आर्टेमिया के सौदे भी ऊंचे शुल्कों के कारण रद्द हो सकते हैं|Hindi_M|other|9.902938
processed_hi_m_finance_00634.wav|रशियन कॉल गर्ल्स को इंप्रेस करने और उनपर पैसे लुटाने के लिए वे चोरी करते थे |Hindi_M|other|7.300000
processed_hi_m_books_00968.wav|उसके बुड्ढे को अब रोटी की कोई ज़रूरत नहीं रह गई थी।|Hindi_M|other|4.202438
processed_hi_m_general_00284.wav|लम्बे समय के बाद सरकार और यातायात व्यावसायी के बीच दशहरा के लिए अग्रिम टिकट बुकिंग की शुरुआत हुई है।|Hindi_M|other|7.600000
processed_hi_m_agri_01974.wav|खाना खाने के बाद अदरक और नीबू की कुछ बूदों के मिश्रण का एक घूंट आपको कई परेशानियों से दूर रख सकता है|Hindi_M|other|9.659125
processed_hi_m_books_00503.wav|दय स्पंदन के बारे में हम न भी सोचें तब भी यह होगा।|Hindi_M|other|4.701667
processed_hi_m_health_00277.wav|प्रतिबन्धित दवाइयों और इंजेक्शंस को ड्रग इंस्पेक्टर ने कब्जे में ले लिया है|Hindi_M|other|5.909104
processed_hi_m_education_02693.wav|शिवाजी महाराज इस बालक की परीक्षा लेने के लिए घोड़े से उतरे और खड्ग खींच ली।|Hindi_M|other|7.499667
processed_hi_m_books_05192.wav|जब कोई दी गई वस्तु पहले से अधिक स्थान घेरती है, तो वह हल्की प्रतीत होती है।|Hindi_M|other|6.187750
processed_hi_m_politics_03348.wav|ये गाना आपको कहीं ना कहीं रश्के कमर की याद दिलाएगा|Hindi_M|other|5.108021
processed_hi_m_books_00534.wav|इसलिए हमें अपने को व्यापक ब्रह्मांड का अंग ही समझना चाहिए, क्योंकि हमारी नियति आपस में जुड़ी हुई है।|Hindi_M|other|8.184667
processed_hi_m_health_00369.wav|मेरे जबड़े में फ्रैक्टर हो गया था और मुझे जिंदगी भर के लिए गहरा जख्म मिल गया|Hindi_M|other|7.000000
processed_hi_m_politics_02308.wav|उन्होंने मेरे बताये स्थान पर चार जवानों को भेजा तब उन्होंने आकर बताया कि अब कोई टृक वहां खडे नहीं है|Hindi_M|other|8.614229
processed_hi_m_books_03281.wav|प्लीहा में लाल रक्त कणिकाओं का बड़ा भंडार होता है।|Hindi_M|other|4.500000
processed_hi_m_finance_00572.wav|दूसरी ओर बिना रायल्टी दिये उत्खनन से राजस्व विभाग को भी आय में हानि होती है|Hindi_M|other|6.800000
processed_hi_m_books_02832.wav|भारत की पंचवर्षीय योजनाओं के लक्ष्यों को जानेंगे;।|Hindi_M|other|4.100000
processed_hi_m_health_02796.wav|इन धमाकों ने चंद लम्हों में ही दर्ज़नों मासूमों को मौत के मुंह में धकेल दिया|Hindi_M|other|6.431563
processed_hi_m_agri_00982.wav|दिन रात मेहनत करके तैयार की गई गन्ना की फसल किसान मजबूरी में कोल्हुओं पर औनेपौने रेट में बेच रहे हैं|Hindi_M|other|8.985750
processed_hi_m_books_02675.wav|चन्हुदड़ो, लोथल और हाल ही में धौलावीरा से छेद करने के विशेष उपकरण मिले हैं।|Hindi_M|other|7.000000
processed_hi_m_general_02274.wav|भारत में इंटरनेट की आजादी सिंगापुर जैसे अत्याधुनिक मुल्क से लेकर उम्माह का दंभ भरने वाले इस्लामी मुल्कों से भी काफी बेहतर है।|Hindi_M|other|9.902938
processed_hi_m_education_01363.wav|इस किशोरी को मांड्या इन्स्टीट्यूट ऑफ मेडिकल साइंसेज में भर्ती कराया गया है।|Hindi_M|other|7.371958
processed_hi_m_finance_00670.wav|इसलिए इस मामले में सही कार्यवाही करते हुए निर्दोष व्यक्तियों को छुड़वाया जाए|Hindi_M|other|7.200000
processed_hi_m_general_01222.wav|यहां पर मौजूद मिराबेल गार्डन और साल्जबर्ग संगीत कपल्स के लिए बेहद मशहूर है।|Hindi_M|other|6.454771
processed_hi_m_books_04625.wav|उपर्युक्त बॉक्सों का ध्यानपूर्वक पढ़ें और निम्नलिखित विषयों पर चर्चा करें ।|Hindi_M|other|5.909104
processed_hi_m_books_04888.wav|इस अनुच्छेद के प्रथम गद्यांश में वर्णित स्थिति को, खुली बेरोजगारी कहते हैं।|Hindi_M|other|6.303854
processed_hi_m_other_05144.wav|पल्जिंग नेकलाइन वाली यह ड्रेस एक थाई हाई स्लिट वाली ड्रेस थी, जिसमें जेनिफर काफी हॉट नज़र आ रही थीं।|Hindi_M|other|7.789917
processed_hi_m_books_02600.wav|इनमें से कई उपजातियाँ तो नाज़ुक अवस्था में हैं और लुप्त होने के कगार पर हैं।|Hindi_M|other|6.303854
processed_hi_m_general_00889.wav|भारत में राजनीतिक हिंसा से लेकर सांप्रदायिक, जातीय, यौन, और घरेलू हिंसा का दुष्चक्र फैलता जा रहा है।|Hindi_M|other|8.962521
processed_hi_m_education_01246.wav|मेले में कई प्रकार के झूले भी थे जिनका बच्चों और युवकों ने खूब लुत्फ उठाया।|Hindi_M|other|7.128146
processed_hi_m_politics_01712.wav|इनमें से कई नुस्खें तो इतने कारगर होते थे कि उन्हें आजमाते ही चंद मिनटों में पीड़ित को आराम आ जाता था|Hindi_M|other|8.846438
processed_hi_m_general_02682.wav|ब्रह्मचर्य के लिए कुत्सित साहित्य फिल्मी संसार और भड़कीले तथा अमर्यादित फैशन परिधान से बचना पडता है।|Hindi_M|other|8.846438
processed_hi_m_books_01664.wav|प्रयोग द्वारा आप ऐल्कोहॉल एवं कार्बोक्सिलिक अम्ल में कैसे अंतर कर सकते हैं।|Hindi_M|other|6.431563
processed_hi_m_agri_01757.wav|आदर्श भाई, पति और आदर्श बेटा, मित्र, न्यायप्रिय राजा इत्यादि गुण उन्हें मर्यादा पुरुषोत्तम बनाते हैं|Hindi_M|other|9.682354
processed_hi_m_books_03002.wav|स्वास्थ्य संबंधी दशाओं व स्वच्छता में सुधार के साथ मत्र्यता में कमी आती है।|Hindi_M|other|6.164521
processed_hi_m_general_01285.wav|मुझे हमेशा से संगीत ने अपील किया है जहां खासकर लोक संगीत की खुश्बू आती हो ।|Hindi_M|other|6.200000
processed_hi_m_health_00969.wav|क्योंकि शादी की सभी रस्में होने के बाद दुल्हन की मौत हो जाना सबको खल रहा है|Hindi_M|other|6.100000
processed_hi_m_other_02423.wav|भाई सतीश आम्गे ने बताया कि चोरों ने अलमारी में रखी ज्वैलरी पर हाथ साफ किया।|Hindi_M|other|6.814687
processed_hi_m_other_02898.wav|ग्रेवाल आई इंस्टिट्यूट ने स्वतंत्रता दिवस के उपलक्ष् में दो दिवसीय फ्री आई चेकअप कैंप का आयोजन किया।|Hindi_M|other|7.700000
processed_hi_m_books_02516.wav|मगर कपड़े को रँगने वाले तो नील को ही पसंद करते थे।|Hindi_M|other|4.562354
processed_hi_m_agri_01523.wav|जिन लोगों का इम्यून कमज़ोर है उन्हें रोज़ाना नींबू पानी पीना चाहिए, इससे उनकी इम्यून सिस्टम मज़बूत होगी|Hindi_M|other|9.264396
processed_hi_m_other_04635.wav|रावण देवी का परम भक्त था और इसीलिए उन्होंने प्रसन्नं होकर दशानन को अपना मुदिर बनाने की अनुमति दी थी।|Hindi_M|other|7.766708
processed_hi_m_books_03367.wav|क्या तुम बता सकती हो कि श्री सातकर्णी तटों पर नियंत्रण क्यों करना चाहता था।|Hindi_M|other|5.909104
processed_hi_m_general_02362.wav|ऐसे में यात्रा को सुगम बनाने के लिये माता वैष्णो देवी श्राइन बोर्ड ने रास्ते में आध्यात्मिक संगीत के प्रसारण की शुरूआत की है।|Hindi_M|other|9.136688
processed_hi_m_books_04405.wav|मधुमक्खी एवं मर्मर पक्षी पौधों का मकरंद चूसते हैं।|Hindi_M|other|5.096417
processed_hi_m_education_01299.wav|उन्होंने कहा कि इस प्रकार की अफ़वाह फैलाए जाने का उद्देश्य लोगों में भय और ख़ौफ़ का माहौल पैदा करना है।|Hindi_M|other|8.700000
processed_hi_m_politics_01053.wav|इसको लेकर जिला प्रशासन द्वारा सभी मतदान केन्द्रां में सूचना भी लिखवाई गई है|Hindi_M|other|7.000000
processed_hi_m_books_00632.wav|अधिकतर पादपों में, जब तक अंडाशय से फल विकसित होता है, उसके अन्य पुष्पीय अंश अपासित एवं झड़ जाते हैं।|Hindi_M|other|9.008979
processed_hi_m_education_02330.wav|संसाधिका श्रीमती इंदिरा सिंह ने अपठित गद्यांश पर अपने ज्ञान को वितरित किया।|Hindi_M|other|7.522896
processed_hi_m_books_01764.wav|बहुधा सरकार उत्पादक पूँजीगत व्यय अथवा कल्याण संबंधी व्यय में कटौती करती है।|Hindi_M|other|6.582479
processed_hi_m_books_01730.wav|उदाहरण के लिए – मेथेन का आण्विक द्रव्यमान इस प्रकार प्राप्त किया जा सकता है|Hindi_M|other|5.909104
processed_hi_m_finance_01024.wav|रिटेल एफडीआई इसलिये जरूरी है क्योंकि विदेशी निवेश के आने से सरकार का रोटी बांटने का धन्धा चलता रहेगा|Hindi_M|other|8.846438
processed_hi_m_education_02066.wav|जो हमारा नित्य कर्म है वो उसी प्रकार से चलता रहेगा और डॉक्टर साहब के नुस्खे भी परमानॆंट चलते रहेंगे।|Hindi_M|other|7.975688
processed_hi_m_books_00069.wav|करेंसी नोट और सिक्‍कों का मूल्य इन मदों के प्राधिकरण द्वारा जारी की गई गारंटी से व्युत्पन्न होता है।|Hindi_M|other|8.161437
processed_hi_m_education_01236.wav|जिन्हें क्लब निश्शुल्क प्रशिक्षण के साथ ही बॉक्सिंग किट भी उपलब्ध कराता है।|Hindi_M|other|6.400000
processed_hi_m_weather_02323.wav|यह निरंतर और अखंड रूप में चलने वाली प्रक्रिया है ।|Hindi_M|other|3.772875
processed_hi_m_education_01331.wav|अगर बोर्ड ऑफ सेकेन्ड्री को परीक्षा को लेकर कोई दिक्कत आ रही है तो वह इससे कोर्ट को अवगत करा सकती है।|Hindi_M|other|8.532958
processed_hi_m_education_02427.wav|सोलनखुंब अनुसंधान निदेशालय डीएमआर में सोमवार को राष्ट्रीय मशरूम मेला सजेगा।|Hindi_M|other|7.627375
processed_hi_m_weather_00293.wav|हालांकि इस कोहरे को फ़ॉग की बजाय स्मॉग कहना बेहतर होगा, क्योंकि इसमें धुएं की धुंध ज्यादा है कोहरा कम|Hindi_M|other|8.567792
processed_hi_m_books_02304.wav|आथक प्रगति को बढ़ावा और जनसंख्या नियंत्रण, दोनों मोर्चों पर असफलता के कारण निर्धनता का चक्र बना रहा।|Hindi_M|other|8.500000
processed_hi_m_agri_02019.wav|गर्म तेल की मालिश के बाद शिशु को गर्म पानी से नहलाएं या स्पांज बाथ जरुर दें|Hindi_M|other|7.600000
processed_hi_m_education_01476.wav|बोर्ड के सहायक सचिव मुंशीं राम व उनकी टीम ने जिला ऊना के विभिन्न परीक्षा केंद्रों में स्वयं दबिश दी।|Hindi_M|other|8.300000
processed_hi_m_health_01089.wav|फिर उसी जगह पर लिक्विड विटामिन ई डालें और उस जगह को एक साफ बैंडेज से बांधें|Hindi_M|other|7.488062
processed_hi_m_books_04130.wav|दूरियों के चिह्नों के निर्धारण के लिए हम यहाँ भी उन्हीं नियमों को अपनाएँगे।|Hindi_M|other|5.375042
processed_hi_m_education_00729.wav|नुस्खा यह है कि किसी परीक्षा में जाने से पहले साईं बाबा और बिपाशा बासु की फोटो को नमन करके जाया करो।|Hindi_M|other|8.834812
processed_hi_m_general_03004.wav|माउंट मौंकानुई में भारत और न्जूजीलैंड के बीच दूसरा वनडे मैच खेला जा रहा है।|Hindi_M|other|5.800000
processed_hi_m_politics_00975.wav|हो सकता है आप इसे उनके सुनाए लतीफ़ों से ही याद रखें|Hindi_M|other|6.187750
processed_hi_m_other_04287.wav|इनके फलस्वरूप शुरुआती दौर में रैंक एवं फाइल ओपिनियन लीडर्स और पर्सनल इन्फ्लुएंस थ्योरी उद्घाटित हुई।|Hindi_M|other|8.184667
processed_hi_m_general_01705.wav|मेगाहर्ट्स पर एफएम रेडियो का प्रसारण काफी कम ट्रांसमीटर टावरों के सहारे काफी लोगों तक पहुंच जाता है।|Hindi_M|other|7.600000
processed_hi_m_general_00874.wav|जिस तरह से झूठ पर आधारित खेल खेला गया, अब वही उसी खेल में फँसते जा रहे हैं।|Hindi_M|other|6.594104
processed_hi_m_books_02260.wav|हम सब एक उत्कृष्ट स्मृति तंत्र की कामना करते हैं जो सुदृढ़ और विश्वसनीय हो।|Hindi_M|other|7.244250
processed_hi_m_books_01132.wav|जिन जीवों की कोशिकाओं में केंद्रक झिल्ली होती है उन्हें यूकैरियोट कहते हैं।|Hindi_M|other|6.605708
processed_hi_m_finance_00036.wav|तुम्हारी ब्रह्मज्ञान की आकांक्षा की पूर्ति कौन करेगा, जो भूलकर भी कभी एक फूटी कौड़ी का दान नहीं देता?|Hindi_M|other|9.125063
processed_hi_m_education_00789.wav|शास्त्रों के अनुसार जो व्यक्ति प्रतिदिन शिवपूजन के बाद इस प्रकार त्रिपुण्ड्र बनाता है उसे जीवन में सबकुछ प्राप्त हो जाता है।|Hindi_M|other|9.763625
processed_hi_m_books_02126.wav|गेल  द्वारा ‘एक राष्ट्र एक ग्रिड’ के अंतर्गत बिछाई गई क्रॉस कंट्री प्राकृतिक गैस पाइप लाइन के बारे में जानकारी एकत्रित करें।|Hindi_M|other|9.357271
processed_hi_m_education_00551.wav|जानकारों की मानें तो क्रूज मिसाइल ब्राह्मोस किसी भी प्रकार के खतरनाक हथियारों पर लगाए गए निशाने के अनुसार घातक वार करती है ।|Hindi_M|other|10.181583
processed_hi_m_books_04227.wav|इस कार्यक्रम का उद्देश्य ग्रामीण क्षेत्रों और छोटे शहरों में शिक्षित बेरोज़गार युवाओं के लिए स्वरोज़गार के अवसर सृजित करना है।|Hindi_M|other|9.891333
processed_hi_m_books_05169.wav|तमिलनाडु के कोडुमनाल में बहुमूल्य और कम मूल्यवान पत्थरों से बनाए जाने वाले मूँगों के उद्योग के पुरातात्विक साक्ष्य मिले हैं।|Hindi_M|other|9.601083
processed_hi_m_politics_02709.wav|वह अपने सियासी दांवपेंच से एक बार फिर यूपी में समाजवादी सरकार बनाने के लिये सभी नुस्खे अजमा रहे हैं|Hindi_M|other|8.869646
processed_hi_m_agri_00948.wav|सूजन नष्ट करने वाला इसका गुण जो विशेषकर अन्तर्कोशीय स्तर पर प्रभावी होता है, अपने आप में विशिष्ट है|Hindi_M|other|9.693958
processed_hi_m_general_01354.wav|चूरू में सेठानी जोहड पर स्वतंत्रता दिवस से पूर्व अपने नृत्य की तैयारी करती अध्यापिकाएं दीख रही थीं।|Hindi_M|other|8.184667
processed_hi_m_books_04256.wav|इसलिए न्यूक्लीय अपशिष्ट अत्यंत प्रभावकारी प्रदूषक है और इसके उपचार में अत्यधिक सावधानी की जरूरत है।|Hindi_M|other|8.718729
processed_hi_m_politics_00654.wav|विरोध के चलते उन्हें ड्रैगन की मूर्तियाँ हटवानी पड़ी थीं, लेकिन उनका ड्रैगन प्रेम फिर भी कम नहीं हुआ|Hindi_M|other|7.371958
processed_hi_m_other_04464.wav|उसने डबडबाई आँखों में ठहरे आँसुओं को हथेली में ही सोख लिया और फिर चाय बनाने के लिए रसोई में घुस गई।|Hindi_M|other|8.591000
processed_hi_m_books_02274.wav|इसी तरह मुंबई के झुग्गीवासियों की कोशिशों से रोज़गार के अधिकार को जीवन के अधिकार का हिस्सा माना गया।|Hindi_M|other|8.900000
processed_hi_m_education_02322.wav|इराक़ के अन्नुजबा आंदोलन के प्रवक्ता ने कहा कि इस प्रकार की बातों ने इराक़ियों पर बहुत प्रभाव डाला।|Hindi_M|other|8.974146
processed_hi_m_other_04248.wav|सेंसेक्स के खुलने के कुछ ही सेकंड बाद अपर सर्किट छू लेने की वजह से बाजार में कारॊबार बंद करना पड़ा।|Hindi_M|other|8.100000
processed_hi_m_books_02462.wav|अपने व्यक्तिगत कंप्यूटर पर काम करते समय आप स्क्रीन पर एक स्फ़र बिंदु देखेंगे जो प्रसंकेतक कहलाता है।|Hindi_M|other|9.101854
processed_hi_m_general_01729.wav|पॉलिटिकल साइंटिस्ट, सोशल मीडिया मैनेजर, पॉलिटिकल कंसल्टेंट जैसे तमाम तरह के ऑप्शंस सामने आ रहे हैं।|Hindi_M|other|7.371958
processed_hi_m_politics_00585.wav|अण्णा के सहयोगी दत्ता आवारी ने दावा किया है कि इस अनशन में अण्णा का पांच किलोग्राम वजन कम हो गया है|Hindi_M|other|8.985750
processed_hi_m_other_04314.wav|विजय माल्या और उनके सलाहकार  डेब्ट रीपेमेंट ऑफर को फिर से रिवाइज करने की संभावनाओं को तलाश रहे हैं।|Hindi_M|other|7.778313
processed_hi_m_health_00689.wav|लिवरपूल का यह स्टार स्ट्राइकर कंधे की चोट से उबर रहा है जो उन्हें चैम्पिंयस लीग के फाइनल में लगी थी|Hindi_M|other|8.567792
processed_hi_m_books_00516.wav|समाज की वैज्ञानिक समझ, जिसे दुर्खाइम विकसित करना चाहते थे, वह नैतिक तथ्यों की मान्यता पर आधारित थी।|Hindi_M|other|9.700000
processed_hi_m_general_02195.wav|जो खेल यहां खेले भी जाते हैं उनमें क्रिकेट, गोल्फ, शतरंज या फिर पार्कों में गप्पे हांकते हुए टहलना।|Hindi_M|other|8.335583
processed_hi_m_finance_00691.wav|लोग पहले ही आधार कार्ड, क्रेडिट कार्ड और एटीएम कार्ड की इन्क्वारी के फर्जी कॉल्स और ठगी से सहमे हैं|Hindi_M|other|7.778313
processed_hi_m_weather_00081.wav|आप ज्योग्राफिकल इन्फॉर्मेशन सिस्टम, इन्फॉर्मेशन टेक्नोलॉजी आदि जैसे क्षेत्रों में नौकरी पा सकते हैं|Hindi_M|other|8.056958
processed_hi_m_finance_00642.wav|लेकिन, गोल्ड ईटीएफ में लिक्विडिटी कम होने के साथसाथ ट्रैंजैक्शन फीस, सालाना फीस जैसे खर्चे होते हैं|Hindi_M|other|8.823208
processed_hi_m_education_02483.wav|बेनित्ज ने इस बात का ज्ञान होने के बाद चेरिशेव को मैदान से बाहर किया कि वह इस मैच के लिए अयोग्य थे।|Hindi_M|other|9.299208
processed_hi_m_health_02850.wav|उन्होंने कहा कि गोरखपुर में जिन मासूम बच्चों की मौत हुई, उनके मातापिता के बद्दुआओं का दुष्परिणाम है|Hindi_M|other|8.200000
processed_hi_m_books_01432.wav|अब स्ट्रॉ के दूसरे टुकड़े को अपने हाथ में पकड़िए और इसके स्वतंत्र सिरे को कागज़ की एक शीट से रगड़िए।|Hindi_M|other|8.567792
processed_hi_m_education_02296.wav|क्लैट एग्जाम में उपस्थित होने वाले स्टूडेंट् परीक्षा से जुड़ी महत्वपूर्ण इंस्ट्रक्शन यहाँ से पढ़ें।|Hindi_M|other|7.104938
processed_hi_m_other_02295.wav|इससे पहले अमिताभ बच्चन और ऋषि कपूर अमर अकबर एन्थोनी और नसीब जैसी फिल्मों में एक साथ नज़र आ चुके हैं।|Hindi_M|other|9.000000
processed_hi_m_finance_01075.wav|छिंदवाड़ा के वे वरिष्ठ पत्रकार, जिन्होंने बीमा किया था, उस पॉलिसी का क्लेम हासिल करने में जुट गए हैं|Hindi_M|other|8.718729
processed_hi_m_other_02072.wav|आज बुधवार पीएम मोदी ने बेंगलुरू में रैली के दौरान कांग्रेस अध्यत्क्ष राहुल गांधी पर जमकर हमला बोला।|Hindi_M|other|8.602625
processed_hi_m_books_02541.wav|सोने और चाँदी को पिघलाने के लिए सुनार धातु की फुकनी से ज्वाला के सबसे बाहरी भाग को उस पर फुंकतॆ है।|Hindi_M|other|8.405250
processed_hi_m_other_03138.wav|दशकों से सैनिकों की संगीनों के साए में महफूज मध्यपूर्व की सल्तनतें एकाएक अवाम के भय से कांपने लगीं।|Hindi_M|other|8.846438
processed_hi_m_politics_02234.wav|सुमेरसिंह सहित मोहित बिश्नोई और बृजपाल चरण को आत्महत्या के लिए दुष्प्रेरित करने का दोषी माना गया है|Hindi_M|other|9.101854
processed_hi_m_politics_00242.wav|जब भी गेंद नई होती है तो वह सीधे पड़ती है बहुत ही कम आउट स्विंग, इन स्विंग या रिवर्स स्विंग मिलता है|Hindi_M|other|7.894417
processed_hi_m_health_00828.wav|वह उन दिनों प्लूरसी के इलाज के सिलसिले में किसी हेल्थ रिजॉर्ट पर गए हुए थे|Hindi_M|other|6.698583
processed_hi_m_books_03786.wav|संग्रहालय की दीर्घाओं में प्रदर्शनी का प्रबंधन और सूचना एवं प्रौद्‌योगिकी।|Hindi_M|other|6.582479
processed_hi_m_finance_01556.wav|लोग विभिन्न त्यौहारों, शादी तथा निवेश के मकसद से मूल्यवान धातु खरीदते हैं।|Hindi_M|other|7.232646
processed_hi_m_education_01283.wav|एक प्रकार से कह सकते हैं कि बेयर ने मोदी का इंटरर्व्यू जंगल में जाकर लिया।|Hindi_M|other|7.116542
processed_hi_m_books_02712.wav|ये सभी लोग सेवा सेक्टर के उस प्रभाग में कार्य करते हैं जो ज्ञानोन्मुखी है।|Hindi_M|other|6.176125
processed_hi_m_politics_04111.wav|जिसके बाद टीवीके नेता वेल्मुरुगन सहित अन्य लोगों को हिरासत में ले लिया गया|Hindi_M|other|6.861125
processed_hi_m_books_00891.wav|क्या आप इस चित्र में दिखाए गए बालू के टिब्बों के प्रकार को पहचान सकते हैं।|Hindi_M|other|6.094875
processed_hi_m_books_00846.wav|बृहस्पति के बहुत से प्राकृतिक उपग्रह हैं। इसके चारों ओर धुँधले वलय भी हैं।|Hindi_M|other|6.071646
processed_hi_m_books_03494.wav|प्रजनन की वैज्ञानिक विधियों कुक्कुर एवं पशुपालन के महत्त्वपूर्ण लक्षण हैं।|Hindi_M|other|6.200000
processed_hi_m_books_02002.wav|अब आप उँगली के माध्यम से तार को ऊपर नीचे धीरे से या तेज़ी से सरका सकते हैं।|Hindi_M|other|7.522896
processed_hi_m_health_01379.wav|गरीबी से परेशान सूरत में एक परिवार की तीन सदस्यों ने जहर पीकर आत्हमत्या की|Hindi_M|other|7.267479
processed_hi_m_education_01801.wav|सीरियल दोनों प्रकार की शादियों के प्लस और माइनस दोनों पहलूंओं को दर्शाएगा।|Hindi_M|other|6.721813
processed_hi_m_books_00760.wav|कल्पना कीजिए कि एक ताकतवर नेता ने आपके परिवार की ज़मीन पर कब्ज़ा कर लिया है।|Hindi_M|other|6.872729
processed_hi_m_agri_02026.wav|घटना आणंद मालाताज गांव का है, इसी गांव में किसान बाबूभाई परमार भी रहते हैं|Hindi_M|other|7.232646
processed_hi_m_politics_03296.wav|जिसमें कहा गया है कि लड़कियों और महिलाओं को क्लीन शेव्ड युवा अधिक भाते हैं|Hindi_M|other|7.000438
processed_hi_m_agri_01065.wav|पर हेल्थ कॉन्शियस लोग अपनी डाइट में सीमित मात्रा में ही आलू शामिल करते हैं|Hindi_M|other|7.499667
processed_hi_m_books_03078.wav|कार्बन की यह श्रृंखला, सीधी, शाखायुक्त या वलीय किसी भी रूप में हो सकती है।|Hindi_M|other|7.400000
processed_hi_m_books_03048.wav|ये पुस्तकें शीघ्र लोकप्रिय हो गईं तथा आज भी इन्हें क्लासिक्स माना जाता है।|Hindi_M|other|6.826292
processed_hi_m_education_01776.wav|मीन अपने मूल्यों को दरकिनार करने से बचें और हर फ़ैसला तार्किक तरीक़े से लें।|Hindi_M|other|6.900000
processed_hi_m_weather_01454.wav|लेकिन इस सर्द मौसम में वे ठिठुरते, कराहते, बिलखते ईश्वर से गुहार लगाते हैं |Hindi_M|other|7.267479
processed_hi_m_books_01953.wav|उपर्युत्त वर्गीकरण भूगोल की शाखाओं की एक विस्तृत रूपरेखा प्रस्तुत करता है।|Hindi_M|other|6.315458
processed_hi_m_politics_02505.wav|सर्जिकल स्ट्राइक के जरीये देशभक्ति और राष्ट्रवाद की अनोखी लकीर भी खिंची गई|Hindi_M|other|6.199354
processed_hi_m_general_01264.wav|उसमें इतना सेल्फ कॉन्फिडेंस होता है कि साधारण कपड़े भी स्टाइल से पहनते हैं।|Hindi_M|other|5.630458
processed_hi_m_finance_00353.wav|इंग्लैंड के बैंक ऑफ़ इंग्लैंड को पूर्ण स्वायत्तता है कि वह कितने नोट छापेगा|Hindi_M|other|6.036812
processed_hi_m_politics_00445.wav|उनके इस फैसले के पीछे स्पार्टा, एथेंस और सिकंदर की विरासत का इतिहास खड़ा है|Hindi_M|other|6.900000
processed_hi_m_politics_02007.wav|डब्ल्स में उनकी जोड़ी विजेता रही जबकि सिंगल्स मैच में वह दूसरे स्थान पर रहा|Hindi_M|other|6.187750
processed_hi_m_health_02025.wav|फॉफ डु प्लेसिस और क्विंटन डिकॉक चोट की वजह से पूरी सीरीज से बाहर हो गए हैं|Hindi_M|other|6.954000
processed_hi_m_books_00358.wav|इन वस्तुओं को गड्ढे में डालने से उसमें रोग कारक जीव उत्पन्न होने लगते हैं।|Hindi_M|other|6.570875
processed_hi_m_books_01058.wav|फलस्वरूप, स्थलाकृतिक मानचित्र बनाने के लिए इन फोटोग्राफस का उपयोग होता है।|Hindi_M|other|5.920708
processed_hi_m_finance_00611.wav|श्रीराम सद्गुणों के भंडार हैं इसीलिए लोग उनके जीवन को अपना आदर्श मानते हैं|Hindi_M|other|7.000000
processed_hi_m_books_01712.wav|मेरी अंतश्चेतना का यही स्वर था कि बच्चन शायद मुझे इसीलिए इलाहाबाद लाए हैं।|Hindi_M|other|6.861125
processed_hi_m_politics_00234.wav|रास्तें में मिलने वाले खानों से बचें, बाजार में मिलने वाले पकौड़े और खुले में बिकने वाले खाद्य पदार्थों का सेवन करने से बचें|Hindi_M|other|9.484979
processed_hi_m_other_04557.wav|इससे पहले मार्च में जेडन फाउंडेशन ने चर्च के साथ मिलकर मिशिगन के फ्लिंट में जल शोधन तंत्र वाटर फिल्ट्रेशन सिस्टम लगवाया था।|Hindi_M|other|9.775229
processed_hi_m_other_04597.wav|सूडान के खार्तूम में स्थित एक चीनी मिट्टी के कारखाने में पिछले हफ्ते मंगलवार को एलपीजी टैंकर भयानक तरीके से ब्लास्ट हो गया।|Hindi_M|other|9.136688
processed_hi_m_books_03243.wav|गाँववासी, जिन्होंने विनाश की मार सही, वनों की अंधाधुंध कटाई, भूस्खलन तथा बाढ़ के बीच अब तक के दुर्बल संबंध को देखने लगे थे।|Hindi_M|other|10.158354
processed_hi_m_general_01489.wav|किसी ग्रंथ का भौतिक रूप से सूक्ष्मातिसूक्ष्मसू अध्ययन उसके मूल पाठ संबंधी विवादास्पद प्रश्नों को सुलझाने में सहायक होता है।|Hindi_M|other|10.100000
processed_hi_m_books_04039.wav|स्टर्नबर्ग के सांदर्भिक अथवा व्यावहारिक बुद्धि का अर्थ यह है कि बुद्धि संस्कृति का उत्पाद होती है।|Hindi_M|other|8.556188
processed_hi_m_education_01832.wav|बड़ौदा स्वरोजगार विकास संस्थान द्वारा डेयरी एवं वर्मी कंपोस्ट मेंकिंग का प्रशिक्षण आयोजित किया गया।|Hindi_M|other|8.985750
processed_hi_m_weather_00364.wav|यहां के शेर, भैंस, हाथी और गैंड को सहज प्राकृतिक वातावरण में देखने के लिए दुनिया भर से लोग आते हैं|Hindi_M|other|8.500000
processed_hi_m_books_02946.wav|ये धातुएँ प्रकृति में सामान्यत सल्फाइड लवणों के रूप में या कार्बोनेट लवणों के रूप में पाई जाती है।|Hindi_M|other|8.463292
processed_hi_m_general_01254.wav|गहरे से गहरे ज़ख्मों को भरने की ताकत संगीत में है।|Hindi_M|other|4.063125
processed_hi_m_books_04446.wav|तेरा वर्ष की अल्पायु में अकबर सम्राट बना। उसके शासनकाल को तीन अवधियों में विभाजित किया जा सकता है।|Hindi_M|other|8.161437
processed_hi_m_finance_01180.wav|ईडी के विशेष सरकारी वकील नीतेश राणा ने कहा कि बैंक धोखाधड़ी के सारे पैसे मनी लॉंडरिंग में शामिल हैं|Hindi_M|other|8.974146
processed_hi_m_books_02182.wav|खाने की प्लेट में कोई गंदगी न पड़ जाए या मक्खी-वक्खी न बैठ जाए इसलिए मैंने उसे उलटा कर रख दिया था।|Hindi_M|other|8.451688
processed_hi_m_finance_00713.wav|इसलिए तमाम इश्तिहारों में बारबार बताया जाता है कि पूंजी बाजार निवेश बाजार जोखिमों के अधीन होते हैं|Hindi_M|other|9.357271
processed_hi_m_other_04599.wav|सुबह हमने देखा कि आपने गुस्से में बोरे को कुतर दिया है और उसकी लुग्दी पूरे बाथरूम में बिखरा दी है।|Hindi_M|other|7.371958
processed_hi_m_general_03001.wav|जल्दी ही नाद्या को इन शब्दों का नशासा हो जाता है, वैसा ही नशा जैसा शराब या मार्फ़ीन का नशा होता है।|Hindi_M|other|8.985750
processed_hi_m_other_01988.wav|उसने कहा कि दुख्तारने मिल्ल्त की प्रमुख असिया अंद्राबी ने बताया कि कश्मीर में अब स्थिति बदल गई है।|Hindi_M|other|8.428479
processed_hi_m_health_00982.wav|तुम्हीं ने कहा था, आज से यह जिंदगी आपकी धरोहर हुई|Hindi_M|other|5.000000
processed_hi_m_health_01648.wav|उनके सीने में दर्द था और आँख सुर्ख़ लाल हो चुकी थी|Hindi_M|other|4.573958
processed_hi_m_books_03265.wav|गहरी खाइयों में भूकंप के उद्गम अधिक गहराई पर हैं।|Hindi_M|other|4.573958
processed_hi_m_other_05066.wav|एक राजा ने एक दिन शीशे में अपना झुर्रिंयों से भरा चेहरा और सफेद केश देखे तो उसका मन विरक्त हो गया।|Hindi_M|other|7.639000
processed_hi_m_agri_01165.wav|अमरूद दांतों और मसूढ़ों को मजबूत बनाता है अमरूद की पत्तियां चबाने से मुंह के छाले में राहत मिलती है|Hindi_M|other|8.974146
processed_hi_m_education_01137.wav|अजीता शर्मा ने कहा कि पहले पेपर के अनुसार सरल व काफी उम्दा करने का मौका आज की परीक्षा में मिला है।|Hindi_M|other|8.567792
processed_hi_m_books_00671.wav|कब-कब ग्रामीण क्षेत्रों को सम्मिलित किया जाता है।|Hindi_M|other|3.517458
processed_hi_m_books_01896.wav|क्रुषिहीन मजदूरों एवं स्त्रियों का प्राकृतिक संसाधनों से संबंध पुरुषों की तुलना में भिन्न होता है।|Hindi_M|other|8.184667
processed_hi_m_agri_02308.wav|इन कारणों से किसान के लिए आजीविका के जो साधन हैं, वहीं उसके जीवन के लिए दुष्चक्र साबित हो जाते हैं|Hindi_M|other|8.100000
processed_hi_m_politics_01659.wav|खाप प्रतिनिधि मंडल को उपायुक्त ने आश्वसन दिया है कि इस मामले की जांच पूरी तरह से निश्पक्ष की जाएगी|Hindi_M|other|9.926167
processed_hi_m_education_01419.wav|इस प्रकार के इन्वॉलमेंट से उनके अंदर स्कूल जाने की इच्छा बढ़ेगी और वो अपनी पसंदीदा चीजें ले पाएंगे।|Hindi_M|other|9.392104
processed_hi_m_agri_00111.wav|हर हफ्ते तिल का तेल दाँतों पर मलकर तिल के तेल के कुल्ले करने से दाँत वृद्धावस्था तक मजबूत रहते हैं|Hindi_M|other|9.500000
processed_hi_m_finance_02157.wav|इसके बाद करदाता अपना यूजर आईडी पैन नंबर पासवर्ड दर्ज करें, फिर कैप्चा दर्ज कर लॉग इन पर क्लिक करें|Hindi_M|other|9.357271
processed_hi_m_education_02223.wav|इसी प्रकार भट्टू से गांव काबरेल जाने के लिए किराए पर  लाई गई आल्टो कार का कोई पता नहीं चल पाया है।|Hindi_M|other|8.149833
processed_hi_m_books_04444.wav|इस केबीनेट मिशन ने तीन महीने तक भारत का दौरा किया और एक ढीले-ढाले त्रिस्तरीय महासंघ का सुझाव दिया।|Hindi_M|other|8.312375
processed_hi_m_education_01132.wav|अचानक फैसले करने से देश दुनिया को अचम्भे में डालने वालों की बुद्धि का पैमाना भी अस्थिर ही रहता है।|Hindi_M|other|8.567792
processed_hi_m_health_01069.wav|बताया जा रहा है कि आलिया भट्ट के कंधे में चोट है, इसलिए उन्हें आर्म स्लिंग पहनने के लिए कहा गया है|Hindi_M|other|8.600000
processed_hi_m_books_01705.wav|परंतु इस समय भृंग का रंग लाल के स्थान पर नीला है।|Hindi_M|other|4.800000
processed_hi_m_education_00379.wav| संकला एक प्रकार का आभूषण जो पैर में पहना जाता है।|Hindi_M|other|6.100000
processed_hi_m_general_03126.wav|भगवान शिव को शमी के पत्तें बहुत ही प्रिय होते है।|Hindi_M|other|4.179208
processed_hi_m_books_03909.wav|इसके बाद इसे ऐल्कोहॉल से भरे बीकर में डुबा दीजिए।|Hindi_M|other|4.330146
processed_hi_m_books_04518.wav|इसके लिए उन्होंने सीधी सैनिक कार्रवाई का भी सहारा लिया है और विदेशी क्षेत्रों पर कब्जा कर लिया है।|Hindi_M|other|7.743479
processed_hi_m_books_00402.wav|जब विलयन में विद्युत धारा प्रवाहित की जाती है तो यह आयन विपरीत इलैक्ट्रोड की ओर गमन करने लगते हैं।|Hindi_M|other|8.045333
processed_hi_m_books_04824.wav|जोहांस कैप्लर ने इन आँकड़ों के आधार पर तीन नियम व्युत्पन्न किए। इन्हें कैप्लर के नियम कहा जाता है।|Hindi_M|other|8.196271
processed_hi_m_agri_00073.wav|दरअसल रोडथॉन्ग के पास डूरियन के खेत हैं जिसमें वो सबसे महंगे और बदबूदार फल डूरियन की खेती करते हैं|Hindi_M|other|9.300000
processed_hi_m_agri_02180.wav|परमाणु क्षमता वाली पनडुब्बियों में इसे लगाए जाने से पहले संभवता इसके और परीक्षण भी किए जा सकते हैं|Hindi_M|other|8.300771
processed_hi_m_health_00563.wav|अभिनेता सुनील शेट्टी ने कहा कि कैंसर की बीमारी से लड़ रहीं सोनाली और इरफान को स्ट्रेंथ् की जरूरत है|Hindi_M|other|8.428479
processed_hi_m_general_01442.wav|मैरीकोम ने कहा, ओलंपिक मेरा अंतिम लक्ष्य है और मैं चाहती हूं कि इन खेलों में देश के लिए पदक जीतूं।|Hindi_M|other|7.650604
processed_hi_m_books_01276.wav|साधु के मुखमंडल से तेज की किरणें फूट रही थीं, जिनमें जादू था, मोहिनी थी और मुग्ध करने की शक्ति थी।|Hindi_M|other|8.335583
processed_hi_m_books_01169.wav|यही कारण है कि ब्रिटेन की पूर्व प्रधानमंत्री मार्गरेट थैचर ने ब्रिटेन को यूरोपीय बाज़ार से अलग रखा।|Hindi_M|other|8.196271
processed_hi_m_weather_02300.wav|स्काईमेट के मौसम वैज्ञानिक महेश पलावत ने बताया कि कोई मजबूत वेस्टर्न डिस्टर्बेंस अभी नहीं आ रहा है|Hindi_M|other|8.173042
processed_hi_m_education_01762.wav|जयललिता की सेहत पर जारी मेडिकल बुलेटिन में कहा गया, शी इज इंटरेक्टिंग यानी वो चेतन अवस्था में हैं।|Hindi_M|other|8.962521
processed_hi_m_finance_01008.wav|न्यूयॉर्क सिटी के एक वैश्विक निवेश बैंक और ब्रोकरेज कंपनी बियर स्टंट्स का कारोबार भी ठीक चल रहा था|Hindi_M|other|8.900000
processed_hi_m_health_02167.wav|उन्होंने टवीट् किया कि वह शब्बीर की मौत की खबर सुनकर दुखी हैं और इस कायराना हरकत की निंदा करते हैं|Hindi_M|other|8.416854
processed_hi_m_books_01279.wav|दोनों गुब्बारों के बीच के स्थान में फूँक मारिए। आपके विचार में क्या होना चाहिए। आप क्या देखते हैं।|Hindi_M|other|6.721813
processed_hi_m_health_01106.wav|इस दौरान अपने को-स्टार निहार पंड्या के साथ स्वॉर्ड फाइटिंग के दौरान कंगना के माथे में चोट लग गई थी|Hindi_M|other|8.500000
processed_hi_m_books_03677.wav|आप एक कुर्सी में क्या सुधार सुझाएँगे जिससे कि वह अधिक आरामदेह और सौंदर्य की दृष्टि से सुखद बन जाए।|Hindi_M|other|8.091771
processed_hi_m_other_05041.wav|लैप ऑफ़ हॉनर का तो सवाल ही नहीं था क्योंकि मैदान पर लोगों का सैलाब उमड़ पड़ा था और खिलाड़ियों को पवेलियन की ओर भागना पड़ा।|Hindi_M|other|8.707104
processed_hi_m_books_05152.wav|फ्रायड ने इस पद को प्रस्तावित किया। फ्रायड की विचारधारा में लिबिडो कामुकता की प्रत्यक्ष या अप्रत्यक्ष अभिव्यक्ति मात्र थी।|Hindi_M|other|9.484979
processed_hi_m_general_00138.wav|कलम की धौंस, स्कैंडल स्ट्रिंग आदि के द्वारा दूसरों पर छीटाकंशी करने वाली मीडिया अपने कुकर्मों पर चुप्पी क्यों साध लेती है?|Hindi_M|other|9.252771
processed_hi_m_books_04082.wav|वे अपने सामने क्या चुनौतियाँ देखते हैं और उनसे निपटने के लिए उनकी क्या तैयारी है। यहाँ आप स्वयं उन्हें उद्धृत कर सकते हैं।|Hindi_M|other|9.700000
processed_hi_m_other_00229.wav|इससे पहले घर में सुनील ग्रोवर उर्फ गुत्थी पहुंचेंगे और प्रतियोगियों के साथ न्यू ईयर के मौके पर जमकर मस्ती करते नजर आयेंगे।|Hindi_M|other|10.053875
processed_hi_m_education_01705.wav|केडी शर्मा ने फलों व सब्जियों का प्रशिक्षण एवं मूल्य वृद्धि पर बातचीत की।|Hindi_M|other|6.837896
processed_hi_m_books_01567.wav|पहले शोधकर्त्ता एक समय पर एक या कुछ जीन के बारे में ही अध्ययन कर पाते थे।|Hindi_M|other|6.443167
processed_hi_m_agri_02101.wav|पुराने अखरोट की खुशबू वाला क्लैरी सेज तेल बाकी तेलों से थोड़ा अलग होता है|Hindi_M|other|7.000000
processed_hi_m_general_01361.wav|पर्यूषण महापर्व पर विशेष दुनिया के प्राचीन धर्मों में अग्रणी है जैन धर्म।|Hindi_M|other|6.849521
processed_hi_m_health_03190.wav|जब उसने वह काँटा खींचा तो दर्द से शेर एक बार दहाड़ा पर फिर आराम से लेट गया|Hindi_M|other|7.534500
processed_hi_m_books_03198.wav|रोग और पीड़ा से मुक्त जीवन और यथोचित दीर्घायु एक स्वस्थ जीवन के सूचक हैं।|Hindi_M|other|7.500000
processed_hi_m_finance_00926.wav|क्या वाकई रिज़र्व बैंक की सख़्ती के कारण बैंकों ने लोन देना बंद कर दिया है?|Hindi_M|other|6.327063
processed_hi_m_other_02418.wav|उन्होंने कहा कि प्रदेश में मानवीय सम्वेदनाओं के साथ विकास किया जा रहा है।|Hindi_M|other|4.852604
processed_hi_m_other_02278.wav|मौके पर उन्होंने पांच महिलाओं के बीच निश्युल्क गैस कनेक्शन का वितरण किया।|Hindi_M|other|6.176125
processed_hi_m_general_00714.wav|किड्जी प्री स्कूल के चौथे वार्षिकोत्सव में बच्चों ने नृत्य प्रस्तुत किया।|Hindi_M|other|5.258938
processed_hi_m_health_01567.wav|चुविंगम चबाना मुंह और जबड़े के लिए एक असरदार और कारगर व्यायाम का काम करेगा|Hindi_M|other|6.419937
processed_hi_m_health_00638.wav|आरोप है कि चिकित्सक की लापरवाही से जच्चा और बच्चा दोनों की ही मौंत हो गयी|Hindi_M|other|5.909104
processed_hi_m_health_01565.wav|एक तरह से देखा जाय तो इंग्लेंड की राजकुमारी डाइना की मौत भी ऑनर किलिंग थी|Hindi_M|other|6.500000
processed_hi_m_books_03251.wav|मानवीय पूँजी से व्यक्तिगत के साथ-साथ सामाजिक हितलाभों का भी सृजन होता है।|Hindi_M|other|6.048417
processed_hi_m_books_05072.wav|क्या काँच के स्लैब के नीचे की रेखा कोरों के पास मुड़ी हुई प्रतीत होती है।|Hindi_M|other|5.746562
processed_hi_m_agri_00840.wav|अभी तक वेलेण्टाइन डे पर लाल गुलाब के फूलों की बिक्री सिर्फ एक दिन होती थी|Hindi_M|other|6.431563
processed_hi_m_books_02204.wav|उनका तर्क है कि मुद्रास्फीति से बचने के लिए इससे बढ़िया ढाल और क्या होगी।|Hindi_M|other|6.176125
processed_hi_m_health_02257.wav|दरअसल, सैफ अली खान को जब कैमरे में कैप्चर किया गया तो वह खून से लतपत दिखे|Hindi_M|other|8.056958
processed_hi_m_general_02133.wav|लेकिन आम्रपाली दुबे ठहरीं यूट्यूब और सोशल मीडिया की क्वीन कहलाई जाती हैं।|Hindi_M|other|5.909104
processed_hi_m_politics_00380.wav|मुझे फ़ौरन एहसास हुआ कि दोनों में ये फ़र्क़ इंसानों और कुत्तों की वजह से आया|Hindi_M|other|6.443167
processed_hi_m_general_03130.wav|कॉमन्वैल्थ के खेलों में बॉक्सरों में परमजीत समौता का नाम भी लिया जाता है।|Hindi_M|other|5.700000
processed_hi_m_finance_00717.wav|इसलिए अनेक फ्रोजन डेज़र्ट निर्माता कंपनियां बैंकों की डिफॉल्टर हो सकती हैं|Hindi_M|other|7.000000
processed_hi_m_education_01378.wav|परीक्षार्थियों को परीक्षा कक्ष में ही बॉल प्वॉइंट पेन मुहैया कराए जाएंगे।|Hindi_M|other|6.400000
processed_hi_m_books_02027.wav|नारी शरीर से उन्हें बिस्कोहर की ही फसलों, वनस्पतियों की उत्कट गंध आती है।|Hindi_M|other|7.395187
processed_hi_m_health_00882.wav|एक सप्ताह के इस आयोजन में पूरी जिंदगी की शर्तें, रिश्ते समेट लिए जाते हैं|Hindi_M|other|6.570875
processed_hi_m_other_02027.wav|कांग्रेस का फ़ार्मूला स्वीकारने पर पार्टीदारों ने हार्दिक का पुतला जलाया।|Hindi_M|other|5.642083
processed_hi_m_weather_00172.wav|मौसम विभाग ने राज्य के कई हिस्सों के लिए थंडर स्टॉर्म वार्निंग जारी की है|Hindi_M|other|6.686979
processed_hi_m_education_00680.wav|संत कबीर ने जाँतपाँत को महत्व न देते हुए ज्ञान और प्रेम को महत्व दिया है।|Hindi_M|other|7.400000
processed_hi_m_books_01674.wav|शहर में स्थित प्रत्येक घर अथवा घरों के समूह, कुँओं से जल प्राप्त करते थे।|Hindi_M|other|7.116542
processed_hi_m_books_03901.wav|बात यूँ है कि मेरे एक शब्द पर भी वे गौर करें, तो समाज का ढाँचा डगमगा उठे।|Hindi_M|other|7.104938
processed_hi_m_books_00734.wav|विकसित भू-खंडों को प्रस्तावित करता है। शर्तें तथा अनुबंध अलग हो सकती हैं।|Hindi_M|other|6.350292
processed_hi_m_books_02267.wav|इसका कारण यह है कि चेचक का बैक्टीरिया गौ-चेचक के वाइरस का निकट संबंधी है।|Hindi_M|other|6.733417
processed_hi_m_politics_01434.wav|देश के प्रधान मंत्री माल्कॉम टर्नबुल ने भी इसे चौंकाने वाली घटना बताया है|Hindi_M|other|6.315458
processed_hi_m_finance_00546.wav|सरकार की स्कीम में बैंक और बीमा कंपनियों ने काफी अच्छा रिस्पांस दिखाया है|Hindi_M|other|6.443167
processed_hi_m_books_03573.wav|अबुल फज़्ल ने प्रभुसत्ता को एक सामाजिक अनुबंध के रूप में परिभाषित किया है।|Hindi_M|other|6.036812
processed_hi_m_education_01247.wav|लिहाजा अन्यों को कंपार्टमेंट परीक्षा के लिए मीलों का सफर तय करना पड़ता है।|Hindi_M|other|6.710187
processed_hi_m_education_02688.wav|हजारों वर्षों से संकलित और संरक्षित यह ज्ञान युगों युगों से चला आ रहा है।|Hindi_M|other|7.400000
processed_hi_m_general_01146.wav|भारत और बांग्लादेश के बीच ये मैच कोलकाता के ईडन गार्डेंस में खेला गया था।|Hindi_M|other|5.653688
processed_hi_m_books_00847.wav|जब पृथ्वी के गर्भ से मैग्मा निकलता है तो अत्यधिक ऊष्मा निर्मुक्त होती है।|Hindi_M|other|5.909104
processed_hi_m_health_01612.wav|इस डर से लोग अस्पतालों में अपना इलाज करवाने बड़ी संख्यां में पहुंच रहे हैं|Hindi_M|other|6.400000
processed_hi_m_education_00475.wav|वैश्वीकरण और वैश्वीकरण विरोधी शब्दों का प्रयोग कई प्रकार से किया जाता है।|Hindi_M|other|6.187750
processed_hi_m_health_01979.wav|फेंगशुई के अनुसार, घर के दरवाज़े में लाल रिबन में बंधे सिक्के लटकाने से घर में धन व समृद्धि आती है|Hindi_M|other|10.030646
processed_hi_m_books_01401.wav|किसी अणु का आण्विक द्रव्यमान उसमें उपस्थित विभिन्न तत्त्वों के परमाणु द्रव्यमानों का योग होता है।|Hindi_M|other|7.917625
processed_hi_m_general_02599.wav|मुद्रण कला मुद्रण को सजाने, मुद्रण डिजाइन तथा मुद्रण ग्लिफ्स को संशोधित करने की कला एवं तकनीक है।|Hindi_M|other|9.148292
processed_hi_m_education_02823.wav|साथ ही उनकी पढ़ाई के साथ साथ उनका कौशल विकास भी करें ताकि बच्चों में अच्छें संस्कार पैदा हो सकें।|Hindi_M|other|8.196271
processed_hi_m_general_01051.wav|मीडिया पार्ट वाले हिस्से का शीर्षक है, फ्रेंच रिडल इन लेटेस्ट सैल्वो फ्रेंच पहेली, नवीनतम मुसीबत।|Hindi_M|other|7.255854
processed_hi_m_books_00327.wav|इसका ऊष्मीय मान उच्च होता है। यह ऐसी गैसें या अवशेष नहीं छोड़ता जो पर्यावरण को प्रदूषित करते हों।|Hindi_M|other|9.217958
processed_hi_m_general_00743.wav|शरणार्थी तो उसे ही माना जाएगा न जो अपनी जान और इज्ज़त बचाने के लिए बेबस होकर शरण लेने भारत आया है।|Hindi_M|other|7.789917
processed_hi_m_books_03289.wav|ग्रामीण क्षेत्रों का विकास भारत के सर्वांगीण विकास की दृष्टि से क्यों महत्वपूर्ण है, यह जानेंगे;।|Hindi_M|other|7.662208
processed_hi_m_education_00575.wav|यूपी बोर्ड परीक्षाओं में योगी सरकार ने नकल रोकने के लिए परीक्षा केन्दों में सीसीटीवी कैमरे लगवाए।|Hindi_M|other|9.000000
processed_hi_m_education_00762.wav|दोनों ही प्रकार के उच्चारणों को व्यक्त करने के लिए इन्हीं चिह्नो, और मात्राओं का प्रयोग किया जाए।|Hindi_M|other|8.323979
processed_hi_m_books_00523.wav|हरिहर काका के तीनों भाइयों ने अपनी पत्नियों को यह सीख दी थी कि हरिहर काका की अच्छी तरह सेवा करें।|Hindi_M|other|7.371958
processed_hi_m_health_00225.wav|स्विट्ज़रलैंड ने काले धन की झलक देखने की पीएम मोदी की मांग ठुकराई, बैंक में सेल्फ़ी भी नहीं लेने दी|Hindi_M|other|8.300000
processed_hi_m_books_01460.wav|एक अर्थव्यवस्था, जिसमें निजी क्षेत्र तथा सरकारी क्षेत्र दोनों हो, भिश्रित अर्थव्यवस्था कहलाती है।|Hindi_M|other|7.975688
processed_hi_m_education_02385.wav|बंकर रॉय ने अपने उद्बोधन में कहा कि हमारी सारी जरुरतों के उपाय हमारे पारंपरिक ज्ञान मे निहित हैं।|Hindi_M|other|7.639000
processed_hi_m_education_02347.wav|एक बयान में डीजीपी के रामानुजम ने चेन्नै में बताया कि 'तमिलनाडु में ऐसे प्रशिक्षण शिविर नहीं हैं।|Hindi_M|other|9.392104
processed_hi_m_general_02290.wav|नदियों में आने वाली बाढें लोगों के जीवन एवं सम्पत्ति के साथ बहुत बार विनाशकारी खेल खेलती रही हैं।|Hindi_M|other|8.045333
processed_hi_m_weather_00203.wav|नुसरत जी के नफ़ासत से भरे शेर जिनमें से "कुर्बतों के मौसम और ख्वाइशों की कश्ती वाले तो जान लेवा है|Hindi_M|other|8.900000
processed_hi_m_books_04944.wav|इसके बारे में उसने अपने पुत्रों फैज़ी और अबुल फज़्ल को बताया जो उसके संरक्षण में प्रशिक्षित हुए थे।|Hindi_M|other|8.405250
processed_hi_m_finance_01558.wav|किस वंश के शासकों ने ब्राह्मणों और बौद्ध भिक्षुओं को कर मुक्त ग्राम देने की प्रथा प्रारंभ की थी??|Hindi_M|other|8.567792
processed_hi_m_weather_00357.wav|यह मेरे लिए और अधिक कठिन था क्योंकि मैं एक बहिर्मुखी वातावरण से आई थी और अत्यधिक महत्वाकांक्षी थी|Hindi_M|other|8.000000
processed_hi_m_general_02595.wav|यह भी इसलिए अनकैप्ड खिलाड़ियों पर फ्रैंचाइजियों ने लगाई मोटी बोली ये हैं सबसे महंगे पांच खिलाड़ी।|Hindi_M|other|8.625833
processed_hi_m_books_00492.wav|इसके अलावा वित्त से संबंधित सभी मामलों में संसद की मंज़ूरी सरकार के लिए बहुत महत्त्वपूर्ण होती है।|Hindi_M|other|8.521354
processed_hi_m_finance_00757.wav|अपने दोनों हाथों की मुट्ठियां बांधकर, उनकी मध्यमा उंगलियों को सीधा करने को दन्त मुद्रा कहा गया है|Hindi_M|other|7.639000
processed_hi_m_health_02781.wav|सभी लोगों ने संभवत: विषयूक्त पानीपुरी का सेवन किया जिससे सभी को उल्टी दस्त और बुखार की शिकायत हुई|Hindi_M|other|9.206333
processed_hi_m_politics_04140.wav|इन्टॉलरेंस पर दिए गए शाहरुख खान के बयान को लेकर कार्यकर्ताओं ने जुबली टॉकीज के बाहर प्रदर्शन किया|Hindi_M|other|8.312375
processed_hi_m_books_03726.wav|अगली दीवाली पर उन गड्ढा के भरे जाने तक दीवाल घड़ी तारों के बीच चमकते धवल चाँद की तरह स्थापित रही।|Hindi_M|other|8.858042
processed_hi_m_education_00652.wav|सीरिया के युद्धक विमानों ने इसी प्रकार दैरिज़्ज़ूर क्षेत्र में आतंकियों के ठिकानों पर बमबारी की है।|Hindi_M|other|8.600000
processed_hi_m_general_02849.wav|इसमें हम कबीर का फक्कड़पन या ज्ञानेश्वर एवं तुकाराम का धर्म विद्रोह इसके पुख्ते सबूत देख सकते हैं।|Hindi_M|other|9.357271
processed_hi_m_health_00636.wav|उन्हें हाल में बंगलादेश के खिलाफ सीमित ओवरों की शृंखला में श्रीलंका की ओर से खेलते हुए चोट लगी थी|Hindi_M|other|8.173042
processed_hi_m_books_03975.wav|अदृश्य मदों में विभिन्न देशों के बीच होने वाली, सेवाओं, हस्तांतरणों तथा आम प्रवाह शामिल होते हैं।|Hindi_M|other|8.741938
processed_hi_m_agri_01256.wav|कैम्पको केरल और कर्नाटक की एक बहुराज्यीय सहकारी समिति है, जो सुपारी और कोको को प्रोत्साहन देती है|Hindi_M|other|9.357271
processed_hi_m_weather_01989.wav|राजा आधे समुद्र में भी नहीं पहुँचा था कि बड़े जोर का तूफान आया जिससे जहाज दक्षिण लंका की ओर बह गए|Hindi_M|other|8.800000
processed_hi_m_books_00434.wav|लैंगिक जनन, एक प्रजाति के नर एवं मादा द्वारा उत्पन्न युग्मक के युग्मन द्वारा विशिष्टीकृत होता है।|Hindi_M|other|9.229563
processed_hi_m_general_00774.wav|जर्मनी में नात्सी और सोवियत संघ में साम्यवादी समाज बनाने में वहाँ की शिक्षा की भूमिका प्रमुख रही।|Hindi_M|other|7.522896
processed_hi_m_books_03993.wav|अब आलू में एक पिन घुसाकर घोल के स्तर को चिह्नित कर लीजिए । आलू को जलयुक्त किसी बीकर में रख दीजिए।|Hindi_M|other|8.451688
processed_hi_m_general_02983.wav|ड्रोग्बा ने भारत में यानी इंडियन सुपर लीग के किसी क्लब के संभाले जाने की उनकी ख़बर को अफ़वाह बताया।|Hindi_M|other|7.894417
processed_hi_m_books_01267.wav|अँधेरा होने के पहले ही किसी प्रकार डगमगाती शिलाओं और पत्थरों से होकर तिस्ता नदी की धार तक पहुँची।|Hindi_M|other|8.474917
processed_hi_m_education_01529.wav|इसके बाद शुक्रवार को कौशल अग्रवाल और मत्युंजय के रूप में पटना हिन्दुस्तान को पांचवां झटका लगा है।|Hindi_M|other|7.800000
processed_hi_m_books_00858.wav|हमारी सभी नीतियों का ध्येय समता और सामाजिक न्याय सहित तीव्र और संतुलित आर्थिक विकास बताया गया है।|Hindi_M|other|8.196271
processed_hi_m_general_00856.wav|चिन्ह्ति पथों पर पुलिस पदाधिकारी के नेतृत्व में पर्याप्त संख्या में लाठी बल की नियुक्ति की गई है।|Hindi_M|other|7.650604
processed_hi_m_health_02945.wav|गुजरात लायंस के तेज गेंदबाज ऐंड्रू टाय कंधे में चोट के कारण इंडियन प्रीमियर लीग से बाहर हो गए हैं|Hindi_M|other|8.451688
processed_hi_m_agri_02041.wav|इसके अलावा जिनको हड्डियों में फ्रैक्चर हुआ है तो उन्हें जल्दी जोड़ने में भी ये सुखा फल मदद करता है|Hindi_M|other|8.200000
processed_hi_m_general_00507.wav|उन्हांने बच्चों के मनोरंजन के लिए पार्क एवं झूले तथा महिलाओं से संबंधित कपड़े के बाजार की दुकानें लगवाने का भी सुझाव दिया।|Hindi_M|other|8.900000
processed_hi_m_books_03191.wav|नदियाँ हमारे प्रमुख संसाधन हैं, इसीलिए अंतर्राष्ट्रीय जल विवाद में राज्यों के धैर्य और सहयोग भावना की परीक्षा हो जाती है।|Hindi_M|other|9.786833
processed_hi_m_other_05139.wav|बाबा भूतनाथ से आए बुजुर्ग साधु रामचरण दास ने तो कहा कि उन्हें मानस की चौपाइयां स्मरण हो आईं और  वे  उन्हें गुनगुनाने लगे।|Hindi_M|other|9.775229
processed_hi_m_education_02279.wav|सुप्रीमकोर्ट में न्यायमूर्ति अल्तमस कबीर और न्यायमूर्ति ज्ञान सुधा मिश्रा की पीठ ने कहा, हम प्रक्रिया पर रोक लगा रहे हैं।|Hindi_M|other|10.000000
processed_hi_m_other_02517.wav|श्रीकांत का अगला मुकाबला इंडोनेशिया के सोनी ड्वी कुनकोरो से तथा समीर का मैच इंडोनेशिया के एंथोनी सिनसुका गिंटिंग से होगा।|Hindi_M|other|10.158354
processed_hi_m_education_01756.wav|बिजनौर, कौशाम्बी और कानपुर देहात के बाद कुशीनगर में मेडिकल कालेज का डीपीआर केंद्र को भेजा जाएगा।|Hindi_M|other|8.776771
processed_hi_m_general_02276.wav|अजगर का निचला भाग पीले और भूरे धब्बों से युक्त हलके धूसर रंग का होता है।|Hindi_M|other|5.885875
processed_hi_m_books_04948.wav|ऐसे सौदे संचार क्राँति की बदौलत ही संभव हुए हैं।|Hindi_M|other|4.573958
processed_hi_m_books_03308.wav|शोधकर्ताओं ने यह प्रदर्शित किया है कि मौलिकता के लिए चिंतन प्रवाह एवं लचीलापन आवश्यक शर्तें हैं।|Hindi_M|other|8.591000
processed_hi_m_agri_01432.wav|हिन्दू मंदिरों में बहुत प्राचीनकाल से ही देवताओं की पूजा अर्जना में केसर का इस्तेमाल होता रहा है|Hindi_M|other|8.196271
processed_hi_m_general_02760.wav|भारत की स्वतंत्रता प्राप्ति के प्रभाव से हिंदीकाव्य में भी स्वच्छंद अतुकांत छंदों का प्रचलन हुआ।|Hindi_M|other|7.371958
processed_hi_m_other_02012.wav|इस संदेश प्रतिक्रिया प्रणाली  से एनआईए को लश्कर के पाकिस्तानी आतंकवादी  के खिलाफ अहम सुबूत मिला।|Hindi_M|other|7.755083
processed_hi_m_books_03814.wav|इसलिए असंतृप्त यौगिकों के ज्वलन के समय अज्वलित कार्बन के कण भी बनते हैं।|Hindi_M|other|7.128146
processed_hi_m_politics_03986.wav|यहां के निवासियों का अटूट विश्वास है कि मां हिड़िंबा उनकी हर तरह की आपदा, विपदा से रक्षा करती हैं|Hindi_M|other|8.289146
processed_hi_m_weather_01686.wav|इस चिलचिलाती गर्मी से राहत के लिए शर्लिन चोपड़ा ने अपने फैन्स को एक ठंडक देने वाला तोहफा दिया है |Hindi_M|other|8.532958
processed_hi_m_politics_00220.wav|सिवन ने कहा कि क्रू मॉड्यूल और क्रू स्केप सिस्टम सहित कुछ महत्त्वपूर्ण तकनीकें पहले ही तैयार हैं|Hindi_M|other|8.974146
processed_hi_m_books_02621.wav|नवीं कक्षा में अध्ययन किए तत्वों के इलेक्ट्रॉनिक विन्यास को स्मरण कीजिए।|Hindi_M|other|5.630458
processed_hi_m_books_02540.wav|फ्लास्क में जल के स्थिर होने की प्रतीक्षा कीजिए।|Hindi_M|other|3.784479
processed_hi_m_books_04820.wav|सबसे आरंभिक उत्खनकों में से एक मैके इन पत्थरों के विषय में यह कहते हैंः।|Hindi_M|other|6.315458
processed_hi_m_books_00089.wav|मृदाएँ जीवित तंत्र होती हैं। किसी भी अन्य प्राणी की तरह यह विकसित , क्षय तथा निम्नीकृत होती हैं।|Hindi_M|other|8.600000
processed_hi_m_education_01305.wav|टी ट्वेंटी में बल्लेबाज के कौशल का आकलन स्ट्राइक रेट से भी किया जाता है।|Hindi_M|other|6.303854
processed_hi_m_weather_00702.wav|इस मौसम में हेल्थी और फिट बने रहना बेहद जरुरी है|Hindi_M|other|4.852604
processed_hi_m_education_01567.wav|यश्पाल और ज्ञान होली के दौरान बाइक पर जा रहे थे।|Hindi_M|other|4.318542
processed_hi_m_education_00627.wav|शक होने पर आदेश मेडिकल कॉलेज के सिक्युरिटी इंचार्ज कर्नल सिद्धू ने सेना और पुलिस को  जानकारी दी।|Hindi_M|other|8.579396
processed_hi_m_agri_00323.wav|गौड़ा का परिवार सब्जियों और अंगूर की खेती पुश्तैनी पेशे के तौर पर करता है|Hindi_M|other|6.907563
processed_hi_m_education_00603.wav|अपरिष्कृत हीरे की खरीदारी कुछ इस प्रकार की जा रही थी मानो प्रत्येक सप्ताह कीमतें बढ़ने वाली हैं ।|Hindi_M|other|8.741938
processed_hi_m_education_02497.wav|दो बच्चों की मां स्वप्ना ने हाल ही  में दसवीं की बोर्ड की परीक्षा दी है।|Hindi_M|other|6.176125
processed_hi_m_books_02750.wav|संदर्भों के बदलने के साथ-साथ लोग बदलते रहते हैं।|Hindi_M|other|4.179208
processed_hi_m_general_00422.wav|पिंक स्फटिक की माला या ब्रेसलेट धारण करने से भी शुक्र प्रसन्न् होते हैं।|Hindi_M|other|5.700000
processed_hi_m_health_02325.wav|लेकिन जो बात सांख्यिकी में नहीं दिख रही, वह बात दोनों पार्टियों के नेताओं के दिमाग में चल रही थी|Hindi_M|other|8.173042
processed_hi_m_politics_04052.wav|ज्यादातर मामलों में उम्मीदवार नियोक्ता को इम्प्रैस करने में चूक जाते हैं|Hindi_M|other|5.700000
processed_hi_m_education_01393.wav|जिन शिक्षकों की इन्क्रीमेंट रोकी गई है, उन्हें अगले वर्ष की परीक्षा में बेहतर रिजल्ट देने होंगे।|Hindi_M|other|7.650604
processed_hi_m_books_00471.wav|फ्रांसिस क्रांति ने व्यक्ति तथा राष्ट्र-राज्य के स्तर पर राजनीतिक संप्रभुता के आगमन की घोषणा की।|Hindi_M|other|8.289146
processed_hi_m_general_00800.wav|भूकंप से आभ्यंतर भाग की अपेक्षा पृथ्वी के तल पर कंपन अधिक तीव्र होता है।|Hindi_M|other|6.721813
processed_hi_m_books_00946.wav|पेशे में सलग्न व्यक्तियों को पेशेवर कहा जाता है।|Hindi_M|other|4.700000
processed_hi_m_weather_00521.wav|ऐसे वातावरण में एक प्रतिष्ठित वैद्य जयदेव पंत के घर एक बालक ने जन्म लिया|Hindi_M|other|7.081708
processed_hi_m_agri_01078.wav|यह फल सर्व विघ्नों को समाप्त करने वाला अमर फल है|Hindi_M|other|4.980313
processed_hi_m_finance_00865.wav|हालांकि, बाजार में हाइब्रिड कारों की बढ़ती डिमांड को देखते हुए कार का कॉम्पैक्ट हैचबैक हाइब्रिड वर्जन में पेश किया गया है|Hindi_M|other|9.647521
processed_hi_m_finance_01237.wav|अगर हम इस घरेलू नुस्खे को सही तरीके से करे तो तुरंत हिचकी बंद कर सकते है|Hindi_M|other|7.116542
processed_hi_m_other_04554.wav|वहीं बाइपास बन जाने के बाद मनाली के बाद क्रिसमस और विंटर कार्निवाल से पहले यहां सुकून मिल जाएगा।|Hindi_M|other|8.196271
processed_hi_m_agri_02156.wav|करीब दस लाख आदिवासी किसान अपनी ज़मीन गँवाकर उद्योगों पर निर्भर हो जाएँगे|Hindi_M|other|6.849521
processed_hi_m_books_00030.wav|अल-बेरूनी ने इसे तैयार करने के लिए संस्कृत के विद्वानों से परामर्श किया।|Hindi_M|other|6.187750
processed_hi_m_books_03944.wav|कुछ अन्य जैसे कि हाज़िन भारत से निराश हुए और यहाँ तक कि घृणा भी करने लगे।|Hindi_M|other|6.176125
processed_hi_m_health_01505.wav|इस्तेमाल होने वाले इंस्ट्रुमेंट अगर ठीक ढंग से साफ नहीं होंगे, तो आपको जानलेवा बीमारी हो सकती है|Hindi_M|other|7.639000
processed_hi_m_general_00417.wav|जिस ऑपरेशन के लिए उन्हें यह पुलिस पदक मिला था, वह झारखंड के खुंटी जिले के चुंदरमांडू में हुआ था।|Hindi_M|other|7.511292
processed_hi_m_books_02548.wav|सिल्वर ब्रोमाइड भी इसी प्रकार अभिक्रिया करता है।|Hindi_M|other|3.645167
processed_hi_m_books_03059.wav|पट्टिकाओं के बीच वायु वेग  काफी कम होना चाहिए जिससे कि धूल नीचे गिर जाए।|Hindi_M|other|6.686979
processed_hi_m_books_02110.wav|अवसरों पर नेग, भेंट दी जाती और फ़सल आने पर खलियान में उनके नाम से अनाज का एक अलग ढेर भी लगता था।|Hindi_M|other|9.635917
processed_hi_m_books_04596.wav|प्राथमिक भ्रूणपोष कोशिका बार-बार विभाजित होती है तथा एक त्रिगुणित भ्रूणपोष ऊतक की रचना करते हैं।|Hindi_M|other|7.627375
processed_hi_m_books_00727.wav|अपनी पत्नियों की गलती के लिए माफ़ी माँगी तथा उन्हें दंड देने की बात कही।|Hindi_M|other|5.932333
processed_hi_m_books_05034.wav|आपंक का बचा-खुचा मुख्य भाग बड़े टैंक में पंप किया जाता है। जिसे अवायवीय आपंक संपाचित्र कहते हैं।|Hindi_M|other|8.869646
processed_hi_m_politics_00193.wav|केंद्रीय गृहमंत्री ने सिक्किम के मुख्यमंत्री को आज फोन पर कहा है कि दार्जिंलिंग के हालात का सिक्किम पर कोई असर नहीं होगा|Hindi_M|other|9.484979
processed_hi_m_books_04602.wav|मैं राज़ी हो गई और घर जा एक रिक्शे में अपना सामान लाद बच्चों के साथ आ गई।|Hindi_M|other|6.710187
processed_hi_m_agri_00476.wav|आंध्र प्रदेश में कुर्नूल, कुडप्पा, आदिलाबाद और हैदराबाद इस राज्य के प्रमुख कपास उत्पादक जिले हैं|Hindi_M|other|8.900000
processed_hi_m_books_05115.wav|मिट्ठी की गुड़ाई और साथ-साथ निराई के लिए लकड़ी के मूठ वाले लोहे के पतले धार काम में लाए जाते थे।|Hindi_M|other|7.639000
processed_hi_m_books_04720.wav|प्लैज्मा झिल्ली की रचना हम केवल इलैक्ट्रॉन सूक्ष्मदर्शी से देख सकते हैं।|Hindi_M|other|5.800000
processed_hi_m_books_02355.wav|इस प्रक्रम में मृतजीवों में पाए जाने वाले पोषक मिट्टी में निर्युक्त होते हैं। यह पोषक पौधों द्वारा अवशोषित किए जाते हैं।|Hindi_M|other|9.380479
processed_hi_m_politics_00205.wav|ग्लास्गो कॉमनवेल्थ में चार सिल्वर और एक ब्रॉन्ज सहित कुल पांच मेडल भारतीय मुक्केबाजों ने जीते थे |Hindi_M|other|8.428479
processed_hi_m_education_01234.wav|निप्पॉन मेडिकल अथारिटीज ने उन्हें बचाने के लिए हर संभव प्रयास किया लेकिन वो उन्हें बचा नहीं सके।|Hindi_M|other|8.591000
processed_hi_m_education_01344.wav|किसी भी प्रकार की आपकी सेवा करके मैं स्वयं को अत्यंत भाग्यशाली समझूँगा ।|Hindi_M|other|7.104938
processed_hi_m_health_00376.wav|लोहिया अस्पताल में डाक्टरों की लापरवाही के चलते दो महिलाओं की मौत हो गयी|Hindi_M|other|5.800000
processed_hi_m_weather_00119.wav|अमेरिकी प्रांत टेक्सास, फ्लोरिडा में तूफान पीड़ितों की मदद के लिए यह कार्यक्रम आयोजित किया गया था|Hindi_M|other|7.511292
processed_hi_m_education_01966.wav|इससे पहले संसार के कई शहरों में स्मॉग से मेडिकल इमर्जेंसी तक लग चुकी है।|Hindi_M|other|6.861125
processed_hi_m_education_02294.wav|कछौना के पत्रकार रामशंकर आजाद ने कहा कि पत्रकारिता के मूल्यों मे आ रही गिरावट चिन्ता का विषय है।|Hindi_M|other|8.600000
processed_hi_m_books_02155.wav|आत्मकथाएँ भी हमें उस अतीत का ब्योरा देती हैं जो मानवीय विवरणों के हिसाब से काफ़ी समृद्ध होता है।|Hindi_M|other|8.100000
processed_hi_m_books_02352.wav|प्लैस्टिड केवल पादप कोशिकाओं में स्थित होते हैं।|Hindi_M|other|3.912187
processed_hi_m_politics_03266.wav|शम्सी आईपीएल टीम रॉयल चैलेंजर्स बेंगलुरू में विराट के सहयोगी रह चुके हैं|Hindi_M|other|6.686979
processed_hi_m_finance_00013.wav|बैंक की विनियोग नीति अलग अलग देशों में, अलग अलग अवसरों पर और अलग बैंकों के साथ अलग अलग होती है ।|Hindi_M|other|8.556188
processed_hi_m_general_01341.wav|सर जगदीश चंद्र बोस और हरगोविंद खुराना से लेकर सत्येंद्र नाथ बोस जैसे वैज्ञानिक भारत के गौरव हैं।|Hindi_M|other|8.440083
processed_hi_m_health_02178.wav|झज्जर जिले के अंतिम छोर पर बसे गांव रूडिय़ावास के एक कूएं में डूबकर एक प्रवासी मजदूर की मौत हो गई|Hindi_M|other|8.312375
processed_hi_m_books_03152.wav|व्यावसायिक मधु उत्पादन के लिए मधुवाटिका अथवा मधुमक्खी फार्म बनाए गए हैं।|Hindi_M|other|6.721813
processed_hi_m_books_02241.wav|राजनीतिक सिद्धांत की अपनी किताब में आप ‘उदारवाद’ के बारे में और समझेंगे।|Hindi_M|other|6.100000
processed_hi_m_books_05175.wav|सेंसेक्स या निफ्टी सूचकांक : यह महत्वपूर्ण सेंसेक्स कंपनियों के शेयरों के उतार-चढ़ाव का सूचक है।|Hindi_M|other|7.940854
processed_hi_m_other_00269.wav|कल्वी ने कहा कि पद्मावती मेरी मां है और मां के लिए कोई समझौता नहीं होगा।|Hindi_M|other|5.900000
processed_hi_m_general_02490.wav|उन्हें मेरे संगीत पर विश्वास और यकीन था, जिससे मुझे काफी बढ़ावा मिला ताकि मैं उनके लिए एक अच्छा और मेलोडीयस कुछ बना सकूँ।|Hindi_M|other|9.496583
processed_hi_m_education_00693.wav|ज्ञान की परिधि का विस्तार तर्को और अनुभवों के माध्यम से किया जा सकता है।|Hindi_M|other|6.419937
processed_hi_m_books_00789.wav|इस क्रांतिकारी परिवर्तन का मुख्य कारण संप्रेषण, तकनीक, आधारगत ढाँचा आदि के क्षेत्र में विकास है।|Hindi_M|other|8.637458
processed_hi_m_weather_02373.wav|इसके पश्चात जर्मनी के अन्य विश्वविद्यलय भी इतिहास के अध्ययन केंद्र बने ।|Hindi_M|other|5.600000
processed_hi_m_books_04580.wav|कृषि, उद्योग, तकनीकी और सर्वांगीण आर्थिक विकास में अद्भुत प्रगति हुई है।|Hindi_M|other|6.025208
processed_hi_m_books_03668.wav|क्या आपको कभी यह जानने की उत्सुकता हुई है कि घड़ियाँ समय कैसे मापती हैं।|Hindi_M|other|5.630458
processed_hi_m_books_04650.wav|किसी कंपनी की चुकता पूँजी के समान मूल्यधारी अंश।|Hindi_M|other|5.386667
processed_hi_m_politics_01160.wav|लेकिन याद रखिये कि वे आपके सकारात्मक स्पंदन से ज्यादा शक्तिशाली नहीं हैं|Hindi_M|other|6.594104
processed_hi_m_books_02119.wav|पाप काँपता है और अब उसे लगता है कि इस वेग में वह पिस जाएगा - बिखर जाएगा।|Hindi_M|other|7.383563
processed_hi_m_politics_00853.wav|कार्यक्रम के दौरान मुख्यमंत्री अखिलेश यादव तथा सांसद डिम्पल यादव को स्मृति चिन्ह् भी भेंट किए गए|Hindi_M|other|8.718729
processed_hi_m_books_01844.wav|वह न्यूनतम ताप जिस पर कोई पदार्थ जलने लगता है, उसका ज्वलन-ताप कहलाता है।|Hindi_M|other|6.559271
processed_hi_m_books_01005.wav|स्वप्ना के पास भी पर्याप्त संसाधनों की कमी है और इसीलिए उसे अपनी रूई की फ़सल उगाने के लिए साहूकार से उधार लेना पड़ता है।|Hindi_M|other|9.659125
processed_hi_m_finance_01235.wav|कोई निर्भीक निवेशक ही इतने बड़े सार्वजनिक उपक्रम में निवेश की मंशा जताएगा|Hindi_M|other|7.221042
processed_hi_m_books_00446.wav|चक्रवात की आँख से रेनबैंड विकरित होते हैं तथा कपासी वर्षा बादलों की पंक्तियाँ बाहरी क्षेत्र की ओर विस्थापित हो सकती हैं।|Hindi_M|other|10.181583
processed_hi_m_books_00791.wav|हम इन विशिष्टीकृत ऊतकों से तथा जीव के शरीर में उनके संगठन से परिचित हैं।|Hindi_M|other|6.721813
processed_hi_m_books_05026.wav|परौती वह ज़मीन है जिस पर कुछ दिनों के लिए खेती रोक दी जाती है ताकि वह अपनी खोयी ताकत वापस पा सके।|Hindi_M|other|8.184667
processed_hi_m_education_01438.wav|मंडी जिला प्रशासन ने बताया है कि अभी तक भूंकप से किसी भी प्रकार के नुक्सान की कोई सूचना नहीं है।|Hindi_M|other|8.045333
processed_hi_m_other_02524.wav|उसका चेहरा ही दिखा रहा था कि वह कितना उत्सुक था।|Hindi_M|other|4.600000
processed_hi_m_other_05295.wav|इसके अलावा कंपनी ने इसे पहले से उपलब्ध आर्कटिक व्हाइट, ग्लिस्निंग ग्रे, कैफीन ब्राउन और टॉर्क ब्ल्यू के साथ भी उतारा है।|Hindi_M|other|9.392104
processed_hi_m_books_01876.wav|स्वतंत्रता के बाद खाद्यान्नों में आत्मनिर्भर होना भारत का लक्ष्य रहा है।|Hindi_M|other|6.443167
processed_hi_m_other_00149.wav|कृष्णा एवं कपिल की प्रतिद्वंद्विता अकसर सुर्खियों में रहती है, लेकिन कृष्णा ने कहा कि उन्होंने कपिल से बहुत कुछ सीखा है।|Hindi_M|other|10.065479
processed_hi_m_weather_02349.wav|ऐतिहासिक घटनाओं का लिखित अंकन  करने की परंपरा का प्रारंभ मेसोपोटोमिया की सुमेर संस्कृति में हुआ;|Hindi_M|other|8.200000
processed_hi_m_education_01967.wav|जेआर कटवाल ने बताया कि मेले के दौरान सभी प्रकार के प्लास्टिक लिफाफों, थर्मोकोल से बनी सामाग्री  पर पूर्ण प्रतिबंध रहेगा।|Hindi_M|other|9.659125
processed_hi_m_other_02612.wav|ट्रम्प के इस कदम का मकसद घरेलू स्टील और एल्मुनियम इंडस्ट्री को बचाना है।|Hindi_M|other|6.582479
processed_hi_m_books_01280.wav|यह विधि पाँचवीं पंचवर्षीय योजना में अपनाई गई है।|Hindi_M|other|4.585562
processed_hi_m_education_00927.wav| धूम्रपान न करें ताकि शरीर में अच्छी प्रकार से ब्लड सर्कूलेट हो सके और आप नपुंसक होने से बच जाएं।|Hindi_M|other|8.463292
processed_hi_m_other_01981.wav|इस फिल्म के टाइटिल छपाक में क्या मायने छिपे हैं?|Hindi_M|other|4.167604
processed_hi_m_general_01685.wav|इसे हॉबीहोर्सिंग कहते हैं इसमें युवतियां घोड़े नहीं बल्कि उनके छोटे से खिलौने पर सवार होकर हर्डल रेस में हिस्सा लेती हैं।|Hindi_M|other|9.136688
processed_hi_m_books_04384.wav|इस प्रकार के विवरण में व्यवहार विशेष का उल्लेख आवयश्क होता है, जो उसको समझने में सहायता करता है।|Hindi_M|other|7.900000
processed_hi_m_general_01831.wav|ट्रंप ने राष्ट्रगान के दौरान घुटने टेकने के लिए पेशेवर एथलीटों की आलोचना की थी, और वह राष्ट्रगान के बाद वहां से चले गये।|Hindi_M|other|9.496583
processed_hi_m_health_02352.wav|नर्मदा के इस मंत्र का जप करने से विषधर सांपों का जहर भी फ़ौरन उतर जाता है|Hindi_M|other|6.721813
processed_hi_m_finance_01487.wav|रिज़र्व बैंक ने निजी और विदेशी बैंकों के प्रमुखों को अनाप शनाप तनख्वाह दिए जाने पर जताया ऐतराज़।|Hindi_M|other|8.045333
processed_hi_m_education_00988.wav|इस बात का खुलासा भ्यूली स्थित विपाशा सदन में चल रही कलाकारों की स्वर परीक्षा के अंतिम दिन  हुआ ।|Hindi_M|other|8.834812
processed_hi_m_education_01499.wav|उनमे असीम साहस और युद्ध कौशल था, जिसके बल पर उन्होंने निष्कंटक राज किया।|Hindi_M|other|7.000000
processed_hi_m_health_02463.wav|लोगों के धार्मिक भावनाओं को आघात पहुचाने वाले असमाजिक तत्वों को किसी भी शर्त में बख्शा नही जाएगा|Hindi_M|other|8.834812
processed_hi_m_health_00872.wav|सीबीआई ने इन दोनों मुल्जिमों के खिलाफ भ्रष्टाचार निवारण अधिनियम व आईपीसी की विभिन्न धाराओं में आरोप पत्र दाखिल किया गया|Hindi_M|other|10.146750
processed_hi_m_education_00384.wav|चन्दौसी के कस्तूरबा बालिका सिलाई प्रशिक्षण केंद्र पर प्रशिक्षण प्राप्त करने वाली बालिकाओं को प्रमाण पत्र वितरित किए गए।|Hindi_M|other|9.090229
processed_hi_m_other_04894.wav|जानकारी के अनुसार, शुक्रवार सुबह प्लांट के नैप्था क्रैकर यूनिट के कंप्रेसर सेक्शन में मेकेनिकल मरम्मत का काम हो रहा था।|Hindi_M|other|9.000000
processed_hi_m_books_04261.wav|इसी काल में पश्चिम बंगाल में भागीरथी नदी के तट पर स्थित मुर्शिदाबाद रेशमी वस्त्रों के प्रमुख केंद्र के रूप में उभरा था।|Hindi_M|other|9.902938
processed_hi_m_books_04048.wav|हॉलैंड के साथ-साथ कब्ज़े वाले दूसरे देशों को भी आज़ाद कराना चाहिए, लेकिन उसके बाद ब्रिटिश को हॉलैंड में रुकना नहीं चाहिए।|Hindi_M|other|9.902938
processed_hi_m_education_00172.wav|उन्होंने कहा, "मैं वह शख्स हूं जो खुद को रेड कार्पेट और अन्य अवसरों पर विभिन्न प्रकार के परिधानों में देखना चाहती हूं ।|Hindi_M|other|9.252771
processed_hi_m_politics_03389.wav|जजों से मिली प्रतिक्रिया के अनुसार अपनी परफार्मेंस निखारते हुए इन सुपर मॉम्स ने मंच पर अपन सर्वर्शेष्ठ प्रदर्शन किया है|Hindi_M|other|9.659125
processed_hi_m_education_02757.wav|हाल ही मे नेपाली सेना द्वारा कैडेट पद के लिए ली गई  प्रवेश परीक्षा में धाँधली किए जाने का मामला अदालत में पहुँच गया था।|Hindi_M|other|10.181583
processed_hi_m_politics_03401.wav|मार्केंट में होली के लिए फ्रूट गुलाल, चॉकलेट फ्लेवर गुलाल, इको फ्रेंडली कलर सहित गुलाल फेंकने वाली पिचकारी भी आई हुई है|Hindi_M|other|10.000000
processed_hi_m_other_05166.wav|विजेन्दर ने जबर्दस्त पंचों की बौछार करते हुए आठ राउंड के इस मुकाबले में सोल्ड्रा को तीन राउंड में ही घुटनो  पर ला दिया।|Hindi_M|other|8.974146
processed_hi_m_other_00209.wav|बातों बातों में मल्लिका ने दो तीन बार कुल्लू के हाथों पर हाथ रख दिया तो कुल्लू की सारी इंद्रिया एक साथ उछाल मारने लगीं।|Hindi_M|other|8.846438
processed_hi_m_other_03433.wav|ज्ञातव्य है कि कार्यशाला के मध्यांतर में दक्षेस सिँह व सुसम्मति परिहार ने हरिप्रसाद चौरसिया के निर्देशन में जनगीत गाये।|Hindi_M|other|10.007437
processed_hi_m_books_02969.wav|केरल प्रांत में महिलाओं की ओर उन्मुख एक निर्धनता निवारक सामुदायिक कार्यक्रम चलाया जा रहा है। इसका नाम ‘कुटुंब श्री’ है।|Hindi_M|other|9.647521
processed_hi_m_finance_00592.wav|आमतौर पर मुद्रा या ब्याज दर के मोर्चे पर किसी संकट के चलते ही ऐसे चौंकाने वाले कदम उठाए जतो हैं|Hindi_M|other|8.974146
processed_hi_m_other_04992.wav|यह फोन के रेज्ल्यूशन वाली एमोलेड डिसप्ले पर पेश किया जाएगा जो सीओपी पैकेजिंग तकनीक से लैस होगी।|Hindi_M|other|7.627375
processed_hi_m_books_03138.wav|बहरहाल, बड़े या मँझले दर्जे के ताकतवर देशों के लिए यह रणनीति ज्यादा दिनों तक काम नहीं आने वाली।|Hindi_M|other|9.252771
processed_hi_m_general_01091.wav|पुष्पिता मुखर्जी एवं उनके दल द्वारा ओडिसी शास्त्रीय नृत्य तथा लोक गीत, संगीत प्रस्तुत किया गया।|Hindi_M|other|7.221042
processed_hi_m_finance_01523.wav|उचित तो ये होगा की आप अपने मीटर की जाँच हर बार करें जब आप एक नया परीक्षण स्ट्रिप्स बॉक्स खोलें।|Hindi_M|other|8.100000
processed_hi_m_books_00258.wav|कार्टून एवं व्यावसायिक विज्ञापन सहित संचार माध्यम यौन रूढ़ियों को कायम रखने के लिए विख्यात हैं।|Hindi_M|other|7.906021
processed_hi_m_general_02432.wav|मिल्खा सिंह ने दिया ओलंपिक मेडल जीतने का नुस्खा, कहा सबसे पहले राज्यवर्धन बनाए जाएं खेल मंत्री।|Hindi_M|other|7.882792
processed_hi_m_general_00171.wav|ठीक उसी समय एक हरिजन के घर भज्जू कोतवाल का जन्म हुआ और एक भंगी के घर रत्ना जी भंगी का जन्म हुआ।|Hindi_M|other|6.977229
processed_hi_m_books_03512.wav|इस प्रकार इन्हें, महत्त्वाकांक्षा रखने वाले समूह के लिए संदर्भ समूह के रूप में देखा जा सकता था।|Hindi_M|other|7.627375
processed_hi_m_general_00273.wav|द्रौपदी के चीरहरण के समय धार्मिक श्रेष्ठजनों का अधर्म के सम्मुख लज्जाजनक समर्पण इसका प्रमाण है।|Hindi_M|other|7.267479
processed_hi_m_education_01432.wav|उल्लेखनीय है कि इस प्रकार की वीडियो कॉन्फ्रेसिंग किसी गैर शासकीय संस्था द्वारा पहली बार की गई ।|Hindi_M|other|7.650604
processed_hi_m_books_04624.wav|यदि वे दूसरे लड़कों की तरह व्यवहार नहीं करते हैं, तो उन्हें चिढ़ाया जाता है और धौंस दी जाती है।|Hindi_M|other|7.100000
processed_hi_m_other_05317.wav|ऊंचे पदों पर बैठे इन विद्वानों ने कुछ प्रतिभावान शिष्य छांटे, जो इनके लिए शोध और लेखन करने लगे।|Hindi_M|other|7.800000
processed_hi_m_education_01268.wav|जब यह पत्रकार मेडिकल संचालक को धमकाने पहुंचा तो वहां पर बात हाथापाई, गाली ग्लौच तक पहुंच गई थी।|Hindi_M|other|9.125063
processed_hi_m_health_02443.wav|यही नहीं बारातियों की ओर से राम सुरेश सिंह, सूबेदार सिंह, सत्येंद्र नारायण सिंह को भी चोट लग गई|Hindi_M|other|8.400000
processed_hi_m_politics_01272.wav|इस अवसर मुख्यमंत्री ने एई जोन की संपादित की गई पुस्तक दि कॉमन बर्ड्ज ऑफ शिमला का भी विमोचन किया|Hindi_M|other|8.700000
processed_hi_m_finance_01902.wav|वहीं विदेशी प्रत्येक्ष निवेश और पब्लिक इन्वेस्मेंट बढ़ा है जबकि वित्तीय घाटा कंट्रोल में आया है|Hindi_M|other|8.500000
processed_hi_m_politics_01001.wav|चेन्नै अच्छी फॉर्म में हैं और उसका हर खिलाड़ी अपने तरीके से टीम के प्रदर्शन में योगदान दे रहा है|Hindi_M|other|7.395187
processed_hi_m_finance_01142.wav|आप इन तस्वीरों को अपने पास ही संभाल कर रखने वाले हैं या इन्हें पब्लिक एग्ज़िबिशन के लिए लगाएंगे?|Hindi_M|other|8.173042
processed_hi_m_finance_02045.wav|वीएसएस एक निजी निवेश फर्म है जो सूचना, शिक्षा, हेल्थकेयर और टेक्नालॉजी उद्योग में निवेश करती है|Hindi_M|other|8.962521
processed_hi_m_books_01781.wav|इन्हें भविष्यवाणी करने वाली हड्डियाँ कहा जाता है, क्योंकि यह मान्यता थी कि ये भविष्य बताती हैं।|Hindi_M|other|7.511292
processed_hi_m_general_02730.wav|गूगल रीडर आपके पसन्दीदा चिट्ठों और समाचार वेब साइटों में प्रकाशित हर नई सामग्री की खबर रखता है।|Hindi_M|other|8.045333
processed_hi_m_health_02504.wav|उनसे पहले दिनेश चंडीमल, कुशल परेरा, असेला गुणारत्ने पहले ही चोट के कारण सीरीज से बाहर हो गए हैं|Hindi_M|other|8.695500
processed_hi_m_other_02281.wav|बता दें कि अक्षय की इसी साल आई मूवी पैडमैन महिलाओं की मेंस्ट्रुअल हाइजीन के सब्जेक्ट पर बनी थी।|Hindi_M|other|7.929250
processed_hi_m_general_01647.wav|ध्वनि के एकदम बंद होने के पूर्व अस्पष्ट ध्वनि के समय पारदयंत्र के पाठ्यांक को देख लिया जाता है।|Hindi_M|other|7.499667
processed_hi_m_books_03895.wav|आप पक्ष तथा विपक्ष-दोनों तथ्यों पर चर्चा कीजिए तथा जो आपसे असहमत हों उन्हें ध्यानपूर्वक सुनिए!।|Hindi_M|other|8.080167
processed_hi_m_books_00756.wav|इस अध्याय में हम चर्चा करेंगे कि विभिन्न कारक पर्यावरण में किस प्रकार अन्योन्यक्रिया करते हैं ।|Hindi_M|other|7.418396
processed_hi_m_education_01957.wav|विनासकाले विपरीत बुद्धि कांग्रेस अपने सामने खुद गड्ढे खोद रही है, जनता के सामने सारी सच्चाई है। |Hindi_M|other|7.929250
processed_hi_m_general_01205.wav|स्वर्ण सिंह, दत्तु भोकनल, ओम प्रकाश और सुखमीत की टीम ने भारत को रोइंग में स्वर्ण पदक दिलाया है।|Hindi_M|other|7.267479
processed_hi_m_education_02477.wav|हाल ही में हुए पीएम मोदी के चीन दौरे पर उन्होंने कहा कि इन्फॉर्मल समिट एक प्रकार की नई नीति है।|Hindi_M|other|8.400000
processed_hi_m_books_04909.wav|ट्रैकीड् एवं वाहिका की कोशिका भित्ति मोटी होती है और इनमें से कई परिपक्व कोशिकाएँ मृत होती हैं।|Hindi_M|other|7.700000
processed_hi_m_books_02948.wav|सभी बहिर्जनिक भू-आकृतिक प्रक्रियाओं को एक सामान्य शब्दावली अनाच्छादन के अंतर्गत रखा जा सकता है।|Hindi_M|other|8.173042
processed_hi_m_books_00317.wav|अग्र पीयूष हार्मोन के द्वारा उपयुक्त मात्रा में थाइरॉक्सिन हार्मोन का स्त्राव और नियमन होता है।|Hindi_M|other|8.033729
processed_hi_m_general_01701.wav|जर्मनी के पूर्व कप्तान और ओलंपिक रजत पदक विजेता क्रिस्टियन ब्लंक इस पद की दौड़ में सबसे आगे हैं।|Hindi_M|other|7.383563
processed_hi_m_books_04453.wav|मैन्युअल में दिए गए अनुदेशों के अनुसार विद्यार्थियों को अंकन कार्य करना निर्देशित किया जाता है।|Hindi_M|other|6.977229
processed_hi_m_books_00461.wav|काफ़ी दूर स्थित प्रांतीय राजधानियों से भी वृत्तांत बादशाह को कुछ ही दिनों में मिल जाया करते थे।|Hindi_M|other|7.395187
processed_hi_m_books_03150.wav|इन सभी राज्यों में उत्पादकों अर्थात् किसानों, पशुपालकों, कारीगरों से संसाधन इकट्ठे किए जाते थे।|Hindi_M|other|9.531417
processed_hi_m_books_03653.wav|खुर्दा को अपने अधीन करने के तुरंत बाद अंग्रेजों ने राजस्व निवृत ज़मीन पर कर लगाने की नीति अपनाई।|Hindi_M|other|8.033729
processed_hi_m_general_01843.wav|आगरा की बनवासी बालिकाओं ने महिषासुर मर्दिनी नृत्य के साथ बुराई पर अच्छाई की जीत का अभिनय किया।।|Hindi_M|other|7.023667
processed_hi_m_general_00511.wav|बल्डी मैरी बल्डी मैरी दुनिया के सबसे डरावने खेल में से एक माना जाता है।|Hindi_M|other|6.036812
processed_hi_m_education_00332.wav|अन्यथा हर प्रकार के उत्पातियों के हाथों हमारी दुर्गति नहीं हो रही होती।|Hindi_M|other|6.280625
processed_hi_m_books_00448.wav|बाह्य देशों के स्थानीय उत्पादकों को भी ठेके पर उत्पादन का लाभ मिलता है।|Hindi_M|other|6.100000
processed_hi_m_books_02656.wav|अंडाशय की काट को सूखने से बचाने के लिए प्रत्येक काट पर जल की बूंद रखिए।|Hindi_M|other|6.280625
processed_hi_m_books_04579.wav|स्वास्थ्य जागरूकता गोष्ठी की प्रगति पर। शिशु को पोलियो ड्राप दिया जाना।|Hindi_M|other|5.746562
processed_hi_m_books_05142.wav|पुतली के पृष्ठभाग पर एक पारदर्शी उभार होता है, जिसे नेत्रगोलक कहते हैं।|Hindi_M|other|5.700000
processed_hi_m_books_01509.wav|साँची के स्तूप के संरक्षण में भोपाल की बेगमों की भूमिका की चर्चा कीजिए।|Hindi_M|other|6.048417
processed_hi_m_agri_01262.wav|इस तरह से रिलायंस मार्केट में ब्रेड से लेकर पेस्ट्री और मसाले मौजूद हैं|Hindi_M|other|6.582479
processed_hi_m_general_03057.wav|इस नाटक के साथ ही रास कला मंच का एक सप्ताह का नाट्योत्सव संपन्न हो गया।|Hindi_M|other|6.176125
processed_hi_m_general_01687.wav|इनका उपयोग साबुन, शैंपू और सौंदर्य प्रसाधनों और सामग्री में हो सकता है।|Hindi_M|other|6.036812
processed_hi_m_health_01313.wav|महिला डॉक्टर की लाश उनके ही फ़्लैट के कमरे में खून से लथपथ हालत में मिली|Hindi_M|other|6.048417
processed_hi_m_books_04547.wav|कुत्ता काले मृग की चमड़ी के वस्त्र में लिपटे निषाद को देखकर भौंकने लगा।|Hindi_M|other|5.900000
processed_hi_m_general_00360.wav|शिलांग में कर्फ्यू में ढील नहीं, इंटरनेट और मोबाइल पर भी रोक बरकरार है।|Hindi_M|other|5.642083
processed_hi_m_books_03939.wav|इन पर तक्षशिला या उज्जैन जैसी प्रांतीय राजधानियों से शासन किया जाता था।|Hindi_M|other|6.327063
processed_hi_m_politics_03680.wav|रेड रिबन क्लब हमीरपुर ने इसी उपलक्ष पर पेटिंग प्रतियोगिता का आयोजन किया|Hindi_M|other|6.600000
processed_hi_m_books_04336.wav|जगधर ने उत्सुक होकर पूछा-इसमें क्या है अरे! इसमें तो रुपये भरे हुए हैं।|Hindi_M|other|6.594104
processed_hi_m_politics_04029.wav|फिल्म में महेशबाबू आंध्र प्रदेश के मुख्यमंत्री की भूमिका में नजर आये थे|Hindi_M|other|6.300000
processed_hi_m_books_00865.wav|फ्रांस, रूस और श्रीलंका में ऐसी ही व्यवस्था है नेहा- यह तो बहुत सरल है।|Hindi_M|other|7.162979
processed_hi_m_finance_00393.wav|इसमें ब्याज, ज़ुर्माना और ज़ुर्माने की रकम पर लगने वाला ब्याज भी शामिल है|Hindi_M|other|5.758167
processed_hi_m_politics_01420.wav|उनके साथ् देश की प्रथम महिला सविता कोविंद और राज्यपाल रामनाईक भी रहेंगे|Hindi_M|other|6.977229
processed_hi_m_education_01191.wav|यह ज्ञान हमें कोटि कोटि जन्मों के पुण्यों के उदय के फलस्वरूप मिलता हैं।|Hindi_M|other|6.443167
processed_hi_m_education_00646.wav|३ एक प्रकार का चौखूँटा मांगलिक चिह्न जो पूजा के वस्त्र पर बनाया जाता है|Hindi_M|other|5.781396
processed_hi_m_books_02566.wav|दूसरा यात्री शिकायत करता है कि वह सिगरेट का धुँआ बर्दाश्त नहीं कर सकता।|Hindi_M|other|6.594104
processed_hi_m_education_02099.wav|उन्होंने कहा कि मार्केट में कई प्रकार के केमिकल मिक्स्ड कलर उपलब्ध हैं।|Hindi_M|other|5.943937
processed_hi_m_books_01225.wav|दुर्खाइम के अनुसार सामाजिक बाध्यता सामाजिक तथ्य का एक विशिष्ट लक्षण है।|Hindi_M|other|6.200000
processed_hi_m_politics_00649.wav|बाजार में बिकने वाले स्क्रब के स्थान पर चीनी के स्क्रब का इस्तेमाल करें|Hindi_M|other|5.642083
processed_hi_m_politics_00979.wav|अन्य सभी एग्जिट पोल हरियाणा के मतदाताओं की सही नब्ज़ पकड़ने में नाकाम रहे|Hindi_M|other|6.164521
processed_hi_m_books_03143.wav|ऐसे बाढ़ मैदान, जो डेल्टाओं में बनते हैं, उन्हें डेल्टा मैदान कहते हैं।|Hindi_M|other|6.176125
processed_hi_m_general_00904.wav|मैखॉलक इंटरनेट के बारे में जानकारी देने के लिए अक्सर मीडिया पर आती हैं।|Hindi_M|other|6.000000
processed_hi_m_politics_04093.wav|धार्मिक कटृरता के नाम पर फैले वैश्विक आतंकवाद से लगभग सभी देश पीड़ित हैं|Hindi_M|other|6.176125
processed_hi_m_education_00664.wav|भुवन के नक्शे राजनीतिक और उपग्रहीय दोनों ही प्रकार से देखे जा सकते हैं।|Hindi_M|other|7.300000
processed_hi_m_general_00257.wav|भारत में तो परिवार विशेष के सदस्यों को ही यह विशेष इज्जत बख्शी जाती है।|Hindi_M|other|5.386667
processed_hi_m_finance_00760.wav|बीमा कंपनी कुछ शुल्क काटकर शेष रकम डिस्कंटीन्यूड पॉलिसी फंड में डालेंगी|Hindi_M|other|6.826292
processed_hi_m_other_03914.wav|जिस विभीषिका ने अगणित गुत्थियाँ उलझा रखी है, वह भावनात्मक विकृति ही है।|Hindi_M|other|6.025208
processed_hi_m_books_03038.wav|भारत के सभी राज्यों को कुछ मुद्दों पर फ़ैसले लेने का स्वायत्त अधिकार है।|Hindi_M|other|6.315458
processed_hi_m_weather_00248.wav|बर्मिंघम में आए 'विराट' तूफान के आगे इंग्लिश गेंदबाजों ने घुटने टेक दिए|Hindi_M|other|5.514375
processed_hi_m_politics_01907.wav|मुंबई इंडियंस टीम ने अकिला धनंजय के स्थान पर मिचेल मैकक्लेंघन को जगह दी|Hindi_M|other|6.721813
processed_hi_m_politics_00103.wav|कर्पूरी ठाकुर मुख्यमंत्री बनने के बाद भी अपनी टूटी झोपड़ी में ही रहते थे|Hindi_M|other|5.909104
processed_hi_m_general_01584.wav|अगर सब कुछ ठीक रहा तो अक्तूबर में क्रिकेट सीज़न शुरू होने पर खेल सकूंगा।|Hindi_M|other|6.071646
processed_hi_m_education_01028.wav|अपने सैद्धांतिक ज्ञान और समझ को व्यावहारिक अनुभवों से पुख़्ता बनाते हैं।|Hindi_M|other|6.176125
processed_hi_m_books_03647.wav|ऐन फ्रैंक की डायरी दुनिया की सबसे ज़्यादा पढ़ी गई किताबों में से एक है।|Hindi_M|other|5.514375
processed_hi_m_books_03951.wav|इस वज़ह से राजा की सेना और माओवादी गुरिल्लों के बीच हिंसक लड़ाई छिड़ गई।|Hindi_M|other|6.710187
processed_hi_m_agri_00985.wav|इसमें गुलाबी डॉल्फ़िन भी शामिल हैं जो केवल यहीं के पानी में पाई जाती हैं|Hindi_M|other|6.036812
processed_hi_m_education_02506.wav|ब्राह्मीदेवी हंस पर बैठी हुई है और सब प्रकार के आभूषणों से विभूषित हैं।|Hindi_M|other|6.710187
processed_hi_m_books_01615.wav|विश्व एवं अफ़्रीका महाद्वीप के मानचित्र को देखिए उत्तरी अफ़्रीका के बड़े भू-भाग पर फैले सहारा के रेगिस्तान का पता लगाएँ।|Hindi_M|other|9.763625
processed_hi_m_general_01375.wav|चिम्पांजी और मनुष्य की हँसी में भिन्नताएं उन रूपांतरणों का परिणाम हो सकती हैं जो इंसानी बोली के रूप में विकसित हुआ है।|Hindi_M|other|9.798438
processed_hi_m_other_02878.wav|लाहान के शहीद चौक में टेण्ट लगाकर बैठे मोर्चा के कार्यकर्ता  मोर्चा का सदस्य राकेश झा के नेतृत्व में धर्ने पर बैठे थे।|Hindi_M|other|9.473375
processed_hi_m_education_00884.wav|मंगल ग्रह से भेजे जा रहे फोटोग्राफ्स पर लगातार अनुसंधान चल रहा है और भविष्य में कई महत्वपूर्ण जानकारियां सामनें आएंगी।|Hindi_M|other|10.042250
processed_hi_m_general_01986.wav|भारतीय टेनिस खिलाड़ी रामकुमार रामनाथन ने अमेरिका के रेमंड सारमींटो को हराकर आईटीएफ पुरूष फ्यूचर्स टेनिस का खिताब जीता।|Hindi_M|other|9.125063
processed_hi_m_general_01505.wav|असम में ब्रह्मपुत्र अनेक धराओं में बहकर एक गुम्फित नदी के रूप में बहती है तथा बहुत से नदीय द्वीपों का निर्माण करती है।|Hindi_M|other|9.113458
processed_hi_m_politics_03388.wav|ये पहला मामला नहीं है शायद आपको पूर्व कप्तान सौरव गांगुली और इंग्लैंड के खिलाड़ी एंड्रीयू फ्लिंटॉफ के बीच जंग याद होगी|Hindi_M|other|9.879708
processed_hi_m_general_01487.wav|गुरुवयूर, दक्षिण भारत के सबसे अमीर मंदिरों में से एक है और इसे गुरुवयूर देवास्वोम बोर्ड द्वारा व्यवस्थित किया जाता है।|Hindi_M|other|9.496583
processed_hi_m_books_00403.wav|परदे पर दिखाई देने वाले वर्णों का क्रम क्या है।|Hindi_M|other|4.800000
processed_hi_m_general_02941.wav|सारी रात मेरे बेडरूम में संगीत एफ़एम चलता रहता है ताकि जब भी मैं उठूँ, मैं संगीत के साथ जागूँ।|Hindi_M|other|7.383563
processed_hi_m_general_02722.wav|शिक्षा के प्रांगणों में अभिव्यक्ति की स्वतत्रंता, किसी भी प्रजातांत्रिक समाज में अपरिहार्य है।|Hindi_M|other|6.900000
processed_hi_m_education_02208.wav|ऐसे में मोरक्को को किसी भी प्रकार से रोनाल्डो की टीम के डिफेंस को भेदकर उस पर दबाव बनाना होगा।|Hindi_M|other|8.200000
processed_hi_m_health_01425.wav|बीमारी के चलते भारती रियलिटी शो इंडियाज गॉट टैलेंट के लॉन्चिंग इवेंट में भी नहीं पहुंच पाई थीं|Hindi_M|other|8.591000
processed_hi_m_education_01952.wav|जानकारी के मुताबिक परीक्षा नियामक प्राधिकारी सचिव ड सुत्ता सिंह ने विवादित प्रश्नों पर बात की।|Hindi_M|other|8.200000
processed_hi_m_books_01263.wav|प्राकृतिक पर्यावरण से अन्योन्यक्रिया की आरंभिक अवस्थाओं में मानव इससे अत्यधिक प्रभावित हुआ था।|Hindi_M|other|7.824750
processed_hi_m_books_03656.wav|जैसे-जैसे समय बीता टिस्को समूचे ब्रिटिश साम्राज्य में इस्पात का सबसे बड़ा कारख़ाना बन चुका था।|Hindi_M|other|7.600000
processed_hi_m_books_02133.wav|पृथ्वी से खनिज अयस्कों में मिट्टी, रेत आदि जैसी कई अशुद्धियाँ होती हैं जिन्हें गैंग  कहते हैं।|Hindi_M|other|8.707104
processed_hi_m_books_02657.wav|जब पुष्प में पुंकेसर एवं स्त्रीकेसर दोनों उपस्थित होते हैं, तो उन्हें उभयलिंगी पुष्प कहते हैं।|Hindi_M|other|8.200000
processed_hi_m_health_03227.wav|' इस फोटो में उनका चेहरा मुर्झाया हुआ था, साथ ही उन्होंने इमोजी वाला थर्मामीटर भी लगाया हुआ था|Hindi_M|other|8.100000
processed_hi_m_books_02391.wav|मूँगफली आंध्र प्रदेश की एक प्रमुख तेलहन फसल है।|Hindi_M|other|4.434646
processed_hi_m_books_00824.wav|दंगों में पुरुष बड़ी संख्या में मारे गए थे। इज़्ज़त बचाने की सोच भी एक अहम भूमिका अदा कर रही थी।|Hindi_M|other|7.900000
processed_hi_m_books_01831.wav|इस दृष्टि से सरकार ने अनेक नीतियाँ प्रारंभ कीं।|Hindi_M|other|4.318542
processed_hi_m_health_03315.wav|अगले दो साल तक वह घबराहट और अवसाद से जूझ़ते रहे|Hindi_M|other|4.968687
processed_hi_m_health_02782.wav|बगदाद में शुक्रवार तड़के अमेरिकी ड्रोन हमले में कुद्स फोर्स के प्रमुख सुलेमानी की मौत हो गई थी|Hindi_M|other|7.522896
processed_hi_m_health_03142.wav|जैसलमेर के रीको इंडस्ट्रियल एरिया में एक मजदूर की मिटटी के गड्ढ़े में दबने से दर्दनाक मौत हो गई|Hindi_M|other|8.428479
processed_hi_m_agri_00625.wav|गन्नें के रस में अनेक औषधि के गुण मौजूद होते है|Hindi_M|other|4.690062
processed_hi_m_other_02015.wav|यह राष्ट्रीय ध्वज का अपमान करने का मामला है इसलिए पार्टी को शर्फुद्दीन पर कार्रवाई करनी चाहिए।|Hindi_M|other|7.929250
processed_hi_m_health_03275.wav|अब तो उसकी जिंदगी और तग्दीर की तस्वीर बदल गई है|Hindi_M|other|4.736500
processed_hi_m_finance_01370.wav|दिग्गज शेयरों की बात करें, तो इनमें टाइटन कंपनी, गेल, एचयूएल और एशियन पेंट्स के शेयर शामिल हैं|Hindi_M|other|8.010521
processed_hi_m_politics_03937.wav|अल्पसंख्यकों के मामलों का मंत्रालय, जो कि वक्फ़ के मामले देखता है, इस विषय पर बिल्कुल खामोश रहा|Hindi_M|other|8.300771
processed_hi_m_general_00330.wav|बच्चियों के सथ खेल खेल के नाम पर उनके सगे ही उनका यौन शोषण करते रहे हैं, बच्चियां अनभिज्ञ थीं।|Hindi_M|other|7.700000
processed_hi_m_general_00848.wav|राइन क्षेत्र में चाक़ू निर्माण की कला बहुत ही प्राचीन है और इसकी शैली वही लोहारों वाली शैली है।|Hindi_M|other|7.348750
processed_hi_m_books_04025.wav|इस उद्योग में प्रयुक्त कच्चा माल भारी होता है तथा ढुलाई में इसके सूक्रोस की मात्रा घट जाती है।|Hindi_M|other|8.600000
processed_hi_m_health_02374.wav|बॉलीवुड अभिनेत्री ऐश्वर्या राय बच्चन कल्याण ज्वैलर्स के एक स्टोर के लॉन्चिंग इवेंट में नजर आईं|Hindi_M|other|7.395187
processed_hi_m_finance_02011.wav|इस मुद्रा को समन्वय मुद्रा भी कहते हैं क्योंकि इस मुद्रा में पाँचों तत्त्वों का समन्वय होता है|Hindi_M|other|8.161437
processed_hi_m_education_00734.wav|भुक्कल ने कहा कि डीएवी शिक्षण संस्थान स्वामी दयानंद व स्वामी विवेकानंद के आदर्शो पर आधारित है।|Hindi_M|other|8.207875
processed_hi_m_politics_01109.wav|इसके बाद वह सीधे जायस के धिंगई गांव रवाना हो गए|Hindi_M|other|4.864208
processed_hi_m_books_01539.wav|लेडीलैंड ऐसा स्थान था, जहाँ पर स्त्रियों को पढ़ने, काम करने और आविष्कार करने की स्वतंत्रता थी।|Hindi_M|other|8.196271
processed_hi_m_other_05004.wav|कंपनी इस मामले में फॉम्र्युलेशन में बदलाव लाएगी और ज्यादा प्रीमियम पैकेजिंग का इस्तेमाल करेगी।|Hindi_M|other|6.187750
processed_hi_m_education_01489.wav|चीन में यह परीक्षा बहुत महत्वपूर्ण है क्योंकि बच्चों का भविष्य इसी परीक्षा से तय किया जाता है।|Hindi_M|other|7.639000
processed_hi_m_books_04889.wav|मुद्रांकन से प्रेषक की पहचान का भी पता चलता था।|Hindi_M|other|4.330146
processed_hi_m_general_02912.wav|समीक्षा के अभाव में आप ईश्वर को, भाग्य को, समाज को, अपने पुण्यों को और कर्मों को कोसने लगेंगे।|Hindi_M|other|8.591000
processed_hi_m_general_02361.wav|बॉबी रूड ने स्मैकडाउन के एपिसोड में जिंदर महल को हराकर यूनाइटेड स्टेट्स चैंपियन खिताब जीता है।|Hindi_M|other|7.600000
processed_hi_m_education_02204.wav|इस प्रकार पानीपत की दूसरी लड़ाई में अकबर को उसके सेनापति बैरम खाँ की बदौलत भारी विजय हासिल हुई।|Hindi_M|other|8.741938
processed_hi_m_education_01026.wav|इसी तरह से सरकाघाट, द्रंग और जिला के अन्य स्कूलों में विद्यार्थियों को राजभाषा की परीक्षा में नकल करते हुए पकड़ा गया ।|Hindi_M|other|9.786833
processed_hi_m_general_00302.wav|हमारा उद्येश्य समाज को दिग्भ्रमित करना, समाज में विध्वंस करना नहीं बल्कि एक स्वस्थ समाज की स्थापना में सहयोग करना है।|Hindi_M|other|8.277542
processed_hi_m_books_04782.wav|चीन में तैनात अंग्रेज़ और फ़्रांसीसी सेनाओं ने ताइपिंग विद्रोह को दबाने के लिए किंग साम्राज्य के बादशाह को काफी मदद दी।|Hindi_M|other|9.601083
processed_hi_m_other_00159.wav|फिलहाल संजय गुप्ता ने संजू बाबा के साथ मिलकर दो स्क्रिप्ट्स फाइनल की हैं और ये दोनों ही एक्शन थ्रिलर स्क्रिप्ट्स हैं।|Hindi_M|other|9.810063
processed_hi_m_education_01735.wav|प्रशिक्षण में बच्चियों को पंच मारना, फिंगर अटैक, लेफ्ट फारवर्ड फाइटिंग, हैंड मूवमेंट और हथेली मूवमेंट आदि सिखाया गया।|Hindi_M|other|10.000000
processed_hi_m_general_02460.wav|इससे पूर्व नन्हे बच्चों ने इट्स टाइम टू डिस्को, वो किसना है व क्लैप योअर हैंड्स पर आकर्षक सामूहिक नृत्य प्रस्तुत किए।|Hindi_M|other|10.088688
processed_hi_m_agri_00423.wav|सिंचाई के अलावा, मन्दिरों के संचालक नई जमीन पर खेती कराने और उनसे प्राप्त आमदनी को मन्दिरों को चलाने में खर्च करते थे|Hindi_M|other|9.775229
processed_hi_m_education_00449.wav|उन्होंने कहा कि एचआरडी मन्त्रालय सुनिश्चित करेगा कि जेएन मेडिकल कॉलेज देश के अग्रणी चिकित्सीय संस्थानों में गिना जाए।|Hindi_M|other|9.891333
processed_hi_m_other_04260.wav|एक अरसे बाद पति अजय देवगन के होम प्रोड्क्शन की फिल्म तानाजीद अनसंग वॉरियर में वह लक्ष्मीबाई के किरदार में नज़र आएंगी।|Hindi_M|other|9.200000
processed_hi_m_other_02340.wav|ट्रिपल तलाक पर बहस में योगी पर बरसे मौलाना, कहा मुसलमानों से इतनी मोहब्ब्त है तो सीएम हाउस में आज़ान क्यों नहीं करवाई।|Hindi_M|other|9.763625
processed_hi_m_politics_03474.wav|अकाल तख्त के विरोध के बाद अक्षय कुमार की आगामी मूवी 'सिंह इज ब्लिंग' से विवादित दृश्यों को हटाने का फैसला लिया गया है|Hindi_M|other|9.763625
processed_hi_m_politics_00126.wav|ऋग्वेद ठाकुर ने विभिन्न मतदान केन्द्रों पर दिव्यांगों एवं बुजुर्गों की सुविधा के लिए किए गए प्रबंधों का भी जायजा लिया|Hindi_M|other|9.700000
processed_hi_m_general_01753.wav|गोपी पुथ्रान द्वारा निर्देशित 'मर्दानी' भारत में किशोरों द्वारा हिंसक अपराधों में हो रही वृद्धि पर केंद्रित फिल्म है।|Hindi_M|other|8.056958
processed_hi_m_books_02513.wav|इस प्रकार के कारणों द्वारा वैश्विक ऊष्मीकरण की स्थिति उत्पन्न हो रही है। वैश्विक ऊष्मीकरण के क्या परिणाम हो सकते हैं।|Hindi_M|other|9.473375
processed_hi_m_books_04750.wav|समापक कूटलेखन रज्जुक के तीन किनारे अनुप्रवाह पर स्थित होता है और इससे अनुलेखन प्रक्रम की समाप्ति का निर्धारण होता है।|Hindi_M|other|9.798438
processed_hi_m_education_02200.wav|एकाग्रचित्त दिमाग, बुद्धि लड़ाकर शत्रु को मात देना, अपने सौंदर्य से आकर्षित करना, मानो उसकी आंखों में तेज सम्मोहन था।|Hindi_M|other|10.100000
processed_hi_m_books_02019.wav|बीदर के शिल्पकार ताँबे तथा चाँदी में जड़ाई के काम के लिए इतने अधिक प्रसिद्ध थे कि इस शिल्प का नाम ही ‘बीदरी’ पड़ गया।|Hindi_M|other|9.229563
processed_hi_m_general_02375.wav|आकर्षक झील और शानदार हाट स्प्रिंग हैल्थ केयर केंद्र से सजा तत्तापानी प्राकृतिक सुंदरता के लिए अपनी अलग पहचान रखता है।|Hindi_M|other|10.053875
processed_hi_m_books_01089.wav|हजारों लोगों ने अपनी जान गँवा दी। करोड़ों रुपये की संपत्ति नष्ट हो गई।|Hindi_M|other|5.920708
processed_hi_m_books_03507.wav|जब सारा जल वाष्पित हो जाता है तो फिर, केतली में पीछे क्या छूट जाता है।|Hindi_M|other|6.164521
processed_hi_m_finance_00858.wav|आकाश मुद्रा के लिए सबसे पहले पद्मासन, सुखासन अथवा वज्रासन में बैठ जाएं|Hindi_M|other|8.056958
processed_hi_m_politics_00828.wav|इस अवसर पर इण्डोनेशिया के राष्ट्रपति सुशीलो युधोयुनो मुख्य अतिथि होंगे|Hindi_M|other|6.327063
processed_hi_m_finance_01333.wav|जैसे कि आप फेसबुक, ट्विटर, डेलीमोशन जैसी वेबसाइट्स पर शेयर कर सकते हैं|Hindi_M|other|5.897500
processed_hi_m_agri_02186.wav|राजा ने तलवार, चाक़ू, भाला सभी का प्रयोग किया पर रेशम का धागा नहीं टूटा|Hindi_M|other|7.200000
processed_hi_m_agri_00670.wav|गेहूं का रकबा बढऩे से सरसों समेत चना, मटर और अन्य फसलों का रकबा घटा है|Hindi_M|other|7.789917
processed_hi_m_books_01419.wav|लड़की ने ट्रॉली पर बल लगाया और यह विस्थापित हुई; इसलिए कार्य किया गया।|Hindi_M|other|5.500000
processed_hi_m_education_01199.wav|चीन के दार्शनिक लाओत्से अपने विचार और बुद्धि के कारण काफी प्रसिद्ध थे।|Hindi_M|other|6.721813
processed_hi_m_education_01566.wav|निश्चित ही छात्रों ने भी अपनी ज्ञान ग्रन्थियों को खोलकर काफी कुछ लिखा।|Hindi_M|other|5.502750
processed_hi_m_books_02746.wav|इन दुर्बल क्षेत्रों को भूकम्पी क्षेत्र अथवा भ्रंश क्षेत्र भी कहते हैं।|Hindi_M|other|5.247333
processed_hi_m_education_01538.wav|इसलिए वह अपनी दैवी कल्पना में बुद्धि को मिलाकर उसे आहूर मज्दा कहता है।|Hindi_M|other|7.116542
processed_hi_m_agri_02037.wav|मगरमच्छ की खाल का इस्तेमाल अक्सर लक्जरी हैंडबैग बनाने में किया जाता है|Hindi_M|other|6.303854
processed_hi_m_education_01510.wav|यूपी प्रशासन की मेडिकल नेग्लीजेंस कमेटी ने भी लैंडमार्क को दोषी बताया।|Hindi_M|other|5.932333
processed_hi_m_books_03964.wav|इस मिट्टी में घोड़े की लीद की कुछ मात्रा मिलाकर उसे गूँध लिया जाता है।|Hindi_M|other|6.431563
processed_hi_m_education_02778.wav|फ़ैज ने नज्मों को तोड़ा है गजलों को मूल्यों का आईना बनाकर पेश किया है।|Hindi_M|other|7.337125
processed_hi_m_books_03751.wav|गिलास को एक तिहाई जल से भरें। जल में लाल स्याही की कुछ बूंदें डाल दें।|Hindi_M|other|5.363437
processed_hi_m_education_02515.wav|इसके अलावा बहुत ज्यादा उम्मीद है कि आर्म्ड फोर्सेस भी प्रशिक्षण देंगी।|Hindi_M|other|5.800000
processed_hi_m_politics_01062.wav|इस आधार पर इन स्कूल अध्यापकों की प्रिंसीपल सहित इन्क्रीमेंट रोकी जाएगी|Hindi_M|other|5.920708
processed_hi_m_finance_00629.wav|भारतीय बाज़ार में बैंकों से क़र्ज़े के मामले में सरकारी बैंक सबसे आगे हैं|Hindi_M|other|6.400000
processed_hi_m_health_01749.wav|अख्तर ने कहा कि कनेरिया के अलावा मोहम्म्द युसूफ भी इस दर्द से गुजरे है|Hindi_M|other|6.338667
processed_hi_m_education_00874.wav|न्यायालय भेजने से पहले चारों कार्यकर्त्रियों का मेडिकल परीक्षण भी हुआ।|Hindi_M|other|5.781396
processed_hi_m_agri_01744.wav|हल्दी को घिसकर रात में सेवन करें एवं रात को एरण्ड के तेल से मालिश करें|Hindi_M|other|7.244250
processed_hi_m_politics_02735.wav|फिर भी सच यही है कि डिजिटल करंसी या क्रिप्टोकरंसी की डिमांड बढ़ रही है|Hindi_M|other|6.837896
processed_hi_m_weather_02231.wav|उन्होंने कहा कि शराबबंदी से अद्भूत वातावरण बना है और इसे सुदृढ़ करना है|Hindi_M|other|7.244250
processed_hi_m_health_02879.wav|आखिर खून के रिश्तो के बाद दोस्ती के रिश्ते को ही सबसे अहम माना जाता है|Hindi_M|other|6.036812
processed_hi_m_books_03505.wav|पृथ्वी के अंदर पिघले हुए मैग्मा में होने वाली गति के कारण ऐसा होता है।|Hindi_M|other|6.048417
processed_hi_m_health_02110.wav|संसद ने आज विधि विरुद्घ क्रियाकलाप निवारण संशोधन विधेयक पारित किर दिया|Hindi_M|other|6.400000
processed_hi_m_health_00571.wav|सऊदी अरब में एक और राजनैतिक क़ैदी की संदिग्ध मौत की रिपोर्टें आ रही हैं|Hindi_M|other|6.303854
processed_hi_m_finance_01044.wav|स्वाध्याय एवं सत्संग से मनुष्य ऋषि ऋण ऎवं गुरु ऋण से मुक्त हो सकता हैं|Hindi_M|other|7.700000
processed_hi_m_agri_00238.wav|विलियम ग्रांट और चार्ल्स ग्रांट नामक दो किसान बालक एक गांव में रहते थे|Hindi_M|other|6.141312
processed_hi_m_general_02718.wav|महाराष्ट्र धर्म का तत्कालीन सामाजिक विचारधारा पर बहुत गहरा प्रभाव पङा।|Hindi_M|other|5.769792
processed_hi_m_education_00605.wav| अस्सिटेंट प्रोफेसर भर्ती परीक्षा को लेकर भी तमाम आरोप लगाए जा रहे हैं।|Hindi_M|other|6.303854
processed_hi_m_general_00850.wav|एक कलाकार के रूप में इतना स्ट्रोंग कैरेक्टर निभाना बहुत अच्छा लगता है।|Hindi_M|other|5.700000
processed_hi_m_politics_00224.wav|उन्होंने सरकार से किसानों की जल्द से जल्द पेंमट किए जाने की मांग की है|Hindi_M|other|5.900000
processed_hi_m_books_01266.wav|ऊपर दिए गए बाएँ हाथ के स्तंभ को पढ़ने के बाद कया आप इसे सही मानते हैं।|Hindi_M|other|5.920708
processed_hi_m_books_04481.wav|परंतु हम कभी-कभी ही इस पुरानी टायलरिज्म प्रक्रिया को बचा हुआ पाते हैं।|Hindi_M|other|6.164521
processed_hi_m_education_00495.wav|ऐसे में, केंद्र सरकार की अग्नि परीक्षा है कि वह फुफ्कार रहे ड्रैगन की हरकतों को काबू में करे।|Hindi_M|other|7.662208
processed_hi_m_books_00255.wav|निजी कंपनी से अभिप्राय उस कंपनी से है, जो अपने सदस्यों पर अंशों के हस्तांतरण पर रोक लगाती है।|Hindi_M|other|8.974146
processed_hi_m_politics_00444.wav|ट्रेलर में आयुष शर्मा की अच्छीखासी ऐक्टिंग स्किल और डान्स मूव्स ने ऑडियंस को प्रभावित किया है|Hindi_M|other|7.650604
processed_hi_m_agri_00988.wav|कई  होटलों मे तो तरबूज के बीज साफ करने के बाद तरबूज को सलीकॆ से स्लाइस बनाकर पेश किया जाता है|Hindi_M|other|9.136688
processed_hi_m_weather_00753.wav|हमारे देश में भी ऐसे दृष्टांतों की कमी नहीं है जब मौसम ने युद्ध में निर्णायक भूमिका अदा की थी|Hindi_M|other|8.300771
processed_hi_m_books_00244.wav|फिर नीदरलैंड्स पर भी नाज़ियों का कब्ज़ा हुआ और यहूदियों पर अत्याचार का दौर वहाँ भी शुरू हो गया।|Hindi_M|other|8.440083
processed_hi_m_other_05238.wav|गांव की एक लड़की की तबीयत खराब होने पर उसे अड्ड़ा कोटफतूही के एक निजी अस्पताल में ले जाया गया।|Hindi_M|other|8.056958
processed_hi_m_finance_01432.wav|मैं डेटाटाइम पायथन मॉड्यूल का उपयोग कर वर्तमान दिनांक से छह महीने की तारीख की गणना कैसे करूं?|Hindi_M|other|8.045333
processed_hi_m_books_04242.wav|पादपों और जंतुओं के मृत शरीर को ह्यूमस में परिवर्तित करने वाले सूक्ष्म जीव, अपघटक कहलाते हैं।|Hindi_M|other|7.755083
processed_hi_m_general_03110.wav|इस प्रदर्शनी में उस ज़माने के मश्हूर कलाकार साइमियॉन सोलोमन की कई कलाकृतियों को लगाया गया है।|Hindi_M|other|8.045333
processed_hi_m_books_01121.wav|पत्थर के भार के कारण रबड़ की डोरी की लंबाई में वृद्धि या कमानीदार तुला का पाठ्यांक नोट कीजिए।|Hindi_M|other|8.231104
processed_hi_m_books_02192.wav|जब आप मानचित्र को देखते हैं, पूर्व दिशा आपके दाहिनी ओर एवं पश्चिम दिशा आपके बायीं ओर होती है।|Hindi_M|other|8.440083
processed_hi_m_books_04445.wav|वे आह्वान कर रहे थे कि उनके नेतृत्व में साम्राज्य की स्थापना के लिए “रावणों”  को तबाह कर दें।|Hindi_M|other|7.383563
processed_hi_m_finance_02094.wav|आप हॉलीडे शॉपिंग को कई हफ़्तों पहले ही कर सकते है और अपने घर को कम ख़र्च में डेकोरेट कर सकते है|Hindi_M|other|8.567792
processed_hi_m_politics_02997.wav|ठाकुरजी के दर्शनों के लिए सैकड़ों की तादाद में स्थानीय एवं बाहरी श्रृद्धालु की भीड़ उमड़ पड़ी|Hindi_M|other|8.196271
processed_hi_m_general_02806.wav|वाम्टा म्यूजिकल गु्रप चौपाल के कलाकारों ने पहाड़ी गानों व नाटियों से दर्शकों का मनोरंजन किया।|Hindi_M|other|7.522896
processed_hi_m_politics_01999.wav|स्थानीय अस्पताल के डाक्टरों ने कहा कि घायलों की बढ़ती संख्या को संभालना मुष्किल होता जा रहा है|Hindi_M|other|7.650604
processed_hi_m_general_03052.wav|धर्म दीन प्राणियों का विलाप है बेरहम दुनिया का हृदय है और निष्प्राण परिस्थितियों का प्राण है।|Hindi_M|other|7.900000
processed_hi_m_books_01409.wav|अकबर ने अपने करीबी मित्र और दरबारी अबुल .फज़्ल को आदेश दिया कि वह उसके शासनकाल का इतिहास लिखे।|Hindi_M|other|7.813146
processed_hi_m_books_01124.wav|तत्पश्चात् चुंबकों के इस गुण पर आधारित एक युक्ति विकसित हुई। यह कंपास के नाम से जानी जाती है।|Hindi_M|other|7.964062
processed_hi_m_education_00783.wav|लेकिन प्राधिकरण को नर्सिंग होम को छोड़ अन्य व्यावसायिक उपयोग के प्लॉट क्यों नहीं दिखाई दे रहे?|Hindi_M|other|7.400000
processed_hi_m_books_04509.wav|स्पष्ट है कि किसान बड़े पैमाने पर ण अदा करने से इन्कार कर रहे हैं। इसका क्या कारण हो सकता है।|Hindi_M|other|8.323979
processed_hi_m_health_02641.wav|अगले दिन शेन को पता चला कि उनके दो क़रीबी पत्रकार दोस्तों शु शिंगु और जू यिंग की मौत हो गई है|Hindi_M|other|9.392104
processed_hi_m_general_01612.wav|पुलिस कंप्लेंट कमिश्नर फॉर स्कॉटलैंड पीसीसीएस एक स्वतंत्र संगठन है, जो पुलिस से नहीं जुड़ा है।|Hindi_M|other|8.579396
processed_hi_m_books_02780.wav|बड़े स्तर पर एल्कोहल, शराब एवं एसिटिक एसिड के उत्पादन में सूक्ष्मजीवों का उपयोग किया जाता है।|Hindi_M|other|8.068563
processed_hi_m_other_04417.wav|निष्कंटक, निर्मल उजली राहों में वह कभी रुके नहीं, थके नहीं, झुके नहीं और अवसरों को चूके नहीं।|Hindi_M|other|8.323979
processed_hi_m_agri_00311.wav|दोस्तों आपको हफ्ते में एक बार अपने बालों को अलमोंड ऑइल से या नारियल के तेल से मालिश करनी होगी|Hindi_M|other|9.241167
processed_hi_m_health_00284.wav|डेविस कप में अर्जेंटीना के खिलाफ मैच में सर्बियाई खिलाड़ी को चोट के गहराने के कारण हटना पड़ा था|Hindi_M|other|7.700000
processed_hi_m_books_00552.wav|इस प्रकार इस विकार के अभिलक्षण अन्य के साथ समस्यात्मक अन्योन्यक्रिया के रूप में फंस जाते हैं।|Hindi_M|other|8.000000
processed_hi_m_agri_00543.wav|विशेषज्ञों के अनुसार जो लोग रोजाना अखरोट खाते हैं, उनमें इन्सुलिन का स्तर सामान्य बना रहता है|Hindi_M|other|7.998896
processed_hi_m_general_01743.wav|विश्व बैडमिंटन संघ बीडब्ल्युएफ खेल का अंतर्राष्ट्रीय स्तर पर मान्यता प्राप्त शासकीय निकाय है।|Hindi_M|other|7.511292
processed_hi_m_books_02961.wav|विभिन्न स्थलाकृतियों के लिए उपयोग में लाए गए रूढ़ चिह्नों के बारे में जानकारी होना आवश्यक है।|Hindi_M|other|7.383563
processed_hi_m_general_01720.wav|पिज्ज़ा जैसी लोकप्रिय ग्लोबल डिश से लेकर ऑपेरा जैसी कला भी इटली से ही पूरी दुनिया में फैली है।|Hindi_M|other|7.093333
processed_hi_m_finance_00345.wav|आप किसी ब्लाक विकास अधिकारी और ब्लाक पंचायत प्रमुख के अधिकारों और सुविधाओं की तुलना कर लीजिये|Hindi_M|other|8.045333
processed_hi_m_general_02324.wav|मोबिस्टार के सर्फेस माउंट टेक्नोलॉजी और प्रिंटेड सर्किट बोर्ड के तहत भारत में ही बनाया जाएगा।|Hindi_M|other|7.900000
processed_hi_m_books_00759.wav|यदि आप अँधेरे में इन वस्त्रों को उतारते हैं तो आप चट-चट ध्वनि के साथ चिंगारी तक देख सकते हैं।|Hindi_M|other|7.023667
processed_hi_m_books_04746.wav|उच्चतम मंत्रियों में से एक को दी जाने वाली आसफ खाँ की पदवी का उद्भव पैगम्बर शासक सुलेमान के कल्पित मंत्री से हुआ था।|Hindi_M|other|9.949375
processed_hi_m_education_00099.wav|देश और विदेशों में आयोजित सैंकड़ों प्रतिष्ठित गोष्ठियों में उन्हें अपने अनुसंधान पत्र को पेश करने के लिए बुलाया गया ।|Hindi_M|other|9.090229
processed_hi_m_books_03979.wav|पवन-चक्की की घूर्णी गति का उपयोग विद्युत उत्पन्न करने के लिए विद्युत जनित्र के टरबाइन को घुमाने के लिए किया जाता है।|Hindi_M|other|9.496583
processed_hi_m_politics_04174.wav|मयूरभंज के मुख्य जिला चिकित्सा अधिकारी प्रदीप महापात्रा ने कहा की इस दुभार्ग्यपूर्ण घटना के बारे में मुझे आज पता चला|Hindi_M|other|8.974146
processed_hi_m_politics_04336.wav|असम के मुख्यमंत्री सवार्नंद सोनोवाल ने एक ट्वीट में लिखा, इस घटना में शामिल आरोपियों के खिलाफ सख्त कार्रवाई की जाएगी|Hindi_M|other|10.030646
processed_hi_m_general_02122.wav|अल्ट्रासाऊंड केंद्रों की मॉनीटरिंग नहीं करने का नतीजा है कि सैंटरों पर अब खुलेआम लिंग परीक्षण का खेल खेला जा रहा है।|Hindi_M|other|8.881250
processed_hi_m_books_04954.wav|भारत के मध्य प्रदेश में सांची के निकट बेसनगर में ग्रेनाइट पत्थर की एक लाट है जो हेलिओदो स्तंभ के नाम से प्रसिद्ध है।|Hindi_M|other|10.007437
processed_hi_m_general_02479.wav|भारतीय बैडमिंटन संघ बाई की इस लीग का आयोजन स्पोर्ट्जलाइव द्वारा किया जाता है जिसकी कुल इनामी राशि छह करोड़ रूपये है।|Hindi_M|other|9.276000
processed_hi_m_general_02623.wav|सांस्कृतिक आयोजन के लिए न्योंते, शोक सूचना, प्राकृतिक प्रकोप और धावा बोलने के लिए भी वे संगीत का ही प्रयोग करते हैं।|Hindi_M|other|9.786833
processed_hi_m_politics_01893.wav|इसके बावजूद माना जा रहा है कि इन दोनों नेताओं के बीच मुख्यमंत्री बनने के लिए अंदर ही अंदर कड़ी प्रतिस्पर्धा चल रही है|Hindi_M|other|9.543021
processed_hi_m_books_02070.wav|परमाणु के भीतर का अधिकतर भाग खाली है क्योंकि अधिकतर अल्फ़ा कण बिना विक्षेपित हुए सोने की पन्नी से बाहर निकल जाते हैं।|Hindi_M|other|9.960979
processed_hi_m_politics_03392.wav|मेरा मन हुआ था कि उस रात मैं सीढ़ियों से फिर ऊपर चढ़ जाऊं और तुमसे कुछ पूछूं ,कुछ याद दिलाऊं|Hindi_M|other|8.834812
processed_hi_m_books_01260.wav|प्रतिप्राप्ति: किसी सीखने के काम के निष्पादन सबंधी सूचना, इसे परिणामों का ज्ञान भी कहते हैं।|Hindi_M|other|7.406792
processed_hi_m_education_02245.wav|उनका कहना है कि इसी प्रकार से पश्चिमी गुप्तचर सेवाओं नेअल्जीरिया को छह छोटे छोटे देशों में बांटने की योजना बनाई है।|Hindi_M|other|9.902938
processed_hi_m_books_04974.wav|काफ़ी दूर पर एक घोड़े पर बैठा कोई नन्हा सवार दूसरे को हाँकते हुए ढलान में तेज़ी से उतर रहा था।|Hindi_M|other|8.045333
processed_hi_m_books_00897.wav|उन्नीसवीं सदी के आख़िर से ही उर्दू में उपन्यासों का सिलसिला शुरू हुआ।|Hindi_M|other|5.676896
processed_hi_m_politics_04269.wav|हिन्दुस्तान टाइम्स अखबार में तीन पत्रकारों सौमित्र बोस, कुणाल प्रधान और इप्शित महापात्रा ने नई पारी की शुरुआत की है|Hindi_M|other|10.100000
processed_hi_m_finance_01730.wav|स्विस बैंक अकाउंट्स में जमा पैसा तो क्राइम का है, ग़ैर क़ानूनी ढंग से कमाया और जमा किया गया है|Hindi_M|other|7.650604
processed_hi_m_books_05147.wav|भारत-रूस के आपसी संबंध इन देशें की जनता की अपेक्षाओं से मेल खाते हैं।|Hindi_M|other|6.303854
processed_hi_m_education_01176.wav|कन्सोर्टियम ने यह फैसला इसीलिए लिया है ताकि इस परीक्षा में अब तक हुई गलतियों को रोका जा सके।|Hindi_M|other|8.695500
processed_hi_m_other_02461.wav|देखिये आपकी आंखें बेहद खूबसूरत इजिप्शियन महिला से कम नहीं लग रही हैं।|Hindi_M|other|5.793000
processed_hi_m_education_00625.wav|बिहारीलाल थंब इंप्रेशन का क्लोन बनाकर जयपुर स्थित सीकर रोड हरमाड़ा सेंटर पर परीक्षा में बैठा।|Hindi_M|other|8.800000
processed_hi_m_weather_00769.wav|गर्मी का मौसम है, मच्छर व मक्खियों की भरमार हो रही है, जिससे बीमारियां फैलने का डर बढ़ गया है|Hindi_M|other|7.639000
processed_hi_m_books_02965.wav|जब यह पानी वाष्पित होता है, तो घड़े में बचा शेष पानी ठंडा हो जाता है।|Hindi_M|other|6.327063
processed_hi_m_books_00003.wav|यह भी स्पष्ट है कि यह भारत में बाद के सांस्कृतिक युगों की अग्रदूत थी।|Hindi_M|other|6.600000
processed_hi_m_politics_00749.wav|एक ख़ेमे ने उन्हें पुरस्कार दिये जाने का विरोध किया है जबकि दूसरे ख़ेमे ने इसका स्वागत किया है|Hindi_M|other|6.900000
processed_hi_m_education_02047.wav|उन्होंने जापान में वैज्ञानिक अनुसंधान के प्रकाशन से जुड़ीं कई पत्रिकाओं का संपादन भी किया है।|Hindi_M|other|7.917625
processed_hi_m_politics_01042.wav|स्थानीय प्रशासन के अधिकारी मित्शुरो कोजुका ने बताया कि परिजनों ने निधन का कारण नहीं बताया है|Hindi_M|other|7.488062
processed_hi_m_finance_01514.wav|इसके बाद अपने दोनों हाथो के अंगूठों को हथेली में दबाकर हाथ बंद कर ले।|Hindi_M|other|6.164521
processed_hi_m_books_04840.wav|वहाँ पर अब खान को पॉलिब्लेंड तैयार करने के लिए जल्द ही प्लास्टिक अपशिष्ट की कमी पड़ने लगेगी।|Hindi_M|other|7.499667
processed_hi_m_books_04362.wav|मिसेज़ वान दान मुझे इसलिए मूर्ख समझती हैं क्योंकि मैं उनके जितनी बीमारियों की शिकार नहीं हूँ।|Hindi_M|other|7.673813
processed_hi_m_agri_01869.wav|बादाम तेल से रूसी दूर होती है और बालों की साजसँभाल में भी यह कारगर है|Hindi_M|other|6.837896
processed_hi_m_books_00962.wav|भाइयों की पत्नियों ने उनके पैर पर माथा रख गलती के लिए क्षमा-याचना की।|Hindi_M|other|5.525979
processed_hi_m_agri_02408.wav|गाय को छोड़ किसी पशु को भी अब ये नहीं बख्शेंगे|Hindi_M|other|4.980313
processed_hi_m_education_00975.wav|उन्होंने कहा कि कुछ अस्पतालों को छोड़ दिया जाए तो कई अस्पतालों में मेडिकल नॉर्म्स के अनुसार सौ फीसदी सफाई नहीं होती।|Hindi_M|other|10.030646
processed_hi_m_general_02412.wav|जैसा कि जर्मन मीडिया ने उन्हें परिभाषित किया है फर्स्ट विस्परर कानाफूसी करने वाला पहला सख्श।|Hindi_M|other|8.068563
processed_hi_m_politics_02987.wav|इस अवसर पर आरिफ खान, मुफ़्ती नसीम, सलाम, फैजी नोमानी सहित भारी संख्या में कार्यकर्ता मौजूद थे|Hindi_M|other|8.600000
processed_hi_m_health_01832.wav|तनु का कहना है कि अनीता और प्रसाद ने उनको इतनी मानसिक पीड़ा दी कि वो जहर खाने पर मजबूर हो गईँ|Hindi_M|other|8.718729
processed_hi_m_books_04833.wav|क्या आप उस पल को याद कर सकते हैं जब आपके अभिभावक ने आपको मुँह से साँस लेने के कारण डाँटा हो।|Hindi_M|other|8.045333
processed_hi_m_health_00615.wav|मौत या बीमारी के अलावा इस्तीफ़ों की कोई और वजह बताना ग़ैर ज़िम्मेदारी है|Hindi_M|other|6.454771
processed_hi_m_general_02117.wav|ईद पर पहनी साड़ी तो ट्रोलिंग का शिकार हो गईं प्रेग्नेंट सोहा अली खान।|Hindi_M|other|5.920708
processed_hi_m_general_01336.wav|उड़ुपी सबसे ज्यादा अपने खाने और होटलों के लिए सिर्फ भारत ही नहीं बल्कि दुनियाभर में मशहूर है।|Hindi_M|other|7.929250
processed_hi_m_politics_01460.wav|नेशनल कांफ्रेंस के नेता एवं जम्मूकश्मीर के पूर्व मुख्यमंत्री उमर अब्दुल्ला ने भी ट्ववीट किया|Hindi_M|other|7.789917
processed_hi_m_books_02000.wav|आज जितनी भी मुख्य फसलें हैं; वह सभी पुरानी किस्मों के व्युत्पन्न हैं।|Hindi_M|other|6.036812
processed_hi_m_books_02173.wav|फ्रायड के अनुसार मनुष्य में विकसित होने वाली अंतिम व्यक्तित्व-संरचना।|Hindi_M|other|5.119625
processed_hi_m_books_01580.wav|दरअसल, समाचार माध्यम कुछ लोगों के लिए नहीं बल्कि अपने हज़ारों-लाखों पाठकों, श्रोताओं और दर्शकों के लिए काम करते हैं।|Hindi_M|other|9.508208
processed_hi_m_books_04210.wav|रंगों में एक रोचक संबंध होता है। वे पूरक युग्मों का निर्माण करते हैं।|Hindi_M|other|5.642083
processed_hi_m_weather_00509.wav|राज्य सरकार के फैसले से क्रुद्ध लोगों ने रायबरेली के लालगंज, दरीबा समेत कई क्षेत्रों में विभिन्न सड़कों पर जाम लगाया|Hindi_M|other|9.519813
processed_hi_m_politics_03538.wav|चेन्नई टेस्ट मे करुण नायर ने करियर के तीसरे मैच में लगाई डबल सेन्चुरी|Hindi_M|other|6.900000
processed_hi_m_books_03797.wav|इससे इनकी सक्रियता की बात स्पष्ट हो जाती है। अमरीकी सेना ने पूरे विश्व में गिरफ्तारियाँ कीं।|Hindi_M|other|7.400000
processed_hi_m_books_00234.wav|प्रवेश अवरोध : वे कारक जो किसी उद्योग में प्रवेश को इच्छुक फर्मों का आगमन कठिन बना देते हैं।|Hindi_M|other|8.173042
processed_hi_m_education_01314.wav|प्लूटार्क के अनुसार क्रोध बुद्धि को घर से बाहर निकाल देता है और दरवाजे पर चटकनी लगा देता है।|Hindi_M|other|8.985750
processed_hi_m_agri_01303.wav|ऐसे में भारतीय किसान की रक्षाकर उसे हर हाल में खेती की तरफ उन्मुख किये रहना अत्यंत आवश्यक है|Hindi_M|other|8.567792
processed_hi_m_education_00337.wav|उन्होंने कहा कि अपने अधकचरे ज्ञान को कन्फ्यूज राहुल गांधी दुरुस्त करें ,और फिर मुद्दों पर बात करने का अभ्यास करें ।|Hindi_M|other|8.602625
processed_hi_m_other_02367.wav|सचिवालय के एक वरिष्ठ अधिकारी ने घटना की पुष्टि की और बताया कि डुफ्फेरिन रोड़ पर वाहन से पीछे वाला पहिया अलग हो गया।।|Hindi_M|other|9.403708
processed_hi_m_books_00051.wav|यदि इन जातियों को समझाने के लिए जैव रासायनिक अथवा आण्विक तरीके अपनाते हैं, तब इनकी विविधता लाखों में पहुँच सकती है।|Hindi_M|other|9.647521
processed_hi_m_agri_02060.wav|सांभर, नारियल की चटनी के साथ इस क्रिस्पी डोसे को मजे लेकर एन्जॉय करें|Hindi_M|other|6.721813
processed_hi_m_education_00609.wav|उपर्युक्त परीक्षा के लिए कॉल लेटर जुलाई के महीने में जारी किया जाएगा।|Hindi_M|other|6.048417
processed_hi_m_politics_00063.wav|आस्ट्रेलिया की बल्लेबाजी मुख्य रूप से सलामी बल्लेबाज और उप कप्तान डेविड वार्नर और कप्तान स्मिथ के इर्द गिर्द घूमेगी|Hindi_M|other|9.763625
processed_hi_m_books_05140.wav|काशीनाथ दीक्षित को सोने की तीन सुइयाँ मिलीं जिनमें एक दो-इंच लंबी थी।|Hindi_M|other|5.909104
processed_hi_m_education_00857.wav|आपको बता दें कि मेडिकल टर्मिनेशन ऑफ प्रिग्नेंसी एक्ट के मुताबिक बीस हफ्ते से ज्यादा का भ्रूण हटाया नहीं जा सकता है।|Hindi_M|other|8.707104
processed_hi_m_general_02712.wav|ब्लेंडेड शिक्षा में ईट और चुने से बने विद्यालय में पढ़ाये गये पाठ के साथ कंप्यूटर समर्थित विद्या का मिश्रण होता है।|Hindi_M|other|9.647521
processed_hi_m_books_00081.wav|विलयन में आयन के निर्माण के कारण ही पदार्थ की प्रकृति अम्लीय होती है।|Hindi_M|other|5.897500
processed_hi_m_books_03990.wav|प्रकाश के अवयवी वर्णों में विभाजन को विक्षेपण।|Hindi_M|other|4.713271
processed_hi_m_general_01761.wav|आद्ध्यात्मिक प्रकृति के इस राग में दोनों म शुद्ध एवं तीव्र का प्रयोग होता है और इसका समय दिन का पहला प्रहर होता है।|Hindi_M|other|8.730333
processed_hi_m_finance_00860.wav|समस्या पैसे की नहीं है, जितनी लागत है उतना कन्ज्यूमर देने को तैयार है|Hindi_M|other|6.164521
processed_hi_m_books_00774.wav|निर्णयन : विकल्पों के मूल्यांकन एवं उनमें से चुनाव करने की प्रक्रिया।|Hindi_M|other|5.131229
processed_hi_m_politics_02003.wav|कुछ लोग कह रहे हैं कि ये टैटू देखकर अपने जमाने की मशहूर फिल्म अमर अकबर ऐन्थॉनी की याद आती है|Hindi_M|other|8.700000
processed_hi_m_general_02156.wav|अरमान गायक व संगीत निर्देशक डब्बू मलिक के बटे और मशहूर संगीत निर्देशक अनु मलिक के भतीजे हैं।|Hindi_M|other|7.650604
processed_hi_m_education_01252.wav|उन्होंने यह भी कहा कि परीक्षा की स्ट्रैटजी अपने हिसाब से बनानी चाहिए।|Hindi_M|other|6.100000
processed_hi_m_other_03813.wav|वह शायर जिसने ताउम्र शबनम को शोलों पे मचलते देखा लेकिन लफ्जों से कभी अंगार की बातें नहीं की।|Hindi_M|other|8.138229
processed_hi_m_education_02715.wav|बरेली में हो रहे इम्तेहान के मद्देनजर इस बार परीक्षा तिथि बदलनी पड़ी।|Hindi_M|other|6.200000
processed_hi_m_education_01035.wav|स्वप्ना की मौसी कल्पना बर्मन ने कहा कि इस प्रकार की घटना कभी  घटी है?|Hindi_M|other|6.454771
processed_hi_m_education_00520.wav|"पश्तून के इलाके में जिस प्रकार से पाक फ़ौज के द्वारा लोगों पर हमला किया जा रहा है, उसके बारे में पाकिस्तान बात करे।|Hindi_M|other|9.949375
processed_hi_m_books_04594.wav|फिर भी टीपू ने निहत्थे ही शेर का मुकाबला किया और आखिरकार कटार उठा ली।|Hindi_M|other|5.781396
processed_hi_m_books_02455.wav|फिर भी गुणात्मक रूप से आर्द्रता की लंबी अवधि तक तथा तीक्ष्ण कमी को कृषिगत सूखे के रूप में परिभाषित किया जा सकता है।|Hindi_M|other|10.000000
processed_hi_m_general_03076.wav|उद्भ्रांत के काव्यसंसार में परंपरा भी है और वर्तमान समय के प्रश्न भी।|Hindi_M|other|6.000000
processed_hi_m_books_02871.wav|संकरण दो विभिन्न नस्लों के वांछनीय गुणों के संयोजन में सहायक होता है।|Hindi_M|other|6.443167
processed_hi_m_books_00004.wav|जब प्रयोग के प्रतिभागियों का परीक्षण विभिन्न दशाओं में किया जाता है तो अनुक्रमिक परिवत्र्य अधिक सक्रिय हो जाते हैं।|Hindi_M|other|9.612687
processed_hi_m_finance_01451.wav|शासक,  किसानों, व्यापारियों और शिल्पकारों से कर तथा भेंट वसूल करते थे|Hindi_M|other|7.116542
processed_hi_m_general_02600.wav|कलिम्पोंग, भारत और नेपाल के बीच का सबसे महत्वपूर्ण व्यापार जंक्शन है।|Hindi_M|other|6.048417
processed_hi_m_books_03340.wav|स्तनधारी प्राणी जरायुज होते हैं तथा उनके अजन्मे शिशु माँ के शरीर के अंदर  सुरक्षित रहते हैं।|Hindi_M|other|8.056958
processed_hi_m_books_04318.wav|हालाँकि उनके चरित्र की अपनी विशिष्टताएँ बनी रही थीं, मगर समन्वय की सर्वक्षेत्रीय ताकतों का प्रभाव भी उन पर पड़ा था।|Hindi_M|other|9.786833
processed_hi_m_politics_00562.wav|जर्मनी ने कई हमले किए लेकिन सर्बिया के रक्षा पंक्ति हमेशा मुस्तैद रही|Hindi_M|other|5.932333
processed_hi_m_education_02134.wav|विक्की कौशल की फिल्म उरी को फिल्म एवं ट्रेड एनालिस्ट तरण आदर्श ने काफी इम्पेक्टफुल बताया है।|Hindi_M|other|8.080167
processed_hi_m_general_00999.wav|कैरेबियाई क्रिकेट का 'मक्का' कहे जाने वाले क्वींस पार्क ओवल क्रिकेट स्टेडियम में एक क्रिकेट संग्रहालय बनाया गया है।|Hindi_M|other|7.917625
processed_hi_m_books_02129.wav|साथ ही चींटियों जैसे अनेक प्रकार के जीव इन सभी स्थानों पर उपस्थित थे।|Hindi_M|other|6.048417
processed_hi_m_other_02087.wav|सदर थाना के खुश्कीबाग ओवरब्रिज पर ट्रक ने आटो को जोरदार टक्कर मार दी।|Hindi_M|other|6.060042
processed_hi_m_books_04057.wav|हम सभी जानते हैं कि पृथ्वी की सतह का तीन-चौथाई भाग जल से ढँका हुआ है।|Hindi_M|other|6.431563
processed_hi_m_books_04739.wav|पादप प्रजनन का प्रयोग ऐसी नयी किस्मों के विकास में किया जा रहा है जो रोगजनकों तथा नाशीकीटों के प्रति प्रतिरोधक हैं।|Hindi_M|other|8.695500
processed_hi_m_general_01927.wav|एक दौर में रेडियो सिलोन पर सबसे अधिक फरमाइशें झुमरी तलैया से आती थीं।|Hindi_M|other|5.375042
processed_hi_m_books_02815.wav|क्या लोहे का बुरादा चुंबक के सभी स्थानों पर एक समान रूप से चिपकता है।|Hindi_M|other|5.804625
processed_hi_m_books_00908.wav|निम्नलिखित क्रियाकलाप प्रदर्शित करता है कि किसी पदार्थ के दहन के लिए उसका ताप, उसके ज्वलन-ताप तक पहुँचना आवश्यक है।|Hindi_M|other|9.300000
processed_hi_m_education_01074.wav|आपको बता दें कि भारतीय सेना के मेडिकल कॉर्प्स, सेना के जवानों और उनके परिवार वालों को मेडिकल सेवा प्रदान करते हैं।|Hindi_M|other|8.834812
processed_hi_m_politics_02355.wav|इस महोत्स्व की शुरुआत उत्तर प्रदेश के राज्यपाल राम नाईक करेंगे और समापन उत्तर प्रदेश के सीएम योगी आदित्यनाथ करेंगे|Hindi_M|other|9.600000
processed_hi_m_general_02927.wav|सर्वप्रथम मैं कहना चाहूंगा कि देश के प्रत्येक भूभाग में उपर्युक्त इन्फ्रास्ट्रक्चर नहीं है, योग्य शिक्षक नहीं हैं।|Hindi_M|other|8.451688
processed_hi_m_other_00129.wav|आस्ट्रेलिया के दिग्गज गेंदबाज ग्लैन मैक्ग्रा ने वर्ष की अपनी ड्रीम टेस्ट टीम के लिए विराट कोहली को कप्तान चुना है।|Hindi_M|other|8.474917
processed_hi_m_weather_00163.wav|उल्लेखनीय है कि सुखबीर बादल ने तो हरियाणा में हुई रैली में कुलदीप बिश्नोई की ज़मानत तक जब्त कराने का आह्वान किया था|Hindi_M|other|9.300000
processed_hi_m_books_02887.wav|अंग्रेजों ने खाद्य फसलों के स्थान पर नकदी फसलों की खेती को बढ़ावा देने के लिए उनको उँचे कीमतें देनी प्रारंभ कर दी।|Hindi_M|other|9.914542
processed_hi_m_finance_00045.wav| एसबीआई के मल्टी ऑप्शन फिक्स्ड डिपॉजिट अकाउंट पर उतना ही ब्याज मिलता है जितना की सामान्य फिक्स्ड डिपॉजिट अकाउंट में|Hindi_M|other|8.614229
processed_hi_m_other_00047.wav|इन भक्तों के हृदय में वृन्दावन की पुण्यभूमि में श्रीराधाकृष्ण की कृपा से निरन्तर अद्भुत चमत्कारिक साक्षात्कार हुए।|Hindi_M|other|9.171500
processed_hi_m_politics_00968.wav|इस्जैक कंपनी में कांट्रेक्ट आधार पर लगे कर्मचारियों का मांगों को लेकर धरना प्रदर्शन शनिवार को चौथे दिन भी जारी रहा|Hindi_M|other|9.125063
processed_hi_m_education_00125.wav|धोनी के क्रिकेटीय ज्ञान का विराट सम्मान करते हैं तो खिलाड़ी के तौर पर विराट की उपलब्धियों का धोनी सम्मान करते हैं ।|Hindi_M|other|9.554646
processed_hi_m_books_04692.wav|दक्षिणी अफ़्रीका के ऐंडीज पर्वत के क्षेत्र में लामा का उपयोग उसी तरह होता है, जैसे तिब्बत में याक का उपयोग होता है।|Hindi_M|other|8.997354
processed_hi_m_health_02116.wav|गुडगांव में केंद्रीय राज्यमंत्री राव इंद्रजीत सिंह ने झाड़ू लगाकर स्टेशन पर सुशासन एवं स्वच्छता अभियान की शुरूआत की|Hindi_M|other|9.519813
processed_hi_m_books_02423.wav|परागकण वर्तिकाग्र पर अंकुरित होते हैं तथा परागनली नर युग्मकों को अपने साथ लेती हुई अंडप के भीतर प्रवेश कर जाती है।|Hindi_M|other|10.000000
processed_hi_m_education_00164.wav|एस्कॉर्ट एजेंसी ने कहा है कि मॉडल सिक्योरिटी के साथ मीटिंग की जाएगी ताकि किसी भी प्रकार की कोई प्रॉब्लम न हो सके ।|Hindi_M|other|9.229563
processed_hi_m_general_01201.wav|विद्यापति व्दारा लिखे गये रोमांटिक गीत पूर्वी भारत में राधा और लोकप्रिय कृष्णा के बीच पेचीदा रिश्ता उजागर करती है।|Hindi_M|other|9.531417
processed_hi_m_other_02109.wav|फिल्म इंग्लिश विन्ग्लिश में श्रीदेवी की बहन का किरदार निभाने वाली एक्ट्रेस सुजाता कुमार का रविवार रात निधन हो गया।|Hindi_M|other|9.229563
processed_hi_m_general_01869.wav|आप इंटरनेट पर ब्रा न पहनने से होने वाले फायदों के बारे में पढ़ सकतीं हैं लेकिन असल में इसके कुछ दुष्परिणाम भी हैं।|Hindi_M|other|8.741938
processed_hi_m_education_00841.wav|फ़्रान्स के तत्कालीन राष्ट्रपति ने एक संदेश में इमाम ख़ुमैनी से कहा कि वे हर प्रकार की राजनैतिक गतिविधि से दूर रहें।|Hindi_M|other|9.670729
processed_hi_m_education_02460.wav|भर्ती के लिए सिक्यॉरिटीज ऐंड एक्सचेंज बोर्ड ऑफ इंडिया  बी एक लिखित परीक्षा का आयोजन करेगा जिसके बाद इंटरव्यू होगा।|Hindi_M|other|9.345667
processed_hi_m_politics_00423.wav|फ़ैसले का समर्थन करने वाली कुछ आवाज़ें भी हैं लेकिन विरोध की तीव्रता के बीच ये आवाज़ें चुप हैं|Hindi_M|other|8.323979
processed_hi_m_health_01564.wav|इस आपरेशन से महिला गंभीर रूप से खून की कमी के कारण पीली पड़ गई थी व सदमे की स्थिति में ही थी|Hindi_M|other|8.858042
processed_hi_m_general_00529.wav|ये स्वर्ण पदक बैडमिंटन के डब्ल्स वर्ग, टेबिल टेनिस के डब्ल्स और सिंगल वर्गों में हासिल किए।|Hindi_M|other|6.700000
processed_hi_m_politics_01235.wav|मोदी जी डिजिटल इंडिया की बात तो करते है पर इससे नुक़्सान होने पर भरपाई की बात कभी नही करेंगे |Hindi_M|other|7.952458
processed_hi_m_education_01368.wav|उसका स्थानांतरण कानपुर से वाराणसी में हुआ था और उसे चार हजार का इन्क्रिमेंट भी दिया गया था।|Hindi_M|other|9.300000
processed_hi_m_health_01213.wav|डॉक्टर्स के मुताबिक, बच्चे के दांत इतने ज्यादा सड़ गए थे कि दवाइयों से ठीक होना इम्पॉसिबल था|Hindi_M|other|7.778313
processed_hi_m_general_01082.wav|यान के दस वैज्ञानिक उपकरणों के परीक्षण की शृखला में खुदाई वाली मशीन का यह परीक्षण अंतिम है।|Hindi_M|other|7.255854
processed_hi_m_books_01236.wav|मुझे और मार्गोट को बाहर भेज दिया गया था क्योंकि वान दान माँ से अकेले में बात करना चाहते थे।|Hindi_M|other|7.395187
processed_hi_m_weather_00992.wav|मौसम का पारा जितनी तेजी से घट रहा है यूपी में नेताओं के तेवर भी उतने ही तल्ख़ होते जा रहे है|Hindi_M|other|7.906021
processed_hi_m_general_01978.wav|महाकाल और कालभैरव दर्शन के बाद शास्त्री नेकहा उज्जैन शहर में आलौकिक शांति का अनुभव होता है।|Hindi_M|other|7.511292
processed_hi_m_health_00643.wav|डैनी डेंजोग्पा द्वारा निभाए गए विलेन के किरदार का खौफ आज भी लोगों के दिमाग में छाया रहता है|Hindi_M|other|7.400000
processed_hi_m_agri_00330.wav|हाल ही में, उनकी गोभी की खेती के लिए उनका नाम लिम्का बुक ऑफ़ रिकार्ड्स में शामिल किया गया है|Hindi_M|other|8.149833
processed_hi_m_education_02257.wav|साथ ही कई गैर शिक्षण संस्थानों में हिंदी पर काम्पटिशन हुए, जिन्में विजेताओं को इनाम दिए गए।|Hindi_M|other|8.323979
processed_hi_m_other_00308.wav|बता दें कि भगवान राम के जन्म को मनाने के लिए हजारों की तादात में श्रृद्धालु इक्ट्ठा हुए थे।|Hindi_M|other|7.778313
processed_hi_m_other_00078.wav|खुलासा प्रत्युषा बनर्जी के ब्वॉयफ्रेंड राहुल राज की एक्स गर्लफ्रेंड सलोनी शर्मा ने किया है।|Hindi_M|other|7.789917
processed_hi_m_general_02689.wav|मध्यांतर के बाद फिल्म उस वीरांगना की गाथा बन जाती है, जिसने ब्रिटिश हुकुमत को हिला दिया था।|Hindi_M|other|7.800000
processed_hi_m_books_03800.wav|वह तो खुले मैदान की तरह होता है, जिसमें बेलाग दौड़ने, कूदने और कुलाँचे भरने की छूट होती है।|Hindi_M|other|7.800000
processed_hi_m_finance_00293.wav|फिक्स्ड मैच्योरिटी प्लान एक नियत कालिक ऋण फंड है जिसके परिपक्वता की एक निश्चित अवधि होती है|Hindi_M|other|7.894417
processed_hi_m_books_03765.wav|भारत में सैंकड़ों गर्म पानी के चश्मे हैं, जिनका विद्युत उत्पादन में प्रयोग किया जा सकता है।|Hindi_M|other|6.710187
processed_hi_m_other_02282.wav|उन्होंने कहा कि महेश भट्ट् जैसे बड़े फिल्म निर्देशक की बेटी होने से मेरा दुख कम नहीं हुआ है।|Hindi_M|other|7.116542
processed_hi_m_general_00948.wav|सड़क निर्माण की धीमी गति तथा गड्ढों के कारण दोपहिया वाहन चालकों की दुर्घटना का क्रम जारी है।|Hindi_M|other|7.650604
processed_hi_m_education_00212.wav|ताकि किसी हादसे से तुंरत निपटा जा सके लेकिन अब राज्यों को विस्तृत मेडिकल प्लान बनाना होगा ।|Hindi_M|other|7.453229
processed_hi_m_education_00882.wav|इसी प्रकार अत्यधिक ऊष्मा तथा आर्द्रता मनुष्य के शारीरिक तथा मानसिक विकास में बाधक होते हैं।|Hindi_M|other|8.045333
processed_hi_m_books_04931.wav|वृक्ष अपने मूलों से जल अवशोषित करते हैं और वाष्पोत्सर्जन द्वारा जलवाष्प निर्मुक्त करते हैं।|Hindi_M|other|8.056958
processed_hi_m_education_01426.wav|बार्सिलोना में प्रशिक्षण के दौरान मैं स्वेतलाना कुज़नेत्सोवा के साथ कभी अभ्यास किया करता था।|Hindi_M|other|7.383563
processed_hi_m_finance_00600.wav|मसलन, यूरोप में ब्याज दरें बढ़ीं तो निवेशक भारतीय शेयर बाजारों से पैसा निकाल यूरोप ले जाएंगे|Hindi_M|other|8.045333
processed_hi_m_books_00786.wav|यहाँ की समृद्ध जनता मँहगी विदेशी वस्तुओं की माँग करती थी विशेष रूप से रत्नों और आभूषणों की।|Hindi_M|other|9.937771
processed_hi_m_health_00918.wav|ब्रिगेडियर जनरल फ़ुग़म जो आले अली की फ़ायरिंग में घायल हो गए थे अस्पताल पहुंचकर उनकी मौत हो गई|Hindi_M|other|8.579396
processed_hi_m_education_01943.wav|ऋषियों ने ग्रहों के प्रभाव को जीवन की घटनाओं के साथ जोड़ने व परखने के लिए च्योतिष ज्ञान रचा।|Hindi_M|other|7.300000
processed_hi_m_books_05007.wav|नेटल के डंक वाले बाल मेथैनॉइक अम्ल छोड़ जाते हैं जिनके कारण जलन वाले दर्द का अनुभव होता है।|Hindi_M|other|8.591000
processed_hi_m_agri_00032.wav|इसके लिए संरक्षित खेती, मधुमक्खी पालन इत्यादि पर अगले पंचवर्षीय योजना में महत्त्व देना होगा|Hindi_M|other|8.100000
processed_hi_m_education_02127.wav|इसके बाद रसिक भइया पल भर रुके और चाय का एक लंबा घूंट भरते हुए अपना ज्ञान उड़ेलना शुरू किया।|Hindi_M|other|7.940854
processed_hi_m_politics_03994.wav|इसके अतिरिक्त गांवों तितरम, किछाना कुई, जाखौली, प्यौदा, देववन में भी ग्रामीणों ने जाम लगाया|Hindi_M|other|9.786833
processed_hi_m_education_00160.wav|एक न एक दिन सद्गुणों का उत्थान अवश्य ही तेज़ी से होगा और अमानवीय मूल्यों का ध्वंश हो जाएगा ।|Hindi_M|other|8.846438
processed_hi_m_books_02451.wav|यहाँ हम माक्र्स, वैबर और प्रकार्यवाद के केंद्रीय विचारों का केवल संक्षेप में उल्लेख करेंगे।|Hindi_M|other|8.440083
processed_hi_m_finance_02133.wav|सामान्यत यह कंपनियां और संस्थाएं इन धनाड्य व्यक्तियों की संतानों द्वारा संचालित की जाती हैं|Hindi_M|other|7.743479
processed_hi_m_education_02447.wav|उनका कहना है कि टेट परीक्षा में दोनों भाषाओं का हिंदी और अग्रेंजी विषय का होना अनिवार्य था।|Hindi_M|other|8.451688
processed_hi_m_health_00827.wav|खून को साफ करने और इसमें बढ़ रहे जहरीले पदार्थों को मशीन के जरिए बाहर निकालना ही डायैलसिस है|Hindi_M|other|9.113458
processed_hi_m_books_00633.wav|यह मानचित्र और चित्र में उपयोग किए गए रंगों, छाया, प्रतीकों और चिह्नों की व्याख्या करता है।|Hindi_M|other|8.358813
processed_hi_m_education_01149.wav|लेकिन उन लोगों को शायद ही इस बात की जानकारी हो कि मैं भी किसी मेडिकल इश्यू से जूझ सकती हूं।|Hindi_M|other|8.323979
processed_hi_m_books_03938.wav|आपको कभी पक्षियों के अंडे एकत्रित नहीं करने चाहिए और न ही उनके घोंसलों को कभी छेड़ना चाहिए।|Hindi_M|other|8.200000
processed_hi_m_education_02446.wav|तहसील मे अनाधिकृत कब्जों के साथ साथ विभिन्न प्रकार की जन समस्याओं की शिकायतें मिल रहीं हैं।|Hindi_M|other|7.232646
processed_hi_m_education_02105.wav|भाईचारे के साथ नवदुर्गा पूजन दशहरा एवं मुहर्रम पर किसी प्रकार की आपस में छींटा कशी ना करें।|Hindi_M|other|8.521354
processed_hi_m_general_00842.wav|बख्शो देवी की प्रतिभा निखारने के लिए उसे खेल छात्रावास में प्रवेश दिलाने की भी वकालत की गई।|Hindi_M|other|7.522896
processed_hi_m_education_02494.wav|कुल मिलाकर जॉन अब्राहम के लिए व़जीर और रॉकी हैंडसम के पिट जाने के बाद यह परीक्षा की घड़ी है।|Hindi_M|other|7.917625
processed_hi_m_general_00274.wav|भारत में लोकप्रिय थ्रिलर उपन्यासों की दुनिया में वर्दी वाला गुंडा क्लासिक का दर्जा रखता है।|Hindi_M|other|6.292229
processed_hi_m_agri_01669.wav|त्रेता युग में राजा जनक जब खेत में हल चला रहे थे, तब हल भूमि के अंदर गड़े हुए कलश पर टकराया|Hindi_M|other|8.939312
processed_hi_m_books_00754.wav|फर्म, परिवारों को उसके उत्पादक कार्यकलाप, जिसका वह निष्पादन करता है, के लिए भुगतान करती है।|Hindi_M|other|7.952458
processed_hi_m_weather_00198.wav|वह दृश्य इतना भयानक था की वँहा उपस्थित समस्त लोगों की आत्मा सूखे पत्ते की तरह काँपने लगी थी|Hindi_M|other|8.184667
processed_hi_m_weather_00814.wav|अब परिवार में कोई कमाने वाला न होने के कारण पत्नियों व बेटियों पर मुसीबत का पहाड़ टूट पड़ा है|Hindi_M|other|7.929250
processed_hi_m_finance_01870.wav|वहीं सैलरी बढ़ने के आश्वासन के घूंट पी पी कर कई कर्मचारी उकता गए हैं|Hindi_M|other|6.570875
processed_hi_m_education_02609.wav|इसी प्रकार सिंह राशि के जातक आदित्य हृदय स्त्रोत के पाठ का जाप करें।|Hindi_M|other|6.303854
processed_hi_m_books_01749.wav|क्या आप समझते हैं कि पैंकिग के बाद तैयार माल की परिवहन लागत कम होगी।|Hindi_M|other|6.303854
processed_hi_m_general_01495.wav|जीत का संगीत संयोजन कभी गायिकी और लफ़्जों से आपको दूर नहीं जाने देता।|Hindi_M|other|5.800000
processed_hi_m_politics_00921.wav|दो विधायकों का नाम तो रोहतक के अपनाघर सैक्स स्केंडल तक में आ चुका है|Hindi_M|other|6.164521
processed_hi_m_health_02703.wav|डॉ नवनीत कौर का कहना है कि वाइरस की वजह से जॉन्डिस की बीमारी होती है|Hindi_M|other|6.315458
processed_hi_m_general_01645.wav|भारत में ट्रेन हादसों के पीछे बड़ी वजह सिग्नलिंग सिस्टम बताई जाती है।|Hindi_M|other|5.096417
processed_hi_m_books_02580.wav|अगली बार जब आप प्रकाशित स्थान में हों तो लाल धूप का चश्मा पहन लीजिए।|Hindi_M|other|6.000000
processed_hi_m_books_01776.wav|मन्दिर के सभागारों का प्रयोग विविध प्रकार के कार्यों के लिए होता था।|Hindi_M|other|5.108021
processed_hi_m_books_02937.wav|जैसाकि हमने पहले पढ़ा, अभिलेख कठोर सतहों पर उत्कीर्ण करवाए जाते हैं।|Hindi_M|other|6.036812
processed_hi_m_books_01640.wav|जैसा कि हम पढ़ चुके हैं मनश्चिकित्सा मानसिक कष्टों के उपचार हेतु है।|Hindi_M|other|5.386667
processed_hi_m_books_01516.wav|मुझे बाद में मालूम पड़ा कि वह स्वेटर भूप दादा के लिए बुना जा रहा था।|Hindi_M|other|5.235729
processed_hi_m_other_02221.wav|डीएम ने बताया कि सैंपल में दो घोड़ों में ग्लेंडर्स के लक्षण मिले हैं।|Hindi_M|other|5.642083
processed_hi_m_agri_02178.wav|सेब के छिलके में आर्सोलिक एसिड पाया जाता है, जो की भूख को कम करता है|Hindi_M|other|6.454771
processed_hi_m_books_04897.wav|घूर्ये जाति की एक विस्तृत परिभाषा दिए जाने के कारण भी जाने जाते हैं।|Hindi_M|other|5.800000
processed_hi_m_books_04586.wav|अखबार की ओर से वह इनकी रिपोर्टिंग के लिए ज़िम्मेदार और जवाबदेह भी है।|Hindi_M|other|6.570875
processed_hi_m_politics_02296.wav|डिजिटल कैमरे के मेमरी कार्ड स्लौट में इस मेमरी कार्ड को डाला जाता है|Hindi_M|other|6.454771
processed_hi_m_finance_01727.wav|सारस अपनी चोंच से जमीन में गड्ढा करके घासफूस और तिनके जमा कर लेता है|Hindi_M|other|6.315458
processed_hi_m_finance_00624.wav|बैंक और वित्त्तीय संस्थान अब रियल एस्टेट सेक्टर की ओर रुख कर रहे हैं|Hindi_M|other|5.781396
processed_hi_m_agri_00726.wav|मगर तांबे के बर्तन में रखा पानी पीने से यह हार्मोन नियत्रिंत रहता है|Hindi_M|other|5.769792
processed_hi_m_books_02358.wav|चारों ओर सन्नाटा छाया हुआ था जिसे भेदकर दुलारी की स्वरलहरी गूँज उठी।|Hindi_M|other|6.600000
processed_hi_m_general_02052.wav|मैंने सोचा कि जब उनका राष्ट्रगान गाया जाएगा तो मैं भी हिस्सा बनूंगा।|Hindi_M|other|5.258938
processed_hi_m_books_00417.wav|निम्नलिखित पृष्ठों में कुछ महत्त्वपूर्ण मार्गों की विवेचना की गई है।|Hindi_M|other|5.100000
processed_hi_m_education_02250.wav|इसी प्रकार महिन्द्रा के सौजन्य से स्पंदन ने आइडिया आमंत्रित किया है।|Hindi_M|other|5.769792
processed_hi_m_general_00912.wav|किंतु उपन्यास का वर्ण्य क्षेत्र विस्तृत होता है और कहानी का संकुचित।|Hindi_M|other|5.108021
processed_hi_m_politics_03741.wav|इसमें रखा हुआ लाखों रुपये का फलफ्रुट सहित अन्य सामान जलकर राख हो गया|Hindi_M|other|6.570875
processed_hi_m_books_03193.wav|इसके उत्तर में पीर पंजाल तथा दक्षिण में धौलाधार पर्वत श्रेणियाँ हैं।|Hindi_M|other|6.582479
processed_hi_m_politics_01281.wav|इस वर्ष् में लाख करोड़ रुपये का रिफंड सीधे बैंक खातों में भेजा गया है|Hindi_M|other|5.900000
processed_hi_m_education_00287.wav|ऑब्जर्वर और फ्लाइंग स्क्वायड द्वारा परीक्षा केंद्रों पर जांच की गई ।|Hindi_M|other|5.804625
processed_hi_m_education_00861.wav|दसवीं की परीक्षा में स्टेट लेवल पर निम्नलिखित स्टूडेंट्स टॉपर्स रहे।|Hindi_M|other|5.700000
processed_hi_m_books_04047.wav|अप्रभावी लक्षणों की अभिव्यक्ति केवल समयुग्मजी अवस्था में ही होती है।|Hindi_M|other|6.060042
processed_hi_m_finance_00960.wav|आपको शेयर बाजार अथवा म्युच्वल फंड में निवेश करने में सतर्क रहना होगा|Hindi_M|other|5.758167
processed_hi_m_general_01767.wav|वैश्विक बिजनेस पत्रिका फोर्ब्स ने भारतीय धन्नासेठों की सूची छापी है।|Hindi_M|other|5.793000
processed_hi_m_other_05083.wav|सीजन सेवेन में सलमान की खट्टी मीठी आदत के बारे में लोगों को पता चला।|Hindi_M|other|5.247333
processed_hi_m_agri_01786.wav|इसलिए मातापिता अपने बच्चो को फल और हरी सब्जिया खाने की सलाह देते हैं|Hindi_M|other|6.977229
processed_hi_m_general_02329.wav|गमले को साड़ी में लपेटकर तुलसी को चूड़ी पहनाकर उनका शृंगार करते हैं।|Hindi_M|other|6.036812
processed_hi_m_education_01443.wav|बड़ा सवाल है कि आखिरकार एसएन मेडिकल कॉलेज के पास अपना ब्लड बैंक है तो फिर जिला अस्पताल से ब्लड क्यों मांगा जायेगा?|Hindi_M|other|9.008979
processed_hi_m_other_03748.wav|इसके बाद फ्रेमलेस चश्मों का दौर शुरू हुआअब लोगों में मोटे फ्रेम वाले चश्में का क्रेज फिर से देखने को मिल रहा है।।|Hindi_M|other|8.173042
processed_hi_m_education_00558.wav|जिस प्रकार उच्च न्यायालय ने इस मामले में कड़ा रुख इख्तियार किया है उसके चलते अवैध कालोनी काटने वालों में हड़कंप है।|Hindi_M|other|9.519813
processed_hi_m_education_01310.wav|इस परीक्षा पे चर्चा में परीक्षाओं से जुड़े सभी पहलुओं, विशेष रूप से तनाव मुक्त् परीक्षा के संबंध में बात की जाएगी।|Hindi_M|other|9.531417
processed_hi_m_education_02271.wav|दमिश्क़ के भरोसेमंद सूत्रों के अनुसार अभी तक इन हमलों में किसी प्रकार की जान माल हानि की कोई जानकारी नहीं मिली है।|Hindi_M|other|9.400000
processed_hi_m_education_02023.wav|इधर जब दमयन्ती की नींद टूटी तो पति के वियोग में पागल होकर किसी प्रकार जाकर चेदिनरेश राजा सुबाहु के यहां रहने लगी।|Hindi_M|other|9.984208
processed_hi_m_education_00872.wav|परीक्षा में नकल रोकने के लिए स्कूल किसकिस तरह के हथकंडे अपनाते है, इसका ताजा उदाहरण अल्जीरिया में देखनें को मिला।|Hindi_M|other|8.451688
processed_hi_m_politics_01205.wav|हालाकि अभी तक मंत्री बनाने के फार्म्यूले के तहत हरेक पांच विधायक पर संबंधित पार्टी को एक मंत्रिपद दिया जा सकता है|Hindi_M|other|9.519813
processed_hi_m_books_05043.wav|शहर में जगह की कमी और भीड़-भाड़ की वजह से बम्बई में ख़ास तरह की इमारतें भी सामने आईं जिन्हें चॉल का नाम दिया गया।|Hindi_M|other|8.997354
processed_hi_m_books_03480.wav|विदेशों से भुगतान को राजनीतिक एवं वाणिज्यिक जोखिमों से संरक्षण के लिए ई.सी.जी.सी. के पास पंजीकरण कराना आवश्यक है।|Hindi_M|other|10.000000
processed_hi_m_general_02635.wav|फरवरी को बैंड ऑफ ग्रेनेडियर गार्ड्स भारतीय संगीत की धुनें बजाएगा जिनमें स्लमडॉग मिलेनियर का यह गीत भी शामिल होगा।|Hindi_M|other|9.101854
processed_hi_m_general_02443.wav|लेकिन आपको जानकर थोड़ा ताज्जुब होगा हंगरी के घने जंगलों में रहने वाले मेढक संगीत सुनाने की कला में अति निपुण हैं।|Hindi_M|other|8.846438
processed_hi_m_books_02175.wav|जैसे-जैसे डेल्टा का आकार बढ़ता है, नदी वितरिकाओं की लंबाई बढ़ती जाती है और डेल्टा सागर के अंदर तक बढ़ता रहता है।।|Hindi_M|other|9.902938
processed_hi_m_politics_00735.wav|बिना पूंजीवाद के खात्मे के आतंकवाद के खात्मे की कोई उम्मीद नहीं करना चाहिए क्योंकि यह राज्य सत्ता द्वारा पोषित है|Hindi_M|other|9.148292
processed_hi_m_education_00031.wav|अभिभावकों व अध्यापकों को चाहिए कि वे बच्चे पर अंग्रेजी पूर्ण रूप से ना थोपकर  छोटे छोटे शब्दों के द्वारा सिखाएँ ।|Hindi_M|other|9.700000
processed_hi_m_finance_01332.wav|जीजाजी खुश हुए लेकिन डांटा भी कि इतने मंहगे कार्ड भेजने की जरुरत क्या थी? खानेपीने और पढ़ने पर पैसे खर्च किया करो|Hindi_M|other|10.169958
processed_hi_m_other_00063.wav|समाजसेवी पूर्व महाधिवक्ता आनंद मोहन माथुर ने कहा कि पत्रकार का दृष्टिकोण लक्ष्यपरक  होना चाहिए, व्यक्तिपरक  नहीं।|Hindi_M|other|10.000000
processed_hi_m_books_01140.wav|उक्त जुलूस जब टाउन हॉल पहुँचकर विघटित हो गया तो पुलिस के जमादार अली सगीर ने टुन्नू को जा पकड़ा और उसे गलियाँ दीं।|Hindi_M|other|10.088688
processed_hi_m_books_02711.wav|इस अवधि में बालक का विकास शारीरिक दृष्टि से होता रहता है किंतु उसकी कामेच्छाएँ सापेक्ष रूप से निष्क्रिय होती हैं।|Hindi_M|other|8.683896
processed_hi_m_general_03133.wav|इस सर्विस के लिए खास इक्विप्मेंट की जरूरत होती है जो इंटरनेट कनेक्टेड क्लाउड कैम और स्मार्ट लॉक से जुड़ा होता है।|Hindi_M|other|9.090229
processed_hi_m_books_04007.wav|नगरीय परिवहन समाधान उच्चतर पार्किग शुल्क सामूहिक शीघ्र संचरण  सार्वजनिक बस सेवाओं में सुधार परिवहन के द्रुतमार्ग।|Hindi_M|other|9.500000
processed_hi_m_general_00922.wav|बांगलादेश के निर्दोष हिंदुओं को भारत के हिंदू अतिवादियों की गलती की सज़ा क्यों मिलनी चाहिए?|Hindi_M|other|7.244250
processed_hi_m_books_00380.wav|बल दो वस्तुओं के बीच अन्योन्यक्रिया के कारण लगता है। बल का परिमाण तथा दिशा दोनों होते हैं।|Hindi_M|other|8.000000
processed_hi_m_education_00162.wav|निर्धारित परीक्षा केंद्र से सम्बंधित अधिसूचना|Hindi_M|other|4.446250
processed_hi_m_books_01417.wav|अपनी प्रबलताओं और क्षमताओं पर अधिक ज़ोर दीजिए।|Hindi_M|other|4.063125
processed_hi_m_books_04159.wav|हम अपने मुख द्वारा भोजन का अंतर्ग्रहण करते हैं, इसे पचाते हैं तथा फिर उसका उपयोग करते हैं।|Hindi_M|other|7.371958
processed_hi_m_books_04777.wav|ज्वारीय प्रोत्कर्ष से उत्पन्न हुई लवणता के कारण कृषि योग्य विशाल भू-क्षेत्र अनुपजाऊ हो गए।|Hindi_M|other|7.093333
processed_hi_m_education_00227.wav|लिखित परीक्षा में ऑब्जेक्टिव टाइप मल्टीपल च्वॉइस के प्रश्न होंगे जिसमें चार विकल्प होंगे ।|Hindi_M|other|6.849521
processed_hi_m_general_01334.wav|इसमें इंटरनेट आफॅ थिंग्स के साथ ही वाईफाई कम्युनिटी नेटवर्क संचालन का क्षेत्र भी शामिल है।|Hindi_M|other|6.721813
processed_hi_m_other_00210.wav|लेकिन चहल की घातक गेंदबाज़ी के कारण इंग्लैंड ने अपने आख़िरी आठ विकेट केवल आठ रन पर गँवा दिए।|Hindi_M|other|7.778313
processed_hi_m_books_04719.wav|इसमें एक नस्ल की अथवा भिन्न-भिन्न नस्लों अथवा भिन्न प्रजातियों की व्यष्टियाँ भाग लेती हैं।|Hindi_M|other|7.400000
processed_hi_m_books_03803.wav|इस प्रकार, भारत के लिए विकास अवसरों के साथ-साथ उपेक्षाओं एवं वंचनाओं का मिला-जुला थैला है।|Hindi_M|other|8.033729
processed_hi_m_books_02605.wav|अब हम तुंगभद्रा नदी के तट से लगे शहर के चट्टानी उत्तरी भाग की ओर ध्यान केन्द्रित करते हैं।|Hindi_M|other|7.500000
processed_hi_m_general_00940.wav|लाओत्से बारिश को घंटों निहारा करते थे और कहते थे कि इनसे उन्हें आध्यात्मिक ऊर्जा मिलती है।|Hindi_M|other|7.778313
processed_hi_m_books_00669.wav|अनेक मछलियाँ दक्षिण ध्रुवीय जल में खूब पनपती हैं जहाँ का तापमान हमेशा शून्य से कम रहता है।|Hindi_M|other|8.091771
processed_hi_m_other_02237.wav|उन्होंने सभी से  पेड़ लगाने का आह्वान किया तथा कहा कि अब उनकी मुहिम ग्रीन आगरा बनाने की है।|Hindi_M|other|7.882792
processed_hi_m_books_04679.wav|अधिकांश औषधों के अनुषंगी प्रभाव या दुष्प्रभाव होते हैं जैसेकि बालों का झड़ना, अरक्तता आदि।|Hindi_M|other|8.718729
processed_hi_m_books_01964.wav|स्कूल में पढ़ने के साथ-साथ लक्ष्मी घर के कामों व अन्य ज़िम्मेदारियों में हाथ भी बँटाती रही।|Hindi_M|other|7.267479
processed_hi_m_health_03162.wav|न्यूजीलैंड के लिए एकमात्र चिंता ऐड़ी की चोट के कारण तेज गेंदबाज एडम मिल्ने का बाहर होना है|Hindi_M|other|8.056958
processed_hi_m_weather_00671.wav|स्क्रूवाला कहते हैं, 'मैं इन तीन अहम क्षेत्रों के बारे में लोगों का नजरिया बदलना चाहता हूं|Hindi_M|other|7.534500
processed_hi_m_books_04267.wav|वह गुरु जी की चिरौरी बिस करके हमें घर ले चले।|Hindi_M|other|4.585562
processed_hi_m_education_00822.wav|टीम ने अभ्यास मैचों में जिस प्रकार क्वींसलैंड और कनाडा के खिलाफ खेला है, उससे मैं खुश हूँ।|Hindi_M|other|7.639000
processed_hi_m_agri_02283.wav|घास के इस खुले मैदान में जिराफ, जेबरा, बारहसिंगा आदि तीव्रगामी पशु स्वच्छंद विहार करते हैं|Hindi_M|other|8.707104
processed_hi_m_education_00978.wav|हम केवल आंखें सेंकने के लिए नहीं है बल्कि हमारी बातें कौशल और बुद्दिमता के लिए होनी चाहिए।|Hindi_M|other|8.846438
processed_hi_m_books_03034.wav|रेखाजाल को समतल सतह पर खींचना प्रक्षेप कहलाता है। लेकिन, एक ग्लोब की अनेक सीमाएँ होती हैं।|Hindi_M|other|8.440083
processed_hi_m_general_02175.wav|क्लिंटन का संगीत संयोजन गीत के उदास मूड को आत्मसात करता हुआ बोलों के पीछे मंद मंद बहता है।|Hindi_M|other|7.778313
processed_hi_m_finance_00585.wav|ऐसे भी मित्र होंगे जो ऐसे काम करने की जानकारी रखते होंगे व जो इसे सुनोयित तरीके से कर सकेँ|Hindi_M|other|8.600000
processed_hi_m_books_00137.wav|दो अक्षांश रेखाओं के बीच की दूरी ज्ञात कीजिए।|Hindi_M|other|4.840979
processed_hi_m_agri_00973.wav|मैँने अपने दो बीघा खेत में लौकी की खेती की थी|Hindi_M|other|5.300000
processed_hi_m_education_02725.wav|पिछले वर्ष भी बोर्ड ने कई परीक्षा केंद्रों की परीक्षाओं का वीडियो कॉन्फ्रेंन्सिंग किया था।|Hindi_M|other|6.872729
processed_hi_m_general_02562.wav|अन्य कुश्तियों में फिरे नागर और धर्मबीर पहलवान भूतेश्वर अखाडा के बीच भी शानदार कुश्ती हुई।|Hindi_M|other|8.335583
processed_hi_m_general_00809.wav|इस सेना का एक ही उद्देश्य था जान गॅंवाकर भी भारत की भूमि से अंग्रेजों को निकाल बाहर करना ।|Hindi_M|other|6.710187
processed_hi_m_health_01654.wav|इसमें असली जिंदगी के कपल्स को टीवी स्क्रीन पर रील लाइफ कपल्सं के तौर पर पेश किया जा रहा है|Hindi_M|other|7.673813
processed_hi_m_weather_01687.wav|संदेश यही ही है कि जीवन में आने वाली पहाड़ सी चुनौतियों और लक्ष्यों को हर हाल में जीतना है|Hindi_M|other|8.200000
processed_hi_m_books_01363.wav|उच्चभूमि के परे इन अवरोधी हवाओं का प्रभाव कम हो जाता है इसीलिए यहाँ अत्यल्प वर्षा होती है।|Hindi_M|other|9.299208
processed_hi_m_other_02450.wav|फोटो में परिणीति चोपड़ा लाइट ब्लू कलर की शॉर्ट ड्रेस में गार्डन में बैठी हुई नजर आ रही हैं।|Hindi_M|other|6.965604
processed_hi_m_books_03710.wav|ई-व्यवसाय इतना भी लुभावना नहीं है कि इलेक्ट्रॉनिक पद्धति से व्यवसाय करने की कई सीमाएँ हैं।|Hindi_M|other|7.511292
processed_hi_m_general_01406.wav|अपनी प्रारंभिक तफ्तीश के आधार पर पुलिस का मानना है कि यह मामला प्रेमप्रसंग से जुड़ा हुआ है।|Hindi_M|other|6.698583
processed_hi_m_other_04906.wav|हरेक के कोठों में ढोरडंगर महुए की भाँति टपटप टपक रहे थे और किसी को कुछ समझ़ नहीं आ रहा था।|Hindi_M|other|8.323979
processed_hi_m_health_03136.wav|शरीर की कोर स्ट्रेंथ को विकसीत करने के लिए साइड प्लैंक हिप ड्रॉप्स सबसे बेहतरीन व्यायाम है|Hindi_M|other|7.522896
processed_hi_m_books_01033.wav|आहारनली में भोजन का प्रवाह या रक्त नलिका का प्रसार एवं संकुचन जैसी गतियाँ ऐच्छिक नहीं हैं।|Hindi_M|other|8.161437
processed_hi_m_books_01021.wav|छुआछूत की प्रथा का भी उन्मूलन कर दिया गया है।|Hindi_M|other|3.500000
processed_hi_m_books_01563.wav|इनके अधिकार एवं कर्त्तव्य उच्च प्रबंधकों द्वारा बनाई गई योजनाओं द्वारा निर्धारित होती हैं।|Hindi_M|other|6.965604
processed_hi_m_other_00205.wav|देशभर में जब्त हुई ज्वैलरी मुंबई हेडक्वार्टर में इकट्ठी की जाएगी, हीरों की जांच वहीं होगी।|Hindi_M|other|7.116542
processed_hi_m_books_04866.wav|सर्पी घर्षण तब कार्य करना आरम्भ करता है जब कोई वस्तु किसी अन्य वस्तु पर सर्पी गति करती है।|Hindi_M|other|7.778313
processed_hi_m_weather_00603.wav|डेंगू के खात्मे के लिए प्रभावित शहरी और ग्रामीणों क्षेत्रों में टास्क फोर्स गठित की जाएंगी|Hindi_M|other|7.500000
processed_hi_m_health_02531.wav|वह मानो कुछ सुन ही नहीं रही थी उसका दिमाग चेतना शून्य हो गया था , निस्पंदित सी वह बैठी रही|Hindi_M|other|8.428479
processed_hi_m_finance_00980.wav|इंडियन आर्मी डेंटल कॉर्प्स फॉर्म भरने के बाद संबंधित डॉक्यूमेंट्स अपलोड कर फीस पेमेंट करें|Hindi_M|other|7.500000
processed_hi_m_education_01096.wav|आब्जर्वर परीक्षा कक्षों में निरीक्षण की बजाय केंद्र अधीक्षक के पास बैठकर गप्पें मारते हैं।|Hindi_M|other|8.091771
processed_hi_m_general_00698.wav|इन वर्णों का उच्चारण करते समय जीभ ठीक से पलटती नहीं हैं जिससे उच्चारण में असुविधा होती है।|Hindi_M|other|7.255854
processed_hi_m_general_00819.wav|बाद में ऱफी को संगीतकार फिरोज निज़ामी के मार्गदर्शन में लाहौर रेडियो में गाने का मौक़ा मिला।|Hindi_M|other|6.698583
processed_hi_m_books_02106.wav|उसने अबुल फज़्ल को अपने सलाहकार और अपनी नीतियों के प्रवक्ता के रूप में बहुत उपर्युक्त पाया।|Hindi_M|other|7.639000
processed_hi_m_agri_00640.wav|यदि बुध भाग्येश होकर आपको अच्छा फल नहीं दे पा रहा हो तब प्रतिदिन गणेशजी की पूजा करनी चाहिए|Hindi_M|other|8.265937
processed_hi_m_other_03549.wav|उसके बाद समकालीन साहित्यक परिदृश्य में उबाल आया था और सलमान रश्दी की जमकर आलोचना की गई थी।|Hindi_M|other|7.128146
processed_hi_m_general_00177.wav|श्रेष्ठ कलाकार गेय पदांशों के स्वर सन्निवेशों में भी अंतर करके श्रोताओं को रसमग्न करते थे।|Hindi_M|other|7.511292
processed_hi_m_general_01485.wav|दृश्य जगत में उनके लोक शुक्र तारक का भूमि एवं जीवन पर प्रभाव ज्यौतिषशास्त्र में वर्णित है।|Hindi_M|other|8.045333
processed_hi_m_health_00497.wav|बठिंडा जिले के मलोट अबोहर रोड पर बुधवार देर रात हुए सडक़ हादसे में तीन सैनिकों को मौत हो गई|Hindi_M|other|7.615771
processed_hi_m_finance_00861.wav|आप इसको अपने मित्रो के साथ भी शेयर कर सकते है|Hindi_M|other|4.980313
processed_hi_m_education_02464.wav|इस अपूर्ण ज्ञान में स्मृति ज्ञान मिला दिया जाय तो भ्रम का सत् और असत् रूप सामने आ जाता है।|Hindi_M|other|8.300771
processed_hi_m_books_03021.wav|यह प्लाज्मिड डीएनए संवाहक की तरह कार्य करता है जो इससे जुड़े डीएनए को स्थानांतरित करता है।|Hindi_M|other|7.929250
processed_hi_m_other_04190.wav|किन्तु इन खाकी वर्दीधारियों के भीतर निष्क्रियता, जड़ता व काहिली के प्रवेश से इनकी संवेदना भी निष्प्राण हो गई है।|Hindi_M|other|9.821667
processed_hi_m_books_00099.wav|इन अपशिष्टों को संसाधन के रूप में उपचारित कर इनका ऊर्जा पैदा करने व कंपोस्ट  बनाने में इस्तेमाल किया जाना चाहिए।|Hindi_M|other|9.670729
processed_hi_m_general_01077.wav|पूर्वी ग़ोता पर इस समय बहुत से आतंकवादी गुटों का नियंत्रण है जो कुख्यात आतंकवादी गुट दाइश से कम निर्दयी नहीं हैं।|Hindi_M|other|8.730333
processed_hi_m_books_03763.wav|महाभारत में अन्य किसी भी प्रमुख महाकाव्य की भाँति युद्धों, वनों, राजमहलों और बस्तियों का अत्यंत जीवंत चित्रण है।|Hindi_M|other|10.000000
processed_hi_m_education_02686.wav|नेसेसरी सेक्स का संबंध सेक्स को लेकर घटती उत्सुकता, ऑर्गैज़म और सेक्शुअल कौशल के बारे में बढ़िया फील करने से है।|Hindi_M|other|10.042250
processed_hi_m_education_02493.wav|घटना की जानकारी मिलते ही बड़ी संख्या में परिजन और ग्रामीण मेडिकल कॉलेज पहुंचे और रूदन क्रंदन का माहौल बना हुआ है।|Hindi_M|other|9.868104
processed_hi_m_general_00447.wav|मौजूदा राजनीतिक रिश्तों पर अगर कोई सीरियल बने, तो उसका नाम हो सकता है, एक्स्ट्रा मेरिटल उर्फ एक्स्ट्रा पॉलिटिकल।|Hindi_M|other|8.184667
processed_hi_m_books_02163.wav|किन लोगों ने उसमें हिस्सा लिया और किन लोगों ने उसका नेतृत्व किया। आपके इलाके में आंदोलन को कौन सी सफलताएँ मिलीं।|Hindi_M|other|9.368875
processed_hi_m_books_01452.wav|टुन्नू को विदा करने के बाद दुलारी प्रकृतिस्थ हुई तो सहसा उसे खयाल पड़ा कि आज टुन्नू की वेशभूषा में भारी अंतर था।|Hindi_M|other|9.438542
processed_hi_m_books_01729.wav|चिकित्सक सेवार्थी को विश्रांत करता है और सबसे कम दिश्चूता उत्पन्न करने वाली स्थिति के बारे में सोचने को कहता है।|Hindi_M|other|9.775229
processed_hi_m_books_01324.wav|इससे कुंडली के दोनों रज्जुकों के बीच लगभग समान दूरी बनी रहती है । दोनों श्रृंखलाएँ दक्षिणवर्ती कुंडलित होती हैं।|Hindi_M|other|9.043792
processed_hi_m_books_00742.wav|एक दूसरा जंतु हिरण है जो वन या घासस्थल में रहता है। पौधों के कठोर तनों को चबाने के लिए इसके मजबूत दाँत होते हैं।|Hindi_M|other|10.169958
processed_hi_m_books_02247.wav|यह पार्टी हिंदुओं के बीच जाति एवं संप्रदाय के फ़र्कों को खत्म कर हिंदू समाज में एकता पैदा करने की कोशिश करती थी।|Hindi_M|other|10.077083
processed_hi_m_books_02465.wav|गेलटैल, दि टेलीकॉम सर्विस आर्म ऑफ गेल भारत से बाहर टेलीकॉम सेवाएँ प्रदान करने में अग्रणी वाणिज्यिक संस्थाएँ हैं।|Hindi_M|other|9.403708
processed_hi_m_books_00058.wav|क्या बच्चों की श्वसन दर वयस्कों से भिन्न होती है। क्या पुरुषों की श्वसन दर महिलाओं की श्वसन दर से भिन्न होती है।|Hindi_M|other|8.463292
processed_hi_m_general_00454.wav|पिछले सत्र में खेल प्रंबधन के कई छात्रों को इंडियन प्रीमियर लीग की कई टीमों ने प्रंबधन के लिए प्लेसमेंट दिया था।|Hindi_M|other|8.200000
processed_hi_m_education_00911.wav|उन्होंने बताया कि इसी प्रकार का दूसरा मामला गांव फटोह के बुजुर्ग पतिपत्नी कृष्णू तथा निक्की देवी के बीच में था ।|Hindi_M|other|9.763625
processed_hi_m_weather_00947.wav|उन्होंने बताया कि ज्ञान विज्ञान, टेक्नोलॉजी, मीडिया, कार्यालय, आदि क्षेत्रों में अनुवादक अपना करियर बना सकते हैं|Hindi_M|other|8.900000
processed_hi_m_general_03186.wav|ऐसे में किसी बेहतर म्यूजिक सर्विस के जरिए गूगल अपने प्रतिद्विंदी म्यूजिक स्ट्रीमिंग ऐप को कड़ी टक्कर दे सकता है।|Hindi_M|other|8.045333
processed_hi_m_books_02848.wav|मनाली से आगे रोहतांग दर्रे तक के रास्ते में उसने देखा कि भूमि छोटी-छोटी घास एवं कुछ स्थानों पर बर्फ़ से ढ़ँकी थी।|Hindi_M|other|9.879708
processed_hi_m_politics_00289.wav|रिपोर्टों के मुताबिक, राज्य में कोयम्बटूर, वेल्लोर, विल्लुपुरम और कई अन्य जगहों पर छात्रों ने विरोध प्रदर्शन किए|Hindi_M|other|9.241167
processed_hi_m_other_00283.wav|मैं जब न्यूज़ चैनल खोलूंगा तो स्क्रीन पर खबर पढ़ने वाली या वाला और विशेषज्ञों में ज़्यादातर लोग मेरी जाति के होंगे।|Hindi_M|other|9.241167
processed_hi_m_education_02794.wav|उन्होंने कहा, 'ईएसी जल्दि ही अपने सुझाव देने वाली है, जिसके आधार पर सरकार न्यूनतम समर्थन मूल्यों की घोषणा करेगी।|Hindi_M|other|9.891333
processed_hi_m_books_02707.wav|इस क्षेत्र में शासन करने वाले हिंद-यूनानी राजाओं द्वारा बनवाए गए सिक्कों से जानकारी हासिल करने में आसानी हुई है।|Hindi_M|other|9.090229
processed_hi_m_books_04890.wav|यदि केवल विवृत्तांत प्रश्नों के माध्यम से लोगों के विचारों को एकत्र करने की जरूरत है तो इसे प्रश्नावली कहते हैं।|Hindi_M|other|9.508208
processed_hi_m_general_01841.wav|उत्तर भारत के मैदानी इलाके यानी पंजाब और धौलाधार के पहाडों के बीच में कांगडा की छोटीछोटी पहाडियां बिखरी हुई हैं।|Hindi_M|other|9.032187
processed_hi_m_other_02570.wav|अल आलम टीवी चैनल की महिला पत्रकार दारीन फ़ज़्ल ने रिपोर्ट दी है कि सेना और आतंकियों के मध्य भीषण झड़पें हो रही हैं।|Hindi_M|other|9.392104
processed_hi_m_politics_00143.wav|चौटाला ने एक निशुल्क एम्बुलैंस को भी हरी झण्डी दिखा रवाना किया जो हल्के के विभिन्न गांवों में निशुल्क जांच करेगी|Hindi_M|other|10.053875
processed_hi_m_politics_02560.wav|अधिकारियों के मुताबिक, किन्नौर, लाहौलस्फीति और चंबा जिले के कई इलाके बर्फबारी के कारण मुख्य इलाके से कटे हुए हैं|Hindi_M|other|9.914542
processed_hi_m_books_00615.wav|बिहार के एक पुराने ज़मींदार कुँवर सिंह ने भी विद्रोही सिपाहियों का साथ दिया और महीनों तक अंग्रेज़ों से लड़ाई लड़ी।|Hindi_M|other|8.300000
processed_hi_m_books_00225.wav|इसका आरंभ तब हुआ जब अमेरिकी जासूसी विमानों ने अपने पड़ोसी देश क्यूबा में सोवियत संघ के आण्विक मिसाइल खोज निकाले।|Hindi_M|other|9.357271
processed_hi_m_education_00486.wav|परुप्पू रसम दक्षिण भारतीय रसम है जो हर घर में बनाई जाती है आप इस रसम में अलग अलग प्रकार की सब्ज़ीया डाल सकते हैं।|Hindi_M|other|10.053875
processed_hi_m_books_01138.wav|परंतु फ़िल्मों में भी अधिकतर यही दिखाया जाता है कि ऐसे नाटकीय उत्थान के लिए गैर कानूनी या अनैतिक तरीका ज़रूरी है।|Hindi_M|other|10.042250
processed_hi_m_education_02077.wav|प्रस्तुत दोहे में कबीरदास जी ने ज्ञान को हाथी की उपमा तथा लोगों की प्रतिक्रिया को स्वान कुत्ते का भौंकना कहा है।|Hindi_M|other|8.900000
processed_hi_m_finance_01187.wav|उन्होंने इस पैसे को अपने ट्र्स्ट में ही जोड़ दिया और दो ट्रस्टी बनाए|Hindi_M|other|6.315458
processed_hi_m_other_05075.wav|महिष्कुची में बीजेपी के पोलिंग एजेंट प्रभात अधिकारी पर हमला हुआ है।|Hindi_M|other|5.653688
processed_hi_m_books_01142.wav|ज़ाहिर है इसका ताल्लुक अंग्रेज़ अफसरों और व्यापारियों के फायदे से था।|Hindi_M|other|5.943937
processed_hi_m_politics_02552.wav|कुर्सी पर सीधे बैठें और अपने दायें घुटने को मोड़कर छाती के पास लाएं|Hindi_M|other|5.700000
processed_hi_m_books_01296.wav|मैग्नीशियम रिबन का दहन करते समय इसे अपनी आँखों से यथासंभव दूर रखिए।|Hindi_M|other|6.721813
processed_hi_m_books_03491.wav|वर्गीकरण अभ्यासों से व्युत्पन्न सबसे महत्त्वपूर्ण निष्कर्ष क्या थे।|Hindi_M|other|6.400000
processed_hi_m_books_04568.wav|यह पूरा पिंड डंबल की आकृति में परिवर्तित हुआ और अंततोगत्वा टूट गया।|Hindi_M|other|6.698583
processed_hi_m_agri_00957.wav|नीम की पत्तियों को पानी में औंटकर पिलाने से भी दाहकता शान्त होती है|Hindi_M|other|6.559271
processed_hi_m_education_01398.wav|इस प्रकार चतुर्थेश शनि एकादशेश सूर्य से भी पूर्ण संबंध बना रहे हैं।|Hindi_M|other|6.861125
processed_hi_m_books_01523.wav|दक्षिण पूर्व एशियाई राष्ट्रों का राजनीतिक, आर्थिक और सामाजिक संगठन।|Hindi_M|other|5.363437
processed_hi_m_books_00773.wav|बँटवारे को देखने के बाद ज़्यादातर राष्ट्रवादियों की राय बदल चुकी थी।|Hindi_M|other|5.537583
processed_hi_m_books_00275.wav|कुछ महत्त्वपूर्ण सूचकों की निम्नलिखित पृष्ठों में विवेचना की गई है।|Hindi_M|other|5.108021
processed_hi_m_books_01982.wav|कभी-कभी हमें प्रकाश स्तरों में द्रुत परिवर्तन को सहन करना पड़ता है।|Hindi_M|other|5.653688
processed_hi_m_education_01399.wav|सीटेट की परीक्षा दो शिफ्टो पेपर एक और पेपर दो  में आयोजित की जाएगी।|Hindi_M|other|6.443167
processed_hi_m_books_04819.wav|फ़ूले हुए नीम की गंध को नारी-शरीर या श्रृंगार से कभी नहीं जोड़ सकते।|Hindi_M|other|5.642083
processed_hi_m_books_00812.wav|यहाँ तक कि पश्चिम एशियाई देश ओमान से भी ताँबे का आयात किया जाता था।|Hindi_M|other|6.400000
processed_hi_m_politics_00507.wav|उसने कहा था कि वार्ड ब्वॉय ने उसकी पत्नी के साथ दुर्व्यवहार किया था|Hindi_M|other|5.920708
processed_hi_m_politics_03422.wav|ग्लास्गो ओलिंपिक रजत पदक विजेता पीवी सिंधु इतिहास रचने के क़रीब हैं|Hindi_M|other|6.176125
processed_hi_m_agri_00955.wav|केला खाने से हड्डियां मजबूत होती है क्योंकि इसमें कैल्श्यिम होता है|Hindi_M|other|5.897500
processed_hi_m_agri_00314.wav|माधुरी की आने वाली फिल्मों में गुलाब गैंग और डेढ़ इश्किया प्रमुख हैं|Hindi_M|other|5.851063
processed_hi_m_books_04121.wav|लाखों लोग गँभीर रूप से प्रभावित हुए। यह तबाही कोई दुर्घटना नहीं थी।|Hindi_M|other|5.653688
processed_hi_m_agri_00888.wav|पश्चिम अफ्रीका में लोग इसे ताक़त बढ़ाने के लिए सुपारी की तरह चबाते थे|Hindi_M|other|6.400000
processed_hi_m_education_01256.wav|अपनी मासूम अर्धांगिनी के विषय में उन्हें सच में कोई ज्ञान नहीं था ।|Hindi_M|other|5.514375
processed_hi_m_general_02896.wav|बात करें संगीत की तो संगीतकार सोहेल सेन का गीत अधूरा लव्ज अच्छा है।|Hindi_M|other|6.292229
processed_hi_m_education_00576.wav|इसी प्रकार वृषभ और कन्या राशि पर शनि का लघु कल्याणी ढैया चल रहा है।|Hindi_M|other|6.837896
processed_hi_m_education_00969.wav|वे मेडिकल केयर और कम्फर्ट के लिए अच्छा पैसा खर्च करने को तैयार हैं।|Hindi_M|other|6.071646
processed_hi_m_books_02790.wav|भीड़ में न तो कोई संरचना होती है और न ही आत्मीयता की भावना होती है।|Hindi_M|other|6.582479
processed_hi_m_books_02850.wav|लेकिन हमारे शब्द लोक में ये उन वर्णों के अंत्याक्षर के साथ आते हैं।|Hindi_M|other|5.885875
processed_hi_m_books_02180.wav|लट्ठे नीचे से ऊपर की ओर एक दूसरे में फ़सा कर सीधे खड़े किए जाते हैं।|Hindi_M|other|6.048417
processed_hi_m_politics_03659.wav|तब कंपनी ने अपनी दो नई स्क्रेम्बलर वेरिएंट की बाइक्स प्रस्तुत की थी|Hindi_M|other|6.594104
processed_hi_m_agri_00182.wav|चमेली का तेल भी आपके बालों को अद्भुत ढ़ंग से छल्लों से मुक्त करायेगा|Hindi_M|other|6.652146
processed_hi_m_books_00932.wav|कभी मिल भी सकेंगे या नहीं। मिलने पर मैं तुम्हें धन्यवाद कैसे दूँगी।|Hindi_M|other|5.525979
processed_hi_m_books_04972.wav|वह किसी वैकल्पिक व्यवस्था अथवा भिक्षुणी समुदाय की सदस्या नहीं बनीं।|Hindi_M|other|5.400000
processed_hi_m_agri_00705.wav|मेटाबॉलिज़्म और हीलिंग की प्रक्रिया को बढ़ाने में हल्दी कारगर होती है|Hindi_M|other|6.570875
processed_hi_m_books_01535.wav|खेती से जुड़े इन तमाम रिश्तों के ताने-बाने से गाँव का समाज बनता था।|Hindi_M|other|5.781396
processed_hi_m_other_02345.wav|उन्होंने कहा कि उनका इतना अपमान हुआ लेकिन उन्होंने उफ़्फ तक नहीं की।|Hindi_M|other|6.100000
processed_hi_m_health_01715.wav|रामनगर नेशनल हाइवे में कार के पेड़ से टकराने पर उसमे सवार चालक समेत चार लोगों की मौत हो गई|Hindi_M|other|8.463292
processed_hi_m_books_02345.wav|ऐसा एक विशेष तकनीक जिसे चुंबकीय अनुनाद प्रतिबिंबन कहते हैं, के उपयोग द्वारा किया जाता है।|Hindi_M|other|8.149833
processed_hi_m_education_00905.wav|ऋंगी ऋषि ने सोचा कि यदि यह राजा जीवित रहेगा तो इसी प्रकार ब्राह्मणों का अपमान करता रहेगा।|Hindi_M|other|7.639000
processed_hi_m_books_03606.wav|इन्हे इकट्ठा कर विनिर्माताओं को हस्तांतरित कर देते हैं तथा बड़ी मात्रा में क्रय करते हैं।|Hindi_M|other|7.116542
processed_hi_m_books_03147.wav|कवियों और विद्वानों को अनुदान में ज़मीन दी जाती थी। नाट्य-कर्म को प्रोत्साहन दिया जाता था।|Hindi_M|other|7.906021
processed_hi_m_other_02395.wav|उन्होंने कर्मचारियों से आह्वान किया कि वे ज्यादा से ज्दाया संख्या में इस रैली में पहुंचे।|Hindi_M|other|7.100000
processed_hi_m_books_01613.wav|संघ के जीवन से आश्रमें की यह व्यवस्था किस तरह भिन्न थी। यहाँ किन वर्णों का उल्लेख हुआ है।|Hindi_M|other|7.534500
processed_hi_m_education_00253.wav|मेडिकल स्टोर वाले केवल डॉक्टरों की पर्ची पर ही ब्रूफेन और एस्प्रिन की दवाइयां दे पाएंगे ।|Hindi_M|other|7.383563
processed_hi_m_education_02581.wav|ऐसे में मुझे मां ने इम्फाल भेज दिया जहां पर मेरी बड़ी बहन नर्सिंग की ट्रेनिंग ले रही थीं।|Hindi_M|other|7.232646
processed_hi_m_books_03937.wav|मुग़लों का इतिहास लिखने के इच्छुक किसी भी विद्वान के लिए ये इतिवृत्त अपरिहार्य स्रोत हैं।|Hindi_M|other|7.116542
processed_hi_m_agri_02257.wav|यह फल शरीर में मेलाटोटिन हार्मोन को कण्ट्रोल करके नींद में आने वाली रूकावट को दूर करता है|Hindi_M|other|7.232646
processed_hi_m_books_00472.wav|किसी ठोस के गलने की प्रक्रिया में तापमान समान रहता है, ऐसे में ऊष्मीय ऊर्जा कहाँ जाती है।|Hindi_M|other|8.100000
processed_hi_m_finance_00640.wav|लोगों की ऐसी धारणा है कि दूसरों के बारे में सेक्शुअली सोचना चीटिंग यानी धोखाधड़ी कहलाता है|Hindi_M|other|7.778313
processed_hi_m_politics_01949.wav|आयरलैंड के मुख्य चयनकर्ता एंडरू व्हाइट ने कहा कि टीम में युवा और अनुभव का अच्छा मिश्रण है|Hindi_M|other|8.000000
processed_hi_m_books_02685.wav|क्या आपने कभी इन खाने वाले पदार्थों के डिब्बों के ऊपर लिखे ‘शूद्ध’ शब्द पर ध्यान दिया है।|Hindi_M|other|7.766708
processed_hi_m_education_01113.wav|अब मनी लॉन्ड्रिंग केस में गिरफ्तार कांग्रेस नेता डीके शिवकुमार की मेडिकल रिपोर्ट आ गई है।|Hindi_M|other|7.650604
processed_hi_m_books_01065.wav|याम्योत्तर एवं अक्षांशों के सहारे मापनी का विस्तार उच्च अक्षांशों पर तीव्रता से बढ़ता है।|Hindi_M|other|7.546104
processed_hi_m_books_03723.wav|कुछ लोगों का विश्वास है कि यह मैग्नेटाइट, मैग्नेशिया नामक स्थान पर सबसे पहले पाया गया था।|Hindi_M|other|7.200000
processed_hi_m_education_00381.wav|घंटे बाद भी गुलदार के कब्ज़े में है श्रीनगर मेडिकल कॉलेज,  शिकारी समेत रेस्क्यू टीम तैनात।|Hindi_M|other|7.894417
processed_hi_m_general_01438.wav|गिरिजेश के रामायण अवलोकन से भारतीय शास्त्रों से संबन्धित एक कुटिल ग्रंथि निर्कूट होती है।|Hindi_M|other|7.255854
processed_hi_m_books_03509.wav|हरा भृंग अपना रंग अपनी संतान को आहरित करता है जिसके कारण इसकी सारी संतति का रंग हरा होगा।|Hindi_M|other|8.997354
processed_hi_m_books_00657.wav|यह पाया गया है कि जब तार की लंबाई दोगुनी कर देते हैं तो ऐमीटर का पाठ्यांक आधा हो जाता है।|Hindi_M|other|7.522896
processed_hi_m_politics_04371.wav|कूपर को इस डील पर चाइनीज ज्वाइंट वेंचर चेंग्शान से जबरदस्त विरोध का सामना करना पड़ रहा था|Hindi_M|other|8.591000
processed_hi_m_other_02053.wav|यह  बात एनएसए के प्रमुख कीथ अलेक्जैंडर ने भी अमरीका की संसदीय जांच समिति के सामने कही थी।|Hindi_M|other|7.929250
processed_hi_m_politics_00477.wav|याद रखिये पति पत्नी का रिश्ता सबसे ज्यादा भरोसे वाला होने के साथ  जन्मोंजन्मों का होता है|Hindi_M|other|7.700000
processed_hi_m_agri_00649.wav|इसके लिए हमलोग कई तरह के खाद्य पदार्थ, फल, सब्जियां या फूड सप्लिमेंट आदि का सेवन करते हैं|Hindi_M|other|7.221042
processed_hi_m_agri_01152.wav|इसके साथ ही लेफ़्ट के सत्ता में रहते हुए, कृषि उत्पाद और घरेलू उपभोग की दरों में इज़ाफ़ा हुआ |Hindi_M|other|8.600000
processed_hi_m_books_00929.wav|सरकारी निरीक्षक कारखाने में अपनाई जा रही दोषपूर्ण प्रक्रियाओं को बार-बार मंज़ूरी देते रहे।|Hindi_M|other|7.383563
processed_hi_m_books_04081.wav|उदाहरण के लिए, एक समतल सतह का ढाल कम होता है तथा भृगु एवं महाखंड तीव्र ढाल वाले होते हैं।|Hindi_M|other|8.741938
processed_hi_m_books_01014.wav|भूकंप के कारण भू-स्खलन भी होता है, जो नदी वाहिकाओं को अवरुद्ध कर जलाशयों में बदल देता है।|Hindi_M|other|7.116542
processed_hi_m_education_01505.wav|इस सब के बीच प्योंगयांग नेता ने अमेरिका के राष्ट्रपति को कम बुद्धि वाला व्यक्ति बताया है।|Hindi_M|other|7.395187
processed_hi_m_politics_03423.wav|सीबीआई का दावा है कि मासूम प्रद्युम्न का कत्ल उसी स्कूल में पढने वाले एक छात्र ने किया था|Hindi_M|other|7.522896
processed_hi_m_books_04978.wav|रेखाचित्र : वास्तविक मापनी या अभिविन्यास के बिना मुक्त-हस्त द्वारा खींचे गए सरल मानचित्र।|Hindi_M|other|8.451688
processed_hi_m_books_04174.wav|क्या आपको छज्जे के नीचे अभिलेखों की दो पिंडियाँ दिखाई दे रही हैं। ये अभिलेख अरबी में हैं।|Hindi_M|other|7.116542
processed_hi_m_books_01502.wav|मैनेजर ने शुरू किया-। ‘पचास के दशक के शुरुआती हिस्से में मेरी पोस्टिंग दिल्ली में हुई थी।|Hindi_M|other|6.954000
processed_hi_m_other_02371.wav|एट्लेटिको मेड्रिड के खिलाफ खेले गए इस मैच में मेसी ने अपने करियर का  महत्वपूर्ण गोल किया।|Hindi_M|other|7.255854
processed_hi_m_books_00974.wav|ब्रह्मांड का विस्तार आज भी जारी है। विस्तार के कारण कुछ ऊर्जा पदार्थ में परिवर्तित हो गई।|Hindi_M|other|6.861125
processed_hi_m_weather_01069.wav|यहां फिल्मों के फिल्मांकन के लिए सुन्दर प्राकृतिक वातावरण के साथ ही बेहतर मानव संसाधन हैं|Hindi_M|other|7.383563
processed_hi_m_books_02935.wav|भ्रंश : आंतरिक हलचलों के कारण भू-पृष्ठ पर पड़ी दरारें जिनके सहारे चट्टानें खिसक जाती हैं।|Hindi_M|other|8.068563
processed_hi_m_other_00048.wav|  चेन्नई सुपर किंग्स के कप्तान महेंद्र सिंह धोनी और उनकी पत्नी साक्षी रांची में साथ पढ़े थे।|Hindi_M|other|7.639000
processed_hi_m_weather_02277.wav|मई के बाद उनकी व्याख्या का मौसम आयेगा और काफ़ी मशक्क़त से टीवी चैनलों पर उसको समझाया जाएगा|Hindi_M|other|8.672271
processed_hi_m_weather_00927.wav|इसके बाद अनीस बज्मी के निर्देशन में बन रही कॉमेडी फिल्म 'थैंक्यू' और फिर शाहिद के साथ पंकज कपूर जी की मौसम आएगी|Hindi_M|other|9.740396
processed_hi_m_books_04957.wav|इसका प्रयोग उन रोगियों में रक्त वाहिकाओं से थक्का हटाने में यानि ‘थक्का स्फोटन’ के रूप में प्रयोग किया जाता है।|Hindi_M|other|8.567792
processed_hi_m_books_01085.wav|आबादी के लिहाज से विश्व में जापान का स्थान ग्यारहवाँ है। परमाणु बम की विभीषिका झेलने वाला एकमात्र देश जापान है।|Hindi_M|other|9.600000
processed_hi_m_books_02162.wav|खेल का मैदान नष्ट होने के कारण रवि की उदासी देखकर, नूरी ने उसे आने वाली छुटिटयों में अपने घर मिज़ोरम आने को कहा।|Hindi_M|other|9.763625
processed_hi_m_health_01840.wav|लोकप्रिय टेलीविज़न अभिनेत्री एरिका फर्नान्डीस, जो वर्तमान में कसौटी जिंदगी की में प्रेरणा की भूमिका निभा रही हैं|Hindi_M|other|9.136688
processed_hi_m_education_01196.wav|एशिया के पहले अनुसंधान रिएक्टर अप्सरा का परिचालन भाभा परमाणु अनुसंधान केंद्र के ट्राँम्बे परिसर में कब हुआ था ?|Hindi_M|other|9.670729
processed_hi_m_education_00544.wav|प्राचार्य तेजप्रकाश गोयल व हरियाणा ज्ञान विज्ञान समिति के जिला अध्यख्श मदनपाल छौक्कर ने विजेताओं को इनाम बांटे।|Hindi_M|other|9.543021
processed_hi_m_general_00058.wav|कार्तिक दीपोत्सव से लेकर अध्ययन उत्सव समाप्ति तक मास नक्षत्र, उत्सव मूर्ति अभिषेक और कल्याणोत्सव नहीं होता है ।|Hindi_M|other|9.125063
processed_hi_m_books_00862.wav|ज्वालामुखी उद्गार की प्रवृत्ति और धरातल पर विकसित आकृतियों के आधार पर ज्वालामुखियों को वर्गीक्रुत किया जाता है।|Hindi_M|other|8.358813
processed_hi_m_books_03454.wav|यह प्रक्षेप यथाकृतिक है, क्योंकि याम्योत्तर के सहारे किसी एक बदु पर मापनी अक्षांश पर की मापनी के बराबर होती है।|Hindi_M|other|9.800000
processed_hi_m_books_05151.wav|यद्यपि सुनार मुझसे ऊँचे दर्जे की जाति है, फिर भी हमारी जाति में सुनारों से भोजन या पानी ग्रहण करना वर्र्जित है।|Hindi_M|other|9.357271
processed_hi_m_politics_02731.wav|जब तुम अपने गौरवपूर्ण इतिहास के नशे में मदमस्त ग़ुलाम ज़िन्दगी काट रहे थे तो वोह आने वाले कल का रास्ता बना रहा था|Hindi_M|other|9.090229
processed_hi_m_general_03006.wav|सैयद टीवी पत्रकारिता में एक दशक से ज़्यादा का अनुभव रखते हैं जिनमें उनकी ताक़त एंकरिंग, स्क्रिप्टिंग और खेल है।|Hindi_M|other|9.484979
processed_hi_m_finance_02071.wav|अपने कैटलॉग में बिजनेस ओनर अपने प्रॉडक्ट की कीमत और दूसरी इन्फॉर्मेशन, डिस्क्रिप्शन और प्रॉडक्ट कोड ऐड कर सकेगा|Hindi_M|other|9.659125
processed_hi_m_weather_01546.wav|संजीव रतन ने थियेटर, माइम, मोनो, एक्टिंग व अन्य क्षेत्रों में अपनी बेहतर प्रस्तुतियों के लिए कई मेडल्स जीते हैं|Hindi_M|other|9.937771
processed_hi_m_general_00812.wav|लेकिन बन्दरों की तरह लंगूर उत्पाती नहीं होते, तो उनका डिब्बों में घुसना सवारियों के मनोरंजन का साधन बन जाता है।|Hindi_M|other|7.917625
processed_hi_m_other_02532.wav|कपिल ने आगे कहा, लेकिन आज गेंदबाज और बल्लेबाज के सामने चुनौती बढ़ चुकी है, क्योंकि मानसिकता में बदलाव आ चुका है।|Hindi_M|other|9.496583
processed_hi_m_books_00648.wav|किस तरह की तुलनाओं से इब्न बतूता अपने पाठकों को ये बताने की कोशिश कर रहे हैं कि नारियल देखने में कैसे होते हैं।|Hindi_M|other|9.500000
processed_hi_m_politics_00741.wav|साउथ कोरियन कार मेकर ह्यूंदै की कॉम्पैक्ट कार सेगमेंट में एसयूवी का आना मार्केट में कड़ी प्रतियोगिता पेश करना है|Hindi_M|other|8.834812
processed_hi_m_education_01360.wav|टीना ने अपने स्टेटमेंट में कहा कि हम जब भी शूट करते हैं तो सेट पर कई प्रकार की  अच्छी बुरी दिक़्क़तें आती हैं ।|Hindi_M|other|8.997354
processed_hi_m_books_00539.wav|जो अनुबंध पर दस्तखत कर देते थे उन्हें नील उगाने के लिए कम ब्याज दर पर बाग़ान मालिकों से नक़द कर्ज़ा मिल जाता था।|Hindi_M|other|8.811604
processed_hi_m_general_00481.wav|क्योंकि  देश तब होता है जब विभिन्न राष्ट्र एवं राष्ट्रियताओं को जोडकर एक नयाँ राष्ट्र बनता है या बनाया जाता है।|Hindi_M|other|7.766708
processed_hi_m_health_01763.wav|और दिव्येंदु शर्मा ने अपनी फिल्मी जिंदगी का सबसे अच्छा रोल किया है|Hindi_M|other|5.500000
processed_hi_m_books_04474.wav|इसके अलावा अलवारों तथा नयनार संतों की धार्मिक जीवनियाँ भी रची गईं।|Hindi_M|other|6.060042
processed_hi_m_books_02361.wav|सरकार देश के लिए पंचवर्षीय योजनाएँ बनाती है।|Hindi_M|other|4.190833
processed_hi_m_general_00637.wav|स्थैतिक निगरानी टीम ने जांच के दौरान सोनेचांदी के आभूषण ज़ब्त किए।|Hindi_M|other|5.653688
processed_hi_m_other_02362.wav|सुहाना अपने पिता शाहरुख खान के बर्थ डे पर व्हाइट कलर की टीशर्ट के साथ व्हाइट जींस और व्हाइट शूज में नजर आई थी।|Hindi_M|other|8.544562
processed_hi_m_other_00143.wav|दावा था कि फूंक अत्यधिक खौफनाक फ़िल्म होगी , लेकिन इसके खौफनाक दृश्यों में हंसी आती रही।|Hindi_M|other|7.511292
processed_hi_m_books_04970.wav|इससे समिति के प्रचालन की स्वतन्त्रता पर नकारात्मक प्रभाव पड़ता है।|Hindi_M|other|5.758167
processed_hi_m_books_01894.wav|फ्यूजों में होने वाला जूल तापन फ्यूजों को पिघला देता है जिससे विद्युत परिपथ टूट जाता है।|Hindi_M|other|7.917625
processed_hi_m_weather_02243.wav|इसी बीच बाइक पर दो बमदाश आए और बग्घी में चढ़कर बादल को गोली मार दी|Hindi_M|other|6.187750
processed_hi_m_politics_00484.wav|मुख्य न्यायाधीश साकिब निसार ने आदेश दिया कि पूर्व अटॉर्नी जनरल मलिक कय्यूम भी अपनी संपत्तियों का ब्यौरा सौंपें|Hindi_M|other|8.962521
processed_hi_m_education_00230.wav|इन सबके अलावा कुंडली विश्लेषण, भविष्यवाणी, कुंडली मिलान आदि चीजों का भी ज्ञान रखते हैं ।|Hindi_M|other|7.650604
processed_hi_m_other_04469.wav|जबकि इन्कम टैक्स ज्वांइट कमिश्नर आरएस मेहता व एसके सिंगला एसई बीबीएमबी बतौर विशिष्ट अतिथि संध्या में मौजूद थे।|Hindi_M|other|9.500000
processed_hi_m_education_02815.wav|मान्यवर, ज्यादा भावावेश में मत आइये शास्त्रों को पढ़िए और आराध्यों की पूजा करिए लेकिन बुद्धि पर ताले मत लगाइए।|Hindi_M|other|9.786833
processed_hi_m_general_03082.wav|हिन्दू धर्म की पूजा पद्धति को संध्योपासना या संध्या वंदन कहते हैं।|Hindi_M|other|5.932333
processed_hi_m_books_04560.wav|यह मूल्य या नियम ही हैं जो विभिन्न संदर्भों में समाजिक व्यवहार को दिशा-निर्देश देते हैं।|Hindi_M|other|6.837896
processed_hi_m_books_03958.wav|दिल्ली की रक्षा करने के लिए मराठों से बढ़कर किसी भी दूसरी सत्ता में यह सामर्थ्य नहीं थी ।|Hindi_M|other|7.360354
processed_hi_m_books_03900.wav|इन सभी खर्चों को पूरा करने के लिए सलीम दो स्त्रोतों से ऋण लेता है।|Hindi_M|other|6.300000
processed_hi_m_agri_02340.wav|शहद में फाइबर्स होते हैं इसे पानी में मिलाकर पीने से डाईजेशन इम्प्रूव होता है यह कब्ज दूर करने में मदद करता है|Hindi_M|other|8.997354
processed_hi_m_health_00040.wav|टेनिस, बैडमिंटन, टेबल टेनिस, गॉल्फ जैसे स्पोर्ट्स और व्यायाम के द्वारा वह अपने को फिट रखने का प्रयत्न करती हैं|Hindi_M|other|9.450146
processed_hi_m_general_01738.wav|गिद्धौर के प्रसिद्ध कलाकार रणबीर आर्ट द्वारा भव्य एवं आकर्षक मूर्ति का निर्माण किया गया।|Hindi_M|other|6.849521
processed_hi_m_books_02648.wav|मीठी झिड़कियाँ देकर उसने गाय को भगा दिया था।|Hindi_M|other|4.039896
processed_hi_m_books_02299.wav|इस तंत्र में पृष्ठीय पवनें रात के समय स्थल से सागर की ओर चलती हैं।|Hindi_M|other|6.036812
processed_hi_m_books_03650.wav|एक नवीन महामार्ग तिब्बती क्षेत्र में चेगडू को ल्हासा से जोड़ता है।|Hindi_M|other|5.491146
processed_hi_m_books_03652.wav|कमरे के तापमान पर सोडियम धातुकी हवा की ऑक्सीजन केसाथ संयोग हो कर सोडियम ऑक्साइड बनता है।|Hindi_M|other|7.778313
processed_hi_m_books_00226.wav|आप जानते हैं कि अम्लों का स्वाद खट्टा होता है तथा यह नीले लिटमस पत्र को लाल कर देते हैं।|Hindi_M|other|8.045333
processed_hi_m_education_01769.wav|इसी प्रकार की शानौशौकत भरा जीवन जीती है तुर्की के राष्ट्रपति रिसेप तई एर्दोगान की पत्नी।|Hindi_M|other|8.300000
processed_hi_m_education_02191.wav|अगर बड़े शहरों में काम करने वाले कुछ बड़े पत्रकारों के लिए ये मेडिकल कवर है तो स्ट्रिंगर्स के लिए क्यों नहीं है?|Hindi_M|other|9.914542
processed_hi_m_finance_01275.wav|उसी प्रकार, यदि आप स्विंग ट्रेडर हो तो आप डेली और वीकली चार्ट के हिसाब से काम कर सकते है|Hindi_M|other|8.100000
processed_hi_m_general_00963.wav|इसके अलावा प्रभावशाली सूचना प्राद्यौगिकी आधारित बेहतर यातायात और आवागमन प्रबंधन प्रणाली को विकसित किया जायेगा।|Hindi_M|other|9.241167
processed_hi_m_weather_00711.wav|इस कारण कांगड़ा की महत्त्वाकांक्षी पेयजल संवर्धन पेयजल योजना पर संकट के बादल छाने लगे हैं|Hindi_M|other|8.045333
processed_hi_m_general_01409.wav|टफमैन भारत के प्रमुख धीरज स्पोर्ट्स ब्रिंग रनिंग, साइकलिंग और स्विमिंग इवेंट्स से लेकर स्पोर्ट्स के शौकीन हैं।|Hindi_M|other|7.778313
processed_hi_m_books_02115.wav|ऐसा करने पर ये वस्तुएँ कभी भी तुम्हारे दुश्मनों तक नहीं पहुँचेंगी।|Hindi_M|other|5.400000
processed_hi_m_agri_00598.wav|यहॉं सिर्फ खेती ही की जा सकती है या पशु पालन|Hindi_M|other|4.771333
processed_hi_m_general_02111.wav|इस भिड़ंत में नक्सलियों के द्वारा एक राउंड तथा पुलिस के द्वारा दो राउंड गोलीबारी भी हुई ह|Hindi_M|other|7.093333
processed_hi_m_finance_00390.wav|मुद्रा के आविष्कार के बाद भी लोग उसे नही के बराबर ही खर्च करते थें|Hindi_M|other|5.781396
processed_hi_m_agri_00048.wav|धीरेधीरे इन्हीं वस्तुओं का ढेर पानी के बहाव को रोक देता है और पानी सडक़ों पर बहने लगता है|Hindi_M|other|8.474917
processed_hi_m_agri_01528.wav|कृषक खिलनसिंह कुशवाह तथा लल्लीराम वाल्मीक के खेत पर पहुँचकर फसल नुकसानी का भी जायजा लिया|Hindi_M|other|8.400000
processed_hi_m_education_02805.wav|बल के प्रशिक्षण संस्थानों में बल में कार्यरत अश्वों और श्वानों के साथ भी योगाभ्यास किया।|Hindi_M|other|7.627375
processed_hi_m_books_02397.wav|रुधिर में एक तरल माध्यम होता है जिसे प्लैज्मा कहते हैं, इसमें कोशिकाएँ निलंबित होती हैं।|Hindi_M|other|7.789917
processed_hi_m_health_00502.wav|विटामिनडी खून में कैल्शियम की लेवल को कण्ट्रोल करने का काम करता है|Hindi_M|other|5.630458
processed_hi_m_books_01252.wav|सीढ़ी चढ़कर उपेक्षा से झाड़ू अपनी कोठरी के द्वार पर फ़ंकती हुई वह अपनी कोठरी में जा घुसी।|Hindi_M|other|7.650604
processed_hi_m_general_01524.wav| खेलों में कभी कुछ निश्चिंत नहीं होता इसलिए जो मौका मिले उसको लपको।|Hindi_M|other|5.386667
processed_hi_m_books_04001.wav|किसी आवश्यक वस्तु का अभाव या न्यूनता ही। आवश्यकता है। आवश्यकता अंतर्नोद को जन्म देती है।|Hindi_M|other|7.894417
processed_hi_m_education_00879.wav|सुरक्षा एजेंसियों के लिए  यह एक प्रकार का लिट्मस टेस्ट माना जाएगा।|Hindi_M|other|5.600000
processed_hi_m_finance_01481.wav|उसने म्यान से तलवार खींच ली और पलट कर देखा ।|Hindi_M|other|4.100000
processed_hi_m_politics_02904.wav|यमुना के उफान में बहकर आई मरी हुई मछलियों की दुर्गंध से तटवर्तीय गांवों के लोग परेशान है|Hindi_M|other|6.837896
processed_hi_m_education_02648.wav|ये हलका इन्चार्ज एक प्रकार से अपने अपने इलाक़े के सूबेदार बन गए थे|Hindi_M|other|6.547646
processed_hi_m_politics_00775.wav|ऐसा कत्लेआम हुआ कि इतिहास में उसकी बराबरी का कोई और कत्लेआम न होगा|Hindi_M|other|6.733417
processed_hi_m_books_05032.wav|चौंध इतनी ज़्यादा थी कि खिड़की खोलने का जोखिम नहीं लिया जा सकता था।|Hindi_M|other|5.084792
processed_hi_m_other_04874.wav|जहां संघ के तमाम बड़े लोगों के साथ 'सुरेश सोनी' को भी प्रचारकों की बैठको में पहुंचना है।|Hindi_M|other|6.570875
processed_hi_m_books_04102.wav|बशर्ते असीमित आहार और स्थान उपलब्ध होता रहे।|Hindi_M|other|4.713271
processed_hi_m_weather_00639.wav|पुष्कर आकर रत्नागिरी पहाड़ पर स्थित सावित्री मंदिर घूमना तो बनता है|Hindi_M|other|6.431563
processed_hi_m_education_02149.wav|बता दें कि यूजीसी का एंटी रैंगिंग रेग्युलेशन केवल उच्च शिक्षण संस्थानों पर लागू होता है।|Hindi_M|other|7.012062
processed_hi_m_books_01438.wav|अधिग्रहण के फौरन बाद ताल्लुक़दारों की सेनाएँ भंग कर दी गईं। उनके दुर्ग ध्वस्त कर दिए गए।|Hindi_M|other|7.267479
processed_hi_m_finance_00411.wav|प्रोड्युसर्स से उनके राइट्स खरीदने में डिस्ट्रीब्यूटर और एग्जीबिटर्स के कम पैसे जाते हैं|Hindi_M|other|7.534500
processed_hi_m_books_04872.wav|मुंबई में कपास के पृष्ठ प्रदेश में स्थिति होने और नम जलवायु के कारण मुंबई में सूती वस्त्र उद्येग का विकास हुआ।|Hindi_M|other|8.695500
processed_hi_m_education_02702.wav|एक गुरू अपने शिष्यो को किताबी ज्ञान की बजाय अनुभवी ज्ञान देने मे ज्यादा विश्वास करते थे।|Hindi_M|other|8.289146
processed_hi_m_education_00302.wav|ऐसी सूरत में प्रदेश के लोगों पर विभिन्न प्रकार के टैक्सों का हल्का फुल्का बोझ पड़ सकता है|Hindi_M|other|7.650604
processed_hi_m_books_01147.wav|किंतु दो अक्षरों को देकर उनसे बनने वाले शब्दों के लिए उन्हें उकसाया गया तो मरीज़ शब्दों का प्रत्याह्वान कर सके।|Hindi_M|other|9.252771
processed_hi_m_education_00136.wav|वहीं, सांता क्लॉज ने बच्चों को क्रिसमस पर विभिन्न प्रकार के गिफ्ट्स एवं चॉकलेट्स बांटीं।|Hindi_M|other|7.600000
processed_hi_m_politics_03293.wav|मुख्यमंत्री जीतनराम मांङी द्वारा अपने दामाद को पीए बनाने को लेकर राजनीतिक जंग छिड़ गई है|Hindi_M|other|7.801542
processed_hi_m_books_00132.wav|यह भृंग समष्टि में अनुकूल दर्शा रहा है जिससे समष्टि पर्यावरण में और अच्छी तरह से रह सके।|Hindi_M|other|8.811604
processed_hi_m_education_01385.wav|वह बताता है कि उसका हुस्न नामक भाई किस प्रकार से यूसुफ़ का हो गया ।|Hindi_M|other|6.500000
processed_hi_m_politics_00947.wav|क़ुम की निहत्थी जनता पर शाही सरकार के हमले की सूचना के बाद तेहरान और दूसरे शहरों की जनता नॆ व्यापक प्रदर्शन किए|Hindi_M|other|9.400000
processed_hi_m_agri_02046.wav|यदि आप चाहें तो उबले पानी में वेपोरब, टिचर बेजाइन या पुदीने के पत्ते कुचलकर डाल सकते हैँ|Hindi_M|other|8.600000
processed_hi_m_education_01955.wav|बमरौली कटारा मे कौशल वाजपई की पुरानी हवेली में फिल्म भूमि के कुछ दृश्य फिल्माए जाने हैं।|Hindi_M|other|8.500000
processed_hi_m_politics_02569.wav|इनसे मनुष्यों में सुख, शांति, दया, अहिंसा और करुणा का भाव बढ़ता है|Hindi_M|other|7.139771
processed_hi_m_finance_01957.wav|सेल्जमैन को अपने रिश्तेदार से पैसे उधार ले कर नकदी जमा करवानी पड़ी|Hindi_M|other|6.013604
processed_hi_m_health_00933.wav|उनकी जिंदगी पर आधारित एक फिल्म द थिअरी ऑफ एवरीथिंग भी रिलीज हुई थी|Hindi_M|other|6.187750
processed_hi_m_books_02926.wav|डॉक्टर भृगु नारायण नीले तेल वाले खड़े हो गए।|Hindi_M|other|4.190833
processed_hi_m_education_02052.wav|पल्लवी ने हाल ही में अपनी ग्रैजुएशन का इग्जाम दिया है, परीक्षा खत्म होते ही फिल्मों की शूटिंग में बिजी हो गईं।|Hindi_M|other|8.974146
processed_hi_m_books_01618.wav|विभिन्न आर्थिक गतिविधियों के लिए ऋण की बहुत माँग रहती है। हम इसके बारे में आगे आने वाले खण्डों में और पढ़ेंगे।|Hindi_M|other|8.591000
processed_hi_m_books_02273.wav|ये वही बर होते हैं, जो कभी-कभी आपके स्वेटर पर एकत्रित हो जाते हैं।|Hindi_M|other|5.700000
processed_hi_m_other_05002.wav|साथ ही बॉलीवुड की खूबसूरत अभिनेत्रियां श्रद्धा कपूर, प्रियंका चोपड़ा, सनी लियोन, सोनाक्षी सिन्हा और बहुत सी एक्ट्रेसेस हिस्सा लेंगी।|Hindi_M|other|9.508208
processed_hi_m_agri_01112.wav|इसका ताजा उदाहरण है आंध्र प्रदेश के नेल्लोर में रहने वाला एक किसान|Hindi_M|other|6.176125
processed_hi_m_politics_01122.wav|स्कूल के प्रधान अध्यापक डेविड ग्लीसन ने बताया कि उनके स्कूल में कई सिख छात्र पढ़ते हैं लेकिन वे पटका नहीं पहनते|Hindi_M|other|9.960979
processed_hi_m_education_00689.wav|वे हेल्पिंग हैंड्स ग्रुप व मेदांता के मेडिकल शिविर में बोल रहे थे।|Hindi_M|other|5.600000
processed_hi_m_books_03373.wav|ये दोनों नए पदार्थ थे। कॉपर, लोहे के ब्लेड पर निक्षेपित हो गया था।|Hindi_M|other|5.769792
processed_hi_m_general_00472.wav|मनोबल बग़ैर किसी पारंपरिक और ग़ैर पारंपरिक ऊर्जा के संचालित होता है।|Hindi_M|other|5.920708
processed_hi_m_books_01086.wav|पारिस्थितिक तंत्र की शब्दावली में हरे पादप को उत्पादक कहा जाता है।|Hindi_M|other|5.900000
processed_hi_m_education_00805.wav|जो आत्मज्ञान और अमरत्व चाहता है, उसे अवश्य ही अंतर्दृष्टि करके अपनी आत्मा को देखना होगा।|Hindi_M|other|9.125063
processed_hi_m_politics_01992.wav|हां, इस फैसले से उन उपभोक्ताओं को निराशा हो सकती है जिन्हें खरीददारी में भारी डिस्कांउट लेने की आदत पड़ चुकी है|Hindi_M|other|9.008979
processed_hi_m_books_03760.wav|ताल्लुक़दारों के रवैये को रायबरेली के पास स्थित कालाकंकर के राजा हनवन्त सिंह ने सबसे अच्छी तरह व्यक्त किया था।|Hindi_M|other|8.567792
processed_hi_m_books_04622.wav|घंटा-धातु में राँगे का अनुपात किसी भी अन्य किस्म के काँसे से अधिक होता है। यह घंटे जैसी ध्वनि उत्पन्न करती है।|Hindi_M|other|8.974146
processed_hi_m_weather_02348.wav|चित्र में हाथ में ढाल और भाला लिये हुए सैनिकों की अनुशासित पंक्ति और उनका नेतृत्व करते सेनानी दिखाई देते हैं ।|Hindi_M|other|9.400000
processed_hi_m_books_04157.wav|इनमें से ज़्यादातर गुफाएँ पश्चिमी घाट के दर्रों के पास बनाई गई थीं।|Hindi_M|other|5.096417
processed_hi_m_health_01527.wav|इसके बाद चिकित्सक ने कहा कि उसे भी इन्फेंक्शन है इसकी जांच करनी है|Hindi_M|other|6.036812
processed_hi_m_books_03667.wav|उत्तल लेंस की शक्ति धनात्मक होने के कारण दूरदृष्टि दोष से पीड़ित व्यक्ति के लिए धनात्मक शक्ति का चश्मा लगता है।|Hindi_M|other|8.858042
processed_hi_m_other_04434.wav|गांव ऊभ्भा की विवाहिता जसप्रीत कौर पत्नी सुखम सिंह को डिलीवरी के लिए सिविल अस्पताल मानसा में भर्ती करवाया गया।|Hindi_M|other|8.997354
processed_hi_m_politics_02574.wav|ऐसे में गोली बुलेटप्रूफ जैकेट को भेदती हुई सीधे उनके पर्स में रखे सिक्कों में जा फंसी थी|Hindi_M|other|7.406792
processed_hi_m_general_01784.wav|खेल मनोरंजन के साथ साथ स्वस्थ प्रतिस्प्रद्धा का भी स्वाद देते हैं।|Hindi_M|other|4.701667
processed_hi_m_books_03399.wav|भारतीय वुट्ज़ स्टील ने यूरोपीय वैज्ञानिकों को काफी आकर्षित किया था।|Hindi_M|other|5.514375
processed_hi_m_health_00540.wav|पटना के हड्डी रोग विशेषज्ञ डॉ़ आऱ एऩ सिंह ने स्पष्ट कहा कि इस स्थिति में सरकार और जूनियर डॉक्टर दोनों दोषी हैं|Hindi_M|other|9.984208
processed_hi_m_books_02200.wav|बहुत-से काम जैसे खाना बनाने आदि में लंबे समय तक गर्म चूल्हे के सामने खड़ा रहना पड़ता है।|Hindi_M|other|7.615771
processed_hi_m_politics_04278.wav|बता दें कि अल्जो के जोसेफ भारतीय युवा कांग्रेस के लीगल डिपार्टमेंट के नेशनल इन्चार्ज हैं|Hindi_M|other|7.400000
processed_hi_m_books_03838.wav|अब अनेक लोग दूसरे कार्य करने लगे। शिल्पियों और व्यापारियों की संख्या में वृद्धि होने लगी। क्रय-विक्रय की गतिविधियाँ कई गुना बढ़ गई।|Hindi_M|other|10.146750
processed_hi_m_general_03034.wav|गांधीजी के अनुसार शिक्षा का उद्देश्य महज साक्षर होना नहीं बल्कि शिक्षा का उद्देश्य आर्थिक आवश्यकता की पूर्त्ति का जरिया होना चाहिए।|Hindi_M|other|9.960979
processed_hi_m_other_04447.wav|ह्यूग हेफनर के आवास पर होने वाली प्लेब्वॉय पार्टी के लिए पूर्व डिज्ने स्टार सेलेना गोमेज और वनेसा ह्यूगेंस को आमंत्रित किया गया है।|Hindi_M|other|10.169958
processed_hi_m_education_00772.wav|इसी प्रकार दक्षिणी सीरिया के यरमूक कैंप में भी दाइश और नुस्रा फ़्रंट के आतंकियों के मध्य भीषण झड़पें जारी हैं।|Hindi_M|other|9.798438
processed_hi_m_books_04359.wav|उसके अनुसार अगूंठा टेक नियम के अंतर्गत उत्पादन पद्धतियों के विश्लेषण के लिए वैज्ञानिक पद्धति को अपनाना चाहिए।|Hindi_M|other|9.659125
processed_hi_m_books_02307.wav|क्या आपको ऐसा लगता है कि यह प्रकरण इस बात की ओर इंगित करता है कि पत्नियों को पतियों की निजी संपत्ति माना जाए।|Hindi_M|other|8.800000
processed_hi_m_health_01075.wav|ब्रेन ट्युमर से बिमार अपने पिताजी के इलाज के लिये यह पैसा काम आ जाएगा यह सोचकर मनीष के ख़ुशी का ठिकाना नहीं था|Hindi_M|other|9.519813
processed_hi_m_general_03123.wav|गेलुग्पा संप्रदाय बौद्ध समाज में पीत संप्रदाय के नाम से भी जाना जाता है, जिसमें लामा लोग पीली टोपी पहनते हैं।|Hindi_M|other|8.486521
processed_hi_m_other_00040.wav|बार्सिलोना फुटबॉल क्लब के कप्तान आंद्रेस इनिएस्ता मंगलवार को चैम्पियंस लीग में स्पोर्टिंग क्लब के खिलाफ खेले।|Hindi_M|other|8.858042
processed_hi_m_education_00508.wav|अपने कौशल और आलिया के अभिनय के बल पर वे एक महिला जासूस के अंतर्द्वंद्वों को उभारने में बखूबी कामयाब होती हैं।|Hindi_M|other|9.647521
processed_hi_m_other_04714.wav|इस दिन लोग अपने दोस्तों, दूर रहने वाले रिश्तेदारों और सगे संबंधियों को महावीर जन्मोत्स्व की बधाईयाँ देते हैं।|Hindi_M|other|8.289146
processed_hi_m_agri_00433.wav|स्त्रियाँ बीज रूप में ही शिशु को जन्म देती है यही कारण है की स्त्रियों को बीज रूपी नारियल को नहीं फोड़ना चाहिए|Hindi_M|other|10.065479
processed_hi_m_general_00843.wav|यह इंटरनेट नहीं बल्कि इंट्रानेट था और यही वजह है कि इसमें नेट निरपेक्षता के सिद्दांत का कोई उल्लंघन नहीं हुआ।|Hindi_M|other|8.625833
processed_hi_m_health_02380.wav|ब्लैक हेड मिटाने के लिए त्वचा रूखी भी नहीं रहनी चाहिए और अधिक मात्रा में कॉस्मेटिक का यूज़ भी नहीं होना चाहिये|Hindi_M|other|9.008979
processed_hi_m_other_04571.wav| ईच वन टीच वन कायर्क्रम से पढ़कर अंजुम सत्यवती कॉलेज और रोहित हंसराज कॉलेज में दाखिला लेने में कामयाब रहे हैं।|Hindi_M|other|8.997354
processed_hi_m_general_00399.wav|शिब्ली तीसरी शताब्दी हिजरी क़मरी के मशहूर आत्मज्ञानी हैं जो अब्बासी शासन काल में कुछ समय तक दमावंद के शासक थे।|Hindi_M|other|9.403708
processed_hi_m_books_00154.wav|वाणिज्यिक जोखिम को निजी क्षेत्र को हस्तांतरित करना ताकि कोषों का अधिक उपयोगी परियोजना में निवेश किया जा सके;।|Hindi_M|other|9.241167
processed_hi_m_books_00702.wav|दो महीने बाद सरकार ने तवा मत्स्य संघ को बाँध में मछली पकड़ने के लिए पाँच वर्ष का पट्टा  देना स्वीकार कर लिया।|Hindi_M|other|9.217958
processed_hi_m_books_04433.wav|राजस्थान का एक छोटा समुदाय विश्नोई अपने वृक्षों तथा वन्य जीवों को उतना ही मूल्यवान समझते हैं जितना अपना जीवन।|Hindi_M|other|10.181583
processed_hi_m_weather_00320.wav|चीन के दक्षिणी प्रांत में गुरुवार को तूफान लिन्फा ने दस्तक दी, जिसकी वजह से तटीय क्षेत्रों में भारी बारिश हुई|Hindi_M|other|8.614229
processed_hi_m_politics_01278.wav|मायावती का कहना है कि समाजवादी पार्टी और बहुजन समाजवादी पार्टी के अलावा अन्य् पार्टियों को भी एकजुट होना होगा|Hindi_M|other|9.380479
processed_hi_m_books_04168.wav|उन्नीसवीं शताब्दी में उनके पद संग्रहों को बंगाल, गुजरात और महाराष्ट्र जैसे क्षेत्रों में मुद्रांकित किया गया।|Hindi_M|other|8.700000
processed_hi_m_general_02822.wav|वुड कार्विंग के कलाकार तो वाराणसी के हर मोहल्ले में मिल जाएंगे, लेकिन बहुतायत शहर से दूर कोरोना इलाके में है।|Hindi_M|other|8.579396
processed_hi_m_weather_01472.wav|पहाड़ के इस गांव में निमंत्रण देने की है अनोखी परंपरा, सुहागिन महिलाएं घरघर जाकर स्वास्तिक का चिन्ह बनाती हैं |Hindi_M|other|9.670729
processed_hi_m_general_02841.wav|अशोक को प्रस्तर स्तम्भों पर बौद्ध धर्म के सिद्धांतों को खुदवाने की प्रेरणा ताल के प्रशस्त धड़ ने ही प्रदान की।|Hindi_M|other|7.882792
processed_hi_m_finance_00825.wav|यूनिवर्सिटी ऑफ़ विक्टोरिया में अर्थशास्त्र की एसोसिएट प्रोफेसर एलिसाबेथ ने फैमिली इकोनॉमिक्स पर रिसर्च किया है|Hindi_M|other|9.519813
processed_hi_m_education_00064.wav|जिन्ना स्नातकोत्तर मेडिकल सेन्टर में वरिष्ठ डॉक्टर सीमी जमाली ने मृतकों और घायलों की संख्या की पुष्टि की है ।|Hindi_M|other|9.496583
processed_hi_m_general_02017.wav|इस चित्रकला में सुभद्रा, बलराम, भगवान जगन्नाथ, दशवतार और कृष्ण के जीवन से संबंधित दृश्यों को दर्शाया जाता है।|Hindi_M|other|9.392104
processed_hi_m_books_04045.wav|साथ ही मैं दही को टाँगने और पानी निकालने के लिए प्रयुक्त छोटे, लोहे के अंकुश वाला झोला लेना भी नहीं भूला हूँ।|Hindi_M|other|10.019042
processed_hi_m_education_02735.wav|संबित पात्रा के प्रभावी भाषा कौशल और विचारों की स्पष्टता से जो सबसे जयादा पीड़ित रहा है वो कांग्रेस पार्टी है।|Hindi_M|other|10.019042
processed_hi_m_books_01383.wav|एक वर्ष में मौसम के अनुसार सब्ज़ियों, कपड़ों, प्रकृति तथा अपने चारों ओर होने वाले परिवर्तनों का रिकार्ड बनाइए।|Hindi_M|other|9.148292
processed_hi_m_politics_01290.wav|अब तक की नीतियों से अभयारण्यों के आस पास रहने वाले लोगों को संरक्षण से कुछ नहीं मिला है|Hindi_M|other|7.778313
processed_hi_m_general_01173.wav|संग्रह की लगभग प्रत्येक कविता मानवीय संबंधों के गुणात्मक प्रभाव के रूप में झिंझोड़ती है।|Hindi_M|other|6.582479
processed_hi_m_agri_00242.wav|खुले में रखे खाने खासतौर पर स्ट्रीट फूड और गंदे पानी के सेवन से जॉन्डिस का खतरा रहता है|Hindi_M|other|8.100000
processed_hi_m_general_02923.wav|लॉन्ड्री प्रोजेक्ट टीम घर आकर मैले कपड़े ले जाती है और फिर उन्हें धुलकर घर पहुंचाती है।|Hindi_M|other|7.244250
processed_hi_m_politics_00771.wav|सिंधु ने महिला एकल वर्ग के प्रीक्वार्टर फाइनल में स्थानीय खिलाड़ी यिंग यिंग ली को मात दी|Hindi_M|other|7.639000
processed_hi_m_health_00056.wav|गंगा कैंसर देगी तो गंगा को गंगा कौन कहेगा, गंगा मैली हो गई तो गंगा को गंगा को कौन कहेगा|Hindi_M|other|8.707104
processed_hi_m_general_02588.wav|हम अपने अध्ययन की शुरूआत कर्पूरी ठाकुर के राजनीतिक जीवन की संक्षिप्त विवेचना से करेंगे।|Hindi_M|other|7.023667
processed_hi_m_health_02798.wav|बीजेपी नेता कृष्णानन्द राय की मौत में आरोपी मुख़्तार ने कहा की मुझे बदनाम किया जा रहा है|Hindi_M|other|7.650604
processed_hi_m_books_04703.wav|नीली भेड़, एशियाई हाथी, गंगा नदी की डॉल्फिन इत्यादि इस प्रकार की जातियों के उदाहरण हैं।|Hindi_M|other|7.104938
processed_hi_m_books_03997.wav|ध्यान रखें कि क्रमिक चक्रों में अंतिम वस्तुओं के निर्गत में वृद्धि धीरे-धीरे घट रही है।|Hindi_M|other|7.639000
processed_hi_m_books_03934.wav|जिन पुष्पों में पुंकेसर और स्त्रीकेसर दोनों ही होते हैं, वे द्विलिंगी पुष्प कहलाते हैं।|Hindi_M|other|7.500000
processed_hi_m_general_01723.wav|मोबाइल में एक भी एप्प्स नहीं है जिसके सहारे आप संगीत का आनंद रेडियो की तरह ले सकते हैं।|Hindi_M|other|6.721813
processed_hi_m_other_04501.wav|इसलिए रिजल्ट देखने के बाद स्टूडेंट्स स्कोर कार्ड् या मार्कशीट जारी होने का इंतजार करें।|Hindi_M|other|6.837896
processed_hi_m_education_01353.wav|'लाइन ऑफ ऐक्चुअल कंट्रोल' के पास चीनी सैनिकों को मार्शल आर्ट का प्रशिक्षण दिया जाता है।|Hindi_M|other|7.778313
processed_hi_m_general_00653.wav|दुष्यंत फौगाट ने भी कुश्ती में अपनी बहनों की तरह नेशनल स्तर पर पहला गोल्ड मेडल जीता है।|Hindi_M|other|6.431563
processed_hi_m_books_00900.wav|शरीर में वृषण उदर गुहा के बाहर एक थैली / धानी में स्थित होते हैं जिसे वृषणकोष कहते हैं।|Hindi_M|other|8.463292
processed_hi_m_education_01750.wav|शिशलाल जी शाह सतनाम जी चौक सिरसा से सतगुरु की अनोखी रहमत का करिश्मा इस प्रकार बताते है।|Hindi_M|other|8.579396
processed_hi_m_books_02962.wav|इनके समाप्त होते जाने की वजह उन जंगलों का धुँआधार ढंग से विनाश है जिन पर ये निर्भर हैं।|Hindi_M|other|7.917625
processed_hi_m_general_02065.wav|मशीन व्यापक रूप से मरो कटर से विभिंन उद्योगों में धातु सामग्री के काटने के लिए लागू है।|Hindi_M|other|7.371958
processed_hi_m_other_02431.wav|लेखक राजेन्द्र प्रसाद दुबे अभिनव पेपर प्रोड्क्ट्स में जीएम ऑपरेशन के पद पर कार्यरत हैं।|Hindi_M|other|7.000000
processed_hi_m_health_03174.wav|आज जब ध्रूव ने यह गाना गाया, तो मैं अपनी जिंदगी के सबसे खूबसूरत दिन की यादों में खो गया|Hindi_M|other|7.139771
processed_hi_m_finance_01233.wav|अमेरिका ने ग़रीबी की जो परिभाषा दी है, उसमें मुद्रास्फीति और सीपीआई को शामिल किया गया है|Hindi_M|other|9.090229
processed_hi_m_books_03103.wav|उनके पुराने दोस्तों और धर्मपुर में उनसे मदद लेने वालों को कराची हवाई अड्डे पर बुलय गया।|Hindi_M|other|8.100000
processed_hi_m_politics_03313.wav|चास नगर निगम के सफाई कर्मी को बोला गया था की बोनस का पेमेंट आंध्रा बैंक में दिया जायेगा|Hindi_M|other|8.033729
processed_hi_m_books_03866.wav|आखिरकार थकी, खाँसती और हाँफती हुई गुरप्रीत पहुँची उसने बताया कि अत्यधिक यातायात ज़ाम था।|Hindi_M|other|8.858042
processed_hi_m_education_00309.wav|पड़ोसी मुल्कों के साथ भी इसी प्रकार की ठोस व विश्वसनीय नीति बनाकर अमल करने की जरूरत है ।|Hindi_M|other|7.940854
processed_hi_m_politics_02335.wav|स्रुब्रमण्यम स्वामी ने कहा कि मैं पूजा के संवैधानिक अधिकार के तहत सुप्रीम कोर्ट गया हूं|Hindi_M|other|7.453229
processed_hi_m_books_01969.wav|भीष्म साहनी के उपन्यास तमस या राही मासूम रजा के आधा गाँव को पढ़े।|Hindi_M|other|6.315458
processed_hi_m_weather_01521.wav|बदलते मौसम में डेंगू मच्छर पूरी तरह परिपक्व होकर उड़ान भरने लगा है|Hindi_M|other|6.582479
processed_hi_m_books_01080.wav|क्या मोमबत्ती की लंबाई में परिवर्तन को उत्क्रमित किया जा सकता है।|Hindi_M|other|4.900000
processed_hi_m_politics_04284.wav|इससे आपको ड्रैंड्रफ के साथसाथ जू सहित कई समस्याओं से निजात मिलेगा|Hindi_M|other|6.327063
processed_hi_m_weather_00820.wav|अब सर्विंग प्लेट में हलवे पर ऊपर से कटे सूखे मेवे डालकर सर्व करें|Hindi_M|other|6.582479
processed_hi_m_education_00636.wav|विभाग ने बिना किताबों के ही अद्र्धवार्षिक परीक्षा संपन्न करवा दी।|Hindi_M|other|5.932333
processed_hi_m_general_00969.wav|अब इस देश की राजधानी मिन्स्क में इंटरनेट कनेक्टिविटी सबसे तेज है।|Hindi_M|other|5.119625
processed_hi_m_general_00187.wav|पेप्सिको के स्पोर्ट्स ड्रिंक ब्रांड गेटोरेड ने अपने ब्रांड एंबेसेडर के रूप में भारतीय बैडमिंटन खिलाड़ी पीवी सिंधु को शामिल किया है।|Hindi_M|other|9.635917
processed_hi_m_finance_01112.wav|कोल्ड्रिक्स की कमजोर मांग को देखते हुए स्टॉक मंगाना कम कर दिया है|Hindi_M|other|5.800000
processed_hi_m_books_03890.wav|एक ऑफिस या फ़क्ट्री में मैनेजर और कामगारों के संबंध कैसे होते हैं।|Hindi_M|other|5.932333
processed_hi_m_other_02516.wav|कई एपिसोड्स में वे रिक्शॉ व टैक्सी ड्राइवर की भूमिका में दिखे थे।|Hindi_M|other|5.096417
processed_hi_m_finance_00549.wav|शिकायत रजिस्टर करते ही कंप्लेंट नंबर दिया जाएगा इसे संभाल कर रखें|Hindi_M|other|5.642083
processed_hi_m_general_01358.wav|अभी हम अक्षय ऊर्जा स्त्रोतों के विकास की आरंभिक स्थिति में ही है।|Hindi_M|other|5.000000
processed_hi_m_other_05012.wav|मेरे लिए इन सीन्स में असल इमोशन भरना बेहद चुनौती पूर्ण हो गया था।|Hindi_M|other|5.793000
processed_hi_m_weather_01107.wav|नौ जून को रिलीज होने वाली राब्ता पर अब संकट के बादल मंडरा रहे हैं|Hindi_M|other|6.187750
processed_hi_m_books_01770.wav|आप ऐसा टॉर्च के पृष्ठ को पारदर्शी रंगीन कागज़ से ढककर कर सकते हैं।|Hindi_M|other|6.292229
processed_hi_m_other_02246.wav|मेरी पहली फिल्म में ही मुझे स्ट्रोंग करेक्टर निभाने का मौका मिला।|Hindi_M|other|5.084792
processed_hi_m_books_03497.wav|मान लें कि क्षैतिज दिशा में कोई असंतुलित बल कार्य नहीं कर रहा है।|Hindi_M|other|5.758167
processed_hi_m_finance_00983.wav|मार्कण्डेय पुराण में, दान देना शूद्र का भी कर्त्तव्य बताया गया है|Hindi_M|other|6.060042
processed_hi_m_general_00711.wav|इंटरनेट पर बहुत सी शॉपिंग वेबसाइट्स पर यह ईयर लिफ्ट्स उपलब्ध हैं।|Hindi_M|other|5.096417
processed_hi_m_other_02309.wav|इस खास मौके पर हम आपको उनकी कुछ फेमस नज़्मों से रूबरू करा रहे हैं।|Hindi_M|other|6.071646
processed_hi_m_books_02573.wav|हाइड्रोजन में ऑक्सीजन की वृद्धि हो रही है इसलिए यह उपचयित हुआ है।|Hindi_M|other|6.036812
processed_hi_m_books_02099.wav|क्या धातु और अधातु, अम्लों से भिन्न प्रकार से अभिक्रिया करते हैं।|Hindi_M|other|5.781396
processed_hi_m_books_00160.wav|क्या हम इन सात वर्णों को मिलाकर श्वेत प्रकाश प्राप्त कर सकते हैं।|Hindi_M|other|5.363437
processed_hi_m_finance_00630.wav|उधर, यूरोपीय ऋण संकट के समाधान की उम्मीद भी धुंधली पड़ती जा रही है|Hindi_M|other|6.500000
processed_hi_m_general_00985.wav|सिरहाने ग्राम्शी भी मार्क्सवादी विचार और दर्शन की प्रमुख कृति है।|Hindi_M|other|5.700000
processed_hi_m_books_04554.wav|इस तरह की धृष्टता का प्रकट विरोध करना यशोधर बाबू ने छोड़ दिया है।|Hindi_M|other|5.758167
processed_hi_m_books_04513.wav|यहाँ जीवाणुओं की अन्य किस्में जो अवायुवीय रूप से वृद्धि करती हैं।|Hindi_M|other|5.700000
processed_hi_m_other_02382.wav|पीडल्ब्यूडी के मुताबिक अवरुद्ध लिंक मार्ग को भी शीघ्र खोला जाएगा।|Hindi_M|other|5.630458
processed_hi_m_education_01318.wav|इस प्रकार के लोगों के मन में न तो ईमान है और न ही ज़बान पर उफ़ है।|Hindi_M|other|6.900000
processed_hi_m_weather_01787.wav|इसके कारण ग्रामीण क्षेत्रों से ज्वेलरी की डिमांड घटने की आशंका है|Hindi_M|other|6.141312
processed_hi_m_weather_00559.wav|इसके घुंघरुओं की आवाज से घर में सकारात्मक वातावरण निर्मित होता है|Hindi_M|other|5.909104
processed_hi_m_books_02559.wav|क्या काँच के स्लैब के नीचे रेखा का भाग मुड़ा हुआ प्रतीत। होता है।|Hindi_M|other|6.060042
processed_hi_m_education_02814.wav|इस मंत्र में प्रत्यक्ष सांसारिक अभिलाषा है, हम ज्ञान अभीप्सु हैं।|Hindi_M|other|6.303854
processed_hi_m_education_00378.wav|आरसीएफ में कर्मचारियों की जत्थेबंदी स्टाफ कौंसिल के संयुक्त सचिव सर्वजीत सिंह ने रद्द हुई परीक्षा की सख्त शब्दों में निंदा की है ।|Hindi_M|other|10.158354
processed_hi_m_books_01233.wav|क्या इनमें भी उतने ही ब्यौरे हैं जितने समुद्र तट वाले हिस्से में।|Hindi_M|other|5.235729
processed_hi_m_finance_00938.wav|आसान शब्दो में बीमा का अर्थ मुआवजा होता है जो बीमा कम्पनी देती है|Hindi_M|other|6.698583
processed_hi_m_books_03551.wav|उसी प्रकार जब एक परिवत्र्य का मान घटेगा तो दूसरे का मान भी घटेगा।|Hindi_M|other|5.769792
processed_hi_m_books_02779.wav|मार्गोट अपनी साइकिल पर पहले ही आ चुकी थी और हमारी राह देख रही थी।|Hindi_M|other|6.025208
processed_hi_m_general_00483.wav|पप्पू, जो शो में बाल कलाकार की भूमिका निभाते हैं, भी चौंक गए हैं।|Hindi_M|other|4.980313
processed_hi_m_education_00397.wav|इस परीक्षा को देखते हुए एजुकेशन प्वाइंट ने पहली अक्तूबर से परीक्षा के लिए क्रैश कोर्स बिठाने की घोषणा की है।|Hindi_M|other|9.100000
processed_hi_m_politics_03161.wav|कैमरा एप पर लाइटली टैप करने से कैमरा ऑप्शंस खुल जाएंगे, तो हार्डर प्रेस करने से सीधे सेल्फी मोड पर चला जाएगा|Hindi_M|other|9.241167
processed_hi_m_books_02698.wav|प्रत्येक चित्र को एक कार्ड पर मुद्रित किया गया है। कुछ कार्डों का उपयोग वयस्क पुरुषों या महिलाओं पर होता है।|Hindi_M|other|8.219500
processed_hi_m_education_00724.wav|बाल्की ने कहा कि प्रतिभा के अलावा कड़ी मेहनत, उनका व्यक्तित्व और उनका अभिनय कौशल एक साथ पाना काफी मुश्किल था।|Hindi_M|other|9.647521
processed_hi_m_books_02923.wav|यदि प्लैज्मा झिल्ली फट जाए अथवा टूट जाए तो क्या होगा। यदि गॉल्जी उपकरण न हो तो कोशिका के जीवन में क्या होगा।|Hindi_M|other|8.869646
processed_hi_m_education_00742.wav|कमलनाथ ने कहा कि हमारे देश को पूरी दुनिया बड़े ही ताज्जुब से देखती है कि किस प्रकार यहां विविधता में एकता है।|Hindi_M|other|10.193188
processed_hi_m_general_01628.wav|वस्त्र समर्पण वं उत्तरीय समर्पण शुद्धोदक स्नान के पश्चात् भगवान गणेश को मोली के रूप में वस्त्र समर्पित करें।|Hindi_M|other|9.276000
processed_hi_m_finance_01191.wav|अगर कंपनियां सेलिंग प्राइस व रूल्ज का पालन नहीं करती हैं तो उन्हें वसूली गई कीमत ब्याज समेत जमा करानी पडे़गी|Hindi_M|other|9.500000
processed_hi_m_education_02433.wav|जो भी इन्हें देखेगा वो अपनी हंसी नहीं रोक पायेगा और ये तस्वीर आपको यह भी बताएगी कि आपकिस प्रकार के वल्गर हो।|Hindi_M|other|9.392104
processed_hi_m_education_00234.wav|टांडा में उसके लिए सब कुछ बना बनाया मिल जाएगा, यानी टांडा की यूनिवर्सिटी ,धर्मशाला मेडिकल कालेज और अस्पताल ।|Hindi_M|other|9.101854
processed_hi_m_politics_00184.wav|इस्कॉन मंदिर में प्रत्येक वर्ष सरोवर के बीच कृष्ण और कालिया नाग की झांकी सहित अन्य और झांकी तैयार की जाती है|Hindi_M|other|9.113458
processed_hi_m_agri_00299.wav|फसलों की कटाई इसी त्यौहार में की जाती है और सारे किसान परिवार ख़ुशीख़ुशी इस उत्सव को सामुदायिक रूप से मनाते है|Hindi_M|other|9.926167
processed_hi_m_books_03826.wav|अध्याय दो में बताया गया मचल का मामला मुझे याद है कहा जाता है कि इंसाफ में देरी करना इंसाफ से इन्कार करना है।|Hindi_M|other|9.299208
processed_hi_m_education_00515.wav|अधिकांश कबीरपंथी श्वेत वस्त्र धारण करते हैं क्योंकि उनके  अनुसार यह आभ्यांतरिक शुद्धि और ज्ञान का प्रतीक है।|Hindi_M|other|8.834812
processed_hi_m_general_00907.wav|गैस सब्सिडी छोड़ने वालों की संख्या एक करोड़ पार करने के बाद पेट्रोलियम मंत्रालय ने महत्वपूर्ण ऐलान भी किया है।|Hindi_M|other|7.639000
processed_hi_m_books_00193.wav|निम्न कोटि के अयस्कों का कम लागतों पर प्रयोग करने के लिए उन्नत प्रौद्योगिकियों का सतत् विकास करते रहना होगा।|Hindi_M|other|9.300000
processed_hi_m_general_00461.wav|संपूर्ण जैन समाज में साधुसाध्वियों, उपासकों, विद्वत्जनों के प्रवचनों के द्वारा धर्म की विशेष आराधना होती है।|Hindi_M|other|8.400000
processed_hi_m_weather_01813.wav|एनडीए बनाने वाले पांच नेता थे अटल जी, अडवाणी जी, जॉर्ज फर्नांडिस जी, प्रकाश सिंह बादल और बाला साहेब ठाकरे जी|Hindi_M|other|9.531417
processed_hi_m_general_03049.wav|इन छह टीमों के बीच हॉकी चैम्पियंस ट्रॉफी चांग्झू टूर्नामेंट के सारे मैच वुजिन हॉकी स्टेडियम में खेले जाएंगे।|Hindi_M|other|8.312375
processed_hi_m_books_04387.wav|द्वंद्वात्मक- सामाजिक ताकतों के विरोध की क्रिया या उनकी विद्यमानता जैसे, सामाजिक बाध्यता और व्यक्तिगत इच्छा।|Hindi_M|other|9.125063
processed_hi_m_finance_00501.wav|बजाज फाइनेंस फिक्स्ड डिपॉजिट के साथ अपने निवेश पर उच्चतम रिटर्न प्राप्त करें और अपनी सेविंग्ज़ आसानी से बढ़ाएं|Hindi_M|other|8.591000
processed_hi_m_education_02397.wav|सरोज सिंह ने कहा कि वे आधुनिक युग के टूटते मापदंडों व विघटित होते मूल्यों व खन्डित होती आस्था की प्रतीक हैं।|Hindi_M|other|9.775229
processed_hi_m_general_01611.wav|दिल्ली का प्रसिद्ध पुराना किला अपनी प्राचीनता के साथ लवर प्वांइट के रुप में भी युवाओं के बीच बेहद पॉपुलर है।|Hindi_M|other|8.184667
processed_hi_m_education_01055.wav|एक कक्षा के अंदर दो प्रकार के स्टूडेंट हैं, एक सच बोलने वाला और दूसरा झूंठ बोलने वाला।|Hindi_M|other|7.534500
processed_hi_m_books_04385.wav|विभिन्न प्रदेशें में उनकी जनसंख्या के दो गुना होने में अत्यधिक भिन्नताएँ पाई जाती हैं।|Hindi_M|other|7.300000
processed_hi_m_books_01499.wav|आपके विचार से कंपनी अपने वैश्विक कारोबार के लिए कार के पुर्जों के विनिर्माण केन्द्र के रूप में भारत का विकास क्यों करना चाहती है।|Hindi_M|other|10.042250
processed_hi_m_weather_01362.wav|बुधवार पाकिस्तान ने लगातार एलओसी के सीमावर्ती क्षेत्रों में सीजफायर का उल्लंघन किया है|Hindi_M|other|8.200000
processed_hi_m_other_02549.wav|उन्होंने बताया कि वह बाजार में मिलने वाले प्रोडक्ट्स के बजाय घरेलू नुस्खें आजमाती हैं।|Hindi_M|other|6.199354
processed_hi_m_general_00365.wav|भारत एवं विदेशो में  सूचना को प्रोत्साहन एवं प्रसारण, पुनर्स्थापन का प्रमुख लक्ष्य है।|Hindi_M|other|6.605708
processed_hi_m_general_01390.wav|आधुनिक मानव को ऐसे धर्म के अनुसार जीवन बिताने की शिक्षा देनी चाहिए, जो उसकी विवेकबुद्धि को जँचे, विज्ञान की परम्परा के अनुकूल हो।|Hindi_M|other|10.193188
processed_hi_m_other_02420.wav|कांग्रेस को कॉन्फ़िडेंस नहीं था, अहमद पटेल की शाख से पार्टी को मजाक नहीं करना चाहिए था। |Hindi_M|other|6.721813
processed_hi_m_books_01547.wav|यूँ कभी-कभी लोकतांत्रिक समाजों में भी विवाद उठ सकते हैं। ऐसे विवादों का निदान कैसे हो।|Hindi_M|other|7.232646
processed_hi_m_politics_01164.wav|भगत सिंह के इतिहास से अपनी स्वतत्रंता की कहानी को याद करके आगे बढ़ना हमारा कर्त्तव्य है|Hindi_M|other|8.300771
processed_hi_m_books_02910.wav|अध्याय में आपने देखा कि फोटोग्राप्. कैमरा कैसे एक अनावरण पर चित्र प्राप्त कर सकते हैं।|Hindi_M|other|7.128146
processed_hi_m_other_02368.wav|टीसीएस के सीईओ एवं एमडी राजेश गोपीनाथन ने कहा, 'दिसंबर तिमाही में प्रदर्शन  अच्छा रहा।|Hindi_M|other|7.755083
processed_hi_m_books_05008.wav|ब्राज़ील एवं गुएना उच्चभूमियों को मिलाकर दक्षिण अमरीका महाद्वीप का यह गर्भमाना जाता है।|Hindi_M|other|7.650604
processed_hi_m_health_02751.wav|स्विट्ज़रलैंड ने काले धन को सफेद करने का एक फार्मूला निकाला है, जिसे रूबिक डील कहते हैं|Hindi_M|other|7.894417
processed_hi_m_education_01806.wav|मैं सोचती थी कि मुझे इस प्रकार की अफवाहों के बारे में सफाई देने की कोई ज़ुरूरत नहीं है।|Hindi_M|other|8.068563
processed_hi_m_health_01188.wav|पत्नी नंदिनी पूजा साल्वी द्वारा छोड़कर जाने के कारण राम अपनी जिंदगी से और तंग आ चुका है|Hindi_M|other|8.033729
processed_hi_m_education_00213.wav|फाल्गुन कृष्ण पक्ष की बारस को उन्होंने दीक्षा ग्रहण की तथा फाल्गुन कृष्ण पक्ष की बारस को ही उन्हें कैवल्य ज्ञान की प्राप्ति हुई ।|Hindi_M|other|9.700000
processed_hi_m_politics_04134.wav|भीमराव अंबेडकर मुंबई की एल्फिंस्टन रोड पर स्थित गवर्नमेंट स्कूल के पहले अछूत छात्र बने|Hindi_M|other|7.929250
processed_hi_m_general_00099.wav|अच्छी नींद लेने के लिए अच्छी किताबें पढ़ना या हल्का संगीत सुनना आपके लिए अच्छा रहता हैl|Hindi_M|other|7.000000
processed_hi_m_weather_00316.wav|रही बात अरविंद के तौर तरीकों की, तो इस मुल्क को कई क्षेत्रों में आइटम गर्ल की जरूरत है|Hindi_M|other|7.012062
processed_hi_m_education_01881.wav|वे धार्मिक पाखण्ड और ब्राह्मणवादी मिथकीय ज्ञान के खिलाफ कई मोर्चों पर सक्रिय रहते हैं।|Hindi_M|other|7.383563
processed_hi_m_books_00153.wav|एक बीकर में थोड़ा कैल्सियम ऑक्साइड तथा बुझा हुआ चूना लीजिए। इसमें धीरे-धीरे जल मिलाइए।|Hindi_M|other|7.813146
processed_hi_m_books_02898.wav|यह आवश्यक नहीं है कि अलील के जोड़े हमेशा एक जैसे हों, जैसा कि विषम युग्मज में होता है।|Hindi_M|other|8.022125
processed_hi_m_books_03586.wav|क्या आप समझते हैं कि अपने आहार में उपस्थित सैल्यूलोज को हम मानव भी पचाने के योग्य हैं।|Hindi_M|other|7.383563
processed_hi_m_books_02554.wav|नार्गे बोलता जा रहा था और मेरी नज़र उसकी जीप में लगी दलाई लामा की तसवीर पर टिकी हुई थी।|Hindi_M|other|7.743479
processed_hi_m_books_05030.wav|इसे शूटिंग स्टार-सा टूटता तारा कहते हैं यद्यपि यह तारा नहीं है। इन्हें उल्का कहते हैं।|Hindi_M|other|7.766708
processed_hi_m_general_03048.wav|जीवन को कुण्ठाओं के घेरे से निकालकर जातपांत के भेदभाव से दूर विशालता की ओर ले जाता है।|Hindi_M|other|6.965604
processed_hi_m_education_01608.wav|छेडख़ानी करने वाले मनचलों की हिम्मत इतनी ज्यादा बढ़ गई है कि स्कूल में परीक्षा देने जा रही बच्ची से उन्होंने खुलेआम गुंडागर्दी की।|Hindi_M|other|9.833271
processed_hi_m_books_01453.wav|ध्यान रहे कि उपभोक्ता कीमत सूचकांक में सकल घरेलू उत्पाद अवस्फीतिक से अंतर हो सकता है ।|Hindi_M|other|7.174583
processed_hi_m_books_01692.wav|सहकारी समिति उन लोगों का स्वैच्छिक संगठन है जो सदस्यों के कल्याण के लिए एकजुट हुए हैं।|Hindi_M|other|7.255854
processed_hi_m_finance_00063.wav|पूंजीगत खर्चों में वर्गीकृत किए गए खर्चों को छोड़कर सभी खर्चे राजस्व खर्चों में आते हैं|Hindi_M|other|7.360354
processed_hi_m_finance_02100.wav|वर्तमान परिस्थिति में आपको वित्तीय मामलों में थोङा संभल कर चलने की आवश्यकता पड सकती है|Hindi_M|other|7.337125
processed_hi_m_books_01050.wav|भारतीय नीतियाँ अंतर्मुखी थीं, उससे एक सशक्त निर्यात क्षेत्रक विकसित करने में विफल रहे।|Hindi_M|other|7.300000
processed_hi_m_health_03255.wav|एक्स्पर्ट की मानें तो खड़े होकर कुछ भी खाने से किडनी व पथरी रोग की संभावना बढ़ जाती है|Hindi_M|other|8.045333
processed_hi_m_health_01873.wav|टीम के सबसे अहम खिलाड़ियों में शामिल रहे ड्वने ब्रावो चोट के कारण टीम से बाहर हो गए हैं|Hindi_M|other|8.033729
processed_hi_m_general_00289.wav|कृष्ण जन्माष्टमी व्रत विशेष रूप से उत्तरी भारत वर्ष में हर्षोल्ल्लास से मनाया जाता है।|Hindi_M|other|7.000000
processed_hi_m_health_02734.wav|इस हादसे में एक टोयोटा फार्च्यूनर की टक्कर में आटोरिक्शा सवार एक महिला की मौत हो गई थी|Hindi_M|other|7.464833
processed_hi_m_books_01488.wav|शहरों की अपेक्षाकृत निम्न ध्वनि स्तर के दीर्घकालिक उद्भासन के कारण भी हमारी सुनने की क्षमता स्थायी रूप से क्षतिग्रस्त हो सकती है।|Hindi_M|other|10.053875
processed_hi_m_books_03812.wav|ये दोनों नदियाँ ब्राज़ील के दक्षिण में स्थित अर्जेंटीना की प्लाटा नदी में जा मिलती हैं।|Hindi_M|other|6.849521
processed_hi_m_books_02713.wav|जब पुष्प छोटे होते हैं तब अनेक पुष्प एक पुष्पवृंत में समूह बद्ध होकर अधिक उभर आते हैं।|Hindi_M|other|7.279083
processed_hi_m_education_02273.wav|यह नुस्खा पपीते की पत्तियों से बना हैं इसे बनाना बहुत आसान हैं यहा हम आपको बतायेंगे कि यह किस प्रकार बनेगा।|Hindi_M|other|9.810063
processed_hi_m_books_03411.wav|अक्सर जहाँ खास वनस्पति होती थी, अनूठी चट्टानें थीं या विस्मयकारी। बौद्ध साहित्य में कई चैत्यों की चर्चा है।|Hindi_M|other|10.100000
processed_hi_m_weather_00853.wav|चक्रवाती तूफान गज के कारण तमिलनाडु और पुड्डुचेरी के तटीय इलाकों में भारी बारिश होने की आशंका जताई जा रही है|Hindi_M|other|9.600000
processed_hi_m_books_04118.wav|लैक प्रचालेक धनात्मक नियमन  के नियंत्रण में भी होता है, लेकिन इस स्तर पर इसके बारे में चर्चा नहीं कि जाएगी।|Hindi_M|other|8.567792
processed_hi_m_other_05271.wav|सेल के दौरान स्मार्ट बल्ब्स बैगपैक्स और किचन में इस्तेमाल होने वाली चीजों पर भी अच्छा डिस्काउंट मिल रहा है।|Hindi_M|other|8.184667
processed_hi_m_weather_00967.wav|संजय राउत ने केंद्र सरकार पर तंज करते हुए कहा कि तूफान में कश्तियां और घमंड में हस्तियां अक्सर डूब जाती हैं|Hindi_M|other|8.900000
processed_hi_m_general_02966.wav|वैदिक साहित्य तथा ऋषि दयानन्द के साहित्य को पढ़कर मनुष्य के जीवन की सभी गुत्थियों को सुलझाना सरल हो जाता है।|Hindi_M|other|9.008979
processed_hi_m_books_03293.wav|इस आरेख को समझने में दो बातें ध्यान रहें- पहला, चित्र में प्रदर्शित प्रतिशत अभिलेख के संदर्भ में आकलित हैं।|Hindi_M|other|9.531417
processed_hi_m_weather_00393.wav|श्रोताओं से खचाखच भरे सभागार में जब परिसंवाद प्रारम्भ हुआ तो संपूर्ण वातावरण शब्द पुष्पों से सुशोभित हो उठा|Hindi_M|other|9.380479
processed_hi_m_books_04466.wav|ऊपर एक दर्शक दीर्घा थी जहाँ से वे नीचे के विशाल हॉल को देख सकते थे। हॉल में डेस्कों की अनेक कतारें लगी थीं।|Hindi_M|other|8.800000
processed_hi_m_education_00886.wav|फोटोज देखने में पता चल रहा है कि मंदिरा ने यहां पति राज कौशल और बेटे वीर के साथ क्वालिटी टाइम स्पैंड किया ।|Hindi_M|other|9.786833
processed_hi_m_education_00026.wav|तुम अपनी चिंता मुझे क्यों नहीं बताते? मैं तुम्हारी पत्नी हूँ, हर प्रकार से तुम्हें सुखी ही देखना चाहती हूँ।|Hindi_M|other|8.600000
processed_hi_m_agri_00821.wav|प्राप्त जानकारी के अनुसार पालिका कार्यालय के पीछे नत्थुराम महावर का खेत है, जिसमें सरसों की ऊंची फसल खड़ी है|Hindi_M|other|9.392104
processed_hi_m_health_02511.wav|बैरागढ़ के मर्चेंट नैवी में कैप्टन धर्मेंद्र पारवानी की मौत होने पर उन्होंने शव भोपाल लाने में भरसक कोशिश की|Hindi_M|other|8.962521
processed_hi_m_other_02383.wav|षन्मुखम को अपना अच्छा मित्र बताते हुए करुणानिधि ने कहा कि स्वतंत्रता सेनानी के अचानक निधन का उन्हें दुख है।|Hindi_M|other|8.997354
processed_hi_m_general_02230.wav|जॉन इरविंग के उपन्यास द वर्ल्ड एकौर्डिंग टु गार्प में टीएस गार्प का चरित्र रोबर्टा के साथ स्क्वैश खेलता है।|Hindi_M|other|8.700000
processed_hi_m_books_01312.wav|काटने के स्थान पर आप पदार्थों के पृष्ठों को रेगमाल से रगड़कर यह देख सकते हैं कि वे द्युतिवान हैं अथवा नहीं।|Hindi_M|other|8.858042
processed_hi_m_education_00657.wav|गुटकेश्वर महादेव ग्रुप हमेशा मंडल के सदस्यों के साथ मिलकर इसी प्रकार सत्कर्म कार्य एवं जन्मोत्सव मनाते रहे।|Hindi_M|other|9.670729
processed_hi_m_politics_00683.wav|मुख्यमंत्री श्री चौहान ने नागरिकों से अपील की कि उजाला योजना में पुराने बल्बों को बदलकर एल ई डी बल्ब लगायें|Hindi_M|other|8.997354
processed_hi_m_books_00302.wav|जैसाकि हम देखेंगे कि ये स्त्रोत एक क्रियात्मक और विविध दृश्य योजना को समझने की अंतर्दृष्टि प्रदान करते हैं।|Hindi_M|other|8.718729
processed_hi_m_books_05154.wav|वास्तव में, पृथ्वी पर जीवन पानी में ही जन्मा था और यह बिना पानी के अपने आप में इसका प्रतिपालन नहीं हो सकता।|Hindi_M|other|8.985750
processed_hi_m_general_01822.wav|युवाओं की इसी मानसिकता को बदलने की जरूरत है, ताकि वे खेलों को अपनाकर फिजिकल और मेंटल रूप से हेल्दी रह सकें।|Hindi_M|other|8.300771
processed_hi_m_general_01653.wav|राजस्थानी नृत्य ने वहां की लोक सस्कृंति से अवगत करवाया, जिसे देख दर्शक भी अपने आप को झूमने से नहीं रोक सके।|Hindi_M|other|8.614229
processed_hi_m_education_00263.wav|इसी प्रकार इराक़ी सुरक्षाबलों ने पश्चिमी अर्रेमादी के ज़ंकूरे क्षेत्र को आतंकवादी मुक्त क्षेत्र बना दिया है ।|Hindi_M|other|9.612687
processed_hi_m_general_01064.wav|खासकर टीवी मीडिया के अस्तित्व में आने के बाद ब्रान्ड्स के लिए स्टार फैक्टर कुछ अधिक ही जरूरी माना जाने लगा।|Hindi_M|other|7.406792
processed_hi_m_books_00596.wav|तब उनकी आर्द्रता धारण करने की क्षमता बढ़ जाती है एवं इस प्रकार, प्रतिपवन ढाल सूखे तथा वर्षा विहीन रहते हैं।|Hindi_M|other|8.985750
processed_hi_m_education_01661.wav|हाजिर बाजार में मजबूती और आंध्र प्रदेश में हुई कम बारिश से मिर्च के वायदा मूल्यों में बढ़त का माहौल बना रहा।|Hindi_M|other|9.670729
processed_hi_m_agri_00392.wav|सरसों के तेल में कुछ बुँदे नींबू के रस और थोडा नमक मिलाकर दांतों पर मले यह दांत को मजबूत और चमकदार बनाता हे|Hindi_M|other|9.763625
processed_hi_m_general_00317.wav|किस्सा यूं है कि इस खेल में दो पार्टियां ऐसी हैं, जिनकी नज़दीकी उतनी ही है, जितनी पृथ्वी के दो ध्रुव में है।|Hindi_M|other|8.138229
processed_hi_m_books_00758.wav|मनस्तंत्रिका प्रतिरक्षा विज्ञान  मन, मस्तिष्क और प्रतिरक्षक तंत्र के बीच संबंधों पर ध्यान केंद्रित करता है।|Hindi_M|other|9.043792
processed_hi_m_books_04331.wav|उसे पन्ने का हाशिया कहा जाता है। कुछ ऐसा ही समाज में भी होता है।|Hindi_M|other|5.630458
processed_hi_m_other_01974.wav|इस कारण रत्ना देवी के घर पहुंचे तुलसी राम को कुत्ते ने काट खाया।|Hindi_M|other|5.700000
processed_hi_m_books_03495.wav|पवन ऊर्जा पूर्णरूपेण प्रदूषण मुक्त और ऊर्जा का असमाप्य स्रोत है।|Hindi_M|other|6.582479
processed_hi_m_finance_00315.wav|पोस्ट ऑफिस की फ्रेंचाइजी स्टांप्स और स्टेशनरी की बिक्री कर सकेगी|Hindi_M|other|5.769792
processed_hi_m_general_02803.wav|तिग्मांशु धूलिया फिल्म जगत के उन निर्देशकों में से एक हैं जिन्होंने अपनी सोच और समाज को प्रतिबिंबित करने वाले सिनेमा को दर्शाया।|Hindi_M|other|9.519813
processed_hi_m_books_03417.wav|अब यह सिद्ध हो चुका है कि भस्मों में धातुओं के नैनो कण होते हैं।|Hindi_M|other|5.000000
processed_hi_m_general_01140.wav|दसवीं शताब्दी में मत्स्येंद्रनाथ ने नाथ संप्रदाय की स्थापना की, इस संप्रदाय का व्यापक प्रचार प्रसार बाबा गोरखनाथ के समय में हुआ।|Hindi_M|other|9.800000
processed_hi_m_books_00927.wav|छंद के अनुशासन की जानकारी से होकर गुज़रना एक कवि के लिए ज़रूरी है।|Hindi_M|other|5.688521
processed_hi_m_finance_00637.wav|ख़रीददार स्टील वर्क्स पेंशन स्कीम का बोझ उठाने से हिचकिचा रहे हैं|Hindi_M|other|5.897500
processed_hi_m_education_01993.wav|इसी प्रकार शंकर के अनुयायी जगत को मिथ्या बताकर निष्क्रिय हो गये।|Hindi_M|other|5.804625
processed_hi_m_books_05108.wav|अब हम पूछ सकते हैं कि पादपों की खाद्य फ़क्ट्रियाँ कहाँ स्थित हैं।|Hindi_M|other|5.400000
processed_hi_m_education_02651.wav|एम्ब्रोज़ रॉलिंस को उन्हें धोखा देने के लिए सबक सिखाना चाहते थे।|Hindi_M|other|5.897500
processed_hi_m_books_00168.wav|विदेशी मुद्रा एवं वर्तमान लेन-देनों के ॠणदात्री संस्था का कार्य।|Hindi_M|other|5.920708
processed_hi_m_books_02068.wav|पृथ्वी के अंदर स्थित पिघला हुआ मैग्मा भी इसी प्रकार गति करता है।|Hindi_M|other|5.514375
processed_hi_m_politics_04162.wav|कार्यक्रम के समापन के उपरान्त मुख्यमंत्री को गोरखा राइफल्स के वरिष्ठ अधिकारियों द्वारा जीआर का प्रतीक चिन्ह् खुखरी भेंट किया गया|Hindi_M|other|9.914542
processed_hi_m_health_02089.wav|स्कैनर लगाकर उसके दिमाग से सवाल के जबाब निकालकर बेताल को लिखवाये|Hindi_M|other|6.187750
processed_hi_m_finance_00804.wav|हालांकि, इम्पेक्ट फीस की अदायगी के बाद इन्हें वैध कर दिया गया है|Hindi_M|other|5.665292
processed_hi_m_education_01855.wav|क्योंकि उसे अपने अंतर्मन से दिव्य ज्ञान की अनुभूति होने वाली है।|Hindi_M|other|5.537583
processed_hi_m_books_02410.wav|फसल की किस्मों में ऐच्छिक गुणों को संकरण द्वारा डाला जा सकता है।|Hindi_M|other|5.386667
processed_hi_m_health_00281.wav|हर जानवर यही सोच रहा था कि चीं चीं चींटी का दिमाग खराब हो गया है|Hindi_M|other|5.758167
processed_hi_m_weather_00513.wav|और अब फिर से वो गर्मी मे इस पूल में एन्जॉय करती दिखाई दे रही हैं|Hindi_M|other|5.769792
processed_hi_m_general_00941.wav|तब उन्होंने उन्हें एक शिक्षा दी जो युग के ख्रीस्तीयों के लिए है।|Hindi_M|other|4.852604
processed_hi_m_books_00060.wav|माक्र्स का यह कहना था कि समाज ने विभिन्न चरणों में उन्नति की है।|Hindi_M|other|5.375042
processed_hi_m_books_03429.wav|मेरे जैसे कमज़ोर तो टाँगों के थकने से कान पकड़े हुए ही गिर पड़ते।|Hindi_M|other|5.642083
processed_hi_m_health_01743.wav|दुष्मंता चमीरा बाएं टखने में चोट के कारण अब वह भी बाहर हो गए हैं|Hindi_M|other|5.920708
processed_hi_m_weather_00450.wav|छत्तीसग़ढ के ग़ैर नक्सल प्रभावित क्षेत्रों के हालात तो फिर भी थोडे ठीक हैं लेकिन नक्सल प्रभावित क्षेत्र की दास्तां तो सबसे जुदा है|Hindi_M|other|9.902938
processed_hi_m_education_00187.wav|जिन्नाह पोस्ट ग्रैजुएट मेडिकल सेंटर के एग्जेक्युटिव डायरेक्टर सिमीन जमाली ने बताया कि अब्बास को अस्पताल में मृत घोषित किया गया ।|Hindi_M|other|9.810063
processed_hi_m_general_01788.wav|बल्देव जी मंदिरपूर्व और पश्चिम की स्थापत्य कला का अनूठा संगम है।|Hindi_M|other|5.653688
processed_hi_m_other_02434.wav|साउथ अफ्रीका की ओर से लुंगी एन्गिडी ने सबसे अधिक चार विकेट झटके।|Hindi_M|other|5.084792
processed_hi_m_education_02758.wav|अपना परीक्षा कक्ष छोड़कर आपस में गप्पें हांकना अशोभनीय कृत्य है।|Hindi_M|other|5.897500
processed_hi_m_other_04656.wav|अपने अतीत को लेकर रोना और उन ज़ख़्मों को सहने का कोई मतलब नहीं है।|Hindi_M|other|5.200000
processed_hi_m_general_02695.wav|सेंट्रल आर्म्ड पुलिस फोर्स और भारतीय सेना में काफी अंतर होता है।|Hindi_M|other|4.980313
processed_hi_m_books_00806.wav|क्या आपको आयशा की याद है जिसकी एक टाँग अमरीकी हमले में जाती रही।|Hindi_M|other|5.258938
processed_hi_m_health_00317.wav|वहीं हेवी स्मोकर्सों के लिए तो यह बीमारी होना लगभग तय ही रहता है|Hindi_M|other|5.897500
processed_hi_m_books_00019.wav|दुर्भाग्य से हमारे पास महिलाओं द्वारा छोड़े गए वृत्तांत लगभग न के बराबर हैं, हालाँकि हम यह जानते हैं कि वे भी यात्राएँ करती थीं।|Hindi_M|other|10.181583
processed_hi_m_other_02108.wav|टॉल्स्टाय ने कहा, एक बार एक यात्री जंगल की राह पर चला जा रहा था।|Hindi_M|other|5.700000
processed_hi_m_other_00241.wav|रेलों के साथ ही इस ठंड में रोडवेज बसों का सफर भी ठंडा पड़ गया है।|Hindi_M|other|6.025208
processed_hi_m_politics_00420.wav|ये रानी आजीवन राव मालदेव से रूठीं ही रही और इतिहास में रूठीं रानी के नाम से मशहूर हुई|Hindi_M|other|8.173042
processed_hi_m_finance_00477.wav|हमें गम्भीरता से विचार करना होगा कि हम स्वयं समाज, राज्य व देश के लिए क्या कर सकते है|Hindi_M|other|8.173042
processed_hi_m_general_01609.wav|इसका अर्थ यह होगा कि अजहर को संयुक्त राष्ट्र चिह्वित वैश्विक आतंकवादी मान लिया जाएगा।|Hindi_M|other|7.221042
processed_hi_m_books_00919.wav|जब स्विच खुली स्थिति में था तब क्या दो ड्रॉइंग पिन थर्मोकोल शीट से जुड़े हुए नहीं थे।|Hindi_M|other|6.988833
processed_hi_m_politics_01416.wav|पोलिंग बूथ पर मतदाताओं के लिए रेड कार्पेट के साथ चाय नाश्तें की भी व्यवस्था की जायेगी|Hindi_M|other|7.639000
processed_hi_m_general_03203.wav|वह जैज़ के विस्फोटक प्रभाव एवं हिप्स्टर नर्तकों की भाषा तथा शब्दों का अनुकरण करता है।|Hindi_M|other|7.244250
processed_hi_m_other_05031.wav|ईद मिलादुन्नबी के मौके पर जुलृस में शामिल अंजुमनों ने शरीयत कानून की धज्जियां उड़ाईं।|Hindi_M|other|6.733417
processed_hi_m_education_01439.wav|अनुभूति ने दो बार इसरो ज्वांइन करने के लिये परीक्षा दी और दूसरी बार उसे कामयाबी मिली।|Hindi_M|other|7.128146
processed_hi_m_other_02273.wav|दरअसल, मैरिट्जा अगले दिन सुबह ही बच्चे के कमरे में गई और उसके पूरे बिस्तर की जांच की।|Hindi_M|other|7.255854
processed_hi_m_books_02955.wav|अगर यहाँ रहने वालों को हटने के लिए मज़बूर किया गया तो उन्हें आजीविका भी गँवानी पड़ेगी।|Hindi_M|other|7.100000
processed_hi_m_books_04776.wav|उच्चावच लक्षणो  को समोच्च रेखा के द्वारा दर्शाना अत्यधिक उपयोगी एवं लोकप्रिय विधि है।|Hindi_M|other|7.778313
processed_hi_m_books_05104.wav|ऐसे निर्माण संबंधी नियमों को बनाना जो इष्टतम पर्यावरणी अभिकल्प का उल्लंघन न करने दें।|Hindi_M|other|7.511292
processed_hi_m_books_01414.wav|समानता की कटौती इन्हें नहीं, वरन् बढ़ावा देने वाले उपायों के रूप में देखा जाना चाहिए।|Hindi_M|other|6.315458
processed_hi_m_health_00105.wav|ब्राज़ील के कलाकारों ने म्यूज़िक, थ्रीडी इमेजिंग और लेजर तकनीक का अद्भुत नमूना पेश किया|Hindi_M|other|7.499667
processed_hi_m_books_03263.wav|नतीज़ा यह है कि इन सारे कस्बों और गाँवों में भूमिगत जल स्तर बहुत बुरी तरह गिर चुका है।|Hindi_M|other|7.244250
processed_hi_m_education_01033.wav|मेडिकल की छात्रा अंजलि घुंघराले बालों वाले सचिन तेंदुलकर को देखते ही लट्टू हो गईं थी।|Hindi_M|other|7.534500
processed_hi_m_books_04473.wav|यह राजसत्ता के लिए भी अन्यों की तुलना में कुछ लोगों को नागरिकता देना आसान कर देता है।|Hindi_M|other|7.244250
processed_hi_m_books_04029.wav|सुपर बाजार स्वंय सेवा के सिद्धांत पर चलाए जाते हैं। इसलिए इनकी वितरण लागत कम होती है।|Hindi_M|other|7.255854
processed_hi_m_education_00912.wav|पिछले दिनों उनके सेवन स्क्वेयर स्कूल में हथियार प्रशिक्षण की तस्वीरें उजागर हुईं थीं।|Hindi_M|other|6.721813
processed_hi_m_books_04553.wav|इसके उपरांत उन्होंने पांडवों की सहपत्नी द्रौपदी को भी दाँव पर लगाया और उसे भी हार गए।|Hindi_M|other|7.906021
processed_hi_m_general_00894.wav|जिसमें भगवान श्रीराधाकृष्ण की निभृत निकुंज लीलाओं का गायन और साधना प्रमुख मानी गई है।|Hindi_M|other|8.045333
processed_hi_m_other_04680.wav|संभावित लेखकों की सूची में सलमान रश्दी से लेकर मार्ग्रेट एटवुड और मुराकामी का नाम था।|Hindi_M|other|7.766708
processed_hi_m_weather_00336.wav|कल रात गजल गायक कृष्णानंद और कीर्ति मिश्रा ने कड़कड़ाती ठंड में गर्मी का अहसास करा दिया|Hindi_M|other|7.360354
processed_hi_m_politics_03326.wav|मुझे धुँधलासा याद है, जब हरी फूफा बंबई में धंधा करते थे और बुआ अकेली गाँव में रहती थी|Hindi_M|other|8.579396
processed_hi_m_books_01804.wav|रात के आठ बजे टुन्नू का शव वरुणा में प्रवाहित किए जाते भी हमारे संवाददाता ने देखा है।|Hindi_M|other|7.894417
processed_hi_m_finance_00060.wav|फुटकर मुद्रा या छुट्टे पैसों के लिए सिक्के से बेहतर हिन्दी उर्दू में कोई शब्द नहीं है|Hindi_M|other|6.900000
processed_hi_m_books_04967.wav|फिर इन्हें खींप की रस्सी से बाँधा जाता है। कहीं-कहीं चग की रस्सी भी काम में लाते हैं।|Hindi_M|other|6.315458
processed_hi_m_books_04540.wav|आंध्र प्रदेश में, नेल्लोर ज़िले में सर्वोत्तम प्रकार के अभ्रक का उत्पादन किया जाता है।|Hindi_M|other|6.547646
processed_hi_m_health_00928.wav|आदित्य के अनुसार अपना पैर गंवाने के बाद करीब छह साल तक वह जिंदगी में निष्क्रय पड़े रहे|Hindi_M|other|7.371958
processed_hi_m_politics_01207.wav|अमेज़ॉन प्राइम की इस वेब सीरीज़ के जरिए मनोज बाजपेयी अपना डिजिटल डेब्यू करने जा रहे हैं|Hindi_M|other|6.721813
processed_hi_m_finance_01543.wav|कर अधिवक्ता, कर पेशेवर जैसे कर के जानकारों के प्रमुख संघों के अधिकतम चार सदस्य होंगे।|Hindi_M|other|8.300771
processed_hi_m_health_02860.wav|पूजा के माँ बाप के शब्दो में अगर आपको दर्द और बेबसी नहीं महसूस हो रही तो आप इंसान नही|Hindi_M|other|7.522896
processed_hi_m_education_02169.wav|म्यूजिकल चेयर में परीक्षा वर्मा, अस्मिता ठाकुर और ओन्यवा मोक्टा को सम्मानित किया गया।|Hindi_M|other|7.128146
processed_hi_m_books_03950.wav|सालभर के भीतर, उन्हीं शादीशुदा औरतों को पराए मर्दों के साथ नाटक करने के लिए मना लिया।|Hindi_M|other|7.104938
processed_hi_m_general_00771.wav|अंतर्राष्ट्रीय स्तर की कलाकार सुकृति शर्मा ने अपने नृत्य के माध्यम से गणेश स्तुति की।|Hindi_M|other|6.570875
processed_hi_m_books_00167.wav|अंग्रेज़ी शासन के ढाँचे के भीतर ऐसा न कर पाने के कारण उसके भीतर विद्रोह की चेतना पनपी।|Hindi_M|other|7.600000
processed_hi_m_general_00290.wav|पूर्वोत्तर भारत में सबसे प्रमुख संगठन उल्फा या यूनाइटेड लिबरेशन फ्रंट ऑफ असम  रहा है।|Hindi_M|other|7.400000
processed_hi_m_books_04326.wav|परंतु कभी-न-कभी तेरे गले में मछली का काँटा जरूर अटकेगा और उसी दिन तेरी कलई खुल जाएगी।|Hindi_M|other|7.789917
processed_hi_m_general_00753.wav|इसके बाद से न केवल अत्यधिक स्फुर्ति मिली है बल्कि उनके खेल का स्तर भी और ऊँचा हुआ है।|Hindi_M|other|6.605708
processed_hi_m_education_02830.wav|उन्हें हाल ही में बेथेस्डा के रीड नेशनल मिलेट्री मेडिकल सेंटर में भर्ती कराया गया था।|Hindi_M|other|6.900000
processed_hi_m_other_02228.wav|इस अवसर पर उन्होंने टूर्नामैंट की विजेता टीम एवीएन एम्रो तथा उपविजेता मारुति लिमिटेड  को पुरस्कृत भी किया।|Hindi_M|other|8.962521
processed_hi_m_general_03083.wav|नाटक के पौराणिक ढांचे में विनयस्त उपरोक्त भविष्यदर्शी मनोरूप, समाज की आदर्शवादी वाग्मिता का निषेध करता है।|Hindi_M|other|9.090229
processed_hi_m_books_04715.wav|राजनीतिक ढाँचे के मूल में स्वशासी ग्राम व्यवस्था थी राजा आते-जाते रहे पर यह व्यवस्था नींव की तरह कायम रही।|Hindi_M|other|8.463292
processed_hi_m_agri_02243.wav|यह शरीर के वजन को भी कम करता हैं क्योंकि इसमें एंटी फंगल और एंटी बैक्टीरियल जैसे कई चिकित्सिय गुण होते हैं|Hindi_M|other|8.834812
processed_hi_m_books_04550.wav|बतौर संगठन विकास, नये कार्यों के उद्गमन तथा सोपानिकी ढाँचे में वृद्धि हो जाने से सामंजस्य कठिन हो जाता है।|Hindi_M|other|8.997354
processed_hi_m_politics_02288.wav|उन्होंने कहा कि मतदान सुबह सात बजे कड़ी सुरक्षा के बीच शुरू हुआ तथा कुछेक घटनाओं को छोड़कर शांतिपूर्ण रहा है|Hindi_M|other|9.752000
processed_hi_m_other_03606.wav|ऐसे में प्रतिरोध के लंबवत, उत्तेजित और सामान्यीकृत टकरावों से बचने के लिए सत्ता को अपनी जगह बदलनी पड़ती है।|Hindi_M|other|9.113458
processed_hi_m_other_02297.wav|मिल्वौकी में चुनावी सभा को संबोधित करते हुए उन्होंने कहा, अन्य देश भविष्य की नौकरियों के लिए संघर्षरत हैं।|Hindi_M|other|8.730333
processed_hi_m_other_02353.wav|सी डब्ल्यू सी के अधिकारियों की मानें तो शामली में बालिका पर खूब जुल्म ढाए गए और जबरन घर के काम भी कराए गए।|Hindi_M|other|8.858042
processed_hi_m_education_02718.wav|इस बार कक्षा दसवीं और बारहवीं की बोर्ड परीक्षा में मल्टीपल च्वॉइस क्वेश्चंस वस्तुनिष्ठ प्रश्न पूछे जाएंगे।|Hindi_M|other|9.902938
processed_hi_m_politics_02156.wav|राजनीतिक विषलेश्कों की मानें तो इन राज्यों में कांग्रेस के प्रदर्शन में कोई खास सुधार होता नहीं दिख रहा है|Hindi_M|other|8.289146
processed_hi_m_general_00125.wav|ज्योतिर्लिंगों में अंतिम है घृष्णेश्वर ज्योतिर्लिंग, मान्यता है कि इसके दर्शन से सुखों में वृद्धि होती है।|Hindi_M|other|7.882792
processed_hi_m_books_00477.wav|ऐसे उद्दीपक यद्यपि बड़े दुर्बल होते हैं फिर भी कभी-कभी चयनात्मक निस्यंदक से निकल कर अनुक्रिया दे सकते हैं।|Hindi_M|other|9.484979
processed_hi_m_other_02834.wav|ऋतुजा दिवेकर की प्रेग्नेंसी नोट्स बिफोर, ड्यूरिंग और आफटर किताब लॉन्च करने के अवसर पर करीना ने ये बात कही।|Hindi_M|other|8.600000
processed_hi_m_books_04053.wav|इसका अर्थ यह है कि उस समय आप जो भी देख रहे हैं, वह बिना किसी संपादकीय काट-छाँट के सीधे आप तक पहुँच रहा है।|Hindi_M|other|9.400000
processed_hi_m_general_00258.wav|इसके बाद भारतीय एथलीट स्वप्ना बर्मन ने महिलाओं की हेप्टाथलान स्पर्धा में भारत की झोली में स्वर्ण पदक डाला।|Hindi_M|other|8.100000
processed_hi_m_other_00294.wav|गत रविवार को अमेरिका के  एडमिरल माइक मुलेन ने पाकिस्तान सेनाध्यक्ष जनरल अश्फाक परवेज कियानी से मुलाकात की।|Hindi_M|other|9.635917
processed_hi_m_books_02760.wav|इस अध्याय में हम स्वास्थ्य के अर्थ और उससे संबंधित समस्याओं को जाँचेंगे। इस अध्याय के उपशीर्षकों को देखिए।|Hindi_M|other|9.392104
processed_hi_m_politics_01782.wav|मनोहर पर्रिंकर ने आगे कहा कि बतौर रक्षा मंत्री कश्मीर एक ऐसा मुद्दा रहा, जिसके चलते मुझे वापस गोवा आना पड़ा|Hindi_M|other|9.914542
processed_hi_m_education_00560.wav|वहीं बीजेपी स्पोक्स्पर्सन नलिन कोहली ने कहा, जो केजरीवाल ज्ञान दे रहे हैं, क्या वह खुद उस पर अमल करते हैं?|Hindi_M|other|9.775229
processed_hi_m_politics_00861.wav|बताया जाता है कि बाद में देवताओं के वैद्य अश्विन कुमारों ने अपने आशीर्वाद से महर्षि च्यवन को युवा बना दिया|Hindi_M|other|9.914542
processed_hi_m_books_01189.wav|वॉरेन हेस्टिंग्स के समय तक आते-आते कंपनी न केवल बंगाल बल्कि बम्बई और मद्रास में भी सत्ता हासिल कर चुकी थी।|Hindi_M|other|9.148292
processed_hi_m_other_05247.wav|दोनों ही परीक्षण सफल रहे और दोनों ही मिसाइल आर्खंगेल्स्क क्षेत्र और कामचटका स्थित अपने लक्ष्यों को भेदने में पूरी तरह सफल रहीं।|Hindi_M|other|9.659125
processed_hi_m_books_03630.wav|इन्हीं मुद्दे का निराकरण करने तथा अंतर्राष्ट्रीय लेनदेन में स्थिरता लाने के लिये, अंतराष्ट्रीय मुद्रा प्रणाली की स्थापना की गई।|Hindi_M|other|9.500000
processed_hi_m_books_03695.wav|अत्यिधीक या अवांछित ध्वनियाँ ध्वनि प्रदूषण उत्पन्न करती हैं। ध्वनि प्रदूषण मानवों के लिए स्वास्थ्य समस्याएँ उत्पन्न कर सकता है।|Hindi_M|other|10.053875
processed_hi_m_general_00041.wav|पांचवें दिन के खेल के लिए ऑस्ट्रेलियाई बल्लेबाज स्टीव स्मिथ की जगह मार्नस लाबुशेन को बतौर सबस्टीट्यूट टीम में शामिल किया गया ।|Hindi_M|other|9.090229
processed_hi_m_books_01299.wav|प्रबंध लोगों के प्रयत्नों एवं समान उद्देश्य को प्राप्त करने में दिशा प्रदान करता है।|Hindi_M|other|6.733417
processed_hi_m_books_03479.wav|इसका उद्देश्य यह था कि भूमि का स्वामित्व किसानों को निवेश करने की प्रेरणा देगा , बशर्ते उन्हें पर्याप्त पूँजी उपलब्ध कराई जाए।|Hindi_M|other|10.019042
processed_hi_m_health_00272.wav|उन्होंने मांग की है कि पंजाब सरकार जोगिंदर सिंह का किसी बढिय़ा अस्पातल में इलाज करवाए|Hindi_M|other|7.383563
processed_hi_m_finance_01313.wav|इसलिए मुमकिन है कि बीमा कंपनियां अक्टूबर से महज इक्का दुक्का बीमा योजनाएं ही दे पाएं|Hindi_M|other|7.639000
processed_hi_m_books_01648.wav|उस चिट्ठी के जवाब में जेठू ने लिखा, प्रिय बेबी, तुम्हारी चिट्ठी कई दिन पहले मिली थी।|Hindi_M|other|6.582479
processed_hi_m_books_04534.wav|हम तहेदिल से उम्मीद करते हैं कि आप हमारी पेशकश को मंज़ूर करेंगे।|Hindi_M|other|5.514375
processed_hi_m_general_01120.wav|संगीत यह मस्तिष्तक, आत्मा और शरीर को तनाव मुक्त रखने और सुकून पहुंचाने के सबसे अच्छे तरीकों में से एक है।|Hindi_M|other|8.200000
processed_hi_m_books_01673.wav|एक ही झटके में वह किसी की इज़्ज़त पर बट्टा लगाने की ताकत रखती है।|Hindi_M|other|5.900000
processed_hi_m_health_02417.wav|इसमें प्लाटून कमांडर टीकाराम लारिया और हेड कॉन्स्टेबल मेहताब सिंह ठाकुर की मौत हो गई|Hindi_M|other|7.894417
processed_hi_m_books_03734.wav|गांधीजी और अन्य नेताओं को फौरन जेल में डाल दिया गया। इसके बावजूद यह आंदोलन फ़लता गया।|Hindi_M|other|7.255854
processed_hi_m_other_02010.wav|प्रियंका के इस अचानक एक्ज़िट के चलते सलमान काफी नाराज़ भी हुए थे।|Hindi_M|other|5.653688
processed_hi_m_general_01880.wav|बकौल असदुद्दीन ओवैसी, मैं शुरू से संगीत को पंसद नहीं करता हूं और आगे भी नहीं करूंगा।|Hindi_M|other|6.710187
processed_hi_m_agri_00942.wav|गन्ना छिलाई मजदूर न मिलने से गन्ना उत्पादक किसान काफी चितिंत है|Hindi_M|other|6.303854
processed_hi_m_books_04549.wav|ये सभी लोकतंत्रों को मजबूत और गहरा बनाने तथा सहनशील 'राज्य-राष्ट्रों' का निर्माण करने के प्रमुख कारक हें।|Hindi_M|other|8.173042
processed_hi_m_other_04531.wav|इस गफ्फे के नशे को नकारना आरंभ से अंत तक सत्ता से जुड़े विशिष्टजनों के बूते की बात न थी, और  न कभी  होगी।|Hindi_M|other|8.900000
processed_hi_m_books_01192.wav|ये द्वीप, समुद्र में जलमग्न पवर्तों का हिस्सा है। कुछ छोटे द्वीपों की उत्पत्ति ज्वालामुखी से भी जुड़ी है।|Hindi_M|other|7.406792
processed_hi_m_finance_00816.wav|अब न तो एटीएम में कैश क्रंच की कोई दिक्कत बची है और न ही बैंकों लिक्विडिटी की कमी है|Hindi_M|other|6.826292
processed_hi_m_education_01179.wav|इस प्रकार की शर्तो के द्वारा वो सिर्फ नाम मात्र का शासक रह गया।|Hindi_M|other|5.909104
processed_hi_m_education_00780.wav|न्यूज का पहला ज्ञान और रिपोर्टिंग का र मैंने शाह सर से ही सीखा।|Hindi_M|other|5.920708
processed_hi_m_books_02326.wav|सूदखोर महाजन भी आदिवासियों को कर्ज़ा तो देते थे लेकिन उसका ब्याज बहुत ज़्यादा होता था।|Hindi_M|other|7.128146
processed_hi_m_books_00652.wav|सूक्ष्मजीवियों का प्रयोग किण्वित मत्स्य, सोयाबीन तथा बाँस प्ररोह आदि के भोजन तैयार करने में किया जाता है।|Hindi_M|other|8.637458
processed_hi_m_politics_00264.wav|भैंस वर्ग में विक्रम सिंह की भैंस प्रथम, संगीता देवी की द्वितीय तथा वरदेई देवी की भैंस तृतीय स्थान पर रही|Hindi_M|other|8.207875
processed_hi_m_books_00762.wav|यह माँ से भ्रूण को ग्लूकोज, ऑक्सीजन एवं अन्य पदार्थों के स्थानांतरण हेतु एक बृहद क्षेत्र प्रदान करते हैं।|Hindi_M|other|9.543021
processed_hi_m_general_00980.wav|बौद्ध धर्म का सबसे जाना माना मंत्र है ओम ।|Hindi_M|other|4.167604
processed_hi_m_general_01037.wav|इस ब्लॉग में अमित सक्सैना ज्यादातर कंप्यूटर और टेक्नोलॉजी के रिलेटेड लिखते रहते हैं।|Hindi_M|other|7.128146
processed_hi_m_books_00788.wav|गुजरात मूँगफली का प्रमुख उत्पादक राज्य है।|Hindi_M|other|4.214042
processed_hi_m_books_02964.wav|हाथी द्वारा सूँड का उपयोग भोजन को उठाने के लिए भी किया जाता है।|Hindi_M|other|5.224125
processed_hi_m_books_03943.wav|यह वही काल्पनिक श्रोता है जो उसे अत्यधिक आत्म-सचेत बना देता है।|Hindi_M|other|5.479542
processed_hi_m_other_04789.wav|उन्होंने कहा कि उन्हें गर्व महसूस हो रहा है कि वे भारतीय कॉन्टिनेंट के गुडविल एंबेसडर नियुक्त किए गए हैं।|Hindi_M|other|7.400000
processed_hi_m_health_01002.wav|क्या आप भी अपनी त्वचा पर होने वाले कीलमुंहासों के बाद होने वाले गढ्ढों से परेशान हैं|Hindi_M|other|7.255854
processed_hi_m_politics_01625.wav|इसका शुभारंभ विधायक अनिल धंतौड़ी व हरियाणा फ्लौर मिल के प्रधान सी पी गुप्ता व मैनेजर रामलाल गुप्ता ने किया|Hindi_M|other|9.531417
processed_hi_m_books_05109.wav|वह गुड्डे को मारता है, उसे फर्श पर फ़ंक देता है, पैर से ठोकर मारकर गिरा देता है और फिर उसी पर बैठ जाता है।|Hindi_M|other|8.567792
processed_hi_m_general_02978.wav|मैन्युअल प्रतिलिपि के बजाय, वेब स्क्रैपिंग सॉफ्टवेयर या वेबसाइट स्क्रेपर बहुत ही कम समय में नौकरी करेंगे।|Hindi_M|other|7.700000
processed_hi_m_agri_02136.wav|हरी पत्तेदार सब्जियां धनिया या पालक को माइक्रोवेव में गर्म करने के बजाय, उसे कन्वेन्शनल अवन में गर्म करें|Hindi_M|other|9.148292
processed_hi_m_politics_00619.wav|मैने खुद उस सब्ज़ी को चखा था आज तक मुझे उस सब्ज़ी का स्वाद याद है|Hindi_M|other|5.793000
processed_hi_m_finance_01561.wav|सरकार द्वारा चलाए जा रहे कार्यक्रम से सभी धर्मो को फायदा होगा ।|Hindi_M|other|5.642083
processed_hi_m_general_01314.wav|समाचार एजेंसी सिन्हुआ की रिपोर्ट के अनुसार, जुर्माने में बिना अनुमति के कोर्ट छोडा, खेल भावना के विपरीत व्यवहार करना शामिल है।|Hindi_M|other|9.519813
processed_hi_m_general_00852.wav|पुलिस इन दोनों में से असली खूनी को पहचानने की जद्दोजहद करती है।|Hindi_M|other|5.375042
processed_hi_m_books_03288.wav|इन सिक्कों में राजाओं के नाम यूनानी और खरोष्ठी में लिखे गए हैं।|Hindi_M|other|5.363437
processed_hi_m_books_03737.wav|यहाँ तक कि टैक्सियों और रिक्षों पर भी विज्ञापन दिखाई पड़ते हैं।|Hindi_M|other|5.247333
processed_hi_m_education_00645.wav|एसबीआई क्लर्क परीक्षा अपने क्लेरिकल केडर के तहत एसबीआई में उम्मीदवारों की भर्ती के लिए आयोजित की जाती है।|Hindi_M|other|8.823208
processed_hi_m_weather_02329.wav|सब से पहले ऐतिहासिक दस्तावेज लिखने के  लिए जिस भाषा और लिपि का प्रयोग किया गया होगा; |Hindi_M|other|6.988833
processed_hi_m_books_04186.wav|पीला रंग, हरे के ऊपर एवं गोल आकृति झुर्रीदार के ऊपर प्रभावी है।|Hindi_M|other|6.100000
processed_hi_m_finance_01149.wav|उस मित्र ने बता दिया कि बैंक में पैसा नहीं है, लेकिन पुष्पेन्द्र ने चेक जमा करा दिया|Hindi_M|other|8.045333
processed_hi_m_politics_04136.wav|इन क्रिकेटरों में सचिन तेंदुलकर, नवजोत सिंह सिद्घू, चेतन चौहान, राज्यवर्धन सिंह राठौर सहित कई खिलाड़ी हैं|Hindi_M|other|8.974146
processed_hi_m_books_02529.wav|आपके मुताबिक किस हद तक अबुल फ़ज़्ल की किताब अकबर से उसके रिश्ते से प्रभावित हुई होगी।|Hindi_M|other|7.395187
processed_hi_m_books_02240.wav|सैनिक शासकों को डर था कि यदि वह अपने पति से मिलने इंग्लैंड गई, तो उसे वापिस म्यांमार लाना संभव नहीं होगा।|Hindi_M|other|8.730333
processed_hi_m_books_04597.wav|वे मुझे अक्खड़ समझती हैं क्योंकि वे मुझसे भी ज़्यादा अक्खड़ हैं।|Hindi_M|other|4.573958
processed_hi_m_books_02886.wav|राममोहन रॉय इस बात से काफ़ी दुखी थे कि विधवा औरतों को अपनी ज़िदंगी में भारी कष्टों का सामना करना पड़ता है।|Hindi_M|other|9.101854
processed_hi_m_books_03158.wav|युद्ध, उत्पीड़न, अकाल या अन्य कारणों से लोग विस्थापित होते हैं।|Hindi_M|other|6.443167
processed_hi_m_general_01932.wav|अगर सभ्य समाज को खतरनाक अपराधी से बचाना मृत्युपर्यंत कारावास का उद्देश्य है तो मृत्युदंड बेहतर विकल्प है।|Hindi_M|other|8.045333
processed_hi_m_books_04611.wav|संविधान का पालन करे और उसके आदर्शों, संस्थाओं, राष्ट्रध्वज और राष्ट्रगान का आदर करे।|Hindi_M|other|6.861125
processed_hi_m_politics_00529.wav|मुख्य अतिथि ने बच्चो द्वारा बनाये गए मॉडल्स की भरपूर सराहना की साथ ही उन्होंने बच्चो को पुरुस्कृत भी किया|Hindi_M|other|8.428479
processed_hi_m_general_01100.wav|यह खेल ऐसा था जिसमे किसी दूसरे के न होने की कमी नही महसूस होती।|Hindi_M|other|6.036812
processed_hi_m_health_01351.wav|कई बार भारी भरकम व्यायाम के कारण भी अंडर आम्र्स, हाथ और पैरों से ज्यादा पसीना आता है|Hindi_M|other|7.940854
processed_hi_m_agri_01427.wav|शादीब्याह जैसे बड़े आयोजनों में मेहमानों को पांडी करी जरूर परोसा जाता है, जो कोकम फल के विनेगर से बनता है|Hindi_M|other|9.647521
processed_hi_m_education_02551.wav|पीयूष ने फातिमा स्कूल तथा लिटिल फ्लावर चिल्ड्रेन स्कूल से दसवीं परीक्षा उत्तीर्ण की।|Hindi_M|other|7.093333
processed_hi_m_books_03297.wav|गुलबदन बेगम द्वारा लिखी गई एक रोचक पुस्तक हुमायूँनामा से हमें मुग़लों की घरेलू दुनिया की एक झलक मिलती है।|Hindi_M|other|9.508208
processed_hi_m_books_03391.wav|इसका भी कड़ा विरोध हुआ। वैश्वीकरण का विरोध राजनीति के दक्षिणपंथी खेमों से भी हुआ है।|Hindi_M|other|7.371958
processed_hi_m_general_01871.wav|अंतर्राष्ट्रीय कुश्ती खिलाड़ी बबीता फौगाट ने जजपा प्रत्याशी दिग्विजय चौटाला के समर्थन में कई जनसभाएं कीं।|Hindi_M|other|8.463292
processed_hi_m_books_01902.wav|समाचार माध्यमों में मोटे तौर पर संपादकीय कक्ष डेस्क। और रिपोर्टिंग में बँटा होता है।|Hindi_M|other|7.700000
processed_hi_m_education_01238.wav|अमन सुन्नी घैणी का रहने वाला था और उसने दसवीं की परीक्षा दी थी।|Hindi_M|other|6.280625
processed_hi_m_books_02854.wav|आपने सीखा था कि दोनों प्रक्रमों में ऑक्साइड बनते हैं। आयरन और मैग्नीशियम की ऑक्सीजन के साथ निम्नलिखित अभिक्रयाओं को पूरा करिए।|Hindi_M|other|10.158354
processed_hi_m_education_02346.wav|बोर्ड परीक्षा में पास होने के लिए अनपढ़ों के लिए सुनहरा अवसर है।|Hindi_M|other|5.400000
processed_hi_m_general_00248.wav|इस एप की मदद से वेबपेज या इंटरनेट सर्फिंग की रिक्वेस्ट टेक्स्ट मैसेज के द्वारा सर्वर तक पहुंचाई जाती है ।|Hindi_M|other|7.917625
processed_hi_m_books_03412.wav|मैथुन के अंत में शुक्राणु योनि से स्वयं संकीर्ण पथ तथा तुंबिका की ओर वाहित होते हैं।|Hindi_M|other|7.627375
processed_hi_m_agri_02010.wav|इसके लिए जरूरी है कि पशु को 'फिट फॉर स्लॉटर सर्टिफिकेट' मिला हो|Hindi_M|other|5.909104
processed_hi_m_weather_01697.wav|वहीं, वरुण धवन भी अपने गर्लफ्रैंड के साथ मौसम का मजा ले रहे हैं|Hindi_M|other|5.769792
processed_hi_m_books_02692.wav|हालाँकि आज बास्क के मात्र एक-तिहाई लोग उस भाषा को समझ पाते हैं।|Hindi_M|other|6.100000
processed_hi_m_other_02373.wav|रोहित बाल ने भी अपने अनुभव जाहिर किए और कहा कि आज वे बहुत खुश है उन्होंने लेक्में और सभी का धन्यवाद किया।|Hindi_M|other|8.579396
processed_hi_m_books_03624.wav|बाजीराव ने अपने भाई चिमाजी अप्पा को उनका दमन करने के लिए भेजा ।|Hindi_M|other|5.932333
processed_hi_m_books_05120.wav|गूंधे हुए आटे की एक लोई बनाइए। इससे रोटी बेलने की कोशिश कीजिए ।|Hindi_M|other|5.909104
processed_hi_m_education_01228.wav|जीवन की कड़ियां और उसका पूरा नक़्शा हमारे अपने हाथ में होता है और इसका प्रबंधन हमारी बुद्धि द्वारा होता है।|Hindi_M|other|9.113458
processed_hi_m_finance_01199.wav|ऐप्किकेशन को पूरा करने के लिए मोबाइल नंबर वेरिफाइ करना जरूरी है|Hindi_M|other|5.793000
processed_hi_m_education_01496.wav|आप शायद यकीन ना करें लेकिन कई तलाक के किस्सें सोने की आदतों के चलते भी हो जातें हैं।|Hindi_M|other|7.116542
processed_hi_m_books_04498.wav|रज़िया ने अपने अभिलेखों और सिक्कों पर अंकित करवाया कि वह सुलतान इल्तुतमिश की बेटी थी।|Hindi_M|other|6.872729
processed_hi_m_books_01919.wav|आधुनिक समय में ब्रह्मांड की उत्पत्ति संबंधी सर्वमान्य सिद्धांत बिग बैंग सिद्धांत है।|Hindi_M|other|7.232646
processed_hi_m_books_05182.wav|इस प्रकार के वर्गीकरणों में संप्रत्यय अधिगम अंतर्निहित होता है।|Hindi_M|other|5.100000
processed_hi_m_books_03246.wav|अनुष्ठानों के लिए कर्ज़ का ही आसरा रहता है।|Hindi_M|other|4.051500
processed_hi_m_books_04459.wav|यह संसूचित स्पेक्ट्रम भी एक रेखा स्पेक्ट्रम होता है और उत्सर्जन स्पेक्ट्रम के फोटोग्राफीय निगेटिव होता है|Hindi_M|other|8.440083
processed_hi_m_books_00689.wav|चूना-पत्थर चट्टानों के तल पर घुलन क्रिया द्वारा छोटे व मध्यम आकार के छोटे घोल गर्तों का निर्माण होता है,।|Hindi_M|other|8.904479
processed_hi_m_weather_01798.wav|उन्होंने बताया कि सूखे की स्थिति से निपटने के लिए वाटरशेड मैनेजमेण्ट किया जा सकता है|Hindi_M|other|7.383563
processed_hi_m_health_00197.wav|जिस लड़की की मौत हुई है उसका नाम आलुआ एब्जाल्बेक बताया जा रहा है|Hindi_M|other|5.781396
processed_hi_m_general_03172.wav|तीसरी बार मास्र्ट्स टूर्नामेंट में खेल रहे जीव को शुरुआती दो चरणों के लिए वुड्स का जोड़ीदार बनाया गया है।|Hindi_M|other|7.615771
processed_hi_m_books_04856.wav|मेरी सूचना के अनुसार कंपनी ने भविष्य के लिए अत्यंत महत्त्वाकांक्षी योजनाएँ बनाई हैं।|Hindi_M|other|6.721813
processed_hi_m_other_02421.wav|शीतान्शू ने छात्रा को शादी का झांसा दिया और अपने बहन बहनोई से फोन पर बात कराकर रिश्ते के लिए हां करवा दी।|Hindi_M|other|8.451688
processed_hi_m_books_03122.wav|मिश्रण से घटकों को पृथक् करने की इस विधि को क्रोमैटोग्राफ़ी कहते हैं ग्रीक में क्रोमा का अर्थ रंग होता है।|Hindi_M|other|9.635917
processed_hi_m_weather_02032.wav|आर्मस्ट्रांग पर परेशानियों के बादल कई अन्य तरफ से भी आ सकते हैं|Hindi_M|other|5.630458
processed_hi_m_other_02478.wav|कहा जा रहा है कि भाजपा में जाने की अफवाहें खुद कुलदीप बिश्नोई द्वारा फैलवाई गईं थीं।|Hindi_M|other|7.267479
processed_hi_m_other_00305.wav|रंगोली के चारों तरफ देवता व देवालु व खुंद अपने अस्त्रों व शस्त्रों के साथ झूमते रहे।|Hindi_M|other|8.056958
processed_hi_m_books_01741.wav|आप अमरीकियों के फोन-कॉल निबटाते हैं और आपको असली अमरीकी संस्कृति की एक झलक मिलती है।|Hindi_M|other|7.929250
processed_hi_m_other_03348.wav|उन्होंने अपनी किताब यादें अपने दस्तखत के साथ मुझे इनायत की जो आज तलक मेरी लाइब्रेरी की इज्ज़त बढ़ा रही है।|Hindi_M|other|8.834812
processed_hi_m_health_02446.wav|इन दर्द में डूबी हुई तस्वीरों को क़ैद करने की हिम्मत मुझ मे न थी|Hindi_M|other|5.642083
processed_hi_m_education_02653.wav|पदार्थों के घनत्व संबंधी ज्ञान का उपयोग आर्किमिडीज़ के सिद्धांत के अनुसार द्रव स्थैतिकी में किया जाता है।|Hindi_M|other|8.440083
processed_hi_m_weather_01159.wav|कपूर वातावरण से नकारात्मक उर्जा को हटाकर सकारात्मक उर्जा को प्रवाहित करता है, जिससे वातावरण शुद्ध होता है|Hindi_M|other|9.241167
processed_hi_m_agri_00372.wav|जैसे ही वे उस गली में घुसीं उन पर गुलाब की पंखुडिय़ां बरसने लगीं|Hindi_M|other|6.000000
processed_hi_m_books_05174.wav|एक ही गति से समांतर चलनेवाले वाहनों के यात्रियों को पड़ोसी वाहन स्थिर प्रतीत होता है, ऐसा ही यहाँ होता है।|Hindi_M|other|9.496583
processed_hi_m_agri_00123.wav|स्पिरिट रबिंग अल्कोहल और पानी को समान मात्रा में मिलाकर स्प्रे बॉटल में डालें और लेदर फर्नीचर पर स्प्रे करके कपड़े से पोंछ दें|Hindi_M|other|9.900000
processed_hi_m_other_05173.wav|इस आविष्कार के लिए निखिल वर्मा, कृष्णेंदु और निहाल पांडे की टीम को एनआइटी में आयोजित  गो ग्रीन फेस्ट में प्रथम पुरस्कार मिला।|Hindi_M|other|9.484979
processed_hi_m_education_00946.wav|उन्होंने आगे कहा, "अगर आप बांग्लादेश के सभी खिलाड़ियों से पूछेंगे, तो वे विराट के खिलाफ अपने कौशल का परीक्षण करना पसंद करेंगे।|Hindi_M|other|9.786833
processed_hi_m_books_01686.wav|अकस्मात आपका प्रिय खिलौना गिरकर टूट जाता है। आप कतई इस परिवर्तन को नहीं चाहते थे। क्या यह परिवर्तन उत्क्रमित किया जा सकता है।|Hindi_M|other|9.798438
processed_hi_m_books_03658.wav|इस पर्वत श्रेणी की सामान्य दिशा दक्षिण-पूर्व से उत्तर-पूर्व है। इस क्षेत्र की मुख्य चोटियों में काँगतु और नमचा बरवा शामिल है।|Hindi_M|other|10.030646
processed_hi_m_education_00803.wav|प्रवक्ताओं की मानें तो पंजाब में चिल्ड्रन भत्ता, मेडिकल भत्ता व अन्य भत्ते  दिए जाते हैं,जो हिमाचल प्रदेश  में नहीं दिए जाते।|Hindi_M|other|10.193188
processed_hi_m_books_00295.wav|वृद्ध वयस्कों को भी पारिवारिक संरचना में परिवर्तन तथा। नयी भूमिकाओं से समायोजन करने की आवश्यकता होती है।|Hindi_M|other|9.496583
processed_hi_m_books_00594.wav|जैसा कि आप जानते हैं; युग्मक जनन नर तथा मादा दो प्रकार के युग्मकों की गठन प्रक्रिया को संदर्भित करता है।|Hindi_M|other|9.519813
processed_hi_m_general_02211.wav|बजरंग पूनिया ने इस साल कामनवेल्थ गेम्स में स्वर्ण पदक और एशियाई खेल में भी स्वर्ण पदक पर कब्ज़ा जमाया था।|Hindi_M|other|8.718729
processed_hi_m_general_01565.wav|इस इक्छा को पूरा करने के लिए हमने माइक हेसन को क्रिकेट संचालन और साइमन कैटिच को टीम का हेड कोच बनाया है।|Hindi_M|other|9.276000
processed_hi_m_books_03175.wav|पहेली और बूझो ने अपने स्कूल में आयोजित की गई “विज्ञान प्रश्नोत्तरी प्रतियोगिता” में प्रथम पुरस्कार जीता।|Hindi_M|other|7.929250
processed_hi_m_weather_00432.wav|इस दौरान पृथ्वी के वातावरण में सल्फर की मात्रा बढ़ गई थी, जिससे यहां के महासागर और ज्यादा अम्लीय हो गए थे|Hindi_M|other|8.962521
processed_hi_m_books_02622.wav|स्मरण रहे कि यह विषय मात्र हैं; आपको इन विषयों पर आधारित निर्धारित प्रश्नों का चुनाव करने की आवश्कता है।|Hindi_M|other|8.463292
processed_hi_m_other_04935.wav|कर्नाटक में कांग्रेस जीती तो राजस्थान, मध्य प्रदेश और छत्तीसगढ़ की एंटी इनकम्बैंसी भाजपा पर भारी पड़ेगी।|Hindi_M|other|8.068563
processed_hi_m_books_03998.wav|मुक्त पतन के लिए त्वरण जी होता है और प्रारंभिक वेग यु शून्य होता है, यह मान कर ये समीकरण निम्नानुसार है।|Hindi_M|other|10.053875
processed_hi_m_books_00995.wav|पंक्तियों एवं स्तंभों पर क्रमानुसार व्यवस्थित अंकिक संख्या व्यूह जिनकी विशेषता उनका तीव्रता मान हेता है।|Hindi_M|other|9.426937
processed_hi_m_finance_00136.wav|पुरानी व्यक्तिगत आयकर व्यवस्था में केवल तीन कर स्लैब्स थे जबकि इस बार कर स्लैब्स को दुगना कर छह किया गया|Hindi_M|other|9.090229
processed_hi_m_education_01303.wav|लेफ़्टिनेंट कर्नल अनंत सिंह ने अपनी बटालियन को संबोधित करते हुए कहा, ''ईश्वर को हमारी और परीक्षा लेनी है।|Hindi_M|other|9.229563
processed_hi_m_general_03107.wav|कॉलेज में अनुराग लड़कियों को इम्प्रैस करने के लिए रंगीन कपड़े भी पहनने लगे थे, जैसा कि आमतौर पर होता है।|Hindi_M|other|8.010521
processed_hi_m_books_01220.wav|इसी कारण, पाँच साल के भीतर बंगाल में कंपनी द्वारा ख़रीदी जाने वाली चीज़ों का कुल मूल्य दोगुना हो चुका था।|Hindi_M|other|8.335583
processed_hi_m_education_00186.wav|महावारी की छुट्टी अतिरिक्त छुट्टी के बजाय मेडिकल सिक लीव या फिर आकस्मिक अवकाश कैजुअल लीव से काटी जाएगी ।|Hindi_M|other|8.962521
processed_hi_m_finance_01402.wav|क्या कोई अग्निदेवता, पृथ्वीदेवता, सूर्यदेवता को नष्ट कर सकता है? ये सभी देवदेवता प्रकृति में समाविष्ट है|Hindi_M|other|9.786833
processed_hi_m_general_02648.wav|इसके बाद हम गए हीरोज़ स्क्वेयर जिसे दुनिया के सबसे बड़े आउटडोर स्केटिंग स्टेडियम के लिए भी जाना जाता है।|Hindi_M|other|8.184667
processed_hi_m_books_01675.wav|मानचित्र पर भृगु की पहचान पास-पास बनी समोच्च रेखाओं से की जाती है, जो आपस में जुड़ी हुई प्रतीत होती हैं।|Hindi_M|other|8.858042
processed_hi_m_general_01798.wav|इसके अतिरिक्त छात्राओं ने  एथलेटिक्स तथा लोक नृत्य पर भी अपनी धाक बनाते हुए आठ शील्डों को अपने नाम किया।|Hindi_M|other|8.300771
processed_hi_m_agri_00283.wav|चिकन सूप को फ्लू और जुकाम का दुश्मन कहा गया है, क्योंकि चिकन सूप पीने से जुकाम बहुत जल्दी ठीक हो जाता है|Hindi_M|other|9.100000
processed_hi_m_health_02153.wav|हत्याओं को अंजाम देने के लिए चिसाको अपने पार्टनर्स को ड्रिंक्स में दवाइयों के साथ सायनाइड मिलाकर देती थी|Hindi_M|other|7.917625
processed_hi_m_agri_00139.wav|उनमें एक हट्टाकट्टा और दूसरा दुर्बल हो तो हट्टाकट्टा बैल दुर्बल बैल से यह नहीं कहेगा कि, पहले तू चारा खा|Hindi_M|other|9.868104
processed_hi_m_agri_01705.wav|इन फसलों के सहारे कई घरों के चूल्हे जलते हैं, लेकिन वानर सेना इन फसलों को उजाड़कर दिक्कतें बढ़ाती रही है|Hindi_M|other|9.624292
processed_hi_m_general_02072.wav|बस्ती एक तैराकी और मनोरंजन केंद्र, कई चर्चों, रोटरी स्केट पार्क, और एक सार्वजनिक पुस्तकालय में शामिल है।|Hindi_M|other|8.567792
processed_hi_m_politics_01248.wav|बिहार के पहले और देश का सबसे लंबे डबल डेकर फ़्लाइओवर का मुख्यमंत्री नितीश कुमार ने छपरा मे शिलान्यास किया|Hindi_M|other|9.368875
processed_hi_m_books_00301.wav|इन्होंने अपना जीवन अस्पृश्यता और जाति व्यवस्था के विरुद्ध संघर्ष करने में लगा दिया।|Hindi_M|other|7.093333
processed_hi_m_general_00067.wav|एक मस्तिष्क वैज्ञानिक कांडेल ने समुद्री घोंघे एल्पीसिया नामक स्नेल का अध्ययन किया ।|Hindi_M|other|6.200000
processed_hi_m_other_02212.wav|केष्टोपुर में भाजपा कार्यकर्ताओं पर हमले के आरोप में एक आदमी को  गिरफ्तार किया गया।|Hindi_M|other|5.885875
processed_hi_m_agri_02285.wav|यकीन मानिए छोटी छोटी कहानियां बच्चों के जीवन की कई बङी समस्याओं का संक्षिप्त हल हैं|Hindi_M|other|7.534500
processed_hi_m_general_02984.wav|कविता में अर्थ का विस्फ़ोट होता है, इसमें गद्य की तरह का विस्तार भी नहीं हो पाता है।|Hindi_M|other|6.036812
processed_hi_m_books_00714.wav|ॠण का भुगतान सरल किश्तों में किया जा सकता है इसलिए व्यवसाय पर भार स्वरूप नहीं लगता।|Hindi_M|other|6.443167
processed_hi_m_books_03849.wav|चाहे मैदान हो या पहाड़, तमाम वैज्ञानिक प्रगतियों के बावज़ूद इस देश की आत्मा एक जैसी।|Hindi_M|other|6.965604
processed_hi_m_education_01611.wav|अश्विन पर छक्का जड़ने के बाद फखर जमां ने हार्दिक पांड्या को भी यही सबक सिखाना चाहा।|Hindi_M|other|7.244250
processed_hi_m_books_01489.wav|यह एक ज्वलंत सामाजिक मुद्दा है, जो आपसे ठोस विश्लेषण और स्पष्ट राय की माँग करता है।|Hindi_M|other|6.826292
processed_hi_m_finance_02223.wav|ऐसे मे सामान्य लोगों से वोट पाना हो तो उनके आराध्यों को अपनाना शुरु कर देना होता है|Hindi_M|other|7.755083
processed_hi_m_books_01632.wav|इन अनैच्छिक क्रियाओं में से कई मध्यमस्तिष्क तथा पश्चमस्तिष्क से नियंत्रित होती हैं।|Hindi_M|other|7.395187
processed_hi_m_books_00104.wav|ऐसे परिवेश का प्रभाव बच्चे को थोड़ा बहिर्मुखी बना सकता है। आइए एक दूसरा उदाहरण लें।|Hindi_M|other|7.093333
processed_hi_m_health_00325.wav|बच्चू की मौके पर ही मौत हो गई, जब तक लोगइकट्ठा हो पाते, तब तक आरोपी फरार हो चुका था|Hindi_M|other|7.000000
processed_hi_m_finance_00343.wav|जो लोग इसमें ट्रान्जेक्शंस कर रहे हैं, वे इसके जोखिमों के लिए स्वयं उत्तरदायी होंगे|Hindi_M|other|7.267479
processed_hi_m_general_03043.wav|फेसबुक पोस्ट में ड्रिंक, ड्रंक, बॉटल जैसे शब्द अल्कोहल एडिक्शन की ओर इशारा करता है।|Hindi_M|other|7.128146
processed_hi_m_books_02233.wav|कारखाने की इमारत, मशीन, फर्नीचर आदि का आग, चोरी एवं अन्य जोखिमों से बचाव आवश्यक है।|Hindi_M|other|8.068563
processed_hi_m_education_02486.wav|मंच पर घटित होते दृश्य के भीतर एक अन्तर्दृश्य रचने का कौशल भी भारती की नाट्यकला है।|Hindi_M|other|7.499667
processed_hi_m_books_02754.wav|रेल में उसे खिड़की वाली सीट मिल गई, जहाँ से वह बाहर का नज़ारा देखने में मग्न हो गया।|Hindi_M|other|6.965604
processed_hi_m_books_02199.wav|दिल्ली के शासक कमज़ोर और नपुंसक हो चुके थे और मराठों से नादिरशाह की टकराहट नहीं हुई।|Hindi_M|other|7.940854
processed_hi_m_agri_01177.wav|इसके अलावा पिस्ता में ल्यूटिन तत्व होते हैं, जो आंखों के लिए बहुत फायदेमंद होते हैं|Hindi_M|other|7.639000
processed_hi_m_health_00999.wav|जिला बाल कल्याण अधिकारी सज्जन सिंह ने बताया कि वर्कशॉप का रिस्पांस काफी सराहनीय हुआ|Hindi_M|other|7.371958
processed_hi_m_finance_00550.wav|हवाई अड्डे पर पहुंचने से पहले ही विदशी मुद्रा का विनिमय कर लें, जो आपको सस्ता पड़ेगा|Hindi_M|other|7.255854
processed_hi_m_weather_00279.wav|अब मैं अपने फ्लैट में असली घी के दीप जलाता हूं और पूरा वातावरण बहुत शुद्ध हो गया है|Hindi_M|other|6.443167
processed_hi_m_education_02118.wav|डीप वैन थ्रोम्बोसिस डीवीटी एक प्रकार का ब्लड क्लॉट है जो मौजूदा जीवनशैली की देन है।|Hindi_M|other|7.557729
processed_hi_m_other_02091.wav|घटना की जानकारी मिलने के बाद पीडित व्यवसायी ने जीआरपी थाने में मामला  दर्ज करवाया ।|Hindi_M|other|7.000000
processed_hi_m_health_02786.wav|ब्लड कैंसर से पीडि़त त्रिपाठी लिमका  बुक ऑफ रेकॉर्ड्स में भी नाम दर्ज करवा चुके हैं|Hindi_M|other|7.232646
processed_hi_m_education_01484.wav|रायपुर छत्तीसगढ़ मेडिकल कॉलेज की परीक्षा का प्रश्न पत्र भी माफिया लीक करवा चुके हैं।|Hindi_M|other|6.698583
processed_hi_m_books_01112.wav|इब्न बतूता दिल्ली को एक बड़ा शहर, विशाल आबादी वाला तथा भारत में सबसे बड़ा बताता है।|Hindi_M|other|7.000438
processed_hi_m_agri_01692.wav|खेत में ही रामकुमार का परिवार साथसाथ बनी दो-तीन झोंपडिय़ों व कच्चे कोठों में रहता है|Hindi_M|other|7.360354
processed_hi_m_general_01740.wav|विरासत हेरिटेज विलेज में हरियाणा की चारपाई एवं पिढ्ढा कला को प्रदर्शित किया गया है।|Hindi_M|other|6.600000
processed_hi_m_books_01354.wav|प्रतिबिम्ब में निश्चित वस्तुओं के गठन में भिन्नता समतल से स्थूल गठन की हो सकती है ।|Hindi_M|other|7.383563
processed_hi_m_general_01756.wav|ग्रिश्चुक ने आनंद के खेल का बारीकी से अध्ययन किया और चाल चलने के लिए काफी समय लिया।|Hindi_M|other|6.570875
processed_hi_m_agri_00697.wav|तिल में मैग्नीश्यिम और कुछ ऐसे पदार्थ होते हैं जो डायबिटीज से लड़ने में मदद करते हैं|Hindi_M|other|6.988833
processed_hi_m_books_03886.wav|इस परीक्षण को किसी अन्य खाद्य पदार्थ के साथ दोहराइए और जाँच कीजिए कि किसमें मंड है।|Hindi_M|other|7.500000
processed_hi_m_books_03649.wav| और दूसरे लोग अपनी अनगढ़ लाठियों और बंदूकों से उस ढेर में जिंदगी के आसार तलाशने लगे।|Hindi_M|other|7.200000
processed_hi_m_health_00206.wav|चश्मदीदों ने बताया कि इस हादसे के बाद पटरियों के दोनों ओर खून से सनी लाशें पड़ीं थीं|Hindi_M|other|7.600000
processed_hi_m_books_00181.wav|यदि डीएनए की प्रत्येक रज्जुक नए रज्जुक के संश्लेषण हेतु टेम्पलेट का कार्य करते हैं।|Hindi_M|other|6.965604
processed_hi_m_books_00816.wav|कार्बोनेट अयस्क को सीमित हवा में तीव्रता से गर्म कर आक्साइड में रूपांतरित करते हैं।|Hindi_M|other|6.849521
processed_hi_m_books_04471.wav|दर्ज़ी मापक फीते का उपयोग करता है, जबकि कपड़े के व्यापारी मीटर छड़ काम में लाते हैं।|Hindi_M|other|6.800000
processed_hi_m_weather_00883.wav|यहां लगातार तीन बार पड़े सूखे के कारण लाखों लोग भूख और गरीबी के दुष्चक्र में फंस गये|Hindi_M|other|7.546104
processed_hi_m_general_01310.wav|क्या लिखूँ अनुप भैया बहुत सुन्दर कविता लिखी है मन को मोह लिया।|Hindi_M|other|5.108021
processed_hi_m_books_03343.wav|मुख के अंदर गंदी अँगुली अथवा बिना धुली वस्तु नहीं डालनी चाहिए।|Hindi_M|other|5.769792
processed_hi_m_books_01194.wav|बहुत से जीवों के लिए ताप नियमन ऊर्जा के संदर्भ में खर्चीला है।|Hindi_M|other|5.700000
processed_hi_m_books_03539.wav|कभी-कभी सर्वेक्षण डाक द्वारा प्रश्नावली भेजकर भी किया जाता है।|Hindi_M|other|6.187750
processed_hi_m_other_03950.wav|एग्ज़ाम में नेगेटिव मार्किंग भी होगी और इसे क्वालीफाई करने के लिए आपको सेक्शनल कटऑफ के साथसाथ ओवरआल कटऑफ भी क्लियर करना होगा।|Hindi_M|other|9.810063
processed_hi_m_politics_02817.wav|विधायक ने व्यापारियों, अधिकारियों को कडी फटकार लगाते हुऐ कहा कि किसानों को चपत लगाने वालों को किसी सूरत में बख्शा नहीं जाऐगा|Hindi_M|other|10.077083
processed_hi_m_books_03439.wav|कुछ स्थानों पर ढँकने के लिए चूना पत्थर  का प्रयोग किया गया था।|Hindi_M|other|5.386667
processed_hi_m_general_02269.wav|आक्रामक खेल के माहिर विराट के फैसले कभीकभी लुंज पुंज होते हैं।|Hindi_M|other|5.525979
processed_hi_m_books_03161.wav|इन्ही कारणों से संसार के बहुत-से भागों में जल की कमी हो गई है।|Hindi_M|other|5.800000
processed_hi_m_agri_02369.wav|अत: आज हम बनाएँगे बिना चाशनी और बिना गैस जलाएं नारियल की बर्फ़ी|Hindi_M|other|6.570875
processed_hi_m_weather_02012.wav|विधान सभा क्षेत्रों में भी सपा डॉ अंबेडकर का जन्मोत्सव मनायेगी|Hindi_M|other|5.909104
processed_hi_m_books_03303.wav|पंजाब में खोखर जनजाति तेरहवीं और चौदहवीं सदी के दौरान बहुत प्रभावशाली थी। यहाँ बाद में गक्खर लोग ज़्यादा महत्त्वपूर्ण हो गए।|Hindi_M|other|10.158354
processed_hi_m_education_01193.wav|घायल ज्ञानचंद ने बताया कि उसकी पीठ व कंधें पर लाठियां लगीं थी।|Hindi_M|other|6.617312
processed_hi_m_general_01062.wav|यमन संघर्ष को संयुक्त राष्ट्र ने मानवीय त्रास्दी क़रार दिया है।|Hindi_M|other|4.945479
processed_hi_m_books_00469.wav|रासायनिक उर्वरकों का अत्यधिक उपयोग मृदा को अम्लीय बना देता है।|Hindi_M|other|5.700000
processed_hi_m_health_01369.wav|लेकिन, ज्यादा खून बहने की वजह से उसके ब्यॉयफ्रेंड की मौत हो गई|Hindi_M|other|5.793000
processed_hi_m_education_01427.wav|छलनी की ढ़लान को नटबोल्टों की मदद से ठीक प्रकार व्यवस्थित करें।|Hindi_M|other|5.630458
processed_hi_m_books_05082.wav|अपरद खाद्य श्रृंखला चराई खाद्य श्रृंखला से प्राप्त मृत पदार्यों पर निर्भर है और इसमें कार्बनिक पदार्थ का अपघटन सम्मिलित हैं।|Hindi_M|other|10.100000
processed_hi_m_health_00566.wav|राजधानी बर्लिन में पेड़ गिरने से कार सवार एक महिला की मौत हो गई|Hindi_M|other|5.874271
processed_hi_m_general_01633.wav|में उन्होंने चेन्नई के पास कुरुक्षेत्र नाम से संगीत व नृत्य अकादमी स्थापित की जो आज डीम्ड यूनिवर्सिटी के रूप में स्थापित है।|Hindi_M|other|9.600000
processed_hi_m_general_02963.wav|भारत के लोग और उनके स्वप्नों के बजाए विखंडन ही इनका स्वप्न था।|Hindi_M|other|5.502750
processed_hi_m_agri_02322.wav|तो चलिए जानते हैं शकरकंद खाने के कुछ अद्भूत फायदों के बारे में|Hindi_M|other|5.351833
processed_hi_m_politics_03435.wav|मधेश को अपना इतिहास खोजना होगा कि उसके पूर्खों की औकात क्या थी|Hindi_M|other|6.303854
processed_hi_m_books_00679.wav|प्रत्येक प्रतिस्पर्धी गुट से कम से कम तीन देशों की पहचान करें।|Hindi_M|other|4.991917
processed_hi_m_books_00500.wav|तीनों राष्ट्रों ने विकास पथ पर एक ही समय चलना प्रारंभ किया है।|Hindi_M|other|5.502750
processed_hi_m_books_00569.wav|माली और चपरासी टोपी को पहचानते थे। इसलिए वह बँगले में चला गया।|Hindi_M|other|6.048417
processed_hi_m_politics_04183.wav|अलबत्त्ता नाम परिवर्तन का खामियाजा इतिहास को भुगतना पड़ रहा है|Hindi_M|other|4.840979
processed_hi_m_other_00251.wav|इस शख्स का आरोप है कि बाल काटने वाले ने  उनकी मूंछ भी काट दी, जबकि उन्हें अपनी मूंछों से बहुत प्यार था।|Hindi_M|other|8.614229
processed_hi_m_general_02651.wav|अतएव त्रयस्थों का तो इससे पर्याप्त मनोरंजन होगा ही, पर इसके कुछ लेख विज्ञ संगीतज्ञों का भी रंजन करेंगे।|Hindi_M|other|8.474917
processed_hi_m_books_02668.wav|बल्कि प्रत्याह्वान के समय पुनरुद्धार के संकेतों के अनुपस्थित रहने या अनुपयुक्त होने के कारण भी होता है।|Hindi_M|other|9.000000
processed_hi_m_books_02495.wav|तो एक तत्त्व के साथ दूसरे तत्त्व के संयुक्त होने वाले द्रव्यमान छोटे पूर्णांकों के अनुपात में होते हैं।|Hindi_M|other|7.998896
processed_hi_m_education_02238.wav|उन्होंने कहा था कि यह प्लांट एक प्रकार का बर्फ पर चेर्नोबिल और न्यूक्लियर टाइटेनिक जैसा प्रतीत होता है।|Hindi_M|other|8.196271
processed_hi_m_health_02883.wav|सेबी ने यह कदम माल्या की कंपनी यूनाइटेड स्प्रिट लिमिटेड से धन का दुरपयोग किये जाने के मामले में लगाई गई|Hindi_M|other|9.229563
processed_hi_m_books_00228.wav|आइए, देखें कि क्या हम इन अशुद्धियों को पूरी तरह से हटा सकते हैं। इस निस्यंदित जल को एक गिलास में लीजिए।|Hindi_M|other|9.101854
processed_hi_m_books_04367.wav|अपने परिवार की परंपरा के अनुसार इब्न बतूता ने कम उम्र में ही साहित्यिक तथा शास्त्ररूढ़ शिक्षा हासिल की।|Hindi_M|other|9.287604
processed_hi_m_education_01414.wav|क्रंच में आपको शुरू में थोड़ी परेशानी होगी लेकिन जब आदत पड़ जाएगी तो किसी भी प्रकार की परेशानी नहीं होगी।|Hindi_M|other|9.403708
processed_hi_m_education_00419.wav|प्राणायाम और योग करना भी चलता रहा, षट्चक्रों का ज्ञान भी पाया लेकिन न जाने मन में क्यों उदासी छाई रही ।|Hindi_M|other|8.567792
processed_hi_m_agri_01551.wav|केंद्र सरकार ने राज्यों से कहा है कि वे छापों में जब्त ,  दाल को अगले एक हफ्ते में जनता के बीच पहुंचाएं|Hindi_M|other|8.950917
processed_hi_m_agri_02335.wav|नारियल पानी, नींबू पानी थोड़े थोड़े अंतराल पर लेते रहें ताकि शरीर हाइड्रेंट बना रहे और आपका पेट भरा रहे|Hindi_M|other|9.101854
processed_hi_m_books_03088.wav|क्रॉस को कुछ देर तक लगातार देखिए। अपने नेत्र को क्रॉस पर स्थिर रखते हुए, शीट को धीरे-धीरे अपनी ओर लाइए।|Hindi_M|other|9.519813
processed_hi_m_finance_00196.wav|एक्सिस ब्लू चिप फंड इस तरह की म्यूचुअल फंड योजना है, जो बड़ी और प्रतिष्ठित कंपनियों में ही निवेश करती है|Hindi_M|other|8.173042
processed_hi_m_politics_01537.wav|इस अवसर पर पूर्व मुख्यमंत्री नित्त्यानंद स्वामी, पद्मश्री लीलाधर जगूडी सहित अनेक गणमान्य लोग उपस्थित थे|Hindi_M|other|9.786833
processed_hi_m_education_00421.wav|जातीय चश्मे से जिस प्रकार की खबरें परोसी जा रही हैं, उससे धुंध छंटने के बजाय और घनी ही होती जा रही है ।|Hindi_M|other|9.113458
processed_hi_m_books_01009.wav|संयुक्त उफ़्रमों के कारण बड़ी पूँजी एवं श्रमशक्ति वाली बड़ी योजनाओं को कार्यान्वित करना संभव हो पाता है।|Hindi_M|other|8.718729
processed_hi_m_other_02133.wav|लालू प्रसाद ने बुधवार की परिवर्तन रैली में कहा था कि नीतीश कुमार ने दो अल्सेशियन  कुत्ते पाले  हुए हैं।|Hindi_M|other|8.718729
processed_hi_m_education_00668.wav|इसके अलावा सप्तम भाव पर केतु का होना भी एक्नेपिम्पल समेत कई प्रकार की स्किन परेशानियों का कारण बनता है।|Hindi_M|other|9.415313
processed_hi_m_books_05077.wav|मध्यस्तर के प्रबंधक, उच्चस्तर के प्रबंधकों एवं प्रथम पंक्ति के प्रबंधकों, दोनों के साथ समन्वय करते हैं।|Hindi_M|other|8.312375
processed_hi_m_other_05304.wav|टूर्नामेंट के दूसरे मैच में शीतला क्लब कुंडी ने यंग व्बायज को एक रोमांचक मुकाबले में सात रनों से हराया।|Hindi_M|other|8.022125
processed_hi_m_politics_03138.wav|हमारे सहयोगी चैनल टाइम्स नाउ के कंसल्टिंग एडिटर मारूफ रजा ने कहा, 'ब्रह्मोस मिसाइल गेम चेंजर साबित होगी|Hindi_M|other|9.101854
processed_hi_m_general_01424.wav|श्रीलंका के त्रिंकोमाली शहर को पेट्रोलियम पदार्थों का एक बड़ा क्षेत्रीय केंद्र बनाने में भारत मदद करेगा।|Hindi_M|other|7.371958
processed_hi_m_books_02905.wav|उनके बूटों की ऊँची एड़ियों के नीचे भी खुरियाँ लगी रहतीं, जैसे ताँगे के घोड़े के पैरों में लगी रहती हैं।|Hindi_M|other|7.917625
processed_hi_m_agri_02262.wav|इंडियन इंस्ट्यूट ऑफ साइंस बेंगलुरु के वैज्ञानिक प्रोफेसर केपीजे रेड्डी एक किसान परिवार में पले बढ़े हैं|Hindi_M|other|7.766708
processed_hi_m_books_04353.wav|अब निगमित फर्मों के लिए आदिवासियों को विस्थापित करके बड़े-बड़े इलाके अधिगृहीत करना अधिक आसान हो गया है।|Hindi_M|other|8.567792
processed_hi_m_other_04616.wav|प्यूंग यांग ने कहा कि इस्राईल के पास परमाणु हथियार इतनी मात्रा में हैं कि मानवता का सर्वनाश हो सकता है।|Hindi_M|other|8.022125
processed_hi_m_other_04591.wav|नेक्सॉन ईवी की तरह अल्ट्रॉज ईवी में भी जिप्ट्रॉन इलेक्ट्रिक पावरट्रेन टेक्नॉलजी का इस्तेमाल किया जाएगा।|Hindi_M|other|7.400000
processed_hi_m_books_02136.wav|बाबू रामस्वरूप कुर्सी पर धम से बैठ जाते हैं। उमा सहसा चुप हो जाती है। प्रेमा का घबराहट की हालत में आना।|Hindi_M|other|9.473375
processed_hi_m_general_01555.wav|मुझे इश्कबाज़ कैसेनोवा जैसे ठप्पों के बदले भारत के लिए खेलने और उसमें बेहतर करने पर ज़्यादा गर्व होता है।|Hindi_M|other|8.730333
processed_hi_m_books_02598.wav|अनेक संकेंद्री वृत्तों के रूप में होती हैं जिनकी दिशा दक्षिण-हस्त अंगुष्ठ नियम द्वारा ज्ञात की जाती है।|Hindi_M|other|9.090229
processed_hi_m_weather_02178.wav|बच्चों की गर्मी की छुट्टियों को यादगार बनाने के लिए रितिक ने वहां वाटर एडवेंचर स्पोर्ट्स का लुत्फ़ उठाया|Hindi_M|other|8.428479
processed_hi_m_politics_02570.wav|सारा अली खान, दीपिका पादुकोण, ट्विंकल खन्ना सहित इन सितारों ने फेमिना ब्यूटी अवॉर्ड्स में बिखेरा ग्लैमर|Hindi_M|other|7.882792
processed_hi_m_politics_01056.wav|छात्र संघ ने कहा कि जिनपर हमला किया गया उन्हें ही 'संदिग्ध बताकर फंसाया' जा रहा है|Hindi_M|other|7.534500
processed_hi_m_books_02770.wav|वास्तविक संरचना के अनुसार अंतरण आरएनए सघन अणु है जो उल्टे एल की तरह दिखाई देता है।|Hindi_M|other|7.395187
processed_hi_m_general_00648.wav|स्टेडियम ऑस्ट्रियाई फुटबॉल सेकेंड लीग टीम ऑस्ट्रिया क्लागेनफर्ट का होम ग्राउंड है।|Hindi_M|other|6.559271
processed_hi_m_health_01141.wav|जो अपँग हुआ है वो इलाज के लिए कराह रहा है|Hindi_M|other|4.968687
processed_hi_m_other_04005.wav|चंकी पांडे की दोनों बेटियां अनन्या और रयासा पांडे और चिक्की पांडे के बच्चे अलाना और अयान पांडे ने एक साथ ब्रंच एन्जॉय किया।|Hindi_M|other|9.879708
processed_hi_m_weather_01123.wav|करनाल के पोल्ट्री फार्मों में बीते सप्ताह हजारों मुर्गियां गर्मी के चलते दम तोड़ गई|Hindi_M|other|7.000000
processed_hi_m_books_03328.wav|क्या आपने पौधों में अन्य प्रकार की गति भी देखी हैं। पुष्पों का खिलना एवं बंद होना।|Hindi_M|other|7.116542
processed_hi_m_books_01824.wav|यह धारणा भ्रामक है कि अंग्रेज़ी राज ने पहली बार भारत में शांति और व्यवस्था कायम की।|Hindi_M|other|7.371958
processed_hi_m_general_00395.wav|जिंदा ठूंठ कविता में ठूंठ के सिर पर उल्लू का बैठना उसके विनाश की ओर संकेत करता है।|Hindi_M|other|7.000000
processed_hi_m_general_01734.wav|इस शाखा में ग्रामीण एवं नगरीय अधिवासों की स्थिति, उत्पत्ति, प्रतिरूप, व्यावसायिक संरचना आदि तथ्यों का अध्ययन किया जाता हैं।|Hindi_M|other|9.554646
processed_hi_m_general_00596.wav|बिज्जी कहानियों को गणित की तरह गूंथते थे।|Hindi_M|other|3.389750
processed_hi_m_books_00488.wav|जब बीजक छोटी राशि के हों एवं बड़ी संख्या में हों तो यह स्त्रोत खर्चीला हो जाता है।|Hindi_M|other|7.360354
processed_hi_m_health_03058.wav|अभयारण्यों में निरंतर हो रही बाघों की मौत मध्यप्रदेश को टाइगर विहीन करती जा रही है|Hindi_M|other|7.116542
processed_hi_m_weather_02297.wav|वे और क्लांसी शैंपेन का आनंद ले रहे थे, तभी अचानक मौसम ने करवट ली और लंगर उखड़ गया|Hindi_M|other|7.639000
processed_hi_m_education_01891.wav|दुष्यंत और खट्टर ने सौदेबाजी पर किसी प्रकार का पर्दा डालने की ज़रूरत भी नहीं समझी।|Hindi_M|other|6.861125
processed_hi_m_agri_00318.wav|जितना हो सके उतनी बार पानी के छींटे मारें|Hindi_M|other|4.504292
processed_hi_m_education_01996.wav|इस लिहाज से ट्वेंटी में सफल होने के लिए कुछ अलग रणनीति और कौशल आजमाने की जरूरत है।|Hindi_M|other|8.056958
processed_hi_m_other_02236.wav|गांधी जयंती पर पीएम मोदी राष्ट्रव्यापी "स्वच्छ्ता ही सेवा" अभियान का समापन करेंगे।|Hindi_M|other|7.232646
processed_hi_m_politics_00248.wav|इस अवसर पर मुख्यमंत्री हुड्डा ने राज्यपाल जगन्नाथ पहाडिय़ा को स्मृतिचिह्न भेंट किया|Hindi_M|other|7.000000
processed_hi_m_health_00453.wav|स्वच्छता पर क्रेंद्रित फिल्म मेरे प्यारे प्राइम मिनिस्टर को लेकर विवाद शुरू हो गया|Hindi_M|other|6.141312
processed_hi_m_general_02478.wav|कैलाश मदिर की परम्परा में ही मुक्तेश्वर और मांगतेश्वर मंदिरों का निर्माण किया गया।|Hindi_M|other|7.116542
processed_hi_m_books_04940.wav|इस सिलसिले में यह भी उल्लेख है कि टुन्नू का दुलारी नाम्नी गौनहारिन से भी संबंध था।|Hindi_M|other|7.360354
processed_hi_m_books_00580.wav|ये तीनों उदाहरण वैश्वीकरण का एक न एक पहलू दिखाते हैं। पहले उदाहरण में जनार्दन सेवाओं के वैश्वीकरण में हिस्सेदारी कर रहा है।|Hindi_M|other|10.042250
processed_hi_m_books_02416.wav|इसलिए इन्हें भूगर्भिक तरंगें कहा जाता है।|Hindi_M|other|3.784479
processed_hi_m_books_00182.wav|चित्र में एक छेद दिखाया गया है जिसके द्वारा वर्षा जल भूमिगत टाँका में चला जाता है।|Hindi_M|other|7.600000
processed_hi_m_agri_01702.wav|वो मुझसे आउट ऑफ बॉक्स आइडिया चाहते थे, जैसे में कद्दू की सफल खेती पर व्यंग्य लिखूं|Hindi_M|other|7.900000
processed_hi_m_general_01027.wav|इस कथन से यह प्रतीत होता है कि आइन्स्टीन धर्म और विज्ञान को परस्पर पूरक मानते हैं।|Hindi_M|other|6.327063
processed_hi_m_general_00474.wav|सामाजिक रूप से जितना हम भारतीय बहिर्मुखी है उतना ही धर्म के विषय में अंतर्मुखी है।|Hindi_M|other|6.600000
processed_hi_m_general_01484.wav|जगत में अन्य किसी भी धर्म मेंअहिंसा सिध्दांत का प्रतिपादन इतनी सफलता से नहीं मिला।|Hindi_M|other|6.721813
processed_hi_m_education_00562.wav|उन्होंने कहा कि मानव शृंखला में आने और जाने के दौरान किसी प्रकार की परेशानी न हो ।|Hindi_M|other|7.766708
processed_hi_m_politics_02943.wav|इस अवसर पर हिन्द युग्म के वरिष्ठ साहित्यकार श्री प्रेमचन्द सहजवाला मुख्य अतिथि रहे|Hindi_M|other|7.244250
processed_hi_m_general_02103.wav|इनमें भारत की यूनिकेम और ल्युपिन, इजरायल की टेवा और स्लोवेनिया की क्रका शामिल हैं।|Hindi_M|other|7.232646
processed_hi_m_books_04149.wav|उसे अपने रोज़ाना काम के बदले आधा लीटर दूध और सब्ज़ियों के साथ कुछ पका खाना मिलता है।|Hindi_M|other|8.033729
processed_hi_m_books_00155.wav|इलेक्ट्रॉन और नाभिक आपस में आकर्षण के स्थिर वैद्युत् बलों के द्वारा बँधे रहते हैं।|Hindi_M|other|7.395187
processed_hi_m_general_03074.wav|वे कहते हैं, संगीत ऐसा हो जो नाट्क के भीतर छुपे हुए अर्थ को भी खोलते हुए आगे बढाए।|Hindi_M|other|7.255854
processed_hi_m_books_04335.wav|चश्मा पहनने वाले या मोतियाबिंद का ऑपरेशन करा चुके व्यक्ति भी नेत्रदान कर सकते हैं।|Hindi_M|other|6.965604
processed_hi_m_books_03332.wav|इससे ऊपर की ताज़ी हवा नीचे फिकाती है और गहराई में जमा दमघोंटू गरम हवा ऊपर लौटती है।|Hindi_M|other|8.486521
processed_hi_m_general_01167.wav|एन्ड्रॉयड गूगल द्वारा विकसित एक मुक्त स्रोत ओपन सोर्स मोबाइल प्रचालन तन्त्र है जो लिनक्स पर आधारित है।|Hindi_M|other|8.881250
processed_hi_m_general_02046.wav|इन्द्र ने कहा क्यूंकि तुमने सिर्फ अग्नि को पूजा और मेरा अनादर किया इसलिए मैने तुम्हारे साथ यह खेल रचा।|Hindi_M|other|8.312375
processed_hi_m_health_00626.wav|फिलहाल उन्हें काम ढूंढ़ने की भी जल्दी नहीं है क्योंकि वो अभी अपनी शादीशुदा जिंदगी एन्जॉय करना चाहती हैं|Hindi_M|other|8.200000
processed_hi_m_general_02732.wav|वृक्षों झुरमुटों और पुष्पों की शीतल छाया में पहेलियाँ, शतरंज और समस्यापूर्ति के सुंदर खेल हुआ करते थे।|Hindi_M|other|9.403708
processed_hi_m_other_00233.wav|विष्णु सहस्रनाम के विद्वान टीकाकार पाण्डुरंग राव के अनुसार समस्त सृष्टि में स्त्री और पुरुष का योग है।|Hindi_M|other|8.869646
processed_hi_m_books_03291.wav|आप इन तथ्यों के आधार पर ‘संवैधानिक उपचारों के अधिकार’ के अंतर्गत सर्वोच्च न्यायालय को एक याचिका भेंजे।|Hindi_M|other|8.532958
processed_hi_m_books_03096.wav|जिन कार्बनिक यौगिकों के कार्बन परमाणुओं में दुहरा या तिहरा बंध होता है उन्हें असंतृप्त यौगिक कहते हैं।|Hindi_M|other|9.392104
processed_hi_m_politics_03127.wav|इन तीनों के स्थान पर तेज गेंदबाज केन रिचर्डसन, नाथन कुल्टन नाइल और बल्लेबाज एश्टन टर्नर को जगह मिली है|Hindi_M|other|9.937771
processed_hi_m_finance_00828.wav|अगर आप इनकम टैक्स स्लैब की आय कर मुक्त सीमा से अधिक कमाते है तो अपनी आमदनी का व्यौरा देना अनिवार्य है,|Hindi_M|other|9.589458
processed_hi_m_general_01648.wav|इसे पहनने से बृहस्पति का प्रभाव बढ़ता है और जो लोग आध्यात्मिक उन्नति चाहते हैं वे उस पथ पर चल पड़ते हैं।|Hindi_M|other|8.312375
processed_hi_m_books_04592.wav|पहेली ने सोचा कि जलाने से अच्छा विकल्प तो इन्हें कम्पोस्ट-पिट में डालना हो सकता है। आप क्या सोचते हैं।|Hindi_M|other|7.906021
processed_hi_m_education_00472.wav|इस बैच में आऊटडोर प्रशिक्षण में अव्वल रहे सिपाही सुनील कुमार, कस्बा राजौंद जिला कैथल के रहने वाले हैं।|Hindi_M|other|9.229563
processed_hi_m_general_02199.wav|एशिया के अधिकांश हवाई अड्डों पर इंटरनेट की सुविधा, बिजनेस लाउंज और रातभर ठहरने के लिए होटल उपलब्ध हैं।|Hindi_M|other|8.289146
processed_hi_m_other_03576.wav|शोधकर्ता जूलिओ मार्टिनेज ट्रुजिलो ने बताया कि ड्यूकेन मार्कर वाली अभिव्यक्ति ज्यादा प्रभावशाली पाई गई।|Hindi_M|other|8.700000
processed_hi_m_general_00751.wav|आज के विश्व में विज्ञान और प्रौद्योगिकी के क्षेत्र में विकास ही शक्ति, इज़्ज़त और संसाधनों की गारंटी है।|Hindi_M|other|7.755083
processed_hi_m_general_00776.wav|देश के प्रमुख तीर्थयात्रा स्थानों में से  उज्जैन के उल्लेख वेद, पुराण, रामायण और महाभारत में मिलते है।|Hindi_M|other|7.789917
processed_hi_m_agri_00266.wav|प्रतिदिन नाश्ते से पहले एक चम्मच नींबू का रस और एक चम्मच ज़ैतून का तेल पीने से पथरी से छुटकारा मिलता है|Hindi_M|other|9.856500
processed_hi_m_agri_00268.wav|एक्जीमा का मरीज अगर अपने शरीर पर नारियल के तेल की मालिश करे तो एक्जीमा से भी उसे जल्द राहत मिल जाती है|Hindi_M|other|9.380479
processed_hi_m_books_00965.wav|अधिकांश सिक्ख देश के अपेक्षाकृत छोटे क्षेत्र विशेष रूप से पंजाब, हरियाणा और दिल्ली में संकेंद्रित हैं।|Hindi_M|other|8.974146
processed_hi_m_health_00542.wav|क़रीब दो हफ़्ते तक इनकार करते रहने के बाद सऊदी अरब ने माना है कि पत्रकार जमाल ख़ाशोज्जी की मौत हो चुकी है|Hindi_M|other|9.241167
processed_hi_m_books_00845.wav|सभी स्थलाकृतिक शीट में मानचित्रों में इस्तेमाल होने वाले रूढ़ चिह्नों तथा प्रतीकों को दर्शाया जाता है।|Hindi_M|other|8.196271
processed_hi_m_finance_00188.wav|न्यूयॉर्क के जैक्सन हाइट्स इलाक़े में स्थित इस बैंक से कर्ज़ लेने वालों को कुछ शर्तें पूरी करनी पड़ती हैं|Hindi_M|other|8.416854
processed_hi_m_general_01350.wav|भारत में ब्लांइड क्रिकेट संघ इस खेल का संचालन करता है जो गैर सरकारी संगठन समर्थनम ट्रस्ट का हिस्सा है।|Hindi_M|other|8.556188
processed_hi_m_health_02396.wav|देश की शान कई करोड़ लोगों के दिलों की धड़कन क्वांटिको स्टार प्रियंका चोपड़ा आज अपना बर्थ डे मना रहीहैं|Hindi_M|other|8.800000
processed_hi_m_general_00219.wav|इन्हीं भगवान स्कंद की माता होने के कारण माँ दुर्गाजी के इस स्वरूप को स्कंदमाता के नाम से जाना जाता है।|Hindi_M|other|7.929250
processed_hi_m_health_01223.wav|हम इस बात की पड़ताल करना चाह रहे हैं कि कितना पुराना यह इन्फैक्शन है और यह वायरस कैसे महिला के अंदर गया|Hindi_M|other|8.428479
processed_hi_m_books_01605.wav|पारंपरिक बंधनों में शिथिलता अथवा भूस्वामी एवं किसान या क्रुषि मजदूरों जिन्हें बँधुआ मजदूर भी कहते हैं।|Hindi_M|other|9.345667
processed_hi_m_books_03666.wav|12 वर्ष की आरंभिक आयु में माध्यमिक स्तर का अध्ययन पूरा करने के लिए वह निकटवर्ती कस्बे आरा में चला गया।|Hindi_M|other|8.974146
processed_hi_m_education_00214.wav|परीक्षा भवन तो नकल के अड्डे शताब्दियों से हैं, पर जीवन के इम्तिहान में भी हमने नकल का ठेका ले रखा है ।|Hindi_M|other|8.207875
processed_hi_m_health_00843.wav|रोज़ व्यायाम करके शरीर का एक्स्ट्रा फ़ैट बर्न किया जा सकता है और इससे कोलेस्ट्रॉल लेवल नियंत्रित रहता है|Hindi_M|other|8.451688
processed_hi_m_books_03662.wav|अपने घरों में बल्ब, फ्लोरोसेंट ट्यूब का प्रयोग करना। लिफ्ट का प्रयोग करना अथवा सीढ़ियों का उपयोग करना।|Hindi_M|other|7.789917
processed_hi_m_education_00661.wav|प्राप्त जानकारी के अनुसार गांव जलालपुर, जींद निवासी संदीप का गांव ललितखेड़ा में रोहिला मेडिकल स्टोर है।|Hindi_M|other|9.624292
processed_hi_m_education_02706.wav|अगर आप वास्तविकता में दुस्वप्नों से बचना चाहती है तो इसके लिए आपको अपनी आदतों में कुछ बदलाव लाना होगा।|Hindi_M|other|9.624292
processed_hi_m_finance_00870.wav|छोटी कारों के बाजार में मारुति ने अपनी नई नवेली पेशकश 'ऑल्टो के के जरिये एक बार फिर सिक्का जमा लिया है|Hindi_M|other|9.000000
processed_hi_m_education_01130.wav|उल्लेखनीय है कि इससे पहले आतंकवादी गुट अश्शबाब, इस प्रकार के आतंकवादी हमलों की ज़िम्मेदारी लेता रहा है।|Hindi_M|other|9.000000
processed_hi_m_other_03533.wav|वहीं स्पेन के विदेश मंत्री अल्फोंसो दास्तिस ने कातालान नेता कार्ल्स प्यूगडेमोंट पर फरेब का आरोप लगाया।|Hindi_M|other|8.173042
processed_hi_m_agri_01356.wav|आपको अगर केसर बादाम कुल्फ़ी दोपहर में खाने के बाद या रात के खाने के बाद मिल जाए तो फिर आप कह उठेगें वाह|Hindi_M|other|9.252771
processed_hi_m_other_00114.wav|कांग्रेस नेता सैफ़ुद्दीन सोज़ की बुक लॉन्च पर पहुंचे शौरी ने सर्जिकल स्ट्राइक को फर्जिकल स्ट्राइक बताया।|Hindi_M|other|8.184667
processed_hi_m_general_03154.wav|कार्यक्रम के प्रारंभ में विद्यालय के नन्हेंमुन्नें बच्चों ने स्वागत गीत पर मनमोहक नृत्य प्रस्तुत किया।|Hindi_M|other|7.200000
processed_hi_m_books_00319.wav|पृथ्वी के तल से एच ऊँचाई तक उठाई गई किसी एम द्रव्यमान की वस्तु की गुरुत्वीय स्थितिज ऊर्जा एमजीएच होगी।|Hindi_M|other|9.400000
processed_hi_m_general_02303.wav|ग्रेटर नोएडा के पथिक स्पोर्ट्स कॉम्प्लेक्स के क्रिकेट स्टेडियम में होने वाली दिलीप ट्राफी का लुत्फ दर्शक फ्री में उठाएंगे।|Hindi_M|other|8.614229
processed_hi_m_books_04784.wav|कक्षा में हर विद्यार्थी और तीन वयस्कों का वज़न और ऊँचाई मापें।|Hindi_M|other|5.363437
processed_hi_m_health_00878.wav|'थ्री इडियट्स' जिंदगी के बारे में है और उसमें काफी ह्यूंमर है|Hindi_M|other|5.700000
processed_hi_m_books_01652.wav|एक गुणित जनक सूत्री विभाजन के द्वारा युग्मक उत्पन्न करते हैं।|Hindi_M|other|5.200000
processed_hi_m_finance_00688.wav|ऑनलाइन डेटा एण्ट्री का काम करके भी आप ऑनलाइन पैसे कमा सकते हो|Hindi_M|other|5.897500
processed_hi_m_books_04363.wav|इन खिलौनों को साँचे में अथवा हाथ से कसकर दबाकर बनाया जाता था।|Hindi_M|other|6.187750
processed_hi_m_finance_01222.wav|जर्मनी के केंद्रीय बैंक को मिली स्वायत्तता दुनिया भर के कई केंद्रीय बैंकों के अधिकारियों के लिए ईर्ष्या का विषय हो सकती है|Hindi_M|other|9.926167
processed_hi_m_education_00226.wav|यह प्रशिक्षण पूरा होने के बाद फ्रैंकफिन के छात्रों को एयर इंडिया एवं फ्रैंकफिन की ओर से कोब्राण्डेड प्रमाणपत्र भी मिलेगा ।|Hindi_M|other|9.300000
processed_hi_m_finance_00788.wav|कारोबार की स्थिति समझने का एक और इन्डीकेटर है आयात और निर्यात|Hindi_M|other|6.280625
processed_hi_m_books_03699.wav|प्रत्येक पृथक् विद्युत परिपथ में विद्युन्मय तथा उदासीन तारों के बीच विभिन्न विद्युत सांधित्रों को संयोजित किया जा सकता है।|Hindi_M|other|9.300000
processed_hi_m_politics_00995.wav|उसके खिलाफ पीड़ित महिला ने साइबर सेल में कंप्लेंट दर्ज कराई थी|Hindi_M|other|5.096417
processed_hi_m_general_02020.wav|पुलिस ने शिकायत पाकर पप्पू जाटव के मुर्गे को थाने बुलवा लिया।|Hindi_M|other|4.700000
processed_hi_m_education_02391.wav|इसी प्रकार निर्वाचन के लिए बनाए गए कंट्रोलरूम, सिगल विण्डो के माध्यम से शिकायतों का निराकरण और कर्मचारियों की तैनाती देखी।|Hindi_M|other|9.368875
processed_hi_m_general_00772.wav|इसके बाद कैलिप्सो संगीत की धुन पर भी जडेजा की थिरकन जारी रही।|Hindi_M|other|4.864208
processed_hi_m_general_00916.wav|अगर आप संगीत सुन रहे हैं तो कोशिश करें कि उसका वौल्यूम कम हो।|Hindi_M|other|4.991917
processed_hi_m_agri_01845.wav|पालक पनीर के इन कोफ्तों को खाकर तारीफ़ करते नहीं थकेंगे मेहमान|Hindi_M|other|6.300000
processed_hi_m_agri_01344.wav|मज़लूम पशु व्यापारी थे और इम्तियाज़ इस काम में उनकी मदद करता था|Hindi_M|other|6.025208
processed_hi_m_politics_01176.wav|घर के झ़गड़े में अभी तक मुलायम सिंह यादव की भूमिका सरपंच की थी|Hindi_M|other|5.096417
processed_hi_m_books_01471.wav|चित्र को देख कर क्या आप बता सकते हैं कि डॉक्टर, अध्यापक, इंजीनियर तथा दर्ज़ी अर्थव्यवस्था के लिए किस प्रकार परिसंपत्ति हैं।|Hindi_M|other|9.300000
processed_hi_m_politics_01328.wav|इस प्रतियोगिता से देश के युवाओं में स्नूकर को लेकर रूचि बढ़ेगी|Hindi_M|other|5.630458
processed_hi_m_finance_02072.wav|चंडीगढ़ के सेक्टर स्थित बैंक स्क्वेयर की अगर बात करें तो यहां भी एटीएम के बाहर इक्कादुक्का ही लोग पैसे निकालते हुए नजर आये|Hindi_M|other|9.902938
processed_hi_m_agri_01815.wav|सेब में सोर्बिटॉल होता है जिसमें इस समस्या का हल छुपा होता है|Hindi_M|other|5.630458
processed_hi_m_other_03308.wav|फॉर्च्यून की एक रिपोर्ट के मुताबिक, यह सिंगल पार्किंग स्पेस सुंग हुंग काई प्रॉपर्टीज के लग्जरी प्रोजेक्ट अल्टिमा में बिकी।|Hindi_M|other|9.252771
processed_hi_m_finance_01420.wav|ये रिश्ता क्या कहलाता है में नैतिक बन वापसी करेंगे करण मेहरा?|Hindi_M|other|5.665292
processed_hi_m_agri_00641.wav|इसके बाद इसमें स्मैश की हुई गाजर, चुकंदर, फूल गोभी, आलू डालें|Hindi_M|other|6.100000
processed_hi_m_finance_00608.wav|सभी नए थे, लेकिन सभी के अंदर कुछ कर गुजरने का जोश और जज्बा था|Hindi_M|other|6.900000
processed_hi_m_finance_00573.wav|ये दोनों स्थितियां आपके व्यक्तित्व के पॉइन्ट्स कम कर देती हैं|Hindi_M|other|4.701667
processed_hi_m_health_00625.wav|आठ मुखी को धारण करने से अन्न, धन तथा स्वर्ण मे वृद्धी होती है|Hindi_M|other|5.900000
processed_hi_m_general_02976.wav|और तत्क्षण उसे लपकने को यहां का मीडिया तैयार ही बैठा रहता है।|Hindi_M|other|5.600000
processed_hi_m_books_00140.wav|ये वर्षा को अम्लीय बनाकर वर्षा के साथ पृथ्वी पर बरस जाते हैं।|Hindi_M|other|5.363437
processed_hi_m_general_01270.wav|और आज के स्वयम्भू समाज में अच्छे मित्र भला कहाँ मिल पाते हैं।|Hindi_M|other|4.701667
processed_hi_m_general_00740.wav|श्रीकांत जापान ओपन के क्वार्टर फाइनल में, प्रणॉय को हार मिली।|Hindi_M|other|4.597188
processed_hi_m_books_01327.wav|अंडाशय से मादा युग्मक तथा कुछ स्टेरॉयड हार्मोन पैदा होते हैं।|Hindi_M|other|5.600000
processed_hi_m_general_01212.wav|इस फिल्म की कहानी भारत के स्वातंत्र्योत्तर काल से संबंधित है।|Hindi_M|other|5.108021
processed_hi_m_books_02292.wav|ठाकुरजी के नाम लिख देंगे तो पुश्तों तक लोग उन्हें याद करेंगे।|Hindi_M|other|5.258938
processed_hi_m_agri_00761.wav|परंतु नेट स्लो रहने के कारण अनाज वितरण की रफ्तार थम सी गयी है|Hindi_M|other|6.036812
processed_hi_m_education_02110.wav|हालांकि बाज पर किसी प्रकार का ट्रांसमीटर एन्टीना नहीं लगा है।|Hindi_M|other|5.270562
processed_hi_m_health_01342.wav|मेष या कर्क राशि में होने पर दॉतों में पायरिया रोग हो जाता है|Hindi_M|other|5.642083
processed_hi_m_books_01999.wav|यही विक्षोभ पृथ्वी की सतह पर भूकम्प के रूप में दिखाई देता है।|Hindi_M|other|5.514375
processed_hi_m_books_02610.wav|इन कणों को पृथक् करने के लिए छानन विधि का प्रयोग नहीं किया जाता है ऐसे मिश्रणों को अपकेंद्रन के द्वारा पृथक् किया जाता है।|Hindi_M|other|9.508208
processed_hi_m_books_01778.wav|फ्रायड ने विभिन्न प्रकार की रक्षा युक्तियों का वर्णन किया है।|Hindi_M|other|4.968687
processed_hi_m_finance_00173.wav|फोक्सवैगन, नेस्ले  जैसी कंपनियां इस फूड बैंक में दान देती हैं|Hindi_M|other|5.375042
processed_hi_m_agri_02385.wav|करेला तत्वो और यौगिकों का मिश्रण है जो आँखो की लिए बहुत ही ज्यादा लाभकारी होता है|Hindi_M|other|7.778313
processed_hi_m_health_00947.wav|ये फ़ाउंडेशन स्तन कैंसर पर शोध करता था और मैकग्रॉ ने इसके लिए काफ़ी रकम भी जुटाई थी|Hindi_M|other|7.400000
processed_hi_m_books_03830.wav|इस प्रकार सस्य विज्ञान वाली किस्में अधिक उत्पादन प्राप्त करने में सहायक होती हैं।|Hindi_M|other|6.547646
processed_hi_m_education_02396.wav|प्रेम और श्रध्दा अर्थात् पूज्य बुद्धि दोनों के मेल से भक्ति की निष्पत्ति होती है।|Hindi_M|other|6.977229
processed_hi_m_health_01056.wav|पाटिल ने कहा कि आशीष नेहरा की हैम्सट्रिंग में चोट के कारण उन्हें आराम दिया गया है|Hindi_M|other|6.698583
processed_hi_m_weather_01879.wav|इस मनोरम वातावरण और मधुर सान्निध्य को छोड़कर उसकी जाने की इच्छा भी नहीं हो रही थी|Hindi_M|other|6.965604
processed_hi_m_other_00070.wav|इन्हीं वजहों से ब्लू स्क्रीन एरर विंडोज यूजर्स के लिए बहुत बड़ी समस्या बन चुकी है।|Hindi_M|other|6.570875
processed_hi_m_other_04396.wav|भगवती बगलामुखी का यह भक्त मंदार मंत्र साधकों की हर मनोकामनां पूर्णं करने वाला है।|Hindi_M|other|6.977229
processed_hi_m_books_02436.wav|साबुन दीर्घ श्रृंखला वाले कार्बोक्सिलिक अम्लों सोडियम अथवा पोटैशियम लवण होते हैं।|Hindi_M|other|7.244250
processed_hi_m_books_01330.wav|अभिक्रिया में कॉपर ऑक्साइड में ऑक्सीजन का ह्रास हो रहा है इसलिए यह अपचयित हुआ है।|Hindi_M|other|7.600000
processed_hi_m_books_05114.wav|क्या पुनर्जन्म अतीत के कर्मों के कारण होता था। ऐसे मुद्दों पर पुरज़ोर बहस होती थी।|Hindi_M|other|6.965604
processed_hi_m_books_03229.wav|दूसरे छोर पर वे लोग होते हैं जो निष्क्रिय, शांत, सतर्क और आत्म-केंद्रित होते हैं।|Hindi_M|other|8.323979
processed_hi_m_books_03232.wav|परीक्षण पुस्तिका में परीक्षार्थियों को दिए जाने वाले अनुदेश भी सन्निहित रहते हैं।|Hindi_M|other|6.721813
processed_hi_m_books_00084.wav|उदाहरण के लिए, लिखने के लिए आप जिस कलम का उपयोग करते हैं वह एक परिवत्र्य नहीं है।|Hindi_M|other|7.012062


==> filelists/nonparallel/export_processed_limmits_hindi_m_audiopath_text_sid_emotion_duration_val_nonparallel_data.txt <==
processed_hi_m_education_01175.wav|ज्ञान को नक़्ल करने वाले बहुत हैं परन्तु उसके नियमों का पालन करने वाले बहुत कम है।|Hindi_M|other|7.128146
processed_hi_m_education_00842.wav|इन्ही सब के बीच हरियाणा सरकार को रविवार को होने वाली परीक्षा को भी रद्द करना पङा।|Hindi_M|other|6.861125
processed_hi_m_books_01808.wav|वह “रुको!” की आवाज मुझे बेरहम हुक्म जैसी सुनाई दी और मैंने सोचा कि अब तो मैं गया।|Hindi_M|other|7.371958
processed_hi_m_general_01198.wav|भारत में जाकिर पर मनी लॉन्ड्रिंग और आतंकवादी गतिविधियों को बढ़ावा देने का आरोप है।|Hindi_M|other|6.594104
processed_hi_m_books_01789.wav|आप नहीं चाहते कि आपका भतीजा कंपनी की फौज में नौकरी करे। आप उसे क्या कारण बताएँगे।|Hindi_M|other|7.400000
processed_hi_m_other_05138.wav|इस शिविर का शुभारंभ केएन नंदन जनरल मैनेजर मानव संसाधन एल्कैम लैब्स बद्दी ने किया।|Hindi_M|other|7.244250
processed_hi_m_politics_00558.wav|ऑल्टो और ऑल्टो के के सीएनजी वेरिएंट पर भी पेट्रोल वेरिएंट वाले ऑफर दिए जा रहे हैं|Hindi_M|other|7.534500
processed_hi_m_books_00559.wav|ऐसे निरोधों के उदाहरणों में अकाल, महामारियाँ और। अन्य प्राकृतिक आपदाएँ शामिल हैं।|Hindi_M|other|7.116542
processed_hi_m_general_01923.wav|स्वदेशी, असहयोग एवं सविनय अवज्ञा आन्दोलनों के दौरान शिक्षा का व्यापक प्रचार किया।|Hindi_M|other|7.128146
processed_hi_m_general_03053.wav|ये प्रयोगशाला के अविकसित और विकृत भ्रुण हैं जिन्होंने न विचार को समझा, न समाज को।|Hindi_M|other|7.801542
processed_hi_m_general_02118.wav|आप इसे कहानी कह लें और फूफा के सघन ब्यौरों को देख उपन्यास की आहट भी सुन सकते हैं।|Hindi_M|other|6.338667
processed_hi_m_agri_02416.wav|हल्के हाथों के मिश्रण से नींबू के आकार के गोले बनाकर क्रम्ब्स से उनकी कोटिंग करें|Hindi_M|other|7.627375
processed_hi_m_other_02175.wav|रंगा संघर्षशील व्यक्त्तिव हैं और उन्होंने संघर्ष के बल पर ही मुकाम हासिल किया है।|Hindi_M|other|6.600000
processed_hi_m_agri_00920.wav|डॉक्टर दुर्गा अरुंद के अनुसार, 'दिन की शुरुआत नारियल के तेल को बॉडी पर लगाकर करें|Hindi_M|other|6.872729
processed_hi_m_general_02943.wav|पल्लव जाटों ने छठी सदी के मध्य से आठवीं सदी के मध्य तक दक्षिण भारत में शासन किया।|Hindi_M|other|7.116542
processed_hi_m_health_02846.wav|मोटापे की समस्या को आमतौर पर धनाढ्य लोगों की बीमारी मानकर उसे तवज्जो नहीं दी जाती|Hindi_M|other|7.906021
processed_hi_m_books_00028.wav|उत्तरी ध्रुव एवं दक्षिणी ध्रुव के मध्य खींची गई रेखा को विषुवत वृत्त कहा जाता है।|Hindi_M|other|6.849521
processed_hi_m_education_00972.wav|स्कनथार्प, डाल्जेल तथा क्लाइजब्रिज की प्लेट मिलों को एक प्रकार से बंद किया जाएगा।|Hindi_M|other|7.000000
processed_hi_m_other_02257.wav|उन्होंने कहा कि इस्फ़हानियों की एक अन्य विशेषता, ईश्वर के मार्ग में दानदक्षिणा है।|Hindi_M|other|6.977229
processed_hi_m_books_02114.wav|कल हम नमक कर कानून तोड़ेंगे। सरकार इसको बर्दाश्त करती है कि नहीं, यह सवाल अलग है।|Hindi_M|other|7.395187
processed_hi_m_weather_00088.wav|अंतिम समाचार मिलने तक कालाटोप व लक्कड़मंडी में करीब डेढ़ फुट हिमपात दर्ज हो चुका था|Hindi_M|other|8.045333
processed_hi_m_agri_01387.wav|नॉनवेज में चिकेन सॉस के साथ स्पेनिश एग ऑमलेट और अखरोट स्लाइस केक सर्व किए जायेंगे|Hindi_M|other|7.917625
processed_hi_m_other_02056.wav|उन्होंने यह भी कहा कि नक्सलियों का सहयोग लेने वाले प्रत्याशियों पर कार्रवाई होगी।|Hindi_M|other|6.292229
processed_hi_m_books_03748.wav|वे उस झंझा के समान हैं जो हल्की वस्तुओं के साथ भारी वस्तुओं को भी उड़ा ले जाती है।|Hindi_M|other|7.000000
processed_hi_m_books_01938.wav|लगातार असफलता से दृढ़ता लगभग नहीं के बराबर होती है और निष्पादन निक्रुष्ट होता है।|Hindi_M|other|7.789917
processed_hi_m_other_04997.wav|विलारियाल के खिलाफ बार्सिलोना के लिए एंटोनी ग्रीजमैन  और आर्थुर मेलो  ने गोल किए।|Hindi_M|other|6.025208
processed_hi_m_other_02656.wav|शराबबंदी के इक्कीस महीनों में ही इससे जुड़े किस्सों की भयावहता और उपहास ने अपनी तमाम हदें लांघ दी थीं।|Hindi_M|other|8.056958
processed_hi_m_finance_01310.wav|' ऐसे मामलों में कंपनियों के पास सही तरीका यही होता कि वे अपनी स्क्रीन बंद कर एक ऑफलाइन ब्रेक ले लेती|Hindi_M|other|9.113458
processed_hi_m_politics_02344.wav|बेंगलुरु की क्राइस्ट यूनिवर्सिटी में बीएससी के छात्र रोहित डे ने पिछले कई वर्षं में कई ड्रोन बनाए हैं|Hindi_M|other|8.173042
processed_hi_m_weather_01360.wav|जेएनयू में अफजल गुरू की फांसी को लेकर छात्रों की नारेबाजी के बाद उठा तूफान थमने का नाम नहीं ले रहा है|Hindi_M|other|8.858042
processed_hi_m_health_02777.wav|फतेहगढ कोतवाली में तैनात ड्राइवर विजेन्द्र सिंह तोमर की गुरुवार को संदिग्ध परिस्तिथियों में मौत हो गई|Hindi_M|other|8.173042
processed_hi_m_education_00982.wav|महात्मा चाणक्य, वृद्धजनों की सेवा से विशेष ज्ञान एवं विज्ञान की प्राप्ति होती है, का उदघोष करते हैं ।|Hindi_M|other|8.985750
processed_hi_m_books_02849.wav|भूकंपों की उत्पत्ति विवर्तनिकी से संबंधित है। ये विध्वंसक है और विस्तृत क्षेत्र को प्रभावित करते हैं।|Hindi_M|other|8.335583
processed_hi_m_education_01826.wav|स्लैग गीयर की रिपोर्ट के अनुसार, 'गूगल ने खुलासा किया है कि किस प्रकार आपका फोन बैटरी की खपत करता है।|Hindi_M|other|8.834812
processed_hi_m_health_00850.wav|भिवाड़ी के डीएसपी सिद्धंत शर्मा ने बताया कि दोनों गुटों के बीच हुए इस झगड़े में एक युवक की मौत हो गई है|Hindi_M|other|8.556188
processed_hi_m_politics_02676.wav|राक्षसराज जलंधर की पतिव्रता पत्नी वृंदा ने जब आत्मदाह किया था, तब उस स्थान पर तुलसी का पौधा उग आया था|Hindi_M|other|9.531417
processed_hi_m_general_01267.wav|विश्व कप का यह आठवां मुकाबला इंग्लैंड में साउथैंप्टन के रोज बाउल क्रिकेट स्टेडियम में खेला जा रहा है।|Hindi_M|other|7.128146
processed_hi_m_education_02262.wav|इस दौरान जिलाधिकारी अनिल ढींगरा ने कहा कि परीक्षा निष्पक्ष एवं निर्विवादित रूप से सम्पन्न होनी चाहिए।|Hindi_M|other|9.125063
processed_hi_m_books_01817.wav|जहाँ हड़प्पा सभ्यता के कई नगर दो भागों में विभक्त थे वहीं धौलावीरा नगर को तीन भागों में बाँटा गया था।|Hindi_M|other|9.403708
processed_hi_m_other_03718.wav|बताया जाता है कि हजरत निजामुद्दीन ओलिया अपने भान्जे तकउद्दीन नूह का इंतकाल होने के बाद उदास रहने लगे।|Hindi_M|other|8.858042
processed_hi_m_general_02293.wav|यह कैम्पेन फ्लिपकार्ट की नई विज्ञापन शैली को दर्शाता है, जिसमें फोकस सामाजिक जागरूकता पर केंद्रित है।|Hindi_M|other|7.929250
processed_hi_m_agri_02025.wav|जब किसान या छोटे उत्पादक बैंक के पास कर्ज़ा लेने के लिए जाते हैं तो उन्हें सैकड़ों चक्कर लगाने पड़ते हैं|Hindi_M|other|8.300771
processed_hi_m_education_00427.wav|मोदी की डिग्रियों को कटघरे में खड़ाकर केजरीवाल ने अपने परिपक्व होते राजनैतिक कौशल का ही परिचय दिया है।|Hindi_M|other|8.602625
processed_hi_m_finance_00953.wav|कुछ बरस पहले, नवीकरण आदेश प्राप्त करने के लिए सुरेन्द्र भाई सुरेका उज्जैन स्थित आय कर कार्यालय पहुँचे|Hindi_M|other|8.974146
processed_hi_m_health_02026.wav|तेनालीराम की चोट से आहत हुए दरबारी मुँह लटकाए हुए जमीन कुरेदते रहे और तेनालीराम मंदमंद मुस्करा रहे थे|Hindi_M|other|9.647521
processed_hi_m_politics_03158.wav|इक्काडु श्रीनिवासन लक्ष्मी नरसिंहन एक भारतीय राजनेता हैं जो आन्ध्र प्रदेश और तेलंगाना के राज्यपाल हैं|Hindi_M|other|8.556188
processed_hi_m_politics_02352.wav|ग्रामीणों और प्रशासन के बीच झड़प के बाद राजसमंद जिले के विभिन्न गांवों में पथराव की खबरें सामने आई थीं|Hindi_M|other|8.440083
processed_hi_m_politics_00176.wav|सूत्रों के मुताबिक विधायकों को होटल ग्रैंड हयात और बान्द्रा कुर्ला कॉम्प्लेक्स सोफिटेल में रखा गया है|Hindi_M|other|8.718729
processed_hi_m_books_00188.wav|उसने एक आलू को दो बराबर भागों में काटा तथा संपरीक्षित्र के ताँबे के तारों को इसमें निर्विष्ट कर दिया।|Hindi_M|other|9.100000
processed_hi_m_education_00473.wav|परमेश्वर देवताओँ के इस प्रकार कर्मफल प्रदान करने के कार्य मेँ किसी भी प्रकार का हस्तक्षेप नहीँ करते ।|Hindi_M|other|8.463292
processed_hi_m_politics_03021.wav|साइना ने कहा, 'मेरे ख़्याल से मेरा प्रदर्शन अच्छा होना चाहिए, लेकिन सब कुछ मेरी फ़िटनेस पर निर्भर करेगा|Hindi_M|other|8.600000
processed_hi_m_general_02994.wav|फिलहाल अमेरिका में एडवायर के जेनेरिक संस्करण को उतारने की दौड़ में माइलन, सैंडोज और हिक्मा शामिल हैं।|Hindi_M|other|9.090229
processed_hi_m_books_01105.wav|कुछ कार्यक्रमों का ध्येय शहरी क्षेत्रों में स्वरोजगार तथा मजदूरी पर रोजगार के अधिक अवसरों का सृजन था।|Hindi_M|other|8.068563
processed_hi_m_books_04907.wav|एक था जन जिसका प्रयोग हिंदी व अन्य भाषाओं में आज भी होता है। दूसरा था विश् जिससे वैश्य शब्द निकला है।|Hindi_M|other|9.241167
processed_hi_m_general_02733.wav|हमें बृहस्पति के उग्र वायुमंडल, प्लूटो की बर्फीली सतह और काइपर बेल्ट के पिंडों के बारे में बहुतसी नई जानकारियां मिली हैं।|Hindi_M|other|10.111917
processed_hi_m_books_00883.wav|इस चाँदी का एक बड़ा हिस्सा भारत की तरफ़ खिंच गया। यह भारत के लिए अच्छा था क्योंकि यहाँ चाँदी के प्राकृतिक संसाधन नहीं थे।|Hindi_M|other|9.519813
processed_hi_m_general_02004.wav|इसे हॉबीहोर्सिंग कहते हैं इसमें युवतियां घोड़े नहीं बल्कि उनके छोटे से खिलौने पर सवार होकर हर्डल रेस में हिस्सा लेती हैं।|Hindi_M|other|9.508208
processed_hi_m_books_03882.wav|कॉलम-2 में परिणाम एक-दूसरे से भिन्न हो सकते हैं क्योंकि विद्यार्थियों के बालिश्तों की लंबाई एक-दूसरे से भिन्न हो सकती है।|Hindi_M|other|8.846438
processed_hi_m_education_00442.wav|अप्रेंटिस पदों पर उम्मीदवारों का चयन लिखित परीक्षा, इंटरव्यू राउंड और मेडिकल राउंड में पर्फॉर्मेंस के आधार पर किया जाएगा।|Hindi_M|other|10.042250
processed_hi_m_general_02609.wav|इंडिया टुडे के मुताबिक, निकलेश खेल पत्रकार हैं और शतरंज के मुकाबलों को कवर करते हैं एजेंला कोलंबिया की ग्रेंड मास्टर हैं।|Hindi_M|other|9.403708
processed_hi_m_general_02697.wav|आजकल तो कई बार संगीत बनिस्बत अपनी काबिलियत के,फिल्मी सितारों के द्वारा किये गये प्रचार के कारण लोगों की जबान पर चढ़ता है।|Hindi_M|other|9.856500
processed_hi_m_books_03721.wav|कावेरी डेल्टा में मुरियार नाम से प्रसिद्ध एक छोटे-से मुखिया परिवार की सत्ता थी। वे कांचीपुरम के पल्लव राजाओं के मातहत थे।|Hindi_M|other|10.088688
processed_hi_m_finance_00751.wav|पुष्पेंद्र रुपए ट्रांसफर करने के बाद बैंक स्टेटमेंट, एटीएम स्लिप वाट्सएप करता था|Hindi_M|other|6.800000
processed_hi_m_books_04278.wav|पूजा का यह रूप धीरे-धीरे देश के विभिन्न भागों में फ़ैलने लगा।|Hindi_M|other|5.400000
processed_hi_m_books_04806.wav|प्राकृतिक रूप से नष्ट करने वाली कोशिकाएँ, वाइरस तथा अर्बुद या टयूमर दोनों के विरुद्ध लड़ाई करती हैं।|Hindi_M|other|8.858042
processed_hi_m_health_02468.wav|दुर्योधन ने कहा दाँव लगाने के लिए धन और रत्न तो मैं दूँगा, परन्तु मेरी ओर से खेलेंगे मेरे मामा शकुनि|Hindi_M|other|9.200000
processed_hi_m_general_02026.wav|अंगारकी चतुर्थी पर विघ्न विनाशक भगवान गणेश व्रत रखा जाता है।|Hindi_M|other|5.386667
processed_hi_m_books_01651.wav|निर्मुक्त होने वाली ऊष्मा से आस-पास की वायु गर्म हो जाती है।|Hindi_M|other|4.957083
processed_hi_m_education_00825.wav|बता दें कि उनकी पत्नि कानपुर मेडिकल कॉलेज में ही डॉक्टर हैं।|Hindi_M|other|5.769792
processed_hi_m_books_04338.wav|ये शलभ चमगादड़ों द्वारा उत्पन्न उच्च आवृत्ति की चींचीं की ध्वनि को सुन सकते हैं।|Hindi_M|other|6.419937
processed_hi_m_general_00762.wav|बनवारी लाल ने खिलाड़ियों के उज्ज्वल भविष्य की कामना करते हुए कोच व मिनी स्टेडियम बनवाने की सिफारिश करने का आश्वासन दिया l|Hindi_M|other|9.008979
processed_hi_m_other_02365.wav|राजा ने उस व्यक्ति से कहा कि वह सीमूर्ग़ को उसके पास लेकर आए।|Hindi_M|other|5.525979
processed_hi_m_books_02156.wav|आइए हम एसीटोन और जल को उनके मिश्रण से पृथक् करने का प्रयास करें मिश्रण को आसवन फ्लास्क में लें इसमें एक थर्मामीटर लगाएँ।|Hindi_M|other|9.914542
processed_hi_m_health_02062.wav|लोगों का कहना है, बाबा कंबल ओढ़ाकर कानों में मंत्र फूंक दें तो बड़ी से बड़ी बीमारी छू मंतर हो जाती है|Hindi_M|other|8.556188
processed_hi_m_general_01039.wav|नवोदित राजीव वालिया द्वारा निर्देशित फिल्म संगीत, रोमांस के रूप में चिह्न्ति है।|Hindi_M|other|6.036812
processed_hi_m_politics_02809.wav|इधर बालिका के साथ दुष्कृत्य के विरोध में गरोठ, शामगढ़, चंदवासा सहित कई कस्बे व ग्राम पूरी तरह बंद रहे|Hindi_M|other|9.392104


==> filelists/nonparallel/export_processed_limmits_marathi_f_audiopath_text_sid_emotion_duration_train_nonparallel_data.txt <==
processed_mr_f_weather_01273.wav|तर नक्कीच पालिकेच्या कारभारांचा गाडा हा संपूर्णपणे मनमानी सुरू असलेला दिसून येत आहे.|Marathi_F|other|6.496000
processed_mr_f_finance_03386.wav|पैशांचा प्रश्न तयार झाला तेव्हा गुरुजींनी बँकांना कर्ज देण्यासाठी विनंती केली.|Marathi_F|other|5.813333
processed_mr_f_finance_01482.wav|कष्टाने मिळवलेल्या पैशातून ती काटकसर करून थोडी बचत करण्याचा प्रयत्न करायची.|Marathi_F|other|5.962667
processed_mr_f_books_00365.wav|मध्य प्रदेशातील सांची येथील स्तूप प्रथम सम्राट अशोकाच्या काळात उभारला गेला. |Marathi_F|other|5.851063
processed_mr_f_other_01009.wav|कोणी म्हणतं विशाल पाटील येणार तर कोणी म्हणतंय संजय पाटील येणार.|Marathi_F|other|5.000000
processed_mr_f_other_02402.wav|मी तुमचा मुद्दा मान्य केलेला असला तरीही तुम्ही माझा मुद्दा मान्य करण्याचे धाडस दाखवणार नाही आहात ते माहीती आहे.|Marathi_F|other|8.265937
processed_mr_f_books_01679.wav|सार्वजनिक प्रश्नांबाबत पक्षांची एक विशिष्ट भूमिका असते. |Marathi_F|other|4.600000
processed_mr_f_politics_01114.wav|संदेशची मालकी ज्या फाल्गुन पटेल यांच्याकडं आहे ते गुजरातचे पूर्व मुख्यमंत्री चिमनभाई पटेल यांचे नातेवाईक आहेत|Marathi_F|other|9.400000
processed_mr_f_books_01183.wav|या खंडांमधून त्यांनी व्यापक इतिहासाची मांडणी केली आहे.|Marathi_F|other|4.492687
processed_mr_f_education_01885.wav|चर भरण्याची कामे योग्य प्रकारे झाल्यास रस्त्यातील खड्ड्यांचे प्रमाण कमी होण्याची शक्यता आता वर्तवली आहे.|Marathi_F|other|8.138667
processed_mr_f_politics_00916.wav|त्यात अतिरिक्त डबे असल्याची उद्घोषणा कोकण रेल्वे प्रशासनाने केली आणि प्रवाशांना काहीसा दिलासा मिळाला आहे|Marathi_F|other|8.053333
processed_mr_f_politics_01365.wav|शुक्रवारी रात्री ही महिला काम करीत असलेल्या घरी त्याच्या ओळखीच्या एका व्यक्तीला भेटण्यासाठी गेला होता.|Marathi_F|other|7.637333
processed_mr_f_books_01936.wav|उत्तर भारतीय मैदानी प्रदेशाचे दोन विभाग केले जातात. |Marathi_F|other|4.700000
processed_mr_f_education_00807.wav|लॉटरीचा निकाल जाहीर होण्याच्या एक दिवस आधी जी दोन तिकीटे विकत घेतली होती ती त्याच्याकडून हरवली होती.|Marathi_F|other|9.024000
processed_mr_f_books_01267.wav|समजा एक वस्तू एकसमान वर्तुळाकार गतीने गतिमान आहे. |Marathi_F|other|5.444708
processed_mr_f_politics_02160.wav|दरवर्षी हज यात्रींची संख्या वाढल्याने मक्काच्या मुख्य मशीदीत उभे राहण्याची जागा वाढविण्यात येत आहे|Marathi_F|other|7.658667
processed_mr_f_books_00994.wav|काही विशिष्ट ठिकाणी फोटोग्राफर फोटो काढून देतात.  |Marathi_F|other|3.691604
processed_mr_f_weather_01483.wav|त्या लोखंडी पत्र्याच्या शेडमधून दिवाळीत आकाश दिवा लावण्यासाठी शेजारच्या घरातून वायर घेतली होती.|Marathi_F|other|7.000000
processed_mr_f_books_01127.wav|वाचकाला त्याचा अभ्यास वाढवण्याची प्रेरणा मिळते.|Marathi_F|other|4.086333
processed_mr_f_agri_03505.wav|खते देण्यासाठी झाडाच्या विस्ताराखाली वर्तुळाकार चर खणावेत आणि त्यात खते घालून चर बंद करावेत.|Marathi_F|other|7.861333
processed_mr_f_books_00347.wav|वेल्सच्या सोबत काम करणारे एक मराठी चित्रकार गंगाराम तांबट यांचा इथे विशेष उल्लेख करायला हवा.|Marathi_F|other|7.200000
processed_mr_f_health_02169.wav|तो रोगावर उपचार करण्यासाठी रोग्यांना बेड्यांनी बांधत असे आणि उपचार करण्याची बतावणी करत असे.|Marathi_F|other|7.453229
processed_mr_f_agri_02650.wav|अशा झाडांच्या बुंध्यालगत जमिनीवर आच्छादन केल्यास जमिनीची पाणी धरून ठेवण्याची क्षमता वाढते.|Marathi_F|other|7.000000
processed_mr_f_other_01784.wav|यानंतर जुलै महिन्याच्या दरम्यान मुंबई पोलिसांनी त्यांच्या रत्नागिरी कार्यालयाला सील ठोकले.|Marathi_F|other|6.700000
processed_mr_f_agri_01808.wav|धरणाच्या आसपास मोठ्या प्रमाणावर शेती असून या धरणाचे पाणी मुख्यत्वे सिंचनासाठी वापरले जाते.|Marathi_F|other|7.232000
processed_mr_f_books_00770.wav|खेळांचे बैठे आणि मैदानी असे दोन प्रकार आहेत. |Marathi_F|other|4.248875
processed_mr_f_health_02419.wav|सुरक्षित मातृत्व म्हणजेच निरोगी गर्भधारणा आणि बाळाचा सुरक्षित जन्म देण्याची आईची क्षमता.|Marathi_F|other|7.035271
processed_mr_f_education_00932.wav|मानवी इच्छांना अंत नसतो आणि या इच्छा फक्त देवच पूर्ण करू शकतो, अशी मानवाची श्रद्धा असते.|Marathi_F|other|7.680000
processed_mr_f_books_02207.wav|कॉफीच्या उत्पादनासाठी हा प्रदेश सुयोग्य आहे.|Marathi_F|other|4.504292
processed_mr_f_weather_01800.wav|पक्षाच्या विरोधात भूमिका घेतल्यामुळे तृप्ती सावंत यांची पक्षातून हकालपट्टी करण्यात आली असल्याची माहिती सूत्रांकडून देण्यात आली आहे.|Marathi_F|other|8.800000
processed_mr_f_health_01468.wav|त्याला रक्ताची गरज असते, पण कैलासचे रक्त जुळत नाही म्हणून अमर रक्त देतो आणि बॉबी वाचतो.|Marathi_F|other|7.200000
processed_mr_f_books_00812.wav|त्यात उडणाऱ्या लाकडी बाहुल्यांचे वर्णन आहे.|Marathi_F|other|2.900000
processed_mr_f_finance_03518.wav|शासनाची मान्यता असलेल्या ग्रंथालयांना शासनाच्या वतीने दरवर्षी अनुदान देण्यात येत असते.|Marathi_F|other|6.368000
processed_mr_f_politics_00796.wav|भारतातील ही नेमबाजी स्पर्धा बर्मिंगहम राष्ट्रकुल स्पर्धेपूर्वीच आयोजित केली जाणार आहे.|Marathi_F|other|6.720000
processed_mr_f_other_00680.wav|घाईने प्रेमात पडणाऱ्या आणि घाईने लग्नाच्या गाठी जोडणाऱ्या जोडप्यांच्या सुखी संसाराची स्वप्नं अपेक्षांच्या कसोटीवर खरी उतरतात का?|Marathi_F|other|9.269333
processed_mr_f_agri_01216.wav|सप्टेंबर महिन्यात पडलेल्या पावसाच्या मोठ्या खंडाचा परिणाम कापूस पिकावर होताना दिसतोय.|Marathi_F|other|6.954667
processed_mr_f_finance_01749.wav|यातून देशाचे उत्पन्न वाढणार त्यासाठी करांचे दर कमी करण्यात आल्याचा जेटलींचा दावा आहे.|Marathi_F|other|7.178667
processed_mr_f_books_00407.wav|अनेक देखण्या वास्तूंची निर्मिती केली गेली. |Marathi_F|other|3.157542
processed_mr_f_politics_02062.wav|मध्यंतरी महापौर महाडेश्वर यांच्या प्रभागात खड्डयांच्या प्रश्नाने उग्ररूप धारण केल्यानंतर महापौरांनी आपल्या प्रभागाचा दौरा केला|Marathi_F|other|9.632000
processed_mr_f_health_02475.wav|जोपर्यंत व्यक्तीच्या रक्तात आणि त्याच्या मलमूत्रात इबोला विषाणूचे अस्तित्व असेपर्यंत त्याचा संसर्ग लोकांना होण्याचा धोका असतो.|Marathi_F|other|9.345667
processed_mr_f_weather_00913.wav|ही घटना घडताच बघ्यांनी एकच गर्दी केल्याने परिसरात तणावाचे वातावरण निर्माण झाले होते.|Marathi_F|other|6.357333
processed_mr_f_agri_02593.wav|जया, रत्ना यासारखी लवकर होणारी पिके तयार झाली असून अशा पिकांची कापणी सुरू झाली आहे.|Marathi_F|other|7.100000
processed_mr_f_other_00652.wav|महिलांना आवरणे तर पोलिसांसाठी दिव्यच होते. अखेर पोलिसांनी बघ्यांना रांगेत उभे केले.|Marathi_F|other|6.560000
processed_mr_f_other_03627.wav|तृटी काढून उद्योजकांना त्रास देण्याचा प्रयत्न टाळावा यासाठी आपणाला उपोषण करावे लागत असल्याचे सौ जयश्री गावडे यांनी सांगितले.|Marathi_F|other|9.194729
processed_mr_f_health_02908.wav|रक्ताच्या थारोळ्यात शुद्ध हरपलेले अरुणा त्यातून वाचते खरी पण पुढील कित्येक वर्ष ती त्या वेदना हॉस्पिटलच्या एका बेडवर काढते.|Marathi_F|other|9.090229
processed_mr_f_finance_01465.wav|मग प्रत्यक्ष मालकाला भेटून थोडे पैसे आणि उर्वरित पैशांचा न वटणारा धनादेश द्यायचा.|Marathi_F|other|6.624000
processed_mr_f_weather_02760.wav|बातमी गावासह आजूबाजूच्या गावांमध्ये पसरल्याने बघ्यांची तोबा गर्दी घटनास्थळी झाली.|Marathi_F|other|6.912000
processed_mr_f_books_02121.wav|उत्तरेकडून दक्षिणेकडे जाताना वरील बाबींमध्ये होत जाणारा फरक त्यातून स्पष्ट होतो.|Marathi_F|other|6.300000
processed_mr_f_books_01649.wav|दर पाच वर्षांनी होणाऱ्या लोकसभेच्या निवडणुकांना सार्वत्रिक निवडणुका असे म्हणतात.|Marathi_F|other|5.978771
processed_mr_f_books_00728.wav|पूर्वी चित्रपटगृहात चित्रपट सुरू होण्यापूर्वी अनुबोधपट व वृत्तपट दाखवले जात असत. |Marathi_F|other|6.400000
processed_mr_f_politics_01132.wav|इथे उत्तर प्रदेशचे मुख्यमंत्री योगीजी भगवी वस्त्रं घालून फिरत असल्याचं मला समजलं|Marathi_F|other|7.114667
processed_mr_f_finance_03279.wav|खाजगी व कमर्शियल बँका यांचे वाढते प्रस्थ अशा या स्पर्धात्मक युगात सहकारी बँकांच्या अस्तित्वाचा प्रश्न निर्माण झाला आहे.|Marathi_F|other|9.077333
processed_mr_f_politics_01211.wav|अखेरच्या विसाव्याचं स्थान असलेली स्मशानभूमी ही काही पर्यटनाची जागा असू शकत नाही|Marathi_F|other|6.858667
processed_mr_f_books_00992.wav|या ठिकाणाला हजारो पर्यटक भेट देत असतात. |Marathi_F|other|3.691604
processed_mr_f_books_01906.wav|आशिया खंडाच्या दक्षिण भागात हा देश आहे.|Marathi_F|other|3.447792
processed_mr_f_books_01938.wav|या मैदानी प्रदेशाचा उतार पूर्वेकडे आहे.|Marathi_F|other|3.563896
processed_mr_f_books_01250.wav|सोळाव्या शतकापर्यंत ग्रहांच्या स्थिती व गतीविषयी बरीच माहिती उपलब्ध झाली होती. |Marathi_F|other|6.245792
processed_mr_f_general_00544.wav|मराठी चित्रपट, चित्रपट म्हणून किती चांगला अथवा वाईट आहे एवढ्याच बळावर गाजावा.|Marathi_F|other|6.218667
processed_mr_f_politics_01555.wav|सध्या आपण सकाळी सकाळी वृत्तपत्र पाहिली तर, महिला अत्याचारांच्या घटनांचे वृत्तपत्रांचे मथळे आपल्याला पाहायला मिळतात.|Marathi_F|other|8.618667
processed_mr_f_books_01676.wav|अशी स्पर्धा करण्यात अयोग्य काहीच नाही. |Marathi_F|other|3.500000
processed_mr_f_education_02612.wav|त्यावरून वन्यजीवन हे रात्रीच्या खेळांमुळे आणि पार्ट्यांमुळे कसे विस्कळीत झाले आहे याकडेही त्यांनी लक्ष वेधले होते.|Marathi_F|other|9.888000
processed_mr_f_books_01978.wav|किनारी भागातही मैदाने विस्तीर्ण नाहीत.|Marathi_F|other|3.500000
processed_mr_f_health_00411.wav|क्षयरोग्यांना दुधीचा रस दिल्याने त्यांचा खोकला कमी होतो व त्यांचे वजन वाढते.|Marathi_F|other|6.106479
processed_mr_f_politics_01922.wav|उत्तूंग शिखरे सर्वप्रथम सर करणाऱ्या त्या पहिल्या महिला अपंग गिर्यारोहक आहेत.|Marathi_F|other|6.197333
processed_mr_f_agri_00955.wav|काश्मिरी जातीच्या शेळ्यांकडून पश्मिना नावाची मऊसूत लोकर आणि अंगोरा जातीच्या शेळ्यांपासून मोहेर नावाची लोकर मिळते.|Marathi_F|other|8.842667
processed_mr_f_finance_01573.wav|अग्रिम कर भरताना या उत्पन्नाचा समावेश करून अग्रिम कराचे हप्ते भरावे लागतील.|Marathi_F|other|6.100000
processed_mr_f_books_01946.wav|या मैदानाची निर्मिती सतलज व तिच्या उपनद्यांच्या संचयन कार्यातून झालेली आहे.|Marathi_F|other|6.200000
processed_mr_f_agri_01555.wav|येथील शेतकऱ्यांनी सिंचन आणि शेतीसाठी पाणी या तत्वावर आपल्या सुपीक जमिनी शासनाला कवडीमोल किंमतीत धरणासाठी दिल्या.|Marathi_F|other|9.098667
processed_mr_f_other_00347.wav|महागड्या वस्तूंच्या नावाने बनावट वस्तूंची विक्री करून त्यातून मोठ्या प्रमाणात अर्थार्जन करण्याचा धंदा सुरू आहे.|Marathi_F|other|7.600000
processed_mr_f_other_03406.wav|बरगड्या तुटतील इतका ताण छातीवर पडायला लागला,माझा मृत्यू मला दिसायला लागला.|Marathi_F|other|5.800000
processed_mr_f_books_00996.wav|ही सर्व कामे तेथील स्थानिक लोक करतात.|Marathi_F|other|3.145938
processed_mr_f_books_02356.wav|जलमार्ग हे वाहतुकीचे स्वस्त साधन आहे. |Marathi_F|other|3.563896
processed_mr_f_books_01778.wav|सुरुवातीच्या काळात प्रादेशिक अस्मितांमधून काही फुटीर चळवळी निर्माण झाल्या.|Marathi_F|other|5.467917
processed_mr_f_finance_02138.wav|त्यामुळेच अक्षय कुमार व इतर अनेक सेलीब्रिटी जे मुळात भारताचे नागरिक नसले तरी त्यांना भारतात कर अदा करावा लागतो.|Marathi_F|other|8.917333
processed_mr_f_agri_01662.wav|मावळ तालुक्यातही पावसाची संततधार कायम असून सातेगाव ते कामशेत या भागात रस्त्यावर मोठ्या प्रमाणात पाणी साचले आहे.|Marathi_F|other|8.900000
processed_mr_f_finance_02919.wav|आणि त्याजागी बँक एटीएम चालू करण्यास उत्सुक असल्यास तुम्ही आवेदन करू शकता.|Marathi_F|other|5.500000
processed_mr_f_politics_03108.wav|त्या दोन मुलांना निष्ठूर बापानेच रागाच्या भरात विहिरीत ढकलून ठार मारल्याचं प्राथमिक तपासात निष्पन्न झालं आहे.|Marathi_F|other|8.064000
processed_mr_f_education_01047.wav|आणि हे शोषण धार्मिक कारणासाठी झाल्यास त्याला नैतिकतासुद्धा प्राप्तं होते|Marathi_F|other|6.752000
processed_mr_f_other_02881.wav|सेनेत वीरता पुरस्कार प्राप्त करणाऱ्या शहीदांच्या पत्नींना भत्ता मिळण्यासाठी सरकारनं कायद्यात काही बदल केलेत.|Marathi_F|other|7.847979
processed_mr_f_agri_02813.wav|पेरणी झालेल्या पिकांची वाढ खुंटली असून काही ठिकाणी पिके सुकू लागली आहेत.|Marathi_F|other|5.653333
processed_mr_f_health_03212.wav|व्यायाम आणि आहार हे आपल्या आरोग्याची गुरुकिल्ली आहे असं डॉक्टर सांगतात.|Marathi_F|other|5.572417
processed_mr_f_general_00774.wav|त्यामुळे त्यांची गावातील ग्रामस्थांनी शोधाशोध केली असता गावाच्या पूर्वेला असलेल्या तळ्यासारख्या खड्ड्याजवळ त्यांच्या चपला व कपडे सापडले होते.|Marathi_F|other|9.760000
processed_mr_f_books_01665.wav|प्रस्तुत पाठात आपण भारतातल्या राजकीय पक्षपद्धतीची ओळख करून घेणार आहोत.|Marathi_F|other|6.000000
processed_mr_f_books_01114.wav|ते भारत सरकारच्या सांस्कृतिक मंत्रालयाच्या अंतर्गत असलेले एक खाते आहे. |Marathi_F|other|5.444708
processed_mr_f_weather_00899.wav|गेल्या काही वर्षांपासून देशात बेताल वक्तव्य करण्याचं प्रमाण वाढलं आहे.|Marathi_F|other|5.500000
processed_mr_f_health_03571.wav|सर्दी झाल्यास हिंगाच्या गोळीचा वास घेतल्याने नाकातील सर्दी बाहेर पडते.|Marathi_F|other|6.094875
processed_mr_f_agri_00519.wav|परंतु असे फुकटचे पाणी वारेमाप उपसले जाते आणि बागायती पिके घेतली जातात.|Marathi_F|other|6.165333
processed_mr_f_other_01268.wav|ह्या चित्रपटाची दिग्दर्शिका श्रावणी माझी जुनी मैत्रीण आहे, त्यामुळे मला काम करताना वेगळाच उत्साह होता.|Marathi_F|other|7.530667
processed_mr_f_books_00463.wav|ती सुद्धा उपयोजित कलेचाच भाग आहेत. |Marathi_F|other|3.691604
processed_mr_f_other_01766.wav|सायखेडा बाजारातून पहिल्यांदा एका मध्यस्थाच्या मदतीने गाय खरेदी केली.|Marathi_F|other|5.600000
processed_mr_f_education_02754.wav|माजी क्रिकेटपटू शॉन पॉलक याला मैदानावर कॉमेंट्री करत असताना कॅच पकडायला जाणे चांगलेच महागात पडले आहे.|Marathi_F|other|9.300000
processed_mr_f_weather_01602.wav|अत्याचार आणि जुलूम असतील तर किती सहन करायचे असा त्याचा सारांश होता.|Marathi_F|other|5.600000
processed_mr_f_other_02146.wav|बाबी हे पश्तुनी राजकर्त्यांचे घराणे आणि आजही त्यांचे वंशज इथे आहेत.|Marathi_F|other|6.500000
processed_mr_f_other_01892.wav|शोधता शोधता थोडं पुढे जाऊन पाहिलं तर कड्याच्या टोकाला एका फांदीवर राजेच्या शर्टाचा तुकडा फडफडत होता.|Marathi_F|other|8.400000
processed_mr_f_books_01821.wav|त्याच्या निराकरणासाठी लोकांना संघटित करून शासनावर एखादी कृती करण्यासाठी दबाव आणण्याचा प्रयत्न करतात.|Marathi_F|other|8.289146
processed_mr_f_books_02092.wav|या भागात हवेचे तापमान जास्त असते.|Marathi_F|other|3.412958
processed_mr_f_health_01796.wav|आजारी माणसाच्या रक्तातील डेंग्यू विषाणू या डासांच्या मादीमार्फत निरोगी व्यक्तीस संक्रमित केले जाते.|Marathi_F|other|7.500000
processed_mr_f_education_01723.wav|एवढ्या मोठया प्रमाणात इतर देशांसाठी अशाप्रकारे उपग्रहाचे प्रक्षेपण करणारा हिंदुस्तान पहिला देश आहे.|Marathi_F|other|8.900000
processed_mr_f_finance_02582.wav|पालिका प्रशासन केवळ चर्चेला बोलावते आणि केवळ एक महिन्याचा पगार देण्यात येईल असे सांगत आहे, तर आमची मागणी ही किमान चार महिन्याची आहे.|Marathi_F|other|9.472000
processed_mr_f_health_03921.wav|तांब्याच्या तारेतून किंचित प्रमाणात तांब्याचे आयन बाहेर पडत असतात.|Marathi_F|other|4.899042
processed_mr_f_agri_01310.wav|लिंगनूर येथील पाझर तलावासह त्या गावाने साखळी बंधारे आणि शेततळी बांधून पाणी साठवण क्षमता वाढवली आहे.|Marathi_F|other|8.170667
processed_mr_f_politics_02028.wav|आज लिंबाची जागा कलिंगडाने काबीज केली असून कलिंगडाच्या गाड्यावर थंडगार बर्फात ठेवलेल्या फोडी खाण्यासाठी ग्राहकांच्या उड्या पडत आहेत|Marathi_F|other|9.749333
processed_mr_f_weather_00878.wav|लाखो वर्षांपूर्वी या भूपट्ट्यांचे अस्तित्व होते व ते कशा प्रकारे तुटून वेगवेगळे प्रदेश तयार झाले याची माहिती अतिशय महत्त्वाची आहे.|Marathi_F|other|9.344000
processed_mr_f_books_01239.wav|त्या क्षणी वर्तुळावरील दगडाच्या स्थानाशी असणाऱ्या स्पर्शिकेच्या दिशेने दगड फेकला जातो कारण त्याक्षणी ती त्याच्या वेगाची दिशा असते. |Marathi_F|other|10.158354
processed_mr_f_books_02028.wav|ही बेटे बहुतेक खडकाळ असून ते जलमग्न डोंगराच्या माथ्याचे भाग आहेत.|Marathi_F|other|5.584021
processed_mr_f_education_01185.wav|त्यांची वैद्यकीय तपासणी करून त्यांना वेड्यांच्या रुग्णालयात दाखल करावे अशीही मागणी त्यांनी केली.|Marathi_F|other|7.349333
processed_mr_f_books_00715.wav|भारतात पहिला पूर्ण लांबीचा चित्रपट तयार करण्याचा आणि प्रदर्शित करण्याचा मान महाराष्ट्राकडे जातो. |Marathi_F|other|7.800000
processed_mr_f_health_03983.wav|शारीरिक ठेवण आणि चालण्याची पद्धत सुधारण्यासाठी आरशाची मदत घेतात.|Marathi_F|other|5.600000
processed_mr_f_health_02980.wav|त्याच्या उजव्या हाताची तीन बोटं निकामी झाली आहेत तर डाव्या हाताच्या दोन बोटांना गंभीर इजा झालीय.|Marathi_F|other|7.000000
processed_mr_f_health_03710.wav|संतृप्त मेदामुळे कोलेस्टेरॉल अधिक तयार होऊन नसांमध्ये साठून रक्त प्रवाहासाठी अडथळा निर्माण होतो.|Marathi_F|other|7.871187
processed_mr_f_books_02056.wav|या बारमाही वाहणाऱ्या नद्या आहेत.|Marathi_F|other|2.786021
processed_mr_f_books_01959.wav|या किनारपट्टीची रुंदीही कमी आहे.|Marathi_F|other|3.041437
processed_mr_f_other_02284.wav|मात्र वाटेतच काळाने त्यांच्यावर घाला घातल्याने त्यांच्या मुलाबाळांवरील वडीलांचे छत्र हरपले आहे.|Marathi_F|other|7.441625
processed_mr_f_other_01328.wav|पोस्टात विश्वासाने लोक पैसे गुंतवतात त्यामुळे त्यांच्या पैशांची जबाबदारी ही पोस्ट खात्याची आहे.|Marathi_F|other|6.900000
processed_mr_f_books_01469.wav|भारताच्या संविधानाने भारताचे धर्मनिरपेक्ष लोकशाही गणराज्य निर्माण करण्याचे उद्दिष्ट मांडले आहे.|Marathi_F|other|7.197813
processed_mr_f_finance_02746.wav|मी तुम्हाला विनंती करतो की तुम्ही मिडल क्लास लोकांची तशीच काळजी घ्याल जशी तुम्ही कर वसुली करता.|Marathi_F|other|7.296000
processed_mr_f_agri_01086.wav|जागोजागी असलेले स्पंज आपण विकासाच्या नावाखाली सतत नष्ट केले तर जमिनीत पाणी धरून ठेवून ते हळूहळू बाहेर सोडण्याचं काम कोण करणार?|Marathi_F|other|9.500000
processed_mr_f_books_01815.wav|त्यांना कोणत्यातरी एकाच प्रश्नावर लक्ष केंद्रित करून चालत नाही.  |Marathi_F|other|4.771333
processed_mr_f_weather_02097.wav|जगातले सर्व लोक तोंडात बोट घालून भारताच्या या यशाकडे पाहत आहेत.|Marathi_F|other|5.429333
processed_mr_f_books_01730.wav|भारतीय जनता पक्ष हा राष्ट्रीय स्तरावरील एक महत्त्वाचा पक्ष आहे.|Marathi_F|other|5.317000
processed_mr_f_health_03481.wav|यानंतर पुन्हा डॉक्टरांनी तीन तासांची शस्त्रक्रिया करून त्याचे टेस्टीस पोटातून अंडकोषात सरकवले.|Marathi_F|other|7.337125
processed_mr_f_health_03938.wav|त्यामुळे अशा पेशींच्या अतिजलद विभाजनावर आणि त्यामुळे अनियंत्रित वागण्यावर नियंत्रण ठेवले जाते.|Marathi_F|other|7.186208
processed_mr_f_weather_01532.wav|मिळेल त्या मजुरीवर ही मंडळी काम करीत असल्यामुळे त्यांना रोजगाराच्या संधी पटकन उपलब्ध होत आहेत.|Marathi_F|other|6.900000
processed_mr_f_books_00736.wav|भारतीय चित्रपटांना आंतरराष्ट्रीय स्तरावर स्थान मिळवून देणारा पहिला चित्रपट म्हणजे संत तुकाराम. |Marathi_F|other|6.942396
processed_mr_f_other_02762.wav|गतविजेता आणि सलग चौथ्यांदा महाराष्ट्र श्री ठरलेला मुंबईचा सुनीत जाधवसह रेल्वेच्या किरण पाटीलकडे सर्वांच्या नजरा लागल्या आहेत.|Marathi_F|other|10.146750
processed_mr_f_finance_02235.wav|साईभक्तांनी श्री साईचरणी अर्पण केलेले धन हावरे यांनी कोणाला विचारून शासनाला कर्ज म्हणून दिले?|Marathi_F|other|7.562667
processed_mr_f_books_01935.wav|हा भाग बहुतांशी सखल व सपाट आहे.|Marathi_F|other|3.900000
processed_mr_f_books_01888.wav|या चळवळीचे उद्दिष्ट व्यापक आहे. |Marathi_F|other|2.762792
processed_mr_f_books_01165.wav|हा कोश रचनेच्या वाटचालीतील अत्यंत महत्त्वाचा टप्पा मानला जातो.|Marathi_F|other|5.200000
processed_mr_f_books_01238.wav|आपण दोरी सोडून दिली तर दगडावरील आपण लावलेले बल संपुष्टात येते.|Marathi_F|other|5.444708
processed_mr_f_agri_01363.wav|पावसाच्या पाण्यामुळे विद्युत मोटार जळाल्या असून पाणी काढण्यासाठी नागरिकांना कसरत करावी लागली.|Marathi_F|other|7.082667
processed_mr_f_agri_03468.wav|तिथं सारी गल्ली पाणी भरायचीच, पण दुसरी उभी गल्ली आणि नवं गावही त्याच आडावर पाणी भरायला यायचं.|Marathi_F|other|7.157333
processed_mr_f_books_01816.wav|सार्वजनिक स्वच्छतेपासून ते अवकाश संशोधनापर्यंतच्या सर्व बाबींचा त्यांना राष्ट्रीय भूमिकेतून विचार करून निर्णय घ्यावा लागतो.|Marathi_F|other|9.400000
processed_mr_f_general_01192.wav|विंडीज आणि यजमान बांगलादेश यांच्यात सुरू असलेल्या पहिल्या क्रिकेट कसोटीतील शुक्रवारी खेळाचा दुसरा दिवस गोलंदाजांनी गाजविला.|Marathi_F|other|9.770667
processed_mr_f_books_01695.wav|समजा,तुम्ही विरोधी पक्षनेते आहात आणि आरोग्य क्षेत्रात सरकारने चांगली कामगिरी केली नाही, हे तुमच्या पक्षाच्या नजरेत आले आहे.|Marathi_F|other|9.241167
processed_mr_f_books_00988.wav|आपण पर्यटनासाठी महाबळेश्वरला गेला तर भिलार गावाला म्हणजेच पुस्तकाच्या गावाला अवश्य भेट द्या.|Marathi_F|other|8.289146
processed_mr_f_health_02013.wav|निदान दीर्घकाळ त्यांचे भक्त व निष्ठा असलेले शशिकांत शिंदे तरी पवारांचे विरोधक नक्कीच नसावेत.|Marathi_F|other|7.569333
processed_mr_f_books_01625.wav|आपल्या देशात निरक्षरतेचे प्रमाण अधिक होते व त्यामुळे मतदान करण्याची विशेष पद्धत वापरली गेली.|Marathi_F|other|7.464833
processed_mr_f_books_01709.wav|अनेक राजकीय पक्ष सत्तेच्या स्पर्धेत असतात आणि सर्वांचा कमी-अधिक प्रमाणात राजकीय प्रभाव असतो. |Marathi_F|other|7.604167
processed_mr_f_books_00955.wav|संपूर्ण जगात गौरवली गेलेली काही महत्त्वाची स्थळे भारतात आहेत. |Marathi_F|other|5.600000
processed_mr_f_weather_01704.wav|या नाटकातल्या कथा तुफान विनोदी असून रघुनाथ कदम यांनी त्यांची मांडणी उत्तम प्रकारे केली आहे.|Marathi_F|other|7.100000
processed_mr_f_weather_01257.wav|थंड हवा प्रियाच्या शरीराला स्पर्शुन जाऊ लागली आणि प्रियाच्या शरीरावर थंडीने काटा येऊ लागला.|Marathi_F|other|7.445333
processed_mr_f_general_01494.wav|शंकरराव खरातांनी प्रेतवस्त्रांचा वापर कपडे शिवण्यात केला व शाळेचा एकेक दिवस ते निभावू शकले.|Marathi_F|other|7.456000
processed_mr_f_finance_01326.wav|त्यामुळे सरकारी कर्मचारी व वाडिया रुग्णालयाचे कर्मचारी यांना एकसारखे वेतन मिळू शकत नाही, असेही राज्य सरकारने स्पष्ट केले.|Marathi_F|other|8.906667
processed_mr_f_agri_03607.wav|वर्षातून तीन महिने पावसाचे पाणी भरलेले असते, पण या सगळ्या अडचणींना हिमाने आपली ताकद बनवले.|Marathi_F|other|7.434667
processed_mr_f_weather_00671.wav|यशपाल भिंगे यांची तिसऱ्या क्रमांकाची मते हे चव्हाण यांच्या पराभवाचे एक कारण मानले जात आहे.|Marathi_F|other|7.040000
processed_mr_f_education_01815.wav|माजी संपादक मार्कूस डाबरे यांनी पिटर डिसिल्वा यांच्या जीवनातील अनेक प्रसंगांना उजाळा दिला|Marathi_F|other|8.693333
processed_mr_f_agri_01292.wav|शहराच्या मध्यवर्ती भागात काही आस्थापने व घरात पावसाचे पाणी शिरल्याने सर्वत्र धावपळ उडाली.|Marathi_F|other|7.082667
processed_mr_f_health_02001.wav|महिन्यातून एकदाच येणारा हा आपल्या लाडक्या गणपती बाप्पाचा उपवास आपल्यातले बरेच लोक पाळतात.|Marathi_F|other|6.373500
processed_mr_f_agri_02562.wav|पाणी पिण्यासाठी पाणपोईचा वापर कमी होत असून थुंकण्यासाठी याचा वापर अधिक होताना दिसून येतो.|Marathi_F|other|7.100000
processed_mr_f_books_00370.wav|त्यामुळे त्या देशांमध्ये स्तूप उभारण्याची परंपरा सुरू झाली. |Marathi_F|other|4.515917
processed_mr_f_books_01659.wav|पुढील पाठात आपण भारतातील राजकीय पक्षांचा अभ्यास करणार आहोत.|Marathi_F|other|4.910646
processed_mr_f_books_00432.wav|उपशास्त्रीय गायनात अनेक लोकगीत शैलींचा समावेश झालेला दिसतो.|Marathi_F|other|5.038354
processed_mr_f_books_00339.wav|त्यांचा विचार प्राचीन भारतीयांनी अत्यंत बारकाईने केला होता.|Marathi_F|other|4.225667
processed_mr_f_books_01691.wav|राजकीय पक्ष शासन आणि जनता यांच्यातील दुवा म्हणून काम करतात.|Marathi_F|other|5.723354
processed_mr_f_books_00496.wav|दशावतारी नाटके हा महाराष्ट्रातील लोकनाट्याचा एक प्रकार आहे.|Marathi_F|other|5.038354
processed_mr_f_books_00909.wav|जहाज, रेल्वे आणि विमान यांच्यामुळे आंतरराष्ट्रीय पर्यटन करणे पूर्वीपेक्षा सोपे झाले आहे.|Marathi_F|other|7.464833
processed_mr_f_agri_03396.wav|लागवड जरी जास्त झाली असली तरी पाण्याअभावी काही भागात कांदा आला नाही तर काहींचा करपला आहे|Marathi_F|other|7.100000
processed_mr_f_education_01074.wav|शिवाय तिने कॅम्लिन कंपनीतर्फे कागदाच्या लगद्याच्या मूर्ती बनवण्याचे प्रशिक्षण घेतले होते|Marathi_F|other|7.680000
processed_mr_f_finance_00853.wav|अर्थशास्त्राचा थोडाफार अभ्यास असलेली कोणतीही व्यक्ती या प्रश्नाचे उत्तर नकारार्थीच देईल.|Marathi_F|other|6.600000
processed_mr_f_weather_00843.wav|उसाच्या दरावरुन जिल्ह्यात खास करून पंढरपूर परिसरात दुसऱ्या दिवशीही टायरची फोडाफोडी झाली.|Marathi_F|other|7.573333
processed_mr_f_health_03214.wav|कारण हवेशी संपर्क आला की, या दुधाला तत्काळ जंतुसंसर्ग होत असल्याने या दुधाचे कदाचित विषात रूपांतर होण्याचा धोका असतो.|Marathi_F|other|8.939312
processed_mr_f_health_03952.wav|आतड्याच्या तुकड्याची दुर्बिणीतून वरचेवर तपासणी करावी लागते किंवा शस्त्रक्रियेने संपूर्ण मोठे आतडे काढून टाकावे लागते.|Marathi_F|other|8.265937
processed_mr_f_general_01459.wav|हिंद केसरी कुस्ती स्पर्धेत सहभागी होण्यासाठी आलेल्या स्पर्धकांनी बाप्पांचे दर्शन घेतले. |Marathi_F|other|6.200000
processed_mr_f_finance_02428.wav|महाराष्ट्र राज्य यंत्रमाग महामंडळ या उपक्रमाच्या पाचव्या व सहाव्या वेतन आयोगाच्या शिफारशींना मंजुरी देण्यात आली आहे.|Marathi_F|other|8.373333
processed_mr_f_books_01135.wav|कोशाच्या शेवटी सूची दिलेली असेल तर वाचकाची उत्तम सोय होते. |Marathi_F|other|4.887437
processed_mr_f_books_02075.wav|या नदीचा फार पूर्वीपासून जलसिंचनासाठी उपयोग केला गेला आहे.|Marathi_F|other|5.305396
processed_mr_f_books_01683.wav|आधुनिक काळात सर्वच राजकीय पक्षांची विचारसरणी सारखीच दिसते.|Marathi_F|other|5.177667
processed_mr_f_weather_01681.wav|गेले तीन महिने सतत ज्याचा विचार मनात घोळत होता, अगदी ध्यास लागला होता, ते आता काही तासांनंतर दृष्टीपथात येणार होते.|Marathi_F|other|8.586667
processed_mr_f_politics_00487.wav|पायथ्यांच्या खिंडीवर नियंत्रण ठेवण्यासाठी ही बुरुजाची जागा अगदी मोक्याच्या ठिकाणी आहे.|Marathi_F|other|6.464000
processed_mr_f_weather_00748.wav|या मालिकेत जालिंदरच्या एंट्रीनंतर आता आणखी एक महत्त्वपूर्ण कलाकाराची एंट्री होणार आहे.|Marathi_F|other|6.773333
processed_mr_f_weather_01902.wav| मंदिरात महिलांनी प्रवेश केला तर गावावर दैवीप्रकोप होईल अशी येथील नागरिकांची धारणा आहे.|Marathi_F|other|6.700000
processed_mr_f_agri_02226.wav|रामराजे नाईक निंबाळकर म्हणाले, पाणी आले तरी पाणी जपून वापरून जमिनीचा पोत कायम राखला जाण्यासाठी प्रयत्न केले जावेत.|Marathi_F|other|9.365333
processed_mr_f_books_00136.wav| भारतीय संस्कृती गौण दर्जाची आहे, या पूर्वग्रहाचे प्रतिबिंब त्यांच्यामधील काहींच्या लेखनात स्पष्टपणे उमटलेले दिसते.|Marathi_F|other|8.486521
processed_mr_f_books_01227.wav|सफरचंदावरील बल पृथ्वीच्या केंद्राच्या दिशेने असते म्हणजेच सफरचंदाच्या स्थानापासून पृथ्वीच्या पृष्ठभागाला लंब असते.|Marathi_F|other|9.229563
processed_mr_f_books_01517.wav|या सर्व दृष्टीने आपल्या देशात कोणते प्रयत्न झाले ते पाहू.|Marathi_F|other|5.456313
processed_mr_f_finance_03086.wav|एकदा का हा करार झाला की सदस्य राष्ट्रांना एकतर निर्यात कर भरावा लागणार नाही आणि जर भरावा लागला तर तो अत्यल्प असेल.|Marathi_F|other|8.778667
processed_mr_f_other_02764.wav|या निरागस साधूचे पंचप्राण पंचत्वात विलीन होणे असंख्यांच्या मनाला चटका लावून गेले आहे.|Marathi_F|other|7.046875
processed_mr_f_politics_01101.wav|धावत्या लोकलमध्ये महिला डब्यात दारूची बॉटल फेकल्याने दोन महिला गंभीर जखमी झाल्या आहेत|Marathi_F|other|7.488000
processed_mr_f_health_00670.wav|अधिक आहार घेतल्याने त्यांचे वजन वाढू लागते व त्याचा ताण गुडघ्यांवर येऊन वेदना वाढतात.|Marathi_F|other|6.640542
processed_mr_f_agri_02800.wav|शहरी भागांत या फळांना मोठी मागणी असली, तरी झाडांची संख्या कमी होत चालल्याने ही फळे हळूहळू दुर्मिळ होऊ लागली आहेत.|Marathi_F|other|8.864000
processed_mr_f_books_02204.wav|या वस्त्यांच्या विकासाची प्रमुख कारणे खालीलप्रमाणे आहेत.|Marathi_F|other|4.400000
processed_mr_f_books_00859.wav| त्यामुळे या क्षेत्रात रोजगाराच्या अनेक संधी उपलब्ध आहेत.|Marathi_F|other|4.632000
processed_mr_f_agri_00373.wav|दुबार कापणी चांगली येण्यासाठी या पिकाची लागवड ऑक्टोबर ते नोव्हेंबर या दरम्यान करावी.|Marathi_F|other|6.400000
processed_mr_f_weather_01183.wav|जयपूरला जाणाऱ्या विमानाने टेकऑफ घेतला तेव्हा रोहितच्या डोक्यात एकच प्रश्न फिरत होता.|Marathi_F|other|5.900000
processed_mr_f_books_01134.wav|हे करत असताना वाचकाची सोय आणि माहिती शोधण्याची सोय या गोष्टी लक्षात घ्याव्या लागतात. |Marathi_F|other|6.524438
processed_mr_f_books_01804.wav|या पाठात आपण भारतातील राष्ट्रीय आणि प्रादेशिक पातळीवरील राजकीय पक्षांचा आढावा घेतला.|Marathi_F|other|7.093333
processed_mr_f_general_00523.wav|या चित्रपटाचे दिग्दर्शक सुजित असून या चित्रपटाचे निर्माते वाम्सी आणि प्रमोद हे आहेत.|Marathi_F|other|7.200000
processed_mr_f_other_01230.wav|रेफ्रींच्या नजरेतून ही बाब सुटल्याची घोडचूक झाली आणि इंग्लिश संघासाठी हा धक्का ठरला.|Marathi_F|other|6.500000
processed_mr_f_finance_02546.wav|मात्र विमा कंपन्यांच्या कामकाजाची पूर्ण माहिती नसल्याने आपल्याला आपण भरलेल्या हप्त्यांची रक्कम परत मिळू शकते, हे अनेक ग्राहकांना ठाऊक नसते.|Marathi_F|other|9.610667
processed_mr_f_agri_01314.wav|आवाजाच्या दिशेने गेलेल्या ग्रामस्थांना एका कांद्याच्या शेतात पाच इंच व्यासाचे खोल खड्डे पडल्याचे आढळून आले आहे.|Marathi_F|other|8.266667
processed_mr_f_finance_02905.wav|प्रत्यक्ष कर संकलन करणाऱ्या केंद्रीय संस्थेबद्दल करण्यात येत असलेल्या चर्चेनंतर ही माहिती सादर करण्यात आली आहे.|Marathi_F|other|7.850667
processed_mr_f_books_01561.wav|शासनाच्या कायद्यांमुळे व धोरणांमुळे सर्व समस्या संपुष्टात आल्या असा याचा अर्थ नाही.|Marathi_F|other|6.600000
processed_mr_f_health_01690.wav|कर्करोग असलेल्या गाठींची संख्या खूप कमी असते आणि साध्या गाठींची संख्या जास्त असते पण यातील सगळ्या कर्करोगाच्या गाठी ओळखणं महत्त्वाचं आहे.|Marathi_F|other|10.000000
processed_mr_f_agri_01609.wav|वाल फुलायचा तसेच कोवळ्या व तयार शेंगा येण्याचा हंगाम हा संक्रांतीच्या जवळपास असतो.|Marathi_F|other|6.688000
processed_mr_f_health_03268.wav|यामध्ये आपला मेंदू एका प्रोजेक्टरचं काम करतो आणि आपले डोळे स्क्रीनसारखं काम करतात.|Marathi_F|other|6.361896
processed_mr_f_weather_02331.wav|मे महिन्यात फैजलला बोरिवली तर अल्लारखाँ याला गुजरात येथून पोलिसांनी अटक केली होती.|Marathi_F|other|6.400000
processed_mr_f_agri_02609.wav|जायकवाडी धरणातून तब्बल अडीच ते तीन लाख हेक्टर शेतीच्या सिंचनासाठी पाणी सोडलं जातं.|Marathi_F|other|6.773333
processed_mr_f_weather_00612.wav|या निर्णयावर संपूर्ण विदर्भात सर्वेक्षण करण्यात आल्याचे मुत्तेमवार यांनी सांगितले.|Marathi_F|other|6.700000
processed_mr_f_politics_01047.wav|आम्ही खरोखरचे रुग्ण वाटल्यामुळे ते आमची प्रकृती तपासायला आल्याचे त्यांनी सांगितले.|Marathi_F|other|6.453333
processed_mr_f_books_01766.wav|तरीही आपल्या प्रदेशात प्रभावी भूमिका घेऊन ते राष्ट्रीय राजकारणावर आपली छाप पाडतात. |Marathi_F|other|6.400000
processed_mr_f_politics_03219.wav|रश्दी हा एक सामान्य कुवतीचा लेखक आहे असं समीक्षक म्हणतात, ते मला बऱ्याच अंशी पटतं.|Marathi_F|other|7.285333
processed_mr_f_weather_01812.wav|तुम्ही म्हणता त्याप्रमाणे कधीतरी मृत्यू येणारच आहे म्हणून जगण्याची आशा सोडायची का?|Marathi_F|other|6.500000
processed_mr_f_agri_00209.wav|काही दिवसांनी पाणी आटल्यावर तसेच अमावस्या, पौर्णिमा या तिथींना नारळ भग्न पावल्यास त्या जागी नवीन नारळ घ्यावा|Marathi_F|other|8.900000
processed_mr_f_books_01222.wav|असे म्हणतात की झाडावरून खाली पडत असलेले सफरचंद पाहिल्यामुळे त्यांना हा शोध लागला.|Marathi_F|other|7.000000
processed_mr_f_books_01686.wav|सत्ता मिळाली की या कार्यक्रमांची अंमलबजावणी केली जाते. |Marathi_F|other|4.800000
processed_mr_f_books_01629.wav|राजकारणावर आपल्याच कुटुंबाचा प्रभाव राहील यासाठी नातेवाइकांनाच निवडणूक उमेदवारी देण्याचा प्रयत्न केला जातो.|Marathi_F|other|8.300000
processed_mr_f_finance_03354.wav|आज सुरू करण्यात आलेल्या अस्मिता बाजार योजनेच्या माध्यमातून बचत गटांची ऑनलाइन व्यापाराची चळवळ सुरू झाली आहे.|Marathi_F|other|8.000000
processed_mr_f_general_00555.wav|हा धूमकेतू प्रचंड वेगात पृथ्वीच्या दिशेने प्रवास करत असल्याचे नासाने म्हटले आहे.|Marathi_F|other|5.984000
processed_mr_f_politics_00705.wav|पश्चिम बंगाल सरकार आणि पोलिसांचाही सलमान रश्दींच्या कोलकाता दौऱ्याला विरोध होता.|Marathi_F|other|6.538667
processed_mr_f_weather_02055.wav|या नात्यासाठी ब्रंट आणि नटाली यांनी नेहमीच एकमेकांना पूर्ण पाठिंबा दर्शविला आहे.|Marathi_F|other|6.500000
processed_mr_f_finance_01958.wav|कर्ज घेतलेल्या व्यक्तीने जर वेळेवर तीन हफ्ते भरले नाहीत तर बँक आधी नोटीस पाठवते.|Marathi_F|other|6.496000
processed_mr_f_other_00428.wav|आता अर्पिता दुसऱ्यांदा प्रेग्नंट आहे, अर्पिता पुन्हा एकदा बाळाला जन्म देणार आहे.|Marathi_F|other|6.154667
processed_mr_f_politics_01231.wav|माझ्या विरोधात सातत्याने बोलणारे माजी आमदार पुष्पसेन सावंत दहा वर्षे आमदार होते.|Marathi_F|other|6.848000
processed_mr_f_weather_01889.wav|त्यानंतर बाईच पोळ्या करायची आणि तिला लोखंडी तवा हवा होता म्हणून लोखंडी तवा आणला.|Marathi_F|other|6.080000
processed_mr_f_books_01627.wav|ज्या पक्षाला मतदान करायचे त्या पक्षाचे निवडणूक चिन्ह असलेल्या पेटीत मतदारांनी कोऱ्या कागदाची घडी करून टाकायची अशी पद्धत ठरवण्यात आली.|Marathi_F|other|9.800000
processed_mr_f_weather_01976.wav|बॉलिवूडचे जादुई जगत आणि त्यातील काही अप्रतिम माणसांना मानवंदना देण्यासाठी या पुरस्कारांचे आयोजन केले जाते.|Marathi_F|other|8.384000
processed_mr_f_politics_01592.wav|पुनर्प्रयोग करता येणाऱ्या रॉकेटच्या विकासाच्या दृष्टीने हे प्राथमिक मात्र महत्त्वपूर्ण पाऊल मानलं जात आहे.|Marathi_F|other|7.925333
processed_mr_f_books_00888.wav|सोळाव्या शतकातील गेरहार्ट मर्केटर हा जगाचा नकाशा आणि पृथ्वीचा गोल बनवणारा नकाशा आरेखक म्हणून प्रसिद्ध आहे. |Marathi_F|other|8.950917
processed_mr_f_finance_02310.wav|याच प्रयत्नांचा भाग म्हणून ही कर लागू करण्याची योजना सुरू करण्यात येऊ शकते, अशी माहिती सूत्रांनी दिली आहे.|Marathi_F|other|7.818667
processed_mr_f_weather_01568.wav|कलाकारांची कामं उत्तम झाली असली तरी रिंकूकडून असलेल्या अपेक्षा पूर्ण होत नाहीत.|Marathi_F|other|6.154667
processed_mr_f_health_02107.wav|बोटातून येणारं रक्त रोखण्यासाठी धोनीने बोट तोंडात घातलं आणि नंतर ते रक्त थुकलं.|Marathi_F|other|6.222583
processed_mr_f_other_02478.wav|दर गुरुवारी लोक जत्थ्याने त्याच्याकडे येत राहिले आणि महाराज तोडगे सांगत राहिला.|Marathi_F|other|6.083250
processed_mr_f_books_01479.wav|जनतेच्या सहभागाचा आणि राजकीय स्पर्धेचा विचार करता भारतातील लोकशाही मोठ्या प्रमाणात यशस्वी झाल्याचे दिसते.|Marathi_F|other|8.544562
processed_mr_f_other_00533.wav|एका अर्थाने बाळासाहेब हे फार फिल्मी होते आणि म्हणूनच सगळ्या फिल्मी लोकांचे त्यांच्यावर फिल्मी प्रेम होते.|Marathi_F|other|8.341333
processed_mr_f_books_01881.wav|स्त्रियांच्या पुढाकाराने स्त्रियांची चळवळ सुरू झाली. |Marathi_F|other|3.970229
processed_mr_f_health_02805.wav|आरएच विकार किती गंभीर आहे याचे निदान करण्यासाठी हे तंत्र सर्वोत्तम समजले जाते.|Marathi_F|other|6.686979
processed_mr_f_agri_02120.wav|सौम्य छाटणी या छाटणीच्या प्रकारात फांदीच्या शेंड्याकडील टोके अथवा काही भाग थोड्या प्रमाणावर छाटले जातात.|Marathi_F|other|8.256000
processed_mr_f_agri_02402.wav|समुद्राच्या भरतीचे पाणी रोखण्यासाठी असलेली भिंतच छोटी असल्याने समुद्राचेच पाणी पंपिंग स्टेशनमध्ये शिरते.|Marathi_F|other|7.978667
processed_mr_f_weather_01402.wav|अनेक महिलांनी शिखर पार करण्याचा प्रयत्न करून पाहिला पण एकीलाही ते साहस यशस्वीरित्या पूर्ण करता आलं नाही.|Marathi_F|other|7.978667
processed_mr_f_weather_00007.wav|आता शिवसेना जिल्हाप्रमुख म्हणून आपली निवड झाली असून ठाकरे कुटुंबियांनी मोठी जबाबदारी टाकल्याचे सांगितले.|Marathi_F|other|7.861333
processed_mr_f_general_00293.wav|संगणक वापरणारे आणि या सेवा देण्यासाठी झटणाऱ्या संगणकाच्या तंत्रज्ञांचा असे दोन वर्गांमध्ये संगणकाचा सातत्याने वापर होऊ लागला आहे.|Marathi_F|other|9.888000
processed_mr_f_other_01030.wav|याचा सर्वे करण्यात येत असल्याचे सर्वेक्षण समन्वयक अभिषेक साटम यांनी सांगितले.|Marathi_F|other|5.994667
processed_mr_f_agri_02994.wav|त्यात फळझाडे, दुर्मिळ रोपे व जंगली वेली यांचे सुमारे साडेचार हजार वृक्ष आहेत.|Marathi_F|other|6.346667
processed_mr_f_health_03119.wav|नैसर्गिक मेंदी केसांसाठी गुणकारी असते, महिन्यातून निदान एक वेळा मेंदी लावावी.|Marathi_F|other|6.257396
processed_mr_f_agri_00097.wav|मग मी पाणी पिताना काहीतरी कठीण वस्तू पाण्यात असल्याची मला पुसटशी जाणीव झाली व केवळ प्रतिक्षिप्त क्रिया म्हणून ते पाणी मी थुंकलो.|Marathi_F|other|9.800000
processed_mr_f_books_01471.wav|सामाजिक न्याय आणि समतेवर आधारलेला एक प्रागतिक विकसित समाज निर्माण करण्यासाठीचे एक साधन म्हणून भारताच्या संविधानाकडे पाहिले जाते. |Marathi_F|other|10.158354
processed_mr_f_agri_01187.wav|तसेच जनावरांचा हिरवा चारा व तरकारी पिके वाया जाऊन शेतकर्‍यांचे मोठ्या प्रमाणात आर्थिक नुकसान झाले आहे.|Marathi_F|other|8.100000
processed_mr_f_education_02846.wav|त्यांना डब्यात आपल्याच घरात बनवलेली शेवग्याच्या शेंगांची भाजी खातांना पाहून आजोबांचा संताप अनावर होतो.|Marathi_F|other|8.600000
processed_mr_f_politics_03067.wav|ताळगाव भागातून पणजीमार्गे येणाऱ्या वाहन चालकांना नवीन पाटो पुलामुळे थेट बसस्थानक गाठणे शक्य होणार आहे.|Marathi_F|other|8.608000
processed_mr_f_books_01714.wav|तसेच मागील निवडणुकीत कोणत्याही राज्यातून अथवा राज्यांमधून किमान चार सदस्य लोकसभेवर निवडून आले पाहिजेत.|Marathi_F|other|9.125063
processed_mr_f_finance_02767.wav|ही वजावट घेतलेली असल्यास बाकी रकमेवर करदात्याच्या उत्पन्नाच्या टप्प्यानुसार स्लॅबनुसार कर भरावा लागेल.|Marathi_F|other|7.690667
processed_mr_f_books_02362.wav|देशातील तसेच अंतर्गत हवाईमार्गांचा वापरही वाढत आहे.|Marathi_F|other|5.038354
processed_mr_f_agri_03119.wav|पाणी माफियांवर वचक निर्माण केल्यास आणि पाणी गळतीचे प्रमाण कमी केले तर मुंबईत पाणी कपात करावी लागणार नाही, असे त्यांनी सांगितले.|Marathi_F|other|9.200000
processed_mr_f_books_01413.wav|नागमोडी रेषेच्या डाव्या बाजूला सर्व धातू असून उजव्या बाजूला सर्व अधातू आहेत. |Marathi_F|other|6.373500
processed_mr_f_agri_03422.wav|कांदा कापताना तुमच्या डोळ्यातून पाणी येऊ नये यासाठी हे उपाय नक्की करून पाहा.|Marathi_F|other|5.696000
processed_mr_f_weather_01024.wav|श्रीकृष्ण आपल्याकडे आलेले पाहताच त्यांच्या दर्शनाने अत्यानंद झालेल्या वरुणाने त्यांची भव्य पूजा केली.|Marathi_F|other|7.317333
processed_mr_f_finance_00720.wav|भागातील पैसा भागातच राहावा आणि लोकांचा आर्थिक स्तर सुधारावा यासाठी आप्पांनी कृष्णा सहकारी बँक उभारली.|Marathi_F|other|8.373333
processed_mr_f_finance_01166.wav|जसजसे उत्पन्न वाढत जाते आणि आर्थिक स्थैर्य प्राप्त होते तसतसे कुटुंबाची सदस्यसंख्या कमी कमी होत जाते.|Marathi_F|other|8.661333
processed_mr_f_health_00306.wav|नाकावरील त्वचा निघून गेल्याने नाकामध्ये व्यंग निर्माण होते आणि त्यावर शस्त्रक्रिया करण्याची गरज असते.|Marathi_F|other|7.441625
processed_mr_f_health_03912.wav|वापराबद्दलची गुप्तता आणि कोणताही खर्च नसणे हे त्यांचे फायदे आहेत. परंतु या पद्धती वापरण्यासाठी आत्यंतिक मनोनिग्रह असावा लागतो.|Marathi_F|other|10.053875
processed_mr_f_education_01152.wav|जी गोष्ट घडायची होती त्याची सुरुवात करण्यासाठी देवानेच माझी निवड केली होती.|Marathi_F|other|6.314667
processed_mr_f_books_02005.wav|पूर्वेकडील किनाऱ्यावर अनेक लहान नद्या येऊन मिळतात. |Marathi_F|other|4.109563
processed_mr_f_other_01760.wav|तरीही एमताच्या निर्मळ आणि निर्वाज्य प्रेमामुळे तिच्या संसारात ती सुखी असते.|Marathi_F|other|5.994667
processed_mr_f_books_00041.wav|इतिहासातील घटनाक्रम प्रगतीचे टप्पे दर्शवणारा असतो.|Marathi_F|other|4.597188
processed_mr_f_weather_01084.wav|चौथ्या फेरीत वोझ्नियाकीला रशियाच्या मारिया शारापोवाशी दोन हात करावे लागतील.|Marathi_F|other|5.813333
processed_mr_f_other_02071.wav|जेव्हा टीम इंडियात त्याची निवड झाली तेव्हापासून वडिलांना रिक्षा चालवू नका असं सिराजने सांगितलं होतं.|Marathi_F|other|7.186208
processed_mr_f_health_01873.wav|डॉक्टर बर्मन यांनी पदवी आणि नावाचे लघुरूप वापरून डाबर कंपनीची सुरुवात केली.|Marathi_F|other|6.640542
processed_mr_f_weather_01201.wav|कोल्ड्रिंक विकणारी कंपनी कोकाकोला भारतासाठी आपल्या योजनेत मोठे बदल करत आहे.|Marathi_F|other|6.080000
processed_mr_f_weather_01333.wav|तुझ्या संगतीत माझ्या हृदयातून हा विचारच निघून गेला की हिंदू आणि मुसलमान या काही वेगळ्या गोष्टी आहेत.|Marathi_F|other|7.296000
processed_mr_f_agri_01753.wav|एकाच वेळी पाणी देणे शक्य असल्यास फक्त खतांचा पहिला हप्ता देऊनच पाणी द्यावे.|Marathi_F|other|5.600000
processed_mr_f_books_02144.wav|त्यांना सुंद्रीची वने किंवा खारफुटीची वने म्हणतात.|Marathi_F|other|3.981854
processed_mr_f_books_00420.wav|भारतात ब्रिटिश सत्ता प्रस्थापित झाल्यानंतर एक नवीन स्थापत्यशैली उदयाला आली.|Marathi_F|other|5.851063
processed_mr_f_agri_02186.wav|कापण्यात आलेल्या या झाडांची संख्या इतकी मोठी आहे की तोडलेल्या फांद्या आणि पालापाचोळा उचलून नेण्यासाठी काही ट्रकची गरज लागली.|Marathi_F|other|9.354667
processed_mr_f_finance_02735.wav|यातून आपणच सरकारच्या कराचे उत्पन्न कमी करत असतो हे आपल्या लक्षात येत नाही आणि हीच सवय पुढे भ्रष्टाचारी मनोवृतीला चालना देते.|Marathi_F|other|9.610667
processed_mr_f_general_03283.wav|वरकरणी आनंदी दिसणारा ऑस्ट्रेलियन खेळाडू ग्लेन मॅक्सवेल यानं काही काळ क्रिकेट खेळणं थांबवायचं ठरवलंय|Marathi_F|other|7.434667
processed_mr_f_education_01357.wav|भाजपने गहलोत यांच्या वक्तव्यावर तीव्र नाराजी व्यक्त करत त्यांच्यावर कारवाई करण्याची मागणी केली आहे.|Marathi_F|other|8.170667
processed_mr_f_health_01279.wav|डॉक्टरांनी अवघ्या सहा दिवसांच्या या बाळावर तब्बल दहा तासांची शस्त्रक्रिया करून त्याचे प्राण वाचवले.|Marathi_F|other|7.200000
processed_mr_f_education_02209.wav|मिष्कील कोपरखळ्या आणि खुमासदार शैलीचा वापर करत त्यांनी कसलेल्या वक्त्याप्रमाणे चौफेर फटकेबाजी केली.|Marathi_F|other|8.426667
processed_mr_f_other_02487.wav|निविदा जाहीर करताना रेल्वेने स्वीकारल्या जाणाऱ्या निधीची आणि डिपॉझिट ठेवींची माहिती जाहीर केली आहे.|Marathi_F|other|7.600000
processed_mr_f_finance_01413.wav|ते मला असेही म्हणाले होते की, त्या व्यक्तीला आपल्या टॅलेंटच्या जोरावर पुढे जाण्यासाठी मदत जरूर करा.|Marathi_F|other|7.029333
processed_mr_f_books_01748.wav| लोकशाही, धर्मनिरपेक्षता आणि दुर्बल घटकांचे संरक्षण हे या पक्षाचे धोरण आहे.|Marathi_F|other|6.675354
processed_mr_f_finance_01484.wav|परंतु त्यांची एक अपेक्षा ट्रम्प यांनी पूर्ण केली आहे ती म्हणजे कर कपातीची.|Marathi_F|other|5.845333
processed_mr_f_general_03459.wav|१० वर्षांपूर्वी गुगलने ऑर्कुट ही सोशल नेटवर्किंग साईट इंटरनेट विश्वात आणली|Marathi_F|other|6.378667
processed_mr_f_agri_03174.wav|आजोबांच्या काळात आईवडील वरच्या गल्लीत राहत असताना त्याच आडावर पाणी भरायचे.|Marathi_F|other|5.600000
processed_mr_f_books_00516.wav|वारकरी संप्रदायाने नामस्मरणाचा प्रकार म्हणून भजनास वैभव प्राप्त करून दिले.|Marathi_F|other|6.257396
processed_mr_f_other_03372.wav|नंदनच्या ब्लॉगवर मराठी साहित्यातील स्त्रीवाद, मराठी साहित्यातील किशोर साहित्याचे स्थान अशा अनेक विषयांवर लिहिलेले लेख आहेत.|Marathi_F|other|9.400000
processed_mr_f_agri_02020.wav|हापूस आणि रत्नाच्या तुलनेत सिंधू फळामध्ये गराचे प्रमाण जास्त असल्याने या जातीची फळे आंबा प्रक्रियेसाठी जास्त उपयुक्त असतात.|Marathi_F|other|9.621333
processed_mr_f_finance_03499.wav|भारतातील शिक्षकांना आणि पोलिसांना अधिक पगार दिला पाहिजे, अशी शिफारस राधाकृष्णन आयोगाने केलेली आहे.|Marathi_F|other|7.900000
processed_mr_f_politics_01398.wav|संयुक्त महाराष्ट्राच्या लढाईत महिला सत्याग्रही जथ्थ्याचे नेतृत्व अहिल्या रांगणेकर यांनी केले होते.|Marathi_F|other|7.658667
processed_mr_f_agri_00485.wav|भात लावणीसाठी चिखल केलेल्या शेतात पृष्ठभाग सपाट करण्यासाठी नांगराच्या जागी आडवी फळी फिरवावी लागते.  |Marathi_F|other|8.100000
processed_mr_f_books_01197.wav|तत्कालीन महाराष्ट्राची कल्पना या ग्रंथावरून येते.|Marathi_F|other|4.481083
processed_mr_f_other_01956.wav|दोन तपाहून अधिक काळ सेट निर्मितीचं काम केल्यानंतर आता त्यांना, येणाऱ्या काळात काही उत्तम कलाकृतींची निर्मितीही करायची आहे.|Marathi_F|other|9.357271
processed_mr_f_books_00978.wav|महाराष्ट्रात मुंबई-पुणे इत्यादी शहरांमध्ये या उपक्रमांचे आयोजन केले जाते.|Marathi_F|other|6.245792
processed_mr_f_finance_02082.wav|रेटिंग ठरवताना देशावरील कर्ज व ते फेडण्याची क्षमता यांचा विचार केला जातो.|Marathi_F|other|6.229333
processed_mr_f_other_01633.wav|भारतीय रेल्वेने नव्या टाईम टेबलमध्ये अनेक रेल्वेंच्या वेळेत बदल केला आहे.|Marathi_F|other|5.877333
processed_mr_f_books_00382.wav|कोरीव लेण्यांची परंपरा भारतामध्ये इसवी सनापूर्वी तिसऱ्या शतकात सुरू झाली.|Marathi_F|other|5.800000
processed_mr_f_books_01484.wav|प्रश्नांच्या पर्यायांचा विचार करून मतदान करण्याच्या वृत्तीत वाढ झाली आहे.|Marathi_F|other|5.572417
processed_mr_f_books_01506.wav|त्यानुसार माहितीचा, शिक्षणाचा व अन्नसुरक्षेचा हक्क भारतीयांना मिळाला आहे. |Marathi_F|other|6.640542
processed_mr_f_agri_03673.wav|कागदी लिंबू बहुवर्षायू फळझाड असल्याने जमिनीची निवड अत्यंत महत्त्वाची आहे.|Marathi_F|other|6.090667
processed_mr_f_weather_00552.wav|जानेवारीला उमेदवारी अर्जांची छाननी होऊन त्यानंतर वैध उमेदवारी अर्जांची यादी जाहीर केली जाणार आहे.|Marathi_F|other|8.128000
processed_mr_f_agri_00599.wav|खरीप पिकाची लागवड जून-जुलै महिन्यात आणि उन्हाळी पिकाची लागवड जानेवारी फेब्रुवारी  महिन्यात करावी.|Marathi_F|other|7.498667
processed_mr_f_books_01687.wav|सत्ता नाही मिळाली तरी कार्यक्रमांच्या आधारे लोकांचा पाठिंबा मिळवण्याचा प्रयत्न राजकीय पक्ष करतात.|Marathi_F|other|6.919167
processed_mr_f_politics_00918.wav|गाळे सीलच्या कारवाईस अडथळा आणल्याचे प्रकरण शहर परिसरात चांगलेच गाजले आणि थेट कोर्टापर्यंत पोहोचले|Marathi_F|other|8.300000
processed_mr_f_health_00774.wav|पण, टीबीवरील उपचार महागडे आणि वर्षानुवर्षे चालणार असा समज असल्यामुळे अनेक जण उपचार घेणंही टाळतात.|Marathi_F|other|7.975688
processed_mr_f_agri_03299.wav|केळी जर फ्रीजमध्ये ठेवली तर केळी पिकण्याची प्रक्रिया मंदावते आणि त्यामुळे केळ्याची साल काळी पडते.|Marathi_F|other|7.296000
processed_mr_f_agri_03567.wav|जळगाव जिल्ह्यात किमान सव्वादोन लाख हेक्टरवर रब्बी हंगामातील पिकांची पेरणी होईल, असा अंदाज कृषी विभागाने व्यक्त केला होता.|Marathi_F|other|9.461333
processed_mr_f_other_01672.wav|दरम्यान पोलिसांनी केलेल्या या कारवाईत नामांकित कंपन्यांचे प्रिंट केलेले पुठ्ठ्यांचे बॉक्स पत्रकार परिषदेत दाखविण्यात आले.|Marathi_F|other|8.480000
processed_mr_f_general_03182.wav|वसई पूर्वेकडील ग्रामीण भागात गुरुवारी रात्रीपासून जोर धरलेल्या पावसामुळे त्या भागातील नद्या व नाले तुडुंब भरून वाहत आहेत.|Marathi_F|other|9.344000
processed_mr_f_agri_03772.wav|केळीचा घड पूर्ण निसविल्यानंतर व केळफूल तोडल्यानंतर घडावर फवारणी करावी. यामुळे फळांची लांबी व घेर वाढून वजनातही वाढ होते.|Marathi_F|other|10.154667
processed_mr_f_agri_02661.wav|शेतीत बदल करावयाच्या उद्देशाने त्यांनी रेशीम शेतीची माहिती काढली आणि त्याचा सविस्तर अभ्यास केला.|Marathi_F|other|7.100000
processed_mr_f_health_02981.wav|परंतु या सर्वांवर उपचार करण्यासाठी पुरेसे डॉक्टर नसल्यामुळे जनावरांना उपचार मिळणे कठीण झाले आहे.|Marathi_F|other|7.600000
processed_mr_f_agri_03319.wav|त्या वनात जाऊन बलरामांनी त्यांच्या हातांनी ताडाची झाडे हत्तीप्रमाणे जोराने हलवून फळे खाली पाडली.|Marathi_F|other|7.296000
processed_mr_f_books_01781.wav|प्रादेशिक पक्षांच्या भूमिका हळूहळू बदलू लागल्या.|Marathi_F|other|3.600000
processed_mr_f_weather_02037.wav|फ्लॅटवर घालवलेला तो अर्धा तास व त्याच्या आठवणी तिला रोमांचित करत होत्या.|Marathi_F|other|5.952000
processed_mr_f_health_00616.wav|कार्यक्रमात कितीही जल्लोष, धमाल असली तरी आपले डोळे आणि कान उघडे ठेवावेत.|Marathi_F|other|6.245792
processed_mr_f_books_01997.wav|या प्रदेशाच्या उत्तरेकडील भागाचे वर्णन अवर्षणाचा चतुष्कोन असे केले जाते. |Marathi_F|other|6.269021
processed_mr_f_books_01496.wav|त्याला अनुसरून स्वतंत्र भारतात लोकशाही विकेंद्रीकरणाचे खूप प्रयत्न झाले.|Marathi_F|other|6.373500
processed_mr_f_general_01138.wav|आपण चार अंकी किंवा त्याहून मोठ्या संख्यांचे वाचन करताना सर्वांत मोठ्या स्थानावरच्या अंकापासून सुरुवात करून क्रमाने उतरत्या स्थानावरचे अंक वाचतो.|Marathi_F|other|10.176000
processed_mr_f_finance_01251.wav|जर कोणत्याही सुधारणा न करता सातव्या वेतन आयोगाच्या शिफारशी लागू करण्यात आल्या तर त्याने सैन्यामध्ये नाराजी निर्माण होईल.|Marathi_F|other|8.544000
processed_mr_f_agri_00393.wav|भात आणि ऊस ही पिके देशातील निम्म्याहून अधिक सिंचनाचे पाणी गिळंकृत करतात.|Marathi_F|other|6.293333
processed_mr_f_health_01744.wav|उष्म्याच्या दिवसांमध्ये संसर्ग वाढतो, त्यामुळे शस्त्रक्रिया केल्यानंतर संसर्ग होण्याचा धोका असतो|Marathi_F|other|7.279083
processed_mr_f_books_01302.wav|म्हणून तिच्या पृष्ठभागावरील वेगवेगळ्या बिंदूचे पृथ्वीच्या केंद्रापासूनचे अंतर त्या त्या बिंदूच्या स्थानानुसार बदलत असते.|Marathi_F|other|8.846438
processed_mr_f_books_01639.wav|दिव्यांग व्यक्तींनाही मतदान करणे सोपे जाऊ लागले.|Marathi_F|other|4.000000
processed_mr_f_politics_00720.wav|ही जागा भारताच्या उत्तर पूर्वी राज्य असलेल्या आसामच्या जतिंगा गावात आहे.|Marathi_F|other|5.900000
processed_mr_f_education_01950.wav|स्टेम सेल संशोधनाचा वापर करून अनेक जुन्या दुर्धर रोगांवर इलाज सापडले, असे संशोधकांचे म्हणणे आहे.|Marathi_F|other|9.077333
processed_mr_f_books_00889.wav|त्याच्यामुळे युरोपातील शोध मोहिमांना गती मिळाली.|Marathi_F|other|4.086333
processed_mr_f_other_01994.wav|लता मंगेशकर यांनी एकेकाळी अनेक नव्या फिमेल सिंगरचे करियर उद्ध्वस्त केले.|Marathi_F|other|6.000000
processed_mr_f_politics_02771.wav|सावंतांच्या मृत्युंजय, छावा आणि युगंधर या कादंबऱ्यांनी जगात इतिहास घडवला|Marathi_F|other|6.869333
processed_mr_f_agri_01751.wav|पवना धरणातून पाणी कमी प्रमाणात सोडल्यामुळे रावेत बंधारा येथील पाणी पातळी कमी होऊन येथील पालिकेचे विद्युत पंप बंद पडतात.|Marathi_F|other|9.077333
processed_mr_f_books_01802.wav|त्याचे एक उदाहरण म्हणून महाराष्ट्रातील प्रादेशिक पक्षांची दोन निवडणुकांच्या संदर्भातील कामगिरी खालील तक्त्यात दिली आहे.|Marathi_F|other|8.556188
processed_mr_f_agri_01178.wav|पाण्याचा हिशेब कोणीच करत नाही आणि पाणी हे फुकट मिळत असते, असे गृहीत धरून त्याची उधळपट्टी करतात.|Marathi_F|other|7.765333
processed_mr_f_politics_00969.wav|राज्यपाल राजवटीत असलेले हे राज्य गेल्या दोन वर्षांपासून राजकीय अस्थैर्याच्या धुक्यात हरविले आहे|Marathi_F|other|7.765333
processed_mr_f_education_01582.wav|कर्फ्यू नसूनही आम्हाला थांबवण्यात आलं कारण त्यांना रस्त्यावर कोणत्याही प्रकारची वर्दळ नको होती.|Marathi_F|other|7.648000
processed_mr_f_other_00716.wav|जत येथे वीज वितरण कंपनीच्या तुटून खाली पडलेल्या अर्थिंग तारेतून अचानक विद्युत प्रवाह सुरू झाला.|Marathi_F|other|7.765333
processed_mr_f_health_02496.wav|पाळीमध्ये शरीरास वेदना होत असल्याने शरीरास विश्रांती देण्याचा सगळ्यात छान उपाय म्हणजे झोप घेणे.|Marathi_F|other|7.058500
processed_mr_f_health_01363.wav|या साधनाचा वापर केल्याने रुग्णाच्या दृष्टीवर नकारात्मक परिणाम होऊ शकतो.|Marathi_F|other|5.900000
processed_mr_f_books_01803.wav|भारताच्या नकाशाच्या आधारे आणखी काही प्रादेशिक पक्षांविषयी माहिती मिळवा.|Marathi_F|other|5.456313
processed_mr_f_education_00305.wav|दरम्यान, या सर्व प्रकारामुळे व्यवस्थापन वर्गाने नाराजी व्यक्त केली आहे.|Marathi_F|other|6.165333
processed_mr_f_agri_01872.wav|खोडवा ऊसाला खत द्यायचं काम हे यंत्र अगदी कमी वेळात आणि कमी कष्टात करतं.|Marathi_F|other|5.800000
processed_mr_f_agri_01917.wav|त्यामुळे या दोन्ही योजनांचा फायदा घेऊन राज्यातील शेतकर्‍यांनी बांबू लागवड करून आर्थिक प्रगती सुधारण्यास हातभार लावावा.|Marathi_F|other|8.600000
processed_mr_f_finance_03014.wav|जगातल्या काही देशांच्या अर्थव्यवस्था इतक्या बळकट आहेत की, त्या देशात त्यातून काही स्वप्नवत वाटाव्यात अशा गोष्टी घडतात.|Marathi_F|other|8.352000
processed_mr_f_agri_00765.wav|तांब्याच्या कळशीत उन्हात पाणी तापवून, मुलांच्या अंगाला कैरीचा गर आणि हळद याचे मिश्रण चोळून या पाण्याची अंघोळ घालत असत.|Marathi_F|other|9.400000
processed_mr_f_health_02226.wav|ही शस्त्रक्रिया सुरक्षित असली तरी काही मुलांचे हृदय अशा प्रकारच्या शस्त्रक्रिया स्वीकारत नाही.|Marathi_F|other|6.800000
processed_mr_f_books_01150.wav|ती त्या-त्या ग्रंथाच्या वाचनास मदत करणारी असते. |Marathi_F|other|3.830917
processed_mr_f_other_01430.wav|गरज पडल्यास लेखकासाठी आणि प्रतिक्रिया देणाऱ्यासाठी प्रशासनाची मदत घेण्याचाही मार्ग उपलब्ध आहे.|Marathi_F|other|7.072000
processed_mr_f_books_01702.wav|हे आव्हान काँग्रेसेतर पक्षांनी एकत्र येऊन दिले. |Marathi_F|other|4.000000
processed_mr_f_agri_01453.wav|पळस, कुसुम किंवा बोरीचे झाड यावर झाडाच्या शाखांची छाटणी करून त्यावर लाखेचे बीज बांधण्यात येते.|Marathi_F|other|7.765333
processed_mr_f_health_00333.wav|ही सर्जरी यशस्वीरित्या पार पडल्याचं हृतिकवर सर्जरी करणारे डॉक्टर बी के मिश्रा यांनी सांगितलंय.|Marathi_F|other|7.557729
processed_mr_f_other_01618.wav|तुरुंगात मानसिक छळ करण्यात आला, असा आरोप करत दोषींच्या वकिलांनी कोर्टात नवीन याचिका दाखल केली.|Marathi_F|other|7.658667
processed_mr_f_books_01647.wav|त्यामुळे राजकीय पक्ष आर्थिक गैरव्यवहार करणार नाहीत व निवडणुकीतील पैशांचा गैरवापर थांबवता येईल.|Marathi_F|other|7.488062
processed_mr_f_finance_02014.wav|“शासनाने शाळांना अनुदान न दिल्यास नाईलाजाने नक्षली होऊ.” शिक्षकांनी निर्वाणीचा इशारा दिला आहे.|Marathi_F|other|7.100000
processed_mr_f_education_01014.wav|या कार्यक्रमाचे प्रशिक्षण वर्ग, एखाद्या बंद खोलीत होण्यापेक्षा, प्रत्यक्ष फिल्ड आणि इंडस्ट्रींना भेट देऊन होणार आहेत.|Marathi_F|other|9.200000
processed_mr_f_books_02076.wav|ब्राझीलचा अक्षवृत्तीय विस्तार जास्त असल्यामुळे हवामानात विविधता आढळते. |Marathi_F|other|5.800000
processed_mr_f_books_00753.wav|मनोरंजन व शारीरिक व्यायाम यांसाठी केली जाणारी कोणतीही कृती म्हणजे खेळ.|Marathi_F|other|6.129688
processed_mr_f_books_00476.wav|उत्तम प्रतीचे निखळ मनोरंजन व्यक्तीच्या निकोप वाढीसाठी महत्त्वाचे असते.|Marathi_F|other|5.723354
processed_mr_f_agri_03101.wav|त्यामुळे शेजारील कर्नाटक व महाराष्ट्र राज्यातून ऊस आयात करणे भाग पडले.|Marathi_F|other|5.674667
processed_mr_f_books_00371.wav|इंडोनेशियातील बोरोबुदुर येथील स्तूप हा जगातील सर्वाधिक मोठा स्तूप आहे.|Marathi_F|other|5.800000
processed_mr_f_health_00695.wav|अचानक या यंत्रणेत काहीतरी बिघाड होतो, आणि काही भागातील पेशी अनिर्बंध प्रमाणात वाढायला लागतात.|Marathi_F|other|7.186208
processed_mr_f_politics_01393.wav|मी सुद्धा मध्यंतरी गायब होतो तर मलाही वाटले काही नवीन स्पर्धा उपक्रम वगैरे सुरू झालाय की काय.|Marathi_F|other|7.800000
processed_mr_f_agri_00126.wav|बँकेच्या पाठीमागे निर्मनुष्य ठिकाण शोधून लाकडी शिडी लावून चोरट्यांनी खिडकीचे लोखंडी गज कापले.|Marathi_F|other|7.800000
processed_mr_f_agri_03343.wav|पाणी जमिनीत मुरून ठेवण्याचा एकमेव शाश्वत मार्ग म्हणजे जमिनीवर पुरेशी हरित आवरणे निर्माण करणे.|Marathi_F|other|7.157333
processed_mr_f_agri_03223.wav|शहराच्या पाण्यात कपात न करण्याच्या सूचना मुख्यमंत्र्यांनी करूनही जलसंपदा विभागाने पाणी तोडले.|Marathi_F|other|7.146667
processed_mr_f_books_01937.wav|अरवली पर्वताच्या पूर्वेकडील भाग गंगा नदीच्या खोऱ्याचा प्रदेश असून त्यातील मैदानी भाग गंगेचे मैदान म्हणून ओळखला जातो.|Marathi_F|other|9.786833
processed_mr_f_finance_02925.wav|त्यामुळे या करात सवलत देण्याच्या हट्टाला पेटलेले व्यापारी हा कर भरायला तयार झाले आहेत, असेही आयुक्तांनी स्पष्ट केले.|Marathi_F|other|8.200000
processed_mr_f_politics_00812.wav|स्थानिक युवकांनी आपल्या सहकारी दोन्ही युवकांचे प्राण शर्थीचे प्रयत्न करून वाचविल्याने त्यांचे सर्वत्र कौतुक होत आहे.|Marathi_F|other|8.864000
processed_mr_f_weather_02123.wav|परंतु अनीस बज्मी यांनी या चित्रपटात अक्षय कुमार कोणतीही भूमिका करत नसल्याचे स्पष्ट केले आहे.|Marathi_F|other|7.445333
processed_mr_f_other_00250.wav|जेव्हा त्यांना रैनाच्या लग्नाबद्दल विचारण्यात आले, तेव्हा त्यांनी सांगितले की रैनाच्या लग्नाबद्दल मी खूप आनंदी आहे.|Marathi_F|other|7.300000
processed_mr_f_books_01338.wav|पृथ्वीवर मुक्त पतनाच्या वेळी हवेशी होणाऱ्या घर्षणामुळे वस्तूच्या गतीला विरोध होतो व वस्तूवर प्लावक बलही कार्य करते.|Marathi_F|other|10.053875
processed_mr_f_finance_02412.wav|कर आणि राष्ट्रीय सकल उत्पन्न यांच्यातील गुणोत्तरात सुधारणा करण्याची गरज आहे, असे ते म्हणाले.|Marathi_F|other|7.100000
processed_mr_f_other_01707.wav|त्याच्या मताप्रमाणे एमिसने त्याच्यासाठी आपली विकेट गमावणं हे नैतिकदृष्ट्या योग्यं ठरलं असतं.|Marathi_F|other|7.100000
processed_mr_f_politics_01823.wav|तिची सर्वाना मदत करण्याची सवय पाहता, मला मानव साकारणं सोप्पं जात आहे.|Marathi_F|other|5.500000
processed_mr_f_books_02029.wav|दक्षिण अटलांटिक महासागराच्या किनारी भागांतील बेटे प्रवाळबेटे असून त्यांना कंकणद्वीप म्हणतात.|Marathi_F|other|7.400000
processed_mr_f_weather_01003.wav|काही दिवसांपूर्वी बातमी आलेली की गुत्थी म्हणजे सुनील ग्रोवरने स्वत:ला शोमधून वेगळं केलं आहे.|Marathi_F|other|7.840000
processed_mr_f_general_03290.wav|अजय देवगण व तब्बू यांची प्रमुख भूमिका असलेला हा चित्रपट चांगलाच गाजला|Marathi_F|other|6.000000
processed_mr_f_education_03061.wav|त्यासाठी तीन जिल्हांच्या नेत्यांनी एक होऊन हा प्रकार बंद केला पाहिजे.|Marathi_F|other|5.760000
processed_mr_f_books_00486.wav|इतिहास विषयाशी निगडित कृतिशील आणि अकृतिशील मनोरंजनाचा तक्ता तयार करा.|Marathi_F|other|6.000000
processed_mr_f_weather_01401.wav|त्याने दोन एमटीव्ही पुरस्कार, एक बिलबोर्ड म्युझिक पुरस्कार पटकावले असून त्याला दोन वेळा ग्रॅमी नामांकन मिळाले होते.|Marathi_F|other|8.352000
processed_mr_f_general_01157.wav|ओघानेच बौद्ध भिक्षुक अजिंठा लेणी सोडून अन्यत्र गेल्याने नवव्या शतकात तर अजिंठा लेणी ओस पडली.|Marathi_F|other|7.594667
processed_mr_f_weather_01002.wav|यात येवल्यातील जगप्रसिद्ध पैठणीचे ब्रॅण्डिंग करण्यासाठी सोनी पैठणीच्या वतीने उभारण्यात आलेल्या स्टॉलचा समावेश होता.|Marathi_F|other|9.056000
processed_mr_f_books_01563.wav|पुढील पाठात आपण भारतातील निवडणूक प्रक्रिया याविषयी माहिती घेणार आहोत.|Marathi_F|other|5.700000
processed_mr_f_other_00363.wav|मन्नू भंडारी यांची चंद्रकांत भोंजाळ यांनी अनुवादित केलेली मुक्ती ही कथा मनाला स्पर्शून जाते.|Marathi_F|other|7.082667
processed_mr_f_education_03164.wav|या वनस्पतींची प्रजाती अतिशय सुंदर  आहे. तिच्यासाठी लावणी आणि त्याची काळजी घेणे खूप सोपे आहे.|Marathi_F|other|7.925333
processed_mr_f_other_01254.wav|कृष्णेकाठी वसलेल्या आणि धार्मिक पार्श्वभूमी लाभलेल्या मर्ढे या छोट्याशा खेडेगावात जन्म झाला.|Marathi_F|other|7.093333
processed_mr_f_health_03906.wav|प्रभावित भाग काळा-निळा दिसतो आणि त्यातून दुर्गंधी येते आणि रक्तवाहिन्यांना इजा होऊन रक्ताच्या गुठळ्याही होऊ शकतात.|Marathi_F|other|8.672271
processed_mr_f_weather_00975.wav|महिलांवर होणारे अत्याचार आणि त्या दुष्कृत्यांना फोडली जाणारी वाचा या साऱ्याला सध्या पूरक वातावरण मिळताना दिसत आहे.|Marathi_F|other|7.978667
processed_mr_f_education_01387.wav|डॉक्टरांनी करून दाखवलेल्या करिश्म्यामुळे पाच महिन्यांचा एक जीव आता घरी जाण्यासाठी तयार आहे.|Marathi_F|other|7.300000
processed_mr_f_books_01483.wav|निवडणुकीदरम्यान समोर येणाऱ्या सार्वजनिक धोरण आणि प्रश्नांबाबत भारतीय मतदार भूमिका घेत आहेत. |Marathi_F|other|7.580938
processed_mr_f_other_01951.wav|शिवाय या दोघांची जोडी पुन्हा सिनेमाच्या माध्यमातून समोर येईल यासाठीही कित्येक उत्सुक असतील.|Marathi_F|other|7.500000
processed_mr_f_weather_01671.wav|आज ओव्हल मैदानावर मालिकेतील पाचवा आणि अखेरचा टी ट्वेंटी सामना थोड्याच वेळात सुरू होणार आहे.|Marathi_F|other|6.848000
processed_mr_f_health_02030.wav|कारण पृथ्वीवर जेवढी संख्या माणसांची आहे त्यापेक्षा जास्त जीवाणू एका माणसाच्या तोंडात असतात.|Marathi_F|other|7.100000
processed_mr_f_finance_03188.wav|त्या ठराविक व्यक्ती जेव्हा स्वार्थी व भ्रष्ट निघतात त्यावेळी कालांतरानं ती बँक अडचणीत येते.|Marathi_F|other|7.040000
processed_mr_f_education_01130.wav|इतके ते निर्ढावलेले असल्यामुळे त्यांना जी शिक्षा दिली ती योग्यच आहे.|Marathi_F|other|6.069333
processed_mr_f_books_01323.wav|विश्वाबद्द्लची संपूर्ण माहिती आपल्याला या लहरींद्वारेच मिळालेली आहे.|Marathi_F|other|5.444708
processed_mr_f_agri_01281.wav|पाणी सोडतेवेळी रस्त्यावरील चावीचे पाणी बंद करेपर्यंत पाणी वाया जाते.|Marathi_F|other|5.898667
processed_mr_f_education_01490.wav|कॅरीने हे दाखवून दिले की खेळपट्टी शेवट्पर्यंत फलंदाजी धार्जिणी होती.|Marathi_F|other|6.176000
processed_mr_f_general_01332.wav|आमच्या सहकाऱ्यांनी पाकिस्तानी सैन्याच्या गस्ती पथकावर आणि त्यांच्या तळावर एकाच वेळी हल्ला केला, अशी माहिती प्रवक्ते बलोच खान यांनी दिली.|Marathi_F|other|10.048000
processed_mr_f_education_01221.wav|चर्चा हवी असल्यास ती करण्यासाठी वेगळे धागे उघडण्याची सोय उपलब्धं आहे|Marathi_F|other|6.421333
processed_mr_f_agri_03537.wav|सुमारे पाच ट्रक कांदा त्यांनी शेतात फेकला असून किमान खत म्हणून तरी त्याचा शेतीसाठी उपयोग व्हावा, अशी अपेक्षा आहे.|Marathi_F|other|8.490667
processed_mr_f_books_00862.wav|अशी पात्रता प्राप्त केलेल्या पंचांना जिल्हा, राज्य, राष्ट्रीय आणि आंतरराष्ट्रीय स्तरांवर काम करण्याची संधी मिळते. |Marathi_F|other|8.846438
processed_mr_f_books_01724.wav|त्यानुसार या पक्षाने अनेक कार्यक्रमही राबवले.|Marathi_F|other|3.700000
processed_mr_f_general_01183.wav|तिथे आपल्या पूर्वजांचे स्मरण करून, त्यांना सद्गती मिळावी अशी प्रार्थना केल्यास त्यांच्या आत्म्याला शांती मिळते अशी समजूत असल्याचे कळले.|Marathi_F|other|9.077333
processed_mr_f_books_00789.wav|खेळांच्या स्पर्धांना जगभर मान्यता मिळाली आहे.|Marathi_F|other|3.691604
processed_mr_f_finance_01833.wav|आता अशा प्रकारच्या योजनांसाठी सरकार प्रत्यक्ष पैसा कुठून आणू शकते, या मुद्याकडे आपण वळूया.|Marathi_F|other|6.700000
processed_mr_f_agri_01825.wav|होळीचा बांबू खड्ड्यात रोवण्याअगोदर त्याच्या वरच्या टोकाला सजवतात, त्याला ओली सिजा म्हणतात.|Marathi_F|other|7.232000
processed_mr_f_books_00809.wav|ही खेळणी हाताने किंवा साच्यातून तयार करत असत. |Marathi_F|other|4.100000
processed_mr_f_weather_01167.wav|त्या नावाचा वर्ग दर दोन महिन्यांनी वेगवेगळ्या भाषांतून गेली काही वर्षे सातत्याने चालू आहे.|Marathi_F|other|6.773333
processed_mr_f_other_02166.wav|मधुकर पिचड यांच्याविषयी धनगर समाजात असलेला प्रचंड रोष वेळोवेळी रस्त्यावर प्रगट झालेला आहे.|Marathi_F|other|7.313917
processed_mr_f_books_01788.wav|तसेच राष्ट्रीय राजकारणातही त्यांचा प्रभाव वाढला असून आघाडीचे शासन हा त्याचा एक परिणाम आहे.|Marathi_F|other|7.325521
processed_mr_f_finance_02527.wav|देशाच्या कर स्रोताचा अभ्यास करण्यात येणार आहे आणि राज्यांना त्याबद्दल माहिती देण्यात येईल.|Marathi_F|other|6.368000
processed_mr_f_books_01145.wav|यात एखाद्या विषयाची समग्र मांडणी केलेली असते. |Marathi_F|other|4.097958
processed_mr_f_books_01967.wav|त्यांचा समावेश किनारी बेटे या गटात केला जातो.|Marathi_F|other|4.237271
processed_mr_f_politics_02384.wav|वडील गोरख लोणकर आपल्या लेकीविषयी अभिमानाने सांगत असून लेकीने मोठया हिकमतीने दहावी परीक्षेत उत्तुंग यष मिळवले आहे|Marathi_F|other|9.770667
processed_mr_f_other_03272.wav|जिल्ह्यतील पुसद काळी दौलतखान व महागाव या ठिकाणाहून मोठा अवैध शस्त्रसाठा जप्त करण्यात आल्याने एकच खडबळ उडाली आहे.|Marathi_F|other|10.042250
processed_mr_f_politics_02677.wav|आसाराम बापू आपल्या महिला भक्तांची अश्लील सीडी बनवून त्यांना ब्लॅकमेल करत असल्याचं सूत्रांकडून सांगण्यात येत आहे.|Marathi_F|other|8.200000
processed_mr_f_other_02488.wav|राठीला अजून काय झाले आहे तेच माहीत नसल्यामुळे तो नॅार्मल बोलत होता.|Marathi_F|other|5.560812
processed_mr_f_books_00473.wav|पुढील पाठात आपण प्रसारमाध्यमे आणि इतिहास यांबाबत माहिती घेणार आहोत.|Marathi_F|other|6.396729
processed_mr_f_weather_01606.wav|सध्या सिनेसृष्टीत बायोपिकची लाट आहे असं म्हटलं तर वावगं ठरणार नाही.|Marathi_F|other|5.514667
processed_mr_f_books_01915.wav|हा कार्यशील वयोगट असल्याने भारताकडे एक तरुण देश म्हणून पाहिले जाते.|Marathi_F|other|5.600000
processed_mr_f_politics_02412.wav|सम्राट सिंह नाटकातील माझ्या विदूषकाच्या भूमिकेच्या प्रचंड कौतुकाने मी जणू हवेत तरंगत होतो|Marathi_F|other|7.360000
processed_mr_f_education_02892.wav|अशा प्रकारे कायदेभंग करणाऱ्यांना दंडाच्या रकमेची भीती वाटत नाही इतके ते निर्ढावलेले आहेत.|Marathi_F|other|7.370667
processed_mr_f_education_01672.wav|अमेरिकेचे माजी राष्ट्राध्यक्ष असलेले बराक ओबामा हे त्यांच्या वेगळ्य शैलीमुळे ओळखले जातात.|Marathi_F|other|7.637333
processed_mr_f_health_02229.wav|अशा बाबतीत जेव्हा चिकन पॉक्स चे प्रौढांमधे निदान होते, तेव्हा उपचार थोडे वेगळे असू शकतात.|Marathi_F|other|6.900000
processed_mr_f_finance_01480.wav|क्रेडिट रेटिंग म्हणजे घेतलेले कर्ज परत करण्याची इच्छा आणि क्षमता यांच्या मोजमापाचा दाखला.|Marathi_F|other|7.300000
processed_mr_f_politics_01296.wav|सांगोल्डा येथील फूड बँकेतर्फे अनाथाश्रम आणि वृद्धाश्रमात या केकचं वाटप करण्यात येणार आहे.|Marathi_F|other|7.658667
processed_mr_f_agri_01200.wav|घाऊक बाजारात कांदा, बटाटा, भाजी व फळे वगळता मसाला आणि धान्य बाजारात लहान व्यापाऱ्यांची मोठी गर्दी झालेली दिसते.|Marathi_F|other|9.824000
processed_mr_f_finance_01469.wav|यासाठी वृद्धाश्रमाच्या अनुदानात वाढ करण्याचा आणि एसटीच्या प्रवासात सवलत देण्याच्या योजना यापूर्वीच अंमलात आहेत.|Marathi_F|other|8.100000
processed_mr_f_health_03929.wav|गर्भस्थ गर्भनिरोधक साधने वापरल्यामुळे असे कोणतेही दुष्परिणाम दिसून येत नाहीत. त्यामुळे ही साधने फायदेशीर ठरतात.|Marathi_F|other|8.400000
processed_mr_f_finance_00535.wav|केवळ एका वर्षात शेतकऱ्यांनी एकूण भरलेल्या पीक विम्याच्या अर्ध्यापेक्षा अधिक रक्कम विमा कंपन्यांच्या खिशात गेली.|Marathi_F|other|7.850667
processed_mr_f_books_00467.wav|कलावस्तूंचे उत्पादन करताना त्यांच्या निर्मितीच्या प्रक्रिया काही विशिष्ट सांस्कृतिक परंपरांनी बांधलेल्या असतात. |Marathi_F|other|7.766708
processed_mr_f_politics_01997.wav|मागच्याच महिन्यात पब्लिक लायब्ररीने त्यांच्या संग्रहातील क्लासिक कादंबऱ्यांचे नवे डिजिटल स्वरूप जनतेपुढे आणण्याचा निर्णय जाहीर केलाय.|Marathi_F|other|9.568000
processed_mr_f_health_03519.wav|जेव्हा एखाद्या व्यक्तीत चाळणी चाचणीचा निष्कर्ष होकारार्थी येतो तेव्हा त्या आजाराची प्रत्यक्ष रोगनिदान चाचणी करणे ही पुढची पायरी असते.|Marathi_F|other|9.647521
processed_mr_f_health_01059.wav|पण ऑस्ट्रियातील एक गुहा थोडी अनोखी असून येथे आजारी लोक त्यांचे आजार बरे होण्यासाठी येतात आणि काही काळ या गुहेत झोपून रोगमुक्त होतात.|Marathi_F|other|10.169958
processed_mr_f_other_00513.wav|द्वैताने अद्वैतावर केलेली ही मात आहे आणि विठुरायाच्या पायाशी येऊन हे द्वैत थांबलेले आहे.|Marathi_F|other|6.986667
processed_mr_f_books_01329.wav|एक लहान दगड हातात धरा.|Marathi_F|other|3.041437
processed_mr_f_books_00834.wav|या मातीच्या किल्ल्यांवर छत्रपती शिवाजी महाराज आणि त्यांचे सहकारी यांच्या प्रतिमा ठेवतात.|Marathi_F|other|6.900000
processed_mr_f_books_01335.wav|आपण हातातून सोडून दिल्यावर दगडावर केवळ गुरुत्वीय बल प्रयुक्त होत असल्याने त्याच्या प्रभावाने तो दगड खाली पडला. |Marathi_F|other|8.974146
processed_mr_f_books_00474.wav|मनाला विरंगुळा मिळवून देणाऱ्या गोष्टी म्हणजे मनोरंजनाची साधने होत.|Marathi_F|other|8.184667
processed_mr_f_agri_00683.wav|जनावरांना पिण्याचे पाणी देण्यासाठी कृषी जमिनीत ठिकठिकाणी कृषी होंडची निर्मिती करणार आहे.|Marathi_F|other|7.114667
processed_mr_f_finance_01863.wav|याचा पुढचा टप्पा म्हणजे आर्थिक दिवाळखोरी किंवा आर्थिक संकट आहे का?|Marathi_F|other|5.290667
processed_mr_f_books_02014.wav|हा मैदानी भाग पूर्णपणे वनांनी व्यापलेला आहे.|Marathi_F|other|3.830917
processed_mr_f_education_00417.wav|क्रायमिया मिलिटरी डॉल्फिन केंद्रात वेगवेगळी कामे करण्याचे प्रशिक्षण डॉल्फिनना दिले जाते.|Marathi_F|other|7.018667
processed_mr_f_politics_03069.wav|त्याच्यावरील काही पापुद्रे काढण्याचा प्रयत्न मुख्यमंत्री देवेंद्र फडणवीस यांनी केला आहे. |Marathi_F|other|6.080000
processed_mr_f_politics_01540.wav|तसेच विविध प्रवासी जनजागृती कार्यक्रमही रेल्वेकडून राबवले जात असल्याची माहिती रेल्वे अधिकाऱ्यांनी यावेळी दिली.|Marathi_F|other|8.768000
processed_mr_f_health_00674.wav|दात पांढरे करणारे हे अर्धवट डॉक्टर त्यासाठी कार्बामाईड टेरॉक्साईड नावाचे द्रव्य वापरतात.|Marathi_F|other|6.800000
processed_mr_f_finance_00524.wav|जर ती व्यक्ती कर्ज फेडू शकली नाही तर तो फोटो सार्वजनिक केला जाण्याची अटही या कर्जाच्या अटी आणि शर्तींमध्ये समाविष्ट करण्यात आली आहे.|Marathi_F|other|9.749333
processed_mr_f_books_01230.wav|एखाद्या वस्तूच्या वेगाच्या परिमाणात किंवा गतीच्या दिशेत बदल घडवून आणण्यासाठी त्यावर बल प्रयुक्त होणे आवश्यक असते, हे आपण पाहिले आहे.|Marathi_F|other|9.914542
processed_mr_f_general_00481.wav|भारत सरकारने या कंपनीचा  ही गोळी तयार करण्याचा विशेष हक्क काढून घेतला आणि ती तयार करण्याची परवानगी भारतातल्या नाटको या कंपनीला दिली.|Marathi_F|other|10.154667
processed_mr_f_finance_01414.wav|अनेक वर्षे चालू असलेल्या विमा पॉलिसी पुरेशा नसल्यामुळे आणि आर्थिक जबाबदारी जास्त असल्यामुळे उशिराने का होईना, तिने टर्म प्लान घेतला.|Marathi_F|other|9.400000
processed_mr_f_weather_01377.wav|कोणत्याही गोष्टीकडे समाजाचा एक जागरुक नागरिक म्हणून बघण्याचा दृष्टिकोन वाचनाने मला दिला.|Marathi_F|other|6.634667
processed_mr_f_general_01101.wav|नदी, समुद्र, तलाव अशांना लागून असलेल्या जागेस एस्प्लनेड म्हणतात म्हणून हे मैदान त्याच नावाने ओळखले जाऊ लागले.|Marathi_F|other|9.088000
processed_mr_f_education_03444.wav|मारडोनाची प्रकृती चांगली असून त्याबाबत काळजी करण्याची गरज नाही, असे डेलमाने आपल्या ट्विटरद्वारे सांगितले आहे.|Marathi_F|other|8.600000
processed_mr_f_weather_00794.wav|केव्हाही अवजड गाडी जाऊन त्या पुलाचा स्लॅब मधोमध चिरला जाईल अशी अवस्था स्लॅबची झाली आहे.|Marathi_F|other|7.285333
processed_mr_f_health_00557.wav|कोणत्याही आजाराचे लवकर निदान झाल्यास त्यावर उपचार करण्यासाठी अनेक विकल्प शिल्लक राहतात.|Marathi_F|other|6.222583
processed_mr_f_health_03303.wav|खेड्यातील लोक लवकर दवाखान्यात जात नाहीत आणि त्यामुळे त्यांचा आजार जास्त प्रमाणात वाढतो.|Marathi_F|other|6.930792
processed_mr_f_politics_01241.wav|गोव्यात सव्वीस जागा जिंकून भाजपा पुन्हा सत्तेवर येईल असा विश्वासही त्यांनी व्यक्त केला.|Marathi_F|other|6.304000
processed_mr_f_finance_03291.wav|मागील तीन वर्षापासून सूक्ष्म सिंचनासाठी थकलेले अनुदान पूर्णपणे उपलब्ध करून देण्यात येईल|Marathi_F|other|6.880000
processed_mr_f_other_01771.wav|इम्फा पुरस्कार सोहळ्याने मराठी पुरस्कार सोहळ्यांना एक वेगळी उंची प्राप्त करून दिली आहे.|Marathi_F|other|6.165333
processed_mr_f_health_03420.wav|एकदा काचबिंदूचा आजार होऊन डोळे वाचलेल्यांनी दर सहा महिन्यांनी डोळ्यांचे प्रेशर तपासावे.|Marathi_F|other|7.174583
processed_mr_f_other_00367.wav|डॉल्बीवर बंदी असतानाही डॉल्बी आणल्यामुळे सातारा, कराड येथे डॉल्बीवर कारवाई करण्यात आली.|Marathi_F|other|8.074667
processed_mr_f_finance_01764.wav|त्यांनी बँकेकडून कर्ज मिळवून एक ट्रॅक्टर खरीदी केला आणि काही वर्षांतच कर्ज देखील फेडले.|Marathi_F|other|6.762667
processed_mr_f_books_02388.wav|जगाने दखल घ्यावी असे काही धोके या गटाने निदर्शनास आणून दिले आहेत.|Marathi_F|other|5.700125
processed_mr_f_books_00317.wav|कलानिर्मितीची प्रत्येक कलाकाराची स्वतंत्र पद्धत म्हणजे शैली असते.|Marathi_F|other|5.421479
processed_mr_f_agri_00412.wav|खत मात्रा देतेवेळी नत्र खताची मात्रा चार हप्त्यात विभागून द्यावी.|Marathi_F|other|5.258667
processed_mr_f_weather_01770.wav|यानुसार पहिल्यांदाच पालिकेने अतिशय स्पष्टपणे मंडळांना काय करावे आणि काय करू नये या सूचनांची यादी पुरवली आहे.|Marathi_F|other|8.554667
processed_mr_f_weather_02173.wav|शिवानी अन अस्मितला ते दोघे चांगले ओळखत असावे कारण यांना पाहून तो शेफ येऊन त्यांच्याशी दोन मिनिटं बोलून गेला.|Marathi_F|other|8.672000
processed_mr_f_health_03301.wav|आपल्या वडिलांच्या मदतीने किम आपल्या पत्नीला मूल दत्तक घेण्यासाठी राजी करतो आणि ह्या चित्रपटाला सुरुवात होते.|Marathi_F|other|8.161437
processed_mr_f_finance_02077.wav|सावंतांनी त्याकाळी खेड्यातील अशिक्षित माणसांना बचत व जीवन विम्याचे महत्त्व पटवून दिले.|Marathi_F|other|7.178667
processed_mr_f_finance_03426.wav|सरकारे आणि बँकांच्या मर्जीतील उद्योजकांनी हजारो कोटींची भरमसाट कर्जे काढली आणि बुडवली.|Marathi_F|other|7.000000
processed_mr_f_health_03993.wav|या तंत्रिका-स्नायू उपचार पद्धतीमध्ये रूग्णाच्या हालचालविषयक अडचणींवर उपचार केले जातात.|Marathi_F|other|7.070104
processed_mr_f_other_01355.wav|कायद्याच्या चौकटीत वर्षोनुवर्षे चालणाऱ्या या प्रकरणांची लोकांना नंतर आठवणही राहत नाही.|Marathi_F|other|6.837333
processed_mr_f_books_02105.wav|या बाष्पयुक्त वाऱ्यांमुळे भारतात पाऊस पडतो.|Marathi_F|other|3.970229
processed_mr_f_books_01961.wav|पूर्व किनारा बंगालच्या उपसागराला लागून आहे.|Marathi_F|other|3.842521
processed_mr_f_weather_02158.wav|त्यामुळे सर्व हद्दींवर त्यांच्या गोळीबाराला भारतीय जवानांनी अतिशय समर्थपणे उत्तर दिले.|Marathi_F|other|6.200000
processed_mr_f_health_03859.wav|वयोमानानुसार पुरुषांच्या दुखण्याच्या व वेदना होण्याच्या तक्रारी वाढत जातात. काही वेळा या वेदना कर्करोगाच्या पूर्वसूचना असू शकतात.|Marathi_F|other|9.800000
processed_mr_f_politics_01190.wav|शिवाय सामान्य नागरिकांना सब्सिडी मिळावी याबाबतही प्रयत्न सुरु असल्याची माहिती मिळत आहे|Marathi_F|other|7.360000
processed_mr_f_agri_02815.wav|चांगली माती, दोन घमेली शेणखत आणि एक किलो सिंगल सुपर फॉस्फेट या मिश्रणाने भरून ठेवावेत.|Marathi_F|other|7.400000
processed_mr_f_health_03834.wav|मोठ्या आतड्याच्या कर्करोगामुळे अधिक प्रमाणात रक्त गुदद्वारापासून बाहेर फेकले गेल्याने प्रचंड थकवा येऊ शकतो.|Marathi_F|other|8.126604
processed_mr_f_other_00445.wav|मी तिला पहिल्यांदा पाहिलं तेव्हाच मला कळलं की, ती जणू मल्लिका शेरावतच आहे शंभर टक्के डिट्टो मल्लिका शेरावत.|Marathi_F|other|8.100000
processed_mr_f_finance_03275.wav|त्याविषयी नोटीस आली असल्यास आईंचे उत्पन्न हे करमाफ मर्यादेपेक्षा कमी आहे हे प्राप्तिकर विभागास लेखी कळवावे.|Marathi_F|other|8.000000
processed_mr_f_agri_02037.wav|एका ठिकाणी पुदिन्याची छोटी फांदी घेऊन ती दोन काकड्यांच्या कापांमध्ये अडकवून त्यावर हलकी गाजराची फुले ठेवली.|Marathi_F|other|8.128000
processed_mr_f_weather_01509.wav|कोणी काय घालावे आणि काय घालू नये हा त्यांचा वैयक्तिक प्रश्न आहे.|Marathi_F|other|4.629333
processed_mr_f_books_01812.wav|मागील पाठात आपण राष्ट्रीय आणि प्रादेशिक पक्षांविषयी जाणून घेतले. |Marathi_F|other|5.328604
processed_mr_f_books_01784.wav|ईशान्य भारतातील प्रादेशिक पक्षांच्या विकासाचा एक वेगळा कल दिसतो. |Marathi_F|other|5.061583
processed_mr_f_agri_02829.wav|पाणी उपलब्ध असल्यास खतांचा पहिला व दुसरा हप्ता देऊन पाणी द्यावे.|Marathi_F|other|5.600000
processed_mr_f_books_00074.wav|फुको याने इतिहासातील स्थित्यंतरांचे स्पष्टीकरण देण्यावर भर दिला. |Marathi_F|other|5.500000
processed_mr_f_books_01690.wav|ज्या पक्षांना बहुमत मिळत नाही ते विरोधी पक्ष म्हणून कार्य करतात. |Marathi_F|other|5.177667
processed_mr_f_agri_01194.wav|हे पाणी अर्धे राहीपर्यंत उकळून घ्या आणि नंतर हे पाणी गाळून घ्या.|Marathi_F|other|5.120000
processed_mr_f_books_01086.wav| यातील बहुतेक कामे अद्ययावत संगणकीय प्रणालीच्या आधारे केली जातात. |Marathi_F|other|5.560812
processed_mr_f_weather_01576.wav|मंदारने माझ्याकडून काम करवून घेतलं, संजयने मला सतत प्रेरणा दिली.|Marathi_F|other|5.237333
processed_mr_f_health_03917.wav|साधारणपणे सकाळी उठल्या-उठल्या तापमान मोजण्यास योग्य कालावधी आहे.|Marathi_F|other|5.200000
processed_mr_f_other_03662.wav|आणि पातेल्यावर झाकण ठेवून पातेले वरखाली हलवा म्हणजे सगळे साहित्य एकमेकात मिसळले जाईल.|Marathi_F|other|6.895958
processed_mr_f_books_01893.wav|अशा प्रकारच्या फसवणुकीपासून ग्राहकांचे संरक्षण करण्यासाठी ग्राहक चळवळ अस्तित्वात आली.|Marathi_F|other|6.942396
processed_mr_f_health_02046.wav|त्या कुत्र्याच्या मानेवर चाकूचे वार होते व त्या जखमेतून रक्त वाहत रस्त्यावर आलं होतं.|Marathi_F|other|6.600000
processed_mr_f_finance_01436.wav|सरकारी वेतन आणि बचतीवर मिळणारे व्याज हे नरेंद्र मोदींचे उत्पन्नाचे मुख्य स्त्रोत आहे.|Marathi_F|other|6.496000
processed_mr_f_health_00838.wav|त्यांचा तो अवतार पाहताच डॉक्टर कुलकर्णी प्रतिक्षिप्त क्रियेने चार पावले मागे सरकल्या.|Marathi_F|other|5.900000
processed_mr_f_books_00746.wav|रंगभूमी आणि चित्रपट क्षेत्रांमध्ये इतिहासाच्या विद्यार्थ्यांना अनेक संधी उपलब्ध आहेत.|Marathi_F|other|6.245792
processed_mr_f_finance_02806.wav|बँकेची गंगाजळी ठेवी आणि उत्पन्नाचे मार्ग यावर ताण येतो आणि बँका आर्थिक कोंडीत अडकतात.|Marathi_F|other|7.400000
processed_mr_f_general_01654.wav|ब्रजभूषण शरण सिंग यांनी कुस्ती हा खेळ सजिवांमध्ये उपजतच असल्याचे निदर्शनास आणून दिले.|Marathi_F|other|7.456000
processed_mr_f_agri_03204.wav|शेतीतील पिके दर्जेदार येण्यासाठी रासायनिक व सेंद्रिय खताचे प्रमाण योग्य ठेवावे लागते.|Marathi_F|other|6.464000
processed_mr_f_education_01918.wav|सर्दीमुळे होणारा सायनसचा त्रास सोडला तर तनुजाचं जीवन 'आनंदाचे डोही आनंद तरंग'मय होतं.|Marathi_F|other|8.266667
processed_mr_f_politics_02074.wav|तत्पूर्वी मंदिराच्या आवारात असलेल्या विहिरीवर लोटांगण घालणारे भाविक पुरुष व महिला स्नान करून मंदिरात जातात|Marathi_F|other|8.693333
processed_mr_f_politics_00472.wav|इथले पुरुष अंगावर पक्षांची पिसे चिकटवून आणि पक्षांसारखा नाच करून स्त्रियांची मने जिंकण्याचा प्रयत्न करतात.|Marathi_F|other|8.500000
processed_mr_f_agri_01501.wav|डोळ्यांखाली काळी वर्तुळे असतील तर चंदन व मध मिसळून ते मिश्रण डोळ्यांच्या खाली लावल्यास काळे डाग दूर होतात.|Marathi_F|other|8.300000
processed_mr_f_agri_00287.wav|या दोघांनी प्रथम सूर्यफुलांची लागवड शेतात केली आणि त्यानंतर रोपे तयार झाल्यावर ती ग्रोथ चेंबरमध्ये हलविली.|Marathi_F|other|8.900000
processed_mr_f_finance_02408.wav|पेंशन संदर्भात सातव्या वेतन आयोगात स्लॅब बेस्ड प्रणालीचा वापर करण्यात यावा अशा सूचना करण्यात आल्या होत्या.|Marathi_F|other|7.797333
processed_mr_f_education_03189.wav|तज्ञांच्या मते सतत सेल्फी घेण्याच्या सवयीमुळे आता लोकांना सेल्फी एल्बो नामक विकाराचा सामना करावा लागत आहे.|Marathi_F|other|8.810667
processed_mr_f_health_01739.wav|आतापर्यंत असा समज होता की ऑटोइम्यून थायरॉइड आजार हा कधीही बरा होत नाही आणि त्याचे उपचार कायम घ्यावे लागतात|Marathi_F|other|8.400000
processed_mr_f_general_00642.wav|पृथ्वी खणत खणत परिघाच्या दुसऱ्या टोकाला गेलं आणि त्या खड्ड्यात मेट्रो बांधली तर आपण मेट्रोने अगदी कमी खर्चात अमेरिकेला जाऊ शकू.|Marathi_F|other|9.200000
processed_mr_f_agri_00642.wav|कर्टोलीला जून ते ऑगस्ट महिन्यात फुले व त्यानंतर फळे तयार होतात.|Marathi_F|other|5.237333
processed_mr_f_agri_03069.wav|तसेच उजव्या कालव्याखालून नाल्याद्वारे पाणी काढून दिल्याने त्याची उंची कमी व नाला अरुंद असल्याने नाल्याचेही पाणी शेतात येत आहे.|Marathi_F|other|9.002667
processed_mr_f_education_01637.wav|यावेळी येथील सिद्धोजीराजे निपाणकर वाड्यात निपाणकर कुटुंबिय व मराठा समाजातर्फे त्यांचा सत्कार करण्यात आला.|Marathi_F|other|9.300000
processed_mr_f_education_02778.wav|कारण ठाण्याचा वागळे इस्टेट ठाणे ग्रीन प्लाण्टेशन ग्रुप तुमच्या रोपांची काळजी घेण्यासाठी पुढे सरसावला आहे.|Marathi_F|other|9.000000
processed_mr_f_general_03204.wav|सतत वाचन करत राहिल्याने एक प्रकारची निष्क्रियता येते का असा प्रश्न कुणीतरी विचारलाय.|Marathi_F|other|6.240000
processed_mr_f_politics_02444.wav|कर्णम मल्लेश्वरी ही वेटलिफ्टिंग खेळात भारताला पदक जिंकवून देणारी पहली महिला ठरली आहे|Marathi_F|other|7.370667
processed_mr_f_agri_02672.wav|पुढील काही महिन्यांत सोयाबीन व कापूस वगळता इतर सर्व पिकांचे भाव सध्याच्या स्पॉट किंमतींपेक्षा अधिक असतील.|Marathi_F|other|8.300000
processed_mr_f_politics_01971.wav|बोगस मतदार ओळखपत्रे छापण्याचा कारखानाच मंजुळा नंजामुरी यांच्या फ्लॅटमध्ये सुरू होता.|Marathi_F|other|6.500000
processed_mr_f_health_03962.wav|वेडेवाकडे व जास्त आलेले दात काढावे लागतात.|Marathi_F|other|3.981854
processed_mr_f_other_01733.wav|रमन सिंह यांनी अभिनेता अरूण बक्षी यांचं पक्षात स्वागत केलं आहे.|Marathi_F|other|5.365333
processed_mr_f_books_00143.wav|वैदिक वाङ्मय आणि संस्कृत साहित्याचा अभ्यास करण्यावर प्राच्यवादी विद्वानांचा भर होता.|Marathi_F|other|6.071646
processed_mr_f_finance_00803.wav|भांडवल बाजारातील काळा पैसा प्रकाशाच्या वेगापेक्षा अधिक वेगाने हस्तांतरित करणाऱ्या या कंपन्या भांडवल बाजारातील कृष्णविवर ठरतात.|Marathi_F|other|9.344000
processed_mr_f_agri_00948.wav|सध्या महापुराचे पाणी मोठ्या प्रमाणात पसरल्याने आणि हे पाणी गढूळ असल्याने या पाण्यात रोगजंतूंचा फैलाव मोठ्या प्रमाणात असू शकतो.|Marathi_F|other|9.200000
processed_mr_f_politics_00852.wav|त्यांनी सोशल मीडियावर पक्षाच्या प्रचारासाठी व प्रतिस्पर्ध्यांच्या खोट्या प्रचाराचा समाचार घेण्यासाठी खास विभाग तयार केले आहेत.|Marathi_F|other|9.674667
processed_mr_f_education_01594.wav|स्त्रियांना फसवून त्यांच्याशी खेळणे हा त्याचा स्वभाव आहे हे तिने हरप्रकारे सांगितले.|Marathi_F|other|6.442667
processed_mr_f_education_00921.wav|तीन दशकांच्या आपल्या उत्कृष्ट कारकिर्दित लिएंडर पेसने असे अनेक कारनामे केले आहेत, ज्याची आजही चर्चा होते.|Marathi_F|other|9.152000
processed_mr_f_weather_02385.wav|पुत्तिंगल देवीच्या मंदिरात उत्सव सुरु असल्यामुळे भाविकांनी इथं मोठी गर्दी केली होती.|Marathi_F|other|6.261333
processed_mr_f_general_01660.wav|सूर्य हा वायूंचा गोळा आहे व त्यावरील इतर उजळ रंगांच्या तुलनेत हे काळे डाग गडद असतात.|Marathi_F|other|7.029333
processed_mr_f_politics_00691.wav|यानंतर महिला मुलींना घेऊन पॉंडेचेरीला गेली आणि एका शाळेत मुलींना प्रवेश मिळवून दिला.|Marathi_F|other|7.242667
processed_mr_f_agri_02914.wav|वाफ्याद्वारे पाणी देताना उखरी करताना झाडाच्या मुळ्या तुटणार नाहीत याची काळजी घ्यावी.|Marathi_F|other|6.197333
processed_mr_f_books_01705.wav|आघाडी शासनातून अस्थिरता निर्माण होते हा समज आपल्या देशातील पक्ष पद्धतीने खोटा ठरवला. |Marathi_F|other|6.954000
processed_mr_f_health_04053.wav|अशा परिस्थितीत मानसिक आरोग्याला विशेष महत्त्व प्राप्त झाले आहे.|Marathi_F|other|4.887437
processed_mr_f_agri_02676.wav|पाणी गोठल्यामुळे पिकांची वाढ खुंटली असून पिके नष्ट होण्याची शक्यता निर्माण झाली आहे.|Marathi_F|other|6.496000
processed_mr_f_other_00442.wav|महिला मंडळांनी ताब्यातल्या एकमेव चेंज रूमवर जो ताबा मिळवला तो शेवटपर्यंत सोडला नाही.|Marathi_F|other|7.114667
processed_mr_f_health_00367.wav|भगवंत डोळे मिटून हे पाहू लागले की पूतनेने एखाद्या जन्मी तरी काही पुण्य केले आहे काय?|Marathi_F|other|7.464833
processed_mr_f_books_00774.wav|भातुकली हा खेळही लहान मुलींचा समजला गेला असला तरी त्यात घरातील सर्वजण सामील होऊ शकत.|Marathi_F|other|7.197813
processed_mr_f_health_02380.wav|मलेरियाचा संसर्ग झाल्यास वेळीच योग्य उपचार घेणे, हा यावरील सर्वांत चांगला उपचार आहे.|Marathi_F|other|6.361896
processed_mr_f_health_02313.wav|स्तनाच्या कर्करोगाचे लवकर निदान झाल्यास तो बरा करता येतो परंतु निदान आणि उपचार लांबल्यास मृत्यू येऊ शकतो.|Marathi_F|other|8.103396
processed_mr_f_health_01215.wav|शरीराच्या प्रतिरक्षित संरक्षणाची कमतरता असल्याने, एखाद्या संसर्गामुळे एखाद्या व्यक्तीचा  मृत्यू होऊ शकतो.|Marathi_F|other|7.697042
processed_mr_f_weather_02205.wav|पूर्वेतील शहर नैंसीच्या फ्रोआर्ड भागात एक तीन वर्षीय मुलगा आणि सहा वर्षांच्या दोन मुली गंभीर जखमी झाल्या.|Marathi_F|other|8.170667
processed_mr_f_general_01516.wav|या खिंडीपर्यंत गाडी रस्ता आलेला असल्याने त्या रस्त्यावरून चालत गेल्यावर वाटेतच उजवीकडे राजाळे तलाव लागतो.|Marathi_F|other|8.554667
processed_mr_f_education_00470.wav|या कथ्थक केंद्रात प्रतिभावंत कथ्थक गुरूंमार्फत नव्या कलावंतांना प्रशिक्षण दिले जाते.|Marathi_F|other|6.890667
processed_mr_f_health_00995.wav|बंद असलेल्या  घट्ट दरवाज्याचे हँडल चांगल्या असलेल्या हाताने धरावा आणि वेदना होणारा हात मागच्या बाजूला नेण्याचा प्रयत्न करावा.|Marathi_F|other|8.800000
processed_mr_f_education_01555.wav|मॅट्रिक झाल्यावर हा मुंबईला पुढच्या शिक्षणासाठी आला आणि गेली पंचवीस सव्वीस वर्षे पुण्यात चर्चमध्ये असतो.|Marathi_F|other|8.693333
processed_mr_f_agri_03263.wav|मागील बाजूस मोठ्या प्रमाणात पाणी तुंबत असल्याने पाणी पातळी वाढली असून कालवा फुटण्याची शक्यता बळावली आहे.|Marathi_F|other|7.680000
processed_mr_f_agri_02437.wav|एके दिवशी प्राजक्ताची फुले गोळा करताना झाडावरची ताजी फुले पाडावीत म्हणून मी खालच्या फांद्या जरा हलवल्या.|Marathi_F|other|7.900000
processed_mr_f_politics_00777.wav|आमदार मंडावी यांची बुलेटफ्रूफ गाडी त्यावरून जाताच भयंकर धमाका झाला आणि एका क्षणात गाडीचे तीन तुकडे झाले.|Marathi_F|other|8.533333
processed_mr_f_books_01268.wav|अशा प्रकारे गतिमान असलेल्या वस्तूवर केंद्राकडे निर्देशित अभिकेंद्री बल प्रयुक्त होत असते, हे आपण पाहिले.|Marathi_F|other|7.731875
processed_mr_f_politics_03032.wav|अशावेळी रेल्वेची इत्यंभूत माहिती मिळवायची असेल तर त्यासाठी तुम्हाला आता रेल्वे प्रशासनाची मदत होणार आहे.|Marathi_F|other|7.829333
processed_mr_f_agri_01305.wav|यामुळे गोड्या पाण्याची क्षारता वाढणे, पाणी वस्तीत घुसून स्थलांतर होणे, सखल जमिनीचा नाश आदी धोके संभवतात.|Marathi_F|other|8.842667
processed_mr_f_politics_01061.wav|नागरिकत्व कायद्यामुळे कोणत्याही भारतीय व्यक्तीचे नागरिकत्व जाणार नाही, असे राजनाथ यांनी निक्षून सांगितले|Marathi_F|other|8.200000
processed_mr_f_general_00574.wav|या हिवाळ्यात आपण वेगवेगळ्या स्टाईल्सचे कपडे घालत असलो तरीही एक गोष्ट अजिबात विसरत नाही ती म्हणजे स्वेटर.|Marathi_F|other|7.850667
processed_mr_f_weather_01356.wav|तरुणांशी भेटायला, त्यांच्याशी बोलून त्यांच्या शंका दूर करत त्यांना इन्स्पायर करायला ते नेहमी तयार असतात.|Marathi_F|other|7.168000
processed_mr_f_agri_00078.wav|कडेगाव तालुक्यामध्ये एका बाजूला दुथडी भरून पाणी वाहत असताना काही भागात तीव्र पाणी टंचाई जाणवू लागली आहे.|Marathi_F|other|8.100000
processed_mr_f_general_01044.wav|त्या व्यक्तीकडे दहा हजार हत्तींचे बळ येईल व ती चंद्र व ग्रह आहेत तोपर्यंत जगू शकेल.|Marathi_F|other|7.850667
processed_mr_f_agri_01036.wav|पाणी साचलेच तर त्या पाण्यामध्ये गप्पी मासे सोडून दिल्यास ते डासांचा बंदोबस्त करतात.|Marathi_F|other|6.500000
processed_mr_f_agri_01506.wav|लाकडी भुसा, कागदी पुठ्ठे आणि अनेक प्रकारचा कचरा घालून असे मसाले तयार होताना दिसतात.|Marathi_F|other|7.093333
processed_mr_f_finance_02419.wav|करमणूक कर जमा करण्यासाठी त्यांचे उद्दिष्ट पूर्ण करण्यासाठी अनेक घडामोडी होत होत्या.|Marathi_F|other|6.300000
processed_mr_f_agri_02552.wav|दालचिनी पूड व अर्धा टेबलस्पून काजू तुकडे घालून त्यातील पाण्याचा अंश जाईपर्यंत परता.|Marathi_F|other|6.700000
processed_mr_f_agri_01691.wav|काढणीच्या वेळी फळे मातकट तपकिरी बनून त्यावरील सूक्ष्म केस गळून फळे गुळगुळीत दिसतात.|Marathi_F|other|6.965333
processed_mr_f_books_02260.wav|या पिकांशिवाय केळी, अननस, संत्री व इतर लिंबूवर्गीय फळांचे उत्पादनसुद्धा घेतले जाते.|Marathi_F|other|7.476458
processed_mr_f_books_00409.wav|कुतुबुद्दीन ऐबक याच्या काळात कुतुबमिनार बांधण्यास प्रारंभ झाला आणि अल्तमश याच्या कारकिर्दीत कुतुबमिनारचे बांधकाम पूर्ण झाले.|Marathi_F|other|9.800000
processed_mr_f_books_00549.wav|तमाशाच्या दुसऱ्या भागात मुख्य नाटक म्हणजे ‘वग’ सादर केला जातो.  |Marathi_F|other|5.200000
processed_mr_f_books_01728.wav|मजूर, कष्टकरी वर्ग व कामगारांच्या हितासाठी हा पक्ष कार्य करतो. |Marathi_F|other|5.400000
processed_mr_f_politics_01880.wav|दूध उत्पादकांना बोनस व दीपावली फराळ वाटप प्रसंगी ते बोलत होते.|Marathi_F|other|5.600000
processed_mr_f_education_02779.wav| कुटुंबात तो एक दत्तक मुलगा आहे, परंतु, कोणत्याही प्रकारे बांधवांच्या संबंधांवर कोणताही परिणाम होत नाही.|Marathi_F|other|9.088000
processed_mr_f_finance_02397.wav|अल्प उत्पन्न गटातील लोकांच्या स्वच्छतेच्या गरजा पूर्ण करण्याच्या उद्देशाने हे केंद्र सुरू करण्यात आलंय.|Marathi_F|other|7.306667
processed_mr_f_health_01512.wav|डेंगू आघात सिंड्रोममुळे त्वचेवर रक्ताचे छोटे डाग दिसतात, आणि त्वचेच्याखाली रक्ताचे मोठे डाग दिसू शकतात.|Marathi_F|other|8.242708
processed_mr_f_finance_03056.wav|शासनाने अनुदान दिले असल्याने ते वेळेत काम होऊन खर्ची पडले नाही तर अनुदान शासनाला परत घेण्याची भीती आहे.|Marathi_F|other|7.700000
processed_mr_f_other_03368.wav|आज मितीस एवढ्या मोठ्या प्रमाणात या स्पर्धेला संपूर्ण राज्यातून मिळणारा प्रतिसाद हा खरोखरच कौतुकाचा आहे.|Marathi_F|other|8.382021
processed_mr_f_finance_01751.wav|नागरिकांना सवय लागावी म्हणून ही नाममात्र रक्कम ठेवण्यात आली असल्याने तुम्ही कोणतेही नाणे टाकले की सदर टॉयलेट अनलॉक होऊन तुम्हाला ते वापरता येईल.|Marathi_F|other|9.984000
processed_mr_f_finance_01305.wav|पाकिस्तान अनुदान देऊन पक्क्या साखरेची निर्यात करत असल्याने जागतिक बाजारात दर पडले.|Marathi_F|other|6.240000
processed_mr_f_politics_02089.wav|संसदेचं बजेट सुरू होण्यापूर्वीच काँग्रेसचे उपाध्यक्ष राहुल गांधी अचानक सुट्टीवर जाण्याच्या प्रश्नानं अनेक चर्चांना उधाण आलं|Marathi_F|other|9.000000
processed_mr_f_politics_02823.wav|श्री चंद्रप्रभु जैन श्वेतांबर मूर्तीपूजक संघातर्फे रविवारी शोभायात्रा काढण्यात आली|Marathi_F|other|6.496000
processed_mr_f_other_01897.wav|नाशिक जिल्ह्यातही पहिल्या टप्प्यात चार ठिकाणी ही थाळी उपलब्ध करून देण्यात आली आहे.|Marathi_F|other|6.129688
processed_mr_f_books_00115.wav|विसाव्या शतकात ब्रिटिशांच्या राजवटीत भारतीय पुरातत्त्वाच्या अभ्यासास सुरुवात झाली. |Marathi_F|other|6.800000
processed_mr_f_weather_01080.wav|त्याने दोन वर्षापूर्वी लिस्बन येथे दहाव्यांदा हे विजेतेपद आपल्या नावावर केले होते.|Marathi_F|other|6.389333
processed_mr_f_weather_02921.wav|सीमेवर राहणाऱ्या लोकांचे रक्षण करण्यासाठी यज्ञ करण्याची कल्पना शुद्ध मुर्खपणा आहे.|Marathi_F|other|6.549333
processed_mr_f_health_00971.wav|त्या नापाक धरतीचे इरादे जगापुढे उघड करणारा पुरावा आपल्या पोलादी हातांनी पकडून ठेवताना रक्त सांडलेले तुकाराम ओंबळेही आठवतात.|Marathi_F|other|9.357271
processed_mr_f_books_00086.wav|यांमधून महत्त्वाची ऐतिहासिक माहिती मिळते. |Marathi_F|other|4.341750
processed_mr_f_books_00997.wav|त्या कामातून त्यांना चांगला रोजगार मिळतो. |Marathi_F|other|3.500000
processed_mr_f_politics_01735.wav|तरुण विद्यार्थ्यांनी हातात घेतलेले हे फलक लोकांना प्रभावीपणे मार्गदर्शन करू लागले.|Marathi_F|other|6.090667
processed_mr_f_health_03099.wav|या दिवसात सर्वत्र चिखल आणि पाण्याचे डबके तयार होते यात लेप्टोचे जिवाणू तयार होतात.|Marathi_F|other|7.000000
processed_mr_f_books_01049.wav|लंडन शहरात असलेल्या ब्रिटिश संग्रहालयाची स्थापना इसवी सनाच्या अठराव्या शतकात झाली.|Marathi_F|other|6.652146
processed_mr_f_books_01790.wav|सर्व पक्षांची माहिती येथे घेणे शक्य नाही.|Marathi_F|other|3.800000
processed_mr_f_education_03254.wav|या सर्व घडामोडीत केवळ कायद्याची साठेबाजी टाळण्यासाठी सरकारने हा निर्णंय घेतला आहे.|Marathi_F|other|6.600000
processed_mr_f_politics_03267.wav|या महिन्यात त्यांनी म्हटलं आहे, तुमच्या माहितीचं संरक्षण करणं ही आमची जबाबदारी आहे|Marathi_F|other|5.952000
processed_mr_f_general_03179.wav|यावेळी बेल्जियमचे प्रशिक्षक रोबर्टो मार्टिनेज यांनी खेळाडूंना हिरो म्हणून त्यांना त्यांच्या कामगिरीची पोचपावती देऊन टाकलीय.|Marathi_F|other|8.640000
processed_mr_f_other_02151.wav|एखाद्या सिद्ध योग्याची काया ही त्याच्या अंतरंगीच्या वैराग्याची, पावित्र्याची आणि शुद्धतेची साक्ष असते.|Marathi_F|other|7.859583
processed_mr_f_other_03105.wav|मंत्र्यांचे वागणे, त्यांचा थाटमाट, त्यांच्या फॉर्चुनर गाड्या या सगळ्यांचा बडेजाव लोकांना आवडलेला नाही.|Marathi_F|other|7.453229
processed_mr_f_other_01677.wav|या इस्पितळाला लॅब टेक्निशियन देण्यात आला होता मात्र त्याची बदली आता वास्को चिखली येथे करण्यात आली आहे.|Marathi_F|other|8.330667
processed_mr_f_weather_00379.wav|थोडक्यात भुलवणाऱ्या स्वप्नासारखे कठीण दिवस होते परंतु निराश मनावर फुंकर घालून कामालाही तेच जुंपत होते.|Marathi_F|other|8.700000
processed_mr_f_books_00739.wav|या पाठात उल्लेख नसलेले परंतु इतिहासाशी संबंधित असणाऱ्या चित्रपटांची यादी आंतरजालाच्या मदतीने तयार करा.|Marathi_F|other|8.173042
processed_mr_f_health_01596.wav|डोक्याला ताप न करून घेता पाहिलं तर मस्तपैकी एंजॉयही करू शकाल.|Marathi_F|other|6.000000
processed_mr_f_agri_02981.wav|ही रोप लागवड करताना सामाजिक वनीकरण विभागाने मजुरांना दैनंदिन मजुरी देऊन या रोपांची भर पावसात जून महिन्यात लागवड केली होती.|Marathi_F|other|9.973333
processed_mr_f_books_02184.wav|क्षेत्रफळाच्या दृष्टीनेही हा देश जगात पाचव्या क्रमांकावर आहे.|Marathi_F|other|4.806167
processed_mr_f_other_01142.wav|पश्चिम रेल्वेचे मुंबई विभागाचे व्यवस्थापक संदीप सिलास यांनी यासंदर्भात प्रहारला सांगितले की, हे दोघेही कामात वाकबगार होते.|Marathi_F|other|9.568000
processed_mr_f_other_02969.wav|जे पुण्यात घडतंय ते कोण आणि कोणत्या राजकारणासाठी करतंय हे न समजण्याइतकी महाराष्ट्राची सर्व धार्मिक जनता नक्कीच नादान नाही.|Marathi_F|other|10.030646
processed_mr_f_agri_02964.wav|या पद्धतीने बांधलेल्या टाक्यातील पाण्याचे बाष्पीभवन होऊ नये म्हणून त्यावर बांबू व गवताच्या सहाय्याने केलेले झाकण लावत असत.|Marathi_F|other|9.200000
processed_mr_f_education_02974.wav|स्त्रियांचा विनयभंग, पाठलाग, गर्दीच्या ठिकाणी त्यांना केला जाणारा स्पर्श, घेतले जाणारे चिमटे हे सारे अश्लाघ्य प्रकार आहेत.|Marathi_F|other|10.165333
processed_mr_f_agri_01516.wav|वादळामुळे बार्शी तालुक्याच्या पूर्व भागातील ममदापूर येथे उभ्या व काढून टाकण्यात आलेल्या कांदा पिकाचे मोठे नुकसान झाले आहे.|Marathi_F|other|8.842667
processed_mr_f_politics_02953.wav|दिलेली आश्वासने आम्ही पूर्ण करणार असल्याचं आश्वासन त्यांनी दिल्याने अखेरच्या क्षणाला प्रचार फैरी चांगल्याच रंगल्या होत्या.|Marathi_F|other|8.352000
processed_mr_f_other_01983.wav|श्रीदेवीने असं काय काम केलं होतं की त्यांचा मृतदेह तिरंग्यामध्ये गुंडाळण्यात आला?|Marathi_F|other|6.300000
processed_mr_f_weather_01243.wav|पालिकेत आऊट सोर्सिंग पद्धतीने काम करणाऱ्यांची संख्या साडेपाच हजारांच्या घरात आहे.|Marathi_F|other|6.400000
processed_mr_f_politics_02885.wav|त्या काळात तत्कालीन राज्यपाल जेकब यांनी चार अभयारण्ये जाहीर करण्याचे धाडस दाखवले.|Marathi_F|other|6.700000
processed_mr_f_education_01639.wav|एका कंपनी ऐवजी आता अनेक कंपन्यांच्या समूहाला निविदा भरण्याची परवानगी देण्यात आली.|Marathi_F|other|7.300000
processed_mr_f_books_02033.wav|त्यामुळे नदीच्या उगमापासून नदीच्या पात्रात जमा झालेला गाळ वेगाने वाहून नेला जातो.|Marathi_F|other|6.200000
processed_mr_f_health_03953.wav|अशा परिस्थितीत लहान आतड्याचा शेवटचा भाग पोटावर आणून कृत्रिम गुदद्वार करावे लागते.|Marathi_F|other|6.512833
processed_mr_f_books_01624.wav|पहिल्या लोकसभा निवडणुकीच्या वेळी मतदार याद्या तयार करण्याचे काम आव्हानात्मक होते. |Marathi_F|other|6.129688
processed_mr_f_weather_02151.wav|आपल्या ग्लॅमरस लूकमधून सोशल मीडियावर सध्या प्रेक्षकांच्या नजरा ब्रुनावर पडत आहेत.|Marathi_F|other|5.984000
processed_mr_f_books_00924.wav|यातील अनेक स्थळांमधील निसर्गाचे अवलोकन करावे या इच्छेपोटी आणि कुतुहलापोटी अनेक पर्यटक तिथे जात असतात. |Marathi_F|other|8.962521
processed_mr_f_books_00833.wav|खेळण्यांमधून इतिहास आणि तंत्रज्ञानाची प्रगती यांवर प्रकाश पडतो, धार्मिक आणि सांस्कृतिक परंपरा समजतात. |Marathi_F|other|8.300000
processed_mr_f_finance_02647.wav|हल्ली बॅंक व पोस्ट कार्यालयात बचत खाते सुरू करण्यासाठी अनेक प्रकारच्या फायद्याच्या योजना उपलब्ध आहेत.|Marathi_F|other|7.445333
processed_mr_f_health_00338.wav|या शस्त्रक्रियेच्या पारंपरिक पद्धतीला दुर्बिणीतून होणारी शस्त्रक्रिया लॅप्रोस्कोपिक सर्जरी हा ठोस पर्याय म्हणून पुढे आला.|Marathi_F|other|8.950917
processed_mr_f_agri_00335.wav|शहरामध्ये रेन वॉटर हार्वेस्टिंग म्हणजे पावसाचे पाणी अडवून त्या त्या इमारतींनी ते पाणी वापरावे अशा योजना तयार झाल्या आहेत. |Marathi_F|other|9.845333
processed_mr_f_other_03602.wav|भाऊकाका मी पेन्सिलचे खूप लाईट स्ट्रोक्स दिले आहेत व त्यावर सफेद पेन्सिल फिरवुन त्याला स्मूथ केले आहे कापुस वापरलेला नाही.|Marathi_F|other|9.194729
processed_mr_f_finance_00078.wav|त्यांचे हप्ते व व्याज भरण्यासाठी ते वेळोवेळी घरपट्टी व पाणीपट्टी वाढ करून लोकांकडून उत्पन्न मिळवण्याचा प्रयत्न करीत आहेत.|Marathi_F|other|8.768000
processed_mr_f_books_01096.wav|या ग्रंथालयाच्या संग्रहात सुमारे एकोणपन्नास हजार ग्रंथ आहेत.|Marathi_F|other|5.038354
processed_mr_f_general_03414.wav|झोंबी बॉय म्हणून ओळखला जाणारा कॅनेडियन कलाकार रिक जेनेस्ट याने आत्महत्या करून आपली जीवनयात्रा संपवली|Marathi_F|other|7.861333
processed_mr_f_books_00913.wav|आर्थिक उदारीकरणानंतर भारतातून परदेशात जाणाऱ्यांची आणि परदेशातून भारतात येणाऱ्यांची संख्या वाढली आहे.|Marathi_F|other|8.149833
processed_mr_f_politics_03204.wav|अरुण सरनाईक यांना भेटण्याची संधी मला मिळाली. त्यात त्यांच्या अभिनयाची तारीफ केल्यावरचे त्यांचे खर्जातील हसणे आजही आठवते.|Marathi_F|other|8.746667
processed_mr_f_books_00767.wav|शरीर काटक व बळकट बनवण्यास खेळ मदत करतात. |Marathi_F|other|4.225667
processed_mr_f_books_01957.wav|हा किनारा खडकाळ आहे. |Marathi_F|other|2.228750
processed_mr_f_politics_02806.wav|चंद्रकांत पाटील यांच्या विरोधात शिवसेना, भाजप वगळता इतर सर्व पक्षंनी मनसे उमेदवार किशोर शिंदे यांच्या मागे ताकद उभी केली|Marathi_F|other|9.824000
processed_mr_f_agri_01341.wav|अनेकांच्या शेतात रब्बी हंगामातील काही पिके तर काहींच्या शेतात उन्हाळी पिके आहेत.|Marathi_F|other|6.954667
processed_mr_f_health_02654.wav|लवकर निदान व उपचार केल्यास सांध्यातील आवरणाचा आजार हाडाला इजा करत नाही व सांध्यांची हालचाल बरीच वर्षे चांगली ठेवता येते.|Marathi_F|other|9.647521
processed_mr_f_books_01611.wav|गेल्या काही दशकांपासून निवडणूक आयोगाने आपले सर्व अधिकार वापरून निवडणुकीतील गैरप्रकारांना आळा घालण्याचा प्रयत्न केला आहे. |Marathi_F|other|9.264396
processed_mr_f_weather_00991.wav|दलितांच्या घरी शिक्षणास अनुकूल वातावरण आहे, त्यांच्या शैक्षणिक प्रेरणा बलवत्तर आहेत त्यामुळे त्यांचा टक्का वाढलेलाच आहे.|Marathi_F|other|9.200000
processed_mr_f_agri_01688.wav|भरपूर कॅलरीज आणि फॅट असूनही काजू चांगले कोलेस्टेरॉल वाढवतात.|Marathi_F|other|5.632000
processed_mr_f_books_00765.wav|मनाला विरंगुळा देणे आणि मन ताजेतवाने करण्याचे काम खेळ करतात. |Marathi_F|other|5.600000
processed_mr_f_books_02247.wav|याचे कारण शोधण्याचा प्रयत्न करा. त्यासाठी पुढील तक्ता वापरा.|Marathi_F|other|4.800000
processed_mr_f_finance_01688.wav|तिकिटाच्या दरावर प्रवाशांना किती टक्के अनुदान देण्यात येते याचा उल्लेख छापील तिकिटांवर करण्यात येतो.|Marathi_F|other|7.456000
processed_mr_f_agri_01235.wav|मानवी शरीरातील अपशिष्ट पदार्थांद्वारे झाडांसाठी खत आणि पाण्याची गरज भागवली जाईल.|Marathi_F|other|7.381333
processed_mr_f_politics_01102.wav|मंगळवारी दिल्लीचे मुख्यमंत्री अरविंद केजरीवाल यांनी एक महत्वाची बैठक बोलावली आहे|Marathi_F|other|7.232000
processed_mr_f_education_01479.wav|तसेच बहिर्जी नाईक यांच्या भूमिकेत असलेल्या प्रसाद ओकने या चित्रपटात अनेक व्यक्तिरेखा साकारल्या आहेत.|Marathi_F|other|8.821333
processed_mr_f_books_02043.wav|ही ब्राझीलमधील तिसरी महत्त्वाची नदी आहे. |Marathi_F|other|3.691604
processed_mr_f_health_00317.wav|संसर्ग झालेल्या जनावराच्या मूत्र, रक्त अथवा मांसाशी प्रत्यक्ष संपर्क आल्याने या आजाराचा प्रसार होतो.|Marathi_F|other|8.382021
processed_mr_f_agri_00539.wav|उपलब्ध गुरांना मोकळ्या गोठ्यात व्यवस्थित बांधून त्यांना तिथेच चारापाणी दिल्यास त्यांच्यापासून दुग्धोत्पादन मिळवता येईल.|Marathi_F|other|8.202667
processed_mr_f_finance_03337.wav|सरकारला तीन लाख कोटी अग्रीम कर मिळणार याचा अर्थ त्याला उत्पन्नात परिवर्तित केल्यास नऊ लाख कोटीपेक्षा जास्त पैसे मिळणार.|Marathi_F|other|9.066667
processed_mr_f_health_01610.wav|कॅन्सर हा हळूहळू साथीच्या रोगांसारखा होत चालला आहे आणि त्याचा प्रतिबंध करण्याचा सर्वोत्तम मार्ग म्हणजे लवकर निदान होणे.|Marathi_F|other|9.043792
processed_mr_f_health_01135.wav|त्यांनी शस्त्रक्रिया करण्याचं जे तंत्र विकसित केलं त्या तंत्राला पुणे टेक्निक म्हणून नावाजलं गेलंय.|Marathi_F|other|7.046875
processed_mr_f_politics_01424.wav|पाशेको हे गोव्याचे माजी मुख्यमंत्री आणि विद्यमान रक्षामंत्री मनोहर पर्रीकर यांचे कट्टर समर्थक आहेत.|Marathi_F|other|8.757333
processed_mr_f_education_01448.wav|कालच झालेल्या या तीन क्रीडा प्रकारात त्याला पुन्हा यश मिळाल्याने त्याचे सर्वत्र कौतुक केले जात आहे.|Marathi_F|other|7.800000
processed_mr_f_politics_00828.wav|आंध्रात महिला अत्याचाराच्या खटल्यांसाठी विशेष सरकारी वकील म्हणून नामांकित महिला वकील नेमण्यात येते.|Marathi_F|other|7.637333
processed_mr_f_education_00940.wav|त्यामुळेच भारतातील  हस्तलिखित पोथ्यांवर झालेले सर्वात मोठे व महत्त्वाचे संशोधन अस्तित्वात येऊ शकले.|Marathi_F|other|8.608000
processed_mr_f_agri_03235.wav|यामुळे नागरिकांनी नळपाणी योजनेचे पाणी पिण्यासाठी न वापरता दैनंदिन वापरासाठी या पाण्याचा वापर करावा.|Marathi_F|other|7.786667
processed_mr_f_politics_03279.wav|निर्भया कांडातील आरोपी कायद्याच्या पळवाटांचा वापर करुन त्यांची शिक्षा लांबवण्याचा प्रयत्न करत आहेत.|Marathi_F|other|7.264000
processed_mr_f_finance_03424.wav|महसूल विभागातील कामकाजात सुधारणा केली नाही तर तुमची गय केली जाणार नाही, असा सज्जड दमच त्यांनी भरला.|Marathi_F|other|7.445333
processed_mr_f_politics_00520.wav|लखनौच्या वृंदावन भागात आयोजित करण्यात आलेल्या सर्वात मोठ्या संरक्षण एक्स्पोचे उद्घाटन मोदींनी केले.|Marathi_F|other|7.498667
processed_mr_f_health_03916.wav|यात शरीराची चयापचय क्रिया शांत स्थितीत असताना म्हणजेच शरीर विश्रामावस्थेत असताना तापमान मोजले जाते.|Marathi_F|other|7.708646
processed_mr_f_agri_02485.wav|पाट म्हणजे शेतात पाणी जाण्यासाठी थारोळ्याला जोडून पुढे नेलेली दगडांनी बांधलेली छोटी अरूंद जलवाहिनी.|Marathi_F|other|8.000000
processed_mr_f_finance_00643.wav|योजनेच्या ठळक वैशिष्ट्यांची गावपातळीवर प्रसिद्धी करून कर्ज खात्यांची माहिती गोळा करण्यात येणार आहे.|Marathi_F|other|7.328000
processed_mr_f_health_01834.wav|सुनंदाने त्यांना ड्रग सोडताना जो त्रास होतो तो कमी करण्याची औषधे लिहून दिली आणि त्यांना निरोप दिला.|Marathi_F|other|7.325521
processed_mr_f_health_01277.wav|त्याच्या तोंडात पाईप घालत असताना रुग्णाला वेदना सहन न झाल्याने तो अपशब्द बोलला.|Marathi_F|other|6.400000
processed_mr_f_health_00526.wav|जर कोरोना विषाणू वुहान लॅबमधून बाहेर पडला असेल तर ही अशी पहिली घटना होणार नाही.|Marathi_F|other|6.628917
processed_mr_f_agri_02684.wav|मात्र रोपे खराब झाल्याने नोव्हेंबर महिन्यात मोठ्या प्रमाणावर रोपे टाकण्यात आली.|Marathi_F|other|5.952000
processed_mr_f_books_01293.wav|असे का होते? चंद्र व कृत्रिम उपग्रहांच्या त्यांच्या कक्षेतील वेगामुळे असे होते.|Marathi_F|other|6.118083
processed_mr_f_politics_01741.wav|दोन सुपर सिरिज आणि तितक्याच ग्रांप्री अशा चार स्पर्धा गतवर्षी सायनाने जिंकल्या.|Marathi_F|other|6.624000
processed_mr_f_politics_02969.wav|पण, रेल्वे हद्दीशी निगडीत वस्त्यांमधून रुळांवर मोठ्या प्रमाणात कचरा फेकला जातो.|Marathi_F|other|6.197333
processed_mr_f_weather_01531.wav|आज सकाळी दोन गाड्या रद्द केल्या म्हणून नायगाव स्टेशनवर प्रवाशांनी रेलरोको केला. |Marathi_F|other|6.336000
processed_mr_f_health_01362.wav|कारण दही खाल्ल्याने घशात श्लेष्मा तयार होतो आणि सर्दी व खोकल्याची समस्या वाढते.|Marathi_F|other|5.943937
processed_mr_f_general_01558.wav|अंताक्षरी खेळून बोअर झाल्यावर दमशेराज खेळायला सुरुवात झाली.|Marathi_F|other|5.600000
processed_mr_f_health_01812.wav|तुमच्या शरीरातील जंतू जेंव्हा प्रतिजैविके दिल्यावर मृत्यू पावतात तेंव्हा त्यांच्या पेशीतील विषे तुमच्या शरीरात पसरतात.|Marathi_F|other|8.254312
processed_mr_f_books_00497.wav|सुगीनंतर कोकण आणि गोवा येथे दशावतारी नाटकांचे प्रयोग होतात. |Marathi_F|other|5.500000
processed_mr_f_books_01694.wav|सत्ताधारी पक्षाने ग्रामीण भागात संवाद यात्रांचे आयोजन केले.|Marathi_F|other|5.177667
processed_mr_f_other_01391.wav|पुणे, मुंबई येथे एकाच दिवशी टीशर्टांचे पैसे जमा केले जातील.|Marathi_F|other|5.100000
processed_mr_f_books_01742.wav|बहुजन समाजाला सत्ता मिळवून देणे हे या पक्षाचे उद्दिष्ट आहे.|Marathi_F|other|4.899042
processed_mr_f_weather_01596.wav|गुरुवारी सकाळी कास रस्त्याला धावण्यासाठी गेलेल्या धावपट्टूंना पट्टेरी वाघांच्या जोडीचे दर्शन झाले.|Marathi_F|other|7.125333
processed_mr_f_other_02145.wav|नाटकाच्या शेवटी सादर होणाऱ्या संगीतकार अशोक पत्कींच्या गाण्यात नाटकाचे सार असल्याचे दामले म्हणाले.|Marathi_F|other|7.441625
processed_mr_f_finance_01734.wav|व्यवसाय कोणताही असो, त्यामध्ये कालानुरूप बदल करणे वा नाविन्याचा अंतर्भाव करणे हे क्रमप्राप्त असते.|Marathi_F|other|7.178667
processed_mr_f_education_02656.wav|बाबाने स्वतःच्या नावात लावलेल्या सगळ्या पदव्या खोट्या असल्याचंही माजी सुरक्षा रक्षकाने म्हटलं आहे.|Marathi_F|other|8.149333
processed_mr_f_education_03358.wav|विराटच्या नेतृत्वाखाली खेळताना डिव्हिलिअर्स आणि कोहलीच्या मैत्रीच्या किस्स्यांवर नेहमी चर्चा होते.|Marathi_F|other|7.232000
processed_mr_f_politics_02530.wav|खिंडीत सापडलेले सरकारचे प्रतिनिधी अशा स्थितीत काहीतरी बोलून जातात आणि त्याचाही विरोधक इश्यू करतात.|Marathi_F|other|7.700000
processed_mr_f_weather_01157.wav|काहीही संबंध नसलेल्या केसेसचा अभ्यास करून दुष्यंत दवे यांनी कोर्टाच्या अधिकाऱ्यावर आरोप केले आहेत.|Marathi_F|other|7.200000
processed_mr_f_other_01637.wav|शेवटी एकमेकांच्या आधाराने उंचावर टांगलेले मडके फोडले जाते, ज्यामध्ये श्रीकृष्णाचा आवडता काला असतो.|Marathi_F|other|7.800000
processed_mr_f_weather_02301.wav|त्यांच्या मजेदार कॉमेंट्स आणि त्यांनी शेअर केलेल्या अनेक फिल्मी किस्स्यांना भरपूर लाईक मिळत असतात.|Marathi_F|other|6.400000
processed_mr_f_books_02114.wav|कर्कवृत्त हे भारताच्या साधारणपणे मध्यभागातून जात असल्याने भारताला उष्णकटिबंधीय प्रदेशात गणले जाते. |Marathi_F|other|8.200000
processed_mr_f_other_02669.wav|तळपत्या उन्हात झळाळून निघणार, तिच्या स्वप्नांचा गुलाल उधळणार, जुना जाणार तेंव्हाच नवा येणार या आरोळ्या प्रेक्षकांच्या अजूनही लक्षात आहेत.|Marathi_F|other|10.146750
processed_mr_f_weather_01148.wav|मात्र नैसर्गिक निवडीतून होणाऱ्या उत्क्रांतीच्या प्रक्रियेमुळे आपला जन्म कसा झाला, सर्व प्राणीजात कशी निर्माण झाली याची उत्तरं देता येतील.|Marathi_F|other|9.333333
processed_mr_f_education_01070.wav|प्रांजली निफाडकरचा अपघात आणि निफाडकर सरांनी केलेले आवाहन याची चर्चा ताजीच होती|Marathi_F|other|7.658667
processed_mr_f_general_01460.wav|टेडोरेच्या चपळ हलचालीने कुस्ती रंगतदार होईल अशी अपेक्षा असताना विजयने एकतर्फी विजय मिळवत महाराष्ट्राचा झेंडा फडकावला.|Marathi_F|other|9.376000
processed_mr_f_health_01502.wav|त्वचा हायड्रेट ठेवण्यासाठी आहारात ताजी फळं आणि हिरव्या भाज्यांचा समावेश करावा.|Marathi_F|other|5.793000
processed_mr_f_books_01820.wav|काही लोक एखाद्याच प्रश्नावर लक्ष केंद्रित करून त्या प्रश्नाचा पाठपुरावा करतात.|Marathi_F|other|5.862667
processed_mr_f_education_01806.wav|त्याला प्रत्त्यूत्तर देताना नेताजी काशिद यांनी साने यांच्यावर घणाघात केला आहे.|Marathi_F|other|6.592000
processed_mr_f_books_01634.wav|इथे काही निवडणूक सुधारणा सुचवल्या आहेत.  |Marathi_F|other|3.691604
processed_mr_f_agri_02899.wav|पांढरी माशी या किडीचा प्रादुर्भाव कापूस हंगामाच्या शेवटी ऑक्टोबर महिन्यात होतो|Marathi_F|other|6.300000
processed_mr_f_books_02015.wav|वारंवार येणारे पूर आणि वनांच्या तळाकडील भागात जमिनीवर वाढणाऱ्या वनस्पती यांमुळेहा मैदानी प्रदेश खूपच दुर्गम बनला आहे.|Marathi_F|other|9.700000
processed_mr_f_books_01642.wav|तसेच निवडणुकांचे निकाल लवकर लागू लागले.|Marathi_F|other|3.958625
processed_mr_f_books_00941.wav|अशा कारणांसाठी लोक ठिकठिकाणी जात असतात. |Marathi_F|other|3.970229
processed_mr_f_agri_03681.wav|कागदी लिंबाची रोपे तयार करण्याकरिता मोठ्या आकाराची व कँकर विरहीत फळे निवडावीत.|Marathi_F|other|6.229333
processed_mr_f_politics_02133.wav|निष्पाप ज्यू लोकांच्या दबलेल्या हुंकाराचे टाहो सामावून घेणाऱ्या सामूहिक दफनाच्या अशा कितीतरी जागा त्या राष्ट्रात आहेत|Marathi_F|other|8.842667
processed_mr_f_health_02175.wav|मेंदू आणि पाठीच्या कण्यातून तयार होणारे हे ट्युमर प्रायमरी म्हणून ओळखले जातात.|Marathi_F|other|6.900000
processed_mr_f_finance_03146.wav|फेसोचिमोची कंपनी पूर्वी ट्रॅक्टर बनवित असे आणि त्यातून त्यांनी खूप नफा कमावला.|Marathi_F|other|6.300000
processed_mr_f_books_01956.wav|पश्चिम किनारा अरबी समुद्राला लागून आहे. |Marathi_F|other|3.424562
processed_mr_f_weather_00356.wav|दृष्टिहिनांना भेडसावणाऱ्या समस्या जाणून घेत त्या सोडविण्याची जबाबदारी राष्ट्रीय दृष्टिहीन संघाची असल्याने संघाने प्रगती करणे गरजेचे आहे.|Marathi_F|other|9.900000
processed_mr_f_other_01736.wav|केंद्रीय भाजप सरकार गोव्याच्या प्रश्नाकडे दुर्लक्ष केल्याने हा खाण बंदीचा विषय अजून सुटलेला नाही.|Marathi_F|other|7.264000
processed_mr_f_politics_02910.wav|याचा आनंदासाठी वापर करणे आम्ही एकवेळ समजून घेतले असते, पण लोकांनी त्यात फार स्वैराचार मांडला आहे.|Marathi_F|other|7.562667
processed_mr_f_books_01551.wav|संसदेचा हा अधिकार मान्य करत न्यायालयाने संसदेला या तिच्या अधिकारावरील मर्यादांची जाणीव करून दिली. |Marathi_F|other|7.627375
processed_mr_f_books_00579.wav| या नाटकात जरठकुमारी विवाह या तत्कालीन अनिष्ठ प्रथेवर विनोदी पद्धतीने परंतु मार्मिक टीका केली आहे.|Marathi_F|other|8.834812
processed_mr_f_other_00311.wav|क्रांतीविषयी बोलताना ते म्हणाले, क्रांतीचा विषय निघाला की फ्रेंच राज्यक्रांतीचे उदाहरण दिले जाते.|Marathi_F|other|7.381333
processed_mr_f_other_02308.wav|त्यामुळे या गावांमध्ये तातडीने मोबाईलला रेंज मिळण्याची सुविधा उपलब्ध करून देण्याची मागणी होत आहे.|Marathi_F|other|6.895958
processed_mr_f_health_00402.wav|रोगाचं कारण सापडलं की रोग नव्वद टक्के बरा झाला असं समजावं.|Marathi_F|other|5.038354
processed_mr_f_finance_03575.wav|जर तुमच्याकडे पैसा आहे आणि तुम्हाला या पैशांची एकाचवेळी गुंतवणूक करायची असेल तर तुमच्याकडे अनेक प्रकारचे ऑप्शन आहेत.|Marathi_F|other|8.700000
processed_mr_f_finance_03116.wav|मंदिरातील विश्वस्त कर्जदाता कर्ज चुकवण्यास सक्षम आहे की नाही हे पाहतात आणि त्यानंतर कर्ज माफीचा निर्णय घेण्यात येतो.|Marathi_F|other|8.906667
processed_mr_f_health_02124.wav|रक्तातील दोष दूर करते व त्यामुळे रोग बरा होण्यास मदत होते.|Marathi_F|other|5.955542
processed_mr_f_health_01520.wav|आपण त्वचेवर स्पॉट्स असतील तर लगेच डॉक्टरांचा सल्ला घ्यावा.|Marathi_F|other|5.978771
processed_mr_f_health_00589.wav|मात्र ताप आणि रक्ताची चाचणी यात एक फरक जरूर आहे तो म्हणजे रक्ताची चाचणी करण्यासाठी शरीरातले रक्त काढून घ्यावे लागते.|Marathi_F|other|9.206333
processed_mr_f_politics_00547.wav|रियल टाईम ट्रेन इन्फॉर्मेशन सिस्टिम क्रियान्वित केल्यामुळे रेल्वे अपघातांचे प्रमाण कमी झाल्याचे त्यांनी स्पष्ट केले.|Marathi_F|other|8.330667
processed_mr_f_health_00424.wav|खेकड्याच्या या वृत्तीमुळेच त्या रोगाला कर्करोग नाव आहे का?|Marathi_F|other|4.759708
processed_mr_f_books_01749.wav|वर्तमानपत्रात तुम्ही अशा प्रकारच्या बातम्या वाचल्या असतील.|Marathi_F|other|4.248875
processed_mr_f_agri_03732.wav|कारले व काकडी यांच्यावर येणारे रोग आणि किडी सारख्याच आहेत.|Marathi_F|other|5.290667
processed_mr_f_books_00963.wav|पर्यटनामुळे अनेक लोकांसाठी रोजगाराच्या संधी निर्माण होतात.|Marathi_F|other|5.038354
processed_mr_f_general_00422.wav|ऑगस्ट महिन्यात झालेल्या भूकंपाच्या धक्क्यानंतर लगेच सप्टेंबरमध्ये अशा सलग दुसऱ्या महिन्यात कोयना धरण परिसर भूकंपाच्या धक्क्याने हादरला.|Marathi_F|other|9.632000
processed_mr_f_politics_02655.wav|उत्साही तरुण व पर्यटकांनी रात्री रस्त्याच्या बाजूलाच पार्ट्या केल्या आणि तिथेच रिकाम्या बाटल्या फेकल्या आणि खाद्यवस्तूंची पाकिटे फेकली.|Marathi_F|other|9.600000
processed_mr_f_books_01660.wav|मागील पाठात आपण संविधानाची वाटचाल आणि निवडणूक प्रक्रियेचे स्वरूप समजून घेतले.|Marathi_F|other|6.200000
processed_mr_f_finance_02790.wav|हे सावकार लोकांच्या व्याजाच्या पैशांवर गब्बर झाले असून सरकारचा महसूल बुडवतात.|Marathi_F|other|6.112000
processed_mr_f_books_02127.wav|ज्या प्रदेशात पाऊस ठरावीक काळात पडतो त्या ठिकाणी वृक्षांची घनता कमी होत जाते.|Marathi_F|other|6.536042
processed_mr_f_politics_00964.wav|तर भाजप आमदार शशिकला जोल्लेंच्या विजयातून पालिकाही सर करण्याची तयारी करत आहे.|Marathi_F|other|6.560000
processed_mr_f_general_00570.wav|छत्रपती शिवाजी महाराज या नावाच्या छत्राखाली अख्खा मराठी समाज दिल्लीत एकवटतोय.|Marathi_F|other|6.389333
processed_mr_f_other_02507.wav|डग्ग्याचा रुंद व तबल्याच्या अरुंद तोंडावर जनावराचे चामडे ताणून बसविलेले असते.|Marathi_F|other|6.640542
processed_mr_f_books_01564.wav|भारताच्या लोकशाहीच्या दिशेने होणाऱ्या वाटचालीत निवडणुकांचा फार मोठा वाटा आहे.|Marathi_F|other|6.129688
processed_mr_f_health_03907.wav|विषकारक पदार्थ शरीराच्या इतर भागात पसरल्याने ताप येतो आणि जिवाला धोका संभवतो.|Marathi_F|other|6.512833
processed_mr_f_politics_00892.wav|मुंबईतील अमलीपदार्थ विरोध पथकाने या प्रकरणी नुकतेच एका सप्लायरला अटक केली आहे|Marathi_F|other|7.253333
processed_mr_f_books_00908.wav|विशेष म्हणजे आपल्याला उपलब्ध असलेल्या वेळेप्रमाणे आपण त्याचे नियोजन करू शकतो.|Marathi_F|other|6.245792
processed_mr_f_health_02519.wav|खरं तर सर्पदंश झालेल्या बालाजी यांना वेळीच योग्य उपचार मिळाले असते तर आज त्यांचा जीव वाचला असता.|Marathi_F|other|7.998896
processed_mr_f_politics_00546.wav|दिवसा शंभर मूर्तींचे कास्टिंग करणाऱ्या, शंभर गणेश मूर्तींच्या डोळ्याची आखणी करणाऱ्या महिला आहेत.|Marathi_F|other|7.349333
processed_mr_f_other_00684.wav|महागड्या गाड्यांच्या काचा खाली करून आतून लांबवर जातील अशा पानाच्या पिचकाऱ्या मी पाहिलेल्या आहेत.|Marathi_F|other|7.466667
processed_mr_f_finance_01855.wav|प्रत्यक्ष कर मंडळाचे सदस्य अखिलेश रंजन यांच्या नेतृत्वाखाली हे कृतिदल निर्माण करण्यात आलेले आहे.|Marathi_F|other|7.600000
processed_mr_f_agri_01414.wav|अशा साधनांना कंपोस्टिंग असे म्हणतात, आणि कचरा प्रक्रिया करताना ते उत्कृष्ट खत म्हणून तयार करतात.|Marathi_F|other|7.400000
processed_mr_f_agri_01860.wav|तो बाहेर काढून आमचे दादा तो बांबू माझ्या खांद्यावर ठेवून धुवून आणण्यासाठी ओढ्यावर पाठवीत असायचे.|Marathi_F|other|7.360000
processed_mr_f_books_00387.wav|गुप्तकाळाच्या सुरुवातीस गाभारा आणि त्याबाहेरील चार स्तंभ असलेली ओसरी एवढेच मंदिराचे स्वरूप होते. |Marathi_F|other|7.453229
processed_mr_f_other_03416.wav|रियाझ आणि इक्बाल यांनी त्यांच्या वास्तव्याच्या दरम्यान सिमीची पाळेमुळे कुर्ल्यात घट्ट केली होती.|Marathi_F|other|6.640542
processed_mr_f_weather_00302.wav|घोरीनेही तसे केले आणि पृथ्वीराजच्या बाणाने घोरीच्या छाताडाचा वेध घेतला, घोरी तिथेच गतप्राण झाला.|Marathi_F|other|7.850667
processed_mr_f_general_00734.wav|विनोद रात्री साडेनऊच्या सुमारास तानसा नदीवर असलेल्या पुलावर आल्यावर येथील खड्ड्यांमुळे त्याच्या दुचाकीचे चाक घसरले.|Marathi_F|other|8.682667
processed_mr_f_politics_02127.wav|यावेळी वारंवार पक्षांतर करणाऱ्या दत्ता पाटील गोर्डे यांचेवर आमदार भुमरेंसह तुषार सुर्यभान पाटलांनी  टीकास्त्र सोडले|Marathi_F|other|8.970667
processed_mr_f_education_02986.wav|गांधींजींच्या काही आदर्शांशी मी विसंगत वागत असलो तरी राष्ट्राच्या सेवेसाठी मी त्यांचा अनुनय करण्याचा मला अभिमान आहे|Marathi_F|other|9.100000
processed_mr_f_books_01785.wav|या प्रदेशांमधील राजकीय पक्षांनी फुटीरतेच्या मागण्या सोडून दिल्या व त्यांनी स्वायत्ततेची मागणी करण्यास सुरुवात केली.|Marathi_F|other|8.149833
processed_mr_f_agri_01752.wav|या डाळिंबातील दाणे आंबट असल्याने यापासून डाळिंब दाणे बनवणे सोयीचे आणि दर्जेदार होणार आहे, असे शर्मा यांनी सांगितले.|Marathi_F|other|8.832000
processed_mr_f_education_02197.wav|यातील बोडेकर कुटुंबाने मुलाच्या शिक्षणासाठी जमा केलेल्या रक्कमेपैकी निम्म्याहून अधिक रक्कम पाण्यात वाहून गेली होती.|Marathi_F|other|9.621333
processed_mr_f_politics_02115.wav|राष्ट्रपिता महात्मा गांधींची हत्या करणाऱ्या नथुराम गोडसेला देशभक्त म्हटल्यानं काल भाजपाच्या उमेदवार साध्वी प्रज्ञा सिंह वादात सापडल्या|Marathi_F|other|10.186667
processed_mr_f_books_01783.wav|आपल्या प्रदेशाच्या विकासासाठी आपल्या प्रदेशातील रहिवाशांना राज्यात आणि केंद्रात सत्ता मिळावी, अशी भूमिका प्रादेशिक पक्ष आता घेऊ लागले.|Marathi_F|other|9.798438
processed_mr_f_books_00325.wav|अश्मयुगीन काळातील गुहाचित्रे अनेक देशांमध्ये आढळून येतात. |Marathi_F|other|4.643625
processed_mr_f_books_01499.wav|लोकशाहीत नागरिकांचे सक्षमीकरण अनेक मार्गांनी झाले पाहिजे. |Marathi_F|other|4.620396
processed_mr_f_weather_00881.wav|केवळ वातावरण निवळण्याची प्रतिक्षा करणे एवढेच उत्पादकांच्या हातात असल्याचे शेतकऱ्यांनी सांगितले.|Marathi_F|other|6.700000
processed_mr_f_weather_02106.wav|अरुणिमाने आजवर सहा शिखरं सर केली आहेत.|Marathi_F|other|4.100000
processed_mr_f_other_01716.wav|असं म्हटलं जातंय की टाटा अल्ट्रॉज इव्हीला ऑटो एक्स्पोमध्ये दाखवलं जाणार आहे.|Marathi_F|other|6.250667
processed_mr_f_books_00403.wav|त्यांची बांधणी तारकाकृती प्रकारची आहे. |Marathi_F|other|3.169146
processed_mr_f_agri_03188.wav|वाळलेला चारा कठीण व तंतुमय असून, त्यामध्ये प्रथिनांचे प्रमाण अतिशय कमी असते.|Marathi_F|other|6.325333
processed_mr_f_health_01625.wav|तुमच्या बाळाला लवकरात लवकर योग्य उपचार मिळोत व त्याला बरे वाटो, ही शुभेच्छा.|Marathi_F|other|6.100000
processed_mr_f_other_03533.wav|प्रवेश प्रक्रियेचे क्लिष्ट सोपस्कार पार पडल्यावर हा विस्तीर्ण कॅम्पस एक्स्प्लोर करणे सुरू होते.|Marathi_F|other|6.756625
processed_mr_f_finance_03317.wav|एकदा तुम्ही उद्दिष्टे निश्चित केली की, तुमच्या सर्व गरजांसाठी लागणारा पैसा पुरवण्याची गरज असते.|Marathi_F|other|7.300000
processed_mr_f_finance_02979.wav|कर्मचारी, सार्वजनिक तक्रारी आणि पेन्शन खात्याने वेतन आयोगाच्या शिफारशींचा स्वीकार केल्याची अधिसूचना जारी केली आहे.|Marathi_F|other|9.205333
processed_mr_f_books_00866.wav|आपल्या देशात पर्यटनाची परंपरा प्राचीन काळापासून चालू आहे.|Marathi_F|other|4.899042
processed_mr_f_other_02012.wav|पाकिस्तानने केलेल्या हल्ल्यात जे शिख बांधव मृत्युमुखी पडले त्यांच्याबद्दल कृतज्ञता व्यक्त केली.|Marathi_F|other|6.884333
processed_mr_f_politics_01351.wav|मुख्यमंत्री एकीकडे आपला तंबू घट्ट करण्याचा प्रयत्न करत असताना दुसऱ्या बाजूने नाराजीचे वादळही घोंघावताना दिसते आहे.|Marathi_F|other|9.300000
processed_mr_f_other_02058.wav|पुणे शहरात हॉटेल्स, खाऊगल्ल्या, कचरापेट्या, मार्केट परिसरात मोठ्या प्रमाणात भटकी कुत्री आढळतात.|Marathi_F|other|7.557729
processed_mr_f_books_01330.wav|त्यावर कोणकोणती बले प्रयुक्त होत आहेत? |Marathi_F|other|3.169146
processed_mr_f_agri_01283.wav|पावणेचार फुटांच्या सरीतील खोडवा ऊसाला खत देण्यासाठी हे यंत्र बनवलं गेलं आहे.|Marathi_F|other|6.336000
processed_mr_f_books_01358.wav|सारखे रासायनिक गुणधर्म असलेल्या मूलद्रव्यांच्या पुढे दिलेल्या गटांमधून डोबेरायनरची त्रिके ओळखा.|Marathi_F|other|7.615771
processed_mr_f_agri_02826.wav|पूर्वी भात ठेवण्यासाठी पिशव्यांचा उपयोग न करता बांबूच्या वेळांपासून तयार करण्यात आलेल्या कणगीचा वापर केला जात असे.|Marathi_F|other|8.757333
processed_mr_f_agri_01476.wav|पानी फाऊंडेशच्या सर्व सदस्यांना पाणी संवर्धनाच्या या कामासाठी शरद पवार यांनी शुभेच्छाही दिल्या.|Marathi_F|other|7.498667
processed_mr_f_other_01240.wav|माल्कम पुण्यात झालेल्या कसोटी सामन्यात दोन्ही डावांत शुन्यावर बाद झाला होता.|Marathi_F|other|5.621333
processed_mr_f_agri_01573.wav|पाने जास्त आंबट नसतील तर वाटताना थोडा चिंचेचा कोळ घालावा.|Marathi_F|other|5.120000
processed_mr_f_weather_00383.wav|श्रींचे विघ्नहर्ता रूप पाहून जगण्याची नवी उमेद व स्फूर्ती मिळाल्याचे अनेकांनी आवर्जून सांगितले.|Marathi_F|other|7.818667
processed_mr_f_education_02795.wav|त्यामुळे गोल्डी बहल भडकले आणि त्यांनी अशा प्रकारची अफवा पसरवू नये, असं आवाहन युजर्सना केलं आहे.|Marathi_F|other|8.700000
processed_mr_f_other_01609.wav|भाजलेल्या ब्रेडच्या स्लाईसवर चिरलेला कांदा, थोडी कोथिंबीर आणि पाण्यामध्ये उकडलेले अंडे अशी ही साधीसोपी रेसिपी आहे.|Marathi_F|other|8.885333
processed_mr_f_health_01936.wav|जन्मजात व्यंगामुळे किंवा बाळाची प्रकृती बरी नसल्यास बाळ स्तन चोखू शकत नसल्यास आईच्या स्तनातील दूध वाटीत जमा करावं.|Marathi_F|other|9.500000
processed_mr_f_politics_02752.wav|कारशेडची जागा शोधण्यासाठी नेमलेल्या समितीने अखेर अहवालाचे काम पूर्ण केले आहे|Marathi_F|other|6.080000
processed_mr_f_books_02234.wav|या ठिकाणी नागरीकरण जास्त झालेले आढळते.|Marathi_F|other|3.575500
processed_mr_f_health_01869.wav|डॉक्टर व्हायची इच्छा असलेली बेळगावची सुकन्या हवाई सुंदरी होते व लहान वयात विमानाने देशभर फिरते.|Marathi_F|other|7.697042
processed_mr_f_weather_01326.wav|मासूम संस्थेचे योगेश धेंडे यांनी आपल्या व्याख्यानात मुलांच्या अनुत्तरित प्रश्नांना उत्तरे दिली.|Marathi_F|other|6.762667
processed_mr_f_health_02868.wav|वार्‍यामुळे हे विषाणू हवेत पसरत असल्याने येथून जाणार‌्या नागरिकांना श्वसनाचे विकार होण्याचा धोका निर्माण झाला आहे.|Marathi_F|other|7.900000
processed_mr_f_health_02238.wav|सांध्यांचे घर्षण झाल्यामुळे अशा "चालू" वेदना प्रकट होतात.|Marathi_F|other|4.620396
processed_mr_f_education_02375.wav|रागाच्या भरात मातेने घेतलेल्या निर्णयाचा भुर्दंड चिमुकल्या हर्षदला आपला जीव गमवुन भोगावा लागला.|Marathi_F|other|8.200000
processed_mr_f_health_00232.wav|फक्त डॉक्टर आणि इंजिनिअर बनण्यापेक्षा आजवर न धुंडाळलेली फिल्ड्स निवडायची इच्छा मुलांना होत असेल तर चांगलेच आहे की.|Marathi_F|other|8.358813
processed_mr_f_other_02355.wav|दक्षिण कोरियाहून आलेले पेंग्वीन येथे चांगलेच रुळले असून त्यांच्या एका जोडप्याने नुकत्याच एका बाळाला जन्म दिला आहे.|Marathi_F|other|8.400000
processed_mr_f_politics_03161.wav|पंजाबच्या पहिल्या महिला मुख्यमंत्री आणि काँग्रेस नेत्या राजिंदर कौर यांनी जाहीर सभेत प्रश्न विचारणाऱ्या युवकाला कानाखाली लगावली आहे.|Marathi_F|other|9.674667
processed_mr_f_education_02499.wav|पण त्या जखमांपेक्षा आपली रोजीरोटी पळवायला आलेल्या वाघाला पळवून लावल्याचे समाधान या मायलेकींच्या डोळ्यात कायम आहे.|Marathi_F|other|9.344000
processed_mr_f_politics_00906.wav|यामूळे सामान्य विठ्ठल भक्त मात्र विठूरायाच्या दर्शनासाठी एस टी चा संप मिटण्याची प्रतिक्षा करत असल्याचे चित्र होते|Marathi_F|other|8.693333
processed_mr_f_weather_01098.wav|मी काहीतरी बरे उत्तर शोधायचा प्रयत्न करत असतानाच, एक नवीनच प्रश्न माझ्या मनात लेंग्याच्या नाडीसारखा लोंबकळत होता.|Marathi_F|other|8.138667
processed_mr_f_other_02998.wav|चिमणी पाखरं या अभिनेत्री पद्मिनी कोल्हापुरे अभिनीत मराठी चित्रपटात निहारने त्यांच्या अपंग मुलाची भूमिका केली आहे.|Marathi_F|other|8.950917
processed_mr_f_finance_02178.wav|शिवाय पहिल्या पेरणीसाठी केलेला खर्च वाया गेल्याने दुबार पेरणीसाठी कोठून भांडवल आणायचं हा प्रश्न निर्माण झाला आहे.|Marathi_F|other|8.394667
processed_mr_f_health_03149.wav|मुंबई, नवी मुंबई, ठाणे यांसारख्या गर्दीच्या शहरात क्षयरोगाचे विषाणू अधिक प्रमाणात आढळून येतात.|Marathi_F|other|7.975688
processed_mr_f_books_00942.wav|महाराष्ट्रातील साहित्य रसिकही दरवर्षी भरणाऱ्या अखिल भारतीय मराठी साहित्यसंमेलनासाठी जात असतात.|Marathi_F|other|7.464833
processed_mr_f_education_01296.wav|रिद्धीसिद्धींचा हा स्वामी भक्ताची कोणतीच इच्छा अपुरी ठेवत नाही अशी भाविकांची अतूट श्रद्धा आहे.|Marathi_F|other|8.032000
processed_mr_f_agri_03724.wav|कडवटपणा कमी करण्यास फोडी कढत पाण्यात अगर मिठाच्या पाण्यात बुडवून ठेवतात व नंतर काढून शिजवितात.|Marathi_F|other|7.562667
processed_mr_f_other_02247.wav|एका गरजू व्यक्तीसाठी तितकंच महत्त्वाचं पुस्तक असं म्हणत एका नेटक्याने विराटचा फोटो पोस्ट केला.|Marathi_F|other|7.569333
processed_mr_f_agri_02314.wav|मान्सून पावसाचा परिणाम पूर्व विदर्भातील भात पिकाच्या वाढीवरही झालेला असून भाताचे पीक सुकत आहे.|Marathi_F|other|7.456000
processed_mr_f_finance_01763.wav|ही शेअर मार्केटशी जोडलेली पॉलिसी असून यातील पैसा हा भांडवली बाजार व कर्जरोखे यात गुंतवला जातो.|Marathi_F|other|7.445333
processed_mr_f_health_01488.wav|पाठीला लावण्यासाठी म्हणून कॅप्टन हेगडेने एक मलम दिले होते आणि काही गोळ्या लिहून दिल्या होत्या.|Marathi_F|other|6.700000
processed_mr_f_general_00888.wav|या स्पर्धेच्या उद्घाटनाच्या सामन्यात मेधा कुलकर्णी यांनी खोखो हा खेळ खेळला.|Marathi_F|other|5.568000
processed_mr_f_weather_01111.wav|शेगाव ते पंढरपूर हा पालखी मार्ग दोन हजार कोटी रुपये खर्चून करण्यात येत आहे.|Marathi_F|other|5.900000
processed_mr_f_health_02076.wav|या रोगावरील उपचार आणि संबंधित असलेल्या प्रश्नांची उत्तरे आपण या लेखात पाहू.|Marathi_F|other|6.234187
processed_mr_f_books_01989.wav|अनेक नद्या उच्चभूमीच्या उत्तर भागात उगम पावतात व अटलांटिक महासागरास मिळतात.|Marathi_F|other|6.600000
processed_mr_f_health_00164.wav|तुम्हाला सतत रक्तदाब कमी होण्याचा त्रास असेल तर सकाळी कपभर ब्लॅक कॉफी प्या.|Marathi_F|other|5.800000
processed_mr_f_agri_02891.wav|भात शेताची मशागत करण्यापूर्वी ते एकरी एक ते दोन ट्रेलर शेणखताचा वापर करतात.|Marathi_F|other|6.600000
processed_mr_f_education_03056.wav|एखादा रोबोट चालावा तश्या प्रकारे शैला चालत चालत करणच्या शेजारून निघून गेली. |Marathi_F|other|6.965333
processed_mr_f_politics_00613.wav|तपास अधिकारी म्हणून त्यांनी एका व्यक्तीला आरोपी म्हणून कोर्टापुढे हजर केले.|Marathi_F|other|6.197333
processed_mr_f_politics_01298.wav|डेलच्या ऐवजी वेगवान गोलंदाज ब्युरोन हॅन्ड्रिक्सला संघात जागा दिली गेली आहे.|Marathi_F|other|6.176000
processed_mr_f_agri_02245.wav|कुतूहलाने त्या सम्राटाने ते विशिष्ट सुगंधी आणि गडद तपकिरी रंगाचे पाणी चाखले|Marathi_F|other|6.700000
processed_mr_f_general_00602.wav|सूर्य, पृथ्वी आणिं चंद्र जेव्हा एका रांगेत येतात त्यावेळी चंद्र मोठा दिसतो.|Marathi_F|other|5.685333
processed_mr_f_other_01253.wav|मात्र कुर्ल्याच्या प्रियांका पवार या मुलीने मात्र हे साध्य करून दाखवलं आहे.|Marathi_F|other|5.500000
processed_mr_f_health_00541.wav|डोळे झाकुन फिरलो नाही तर लक्षात येतं की आत्ताही आपण कोणत्यातरी कलहात आहोतच.|Marathi_F|other|5.851063
processed_mr_f_other_01621.wav|आता बारावीत असलेला माझ्या मित्राचा मुलगा त्याच्या शाळेतील आठवणी सांगत होता.|Marathi_F|other|5.610667
processed_mr_f_books_01464.wav|मात्र केंद्रकावरील धनप्रभार वाढत गेल्याने व अणुत्रिज्या कमी होत गेल्याने प्रयुक्त होणारा परिणामी केंद्रकीय प्रभार सुद्धा वाढत जातो.|Marathi_F|other|9.763625
processed_mr_f_general_03452.wav|मराठीमध्ये दर्जेदार चित्रपट तयार होत असून प्रेक्षकांना असेच वेगळे चित्रपट आवडतात म्हणून मराठीत प्रवेश केल्याचे धनोआ यांनी सांगितलं. |Marathi_F|other|9.800000
processed_mr_f_weather_01005.wav|त्यानंतर शासनाने त्या ठिकाणी अतिरिक्त शिक्षकांचे समायोजन करावे असे स्पष्ट आदेश मुंबई उच्च न्यायालयाच्या नागपूर खंडपीठाने दिले आहेत.|Marathi_F|other|9.866667
processed_mr_f_weather_01361.wav|शिंगणापूर ते कसबा बावडा मार्गावरील चंबुखडी येथील ब्रेक प्रेशर टॅँक येथील विशेष दुरुस्तीचे काम शुक्रवारी सकाळी हाती घेतले जाणार आहे.|Marathi_F|other|9.984000
processed_mr_f_general_03381.wav|ताकदीचे कलाकार आणि सकस लेखन असल्यावर दिग्दर्शक एकूण नाटक इम्पॅक्टफूल होण्याकडे जास्त लक्ष देऊ शकतो हे येथे दिसतं|Marathi_F|other|8.906667
processed_mr_f_education_01690.wav|सभ्यतेच्या मर्यादा ओलांडली जाणारी ही पद्धत बंद केली जाणार असून अशाप्रकारे छायाचित्रे काढण्यासही मज्जाव केला आहे.|Marathi_F|other|9.376000
processed_mr_f_health_02346.wav|दुर्लक्ष केल्यामुळे आजार जुना होऊन त्यावर उपचार करणे कठीण जाते आणि रूग्णाला दैनंदिन कामं करण्यातही समस्या येतात.|Marathi_F|other|9.000000
processed_mr_f_books_00491.wav|या खेळाच्या राजस्थानी व दाक्षिणात्य अशा दोन पद्धती आहेत.|Marathi_F|other|5.305396
processed_mr_f_books_00936.wav|क्रीडा पर्यटन हा विसाव्या शतकात उदयाला आलेला प्रकार आहे. |Marathi_F|other|4.800000
processed_mr_f_finance_02430.wav|कर कमी केला असता तर सरसकट सर्व वर्गांना फायदा झाला असता.|Marathi_F|other|5.141333
processed_mr_f_agri_02119.wav|गवत असल्यास खुरपणी करावी तसेच रोपांच्या ओळींमधील माती हलवून घ्यावी, म्हणजे रोपांच्या मुळांभोवती हवा खेळती राहील.|Marathi_F|other|9.200000
processed_mr_f_health_01953.wav|यंत्राद्वारे काढलेल्या ऊसाच्या रसापासून तयार केलेली साखर निकृष्ट असल्याचंही चरक व सुश्रुत यांनी लिहून ठेवलं आहे.|Marathi_F|other|8.521354
processed_mr_f_politics_01843.wav|पोलिसांची नजर आपल्यावर नाही या नामी संधीचा फायदा घेऊन आरोपी नवाथे याने पोलिसांच्या हातावर तुऱ्या देऊन धुम ठोकली.|Marathi_F|other|8.757333
processed_mr_f_agri_01690.wav|मात्र बाप्पाला लागणारी फुले महागल्याने यंदा भाविकांचे आकर्षण ठरत आहेत, ती चिनी सजावटीची फुले.|Marathi_F|other|7.400000
processed_mr_f_health_01440.wav|वयाच्या दहाव्या व बाराव्या वर्षी त्याच्या पायांवर दोन अवघड शस्त्रक्रिया करण्यात आल्या होत्या.|Marathi_F|other|6.000000
processed_mr_f_general_01182.wav|तसे तर आपल्याला एक्स्ट्रा मॅरिटल अफेयर्स असलेले कथानक बऱ्याच चित्रपट व मालिकेत पाहायला मिळते.|Marathi_F|other|6.901333
processed_mr_f_education_01605.wav|या सगळ्या प्रकाराच्या चौकशीसाठी संयुक्त संसदीय समिती अर्थात जेपीसीची मागणी खर्गेंनी केली आहे.|Marathi_F|other|8.853333
processed_mr_f_agri_02617.wav|पाने गुंडाळणारी अळी आणि सुरळीतील अळी या किडींचा प्रादुर्भाव झाल्यास शेतात पाणी बांधून ठेवावे.|Marathi_F|other|8.100000
processed_mr_f_health_03957.wav|त्यामुळे होणाऱ्या आतड्यातील आणि इतर अवयवांमधील कर्करोग उद्भवलेल्या गाठी केवळ काढून भागत नाही.|Marathi_F|other|7.360354
processed_mr_f_other_00805.wav|तिकडे वाघमारे निशब्द झाला होता अन इकडे भाऊंनी मीनाच्या हातातला फोन जोरात ओढून क्रेडलवर आपटला.|Marathi_F|other|7.904000
processed_mr_f_finance_01503.wav|महागाई दरवाढीचा दर आणि प्राप्तिकराचा परिणाम यांचा विचार केला तर ही रक्कम कमी असल्याचंच दिसतं.|Marathi_F|other|7.500000
processed_mr_f_finance_01575.wav|जुने मंडळ असेल तर त्यांना गेल्या वर्षीचा उत्सवाचा जमा व खर्च केलेला ताळेबंद सादर करावा लागतो.|Marathi_F|other|7.400000
processed_mr_f_books_01449.wav|त्यामुळे संयुजा इलेक्ट्रॉनांवर आकर्षणबल प्रयुक्त करणारा परिणामी केंद्रकीय प्रभार हा मूळच्या केंद्रकीय प्रभारापेक्षा थोडा कमी असतो.|Marathi_F|other|9.900000
processed_mr_f_books_01666.wav|तुमच्या शाळेत आणि परिसरात तुम्ही अनेक गट, संस्था अथवा संघटना कोणत्यातरी कामाचा पाठपुरावा करताना पाहिल्या असतील.|Marathi_F|other|8.950917
processed_mr_f_agri_01776.wav|आता कमी पाण्यावर येणारी पिके आणि उन्हात करपणाऱ्या पिकाला केवळ एक टँकर पाण्याद्वारे जगविण्याचा प्रयत्न चालू आहे.|Marathi_F|other|8.266667
processed_mr_f_books_01846.wav|भारतातील आदिवासींचे अनेक प्रश्न आहेत. |Marathi_F|other|3.424562
processed_mr_f_health_03893.wav|पुरळ आलेल्या रुग्णास किमान आठवडाभर गर्दीच्या ठिकाणी पाठवू नये आणि रुग्णाने वापरलेल्या वस्तू निर्जंतुक कराव्यात.|Marathi_F|other|7.975688
processed_mr_f_books_01319.wav|प्रकाश हा देखील एक प्रकारचा तरंग आहे.|Marathi_F|other|4.376583
processed_mr_f_health_01482.wav|ही वनौषधी आणि युनानी औषधे विकणारे काही लोक नाडी पाहून रोगाचे निदान करायचे.|Marathi_F|other|6.745021
processed_mr_f_general_00582.wav|झाडावर चढणे व उड्या मारून त्याच्या फांद्या तोडणे हा त्याचा आवडता खेळ होता.|Marathi_F|other|5.290667
processed_mr_f_education_02853.wav|स्वराज्याचे तोरण बांधणाऱ्या छत्रपती शिवाजी महाराजांच्या मनात स्वराज्याचे स्फुल्लिंग जिजाबाईंनी कायम जागे ठेवले.|Marathi_F|other|9.237333
processed_mr_f_health_02131.wav|अशी छायाचित्रं आपल्याला जहाल वास्तवाकडे डोळे उघडे ठेवून पहायला भाग पाडतात.|Marathi_F|other|6.094875
processed_mr_f_agri_01851.wav|दूध आणि हळद हे दोन्ही आपल्या आरोग्यासाठी चांगले आहे आणि आपण या दोघांचे एकत्र सेवन केल्यास हे खूप फायदेशीर ठरते.|Marathi_F|other|8.500000
processed_mr_f_books_01700.wav|म्हणून या काळातील पक्षपद्धतीचे वर्णन ‘एक प्रबळ पक्ष पद्धती’ असे केले जाते. |Marathi_F|other|7.000000
processed_mr_f_education_02526.wav|ट्विंकल खन्नाची आजी आणि अभिनेत्री डिंपल कपाडीया यांची आई  यांचे निधन झाले.|Marathi_F|other|6.570667
processed_mr_f_health_01914.wav|हा रोग बरा होणे किती कठीण आहे याचे अलीकडचे अत्यंत ठळक उदाहरण म्हणजे साने गुरुजींची विठ्ठल मंदिर प्रवेशाची चळवळ.|Marathi_F|other|8.700000
processed_mr_f_weather_00758.wav|होल्डींगचा स्पीड पूर्वीपेक्षा कमी झाला आहे आणि वेस्ट इंडीजची बॅटींग फारशी भक्कम नाही असे त्याने प्रतिपादन केले.|Marathi_F|other|7.840000
processed_mr_f_health_00580.wav|बाळाला उबदार दुपट्यात गुंडाळावे जेणेकरून शरीर गार पडणार नाही आणि जीवाणू किंवा विषाणू शरीरात प्रवेश करणार नाहीत.|Marathi_F|other|8.800000
processed_mr_f_other_01930.wav|कर्व्यांनी जे निष्कर्ष काढले ते मी माझ्या घरच्या कुंड्यांवर वापरून पाहिले.|Marathi_F|other|5.200000
processed_mr_f_books_02245.wav|दोन्ही देशांची अर्थव्यवस्था विकसनशील आहे. त्यांचे राष्ट्रीय दरडोई उत्पन्न अमेरिकेच्या संयुक्त संस्थानांच्या तुलनेत अतिशय कमी आहे.|Marathi_F|other|9.926167
processed_mr_f_other_03664.wav|त्यामुळे कायद्याला धाब्यावर बसवत नागरिकांच्या आरोग्याशी खेळणाऱ्या मॅक्डोनाल्डला हा मनमानी कारभार तत्काळ थांबविण्यास सांगितले आहे.|Marathi_F|other|8.532958
processed_mr_f_books_01261.wav|हे बल एकमेकांना आकर्षित करणाऱ्या वस्तूच्या वस्तुमानांच्या गुणाकाराशी समानुपाती आणि त्यामधील अंतराच्या वर्गाशी व्यस्तानुपाती असते.|Marathi_F|other|9.763625
processed_mr_f_books_00400.wav| हेमाडपंती मंदिरांचे महत्त्वाचे वैशिष्ट्य म्हणजे भिंतीचे दगड सांधण्यासाठी चुना वापरलेला नसतो. |Marathi_F|other|7.197813
processed_mr_f_education_00307.wav|खरे तर डॉल्बी, एवढी भयानक असेल, तर सर्जिकल स्ट्राईकसाठी विमानांच्या ऐवजी डॉल्बीच वापरली असती|Marathi_F|other|8.565333
processed_mr_f_finance_01844.wav|आयोगाने म्हटले आहे, की सट्टेबाजी व जुगाराला कायद्यात बदल करून कर रचनेत सामावून घेतले पाहिजे.|Marathi_F|other|7.445333
processed_mr_f_politics_00870.wav|त्या सर्व पुराच्या पाण्यात बुडाल्याने खराब झाल्याची माहिती इतिहास अभ्यासक राणिंगा यांनी दिली|Marathi_F|other|7.093333
processed_mr_f_general_03147.wav|मशिन लर्निंग हे संख्याशास्त्र आणि संगणक विज्ञान यांच्या संयोगातून विकसित झालेलं शास्त्र आहे.|Marathi_F|other|7.552000
processed_mr_f_books_00399.wav|त्यामुळे त्या भिंती आणि त्यावरील शिल्पे यांच्यावर छायाप्रकाशाचा सुंदर परिणाम पाहण्यास मिळतो.|Marathi_F|other|6.791458
processed_mr_f_other_01799.wav|त्यामुळे विस्थापित झालेल्या या धनगर बांधवांना सरकारचा टॅँकरही मिळालेला नाही, हे दुर्दैव आहे.|Marathi_F|other|7.082667
processed_mr_f_other_02195.wav|माझ्या कोर्समध्ये क्विल्ट करताना प्रत्येक स्टेपला इस्त्री करायची असते हे पक्के बिंबवले होते.|Marathi_F|other|6.512833
processed_mr_f_books_01510.wav|संविधानाने त्या दिशेने जाण्याचा मार्गही स्पष्ट केला आहे व त्या दिशेने आपली वाटचालही होत आहे.|Marathi_F|other|7.453229
processed_mr_f_politics_01213.wav|कुर्डूवाडी रेल्वे स्थानकावर पाण्याचा होणारा तुडवडा यासाठी रिसायलिंग प्लांट उभारण्यात आला आहे|Marathi_F|other|7.400000
processed_mr_f_agri_02183.wav|त्यामुळे हा स्मार्ट फाळ फक्त तुमची शेतजमीन नांगरणार नाही, तर तो तुम्हाला जमिनीच्या पोतासह इतर माहितीही सांगेल.|Marathi_F|other|8.600000
processed_mr_f_health_00516.wav|ते कमी होण्यासाठी जास्त लघवी होणारी औषधे घ्यावी लागतात.|Marathi_F|other|4.700000
processed_mr_f_weather_02007.wav|'मी कर्जबाजारी झालो असून माझ्यावर थकत चाललेल्या हप्त्यांचा प्रचंड दबाव होता त्यामुळे मला पैशांची खूप गरज होती.|Marathi_F|other|8.245333
processed_mr_f_finance_01077.wav|सुरक्षित व्यवहार तसेच कर भरण्यासाठी रांगेत उभे राहण्याची गरज नसल्याने नागरिक कोठूनही एका क्लिकवर कर भरू शकतात.|Marathi_F|other|8.394667
processed_mr_f_weather_03074.wav|धर्मकर्माच्या नावाने स्त्रियांच्या जगण्याची चौकट आखून देणाऱ्या सगळ्याच कर्मठांसाठी झैनब हे एक जळजळीत अंजन आहे.|Marathi_F|other|8.682667
processed_mr_f_politics_01647.wav|हे पाहून आरोपी सचिन याने पूर्वीच्या भांडणाचा राग मनात धरुन अनिकेत याच्या मानेवर वस्तऱ्याने वार करुन जखमी केले.|Marathi_F|other|8.874667
processed_mr_f_health_01770.wav|पिसाळलेले कुत्रे चावल्यास या वयात इंजेक्शन सोसणार नाही.|Marathi_F|other|4.736500
processed_mr_f_agri_01377.wav|ऐन दिवाळीच्या तोंडावर खरीपाच्या पिकांची काढणी सुरू असतानाच या पावसामुळे सोयाबीन आणि कापसाचं मोठं नुकसान झालंय.|Marathi_F|other|8.900000
processed_mr_f_weather_02573.wav|एका फटक्यात गेल्या काही दिवसातला मनातला गोंधळ दूर झाला. |Marathi_F|other|4.608000
processed_mr_f_general_01275.wav|सूर्योदयाच्या वेळी त्याच्या अंगावर उमटणाऱ्या इंद्रधनुषी छटा, त्यातून उगवणारा लाल रंगी सूर्य सगळ्या परिसराला स्वप्नवत करून सोडतो.|Marathi_F|other|9.354667
processed_mr_f_other_01722.wav|परवाच रात्री अजित कामतच्या शरीरात प्रवेश केल्या केल्या काका थोरातने अनेक वर्षांपासून न भागलेली भूक भागवण्याचा प्रयत्न केला होता.|Marathi_F|other|9.301333
processed_mr_f_finance_03074.wav|प्रधानमंत्री पीक विमा योजना ही काही मोजकयाच पिकांना लागू करण्यात आली आहे.|Marathi_F|other|5.500000
processed_mr_f_agri_00025.wav|काजू हे कोकणातील अजून एक प्रसिद्ध फळ असून हिरव्या काजूची भाजी बनवली जाते.  |Marathi_F|other|6.442667
processed_mr_f_other_00508.wav|इतकेच कशाला जास्वंदीचे फुल उलटे करून पाहिले तरी त्यात गणपतीचा आकार दिसतो.|Marathi_F|other|6.432000
processed_mr_f_education_01466.wav|टाल्बोट यांनी ट्विटरवर अशा प्रकारची शंका व्यक्त करून खळबळ उडवून दिली आहे.|Marathi_F|other|6.442667
processed_mr_f_books_00459.wav|अशा प्रकारे उपयुक्तता हा हेतू ठेवून कला निर्मिती करणे म्हणजे उपयोजित कला.|Marathi_F|other|6.930792
processed_mr_f_education_00943.wav|पक्ष्यांच्या खाण्याच्या सवयी आणि त्यांचा अधिवास यांमुळे त्यांच्या शरीरात बदल होत गेले आहेत.|Marathi_F|other|7.552000
processed_mr_f_finance_01389.wav|या निर्णयामुळं सरकारला चालू आर्थिक वर्षाच्या राहिलेल्या तीन महिन्यांत अतिरिक्त महसूल मिळेल.|Marathi_F|other|6.773333
processed_mr_f_finance_02796.wav|जर जीएसटी परिषदेने हायब्रिड कारवर लावलेला कर हटवला तर देशातील कारच्या किंमती कमी होऊ शकतील.|Marathi_F|other|7.328000
processed_mr_f_books_00886.wav|तो तीस वर्षे जग फिरत होता. एकाच रस्त्याने दोन वेळा प्रवास करायचा नाही असे त्याचे धोरण होते. |Marathi_F|other|7.476458
processed_mr_f_general_03200.wav|त्यामुळे प्रवास करताना हिंदी आणि मराठी भाषेतील सिनेमा पाहण्याची संधी प्रवाशांना मिळणार आहे.|Marathi_F|other|6.400000
processed_mr_f_other_01826.wav|"एका संपन्न आणि बुद्धिमान घराण्यातील स्त्रीला माझ्याशी संसार करावा असं का बरं वाटलं असावं?”|Marathi_F|other|7.081708
processed_mr_f_weather_00036.wav|महिलेला वारंवार धक्का देणं म्हणजे गुन्हाच आहे असा महत्त्वपूर्ण निर्णय न्यायालयाने दिला आहे.|Marathi_F|other|6.645333
processed_mr_f_weather_01539.wav|आकाशवाणी केंद्राचे कार्यक्रम उपप्रमुख विद्वांस यांच्याहस्ते प्रमाणपत्रे प्रदान करण्यात आली.|Marathi_F|other|6.848000
processed_mr_f_other_02020.wav|अवनीच्या शोधासाठी आणलेल्या कुत्र्यांवर नियंत्रण ठेवण्यासाठी ज्योती रंधवाला पाचारण केले आहे.|Marathi_F|other|7.453229
processed_mr_f_agri_03477.wav|शेतात एकाच वेळी दोन किंवा अधिक प्रकारची पिके घेतली पाहिजेत अशाने अस्मानी संकटाच्या वेळी जास्त नुकसान होत नाही|Marathi_F|other|8.234667
processed_mr_f_politics_02137.wav|मुंबईचं फुफ्फुस समजल्या जाणाऱ्या आरेतील वृक्षतोडीच्या मुद्द्यावरही नागरिकांनी आपला प्रखर विरोध तीव्र केला आहे|Marathi_F|other|8.600000
processed_mr_f_finance_01975.wav|'स्मार्ट' पुण्यातील विजेची बचत करण्यासाठी सुरू करण्यात आलेल्या एलईडी योजनेची चौकशी विभागीय आयुक्त करणार आहेत.|Marathi_F|other|7.850667
processed_mr_f_agri_03216.wav|पाण्याचा मंदावलेला वेग व बाष्पीभवन यामुळे दोन्ही धरणांतून पाणी सोडले तरी उजनीतील पाण्याची पातळी वाढलेली नाही.|Marathi_F|other|8.213333
processed_mr_f_health_03696.wav|या उपचारात स्टेम सेल म्हणजेच मूळ पेशी ही रुग्णाच्या हाडातील अंतर्गत भागातून एका सुईच्या सहाय्याने काढली जाते.|Marathi_F|other|8.405250
processed_mr_f_finance_03493.wav|म्हणजेच जन्मलेला प्रत्येकजण मरणारच आणि दुसरे सत्य म्हणजे जिवंतपणी एकदातरी त्याच्यावर कर भरण्याची पाळी येणारच.|Marathi_F|other|8.800000
processed_mr_f_other_03360.wav|पुण्यातील या भयंकर घटनेने दिवा आणि पणती या भेदभावाच्या संघर्षाला निष्ठुरतेच्या अमानुष पातळीवर नेऊन ठेवले आहे.|Marathi_F|other|8.950917
processed_mr_f_agri_01587.wav|काही ठिकाणी घरातील कुमारिका सुवासिक फुलांच्या एखाद्या वनस्पतीची रोपे उपटून त्यांनाच गौरी करतात आणि घरी आणतात.|Marathi_F|other|8.672000
processed_mr_f_books_00469.wav|प्रशिक्षणाच्या अभ्यासक्रमात कलावस्तूंच्या उत्पादनप्रक्रियेच्या औद्योगिक, सांस्कृतिक परंपरांच्या इतिहासाचा अंतर्भाव केलेला असतो.|Marathi_F|other|9.000000
processed_mr_f_agri_03728.wav|लागणीपासून दोनएक महिन्यांत फळे येऊ लागतात. वेली आळ्यात पुरलेल्या झाडांच्या फांद्यांवर चढविल्यास जोमात वाढतात व फळे जास्त येतात.|Marathi_F|other|10.144000
processed_mr_f_finance_02341.wav|भारतातील बँकांची आर्थिक स्थिती बिकट होत चालली असून, सरकारी बँका थकीत व बुडीत कर्जांच्या वाढत्या बोजामुळे मेटाकुटीला आल्या आहेत.|Marathi_F|other|9.482667
processed_mr_f_books_01718.wav|भारतातील काही प्रमुख राजकीय पक्षांची आपण ओळख करून घेऊ.|Marathi_F|other|5.026750
processed_mr_f_weather_01928.wav|पवारांच्या या निर्णयावर त्यांचे नातू रोहित पवार यांनी पुनर्विचार करावा असं आवाहन केलं आहे.|Marathi_F|other|7.100000
processed_mr_f_politics_01321.wav|बॉलिवूड अभिनेत्री सुष्मिता सेनला मिस युनिव्हर्सचा पुरस्कार जिंकणारी पहिली महिला अभिनेत्री म्हणून ओळखले जाते.|Marathi_F|other|8.266667
processed_mr_f_books_01138.wav|कोशांचे सर्वसाधारणपणे चार विभागांत वर्गीकरण करता येते. |Marathi_F|other|4.771333
processed_mr_f_politics_02618.wav|नागा चैतन्यचे वडील आणि तॆलगुतील सुपरस्टार नागार्जुन अक्किनेनी यांनी आपल्या लाडक्या मुलाच्या लग्नातील काही फोटो शेअर केले आहेत.|Marathi_F|other|9.834667
processed_mr_f_general_01414.wav|वाठार पोलीसांनी ही वाहतूक तडवळे संमत वाघोलीमार्गे पिंपोडे बुद्रुक, वाठार स्टेशन अशी वळवली.|Marathi_F|other|7.712000
processed_mr_f_books_00390.wav|मध्ययुगीन काळापर्यंत भारतीय मंदिर स्थापत्याच्या अनेक शैली विकसित झाल्या. |Marathi_F|other|5.723354
processed_mr_f_weather_02083.wav|तेव्हा लेखकाच्या मुलीच्या शाळेतील परिस्थितीच सगळीकडे आहे असे धरून जे रडगाणे लावलेय त्याचा कंटाळा येऊ लागलाय.|Marathi_F|other|8.544000
processed_mr_f_education_01551.wav|गुट्टेंनी या प्रकारापेक्षा शेतकऱ्यांच्या उसाचे पैसे आधी द्यावेत असा टोलाही त्यांनी लगावला.|Marathi_F|other|7.648000
processed_mr_f_weather_02452.wav|तत्पूर्वी राष्ट्रपतींनी ओडीशाच्या खुर्दा जिल्ह्यातील बारुई टेकडीला भेट दिली आणि पायका विद्रोह यांच्या स्मारकाची पायाभरणी केली.|Marathi_F|other|9.000000
processed_mr_f_finance_01852.wav|याशिवाय निवृत्त झालेले बँक कर्मचारी, शिक्षक, बँक, सैन्यातील कोणत्याही व्यक्ती पात्र ठरतील.|Marathi_F|other|7.500000
processed_mr_f_books_00425.wav|महाराष्ट्रातही लोककलेच्या अनेक परंपरा अस्तित्वात आहेत.|Marathi_F|other|4.300000
processed_mr_f_finance_02245.wav|महसूल विभागातील प्रलंबित दावे मार्गी लावण्यासाठी राज्य शासनाने नवीन अतिरिक्त आयुक्तांचे पद निर्माण केले आहे.|Marathi_F|other|8.300000
processed_mr_f_politics_00842.wav|गट समितीचा एकही सदस्य आमदार क्लाफास डायस यांच्यासोबत गेला नसल्याचे स्पष्टीकरण दिल्याने, त्यांच्यावर कारवाई करण्यात आलेली नाही.|Marathi_F|other|9.898667
processed_mr_f_agri_01161.wav|काही पिके स्वत:ची वाढ होत असतानाच जमिनीत काही अन्नांश सोडून देणारी आहेत.|Marathi_F|other|6.037333
processed_mr_f_books_00385.wav|भिंती आणि छत यांवर केलेले उत्तम चित्रकाम काही लेण्यांमध्ये अजूनही काही प्रमाणात टिकून आहे. |Marathi_F|other|7.337125
processed_mr_f_books_00152.wav|ते सहा खंडांमध्ये प्रसिद्ध झाले आहे.|Marathi_F|other|2.878896
processed_mr_f_finance_01559.wav|अशी करांची वा कर्जाची वसुलीच करायची नसेल तर सरकारच्या तिजोरीत पैसा येणार कुठून आणि सरकारी खर्च चालवायचा कसा?|Marathi_F|other|8.522667
processed_mr_f_books_00723.wav|पुढे भारतात पहिला सिने-कॅमेरा तयार करणारे आनंदराव पेंटर यांनी चित्रपट निर्मितीत रस दाखवला.|Marathi_F|other|7.755083
processed_mr_f_finance_02080.wav|गरीब भाविक वारकरींना द्यावा लागणारा कर माफ करण्याची विनंती दादांना केली.|Marathi_F|other|5.500000
processed_mr_f_books_01735.wav|आर्थिक सुधारणांवर या पक्षाचा भर आहे. |Marathi_F|other|4.000000
processed_mr_f_education_01445.wav|डेब्ट फंडांच्या इतर प्रकारांनी जेमतेम तीन ते चार टक्क्यांनी परतावे दिले.|Marathi_F|other|6.000000
processed_mr_f_agri_00804.wav| निसवणीच्या अवस्थेतील घड अडकतात तर निसवलेल्या घडातील केळींची वाढ मंदावते.|Marathi_F|other|6.442667
processed_mr_f_agri_00244.wav|अगदी थोड्या मातीत अर्थात छोट्या कुंडीतही फळभाज्यांची रोपे छान फळे देतात.|Marathi_F|other|6.048000
processed_mr_f_politics_02371.wav|पोलिस आणि तपास यंत्रणांना कोणताही सुगावा लागू न देता महिला शिष्यांवर बलात्काराचा आरोप असलेला नित्यानंद देश सोडून पळून गेला आहे|Marathi_F|other|9.800000
processed_mr_f_politics_02868.wav|महिला आणि बालविकास मंत्रालयाने रजिस्ट्रारना अशा लग्नांची माहिती पुरवण्याचे आदेश दिले आहेत.|Marathi_F|other|6.997333
processed_mr_f_books_01491.wav|भारतातील राजकीय स्पर्धेचे स्वरूपही त्यामुळे बदलले आहे.|Marathi_F|other|4.353375
processed_mr_f_finance_01270.wav|बँका निर्यात मूल्य व उचल यातील गॅप रोखीने भरा म्हणून तगादा लावत असल्याने निर्यात ठप्प आहे.|Marathi_F|other|7.968000
processed_mr_f_weather_02831.wav|ऑम्लेटचा पुढचा तुकडा तोंडात कोंबताना अत्यंत निरागस नजरेने त्याने काजलकडे पाहिले ती गालातल्या गालात हसत होती.|Marathi_F|other|8.512000
processed_mr_f_weather_02323.wav|कमी दाबाच्या पट्ट्याचा प्रभाव कमी झाल्यानंतर तीनचार दिवसांनी आता जेवढा तापमानाचा पारा आहे तेवढाच राहणार आहे.|Marathi_F|other|8.138667
processed_mr_f_finance_00190.wav|गरजूंना मदत करण्यासाठी जिल्हा प्रशासनाने निर्माण केलेल्या सिंगल पॉइंट यंत्रणेशी सेवाभावी व्यक्ती आणि संस्थांनी संपर्क साधावा.|Marathi_F|other|9.365333
processed_mr_f_weather_00279.wav|अनेकदा ग्लॅमरस अंदाजात स्वप्नील जोशीला पाहिलं असेल पण या सिनेमात एका ग्रामीण भागातील तरूणाची भूमिका स्वप्नील जोशी साकारत आहे.|Marathi_F|other|9.000000
processed_mr_f_books_00807.wav|लहान मुलांच्या करमणुकीसाठी आणि शिक्षणासाठी जी रंगीबेरंगी विविध साधने व उपकरणे असतात, त्यांना खेळणी म्हणतात.|Marathi_F|other|8.800000
processed_mr_f_finance_02833.wav|बेताची आर्थिक परिस्थिती असलेल्या अनेक ठिकाणच्या महिलांनी त्याच्या शब्दावर विश्वास ठेवून बचत गट स्थापन केले.|Marathi_F|other|7.300000
processed_mr_f_agri_01956.wav|या परिसरात साचलेले पाणी खाली करण्यासाठी अग्निशामक दलाने पाण्याचा पंप बसवून पाणी खाली करण्याचे प्रयत्न केले.|Marathi_F|other|8.778667
processed_mr_f_weather_01844.wav|राब्ताचा ट्रेलर काही दिवसांपूर्वी रिलीज करण्यात आला होता त्यामध्ये राजकुमार रावची एक झलक दाखवण्यात आली आहे.|Marathi_F|other|8.096000
processed_mr_f_education_01257.wav|त्यामुळे जेव्हा बिट्टांच्या सिनेमाची चर्चा सुरू झाली तेव्हा निर्मात्यांनी पहिल्यांदा अक्षय कुमारलाच निवडलं.|Marathi_F|other|8.437333
processed_mr_f_agri_01996.wav|महाराष्ट्रात खासकरून कोकणात चाकवत, आंबट चुका, राजगिरा आणि लालमाठ या पालेभाज्यांच्या पेरणीचा सिझन कोणता आहे?|Marathi_F|other|9.450667
processed_mr_f_finance_02003.wav|वर्षागणिक घरफाळा व दंड वाढतच आहे, असे कर निर्धारक व संग्राहक दिवाकर कारंडे यांनी सांगितले|Marathi_F|other|7.900000
processed_mr_f_agri_01386.wav|आसपास वस्तीवर पाण्याची मोठ्या प्रमाणावर चणचण भासत असल्याने तेथे टँकरने पाणी देण्यात यावे.|Marathi_F|other|7.370667
processed_mr_f_health_01602.wav|प्लॅस्टिक अतिशय घातक असून ते जाळले तरी पूर्ण जळत नाही आणि त्यामुळे श्वसनाचे आजार बळावतात.|Marathi_F|other|7.580938
processed_mr_f_politics_01425.wav|बहुतेक मतदान हे एकच काम शासकिय कर्मचारी वेळेत सुरु करत असावेत, त्यांचे त्याबद्दल धन्यवाद.|Marathi_F|other|8.746667
processed_mr_f_finance_03231.wav|अशी आहे भारतातील परिस्थिती, जेथे मेल्यानंतरही माणसाला अंतिम संस्कारासाठी कर द्यावा लागतो.|Marathi_F|other|7.168000
processed_mr_f_finance_01616.wav|इतके पैसे खर्च करून आपण लॅपटॉप खरेदी केला आणि त्यावर अनेक महत्त्वाची माहिती साठवून ठेवली.|Marathi_F|other|6.634667
processed_mr_f_weather_01291.wav|जयंत पाटील मुख्यमंत्री आहेत की उद्धव ठाकरे? कारण सर्व प्रश्नांची उत्तरे जयंत पाटील देतात.|Marathi_F|other|6.800000
processed_mr_f_general_03054.wav|त्यानंतर दोन प्रदक्षिणा पूर्ण करत श्री. देव काशी विश्वेश्वराची पालखी मंदिरामध्ये विसावली.|Marathi_F|other|7.050667
processed_mr_f_agri_03002.wav|कोंबडीच्या विष्ठेपासून मिळणारे खत हे जमिनीसाठी व शेतीसाठी अत्यंत उपयुक्त व फायदेशीर ठरते.|Marathi_F|other|6.900000
processed_mr_f_books_01421.wav|मात्र जसे आपण एखाद्या गणात वरून खाली जातो तशी कवचांची संख्या वाढत जाते.|Marathi_F|other|6.106479
processed_mr_f_books_01758.wav|लोक आपल्या प्रदेशाच्या हिताचा व विकासाचा प्राधान्याने विचार करू लागतात. |Marathi_F|other|5.200000
processed_mr_f_weather_02287.wav|ही बाब लक्षात येताच प्रवाशाने अटेन्डंटला तिची चौकशी करायची विनंती केली.|Marathi_F|other|5.800000
processed_mr_f_other_00615.wav|तिकडे हा माणूस मुंबईला जाणार असून ह्याच्या बॅगेत दारुच्या बाटल्या आहेत.|Marathi_F|other|5.066667
processed_mr_f_weather_00984.wav|कपीलची पत्नी गिन्नी प्रेग्नेंट आहे आणि यामुळे घरात आनंदाचे वातावरण आहे.|Marathi_F|other|5.952000
processed_mr_f_agri_03426.wav|हरीक हे पीक तिळासारखे लहान असून त्याचा भात हा पौष्टिक व चविष्ट होत असे.|Marathi_F|other|6.208000
processed_mr_f_books_00360.wav|भारतामध्ये धार्मिक प्रसंगी मातीच्या मूर्ती तयार करून त्यांची पूजा करण्याची किंवा त्या अर्पण करण्याची प्रथा हडप्पा संस्कृतीच्या काळापासून होती.|Marathi_F|other|9.500000
processed_mr_f_health_02526.wav|यकृत दान केलं तर त्याचा शरीरातला भाग पुनर्निर्मित होत असतो, त्यामुळे यकृत दान केल्यानं आणखी एका व्यक्तीला जीवनदान मिळू शकतं.|Marathi_F|other|9.484979
processed_mr_f_finance_03179.wav|एकीकडे ऊसाची शेती करण्यासाठी बँकांकडून घेतलेले कर्ज व त्यावर होणारे व्याज हे फेडायचे कशाने, या विचाराने तो गर्भगळीत झाला आहे|Marathi_F|other|9.900000
processed_mr_f_finance_02874.wav|तर चौथ्या प्रकारच्या यंत्राद्वारे ग्राहकांना नवीन खाते तर उघडता येईलच, परंतु लागलीच नवे डेबिट कार्डही उपलब्ध करून देता येईल.|Marathi_F|other|9.088000
processed_mr_f_books_00762.wav|या स्पर्धेत भाग घेणे व विजय मिळवणे मानाचे समजले जाते.|Marathi_F|other|5.049958
processed_mr_f_politics_02813.wav|एका घटनेत चुकीच्या पद्धतीने बाईक चालवण्याला विरोध केल्याबदद्ल पुण्यामध्येच एका तरुणावर चाकूहल्ला झाला होता|Marathi_F|other|8.192000
processed_mr_f_agri_02308.wav|बगळ्या रोगामध्ये प्रामुख्याने सुरळीतील अळीच्या प्रादुर्भावाने पांढरे पट्टे अथवा संपूर्ण रोपे पांढरी होतात.|Marathi_F|other|8.416000
processed_mr_f_books_00312.wav|तिचा आविष्कार हा लोकांच्या रोजच्या जगण्याचा भाग असतो. |Marathi_F|other|4.086333
processed_mr_f_general_03257.wav|जर भावनाच संपल्या तर आपले सर्व सामाजिक स्वास्थ्य व समाज रचनाच बिघडून जाईल ही परिस्थितीच आज निर्माण होत आहे|Marathi_F|other|7.744000
processed_mr_f_weather_02594.wav|ख्रिस्तियानो रोनाल्डो या एकखांबी तंबूवर पोर्तुगालची मदार आहे, तर स्पेनकडे मातब्बर खेळाडूंची आख्खी फौज आहे.|Marathi_F|other|8.300000
processed_mr_f_health_03270.wav|व्यंगावर उपचार करण्यासाठी आणि आकुंचन झालेली त्वचा मोकळी करण्यासाठी डॉक्टरांनी शस्त्रक्रिया करण्याचे ठरवले.|Marathi_F|other|7.778313
processed_mr_f_books_00570.wav|त्यामध्ये विनोदी पद्धतीने सामाजिक विषय सादर केले जात. |Marathi_F|other|4.910646
processed_mr_f_education_01607.wav|क्लोजने आधी राजीनामा देण्याचं मान्यं केलं खरं, पण आपल्या वकिलाचा सल्ला घेतल्यावर त्याने तो बेत रद्दं केला.|Marathi_F|other|9.248000
processed_mr_f_health_03273.wav|या रोगांना प्रतिबंधित करण्यासाठी कोणत्याही प्रकारचे लसीकरण उपलब्ध नसल्याने हे रोग जास्तच झपाट्याने पसरतात.|Marathi_F|other|7.859583
processed_mr_f_books_01999.wav|या किनाऱ्याचे उत्तर व पूर्व असे दोन विभाग केले जातात.|Marathi_F|other|4.910646
processed_mr_f_weather_01754.wav|महिलांनी चालविलेला हा जगातील पहिला इकोटुरिझम प्रकल्प आहे, अशी माहिती अतुल हुले यांनी पत्रकार परिषदेत दिली.|Marathi_F|other|8.362667
processed_mr_f_general_01121.wav|चित्रपट क्षेत्रातील माझी प्रतिष्ठा व ओळखींचा वापर माझ्या मुलासाठी न करू तर कोणासाठी करू?|Marathi_F|other|7.594667
processed_mr_f_weather_00873.wav|आग्र्यात शनिवारी सकाळी दोन ठिकाणी झालेल्या स्फोटांमुळे परिसरात भीतीचे वातावरण पसरले आहे.|Marathi_F|other|6.800000
processed_mr_f_books_00543.wav|विविध लोककला आणि अभिजात कलांचे प्रवाह सामावून घेत अठराव्या शतकापर्यंत तमाशा विकसित झाला.|Marathi_F|other|7.604167
processed_mr_f_politics_03236.wav|भारतीय वायुसेनेची फ्लाईट लेफ्टिनंट हिना जयस्वाल देशातील पहिली महिला फ्लाइट इंजिनियर आहे.|Marathi_F|other|7.008000
processed_mr_f_books_01081.wav|तिला मुंबई शहरातील ‘पहिल्या प्रतीची सांस्कृतिक वारसा इमारत’ असा दर्जा देण्यात आलेला आहे.|Marathi_F|other|6.663750
processed_mr_f_books_02189.wav|सुपीक जमीन व संसाधनांच्या उपलब्धतेमुळे कृषी व उद्योग यांची या भागात भरभराट झालेली दिसते.|Marathi_F|other|7.464833
processed_mr_f_agri_02107.wav|पाझर तलावात पाणी जास्त असल्याने व दोघी बहिणींना पोहता येत नसल्याने त्या पाण्यात बुडल्या.|Marathi_F|other|6.496000
processed_mr_f_other_01701.wav|काही वर्षांपूर्वी कातवड धुरीवाडी येथे बांधण्यात आलेला साकव मुसळधार पावसामुळे मोडून पडला.|Marathi_F|other|7.253333
processed_mr_f_politics_00747.wav|मागच्या वर्षापासून सुप्रिया यांनी टीव्ही चॅनलमध्ये कार्यकारी संपादक म्हणून काम केले आहे.|Marathi_F|other|6.965333
processed_mr_f_health_00330.wav|यात फिर्यादी, पंच, प्रत्यक्षदर्शी साक्षीदार व डॉक्टर यांच्या साक्षी महत्त्वाच्या ठरल्या.|Marathi_F|other|7.174583
processed_mr_f_agri_01698.wav|त्यासाठी आधी गॅसवर मोठ्या पातेल्यात जेवढा चीक असेल त्याच्या तिप्पट ते चौपट पाणी घ्यायचं.|Marathi_F|other|6.954667
processed_mr_f_weather_02174.wav|गणपती बाप्पा घरी येणार म्हटल्यावर स्वागतासाठी प्रत्येक जण अनेक पद्धतींनी तयारी करत असतो.|Marathi_F|other|6.656000
processed_mr_f_weather_00472.wav|भुकंपाच्या धक्क्यांमुळे लोकांच्या घरांची पडझड होत असून शाळांच्या भिंतींना तडे पडले आहेत.|Marathi_F|other|6.762667
processed_mr_f_agri_03707.wav|लिंबू पिकास विशिष्ट बहरासाठी ताण दिला तर अगोदरच्या बहराची फळे अपक्व अवस्थेतच गळून पडतात.|Marathi_F|other|7.500000
processed_mr_f_agri_01742.wav|रेहमान हा वाघेरा येथे ट्रॅक्टर खाली करून पुन्हा पाणी भरण्यासाठी नाटवीच्या दिशेने निघाला.|Marathi_F|other|6.592000
processed_mr_f_politics_00949.wav|त्यांची आघाडी केवळ भाजपशी आहे बाकी घटक पक्षांना भाजपच्या कोट्यातील जागा द्याव्या लागतील.|Marathi_F|other|6.560000
processed_mr_f_agri_03088.wav|गोव्यात मोठ्या प्रमाणात असलेल्या काजू व सुपारी बागेत अशी मिरी लागवड करून शेती केल्यास गोव्यातील शेतीचे अर्थार्जन बदलू शकते.|Marathi_F|other|9.141333
processed_mr_f_agri_00902.wav|बांबूकरीता लहान बाजारपेठ अथवा सुलभ केंद्र सुरू करण्यासाठी बांबू प्रवर्तन प्रतिष्ठान, महाराष्ट्र ही कंपनी पुढाकार घेणार आहे.|Marathi_F|other|9.472000
processed_mr_f_finance_01097.wav|बँकेच्या विविध कर्ज योजनांसह ग्राहकांसाठी सुरू करण्यात आलेल्या सुविधांची माहिती शाखा व्यवस्थापक नागेंद्र असोलकर यांनी दिली.|Marathi_F|other|9.312000
processed_mr_f_agri_01869.wav|महाराष्ट्रात प्रथमच कापसाच्या सरळ वाणात महाबीज मार्फत बीटी वाण आणण्याचा प्रयोग करण्यात आला आहे, असेही यावेळी सांगण्यात आले.|Marathi_F|other|8.992000
processed_mr_f_finance_02697.wav|एखादे पुस्तक ऑनलाइन खरेदी करायचे असल्यास केवळ त्या पुस्तकाचा बारकोड स्कॅन करून त्याच्या साह्याने तुम्हाला त्याची किंमत माहीत करून घेता येईल.|Marathi_F|other|9.344000
processed_mr_f_politics_02531.wav|नाश्त्यानंतर सगळेच कैदी तेथे कुदळी अन फावडी घेऊन राबायला लागलेले होते.|Marathi_F|other|5.536000
processed_mr_f_agri_00180.wav|पेरू हे फळ कमीतकमी पाण्यात येऊ शकते आणि त्याला मार्केटही चांगले मिळते.|Marathi_F|other|5.642667
processed_mr_f_agri_00526.wav|कल्वेरिया मेजर या झाडाची टणक फळे डोडो खात असे आणि त्यांच्या विष्ठेतून या झाडाच्या बियांचा प्रसार होत असे.|Marathi_F|other|8.500000
processed_mr_f_books_01533.wav|जगभरातल्या अनेक देशांनी महिलांचे प्रतिनिधित्व वाढवण्याचा प्रयत्न केला. |Marathi_F|other|5.061583
processed_mr_f_general_00104.wav|वॉशिंग्टन येथील नौदल मुख्यालयात गोळीबार सुरू असतानाच एका व्यक्तीने अमेरिकेच्या अध्यक्षांचे निवासस्थान असलेल्या व्हाइट हाऊसमध्ये फटाके फेकले.|Marathi_F|other|9.877333
processed_mr_f_books_01538.wav|राज्यामध्येही राज्य महिला आयोग आहे.|Marathi_F|other|3.424562
processed_mr_f_agri_02847.wav|अगदीच कधी वाटलं तर वाटेत दुकाने किंवा चहाच्या टपरीवर थांबून पाणी पितो.|Marathi_F|other|5.653333
processed_mr_f_general_00566.wav|पण इतर संतांनी एकनाथ वगळता अभंग नावाच्या स्फुट कविता करण्यावर भर दिला.|Marathi_F|other|6.229333
processed_mr_f_finance_03584.wav|पाण्याच्या प्रत्येक थेंबाचा ताळेबंद मांडून त्यातील तूट समजून घेण्यासाठी आधुनिक तंत्रज्ञानाला पर्याय नाही.|Marathi_F|other|7.445333
processed_mr_f_books_00868.wav|सारांश स्वरूपात सांगायचे तर मानवाला खूप पूर्वीपासून फिरण्याची आवड आहे.|Marathi_F|other|5.851063
processed_mr_f_weather_01384.wav|त्याच लालसिंग चढ्ढा या चित्रपटाचा पहिला लूक प्रदर्शित करण्यात आला आहे.|Marathi_F|other|5.200000
processed_mr_f_finance_02357.wav|जेवढं कर्ज कमी भरलं जाईल तेवढ्या पैशांची हमी सरकार घेऊन तेवढे पैसे अनुदान म्हणून त्यांच्या खात्यात भरणार.|Marathi_F|other|7.850667
processed_mr_f_books_00863.wav|सरकारी आणि खासगी पातळीवरून खेळांना उत्तेजन देण्याचे प्रयत्न चालू आहेत. |Marathi_F|other|5.800000
processed_mr_f_books_00838.wav|त्यावरून भारत आणि रोम यांच्यातील परस्पर संबंधांबद्दल अनुमान करता येते. |Marathi_F|other|6.245792
processed_mr_f_finance_01440.wav|विमा कंपन्यांची यंत्रणा समजून घेण्यासाठी विमा व्यक्तींना आर्थिक भरपाईच्या तत्वांचा विचार करणे आवश्यक आहे.|Marathi_F|other|7.573333
processed_mr_f_books_01822.wav|सातत्याने कृतिशील राहून त्या समस्येबाबत जनमत तयार करून राजकीय पक्ष व सरकारवर दबाव आणण्याचे काम केले जाते.|Marathi_F|other|9.252771
processed_mr_f_finance_00946.wav|बँकेत ठेवलेला पैसा जरी आपल्या खात्यात जमा दिसत असला तरी तो बँकेत ठेवलेला नसतो. बँक तो फिरवतेच आणि त्यावर उत्पन्नही मिळवते.|Marathi_F|other|9.700000
processed_mr_f_weather_01288.wav|राजकीय अस्थिर स्थितीवर पवारांनी चिंता व्यक्त केली असून लवकर सरकार स्थापन करा, असेही पवारांनी म्हटल्याचे राऊतांनी सांगितले.|Marathi_F|other|9.312000
processed_mr_f_agri_02780.wav|संतुलित आहाराचे सेवन करा आणि भरपूर पाणी प्या जेणेकरून शरीरातील पाण्याची पातळी योग्य राखता येईल असाही सल्ला डॉक्टर्स देतात.|Marathi_F|other|9.600000
processed_mr_f_agri_03636.wav|बाजरी, सोयाबीन व मका पिकाचा काढणी हंगाम सुरू असून, पावसामुळे सोंगणीची कामे थांबली आहेत.|Marathi_F|other|7.424000
processed_mr_f_agri_00331.wav|या खड्डयात मोठ्या प्रमाणात पाणी साठवणूक करून उन्हाळी हंगामात हे पाणी पिकांना दिले जाते. |Marathi_F|other|6.816000
processed_mr_f_health_02129.wav|आम्ही नेहमी ऐकत आलो आहोत की ताप जास्त असेल तर गार पाण्याच्या पट्ट्या डोक्यावर ठेवाव्या.|Marathi_F|other|6.300000
processed_mr_f_politics_00507.wav|एखादा उमेदवार किंवा त्याच्या घरातील अशा क्लृप्त्यांनी घाबरून जाण्याची शक्यता देखील आहे.|Marathi_F|other|6.200000
processed_mr_f_agri_00317.wav|त्यांच्या प्रयत्नांतून लाखो हेक्टर क्षेत्र सिंचनाखाली आले, आदिवासी गावांना पाणी मिळाले.|Marathi_F|other|6.720000
processed_mr_f_weather_01867.wav|मर्यादित मानसिक व शारीरिक विकाराने उद्भवणारा त्चचेचा दाह इतर भागात प्रभावित होणार नाही.|Marathi_F|other|6.762667
processed_mr_f_agri_02757.wav|उत्पादकता वाढ आणि व्यावसायिक पिके घेण्याच्या प्रक्रियेत सिंचन हा महत्त्वाचा टप्पा ठरतो.|Marathi_F|other|6.453333
processed_mr_f_politics_01094.wav|राष्ट्रीय महिला आयोगाच्या अध्यक्षपदी रेखा शर्मा यांची केंद्र सरकारने नियुक्ती केली आहे.|Marathi_F|other|7.360000
processed_mr_f_other_01724.wav|कुलाबा ते सीप्झ या मेट्रोसाठी दक्षिण मुंबईतील सुमारे पाच हजार वृक्षतोडीचा प्रस्ताव आहे.|Marathi_F|other|6.800000
processed_mr_f_agri_00147.wav|पानी फाऊंडेशनच्या सर्व सदस्यांना पाणी संवर्धनाच्या या कामासाठी माझ्या हार्दिक शुभेच्छा!|Marathi_F|other|6.560000
processed_mr_f_finance_02731.wav|जर तसे करायचे म्हटले तर पूर्वेकडील राज्यांचा विकास करण्यासाठी पश्चिम आणि दक्षिणेतील विकसित राज्यांतून जमा केला जाणारा कर वापरता येणार नाही.|Marathi_F|other|9.900000
processed_mr_f_health_00318.wav|परंतु घाटी रुग्णालयात रेबीज लस उपलब्ध नसल्यामुळे बाहेरुन ही लस मागविण्यात आल्याचे कुटुंबियांनी सांगितले.|Marathi_F|other|8.265937
processed_mr_f_books_00899.wav|हे पुस्तक तत्कालीन इतिहासाचे एक महत्त्वाचे साधन आहे.|Marathi_F|other|4.632000
processed_mr_f_books_01924.wav|भारताचे खालील पाच प्रमुख प्राकृतिक विभाग केले जातात. |Marathi_F|other|4.214042
processed_mr_f_education_01173.wav|या प्रश्नांवर संशोधन आणि सखोल अभ्यास केल्यानंतर विद्यापीठाच्या संशोधकांनी काही निष्कर्ष समोर ठेवले आहेत.|Marathi_F|other|8.544000
processed_mr_f_agri_00416.wav|अथणी येथील  नदीपात्र तुडुंब भरून वाहात असून पाण्याच्या अधिक प्रवाहाने बंधारा फुटून शेतवाडीला पाणी शिरले.|Marathi_F|other|8.600000
processed_mr_f_books_00576.wav|त्याचा परिणाम होऊन संगीत रंगभूमीचा उदय झाला. किर्लोस्कर मंडळी या नाटक कंपनीची संगीत नाटके लोकप्रिय झाली.|Marathi_F|other|8.834812
processed_mr_f_other_01926.wav|माझा भाचा असेच 'विचित्र' काहितरी बोलत असतो याची आठवण झाली आणि हे पुस्तक त्याला आवडेल याची खात्री वाटली .|Marathi_F|other|8.800000
processed_mr_f_books_00424.wav| भारतातील प्रत्येक प्रदेशाच्या वैविध्यपूर्ण अशा लोकगीत, लोकवाद्य, लोकनृत्य आणि लोकनाट्याच्या परंपरा आहेत. |Marathi_F|other|8.289146
processed_mr_f_politics_01149.wav|देशात मुर्खांसाठी एकच जागा आहे आणि ती म्हणजे काँग्रेस असे ट्वीट करून शहा यांनी त्यांच्यावर निशाणा साधला.|Marathi_F|other|8.600000
processed_mr_f_agri_01022.wav|अजित गिरमे यांनी दोन एकरांवर शिंदीची लागवड केली आहे.|Marathi_F|other|5.397333
processed_mr_f_books_00939.wav|एकविसाव्या शतकात अशा अनेक संधी उपलब्ध झालेल्या आहेत. |Marathi_F|other|4.364979
processed_mr_f_books_00241.wav|त्यामुळे सांस्कृतिक संबंधांचे जाळेही सतत विकसत असते. |Marathi_F|other|4.341750
processed_mr_f_other_00819.wav|सानिया मिर्झाचे असे अनेकदा फोटो कॅप्चर होतात खरं तर फॅन्सना असे फोटो पाहणे पसंत नसते पण ते कॅप्चर होतात.|Marathi_F|other|8.192000
processed_mr_f_weather_02252.wav|खुद्द राजकारणी आणि त्यांचे कुटुंबियच सुरक्षित नसतील तर सामान्य जनतेची काय कथा असा एकंदर टीकेचा सूर होता.|Marathi_F|other|8.544000
processed_mr_f_agri_03746.wav|कंद काळसर पिंगट रंगाचे असून त्यांना चांगला वास येतो.|Marathi_F|other|4.352000
processed_mr_f_books_00915.wav|संपूर्ण जगभरातील हा एक महत्त्वाचा पर्यटन प्रकार आहे.|Marathi_F|other|4.655229
processed_mr_f_weather_01048.wav|अजित पवार यांना पालिकेची खडानखडा माहिती असल्यामुळे अनेक कामांची चौकशी लागेल, अशी भीती अनेकांनी खासगीत बोलून दाखविली होती.|Marathi_F|other|9.200000
processed_mr_f_agri_00094.wav|कोबी व फ्लॉवर या भाज्यांना बाजारात भाव मिळत नसल्याने नाराज झालेल्या शेतकऱ्याने कोबी आणि फ्लॉवरच्या शेतीत ट्रॅक्टर फिरवला.|Marathi_F|other|8.853333
processed_mr_f_weather_01322.wav|तसेच हा काळ शारीरिकदृष्ट्या वातदोषाचा काळ असल्याने मलमूत्र या नैसर्गिक संवेदनांची जाणीव व त्यांचे उत्सर्जन या काळात होते.|Marathi_F|other|9.856000
processed_mr_f_education_02622.wav|मोदींनी केरळ येथे सभेसाठी जाण्याआधी तिन्ही सेना दलांच्या प्रमुखांशी चर्चा केल्याने मोदींच्या या सभेची उत्सुकता लागली आहे.|Marathi_F|other|10.100000
processed_mr_f_finance_00005.wav|लोकांच्या हाती पैसा खेळता राहिला तर घसरलेली मागणी पुन्हा निर्माण होईल आणि त्याद्वारे औद्योगिक क्षेत्राला चालना मिळू शकेल.|Marathi_F|other|9.045333
processed_mr_f_health_00261.wav|अचानक मेंदूच्या पेशींची वाढ खुंटणं किंवा त्या डॅमेज होणं यांपैकी कोणत्याही कारणाने हा गंभीर आजार त्या व्यक्तीला होऊ शकतो.|Marathi_F|other|9.322437
processed_mr_f_books_00738.wav|या चित्रपटात विष्णुपंत पागनीस यांनी संत तुकारामांची भूमिका केली होती.|Marathi_F|other|5.839437
processed_mr_f_education_00844.wav|धोनी, संघाचे नेतृत्व करण्यास इच्छुक असल्याचे वर्मा यांनी स्पष्ट केले.|Marathi_F|other|6.300000
processed_mr_f_politics_03158.wav|सोमवारी सकाळी हातात रॉकेलचा कॅन घेऊन त्या थेट कार्यालयात दाखल झाल्या.|Marathi_F|other|5.536000
processed_mr_f_finance_01817.wav|कर सोप्या आणि सुटसुटीत पद्धतीने कसा घेता येईल, हे अर्थक्रांती सांगते.|Marathi_F|other|5.600000
processed_mr_f_education_00034.wav|डेल स्टेन, मॉर्नी मॉर्केल आणि फिलँडर वर त्यांच्या गोलंदाजीची धुरा आहे|Marathi_F|other|7.029333
processed_mr_f_weather_01485.wav|शेवटी मलीक काफूरने शंकरदेव यादव याला ठार मारून यादव सत्तेचा अंत केला.|Marathi_F|other|6.000000
processed_mr_f_finance_02886.wav|स्पर्धेमुळे कर्ज पुरवठा करणे व ठेवी संकलीत करण्यावर मर्यादा येत आहेत.|Marathi_F|other|5.546667
processed_mr_f_agri_01303.wav|परिणामी, गेल्यावर्षीच्या तुलनेत यावर्षी पाच जिल्ह्यात तब्बल एक लाख हेक्टरने सोयाबीन लागवड कमी झाल्याचे कृषी विभागाच्या सूत्रांनी सांगितले.|Marathi_F|other|10.100000
processed_mr_f_politics_00282.wav|चीनने तिबेटमध्ये जिक्सू, झांग्मू आणि जायचा येथे तीन धरणे बांधली आहेत.|Marathi_F|other|6.900000
processed_mr_f_books_01817.wav|समाजातल्या सर्व समाजघटकांच्या समस्यांसाठी राजकीय पक्षांकडे काही कार्यक्रम असावा लागतो.|Marathi_F|other|7.232646
processed_mr_f_finance_00413.wav|काळा पैसा पकडला जाण्याच्या भीतीने अनेक बड्या धेंडांनी जनधन खात्यात रक्कम जमा केली आहे.|Marathi_F|other|7.168000
processed_mr_f_health_01776.wav|हा असा अचानक व शरीरातील सारे त्राण हरण करणारा आजार होणे हा त्या कुटुंबाला धक्काच होता.|Marathi_F|other|7.546104
processed_mr_f_other_00596.wav|मुख्य म्हणजे रचनेतल्या मापांमध्ये थोडाफार बिघाड झाला तरी तो फार ठळकपणे दिसून येत नाही.|Marathi_F|other|6.944000
processed_mr_f_books_00359.wav|दगडी हत्यारे बनवण्याची सुरुवात ही एक प्रकारे शिल्पकलेचीच सुरुवात होती असे म्हणता येईल. |Marathi_F|other|6.652146
processed_mr_f_books_00554.wav|ब्रिटिशांच्या काळात उमाजी नाईक, चाफेकर बंधू, महात्मा गांधी यांच्यावर पोवाडे रचले गेले.|Marathi_F|other|7.197813
processed_mr_f_education_02839.wav|पारनेर. शिवाजी हुलावळे व सोमनाथ रण्ये, अशी पोलिस कोठडीत पाठवलेल्या आरोपींची नावे आहेत.|Marathi_F|other|7.900000
processed_mr_f_education_00376.wav|झोपल्यावर दिसतात ती स्वप्नं,  नसून स्वप्नं ही अशी गोष्ट आहे जी तुम्हाला झोपूच देत नाही|Marathi_F|other|7.541333
processed_mr_f_education_02880.wav|सॅलडसाठी उपयोगात येणारी ताजी आणि कच्ची भाजी आणि फळं यामध्ये ऑक्सिडंट आणि फेवर्स असतात.|Marathi_F|other|8.981333
processed_mr_f_politics_02322.wav|त्याने चिन्मय मांडलेकर या तरुण लेखक आणि दिग्दर्शकास अद्वैतची बालनाट्य दिग्दर्शनास दिली|Marathi_F|other|6.965333
processed_mr_f_agri_00315.wav|सेंद्रिय खतामुळे जमिनीची पाणी धरून ठेवण्याची क्षमता वाढून जमिनीत कर्बाचे प्रमाण वाढते.|Marathi_F|other|7.114667
processed_mr_f_weather_01432.wav|भाजप राजवटीत विरोधकांच्या दाव्यानुसार जे काही अनुचित घडत आहे त्याने प्रसिद्धीही मिळते.|Marathi_F|other|6.346667
processed_mr_f_politics_00761.wav|त्यातही विलीयम हेग यांची जागा घेणे माझ्यासाठी सन्मानाचे असल्याचेही त्यांचे म्हणणे आहे.|Marathi_F|other|6.933333
processed_mr_f_agri_03096.wav|काही नद्यांना भरपूर पाणी असते, तर काही ठिकाणी पाण्याचा तुटवडा असल्याने संकट उभे ठाकते.|Marathi_F|other|6.592000
processed_mr_f_weather_02722.wav|त्यानंतर फर्ग्युसन रस्तामार्गे पालखी विसाव्यासाठी नाना पेठेतील निवडुंगा विठोबा मंदिराकडे मार्गस्थ झाली.|Marathi_F|other|7.584000
processed_mr_f_health_03530.wav|काही आजार उद्भवले तर ते कालांतराने बरे होतात परंतु पालिकेला झालेला भ्रष्टाचाराचा डेंग्यू कधी बरा होणार?|Marathi_F|other|8.416854
processed_mr_f_finance_01347.wav|केंद्र सरकारने कोणतीही योजना सुरू केली तरी त्या बाबतीत कर्नाटकला अनुदान मंजूर करताना पक्षपात केला गेला.|Marathi_F|other|7.573333
processed_mr_f_health_00471.wav|फ्रॉस्टबाईट होतो म्हणजे त्या भागातली त्वचा गोठल्यामुळे रक्त पुरवठा थांबतो आणि रक्त नसले की तो भाग मरतो.|Marathi_F|other|7.987292
processed_mr_f_agri_02369.wav|तरंगणारी फळे काढून टाकली जातात व त्यानंतर ही तळाशी बसलेली फळे वापरून त्यांचा गर मशिन वापरून काढला जातो.|Marathi_F|other|8.256000
processed_mr_f_finance_03284.wav|आर्थिक व सामाजिक प्रगतीच्या दृष्टीने या क्रांतीने देशाची अर्थव्यवस्था एका वेगळ्या टप्प्यावर नेऊन ठेवली.|Marathi_F|other|7.434667
processed_mr_f_weather_02396.wav|दुसरीकडे मासळी नेणाऱ्या गाड्यांवर हल्ल्याच्या शक्यतेने काही एजंटांनी गोवा मार्केटसाठी मासळी न भरण्याचा निर्णय घेतला आहे.|Marathi_F|other|8.661333
processed_mr_f_weather_01119.wav|श्रीधर नाईक यांनी आपल्याला मिळणाऱ्या उत्पन्नातील काही वाटा समाजाच्या हितासाठी खर्ची करत युवा वर्गाची ताकद उभी केली होती.|Marathi_F|other|8.700000
processed_mr_f_general_01462.wav|श्रमिक, शोषित समाज वेदनेचा आविष्कार आपल्या नाटकातून मांडणाऱ्या तावडे यांचे छिन्न नाटक पाहून झाल्यावर प्रेक्षक सुन्न होत.|Marathi_F|other|9.000000
processed_mr_f_politics_01401.wav|त्यामुळे सिद्धू यांनी पाकिस्तानच्या पंजाब प्रांतातून निवडणुका लढवल्यास ते नक्की जिंकतील असं इम्रान खान यांनी म्हटलं आहे.|Marathi_F|other|9.216000
processed_mr_f_weather_03117.wav|कुर्डू शिवारातील पोपट नरसू माळी याच्या वीट्टभट्टीमागील गायरानात झाडाखाली मटका जुगार सुरू असल्याची माहिती त्यांना मिळाली.|Marathi_F|other|9.098667
processed_mr_f_weather_01355.wav|दरम्यान, मराठा आरक्षणाचा प्रश्न कोर्टात प्रलंबित असल्यानं मेगा भरतीला स्थगिती देण्याची मागणी वकील सदावर्तेंनी केली होती.|Marathi_F|other|9.184000
processed_mr_f_health_03731.wav|म्हणजे एखाद्या माणसाच्या शरीरात नक्की कुठे डॅमेज झाले आहे याचे निदान करून ते डॅमेज दुरूस्त करण्याचे काम हे रोबो बजावतील.|Marathi_F|other|9.241167
processed_mr_f_agri_00011.wav|या वर्षीचा ऊस हंगाम तुलनेने कमी असल्याने बाहेरच्या राज्यात ऊस निर्यातीला बंदी घालण्यात आल्याचे, सहकार मंत्री सुभाष देशमुख यांनी सांगितले. |Marathi_F|other|10.090667
processed_mr_f_weather_01495.wav|शीख विरोधी दंगलीत जखमी झालेले, मारले गेलेले हजारो लोक, त्यांचे नातेवाईक यांच्या जखमेवर फुंकर घातली गेली आहे असे म्हटल्यास चूक ठरणार नाही.|Marathi_F|other|10.144000
processed_mr_f_finance_00093.wav|अन्य काही देशांनी प्लास्टिकचा वापर कमी करण्याच्या हेतूने प्लास्टिकच्या वापरावर मोठ्या प्रमाणात कर आकारणी लागू केली आहे.|Marathi_F|other|8.394667
processed_mr_f_other_01791.wav|प्रियांका गांधीच्या राजकीय प्रवेशाने सत्तेत काय बदल होतो हे पाहणे महत्वाचे ठरणार आहे.|Marathi_F|other|6.700000
processed_mr_f_education_01653.wav|तिथे पन्नास हजार स्टॉल्स आहेत आणि तिथे चार लाख विविध प्रकारच्या वस्तूंची उलाढाल होते.|Marathi_F|other|7.498667
processed_mr_f_weather_00057.wav|नव्या पिढीच्या आकांक्षांच्या पूर्ततेसाठी सरकारने योग्य पावले टाकावीत, असे आवाहनही पवार यांनी केले आहे.|Marathi_F|other|7.445333
processed_mr_f_politics_01790.wav|दरम्यान काँग्रेस, राष्ट्रवादीच्या तुलनेत जास्त जागा मागण्याची शक्यता वर्तवली जात आहे.|Marathi_F|other|6.762667
processed_mr_f_finance_02986.wav|एका वित्तीय वर्षात सरकारद्वारे मिळवण्यात आलेला महसूल आणि एकूण खर्चाच्या विस्तृत माहितीला बजेट म्हणतात.|Marathi_F|other|7.978667
processed_mr_f_general_03468.wav|पंडित बिरजू महाराज यांच्या समवेत पुणे येथे संगीत लावणी व कथ्थक जुगलबंदी कार्यक्रम सादर करून लावणीचे नवीन पर्व सुरू केले|Marathi_F|other|9.866667
processed_mr_f_agri_02512.wav|शेतकर्‍यांनी अधिक प्रमाणात चारा पिकांची पेरणी करावी|Marathi_F|other|3.957333
processed_mr_f_agri_00397.wav|झाडांची मुळे आणि खोडांमध्ये गाळ आणि बॅक्टेरिया अडकून राहत असल्यामुळे पाणी शुद्ध होते.|Marathi_F|other|6.688000
processed_mr_f_health_01335.wav|वेळीच उपचार न झाल्यामुळे व त्याला ऑक्सिजन न मिळाल्यामुळे त्याचा दुर्दैवी मृत्यू झाला.|Marathi_F|other|6.200000
processed_mr_f_general_01046.wav|प्रसिद्ध कॉमेडियन आणि क्रिकेट समालोचक विक्रम साठ्ये यांनी रहाणे-पुजाराच्या खेळीतून खरं क्रिकेट पहायला मिळाल्याचं बोललं.|Marathi_F|other|8.533333
processed_mr_f_other_01827.wav|आईने तुझ्यासाठी तुझा आवडता कैरीचा छुंदा अन् मनीसाठी तिचा आवडता आंब्याचा मुरांबा वेगळा काढून ठेवला आहे.|Marathi_F|other|8.126604
processed_mr_f_books_01638.wav|मतदान करताना यंत्राचा वापर सुरू झाल्याने अनेक बाबी साध्य करता आल्या. |Marathi_F|other|5.600000
processed_mr_f_health_00658.wav|सावित्री ही प्राण्यांची डॉक्टर व पराकोटीची प्राणीप्रेमी तर सत्यप्रकाश हा इलेक्ट्रीकल इंजिनियर व टोकाचा पर्यावरण प्रेमी.|Marathi_F|other|9.217958
processed_mr_f_health_00970.wav| एखाद्या बंगल्याच्या बाहेर कुत्रं बांधलेलं पाहिलं की रक्ताच्या थारोळ्यात पडलेल्या माझ्या मुलाचं कोवळं शरीर आठवायचं आणि माझं रक्त उसळायचं.|Marathi_F|other|9.800000
processed_mr_f_health_02307.wav|कॅन्सर पेशी कडून काही पदार्थ तयार होतात या सर्वांचा परिणाम म्हणून देखील वजन कमी होते.|Marathi_F|other|7.162979
processed_mr_f_weather_01514.wav|तांत्रिक गोष्टींवर मी बोलू शकणार नाही, पण समजून घ्यायला नक्की आवडेल.|Marathi_F|other|4.597333
processed_mr_f_health_03507.wav|डाव्या बाजूच्या खालच्या हातात नरमुंड असते व त्यातून रक्त ठिबकत असते.|Marathi_F|other|5.839437
processed_mr_f_books_00266.wav|त्यामुळे तो सांस्कृतिक वारसा आपल्या आणि पुढील पिढ्यांच्या हितासाठी दीर्घकाळ जतन करण्याची, त्याचे संवर्धन करण्याची आवश्यकता निर्माण होते.|Marathi_F|other|9.171500
processed_mr_f_books_01537.wav|महिलांसाठी राष्ट्रीय महिला आयोग स्थापन करण्यात आला. |Marathi_F|other|4.300000
processed_mr_f_other_02896.wav|बुरहान वाणीच्या हत्येनंतर कश्मीर खोऱ्यामध्ये अशांतता पसरण्यास सुरुवात झाली असा दुष्प्रचार करण्यात आला.|Marathi_F|other|7.697042
processed_mr_f_books_01980.wav|दक्षिण ब्राझील विस्तीर्ण अशा पठाराने व्यापलेला आहे. |Marathi_F|other|4.237271
processed_mr_f_general_03184.wav|शिवाजी महाराजांच्या याच लढाईची आणि कोंडाजी फर्जंद या मावळ्याची शौरगाथा सांगणारा चित्रपट म्हणजे फर्जंद.|Marathi_F|other|8.300000
processed_mr_f_education_02065.wav|काही महिन्यांपूर्वी वैद्यकीय कारणांसाठी मुंबई उच्च न्यायालयानं पीटरला तात्पुरता जामीन मंजूर केला होता.|Marathi_F|other|8.853333
processed_mr_f_general_03285.wav|लहानाचे मोठे होत असताना त्यांना लेखन व वक्तृत्व या गुणांचा छंद जडला. |Marathi_F|other|6.000000
processed_mr_f_politics_01912.wav|तीन हजार वर्षांपूर्वी ज्यांचे शासन होते ते राजे दुसरे राम्सेस ह्यांची ती मूर्ती होती.|Marathi_F|other|7.000000
processed_mr_f_agri_03649.wav|पावसाचे पाणी रस्त्यांवर साचते तेव्हा खड्डे पाण्याने भरतात व त्यामुळे खड्डा लपला जातो.|Marathi_F|other|6.208000
processed_mr_f_other_01603.wav|यावर आता राष्ट्रवादी काँग्रेस पक्षाचे प्रवक्ते विकास लवांडे यांनी या प्रकरणात रोखठोख भूमिका घेतली आहे.|Marathi_F|other|8.213333
processed_mr_f_weather_00315.wav|विठ्ठल रुक्मिणी मंदिराच्या गाभाऱ्यात गरुडस्तंभ आणि पुरातन दगडी स्तंभ वाटावेत अशी रचना करण्यात आली आहे.|Marathi_F|other|7.584000
processed_mr_f_weather_02629.wav|अल्फा होम्स सोसायटीच्या बाजूकडील पिचिंगवर गोधड्या धुण्याचे काम चालू असताना स्वप्नील हा पाण्यामध्ये पाय घसरून बुडत होता.|Marathi_F|other|8.800000
processed_mr_f_politics_02472.wav|मेट्रो नियो प्रकल्पाची वैशिष्ट्ये आणि त्याचे वेगळेपण जाणून घेण्याकरिता परिषदेत मेट्रोतर्फे लावलेल्या स्टॉल्सवर बघ्यांनी गर्दी केली होती.|Marathi_F|other|10.000000
processed_mr_f_agri_00772.wav|कास्टफर्ड या पुण्याच्या संस्थेसाठी प्रकल्प करताना माती आणि लाकडाचा भुसा यांचं योग्य प्रमाणात मिश्रण करण्यात प्रियदर्शिनी यशस्वी झाल्या.|Marathi_F|other|10.048000
processed_mr_f_weather_02209.wav|पण आज पाकड्यांच्या कुठल्याही देशविरोधी कारवाईला मुँहतोड जवाब देण्याची ताकद नरेंद्र मोदींच्या सरकारने निर्माण केली आहे.|Marathi_F|other|8.704000
processed_mr_f_health_01273.wav|श्रवण विकलांगता हा एक आजार नाही तर ही एक स्थिती आहे, याचा मुलाच्या बोलण्यावर आणि भाषेच्या विकासावर विपरीत परिणाम होतो.|Marathi_F|other|9.500000
processed_mr_f_weather_02804.wav|त्यामुळे या ग्रहाचा दुष्प्रभाव टाळण्यासाठी लोहाने बनविली गेलेली अंगठी उजव्या हाताच्या मधल्या बोटामध्ये धारण केली जाते.|Marathi_F|other|8.600000
processed_mr_f_weather_02639.wav|नीरेत गोडपणा येण्यासाठी सॅकरिन, तुरटपणा येण्यासाठी चुन्याची निवळी आणि पांढरेपणा येण्यासाठी तांदळाचे पाणीही टाकले जाते.|Marathi_F|other|8.810667
processed_mr_f_books_01791.wav|म्हणूनच आपण भारताच्या पूर्व, पश्चिम, दक्षिण आणि उत्तर अशा क्षेत्रांमधील काही प्रातिनिधिक पक्षांची ओळख करून घेणार आहोत.|Marathi_F|other|9.937771
processed_mr_f_agri_01477.wav|मात्र त्याच महाराष्ट्रात रक्तदात्यांनी दान केलेल्या रक्ताचे सरकारी अवकृपेने पाणी होऊन ते वाया जात असेल तर कसे व्हायचे?|Marathi_F|other|9.100000
processed_mr_f_weather_01599.wav|ही घटना मंगळवारी पहाटेच्या सुमारास नांदुर्खी शिवारात गोदावरी कालव्यालगत असलेल्या अरूण चौधरी यांच्या फार्म हाऊसवर घडली.|Marathi_F|other|8.853333
processed_mr_f_agri_03625.wav|जर बाहेरील ऊस आला नाही तर कारखाना सुरु ठेवण्यासाठी प्रतिदिन लागणारा सुमारे बाराशे मेट्रिक टन ऊस गोव्यातून येऊ शकतो का?|Marathi_F|other|9.194667
processed_mr_f_books_02080.wav|समुद्रावरून येणाऱ्या वाऱ्यांना अजस्र कड्यापासून अडथळा निर्माण होतो, त्यामुळे किनारी भागात प्रतिरोध प्रकारचा पाऊस पडतो.|Marathi_F|other|9.241167
processed_mr_f_health_02073.wav|त्यामुळे संसर्गालाच प्रतिकार करण्याची क्षमता कमी असलेल्या मधुमेही आणि वृद्धांसाठी ही शस्त्रक्रिया अत्यंत उपयुक्त ठरते.|Marathi_F|other|8.788375
processed_mr_f_agri_01733.wav|परसबाग आणि शेती करणाऱ्या स्त्रियांनी सुगीनंतर उत्तम बियाणे निवडून ते पुढील पेरणीसाठी नीट राखून ठेवले.|Marathi_F|other|7.765333
processed_mr_f_agri_00452.wav|केळीची लागवड कमी असल्याने पुढील वर्षी केळीचा बाजारभाव आजच्यापेक्षा उच्चांकी राहण्याची दाट शक्यता आहे.|Marathi_F|other|7.477333
processed_mr_f_agri_01625.wav|नळाला येणारे पाणी आधी हौदात पडू द्यावे आणि ते पाणी नंतर मोटारीने तुमच्या घराच्या वरच्या टाकीत न्यावे.|Marathi_F|other|7.914667
processed_mr_f_health_03849.wav|ही तोंडाच्या कर्करोगाची प्रथम पायरी आहे. लवकर निदान झाले तर या कर्करोगापासून मुक्तता मिळवता येऊ शकते.|Marathi_F|other|7.592542
processed_mr_f_education_00517.wav|त्यांनी रक्तबंबाळ झालेल्या त्या तान्हुलीला डॉक्टरांकडे नेले मात्र तोपर्यंत तान्हुलीने जीव सोडला होता.|Marathi_F|other|8.100000
processed_mr_f_health_02192.wav|त्या व्यक्तींनी वेदना होत असलेल्या ठिकाणी रात्री झोपण्यापूर्वी कच्च्या कांद्याच्या रसाने मालिश करावी.|Marathi_F|other|7.200000
processed_mr_f_agri_03361.wav|भरपूर व उत्कृष्ट प्रतीचा चारा सातत्याने मिळण्यासाठी धान्य पिकाप्रमाणे चारा पीक लागवडीचे नियोजन करावे.|Marathi_F|other|7.829333
processed_mr_f_health_00427.wav|ज्या प्राण्यांना उष्म्याचा फटका बसतो, अशा प्राण्यांना तातडीने उपचार न मिळाल्यास त्यांचा जीव जाऊ शकतो.|Marathi_F|other|7.441625
processed_mr_f_finance_01271.wav|तसेच संस्थान कर्मचार्‍यांना फेब्रुवारीच्या वेतनात सातवा वेतन आयोग लागू करण्यात येईल.|Marathi_F|other|6.634667
processed_mr_f_education_01708.wav|थोडक्यात, एकूण नागरी जीवनावर ताण येईल असं काहीही तिथे राहणारी मराठी माणसं करत नाहीत.|Marathi_F|other|8.200000
processed_mr_f_agri_00148.wav|कोकणातील शेतीसाठी मेंढ्यांच्या विष्ठेचा ‘लेंड्या खत’ म्हणून वापर करण्याची पद्धत आहे.|Marathi_F|other|6.314667
processed_mr_f_books_01830.wav|शासनाच्या काही निर्णयांना अथवा धोरणांना विरोध करण्यासाठीही चळवळी उभ्या केल्या जातात. |Marathi_F|other|7.197813
processed_mr_f_health_03133.wav|ह्या राशीच्या व्यक्ति फार आजारी पडत नाहीत परंतु ह्यांचे आजार दीर्घकाळ चालणारे असतात.|Marathi_F|other|6.269021
processed_mr_f_other_03632.wav|अशा भयातून मुक्तता होण्यासाठी कोण्या सामर्थ्यवान आणि विद्यावान अशा आधाराची गरज असते.|Marathi_F|other|6.700000
processed_mr_f_other_01410.wav|या दोन कट्टर प्रतिस्पर्धींचा सामना याची डोळा पाहण्यासाठी चाहत्यांची मोठी गर्दी होती.|Marathi_F|other|6.300000
processed_mr_f_general_03205.wav|पृथ्वीच्या सावलीमध्ये चंद्र पूर्णपणे झाकोळला जाईल तेव्हा त्याला ब्लडमून असे म्हणतात.|Marathi_F|other|6.240000
processed_mr_f_politics_00924.wav|जाळ्यांचे नुकसान करुन काही अंडी पळवण्याचा प्रयत्न स्थानिक नागरिकांनी सुरुवातीला केला|Marathi_F|other|7.264000
processed_mr_f_general_01069.wav|मराठी साहित्य विश्वात त्यांची सात सक्कं त्रेचाळीस आणि ककल्ड ही कादंबरी प्रचंड गाजली.|Marathi_F|other|6.922667
processed_mr_f_education_02843.wav|लिस्बन फिरताना पणजीच्या युरोपात राहणाऱ्या थोरल्या भावाकडे आलोय ही जाणीव सुखावत असते.|Marathi_F|other|7.626667
processed_mr_f_finance_01665.wav|सोन्याचा पेढा म्हटल्यावर सर्वांना प्रश्न पडलाच असेल की, या पेढ्याची किंमत किती असेल?|Marathi_F|other|6.300000
processed_mr_f_general_00785.wav|तर युरोपच्या दिशेने सेवा देण्याचे काम ब्रिटिश एअरवेज, कॅथे पॅसिफिक या कंपन्या देतात.|Marathi_F|other|7.722667
processed_mr_f_health_00469.wav|दुखणे, ताप आणि उलट्या या तीन लक्षणांना मर्फीज सिंड्रोम असे म्हणतात.|Marathi_F|other|6.083250
processed_mr_f_books_00404.wav|त्याखेरीज महाराष्ट्रात अनेक ठिकाणी हेमाडपंती मंदिरे पहावयास मिळतात.|Marathi_F|other|5.200000
processed_mr_f_education_01197.wav| 'माझ्यासोबत जे काही झालं त्या गोष्टींवर चर्चा करणं इतकं सोप्पं नाही|Marathi_F|other|6.165333
processed_mr_f_finance_02103.wav|पीक विमा योजनेच्या तक्रारी दाखल करण्यासाठी जिल्ह्यात कृषी विकास केंद्रावर जबाबदारी देण्यात येईल आणि तेथेच त्याचा निपटारा करण्यात येईल.|Marathi_F|other|9.770667
processed_mr_f_books_02314.wav|प्रामुख्याने मोठ्या शहरांतून या उद्योगांचे केंद्रीकरण झालेले आढळते.|Marathi_F|other|5.572417
processed_mr_f_other_00957.wav|आपल्याला नाही पण आईवडिल, घरातील वृद्ध व्यक्तिंना त्रास होऊ शकतो ना.|Marathi_F|other|5.749333
processed_mr_f_education_00720.wav|जी मंडळी,  गंभीर कामांची माहिती घेऊन गेली होती, ती मात्र खट्टू झाली|Marathi_F|other|6.090667
processed_mr_f_books_01678.wav|प्रत्येक राजकीय पक्ष काही धोरणांचा, विचारांचा पुरस्कार करणारा असतो.|Marathi_F|other|5.500000
processed_mr_f_health_03665.wav|त्यावर योग्यवेळी योग्य उपचार घेतल्यास तो कमी खर्चात व सहज बरा होतो.|Marathi_F|other|5.800000
processed_mr_f_finance_01726.wav|अशा ठिकाणी वाढीव कर आकारणी कशी करणार असा प्रश्न लोंढे यांनी मांडला.|Marathi_F|other|5.568000
processed_mr_f_weather_02047.wav|दिशानी व्यतिरिक्त मिथुनला अक्षय, उश्मे आणि नमाशी अशी तीन मुलं आहेत.|Marathi_F|other|6.890667
processed_mr_f_finance_01410.wav|देशाच्या वित्तीय तुटीवर मार्ग काढण्याच्या दृष्टीने श्रीमंत व्यक्तींवर उच्च कर आकारणे हा एक नैसर्गिक मार्ग मानला जातो.|Marathi_F|other|8.245333
processed_mr_f_health_00251.wav|अमेरिका व ब्रिटन यासारख्या प्रगत राष्ट्रांमध्ये यावर शस्त्रक्रिया होत असली तरी भारतामध्ये मात्र शस्त्रक्रिया होत नसे.|Marathi_F|other|9.067021
processed_mr_f_books_00356.wav|त्यासाठी दगड, धातू आणि माती यांचा उपयोग केला जातो.|Marathi_F|other|4.899042
processed_mr_f_general_00383.wav|काही आत्म्यांना पृथ्वी सोडावी लागते कारण त्यांच्या जागी नव्या आत्म्यांना या ठिकाणी प्रवेश करता यावा.|Marathi_F|other|6.800000
processed_mr_f_education_01159.wav|दुसरे मैदानी पंच इरास्मुस यांनी टीव्ही पंचांशी चर्चा करून सहा धावा देण्याचा निर्णय बदलायला हवा होता.|Marathi_F|other|8.149333
processed_mr_f_agri_03180.wav|बांबू उत्पादक देशांपैकी भारतात याचे क्षेत्र सर्वांत जास्त असले तरी, उत्पन्नात मात्र चीन आघाडीवर आहे.|Marathi_F|other|8.074667
processed_mr_f_politics_03203.wav|यामध्ये एक धनगर कुटुंबही असून त्यांच्या शेळ्यांसाठी चरण्याचे कुरणही असेल, असेही मुख्यमंत्री म्हणाले.|Marathi_F|other|7.402667
processed_mr_f_weather_01052.wav|कोर्टाच्या सुट्ट्यांमुळे न्यायदानाला उशीर होतो आणि त्याचा त्रास सर्वसामान्य लोकांना सहन करावा लागतो.|Marathi_F|other|7.500000
processed_mr_f_agri_03506.wav|या गडावर पावसाचे पाणी आणि सांडपाणी यांची योग्य ती विल्हेवाट लावण्यासाठी चर असलेले अनेक चौथरे आढळतात.|Marathi_F|other|8.373333
processed_mr_f_politics_00291.wav|गणेश टॉकीजवर ब्लॅक तिकिटांचा धंदा करणारे सद्गृहस्थ अनेक वर्षांपूर्वी ठाण्याचे महापौर होऊन गेले आहेत.|Marathi_F|other|8.853333
processed_mr_f_books_00318.wav|एखादी पद्धत जेव्हा परंपरेचे स्वरूप धारण करते तेव्हा ती पद्धत विशिष्ट कलाशैली म्हणून ओळखली जाऊ लागते.|Marathi_F|other|8.416854
processed_mr_f_politics_01218.wav|मुख्यमंत्री उद्धव ठाकरे यांनी आरे कारशेडचा अपवाद वगळता एकाही कामाला ब्रेक लावला नसल्याचे स्पष्ट केले|Marathi_F|other|8.042667
processed_mr_f_weather_00605.wav|मग शेट्टींना शह देण्यासाठी पाटील यांनी शेट्टींचे विरोधक सदाभाऊ खोत यांना पाठबळ देण्यास सुरूवात केली.|Marathi_F|other|7.818667
processed_mr_f_agri_02123.wav|बांबूच्या विविध वस्तूंच्या निर्मितीसाठी त्यांनी कृष्णा बांबू मॅटिंग सप्लायर्स ही फर्म सुरू केली आहे.|Marathi_F|other|7.338667
processed_mr_f_books_01970.wav|बहुतांशी लक्षद्वीप बेटे प्रवाळाची कंकणद्वीपे आहेत.|Marathi_F|other|4.500000
processed_mr_f_books_01080.wav|संग्रहालयाची वास्तू इंडो-गोथिक शैलीत बांधलेली आहे. |Marathi_F|other|4.504292
processed_mr_f_agri_02049.wav|मुलांनीही आपल्यातील सुप्त कलागुणांचा वापर करून बांबू आणि बियांपासून विविध राख्या तयार केल्या होत्या.|Marathi_F|other|7.573333
processed_mr_f_other_01365.wav|कराडचे मंडल अधिकारी महेश पाटील, तलाठी संजय जंगम व पथकाने मंगळवारी रात्री अडीच वाजेयर्पंत गस्त घातली.|Marathi_F|other|9.141333
processed_mr_f_books_01344.wav|ही ऊर्जा सापेक्ष असते व पृष्ठभागापासून वस्तूची उंची वाढल्यास ती वाढत जाते याची माहिती आपण घेतली आहे.|Marathi_F|other|8.544562
processed_mr_f_agri_03624.wav|पण पडलेल्या पावसाचं पाणी मोठ्या प्रमाणात साठवलं जाऊन त्याचा सूक्ष्म सिंचनाच्या माध्यमातून वापर केला तर पिकांना मोठं जीवदान मिळू शकतं.|Marathi_F|other|9.800000
processed_mr_f_agri_02700.wav|सुट्टीसाठी बाहेर पडण्यापूर्वी प्रत्येक झाडाला किती पाणी लागते याचा अंदाज घेऊन त्याप्रमाणे त्या व्यक्तीला आवश्यक त्या सूचना द्याव्यात.|Marathi_F|other|9.354667
processed_mr_f_finance_02217.wav|मात्र धरणाच्या कामात जादा जमीन जात असल्याने सर्वेक्षण करून, अहवाल सादर करण्याच्या सूचना सरकारच्या वतीने महसूल खात्याला दिल्या होत्या.|Marathi_F|other|9.877333
processed_mr_f_other_02444.wav|वसंत कावणकर हे असगोली गावातील ग्रामदेवता श्री भैरी व्याघ्रांबरी देवीचे मानकरी आहेत.|Marathi_F|other|7.174583
processed_mr_f_books_00187.wav|धर्माच्या नावाखाली स्त्रिया, शूद्र व अतिशूद्र यांच्या होणाऱ्या शोषणाकडे लक्ष वेधले. |Marathi_F|other|6.745021
processed_mr_f_weather_01555.wav|दुसरीकडे जे पी नड्डांसोबत भाजपातील अनेक नेत्यांनी मोदींच्या भाषणाचे कौतुक केले आहे.|Marathi_F|other|7.264000
processed_mr_f_books_02060.wav|सतलज व तिच्या उपनद्यांमधील गाळाच्या संचयनातून भारतातील पंजाबचे मैदान तयार झाले आहे.|Marathi_F|other|7.070104
processed_mr_f_politics_00968.wav|अमेरिकेत झालेल्या भारतीय स्थलांतराचा दीडेकशे वर्षांचा इतिहास रश्दी यांनी मांडला आहे|Marathi_F|other|6.688000
processed_mr_f_weather_02388.wav|त्यामुळे आधीच अडचणीत असलेल्या जेटच्या अडचणीत वैमानिकांच्या संपाची टांगती तलवार आहे.|Marathi_F|other|6.600000
processed_mr_f_education_00324.wav|सेल्फीचा नाद जीवावर बेतू शकतो हे कळत असूनही, तरुणांची सेल्फी क्रेझ कमी झालेली नाही.|Marathi_F|other|8.100000
processed_mr_f_other_02031.wav|मात्र, एका सत्प्रवृत्तीच्या व्यक्तीमुळे खल प्रवृत्तीवर मात करता येऊ शकते, हेही खरे.|Marathi_F|other|7.058500
processed_mr_f_politics_02770.wav|शिखा तल्सानिया सोनम कपूरचे वडील आणि अभिनेता अनिल कपूर यांच्या सोबत पोज देताना दिसली|Marathi_F|other|7.274667
processed_mr_f_health_03147.wav|आजवर किमान पाच डॉक्टर आणि हजारोच्या ब्लड टेस्ट करून झाल्यावर निघालेले हे निदान आहे.|Marathi_F|other|6.269021
processed_mr_f_weather_01528.wav|घटनेपूर्वी आरोपींनी काय प्लानिंग केलं याबद्दल पोलिसांनी माध्यमांना माहिती दिली आहे.|Marathi_F|other|6.197333
processed_mr_f_finance_02995.wav|दोन टप्प्यांत विमा संरक्षणाच्या रकमेत वाढ करण्याचा प्रस्ताव तयार करण्यात आलेला आहे.|Marathi_F|other|5.973333
processed_mr_f_education_00109.wav|तर राणोजी मोकिंदा घुगे, दत्ता मोकिंदा घुगे, गणेश विठ्ठल घुगे अशी जखमींची नावे आहेत.|Marathi_F|other|9.045333
processed_mr_f_weather_01525.wav|ईशान्य दिल्लीतील पाचव्या दिवसाची पहाट शांततेत उगवल्याने लोकांना आज हायसे वाटले आहे.|Marathi_F|other|6.600000
processed_mr_f_health_02384.wav|प्रामुख्याने डेंग्यूचे विषाणू हे एडिस या मादी डासाच्या डंखातून शरीरात प्रवेश करतात.|Marathi_F|other|6.768250
processed_mr_f_education_01089.wav|टाटा मोटर्सची टाटा अल्ट्रोस ही एकमेव कार नाही, जी भारतातील सर्वात सुरक्षित कार आहे.|Marathi_F|other|8.096000
processed_mr_f_politics_03139.wav|आणि रिकाम्या जागा भरा हा प्रश्न तर विद्यापीठाने खास त्या मुलांसाठी कमीत कमी मार्क्स तरी पडावेत या योजनेने ठेवला आहे.|Marathi_F|other|8.896000
processed_mr_f_politics_01600.wav|यामुळे अहिरीचे विद्यमान आमदार राजे अम्ब्रीश आत्राम यांचा पत्ता कट होणार की काय अशी शंका आत्राम समर्थकांना वाटत होती.|Marathi_F|other|9.300000
processed_mr_f_health_03488.wav|रॉस एंजेलाचं थडगं जेव्हा बाहेर काढण्यात आलं तेव्हा या थडग्याच्या आतल्या बाजूला नखांचे ओरखडे आणि रक्त सांडलेलं दिसलं.|Marathi_F|other|8.277542
processed_mr_f_weather_02000.wav|नारायण राणे यांनी काही दिवसांपूर्वी उद्धव ठाकरेंनी केलेल्या टीकेला वांद्र्यांत येऊन उत्तर देणार असे विधान केले होते.|Marathi_F|other|8.245333
processed_mr_f_health_01072.wav|यानंतर डॉक्टरांनी अवघ्या काही वेळात दुर्बिणीच्या मदतीने शस्त्रक्रिया करून भोये यांच्या घशात अडकलेले कवच बाहेर काढले.|Marathi_F|other|9.055417
processed_mr_f_finance_03145.wav|छाप्यात सापडलेल्या डायर्‍यांमधील पुरावे ग्राह्य धरू नयेत अशी कंपनीची विनंती यापूर्वी कर निवारण आयोगाने फेटाळली होती.|Marathi_F|other|9.200000
processed_mr_f_weather_01311.wav|काही वर्गात टाईल्स घालण्याचे काम पूर्ण झाले असले तरी त्या वर्गांची साफसफाई पूर्ण झालेली नसल्याने तिथे बसता येत नाही.|Marathi_F|other|8.300000
processed_mr_f_education_00743.wav|औरंगाबाद येथील हर्सुल कारागृहात, जन्मठेपेची शिक्षा भोगत असलेल्या कैद्याने आत्महत्या केल्याचा प्रकार उघडकीला आला आहे.|Marathi_F|other|9.557333
processed_mr_f_agri_01491.wav|आजही विदर्भात सर्वात महत्त्वाचे पीक असलेल्या कापसाच्या वरलक्ष्मी जातीचे बियाणे हे गुजरातने शोधून काढलेले बियाणे आहे.|Marathi_F|other|9.098667
processed_mr_f_general_03105.wav|या फोटोत तैमूरने भारतीय क्रिकेट टीमची जर्सी परिधान केली असून तो भारतीय क्रिकेट टीमला सॅल्यूट करतोय.|Marathi_F|other|7.594667
processed_mr_f_health_02837.wav|प्रौढत्वातील मूळ पेशी या विशिष्ट अवयवांत वास्तव्य करतात आणि तिथल्या विशिष्ट पेशींची निर्मिती करतात.|Marathi_F|other|7.464833
processed_mr_f_agri_00993.wav|रोपे जगत नाहीत म्हणजे त्यांना कार्बनडायऑक्साईड शोषून घेता येत नाही आणि ऑक्सिजन मुक्त करता येत नाही.|Marathi_F|other|7.300000
processed_mr_f_agri_01616.wav|आपण नुसतीच ठिबक सिंचन पद्धती वापरून पाण्याचे नियोजन करायचे ठरविले तर, भविष्यात त्याचा परिणाम सूक्ष्मजीवांचे प्रमाण घटण्यात होऊ शकतो.|Marathi_F|other|9.952000
processed_mr_f_weather_02947.wav| भ्रष्टाचाराच्या विरोधात आवाज उठवू पाहणाऱ्या काही कंत्राटी कर्मचाऱ्यांना घरचा रस्ताही दाखवण्यात आला.|Marathi_F|other|7.189333
processed_mr_f_politics_00692.wav|संतापलेल्या जमावाने उल्बुरिया रेल्वे स्थानकात रेल्वे इंजिनवर दगडफेक केली आणि ट्रॅकवर नाकाबंदी केली.|Marathi_F|other|8.149333
processed_mr_f_finance_03545.wav|केवळ पार्किंगचे पैसे आकारले जातात आणि त्यातून मंदिराचा खर्च भागतो.|Marathi_F|other|5.290667
processed_mr_f_politics_02789.wav|संसदेच्या विरामकालात अध्यादेश प्रस्थापित करण्याचा राष्ट्रपतींचा अधिकार घटनेच्या या कलमात दिलेला आहे|Marathi_F|other|7.690667
processed_mr_f_politics_02687.wav|तपासाच्या काळात आरोपी जामीनावर मोकळे सुटून, दुसरे सावज हेरत असतात.|Marathi_F|other|5.685333
processed_mr_f_books_01375.wav|मूलद्रव्यांचे गुणधर्म हे त्यांच्या अणुवस्तुमानांचे आवर्तीफल असतात. |Marathi_F|other|5.400000
processed_mr_f_education_02629.wav|आपली बाग सजवतांना दुसऱ्यांची फुले विस्कटणार नाहीत याची काळजी घ्या.|Marathi_F|other|6.037333
processed_mr_f_agri_00782.wav|पाण्याचे नियोजन नसल्याने नागरिकांना भटकंती करावी लागते. नागरिक दरवर्षी पाणी समस्यांनी त्रस्त असतात.|Marathi_F|other|8.192000
processed_mr_f_finance_02472.wav|कर्जाचे पुनर्गठण करून अथवा दुष्काळी परिस्थितीचा विचार करून कर्ज वसुलीसाठी स्थगिती देण्याची गरज आहे.|Marathi_F|other|7.829333
processed_mr_f_weather_01289.wav|याच प्रश्नाचं उत्तर देत अमोल कोल्हेंनी आज नवा गौप्यस्फोट केला आहे.|Marathi_F|other|5.600000
processed_mr_f_other_02465.wav|या क्रूरकरम्याला कडक शिक्षा व्हावी, अशी मागणी यानंतर केली जात आहे.|Marathi_F|other|5.317000
processed_mr_f_politics_00537.wav|सस्पेंस थ्रिलर असलेल्या या चित्रपटात अजय देवगणने एका सामान्य कुटुंबातील माणसाची भूमिका निभावली आहे.|Marathi_F|other|8.053333
processed_mr_f_politics_01847.wav|या घटनेत प्रदीप चंद्रकात कोकाटे, किस्कींदा चंद्रकांत कोकाटे आणि चंद्रकांत कोकाटे हे जखमी झाले आहेत.|Marathi_F|other|8.213333
processed_mr_f_agri_03485.wav|भंडारा येथे तयार होणारी रेशीम भंडारा कोसा साडी म्हणून सुपरिचित आहे|Marathi_F|other|5.429333
processed_mr_f_education_02285.wav|खिशात राजीनामे घेऊन फिरतोय, अशा वल्गना करणाऱ्या शिवसेना मंत्र्यांनी राजीनामे कधी बाहेर काढलेच नाही.|Marathi_F|other|8.100000
processed_mr_f_other_02250.wav|सेक्स स्कॅंडलच्या आरोपांमुळे आपल्याला सार्वजनिक कार्य करताना अडचणी येत असल्याचे त्यांनी म्हटले आहे.|Marathi_F|other|7.174583
processed_mr_f_politics_02884.wav|ही  झोपडपट्टी तोडून तेथे इमारती बांधण्यात येतील असा प्रचार आणि प्रसार जाणीवपूर्वक करण्यात येत होता.|Marathi_F|other|7.300000
processed_mr_f_agri_03412.wav|गरम पाण्याच्या झर्‍यातील पाण्यात गंधकाचे प्रमाण जास्त असल्याने हे पाणी अंघोळीसाठी वापरले तर त्वचारोग बरे होऊ शकतात.|Marathi_F|other|8.522667
processed_mr_f_agri_02723.wav|यंदा तालुक्यात कांदा लागवड क्षेत्रात तिप्पट वाढ झाली असून अजूनही लागवड सुरूच असल्याने क्षेत्र वाढण्याची शक्यता आहे.|Marathi_F|other|8.362667
processed_mr_f_finance_02358.wav|राज्य शासनाच्या सांस्कृतिक विभागाने मराठी चित्रपटांच्या निर्मितीला प्रोत्साहन मिळावे म्हणून अनुदान योजना सुरू केली.|Marathi_F|other|7.968000
processed_mr_f_agri_01727.wav|बांबूच्या झाडांचा प्रभाव असल्याने मुबलक पाणीसाठा येथे आढळतो, परंतु बांबू तोडून सागवानाची लागवड अशास्त्रीय ठरते आहे.|Marathi_F|other|9.376000
processed_mr_f_politics_01408.wav|परंतु देशप्रेम प्रकट करणारी वंदे मातरमची घोषणा आम्ही देणार नाही असे म्हणण्याचा अधिकार या देशातल्या मुस्लिमांना आहे.|Marathi_F|other|9.077333
processed_mr_f_other_02534.wav|शिरीष कणेकर यांच्या एकपात्री प्रयोगात त्यांच्या भन्नाट किश्शांवर हसताना रसिक प्रेक्षक अक्षरश गडागडा लोळायला लागतात.|Marathi_F|other|9.055417
processed_mr_f_books_00869.wav|बौद्ध वाङ्मयात लोकांच्या उद्बोधनासाठी स्वतः गौतम बुद्धांनी भारतातील अनेक प्राचीन शहरांना भेटी दिल्याचे उल्लेख आहेत.|Marathi_F|other|8.974146
processed_mr_f_general_00993.wav|मात्र पाचव्या दिवसाचा खेळ सुरू करताना राँची आणि संटनर यांनी सावध खेळी करत संघाला दीडशे धावांचा टप्पा पार करून दिला.|Marathi_F|other|9.344000
processed_mr_f_other_03258.wav|परंतु तेथीलच एका लेखिकेने खायचे वांदे झालेल्या पाकिस्तानला युद्ध झेपणार नसल्याचे म्हणत त्यांना घरचा आहेर दिला होता.|Marathi_F|other|8.416854
processed_mr_f_finance_00601.wav|क्रिकेटमध्ये पैसा आला व तो सातत्याने कसा येईल हेदेखील डुंगरपूर आणि समितीने पाहिले.|Marathi_F|other|6.656000
processed_mr_f_health_01806.wav|तर शेळवे ग्रामस्थांनी येथून पुढे अशा वस्तू किंवा औषधे संपूर्ण चौकशी करुनच घ्यावीत.|Marathi_F|other|6.756625
processed_mr_f_other_01952.wav|मला असं वाटतं की, नाटक कळण्याच्या वल्गना करणाऱ्यांनी कधी तरी पथनाट्यं करायला हवीत.|Marathi_F|other|6.600000
processed_mr_f_other_00526.wav|त्याकाळचा दिल्लीचा कोतवाल मिर्जा खानी हा काव्यप्रेमी आणि गालिबचा विशेष चाहता होता.|Marathi_F|other|6.816000
processed_mr_f_health_02920.wav|शरीरातील सर्व अवयवांचे आणि त्यांच्या हालचालींचे तसेच कामांचे नियंत्रण मेंदू ठेवतो.|Marathi_F|other|7.441625
processed_mr_f_agri_03066.wav|आयुर्वेदाने सांगितलेल्या पद्धतीत पाणी अगोदर उकळून घेतलेलं असल्याने भात लवकर शिजतो.|Marathi_F|other|6.186667
processed_mr_f_finance_02816.wav|पीक कर्ज वितरण कमी असलेल्या बँकांना जिल्हा प्रशासनाने कारणे दाखवा नोटीस बजवाव्यात.|Marathi_F|other|6.400000
processed_mr_f_agri_02630.wav|राज्य सरकारने बांबू लागवडीला प्रोत्साहन देण्यासाठी बांबू कंपनीची स्थापना केली आहे.|Marathi_F|other|6.600000
processed_mr_f_other_02570.wav|उगाच कुणावरही खड्ड्यांच्या मुद्द्यावरून भ्रष्टाचाराचे शिंतोडे उडवणाऱ्या तुम्हा करदात्या करंट्यांना कवीवर्यांचा हा आनंद कळणारच नाही.|Marathi_F|other|9.300000
processed_mr_f_finance_02004.wav|जर तीस दिवसांमध्ये रक्कम भरली गेली नाही, तर एक टक्का व्याज प्रति महिना या दराने जितके महिने थकबाकी राहील, तितके व्याजही भरावे लागते|Marathi_F|other|9.898667
processed_mr_f_finance_01407.wav|महाराष्ट्र सरकारने दूध अनुदानाची रक्कम कमी करून फेब्रुवारी महिन्यात प्रति लीटरमागे {३}{तीन} रुपये अनुदान देण्याचा निर्णय घेतला आहे.|Marathi_F|other|9.056000
processed_mr_f_general_01531.wav|जेम्स अँडरसन आणि स्टुअर्ट ब्रॉड या वेगवान दुकलीचा सामना करणे जड गेले, हे एक वेळ मान्यही करता येईल.|Marathi_F|other|7.434667
processed_mr_f_weather_01350.wav|बेसिकली मी कवी नाहीये, पण मला विडंबने फार आवडतात.|Marathi_F|other|6.100000
processed_mr_f_education_02813.wav|मात्र मोदींऐवजी राहुल यांनी थोड्या काळासाठी ही चर्चा हायजॅक केल्याने सत्ताधारी मंडळी संतापली आहेत.|Marathi_F|other|9.333333
processed_mr_f_books_00962.wav|यात नावीन्यपूर्ण प्रयोग करण्यास प्रचंड संधी आहेत.|Marathi_F|other|4.237271
processed_mr_f_books_00560.wav|नाटक हे बहुतेक वेळा संवादांद्वारे सादर केले जाते. |Marathi_F|other|4.600000
processed_mr_f_weather_01569.wav|उरण पोलिसांनी समुद्रातील गस्त वाढवली असून सर्व सुरक्षा यंत्रणांना सतर्कतेच्या सूचना दिल्या होत्या.|Marathi_F|other|7.253333
processed_mr_f_books_01242.wav|वर्तुळाकार कक्षेत फिरणाऱ्या कोणत्याही वस्तूवर वर्तुळाच्या केंद्राच्या दिशेने बल प्रयुक्त होत असते.|Marathi_F|other|7.000000
processed_mr_f_books_00530.wav|त्याची सुरुवात वाईचे दत्तोपंत पटवर्धन यांनी केली. |Marathi_F|other|4.700000
processed_mr_f_agri_00308.wav|परंतु शहरात अनेक ठिकाणी मोठ्या संख्येत वॉल्व खराब असून त्यामधून मोठ्या प्रमाणात पाणी वाया जात आहे.|Marathi_F|other|8.586667
processed_mr_f_finance_02807.wav|काही रक्कम खातेदारांनी खात्यामध्ये भरण्यासाठी दिली असताना त्यांच्या बचत खात्यांवर केवळ स्टॅम्प मारून दिला, परंतु ते पैसे पोस्टाकडे जमाच केले नाहीत.|Marathi_F|other|10.000000
processed_mr_f_weather_00692.wav|हा गड सह्याद्रीच्या मुख्य रांगेपासून सुटलेल्या डोंगरावर उभा असून त्याची एक चिंचोळी धार सह्याद्रीशी जोडली गेली आहे.|Marathi_F|other|8.384000
processed_mr_f_weather_03120.wav|रसिक वाचक प्रकाशकाच्या स्टॉलवर जाऊन आपल्या खिशातल्या पैशांनी आपले आवडते पुस्तक विकत घेतो ही काही कमी उपलब्धी नाही.|Marathi_F|other|8.949333
processed_mr_f_weather_00179.wav|स्वरपुष्प या कार्यक्रमात गायत्री मंत्र, स्वामी समर्थ मंत्र, मन मेरा मंदिर आदींसह भक्ती गीतांनी वातावरण गंधीत केले.|Marathi_F|other|9.100000
processed_mr_f_weather_01762.wav|मुख्यमंत्री म्हणाले की, निविदा काढली गेली तेव्हाच मेट्रोचे तिकीटदर हे सामान्यांसाठी असावेत असं मांडण्यात आलं होतं.|Marathi_F|other|8.373333
processed_mr_f_other_00919.wav|मोर्चांनी सरकारची झोप उडवली हे खरं असलं तरी शांततेनं सरकारला गदागदा हलवता येतं हे मराठा मूक मोर्चांनी दाखवून दिलं.|Marathi_F|other|9.280000
processed_mr_f_other_03026.wav|त्यामुळे धोम वगळता कोयना, कण्हेरसह प्रमुख धरणांतून विसर्ग वाढवण्यात आला असून, नद्यांनी धोक्याची पातळी ओलांडली आहे.|Marathi_F|other|9.000000
processed_mr_f_other_02754.wav|मधुमेहाच्या रुग्णांनी तेजपानाच्या पावडरचं एक महिनाभर सेवन केल्यानं रक्तात ग्लुकोज आणि कोलेस्ट्रॉल पातळीत कमी येते.|Marathi_F|other|8.776771
processed_mr_f_other_03008.wav|कर्णकुमार आणि जांभासूर यांचा श्री दत्तांवर विजय मिळवण्याचा प्रयत्न अखंड सुरु असताना आता या कथानकात अनघा देवींची एण्ट्री होणार आहे.|Marathi_F|other|10.169958
processed_mr_f_health_03994.wav|तसेच स्नायूंमधील सैलपणा कमी करण्यासाठी शवासनाच्या पद्धती वापरतात.|Marathi_F|other|6.001979
processed_mr_f_books_00188.wav|भारताच्या सांस्कृतिक आणि राजकीय घडणीत दलित वर्गाचा मोठा वाटा आहे.|Marathi_F|other|5.409875
processed_mr_f_education_00913.wav|चार दिवसांपूर्वी, शिराळा येथील एका वस्तीवर असाच प्रकार घडला होता.|Marathi_F|other|5.813333
processed_mr_f_politics_02952.wav|त्यामुळे दोन पक्षांमधील मुख्यमंत्री पदाचा तिढा सुटेपर्यंत मुख्यमंत्री पदाचा पदभार माझ्याकडे द्या अशी मागणी या शेतकऱ्याने केली आहे.|Marathi_F|other|9.600000
processed_mr_f_agri_03005.wav|काही ठिकाणी जमीन तुटली काही ठिकाणी पाणी तुंबल्याने पीक कुजले आहे.|Marathi_F|other|5.269333
processed_mr_f_politics_03209.wav|पाच दिवसांपूर्वी नितेशचा फरार आरोपी बाबू याच्यासोबत वाद झाला होता|Marathi_F|other|5.700000
processed_mr_f_health_03578.wav|पुलंनी माणसाला फक्त हसायलाच नाही शिकवलं तर दुखितांकडे बघून डोळे पुसायलाही शिकवलं.|Marathi_F|other|6.800000
processed_mr_f_agri_02511.wav|गुलाबी ओठांसाठी ताज्या लाल गुलाबाच्या पाकळ्या वाटून मध आणि लोण्यात मिसळून लावावे.|Marathi_F|other|6.600000
processed_mr_f_weather_02365.wav|पुण्याचे जुन्या काळातले फोटो पाहून आज मला खूप आनंद वाटला. खूप छान होते आपले पुणे. |Marathi_F|other|6.300000
processed_mr_f_agri_02394.wav|राष्ट्रीय बांबू मिशन अंतर्गत देशात बांबूची लागवड वाढण्यासाठी उपक्रम राबवले जातात.|Marathi_F|other|6.600000
processed_mr_f_education_01826.wav|मिरवणूक मोक्याच्या ठिकाणी येताच डोळ्यांचे पारणे फेडणारी आतषबाजी करण्यात येत होती.|Marathi_F|other|6.698667
processed_mr_f_agri_01239.wav|जायफळ पाण्यात उगाळून पिंपल्सवर व डोळ्याभोवती काळी वर्तुळे असतील तर त्यावर लावावे.|Marathi_F|other|6.442667
processed_mr_f_education_03401.wav|पण मस्केंची प्रेरणा घेऊन आता सर्वच मित्रांनी पोहण्याचे योग्य प्रशिक्षण घेतले आहे.|Marathi_F|other|6.698667
processed_mr_f_politics_00887.wav|मोदीजी व मुख्यमंत्री फडणवीस दुबळे होतील, घरोघरी रस्त्यावर ऑम्लेटच्या गाडया लागतील|Marathi_F|other|7.370667
processed_mr_f_health_03792.wav|प्रथम अवस्थेत वर्तमान अनुभव लक्षात राहत नाहीत, त्यामुळे नवीन काही शिकता येत नाही.|Marathi_F|other|5.978771
processed_mr_f_other_02230.wav|त्यानं आपल्या यशाचं श्रेय ऑस्ट्रेलियाचा दिग्गज गोलंदाज ग्लेन मॅक्ग्राला दिले आहे.|Marathi_F|other|6.106479
processed_mr_f_health_03975.wav|यामध्ये वयस्कर व्यक्तीच्या शारीरिक, सामाजिक, मानसिक स्वास्थ्याचा विचार केला जातो.|Marathi_F|other|6.129688
processed_mr_f_politics_00739.wav|त्यामुळे या ठिकाणची झाडे कापणे आणि पुनर्रोपित करण्याला विरोध होण्याची शक्यता आहे.|Marathi_F|other|6.357333
processed_mr_f_other_01804.wav|पुनर्प्रक्रिया करून वस्तूंची विक्री करणारे शॉपिंग मॉल हा अधिक लक्षणीय उपक्रम आहे.|Marathi_F|other|6.100000
processed_mr_f_agri_02729.wav|त्यामुळे मातीच्या माठात ठेवलेल्या पाण्यात मातीचे गुणधर्म मिसळून ते अल्कलाईन होते.|Marathi_F|other|6.218667
processed_mr_f_politics_01502.wav|मात्र पर्रिकर यांनी असं वक्तव्य करत देशाच्या शत्रुंची तुलना त्यांनी थेट राजकीय विरोधकांशी केलीये.|Marathi_F|other|7.392000
processed_mr_f_finance_01773.wav|जर विमा रक्कम क्लेम करायला मालक गेलाच नाही तर विमा कंपनी गृहीत धरणार की वाहनाला काही झालेले नाही.|Marathi_F|other|7.285333
processed_mr_f_finance_02434.wav|त्यामुळे रस्त्याचा खर्च वसूल होऊनही ही टोलंदाजी व लोकांच्या खिशातून पैसे काढणे कंपनी सुरूच ठेवते.|Marathi_F|other|7.900000
processed_mr_f_agri_01490.wav|दुसरा उपाय म्हणज रोठा सुपारी भांडंभर पाण्यात घालून ते पाणी पाव होईपर्यंत उकळून त्याचा काढा करावा.|Marathi_F|other|8.330667
processed_mr_f_health_01815.wav|रेक्टम कॅन्सर गुदद्वाराच्या अगदी जवळ असल्यास शस्त्रक्रिया करून पोटामध्ये स्टोमा पिशवी बनवली जाते.|Marathi_F|other|7.952458
processed_mr_f_books_02104.wav|त्यामुळे हिंदी महासागरातील जास्त दाबाच्या पट्‌ट्यांकडून भारताच्या मुख्य भूमीकडे वारे वाहू लागतात. |Marathi_F|other|7.337125
processed_mr_f_politics_02906.wav|दरम्यान भारतीय रेल्वेकडून मधुबनी रेल्वे स्टेशनच्या भिंतीही पेंटिंग्जने अशाच सजविण्यात आल्या आहेत.|Marathi_F|other|7.658667
processed_mr_f_education_02093.wav|सत्तेची कोंडी फुटावी यासाठी पडद्यामागे जोरदार हालचाली सुरू असून अनेक फॉर्म्युल्यांवर चर्चा होतेय.|Marathi_F|other|8.416000
processed_mr_f_agri_01692.wav|लकी बांबूचे झाड केवळ पाण्यामध्ये वाढणारे असल्याने याला भांड्यामध्ये माती घालण्याची आवश्यकता नाही.|Marathi_F|other|6.900000
processed_mr_f_weather_01820.wav|या पदाची निर्मिती केल्यानंतर तीनही दलांना एक प्रभावी नेतृत्व मिळेल, अशी आशा मोदींनी व्यक्तत केली.|Marathi_F|other|7.500000
processed_mr_f_weather_01331.wav|आपण ट्रिपवर जाण्यापूर्वी अलेक्झांड्रिया पार्क उघडले आहे का याबाबत माहिती विचारून घेणे आवश्यक आहे.|Marathi_F|other|7.040000
processed_mr_f_weather_00614.wav|वर्सोव्यात गस्तीवर असलेल्या पोलिसांना धक्काबुकी करणाऱ्या दोन तरुणांना वर्सोवा पोलिसांनी अटक केली.|Marathi_F|other|6.700000
processed_mr_f_education_03055.wav|प्री वेडिंग पार्टीसाठी दीपिकाने साव्यसाची मुखर्जीने डिझाईन केलेला काळ्या रंगाचा शरारा घातला होता.|Marathi_F|other|8.266667
processed_mr_f_politics_01446.wav|वाघांच्या रक्षणासाठी केंद्र आणि राज्य सरकारांनी वाघांची अभयारण्ये निर्माण करून वाघांना संरक्षण देणारे कायदे केले.|Marathi_F|other|8.512000
processed_mr_f_agri_02178.wav|फेब्रुवारी ते मे असा विक्रीचा हंगाम. फळे पाडाला आली की पाणी तोडले जाते. फळांची तोडणी कुटुंबातील सर्व सदस्य करतात.|Marathi_F|other|9.900000
processed_mr_f_education_02997.wav|त्यानंतर बसबाबत प्रवाशांना इत्थंभूत माहिती मिळावी, यासाठी जीपीएस सिस्टीमचा वापर करण्याचा निर्णय प्रशासनाने घेतला.|Marathi_F|other|9.500000
processed_mr_f_agri_01594.wav|पार्कसाइट इथे डोंगराळ भागामुळे पाण्याची समस्या मोठी होती, परंतु शिवसेनेने येथील रहिवाशांना पाणी उपलब्ध करून दिले.|Marathi_F|other|9.280000
processed_mr_f_politics_00850.wav|मोटोरोलाचे उपाध्यक्ष ग्लोबल  प्रॉडक्ट्स डॅन डेरी यांनी फोल्डेबल फोन आणण्याच्या कंपनीच्या योजनेकडे लक्ष वेधले होते|Marathi_F|other|8.842667
processed_mr_f_agri_03442.wav|माती व संत्र्याच्या साली यांचे मिश्रण करून ते जमिनीमध्ये टाकल्यास संत्र्याची साल पाणी शोषून घेऊन ते साठवून ठेवते.|Marathi_F|other|8.544000
processed_mr_f_politics_01208.wav|सन्मित्र कॉलनी येथे आम आदमी पार्टीच्या मध्यवर्ती प्रचार कार्यालयाचे उद्घाटन शनिवारी मेधा पाटकर यांच्या हस्ते झाले|Marathi_F|other|9.700000
processed_mr_f_health_01599.wav|कोणत्या गोष्टींचे पथ्य पाळावे हे आपण पाहिले आता पाहूया आरोग्यदायी गर्भधारणा होण्यासाठी आहार कसा आणि कोणता घ्यावा.|Marathi_F|other|9.055417
processed_mr_f_general_00239.wav|नृत्य करताना घुंगरू बांधलेल्या पायाने ठेका दिल्यामुळे ढोलकी, झांजरी, टाळे यांच्या आवाजात घुंगरांचा आवाज भर टाकतो.|Marathi_F|other|9.100000
processed_mr_f_other_00662.wav|एकेकाळी पाण्याचं दुर्भिक्ष असलेला हा देश आता पाण्याने समृद्ध तर आहेच पण सध्या त्यांच्याकडे गरजेपेक्षा जास्त पाण्याची उपलब्धी आहे.|Marathi_F|other|9.152000
processed_mr_f_books_01269.wav|आता जर एक ग्रह वर्तुळाकार कक्षेत सूर्याची परिक्रमा करत असेल तर त्यावर सूर्याच्या दिशेने प्रयुक्त होणारे अभिकेंद्र बल असले पाहिजे. |Marathi_F|other|10.053875
processed_mr_f_politics_01529.wav|अनेकदा मागण्या करूनही त्या मान्य होत नसल्याने कर्मचारी संतापले असून आता थेट मुंबईत होणाऱ्या आंदोलनात सहभागी होण्यासाठी गेले आहेत.|Marathi_F|other|9.900000
processed_mr_f_weather_02582.wav|कोर्टाने बीएमसीच्या तांत्रिक सल्लागारांना दक्षिण मुंबईतील इमारतीचे निरिक्षण करण्यास सांगितले असून त्याबाबत एक रिपोर्ट तयार करा असा आदेश दिला आहे.|Marathi_F|other|9.888000
processed_mr_f_politics_02923.wav|तरुण वयातल्या गालिबला शराब, शबाब आणि श्रीमंती थाटाची विलासी राहणी हवीहवीशी न वाटली, तरच नवल होतं|Marathi_F|other|8.362667
processed_mr_f_books_01943.wav|राजस्थानचा बहुतांश भाग या वाळवंटाने व्यापला आहे. |Marathi_F|other|4.364979
processed_mr_f_books_01640.wav|पर्यावरणाच्या रक्षणाला मदत झाली. |Marathi_F|other|2.900000
processed_mr_f_books_00968.wav|तेथील हस्तोद्योग व कुटीरोद्योग यांचा विकास होतो.|Marathi_F|other|4.515917
processed_mr_f_politics_02695.wav|मी रोज कामावर यायला बाहेर पडत असल्यामुळं मित्रांना थेट एक्स्प्रेस टॉवरला येऊनच मला पार्टयाना घेऊन जाणं सोपं होतं|Marathi_F|other|8.650667
processed_mr_f_books_01941.wav|उत्तर भारतीय मैदानाच्या पश्चिम भागात वाळवंट आहे.|Marathi_F|other|4.097958
processed_mr_f_books_01054.wav|भारतातील अनेक पुरावस्तूंचा समावेश त्यामध्ये आहे.|Marathi_F|other|4.364979
processed_mr_f_health_02793.wav|हा ब्रेन स्ट्रोक आहे असं निदान झाल्यानंतर त्यावर त्वरित उपाय करून त्या आजारातून बाहेर पडता येतं.|Marathi_F|other|7.400000
processed_mr_f_agri_03454.wav|मध गोळा करणारे टेंभे घेऊन जातात आणि काम झाल्यावर ते तसेच फेकतात.|Marathi_F|other|5.696000
processed_mr_f_books_02026.wav|सागरी बेटे ही मुख्य भूमीतून निर्माण झालेली आहेत.|Marathi_F|other|3.981854
processed_mr_f_other_02378.wav|यामध्ये आपले नाव रद्द झाले नाही ना, याची खात्री मतदारांनी करून घेण्याची गरज आहे.|Marathi_F|other|5.955542
processed_mr_f_weather_00783.wav|तर शास्त्रींच्या मृत्यूनंतर रामनाथ शास्त्रींच्या घरी गेले तेव्हा आपल्याला या मृत्यूबद्दल काहीतरी माहीत असल्याचा इशारा दिला होता.|Marathi_F|other|8.245333
processed_mr_f_politics_01883.wav|त्यांच्यावर कठोर कारवाई व्हायला पाहिजे हे खरं आहे पण आत्ता त्यांना वाचविणे गरजेचे आहे, असे मुख्यमंत्री म्हणालेत.|Marathi_F|other|8.064000
processed_mr_f_agri_01082.wav|बहुतांश जमिनी या अल्कली स्वरूपाच्या असून खते ही प्रामुख्याने आम्लधर्मी असल्याने खत वापराची कार्यक्षमता चांगली राहण्यास मदत होते.|Marathi_F|other|10.176000
processed_mr_f_books_00141.wav| त्यांना प्राच्यवादी म्हटले जाते. |Marathi_F|other|2.484167
processed_mr_f_finance_03604.wav|जनरल इलेक्ट्रिकल्स या कंपनीचा महाराष्ट्रात, कोटींची गुंतवणूक करण्याचा विचार आहे.|Marathi_F|other|6.100000
processed_mr_f_books_01734.wav|प्राचीन भारतीय संस्कृती, परंपरा यांचे जतन केले पाहिजे अशी या पक्षाची भूमिका आहे.|Marathi_F|other|7.070104
processed_mr_f_weather_00816.wav|जेव्हा बस्बीला अटक करण्यात आली, तेव्हा बस्बी एका पबमध्ये याच खुर्चीवर बसला असल्याचे म्हटले जाते.|Marathi_F|other|7.000000
processed_mr_f_education_00373.wav|तर महाराष्ट्रात ढोंग आणि देशात सोंग,  असा सगळा तुमचा प्रकार आहे.|Marathi_F|other|5.536000
processed_mr_f_books_01204.wav|तर्कतीर्थ लक्ष्मणशास्त्री जोशी यांच्या नेतृत्वाखाली विश्वकोश निर्मिती सुरू झाली. |Marathi_F|other|6.200000
processed_mr_f_health_00233.wav|म्हणजे जन्मताच पिल्लांचे डोळे उघडे असून, पिल्लांच्या अंगावर पिसांची लव असते व ती चालूफिरू शकतात.|Marathi_F|other|7.871187
processed_mr_f_health_02448.wav|कसलीही वेदना न होता इंजेक्शन देण्याची कल्पना इस्रायली संशोधकांनी मांडून ती प्रत्यक्षातही उतरवली.|Marathi_F|other|7.569333
processed_mr_f_weather_00440.wav|स्वातंत्र्योत्तर काळात फार क्वचित बघायला मिळालेले राष्ट्रभक्तीचे वातावरण एअर स्ट्राईकमुळे सध्या बघायला मिळत आहे.|Marathi_F|other|8.000000
processed_mr_f_books_00368.wav|याची साक्ष आपल्याला भारहूत येथील स्तूपावरील शिल्पांद्वारे मिळते. |Marathi_F|other|4.800000
processed_mr_f_books_00970.wav|आपल्या परिसरातील ऐतिहासिक स्थळांना भेट देण्यासाठी शिक्षकांच्या मदतीने वारसा मुशाफिरी आयोजित करा.|Marathi_F|other|7.755083
processed_mr_f_general_01469.wav|काही सातवाहन नाण्यांवर दोन डोलकाठींचे जहाज असून त्यावेळी समुद्रमार्गे व्यापार चालत होता त्याचा ती पुरावाच देतात.|Marathi_F|other|8.234667
processed_mr_f_education_01682.wav|जेस्टमनीच्या सर्वेनुसार आता उच्च शिक्षणातही महिलाच अग्रेसर आहेत.|Marathi_F|other|6.581333
processed_mr_f_politics_01965.wav|शाल्मली खोलगडे ही भारतातील एक सर्वोत्तम महिला रॉकस्टार असून तिच्या सुरांनी रसिकांच्या मनावर अधिराज्य गाजवले आहे.|Marathi_F|other|8.757333
processed_mr_f_other_02381.wav|जर जैशचे पाकिस्तानात अस्तित्वच नसेल तर कारवाईचा प्रश्नच येत नसल्याचे गफ्फूर यांनी सांगितले होते.|Marathi_F|other|7.290687
processed_mr_f_health_03847.wav|अशा स्त्रियांना गालाच्या आतील भागात अथवा जिभेवर पांढरा चट्टा दिसला, तर ही सर्व लक्षणे तोंडाच्या कर्करोगाची आहेत.|Marathi_F|other|8.254312
processed_mr_f_books_00501.wav|नाटकातील बहुतेक भाग पद्यमय असतो.|Marathi_F|other|3.296854
processed_mr_f_education_01251.wav|सभागृहाचं कामकाज सुरू असताना घडलेल्या एका किस्स्याची जोरदार चर्चा सुरू झाली आहे.|Marathi_F|other|7.100000
processed_mr_f_books_01890.wav|अर्थव्यवस्थेतील बदलांमुळे, तसेच समाजव्यवस्था बदलल्यामुळे ग्राहकांवर परिणाम होतो.|Marathi_F|other|6.942396
processed_mr_f_agri_00831.wav|मुंबईत पावसाचे पाणी जमिनीत मुरण्यात पेव्हर ब्लॉकचा अडथळा येतो म्हणून त्यांचा वापर बंद केला गेला.|Marathi_F|other|7.400000
processed_mr_f_weather_01623.wav|संपूर्ण जळगाव शहरात कम चिनी अद्रकवाली चहा म्हणून नथ्थू यांचा चहा सुप्रसिद्ध आहे.|Marathi_F|other|6.698667
processed_mr_f_politics_01580.wav|कॅथरीन या महिला क्रिकेटमध्ये सर्वाधिक विकेट घेणाऱ्या दुसऱ्या महिला गोलंदाज आहेत.|Marathi_F|other|6.346667
processed_mr_f_health_03891.wav|कांजिण्यांसाठी परिणामकारक लस उपलब्ध आहे, परंतु ती सार्वत्रिक लसीकरणाचा भाग नाही.|Marathi_F|other|6.600000
processed_mr_f_books_00333.wav|लोकचित्रकलेची परंपरा गुहाचित्रांच्या परंपरेशी नाते सांगणारी आहे.|Marathi_F|other|5.421479
processed_mr_f_agri_02682.wav|सांगली किंवा नाशिकच्या पूर्व भागात कमी पावसाच्या पट्ट्यात हजारो कोटींची द्राक्षे उत्पादित होतात.|Marathi_F|other|6.752000
processed_mr_f_finance_01102.wav|बहुतेक बँका सुरक्षेच्या भीतीने आणि अंध व्यक्ती कॉम्प्युटर हाताळू शकेल की नाही, या अविश्वासाने नेट बँकिंगची सोय अशा व्यक्तींना द्यायला नाकारतात.|Marathi_F|other|10.154667
processed_mr_f_agri_03734.wav|केरळ राज्यात कुरक्याची लागवड मोठ्या प्रमाणावर होते. कर्नाटक आणि तामिळनाडू राज्यांतही थोड्याफार प्रमाणावर कुरक्याची लागवड करतात.|Marathi_F|other|9.400000
processed_mr_f_finance_02097.wav|दुकानदार पटकन त्या नोटा काढून दाखवू शकतो आणि तुमच्याकडे त्या नोटा नसल्यामुळे तुम्ही त्या हस्तांतरीत केलेल्या आहेत हे कळून येते.|Marathi_F|other|8.672000
processed_mr_f_agri_01268.wav|संतुलित आहाराचे सेवन करा आणि भरपूर पाणी प्या, जेणेकरून शरीरातील पाण्याची पातळी योग्य राखता येईल असाही सल्ला डॉक्टर्स देत असतात.|Marathi_F|other|10.037333
processed_mr_f_politics_02188.wav|तर दुसऱ्या सेमी फायनलच्या सामन्यात बेल्जियमचा खेळाडू डेविड गोफिन खेळू न शकल्याने रॉजरलाही थेट अंतिम सामन्यात प्रवेश मिळाला होता|Marathi_F|other|9.482667
processed_mr_f_finance_03020.wav|लोकाभिमुख प्रशासन प्रलंबित दाव्यांचा निपटारा करण्यासाठी आणि प्रकरणे निर्गत करण्यासाठी अशा प्रकारच्या महसूल अदालतीचे आयोजन करते.|Marathi_F|other|10.048000
processed_mr_f_other_03486.wav|मी जेव्हा टॅक्सीतून उतरलो तेव्हा घाईघाईत माझ्या टॅक्सीत शिरण्याचा प्रयत्न करणाऱ्या एका कुरळ्या केसाच्या सदगृहस्थांना मी पाहिलं.|Marathi_F|other|8.300000
processed_mr_f_agri_01978.wav|दळलेली कॉफी भाजलेल्या बियांपेक्षा लवकर खराब होते, तसेच ती जास्त दिवस दळून ठेवली तर तिचा स्वाद व वासही कमी होतो.|Marathi_F|other|9.312000
processed_mr_f_finance_01255.wav|सध्याची परिस्थिती लक्षात घेता नवीन परकीय गुंतवणूक आकर्षित करण्यासाठी वेगळं काही करण्याची गरज आहे असं वाटत नाही.|Marathi_F|other|8.384000
processed_mr_f_general_03128.wav|जरी त्यात कामचलाऊ मराठी लिहीता येत असले तरी बोजड संस्कृतमधील श्लोक लिहायला गेल्यास अवघड जागेचे दुखणे होऊन बसते.|Marathi_F|other|8.533333
processed_mr_f_weather_02815.wav|कल्की देवदत्त नावाच्या घोड्यावर स्वार होऊन जगातील पापी लोकांचा नाश करणार आहे आणि धर्माची पुनःस्थापना करणार आहे.|Marathi_F|other|8.661333
processed_mr_f_general_00130.wav|गेल्या काही महिन्यांत दमदार खेळ करणाऱ्या युरोप खंडातील बेल्जियम संघाने आपला झंझावाती खेळ शनिवारीही सुरुच ठेवला.|Marathi_F|other|8.928000
processed_mr_f_agri_03153.wav|परंतु त्यामधील काही विहीरींना कठडे नसल्यामुळे पाण्यासाठी महिलांना व नागरिकांना कसरत करून पाणी उपसा करावा लागतो.|Marathi_F|other|8.192000
processed_mr_f_weather_02868.wav|कष्टकरी मजुरांना पौष्टीक आहार मिळावा म्हणून बिर्याणीत स्वखर्चाने ड्रायफ्रुट, साजुक तुप घालून हंड्या शिजवत होता.|Marathi_F|other|8.400000
processed_mr_f_politics_02333.wav|{२३}{तेवीस} वर्षांच्या शेरी काले नावाची महिला बाळाला जन्म देण्यापूर्वीच ब्लडक्लॉट उघडल्यानं कोमामध्ये गेली होती|Marathi_F|other|8.100000
processed_mr_f_education_01980.wav|भाजप सरकारने आर्थिक दृष्ट्या मागास सवर्णांना नोकरी आणि शिक्षणामध्ये आरक्षण मिळावे यासाठी हे विधेयक मांडले होते.|Marathi_F|other|9.800000
processed_mr_f_finance_03213.wav|राज्याच्या वस्त्रोद्योग धोरणातील अनेक सवलती आणि अनुदान योजना चांगल्या आणि वस्त्रोद्योगाला चालना देणार्‍या आहेत.|Marathi_F|other|8.096000
processed_mr_f_education_00396.wav|आपण जी भांडी वापरतो ती कोणत्या धातूंची असावीत आणि कोणत्या धातूंची नसावीत याबाबतीत काही नियम सांगितले गेले आहेत.|Marathi_F|other|8.896000
processed_mr_f_finance_00344.wav|या योजनेअंतर्गत विविध कर्ज योजनांचा समावेश करण्यात आला आहे अशी माहिती मुख्यमंत्री देवेंद्र फडणवीस यांनी दिलीये.|Marathi_F|other|8.650667
processed_mr_f_health_01515.wav|कफयुक्त ज्वरात तापावर जवसाच्या पिठाचे पोटीस करून छाती शेकली असता कफ पातळ होतो व ताप लगेच उतरतो.|Marathi_F|other|8.700000
processed_mr_f_health_00246.wav|पण वस्तुस्थिती ही आहे की या लोंढ्यांमुळे अचानक घरभाडं, शाळांच्या व डॉक्टर लोकांच्या फीज वाढतात.|Marathi_F|other|7.569333
processed_mr_f_finance_02769.wav|यात कर डिटेक्टर्सद्वारे कापलेला कर, भरलेला अग्रिम कर आणि मिळालेला परतावा ही माहिती दिलेली असते.|Marathi_F|other|8.300000
processed_mr_f_health_03937.wav|सर्वसामान्य माणसामध्ये या जनुकामुळे विविध ग्रंथींच्या पेशी विभाजनाचे कार्य नियंत्रित केले जाते.|Marathi_F|other|7.592542
processed_mr_f_health_01448.wav|ही आपल्या सर्वांसाठी एक लाजिरवाणी गोष्ट आहे की, आजाराला प्रतिबंध करणं शक्य असूनही आपण कमी पडलो.|Marathi_F|other|7.697042
processed_mr_f_books_00196.wav|एकोणिसाव्या शतकात स्त्रियांविषयी लेखन करणाऱ्या लेखिकांमध्ये ताराबाई शिंदे यांचे नाव अग्रणी आहे. |Marathi_F|other|7.400000
processed_mr_f_other_01259.wav|नाव जरी सात्विक असले तरी स्वभावाने अगदी विरुद्ध असलेला कुलकर्ण्यांचा हा कार्टा पुरता अवली होता.|Marathi_F|other|7.253333
processed_mr_f_other_01816.wav|असे म्हटले जाते की, तीन ममी सैनिकांचे असू शकतात कारण तीन ममींपैकी एका ममीच्या डोक्याला जखम आहे.|Marathi_F|other|8.400000
processed_mr_f_general_00516.wav|त्या स्त्रियांची कामाची वेळ रात्रीची असल्याने या स्त्रिया त्यांच्या मुलांना ओपी देऊन झोपवत असत.|Marathi_F|other|7.317333
processed_mr_f_weather_02682.wav|टपालमध्ये आणीबाणीची पार्श्वभूमी आहे जेव्हा माणसांच्या अभिव्यक्त होण्यालाच बंदी घातली गेली होती.|Marathi_F|other|6.784000
processed_mr_f_education_02632.wav|या घाटात रस्त्याच्या कडेला स्री जातीचे नवजात अर्भक सोडून आईने पळ काढल्याचा प्रकार समोर आला आहे.|Marathi_F|other|8.600000
processed_mr_f_finance_01516.wav|उत्पन्नाचे व खर्चाचे वेळापत्रक जमवा, म्हणजे त्या त्या खर्चाला मॅचिंग असे उत्पन्न उभे करता येईल.|Marathi_F|other|7.300000
processed_mr_f_agri_02292.wav|सर्व योजनेचे पाणी दुष्काळी भागात लवकरात लवकर आणण्यासाठी जिवाचे रान करणार आहे, असेही ते म्हणाले.|Marathi_F|other|7.424000
processed_mr_f_weather_02232.wav|अशा सरकारला वठणीवर आणण्यासाठी आणि जिंकण्यासाठी ही चळवळ पुढं चालू ठेवण्याचा समितीचा निर्धार आहे.|Marathi_F|other|7.221333
processed_mr_f_general_03417.wav|ही लेणी म्हणजे हिनयान, महायान, वज्रयान, शैव व नाथपंथी यांच्या स्थापत्य कला आहेत|Marathi_F|other|8.277333
processed_mr_f_other_02485.wav|आणि हो, जेवणाचे काय की फक्त फराळच करायचा आहे ते सोड माझ्यावर पोटभर खायला घालीन.|Marathi_F|other|7.046875
processed_mr_f_health_01459.wav|जेणेकरून जन्म, मृत्यू दाखला तसेच इतर विविध प्रकारचे दाखले ग्रामस्थांना मिळावेत.|Marathi_F|other|6.478000
processed_mr_f_weather_02444.wav|विक्रमसिंह भिकु म्हमाणे याने हातातील पिस्तुलने विश्वास भागवत याचेवर गोळी झाडली.|Marathi_F|other|6.773333
processed_mr_f_books_00874.wav|दूरवरच्या स्थळांना विशिष्ट हेतूने भेट देण्यासाठी प्रवास करणे म्हणजे पर्यटन होय. |Marathi_F|other|6.200000
processed_mr_f_health_01320.wav|अस्मिताला तपासून डॉक्टरांनी मलमपट्टी केली व काही औषधे, गोळ्या व मलम लिहून दिले.|Marathi_F|other|7.000000
processed_mr_f_other_02187.wav|उत्पन्नाची वाढ करणाऱ्या नारायण राणे यांच्यामुळे कोकणचे सगळे चित्र आज बदलले आहे.|Marathi_F|other|6.361896
processed_mr_f_weather_01776.wav|काही दिवस मी मराठी शब्दोच्चार आणि मराठी भाषेवर मेहनत केली आणि ते गाणे मी गायले.|Marathi_F|other|6.645333
processed_mr_f_finance_02205.wav|मेहनतीने खेळ, चांगले नेतृत्व कर आणि संपूर्ण देशाला अभिमान वाटेल अशी कामगिरी कर.|Marathi_F|other|6.890667
processed_mr_f_politics_03117.wav|विनायक इंदप यांनी फक्त दोन वाफ्यांमध्ये चण्याची प्रात्यक्षिक म्हणून लागवड केली.|Marathi_F|other|6.400000
processed_mr_f_books_01876.wav|या काळातील स्त्रियांची चळवळ प्रामुख्याने माणूस म्हणून दर्जा मिळावा यासाठी होती.|Marathi_F|other|6.524438
processed_mr_f_weather_02086.wav|काही वर्षांपूर्वी नॉनस्टीकचं प्रचंड फॅड आलं होतं आणि ते खूप आवडीचंही झालं होतं.|Marathi_F|other|6.300000
processed_mr_f_other_01226.wav|जेव्हा तो पाण्यातून वर आला तेव्हा ती त्याच्याकडे विस्फारलेल्या नजरेने बघत होती.|Marathi_F|other|5.500000
processed_mr_f_health_01313.wav|पूर्वी रुग्णाच्या तक्रारींचं वर्णन ऐकून आणि शारीरिक तपासणी करून निदान केलं जाई.|Marathi_F|other|6.826292
processed_mr_f_agri_01604.wav|अर्धापूर भागात कॅनालचं पाणी येत असल्यामुळे ऊस आणि हळद ही नगदी पीकं घेतली जातात.|Marathi_F|other|6.560000
processed_mr_f_books_00137.wav|वसाहतवादी ब्रिटिश सत्तेच्या समर्थनासाठी त्यांच्या इतिहासलेखनाचा वापर केला गेला.  |Marathi_F|other|6.060042
processed_mr_f_books_01757.wav|महाराष्ट्र जसा मध्यप्रदेश किंवा कर्नाटक यांच्यापेक्षा वेगळा आहे त्याचप्रमाणे महाराष्ट्रातही भौगोलिक, सांस्कृतिक विविधता दिसते. |Marathi_F|other|10.181583
processed_mr_f_education_01109.wav|त्या तरुणांच्या हातातील हत्यारे, त्यांनी केलेले क्रौर्य, हे सिनेमात दाखवल्या जाणाऱ्या कृतीपेक्षा भयंकर असल्याची चर्चा होत आहे.|Marathi_F|other|9.557333
processed_mr_f_general_01441.wav|शहराला लागूनच असलेल्या जोमाळा शिवारात या स्कूलच्या इमारतीचे बांधकाम सुरु असतांनाच केंद्रात सत्तांतर झाले आणि ही योजना बारगळली.|Marathi_F|other|9.632000
processed_mr_f_agri_03687.wav|बियांपासून केलेली रोपे लागवडीच्या वेळेस पूर्णत: रोगमुक्त असतात.|Marathi_F|other|5.162667
processed_mr_f_general_00658.wav|ईश्वरसेवा तर घरोघरी होत होती, मंदिरातून होत होती आणि आजही ती परंपरा चालू आहे, परंतु रुग्णसेवाही तितक्याच तत्परतेने केली जायची.|Marathi_F|other|10.154667
processed_mr_f_agri_03722.wav|शास्त्रोक्त पद्धतीने बागेची निगा राखल्यास पूर्ण वाढलेल्या निरोगी झाडापासून प्रति वर्षी सरासरी दोन ते अडीच हजार फळे मिळू शकतात.|Marathi_F|other|9.173333
processed_mr_f_books_00557.wav|ललित कलेमध्ये कलावंत आणि प्रेक्षक या दोहोंचा सहभाग आवश्यक असतो. |Marathi_F|other|5.978771
processed_mr_f_other_01846.wav|माझं नावच सुंदर आहे, तेव्हा मला त्याच नावाने आयडी घ्यावा वाटला.|Marathi_F|other|5.049958
processed_mr_f_weather_03122.wav|दोन वर्षापूर्वी रिटायर झालेली गोल्डी आणि सोमवारी सेवानिवृत्ती घेतलेला मार्शल या जोडीने तर अनेक स्पर्धेतही बक्षीसे मिळवली होती.|Marathi_F|other|9.376000
processed_mr_f_health_01290.wav|डॉक्टर आणि अधिष्ठातांच्या वरद हस्तामुळे तर हे सर्व होत नाही ना?|Marathi_F|other|4.759708
processed_mr_f_books_01645.wav|या संदर्भात न्यायालयांनी दिलेल्या निर्णयाचे काटेकोर पालन करावे.|Marathi_F|other|5.328604
processed_mr_f_books_01136.wav|वरील प्रकारची कोशरचना एखादी व्यक्ती किंवा संपादक मंडळ करू शकते.|Marathi_F|other|5.572417
processed_mr_f_agri_02465.wav|अनेक घरांमध्ये पावसाचे पाणी शिरले असून अनेक ठिकाणी अग्निशामक दलाच्या जवानांनी साचलेल्या पाण्यात अकडकेल्या लोकांना बाहेर काढले.|Marathi_F|other|9.333333
processed_mr_f_books_01834.wav|चळवळ हे लोकांचे विशिष्ट प्रश्नाभोवती निर्माण झालेले संघटन असते.|Marathi_F|other|5.328604
processed_mr_f_books_01756.wav|महाराष्ट्रातील विविध भौगोलिक प्रदेशांचा तुम्ही अभ्यास केला आहे.|Marathi_F|other|4.600000
processed_mr_f_agri_01823.wav|हत्तींनी कोकरे येथील गोविंद कांबळे व सीताराम कांबळे यांच्या चार एकर शेतातील ऊस व केळी पिकांचे मोठ्या प्रमाणात नुकसान केले आहे.|Marathi_F|other|10.069333
processed_mr_f_agri_01405.wav|तिला निष्ठेचे खत व मनाच्या एकाग्रतेचे पाणी मिळाले तरच ती वाढते.|Marathi_F|other|6.154667
processed_mr_f_books_02065.wav|यमुनोत्री येथे उगम पावणारी यमुना ही गंगेची एक प्रमुख उपनदी आहे.|Marathi_F|other|5.456313
processed_mr_f_politics_02772.wav|सोहळ्यात उपस्थित महिला आणि सखींना मधूर शुगर, रोकडे ज्वेलर्स आणि विप्रोच्या वतीने भेटवस्तू प्रदान करण्यात आल्या|Marathi_F|other|8.640000
processed_mr_f_books_00102.wav|त्याखेरीज त्यांच्या वर्णनात समर्पक पद्य उतारे आणि सुंदर चित्रांचा अंतर्भाव करण्याची पद्धतही सुरू झालेली दिसते. |Marathi_F|other|8.300000
processed_mr_f_books_02387.wav|त्या परस्परांशी जोडलेल्या असतात आणि म्हणूनच त्यांचा सामना जागतिक, प्रादेशिक आणि राष्ट्रीय पातळीवर करावा लागतो. |Marathi_F|other|8.567792
processed_mr_f_politics_00356.wav|कुटुंब, आप्तेष्टांना सोलापुरी चादरींच्या खरेदीत गुंतवून मी तिथल्या पत्रकार मित्रांना घेऊन थेट स्मारकाकडे गेलो.|Marathi_F|other|8.700000
processed_mr_f_agri_01321.wav|ज्या झाडाला फुले लवकर लागतात म्हणजे फेब्रुवारी, मार्च महिन्यात फुले येणाऱ्या झाडाचा शेंडा या कलमासाठी निवडावा.|Marathi_F|other|7.925333
processed_mr_f_finance_01510.wav|महाराष्ट्रात राज्य सरकार जिल्हा परिषदेला जिल्ह्याच्या विकास कार्यासाठी किती टक्के अनुदान देते?|Marathi_F|other|6.762667
processed_mr_f_health_03435.wav|दोन तासांनी गॅस कटर घेऊन लोक आले, परंतु तोपर्यंत उपचार मिळाले नसते तर जखमीने प्राण सोडला असता.|Marathi_F|other|8.254312
processed_mr_f_weather_01109.wav|महाराष्ट्र्रात पूरग्रस्तांना मदत करण्यासाठी यंदा दहीहंडीच्या भव्य रूपाला फाटा देण्यात आला आहे.|Marathi_F|other|7.050667
processed_mr_f_politics_02880.wav|अंध दिव्यांगांना मतदान यंत्रावर मतदान करणे सोपे व्हावे यासाठी आधुनिक चष्मे देण्यात येणार आहेत.|Marathi_F|other|7.552000
processed_mr_f_weather_01828.wav|त्यामुळे मला मेन हायवे सोडून सर्व्हिस रस्त्यावरून आता आपली गाडी चालू आहे की काय असे वाटते आहे.|Marathi_F|other|7.040000
processed_mr_f_books_01260.wav|या सिद्धांतानुसार विश्वातील प्रत्येक वस्तू इतर प्रत्येक वस्तूला ठराविक बलाने आकर्षित करत असते.|Marathi_F|other|7.441625
processed_mr_f_other_03171.wav|मनसे अध्यक्ष राज ठाकरेंच्या मोर्चाच्या बातमीला शिवसेनेचं मुखपत्र सामनानं ठळक प्रसिद्धी दिलीये.|Marathi_F|other|8.382021
processed_mr_f_weather_00949.wav|तिथलं वातावरण आणि आदरातिथ्यं पाहून पहिल्या दुर्गसाहित्य संमेलनाचा मानही याच किल्ल्याला मिळाला.|Marathi_F|other|7.573333
processed_mr_f_health_01311.wav|कुत्र्याच्या चाव्याने रेबीज हा आजार होतो, ज्याच्यावर वेळेत उपचार केले गेले नाहीत, तर त्याचा सरळ परिणाम व्यक्तीच्या मानसिक आरोग्यावर होत असतो.|Marathi_F|other|9.960979
processed_mr_f_books_01869.wav|भारतभर कामगारांचे प्रश्न नव्याने उभे राहत आहेत.|Marathi_F|other|4.237271
processed_mr_f_books_00958.wav|जागतिक वारसा स्थळांमध्ये भारतातील एखाद्या स्थळाची निवड झाली की आपली छाती अभिमानाने फुगून येते.|Marathi_F|other|7.337125
processed_mr_f_politics_01346.wav|व्योममित्रा ही महिला रोबोट असून ती अवकाशात जाऊन गगनयान मोहिमेतील महत्वाचा टप्पा पार करणार आहे.|Marathi_F|other|8.160000
processed_mr_f_general_00966.wav|अनेक वर्षांपूर्वी आलेल्या स्वामी मालिकेतलं हे सुरेख गाणं सुचित्रा बर्वेने खूप सुंदर गायलं आहे.|Marathi_F|other|7.029333
processed_mr_f_books_01245.wav|म्हणजेच त्याची दिशा अर्थात वेग सारखा बदलत असतो.|Marathi_F|other|4.759708
processed_mr_f_politics_02994.wav|रिंगण स्थळावर हजारो महिला पुरुषांनी फुगड्या धरल्या तर कित्येकांनी लगोऱ्या रचल्या. त्यामुळे रिंगणातील उत्साह ओसंडून वाहत होता.|Marathi_F|other|10.090667
processed_mr_f_finance_02736.wav|मच्छिमारांचे कर्ज कशा प्रकारचे आहे व किती आहे, कोणत्या गटातील मच्छिमार यासाठी पात्र ठरू शकतात याची सविस्तर माहिती सादर करावी.|Marathi_F|other|9.493333
processed_mr_f_other_03375.wav|त्याच्यासाठी पु लंच्या अंतू बर्व्याने एक सुंदर वाक्य रत्नागिरीच्या त्या सुप्रसिद्ध लोकोत्तर पुरुषांच्या आळीत पेरून ठेवलं आहे.|Marathi_F|other|9.194729
processed_mr_f_finance_00138.wav|शौचालयाच्या अनुदानाचा धनादेश व लाभार्थींची यादी बँकेत जमा केली जाते, त्यानुसार बँक हे अनुदान लाभार्थींच्या खात्यावर जमा करते.|Marathi_F|other|9.866667
processed_mr_f_finance_03585.wav|गतवर्षी बोंडअळीने बाधीत झालेल्या कपाशी पिकाचे मोठे नुकसान झाले होते राज्य शासनाने त्याची दखल घेऊन त्यासाठी अनुदान मंजूर केले.|Marathi_F|other|9.856000
processed_mr_f_other_00401.wav|मेंढेगिरी समितीने गोदावरी खोऱ्यातील सहा प्रकल्पांपैकी पाच प्रकल्पांची माहिती शासनाला सादर केली असून चुकीची आकडेवारी दिली आहे.|Marathi_F|other|9.568000
processed_mr_f_health_01765.wav|त्याचे निळी कडा असलेले ते चमकणारे डोळे सोडले तर चेहरा पूर्णच सुस्तावलेला होता.|Marathi_F|other|6.628917
processed_mr_f_other_01669.wav|त्यानंतर कृणाल पांड्या काही तरी कमाल करेल अशी अपेक्षा होती पण तोही फ्लॉप ठरला.|Marathi_F|other|6.282667
processed_mr_f_agri_01976.wav|मात्र, बांबू ओला असल्याने त्यामध्ये वीजप्रवाह उतरल्याने दत्ता थरथर कापू लागला.|Marathi_F|other|6.720000
processed_mr_f_finance_02086.wav|ही ऑनरोड किंमत असून यामध्ये रजिस्ट्रेशन खर्च, विमा आणि इतर करांचा समावेश नाही.|Marathi_F|other|6.485333
processed_mr_f_other_01124.wav| संजय गांधी राष्ट्रीय उद्यान हे मुंबईस्थित देशातील प्रमुख राष्ट्रीय उद्यान आहे.|Marathi_F|other|6.016000
processed_mr_f_finance_01530.wav|मात्र महामार्गाला वित्तीय सहाय्य करण्यास नकार देण्यावर अनेक बँका ठाम राहिल्या.|Marathi_F|other|5.962667
processed_mr_f_books_00952.wav|देशाला प्राचीन, मध्ययुगीन आणि अर्वाचीन अशा ऐतिहासिक स्थळांचा वारसा मिळाला आहे.|Marathi_F|other|7.337125
processed_mr_f_health_00407.wav|त्यावर उपचार सुरू असताना हाताला गँगरीन पसरू नये म्हणून खांद्यापासून हात कापला.|Marathi_F|other|5.967146
processed_mr_f_other_01190.wav|आज फारसं काही बघायला मिळालं नसलं तरी कोल्ह्यांच्या दर्शनामुळे मी समाधानी होतो.|Marathi_F|other|5.738667
processed_mr_f_education_03008.wav|बेन स्टोक्स, इयॉन मॉर्गन तसेच ख्रिस वोक्स आणि मोईन अलीमुळे फलंदाजीत डेप्थ आहे.|Marathi_F|other|8.298667
processed_mr_f_agri_00810.wav|ऊसाच्या पिकाला प्रचंड पाणी लागत असल्यामुळे कोट्यवधी लीटर पाण्याची नासाडी झाली.|Marathi_F|other|6.741333
processed_mr_f_health_01033.wav|हा विषाणू पक्ष्यांमध्ये पसरतो याचा अर्थ मानवी संसर्ग होण्याचा धोका कायम राहतो.|Marathi_F|other|6.489604
processed_mr_f_books_01908.wav| तसेच या देशाचे स्थान पश्चिम गोलार्धात दक्षिण अमेरिका खंडाच्या उत्तर भागात आहे.|Marathi_F|other|6.600000
processed_mr_f_other_03718.wav|मायाच्या तोंडातून उचक्यांवाटे रक्त बाहेर येऊ लागलं काही क्षण तिने गचके खाल्ले आणि मग तिचा देह निष्प्राण झाला.|Marathi_F|other|8.962521
processed_mr_f_weather_00627.wav|अनुपम आणि नेहा यांच्यासह या सिनेमात दिव्येंद्रू शर्मा, मनू ऋषी, अदिती शर्मा यांच्या महत्त्वपूर्ण भूमिका आहेत.|Marathi_F|other|9.100000
processed_mr_f_education_03024.wav|आम्ही परीक्षा संपल्याच्या आणि सुट्टीच्या आनंदात इतके मश्गुल होतो की त्यावेळी शाळा संपली अशी जाणीवच झाली नाही.|Marathi_F|other|8.288000
processed_mr_f_agri_03768.wav|केळीची रोगग्रस्त व वाळलेली पाने संपूर्णपणे कापून नष्ट करावीत. झाडावरील कोणतीही हिरवी व निरोगी पाने कापू नयेत;|Marathi_F|other|9.056000
processed_mr_f_finance_01449.wav|दाऊदच्या दक्षिण मुंबई आणि इतरत्र असलेल्या मालमत्तांचा लिलाव करण्यास केंद्रीय महसूल विभागाने सुरूवात केली आहे.|Marathi_F|other|7.712000
processed_mr_f_general_00659.wav|मी अनेक कुस्ती मैदाने पाहिली पण येळ्ळूरचे मैदान देशातील एक अव्वल दर्जाचे मैदान आहे व त्याची अनुभूती आज घेतली.|Marathi_F|other|8.300000
processed_mr_f_finance_00307.wav|रस्ते बांधणाऱ्या कंपन्या रस्त्याचा खर्च जादा दाखवतात आणि भविष्यात होणारी वाहनांच्या संख्येची वाढ कमी दाखवतात.|Marathi_F|other|7.978667
processed_mr_f_weather_00437.wav|मान्सूनच्या पुढील प्रवासासाठी वातावरण अनुकूल असल्याने राज्यातही मान्सूनचं वेळेत आगमन होईल असं म्हटलं जात आहे.|Marathi_F|other|8.384000
processed_mr_f_politics_01538.wav|तेथील आदिवासी कर्जतचे पहिले आमदार मनोहर कुशाबा पादिर यांच्या जमिनीवर अनेक आदिवासी वर्षनुवर्षे शेती करीत आहेत.|Marathi_F|other|9.300000
processed_mr_f_weather_00548.wav|विरोधकांनी न्यायमूर्तींचा रविवार वाया घालवल्याची मिश्कील टीपणी रोहतगी यांनी केल्यामुळं कोर्टात एकच हशा पिकला.|Marathi_F|other|8.300000
processed_mr_f_finance_00541.wav|अत्त्युच्च विश्वासाचे तत्व म्हणजे विमाधारक आणि विमा कंपनी यांनी परस्परांना दिलेली माहिती आणि वचने यांचे पालन.|Marathi_F|other|8.400000
processed_mr_f_politics_00830.wav|दरम्यान कॅनडाने आम्ही मानव अधिकारांना काहीही झाले तरी पाठिंबा देणे बंद करणार नसल्याचे प्रत्त्युत्तर दिले आहे.|Marathi_F|other|8.100000
processed_mr_f_general_00268.wav|जयवंत फाटक यांनी लेखन केलेले असून नेपथ्य संदेश बेंद्रे यांचे असून दत्ता थिटे यांनी या नाटकाला संगीत दिले आहे.|Marathi_F|other|9.000000
processed_mr_f_agri_00506.wav|भात पीक हे पाच महिन्यांचे पीक असल्याने उगवण न झालेल्या ठिकाणी काही शेतकऱ्यांनी पुन्हा भात रोपांची लावणी केली.|Marathi_F|other|8.693333
processed_mr_f_agri_00045.wav|जितके पाणी आम्ही कोयनेतून कृष्णा नदीत सोडू, तितकेच पाणी तुम्ही आम्हाला विजापूर जिल्ह्याला लागून असलेल्या सोलापूर व सांगली जिल्ह्यासाठी सोडा.|Marathi_F|other|9.493333
processed_mr_f_other_02971.wav|परिवहन सेवेच्या उत्पन्नाचे मुख्य स्रोत हे तिकिट विक्रीपासून मिळणाऱ्या उत्पन्नावर अवलंबून आहे.|Marathi_F|other|6.800000
processed_mr_f_health_03884.wav|तोंडाचा अंतर्भाग तसेच काखेतही फोडी येऊ शकतात, सहसा हाताचा पंजा किंवा तळपायावर फोडी येत नाहीत.|Marathi_F|other|7.800000
processed_mr_f_books_02253.wav|स्थूल राष्ट्रीय उत्पन्न जास्त असले तरीही भारताची लोकसंख्या जास्त असल्याने भारतातील दरडोई उत्पन्न ब्राझीलच्या तुलनेत कमी आहे.|Marathi_F|other|9.345667
processed_mr_f_finance_01367.wav|बँकेच्या ठेवींपेक्षा बँकेच्या भांडवलात केली जाणारी गुंतवणूक ही जास्त मोबदला देणारी आणि प्राप्तिकरात सवलत मिळवून देणारी असते.|Marathi_F|other|8.938667
processed_mr_f_books_00832.wav|त्या त्या प्रांतात त्या बाहुल्यांना काय नावे आहेत, ते शोधूयात.|Marathi_F|other|4.643625
processed_mr_f_agri_01783.wav|सिंचनासाठी पाणी उपलब्ध झाल्यामुळे यंदा रब्बीतील प्रमुख नगदी पीक असलेल्या हरभर्‍याला या तीन जिल्ह्यांत सर्वाधिक पसंती मिळाली.|Marathi_F|other|8.970667
processed_mr_f_agri_00559.wav|नागपूर येथे रस्त्यावर फेकलेले कागद गोळा करून त्यावर पुनर्प्रक्रिया करून कागद तयार केले जातात.|Marathi_F|other|7.210667
processed_mr_f_agri_01293.wav|त्याचा ढीग रचून ठेवण्यापेक्षा असे नियोजन करता आले तर बरे होईल.|Marathi_F|other|4.949333
processed_mr_f_finance_01370.wav|नवीन कर्ज देण्याची घोषणा करून राज्य सरकार मोकळे झाले, पण जिल्हा बँकांनी हा पैसा आणायचा कुठून?|Marathi_F|other|7.296000
processed_mr_f_books_01586.wav|स्वतंत्र भारतातील पहिले मुख्य निवडणूक आयुक्त सुकुमार सेन होते.|Marathi_F|other|6.675354
processed_mr_f_weather_00879.wav|कुलभूषण यांना पाकिस्ताननं नेमकी कुठून अटक केली, कशासाठी केली, याबाबत संभ्रमाचं वातावरण असल्याचं बिलावल भुत्तोंनी म्हटलं आहे.|Marathi_F|other|9.344000
processed_mr_f_health_01805.wav|पण ही गोष्ट दिवाळीतली म्हणजे ऑक्टोबर संपत आलेल्या काळातली आहे.|Marathi_F|other|4.900000
processed_mr_f_books_01966.wav|भारताच्या मुख्य भूमीच्या किनाऱ्याजवळ अनेक लहान-मोठी बेटे आहेत.|Marathi_F|other|5.189292
processed_mr_f_agri_01465.wav|चांगल्या पावसाने शेती, पिके बहरत आहेत तसेच शेतकऱ्यांनी मेहनत व कष्टाने शेती हंगाम बहरवला आहे.|Marathi_F|other|8.600000
processed_mr_f_general_03328.wav|परंतु मनोरंजन व खेळ या दोन्हींची सांगड घालून मुलांना अभ्यासाची गोडी लावण्याचा प्रयत्न भारतीय विद्याभवन केंद्र ही संस्था करते|Marathi_F|other|9.461333
processed_mr_f_education_02116.wav|माणगांव खोऱ्यातील शेतकऱ्यांचे करोडो रुपयांचे नुकसान करणाऱ्या तीन हत्तींना पकडून त्यांना आंबेरी येथेच प्रशिक्षण दिले जात आहे.|Marathi_F|other|10.165333
processed_mr_f_books_01673.wav|राजकीय पक्ष म्हणजे निवडणूक लढवून ती जिंकण्यासाठी व त्यानंतर सत्ता मिळवून आपल्या पक्षाचे शासन स्थापन करणाऱ्या लोकांचा गट होय.|Marathi_F|other|9.519813
processed_mr_f_finance_02559.wav|येथील जिल्हा पंचायत सभागृहात बेळगाव महसूल विभागातील जिल्ह्यांची विकास आढावा बैठक घेण्यात आली.|Marathi_F|other|7.178667
processed_mr_f_other_01913.wav|शिवशाही फक्त गाडीवर नको तर प्रत्यक्षात कारभारातही हवी असा सल्ल्ला यावेळी उद्धव ठाकरेंनी दिला.|Marathi_F|other|7.836354
processed_mr_f_politics_00992.wav|महाराष्ट्र पोलिसांसाठी ही अतिशय मानाची बाब असून यामध्ये दोन महिला पोलिसांचा सुद्धा समावेश आहे|Marathi_F|other|7.765333
processed_mr_f_health_03880.wav|कांजिण्यांचे विषाणू तीव्र उष्णता सहन करू शकत नाहीत. ते असल्या वातावरणात एक-दोन दिवस तग धरतात.|Marathi_F|other|8.138229
processed_mr_f_books_00314.wav|लोककलेची निर्मिती समूहातील लोकांच्या प्रत्यक्ष सहभागातून होते.|Marathi_F|other|5.038354
processed_mr_f_weather_01126.wav|हे अत्यंत सुंदर ठिकाण असून येथे शांतता, सत्य आणि सद्भावना जोपासली गेल्याचे त्यांनी नमूद केले.|Marathi_F|other|7.850667
processed_mr_f_health_00337.wav|अनेकदा फ्रोजन शोल्डर आणि इतर वेदना यांची लक्षणे सारखीच भासतात.|Marathi_F|other|5.433104
processed_mr_f_books_01973.wav|ती विस्ताराने मोठी असून त्यांच्या अंतर्गत भागात उंच डोंगर आहे.|Marathi_F|other|5.212500
processed_mr_f_health_03943.wav|नेत्रपटलाच्या अस्तराला  रंगीत द्रव्यांचे डाग आणि सूज असू शकते.|Marathi_F|other|5.300000
processed_mr_f_books_01805.wav|पुढील पाठात राजकीय चळवळींचे आपल्या जीवनातील महत्त्व समजून घेऊ. |Marathi_F|other|5.305396
processed_mr_f_books_00101.wav|मुघल बादशहांच्या दरबारातील इतिहासकारांच्या लेखनात राज्यकर्त्यांची स्तुती आणि त्यांच्याबद्दलची निष्ठा या पैलूंना विशेष महत्त्व प्राप्त झाले.|Marathi_F|other|9.972604
processed_mr_f_finance_01312.wav|यात कच्च्या तेलाच्या किंमतीत वाढ व कर्ज देण्याच्या प्रमाणात झालेली वाढ या कारणांमुळे आर्थिक विकासाच्या दरावर काही प्रमाणात परिणाम झाला आहे.|Marathi_F|other|9.728000
processed_mr_f_other_01176.wav|पुराच्या पाण्यात अडकलेल्या नागरिकांना बाहेर काढण्यासाठी म्हणून बचाव दल प्रयत्नशील असून, त्यांच्याही प्रयत्नांची पराकाष्ठा पाहायला मिळत आहे.|Marathi_F|other|9.429333
processed_mr_f_finance_01765.wav|इतर अनेक गोष्टींसाठी आपण पैसे खर्च करत असतो, मग आपल्याकडे स्वतंत्र शौचालय हवे अशी निकड आपल्याला का वाटू नये?|Marathi_F|other|8.300000
processed_mr_f_education_03461.wav|वैद्यकीय आणि मानसशास्त्र क्षेत्रातील यंदाचा नोबेल पुरस्कार संशोधक तासुकू होन्लो यांना जाहीर करण्यात आला आहे.|Marathi_F|other|9.866667
processed_mr_f_books_01569.wav|आपण जे प्रतिनिधी निवडून देतो ते कार्यक्षम, प्रामाणिक, विश्वासू, जनमताची कदर करणारे असावेत अशी एक भावना असते.|Marathi_F|other|9.241167
processed_mr_f_other_01147.wav|तोपर्यंत अशा चित्रपटांचं मला वेड लागल्यामुळे, त्यासाठी काय वाट्टेल ती मदत करण्याचा मी तत्क्षणी निर्धार केला.|Marathi_F|other|7.776000
processed_mr_f_politics_00883.wav|हिंगणघाट जळीतकांड प्रकरणाचा आरोपी विकेश नगराळे याने नागपूर कारागृहात आत्महत्येचा प्रयत्न केल्याचं वृत्तं आहे|Marathi_F|other|8.970667
processed_mr_f_books_02100.wav|भारतीय हवामानातील वैविध्य प्रामुख्याने अक्षवृत्तीय स्थान व समुद्रसपाटीपासूनची उंची यांमुळे निर्माण झाले आहे.|Marathi_F|other|9.241167
processed_mr_f_agri_02904.wav|साखर व लोणी एकत्र करून चांगले फेटावे, नंतर त्यात अंडी, वाटलेला खजूर व अक्रोड घालून सर्व पुन्हा चांगले फेटावे|Marathi_F|other|9.141333
processed_mr_f_general_03541.wav|खजुराहोची लेणी पाहिली असतील तर त्या संपूर्ण लेण्यात तुम्हाला कामवासना उत्तेजित करणारी शिल्पं कोरलेली दिसतील.|Marathi_F|other|7.562667
processed_mr_f_health_02243.wav|त्यांच्या अंड्याच्या व पिल्लांच्या आसपास गेल्यास जोराने लाथाही मारू शकतात व आलेल्यांना रक्त बंबाळ करू शकतात.|Marathi_F|other|7.836354
processed_mr_f_agri_03617.wav|पाणी उपसा करणारी केंद्रे, विस्कळीत झालेला विद्युत पुरवठा आणि पावसाने उघडीप दिल्याने शहरात पाणी टंचाई जाणवली.|Marathi_F|other|7.900000
processed_mr_f_general_00303.wav|दहा फुट लांब आणि दहा फुट रुंद अशा एका खोलीमध्ये हा अजस्त्र संगणक बसवलेला असे.|Marathi_F|other|6.600000
processed_mr_f_finance_02153.wav|तेंव्हा तातडीने किमान वेतन व निवृत्ती वेतन सुरु करावे, अशी मागणी करण्यात आली.|Marathi_F|other|6.700000
processed_mr_f_books_01990.wav|उच्चभूमीचा पूर्वेकडील उतार अतिशय तीव्र असून तो कड्याच्या स्वरूपात दिसून येतो.|Marathi_F|other|6.118083
processed_mr_f_finance_01454.wav|वर उल्लेख केलेल्या देशातील उद्दिष्टे, कर सुधारणा साध्य करण्यासाठी चालू होतात.|Marathi_F|other|5.973333
processed_mr_f_weather_00181.wav|वज्रेश्वरी हे नावच मुळी इथे असणाऱ्या वज्रेश्वरी देवीच्या मंदिरामुळे पडले आहे.|Marathi_F|other|6.200000
processed_mr_f_books_00756.wav|शिकार हा जसा उदरनिर्वाहाचा मार्ग होता तसाच तो खेळ व मनोरंजनाचाही एक भाग होता. |Marathi_F|other|7.100000
processed_mr_f_agri_00269.wav|या दरम्यान या हत्तींनी शेती व बागायती पिकांचे कोट्यावधी रुपयांचे नुकसान केले.|Marathi_F|other|6.314667
processed_mr_f_education_01410.wav|या सर्व प्रकारात वनदास, अश्क्या आणि दिल्या एकमेकांचे घट्ट यारदोस्त झाले होते.|Marathi_F|other|7.136000
processed_mr_f_weather_01779.wav|पण 'प्रश्नाचं उत्तर शोधायचं नाही' असं ठरवल्याने प्रश्न पडायचे थांबत नाहीत ना.|Marathi_F|other|5.700000
processed_mr_f_agri_03374.wav|यंदा बर्‍याच भागात ऊस कमी होता, त्यामुळे कारखान्यांनी आपला बॉयलर लवकरच विझवला|Marathi_F|other|6.600000
processed_mr_f_books_00224.wav| त्या अनुषंगाने अनेक विषयांच्या संशाेधनात इतिहासाची संशोधनपद्धती उपयुक्त ठरते.|Marathi_F|other|6.700000
processed_mr_f_health_03987.wav|याचा उपचार रूग्णाला योग्य स्थितीत बसवून फुंकर मारायच्या व्यायामाने केला जातो.|Marathi_F|other|6.234187
processed_mr_f_education_03406.wav|अम्रेशला त्याच्या हातात असलेले इंजेक्शन आणि औषधाची एक छोटीशी बाटली दिसत होती.|Marathi_F|other|7.082667
processed_mr_f_weather_02859.wav|शीतल वारा, मंद चांदण्या आणि कुंद कळ्यांचा धुंद सुगंध, कृष्णेच्या पात्रातील खळखळता प्रवाह सृष्टीला चैतन्याने भारून टाकत आहे.|Marathi_F|other|9.738667
processed_mr_f_other_00923.wav|या दोघांचे लग्न ऑक्टोबर किवा नोव्हेंबर महिन्यात होणार असून लग्नासाठी फक्त मोजक्या लोकांना लग्नांचे निमंत्रण दिले जाणार आहे.|Marathi_F|other|8.746667
processed_mr_f_education_02433.wav|जडेजानं मुद्दामहून हा प्रकार केल्याचं अंपायर रॉड टकर आणि ब्रुस ऑक्सेम्फर्ड यांना वाटल्यामुळे त्याच्यावर कारवाई करण्यात आली.|Marathi_F|other|9.632000
processed_mr_f_weather_00588.wav|उत्तर प्रदेशातील सुन्नी वक्फ बोर्डाने ताजमहल वक्फ बोर्डाची संपत्ती असल्याचे घोषित केले होते. |Marathi_F|other|7.296000
processed_mr_f_education_00931.wav|त्यामुळे मोदी यांनी साध्वींना अजूनही माफ केले नाही, अशीच चर्चा राजकीय वर्तुळात सुरू झाली आहे|Marathi_F|other|8.469333
processed_mr_f_books_01482.wav|वारंवार होणाऱ्या निवडणुकांमुळे भारतीय मतदाराच्या राजकीय जाणिवा प्रगल्भ होण्यास मदत झाली आहे.|Marathi_F|other|7.046875
processed_mr_f_politics_01504.wav|मुघल सम्राट हुमायूँ यांची समाधी असलेल्या संकुलात मुघल घराण्यातील अनेक सदस्यांच्या कबरी आहेत.|Marathi_F|other|7.648000
processed_mr_f_books_01596.wav|त्यासाठी राष्ट्रीय मतदार दिवस साजरा केला जातो.|Marathi_F|other|3.981854
processed_mr_f_books_00871.wav|तसेच जैन मुनी आणि साधू हेही सतत भ्रमण करत असत.|Marathi_F|other|5.038354
processed_mr_f_weather_01181.wav|निष्पापांची धरपकड केली जात असून अनेक दलित आणि त्यांच्या कुटुंबीयांना पोलिसांनी अटक केली आहे.|Marathi_F|other|7.500000
processed_mr_f_health_03102.wav|थंडी वाजून ताप येत असेल तर अर्धा चमचा ओवा खाल्ल्याने थंडीचा जोर कमी होऊन घाम येऊन ताप उतरतो.|Marathi_F|other|7.836354
processed_mr_f_books_00019.wav|वडीलधाऱ्या व्यक्तींकडून ऐकलेल्या पूर्वजांच्या जीवनाच्या, पराक्रमाच्या गोष्टी पुढच्या पिढीपर्यंत पोचवण्याची आवश्यकता त्या काळीही भासत होती.|Marathi_F|other|9.500000
processed_mr_f_health_00190.wav|ह्या तत्वांमुळे शरीरातील इंन्सुलीनची पातळी नियंत्रित राहते आणि मधुमेह होण्यापासून बचाव होतो.|Marathi_F|other|6.768250
processed_mr_f_agri_03571.wav|मध्य प्रदेश, आंध्र प्रदेश, कर्नाटक आणि महाराष्ट्राच्या काही भागात तांदळाची पिके घेतली जातात.|Marathi_F|other|6.700000
processed_mr_f_agri_00964.wav|डोंगराच्या मातीचा ढिगारा व झाडेझुडपे शेतात वाहून आल्याने लावलेली शेतीची पिके नष्ट झाली आहेत.|Marathi_F|other|7.370667
processed_mr_f_agri_00619.wav|कडधान्य व्यवस्थित नळाच्या पाण्याखाली धुवून घेतल्यावर जवळ जवळ दुप्पट पाणी घालून झाकून ठेवावे.|Marathi_F|other|6.944000
processed_mr_f_books_01777.wav|स्वातंत्र्योत्तर काळापासून भारतात प्रादेशिक पक्ष अस्तित्वात आहे, परंतु त्यांच्या स्वरूपात आणि भूमिकेत मात्र महत्त्वाचे बदल झाल्याचे दिसते.|Marathi_F|other|9.670729
processed_mr_f_other_03560.wav|रॉबर्ट वड्रांवर आरोपांची राळ उठवण्याचा आणि त्यांच्यामागे ईडीच्या ससेमिरा लावण्याचा त्यांनी साधलेला मुहूर्त अनेक प्रश्न निर्माण करणारा आहे.|Marathi_F|other|9.484979
processed_mr_f_books_00268.wav|त्यामुळे व्यवसायाच्या अनेक संधी निर्माण होतात.|Marathi_F|other|3.412958
processed_mr_f_other_02423.wav|क्रिस्टियानोने आपल्या शिस्तीने लियोनेल मेस्सीपेक्षा अधिक आव्हानाचा यशस्वीपणे सामना केला आहे.|Marathi_F|other|7.100000
processed_mr_f_finance_01655.wav|आईने पंधरा वर्षे विमा पॉलिसीचे हप्ते वेळेवर भरले, त्या पॉलिसीची मुदत पूर्ण होऊन पैसे मिळाले.|Marathi_F|other|7.000000
processed_mr_f_politics_01138.wav|पण्णिकर यांच्या लक्षात आल्याने त्यांनी उत्तर प्रदेशाचे दोन विभाग करावेत अशी सूचना केली होती.|Marathi_F|other|6.986667
processed_mr_f_finance_02855.wav|एक जबाबदार नागरीक, मतदार, व व्यक्ती म्हणून आपली कर्तव्ये व सहभाग काय हे आपल्याला माहितच आहे.|Marathi_F|other|7.600000
processed_mr_f_education_00963.wav|प्रवेश आणि शुल्कांच्या सर्वात मोठया घडामोडी, या तंत्र, वैद्यकीय आणि व्यावसायिक शिक्षणाच्या क्षेत्रात होतात.|Marathi_F|other|8.800000
processed_mr_f_finance_03178.wav|काही छोटे बचत गट मोठ्या सामाजिक संस्थांना फराळ बनवून विकतात किंवा मोठे बचत गट स्वत:ही फराळाची विक्री करतात.|Marathi_F|other|8.768000
processed_mr_f_politics_01970.wav|घरचा पुरुष मात्र ब्रँडेड कपड्यात लोळत असतो आणि या सगळ्या कृत्याकडे आईवडिल काणाडोळा करतात, हे चित्रही दिसते.|Marathi_F|other|8.224000
processed_mr_f_agri_01346.wav|रिंगण हा वार्षिक अंक असल्यामुळे त्यांची बांधणी टिकाऊ असायला हवी, यासाठी चांगल्या प्रतीचा कागद वापरलेला आहे.|Marathi_F|other|8.160000
processed_mr_f_agri_02031.wav|दहा हजार मेट्रिक टन ऊस पुरविणार्‍या या गावाने गत हंगामात जेमतेम पाचशे ते हजार मेट्रिक टनच ऊस उत्पादित केला.|Marathi_F|other|8.661333
processed_mr_f_other_03600.wav|बुलढाणा जिल्ह्यातील लोणार तालुक्यांतील आईचा तांडा येथे काटे महाराज व दराडे यांचे गिट्टी खदानाचे प्लॅंट आहे.|Marathi_F|other|8.400000
processed_mr_f_weather_01096.wav|एकेकाळी कोकणी आणि गोयंकर प्रवाशांनी गजबजणाऱ्या, मुंबईतील भाऊच्या धक्क्याला यंदा दीडशे वर्षे पूर्ण होत आहेत.|Marathi_F|other|7.861333
processed_mr_f_agri_00202.wav|आंब्याच्या पानांना उकळून त्या पाण्यात मध मिसळून त्याचे सेवन केल्याने अस्थमाची समस्या दूर होण्यास मदत मिळते.|Marathi_F|other|7.488000
processed_mr_f_general_00546.wav|बेन्नू असे या लघुग्रहाचे नाव असून नासा पृथ्वीच्या या जवळच्या लघुग्रहाच्या पृष्ठभागाचे नमुने गोळा करणार आहे.|Marathi_F|other|8.544000
processed_mr_f_weather_01094.wav|सर्व सदस्यांना धार्मिक कृतीपासून दूर रहावे लागेल आणि घटनेचे पालन पूर्ण निष्ठेने करावे लागेल असे ते म्हणाले.|Marathi_F|other|8.200000
processed_mr_f_health_03795.wav|ते भूतकाळात जगू लागतात. जोडीदाराचा मृत्यू होऊन दहा वर्षे झाली असली तरी तो आहेच असे त्यांना वाटते. त्याला शोधत फिरू लागतात.|Marathi_F|other|9.400000
processed_mr_f_weather_03045.wav|चांगल्याला चांगल्याने आणि हिंसेला हिंसेने उत्तर द्यावे, गुंडाला गुंडगिरीने उत्तर द्यावे. मला ह्यात काहीहि वावगे दिसत नाही.|Marathi_F|other|8.288000
processed_mr_f_agri_02912.wav|ह्या एप्सम सॉल्टमुळे ही झाडे मजबूत बनतात आणि जास्त फळे देतात.|Marathi_F|other|4.864000
processed_mr_f_agri_00942.wav|लाईट व एलईडी लाईटद्वारे अत्याधुनिक ट्रॉलिंग मासेमारी करणाऱ्या पर्सिनेट मासेमारी व गिल नेट मासेमारी नौकांवर बंदी घातली आहे.|Marathi_F|other|9.888000
processed_mr_f_agri_00368.wav|जमिनीची योग्य ती मशागत करून, सर्व प्रकारची काळजी घेऊन आणि मेहनत करून रामने बियाणे पेरले व त्याची नंतरही देखभाल करत राहिला.|Marathi_F|other|10.176000
processed_mr_f_agri_01786.wav|राज्यासह देशातील मध्य प्रदेश, आंध्र प्रदेश, कर्नाटक आणि महाराष्ट्राच्या काही भागांत बिगर बासमती तांदळाची पिके घेतली जातात.|Marathi_F|other|9.088000
processed_mr_f_weather_02342.wav|तुम्हाला सांगते, पंधरा दिवस राबत होतो हो, मी आणि माज्या पोरी!|Marathi_F|other|4.906667
processed_mr_f_books_01754.wav|प्रदेश आणि त्यांची एक स्वतंत्र भाषा असे चित्र आपल्याला दिसते.|Marathi_F|other|4.643625
processed_mr_f_books_00984.wav|त्यात सुमारे चार हजारांहून अधिक पर्यटकांची निवासाची सोय होते.|Marathi_F|other|5.177667
processed_mr_f_books_01880.wav|त्यांतून स्त्रियांना आपल्यावर होणाऱ्या अन्यायाची जाणीव  झाली. |Marathi_F|other|4.504292
processed_mr_f_agri_02420.wav|परंतु यावेळी मुलींचा पाण्यात उतरण्याचा मोह न आवरल्याने त्या पाण्यात उतरल्या आणि पाण्याचा अंदाज आला नसल्याने त्या बुडाल्या.|Marathi_F|other|8.650667
processed_mr_f_other_00963.wav|पोलिस सुरक्षेत अक्कू न्यायालयात हजर झाला मात्र संतप्त झालेल्या दोनशे महिलांच्या तावडीतून पोलिसही अक्कूला वाचवू शकले नाहीत.|Marathi_F|other|9.290667
processed_mr_f_health_02712.wav|डोळ्याचे स्नायू शरीरातील सर्वांत बारीक स्नायू आहेत त्यामुळे थकवा आला की पहिले डोळे थकतात म्हणून माणूस थकला की डोळे दुखतात.|Marathi_F|other|9.647521
processed_mr_f_books_01626.wav|मतदानासाठी स्टीलच्या जवळजवळ वीस लाख मतपेट्या तयार केल्या गेल्या आणि त्या मतपेट्यांवर पक्षांची निवडणूक चिन्हे चिकटवली गेली. |Marathi_F|other|9.800000
processed_mr_f_health_03022.wav|उन्हाळ्यात होणारे वरील सर्व आजार आणि प्रामुख्याने होणारा उष्माघाताचा त्रास आपण टाळू शकतो, मात्र त्यासाठी आपल्याला थोडी काळजी घ्यायला हवी.|Marathi_F|other|9.868104
processed_mr_f_other_03147.wav|पण ही अध्यासन केंद्रंच बंद पडण्याच्या मार्गावर असल्याने गांधी विचारांचा प्रसार कसा होणार हाच असा प्रश्न गांधीवादी कार्यकर्ते विचारत आहेत.|Marathi_F|other|9.868104
processed_mr_f_health_00537.wav|एक ग्रॅमचा एक लक्षांश भाग पारा जर शरीरात गेला तर आपला मेंदू निकामी होऊ शकतो.|Marathi_F|other|6.640542
processed_mr_f_health_02893.wav|या गोळ्यांनी तात्पुरता ताप कमी होतो पण शरीरातील मलेरियाचा परजीवी तसाच राहतो.|Marathi_F|other|6.373500
processed_mr_f_agri_03754.wav|लागवडीपूर्वी जमिनीचे अन्नद्रव्यांच्या उपलब्धतेबाबत मृदा परीक्षण करून घ्यावे.|Marathi_F|other|5.900000
processed_mr_f_other_03167.wav|अरमान मलिकच्या सुरेल आवाजामुळे त्या गाण्याला एक वेगळाच रोमॅण्टिक टच मिळालाय.|Marathi_F|other|5.816229
processed_mr_f_books_02167.wav|नद्या, खाड्या व किनाऱ्यावरील प्रदेशात कासव, मगर, सुसर इत्यादी प्राणी आढळतात.|Marathi_F|other|7.731875
processed_mr_f_other_02324.wav|आता जितक्या लवकर भारतात येता येईल तितक्या लवकर परतायची त्यांची घाई सुरू आहे.|Marathi_F|other|6.350292
processed_mr_f_weather_02010.wav|याबाबत तपास केला असता, ही जमीन बी ए सिन्धू यांच्या नावावर असल्याचे उघड झाले.|Marathi_F|other|6.300000
processed_mr_f_education_02908.wav|माझे जीवन समृद्ध करणाऱ्या त्या मुंबईचे आताचे रुप पाहतांना मनाला यातना होतात.|Marathi_F|other|8.149333
processed_mr_f_books_01575.wav|प्रस्तुत पाठात आपण निवडणूक आयोगाची रचना, कार्ये व भूमिका समजावून घेणार आहोत.|Marathi_F|other|6.814687
processed_mr_f_politics_01295.wav|पॉन्टिंग यांच्या नेतृत्वाखाली ऑस्ट्रेलियाने दोन वेळा ही स्पर्धा जिंकली होती.|Marathi_F|other|5.653333
processed_mr_f_books_00030.wav|त्या पाठोपाठ जर्मनीमधील इतर विद्यापीठेही इतिहासाच्या अभ्यासाची केंद्रे बनली.|Marathi_F|other|6.152917
processed_mr_f_health_01471.wav|या सर्व प्रकारात विजेचा शॉक लागून किंवा वाहनाखाली येऊन त्यांचा मृत्यू ओढवतो.|Marathi_F|other|6.400000
processed_mr_f_books_01312.wav|कोणत्याही वस्तूचे वस्तुमान म्हणजे त्यामध्ये असलेल्या द्रव्यसंचयाचे मापन होय.|Marathi_F|other|6.200000
processed_mr_f_books_00896.wav|या स्वातंत्र्यसंग्रामासंबंधीच्या अनेक गोष्टींचे ते प्रत्यक्ष साक्षीदार होते.|Marathi_F|other|5.723354
processed_mr_f_education_00882.wav|श्री महालक्ष्मी व भगवान विष्णूंचे वास्तव्य करवीर भागात असल्याची श्रद्धा आहे.|Marathi_F|other|6.474667
processed_mr_f_finance_00121.wav|आपले उत्पन्न वाढेल आणि आपल्या व्यक्तीमत्वात काही महत्वाचे बदल नक्कीच दिसतील.|Marathi_F|other|5.568000
processed_mr_f_weather_00065.wav|अखंड मंत्रोच्चारणामुळे सर्व वातावरण अतिशय उत्साहाने आणि आनंदाने भरलेले होते.|Marathi_F|other|6.368000
processed_mr_f_agri_02793.wav|रत्नागिरी जिल्ह्यात साग, सुरू, चाफा, आंबा, बांबू आदी रोपे लावण्यात आलेली आहे|Marathi_F|other|7.400000
processed_mr_f_health_00243.wav|ह्या सकारात्मक ऊर्जेने अनेक आजार होण्याचा धोका टळत असल्याचे सद्गुरू सांगतात.|Marathi_F|other|5.967146
processed_mr_f_other_02852.wav|तेलंगणा आंध्रा साइडला अश्या चटण्या असतात त्यासाठी कोवळी दोडकी शोधली पाहिजेत.|Marathi_F|other|6.600000
processed_mr_f_books_02361.wav|ब्राझीलच्या तुलनेत भारतातील आंतरराष्ट्रीय हवाई वाहतूक जास्त विकसित झाली आहे.|Marathi_F|other|6.118083
processed_mr_f_agri_00439.wav|लांबलेल्या थंडीने आंबा पिकावर थ्रीप्स व करपा पडल्याने बहुतांश पीक खराब झाले.|Marathi_F|other|6.698667
processed_mr_f_books_00189.wav|  भारताच्या वसाहतवादी आणि राष्ट्रवादी इतिहासलेखनात त्याकडे दुर्लक्ष केले गेले.|Marathi_F|other|5.676896
processed_mr_f_other_02023.wav| माझ्या एका ओमानी मित्राने सांगितले की माझा तोंडावळा जॉर्डियन लोकांसारखा आहे.|Marathi_F|other|6.141312
processed_mr_f_agri_02242.wav|गरोदर स्त्रियांनी आंबट फळे खाऊ नयेत तसेच हवाबंद डब्यातील फळांचे रस पिऊ नयेत.|Marathi_F|other|6.773333
processed_mr_f_weather_02172.wav|पालिका नेमत असलेले सल्लागार अनेकदा कोट्यवधी रुपये घेऊनही चुकीचा सल्ला देतात.|Marathi_F|other|5.749333
processed_mr_f_weather_01429.wav|तर शनिवार उजाडला की वर्गाचे वेध लागतात आणि मीरा कुलकर्णींना आगळा आनंद मिळतो.|Marathi_F|other|6.069333
processed_mr_f_general_03324.wav|परंतु ते करीत असताना पुलवामा जिल्ह्यातील शहिदांना श्रध्दांजली वाहून आपली जबाबदारी संपत नाही |Marathi_F|other|7.061333
processed_mr_f_politics_03256.wav|त्यांनी हौसेने रिटायर झाल्यावर जागा घेतली पण बंगला पूर्ण व्हायच्या आतच त्यांचा मृत्यू झाला.|Marathi_F|other|6.720000
processed_mr_f_health_02156.wav|बर्फामध्ये जर कोलाय विषाणू असतील तर तुमच्या घशामध्ये जंतुसंसर्ग होण्याचा धोका निर्माण होतो.|Marathi_F|other|6.884333
processed_mr_f_health_01339.wav|महसूलाचे सर्वोत्तम स्रोत गोमांस, कोकरू, चिकन आणि अंडी तसेच दूध व दुधाचे पदार्थ मानले जातात.|Marathi_F|other|8.962521
processed_mr_f_other_01358.wav|मानसिक ताण असह्य होऊन पोलिसांनी आत्महत्त्येचा प्रयत्न केल्याच्या काही घटना उघड झाल्या आहेत.|Marathi_F|other|7.200000
processed_mr_f_other_02517.wav|सध्या प्रत्येक ठिकाणी असे पर्याय दिसत नाहीत व नागरीकांना जवळजवळ टोल भरणे अनिवार्य झाले आहे.|Marathi_F|other|7.325521
processed_mr_f_weather_02140.wav|परंतु तरीही आघाडीला बळ देण्यासाठी आता पवारांनी स्वत: मोर्चेबांधणी करण्यास सुरुवात केली आहे.|Marathi_F|other|6.933333
processed_mr_f_agri_01495.wav|कारण काय, तर जंगले आगीच्या भक्ष्यस्थानी पडल्यामुळे उंट पाणी पिण्यासाठी नागरी वस्तीत घुसतात.|Marathi_F|other|7.093333
processed_mr_f_agri_02763.wav|एक आजोबा रोज सकाळी फिरायला गेल्यानंतर हातातल्या काठीने दुसर्‍यांच्या बागेतील फुले तोडत असत.|Marathi_F|other|7.136000
processed_mr_f_politics_00713.wav|तेव्हा डिस्ट्रिक्ट सोशल वेल्फेअर ऑफिसरने प्रकरणाचा तपास करत प्राथमिक तक्रार दाखल केली होती.|Marathi_F|other|7.210667
processed_mr_f_finance_02157.wav|तेव्हा हे सर्व टाळण्यासाठी बँका कर्जदाराशी बोलणी सुरू करतात आणि कर्जाचे हप्ते बांधून देतात.|Marathi_F|other|7.157333
processed_mr_f_finance_00730.wav|सार्वजनिक क्षेत्रातील बँकांच्या वरिष्ठांना खाजगी क्षेत्रातील बँकांच्या तुलनेत कमी वेतन आहे.|Marathi_F|other|6.773333
processed_mr_f_education_03160.wav|नाशिक जिल्ह्यातील बर्ड्याची वाडी येथील महिलांना घोटभर पाण्यासाठी जीवावर उदार व्हावं लागतंय.|Marathi_F|other|7.400000
processed_mr_f_finance_01923.wav|संबंधित कामाच्या सोडविण्याच्या बाबतीत आर्थिक डेटाचा मुख्य स्त्रोत म्हणजे उद्यमांचे ताळेबंद.|Marathi_F|other|6.400000
processed_mr_f_agri_03336.wav|ही रोपे नर्सरीतून आणल्यावर जमिनीत खड्डा न खणता एक फुट उंच बाय तीन फुट गोल उंचवटा करून लावा.|Marathi_F|other|8.300000
processed_mr_f_weather_00704.wav|तरन्नुम आणि अब्दुलची एकमेकांना अगदी साजेशी जोडी जुळल्याने त्यांच्या पालकांनाही हायसे वाटले.|Marathi_F|other|6.800000
processed_mr_f_books_01615.wav|आपल्या देशाचा विस्तार व मतदारसंख्या लक्षात घेता निवडणुका घेणे हे अतिशय आव्हानात्मक काम आहे. |Marathi_F|other|7.197813
processed_mr_f_health_00567.wav|डॉक्टरवर विश्वास कमी असल्यामुळे डॉक्टरने शिफारस केलेल्या औषधांपैकी निम्मीच औषधे विकत घेतात.|Marathi_F|other|7.023667
processed_mr_f_politics_01788.wav|पण एक लक्षात घ्यायला पाहिजे की हे मानव  उत्क्रांतीच्या प्रवासातील खूपच पुढारलेले मानव होते.|Marathi_F|other|6.869333
processed_mr_f_weather_00443.wav|एकंदर वातावरण फारच हलके हलके वाटायला लागले तेव्हा तीही नंदनच्या स्पर्शांनी घायाळ होऊ लागली.|Marathi_F|other|7.456000
processed_mr_f_weather_02050.wav|त्यांच्या वक्तव्याकडे कुणी लक्ष देत नसतानाच मुंबई पोलिसांच्या हाती काही तासांतच क्ल्यू आला.|Marathi_F|other|6.752000
processed_mr_f_weather_01412.wav|आता या सर्व घटनेवर माहापालिका प्रशासन नक्की काय निर्णय घेते याकडे सगळ्यांचे लक्ष लागले आहे.|Marathi_F|other|7.400000
processed_mr_f_health_00720.wav|जर रक्तदाब अचानक कमी झाला, तर आल्याच्या लहानशा तुकड्यावर थोडासा लिंबाचा रस आणि सैंधव घालून खाण्यास द्यावे.|Marathi_F|other|8.532958
processed_mr_f_agri_00117.wav|पळीभर पाण्यात गंध, अक्षता, पुष्प व सुपारी ठेवून त्यातले पाणी फुलाने अर्घ्य म्हणून श्रीगणेशाला अर्पण करावे.|Marathi_F|other|8.900000
processed_mr_f_weather_01209.wav|त्यामुळे आपण जे प्रश्न 'अटेम्प्ट' करू तेवढे पूर्ण बरोबर असतील याची खात्री आपल्याला पेपर सोडवताना येत नाही.|Marathi_F|other|7.800000
processed_mr_f_education_03050.wav|कर्पूरादेवी ही त्याची एकुलती एक मुलगी होती, जी अजमेरचे महाराज सोमश्वर यांची पत्नी आणि पृथ्वीराजची आई होती.|Marathi_F|other|9.898667
processed_mr_f_politics_01813.wav|दिल्लीतील एम्स् इस्पितळात मंत्रिमंडळ बैठक घेऊन एक चुकीचा पायंडा भाजपने घातला आहे, अशी टीकाही त्यांनी केली.|Marathi_F|other|8.096000
processed_mr_f_finance_03481.wav|सहकारी बँका कायमच्या बंद करून स्मॉल फायनान्स बँका सुरू करण्याची संबंधितांची चाल अधिक वेगवान बनत चालली आहे.|Marathi_F|other|8.245333
processed_mr_f_agri_01977.wav|पूर्वी शेतात पाणी साठलं की गोगलगायी यायच्या. आदिवासी लोक पोतं घेऊन यायचे आणि त्यांना गोळा करून घेऊन जायचे.|Marathi_F|other|8.400000
processed_mr_f_other_03621.wav|सोव्हिएत संघराज्याचा डोलारा ज्यांच्या कारकिर्दीत कोसळला त्या बोरिस यांनी पुतिन यांना केंद्रीय सत्तेत आणले.|Marathi_F|other|7.964062
processed_mr_f_politics_02146.wav|डाळिंबाचे माहेरघर ठरलेल्या आटपाडी तालुक्यातील शेतकऱ्यांनी सातत्याने विविध प्रयोगातून भरघोस उत्पन्नाचा आलेख चढता ठेवला आहे|Marathi_F|other|9.909333
processed_mr_f_politics_02141.wav|एखाद्या श्रोत्यानें शंका घेतली तर तिचे ताबडतोब निरसन करावे आपल्या बोलण्यानें आपल्या बोलण्यास विरोध होईल असे होऊं देऊं नये|Marathi_F|other|9.088000
processed_mr_f_other_02865.wav|मात्र पोलिसांचे निर्भया पथक वाऱ्यावर वरात घेऊन कारवाई न करताच फिरत आहे, तर दामिनी पथकही निष्क्रीय झाल्याचे दिसून येत आहे.|Marathi_F|other|8.950917
processed_mr_f_general_01142.wav|कारण अश्याप्रकारे कोणाचा खून होणे वा त्याचा प्रयत्न होणे हे धक्कादायक आहे त्याहून धक्कादायक आहे ते असा प्रयत्न पचून जाणे.|Marathi_F|other|9.226667
processed_mr_f_agri_02056.wav|योग्य प्रमाणात पाणी पिल्यास आंत्रातील क्रिया योग्यप्रकारे होतात पाणी कमी पिल्यास मलातील पाणी आंत्राद्वारे शोषले जाते व बद्धकोष्ठता होते.|Marathi_F|other|10.154667
processed_mr_f_weather_00774.wav|मुद्द्यांच्या आधारे महायुती निर्माण झाली, त्याची जाण असणारे आणि अनुभवी नेते म्हणून गडकरी यांनी समजूत घालावी असे तिवारी यांचे म्हणणे आहे.|Marathi_F|other|9.888000
processed_mr_f_other_00207.wav|मुलांच्या घोळक्यातून चालता चालता अचानक जॉनने ॲन्थोनीला कोपर मारीत बाजूने जाणाऱ्या एका मुलाकडे त्याचं लक्ष आकर्षित करण्याचा प्रयत्न केला.|Marathi_F|other|9.717333
processed_mr_f_finance_02677.wav|यासाठी प्रत्यक्ष कर मंडळाने माजी प्राप्तिकर अधिकारी आणि इतर तज्ञांची एक सल्लागार समिती नेमण्याची गरज आहे.|Marathi_F|other|8.300000
processed_mr_f_other_00046.wav|ही केवळ लेखकाची चूक आहे. लहान शब्दापेक्षा मोठा शब्द योजणे जास्त प्रौढ दिसते, अशा भ्रमाने ही चूक झाली आहे.|Marathi_F|other|8.597333
processed_mr_f_politics_01170.wav|रमेश सिप्पी हा त्यांचा तरुण मुलगा दिग्दर्शक म्हणून त्यांच्या हाताशी आल्यावर सिप्पींचं बॅनर अधिक वेगाने घोडदौड करू लागलं.|Marathi_F|other|9.194667
processed_mr_f_politics_00880.wav|या इन्स्टाग्रामची दखल घेत महिला आयोगाने पोलिसांना याप्रकरणी लक्ष घालण्याचे आदेश दिले होते.|Marathi_F|other|7.000000
processed_mr_f_weather_03121.wav| सगळ्याच कलाकारांनी आपापल्या भूमिका अतिशय चोखपणे केल्या आहेत.|Marathi_F|other|5.100000
processed_mr_f_general_03388.wav|त्यानंतर नौकानयन स्पर्धेच्या बंदोबस्तात असलेल्या पोलिसांनी त्याला अटक करून पोलीस चौकीत नेले आणि नंतर न्यायालयात हजर केले |Marathi_F|other|9.365333
processed_mr_f_other_01739.wav|खास बात म्हणजे ट्रस्टतर्फे दरवर्षी सादर केला जाणारा देखावा आणि विद्युत रोषणाई हा भाविकांच्या आकर्षणाचा केंद्रबिंदू ठरतो.|Marathi_F|other|9.472000
processed_mr_f_health_01617.wav|चीनमधील वुहान शहरातून हा विषाणू संपूर्ण देशात आणि त्यानंतर आजूबाजूच्या देशांमध्येही पसरला.|Marathi_F|other|7.900000
processed_mr_f_health_01780.wav|अपेक्षेनं भरलेले तात्यांचे डोळे ज्या पद्धतीनं त्या दारावर खिळलेले होते ते सदाशिवला बघवेना.|Marathi_F|other|6.895958
processed_mr_f_weather_00731.wav|खर्दुंगला रस्त्यावर लेहपासून पंचवीस किलोमीटर पुढे साउथ पुल्लू आहे आणि तिथून खर्दुंगला पंधरा किलोमीटर आहे.|Marathi_F|other|8.300000
processed_mr_f_books_00051.wav|इतिहासलेखनातील काल्पनिकतेवर त्याने टीका केली.|Marathi_F|other|3.703208
processed_mr_f_politics_00966.wav|गावी खूप खणांचं घर, भरपूर जागा तरीही त्यांनी फोल्डिंग खुर्च्या बनवल्या आहेत |Marathi_F|other|6.058667
processed_mr_f_politics_02227.wav|आकाशातून एवढ्या विविध कोनातून त्याची जागा बदलते की कुठलाही कोपरा उन्हाच्या स्पर्शाशिवाय दिवस पार करत नाही|Marathi_F|other|8.100000
processed_mr_f_books_00366.wav|त्याच्यावरील देखण्या शिल्पांची सजावट मात्र नंतरच्या काळात केली गेली असावी, असे मानले जाते.|Marathi_F|other|6.600000
processed_mr_f_books_02048.wav|ब्राझीलच्या किनारी प्रदेशात अनेक कमी लांबीच्या नद्या आढळतात. |Marathi_F|other|4.800000
processed_mr_f_politics_00380.wav|कर्नाटक सरकारने इदरगौंड येथील सद्भावना मराठी संमेलनाला विरोध करून मराठीवर अन्याय केला आहे.|Marathi_F|other|8.100000
processed_mr_f_education_01005.wav|शिवाय, मी मधुमेही असल्याने, वैद्यकीय शास्त्रानुसार मला गोड खाणे वर्ज्य आहे.|Marathi_F|other|6.880000
processed_mr_f_agri_02334.wav|कागद दर तीन दिवसांनी जाळतो आणि ती राख पण कंपोस्टमध्ये टाकतो.|Marathi_F|other|5.557333
processed_mr_f_books_01458.wav|त्यामुळे संयुजा इलेक्ट्रॉन गमावण्याची अणूची प्रवृत्ती वाढते.|Marathi_F|other|4.759708
processed_mr_f_politics_00135.wav|पाचव्या मानांकित किदाम्बी श्रीकांतची पहिली लढत पात्रता फेरीतून आलेल्या खेळाडूशी होणार आहे.|Marathi_F|other|6.730667
processed_mr_f_general_01018.wav|व्यायाम करून तब्येत सुधारायला जसा वेळ लागतो तसाच देशातल्या लोकांची साक्षरता आणि विचार करण्याची क्षमता वाढायला वेळ लागतो.|Marathi_F|other|8.565333
processed_mr_f_finance_02160.wav|भारतातील काळा पैसा ज्या स्विस बँकेत जमा केला जातो, त्या बँकेने भारतातील खातेदारांची पहिली यादी भारताला सुपूर्द केली आहे.|Marathi_F|other|9.184000
processed_mr_f_education_02850.wav|माजी मंत्री आणि राष्ट्रवादीचे नेते दिलीप सोपल यांनी राष्ट्रवादीला सोडचिट्ठी देत शिवसेनेत प्रवेश केला आहे.|Marathi_F|other|9.760000
processed_mr_f_finance_00561.wav|बँकेतून कर्ज असल्यास लोन अगेन्स्ट प्रॉपर्टी आणि बिझनेस लोन असे पर्याय आहेत.|Marathi_F|other|6.300000
processed_mr_f_weather_02621.wav|गुंतागुंतीच्या गोष्टींमध्ये फक्त काळीपांढरी बाजूच पाहण्याचा काहीसा अप्रगल्भ अट्टाहासही त्यामागे असू शकेल.|Marathi_F|other|7.712000
processed_mr_f_books_01813.wav|राजकीय पक्ष सत्तेच्या स्पर्धेत असतात व निवडणुका जिंकून ते सामान्य जनतेचे प्रश्न सोडवण्याचा प्रयत्न करतात. |Marathi_F|other|8.161437
processed_mr_f_finance_03073.wav|पुढे त्याचा खर्च पालिकेस परवडत नसल्याने सदनिकेचे दर वाढविले आणि योजना अर्ध्यावरच गुंडाळली.|Marathi_F|other|7.200000
processed_mr_f_politics_01802.wav|फिर्यादी कार्यालयात काम करत असतांना आरोपी तिच्याकडे वाईट नजरेने वारंवार बघत असल्याचे तक्रारीत म्हटले आहे.|Marathi_F|other|8.757333
processed_mr_f_books_00448.wav| ही गोष्ट भारतीय दृक्कलांच्या क्षेत्रातही सातत्याने घडते आहे.|Marathi_F|other|4.782938
processed_mr_f_weather_01875.wav|आपण जगासमोर युद्धखोर ठरू नये यासाठी इश्कोल सर्वांना सबुरीचा सल्ला देत होते.|Marathi_F|other|5.952000
processed_mr_f_politics_03112.wav|स्पर्धेत द्वितीय पारितोषिक मिळवणाऱ्या अंतरा साठेला एका नामांकित कंपनीत थेट नोकरीसाठी विचारणा करण्यात आली.|Marathi_F|other|7.957333
processed_mr_f_agri_03614.wav|भाजीपाला पिकांमध्ये कांद्याची लागवड करताना काही महत्त्वाच्या गोष्टींची काळजी घ्यावी लागते.|Marathi_F|other|6.218667
processed_mr_f_weather_02374.wav|रतनारा याच्या घरी धाड घालून चार हजार तीनशे चाळीस रूपये किंमतीच्या देशी दारूच्या बाटल्या जप्त केल्या आहेत.|Marathi_F|other|7.445333
processed_mr_f_other_02716.wav|वायरलेस कनेक्शनच्या माध्यमातून तुम्ही तुमचा फोन या जॅकेटला जोडू शकाल, तर चार्जिंगसाठी जॅकेटमध्ये एक यूएसबी कनेक्टर असेल.|Marathi_F|other|9.345667
processed_mr_f_books_01688.wav|राजकीय पक्ष सरकार स्थापन करतात आणि देशाचा राज्यकारभार करतात.|Marathi_F|other|5.584021
processed_mr_f_health_01922.wav|म्हणून मीचं सुचवलं की असा कोर्स करायला सांगा की निदान कामधंद्याचं तरी बघेल, उनाडक्या करून वाया नको जायला.|Marathi_F|other|8.370417
processed_mr_f_agri_00925.wav|जायकवाडी वगळता येलदरी, सिद्धेश्वर, दुधना आदी प्रकल्प कोरडे असल्याने पाणी आणायचे तरी कोठून?|Marathi_F|other|8.288000
processed_mr_f_weather_01784.wav|अशी विदारक परिस्थिती असताना सरकार खोट्या हेडलाइन्स देऊन जनतेला विचलित करीत असल्याचा आरोप प्रियांका गांधी यांनी केला आहे.|Marathi_F|other|9.056000
processed_mr_f_general_00128.wav|हजारो कुस्ती शौकीनांचे डोळ्यांचे पारणे फेडणारी ही झुंज शेवटी बरोबरीत सुटली.|Marathi_F|other|5.845333
processed_mr_f_education_00944.wav|प्रहारच्या कार्यालयाला श्री गज्वी यांनी भेट देऊन संपादक विभागाशी चर्चा केली|Marathi_F|other|6.500000
processed_mr_f_weather_01700.wav|तसेच शिवाच्या मंदिरात नंदीला आणि गणपतीच्या मंदिरात उंदराला अनन्य महत्व आहे.|Marathi_F|other|6.197333
processed_mr_f_weather_01407.wav|आज सकाळी पोळ्या करण्याऱ्या ताईंनी भिजवलेल्या, तयार कणकेच्या होत्या तेवढ्याच पोळ्या केल्या.|Marathi_F|other|5.962667
processed_mr_f_other_01267.wav|प्रत्यक्षात आपल्या समाजाला मुली मेल्या तरी चालतात, मुलं मेली तर चालत नाहीत.|Marathi_F|other|5.888000
processed_mr_f_health_00384.wav|हे विधान करताना श्रीवास्तव यांनी आपला मेंदू बाजूला काढून ठेवला होता की काय?|Marathi_F|other|5.967146
processed_mr_f_health_01753.wav|अश्रूंच्या मुळाशी शरीराला किंवा मनाला झालेली वेदना किंवा जखम कारणीभूत असते.|Marathi_F|other|6.350292
processed_mr_f_general_00366.wav|सुपर संडेमध्ये दिल्ली कॅपिटल्स वर्सेस बंगळुरु आणि कोलकाता वर्सेस राजस्थान आमने सामने आहेत.|Marathi_F|other|7.712000
processed_mr_f_finance_02446.wav|मिळणारा महसूल आणि कर्मचाऱ्यांचे वेतन याचा विचार केला असता पार्किंग शुल्कचा महसूल कर्मचार्‍यांचे वेतन देण्यासाठी जात आहे.|Marathi_F|other|8.650667
processed_mr_f_finance_01168.wav|वित्तीय तूट वाढल्यामुळे महागाई वाढण्याचा धोका निर्माण झाला आहे. स्थूल आर्थिक स्थितीवरही त्याचा परिणाम होण्याचा धोका आहे.|Marathi_F|other|9.354667
processed_mr_f_education_01537.wav|जीवनातील महत्त्वाचा समजल्या जाणाऱ्या क्षणाची सुरक्षा ठेवण्यासाठी वेडिंग इन्शूरन्सचे कवच उपयुक्त ठरू शकते.|Marathi_F|other|9.226667
processed_mr_f_weather_01669.wav|दरम्यान याच ओव्हरच्या शेवटच्या चेंडूवर सौम्य सरकार विरोधात पंतनं अपील केले.|Marathi_F|other|6.090667
processed_mr_f_finance_01933.wav|मिळणारे वेतन पुरत नाही तुटपुंजे आहे म्हणून अतिक्रमण करणे, हे संयुक्तिक आहे?|Marathi_F|other|5.984000
processed_mr_f_agri_02482.wav|जर नाला बुजला असता तर, पावसाचे पाणी, गटारे, ड्रेनेज याचे पाणी कोठे सोडायचे?|Marathi_F|other|6.645333
processed_mr_f_agri_03757.wav|स्थानपरत्वे सफेद वेलची, हरसाल, महालक्ष्मी, अर्धापुरी या स्थानिक वाणांचीही लागवड केली जाते.|Marathi_F|other|7.840000
processed_mr_f_books_00197.wav|त्यांनी पुरुषप्रधान व्यवस्था आणि जातिव्यवस्था यांना विरोध करणारे लेखन केले. |Marathi_F|other|5.600000
processed_mr_f_books_01971.wav|ही विस्ताराने लहान असून त्यांची उंची कमी आहे.|Marathi_F|other|3.958625
processed_mr_f_agri_01399.wav|तर काही ठिकाणी शेतात पाणी साचल्याने भातपीक आडवे होऊन पाण्यात भाताच्या ओंब्या तरंगत होत्या.|Marathi_F|other|7.648000
processed_mr_f_general_00834.wav|भारताच्या अंडर सिक्सटिन संघाचे मुख्य प्रशिक्षक बिबियानो फर्नांडेस यांनी या विजयाचं श्रेय भारतीय खेळाडूंना घडवणाऱ्या प्रशिक्षकांना दिलं.|Marathi_F|other|9.770667
processed_mr_f_health_00684.wav|यात अमुक आजार नक्की कशाने होतो, व तो दुरुस्त करण्यासाठी काय करता येईल या बद्द्लचे खूपच प्रगत चिंतन आढळते.|Marathi_F|other|8.382021
processed_mr_f_education_01015.wav|लग्नांचा मौसम आला की हमखास सलमान खानच्या लग्नाची चर्चा होते.|Marathi_F|other|5.664000
processed_mr_f_agri_03644.wav|एक खास प्रकारची प्रक्रिया करून व दाब देऊन चहाच्या पानाचे वेगवेगळ्या प्रकारचे गठ्ठे बनवतात.|Marathi_F|other|7.000000
processed_mr_f_education_02945.wav|फुजी हा मूळचा अल्जेरियाचा नागरीक असून तुर्कीमध्ये तो कामानिमित्त आलेला आहे.|Marathi_F|other|6.848000
processed_mr_f_finance_01554.wav|आता आपण चलन म्हणून नोटा आणि नाणी यांचा वापर करतो आणि या नोटा आणि नाण्यांनाच लक्ष्मी मानतो.|Marathi_F|other|8.000000
processed_mr_f_other_01266.wav|सरत्या वर्षाला निरोप देताना मुंबईत होणाऱ्या पार्ट्यांमध्ये हे ड्रग्ज पुरवण्यात येणार होतं.|Marathi_F|other|6.144000
processed_mr_f_education_00055.wav|कुंभारमाठ येथील हुतात्मा स्तंभाला पुष्पहार अर्पण करीत पुलवामा हल्ल्यातील शहिदांना श्रद्धांजली अर्पण केली.|Marathi_F|other|8.778667
processed_mr_f_weather_02062.wav|दक्षिण आफ्रिकेच्या दौऱ्यासाठी संघ निवडला जाण्यापूर्वीच आपण या दौऱ्यासाठी उपलब्ध नाही असं त्याला जाहीर करावं लागणार होतं.|Marathi_F|other|8.300000
processed_mr_f_health_03641.wav|त्यामुळे जर तुम्हाला कुठला आजार झाला असेल, किंवा तुमच्या शरीरात कशाची कमी असेल तर ते तुम्हाला लगेचच कळेल.|Marathi_F|other|7.800000
processed_mr_f_finance_02060.wav|इन्कम टॅक्स भरणे ही देशातील प्रत्येक नागरिकाची महत्त्वाची जबाबदारी असते, कारण त्यातून मिळणारा पैसा हा देशाच्याच भल्यासाठी वापरला जातो.|Marathi_F|other|9.461333
processed_mr_f_agri_02007.wav|ऑक्टोबर नोव्हेंबर महिन्यांत झालेल्या अवेळी पावसामुळे खरीप हंगामातील सोयाबीन काढणी, कापूस वेचणी सुरू असताना नुकसान झाले.|Marathi_F|other|9.354667
processed_mr_f_agri_00081.wav|कार्ल्यातील बच्चे कंपनीने अनोखी पार्टी करायच्या उद्देशाने आंब्याच्या झाडावर बांबू बांधून फळ्या व पत्रा टाकून माची केली.|Marathi_F|other|8.992000
processed_mr_f_politics_01536.wav|मात्र त्यानंतर बोलतांना त्यांनी अम्मांनीच रूग्णालयात असतांना आपल्याला मुख्यमंत्री होण्याचे आदेश दिले होते असे सांगितले.|Marathi_F|other|8.600000
processed_mr_f_weather_02891.wav|गावात मुक्कामाला असलेल्या बेशिस्त टुरिस्टांचा कोलाहल आणि दणदणीत थंडी यांच्याकडे दुर्लक्ष करत स्लीपिंग बॅगमध्ये गुरफटलो.|Marathi_F|other|9.248000
processed_mr_f_general_00798.wav|उद्यापासून सूर्य महाराज अधिक वेगाने उत्तरायण करणार आणि नदी, नाले, ओढे याचे बाष्पीभवन अधिक वेगाने व्हायला सुरुवात होणार.|Marathi_F|other|9.300000
processed_mr_f_finance_02762.wav|रुपयाची घसरण थोपवून धरण्यासाठी या काळात मोठ्या प्रमाणावर डॉलरची विक्री करण्यात आल्याचे चलन बाजारातील तज्ज्ञांचे मत आहे.|Marathi_F|other|8.917333
processed_mr_f_weather_02182.wav|त्यात जॉन राईटचे कॉन्ट्रॅक्ट संपले व त्याबरोबर सुमारे पाच वर्षातील विजय व पराभव धरले तर एक अत्यंत यशस्वी कालावधी संपला.|Marathi_F|other|9.700000
processed_mr_f_other_03051.wav|या व्यतिरिक्त त्यांनी ब्रांदे रॉड्रिक, इजाबेल सेंट जेम्स, टीना मॅरी, जॉर्डन होली मेडिसन, ब्रिजेट यांनाही डेट केलं होतं.|Marathi_F|other|10.158354
processed_mr_f_politics_01606.wav|ती जागा जर का आम्हाला सापडली असती तर पूर्वजांनी तिथे इतक्या खुबीने दडवून ठेवलेले ते रहस्यही उलगडले असते.|Marathi_F|other|8.400000
processed_mr_f_weather_00221.wav|जगात कॅलिफोर्निया, इस्रायल, ब्राझील या देशांतही फलोद्याने खूप आहेत पण त्यांच्यात आणि आपल्यात एक फरक आहे.|Marathi_F|other|8.394667
processed_mr_f_other_01636.wav|कामशेत मार्गे पवनानगरकडे जाणाऱ्या मार्गावर बोरघाटात दरड कोसळल्याने या मार्गावरील वहातूक खंडीत झाली होती.|Marathi_F|other|8.341333
processed_mr_f_agri_03337.wav|चांगले कुजलेले कंपोस्ट खत हे वेलीच्या वाढीसाठी आवश्यक सर्व घटकांची व उपयुक्त सूक्ष्मजीवांची पूर्तता करते|Marathi_F|other|7.957333
processed_mr_f_books_00231.wav|अनेकदा वैज्ञानिक शोध हे मानवी गरजांची पूर्ती आणि जिज्ञासेचे समाधान करण्याच्या प्रयत्नातून लागलेले असतात.|Marathi_F|other|7.685437
processed_mr_f_general_00910.wav|अमेरिकेने इराकवर हल्ला केला तेव्हा या युद्धाची दृश्यं भारतातल्या अगदी खेड्यात बसलेल्या लोकांनीही पाहिली.|Marathi_F|other|7.466667
processed_mr_f_health_03101.wav|त्या व्यक्तीचे सर्व आजार बरे होतील त्याची दृष्टी सुधारेल, ती अनेक मैल अंतरावर असलेल्या गोष्टी पाहू शकेल.|Marathi_F|other|7.871187
processed_mr_f_agri_01279.wav|मी यात अजिबात पाणी घालत नाही आणि त्यासाठी जास्तीचा नारळ वापरते, त्यामुळे हा पदार्थ घट्ट आणि चविष्ट होतो.|Marathi_F|other|8.576000
processed_mr_f_other_03428.wav|दारात लटकणारी ही तरुणी जवळपास कोसळण्याच्या बेतात असताना इश्तेखर अहमद यांनी खाली वाकून तिला वाचविले होते.|Marathi_F|other|8.788375
processed_mr_f_weather_00376.wav|तुफानी वादळातही शिवसेना पक्षप्रमुख उद्धव ठाकरे यांची परभणीच्या मैदानावर आयोजित सभा आज तुफान यशस्वी झाली.|Marathi_F|other|8.533333
processed_mr_f_agri_00620.wav|बांबूपासून तयार झालेल्या व्हेनेशियन ब्लाईंड म्हणजे चटईसारख्या पडद्यांचाही वापर करता येतो.|Marathi_F|other|6.464000
processed_mr_f_books_00993.wav|तेथे मार्गदर्शक पर्यटकांना काही महत्त्वाच्या ठिकाणांची माहिती सांगतात, ती ठिकाणे दाखवतात.|Marathi_F|other|6.663750
processed_mr_f_books_01873.wav|स्वातंत्र्यानंतर भारताच्या संविधानात स्त्रियांना सर्वच बाबतीत समान हक्क देण्यात आले आहेत.|Marathi_F|other|6.652146
processed_mr_f_books_02236.wav|अर्थव्यवस्थेचे तीन प्रकार तसेच अर्थव्यवस्थेतील विविध व्यवसायांचे वर्गीकरण आपण शिकलो आहोत.|Marathi_F|other|7.600000
processed_mr_f_books_02050.wav|त्यांपैकी परानिबा,इटापेकुरू या नद्या उत्तरेकडे वाहतात व उत्तर अटलांटिक महासागराला मिळतात.|Marathi_F|other|7.871187
processed_mr_f_weather_01546.wav|पॅरिसच्या हल्ल्याला जबाबदार असलेला सलाह अब्देस्लाम याला ब्रसेल्स येथे शुक्रवारी अटक झाली.|Marathi_F|other|7.264000
processed_mr_f_weather_00782.wav|मी घरी येत आहे, असे शुभमने मंगळवारी दुपारी दोनला त्याच्या कुटुंबीयांना फोन करून सांगितले.|Marathi_F|other|6.080000
processed_mr_f_agri_03588.wav|डोंगराळ जमिनीचा प्रसार होऊनही मोठ्या प्रमाणात येथे बटाटे, मटार आणि ओट्सचे पीक घेतले जाते.|Marathi_F|other|7.500000
processed_mr_f_politics_00881.wav|ट्विंकलने तिच्या या ट्विटमधून दिल्लीचे मुख्यमंत्री अरविंद केजरीवाल यांची खिल्ली उडवली आहे|Marathi_F|other|7.125333
processed_mr_f_finance_00225.wav|विविध देशांद्वारे जारी केलेल्या स्मारक नाण्यांनादेखील गुंतवणूक म्हणून विचारात घेतले जाते.|Marathi_F|other|6.300000
processed_mr_f_health_01580.wav|म्हणून याला सायलेंट किलर असेही म्हणतात, पण सतत रक्तदाब जास्त राहिल्याने हृदयावर ताण येतो.|Marathi_F|other|7.300000
processed_mr_f_education_01234.wav|पुढेमागे जोडल्या जाणाऱ्या अशा गोष्टी हा पूजाविधीचा वाढलेल्या कर्मकांण्डाचा एक प्रकार आहे.|Marathi_F|other|7.477333
processed_mr_f_agri_02787.wav|हे लक्षात घेऊन कांदा बीजोत्पादन करताना लागवड ते पीक व्यवस्थापन शास्त्रीय पद्धतीनेच करावे.|Marathi_F|other|7.274667
processed_mr_f_health_00585.wav|सर्दी, खोकला यासह स्वाईन फ्ल्यूची लक्षणे दिसू लागल्याने त्यांचा स्वॅबही पुणे येथे पाठवला.|Marathi_F|other|7.313917
processed_mr_f_education_03220.wav|लेफ्टिनेंट गवर्नर रे टोनोरियोने सांगितले की, इथे असं कोणत्याही प्रकारचे संकेत दिसत नाहीत.|Marathi_F|other|8.100000
processed_mr_f_general_00679.wav|तो आराखडा जरी वाघ यांनी पाहिला असता, तर बाहुल्या आणि घेरावाची स्टंटबाजी करावी लागली नसती.|Marathi_F|other|6.506667
processed_mr_f_health_00464.wav|याने रक्त वाहिन्यांना पसरण्यात मदत मिळते आणि पेशींमध्ये रक्त प्रवाह वाढतो.|Marathi_F|other|5.955542
processed_mr_f_weather_01176.wav|काही क्षणांत दोन्ही अश्वांनी तीन फेऱ्या पूर्ण केल्यानंतर रिंगण सोहळा झाला.|Marathi_F|other|5.696000
processed_mr_f_politics_00411.wav| मार्शेलीच्या मुख्य रेल्वे स्थानकावर दोन महिलांची चाकूने हत्या करण्यात आली.|Marathi_F|other|6.442667
processed_mr_f_agri_03709.wav|लिंबू झाडाच्या सर्वच भागांवर देवीच्या व्रणासारखे खरबरीत ठिपके दिसून येतात.|Marathi_F|other|5.952000
processed_mr_f_general_01486.wav|प्रेमाची धुंदी जेव्हा डोक्यावर चढते, तेव्हा प्रेमवीर आपल्या प्रेयसींसाठी चंद्र तारे आकाशातून तोडून आणण्याचे वायदे करीत असलेले अनेकदा पाहायला मिळतात.|Marathi_F|other|10.165333
processed_mr_f_finance_02433.wav|सर्व क्रेडिट आणि डेबिट कार्डांचा वापर हा अधिकाधिक ठिकाणी करण्याची गरज आहे.|Marathi_F|other|5.400000
processed_mr_f_other_02309.wav|त्यामुळे भाजपत यांना सत्ता मिळाली नाही तर पक्षाला डोकेदुखी लगेच सुरू होईल.|Marathi_F|other|6.106479
processed_mr_f_agri_03605.wav|ती रसायने जमिनीत घातल्यावर पीक उदंड आले, त्याला हरितक्रांती म्हणण्यात आले.|Marathi_F|other|5.900000
processed_mr_f_education_00979.wav|अनुचित प्रकार घडू नये यासाठी पोलिसांचा कडक बंदोबस्त तैनात करण्यात आला आहे.|Marathi_F|other|6.741333
processed_mr_f_education_01776.wav|राम रहीम रोज एनर्जी ड्रींक्स आणि टॉनिक घेत असल्याचेही त्याने सांगितले आहे.|Marathi_F|other|6.600000
processed_mr_f_general_00631.wav|भारताशी तुलना करता भारत म्हणजे जन्नत आणि पाकिस्तान म्हणजे जहन्नुम, भारत म्हणजे नंदनवन आणि पाकिस्तान म्हणजे कबरीस्तान असे काही आहे का?|Marathi_F|other|10.100000
processed_mr_f_agri_03475.wav|तेव्हा यंदा ज्या मालाला जास्त भाव मिळाला आहे त्या पिकाच्या मागे सर्वांनीच न लागता सर्वच प्रकारची पिके संतुलित प्रमाणात घेतली पाहिजेत.|Marathi_F|other|9.749333
processed_mr_f_books_00806.wav| प्रेक्षकांना सामने समजावून देण्यासाठी निवृत्त खेळाडू येतात.|Marathi_F|other|4.515917
processed_mr_f_weather_02233.wav|आम्ही कल्पना करू शकतो त्यापेक्षा आपले शरीर जास्त प्रगत आहे.|Marathi_F|other|4.700000
processed_mr_f_agri_02319.wav|यंत्राला व्ही आकाराचे ब्लेड लावलेले आहेत त्यामुळे भुईमूगाची झाडे शेंगेसह जमिनीवर येतात शेंगा जमिनीत शिल्लक राहत नाहीत.|Marathi_F|other|9.344000
processed_mr_f_health_03477.wav|आजही अनेक कुष्ठरोगी कुष्ठरोग बरा झाला असला तरी त्यांना या रोगामुळे झालेल्या शारीरिक व्याधींमुळे ते नीट चालू शकत नाहीत.|Marathi_F|other|8.846438
processed_mr_f_health_03992.wav|स्नायूंमधील शिथिलता कमी करण्यासाठी रूड पद्धतीचा वापर करतात.|Marathi_F|other|5.500000
processed_mr_f_general_01596.wav|त्यावर थोडा केमिकलचा एक कोट मारावा व नंतर वरून थोडी बारीक वाळू पसरून मग वरून पुन्हा सिमेंट व वाळुमिश्रित गिलावा करावा.|Marathi_F|other|9.749333
processed_mr_f_books_02398.wav|त्यांनी लष्करी दलांच्या निवासी क्षेत्रावर तसेच नागरी वस्तीवर हल्ला करून अनेक सैनिकांचा आणि नागरिकांचाही बळी घेतला आहे.|Marathi_F|other|9.700000
processed_mr_f_agri_02381.wav|आख्खे टोमॅटो पाण्यात घालून ते पाणी उकळलं की गॅस बंद करायचा.|Marathi_F|other|4.800000
processed_mr_f_politics_01828.wav|त्यांना मदत करण्यासाठी मुख्यमंत्री देवेंद्र फडणवीस यांनी राज्यातील सर्व देवस्थानच्या ट्रस्टने मदत करण्याचे आवाहन केले.|Marathi_F|other|8.757333
processed_mr_f_weather_01208.wav|अनिल देवमन बागडे व शाँग वाँग अशी जखमी कामगारांची नावे आहेत.|Marathi_F|other|6.000000
processed_mr_f_finance_02511.wav|आपल्या देणगीसाठी आपणास कर सवलत असलेले प्रमाणपत्र देण्यात येईल तसेच आपल्या अर्थ सहाय्याचा योग्य प्रकारे वापर केला जाईल.|Marathi_F|other|8.789333
processed_mr_f_politics_00706.wav|यानंतर तिच्या प्राथमिक तपासण्या केल्या असता तिला 'गुलीयन बॅरे सिन्ड्रोम'या विषाणूचा संसर्ग झाल्याचे निष्पन्न झाले आहे.|Marathi_F|other|8.981333
processed_mr_f_politics_01058.wav|सरावातील पराभवाच्या आधारे  प्रतिस्पर्ध्याच्या कामगिरीचे अवलोकन करू नका, हा रोहित शर्माचा सल्ला खरा ठरला|Marathi_F|other|8.565333
processed_mr_f_other_00946.wav|तबस्सुम आणि आयाज यांचे एकमेकांशी पटत नसल्याने तबस्सुम ही तिच्या आईकडे ताडीवाला रोड येथे येऊन राहत होती.|Marathi_F|other|9.130667
processed_mr_f_finance_00237.wav|‘एक देश एक कर’ असे ब्रीद घेऊन पुढे आलेला हा कर प्रत्यक्षात केंद्र सरकारने पाच टप्प्यांमध्ये अमलात आणला.|Marathi_F|other|8.010667
processed_mr_f_agri_00345.wav|फक्त हा प्रयोग मोठ्या प्रमाणात करायचा झाला तर कित्येक एकर जमिनीवर साखरेचे पाणी पसरवणे किती खर्चिक होईल?|Marathi_F|other|8.100000
processed_mr_f_finance_03150.wav|आयुर्विमा ही काळाची गरज असली तरी विमा कवच मिळवताना बचत वा अन्य परताव्याचा विचार करणे तोट्याचे ठरू शकते.|Marathi_F|other|8.938667
processed_mr_f_general_00988.wav|करणी सेनेचे मुख्य लोकेंद्र सिंह कल्वी यांनी सांगितले की, हा चित्रपट राष्ट्रीय स्तरावर बॅन करण्यात यावा.|Marathi_F|other|7.733333
processed_mr_f_agri_03664.wav|शेंगा पक्व होऊन त्यांच्यामधील बी कडक झाल्यावर झाडे बुंध्याजवळ विळ्याने कापून खळ्यावर वाळवून मळणी करतात.|Marathi_F|other|7.968000
processed_mr_f_weather_02283.wav|तर, दुसरीकडे पुणे महापालिका शहराचे ब्रॅन्डिंग करण्यासाठी अद्वितीय पुणे या लोगोचा सर्वत्र वापर करीत आहे.|Marathi_F|other|8.000000
processed_mr_f_weather_00760.wav|आवर्जून नक्कीच नाही पण आमच्याकडे नेमके गुरुवारी नाश्त्याला ऑम्लेट बनवले जाण्याचा योगायोग अनेकवेळा येतो.|Marathi_F|other|7.800000
processed_mr_f_finance_01403.wav|निर्यात साखरेचे अनुदान मिळण्यासाठी आवश्यक असलेल्या बँकेच्या दाखल्याची अट केंद्र सरकारने शिथिल केली आहे.|Marathi_F|other|8.100000
processed_mr_f_health_03864.wav|लघवीची धार अत्यंत कमी वेगात बाहेर पडणे. अशा प्रकारची लक्षणे ही फक्त वय वाढल्यामुळे पुरुषात दिसून येतात.|Marathi_F|other|7.627375
processed_mr_f_finance_02563.wav|जुगार आणि सट्टेबाजी कायदेशीर करुन त्यावर कर आकारल्यास त्यातून चांगला महसूल जमा होऊ शकतो.|Marathi_F|other|6.600000
processed_mr_f_politics_01281.wav|देशभरात वेगवेगळ्या ठिकाणी हा सण तिथल्या स्थानिक परंपरा, वैशिष्ट्य यांनी साजरा केला जातो.|Marathi_F|other|7.658667
processed_mr_f_finance_01419.wav|दोन देशातील वादामुळे जागतिक स्तरावर व्यापारात मंदी जाणवत आहे, ज्यामुळे व्यापारी सुरक्षित गोष्टींमध्ये गुंतवणूक करण्यावर भर देत आहेत.|Marathi_F|other|9.717333
processed_mr_f_books_02161.wav|भारतात वन्य प्राण्यांच्या अनेक प्रजाती आहेत.|Marathi_F|other|3.436187
processed_mr_f_politics_01172.wav|मृत्युंजय कादंबरीच्या लेखनासाठी शिवाजी सावंत यांनी थेट कुरुक्षेत्रात मुक्काम ठोकला होता.|Marathi_F|other|7.400000
processed_mr_f_books_02091.wav|देशाच्या उत्तरेकडील भागातून विषुववृत्त जाते.|Marathi_F|other|4.237271
processed_mr_f_weather_00789.wav|गेल्या ऑक्टोंबरच्या तुलनेत हा टक्का बऱ्याच अंशी वाढल्याचे ह्या अहवालात निष्पन्न होत आहे.|Marathi_F|other|6.080000
processed_mr_f_education_01315.wav|मराठा मोर्चा च्या वेळी असे प्रकार घडले नसल्याने, शासकीय पातळीवर मात्र शिथिलता दिसून आली.|Marathi_F|other|7.744000
processed_mr_f_other_03722.wav|एरोस्पेस उद्योगात वापरल्या जाणाऱ्या बेरिलियम आणि त्याचे संयुग्म फुफ्फुसावर परिणाम करतात.|Marathi_F|other|6.977229
processed_mr_f_education_01333.wav|मल्चिंग पेपर लावताना तो गादीवाफ्याला समांतर राहील, तो ढिला पडणार नाही याची काळजी घ्यावी.|Marathi_F|other|7.893333
processed_mr_f_health_02193.wav|त्या व्यक्तीने याबाबत डॉक्टरांना विचारणा केली असता गँगरीन नामक आजार झाला असल्याचे समजले.|Marathi_F|other|6.900000
processed_mr_f_education_03376.wav|तिच्याशी मी लग्नही करणार होतो, मात्र आजीची तब्ब्येत बिघडल्याने मला मायदेशी परतावे लागले.|Marathi_F|other|7.400000
processed_mr_f_health_00630.wav|घटसर्पाचा जीवाणू जंतुसंसर्ग झालेल्या व्यक्तीच्या तोंड, नाक व घसा या भागात वास्तव्य करतो.|Marathi_F|other|7.720271
processed_mr_f_books_01652.wav|त्या मध्यावधी निवडणुका म्हणून ओळखल्या जातात.|Marathi_F|other|3.552271
processed_mr_f_finance_02631.wav|सोनवणे ह्यांनी बचत गटातून आणि गळ्यातील मंगळसूत्र बँकेत गहाण ठेवून इतकी रक्कम जमवली होती.|Marathi_F|other|7.029333
processed_mr_f_other_01881.wav|तिलारीच्या या जंगलात बहुचर्चित वनमानव अर्थात स्लेंडर लोरीसचा वावर असल्याचे ऐकायला मिळते.|Marathi_F|other|7.058500
processed_mr_f_other_02287.wav|गोव्यात हिंदूंची संख्या आता कमीच आहे, पण जे असतील ते पण नामकरण स्वीकारतील असे वाटत नाही.|Marathi_F|other|7.070104
processed_mr_f_agri_03682.wav|बी काढण्यासाठी फळ आडवे व गोलाकार हलकेच कापून दोन्ही हातांनी अलगद पिळून काप वेगळे करावेत.|Marathi_F|other|7.168000
processed_mr_f_books_00024.wav|वैज्ञानिक पद्धतीचा उपयोग करून सामाजिक आणि ऐतिहासिक वास्तवांचाही अभ्यास करता येणे शक्य आहे, असा विश्वास विचारवंतांना वाटू लागला होता.|Marathi_F|other|10.158354
processed_mr_f_education_02060.wav|आठ वर्षांच्या जीवनने पित्याच्या चितेला मुखाग्नी देताच उपस्थितांच्या डोळ्यंत अश्रू तरळले.|Marathi_F|other|7.253333
processed_mr_f_politics_00943.wav|केवळ इलेक्ट्रोरल मेरिट म्हणजे निवडून येण्याची क्षमता या एका निकषावर उमेदवार निवडले जातात|Marathi_F|other|7.488000
processed_mr_f_agri_00655.wav|बारामतीच्या जिरायती भागातील काही शेतकरी कांदा विकण्यापेक्षा आणि फेकण्यापेक्षा तो  कांदा शेतातच टाकून जैविक खत म्हणून वापर करीत आहेत.|Marathi_F|other|10.100000
processed_mr_f_weather_01316.wav|मी त्यांना माझ्यापरीने लूक देत मला त्यांचं बोलणं पटलेलं नाही हे सांगण्याचा प्रयत्न केला.|Marathi_F|other|6.100000
processed_mr_f_books_02120.wav|ब्राझीलमधील पर्जन्यमान, वनस्पती, प्राण्यांचे प्रकार हे भूरचनेच्या छेदरेषेवर दाखवले आहेत.|Marathi_F|other|7.500000
processed_mr_f_other_02862.wav|पैनगंगा नदीवरील हदगाव तालुक्यातील कोथळा येथील कोल्हापुरी बंधारा ऑक्टोबर महिन्यात झालेल्या परतीच्या पावसाने नदीला पुर येऊन तुटला आहे.|Marathi_F|other|10.042250
processed_mr_f_general_01614.wav|राष्ट्रीय शालेय कुस्ती स्पर्धेत आखाड्यात विजेती ठरलेली महाराष्ट्राच्या संजीवनी ढाणेला पंचांच्या पक्षपाती भूमिकेचा चांगलाच फटका बसला.|Marathi_F|other|10.154667
processed_mr_f_agri_01296.wav|निझामाने या भागातील कापूस पिकाचे महत्त्व लक्षात घेऊन नांदेडला उस्मानशाही मिल काढली होती.|Marathi_F|other|7.541333
processed_mr_f_politics_01038.wav|तसेच भाजपला विरोध करण्यासाठी मुद्दे उपस्थित करण्याची प्रगल्भता, परिपक्वता देखील दिसत आहे|Marathi_F|other|7.520000
processed_mr_f_finance_02213.wav|राज्य सरकारी कर्मचारी व त्याच्या पत्नीला विमाकवच आहे, पण अपत्यांना विमा योजना लागू नाही.|Marathi_F|other|7.168000
processed_mr_f_other_02080.wav|पाच सामन्यांच्या द्विपक्षीय मालिकेत सर्वाधिक धावा करणाऱ्या विराटपेक्षा मसाकाझा उजवा आहे.|Marathi_F|other|7.100000
processed_mr_f_weather_02105.wav|त्यावेळी सहारा इंडिया परिवाराचे अध्यक्ष सुब्रतो रॉय यांनी पी. व्ही. सिंधुचा सन्मान केला.|Marathi_F|other|6.752000
processed_mr_f_agri_01667.wav|छातीपर्यंत पाणी आल्यावर तिने पाण्यात बुडी मारली पाठोपाठ किशोरनेदेखील पाण्यात बुडी मारली.|Marathi_F|other|6.965333
processed_mr_f_finance_01506.wav|राष्ट्रवादीला गृह, अर्थ ही खाती हवी असून, महसूल व ग्रामीण विकास ही खाती आपल्याला मिळावीत, असा काँग्रेसचा प्रयत्न आहे.|Marathi_F|other|9.344000
processed_mr_f_health_02652.wav|त्या अवयवाचा गंभीर कर्करोग झाल्यास अथवा ते एखाद्या गंभीर अपघातात नष्ट झाल्यास तो त्या पुरुषासाठी फार मोठा धक्का असतो.|Marathi_F|other|9.078625
processed_mr_f_politics_02682.wav|किश्तवाड शहरात नमाज पठणासाठी जाणार्या लोकांच्या गर्दीमध्ये एका आमदार पुत्राची स्कूटर गेल्यामुळे दंगलीची सुरुवात झाली.|Marathi_F|other|8.900000
processed_mr_f_general_00713.wav|पृथ्वीचे प्रेमगीत पण याच वृत्तात आहे, म्हणजे मला आता वृत्तं लक्षात नाहीत पण त्याच चालीत ही विशालची कविता म्हणता येते.|Marathi_F|other|8.384000
processed_mr_f_weather_01980.wav|मुख्य म्हणजे एकीकडे सलमानच्या चित्रपटांची रांग संपत नसताना एक महत्वाची बाब त्याने काही दिवसांपूर्वी स्पष्ट केली होती.|Marathi_F|other|8.661333
processed_mr_f_agri_01705.wav|दिवाळी आधी कांद्याची रोपे टाकलेल्या व टप्प्याटप्प्यात रोपे तयार करणाऱ्या सर्वच शेतकऱ्यांची कांदा रोपे खराब झाली आहेत.|Marathi_F|other|8.565333
processed_mr_f_general_00561.wav|वरील बरेच गेम्सही बोलण्याचे असल्यामुळे आणि बडबड करणे हा मुलींचा आवडता छंद असल्यामुळे त्या नक्कीच हे खेळ एन्जॉय करतील.|Marathi_F|other|8.704000
processed_mr_f_agri_03775.wav|घड बाहेर पडण्याचा मार्ग आकसला जाऊन घड सामान्यपणे बाहेर पडण्यास अडथळा निर्माण होतो. या विकृतीस ‘घड अडकणे’ असे म्हणतात.|Marathi_F|other|9.472000
processed_mr_f_books_02117.wav|वरील छायाचित्रांविषयी तुम्ही चर्चा केली असेल व त्यांना ओळखलेही असेल, कारण अनेक भारतीय प्रजातींशी त्यांचे साम्य आढळते;|Marathi_F|other|9.647521
processed_mr_f_books_00377.wav|देवप्रतिमांचा उपयोग करण्याची कल्पना कुशाण नाण्यांवर प्रथम पाहण्यास मिळते.|Marathi_F|other|5.978771
processed_mr_f_finance_02092.wav|या काळात गटातील महिलांना कर्जाची गरज नसल्याने सर्व कर्ज बेबीताईंनी घेतले.|Marathi_F|other|6.378667
processed_mr_f_other_01301.wav|नंतर निष्प्रभ ठरल्याने तो मुख्य प्रवाहातून काहीसा बाजूला फेकला गेला होता.|Marathi_F|other|5.738667
processed_mr_f_weather_00471.wav|बिल्डरचे क्रौर्य आणि तो मानवी मूल्यांचा करत असलेला चुराडा मन विषण्ण करतो.|Marathi_F|other|6.090667
processed_mr_f_education_01590.wav|बैठकीत अशोक पाटील, पिराजी मुचंडीकर, सुरेश डुकरे आदींनी विचार व्यक्त केले.|Marathi_F|other|7.114667
processed_mr_f_finance_00095.wav|कोणत्या दोन करांचे प्रमाण राष्ट्रीय ढोबळ उत्पन्नाच्या संदर्भात वाढले आहे?|Marathi_F|other|5.184000
processed_mr_f_books_00573.wav|या नाटकामुळे संपूर्ण लिखित संहिता असलेल्या नाटकांची नवी परंपरा सुरू झाली.|Marathi_F|other|5.851063
processed_mr_f_books_01253.wav|ग्रहाची कक्षा ही लंबवर्तुळाकार असून सूर्य त्या कक्षेच्या एका नाभीवर असतो. |Marathi_F|other|6.094875
processed_mr_f_books_00454.wav|या क्षेत्रांमध्येही कलेच्या अभ्यासकांना अनेक व्यावसायिक संधी उपलब्ध आहेत.|Marathi_F|other|5.723354
processed_mr_f_agri_00174.wav|केळी मऊ राहावीत, काळी पडू नयेत म्हणून ती क्लीन रॅपमध्ये गुंडाळून ठेवावीत.|Marathi_F|other|5.800000
processed_mr_f_health_00297.wav|मेंदू व स्पायनल कॉर्ड यांना तीन प्रकारच्या आवरणांनी संरक्षित केलेले असते.|Marathi_F|other|6.000000
processed_mr_f_agri_03659.wav|डाळीच्या धान्याची बहुतेक सर्व पिके इतिहासपूर्व कालापासून लागवडीखाली आहेत.|Marathi_F|other|5.962667
processed_mr_f_politics_02851.wav|प्रचाराचा धुरळा संपून मतदान पार पडते ना पडते तोच, लगेच एक्झिट पोलचे आकडे आणि निष्कर्ष येऊन धडकू लागले.|Marathi_F|other|8.469333
processed_mr_f_weather_00562.wav|कुर्ल्यांची बिळं शोधून आणखीन चारपाच कुर्ल्या पकडल्या आणि बाबल्याच्या हातातील प्लास्टिकची गोणी जड झाली.|Marathi_F|other|7.285333
processed_mr_f_finance_03521.wav|वेतन आयोग अंतर्गत सरकार केंद्रीय विद्यालयाच्या कर्मचाऱ्यांच्या सॅलरीमध्ये वाढ करण्याच्या विचारात आहेत.|Marathi_F|other|7.445333
processed_mr_f_health_02783.wav|त्यात प्रत्येक जोडप्यातील सदस्याला विशिष्ट प्रकारचे विषाणू असलेले प्रोबायोटिक पेय पिण्यास देण्यात आलं.|Marathi_F|other|7.000000
processed_mr_f_politics_01095.wav|कॉंग्रेसने मग धनगरांना उमेदवारी देण्याचे नाटक केले आणि अपक्ष मराठा उमेदवार उभा करून त्याला निवडून आणलं|Marathi_F|other|8.700000
processed_mr_f_health_00561.wav|इन साईट लर्निंग रात्रीच्या वेळात होतं जेव्हा मेंदू थकून विश्रांती घेत असतो, हे संशोधनांती सिद्ध झालंय.|Marathi_F|other|7.313917
processed_mr_f_agri_01510.wav|प्रमुख फळ पिके आणि इतर पिकांवरील कीड रोगाचे व्यवस्थापन करण्यासाठी क्रॉपसॅप योजना राबविण्यात येणार आहे.|Marathi_F|other|8.021333
processed_mr_f_general_03071.wav|या गोष्टीचा त्यांच्या मुलांच्या जीवनावर कसा परिणाम होतो हे दाखवणारा चित्रपट म्हणजे तेरे जैसा यार कहाँ.|Marathi_F|other|7.466667
processed_mr_f_books_01843.wav|स्वातंत्र्यपूर्व काळात ब्रिटिशांनी आदिवासींच्या जंगल संपत्तीवर उदरनिर्वाह करण्याच्या हक्कावर गदा आणली.|Marathi_F|other|7.500000
processed_mr_f_books_00071.wav|विसाव्या शतकातील फ्रेंच इतिहासकार मायकेल फुको याच्या लिखाणातून इतिहासलेखनाची एक नवी संकल्पना पुढे आली.   |Marathi_F|other|8.474917
processed_mr_f_politics_01809.wav|त्यानंतर ग्रामदैवत श्री जोतिबाचे पूजन मंदिराचे मानकरी माजी सरपंच श्री तानाजी पाटील यांच्या हस्ते झाले.|Marathi_F|other|9.418667
processed_mr_f_education_01956.wav|हल्ल्याचा सूत्रधार ओसामा बिन लादेन दाढी राखत असे आणि डोक्याला विशिष्ट प्रकारचे पागोटे, साफा बांधत असे.|Marathi_F|other|9.200000
processed_mr_f_agri_02860.wav|स्ट्रॉबेरी हे फळ कमी दिवस टिकणारे असल्यामुळे व जवळ मार्केट नसल्यामुळे ते शक्य त्या भावात द्यावे लागते.|Marathi_F|other|7.274667
processed_mr_f_politics_01630.wav|अजित पवारांच्या या धक्कादायक निर्णयानंतर राष्ट्रवादी कॉंग्रेस पक्षातील अनेक नेत्यांनी अजित पवारांचे मन वळविण्याचा प्रयत्न केला आहे.|Marathi_F|other|9.685333
processed_mr_f_other_00073.wav|शत्रुघ्न सिन्हा यांनीदेखील माझ्यासाठी पक्ष महत्त्वाचा असला तरी कुटुंबातील सदस्यांना पाठिंबा देणे माझे कर्तव्य असल्याचे स्पष्ट केले.|Marathi_F|other|9.200000
processed_mr_f_finance_00569.wav|घाऊक व किरकोळ महागाई दर सातत्याने घटत गेल्यानेच रिझर्व्ह बँकेला रेपो रेटमध्ये कपात करणे शक्य झाले आहे हे प्रथम लक्षात घेतले पाहिजे.|Marathi_F|other|9.632000
processed_mr_f_finance_00775.wav|केवळ व्यावसायिक नाटकांना अनुदान न देता प्रायोगिक नाटकांनाही अनुदान देण्यात येणार असल्याचं सांस्कृतिक कार्यमंत्र्यांनी स्पष्ट केलंय.|Marathi_F|other|8.938667
processed_mr_f_general_01675.wav|जेव्हा हा खून झाला तेव्हाच जर आंदळकर आणि त्याच्या हाताखाली काम करणाऱ्यानी योग्य पद्धतीने तपास केला असता तर ही नामुष्की ओढावली नसती.|Marathi_F|other|9.400000
processed_mr_f_finance_00538.wav|राज्याच्या विकासासाठी फार कमी खर्च होतो असे सांगत राज्याच्या आर्थिक स्थितीवर श्वेत पत्रिका प्रकाशित करण्याची मागणी खडसे यांनी केली.|Marathi_F|other|9.472000
processed_mr_f_weather_01801.wav|संध्याकाळी रथयात्रा पूर्ण झाल्यावर शेवटी खोताचा म्हणजे भानूंच्या कवाडीवर रथ लुटला जातो.|Marathi_F|other|7.000000
processed_mr_f_books_01243.wav|म्हणजेच या बलामुळे वस्तू केंद्राकडे जाण्यास प्रवृत्त होते. |Marathi_F|other|4.899042
processed_mr_f_other_01854.wav|पण आपल्या ग्रहावर आदळणाऱ्या अश्मीय दगडात अश्मांचे प्रमाण लोहाच्या तुलनेत फार जास्त आहे.|Marathi_F|other|7.000000
processed_mr_f_politics_00451.wav|मात्र त्यामुळे स्पेक्ट्रम घोटाळ्यामध्ये लाखो कोटी रुपयांचा भ्रष्टाचार उघडकीस आला आणि स्पेक्ट्रम वाटप अखेर रद्द झाले.|Marathi_F|other|8.970667
processed_mr_f_other_00284.wav|त्याने त्यांना घरात बोलावले, गाईचे ताजे दूध सेवन करण्याची विनंती केली आणि त्यांना सांगितले की माझे नाव फुंत्सोग आहे.|Marathi_F|other|8.757333
processed_mr_f_books_01667.wav|सार्वजनिक प्रश्न सोडवण्यासाठी एखादी संघटनाही पुढाकार घेते.|Marathi_F|other|5.038354
processed_mr_f_politics_00450.wav|राष्ट्रवाद आणि सुरक्षेचे मुद्दे प्रचाराच्या केंद्रस्थानी आणूनही भाजपला फायदा होत नसावा.|Marathi_F|other|7.082667
processed_mr_f_education_03474.wav|शालेय विद्यार्थिनींच्या आरोग्याची नीट काळजी घेण्यात यावी या हेतूने हा उपक्रम राबवला जाणार असल्याचे त्यांनी सांगितले.|Marathi_F|other|8.960000
processed_mr_f_books_00803.wav|या जगभरच्या प्रेक्षकांनी खेळाचे अर्थकारणच बदलून टाकले आहे.|Marathi_F|other|5.189292
processed_mr_f_other_01833.wav|आपण अलिश्बा नावाच्या एका पाकिस्तानी तरुणीला दुबईत भेटलो होतो, अशी कबुली शमीने दिली आहे.|Marathi_F|other|7.325521
processed_mr_f_agri_02809.wav|त्यात पावसाचे पाणी एकदम कोसळू लागले की, गटारे तुंबायला लागतात आणि रस्त्यावर पाणी साचते.|Marathi_F|other|6.592000
processed_mr_f_other_03410.wav|देवाच्या कृपेने आम्हाला मुलांना सांभाळायला चांगली मुलगी मिळाली त्यामुळे प्रश्न्न मिटला.|Marathi_F|other|6.361896
processed_mr_f_health_01458.wav|व्यासांनी त्वरीत त्याला जवळच्या कुंडात डुबकी मारायला लावली व त्यामुळे त्याचा ताप उतरला.|Marathi_F|other|6.768250
processed_mr_f_politics_02296.wav|ही जागा मिळाल्यामुळे नवा प्रकल्प उभारता येणार, या भावनेने बाबांना अगदी स्फुरण चढलं होतं|Marathi_F|other|7.400000
processed_mr_f_books_01727.wav|भारतातला हा एक जुना पक्ष आहे.|Marathi_F|other|2.800000
processed_mr_f_books_00162.wav|आपला इतिहास आपण लिहिला पाहिजे, याचा पुरस्कार त्यांनी केला.  |Marathi_F|other|4.469458
processed_mr_f_other_01727.wav|नासाने मेल पाठवत विक्रम लँडरचे फोटो शोधण्यात मदत केल्यामुळे शन्मूगचे अभिनंदन केले होते.|Marathi_F|other|7.381333
processed_mr_f_other_03392.wav|राणी चन्नम्मांचा वाडा, किल्ला राष्ट्रीय महामार्ग आदी विकासकामे मुख्यमंत्र्यांशी बोलणी करून करणार असल्याचे सांगितले .|Marathi_F|other|8.800000
processed_mr_f_books_02051.wav|दक्षिण अटलांटिक महासागराला मिळणाऱ्या नद्यांना पाण्याचा पुरवठा ब्राझील उच्चभूमीतून होतो.|Marathi_F|other|7.058500
processed_mr_f_weather_01855.wav|त्यामुळेच त्यांना प्रतिकिलोने गॅस देण्याची तसेच चार हफ्त्यांमध्ये सिलेंडरची रक्कम भरण्याची सुविधा देण्यात येणार आहे.|Marathi_F|other|8.384000
processed_mr_f_other_01696.wav|पुढल्या दहाबारा वर्षात या वाहनांची संख्या तीन अब्जांपेक्षाही जास्त होईल, यात शंका नाही.|Marathi_F|other|6.900000
processed_mr_f_weather_02507.wav|अन्नाचे दुर्भिक्ष, पाण्याची वानवा यामुळे परतीच्या प्रवासात उतारूंचे कल्पनातीत हाल झाले.|Marathi_F|other|6.912000
processed_mr_f_health_03063.wav|त्यावेळी उपचार करणारे डॉक्टर म्हणाले की, कोणत्या सापाने दंश केला हे माहीत असते तर अँटीव्हेनम शोधण्यास मदत झाली असती.|Marathi_F|other|8.126604
processed_mr_f_books_02042.wav|या दोन्ही नद्या व दक्षिण टोकाला असलेली उरुग्वे नदी यांना ब्राझील उच्चभूमीच्या दक्षिण उतारावरून पाण्याचा पुरवठा होतो.|Marathi_F|other|8.683896
processed_mr_f_health_01295.wav|मधुमेह, उच्च रक्तदाब हे सायलेंट किलर असून याचा शरीरात झालेला प्रवेश अनेकवेळा कळतच नाही.|Marathi_F|other|7.800000
processed_mr_f_agri_02704.wav|दक्षिण गोलार्धातील दक्षिण अमेरिका हा खंड असून त्यात ब्राझील, चिली आणि पेरू हे देश येतात|Marathi_F|other|7.840000
processed_mr_f_education_03163.wav|पुढे होणाऱ्या भयंकर प्रकाराच्या कल्पनेने मी हादरलो, माझे त्राण गेले आणि मला मूर्छा आली.|Marathi_F|other|7.648000
processed_mr_f_books_02251.wav|त्यामुळे राष्ट्रीय दरडोई उत्पन्नाच्या बाबतीत हा देश ब्राझील व भारतापेक्षा खूप पुढे आहे.|Marathi_F|other|7.070104
processed_mr_f_health_03976.wav|वयाच्या मध्यापासून ते उत्तरार्धातील शारीरिक बदलांचा शास्त्रीय अभ्‍यास तसेच त्यांचा सामाजिक प्रभाव यांचा समावेश होतो.|Marathi_F|other|9.194729
processed_mr_f_other_00813.wav|आई तुम्हीही एक स्त्री आहात मग स्त्रीबद्दल असा विचार करताय?|Marathi_F|other|5.162667
processed_mr_f_books_01047.wav|नेपोलिअन बोनापार्टने आपल्या स्वाऱ्यांच्या दरम्यान मायदेशी आणलेल्या कलावस्तूंमुळे लुव्र संग्रहातील संग्रह खूपच वाढला. |Marathi_F|other|9.241167
processed_mr_f_agri_01467.wav|हालचाल बंद केल्याने ती मृत झाली असावी, असा अंदाज बांधून तिच्या अंगावर झाडाच्या फांद्या टाकून आरोपीने तेथून पळ काढला.|Marathi_F|other|9.098667
processed_mr_f_finance_00753.wav|रेल्वेत रोख चार लाख रूपयांची बॅग विसरणे व ती सर्व रक्कम जशीच्यातशी परत मिळणे खूपच कठीण.|Marathi_F|other|7.850667
processed_mr_f_books_01861.wav|भारतातल्या कामगार चळवळीला औद्योगिकीकरणाची पार्श्वभूमी आहे. |Marathi_F|other|4.771333
processed_mr_f_other_01104.wav|पपईच्या झाडाप्रमाणे, नरपुष्पे आणि मादीपुष्पे येणारी दोन वेगवेगळी झाडे खजुरामध्ये असतात.|Marathi_F|other|7.300000
processed_mr_f_agri_02173.wav|पिंटूच्या पाठोपाठ त्याचे बाबाही त्या विहिरीकडे धावत गेले व पिंटूच्या हातातील पाण्याची बाटली घेऊन विहिरीत पाणी काढण्यासाठी डोकावले.|Marathi_F|other|8.938667
processed_mr_f_education_01278.wav|शेजवान पाणीपुरी, चॉकलेट पाणीपुरी, मिश्टी पाणीपुरी, शॉर्ट पाणीपुरी असे नवीन प्रकार बाजारात आलेले आहेत.|Marathi_F|other|9.120000
processed_mr_f_education_03100.wav|लोअर परळ येथील जोशी मार्ग येथे राहणाऱ्या जीवन भोसले यांनी पुस्तकांपासून सुदंर असा देखावा साकारला आहे.|Marathi_F|other|9.000000
processed_mr_f_politics_00579.wav|या ज्वेलरीचे कलेक्शन अर्थात इको सोल ज्वेलरीचे अनावरण आमदार सीमा हिरे यांच्या हस्ते करण्यात येणार आहे.|Marathi_F|other|8.256000
processed_mr_f_weather_01781.wav|परंतु गेल्या काही दिवसांत तिची प्रकृती खूपच ढासळली होती आणि तिला घरीच ऑक्सिजन थेरपी देण्यात येत होती.|Marathi_F|other|7.445333
processed_mr_f_politics_02640.wav|वाळवंटात रेल्वे ट्रॅकवर नग्न आमिर हातात ट्रान्झिस्टर घेऊन उभा आहे असं हे पोस्टर आमिरने प्रसिद्ध केलं.|Marathi_F|other|8.490667
processed_mr_f_agri_03534.wav|ही एक शास्त्रीय प्रक्रिया असून मुळाद्वारे खोडांमध्ये पाणी पोहोचते व खोडातून पानांपर्यंत पाणी पोहोचते.|Marathi_F|other|7.968000
processed_mr_f_weather_02284.wav|कंत्राटी कामगारांचे कंत्राट न वाढवण्याचा निर्णय हा त्याचाच एक भाग आहे, असेही भार्गवरांनी स्पष्ट केले.|Marathi_F|other|7.296000
processed_mr_f_weather_00290.wav|ख्रिस्तपूर्व दुसऱ्या शतकात उत्तर भारतात शुंग राजांची तर दख्खन आणि कोकण प्रांतात आंध्रांची राजवट होती.|Marathi_F|other|7.840000
processed_mr_f_agri_02595.wav|परंतु जमिनीतील पाणी पातळी झपाट्याने कमी होत असल्याने येणाऱ्या काळात या विहिरीचे पाणीही बंद होणार आहे.|Marathi_F|other|7.584000
processed_mr_f_books_01198.wav|लीळाचरित्रातील विविध घटना केव्हा, कोणत्या स्थळी व कोणत्या प्रसंगाने घडल्या हेही स्थानपोथीकार सांगतात. |Marathi_F|other|7.975688
processed_mr_f_health_03833.wav|अमेरिकन कॅन्सर सोसायटीच्या अहवालानुसार कर्करोगाची सुरुवात होत असताना, वाढ होत असताना थकवा जाणवू शकतो.|Marathi_F|other|7.975688
processed_mr_f_agri_02792.wav|या तिन्ही तलावातील पाण्याचा वापर पिण्यासाठी होत नसला तरी अन्य दैनंदिन कामासाठी येथील पाणी वापरले जाते|Marathi_F|other|8.100000
processed_mr_f_weather_01031.wav|पृथ्वीवरील बहुतेक ज्वालामुखींच्या तुलनेत लाव्हाचा प्रवाह लांब प्रवाहित झाला असल्याची वस्तुस्थिती आहे.|Marathi_F|other|7.900000
processed_mr_f_finance_01409.wav|{४५}{पंचेचाळीस} वर्षापूर्वी ज्या संचालकांनी व सदस्यांनी कर्ज घेतले त्यांच्याकडून वसुलीही करण्यात आली.|Marathi_F|other|7.040000
processed_mr_f_agri_02321.wav|दुसरीकडे कढणीमध्ये तेल घालून, मोहरी तडतडली की हिंग, हळद आणि कडुनिंबाची पाने घालून चरचरीत फोडणी करावी.|Marathi_F|other|8.768000
processed_mr_f_agri_03668.wav|काही जाती हिरवळीच्या खतासाठी वापरतात. त्यांच्यापासून गुरांना वैरण मिळते.|Marathi_F|other|5.900000
processed_mr_f_books_00468.wav|या क्षेत्रांमधील प्रक्रियांचा प्रत्येक टप्प्याच्या विकासाचा इतिहास असतो. |Marathi_F|other|5.328604
processed_mr_f_books_00528.wav|स्वातंत्र्य चळवळीच्या काळात राष्ट्रीय कीर्तन नावाचा नवा प्रकार पुढे आला. |Marathi_F|other|5.305396
processed_mr_f_other_01545.wav|धंद्यावर त्याचा होणारा परिणाम बघून त्या जवाहिऱ्याने ती मागणी मान्य केली.|Marathi_F|other|6.261333
processed_mr_f_books_00428.wav|भारताला लोककलांप्रमाणेच अभिजात कलांचाही अत्यंत समृद्ध वारसा लाभलेला आहे.|Marathi_F|other|5.990375
processed_mr_f_politics_01500.wav|महिला ऑफीसमध्ये बैठे काम जास्त करत आहेत आणि घरात मात्र कमी काम करत आहेत.|Marathi_F|other|6.592000
processed_mr_f_agri_00478.wav|लाकडी फळ्या आणि नारळाच्या झाडाचे लाकूड तसेच काथे पलंगासाठी वापरले जातात.|Marathi_F|other|6.304000
processed_mr_f_books_00761.wav|प्राचीन ऑलिंपिक ही खेळाची स्पर्धा ऑलिंपिया या ग्रीक शहरात घेतली जात असे. |Marathi_F|other|6.300000
processed_mr_f_other_02153.wav|पण आमच्यातील सेपरेशन इफेक्ट आम्ही दोघांनी जरासुद्धा जाहीर होऊ दिला नाही.|Marathi_F|other|5.967146
processed_mr_f_books_00238.wav|पुढे विज्ञानाच्या प्रगतीमुळे उत्पादन प्रक्रियांचे यांत्रिकीकरण होत गेले.|Marathi_F|other|5.282167
processed_mr_f_finance_02568.wav|प्रत्येक मानवी संस्कृतींमध्ये कर संकलनाची पद्धती या ना त्या रूपात होतीच.|Marathi_F|other|6.000000
processed_mr_f_weather_01993.wav|खाडीचे मुख गाळाने पूर्णपणे भरल्याने येथील मच्छिमारांच्या छोट्यामोठ्या नौका समुद्रात असुरक्षित ठेवाव्या लागत होत्या.|Marathi_F|other|8.200000
processed_mr_f_general_00826.wav|परंतु मी ही चलाखी ओळखली व कुणाचेही नाव घेतले नाही, असे हॅश्के याने एका इंग्रजी मासिकाला दिलेल्या मुलाखतीत सांगितले.|Marathi_F|other|9.461333
processed_mr_f_finance_00483.wav|सार्वजनिक क्षेत्रातील बँका व वित्तसंस्थांनी मोठ्या प्रमाणावर कर्ज देताना योग्य मार्गदर्शक तत्त्वांचा अवलंब केला का?|Marathi_F|other|8.700000
processed_mr_f_finance_01589.wav|हे संयुक्त पंचनामे करताना विमा कंपनीच्या प्रतिनिधीला सोबत घेऊन सर्वेक्षण करण्याची सूचना जिल्हा प्रशासनाने दिली आहे.|Marathi_F|other|8.661333
processed_mr_f_politics_00925.wav|सामान्य नागरिकांना अच्छे दिन पासून दूर ठेवणारा मोदी सरकारचा पहिला पूर्ण अर्थसंकल्प शनिवारी संसदेत सादर करण्यात आला.|Marathi_F|other|9.802667
processed_mr_f_weather_02853.wav|रोज सकाळी आपल्या लेकीला शाळा, कॉलेज, नोकरीसाठी निश्चिंतपणे निरोप देणारा बापमाणूस तिच्या सुरक्षेपायी अगतिक होतो आहे.|Marathi_F|other|9.184000
processed_mr_f_other_01919.wav|आता यासंदर्भात पश्चिम वहाडातील नेतेमंडळी नेमकी कोणती भूमिका स्वीकारतात याकडे सध्या राजकीय वर्तुळाचे लक्ष लागून आहे.|Marathi_F|other|9.183125
processed_mr_f_weather_01028.wav|नावामधील दुरस्तीसाठी कार्यालयांमध्ये नागरिकांना नाहक त्रास सहन करावा लागत असून आर्थिक भुर्दंडदेखील सोसावा लागत आहे.|Marathi_F|other|8.640000
processed_mr_f_education_03286.wav|ती कसर भरून काढण्यासाठी शिवसेनेने आता लोकसभेच्या वेळीच ठरलेल्या फॉर्म्युल्याची आठवण भाजपला करून दिल्याची चर्चा आहे.|Marathi_F|other|9.781333
processed_mr_f_finance_02934.wav|जेव्हा भारतात कोणत्याही दुसर्‍या देशातून सामान आयात होते त्यावर जो कर आकारला जातो, त्याला कस्टम ड्युटी म्हटले जाते.|Marathi_F|other|8.789333
processed_mr_f_books_00751.wav|या क्षेत्रातही इतिहासाच्या जाणकारांना प्रत्यक्ष कलादिग्दर्शक किंवा कलादिग्दर्शनासाठी सल्लागार म्हणून काम करता येते.|Marathi_F|other|8.800000
processed_mr_f_books_01220.wav|या बलाचा शोध कसा लागला ते आपण जाणून घेऊ या.|Marathi_F|other|4.400000
processed_mr_f_general_00681.wav|वचनाला जागून बळीराजाने हे दान देण्याची तयारी दाखविली तेव्हा वामन अवतारी विष्णूंनी प्रचंड रूप धारण करीत स्वर्ग आणि पृथ्वी व्यापले.|Marathi_F|other|9.900000
processed_mr_f_health_03829.wav|कर्करोग हा अनेक रोग एकत्र येऊन झालेला असतो. त्यामुळे या रोगात कोणतेही लक्षण दिसू शकते.|Marathi_F|other|6.895958
processed_mr_f_agri_00350.wav|या वर्षी सुरुवातीला पिके चांगली आली, मात्र मध्यंतरी झालेल्या पावसामुळे पिके वाया गेली.|Marathi_F|other|6.464000
processed_mr_f_books_02173.wav|देशाच्या आर्थिक, सामाजिक प्रगतीसाठी लोकसंख्या व तिची गुणवत्ता हे महत्त्वाचे घटक असतात. |Marathi_F|other|7.348750
processed_mr_f_other_03493.wav|त्याने गाडीतून एक पंचा काढला आणि माझ्या कपड्याला आणि शरीराला लागलेला चिखल पुसून काढला.|Marathi_F|other|6.094875
processed_mr_f_health_01679.wav|हॅनिमॅन यांनी प्रयोग करण्यासाठी फांदीचा अर्क घेतला होता, तेव्हा मलेरिया सारखाच थंडी, ताप व सांधेदुखीचा त्रास त्यांना जाणवू लागला.|Marathi_F|other|9.995812
processed_mr_f_education_02057.wav|रब्बीतील पिकांच्या बाबतीत असं होणार नाही, याची काळजी सरकारनं आतापासून घेणं गरजेचं आहे.|Marathi_F|other|8.064000
processed_mr_f_agri_01602.wav|मात्र जर अँगलमध्ये ठेवल्यास ही सगळी माती खालच्या भागात जमा होते आणि सहज साफ करता येतं.|Marathi_F|other|7.520000
processed_mr_f_books_01325.wav|त्यांना अवकाश काळावरील लहरी असे म्हटले आहे. |Marathi_F|other|3.970229
processed_mr_f_politics_01831.wav|विकासाच्या गंगेत मोजक्या मंडळींचे घोडे न्हाले, पण कोट्यवधी सामान्य जनता कोरडीच राहिली.|Marathi_F|other|6.900000
processed_mr_f_education_01898.wav|वसईचा किल्ला स्वराज्यात यावा यासाठी चिमाजी अप्पा यांनी वज्रेश्वरी देवीस नवस केला होता.|Marathi_F|other|7.744000
processed_mr_f_agri_00946.wav|हिरव्या मिरच्यांवर उकळते पाणी घालून त्या उन्हात वाळवून त्यांचे पांढरे तिखट तयार करावे.|Marathi_F|other|6.100000
processed_mr_f_politics_03079.wav|एकदा राज्यसभेच्या खासदार आणि सहा वेळा मुख्यमंत्री ही अम्मांची कारकीर्द काही लहान नाही.|Marathi_F|other|6.741333
processed_mr_f_health_02220.wav|जर रुग्णाला धोका आहे, तर स्प्रेचा वापर करण्यापूर्वी घशातील द्रावणात एकच इंजेक्शन द्या.|Marathi_F|other|7.100000
processed_mr_f_politics_01075.wav|गिरी यांनी सांगितले की, सर्पाच्या या प्रजातीला सामान्य बोलीभाषेत मांजऱ्या साप म्हणतात.|Marathi_F|other|6.976000
processed_mr_f_finance_03454.wav|या फंडातील रक्कम ही तीन वर्षांनंतर काढली तर त्यावर दीर्घमुदत भांडवली नफा कर लागू होतो.|Marathi_F|other|7.000000
processed_mr_f_books_01404.wav|प्रत्येक चौकट ही एका मूलद्रव्याची जागा आहे.|Marathi_F|other|4.364979
processed_mr_f_weather_00417.wav|त्यांत युद्धाच्या भेसूर छाया दाखवणारी वुंडेड सोल्जर, वॉर हंगर अशी प्रभावी शिल्पं आहेत.|Marathi_F|other|7.168000
processed_mr_f_politics_00227.wav|जन्मजात दिव्यांगता आणि अपघाताने आलेली दिव्यांगता असे दिव्यांगतेचे प्रमुख वर्गीकरण आहे.|Marathi_F|other|7.300000
processed_mr_f_books_01782.wav|स्वतंत्र राज्याच्या मागणीऐवजी त्यांना अधिक स्वायत्तता मिळावी म्हणून प्रयत्न सुरू केले. |Marathi_F|other|6.536042
processed_mr_f_general_03220.wav|यावेळी वायूंवर मोठ्या प्रमाणात दाब निर्माण केल्यावर तापमानात वाढ होते व इंधन पेट घेते.|Marathi_F|other|7.189333
processed_mr_f_agri_00196.wav|कोका बियांची रोपे अत्यंत नाजूक असल्याने ते ग्लोबल वॉर्मिंगच्या तडाख्यात जगू शकत नाहीत.|Marathi_F|other|6.560000
processed_mr_f_agri_02957.wav|जगातील अर्धी डुकरे ही चीनमध्ये असून तेथे दरडोई डुकराचे मांस खाण्याचे प्रमाण जास्त आहे.|Marathi_F|other|7.552000
processed_mr_f_weather_02335.wav|भगवी वस्त्र घातलेल्या व भाजपची अधिकृत उमेदवारी मिळालेल्या प्रज्ञा ठाकूर जे जे बोलल्या ते भाजपला मान्य नाही हे मी कसं मान्य करावं?|Marathi_F|other|9.429333
processed_mr_f_politics_01821.wav|गर्दीचा फायदा घेऊन महिला अथवा मुलींना धक्का मारणाऱ्या मनचले मजनूंची आता काही खैर नाही.|Marathi_F|other|7.274667
processed_mr_f_other_02205.wav|या चाचणीत पॉवर अप नामक कॅप्सुल्स आणि टायगर किंग क्रीम ही दोन उत्पादनं दोषी आढळली आहेत.|Marathi_F|other|7.400000
processed_mr_f_health_03306.wav|बहुतेक स्त्रियांमध्ये शरीरातील स्कॅव्हेंजर सिस्टम हे मासिक पाळीचे रक्त साफ करून टाकते.|Marathi_F|other|6.385104
processed_mr_f_books_00050.wav|अशा पद्धतीने ऐतिहासिक सत्यापर्यंत पोचता येणे शक्य आहे, असा विश्वास त्याने व्यक्त केला.|Marathi_F|other|6.733417
processed_mr_f_other_00745.wav|लॉजिकला खुंटीवर टांगून मॅड कॉमेडीचा शिक्का मारून दिग्दर्शक अनीझ बज्मीने दिग्दर्शित केलेले सिनेमे गेली अनेक वर्षे आपण पाहिले आहेत.|Marathi_F|other|9.900000
processed_mr_f_general_01635.wav|हत्तीच्या गोष्टीत वाघ चपखल बसल्याच्या आनंदात असतांना धाकट्या बंधूंचा शिट्टी फुंकल्यासारखा आवाज येतो.|Marathi_F|other|7.189333
processed_mr_f_agri_01497.wav|दूध आणि दुधाच्या पदार्थांचे चांगले गुणधर्म असले, तरी रोजच्या आहारामध्ये त्याचे प्रमाण ठराविकच असावे.|Marathi_F|other|8.192000
processed_mr_f_finance_01569.wav|सट्टेबाजीही अधिकृत झाल्यास सरकारला त्यामधून प्रत्यक्ष व अप्रत्यक्ष कराच्या माध्यमातून उत्पन्न मिळेल.|Marathi_F|other|7.300000
processed_mr_f_weather_02366.wav|वंदे मातरमवर बंदी घालून काँग्रेसने देशाच्या स्वातंत्र्यासाठी बलिदान करणाऱ्या वीरांचा अपमान केला आहे.|Marathi_F|other|7.000000
processed_mr_f_politics_02667.wav|निळवंडे धरणाच्या द्वार दुरूस्तीचे काम ऊर्ध्व प्रवरा विभाग संगमनेर यांचे मार्फत सुरू करण्यात येत आहे.|Marathi_F|other|7.989333
processed_mr_f_agri_01766.wav|जिल्ह्यात महत्त्वाचं पीक असलेल्या भात, सोयाबीन, कापूस, हळद आणि तुरी या पिकांचं मोठं नुकसान झालं आहे.|Marathi_F|other|8.544000
processed_mr_f_education_01900.wav|अंधश्रद्धा निर्मूलनाचे काम करणा्या कलबुर्गींना हे वाक्य वापरावं वाटलं यात मला काही चुकीचं दिसत नाही.|Marathi_F|other|8.600000
processed_mr_f_education_02978.wav|तसं पाहिलं तर महंमद रफींच्या सर्वोत्तम गाण्यांपैकी बहुतांश सर्वोत्तम गाणी ही नौशादजींनी दिलेली आहेत.|Marathi_F|other|8.565333
processed_mr_f_agri_00457.wav|जेव्हा आपण इतर देशांमधून आयात केलेली फळे विकत घेतो, तेव्हा त्या प्रत्येक फळावर स्टीकर लावलेला असतो..|Marathi_F|other|7.800000
processed_mr_f_general_01113.wav|सोलर कंजेक्शन म्हणजे यान व पृथ्वी ह्यांच्यामध्ये सूर्य येतो आणि त्यामुळे संपर्कात बाधा निर्माण होते.|Marathi_F|other|7.168000
processed_mr_f_books_02379.wav|‘प्रदेश, सार्वभौमत्व आणि स्वातंत्र्य’ यांचे संरक्षण करणे हा भारताच्या सुरक्षाविषयक धोरणाचा पाया आहे.|Marathi_F|other|8.700000
processed_mr_f_health_02583.wav|आपल्या शरीरातील कोशिका नष्ट होऊन हृदय रोग, कर्करोग यांच्यासारखे घातक विकार शरीरामध्ये उद्भवू लागतात.|Marathi_F|other|8.300000
processed_mr_f_education_01326.wav|तसेच विद्यार्थ्यांनी तयार केलेले उपकरण यात ठेवले जाणार आहे तर काही संशोधन हे पार्कमध्येच केले जातील.|Marathi_F|other|8.900000
processed_mr_f_agri_01657.wav|शिराळा तालुक्याच्या पश्चिम डोंगरी भागात सलग तीन महिने होत असलेल्या पावसाने व रोगाने खरीपातील पिके कुजू लागली आहेत.|Marathi_F|other|8.900000
processed_mr_f_agri_03331.wav|बामणी येथील पिकांची पाहणी करताना सर्वच पिके पूर्ण पाण्यात असून सडलेल्या अवस्थेत असल्याचे त्यांनी प्रत्यक्ष पाहिले.|Marathi_F|other|7.701333
processed_mr_f_health_01855.wav|दलाई लामा यांच्या छातीत संसर्ग झाला असून पुढील दोन ते तीन दिवस त्यांच्यावर दिल्लीतील रुग्णालयात उपचार सुरू राहतील.|Marathi_F|other|8.600000
processed_mr_f_finance_00317.wav|जेव्हा तुम्ही एखादा ब्रँड उघडता, व्यवसाय करण्याचा प्रयत्न करता त्या वेळी खूप वेळ व पैसा याची गुंतवणूक करावी लागते.|Marathi_F|other|8.700000
processed_mr_f_general_01304.wav|तर आंबी येथील एक गायरान पाझर तलाव भरला आहे तसेच गावतळे अर्धे भरले असल्याचे शाखा अभियंता शहाजी सस्ते यांनी संगितले.|Marathi_F|other|9.354667
processed_mr_f_finance_02172.wav|पीसीए अंतर्गत लक्ष्मी निवास बँकेला कर्ज देणे, नवी बँक शाखा खोलणे किंवा लाभांश जाहीर करण्यावर बंदी घालण्यात आली आहे|Marathi_F|other|9.400000
processed_mr_f_health_03396.wav|मनुष्याचे मन, मेंदू आणि शरीरावर ग्रह आणि नक्षत्रांचा प्रभाव पडत राहतो काहींचा त्यापासून बचाव होतो तर काहींचा नाही.|Marathi_F|other|9.322437
processed_mr_f_agri_03748.wav|कंद बटाट्याप्रमाणे भाजीसाठी अगर उकडून खाण्यासाठी वापरतात.|Marathi_F|other|5.200000
processed_mr_f_agri_02152.wav|गावातील सर्वात जास्त जमीन असलेले प्रसाद चव्हाण हे आपल्या शेतात तूर, सोयाबीन, हळद आणि केळी इत्यादी नगदी पिके घेतात.|Marathi_F|other|9.621333
processed_mr_f_politics_02325.wav|प्रिया मल्होत्राच्या खुनात आमदार चव्हाणांचा मुलगा गुंतलेला होता हे तर त्याने उघडपणे त्यांच्याजवळ बोलून दाखवलं होतं|Marathi_F|other|8.181333
processed_mr_f_finance_01036.wav|आतापर्यंत जमा झालेल्या कर रकमेच्या प्रमाणात मोदीजींच्या स्वप्नातील विकास म्हणजे सांगोसांगी वडाला वांगी असाच वाटतो.|Marathi_F|other|9.077333
processed_mr_f_politics_01187.wav|एरवी केवळ दर्गा आणि इफ्तार पार्ट्यांमध्ये दिसणारे काँग्रेस उपाध्यक्ष राहुल गांधी केवळ एक वर्षात चक्क सोळा वेळा मंदिरात गेले आहेत|Marathi_F|other|9.930667
processed_mr_f_politics_01005.wav|भारताच्या इतिहास संग्रामात आपल्या जीवनाची पुष्पे अर्पण करणाऱ्या स्वातंत्र्य सैनिकापैकी काही जणांची नावे प्रामुख्याने घेतली जातात|Marathi_F|other|10.165333
processed_mr_f_books_02246.wav|महत्त्वाचे म्हणजे भारताचे राष्ट्रीय उत्पन्न ब्राझीलच्या तुलनेत जास्त असले, तरी भारताचे दरडोई उत्पन्न ब्राझीलच्या तुलनेत कमी आहे. |Marathi_F|other|9.345667
processed_mr_f_weather_02659.wav|मंदिरांकडे जाणाऱ्या मार्गाच्या दगडी भिंतींवर हिंदू पुराणांतल्या आणि बोधिसत्वांच्या कथांमधील अनेक प्रसंगांची चित्रं कोरलेली आहेत.|Marathi_F|other|8.938667
processed_mr_f_weather_01744.wav|खूप दिवस गावच्या यात्रेला जाण्याचा योग आला नव्हता अगदी इच्छा असूनदेखील.|Marathi_F|other|5.429333
processed_mr_f_health_00945.wav|याचे मुख्य कारण म्हणजे पूर्वी दवाखाने, हॉस्पिटल व डॉक्टर उपलब्ध नव्हते.|Marathi_F|other|6.083250
processed_mr_f_agri_01617.wav|कॅलरीज मर्यादित ठेवून भूक भागवणारे आणि पौष्टिक असे खाद्य म्हणजे सफरचंद.|Marathi_F|other|6.165333
processed_mr_f_books_00280.wav|निसर्गातील जैववैविध्याचा विचार नैसर्गिक वारशाच्या संकल्पनेत केलेला आहे. |Marathi_F|other|5.804625
processed_mr_f_books_02211.wav|वरील सर्व कारणांमुळे सावो पावलो येथे मानवी वस्ती केंद्रित झालेली आढळते.|Marathi_F|other|6.200000
processed_mr_f_other_01813.wav|त्यांच्या पश्च्यात त्यांची पत्नी, पाच मुली आणि एक मुलगा असा परिवार आहे.|Marathi_F|other|6.396729
processed_mr_f_weather_02595.wav|दुष्काळी भागाची पाहणी करण्यासाठी केंद्रीय पथक नेमलेले असताना दुष्काळी भागाकडे पाठ फिरवून हे पथक जाते, ही केवढी चिंतेची आणि नामुष्कीची बाब आहे.|Marathi_F|other|9.900000
processed_mr_f_books_00327.wav|भीमबेटकाचा समावेश जागतिक सांस्कृतिक वारसास्थळांमध्ये करण्यात आलेला आहे.|Marathi_F|other|5.572417
processed_mr_f_finance_02020.wav|जर ते खाल्ले आणि त्यानंतर जेवणाची अवाजवी किंमत असल्यावर पण आपण ते देतो.|Marathi_F|other|6.346667
processed_mr_f_books_01465.wav|त्यामुळे संयुजा इलेक्ट्रॉन गमावण्याची अणूची प्रवृत्ती कमी कमी होत जाते.|Marathi_F|other|5.433104
processed_mr_f_other_02413.wav|त्याच्या कक्षेमुळे सावली ही अंब्रा आणि पेनंब्रा अशा भागात विभागली जाते.|Marathi_F|other|5.955542
processed_mr_f_weather_00590.wav|कराड परिसरात तीन बलाढ्य सहकारी व एक खाजगी साखर कारखाना डौलाने उभे आहेत. |Marathi_F|other|6.378667
processed_mr_f_agri_01530.wav|ही पद्धत कृत्रिम धाग्यांचे कपडे, रेशीम आणि लोकर यांच्यासाठी योग्य नाही.|Marathi_F|other|6.144000
processed_mr_f_agri_02974.wav|प्रकाश वळेकर या शेतकर्‍याच्या शेतातील आंबा व चिंचेची झाडे उन्मळून पडली.|Marathi_F|other|5.941333
processed_mr_f_agri_00206.wav|मिक्सर किंवा ब्लेंडरमध्ये सगळी फळे घालून चांगली प्युरी होईपर्यंत फिरवा.|Marathi_F|other|5.226667
processed_mr_f_other_01332.wav|मुंबई केंद्रशासित न राहता महाराष्ट्राला मिळाली हे संयुक्त महाराष्ट्र लढ्याचे यश होते.|Marathi_F|other|6.293333
processed_mr_f_weather_00909.wav|पण आजकाल सर्वत्र जे वातावरण आहे त्यात एक ठोस कृती झालीच पाहीजे असा एक आग्रही सूर आहे.|Marathi_F|other|7.168000
processed_mr_f_agri_03039.wav|गहू पिकांच्या उत्पादनात घट येण्यामध्ये किडींचा प्रादुर्भाव हे एक महत्त्वाचे कारण आहे.|Marathi_F|other|6.300000
processed_mr_f_education_01895.wav|ईमेलचा वापर करून विविध कंपन्या आपले ब्रॅँड कशाप्रकारे तयार करू शकतात याची माहिती आहे.|Marathi_F|other|7.658667
processed_mr_f_education_00458.wav|क्वीडबाबत मिळणाऱ्या चांगल्या प्रतिसादामुळे मारुती अल्टोला मात्र चांगला झटका बसला आहे.|Marathi_F|other|6.880000
processed_mr_f_education_03405.wav|जीवाश्मांच्या उत्क्रांतीचे विविध टप्पे आपल्या उदरात या खडकांनी सांभाळून ठेवलेले आहेत.|Marathi_F|other|7.274667
processed_mr_f_health_02047.wav|कोट्यवधी पेशी आपल्या शरीरात असतात आणि निसर्गाने दिलेले त्यांचे त्यांचे काम करत असतात.|Marathi_F|other|6.300000
processed_mr_f_other_00984.wav|ट्विंकलनं शेअर केलेल्या पोस्टमधील एका फोटोमध्ये ट्विंकलनं हे झुमके घातलेले दिसत आहेत.|Marathi_F|other|6.560000
processed_mr_f_health_00883.wav|मस्तकात वेदना होत असल्यास शेवग्याचा डिंक दुधात वाटावा आणि त्याचा लेप मस्तकावर लावावा.|Marathi_F|other|7.000000
processed_mr_f_politics_02409.wav|कुर्ल्यातील रेल्वे कॉलनीत रात्रीच्या वेळी शेकोटि पेटवून अनेक जण थंडीचा आनंद लूटत आहेत|Marathi_F|other|6.581333
processed_mr_f_agri_00228.wav|चेराव नावाचे लोकनृत्य खूप प्रचलित असून या नृत्यावेळी पुरूष जमिनीवर बांबू धरून ठेवतात.|Marathi_F|other|7.700000
processed_mr_f_books_01500.wav|नागरिकांना सहभागाच्या संधी देत असतानाच त्यांच्याशी असणारा शासनाचा संवाद वाढला पाहिजे.|Marathi_F|other|7.046875
processed_mr_f_education_02924.wav|सबब सत्य शोधण्यापेक्षा समाजावर आधारित नारायणाचे प्रवचन करून विश्वंभर भटजी मोकळे झाले.|Marathi_F|other|8.288000
processed_mr_f_agri_02008.wav|अर्धवट उरलेल्या अंड्यांमध्ये माती आणि बियाणं टाकून ती अंडी एका पसरट ट्रेमध्ये ठेवावीत|Marathi_F|other|7.445333
processed_mr_f_politics_01581.wav|गोव्याचे मुख्यमंत्री प्रमोद सावंत हे गोव्याचे हित जपण्यास पूर्णपणे अपयशी ठरलेले आहेत.|Marathi_F|other|6.613333
processed_mr_f_health_02133.wav|डाएटच्या बरोबरीने आहारात सोडीयमचे प्रमाण कमी केले तर रक्तदाब याहीपेक्षा कमी होऊ शकतो.|Marathi_F|other|7.400000
processed_mr_f_agri_03756.wav|केळीच्या श्रीमंती आणि ग्रँड नैन या वाणांची महाराष्ट्रात प्रामुख्याने लागवड केली जाते.|Marathi_F|other|6.600000
processed_mr_f_health_00852.wav|त्यातही कुठल्या प्रकृतीच्या वात कफ पित्त  माणसाने किती गोळ्या कुठल्या पथ्यासह खाव्या हे ते सांगणार.|Marathi_F|other|7.708646
processed_mr_f_politics_00961.wav|मात्र, आमदार हिरेंनी गाडी थांबवून तवेरा गाडीतील सुनील किर्वे व शन्नो फाळके या तरुणांना मारहाण केली.|Marathi_F|other|8.576000
processed_mr_f_weather_02255.wav|शनिवारी आल्तीनो येथील त्यांच्या कार्यालयात घेतलेल्या पत्रकार परिषदेत, बॉस्को पत्रकारांशी बोलत होते.|Marathi_F|other|7.050667
processed_mr_f_agri_03397.wav|तसेच आता गांधीनगर येथील फळ मार्केट आवारातही पाणीच पाणी झाले असून फळे पावसाच्या पाण्यावर तरंगत आहेत.|Marathi_F|other|7.712000
processed_mr_f_books_00546.wav|प्राधान्याने नृत्य-संगीताचा समावेश असलेल्या तमाशात कालांतराने ‘वग’ या नाट्यरूपाचा समावेश केला गेला.|Marathi_F|other|8.428479
processed_mr_f_finance_01943.wav|कॅशलेस व्यवहारांना चालना देण्यासाठी डेबिट शुल्कात घट करण्याचा विचार असल्याची माहिती सूत्रांनी दिली.|Marathi_F|other|7.029333
processed_mr_f_politics_01819.wav|तिला चालता येत नसल्यामुळे ती फारसे काम करू शकत नव्हती. त्यामुळे आईनेही या गोष्टीला विरोध केला नाही.|Marathi_F|other|7.690667
processed_mr_f_other_02961.wav|या परीक्षेच्या संदर्भाने त्रयस्थ व्यक्तिंकडून सातारा येथील सैनिक स्कूलविषयी गैरसमज पसरवले जात आहेत.|Marathi_F|other|7.441625
processed_mr_f_health_03597.wav|तो वादळी वेगाने सर्व शरीरात पसरतो आणि शरीरातल्या पेशी, रक्तवाहिन्या यांच्या अस्तित्वावर घाला घालतो.|Marathi_F|other|7.882792
processed_mr_f_other_01606.wav|हे सॅलड पौष्टिक आहे हे वेगळे सांगायला नको, अनेक रंगांमुळे आणि टेक्स्चर्समुळे दिसायलाही सुंदर दिसते.|Marathi_F|other|7.700000
processed_mr_f_education_00709.wav|खरंच सेल्फी हा प्रकार कोणी आणला हे माहिती नाही, पण एकदम भन्नाट संकल्पना आहे आणि मी खूप एन्जॉय करतो.|Marathi_F|other|8.874667
processed_mr_f_finance_03432.wav|अनेकांनी आपल्याला आलेला कर हा मोठ्या प्रमाणावर आकारण्यात आल्याच्या तक्रारींचा पाढा समितीसमोर वाचला.|Marathi_F|other|7.957333
processed_mr_f_general_00718.wav|ह्या पार्कांना जोडणारे पार्क कनेक्टर रस्ते आहेत जे फक्त जॉगिंग, स्केटिंग व सायकलिंगसाठी राखीव आहेत.|Marathi_F|other|8.149333
processed_mr_f_books_01619.wav|काही उमेदवारांची गुन्हेगारी पार्श्वभूमी असूनही राजकीय पक्ष त्यांना तिकीट देतात व ते निवडूनही येतात.|Marathi_F|other|8.149833
processed_mr_f_agri_00230.wav|फळे झाकून फ्रीजमध्ये ठेवल्याने फळांचा वास फ्रीजला लागत नाही किंवा इतर कोणताही वास फळांना लागत नाही.|Marathi_F|other|8.042667
processed_mr_f_agri_01816.wav|थोडीशी हळद घेऊन तिच्यामध्ये थोडासा लिंबाचा रस टाकावा आणि कच्चे दूध मिसळून त्यांची पेस्ट तयार करावी.|Marathi_F|other|7.648000
processed_mr_f_health_03901.wav|आर्द्र कोथ झालेला भाग ओलसर आणि सुजलेला दिसतो आणि जीवाणूंच्या प्रादुर्भावामुळे त्याला दुर्गंधी येते.|Marathi_F|other|7.430021
processed_mr_f_health_03873.wav|रुग्णांच्या फोडीतील द्रावातूनही कांजिण्यांचा प्रसार होतो. मात्र फोडांवर खपली धरली की प्रसार थांबतो.|Marathi_F|other|7.453229
processed_mr_f_agri_03557.wav|भाजीपाला पिकात मिश्रपीक व फळबागेत आंतरपीक म्हणून झेंडूचे पीक घेतल्यास सूत्र कृमींचा त्रास कमी होतो.|Marathi_F|other|7.900000
processed_mr_f_agri_02101.wav|बांबू किंवा लोखंडी अँगलच्या सांगाड्यावर पन्नास टक्के प्रकाश देणारे शेडनेट वापरून अशी सोय करता येईल.|Marathi_F|other|7.968000
processed_mr_f_agri_03346.wav|केकसाठी लागणारा मैदा, साखर, कोको पावडर, बेकिंग पावडर चाळण्यासाठी बारीक जाळीच्या चाळणीचा वापर करावा.|Marathi_F|other|8.096000
processed_mr_f_politics_02914.wav|राणा दग्गुबातीने हाथी मेरे साथी या सिनेमात एका सामान्य जंगलात राहणाऱ्या माणसाची भूमिका साकारली आहे.|Marathi_F|other|8.100000
processed_mr_f_agri_02559.wav|सखल भागात दुचाकी निम्म्यापर्यंत पाण्यात बुडाल्याने दुचाकीच्या इंजिनमध्ये पाणी जाऊन दुचाकी बंद पडली.|Marathi_F|other|7.573333
processed_mr_f_finance_01847.wav|सांगली जिल्हा बँकेचे मॅग्नेटिक स्ट्रीप असलेले निळे रुपे डेबिट एटीएम कार्ड असलेल्या खातेदारांनी शाखेला भेट द्यावी.|Marathi_F|other|9.056000
processed_mr_f_agri_02095.wav|गावातील नदी, विहिरी तसंच बोअरला ऑक्टोबर महिन्यात असलेलं पाणी आणि या पाण्यावर हिरवा शालू ओढून घेतलेली ही शेती आहे.|Marathi_F|other|9.066667
processed_mr_f_finance_00120.wav|सरकारी बँकांना कर्ज वितरणाची उद्दिष्ट्ये दिली जातात आणि नंतर ती कर्जे माफ करण्याचे आदेशही या बँकांनाच दिले जातात.|Marathi_F|other|8.650667
processed_mr_f_politics_02005.wav|या गुणी विद्यार्थ्याच्या वाणीतला गोडवा पाहून थेट महोत्सवाच्या समारोपाचे निवेदन संयोजन समितीने त्याच्याकडे सोपविले|Marathi_F|other|8.394667
processed_mr_f_other_03725.wav|यावेळी 'शादी डॉट कॉम' या संकेत स्थळावरील लग्नासाठी इच्छुक तरूणांचे फोटो आणि माहितीचा वापर करून पुरावे बनवले होते.|Marathi_F|other|9.900000
processed_mr_f_weather_00319.wav|पृथ्वीच्या एकूण चुंबकीय क्षेत्राचा नव्व्याणव टक्के भाग हा गाभा व प्रावरणाच्या सीमांत प्रदेशातून उद्गमित होत असतो.|Marathi_F|other|8.245333
processed_mr_f_weather_02280.wav|मात्र, उपस्थितांनी आमदारांना बोलू द्यावे ही मागणी रेटून धरल्याने शेवटी साल्ढाना यांना बोलण्याची संधी देण्यात आली.|Marathi_F|other|8.384000
processed_mr_f_weather_00532.wav|त्याच दिवशी पश्चिम किनारा तेलप्रकल्प या अर्थाचे नाव असलेली तेल शुध्दीकरण कंपनी स्थापण्याच्या करारावर स्वाक्षऱ्या करण्यात आल्या.|Marathi_F|other|9.344000
processed_mr_f_other_00142.wav|या संमेलनाचे उद्घाटन कवी महानोर यांच्या हस्ते होणार आहे पण याआधीच्या अनेक संमेलनांचे उद्घाटन मुख्यमंत्र्यांच्या हस्ते झाले आहे.|Marathi_F|other|9.000000
processed_mr_f_general_01282.wav|गोपचा हा लांबलचक संवाद अत्यंत तन्मयतेने ऐकत असताना व नोट करून घेत असतानाच गोपच्या या शेवटच्या प्रश्नाने सर्वांचीच तंद्री भंगली.|Marathi_F|other|10.186667
processed_mr_f_weather_02460.wav|तसे करत असताना मारियाच्या चेहरेपट्टीशी जुळणारे दोन ड्रायव्हिंग लायसन्सेस संगणकाला मिळाल्यामुळे मारियाचे लायसन्स जप्त झाले होते.|Marathi_F|other|9.066667
processed_mr_f_finance_00024.wav|अतिवृष्टीमुळे नुकसान लाभार्थ्यांना सानुग्रह अनुदान तात्काळ देण्याची तरतूद शासनातर्फे नैसर्गिक आपत्ती विभागामार्फत करण्यात येते.|Marathi_F|other|9.589333
processed_mr_f_health_03851.wav|जर एखाद्या व्यक्तीला सातत्याने पोटामध्ये अथवा उदरामध्ये वेदना जाणवू लागल्या, तर ही स्वादुपिंडाच्या कर्करोगाची लक्षणे असू शकतात.|Marathi_F|other|9.357271
processed_mr_f_finance_02615.wav|बँकेत होणारी गर्दी, पैसे मिळण्यास होणारा विलंब व ग्राहकांना कोणत्याही क्षणी पैसे मिळावेत यासाठी एटीएम केंद्रे सुरू करण्यात आली.|Marathi_F|other|8.789333
processed_mr_f_agri_01876.wav|या प्रकल्पामुळे शेती सिंचनासह पिण्याच्या पाण्याचा प्रश्न सुटला असून या प्रकल्पाच्या देखभाल दुरूस्तीकडे मात्र सिंचन विभागाचे दुर्लक्ष होत आहे.|Marathi_F|other|10.016000
processed_mr_f_education_01083.wav|त्यामुळे तिसऱ्या यादीत या नेत्यांना उमेदवारी दिली जाईल अशी चर्चा होती.|Marathi_F|other|6.208000
processed_mr_f_education_02596.wav|महागड्या पार्ट्या साजऱ्या करतांना तिघा जीवाभावाच्या मित्रांमध्ये किरकोळ वादावरुन एकाची हत्या झाली.|Marathi_F|other|8.042667
processed_mr_f_books_01913.wav|विविध टप्प्यांवर झालेल्या आर्थिक सुधारणांमुळे भारताच्या आर्थिक विकासाला वेग आला आहे.|Marathi_F|other|6.269021
processed_mr_f_health_03995.wav|स्नायूंमधील ताठरपणा कमी करण्यासाठी हालचालीचे विविध व्यायाम केले जातात.|Marathi_F|other|5.584021
processed_mr_f_finance_01215.wav|करपात्र उत्पन्न निश्चित करण्यासाठी तुमच्या ग्रॉस उत्पन्नातून प्रमाणित वजावटी वजा करणे आवश्यक असते.|Marathi_F|other|7.445333
processed_mr_f_other_03447.wav|ह्युमन राइट्स वॉचने अल्कुनूनच्या मागणीची दखल घेत तिला सौदी अरेबियात पाठवू नये, असे आवाहन केले आहे.|Marathi_F|other|7.998896
processed_mr_f_finance_02313.wav|एकूण उत्पन्न आणि त्यातून गाळून निघणारा नफा अत्यंत तुटपुंजा राहिल्यामुळे नवीन गुंतवणूक करण्याची सोयच राहिली नाही.|Marathi_F|other|8.384000
processed_mr_f_other_01362.wav|वेट आणि नाईट यांच्याशिवाय एकाही इंग्लिंश खेळाडूला दोन आकडी धावसंख्या गाठता आली नाही.|Marathi_F|other|6.500000
processed_mr_f_books_00584.wav|प्रेक्षक हे नाटक पाहत आणि त्यांच्या मनात ब्रिटिश साम्राज्यशाहीबद्दल चीड निर्माण होई.|Marathi_F|other|6.652146
processed_mr_f_books_01218.wav|या पाठ्यपुस्तकात दिलेल्या माहितीचा उपयोग करून तुम्हांला तुमच्या आवडीप्रमाणे भविष्यातील कार्यक्षेत्र निवडता येईल.|Marathi_F|other|7.731875
processed_mr_f_weather_01716.wav|त्यासाठी पालीच्या पायात असलेल्या वैशिष्ट्यांचा वापर त्यांच्या पायात करण्यात आला आहे.|Marathi_F|other|5.952000
processed_mr_f_health_01624.wav|काही वेळा रक्त गोठून पूर्णपणे प्रवाह बंद होतो व पुढील भागास रक्त न मिळाल्याने तो भाग निर्जीव होतो.|Marathi_F|other|7.800000
processed_mr_f_weather_01286.wav|नळपाडा, भक्तीमंदिर रोड ते सर्व्हीस रोड या मार्गाचे रुंदीकरण करण्याचा आराखडा महापालिका प्रशासनाने तयार केला होता.|Marathi_F|other|8.650667
processed_mr_f_weather_02451.wav|गोविंदा रे गोपाळा अशा जयघोषात आणि ढोलताशांच्या गजरात शनिवारी राजधानीत शिमगोत्सव साजरा करण्यात आला.|Marathi_F|other|8.138667
processed_mr_f_books_01907.wav|पृथ्वीवर ब्राझील देशाचा काही भाग उत्तर गोलार्धात व बहुतांश भाग दक्षिण गोलार्धात आहे.|Marathi_F|other|7.186208
processed_mr_f_books_00982.wav|त्यामुळे पर्यटन विकासाला चालना मिळाली आहे.  |Marathi_F|other|3.563896
processed_mr_f_other_03243.wav|ख्रिस्मस आणि त्यापाठोपाठ  विकेंडला येणारे नववर्ष यामुळे अनेकांचे पार्टींचे प्लॅन्स तयार झाले आहेत.|Marathi_F|other|7.186208
processed_mr_f_general_01118.wav|आपला परिसर, आपला समाज किमान आपले शहर कसे अधिक सुरक्षीत, स्वच्छ व सुंदर होईल यासाठी जमेल तसे विधायक कार्य करावेत. |Marathi_F|other|9.632000
processed_mr_f_books_01806.wav|एका स्थानिक वर्तमानपत्रातील ही बातमी वाचा.|Marathi_F|other|3.691604
processed_mr_f_health_01436.wav|त्याने रोग काही बरा होत नाही, आणि तो माणूस गोळ्यांचा गुलाम बनून राहतो.|Marathi_F|other|5.827833
processed_mr_f_politics_02919.wav|विस्डेनचा हा पुरस्कार मिळविणारी स्मृती मंदण्ण ही भारताची तिसरी महिला क्रिकेटपटू आहे.|Marathi_F|other|6.890667
processed_mr_f_weather_01317.wav|उर्वरित घरकुलांच्या पूर्णत्वाला मुहूर्त कधी मिळणार, असा प्रश्न लाभार्थींना पडला आहे.|Marathi_F|other|6.090667
processed_mr_f_books_01836.wav|चळवळीला नेतृत्व असते. नेतृत्वामुळे चळवळ क्रियाशील राहते. |Marathi_F|other|5.317000
processed_mr_f_books_02385.wav|भारताच्या अंतर्गत सुरक्षेला असणारा धोका हे राष्ट्रीय सुरक्षेसाठी एक मोठे आव्हान आहे.|Marathi_F|other|7.000000
processed_mr_f_education_03002.wav|ब्रॅण्डा आणि ब्रायन जुळे होते आणि त्यामुळे त्यांचे जीन्स एकसारखे होते.|Marathi_F|other|6.400000
processed_mr_f_politics_01440.wav|मुंबईत स्वच्छ हवा काय असते याचं फुप्फुसाला प्रात्यक्षिक दाखवायला ती जागा उत्तम होती.|Marathi_F|other|6.869333
processed_mr_f_weather_00283.wav|ज्वारी काळी पडल्याने व शासनाने केवळ चांगल्या दर्जाची ज्वारीच खरेदी करण्याचे आदेश दिल्याने शेतकऱ्यांना ज्वारी विकता आलेली नाही.|Marathi_F|other|8.661333
processed_mr_f_politics_01822.wav|कोकणातील विकासकामे ठप्प झाली आहेत आणि याला संपूर्ण जबाबदार शिवसेना, काँग्रेस, राष्ट्रवादी काँग्रेस हे पक्ष आहेत.|Marathi_F|other|8.757333
processed_mr_f_finance_01819.wav|शासन अनुदान, प्रत्यक्ष उत्पन्न यांची सांगड घालून समतोल विकास साधणारा हा वास्तववादी अर्थसंकल्प असल्याचे आयुक्तांनी स्पष्ट केले.|Marathi_F|other|9.354667
processed_mr_f_agri_01448.wav|त्यामुळे उत्तम दर्जाची मातीची लागवड आणि फलन म्हणजे चांगले सफरचंद वृक्ष ही विकासाची गुरुकिल्ली आहे.|Marathi_F|other|8.160000
processed_mr_f_agri_00362.wav|या झाडाला फिकट पिवळसर रंगांची फुले येत असून, फुलांमधील पुंकेसर हे नारंगी रंगाचे आहे.|Marathi_F|other|6.965333
processed_mr_f_education_00827.wav|पण आजपासून हॉटेल ताजच्या कर्मचाऱ्यांना आम्ही कोणतीही आपत्ती आली तरी काय करायला पाहिजे याचं प्रशिक्षण देणार आहोत.|Marathi_F|other|9.685333
processed_mr_f_health_01238.wav|पाश्चर आणि कॉरव यांनी घाणीमुळे निर्माण होणारे जंतू आणि आजार यांचा संबंध असल्याचे जगाला पटवून दिले.|Marathi_F|other|8.265937
processed_mr_f_books_01572.wav|भारताचा निवडणूक आयोग आणि राज्यपातळीवर असणारा राज्य निवडणूक आयोग आपल्या देशातील सर्व महत्त्वाच्या निवडणुका घेतात. |Marathi_F|other|9.000000
processed_mr_f_books_01689.wav|अर्थात हे कार्य निवडणुकीत बहुमत मिळवणाऱ्या पक्षाचे असते.|Marathi_F|other|4.800000
processed_mr_f_agri_00722.wav|मराठी भाषा व संस्कृतीची पाळेमुळे महाराष्ट्रात असल्यामुळे तिथे खतपाणी जितके जास्त मिळेल तितकी त्याची सुमधुर फळे चाखायला मिळतील.|Marathi_F|other|9.500000
processed_mr_f_other_03271.wav|बेंटले अर्नेज, रोल्स रॉयस घोस्ट आणि पोर्शे पॅनामेरा या अलिशान गाड्यांसाठी एकानेही बोली लावली नाही.|Marathi_F|other|8.382021
processed_mr_f_agri_01532.wav|वरील सर्व तंतूंच्या प्रकारात कापूस हा सर्वाधिक लोकप्रिय व वापराचा आहे.|Marathi_F|other|6.005333
processed_mr_f_finance_02025.wav|मुळात ज्यांच्याकडे पैसा कमीच आहे आणि जे छोट्या नोटांतच व्यवहार करतात, त्यांना या पद्धतीत आणण्याची घाई करण्याचे काही कारण नाही.|Marathi_F|other|9.045333
processed_mr_f_general_00919.wav|त्यामुळे अनेक रस्ते चिंचोळे झाले असून या रस्त्याने पादचारी आणि वाहनेही जात असल्यामुळे भाविकांना चालणेही मुश्कील होऊन बसले आहे.|Marathi_F|other|9.354667
processed_mr_f_politics_01473.wav|स्थानिक झाडे ज्यांच्यावर पक्षी घरटी करतात, त्यांची संख्या कमी होत आहे.|Marathi_F|other|5.674667
processed_mr_f_weather_02577.wav|यानुसार वॉर्डातील महत्त्वाच्या ठिकाणांसह, दुभाजक, रेलिंग्ज आदी दर्शनी भागातील घटकांना वॉर्डनुसार ठरलेला रंग देण्यात येणार आहे.|Marathi_F|other|9.365333
processed_mr_f_weather_02350.wav|मात्र त्यांनी कधीच वाईट वागणूक आम्हाला दिली नाही फक्त माझी भूमिका समजून घ्या असा मला त्यांचा नेहमी आग्रह असायचा.|Marathi_F|other|8.256000
processed_mr_f_books_02160.wav|वन्य प्राण्यांच्या बाबतीत भारतातही प्रचंड विविधता आढळते.|Marathi_F|other|4.376583
processed_mr_f_finance_02312.wav|तसेच त्यांना वेतन आणि भत्त्यापोटी दिली गेलेली व्यर्थ रक्कम त्यांच्याकडून पुन्हा वसूल करण्यात यावी.|Marathi_F|other|7.100000
processed_mr_f_other_02291.wav|पण वेतनाच्या मुद्यावर गाडी कुठे तरी अडली आणि ती भूमिका फ्रँकला मिळाली.|Marathi_F|other|5.600000
processed_mr_f_books_02286.wav|येथे खाणकाम व्यवसाय मोठ्या प्रमाणात चालतो. |Marathi_F|other|3.563896
processed_mr_f_health_03888.wav|गर्भवती स्त्रीला कांजिण्या झाल्यास गर्भावर गंभीर दुष्परिणाम होऊ शकतात.|Marathi_F|other|5.433104
processed_mr_f_books_02363.wav|या दोन बिंदूंमधील वेळेतील फरकांची गणना मिनिटांमध्ये करा.|Marathi_F|other|4.771333
processed_mr_f_education_03347.wav|याबाबत सोमनाथ इंगोले यांचे पुत्र तानाजी इंगोले यांनी फिर्याद दिली आहे.|Marathi_F|other|6.336000
processed_mr_f_agri_01462.wav|या कॅनलमार्फत लागवड केलेल्या क्षेत्रात खाडीतून येणारे पाणी आपोआप खारफुटीला मिळून त्यांची नैसर्गिक वाढ होणार आहे.|Marathi_F|other|8.200000
processed_mr_f_education_00368.wav|सहा वर्षांनंतर, थियोडोरने डॉक्टरेट मिळवली आणि काही काळ साल्झबर्गच्या न्यायालयात आणि ऑस्ट्रियन राजधानीत काम केले.|Marathi_F|other|9.100000
processed_mr_f_agri_03578.wav|या सबवेच्या बाजूला नाला असून नाल्याचे पाणी सबवेमध्ये येत असल्याने वर्षभर तेथे गटाराचे पाणी तुंबते.|Marathi_F|other|8.096000
processed_mr_f_education_01882.wav|मीनाने तिला स्पष्ट सांगितले की, शिक्षणाच्या उद्देशाने तिला लायब्ररीत तरी जायलाच हवे.|Marathi_F|other|6.560000
processed_mr_f_health_00682.wav|हेल्मेट डोक्यावरून बाहेर पडलं आणि कॅरेच्या हनुवटीला जखम होऊन रक्त आलं.|Marathi_F|other|5.827833
processed_mr_f_agri_01970.wav|लिंबू मध्ये कट करा आणि त्याच्या बिया काढा.|Marathi_F|other|4.138667
processed_mr_f_books_00829.wav|पूर्वी भारतातील अनेक भागांमध्ये लाकडी बाहुल्या बनवत असत. |Marathi_F|other|4.492687
processed_mr_f_politics_01230.wav|तसेच शिवसेना विभाग प्रमुखांनी या शाखा प्रमुखांची निवड करतांना कोणत्याही पध्द्तीचा पक्षपात करू नये.|Marathi_F|other|8.330667
processed_mr_f_agri_00418.wav|हलगा ते मच्छे परिसरात काळी माती असून त्या ठिकाणी वर्षातून तीन वेळा पिके घेतली जातात.|Marathi_F|other|6.976000
processed_mr_f_health_01846.wav|जसे तळपायांच्या स्पंजावर दाब पडतो तसेच रक्त वाहिन्यांवर दाब पडतो आणि रक्त तेजीने वर ढकलण्यात येतं.|Marathi_F|other|8.254312
processed_mr_f_agri_00190.wav|प्रत्येक राज्यासाठी ज्याप्रमाणे ठराविक भाज्या किंवा फळे खास आहेत, त्याचप्रमाणे उत्तरपूर्व भारतातील राज्यांची खासियत बुद्धाज् हँड हे फळ आहे.|Marathi_F|other|10.069333
processed_mr_f_finance_02116.wav|उत्पन्नाच्या बाजूत जाहिरात, बांधकाम, मिळकत कर तसेच कर्जाच्या माध्यमातून भर घालून अर्थसंकल्प अकराशे कोटींनी फुगवण्यात आला आहे.|Marathi_F|other|10.165333
processed_mr_f_education_03351.wav|शिवराज संभाजी अभंगे असे आत्महत्या केलेल्या व्यक्तीचे नाव असून मृत्यूपूर्वी त्याने लिहलेल्या चिठ्ठीतून हा प्रकार उघड झाला आहे.|Marathi_F|other|9.536000
processed_mr_f_books_01503.wav|पारदर्शकता आणि उत्तरदायित्व ही सुशासनाची दोन वैशिष्ट्ये प्रत्यक्षात आणण्यासाठी भारतीय नागरिकांना माहितीचा अधिकार देण्यात आला.|Marathi_F|other|9.786833
processed_mr_f_books_00893.wav|महाराष्ट्रातून उत्तरेकडे अयोध्येपर्यंत व तेथून पुन्हा महाराष्ट्रापर्यंत प्रवासाचे वर्णन विष्णुभट गोडसे यांनी लिहून ठेवले आहे.|Marathi_F|other|9.833271
processed_mr_f_politics_03041.wav|त्यामुळे नागरिकांची नाराजी दूर करण्यासाठी मुख्यमंत्री, प्रधानमंत्री यांच्याकडून नाशिकची मोठी घोषणा करवून घेण्याची शक्यता आहे.|Marathi_F|other|9.834667
processed_mr_f_politics_02711.wav|अखेर शेवटच्या दिवशी काल्याचे वाटप करून कार्यक्रमाची सांगता करतो, परंतु काला प्रसादाची खरी सुरुवात केली ती भगवान श्रीकृष्णांनी|Marathi_F|other|9.984000
processed_mr_f_agri_03612.wav|सुगंधी पाने आणि गुणकारी बीज, फळे, फुले असलेल्या या वृक्षाचा उपयोग प्राचीन काळी सौंदर्य प्रसाधने तयार करण्यासाठी केला जात असे.|Marathi_F|other|9.493333
processed_mr_f_education_00919.wav|हे केंद्र, आदिवासी संशोधन व प्रशिक्षण संस्थेंतर्गत मुंबईत स्थापन केले असून त्याचे मुख्य कार्यालय पुणे येथे आहे.|Marathi_F|other|9.685333
processed_mr_f_finance_03197.wav|जर ठराविक प्रमाणापेक्षा तुमचा क्रेडिट स्कोअर म्हणजे आर्थिक पत कमी असेल तर बँक तुमचा कर्जाचा अर्ज फेटाळून लावते.|Marathi_F|other|8.640000
processed_mr_f_other_02092.wav|तत्पूर्वी लेगस्पिनर मयंक मार्कंडेने नाबाद अर्धशतकी खेळी केल्याने इंडिया ग्रीनच्या धावसंख्येला थोडाफार आकार आला.|Marathi_F|other|9.496583
processed_mr_f_books_00416.wav|इसवी सनाच्या सतराव्या शतकात बांधलेल्या विजापूरच्या गोलघुमट या अत्यंत भव्य इमारतीत मोहम्मद अदिलशहा याची कबर आहे.|Marathi_F|other|9.000000
processed_mr_f_agri_02370.wav|खोल समुद्रातील मासेमारी बंद झाल्यामुळे खवय्यांना वेध लागले आहेत ते मुठ्यांचे व गोड्या पाण्यातील गाभोळी मासळीचे!|Marathi_F|other|8.106667
processed_mr_f_education_00389.wav|श्रद्धा कपूर आणि टायगर श्रॉफ आपल्या आगामी बागी चित्रपटाच्या शूटिंगसाठी संपूर्ण टीमसह सर्बियाला दाखल झालेले आहेत|Marathi_F|other|9.568000
processed_mr_f_weather_01533.wav|मोदींच्या भेटीत स्वित्झर्लंडने भारताला पाठिंबा दिला तर केवळ काही तासांचा मेक्सिको दौरादेखील सकारात्मक ठरला आहे.|Marathi_F|other|8.042667
processed_mr_f_general_03413.wav|आपापल्या जमान्यातील खतरनाक बोलर्स व नावाजलेले बॅट्समेन यांच्यातील हे द्वंद्व हे कसोटी क्रिकेट मधेच बघायला मिळते|Marathi_F|other|8.266667
processed_mr_f_other_00842.wav|कॅनडाचा कार्टुनिस्ट मायकल डी एडर याने निर्वासित बापलेकीचा फोटो व्हायरल झाल्यानंतर त्यावर एक कार्टुन बनवले होते.|Marathi_F|other|8.725333
processed_mr_f_other_02425.wav|त्यांच्या रूमच्या खिडक्यांची तावदाने उघडी असल्याचे दिसून आल्याचे थायलंडचे पोलिस लेफ्टनंट सोमयॉट यांनी सांगितले.|Marathi_F|other|8.242708
processed_mr_f_health_02486.wav|आता ही सर्जरी करावी का, असा प्रश्न पडला, तर एक सांगू इच्छिते की, ही सर्जरी म्हणजे कुठल्याही रोगावर उपचार नव्हे.|Marathi_F|other|8.544562
processed_mr_f_other_00320.wav|खरं तर खड्ड्यामुळे ही घटना घडली असून रस्त्यावर पडलेल्या खड्ड्यावरुन गेल्या महिन्यात राजकीय कलगितुरा रंगला होता.|Marathi_F|other|8.480000
processed_mr_f_finance_02083.wav|शासन मुलींचे संगोपन व शिक्षणासाठी सर्वोतोपरी प्रयत्न करीत असताना या योजनांचा लाभ घेणे गरजेचे आहे.|Marathi_F|other|8.234667
processed_mr_f_agri_00595.wav|विशिष्ट पध्दतीने रोपांची लागवड करताना मल्चिंग पेपर आणि ठिबक सिंचनाच्या जोडीला शेणखताचा वापर केला.|Marathi_F|other|7.754667
processed_mr_f_health_02396.wav|त्यात यकृताच्या पेशी नष्ट झालेल्या असतात आणि यकृताला चट्टे पडतात आणि हे चट्टे बरे करता येत नाहीत.|Marathi_F|other|7.847979
processed_mr_f_other_02344.wav|एकदा स्पीलबर्ग, मार्टीन, जॉर्ज लुकास, जॉन मिलिअस असे सारे हा ब्रुस कसा तयार होतोय ते पहायला गेले.|Marathi_F|other|8.254312
processed_mr_f_other_01211.wav|अद्याप ही सुविधा सुरू झाली नसली तरी येत्या सहा ते आठ महिन्यांमध्ये ही सुविधा सुरू केली जाणार आहे.|Marathi_F|other|7.300000
processed_mr_f_education_02822.wav|अर्थात यंदा गेल्या वर्षीप्रमाणे सेलिब्रिटींचे लग्नसोहळे नसले तरी अनेक लग्नांच्या चर्चा सुरू आहेत.|Marathi_F|other|8.300000
processed_mr_f_agri_03131.wav|म्हणूनच जर तुम्ही वजन घटवण्याच्या मिशनवर असाल तर ग्रीन कॉफी बीनपासून तयार होणारी कॉफी नक्की प्या.|Marathi_F|other|7.552000
processed_mr_f_weather_01305.wav|उत्तर कोरियाचे सरकारी वृत्तपत्र असलेल्या 'प्योंगयांग टाइम्स'ने याविषयीची बातमी प्रसिद्ध केली आहे.|Marathi_F|other|7.200000
processed_mr_f_other_02482.wav|श्रीगजानन म्हणाले, फलाची इच्छा सोडून जो करतो तो योगी कर्मे न करणाऱ्या योग्यांपेक्षां श्रेष्ठ आहे.|Marathi_F|other|7.569333
processed_mr_f_finance_00857.wav|तुमच्या जीवनाच्या व संपत्तीच्या बाबतीतील पुष्कळसे धोके हे जीवनविमा प्रकारात संरक्षित केले  जातात.|Marathi_F|other|7.178667
processed_mr_f_other_00535.wav|ग्रेस पिंटो या भाजपच्या कार्यकर्त्या असल्याची माहिती सामाजिक कार्यकर्त्या अविशा कुलकर्णींनी दिली.|Marathi_F|other|7.253333
processed_mr_f_general_01279.wav|शहीद सिनेमासाठी गात असताना निर्माते शशिधर मुखर्जी यांनी खूप बारीक आवाज म्हणून लतादीदींना नाकारले.|Marathi_F|other|8.128000
processed_mr_f_books_00485.wav|आपण जेव्हा खेळाचा सामना पाहतो, संगीत ऐकतो, चित्रपट पाहतो तेव्हा ते मनोरंजन अकृतिशील पातळीवर असते.|Marathi_F|other|8.567792
processed_mr_f_agri_02808.wav|बांधणीच्या साडीत वापरण्यात येणारे रेशीम धागे आणि स्पॉट स्वरुपात केलेले डिझाईन अत्यंत सुंदर दिसते.|Marathi_F|other|7.658667
processed_mr_f_weather_02514.wav|मोल्टन गोल्ड आणि बर्गंडी शेडमधील स्ट्रक्चर रफल्ड साडीमध्ये प्राजक्ताचं सौंदर्य मात्र खुलून दिसतंय|Marathi_F|other|7.178667
processed_mr_f_health_00949.wav|शाळेतील उंच खुर्चीवर पाय लोंबते असलेल्या अवस्थेत बसले तरी गुडघ्याच्या खाली व टाचेत वेदना येत असत.|Marathi_F|other|7.600000
processed_mr_f_weather_01984.wav|पार्थिवावर अंत्यसंस्कार होण्यापूर्वी जर अधिक कालावधी लागणार असेल तर त्यावर एम्बाल्मिंग केले जाते.|Marathi_F|other|7.328000
processed_mr_f_agri_01315.wav|चर्चेवेळी महिलांनी जे पिण्याचे पाणी आठ दिवसांनी येते ते दूषित पाणी एका बाटलीमध्ये भरून आणले होते.|Marathi_F|other|7.658667
processed_mr_f_health_02888.wav|याची अनेक कारणे आहेत परंतु ते टॉन्सिल्स वा ग्रसनी टॉन्सिल्समुळे असल्यास शस्त्रक्रिया करावी लागते.|Marathi_F|other|7.200000
processed_mr_f_agri_00029.wav|तो कॉफी बनवण्याची पद्धत एकसारखी ठेवू लागला ज्यामुळे लोकांना नेहमी त्यांची मनपसंत कॉफी मिळू लागली.|Marathi_F|other|7.786667
processed_mr_f_health_04004.wav|संतुलित आहार आणि शारीरिक व्यायामातील सातत्य यांद्वारे आपण हाडांचे आरोग्य राखू शकतो.|Marathi_F|other|7.400000
processed_mr_f_weather_02131.wav|याचे उत्तर हे मंत्री किंवा सरकारने आपदग्रस्तांना द्यायला हवे अशी मागणी आता होत आहे.|Marathi_F|other|6.700000
processed_mr_f_politics_01105.wav|या गाड्यांसाठी सामान्य द्वितीय श्रेणीचे डबे आरक्षित डब्यांप्रमाणे चालवले जाणार आहेत|Marathi_F|other|7.264000
processed_mr_f_weather_02654.wav|मनज्योत कालराच्या शतकी खेळीमुळे भारतीय संघानं चौथ्यांदा जगज्जेते पदाचा मान पटकावला.|Marathi_F|other|7.400000
processed_mr_f_politics_03054.wav|प्रशासनाचा कारभार ही सामान्य जनतेच्या सुखाची सावली ठरावी, असेही त्यांनी आवाहन केले.|Marathi_F|other|6.400000
processed_mr_f_agri_03527.wav|राष्ट्रीय कृषी विकास योजनेच्या माध्यमातून रेशीम पार्कच्या निधीसाठी पाठपुरावा करावा.|Marathi_F|other|6.357333
processed_mr_f_weather_02060.wav|उत्तर प्रदेशातही मोदींच्या या फॉर्म्युल्याने त्यांना नेत्रदीपक यश मिळवून दिले होते.|Marathi_F|other|6.250667
processed_mr_f_weather_00985.wav|अवनीच्या मृत्यूनंतर देशभरात वातावरण तापले असतानाच आता एक ऑडिओ टेप व्हायरल झाली आहे.|Marathi_F|other|7.000000
processed_mr_f_education_03308.wav|नानांप्रमाणे त्यांचे परममित्र आणि सहयोगी सर जमशेदजी यांचीसुद्धा अशीच मनोधारणा होती.|Marathi_F|other|7.744000
processed_mr_f_health_03676.wav|कुणी वैद्यांना बोलावून आणले, त्यांनीही काही उपचार केले व विश्रांती घेण्यास सुचविले.|Marathi_F|other|5.978771
processed_mr_f_politics_01907.wav|परंतु या सगळ्या घडामोडीत सर्वाधिक चर्चेत आलेलं व्यक्तिमत्व म्हणजे खासदार संजय राऊत.|Marathi_F|other|6.741333
processed_mr_f_agri_02258.wav|अप्पा गांधीजींच्या आश्रमात असताना तेथे मानवी विष्ठेपासून सेंद्रिय खत तयार केले जाई.|Marathi_F|other|7.050667
processed_mr_f_agri_02118.wav|पीठ मळताना त्यात फाटलेल्या दूधाचे पाणी वापरल्यास चपात्या खूप नरम आणि पौष्टिक बनतात.|Marathi_F|other|6.700000
processed_mr_f_weather_02048.wav|या प्रश्नाचे उत्तर देण्यासाठी मी आता तुम्हाला सिल्व्हेस्टर स्टेलोनकडे घेऊन जात आहे.|Marathi_F|other|5.941333
processed_mr_f_politics_01547.wav|दिल्लीच्या चॉंदनी चौकात भाजपची प्रचार सभा झाली त्यात बोलतांना त्यांनी हा दावा केला.|Marathi_F|other|6.474667
processed_mr_f_health_03714.wav|त्यांना काही आजार झाल्यामुळे ही नोकरी सोडणे भाग पडलेच पण हे दोन्ही धंदेही बंद पडले.|Marathi_F|other|6.373500
processed_mr_f_education_01090.wav|तिने एका घोड्याची शिकार केली, तर तिने अपराध केल्यासारखी, सर्वत्र चर्चा केली जात आहे|Marathi_F|other|6.880000
processed_mr_f_other_01928.wav|बाबा म्हणतात की तिला डॉक्टर बनवायचे आहे, मग एवढा अभ्यास करावाच लागेल.|Marathi_F|other|5.549188
processed_mr_f_finance_01848.wav|अग्रिम उपक्रम आणि विशिष्ट कर दर प्रत्यक्ष नफा आधारावर निर्धारित आहेत.|Marathi_F|other|5.440000
processed_mr_f_general_01593.wav|हरियाणा येथे झालेल्या निवड चाचणीत ग्रिको रोमन कुस्ती प्रकारात हरियाणाच्या मल्लावर विजय मिळवत त्याने एशियन कॅडेट कुस्तीसाठी प्रवेश मिळविला.|Marathi_F|other|9.800000
processed_mr_f_agri_03674.wav|अतिभारी, पाणथळ, चोपण, रेताड व खडकाळ जमीन लिंबू लागवडीसाठी योग्य नाही.|Marathi_F|other|6.800000
processed_mr_f_finance_02376.wav|जर उत्पन्नापेक्षा खर्च जास्त होत असेल तर खर्चांमध्ये कपात करायला हवी.|Marathi_F|other|5.500000
processed_mr_f_weather_02739.wav|मसालेदार खाण्यामुळे अपचन तर होतंच, पण कामेच्छा बळावते, त्यामुळे सामाजिक स्वास्थ्याच्या दृष्टीनं ते वाईट, असं तत्कालीन विद्वान सांगू लागले.|Marathi_F|other|9.781333
processed_mr_f_politics_02279.wav|पात्रता आणि लाभार्थ्यांच्या अनुज्ञेय क्षेत्राविषयी निर्णय घेण्याबाबत परिमंडळ उपायुक्तांच्या स्तरावर एका कक्षाची निर्मिती करण्यात येणार आहे|Marathi_F|other|9.856000
processed_mr_f_finance_00241.wav|ग्रॅका आसपासचे भंगार गोळा करून ते विकून आपल्या शाळेची फी जमा करत असे.|Marathi_F|other|6.485333
processed_mr_f_general_00307.wav|या भागात सार्वजनिक वाहतूक व्यवस्था नावाची काही गोष्टच नाही, त्यामुळे लोकांना मिळेल त्या वाहनातून आणि मिळेल त्या सोयीने प्रवास करावा लागतो.|Marathi_F|other|9.482667
processed_mr_f_books_01577.wav|भारतातील निवडणूक प्रक्रियेच्या केंद्रस्थानी अर्थातच निवडणूक आयोग आहे.|Marathi_F|other|5.200000
processed_mr_f_weather_01698.wav|श्री माधवाचार्याचा संबंध असलेलं ते अतिशय पावन मानलं जाणारं मंदिर आहे.|Marathi_F|other|5.514667
processed_mr_f_weather_03035.wav|त्यानंतर पाटील यांच्या कुटुंबियांना वाढीव रक्कम व्याजासह देणार असल्याचं आश्वासन, ऊर्जामंत्री चंद्रशेखर बावनकुळे यांनी दिलंय.|Marathi_F|other|9.493333
processed_mr_f_health_03040.wav|संधिवाताची सर्वप्रथम जाणवणारी लक्षणे म्हणजे हाताची बोटे, पायाची बोटे, मनगटे आदी छोट्या सांध्यांमध्ये वेदना व ताठरपणा जाणवणे.|Marathi_F|other|10.169958
processed_mr_f_politics_02992.wav|आमदार रवी नाईक यांनी डॉ प्रमोद सावंत यांना फोंड्याच्या विकासासाठी तत्परतेने काम करण्यासाठी आपल्या मिष्किल शैलीत विनंती केली.|Marathi_F|other|9.600000
processed_mr_f_agri_01388.wav|या प्रकल्पांच्या माध्यमातून पिण्याच्या पाण्याची सोय करणे, शेतीबरोबरच उद्योगाला पाणी उपलब्ध करून देण्याला प्राधान्य दिले आहे.|Marathi_F|other|8.600000
processed_mr_f_health_02060.wav|कुत्र्याचा ऊन असलेली बेल्ट, ज्याचे दीर्घकालीन परिणाम सिद्ध झाले आहेत, अशा रोगांचा उपचार आणि प्रतिबंध करण्यासाठी वापरला जातो.|Marathi_F|other|9.461750
processed_mr_f_books_01498.wav|या दुरुस्त्यांमुळे स्थानिक शासनसंस्थांना संविधानाची मान्यता तर मिळालीच पण त्याहीपेक्षा त्यांच्या अधिकारात खूप मोठी वाढ झाली. |Marathi_F|other|9.090229
processed_mr_f_health_01438.wav|दिल्लीसारख्या ठिकाणी असलेल्या वृत्तपत्राच्या कार्यालयात अशा गोष्टी होऊ शकतात तर मग बाकीच्या ठिकाणी याचा विचार न केलेलाच बरा.|Marathi_F|other|8.892875
processed_mr_f_education_00484.wav|भेंडी कशी लावावी ह्या विषयावर इथे चर्चा होऊन वाचकांना भेंडी लावण्याची इच्छा झाल्यास त्याला आम्ही जबाबदार नाही.|Marathi_F|other|8.778667
processed_mr_f_politics_01315.wav|पण एकीकडे येणाऱ्या निवडणुका शिवसेना स्वबळावर लढणार आहे, असं शिवसेना पक्षप्रमुख उद्धव ठाकरेंनी स्पष्ट केलं आहे.|Marathi_F|other|9.141333
processed_mr_f_agri_00934.wav|गतवर्षी वेर्ले व तुडव येथे अटल ग्रामविकास योजनेच्या माध्यमातून स्ट्रॉबेरीची लागवड करून चांगले पीक घेण्यात आले.|Marathi_F|other|8.900000
processed_mr_f_agri_00037.wav|दुष्काळी पार्श्वभूमी व चोपण जमिनीचा वापर बांबू शेतीसाठी केल्यास शेतकऱ्यांना शाश्वत उत्पन्नाचा स्रोत मिळू शकतो.|Marathi_F|other|8.693333
processed_mr_f_books_01508.wav|सामाजिक न्याय व समता हे आपल्या संविधानाचे उद्दिष्ट आहे. |Marathi_F|other|4.910646
processed_mr_f_education_01578.wav|खाण्यापिण्याचे पथ्य पाळून आणि व्यायाम करून जाडी कमी करता येते परंतु आता त्याच्याऐवजी सर्जरीचा उपाय सापडला आहे.|Marathi_F|other|9.760000
processed_mr_f_agri_01719.wav|पिकांना खत व फवारणीची गरज असतांना फवारणी, निंदणी, कोळपणी अशी सर्वच कामे रखडली असल्याने मजुरांचे भाव वाढले आहेत|Marathi_F|other|9.400000
processed_mr_f_agri_00309.wav|या तलावांच्या निर्मितीमुळे साहजिकच पाण्याची उपलब्धी निर्माण झाली अन् आजूबाजूच्या जिरायती जमिनी बागायती झाल्या.|Marathi_F|other|8.600000
processed_mr_f_agri_02434.wav|हे पाणी बसूर्ते येथील जवळपास चारशे ते पाचशे एकर जमिनीत जायला सुरुवात झाली असून शेतातील भात पीक पाण्याखाली आहे.|Marathi_F|other|8.682667
processed_mr_f_politics_02071.wav|यंदा गदिमा आणि सुधीर फडके यांच्या जन्म शताब्दी वर्षानिमित्त ज्योतीने तेजाची आरती हा कार्यक्रम सादर करण्यात आला|Marathi_F|other|9.000000
processed_mr_f_books_00208.wav|अलीकडच्या काळात य.दि.फडके, रामचंद्र गुहा इत्यादी संशोधकांनी आधुनिक इतिहासलेखनात महत्त्वाची कामगिरी बजावली आहे.|Marathi_F|other|9.450146
processed_mr_f_health_03704.wav|रक्ताच्या कर्करोगाचे निदान करण्यासाठी रक्ताच्या काही तपासण्या जसे की सीबीसी आणि पेरिफेरल स्मिअर उपयुक्त ठरतात.|Marathi_F|other|9.241167
processed_mr_f_finance_02490.wav|कारण, कडकनाथ कोंबडी आणि तिच्या अंड्यांची बाजारात वाढत असलेली मागणी विचारात घेता हा एक प्रमुख व्यवसाय ठरू शकतो.|Marathi_F|other|7.968000
processed_mr_f_books_02129.wav|ब्राझीलमध्ये जगातील सर्वाधिक वनस्पतींच्या प्रजाती आहेत.|Marathi_F|other|4.515917
processed_mr_f_books_01595.wav|मतदार नोंदणीसाठी विशेष मतदार जागृती मोहीम आखण्यात येते. |Marathi_F|other|5.038354
processed_mr_f_general_00103.wav|केंद्रीय स्टील आणि, पेट्रोलियम आणि नैसर्गिक गॅस मंत्री श्री धर्मेंद्र प्रधान यांनी चिंता शिबीरमध्ये भाग घेतला.|Marathi_F|other|8.533333
processed_mr_f_politics_01329.wav|या प्रकरणात पोलिसांनी तपास केल्यानंतर दीपाली छोटू गावंडे आणि अमृता प्रवीण गावंडे या दोन महिलांनाही आरोपी केले.|Marathi_F|other|9.237333
processed_mr_f_weather_01945.wav|मंदिर परिसरात भाविकांची गर्दी होऊ नये यासाठी मंदिर प्रशासनाच्या वतीने मंदिर परिसर निर्मनुष्य करण्यात आला होता.|Marathi_F|other|8.256000
processed_mr_f_other_02635.wav|दीपा माळकर, स्नेहा पराडकर, प्रियांका सातपुते, रंजना या स्त्री कलावंतांनी आपल्या भूमिकांतून आशय कळकळीने पोचवला.|Marathi_F|other|9.891333
processed_mr_f_books_00348.wav|त्यांनी वेरूळ, कार्लेयेथील लेण्यांची चित्रे काढली होती. |Marathi_F|other|4.086333
processed_mr_f_books_01852.wav|शेतकरी चळवळींच्या प्रेरणा महात्मा फुले, न्यायमूर्ती रानडे आणि महात्मा गांधी यांच्या विचारांमधून घेतल्या जातात.|Marathi_F|other|8.544562
processed_mr_f_weather_02698.wav|लोकप्रभा कॅम्पेन हा अंक छत्रपतींच्या राजगडला प्लास्टिकचा वेढा या दर्जेदार लेखासहित वाचण्यात आला.|Marathi_F|other|7.573333
processed_mr_f_other_01406.wav|भोग प्रारब्धाने येतात असे म्हणण्यापेक्षा ते भगवंताच्या इच्छेने येतात असे म्हटले की समाधान मिळेल.|Marathi_F|other|7.000000
processed_mr_f_general_01224.wav|भारत आणि चीन ही राष्ट्र संपूर्ण आशिया आणि जगाची दशा आणि दिशा ठरवण्यात महत्त्वाची भूमिका बजावतील.|Marathi_F|other|7.445333
processed_mr_f_books_01562.wav|आजही आपल्यासमोर अनेक नवीन प्रश्न आहेत, परंतु लोकशाहीसाठी आवश्यक असे किमान जनमानस आकारास आले आहे.|Marathi_F|other|8.300771
processed_mr_f_health_03602.wav|पूर्वीच्या काळी वैद्य जेव्हा रुग्णाला औषधे देत असत तेंव्हा रुग्णाची राशी आणि नक्षत्र विचारत असत.|Marathi_F|other|7.325521
processed_mr_f_weather_00324.wav|घृष्णेश्वर ज्योतिर्लिंगाची जलधारा पूर्व दिशेला असल्यानं या मंदिराला पूर्ण प्रदक्षिणा घातली जाते.|Marathi_F|other|7.040000
processed_mr_f_education_01217.wav|अलिकडे बॉलिवूड स्टार्सपेक्षा त्यांची मुलं म्हणजेच स्टारकिड्ची जास्त चर्चा रंगताना पाहायला मिळते.|Marathi_F|other|8.554667
processed_mr_f_politics_01850.wav|ते पत्र धुळ्यातील समर्थ वाग्देवता मंदिर येथे सापडल्याचे इतिहास संशोधक घनशाम ढाणे यांनी सांगितले.|Marathi_F|other|8.234667
processed_mr_f_books_00331.wav|या चित्रांमध्ये काळा, लाल,पांढरा यांसारखे नैसर्गिक द्रव्यांपासून तयार केलेले रंग वापरलेले असतात. |Marathi_F|other|7.952458
processed_mr_f_other_01840.wav|या दरम्यान आलिया भट्ट आपल्या कलंक चित्रपटाच्या पूर्ण स्टार कास्टसह एका शोमध्ये सहभागी झाली होती.|Marathi_F|other|7.500000
processed_mr_f_health_01297.wav|रुग्णाचे वय, ऋतूनिवृत्ती, आजाराचे प्रमाण आणि संप्रेरकांची एक तपासणी यावर हा उपचार ठरवण्यात येतो.|Marathi_F|other|8.347208
processed_mr_f_politics_02554.wav|या करारामुळे उभय देशांच्या संयुक्त संरक्षण क्षमता वृद्धिंगत होतील, असे ट्रम्प यांनी स्पष्ट केले.|Marathi_F|other|7.797333
processed_mr_f_finance_01064.wav|महाराष्ट्र राज्याने गोकुळला आपली जमीन दिली आहे आणि त्यास कार्यान्वित करण्यासाठी अनुदान दिले आहे.|Marathi_F|other|7.157333
processed_mr_f_other_02867.wav|मिलिंदच्या मासेखाऊ पणजोबांनी निवट्यांचा निर्वंश केला अशी सत्यावर आधारलेली एक दंतकथा प्रचलित आहे.|Marathi_F|other|7.500000
processed_mr_f_weather_02296.wav|गेल्या दहा पंधरा दिवसात मनी ऑर्डरने मागवलेले अनुक्रमे सहाशे अन बाराशे रुपये आता संपत आलेले होते.|Marathi_F|other|7.456000
processed_mr_f_general_03152.wav|एक होता हिंदी चित्रपट दिग्दर्शक अनुराग कश्यप आणि दुसरा होता तमिळ चित्रपट दिग्दर्शक मरी सेल्वराज.|Marathi_F|other|7.594667
processed_mr_f_other_02876.wav|या रिपोर्टिंगला अनेक चाहत्यांचे, प्रेक्षकांचे इमेल्स, फोन येऊ लागले त्यातूनच आपल्याला प्रेक्षकाला काय हवे, हे समजू लागल्याचं रवीश सांगतो.|Marathi_F|other|9.752000
processed_mr_f_books_01284.wav|पृथ्वीचे वस्तुमान केंद्र तिच्या केंद्रबिंदूत असते म्हणून कोणत्याही वस्तूवरील पृथ्वीचे गुरुत्वीय बल हे पृथ्वीच्या केंद्राच्या दिशेने असते.|Marathi_F|other|9.786833
processed_mr_f_general_01295.wav|"काही विशेष नाही खाली पोरं क्रिकेट खेळत होती मी गाडीतून उतरलो तर कानावरती फाटकन बॉल लागला डॉक्टरकडे जाऊन बॅंडेज करून आलो" विक्रम उत्तरला.|Marathi_F|other|10.165333
processed_mr_f_health_02036.wav|मधुमेहींच्या पायाच्या जखमा आणि त्यातून होणारा जंतुसंसर्ग यांच्या उपचारात रक्तातील साखरेच्या प्रमाणावर चटकन नियंत्रण आणणं महत्त्वाचं असतं.|Marathi_F|other|10.007437
processed_mr_f_weather_02517.wav|माझ्या मागेच बाळू गुप्ते जिन्याच्या तिसऱ्या पायरीवर फाकवलेल्या गुडघ्यांवर कोपरं आणि हातावर हनुवटी ठेवून बारीक डोळ्यांनी खेळाकडे बघत होता.|Marathi_F|other|9.770667
processed_mr_f_health_00683.wav|आणि जर एखादा हलगर्जी करणारा डॉक्टर सापडलाच तर त्याला चांगलाच शाब्दिक मार मिळत असे.|Marathi_F|other|6.640542
processed_mr_f_finance_00850.wav|जर संपूर्ण आर्थिक स्वातंत्र्य म्हणजे काय हे जाणून घ्यायचे असेल तर उत्पन्न आणि संपत्ती यामधला मुलभूत फरक समजून घ्यावा लागेल.|Marathi_F|other|9.354667
processed_mr_f_agri_02376.wav|हळद अँटीबायोटिक असल्याने घशातील इन्फेक्शन कमी होऊन सूजही कमी होण्यास हळद मदत करते.|Marathi_F|other|6.922667
processed_mr_f_health_02577.wav|पण जर त्यांना ह्या गोळ्या नसतील घ्यायच्या तर त्या सॅनिटरी पॅड्स देखील वापरू शकतात.|Marathi_F|other|6.200000
processed_mr_f_books_01249.wav|प्राचीन कालापासून मानव ग्रहांच्या स्थितीचे निरीक्षण करत आलेला आहे. गॅलिलिओच्या आधी ही निरीक्षणे केवळ डोळ्याने केली जात असत. |Marathi_F|other|9.600000
processed_mr_f_books_01152.wav|इतिहास विषयात आणि कोशात वस्तुनिष्ठतेला महत्त्व असते हा या दोघांमधला समान धागा आहे. |Marathi_F|other|7.058500
processed_mr_f_other_02259.wav|मंडपात पडद्यामध्ये बंद केलेल्या गणेशाचे दर्शन घेण्यासाठी मैलोनमैल रांगा लागत आहेत.|Marathi_F|other|6.791458
processed_mr_f_agri_02806.wav|फळे खाऊन त्यांच्या विष्ठेतून बियांचे कठीण कवच निघून गेल्याने तशा बिया लवकर रुजतात.|Marathi_F|other|6.848000
processed_mr_f_books_01502.wav|त्यांच्यातील परस्पर विश्वास वाढण्यासाठीही शासन काय करते हे नागरिकांन समजले पाहिजे.|Marathi_F|other|6.245792
processed_mr_f_weather_00446.wav|एकाच कुटुंबातील मोठ्या भावाची हत्या झाली तर लहान भाऊ या प्रकरणी तुरुंगात गेला. त्यामुळे कुटुंबावर दुःखाचा डोंगर कोसळला आहे.|Marathi_F|other|9.600000
processed_mr_f_books_01827.wav|शासनाला त्या प्रश्नांची दखल घ्यावी लागते. |Marathi_F|other|3.200000
processed_mr_f_general_00281.wav|मराठी साहित्यात मोलाची भर टाकणारी प्राचीन काळापासून अनेक साहित्यरत्ने जन्माला आली.|Marathi_F|other|6.200000
processed_mr_f_agri_02728.wav|तालुक्यात सर्वप्रथम कंदरच्या शेतकर्‍यांनी ऊसाला ब्रेक देऊन केळी पिकाची लागवड केली.|Marathi_F|other|6.229333
processed_mr_f_books_02255.wav|त्यावर चर्चा करून खालील मुद्द्यांच्या आधारे तुम्ही केलेल्या निरीक्षणांची नोंद करा.|Marathi_F|other|5.978771
processed_mr_f_education_03380.wav|विराट आणखी किती वर्षे खेळतोय व फलंदाजीचे काय करिश्मे दाखवतोय हे बघणे मनोरंजक ठरेल.|Marathi_F|other|7.300000
processed_mr_f_politics_01576.wav|त्याबाबत चौकशी आणि अधिक तपास सुरू असल्यामुळे त्यांना अटकपूर्व जामीन देण्यास राज्य सरकारने हायकोर्टात तीव्र विरोध केला होता.|Marathi_F|other|9.013333
processed_mr_f_other_01534.wav|तसेच प्रत्येक घरात नागरिकांची भेट घेण्यावर जिल्ह्यातील पदाधिकाऱ्यांनी भर दिला आहे.|Marathi_F|other|6.026667
processed_mr_f_books_00396.wav|महाराष्ट्रातील बाराव्या-तेराव्या शतकातील मंदिरांना ‘हेमाडपंती’ मंदिरे असे म्हणतात.|Marathi_F|other|6.100000
processed_mr_f_finance_02938.wav|या सर्व योजना राबवणाऱ्या सार्वजनिक क्षेत्रातील बँका वा विमा कंपन्या यांच्या वित्तीय स्थैर्यावर त्याचा काय परिणाम होणार आहे?|Marathi_F|other|8.789333
processed_mr_f_politics_03193.wav|सुमीत राघवन याने वडील आणि बायकोच्या नात्यामघ्ये भरडला जाणारा नवरा उत्तम वठवला आहे.|Marathi_F|other|6.453333
processed_mr_f_finance_00489.wav|संपत्ती खरेदी करण्यावर लक्ष केंद्रित करताना जोडप्यांनी कर्ज काढण्यासाठी एक निश्चित मर्यादा पक्की करून घ्यावी आणि ती पाळावी.|Marathi_F|other|8.800000
processed_mr_f_other_02033.wav|राष्ट्रोदय संमेलनात भाजपचे अनेक नेते आणि मंत्री संघाच्या गणवेशात सहभागी झाले आहेत.|Marathi_F|other|7.400000
processed_mr_f_health_00495.wav|वडिलांना असलेला कर्करोग वेळीच लक्षात न आल्याने पितृत्वाचे छत्र अकाली हिरावले गेले.|Marathi_F|other|6.489604
processed_mr_f_weather_02074.wav|अलीकडेच वाचले की गोपीनाथ मुंडेंच्या जागी त्यांची पंकजा का कोणी मुलगी आहे तिचा विचार चालू आहे आणि ती केंद्रात मंत्रीही होईल.|Marathi_F|other|9.194667
processed_mr_f_politics_02811.wav|खासदार अगाथा संगमा यांचा गेल्या महिन्यात पॅट्रिक रोंग्मा मारक यांच्याशी विवाह झाला|Marathi_F|other|6.997333
processed_mr_f_general_01329.wav|उपरोक्त लेण्यातील शिल्पावर हीच वस्त्रे असल्याने शिल्पे अर्धनग्न किंवा नग्न भासतात.|Marathi_F|other|6.368000
processed_mr_f_weather_01884.wav|पुलवामा हल्ल्याचा बदला घेण्यासाठी भारतीय हवाई दलाने जैशच्या तळांना उद्ध्वस्त केले.|Marathi_F|other|6.378667
processed_mr_f_books_01225.wav|झाडावरील सफरचंदापासून पृथ्वीच्या केंद्राकडे जाणारी दिशा ही क्षितिजलंब असल्याने सफरचंद झाडावरून क्षितिजलंब दिशेने खाली पडते.|Marathi_F|other|10.065479
processed_mr_f_education_03393.wav|कळस येथील ही पहिलीच घटना नसून वारंवार अशा प्रकारे घटना घडत असल्याचे दिसून येत आहे.|Marathi_F|other|7.754667
processed_mr_f_politics_00955.wav|प्रचंड प्रमाणात असलेली उच्च शिक्षणातली स्पर्धा या मुद्दांचा विचार करायला भाग पाडते|Marathi_F|other|6.549333
processed_mr_f_finance_01632.wav|नोकरीत बोनस अथवा व्यवसायात अतिरिक्त नफा झाल्यास चैनीच्या वस्तूंची खरेदी केली जाते.|Marathi_F|other|6.400000
processed_mr_f_politics_01781.wav|संस्कृत ज्या संगीताचा पाया होता त्या शास्त्रीय संगीतात मूळ रागांना ग्रामराग म्हणत.|Marathi_F|other|6.858667
processed_mr_f_education_01381.wav|थोडक्यात काय तर आपण दशमान पद्धतीचा वापर करुन तोच आकडा वेगळ्या प्रकारे लिहितो आहोत.|Marathi_F|other|7.093333
processed_mr_f_agri_02176.wav|तसेच तोंड आले असल्यास किंवा तोंडामध्ये फोड आले असल्यास दुर्वांचा रस पाण्यामध्ये मिसळून या पाण्याने चुळा भरल्याने आराम पडतो.|Marathi_F|other|9.100000
processed_mr_f_weather_02949.wav|मात्र सलगपणे काही दिवस असे सहा तासापेक्षा कमी झोपणे हे आरोग्यासाठी फार  घातक असते.|Marathi_F|other|6.656000
processed_mr_f_books_00722.wav|येथून पुढे ऐतिहासिक आणि पौराणिक विषयांवरचे चित्रपट तयार करण्याची परंपरा सुरू झाली.|Marathi_F|other|6.396729
processed_mr_f_weather_02842.wav|काकी, मामी यासुद्धा तुला वेळोवेळी मदत करतात त्यामुळे त्यांनाही थँक्स बोलण्याचा हा दिवस आहे, असं बाबा म्हणाले.|Marathi_F|other|8.300000
processed_mr_f_politics_01577.wav|त्यानंतर जनतेला महाराष्ट्र दिनाच्या तसेच जागतिक कामगार दिनाच्या शुभेच्छा देताना चंद्रशेखर बावनकुळे बोलत होते.|Marathi_F|other|8.362667
processed_mr_f_other_03438.wav|माफियाच्या निष्ठूर दगडी चेहऱ्याच्या दुनियेचे दर्शन आपल्याला सत्या व त्यानंतरच्या कितीतरी सिनेमांतून घडले आहे.|Marathi_F|other|7.987292
processed_mr_f_agri_01489.wav|याचीही रोपे तयार करण्याचे काम लॅबमध्ये सुरू असून, भविष्यात शेतकऱ्यांना ही रोपे उपलब्ध करून देण्याचा मानस आहे.|Marathi_F|other|8.693333
processed_mr_f_agri_03725.wav|कारले थंड व पौष्टिक असून खाल्ल्यावर पचनक्रिया सुधारते; सांधेदुखी, प्लीहा, यकृत यांच्या विकारांवर गुणकारी असते|Marathi_F|other|9.472000
processed_mr_f_weather_00709.wav|त्या म्हणतात, "आयुष्यात खोडा घालणाऱ्या नकारात्मक तत्वांची कमतरता कधीच नसते पण शेवटी सकारात्मक तत्वंच जगवतात.’|Marathi_F|other|8.682667
processed_mr_f_general_00806.wav|यामुळे विशेष करून स्मार्ट होम आणि इंटरनेट ऑफ थिंग्ज या प्रणालींना प्रचंड गती मिळणार असल्याचे स्पष्ट झाले आहे.|Marathi_F|other|8.288000
processed_mr_f_other_03404.wav|उपस्थित मान्यवरांनी कर्मवीर आण्णा व रयत माऊलींच्या समाधीला पुष्प अर्पू त्यांच्या पवित्र स्मृतीस अभिवादन केले.|Marathi_F|other|8.765167
processed_mr_f_general_01548.wav|या दोन स्वप्नांच्या मधला कालावधी म्हणजेच महान दिग्दर्शक इंगमार बर्गमन याचा वाइल्ड स्ट्रॉबेरीज हा चित्रपट होय.|Marathi_F|other|8.384000
processed_mr_f_books_02178.wav|सुपीक जमीन, मैदानी प्रदेश, पाण्याची उपलब्धता असलेल्या भागात अनेक शतकांपासून मानवी वस्ती स्थापित झालेली आढळते. |Marathi_F|other|8.974146
processed_mr_f_education_03452.wav|व्यापाराच्या माध्मतातून बेकायदा येणाऱ्या पैशाला आळा घालण्यासाठी सरकारने उच्चस्तरीय समितीची नियुक्ती केली आहे.|Marathi_F|other|9.770667
processed_mr_f_books_01862.wav|एकोणिसाव्या शतकाच्या उत्तरार्धात भारतात कापड गिरण्या, रेल्वे कंपन्या यांसारख्या उद्योगांची सुरुवात झाली होती. |Marathi_F|other|8.265937
processed_mr_f_politics_03037.wav|त्यातच भरीस भर म्हणजे मानव विकासच्या गाड्यांनादेखील नामफलक नसल्याने विद्यार्थ्यांना मोठी कसरत करावी लागत आहे.|Marathi_F|other|8.053333
processed_mr_f_finance_03378.wav|स्वातंत्र्यपूर्व काळात आणि त्यानंतरच्या काळात राष्ट्रीयीकृत बँका उभारण्यात शेतकर्‍यांनी महत्वाचं योगदान दिलं.|Marathi_F|other|7.274667
processed_mr_f_books_01280.wav|हा वेग त्वरणामुळे वाढत जाईल. तसेच कालानुसार महेंद्र विराटच्या जवळ सरकल्यामुळे त्यांच्यातील अंतर कमी होत जाईल. |Marathi_F|other|8.683896
processed_mr_f_agri_03774.wav|निसवणीची अवस्था ही केळी पिकातील संवेदनशील अवस्था आहे. थंडीच्या काळात पानातील अंतर कमी होऊन पाने जवळजवळ येतात.|Marathi_F|other|8.778667
processed_mr_f_politics_02112.wav|शिपिंग मॅग्नेट नावाने प्रसिद्ध असलेला अब्जाधीश अँटो मार्डन त्याचा अलिशान आणि अतिशय महागडा सुपर याट विकणार आहे|Marathi_F|other|8.600000
processed_mr_f_health_00896.wav|अनेक अर्थांनी बहुगुणी असलेला हा उसाचा रस कावीळसारख्या आजारावर रामबाण उपाय आहे असे ग्रामीण भागातील लोक मानतात.|Marathi_F|other|9.800000
processed_mr_f_other_03211.wav|वाचकांशी आपुलकी आणि जिव्हाळ्याचे नाते पिढ्यान्पिढ्या जपणाऱ्या दैनिक पुढारीने वाचकांवर बक्षिसांचा वर्षाव केला.|Marathi_F|other|8.115000
processed_mr_f_politics_01053.wav|हा सगळा रोमांचकारी इतिहास लवकरच फर्जंद या मराठी चित्रपटात दिसणार आहे|Marathi_F|other|6.700000
processed_mr_f_agri_02881.wav|फुले हिरवट रंगाची असतात आणि त्यांवर थोडीफार लालसर रंगाची नक्षी असते.|Marathi_F|other|5.600000
processed_mr_f_books_00808.wav|प्राचीन स्थळांच्या उत्खननामध्ये मातीपासून बनवलेली खेळणी सापडली आहेत.|Marathi_F|other|5.467917
processed_mr_f_health_00296.wav|श्वास नाडी मंद चालत असली  तरी आजाराचे असे काही चिह्न त्यांना दिसेना.|Marathi_F|other|5.400000
processed_mr_f_weather_00547.wav|परिस्थिती हा अश्रूंचा सर्वात मोठा कारखाना आहे असं वाळिंबे म्हणत असत.|Marathi_F|other|5.674667
processed_mr_f_education_00938.wav|अशातच आता बाबांनी दिग्विजय सिंहांना पाठिंबा दिल्याने चर्चा वाढली आहे|Marathi_F|other|5.941333
processed_mr_f_books_01065.wav|बहुतेक मोठ्या संग्रहालयांची स्वतःची अभिलेखागारे आणि ग्रंथालये असतात. |Marathi_F|other|5.851063
processed_mr_f_health_03927.wav|साधन काढून टाकताच पुन्हा लगेचच दिवस जाऊ शकतात, असे यांचे फायदे आहेत.|Marathi_F|other|5.560812
processed_mr_f_agri_02708.wav|तेव्हा त्यांच्या शेतातील माती गणेश पोपट क्षीरसागर हे घमेले व खोर्‍याच्या सहाय्याने भरून बाजूच्या शेतात टाकत असल्याचे तेथे त्यांना दिसले.|Marathi_F|other|9.760000
processed_mr_f_politics_02097.wav|मेट्रोच्या नावातच पिंपरीचा उल्लेख नसल्यानं महापौर उषा ढोरे संतापल्या |Marathi_F|other|5.700000
processed_mr_f_agri_01299.wav|तो रबराच्या झाडांची कापणी करून ते ओंडके ट्रकमध्ये भरण्याचे काम करतो.|Marathi_F|other|6.058667
processed_mr_f_agri_00658.wav|अस्नोडा पाणी प्रकल्पातून येणारे पाणी मुबलक असून ते सर्वत्र पुरत आहे.|Marathi_F|other|5.376000
processed_mr_f_books_02087.wav|ब्राझीलच्या किनारी भागात विषुववृत्ताजवळ तापमानात फारसा फरक पडत नाही. |Marathi_F|other|5.711729
processed_mr_f_education_01535.wav|अशा प्रकारचं कुठलंही ट्रेनिंग दाँसा देत नाही असा दावा कंपनीने केलाय.|Marathi_F|other|6.453333
processed_mr_f_books_00522.wav|कीर्तनाच्या नारदीय अथवा हरिदासी आणि वारकरी या दोन मुख्य परंपरा आहेत. |Marathi_F|other|6.524438
processed_mr_f_agri_01574.wav|दहा किलो वजनाचे यंत्र दहा रुपयांच्या पेट्रोलमध्ये दोन टन चारा कापते.|Marathi_F|other|5.760000
processed_mr_f_agri_00284.wav|घुं आवाज करणारा भुंग्यासारखा एक प्रकारचा किडा असतो, जो लाकूड पोखरतो.|Marathi_F|other|5.920000
processed_mr_f_books_00764.wav|जीवनातील व्यथा आणि चिंता विसरायला लावण्याचे सामर्थ्य खेळांमध्ये आहे. |Marathi_F|other|5.200000
processed_mr_f_other_01942.wav|श्वेता तिवारी पुढे म्हणाली, माझ्या मुलांवर माझं एवढं प्रेम आहे की मला त्यांच्या व्यतिरिक्त तिसऱ्या कोणत्याच व्यक्तीची आता गरज वाटत नाही.|Marathi_F|other|9.345667
processed_mr_f_general_03372.wav|वैभव छाया यांचे लेखन ठरावीक विषयांवर असले तरी सामाजिक भान, प्रामाणिक व निर्भीड मते त्यात आढळतात|Marathi_F|other|8.117333
processed_mr_f_agri_03478.wav|भूगर्भातील पाण्याचे पुनर्भरण होण्यासाठी छतावरचे पाणी जमिनीत मुरण्याची प्रक्रिया होणे गरजेचे आहे|Marathi_F|other|6.880000
processed_mr_f_general_03208.wav|सागर अत्यंत हुशार असून त्याचा उपयोग त्याने या कामासाठी केला असल्याचे पोलीस आयुक्तांनी सांगितले.|Marathi_F|other|7.573333
processed_mr_f_finance_03079.wav|कर भरायचा नाही, पण दुसरा जो कर भरत असतो त्याच्या पैशातून मिळणाऱ्या सोयींचा उपभोग मात्र घ्यायचा.|Marathi_F|other|7.306667
processed_mr_f_weather_02103.wav|एका अराजकीय मुलाखतीच्या माध्यमातून त्यांच्या व्यक्तीमत्त्वाचे अनेक पैलू सर्वांसमोर उलगडले गेले.|Marathi_F|other|7.040000
processed_mr_f_agri_01143.wav|शेतकऱ्यांनी  फळझाडांची लागवड करताना रोपे विकत घ्यायची असतील तर नीट चौकशी करून ती घेतली पाहिजेत.|Marathi_F|other|7.669333
processed_mr_f_politics_00681.wav|चेल्सीच्या महिला संघातील फ्रॅन किर्बीला वर्षातील सर्वोत्तम महिला खेळाडूचा पुरस्कार देण्यात आला.|Marathi_F|other|7.093333
processed_mr_f_other_00883.wav|निरीक्षकांच्या मते मात्र ही केंद्रं म्हणजे हिटलरच्या काळातल्या कॉन्सन्ट्रेशन कॅम्प सारखीच आहेत.|Marathi_F|other|6.700000
processed_mr_f_agri_01192.wav|जर ऊसाला वाया जाणारे पाणी वाचवायचे असेल तर मुख्यमंत्र्यांनी ठिबक सिंचन धोरण का जाहीर केले नाही?|Marathi_F|other|7.498667
processed_mr_f_weather_01408.wav|श्रीलंकेच्या ताफ्यात सुरंगा लकमल, दुष्मंत चामीरा व दासुन शनाका या वेगवान त्रिकुटाचा समावेश आहे.|Marathi_F|other|7.850667
processed_mr_f_health_03591.wav|हृदयाला रक्त पुरवठा करणारी धमनी अनियमित कार्य करू लागली की स्टटरिंग हार्ट अटॅकचा त्रास उद्भवतो.|Marathi_F|other|7.592542
processed_mr_f_general_03271.wav|या स्पर्धेत सचिन शिंगाडे आणि गिरीश एर्नाक हे दोन डिफेंडर प्रो कबड्डी लीगमधील अनुभव पणाला लावतील|Marathi_F|other|7.840000
processed_mr_f_weather_01718.wav|जनरली जन्मठेप मिळायची खात्री वगैरे वाटली तरी सामान्यातले कोणी हाराकिरी करायला तयार होणार नाहीत.|Marathi_F|other|6.800000
processed_mr_f_agri_03283.wav|जिल्ह्यात सिंचनाची अनेक कामे सुरू असून, भविष्यात कृषीक्रांतीत ऊस पीक हे महत्त्वपूर्ण ठरणार आहे.|Marathi_F|other|7.840000
processed_mr_f_education_00295.wav|चार्जिंग स्टेशनवर फक्त इलेक्ट्रिकल आउटलेट असेल ,याची काळजी घेऊन आपल्या चार्जरने चार्जिंग करावी.|Marathi_F|other|8.565333
processed_mr_f_weather_02017.wav|आकाशात आभाळ दाटून येतं परंतु पावसाचं म्हणावं तसं आगमन होत नसल्याने विहीरी अजूनही कोरड्याच आहेत.|Marathi_F|other|7.500000
processed_mr_f_politics_00711.wav|रेल्वे प्रवासात खासकरुन एसी डब्यात दोन पांढऱ्या चादरी, एक उशी आणि एक ब्लँकेट असा सेट दिला जातो.|Marathi_F|other|8.885333
processed_mr_f_agri_03404.wav|ते तर दोषी आहेतच पण अनेक मच्छीमारसुद्धा त्यांच्याकडचे पाणी संपले की समुद्राच्या पाण्यात प्लॅस्टिकच्या बाटल्या टाकून देतात.|Marathi_F|other|8.245333
processed_mr_f_health_00201.wav|इबोलाचे हे विषाणू वटवाघुळे या प्राण्यात कोणतीही आजाराची लक्षणे न दिसता वास्तव्य करतात व त्यांच्या विष्ठेतून जमिनीवर पडतात.|Marathi_F|other|9.400000
processed_mr_f_general_01281.wav|घुसखोराने त्याला लाथाबुक्क्यांनी मारायचा प्रयत्न केला पण हरिकेनने न डगमगता त्याच्यावर हल्ला केला आणि त्याला जमिनीवर पाडलं.|Marathi_F|other|8.949333
processed_mr_f_finance_02524.wav|लाभांश वितरण कर संपवणे आणि लाभांशावर जुन्या पद्धतीने कर लावण्याची घोषणा करणे हे स्वागतार्ह आहे असे मत त्यांनी व्यक्त केले.|Marathi_F|other|8.768000
processed_mr_f_health_00701.wav|आजार होऊ नये आणि झालेल्या आजारांचे परिणाम जीवावर बेतू नये म्हणून वेळीच काळजी घेणारे फौजा सिंग यांच्यासारखे फारच कमी असतात.|Marathi_F|other|9.612687
processed_mr_f_health_02849.wav|त्यामुळे मुंबईत डेंग्यू आणि मलेरियाची वारंवार निर्माण होणारी साथ आणि या आजारांचा वाढत जाणारा प्रादुर्भाव यांना आळा घालावा.|Marathi_F|other|8.962521
processed_mr_f_health_01445.wav|त्यामुळे चालतांना किंवा श्रम करतांना हृदयाच्या आसपास छातीत वेदना उठतात काही वेळ आराम केल्यावर काही मिनिटांनी वेदना थांबते.|Marathi_F|other|9.566250
processed_mr_f_weather_02170.wav|विंडीजचे वेगवान गोलंदाज शेल्डॉन कॉट्रेल व पुन्हा तंदुरुस्त झालेला अल्जारी जोसेफ यांनी पहिल्या वनडेत उत्तम कामगिरी साकारली.|Marathi_F|other|9.632000
processed_mr_f_weather_02918.wav|आता सोनीने छोट्याश्या स्क्रोलमधून मागितलेली ही माफी प्रेक्षकांच्या दुखावलेल्या भावनांवर कितपत मलमपट्टी करते हा प्रश्न आहे.|Marathi_F|other|8.900000
processed_mr_f_general_01175.wav|आपल्याच मस्तीत नाचणारे इतके मश्गुल असतात की ठेका हेच त्यांचे लक्ष्य असते आणि अंगाला हिसके देऊन नाचणे हा त्यांचा धर्म असतो.|Marathi_F|other|8.938667
processed_mr_f_education_01941.wav|तर नजीरने 'मुसव्विर'चा संपादक म्हणून काम करण्यासाठी मंटोला मुंबईला बोलावून घेतलं.|Marathi_F|other|7.146667
processed_mr_f_agri_03143.wav|खरीप हंगाम वाया गेलाच मात्र रब्बी हंगामात ज्वारी व बाजरीची पेरणी झालीच नसल्याने उत्पन्नाची आशाच राहिली नाही.|Marathi_F|other|8.362667
processed_mr_f_books_00306.wav|कलानिर्मितीच्या मुळाशी कलाकाराची कल्पकता, संवेदनशीलता, भावनाशीलता आणि कौशल्य हे घटक अत्यंत महत्त्वाचे असतात.|Marathi_F|other|9.740396
processed_mr_f_health_00750.wav|त्यामुळे जास्त वजन असल्यास या बॅग्स एका हातात कॅरी न करण्याचा सल्ला डॉक्टर देतात.|Marathi_F|other|6.106479
processed_mr_f_agri_02834.wav|हरभरा पिके वाढीच्या अवस्थेत असून त्यावरही रोग व किडींचा प्रादुर्भाव होऊ लागला आहे|Marathi_F|other|6.474667
processed_mr_f_books_01849.wav|भारतातील शेतकरी चळवळ ही एक अत्यंत महत्त्वाची चळवळ आहे.|Marathi_F|other|4.887437
processed_mr_f_books_01948.wav|या मैदानी प्रदेशातील मृदा सुपीक असल्याने येथे शेती व्यवसाय मोठ्या प्रमाणात चालतो.|Marathi_F|other|6.400000
processed_mr_f_weather_01981.wav|मात्र, एकेक अंश सेल्सियसने हा पारा वाढत गेल्यानंतर दिवसा आणि रात्रीही उकाडा, अशी परिस्थिती निर्माण झाली आहे.|Marathi_F|other|8.373333
processed_mr_f_agri_03363.wav|जमिनीस खोल छिद्रे पाडून आपण पिकांना क्षारयुक्त पाणी देतो आणि माती प्रदूषण वाढवतो.|Marathi_F|other|6.500000
processed_mr_f_books_01044.wav|फ्रेंच राजघराण्यातील व्यक्तींनी जमा केलेल्या कलावस्तूंचे संग्रह लुव्र संग्रहालयात प्रथम प्रदर्शित केले गेले. |Marathi_F|other|8.161437
processed_mr_f_general_00812.wav|जगताप यांचा बालेकिल्ला असल्याने तेथे ताकद देण्यापेक्षा भोसरीचे गणित जुळवावे अशी अटकळ पक्षश्रेष्ठींनी बांधली.|Marathi_F|other|8.554667
processed_mr_f_books_01725.wav|लोकशाही समाजवाद,आंतरराष्ट्रीय शांतता व सामाजिक समता यांवर या पक्षाचा विश्वास आहे. |Marathi_F|other|7.500000
processed_mr_f_health_01674.wav|पहिली गोष्ट म्हणजे पुरुषांचे वजन वाढले किंवा ते अधिक बीयर प्यायला लागले की त्यांचे स्तन ढिले व्हायला लागतात.|Marathi_F|other|7.964062
processed_mr_f_weather_01550.wav|एक दिवसाचा परवाना न घेता होणाऱ्या मद्य पार्ट्यांवर पोलिसांची करडी नजर राहणार आहे.|Marathi_F|other|6.570667
processed_mr_f_health_01979.wav|आता जे तटस्थ लोक आहेत, त्यांनी निदान संयुक्त राष्ट्रसंघाचा तरी नकाशा मान्य करावा.|Marathi_F|other|6.300000
processed_mr_f_general_00707.wav|डफाच्या निनादात मल्लांनी उत्कृष्ट खेळाचे प्रदर्शन करीत एकापेक्षा एक सरस डावांनी कुस्ती शौकिनांची मने जिंकली.|Marathi_F|other|8.277333
processed_mr_f_books_00776.wav| मैदानी खेळांमध्ये देशी आणि विदेशी खेळ असे प्रकार आहेत.|Marathi_F|other|4.899042
processed_mr_f_general_00754.wav|या स्पर्धेचा पहिला सामना मराठा अरेबियन्स आणि नॉर्थन वॉरियर्स यांच्यात खेळला जाईल,|Marathi_F|other|6.240000
processed_mr_f_politics_02191.wav|सतत कनेक्टेड राहण्याच्या नादात तरुण पिढीला नात्यांचा खरा चेहरा कळणं शक्य होत नाही|Marathi_F|other|6.165333
processed_mr_f_politics_02036.wav|आमदार योगेश टिळेकर यांनी भूमी ग्रीन या कंपनीस रामटेकडी आणि वडगाव बुद्रुक येथील प्रकल्पांचे काम घेऊन दिले आहे|Marathi_F|other|8.900000
processed_mr_f_books_00547.wav|तमाशाच्या सुरुवातीला ‘गण’ म्हणजे गणेशवंदना गायली जाते.|Marathi_F|other|4.632000
processed_mr_f_books_01524.wav|अत्याचार होऊच नयेत म्हणून कोणत्या प्रयत्नांची गरज आहे?|Marathi_F|other|4.376583
processed_mr_f_agri_02326.wav|काहीवेळा पिके किडी नष्ट करतात, काहीवेळा ते रोगांचा पर्दाफाश करतात आणि काही जातींना उत्पन्नाची आवश्यकता नसते.|Marathi_F|other|9.100000
processed_mr_f_books_00843.wav|व्यायाम या विषयावर कोश आहे. |Marathi_F|other|2.484167
processed_mr_f_general_00557.wav|नेपाळ, बांगलादेश, म्यानमार आणि श्रीलंका या देशावरील प्रभावासाठी चीन आणि भारत आपापसात एक प्रकारे खेळत असतातच.|Marathi_F|other|9.216000
processed_mr_f_politics_02233.wav|मुख्यमंत्री देवेंद्र फडणवीस यांनी छिंदमला अपात्र ठरवण्यात दिरंगाई का झाली, हे महाराष्ट्राला सांगितलेच पाहिजे|Marathi_F|other|8.100000
processed_mr_f_books_02024.wav|त्यांचे वर्गीकरण किनारी बेट व सागरी बेट असे केले जाते.|Marathi_F|other|5.282167
processed_mr_f_books_01361.wav|याची सुरुवात सर्वात हलक्या हायड्रोजन या मूलद्रव्याने झाली, तर शेवट थोरिअमने झाला.|Marathi_F|other|7.100000
processed_mr_f_politics_00217.wav|भाजप निम्म्या काळासाठी मुख्यमंत्री पद सोडायला तयार नाही तर सेना निम्म्यानिम्म्याच्या मुद्यावर अडून बसली आहे.|Marathi_F|other|8.200000
processed_mr_f_health_02826.wav|तीव्र कुपोषित तसेच अतितीव्र कुपोषित बालके शोधून त्यांच्यावर तात्काळ उपचार करावेत.|Marathi_F|other|6.791458
processed_mr_f_books_01857.wav|शेतकऱ्यांमध्ये गरीब आणि श्रीमंत असे वर्ग निर्माण झाले. |Marathi_F|other|4.782938
processed_mr_f_books_01594.wav|मतदारांना ओळखपत्र देण्याचा अधिकार निवडणूक आयोगाला आहे.|Marathi_F|other|4.910646
processed_mr_f_books_01921.wav|विसाव्या शतकाच्या शेवटच्या कालखंडात जागतिक वित्तीय समस्यांमधून हा देश सावरला आहे. |Marathi_F|other|6.600000
processed_mr_f_books_01877.wav|स्त्रियांचे स्वातंत्र्य हाही त्यामागील एक उद्देश होता.|Marathi_F|other|4.225667
processed_mr_f_education_01549.wav|साहित्यकार सलमान रश्दी यांची सार्वजनिक जीवनातील चांगली बाजू सगळ्यांना माहिती आहे.|Marathi_F|other|6.944000
processed_mr_f_weather_02828.wav|तब्बल साडेचार तास रंगलेल्या या स्पर्धेत मालवणच्या योगिता शिरोडकर यांनी मानाच्या पैठणीचा बहुमान प्राप्त केला.|Marathi_F|other|7.872000
processed_mr_f_weather_00868.wav|संस्थानात धार्मिक वातावरण आहे पण इथे अजून जास्त धार्मिक आणि अध्यात्मिक हवा असावी.|Marathi_F|other|6.000000
processed_mr_f_health_03424.wav|एक विनंती म्हणून सांगतो आहे की निदान माणुसकीच्या नात्याने तरी काही पर्याय निघतो का बघा नि जाऊ द्या त्यांना".|Marathi_F|other|7.488062
processed_mr_f_health_02440.wav|मुख्य म्हणजे आपल्या घरात उपलब्ध असलेल्या काही खाद्य पदार्थांचाच उपयोग अशा छोट्या आजारांवर उपचार करण्यासाठी केला जाऊ शकतो.|Marathi_F|other|9.345667
processed_mr_f_books_01255.wav|सूर्याची परिक्रमा करणाऱ्या ग्रहाच्या आवर्तकालाचा वर्ग हा ग्रहाच्या सूर्यापासूनच्या सरासरी अंतराच्या घनाला समानुपाती असतो.|Marathi_F|other|9.496583
processed_mr_f_books_02103.wav|पंजाबचा मैदानी प्रदेश व राजस्थानच्या थर वाळवंटात उष्ण हवामानामुळे उन्हाळ्याच्या सुरुवातीला कमी दाबाचा पट्टा निर्माण होतो. |Marathi_F|other|9.090229
processed_mr_f_health_03818.wav|स्त्रीची मासिक पाळी बंद होणे व जननक्षमता संपणे या स्थितीला रजोनिवृत्ती असे म्हणतात. ही वयानुसार घडणारी नैसर्गिक घटना आहे.|Marathi_F|other|9.891333
processed_mr_f_other_03178.wav|आमच्या डोक्यावर तुरळक केस उरले होते, तोंडात दातांच्या कवळ्या बसल्या होत्या, डोळ्यांवर चष्मे चढले होते, गाल सुरकुतले होते.|Marathi_F|other|9.194729
processed_mr_f_health_00390.wav|मेंदूला आलेली सूज, मलेरिया, डेंग्यु, पिवळा ताप आणि लसिका फिलेरिया कृमींच्या संसर्गामुळे होणारा आजार विशिष्ट प्रकारचा आहे.|Marathi_F|other|9.900000
processed_mr_f_politics_00261.wav|विद्यमान आमदार येत्या फेब्रूवारी महिन्यात वाकुर्डे बुद्रूक योजनेची कामे सुरु होणार असल्याची खोटी माहिती सांगत सुटले आहेत.|Marathi_F|other|9.120000
processed_mr_f_politics_01836.wav|यंदाच्या स्पर्धेचे वैशिष्टय म्हणजे यावर्षी स्पर्धा पूर्ण करणाऱ्या प्रत्येक स्पर्धकाला इन्स्पिरेशन मेडल देण्यात येणार आहे.|Marathi_F|other|8.400000
processed_mr_f_weather_03052.wav|सामन्याचा पहिला पॉइंट ओकुहाराने जिंकला असला तरी सिंधूने सामन्यात पुनरागन करताना अप्रतिम स्मॅश लगावत पॉइंट्सची लयलूट केली.|Marathi_F|other|9.248000
processed_mr_f_weather_02370.wav| सिंधूने साखळीतील तिसऱ्या लढतीत शुक्रवारी प्रतिस्पर्धी बीवेन हिला वरचढ होण्याची संधी दिली नाही.|Marathi_F|other|7.061333
processed_mr_f_health_03819.wav|वयाच्या चाळीसाव्या वर्षाआधीच पाळी बंद झाली, तर त्यास अकाली अथवा मुदतपूर्व रजोनिवृत्ती म्हणतात.|Marathi_F|other|7.348750
processed_mr_f_agri_02206.wav|अशा कित्येक शेतकऱ्यांनी पाटाला होल मारल्यामुळे पाटातील पाणी सदैव त्यांच्या जमिनीत झिरपत राहते.|Marathi_F|other|7.000000
processed_mr_f_education_00977.wav|त्यानंतर भाजपातील अनेक नाराज नेते भाजपला सोडचिट्ठी देणार, अशी चर्चा राजकीय वर्तुळात सुरु होती.|Marathi_F|other|8.700000
processed_mr_f_books_02218.wav|भारतातील नागरीकरणाची परिस्थिती पाहता उत्तरेच्या तुलनेत दक्षिणेकडे नागरीकरण जास्त झालेले आढळते.|Marathi_F|other|8.149833
processed_mr_f_agri_03228.wav|दोन तास चाललेल्या या पावसाने शहरातील खोलगट भागात पाणी साचलं, तर अनेक ठिकाणी झाडे उन्मळून पडली.|Marathi_F|other|7.253333
processed_mr_f_books_00539.wav|महाराष्ट्रात संत एकनाथांची भारुडे विविधता, नाट्यात्मता, विनोद आणि गेयता यांमुळे लोकप्रिय झाली.|Marathi_F|other|8.800000
processed_mr_f_agri_02851.wav|पिकांच्या चांगल्या वाढीसाठी जितकं पाणी व्यवस्थापन महत्त्वाचं आहे, तितकंच महत्त्व खतांचंही आहे.|Marathi_F|other|6.900000
processed_mr_f_weather_01814.wav|प्रदूषण अधिक असल्याने या ठिकाणी राहणे मनुष्यासाठी योग्य नाही असा अहवाल अनेक संस्थानी दिला आहे.|Marathi_F|other|7.445333
processed_mr_f_health_03085.wav|मानवी मेंदू हा त्याच्या जीवनात घडून गेलेल्या प्रत्येक घटनेची स्मृतीच्या रूपाने नोंद ठेवत असतो.|Marathi_F|other|7.580938
processed_mr_f_other_01486.wav|अपघात होताच स्थानिक गावकऱ्यांनी मदतीसाठी धाव घेऊन जखमींना तातडीने जिल्हा रुग्णालयात दाखल केले.|Marathi_F|other|6.900000
processed_mr_f_agri_03054.wav|बांबू हस्तशिल्प, बांबू अलंकार, बांबू गृहनिर्माण, बांबू लागवड या विषयात लक्षणीय कार्य केले आहे.|Marathi_F|other|7.900000
processed_mr_f_books_00048.wav|मूळ दस्तऐवजांच्या आधारे प्राप्त झालेली माहिती ही सर्वाधिक महत्त्वाची आहे, यावर त्याने भर दिला.|Marathi_F|other|7.139771
processed_mr_f_health_01860.wav|या आजाराच्या विरोधात लढाई जिंकण्याचा खात्रीलायक मार्ग म्हणजे या रोगाचं लवकरात लवकर निदान होणे.|Marathi_F|other|6.800000
processed_mr_f_other_00536.wav|बॉलिवूड अभिनेत्री कल्की कोचलीन प्रेग्नेंट असून प्रेग्नेंसीचे अगदी शेवटचे आठवडे ती अनुभवते आहे.|Marathi_F|other|7.413333
processed_mr_f_books_01170.wav|भारतवर्षीय प्राचीन ऐतिहासिक कोशात प्राचीन काळातील भारतीय व्यक्ती आणि स्थळे यांचा अंतर्भाव आहे. |Marathi_F|other|7.987292
processed_mr_f_weather_01715.wav|मात्र, दुसरीकडे कुस्तीपटूंना तोच दर्जा आणि सन्मान मिळत नसल्याचं धक्कादायक वास्तव समोर आलं आहे.|Marathi_F|other|7.157333
processed_mr_f_health_01373.wav|मोदकाच्या सेवनाने शरीरातील विष तत्वे बाहेर टाकली जातात आणि बद्धकोष्ठ असल्यास त्यात आराम मिळतो.|Marathi_F|other|7.430021
processed_mr_f_other_03364.wav|भिवंडी येथे डेअरी जनावरांची प्रत सुधारून दुग्धोत्पादन सुधारण्याचा कार्यक्रमही हाती घेतला जाईल.|Marathi_F|other|8.382021
processed_mr_f_general_00693.wav|स्वतंत्र संगीतकार म्हणून त्यांनी पूर्बोरंग या बंगाली तर आनंदमठ या हिंदी चित्रपटाला संगीत दिले.|Marathi_F|other|7.712000
processed_mr_f_politics_03025.wav|राज्यात सततच्या संपांमुळे आणि कर्फ्यूमुळे सामान्य नागरिकांच्या स्वातंत्र्यावर बंधन लादले जाते.|Marathi_F|other|6.900000
processed_mr_f_education_03323.wav|राहाता तालुक्यातील एका विवाहित महिलेने आपल्या राहत्या घरात गळफास घेऊन आपली जीवनयात्रा संपविली.|Marathi_F|other|7.797333
processed_mr_f_finance_02196.wav|आपले इतर उत्पन्न नसल्यास व आपण ज्येष्ठ नागरिक असल्याने आपणास कर व अग्रिम कर भरावा लागणार नाही.|Marathi_F|other|8.117333
processed_mr_f_other_02100.wav|त्यामुळे शिया आणि सुन्नींच्या वादात इराण हा एकटा पडण्याची भीती आहे.|Marathi_F|other|5.549188
processed_mr_f_books_00358.wav|चित्रकलेप्रमाणेच शिल्पकला ही सुद्धा अश्मयुगीन काळाइतकी प्राचीन आहे. |Marathi_F|other|5.584021
processed_mr_f_education_03292.wav|गवारीच्या भाजीची चव आणि फरस्बीच्या भाजीची चव या दोघांमध्ये फरक आहे.|Marathi_F|other|5.900000
processed_mr_f_agri_01040.wav|लुवाकच्या विष्ठेतून ज्या बिया मिळत त्या भाजून, पूड करून कॉफी करतात.|Marathi_F|other|5.514667
processed_mr_f_politics_02934.wav|कमांडोमधील हॉट ॲक्ट्रेस अदा शर्मालाही डिजिटल मीडियाचा मोह झाला आहे.|Marathi_F|other|5.920000
processed_mr_f_agri_01763.wav|एका छोटुने आणून दिलेला चहा संपवत त्यांनी माझ्यापुढे एक कागद सरकवला.|Marathi_F|other|5.600000
processed_mr_f_education_03316.wav|या कार्यक्रमात दृक्श्राव्य माध्यमातून त्यांच्या जीवनातल्या अनेक महत्त्वाच्या घटना, कार्यक्रम पाहण्याची संधीही प्रेक्षकांना मिळणार आहे.|Marathi_F|other|10.176000
processed_mr_f_finance_02074.wav|स्पर्धेवर झालेला किती खर्च देण्यात आला आणि अजून किती देणे बाकी आहे?|Marathi_F|other|5.674667
processed_mr_f_other_02142.wav|कॅप्टन फिलिप्स टॉम व तो मुख्य पायरेट दोघांची कामे चांगली झाली आहेत.|Marathi_F|other|6.100000
processed_mr_f_general_01484.wav|या हंगामाच्या सुरुवातीला नियुक्त झालेले बायर्नचे प्रशिक्षक पेप गार्डियोला यांच्या नियोजनाचा फटकाही रिबेरीच्या खेळाला बसला असे म्हणतात.|Marathi_F|other|10.026667
processed_mr_f_books_00461.wav|स्थापत्य आणि छायाचित्रण ही क्षेत्रेही उपयोजितकला या सदराखाली येतात. |Marathi_F|other|6.118083
processed_mr_f_books_02378.wav|भारत हा सर्वाधिक स्मार्टफोन आणि इंटरनेट वापरणाऱ्यांचा देश बनला आहे.|Marathi_F|other|5.900000
processed_mr_f_books_01693.wav|सत्ताधारी पक्षाच्या विरोधात सर्व विराेधी पक्षांची मुंबईत बैठक झाली. |Marathi_F|other|5.200896
processed_mr_f_agri_00163.wav|रोपे मोठी झाली की मग रोपांची एक एक करून पूर्ण वाफ्यावर लागवड करायची|Marathi_F|other|6.037333
processed_mr_f_education_01808.wav|रिश्तों का सौदागर बाजीगर या मालिकेत तिने मुख्य भूमिका साकारली होती.|Marathi_F|other|6.560000
processed_mr_f_finance_00506.wav|आपल्याकडे जास्त पैसे शिल्लक राहता कामा नयेत म्हणून वस्तूंचे दर घटतील किंवा कर्मचाऱ्यांना अधिक पगार देतील आणि यातून अर्थात मागणी वाढेल.|Marathi_F|other|9.749333
processed_mr_f_books_02006.wav|या भागात सावो फ्रान्सिस्को ही एक मोठी नदी अटलांटिक महासागरास मिळते.|Marathi_F|other|5.978771
processed_mr_f_books_00450.wav|कलेच्या इतिहासाचे अभ्यासक पत्रकारितेच्या क्षेत्रातही काम करू शकतात. |Marathi_F|other|5.200000
processed_mr_f_books_00173.wav|या काळातील इतिहासलेखनात प्रामुख्याने तीन नवे वैचारिक प्रवाह आढळतात. |Marathi_F|other|5.300000
processed_mr_f_weather_02058.wav|मात्र याला आळा घालायला आता जगातील सुज्ञ राष्ट्रं एकत्र येऊ पाहतायत.|Marathi_F|other|5.429333
processed_mr_f_finance_01337.wav|गेल्या एक वर्षात सरकारी बँकांनी एटीएम बंद केले आहेत, तर याच काळात खासगी बँकांनी नवे एटीएम स्थापन केले आहेत.|Marathi_F|other|8.661333
processed_mr_f_agri_03194.wav|जंगलातील बांबू तोडून, त्याच्या टोपल्या बनवणे, लाकूड तोडून आणणे आणि शेतमजुरी ही आदिवासींची नियमित कामं आहेत.|Marathi_F|other|8.085333
processed_mr_f_politics_01286.wav|सागर किनाऱ्याच्या स्वच्छतेसह सर्फिंग करणाऱ्या महिला सदस्यांमध्ये समन्वय प्रस्थापित करण्याचे काम त्या करतात.|Marathi_F|other|8.448000
processed_mr_f_finance_01594.wav|आपल्या देशातील करव्यवस्था इतकी वाईट आहे की, अशा भ्रष्ट व्यवस्थेच्या मार्गाने कर का द्यावा, असा प्रश्न पडतो.|Marathi_F|other|7.690667
processed_mr_f_books_01389.wav|वाढत्या अणुवस्तुमानाप्रमाणे मांडलेल्या मूलद्रव्यांच्या अणुवस्तुमानांमधील वाढ नियमित दराने होताना दिसत नाही. |Marathi_F|other|8.544562
processed_mr_f_politics_03294.wav|खर्गेंच्या पाठीमागे बसलेले काँग्रेस खासदार ज्योतिरादित्य शिंदे यांनीही बारणेंच्या मागणीवर प्रतिसाद दर्शवला.|Marathi_F|other|8.352000
processed_mr_f_education_02243.wav|नाणेफेक जिंकून प्रथम फलंदाजीचा निर्णय घेणाऱ्या यजमानांना सलामीवीर ज्यो बर्न्सला चौथ्याच षटकात गमवावे लागले.|Marathi_F|other|9.898667
processed_mr_f_books_02212.wav|ब्राझीलच्या ईशान्य भागातील उच्चभूमीचा प्रदेश अवर्षणग्रस्त असल्याने या भागात शेतीचा विकास मर्यादित झाला आहे.|Marathi_F|other|8.823208
processed_mr_f_education_01782.wav|भराभर व्यायाम केल्याच्या प्रकाराने शरीराच्या स्नायूंवर अचानक ताण पडल्याने स्नायू लचकणे, बोन इंन्जुरी होतात.|Marathi_F|other|9.300000
processed_mr_f_books_01762.wav|त्यातून काही वेळेस स्वतंत्र राजकीय पक्ष अस्तित्वात येतात, तर काही वेळेस विविध दबाव गट, चळवळी निर्माण होतात.|Marathi_F|other|8.567792
processed_mr_f_weather_01475.wav|परिणामी हवेचा दाब समुद्राच्या पाण्यावर निर्माण होत असल्याने लाटांचे तांडव किनारपट्टी गिळकृंत करू लागले आहे.|Marathi_F|other|7.840000
processed_mr_f_other_02902.wav|अंबाबाईच्या मूर्तीसोबत विष्णूचा दहावा अवतार मानल्या जाणाऱ्या कल्की या देवाच्या मूर्तीचीही येथे प्रतिष्ठापना करण्यात आली.|Marathi_F|other|8.649062
processed_mr_f_finance_02298.wav|केंद्र शासनाने अनुदानाची रक्कम मंजूर केली आहे, आदेशाच्या प्रतीसह अनुदान मागणी प्रस्ताव वस्त्रोद्योग संचालकास सादर करावा.|Marathi_F|other|9.354667
processed_mr_f_weather_01512.wav|गोवंडीच्या चिता कँप इथे एम. जे. रोडवर दुपारी पावणे दोनच्या सुमारास ही घटना घडली.|Marathi_F|other|6.197333
processed_mr_f_agri_02470.wav|फुले व सुवासिक पाने मिंट, अरबी साखर डिंक यांच्या मदतीने अनेक महिने साठवले जातात.|Marathi_F|other|7.400000
processed_mr_f_other_01780.wav|आणि सर्वात महत्वाचं म्हणजे कुठल्या ना कुठल्या व्याधी हमखास मागे लागलेल्या असतात.|Marathi_F|other|6.133333
processed_mr_f_finance_00251.wav|व्याजदर अर्ध्या टक्क्याने कमी केले असते तर एकूण विकासाला मोठी चालना मिळाली असती.|Marathi_F|other|5.973333
processed_mr_f_books_01891.wav|त्याला अनेक समस्यांना तोंड द्यावे लागते.|Marathi_F|other|3.029833
processed_mr_f_other_03611.wav|हे सगळं बोलताना माझं कॉटवर झोपलेल्या आईच्या चेहर्याकडे लक्ष गेलं आणि मी हादरलोच.|Marathi_F|other|6.094875
processed_mr_f_general_03537.wav|या चित्रपटाचे लेखन व दिग्दर्शन दिग्पाल लांजेकर यांनी केले असून अजय आरेकर आणि अनिरुद्ध आरेकर या चित्रपटाचे निर्माते आहेत.|Marathi_F|other|9.344000
processed_mr_f_politics_00688.wav|आता या प्रत्येक ठिकाणाहून जादा रेल्वे ट्रॅक टाकत जलद लोकलची मागणी होऊ लागली आहे.|Marathi_F|other|7.242667
processed_mr_f_books_01628.wav|त्यामुळे निरक्षर लोकांना मतदान करता आले.|Marathi_F|other|3.436187
processed_mr_f_other_03015.wav|अनारकली साकारणारी सोनारिका भदोरिया म्हणाली, युवराज सलीम आणि कनीज अनारकली यांच्या अमर्त्य प्रेमाची गाथा असलेला हा शो आहे.|Marathi_F|other|9.752000
processed_mr_f_books_02369.wav|ब्राझीलमधील दक्षिणमध्य भागात दूरसंचार सेवेच्या पायाभूत सुविधा अतिशय आधुनिक आहेत.|Marathi_F|other|6.791458
processed_mr_f_finance_01350.wav|सप्टेंबरच्या आत टॅक्स भरून संपत्ती नियमित करण्याचे आवाहन आयकर विभागाने केलं आहे.|Marathi_F|other|6.800000
processed_mr_f_general_00270.wav|या ग्रहाचा एकेकाळी उपग्रह मानला गेलेला शेरॉन इतका मोठा आहे की त्या दोघांमधील गुरुत्वीय केंद्र दोघांच्या कक्षेबाहेर येते.|Marathi_F|other|9.205333
processed_mr_f_other_01597.wav|केंद्रात पुन्हा आपले सरकार विराजमान होईल, असा विश्वास मोदी यांनी आज व्यक्त केला.|Marathi_F|other|5.888000
processed_mr_f_other_02533.wav|माथानी साल्ढाणा संकुलात अमिताभ कुमार यांनी दक्षिण गोव्यातील खलाशांची बैठक घेतली.|Marathi_F|other|6.600000
processed_mr_f_finance_01387.wav|ना परतावा रकमेसाठी अथवा भविष्य निर्वाह निधीतील जमा रकमेवर कर्ज घेण्यासाठी प्रमाणित केलेल्या हिशोबाच्या पावतीची गरज असते.|Marathi_F|other|9.100000
processed_mr_f_other_00315.wav|हर्षद कशाळकर यांना आमदार जयंत पाटील यांनी केलेल्या मारहाणीचा महाराष्ट्र राज्य मराठी पत्रकार संघ, मुंबईने निषेध केला आहे.|Marathi_F|other|9.450667
processed_mr_f_finance_00177.wav|खरीप हंगामात शेतकऱ्यांना वेळेवर कर्ज उपलब्ध झाले नाही तर त्याचा काय उपयोग? अशा शब्दांत त्यांनी बँक प्रतिनिधींना सुनावले.|Marathi_F|other|8.810667
processed_mr_f_agri_02638.wav|याकरता एका वाटीमध्ये पाणी घेऊन त्यात व्हिनेगार मिसळून ती वाटी फ्रिजमध्ये ठेवावी.|Marathi_F|other|6.300000
processed_mr_f_education_02980.wav|ह्या सिनेमाच्या सेटवर मला जीवाभावाचे मित्रमैत्रिण मिळाले, आमची सेटवर झालेली खरीखुरी बॉन्डिंगच तुम्हांला सिनेमातून पाहायला मिळणार आहे.|Marathi_F|other|10.000000
processed_mr_f_weather_01454.wav|काही विशिष्ट संकेतस्थळे पालकांनी ब्लॉक केली पाहिजेत, असा सल्ला अम्मांनी यावेळी पालकांना दिला.|Marathi_F|other|7.500000
processed_mr_f_finance_01401.wav|काळा पैसा आणि भ्रष्टाचाराला आळा घालण्याच्या दृष्टीने बजेटमध्ये काही घोषणा करण्यात आल्या आहेत.|Marathi_F|other|6.485333
processed_mr_f_general_03301.wav|तेथे त्यांना अमानवी वागणूक मिळते आणि त्यांच्या मानवी हक्कांचे उल्लंघन होते अशी माहिती मिळाली. |Marathi_F|other|6.773333
processed_mr_f_finance_02591.wav|तसेच या कंपनीवर योग्य ती कारवाई करावी आणि स्वातंत्र्यदिनापर्यंत पीक विमा शेतकर्‍यांना द्यावा.|Marathi_F|other|7.000000
processed_mr_f_health_00660.wav|परंतु ही अवस्था फार दिवस तशीच राहिली तर मात्र कॉर्नच्या  जागेवर चालताना वेदना व्हायला लागतात.|Marathi_F|other|7.441625
processed_mr_f_agri_01581.wav|विदर्भातही या अनुषंगाने काम होत आहे परंतु खरी गरज आहे ती भूपृष्ठावर पावसाचे पाणी साठविण्याची!|Marathi_F|other|8.277333
processed_mr_f_education_01211.wav|ज्यासाठी ते वेगवेगळे ट्रेकिंग, रॅपलिंग तसेच जंगल सफारी यांचे प्रशिक्षण देण्याचे काम करत आहेत.|Marathi_F|other|8.842667
processed_mr_f_finance_00801.wav|महसूल वगळता एकही महत्वाचे व ग्रामीण भागाशी निगडित खाते न मिळाल्याने कॉंग्रेसमध्ये नाराजी आहे.|Marathi_F|other|7.600000
processed_mr_f_health_02561.wav|कोळ्यांचेच रक्त निळे असते, कारण त्यांच्या रक्तातील प्राणवायू तांब्याच्या रेणूशी जोडलेला असतो.|Marathi_F|other|6.800000
processed_mr_f_politics_00774.wav|त्यानंतर आरोपी बारबालेने उत्तर प्रदेशातील आग्र्याला जाऊन, तिथून एक अडीच महिन्यांचं बाळ चोरलं.|Marathi_F|other|7.776000
processed_mr_f_other_01555.wav|एकूण देशातील रेल्वेचा अवाढव्य पसारा पाहता देशात ही दंडाची रक्कम कित्येक कोटींच्या घरांत जाईल.|Marathi_F|other|7.658667
processed_mr_f_education_01510.wav|लिम्का बुकच्या संपादिका वत्सला कौल बॅनर्जी यांच्या स्वाक्षरीसह हा विक्रम झाल्याचे जाहीर केले.|Marathi_F|other|8.330667
processed_mr_f_finance_03281.wav|तुम्ही जर हीच रक्कम इतर गुंतवणूक प्लानमध्ये टाकली तर त्यातून तुम्हाला जास्त परतावा मिळू शकतो.|Marathi_F|other|7.100000
processed_mr_f_other_01376.wav|ही सर्व तथ्यं लक्षात घेता, सोशल मीडियावर व्हायरल होणारा हा फोटो असत्य असल्याचे सिद्ध होत आहे.|Marathi_F|other|6.900000
processed_mr_f_weather_02806.wav|लखनौच्या सीमेवरील काकोरी भागातल्या एका घरामध्ये लपून बसलेल्या अतिरेक्यानं बेछूट गोळीबार केला.|Marathi_F|other|7.210667
processed_mr_f_weather_02792.wav|जिल्ह्यातील जोडूपाल, गोरवाले, सोरालबी, कालूर या गावांमध्ये दरडी कोसळण्याच्या घटना सुरूच आहेत.|Marathi_F|other|7.968000
processed_mr_f_finance_00098.wav|प्रधानमंत्री पीक विमा योजना ही सर्रास कंपनीच्या हिताची आहे, काँग्रेसच्या काळात हा विमा सरकारी बँक काढायची.|Marathi_F|other|8.256000
processed_mr_f_health_01900.wav|आमचा गडी सांगत होता की गुंजा डोळ्यांत फिरवल्याने डोळे साफ होतात व याचा पाला खाल्याने खोकल्याला आराम मिळतो.|Marathi_F|other|8.126604
processed_mr_f_education_01314.wav|पीडित परिवार घरी आल्यानंतर हा सगळा प्रकार पाहून त्यांनी डोक्याला हात लावला. मात्र तोपर्यंत उशीर झाला होता.|Marathi_F|other|8.960000
processed_mr_f_books_01301.wav|याचे कारण असे की पृथ्वीचा आकार पूर्णपणे गोलाकार नाही.|Marathi_F|other|5.166062
processed_mr_f_other_00411.wav|सत्यभामेने श्रीकृष्णाची सुवर्णतुला करण्याचं ठरवलं, तेव्हा रुक्मिणी नाराज झाली आणि दुंडौरी वनात निघून गेली.|Marathi_F|other|8.469333
processed_mr_f_agri_01890.wav|प्रारंभीला ही फळे हिरव्या रंगाची होती, मात्र आता ही फळे स्टॉबेरीच्या रंगाप्रमाणे दाट लाल रंगाची झाली आहेत.|Marathi_F|other|8.500000
processed_mr_f_books_00837.wav|ती पहिल्या शतकातील असावी असा इतिहासकारांचा अंदाज आहे. |Marathi_F|other|4.515917
processed_mr_f_weather_02474.wav|श्रीनगरच्या गुरेज, माछिल, केरन आणि तंगधार या परिसरांना जोडणाऱ्या रस्त्यांना बर्फाने पूर्णपणे आच्छादले आहे.|Marathi_F|other|8.938667
processed_mr_f_education_02750.wav|प्रियाचं नाव घेताच धीरजच्या डोळ्यात उमटलेल्या काळजीच्या छटा रोहितच्या चाणाक्षं नजरेने अचूक टिपल्या होत्या.|Marathi_F|other|8.400000
processed_mr_f_health_01924.wav|काही जणांची मोडलेली हाडे जोडली, पोटातील व शरीरातील घुसलेल्या बंदुकीच्या गोळ्या काढून त्यावर ड्रेसिंग केले.|Marathi_F|other|8.100000
processed_mr_f_books_00534.wav|महाराष्ट्रातील मनोरंजनाचा एक जुना प्रकार म्हणजे लळित.|Marathi_F|other|4.771333
processed_mr_f_finance_00243.wav|नवीन कर प्रणाली वैकल्पिक आहे म्हणजेच जर करदाता इच्छुक असेल तर तो जुन्या कर स्लॅबनुसार प्राप्तिकर भरू शकतो.|Marathi_F|other|8.700000
processed_mr_f_agri_02980.wav|ग्रामीण भागात पाण्याची सर्वाधिक गरज असताना पाणी नियोजन करण्याकडे होणारे दुर्लक्ष हे नुकसान करणारे ठरत आहे.|Marathi_F|other|7.936000
processed_mr_f_books_00758.wav|खेळ आणि ग्रीक लोक यांचे नाते प्राचीन काळापासूनचे आहे. |Marathi_F|other|4.910646
processed_mr_f_books_01244.wav|पृथ्वीचा नैसर्गिक उपग्रह असलेला चंद्र एका विशिष्ट कक्षेत पृथ्वीभोवती परिभ्रमण करतो हे तुम्हाला माहीतच आहे. |Marathi_F|other|8.683896
processed_mr_f_other_00820.wav|सर्वप्रथम उपाय म्हणजे केसांची गळती रोखण्यासाठी आणि केस दाट होण्यासाठी भृंगराज तेल घरच्या घरीही बनवता येईल.|Marathi_F|other|8.757333
processed_mr_f_general_01655.wav|या तीन वर्षांत ते शाळेंत सरासरी दीडवर्षे गेले असतील बाकीचे सर्व दिवस धांगडधिंगा, मस्ती कुस्ती करण्यांत त्यांनी घालविले.|Marathi_F|other|8.789333
processed_mr_f_politics_00635.wav|भास्कर जाधवांची डुप्लिकेट राष्ट्रवादी आणि अजित पवारांची डुप्लिकेट टगेगिरी, अशी कुजबूज राजकीय वर्तुळात ऐकायला मिळत होती.|Marathi_F|other|9.621333
processed_mr_f_education_02175.wav|इतिहासाशी छेडछाड करून हिट सिनेमे बनविण्याच्या सवयीमुळे त्याला आधीसुद्धा महाराष्ट्रात जनक्षोभाला सामोरे जावे लागले होते.|Marathi_F|other|10.026667
processed_mr_f_health_01908.wav|आपल्या सैनिकांच्या जखमा बांधून होईपर्यंत कॅप्टन आपल्या जखमा बांधून घेत नाही, आणि अति रक्तस्त्रावाने त्याचा मृत्यू होतो.|Marathi_F|other|8.927708
processed_mr_f_politics_01277.wav|असं म्हणत वरळी मतदार संघातून निवडून आलेल्या आदित्य ठाकरे यांनी आपल्या पदाची शपथ घेत एका नव्या कारकिर्दीची सुरुवात केली.|Marathi_F|other|9.800000
processed_mr_f_health_01548.wav|हा रोग गर्भावस्थेच्या सुरुवातीच्या अवस्थेत प्रथमच दिसत असेल तर, गर्भपात घडू शकतो किंवा बाळ मृतावस्थेत जन्माला येऊ शकते.|Marathi_F|other|9.800000
processed_mr_f_other_00489.wav|त्यानंतर मार्तंडाने मल्ल राक्षसास आशिर्वाद दिला आणि तेव्हापासून मार्तंड भैरवांना मल्हारी मार्तंड, असे म्हटले जाऊ लागले.|Marathi_F|other|9.300000
processed_mr_f_general_03491.wav|ऑस्ट्रेलिया पाकिस्तान क्रिकेट संघात येथे शुक्रवारी विश्वचषक क्रिकेट स्पर्धेतील उपान्त्यपूर्व फेरीचा सामना खेळला जात आहे|Marathi_F|other|8.650667
processed_mr_f_general_03265.wav|किम जोंग इलने जेव्हा दक्षिण कोरियावर हल्ला केला तेव्हा त्याची होत असलेली सरशी पाहून अमेरिकेने तिथे सैन्य हस्तक्षेप केला|Marathi_F|other|8.938667
processed_mr_f_health_03122.wav|अशा शिरांतून रक्त प्रवाह जाताना शिरांच्या भिंतींकडून येणारा दाब अधिक असल्याने त्याला मात करण्यासाठी रक्तदाब अधिक वाढतो.|Marathi_F|other|9.461750
processed_mr_f_books_01251.wav|योहानस केप्लर नामक शास्त्रज्ञाने ती सर्व माहिती अभ्यासली. त्यांना आढळून आले की ग्रहांच्या गतीला काही विशिष्ट नियम आहेत.|Marathi_F|other|9.000000
processed_mr_f_education_00604.wav|हिंदू धर्माने लोकांना दैवाधीन, म्हणजे प्रारब्धाधीन केले नाही, तर जीवनात काही गोष्टी प्रारब्धाधीन असतात, हे सत्य शिकवले.|Marathi_F|other|9.866667
processed_mr_f_education_01222.wav|आज जी अभ्युदय सहकारी बँक आहे त्याच्या फाऊंडर मेंबरपैकी ते एक होते.|Marathi_F|other|6.581333
processed_mr_f_politics_01085.wav|मोदी स्वीडनचे राजे किंग कार्ल सोळावे गुस्ताफ यांची भेट घेणार आहेत.|Marathi_F|other|6.709333
processed_mr_f_finance_02411.wav|बजेट तयार करताना उत्पन्नाच्या दीडपट अपेक्षित खर्च समजू शकतो मात्र नागरिकांना खूष करण्यासाठी अव्वाच्या सव्वा बजेट फुगवून दाखवले जाते.|Marathi_F|other|10.100000
processed_mr_f_agri_01075.wav|परतीच्या पावसाच्या थैमानामुळे बाजरीच्या कणसालाच मोड आले असून अनेक शेतांमध्ये अद्यापही पाणी साचलेले असल्याने पिकांची मुळे कुजली आहेत.|Marathi_F|other|9.898667
processed_mr_f_agri_01350.wav|गुलाबी किंवा पांढरी उग्रवासाची फुले येणारी ही एक औषधी वनस्पती आहे.|Marathi_F|other|5.792000
processed_mr_f_education_01365.wav|त्यामुळे मानवाने केलेला या वनांचा विद्ध्वंस ही एक काळजीची बाब आहे.|Marathi_F|other|5.642667
processed_mr_f_books_02287.wav|पूर्व महाराष्ट्रात व छत्तीसगढमधील कोरबा भागात कोळशाच्या खाणी आहेत.|Marathi_F|other|5.967146
processed_mr_f_books_00957.wav|जागतिक वारसा स्थळांना भेट देण्याची इच्छा जगभरातील पर्यटकांना असते. |Marathi_F|other|5.317000
processed_mr_f_agri_02874.wav|याचे बैल कडक गवत खातील व माझ्या बैलांना चांगले मऊ गवत खायला मिळेल.|Marathi_F|other|5.664000
processed_mr_f_politics_01840.wav|ही स्पर्धा दक्षिण कन्नड आणि उड्पी येथील तटीय जिल्ह्यात भरवली जाते.|Marathi_F|other|5.500000
processed_mr_f_books_01847.wav|त्यांतील प्रमुख प्रश्न म्हणजे त्यांचा वनावरील अधिकार नाकारला जातो.|Marathi_F|other|5.100000
processed_mr_f_books_01263.wav|तसेच त्या दोन वस्तूंमधील अंतर दुप्पट केले तर बल एक चतुर्थांश होईल.|Marathi_F|other|5.967146
processed_mr_f_other_00458.wav|मात्र या सर्व बातम्यांमध्ये काहीही तथ्य नसल्याचं शनायाने सांगितलं.|Marathi_F|other|5.216000
processed_mr_f_other_01526.wav|युद्धाच्या नंतर पुनर्बांधणी सुरू झाली आणि ती पुन्हा बांधण्यात आली.|Marathi_F|other|5.216000
processed_mr_f_other_01992.wav|पैसे खाल्ल्यामुळे त्याची नोकरी गेली, मग तो फ्रान्समध्ये पळून गेला.|Marathi_F|other|5.200000
processed_mr_f_books_00015.wav|इतिहासाची मांडणी करताना इतिहासकार भूतकाळातल्या कोणत्या घटनांची निवड करतो, हे त्याला वाचकांपर्यंत काय पोचवायचे आहे यावर अवलंबून असते.|Marathi_F|other|9.589458
processed_mr_f_health_03372.wav|संसर्ग उपचार एक परिणाम म्हणून अशा पॅथॉलॉजी विकसित करणे गरजेचे आहे.|Marathi_F|other|6.385104
processed_mr_f_agri_03224.wav|केळी हे उत्तम पौष्टिक व शक्तिवर्धक फळ असून त्यात भरपूर प्रमाणात कर्बोदके असतात.|Marathi_F|other|6.464000
processed_mr_f_health_03899.wav|आर्द्र कोथामध्ये रक्त साचून राहिल्यामुळे पूतिकारक जीवाणूंची झपाट्याने वाढ होते.|Marathi_F|other|5.700000
processed_mr_f_general_03442.wav|तर गोकुळ हे त्या वेळेस च्या पद्धती प्रमाणे मोठ्या जागेवर बांधलेलं ऎसपैस घर होत. |Marathi_F|other|7.445333
processed_mr_f_finance_03033.wav|याचा परिणाम किंवा दुष्परिणाम म्हणजे कालांतराने कर्ज वसुली कमी होत होत बंद पडते.|Marathi_F|other|6.890667
processed_mr_f_other_00717.wav|दुर्गा सप्तशती हा ऋषी मार्केंडेय यांनी रचलेल्या मार्कंडेय पुराणाचाच एक भाग आहे.|Marathi_F|other|6.986667
processed_mr_f_books_00413.wav|मुघल सम्राट शहाजहान याने त्याची बेगम मुमताजमहल हिच्या स्मरणार्थ ताजमहाल बांधला. |Marathi_F|other|7.000000
processed_mr_f_agri_00978.wav|जर तुम्ही रोज सकाळी पुदिन्याचे पाणी प्यायले तर तुमची स्किन नक्कीच तेजस्वी बनेल.|Marathi_F|other|6.442667
processed_mr_f_agri_03480.wav|इंडोनेशिया येथे जंगलतोड करून पाम झाडांची लागवड करण्यास शासन प्रोत्साहन देत आहे.|Marathi_F|other|6.500000
processed_mr_f_other_03070.wav|गणेश या मूळच्या अनार्य देवतेचे आर्यीकरण झाले असावे हा दुसरा कयास लावण्यात येतो.|Marathi_F|other|6.895958
processed_mr_f_finance_00164.wav| रेकी शिकताना तुम्ही आध्यात्मिक बाबतीत थोडासा विचार केला तर रेकी लवकर शिकू शकता.|Marathi_F|other|6.100000
processed_mr_f_education_03324.wav|थोरला भाऊ म्हणून काळजी घेण्यासाठी अण्ण्या त्याच्यासोबत येणे अगदीच तार्किक होते.|Marathi_F|other|6.026667
processed_mr_f_education_01750.wav|गोलंदाजीत शेल्डॉन कॉट्रेल, ओशाने थॉमस व जेसन होल्डर यांच्यावर त्यांची मदार आहे.|Marathi_F|other|8.500000
processed_mr_f_other_02197.wav|बेळगुंदी आणि परिसरात सर्व्हर डाऊनमुळे रेशन वितरण कामात व्यत्यय निर्माण होत आहे.|Marathi_F|other|6.094875
processed_mr_f_agri_00054.wav|नारळ बोर्ड, कॉफी बोर्ड, स्पायसेस बोर्ड या धर्तीवर बांबू बोर्ड तयार केले पाहिजे.|Marathi_F|other|6.570667
processed_mr_f_politics_00894.wav|पण सामान्य गायकांच्या पठडीत तो बसणारा नसल्याने  म्युझिक कंपनीशी खटके उडत राहतात|Marathi_F|other|6.560000
processed_mr_f_agri_01932.wav|काही वर्षांपूर्वी शेतकर्‍यांच्या गोठ्यात आवर्जून देशी खिलार गाय आणि बैल असायचे.|Marathi_F|other|7.000000
processed_mr_f_agri_02287.wav|त्यामुळे फ्रेश भाजीपाला व फळे विक्रीसाठी तळेगाव दाभाडे भाजी मार्केटमध्ये आणतात.|Marathi_F|other|6.700000
processed_mr_f_agri_01430.wav|फ्युमारोल्स, जिथे पाणी कमी असते तिथे आतील उष्णतेमुळे त्या पाण्याची वाफ होते व ती बाहेर पडते.|Marathi_F|other|7.498667
processed_mr_f_general_03336.wav|बाहेर पोलीस बंदोबस्त व शनिवारीची सुट्टी अशा वेळी एका तरुणाने घरातच बसून एन्जॉय करायचे ठरविले|Marathi_F|other|7.434667
processed_mr_f_weather_01995.wav|त्यानंतर मंगळवारी दुपारी कांबळे आणि डोंगरे बँकेत एकमेंकाना भेटल्यावर या घटना घडल्याचे समजले.|Marathi_F|other|7.328000
processed_mr_f_finance_01752.wav|तुम्ही जेव्हा कार खरेदी करता तेव्हा तुम्हाला फी द्यावी लागते, त्याला रजिस्ट्रेशन फी म्हणतात.|Marathi_F|other|6.496000
processed_mr_f_books_01460.wav|हे उपांत्य कवच पूर्ण अणू अष्टक असल्यामुळे तयार झालेल्या धनायनाला विशेष स्थैर्य प्राप्त होते.|Marathi_F|other|7.430021
processed_mr_f_finance_01818.wav|या भागाचा सर्वांगीण विकास करण्यासाठी जादा अनुदान देण्याची तरतूद सिद्धरामय्या यांनी केली आहे.|Marathi_F|other|7.040000
processed_mr_f_health_00369.wav|आपल्या आठ शिकवणींची सुरुवात या मोहिमेनं होते, चेतोदर्पण मार्जनम् मार्जन अर्थात स्वच्छता करणं|Marathi_F|other|7.900000
processed_mr_f_health_03072.wav|कारण यामुळे आपल्या भावना आतल्या आत दाबल्या जातात आणि अनेक मानसिक आजार होण्याची शक्यता वाढते.|Marathi_F|other|7.058500
processed_mr_f_other_01511.wav|माफ करा लहान तोंडी मोठा घास घेतो आहे कारण तुम्ही यातील तज्ञ आहात आणि तुमचा अभ्यास जास्त आहे.|Marathi_F|other|7.400000
processed_mr_f_weather_01678.wav|धवनने उमेश यादवच्या चेंडूवर उत्तुंग फटका मारण्याच्या प्रयत्नात यष्टीमागे उथप्पाकडे झेल दिला.|Marathi_F|other|6.880000
processed_mr_f_finance_03004.wav|यामुळे पालिकेतील नागरी सुविधा केंद्रातील कर वसुली व जन्ममृत्यू नोंदणीची कामे ठप्प झाली आहेत.|Marathi_F|other|7.840000
processed_mr_f_other_03564.wav|जवानांनी जखमी सहकार्याना खाटेसह खांद्यावर घेऊन जंगलातून दीर्घ काळ चालत चालत ओर्छा येथे आणले.|Marathi_F|other|7.708646
processed_mr_f_health_00153.wav|पण डॉक्टर भेटले नाहीत तर दादांना चैन पडत नसे आणि दादा भेटले नाहीत तर डॉक्टरांना चैन पडत नसे.|Marathi_F|other|7.592542
processed_mr_f_weather_01759.wav|यापूर्वी लक्ष्मण मुथैयाने फेसबुकच्या डेटा डिलीशन आणि डेटा डिस्क्लोजर या बगचा शोध घेतला होता.|Marathi_F|other|7.900000
processed_mr_f_finance_01565.wav|केवळ भाड्याच्या उद्देशाने तयार करण्यात आलेल्या प्रकल्पांना भांडवली नफा करातून सूट मिळू शकते.|Marathi_F|other|6.378667
processed_mr_f_other_03353.wav|मला मुंब्र्याचे नाव घेताना लोकांच्या भुवया उंच होण्यापेक्षा अभिमानाने भरलेले उर पहायचे आहेत.|Marathi_F|other|6.895958
processed_mr_f_books_00835.wav|महाराष्ट्रातील किल्ल्यांच्या साहाय्याने घडलेल्या इतिहासाला उजाळा देण्याचाच हा एक प्रकार आहे. |Marathi_F|other|6.373500
processed_mr_f_weather_01863.wav|चंद्राच्या बाकी भागांवर पृथ्वीच्या बाहेरील भागांची सावली पडते, ज्याला पेनम्ब्रा असे म्हणतात.|Marathi_F|other|6.496000
processed_mr_f_finance_01622.wav|कर्जवसुली करताना तितक्याच मोठ्या प्रमाणावर राजकीय हस्तक्षेप होतो, कर्जे देताना तर होतच असतो.|Marathi_F|other|7.434667
processed_mr_f_health_00463.wav|एनर्जी ड्रिंकमुळे शरीरातील कॅफीनच्या प्रमाणामुळे मेंदू आणि शरीराला उपयुक्त असलेली शांत झोप येणे बंद होते.|Marathi_F|other|8.242708
processed_mr_f_agri_02515.wav|लकी बांबू हे वास्तविक बांबूचे झाड नसून, एक प्रकारची वॉटर लिलीची प्रजाती आहे, हे तथ्य अनेकांना माहीत नाही.|Marathi_F|other|8.256000
processed_mr_f_education_01120.wav|पोलिसांवर हात उचलण्याची हिंमत कुणी करू नये यासाठी मुंबई पोलिसांना तायक्वाँडोचे प्रशिक्षण देण्यात येत आहे.|Marathi_F|other|9.173333
processed_mr_f_books_01262.wav|दोन वस्तूंपैकी जर एका वस्तूचे वस्तुमान दुप्पट केले तर या नियमाप्रमाणे त्यांमधील गुरुत्वीय बल दुप्पट होईल.|Marathi_F|other|8.600000
processed_mr_f_other_03161.wav|पुष्पांचे मनमोहक रूप पाहण्यात दंग नाशिककर आणि रंगलेली सुरेल मैफल यामुळे शहराने सुगंधासह सुरांची लय साधली.|Marathi_F|other|8.939312
processed_mr_f_agri_01868.wav|आतिट, कर्नवडी येथील शेतकर्‍यांचे शेतात काढून ठेवलेले भुईमूगाचे पीक व शेंगा पुराच्या पाण्यात वाहून गेल्या.|Marathi_F|other|8.170667
processed_mr_f_agri_02062.wav|हे लक्षात घेऊन ऊसाचं पाचट शेतात वा अन्यत्र कुजवणं आणि त्याचं खत तयार करणं या बाबी महत्त्वाच्या ठरणार आहेत|Marathi_F|other|8.522667
processed_mr_f_education_02855.wav|जेव्हापासून तिने आपल्या प्रेग्नेसीची बातमी दिली तेव्हापासून तिच्या होणाऱ्या बाळाचीचं माध्यमांत चर्चा आहे.|Marathi_F|other|8.842667
processed_mr_f_finance_03336.wav|दारूची विल्हेवाट लावल्याने काही वर्षांनी त्याचा परिणाम दिसून येईल, असे महसूल अधिकाऱ्यांना वाटलेही नव्हते.|Marathi_F|other|6.900000
processed_mr_f_general_03493.wav|कधीही लक्षपूर्वक पाहिलं तर तुमच्या लक्षात येईल की खेळाडू प्रत्येकवेळी सिम्बॉल असलेल्या बाजूनेच पदक चावतात|Marathi_F|other|7.445333
processed_mr_f_health_04016.wav|जागतिक आरोग्य संघटनेच्या मते, कर्करोगाच्या माहितीचा प्रसार करून कर्करोगाने होणाऱ्या मृत्यूचे प्रमाण कमी करता येऊ शकते.|Marathi_F|other|9.067021
processed_mr_f_agri_02706.wav|उन्हाळ्यात नगदी पीक म्हणून भाजीपाला पिकवणारा तसेच भूमिपुत्रांना सावली देणारा म्हणून या गावाचे नाव सावली असे पडले होते.|Marathi_F|other|8.700000
processed_mr_f_general_03502.wav|वाहतुक पोलीस नियम मोडणार्‍या व्यक्तीस पकडून त्यांच्याकडील गाडी ताब्यात घेतात व नंतर संबंधिताला पोलीस चौकीत हजर करतात़. |Marathi_F|other|8.778667
processed_mr_f_books_01546.wav|न्यायालयाने संविधानातील तरतुदींचा अर्थ लावताना संविधानातील मूळ उद्दिष्टे आणि संविधानकारांचे हेतू यांना प्राधान्य दिले.|Marathi_F|other|9.554646
processed_mr_f_other_01706.wav|मॅग्मोने केलेल्या सात प्रमुख मागण्यांपैकी सहा मागण्यांवर सरकार दरबारी प्रस्ताव दाखल करून योग्य ती कारवाई केली जात आहे.|Marathi_F|other|9.013333
processed_mr_f_other_02407.wav|अतिशय पवित्र, आणि पुण्यदायक अशी एकापेक्षा एक श्रेष्ठ तीर्थे आहेत शास्त्रकारांनी त्यांचा फार मोठा महिमा वर्णन केला आहे.|Marathi_F|other|9.000000
processed_mr_f_health_03865.wav|कर्करोगाच्या लक्षणांवरून जर कर्करोगाचे लवकर निदान झाले, तर उपचार लवकर केले जाऊन कर्करोग बरा होण्याची शक्यता अधिक असते.|Marathi_F|other|9.078625
processed_mr_f_politics_02644.wav|आमचं ठरलंय असे वाक्य शिवसेना पक्षप्रमुख उद्धव ठाकरे आणि मुख्यमंत्री देवेंद्र फडणवीस यांनी युतीबाबत उद्देशून केले होते.|Marathi_F|other|9.845333
processed_mr_f_other_01349.wav|विराट कोहलीच्या नेतृत्वाखाली भारतीय संघाने ख्राईस्टचर्च कसोटी सामन्यावर आपलं वर्चस्व निर्माण करण्याची संधी गमावली आहे.|Marathi_F|other|9.034667
processed_mr_f_finance_00498.wav|बँक खाते सुरक्षित ठेवण्यासाठी त्याचा विमा घेऊन ठेवा, जेेणेकरून तुम्ही अशा फ्रॉडचे शिकार झाल्यास त्याची भरपाई होऊ शकेल.|Marathi_F|other|8.693333
processed_mr_f_general_00917.wav|दिवाळीच्या दिवशी शंकर पार्वती सारीपाट म्हणजे एक प्रकारचा द्यूत खेळतात म्हणून या दिवशी जुगार खेळण्याची परंपरा पडली आहे.|Marathi_F|other|8.960000
processed_mr_f_other_03464.wav|जन्मस्थानाच्या मुद्यावरून शिर्डीकरांनी आज बंद पुकारला आहे तर शिर्डीकरांना सदबुद्धी मिळावी याकरिता परभणीत साई जागर सुरु करण्यात आला.|Marathi_F|other|10.158354
processed_mr_f_health_00860.wav|कॅफीनच्या गोळ्या नि निकोटीन पॅचेसबद्दल बाबा त्यांना सांगत असताना, थरथर कापत, हाताच्या मुठी घट्ट वळून तिथे उभी राहिल्याचं मला आठवतं.|Marathi_F|other|9.752000
processed_mr_f_other_03452.wav|गुटख्याच्या दुकानावर धाड टाकण्यास निघालेल्या पोलिसांच्या ताफ्यांची माहिती वेळोवेळी गुटखा विक्रेत्यांना मिळत असल्यामुळे हे अभियान पुरते फसले आहे.|Marathi_F|other|10.019042
processed_mr_f_books_01351.wav|तुम्हाला माहीत आहे की सुरुवातीच्या वर्गीकरणात मूलद्रव्यांचे धातू व अधातू असे गट पाडले होते.|Marathi_F|other|8.149833
processed_mr_f_books_00344.wav|मुघल सम्राट अकबराच्या कारकिर्दीत पर्शियन आणि भारतीय चित्रकारांच्या शैलीतून मुघल लघुचित्रशैलीचा उदय झाला.|Marathi_F|other|8.103396
processed_mr_f_other_03150.wav|तालुक्यातील हरिग्राम ते पनवेल मार्गावरील गाढी नदीच्या पात्राजवळ एका काळसर रंगाच्या रेग्झिन बॅगेत एका तरुणाचा मृतदेह आढळून आला आहे.|Marathi_F|other|9.752000
processed_mr_f_finance_03185.wav|एकाच वेळी सर्वानी गोंधळ न घालता ज्यांची निकड असेल त्यांनीच तातडीने पैसे बँकेत भरून नव्या नोटा काढाव्यात.|Marathi_F|other|8.245333
processed_mr_f_other_02700.wav|गुंतागुतीचं पण विचार करायला लावणारं आणि चित्रामधील गुंता सुटताच भावलेला आशय कलाप्रेमींना अंतर्मुख करायला लावणारा आहे.|Marathi_F|other|9.752000
processed_mr_f_finance_01595.wav|हस्तकला व्यवसाय असतानाही केंद्र व राज्य शासनाने याकडे पूर्ण दुर्लक्ष केले आहे.|Marathi_F|other|5.813333
processed_mr_f_books_01871.wav|स्वातंत्र्यपूर्व  काळात भारतात स्त्री चळवळीची सुरुवात पुरोगामी पुरुषांच्या पुढाकाराने झाली.|Marathi_F|other|7.058500
processed_mr_f_books_01982.wav|ब्राझील व गियाना ढालक्षेत्रे एकत्रितरीत्या दक्षिण अमेरिका खंडातील गाभाक्षेत्रे मानली जातात.|Marathi_F|other|7.197813
processed_mr_f_politics_01447.wav|तसेच, हा मतदार हा ट्रम्प यांचा पारंपारिक मतदार म्हणून ओळखला जातो.|Marathi_F|other|5.920000
processed_mr_f_books_00969.wav|त्या वस्तूंच्या खरेदी-विक्रीत वाढ होते. |Marathi_F|other|3.006604
processed_mr_f_finance_02830.wav|जर तुम्ही संप आणि बँका बंद असलेल्या वेळेत बँकेत चेक क्लिअर करण्यासाठी दिलात, तर तो क्लिअर होण्यासाठी आठवडा लागू शकतो.|Marathi_F|other|8.650667
processed_mr_f_health_01859.wav|आज रविवार आणि ऑफिसला सुट्टी, मग काय, अंथरुणात शिरायचे नि झोपेच्या मांडीवर डोके टेकून डोळे मिटून घ्यायचे.|Marathi_F|other|8.382021
processed_mr_f_weather_01833.wav| त्याला एवढ्या रात्री बाहेरून येताना पाहून आता संपतभाऊंची झोप पूर्ण उडाली होती.|Marathi_F|other|5.952000
processed_mr_f_general_00547.wav|नख्खी सरोवर सर्वात उंच ठिकाणी वसलेले असून बालम रसिया या साधूने व देवदेवतांनी नखाने खोदलेला हे सरोवर आहे.|Marathi_F|other|8.661333
processed_mr_f_books_00861.wav|पंच म्हणून पात्रता प्राप्त करण्यासाठी परीक्षा असतात. |Marathi_F|other|4.097958
processed_mr_f_weather_00579.wav|शहरातील डास कमी होण्यासाठी पालिकेच्या वतीने सायंकाळच्या वेळी फॉगिंग मशिनद्वारे औष्णिक धुरीकरण केले जाते.|Marathi_F|other|7.957333
processed_mr_f_finance_01442.wav|अमेरिकेने चिनी वस्तूंवर प्रचंड कर लादले असून, रशिया व इराणवर आर्थिक निर्बंध लागू केले आहेत.|Marathi_F|other|7.701333
processed_mr_f_health_02623.wav|तसेच फूट माऊथ डायसीस तोंडाला अल्सर येणे व पायाच्या खुरात जखम होणे असे विविध आजार होत असतात.|Marathi_F|other|8.265937
processed_mr_f_health_03004.wav|ते म्हणजे ज्या देशात कडुलिंबाचे वृक्ष असतात, तेथे मृत्यु आणि आजार फिरकत नाहीत.|Marathi_F|other|6.600000
processed_mr_f_other_00438.wav|गप्पूने पप्पूची माफी मागितली आणि म्हणाला, गप्पू मी जास्त महत्त्वाकांक्षी झालो.|Marathi_F|other|6.293333
processed_mr_f_weather_01448.wav|कारण भाजपाच्या सीट्स पूर्वी पंचवीस होत्या त्या आता सव्वीस झाल्या आहेत आणि सेनेच्या वीस होत्या त्या पंधरा झाल्या आहेत.|Marathi_F|other|7.900000
processed_mr_f_education_03251.wav|जोरासंखोच्या निष्प्राण भिंती रवींद्रनाथ टागोरांच्या जीवनातील अनेक महत्त्वाच्या घटनांच्या साक्षीदार आहेत.|Marathi_F|other|8.170667
processed_mr_f_agri_01365.wav|या सप्ताहात मका, गहू व गवार बी यांचे भाव वाढले असून इतरांचे भाव कमी झाले आहेत.|Marathi_F|other|7.637333
processed_mr_f_weather_02402.wav|स्वामीजींच्या भजनात सहभागी होऊन आणि टाळ्या वाजवून श्रोत्यांनी भक्तिमय वातावरण निर्माण केले.|Marathi_F|other|6.600000
processed_mr_f_education_01619.wav|अशाच प्रकारे टी रेक्स या प्राण्याच्या कवटीत दोन मोठी छिद्रं आहेत.|Marathi_F|other|6.314667
processed_mr_f_finance_02964.wav|खात्याचे अधिकारी अल्पसंतुष्ट बनले असून त्यांनी अधिकाधिक लोकांना कर भरणा करण्यास उद्युक्त करण्याची गरज असल्याचे दास यांनी सांगितले.|Marathi_F|other|9.500000
processed_mr_f_agri_00152.wav|तिकडच्या नद्यांच्या खोऱ्यात गहू, मसूर, हरभरा, जवस अशा पिकांच्या लागवडीस प्रथम सुरुवात झाली.|Marathi_F|other|7.765333
processed_mr_f_health_00778.wav|प्रजनन काळातील मधुमेह टाळण्याचा सर्वोत्तम मार्ग म्हणजे रक्तातील साखरेचं प्रमाण वाढू न देणे.|Marathi_F|other|7.100000
processed_mr_f_general_00262.wav|ती निरागस आणि शिस्तप्रिय बालके, ते भातुकलीचे खेळ कुठे गेले असतील?|Marathi_F|other|5.429333
processed_mr_f_books_00139.wav|युरोपमधील अभ्यासकांमध्ये पूर्वेकडील संस्कृती आणि देश यांच्याबद्दल कुतूहल जागृत झालेले होते.|Marathi_F|other|7.151375
processed_mr_f_books_00981.wav|काही ठिकाणी अशा स्थळांवर नीलफलक लावण्याची पद्धत आहे.|Marathi_F|other|4.771333
processed_mr_f_finance_02044.wav|तिसरी गोष्ट, बेहिशेबी रोकड खर्च केल्यास, ती हिशेबात धरता न आल्याने तेवढ्या प्रमाणात कमी रक्कम विकासकाला त्याच्या निर्देशित बँक खात्यातून मिळेल.|Marathi_F|other|10.165333
processed_mr_f_books_01825.wav|लोकशाहीमध्ये चळवळींना फार महत्त्व असते. |Marathi_F|other|3.842521
processed_mr_f_weather_00962.wav|ही घटना उत्तर प्रदेश येथील चित्रकूट जिल्ह्यातील कसबे परिसरात आज सायंकाळी घडली.|Marathi_F|other|6.634667
processed_mr_f_finance_01607.wav|आपण आपल्या प्लास्टिक कार्डद्वारे रोख पैसे काढू शकता.|Marathi_F|other|3.978667
processed_mr_f_weather_01663.wav|पन्नास कोटी रूपये खर्च करुन बांधलेल्या इमारतीच्या गळतीने पालिकेच्या कारभाराची लक्तरे वेशीवर टांगली गेली.|Marathi_F|other|7.658667
processed_mr_f_books_01962.wav|हा किनारा नद्यांच्या संचयनाने बनला आहे. |Marathi_F|other|3.800000
processed_mr_f_other_00568.wav|आपल्या अर्ध्या शरीरावर श्वेतवस्त्र लपेटून प्रियकराची वाट पाहणाऱ्या श्रुंगारोत्सुक तरुणीचं अतिशय मोहक चित्रं शेलार यांनी काढलं आहे.|Marathi_F|other|9.845333
processed_mr_f_health_03988.wav|श्वासोच्छ्वास करणाऱ्या स्नायूंची ताकद वाढवण्यासाठी पूरक श्वासमापन ही चाचणी देखील केली जाते.|Marathi_F|other|7.441625
processed_mr_f_other_03055.wav|डॉक्टरांनी तिच्या पोटातून खिळे, पिना, मंगळसूत्र, सोन्याच्या बांगड्यांचे तुकडे, साखळी, ब्रेसलेट, अंगठ्या बाहेर काढल्या|Marathi_F|other|9.763625
processed_mr_f_books_01207.wav|महादेवशास्त्री जोशी यांच्या संपादकत्वाखाली भारतीय संस्कृती कोशाचे दहा खंड तयार करण्यात आले.|Marathi_F|other|7.464833
processed_mr_f_other_00637.wav|पोक्कुट्टी हे पहिल्यांदाच दिग्दर्शन करत असून अमिताभ मुख्य भूमिका साकारण्यास तयार झाल्यामुळे पोक्कुटी आनंदी झाले आहेत.|Marathi_F|other|8.480000
processed_mr_f_agri_02035.wav|वरण शिजवताना त्यामध्ये चिमूटभर हळद आणि बदामाच्या तेलाचे काही थेंब घातल्याने वरण लवकर शिजते.|Marathi_F|other|7.100000
processed_mr_f_general_01269.wav|कोकणातील दशावतार व दशावतारी गंजिफा या कला म्हणजे या भूमीच्या आध्यात्मिक पार्श्वभूमीचे सबळ पुरावे आहेत असे मानले जाते.|Marathi_F|other|9.088000
processed_mr_f_books_00066.wav|अ‌ॅनल्स प्रणाली सुरू करण्याचे आणि तिचा विकास करण्याचे श्रेय फ्रेंच इतिहासकारांना दिले जाते.|Marathi_F|other|7.012062
processed_mr_f_other_00392.wav|यावेळी काझी यांनी शेयर केलेल्या फेसबुक पोस्टचे फोटोजदेखील फिर्याद देतेवेळी पोलिसांकडे सुपूर्द केले आहेत.|Marathi_F|other|7.776000
processed_mr_f_politics_03181.wav|केंद्रीय महिला बालविकास मंत्री मेनका गांधी यांच्या उपस्थितीत ही बैठक पार पडली.|Marathi_F|other|6.346667
processed_mr_f_agri_03298.wav|लघु व मध्यम प्रकल्पांतही पाणी नसल्याने सिंचन व पिण्याच्या पाण्याचा प्रश्न निर्माण झाला आहे.|Marathi_F|other|6.400000
processed_mr_f_health_03747.wav|अशावेळी त्यांना त्वरेने उपचार मिळाल्यास, शरीरात साखर निर्माण झाल्यास फरक पडतो.|Marathi_F|other|6.094875
processed_mr_f_agri_00991.wav|पीकवाढीच्या काळापासून रोपाच्या बाजूचे तण काढून प्लॉटची चांगल्या प्रकारे निगा राखून फक्त एकवेळ युरियाची मात्रा द्यावी.|Marathi_F|other|8.900000
processed_mr_f_health_00668.wav|प्राण्यांमधून विषाणू मानवामध्ये संक्रमित होऊन त्याचं रूपांतर आजारात होतं या प्रक्रियेला झूनॉसिस म्हणतात.|Marathi_F|other|8.393646
processed_mr_f_politics_01103.wav|मात्र, निर्ढावलेले अधिकारी त्यांना दाद देत नसल्याने त्यांनी सोमवारी दुपारी दीड वाजण्याच्या सुमारास थेट जिल्हाधिकारी कार्यालय गाठले|Marathi_F|other|9.900000
processed_mr_f_politics_00137.wav|मनुष्यप्राणी शेती करूं लागला तेव्हाही कामांची विभागणी होती व स्त्रीची स्थिती बरोबरीची होती.|Marathi_F|other|7.477333
processed_mr_f_education_00135.wav|त्यावेळी  व्यवस्थापन मंडळ सदस्य, विद्वत परिषदेचे सदस्य व नियोजन मंडळाचे सदस्य उपस्थित होते.|Marathi_F|other|9.056000
processed_mr_f_education_01731.wav|राज्याचे दुग्धोत्पादन मंत्री के टी राजेंद्र बालाजी यांनी तर कमल हसन यांची जीभ छाटा. असे वक्तव्य केले आहे|Marathi_F|other|9.909333
processed_mr_f_politics_03187.wav|महाराष्ट्रात चालत्या रेल्वेतून खाली पडलेल्या जखमी प्रवाशांसाठी लोको पायलटने रेल्वे उलटी चालवल्याची घटना समोर आली आहे.|Marathi_F|other|8.874667
processed_mr_f_education_00914.wav|या फोटोत प्रभास आणि श्रद्धा खूपच रोमॉंटिक मुडमध्ये दिसून येत आहे.|Marathi_F|other|5.845333
processed_mr_f_general_03360.wav|यावेळी त्या ठिकाणी फॉर्चूनर गाडीतून आलेल्या दोन तरुणांनी शिंदवणे घाटामध्ये नेऊन तिच्यावर बलात्कार केला व नंतर घाटामध्ये सोडून दिले|Marathi_F|other|9.760000
processed_mr_f_general_00961.wav|त्यांनी पुढील चाळीस वर्षांत पन्नास हिंदी चित्रपटांना संगीत दिग्दर्शन देऊन भरीव योगदान दिले.|Marathi_F|other|7.338667
processed_mr_f_finance_00156.wav|मोटार खरेदीत जसे देशाचे परकीय चलन खर्ची पडते तसेच त्या मोटारींना लागणारे इंधनही खर्ची पडते.|Marathi_F|other|7.840000
processed_mr_f_finance_01494.wav|पण कॅपिटल गेन्स कर व इतर बंधनांमुळे गुंतवणूक मार्केटवर अनिष्ट परिणाम होण्याची शक्यता नाकारता येणार नाही.|Marathi_F|other|8.810667
processed_mr_f_books_00294.wav|स्थानिक लोकांना त्या प्रकल्पात सामील करून घेता येते. |Marathi_F|other|4.074729
processed_mr_f_agri_00872.wav|तेल आणि डाळवर्गीय पिकांना दुपटीपेक्षा अधिक भाव दिल्यास लोक ऊसाकडे वळणार नाहीत असे बोराडे यांनी सांगितले.|Marathi_F|other|8.149333
processed_mr_f_general_03206.wav|मिर्झा सज्जान अली व मीर रोशन अली हे दोन नवाब आपला सारा वेळ बुद्धिबळाचा खेळ खेळण्यात घालवीत.|Marathi_F|other|7.328000
processed_mr_f_politics_01827.wav|इथल्या प्रत्येक गोष्टीला आहे तसाच बिजिंगच्या या गल्ल्यांना एक मोठा इतिहास आहे.|Marathi_F|other|6.069333
processed_mr_f_books_00142.wav|प्राच्यवादी अभ्यासकांनी संस्कृत आणि युरोपीय भाषांमधील साधर्म्याचा अभ्यास केला. |Marathi_F|other|5.827833
processed_mr_f_agri_03696.wav|मुख्य खोडावर आलेली फुट अंकुर अवस्थेत असतानाच नियमित काढत रहावी. दाट झालेल्या व रोगट फांद्या आणि पाणसोट काढून टाकावेत.|Marathi_F|other|9.749333
processed_mr_f_health_03931.wav|जेव्हा सातत्याने एखादा विशिष्ट लक्षणांचा समूह एकत्रितपणे रुग्णात आढळतो, तेव्हा त्याला लक्षणसमूह म्हणतात.|Marathi_F|other|7.900000
processed_mr_f_finance_00310.wav|वेतनातील तफावत दूर करण्याची तसेच वेतन वाढीची नवी श्रेणी निश्चित करण्याची या कामगारांची प्रमुख मागणी आहे.|Marathi_F|other|8.000000
processed_mr_f_agri_00501.wav|ऊस पीक काढून ते कारखान्याला पाठवायचे आणि वर्षोनवर्षे बिलासाठी वाट पाहत बसायची. |Marathi_F|other|6.976000
processed_mr_f_weather_00718.wav|डोंगरी ते दुबई वाचून झालं, मला मूळ झैदींचं पुस्तक मिळालं नाही त्यामुळे अनुवादित घेतलं होतं.|Marathi_F|other|7.029333
processed_mr_f_health_02511.wav|त्यादृष्टीने बाळाच्या सुरक्षेसाठी सर्वात महत्त्वाचा उपाय करायला हवा, हा उपाय म्हणजे लसीकरण.|Marathi_F|other|7.209417
processed_mr_f_general_00744.wav|त्याचा संदर्भ देऊन केजरीवाल म्हणाले, माझी हत्या होईल आणि ते कृत्य आपच्या नाराज कार्यकर्त्याने केल्याचे पोलीस म्हणतील.|Marathi_F|other|9.248000
processed_mr_f_agri_01550.wav|विदेशातील आधुनिक भाजीपाला लागवडीच्या यंत्रामुळे मोठ्या क्षेत्रावर सहज लागवड होत असल्याने यांत्रिक शेतीला महत्व प्राप्त होत चाललंय.|Marathi_F|other|9.386667
processed_mr_f_education_02120.wav|टोमॅटोच्या प्युरीमुळे दाटपणा येतो त्यामुळे सुके खोबरे घालण्याची गरज लागत नाही कमी कटकटीचा हा प्रकार आहे.|Marathi_F|other|8.981333
processed_mr_f_politics_00905.wav|अचलपूर शहराच्या खूंटलेल्या विकासाला सर्वस्वी आमदार दोषी असल्याचं मानलं जात आहे|Marathi_F|other|6.293333
processed_mr_f_books_01148.wav|ग्रंथाच्या अखेरीस दिलेली त्या ग्रंथातील व्यक्ती, विषय, स्थळे व ग्रंथ यांची यादी, शब्द यांच्या याद्यांना सूची म्हणतात. |Marathi_F|other|9.786833
processed_mr_f_agri_02469.wav|एक बारीक चिरलेला कांदा थोडा फ्राय झाल्यावर ग्रेव्ही टाकून तेल सुटेपर्यंत परता.|Marathi_F|other|6.229333
processed_mr_f_books_00465.wav|वरील प्रत्येक क्षेत्रात बौद्धीक पातळीवर एखादी संकल्पना मांडून ती प्रत्यक्षात उतरवेपर्यंत निर्मितीचे अनेक टप्पे असतात.|Marathi_F|other|9.554646
processed_mr_f_finance_03200.wav|बन्सलच्या शब्दाची किंमत इतकी होती की एखाद्या लहानश्या कंपनीला गाशाही गुंडाळावा लागेल किंवा एखादी नगण्य कंपनी तेजीतही येऊ शकत होती.|Marathi_F|other|10.005333
processed_mr_f_books_00056.wav|माणसामाणसांमधील नातेसंबंध त्यांच्या मूलभूत गरजा भागवण्यासाठी उपलब्ध असलेल्या उत्पादन साधनांच्या स्वरूपावर व मालकीवर अवलंबून असतात. |Marathi_F|other|9.960979
processed_mr_f_agri_01603.wav|तुरीच्या शेंगा वाळल्यावर पीक कापून घ्यावे व खळ्यावर काठीच्या सहाय्याने किंवा पेंढ्या झोडपून शेंगा आणि दाणे अलग करावे.|Marathi_F|other|9.000000
processed_mr_f_agri_02968.wav|याचा विचार करून केंद्र शासनाने राष्ट्रीय बांबू मिशन या नावाने विशेष अभियानही सुरू केले आहे.|Marathi_F|other|6.880000
processed_mr_f_books_00489.wav|यावरून हा खेळ प्राचीन आहे हे समजते. पंचतंत्र व महाभारतात या खेळाचा उल्लेख आहे.|Marathi_F|other|7.592542
processed_mr_f_weather_02272.wav|सलग तीन दिवस सुट्ट्यांमुळे मुबंईबाहेर जाणाऱ्या पर्यटकांच्या संख्येत वाढ झाल्यानं ही वाहतुकीची कोंडी निर्माण झाली आहे.|Marathi_F|other|8.394667
processed_mr_f_weather_02951.wav|या सोहळ्यात उपस्थित संतांनी जय श्रीरामच्या उद्घोषासह राम मंदिर उभारणीच्या संकल्पाचा पुनरुच्चार केला आहे.|Marathi_F|other|7.882667
processed_mr_f_books_01858.wav|त्यांच्यातील असंतोष वाढला व शेतकऱ्यांच्या आंदोलनाला सुरुवात झाली.|Marathi_F|other|5.100000
processed_mr_f_health_00789.wav|विदर्भ नुसता रखरखीत आणि दुष्काळी भाग असता तर ह्या नेत्यांनी वेगळ्या विदर्भाच्या मागणीसाठी कशाला आपले रक्त आटवले असते?|Marathi_F|other|8.700000
processed_mr_f_books_00849.wav|गोष्टींचा सखोल अभ्यास करणे इतिहासाच्या विद्यार्थ्यांना शक्य असते. |Marathi_F|other|5.038354
processed_mr_f_health_00189.wav|मानवी मेंदू नॉलेज गोळा करण्यासाठी डेटा आणि इन्फर्मेशन या दोन्ही गोष्टी वापरतो.|Marathi_F|other|6.779854
processed_mr_f_agri_01061.wav|महापुराने नदी, ओढ्यांच्या काठचे ऊसाचे पीक कुजल्याने गाळपासाठी ऊस आणायचा कोठून?|Marathi_F|other|6.954667
processed_mr_f_agri_02158.wav|माझ्याही घरातल्या बागेत एक दिवस फुले डोलू लागतील आणि आमच्या ताटात आमच्याच घरात उगवलेल्या पालेभाज्या व फळभाज्या असतील.|Marathi_F|other|8.533333
processed_mr_f_agri_01792.wav|आई बी किंवा रोपे लावत असताना आईने केलेल्या छोट्या खड्यात बी टाकायचे काम त्या दोघी करायच्या.|Marathi_F|other|7.125333
processed_mr_f_education_01214.wav|रशियाचे राष्ट्राध्यक्ष व्लदिमिर पुतीन आणि चीनचे राष्ट्राध्यक्ष शी जीनपिंग यांच्याशी स्वतंत्र चर्चा करतील|Marathi_F|other|9.248000
processed_mr_f_weather_01431.wav|त्यात भर म्हणून की काय पुढे कोळ्याचं एक मोठं, वेडेवाकडं जाळं फ्लॅश लाईटच्या अपुऱ्या प्रकाशात लकाकत होतं.|Marathi_F|other|7.573333
processed_mr_f_agri_02246.wav|शेतकऱ्यांना एकदल पिकानंतर द्विदल पिके घेणे व पिकांची फेरपालट करणे व जमिनीचा पोत सुधारणे हा खरा हेतू आहे.|Marathi_F|other|8.949333
processed_mr_f_books_00130.wav|भारतीय संस्कृती आणि इतिहास यांना कमी लेखण्याची ब्रिटिश अधिकाऱ्यांची प्रवृत्ती ग्रँट डफ याच्या लेखनातही उमटलेली दिसते.|Marathi_F|other|9.426937
processed_mr_f_other_02225.wav|तर येनगाव येथील सुलोचना धारपुरे आणि नत्थु पाटील यांचा समावेश आहे.|Marathi_F|other|5.700125
processed_mr_f_other_01079.wav|एकतर हा ट्रान्स्फॉर्मर बदलावा, अन्यथा या परिसरात दुसरा ट्रान्स्फॉर्मर बसवावा, अशी मागणी करण्यात येत आहे.|Marathi_F|other|7.509333
processed_mr_f_health_03311.wav|आणि ते वाहणारं रक्त आणि ते प्रेत माझ्या डोळ्यांपुढे का उभं राहतं?|Marathi_F|other|5.200896
processed_mr_f_politics_02732.wav|फटाक्यांची मोठ्या प्रमाणात आतीषबाजी होण्याची अपेक्षा असल्याने या धुलीकणांचे प्रमाण वाढून त्याचा गर्भवती महिलांना मोठा फटका बसण्याची शक्यता आहे|Marathi_F|other|10.101333
processed_mr_f_agri_03086.wav|शिक्रापूर येथील अनेक शेतकर्‍यांच्या शेतातील जमिनीत मोठ्या प्रमाणात पाणी साचून राहिलेले असल्यामुळे शेतातील उभी पिके जळून जात आहेत.|Marathi_F|other|9.418667
processed_mr_f_health_02648.wav|सदर प्रकारचा रोग श्रीलंका व इतर भागांमध्ये मोठ्या प्रमाणात आढळून आला असून सदर देशांमध्ये मोठ्या प्रमाणात माकडांचा मृत्यू होत आहे.|Marathi_F|other|10.100000
processed_mr_f_health_01307.wav|थंडीच्या दिवसात शरीरातील रक्त जास्तीत जास्त मध्यभागात केंद्रित झालेले असते ज्यामुळे हातापायांच्या तळव्यांना कमी रक्त पुरवठा होतो.|Marathi_F|other|9.577854
processed_mr_f_other_02752.wav|मोटारीतून पलायन करताना हल्लेखोरांनी खेळण्यातील बंदुकीच्या स्प्रिंगसह प्लास्टिकचा दस्ता गटारीत फेकून दिल्याचे चौकशीत उघड झाले आहे.|Marathi_F|other|10.158354
processed_mr_f_health_02909.wav|ज्यावेळी रुग्णाच्या जीवाला धोका असतो त्यावेळी आपत्कालीन नियोजन करून शस्त्रक्रिया केली जाते त्याला आपत्कालीन शस्त्रक्रिया म्हणतात.|Marathi_F|other|9.000000
processed_mr_f_weather_03057.wav|मुंबईत मोबाईल ॲपवर आधारित ओला व उबेर टॅक्सींच्या विरोधात स्वाभिमान टॅक्सी युनियनने पुकारलेला संप बुधवारी रात्री मागे घेण्यात आला.|Marathi_F|other|9.344000
processed_mr_f_health_02562.wav|कॅन्सर हा आजार दुर्धर असल्याने तसेच त्यावरील उपचारही प्रचंड वेदनादायी असल्याने रूग्ण केवळ त्याच्या नावानेही घाबरतात.|Marathi_F|other|8.672271
processed_mr_f_health_03821.wav|ऋतुनिवृत्ती काळात स्त्रियांच्या शरीरातील इस्ट्रोजेन या हॉर्मोनच्या कमतरतेमुळे काही शारीरिक व मानसिक बदल दिसून येतात.|Marathi_F|other|8.544562
processed_mr_f_politics_02395.wav|खासदार उन्मेष पाटील यांनी सात बलून बंधारे पूर्ण करणेसाठी कंबर कसली असून या बंधाऱ्यामुळे खान्देश मध्ये जलक्रांती होईल|Marathi_F|other|9.354667
processed_mr_f_agri_00400.wav|ज्वारी, बाजरी, मका, सोयाबीन ही पीके कापणी झालेली असताना, रात्रंदिवस सुरू असलेल्या पावसाने या पिकांची मोठी हानी झाली.|Marathi_F|other|9.653333
processed_mr_f_health_02560.wav|सरांनी शोधले की ह्या लोकांनी खाल्लेल्या बाजरीवर एक प्रकारच्चा बुरशीचा रोग पसरला होता आणि त्यामुळे हा आजार झाला होता.|Marathi_F|other|9.357271
processed_mr_f_health_01006.wav|मृत्यूपश्चात आपले डोळे काढून परिचित किंवा अपरिचित व्यक्तीला दृष्टी मिळावी यासाठी परवानगी देणे म्हणजेच नेत्रदान करणे.|Marathi_F|other|9.345667
processed_mr_f_general_01050.wav|या चित्रपटाचे लेखन व दिग्दर्शन टीना बोस व सायरस खंबाटा यांनी केले असून व्हायब्रंट वर्क्सने त्याची निर्मिती केली आहे.|Marathi_F|other|8.949333
processed_mr_f_other_02238.wav|एकदा हात दाखवून अवलक्षण करुन घेतले आहे ते बास, आता मी तुमच्याशिवाय दुसऱ्या कोणाकडे जाण्याचा विचार सुद्धा करणार नाही.|Marathi_F|other|7.975688
processed_mr_f_education_02735.wav|हजारो लाखो रुपये खर्चून पूजापाठ व शांती केल्या पण, मनात जर श्रद्धाच नसेल तर त्याचे काहीही फळ मिळत नाही.|Marathi_F|other|9.930667
processed_mr_f_books_00244.wav|बाजार आणि व्यापार यांचे स्वरूप बदलत गेले, या सर्वांमागील मानवी नात्यांचे स्वरूप आणि समाजरचना बदलत गेली. |Marathi_F|other|7.952458
processed_mr_f_books_01751.wav|तुम्हांला पडलेल्या अशा प्रश्नांच्या आधारे आपण भारतातल्या काही प्रादेशिक पक्षांची थोडक्यात ओळख करून घेऊ.|Marathi_F|other|7.197813
processed_mr_f_politics_02509.wav|आमदार प्रशांत परिचारक यांनी सैनिकांच्या पत्नींबद्दल केलेल्या वक्तव्याचे तीव्र पडसाद राज्यभर उमटले होते.|Marathi_F|other|8.352000
processed_mr_f_health_00344.wav|मेंदू सर्व प्राण्यांमध्ये सारखा असतो, पण इतर प्राण्यांच्या तुलनेत माणसाचा सेरिब्रल कॉर्टेक्स मोठा असतो.|Marathi_F|other|7.441625
processed_mr_f_politics_01224.wav|आपल्या वक्तव्याची मुख्यमंत्री देव यांना लाज वाटायला हवी. या कमेंट दुखावणाऱ्या असल्याचे डायनाने म्हंटले.|Marathi_F|other|8.266667
processed_mr_f_health_01128.wav|एका कोरोना विषाणूग्रस्त रुग्णाच्या संपर्कात आल्याने डॉक्टर ली वेनलियान्ग यांनाही या विषाणूची लागण झाली.|Marathi_F|other|7.592542
processed_mr_f_agri_02307.wav|काही दिवसांपूर्वी वेळणेश्वर समुद्रामध्ये पाणी पेटत असल्याचे मच्छीमार व ग्रामस्थांच्या लक्षात आले होेते.|Marathi_F|other|7.840000
processed_mr_f_other_03400.wav|जुन्या फ्रेन्च वसाहतीच्या काळातली वास्तुशिल्पं आणि चिनी बनावटीची घरं यांनी नटलेलं हे एक टुमदार शहर आहे.|Marathi_F|other|7.964062
processed_mr_f_other_03405.wav|बेडपाशी टकामका बघत बसलेली मिश्तीसुद्धा माझी दीदी माझं कौतुक करतेय असं समजून एकदम शेपूट हलवत नाचतच होती.|Marathi_F|other|8.788375
processed_mr_f_agri_02346.wav|फोंडाघाट येथील बैल बाजारात मुरगुड व आजरा येथील खिल्लारी, देसुरी व गावठी जातीचे बैल विक्रीसाठी आणले आहेत|Marathi_F|other|8.938667
processed_mr_f_education_00607.wav|तुम्ही चांगले विचार केले तर जीवनात चांगले घडते,  आणि चुकीचे विचार केले,  तर त्याप्रमाणेच जीवन घडत जाते.|Marathi_F|other|8.224000
processed_mr_f_finance_02168.wav|नाशिक जिल्ह्याप्रमाणे राज्यात सर्वत्र हा घोटाळा सुरु असून राज्य शासनाचा कोट्यवधींचा महसूल बुडवला जातोय.|Marathi_F|other|7.968000
processed_mr_f_education_00281.wav|माजी सभापती शिवाजी चुंबळे आणि पुत्र अजिंक्य चुंबळे, यांनी मारहाण केल्याचा दावा ,संपत सकाळेंनी केला आहे.|Marathi_F|other|8.757333
processed_mr_f_agri_01578.wav|आज आम्ही तुम्हाला केळीच्या सालीचे गुणधर्म सांगणार आहोत, जे वाचून तुम्ही नक्कीच चकित व्हाल.|Marathi_F|other|6.837333
processed_mr_f_politics_01729.wav|दलालांमध्ये किती रक्कम वाटप करायची यासाठी ही बैठक मिशेल आणि हाश्के यांनी आयोजित केली होती.|Marathi_F|other|8.074667
processed_mr_f_agri_03705.wav|कागदी लिंबूला वर्षभर फुले-फळे येतात. त्यामुळे कागदी लिंबूत विशिष्ट बहर घेणे शक्य होत नाही.|Marathi_F|other|7.040000
processed_mr_f_finance_01696.wav|विमा रक्कम घेण्यात सन्मान आहे आणि पॅकेज घेण्यात मानहानी हे त्या शेतकर्‍याला सांगायचे कोणी?|Marathi_F|other|6.700000
processed_mr_f_other_02322.wav|मेक्सिकोला गेल्या लढतीत पोर्तुगाल या संघाविरुद्ध सराव लढतीत निसटते पराभव स्वीकारावे लागले.|Marathi_F|other|7.500000
processed_mr_f_agri_03451.wav|वेळोवेळी खते, बी बियाण्यांचा वापर करून ठिबकद्वारे पाणी देऊन या बागा जिवापाड जपल्या होत्या.|Marathi_F|other|6.880000
processed_mr_f_finance_02900.wav|तथापि, असे दिसते की मूल्यवर्धित कराच्या देयकावर बचत करण्यासाठी त्यांचा वापर केला जाऊ शकतो.|Marathi_F|other|7.146667
processed_mr_f_weather_00210.wav|ब्लू फिल्म बघितलेल्या अनेक मुलांचे लग्नपूर्व किंवा लग्नोत्तर भलतेच प्रॉब्लेम लक्षात येतात.|Marathi_F|other|6.506667
processed_mr_f_politics_02561.wav|रेल्वे प्रशासनाने रेल्वे प्रवाशान्न सुविधा देण्यासाठी रेल्वे स्टेशनवर एस्कलटर बसविले आहेत.|Marathi_F|other|7.800000
processed_mr_f_education_03431.wav|देशमुख यांना गेल ऑम्वेट यांच्या हस्ते धम्म प्रवर्तक जीवन गौरव पुरस्कार प्रदान करण्यात आला.|Marathi_F|other|9.000000
processed_mr_f_books_00792.wav|राष्ट्रीय-आंतरराष्ट्रीय स्पर्धा गाजवणाऱ्या खेळाडूंस त्याच क्षेत्रात उत्तम करिअर करता येते.|Marathi_F|other|6.663750
processed_mr_f_finance_03025.wav|तिने डेबिट किंवा क्रेडिट कार्डाने हॉटेलाच्या बिलाचे पैसे भरले म्हणून ती माजुर्डी ठरत नाही.|Marathi_F|other|7.168000
processed_mr_f_general_00801.wav|एरवी मुस्लिम समाज आर्थिक मागास आहे अशा वल्गना करणारे प्रस्थापित मुस्लिम नेतृत्व कुठे जाते?|Marathi_F|other|6.600000
processed_mr_f_finance_03003.wav|देशातील प्रमुख शहरांच्या तुलनेत दिल्लीमध्ये इंधनावर आकारण्यात येणाऱ्या करांचे दर कमी आहेत.|Marathi_F|other|7.157333
processed_mr_f_politics_00288.wav|जेव्हा स्त्री हा अधिकार बजावते तेव्हा त्या तलाकला डेलिगेटेड तलाक असे म्हणतात.|Marathi_F|other|6.858667
processed_mr_f_books_00194.wav|तसेच स्त्रियांनी निर्मिलेल्या साहित्याचे संशोधन आणि संकलन करणेही आवश्यक होते.|Marathi_F|other|6.071646
processed_mr_f_other_01682.wav|त्यामुळे आपल्या व्यस्त कामांमधून या लग्राला उपस्थित राहाणार का हा प्रश्न आहे.|Marathi_F|other|5.749333
processed_mr_f_other_02262.wav|इथल्या गणपतीच्या चित्रांच्या एंट्र्या पाहून मला पण गणपती रंगवायची इच्छा झाली.|Marathi_F|other|5.560812
processed_mr_f_books_02111.wav|हिमालयाच्या रांगांपासून हे वारे परत फिरतात व त्यांचा परतीचा प्रवास सुरू होतो.|Marathi_F|other|6.292229
processed_mr_f_other_00932.wav|दोन स्ट्रोक आणि चार स्ट्रोक मशीन तेथे आहेत हे लक्षात घेणे देखील महत्वाचे आहे.|Marathi_F|other|5.856000
processed_mr_f_finance_01452.wav|मुद्रांक शुल्कातून मिळणारे उत्पन्न हे राज्याच्या महसूलाचे एक प्रमुख साधन आहे.|Marathi_F|other|5.557333
processed_mr_f_agri_00757.wav|तुम्ही बागेत जिथे झाडे लावणार आहात तिथे ऊन किती येते त्यावर झाडांची निवड करा.|Marathi_F|other|6.200000
processed_mr_f_weather_00841.wav|काही अटींची पूर्तता केल्यास दरमहा हजार रुपये एवढी घरभाड्याची वजावट मिळू शकते.|Marathi_F|other|6.890667
processed_mr_f_agri_01856.wav|अपघातात एकूण तेरा टनपैकी सात टन सफरचंद व दोन टन संत्र्यांचे मोठे नुकसान झाले.|Marathi_F|other|7.754667
processed_mr_f_agri_01409.wav|जर्दाळूचे फळ बी, कवच, तेल आणि त्याची फुले यांचा वापर औषधी म्हणून होत आला आहे.|Marathi_F|other|8.100000
processed_mr_f_finance_00811.wav|निर्माता याचादेखील विचार करत आहेत की, कंगनाला दिग्दर्शनाचं क्रेडिट दिलं जावं.|Marathi_F|other|7.178667
processed_mr_f_books_01525.wav|भारतीय संविधानाने अल्पसंख्याकांचे संरक्षण करण्यासाठी अनेक तरतुदी केल्या आहेत. |Marathi_F|other|6.396729
processed_mr_f_books_02128.wav|वनांच्या ऐवजी विविध प्रकारचे गवत, खुरटी झुडपे, काटेरी वनस्पती इत्यादी आढळतात.|Marathi_F|other|7.453229
processed_mr_f_agri_01849.wav|काळी जमीन व दुधनेचे पाणी यामुळे गावची आर्थिक परिस्थिती बर्‍यापैकी चांगली आहे.|Marathi_F|other|6.432000
processed_mr_f_weather_00503.wav|चीनच्या चलनाला यूएस डॉलरच्या बरोबरीने दर्जा देण्याचे याच योजनेत म्हटलेले आहे.|Marathi_F|other|6.700000
processed_mr_f_general_03454.wav|पुढे ट्विंकल म्हणाली की, अक्षय मला कायम सल्ला देतो की, ही दोन काम तू करू नकोस|Marathi_F|other|5.973333
processed_mr_f_education_02560.wav|दरम्यान या अचानक आलेल्या खड्डयाविषयी नाना प्रकारचे तर्कवितर्क लढवले जात आहेत.|Marathi_F|other|6.805333
processed_mr_f_politics_02694.wav|बागेचं संगोपन दादाचे वडील करत असल्याने पहिले {२३}{तेवीस} दिवस खूप फुले मिळाली|Marathi_F|other|6.500000
processed_mr_f_politics_01968.wav|कोणीतरी त्याच्या मोबाईलवरून लास्ट डायल कॉल वर फोन लावला. तो थेट शितललाच केला.|Marathi_F|other|6.500000
processed_mr_f_agri_00456.wav|काकूंनी कपाटातून कात्री काढून काकांच्या कामाचे कोरे करकरीत कागद कराकरा कापले.|Marathi_F|other|6.432000
processed_mr_f_finance_01916.wav|कर वसूल करणे अवैध तसेच अस्वीकारार्ह असल्याचे तेथील व्यापारी समुदायाने म्हटले.|Marathi_F|other|6.485333
processed_mr_f_health_00520.wav|वेळीच उपचार न झाल्यास पडल्याने किंवा मार लागल्याने हाडे फ्रॅक्चरही होऊ शकतात.|Marathi_F|other|6.094875
processed_mr_f_education_01910.wav|या व्यक्तींना बेम्को येथून डावीकडे वळून जीआयटीच्या दुस‌र्या गेटकडे जाता येईल.|Marathi_F|other|6.944000
processed_mr_f_weather_02221.wav|सामाजिक न्यायाची कृतिशील भूमिका घेणाऱ्या शाहू महाराजांच्या बाजूने उभे राहणारे भागवत चातुर्वर्ण्य व्यवस्थेचे विरोधक ठरत नाहीत का?|Marathi_F|other|9.322667
processed_mr_f_finance_02532.wav|तज्ज्ञांच्या मते, नोटाबंदी निर्णयाचे बाजारावर वाईट परिणाम दिसले परंतु अपेक्षा होती की, इलेक्ट्रॉनिक वस्तूंच्या किंमती कमी होतील.|Marathi_F|other|8.949333
processed_mr_f_politics_02387.wav|ऑस्ट्रेलियात विक्टोरिया आणि स्क्रॅच इलेव्हन या दोन स्थानिक टीम मध्ये झालेल्या सामन्यात फलंदाजाने टोलविलेला चेंडू एका झाडात अडकला|Marathi_F|other|9.877333
processed_mr_f_agri_02347.wav|सुर्ली कालवा, कामथी कालवा व जोड कालवे एक व दोन, याव्दारे योजनेचे पाणी सध्या सांगली जिल्ह्यातील दुष्काळी गावांना देण्यात येत आहे.|Marathi_F|other|9.898667
processed_mr_f_books_00471.wav|गुजरातमधील नॅशनल इन्स्टिट्यूट ऑफ डिझाईन, अहमदाबाद, ही अशा प्रकारचे प्रशिक्षण देणाऱ्या जगातील अग्रगण्य संस्थांपैकी एक समजली जाते.|Marathi_F|other|10.100000
processed_mr_f_general_00176.wav|नियम पास झाला तर दोन वर्षात निम्म्या नव्या गाड्यांत हे तंत्रज्ञान वापरले जाईल व चार वर्षात सर्व नव्या गाड्यांत त्याचा वापर होईल.|Marathi_F|other|9.365333
processed_mr_f_weather_01625.wav|कारण भारतात हा ज्यॉनर फार दिवस चालणार नाही, असं माझं ठाम मत आहे.|Marathi_F|other|5.300000
processed_mr_f_finance_02191.wav|हजार आणि पाचशेच्या नोटा वगळून सुट्टे पैसे बँकेत जमा करण्यात आलेत|Marathi_F|other|5.269333
processed_mr_f_health_00909.wav|हर्निया फार मोठा असल्यास किंवा डबलसॅक असल्यास अथवा हर्नियात आतडी अडकून काळीनिळी पडली असल्यास शस्त्रक्रिया गुंतागुंतीची होऊ शकते.|Marathi_F|other|10.019042
processed_mr_f_agri_02195.wav|बोडके यांनी सौर कृषी पंपाचा वापर करुन आपली बागायती शेती फुलविली.|Marathi_F|other|6.700000
processed_mr_f_finance_01450.wav|तो खरा असेल तर सरकार आयकर पात्रतेची मर्यादा नक्कीच वाढवेल आणि पहिल्या स्लॅबला पाच टक्के एवढा नाममात्र कर लागू करेल.|Marathi_F|other|9.200000
processed_mr_f_health_01323.wav|याचवेळी त्यांच्या डॉक्टर असलेल्या मुलीने विद्युत प्रवाह खंडित केला व शेजारी असलेल्या डॉक्टरांकडे त्यांना घेऊन गेली.|Marathi_F|other|8.161437
processed_mr_f_finance_00066.wav|अकाऊंट ॲग्रिगेटर स्वरुपाची ही व्यवस्था देशातील बँका आणि इतर महत्त्वाच्या वित्तीय संस्थांसाठी उपलब्ध करून दिली जाईल.|Marathi_F|other|8.746667
processed_mr_f_agri_03539.wav|जमिनीवर पडलेले पावसाचे पाणी अडविणे व ते जमिनीत मुरवून भूगर्भातील पाण्याची पातळी वाढविणे हा या अभियानाचा उद्देश आहे.|Marathi_F|other|8.800000
processed_mr_f_other_00192.wav|मुस्लीम राष्ट्रांनी दिलेल्या प्रस्तावावर अडेलतट्टू भूमिका घेत पाकिस्तानने मुस्लीम राष्ट्रांचा प्रस्ताव नाकारला आहे.|Marathi_F|other|8.200000
processed_mr_f_agri_02000.wav|प्रत्येक झाडाच्या खाली ज्या माणसाच्या नावाने ते झाड लावण्यात आले आहे त्या माणसाचे नाव एका पाटीवर लिहीण्यात आले आहे.|Marathi_F|other|8.458667
processed_mr_f_health_00112.wav|दुपार झाली की कावळे जमा होतात आणि एकट्या पडलेल्या घुबडाला शोधून काढून घेराव घालून चोचींनी त्याचं रक्त बाहेर काढतात.|Marathi_F|other|8.962521
processed_mr_f_finance_02605.wav|लोकसभेत संमत करण्यात आलेल्या सुधारित आयकर कायद्याच्या अनुषंगाने सरकारने काही महत्त्वाची स्पष्टीकरणे जारी केली आहेत.|Marathi_F|other|8.100000
processed_mr_f_other_02375.wav|जनावरे मुकी आहेत, ती प्रतिकार करू शकत नाहीत आणि आपल्या हातात शस्त्र आहेत म्हणून त्यांना त्रास देणे कितपत योग्य आहे.|Marathi_F|other|8.600000
processed_mr_f_politics_01824.wav|चीनच्या तीन दिवसांच्या दौऱ्यावर असलेले परराष्ट्र मंत्री एस जयशंकर यांनी चीनचे उपाध्यक्ष वॅंग किशान यांची भेट घेतली.|Marathi_F|other|9.962667
processed_mr_f_agri_02139.wav|ट्रॉलिंग, बुलट्रॉलिंग मासेमारी ही विनाशकारी मासेमारी असून त्यांच्यामुळे मत्स्यपीक आणि माशांच्या जाती नष्ट होत आहेत.|Marathi_F|other|8.650667
processed_mr_f_health_01480.wav|तुम्ही सिगारेटचे जितके झुरके ओढाल तितका तुमचा रक्तदाब अधिक वाढत जातो ज्यामुळे तुमच्या संपूर्ण शरीराला धोका उद्भवतो.|Marathi_F|other|9.299208
processed_mr_f_books_01308.wav|परंतु वस्तू पृथ्वीच्या केंद्राच्या जवळ गेल्यामुळे आता वस्तूवर गुरुत्वीय बल प्रयुक्त करणारा पृथ्वीचा भागही कमी होतो.|Marathi_F|other|8.950917
processed_mr_f_politics_03076.wav|इजिप्तमध्ये वीस वर्षांपूर्वी रोनाल्डिनो च्या ब्राझील संघाने कुमारांची विश्वचषक स्पर्धा जिंकण्याची किमया साधली होती.|Marathi_F|other|8.874667
processed_mr_f_education_01545.wav|शिक्षणाच्या आयचा घो मधील पिचलेल्या बापाची भूमिका साकारलेल्या भरतने यातील गँगस्टर सिद्धार्थची भूमिका जिवंत केली आहे.|Marathi_F|other|9.632000
processed_mr_f_finance_00993.wav|सहाव्या वेतन आयोगाने सरकारला सादर केलेल्या दुसऱ्या अहवालात सरकारी सुट्ट्या आणि रजांबाबत काही शिफारसी केल्या होत्या.|Marathi_F|other|8.682667
processed_mr_f_weather_01012.wav|हा अभ्यास अहवाल महापालिका प्रशासनास सादर करण्याच्या निमित्ताने एका विशेष कार्यशाळेचे नुकतेच आयोजन करण्यात आले होते.|Marathi_F|other|8.384000
processed_mr_f_books_01592.wav|तो बजावण्यासाठी त्याचे नाव मतदार यादीत असावे लागते. |Marathi_F|other|4.376583
processed_mr_f_books_00841.wav|खेळांशी संबंधित पुस्तके, कोश नव्याने तयार होत आहेत.|Marathi_F|other|5.862667
processed_mr_f_health_00728.wav|डॉक्टरांनी जेव्हा तिच्या मुलीवर उपचार केला, तेव्हा तिला दोन वेळा उलट्याही झाल्या, असं सुल्ताना सांगते.|Marathi_F|other|7.046875
processed_mr_f_books_01905.wav|भारताचे स्थान पृथ्वीवर उत्तर व पूर्व गोलार्धात आहे.|Marathi_F|other|4.632000
processed_mr_f_health_03325.wav|आपला रक्तदाब म्हणजे काय, तो किती असावा आणि कसा मोजावा, हे आपण या आधी आरोग्याचा निर्देशांकमध्ये पाहिलं.|Marathi_F|other|8.544562
processed_mr_f_weather_00952.wav|कृष्णा नदीचा उगम येथे झालेला असून ती महाराष्ट्र, कर्नाटक, तेलंगणा आणि आंध्र प्रदेश या राज्यातून वाहते.|Marathi_F|other|8.640000
processed_mr_f_politics_00722.wav|अजित पवार यांनी मी राष्ट्रवादी पक्षातच आहे, असे ट्विट करताच शरद पवार यांनी त्याचेही तातडीने खंडन केले.|Marathi_F|other|8.500000
processed_mr_f_general_00394.wav|भेंडीची रसभाजी करताना चिंचगुळ वापरला तर अजिबात तार येत नाही भेंडी फ्राय खाल्ली तर पोटांत फार तेल जाते. |Marathi_F|other|8.522667
processed_mr_f_health_02343.wav|रामसुंदर याच्या डोक्याच्या मागील बाजूस गंभीर जखम होऊन मोठा रक्तस्राव झाल्याने त्याचा मृत्यू झाला होता.|Marathi_F|other|7.557729
processed_mr_f_health_00420.wav|ओमचा उच्चार केल्यावर फुफुसे, रक्तदाब आणि रक्तप्रवाह याचे कार्य अधिक चांगले होते आणि हृदय निरोगी राहते.|Marathi_F|other|9.357271
processed_mr_f_books_01832.wav|परंतु तो अत्यंत संयमाने व जबाबदारीने वापरला पाहिजे.|Marathi_F|other|4.771333
processed_mr_f_other_01940.wav|हिंदु धर्माला आणि राष्ट्राला पुनर्वैभव प्राप्त करून देण्यासाठी आपले प्रत्येकाचे योगदान महत्त्वाचे आहे.|Marathi_F|other|7.441625
processed_mr_f_weather_00721.wav|रुप्साच्या या विनंतीवर रेखा स्टेजवर गेल्या आणि त्यांनी डान्स सुरू करण्यापूर्वी चक्क रुप्साचे पाय धरले.|Marathi_F|other|7.584000
processed_mr_f_education_02761.wav|पण सुरक्षेची काळजी वाहण्यास पाकने नकार दिल्याने त्यांचा पाकिस्तानात पुनर्प्रवेश लांबण्याची शक्यता आहे.|Marathi_F|other|8.000000
processed_mr_f_finance_00665.wav|वास्तविक पेन्शन पोस्टिंग सुरु करून पैसे प्रत्यक्ष अकाऊंटला जमा होण्याच्या प्रक्रियेला तासभर तरी लागतो.|Marathi_F|other|7.100000
processed_mr_f_books_02025.wav|बहुतेक किनारी बेटेही संचयनातून निर्माण झालेली आहेत.|Marathi_F|other|5.200896
processed_mr_f_health_03317.wav|पोटाच्या विशिष्ट ठिकाणी भरपूर दुखत असेल तर डॉक्टर रक्त तपासणी व सोनोग्राफीच्या साहाय्याने निदान करतात.|Marathi_F|other|7.800000
processed_mr_f_finance_01327.wav|यात सुरुवातीच्या केंद्राने जरी दोन वर्षे अनुदान दिले असले तरी राज्य सरकारचे अनुदान मिळण्यास उशीर झाला.|Marathi_F|other|7.328000
processed_mr_f_books_00488.wav|त्या कठपुतळ्याप्रमाणे वापरल्या असण्याची शक्यता आहे.|Marathi_F|other|3.900000
processed_mr_f_health_01719.wav|त्यामुळेच ऑर्थोपेडिक डॉक्टरांच्या सल्ल्याने वेदना आणि सूज यांचा इलाज करावा, असं वरिष्ठ डॉक्टर सांगतात.|Marathi_F|other|8.000000
processed_mr_f_books_01901.wav|या क्षेत्रभेटीचेनियोजन राहुल व त्याच्या मित्रांनी शिक्षकांच्या मार्गदर्शनानुसार केले आहे.|Marathi_F|other|6.675354
processed_mr_f_weather_00982.wav|काल उत्तर प्रदेश पोलिसांनी मोठी कारवाई करत वाराणसीत घातपात घडवण्याचे षडयंत्र उधळून लावले.|Marathi_F|other|7.178667
processed_mr_f_other_02508.wav|मोटारींच्या श्रेणीमध्ये डस्टर आणि ह्युंदाइची इलेक्ट्रा या मोटारींना नामांकने मिळाली होती.|Marathi_F|other|7.070104
processed_mr_f_agri_03548.wav|गहू आणि कांदा पिकाला पाणी, खते आणि औषधांचे योग्य नियोजन केल्यास पीक यशस्वीपणे काढता येईल.|Marathi_F|other|7.818667
processed_mr_f_weather_02880.wav|कथ्थक नृत्याचा सुंदर अविष्कार सादर करून या मुलीने उपस्थितांची मने जिंकली व वाहवा मिळविली.|Marathi_F|other|7.100000
processed_mr_f_health_01156.wav|या तत्वांमुळे शरीरामध्ये कर्करोगास कारणीभूत ठरणाऱ्या हानिकारक पेशी तयार होण्यास आळा बसतो.|Marathi_F|other|7.000000
processed_mr_f_books_00831.wav|अशा लाकडी बाहुल्या बनवण्याची परंपरा भारतात इतर कोणत्या प्रदेशांमध्ये होती/आहे हे शोधूयात.|Marathi_F|other|7.488062
processed_mr_f_health_03831.wav|एखाद्या व्यक्तीमध्ये खालीलपैकी कोणतीही लक्षणे दिसून आली तर ताबडतोब वैद्यकीय सल्ला घ्यावा.|Marathi_F|other|7.476458
processed_mr_f_health_00055.wav|जर तुम्ही दररोज आंघोळीच्या पाण्यात थोडं दूध मिश्रित करून आंघोळ केली तर त्वचा खुलून दिसेल.|Marathi_F|other|7.186208
processed_mr_f_politics_02489.wav|नवापूर मतदार संघात ग्रामीण भागात कुक्कुट पालनाचा मोठाद्योग आदिवासी बांधवांनी विकसित केला.|Marathi_F|other|7.800000
processed_mr_f_general_01131.wav|क्रिकेट हा येथील एक लोकप्रिय खेळ असून सेंट व्हिन्सेंट वेस्ट इंडीज क्रिकेट संघाचा भाग आहे. |Marathi_F|other|7.029333
processed_mr_f_books_02163.wav|आसामच्या दलदलीच्या प्रदेशात एकशिंगी गेंडा आढळतो. वाळवंटी प्रदेशात रानटी गाढवे व उंट आहेत.  |Marathi_F|other|8.000000
processed_mr_f_weather_01231.wav|इराकमध्ये इराणचा प्रभाव गेल्या दशकात वाढला असून त्यामध्ये फौजांची कामगिरी महत्त्वाची आहे.|Marathi_F|other|7.100000
processed_mr_f_finance_03125.wav|शेतीवर बसवलेला कराचा भरणा केल्यानंतर शेतीचे उरलेले उत्पन्न सर्व कुळांमध्ये वाटण्यात येईल.|Marathi_F|other|7.317333
processed_mr_f_health_00174.wav|ग्लॅन्डर्स हा संसर्गजन्य जीवघेणा आजार असून इतर प्राण्यांसह मनुष्यालाही आजाराची लागण होते.|Marathi_F|other|7.162979
processed_mr_f_other_01576.wav|त्यामुळे जर का तुमचा हा विवाहित म्हणून पहिला सण असेल तर आवर्जून ही सगळी हौसमौज करून घ्या.|Marathi_F|other|7.264000
processed_mr_f_education_01231.wav|अवघ्या एक महिन्याच्या मुलीला निष्ठुर आई अज्ञातस्थळी सोडून गेल्याचा प्रकार उघडकीस आला आहे.|Marathi_F|other|7.786667
processed_mr_f_weather_01751.wav|अलीकडच्या काळात नाटोने एस्टोनिया, लाटिविया, लिथौनिया आणि पोलंडमध्ये सैन्य तैनात केले आहे.|Marathi_F|other|7.400000
processed_mr_f_health_04057.wav|लैंगिक आणि प्रजननविषयक आरोग्याची माहिती देऊन जनजागृती करणे हा देखील या उपक्रमाचा भाग आहे.|Marathi_F|other|7.720271
processed_mr_f_other_01785.wav|केएमटी सेवानिवृत्त कर्मचाऱ्यांच्या नोकरीच्या कालावधीत द्यावी लागणारी फरकाची रक्कम देण्याचे आदेश औद्यौगिक न्यायालयाने दिले आहेत.|Marathi_F|other|9.290667
processed_mr_f_politics_00166.wav|रोबर्टो मोरेनो रामोज आणि ओसवाल्ड टोर्रेस अगुईलेरा यांना सुनावण्यात आलेल्या फाशीच्या शिक्षेला मेक्सिकोने जोरदार विरोध केला होता.|Marathi_F|other|10.000000
processed_mr_f_politics_01400.wav|मुंबई इम्प्रुवमेंट कमिटी भाजपकडे असल्याने मुंबईतल्या कित्येक जागा बिल्डरांना विकण्यात आल्याचा आरोप राहूल शेवाळे यांनी केला आहे.|Marathi_F|other|9.600000
processed_mr_f_health_02998.wav|जर कुठल्याही प्रकारची मौखिक शस्त्रक्रिया अथवा उपचार सुरू असेल, तर दात साफ करण्याच्या तंत्रात दंतवैद्याच्या सल्ल्याने बदल करावा.|Marathi_F|other|9.200000
processed_mr_f_other_02630.wav|अंगावर शहारे आणण्याचे सामर्थ्य असलेली ती कलाकृती म्हणजे काळ्याभोर रंगाचे फक्त हाडांचे वेडेवाकडे एकमेकांत गुंतलेले सांगाडे होते.|Marathi_F|other|9.200000
processed_mr_f_agri_01206.wav|मिलींद पाटील यांनी जिल्ह्यात बांबू लागवडही फायदेशीर ठरत आहे असे सांगून बांबू लागवडीची नोंद सातबारामध्ये व्हावी, अशी मागणी केली.|Marathi_F|other|9.700000
processed_mr_f_general_00764.wav|संगणक सुरक्षेमध्ये कार्य करणाऱ्या एका कंपनीने मायक्रोसॉफ्टच्या इंटरनेट एक्स्प्लोरर ब्राउजरमध्ये असलेला एक दोष उघडकीला आणला आहे. |Marathi_F|other|9.200000
processed_mr_f_other_02311.wav|त्यानंतरही अनेक मुहूर्त निश्चित करूनही ऑनलाईन सात बारा उपलब्ध होऊ शकला नाही.|Marathi_F|other|5.955542
processed_mr_f_books_01968.wav|त्याशिवाय अरबी समुद्र व बंगालचा उपसागर यांत प्रत्येकी एक मोठा द्वीपसमूह आहे.|Marathi_F|other|7.058500
processed_mr_f_weather_01153.wav|बिकट परिस्थिती निर्माण झाली असून पाण्यासाठी मैलान्मैल पायपीट करावी लागत आहे.|Marathi_F|other|6.112000
processed_mr_f_general_01089.wav|या काळात पेट्रोल डिझेल वाहनांची संख्या कमी होईल आणि त्यामुळे वायू प्रदूषण कमी होईल असे ह्युंदाईचे अधिकारी म्हणाले.|Marathi_F|other|8.544000
processed_mr_f_other_00758.wav|आल्तिनो येथील नागरिकांनी एकत्र येऊन हा प्रकल्प करण्यासाठी पुढाकार घेतला आहे.|Marathi_F|other|6.100000
processed_mr_f_health_01676.wav|शारीरिक वेदना होत असलेल्या शरीराच्या भागावर लोहचुंबक ठेवल्यास वेदना थांबतात.|Marathi_F|other|6.094875
processed_mr_f_books_02113.wav|भारताचे एकूणच हवामान वर्षभर उष्ण असते.|Marathi_F|other|3.900000
processed_mr_f_other_01873.wav|"हाय! मी शैलजा" तिच्या या बोलण्यावर शिवमने ही हाय केला. ती खूप वेळेपासुन शिवमला काहीतरी सांगायचा प्रयत्न करत होती.|Marathi_F|other|9.159896
processed_mr_f_agri_00957.wav|काळम्मावाडी धरणातून नियमित व मुबलक पाणी उपलब्ध होणार या अपेक्षेने शेतकऱ्यांनी बहुतांश क्षेत्रात ऊस लागवड केली आहे.|Marathi_F|other|9.120000
processed_mr_f_agri_02547.wav|नदीपात्रात पुरेसे पाणी नाही. मात्र, वाळू उपशामुळे पडलेल्या खड्ड्यातील पाण्याचा अंदाज न आल्याने ती बुडून मरण पावली.|Marathi_F|other|8.661333
processed_mr_f_finance_02673.wav|त्यामुळे रोकड काढण्यासाठी यांचा वापर करता येत नाही व जमा केलेली सर्व रक्कम एका विशिष्ट वर्तुळातच खर्च करावी लागते.|Marathi_F|other|8.384000
processed_mr_f_weather_01086.wav|तर दुसरीकडे आज सर्वाधिक लोकप्रिय असणाऱ्या सोशल मिडीयामुळे अशी रहस्य दुसऱ्या क्षणाला जगाला कळण्याची सोय झालेली आहे.|Marathi_F|other|8.896000
processed_mr_f_finance_02332.wav|जागतिक स्तरावर कच्च्या तेलाच्या किंमती कमी असताना आणि महागाई नियंत्रणात असताना जेटली यांनी मोठा महसूल जमविला होता.|Marathi_F|other|8.650667
processed_mr_f_books_01584.wav|यातून जनतेने आपल्या वतीने काही लोकांना राज्यकारभार करण्यासाठी प्रतिनिधी म्हणून निवडून देण्याची पद्धत निर्माण झाली.|Marathi_F|other|8.138229
processed_mr_f_finance_01892.wav|आरोपींनी न फेडलेल्या कर्जाच्या रकमेचा वापर बेकायदा संपत्ती व काळा पैसा निर्माण करण्यास केला का, हे पाहिले जात आहे.|Marathi_F|other|8.400000
processed_mr_f_books_00973.wav|जगभर अशा प्रकारचे उपक्रम चालवले जातात. |Marathi_F|other|3.552271
processed_mr_f_education_00071.wav|धृतराष्ट्राचे कनिष्ठ बंधू ,दासीपुत्र विदुर ,हे जातीने शुद्र पण वर्णानुसार ब्राह्मण आणि श्रीकृष्णाचे परम भक्त होते.|Marathi_F|other|9.834667
processed_mr_f_books_01950.wav|यात अनेक लहान-मोठे पर्वत व पठारे आहेत.|Marathi_F|other|3.842521
processed_mr_f_finance_00656.wav|घरच्यांकडे केलेल्या चौकशीत एक महत्त्वाचा क्लू हाती लागला आणि तो म्हणजे कर्ज.|Marathi_F|other|5.952000
processed_mr_f_other_01599.wav|बाकी काल बाळाला थोपटताना " निंबोणीच्या झाडामागे"हे गाणं किती गोड वाटलं असतं.|Marathi_F|other|6.293333
processed_mr_f_education_01182.wav|पनीर वापरून केलेल्या भाज्या, कोफ्त्यांचे आणि भाताचे काही प्रकार चांगले आहेत.|Marathi_F|other|6.200000
processed_mr_f_health_00400.wav|विशेषत: साल्मोनेला जातीचे  विषाणू नष्ट व्हावेत म्हणून ही क्रिया करावी लागते.|Marathi_F|other|6.094875
processed_mr_f_agri_00114.wav|झाडाला फुले आली तर मी ती देवाला वाहीन.|Marathi_F|other|3.700000
processed_mr_f_books_02300.wav|म्हणून भारतीय द्वीपकल्पाच्या ईशान्य भागात धातुनिर्मितीचे उद्योग वसलेले आहेत.|Marathi_F|other|5.990375
processed_mr_f_weather_00556.wav|राहुल गांधी यांनी ही खाजगी भेट असल्याचं सांगितलं आणि पर्रिकरांच्या प्रकृतीस्वास्थ्यासाठी त्यांनी प्रार्थनाही केली.|Marathi_F|other|8.245333
processed_mr_f_education_03260.wav|अत्याचाराचे आरोप असलेल्या पाद्रींना पाठीशी घातले जात असल्याने ही नाराजी आहे.|Marathi_F|other|6.048000
processed_mr_f_other_01250.wav|समृद्धीचे सुरू असलेले काम पाहण्यासाठी माहिती व जनसंपर्क विभागातर्फे बुधवारी पत्रकारांच्या दौऱ्याचे आयोजन केले आहे.|Marathi_F|other|8.864000
processed_mr_f_agri_00625.wav|बाजारात कोबीच्या गड्डीला एक ते दोन रुपयांचा दर मिळत असल्यामुळं शेतकऱ्यांनी उभ्या पिकावर रोटर फिरवलाय.|Marathi_F|other|8.170667
processed_mr_f_agri_02956.wav|एक मीटर अंतरावर ठिबक सिंचनाच्या नळ्या पसरवून, नळीच्या दोन्ही बाजूंनी कांदा लागवड करून पाणी देता येते.|Marathi_F|other|7.700000
processed_mr_f_health_00730.wav|काही कळायच्या आतच काही नक्षलवादी अंगावर गोळ्या घेऊन पसरले तर काहींनी क्षीण प्रतिकार करीत मरण पत्करले.|Marathi_F|other|8.649062
processed_mr_f_books_01153.wav|प्रत्येक राष्ट्रातील, प्रत्येक भाषेतील, विश्वकोश वेगळे असतात. कारण त्यांचे प्राधान्यक्रम वेगळे असतात.|Marathi_F|other|7.464833
processed_mr_f_finance_01003.wav|जगातील दुसरी मोठी खासगी इक्विटी कंपनी ब्लॅकस्टोनने भारतात गुंतवणूक करुन दोन वर्षात पैसा डबल केला आहे.|Marathi_F|other|8.266667
processed_mr_f_agri_02076.wav|लाकड्या हनुमान येथील रविंद्र पाडवी याने शेतात कापूस व तुरीच्या बाजूला गांजाची लागवड केलेली आढळून आली.|Marathi_F|other|8.138667
processed_mr_f_education_01238.wav|त्यामुळे टू जीची फ्रिक्वेंन्सी वापरून थ्री जी सेवेचा दावा करणाप्या कंपन्यांचेही चांगलेच धाबे दणाणलेत.|Marathi_F|other|8.298667
processed_mr_f_other_00620.wav|घरात उंदीर थैमान घालत असतील तर कापसावर थोडे पेपरमिंट टाका, त्याने तेथे उंदीर येणार नाहीत, पळून जातील.|Marathi_F|other|7.776000
processed_mr_f_politics_00899.wav|सोन्नेकर यांच्यावर जि प मुख्य कार्यकारी अधिकारी काय कारवाई करतात याकडे सर्वांचे लक्ष लागून राहिले आहे|Marathi_F|other|8.170667
processed_mr_f_weather_02865.wav|तुळजापूर तालुक्यातील काक्रंबा, सांगवी मार्डी, काटी, नंदगाव, चिवरी, आपसिंगा गावाचा यामध्ये समावेश आहे.|Marathi_F|other|9.300000
processed_mr_f_finance_03140.wav|यामध्ये रोखीचा तुटवडा, नियामक समस्यांमुळे वाढणारे दर, जास्त कर आणि महाग विमा अशा कारणांचा समावेश आहे.|Marathi_F|other|9.354667
processed_mr_f_other_02070.wav|पुणे माणिकबाग दत्त मंडळाने सालाबादप्रमाणे यंदाही दत्तजयंतीनिमित्त विविध कार्यक्रमांचे योजन केले होते.|Marathi_F|other|8.509750
processed_mr_f_agri_00343.wav|बियाणे खरेदी करताना वरील सर्व बाबींचा विचार केल्यास बोगस बियाणे व त्यापासून होणारे नुकसान टाळता येईल.|Marathi_F|other|7.786667
processed_mr_f_health_03579.wav|रेबीज होणार‌्या कुत्र्यांची संख्या घटल्यास रेबीज झालेला कुत्रा माणसांना चावण्याच्या घटनाही कमी होतील.|Marathi_F|other|6.954000
processed_mr_f_politics_02766.wav|मेट्रो रेल्वे मार्गावरून मुळासकट उखडून इतरत्र पुनर्रोपित केलेली झाडे जगणार की मरणार अशी परिस्थिती आहे|Marathi_F|other|8.373333
processed_mr_f_agri_01137.wav|धुणे धुवून झाल्यावर ते साबणाचे पाणी लादी पुसायला, संडासात फ्लश करायला किंवा वाहन पुसण्यासाठी वापरावे.|Marathi_F|other|8.600000
processed_mr_f_books_01532.wav|आपल्या देशात राजकारण आणि राजकीय संस्था यांच्यातील स्त्रियांचे प्रतिनिधित्व हे सुरुवातीपासूनच कमी आहे.|Marathi_F|other|8.323979
processed_mr_f_agri_02043.wav|क्रेप पेपरची गुलाबी व डार्क ग्रे देठ असलेली फुले बनवायला शिकलो.|Marathi_F|other|5.173333
processed_mr_f_books_00980.wav|ऐतिहासिक व्यक्तींची निवासस्थाने ही सुद्धा ऐतिहासिक वारसा असतात.|Marathi_F|other|5.433104
processed_mr_f_health_03083.wav|काही गोष्टी आपल्या मनाविरुद्ध घडतात आणि त्या पचविता येत नाहीत तेव्हा मनाच्या एका कोपर्‍यात त्या वेदना कुलूपबंद करून ठेवायच्या.|Marathi_F|other|9.078625
processed_mr_f_health_00761.wav|तेथे चिरंजीवी ब्लड बँकेत शैलेशच्या सर्व प्रकारच्या तपासण्या करून अनुकूलता सिद्ध झाल्यावर शैलेशने रक्त व पेशी प्लेट्स दान केले.|Marathi_F|other|9.891333
processed_mr_f_other_02396.wav|कर्जत तालुक्यातील बाबुळगाव खालसा येथे आणि जामखेड तालुक्यातील खर्डा चौक येथे शेतकऱ्यांनी रस्त्यावर उतरत रास्तारोको आंदोलन केले.|Marathi_F|other|9.752000
processed_mr_f_health_03825.wav|ऋतुनिवृत्तीची स्थिती अचानक येत नाही. बीजांडात तयार होणाऱ्या इस्ट्रोजेन या संप्रेरकाची निर्मिती चाळिशीनंतर हळूहळू कमी होत जाते.|Marathi_F|other|10.193188
processed_mr_f_books_00768.wav|खेळांमुळे मनोधैर्य, चिकाटी, खिलाडूपणा इत्यादी गुणांची वाढ होते.|Marathi_F|other|5.839437
processed_mr_f_health_02006.wav|तुमच्या शर्टावर रक्तासारखे डाग दिसत होते, ते रक्त होते की, रंग?|Marathi_F|other|7.151375
processed_mr_f_agri_00672.wav|जमिनीची धूप होऊन त्यावरून माती उडायची आणि दुसरीकडे जाऊन पडायची. |Marathi_F|other|5.237333
processed_mr_f_education_00577.wav|जीन क्लॉड, हे या समितीचे सदस्य असलेल्या कॅटरिना यांचे पती आहेत.|Marathi_F|other|5.930667
processed_mr_f_weather_00959.wav|मुंबई, भारतीय बाजारात शुक्रवारी तेजीचे वातावरण पाहावयास मिळाले.|Marathi_F|other|5.301333
processed_mr_f_books_01637.wav|सुरुवातीच्या अनेक निवडणुकांमध्ये मतपेट्यांचा वापर केला जात असे. |Marathi_F|other|5.049958
processed_mr_f_other_00280.wav|भारतात मेवाडच्या राजांनी त्यांच्या प्रतिस्पर्ध्यांच्या हत्तींना आपल्या घोड्यांना लहान हत्तींची कातडी पांघरून मूर्ख बनवले होते.|Marathi_F|other|8.213333
processed_mr_f_agri_00679.wav|जर तुम्ही स्मुदी बनवत असाल तर त्यामध्ये अति पिकलेली केळी वापरा.|Marathi_F|other|5.600000
processed_mr_f_books_02256.wav|ब्राझीलची उच्चभूमी व किनारी प्रदेशात शेती हा व्यवसाय केला जातो.|Marathi_F|other|5.400000
processed_mr_f_other_02302.wav|ही डेनिम कोणाच्याही वॉर्डरोबमधून कधीही गायब न होणारी गोष्ट आहे.|Marathi_F|other|5.142854
processed_mr_f_general_01193.wav|रामायण या मालिकेतील राम या भूमिकेमुळे प्रसिद्ध झालेले अरुण गोविल आणि तबस्सुम यांच्यात जवळचे नाते आहे हे तुम्हाला माहीत आहे का?|Marathi_F|other|8.928000
processed_mr_f_finance_02581.wav|स्वच्छ भारताच्या नावाखाली इतका कर गोळा केलात, कुठे आहे तो पैसा?|Marathi_F|other|4.700000
processed_mr_f_general_01231.wav|लोकांच्या जाती, धर्म पाहून त्यांच्याविषयी आपल्या धारणा निश्चित करण्याचे खूळ आमच्या डोक्यात इतके पक्के होत चालले आहे की आम्ही त्या बाबतीत निर्ढावत आहोत.|Marathi_F|other|9.856000
processed_mr_f_other_01628.wav|मात्र कुठलेही दडपण येऊ न देता तिने चीनच्या शिक्सियन वॅँगवर पहिल्या गेमपासून आघाडी घेतली.|Marathi_F|other|7.300000
processed_mr_f_other_03463.wav|मंगला एक्सप्रेस खेडवरून रत्नागिरीला वळवून ती पुणे मार्गे मुंबईकडे रवाना करण्यात आली आहे.|Marathi_F|other|7.400000
processed_mr_f_agri_03105.wav|काहींचा रस केशरी आणि दाट, तर काही वरून पिवळे आणि त्यांचा रस मात्र आंबट आणि पातळ निघायचा.|Marathi_F|other|7.402667
processed_mr_f_agri_02132.wav|बाटलीच्या तोंडात नारळाची शेंडी घालून त्यावर गांडूळ खत आणि माती अर्ध्या भागापर्यंत भरावी.|Marathi_F|other|7.100000
processed_mr_f_education_01595.wav|राणा दुग्गुबातीने सोशल मीडियावर शेअर केलेला फोटो पाहून चाहत्यांना त्याची काळजी वाटत आहे.|Marathi_F|other|7.370667
processed_mr_f_education_00463.wav|अशी चर्चा होती की, पुलकित जेव्हा यामी गौतमला डेट करत होता, तेव्हा श्वेता प्रेग्नंट होती.|Marathi_F|other|7.029333
processed_mr_f_agri_01342.wav|नदीला मिळणारे पाणी हे स्वच्छ करता येईल यासाठी अळू, कर्दळ अशी काही झाडे लावणे आवश्यक आहे.|Marathi_F|other|7.754667
processed_mr_f_finance_01654.wav|दीर्घकालीन आर्थिक उद्दिष्टे साध्य करण्यासाठी शेअर बाजारातील गुंतवणूक अतिशय उपयुक्त ठरते.|Marathi_F|other|7.296000
processed_mr_f_education_01310.wav|शिवाय सुभाष घईंच्या विस्लिंग वूड या संस्थेतून त्याने फिल्म मेकिंगचे प्रशिक्षण घेतले आहे.|Marathi_F|other|7.637333
processed_mr_f_health_01075.wav|फायब्रॉसिस असलेल्या स्नायूंची उती ताणली जाते आणि कठीण होते आणि तिचे आकुंचन पावणे थांबते.|Marathi_F|other|6.800000
processed_mr_f_weather_02178.wav|कार्वर्स कॅफेमध्ये या प्रदेशात फिरणाऱ्या बफेलोच्या मांसाचे बर्गर्स आणि स्ट्यू मिळत होते.|Marathi_F|other|6.805333
processed_mr_f_agri_02590.wav|आपण आता शास्त्रीय पद्धतीने खत तयार करणार आहोत आणि त्यासाठी जीवाणू खताचा वापर करणार आहोत.|Marathi_F|other|7.168000
processed_mr_f_education_00437.wav|यामुळे, मला जी विवेकबुद्धी प्राप्त झाली, त्यामुळेच मी आतापर्यंत सतत परिश्रम करत आलो आहे.|Marathi_F|other|7.680000
processed_mr_f_general_01343.wav|भारतीय हद्दीत पाकिस्तानचे काही ड्रोन आणि लढाऊ विमान यांची हालचाल भारताच्या रडारने हेरली.|Marathi_F|other|7.000000
processed_mr_f_books_00883.wav|आशियातील निसर्ग, समाजजीवन, सांस्कृतिक जीवन आणि व्यापार यांची ओळख त्याने जगाला करून दिली. |Marathi_F|other|7.998896
processed_mr_f_health_02774.wav|दातातून रक्त येत असल्यास जांभळाची सालं बारीक करून त्यांचे मंजन करावे आणि दातांना लावावे.|Marathi_F|other|7.302313
processed_mr_f_education_00995.wav|माझ्या लेकीच्या बाबतीत पण असाच प्रकार घडायचा, ती रोज तक्रार करायची की तो तिला त्रास देतो|Marathi_F|other|7.541333
processed_mr_f_agri_03677.wav|महाराष्ट्रात कागदी लिंबू या नावाने ओळखल्या जाणाऱ्या स्थानिक जातीचीच  लागवड केली जात असे.|Marathi_F|other|6.346667
processed_mr_f_weather_01720.wav|तसेच शिवेंद्रराजे भोसले भाजपमध्ये जाताच शरद पवारांनी तिथलं डॅमेज कंट्रोल हाती घेतलं आहे.|Marathi_F|other|7.178667
processed_mr_f_finance_01296.wav|योग्य पातळीवर तरलता स्तर टिकवून ठेवण्यासाठी, क्रेडिट संस्था सक्रियपणे विविध स्त्रोतांकडून संसाधनांचा समावेश करते.|Marathi_F|other|8.768000
processed_mr_f_finance_02347.wav|गंगवार म्हणाले की, बुडित कर्ज आणि कर्ज वसुलीसाठी खास बॅँक निर्मितीचा कोणताही प्रस्ताव निती आयोगाने मांडलेला नाही.|Marathi_F|other|8.512000
processed_mr_f_other_01955.wav|यात पाचव्या क्रमांकावर जस्प्रीत बुमराह, नवव्या क्रमांकावर रविचंद्रन अश्विन तर दहाव्या क्रमांकावर मोहम्मद शमी आहे.|Marathi_F|other|9.183125
processed_mr_f_other_02132.wav|माझ्या मुलीला तिच्या गियर नसलेल्या दुचाकी गाडीसाठी लर्नींग लायसन्स संपत आल्यामुळे आता परमनंट लायसन्स काढायचे आहे.|Marathi_F|other|8.649062
processed_mr_f_education_00823.wav|तासातासाला आम्ही चहाच्या निमित्ताने ओपन कॅण्टिनला बसत असू व संशोधन सोडून पृथ्वीवरील सर्व गोष्टींवर चर्चा करत असू.|Marathi_F|other|9.600000
processed_mr_f_weather_02664.wav|दगडादेवी आणि पंढरीच्या पांडुरंगाच्या आशिर्वादाने बाबांनी दोनवेळा पायी चारधाम आणि बारा ज्योतिर्लिंग पदयात्रा केली.|Marathi_F|other|8.394667
processed_mr_f_education_01526.wav|भारतीय जनतेनं त्यांची काळजी घ्यावी, अशी पोस्ट रॉबर्ट वाड्रांनी टाकल्यामुळे सोशल मीडियावर तो चर्चेचा विषय ठरत आहे.|Marathi_F|other|9.354667
processed_mr_f_finance_02665.wav|कार्यशाळेत प्रधानमंत्री जनधन योजना, विमा सुरक्षा योजना, जीवनज्योती योजना, अटल पेन्शन योजनांची माहिती देण्यात आली.|Marathi_F|other|8.810667
processed_mr_f_politics_02343.wav|तो विरोध त्यांच्यापुरता ठीक आहे पण निर्गुण भक्ती करणाऱ्यांनी सगुण भक्ती करणाऱ्यांना कमी लेखण्याचं काहीच कारण नाही|Marathi_F|other|8.053333
processed_mr_f_finance_00487.wav|मासिक बचत योजनेमुळे शेकडो लोकांच्या एकाच वेळी मिळालेल्या पैशांची इतरत्र गुंतवणूक करून सराफांना बक्कळ व्याज मिळते.|Marathi_F|other|9.440000
processed_mr_f_other_01600.wav|प्रखर हिंदुत्वनिष्ठ नेते कमलेश तिवारी यांची हत्या करणारे अश्फाक आणि मोइनुद्दीन पठाण यांची ओळख पोलिसांना पटली आहे.|Marathi_F|other|9.440000
processed_mr_f_finance_03420.wav|तानाजी भाऊ साठे यांच्या वारस पत्नीस संस्थेकडील देय रकमेचा व विमा क्लेमच्या रकमेचा चेक प्रदान करताना ते बोलत होते.|Marathi_F|other|8.778667
processed_mr_f_health_04049.wav|आर्थिक अडचणी, खाजगी संबंधांतील बेबनाव तसेच व्यावसायिक ताणतणाव ही मानसिक अस्वास्थ्याची काही महत्त्वाची कारणे आहेत.|Marathi_F|other|8.939312
processed_mr_f_agri_00854.wav|तीन दिवसांत पावसाचा जोर वाढल्याने जलसंपदा विभागाला नदीला पाणी सोडावे लागले, हे पाणी उजनीमार्गे कर्नाटकात पोहोचते.|Marathi_F|other|9.760000
processed_mr_f_books_00262.wav|त्यांच्या अस्तित्वाचा इतिहास आपल्याला समजावून घ्यावासा वाटतो कारण ते आपल्या पूर्वजांनी निर्माण केलेल्या कलाकृतींचे, परंपरांचे अवशेष असतात. |Marathi_F|other|9.500000
processed_mr_f_general_00843.wav|पण, या चर्चांपेक्षा प्रेक्षकांना उत्सुकता लागलेली होती ती म्हणजे असा चित्रपट साकारला असता त्यातील 'द्रौपदी'ची भूमिका कोण करणार, याविषयीची.|Marathi_F|other|10.058667
processed_mr_f_agri_00010.wav|त्या चिंचेसारख्या आंबटढाण असायच्या. थोड्या पिकलेल्या जांभळट रंगाच्या आंबटगोड असायच्या आणि पूर्ण पिकलेल्या काळ्याभोर रंगाच्या गोड असायच्या.|Marathi_F|other|9.930667
processed_mr_f_general_03248.wav|क्रिकेट हा श्वास मानणाया या खेळाडूने क्रिकेटमध्ये अनेक विक्रम प्रस्थापित केले, ते कठोर मेहनत आणि पाय सदैव जमिनीवर ठेवण्याच्या स्वभावामुळे. |Marathi_F|other|10.100000
processed_mr_f_finance_02443.wav|ज्या योजनेतून रक्कम काढून घेणार त्यास सोर्स फंड असे म्हणतात तर ज्या योजनेत गुंतवणूक करायची आहे त्यास टार्गेट फंड असे म्हणतात.|Marathi_F|other|9.333333
processed_mr_f_other_02515.wav|मूळात, भाजप असा कोणताही निर्णय घेणार नाही की ज्यामुळे शिवसेना दुखावली जाईल.|Marathi_F|other|5.943937
processed_mr_f_agri_02109.wav|बाराव्या शतकात अहोम राजाच्या काळात मुगा रेशीम खूपच मौल्यवान मानलं जात होतं.|Marathi_F|other|6.250667
processed_mr_f_health_01757.wav|हा विषाणूमुळे होणारा आजार असून ताप, आकडी येणे आणि डोकेदुखी अशी सौम्य फ्ल्यूसारखी लक्षणे दिसून येतात.|Marathi_F|other|8.370417
processed_mr_f_finance_02778.wav|एकदा ते मला म्हणाले, “आपल्या संस्कारांचे अनुकरण व्हावे असे काही करून दाखव.”|Marathi_F|other|5.813333
processed_mr_f_other_00579.wav|दुसऱ्या पात्रात बटर, फणसाचा पल्प, मिल्क पावडर, फणसचा इसेन्स एकत्र करून ब्लेंडरने ब्लेंड करून घ्यावे.|Marathi_F|other|8.864000
processed_mr_f_politics_01925.wav|सरकारच्या या निर्णयाचा विरोधी पक्ष काँग्रेस पार्टीने कडाडून विरोध केला आहे.|Marathi_F|other|5.685333
processed_mr_f_politics_01759.wav|त्यामुळे हे सरकार गंभीर नसून माझ्या प्रश्नांची फडणवीस यांनी खोटी उत्तरे दिल्याचा गौप्यस्फोटही आमदार चव्हाण यांनी यावेळी केला.|Marathi_F|other|10.000000
processed_mr_f_agri_01684.wav|रुजलेल्या पिकाला दर चार दिवसांनी पाणी देत त्याची निगराणी राखल्याने हे पीक तब्बल तीन फुटांएवढे वाढले.|Marathi_F|other|7.500000
processed_mr_f_finance_03498.wav|आता हा व्यवसाय इतका विस्तारलाय की रश्मीचे संपूर्ण कुटुंबच यात सहभागी झालेय.|Marathi_F|other|5.674667
processed_mr_f_finance_01501.wav|म्हणजेच सर्व प्रकारचे कर समाविष्ट असलेले जीएसटी जेव्हा लागू होईल, तेव्हा सगळ्यांचेच कॉस्ट ऑफ लिव्हिंग वाढणार, हे निश्चित आहे.|Marathi_F|other|8.789333
processed_mr_f_other_02634.wav|तो कुलक्षणी उतावळा, कोणावरही उगाच आळ घेणारा, अनाचारी, आंधळा, पांगळा असूनही आपला ताठा न सोडणारा असतो.|Marathi_F|other|9.484979
processed_mr_f_other_03496.wav|तुम्ही प्रश्न टाकल्यावर मला संपर्कातुन एक्झॅक्ट वर्डींग कळवलेत तर मी तसेच्या तसे कॉपीपेस्ट करु शकेन.|Marathi_F|other|7.035271
processed_mr_f_finance_01373.wav|त्याच्याकडे पैसे मिळण्याचा स्रोत आहे असे दिसले की बँका क्रेडिट कार्ड देतात.|Marathi_F|other|5.557333
processed_mr_f_politics_01586.wav|पंधरा राजकीय पक्ष आणि आघाडयांच्या माध्यमातून उमेदवार आपलं नशीब आजमावत आहेत.|Marathi_F|other|6.645333
processed_mr_f_health_02680.wav|एका पादचार्‍याने रुग्णवाहिका मागवली व त्यांना जवळच्या रुग्णालयात नेले म्हणून त्या चालकाचा जीव वाचला.|Marathi_F|other|7.592542
processed_mr_f_agri_03735.wav|महाराष्ट्रात ते विशेष परिचित नाही, फक्त पुणे विभागात काही थोड्या प्रमाणात त्याची लागवड करण्यात येते.|Marathi_F|other|6.800000
processed_mr_f_general_00482.wav|निर्माते भीमसेन धोंडे यांचा हा दुसरा चित्रपट असून याआधी त्यांनी संघर्ष हा चित्रपट निर्माण केला होता.|Marathi_F|other|7.989333
processed_mr_f_finance_02274.wav|अशा रकमा बँकेकडे कोट्यवधी असतील आणि त्या बँका चार टक्के व्याजदराने वापरतात.|Marathi_F|other|6.656000
processed_mr_f_books_02049.wav|किनाऱ्यावरील प्रदेशात दाट लोकवस्ती असल्यामुळे या नद्याही महत्त्वाच्या आहेत.|Marathi_F|other|5.572417
processed_mr_f_education_02480.wav|अखेर तमाम पब्लिकच्या डोळ्यात अश्रूंचे लोंढे उभे करणारा, दोन प्रेमी जीवांच्या ताटातुटीचा, प्रसंग आला.|Marathi_F|other|8.544000
processed_mr_f_weather_01352.wav|दरम्यान पोलिसांनी पायलचे हस्ताक्षर आणि तिच्या मोबाईलमध्ये मिळालेली सुसाईड नोट शनिवारी हस्ताक्षर तज्ञांकडे पाठविण्यात आली आहे.|Marathi_F|other|8.800000
processed_mr_f_weather_02391.wav|नेहमी आपल्या सहकाऱ्यांसह गुन्हेगारांना धाक दाखवणारी पोलिस इन्पेक्टर चंद्रमुखी चौटालाचा हा अवतार मनाला खूप प्रसन्न करणारा आहे.|Marathi_F|other|9.205333
processed_mr_f_agri_02036.wav|फ्लॉवरचा वापर करताना केवळ त्याची फुले तेवढी काढून घेतली जाऊन त्याची देठे आणि पाने टाकूनच दिली जातात.|Marathi_F|other|7.900000
processed_mr_f_politics_02798.wav|केवळ साडी आणि श्रुंगारच नाही, तर घरच्या घरी सुंदर देखावा उभा करण्यातही महिलांनी रस घेतलेला दिसून आला|Marathi_F|other|7.797333
processed_mr_f_agri_02052.wav|त्या वेळी समुद्राच्या पाण्यात गेलेला फुटबॉल आणण्यास गेलेल्या ओंकारला पाण्याच्या पातळीचा अंदाज आला नाही आणि तो पाण्यात बुडाला.|Marathi_F|other|9.344000
processed_mr_f_other_02437.wav|आपल्या आक्षेपार्ह विधानामुळं वादाच्या भोव्यात अडकल्याने सोनी चॅनलने त्यांना शोमधून काढून टाकलं होतं.|Marathi_F|other|7.100000
processed_mr_f_politics_02252.wav|सामान्य प्रेक्षकाच्या मनात शिरून, त्यांच्यांतलंच एक बनून बोलणं, हा यशस्वी आरजेचं नेहमीचं टेक्निक आहे|Marathi_F|other|7.400000
processed_mr_f_books_01761.wav|अशा प्रकारच्या भाषिक, प्रादेशिक, सांस्कृतिक व त्यांच्याशी संलग्न अस्मिता संघटित झाल्या की त्यातून प्रादेशिकतेची भावना बळावते.|Marathi_F|other|9.635917
processed_mr_f_finance_01759.wav|वर्षभरात वेळोवेळी मिळालेली एकूण भेट गिफ्ट रक्कम दोन लाखपेक्षा जास्त असल्यास ते करपात्र उत्पन्न होते.|Marathi_F|other|8.245333
processed_mr_f_weather_01757.wav|त्यामुळे आम्ही जर का सत्तेत आलो तर यांना तुरुंगात पाठवू असे वक्त्यव्य प्रकाश आंबेडकर यांनी केले आहे.|Marathi_F|other|7.562667
processed_mr_f_health_00777.wav|यासोबतच मृत्यू पावलेल्यांनी आपल्या शरीरावर ताबा मिळवू नये म्हणून भूतांना पळवून लावण्यासाठी गावकरी गावाबाहेर मोठा जाळ करत असत.|Marathi_F|other|9.752000
processed_mr_f_weather_00862.wav|रेडियन्ट टेक्नॉलॉजीचा वापर करून घरात इको फ्रेंडली वातावरण निर्मिती करणे या तंत्रामुळे शक्य झाले आहे.|Marathi_F|other|7.317333
processed_mr_f_agri_01640.wav|वास्तविक चांगले कुजलेले खत टाकल्याने, सेंद्रिय पदार्थ कुजण्याच्या क्रियेत वाढणाऱ्या व जमिनीला सुपीकता देणाऱ्या जीवाणूंना खाद्य राहत नाही.|Marathi_F|other|10.026667
processed_mr_f_weather_01266.wav|एका हिंदी वृत्तपत्राने दिलेल्या वृत्तानुसार रणवीरच्या पालकांनी दीपिकाला एक सुंदर महागडा डायमंड सेट आणि सब्यसाची साडी भेट म्हणून दिली आहे.|Marathi_F|other|10.016000
processed_mr_f_books_00042.wav|त्याचबरोबर इतिहासाची मांडणी इतिहासकाराला वेळोवेळी उपलब्ध होत असलेल्या पुराव्यांनुसार बदलत जाणे स्वाभाविक असते, असे प्रतिपादन त्याने केले.|Marathi_F|other|9.995812
processed_mr_f_finance_03089.wav|योजनेत सहभागी खाजगी रुग्णालये आणि खाजगी विमा कंपन्यांसाठी ठेवण्यात आलेल्या अटी व शर्तींचे दस्तावेज काँग्रेसने पत्रकारांना सादर केले आहेत.|Marathi_F|other|10.144000
processed_mr_f_other_02013.wav|अलिकडे देशभरात या ना त्या कारणाने डॉक्टरांना मारहाण तसेच हॉस्पिटल्सची नासधूस करण्याच्या घटना वाढीस लागल्या आहेत.|Marathi_F|other|8.700000
processed_mr_f_education_02911.wav|निर्व्यसनी माणसाला हैराण कराणारे डास दारुड्यांना मात्र दुपटीने चावतात, असं वैद्यकीय परीक्षणात निष्पन्न झाले आहे.|Marathi_F|other|9.514667
processed_mr_f_general_01349.wav|पण संपूर्ण जगाला वेड लावणारा अव्हेंजर्स एंडगेम हा एक बावळट चित्रपट आहे असे भारतीय स्तंभलेखक शोभा डे यांना वाटते.|Marathi_F|other|9.354667
processed_mr_f_books_02310.wav|मथुरा आणि बरौनी ही तेलशुद्धीकरण केंद्रे किनाऱ्यापासून अंतर्गत भागात असून ती तेल उत्पादन क्षेत्रांपासून दूर आहेत.|Marathi_F|other|8.939312
processed_mr_f_agri_00299.wav|एका जाड बुडाच्या भांड्यात तेल गरम करून त्यात मोहरी घाला. ती तडतडली की लगेचच जिरे, हिंग व कढीपत्त्याची पाने घाला.|Marathi_F|other|9.088000
processed_mr_f_finance_03324.wav|ई-फार्मसी रजिस्ट्रेशन प्राप्त केल्याशिवाय कोणीही व्यक्ती अथवा संस्था अथवा कंपनी ऑनलाइन औषधविक्री करू शकणार नाही.|Marathi_F|other|8.768000
processed_mr_f_agri_00921.wav|पाणी शोधण्यासाठी आयसोटोप हायड्रोलॉजी ही नवी पद्धत वापरात असून या पद्धतीची सविस्तर माहिती पुस्तकात वाचायला मिळते.|Marathi_F|other|8.842667
processed_mr_f_books_00167.wav|भारतीयांनी ब्रिटिशांविरुद्ध दिलेल्या स्वातंत्र्यलढ्याला प्रेरणा देण्यासाठी राष्ट्रवादी इतिहासलेखनाचा उपयोग झाला.|Marathi_F|other|7.557729
processed_mr_f_books_01119.wav|महाराष्ट्र राज्य शासनाच्या अभिलेखागार संचालनालयाच्या शाखा मुंबई, पुणे, कोल्हापूर, औरंगाबाद आणि नागपूर येथे आहेत. |Marathi_F|other|9.775229
processed_mr_f_politics_01221.wav|तर या कवितेतल्या हमटी डमटिंना तुम्ही थेट घरातल्या एका भिंतीवर बसवू शकता आणि कवितेत पडतात तसे ते कधीच पडणार नाहीत|Marathi_F|other|9.770667
processed_mr_f_weather_02432.wav|आवक नसतानाही सांगलीच्या बाजारामध्ये रब्बी ज्वारीचे म्हणजे शाळवाचे भाव दर क्विंटलला पंधराशे रुपयांनी गडगडले आहेत.|Marathi_F|other|8.700000
processed_mr_f_other_02317.wav|अरे कोणीतरी माझ्या मोबाइलला बंद करा, मी बहुतेक अजुनही स्वप्नात आहे आणि मायबोलीवर एक कथा वाचत आहे पण झोपत नाहिये.|Marathi_F|other|8.962521
processed_mr_f_general_00613.wav|पालिकेच्या बांधकाम परवाना विभागाने प्रिती केटरर्स येथे पार्किंग व गोदामाच्या जागेवर करण्यात आलेले बांधकाम पाडले.|Marathi_F|other|7.968000
processed_mr_f_weather_01149.wav|पंत यांनी यापूर्वी नायकी, कोकाकोला, दी वॉल्ट डिज्नी कंपनी तसेच रेडबुल यांसारख्या प्रसिद्ध कंपन्यात काम केले आहे.|Marathi_F|other|8.896000
processed_mr_f_other_01549.wav|मात्र, त्यावेळी हे जॅकेट भारतात मोदी जॅकेट नावाने प्रसिद्ध आहे, याची मला कल्पना नव्हती.|Marathi_F|other|6.986667
processed_mr_f_agri_03338.wav|झेंडूसाठी सुपीक, पाणी धरून ठेवणारी परंतु पाण्याचा योग्य निचरा होणारी जमीन चांगली मानवते|Marathi_F|other|7.040000
processed_mr_f_education_02899.wav|जर आपण मर्यादाांची काळजी घेत फ्लर्टींग केली तर ते आपल्या मानसिक आरोग्यासाठी चांगले आहे.|Marathi_F|other|7.477333
processed_mr_f_politics_00805.wav|आमदार प्रणिती शिंदेंना मंत्रिपद नाही, सोलापुरात काँग्रेस नेते खर्गेंच्या पुतळ्याचे दहन.|Marathi_F|other|6.720000
processed_mr_f_education_00920.wav|येत्या डिसेंबर महिन्यात ही अभियोग्यता व बुध्दिमत्ता चाचणी परीक्षा घेण्याचे नियोजन होते.|Marathi_F|other|6.869333
processed_mr_f_agri_00565.wav|पद्मावती माचीवरील तलावाचे पाणी, गडावर येणारे गावातले लोक उन्हाळ्यात पिण्यासाठी वापरतात.|Marathi_F|other|6.581333
processed_mr_f_weather_01287.wav|कुलदीपने प्रारंभी बाबर आझमला त्रिफळाचीत करत भारताला महत्त्वपूर्ण ब्रेकथ्रू मिळवून दिला.|Marathi_F|other|7.100000
processed_mr_f_education_00726.wav|महाराष्ट्र राजपत्रित वैद्यकीय अधिकारी यांच्या संघटनेने असहकार आंदोलनाचा इशारा दिला आहे.|Marathi_F|other|7.669333
processed_mr_f_politics_02512.wav|आता तर महिला विशेष गाड्या सुरू झाल्याने अख्खी गाडीच चिवचिवाट आणि कोलाहलाने भरलेली असते.|Marathi_F|other|7.541333
processed_mr_f_finance_02619.wav|शहरी भागातही कर वसुलीचे उद्दिष्ट असताना केवळ जुन्या प्रभागाचीच वसुली करण्यात यश मिळाले.|Marathi_F|other|6.700000
processed_mr_f_agri_02726.wav|रोपांची लागवड ऑगस्ट, एप्रिल आणि ऑक्टोबर महिन्यांत केल्यास वर्षभर फुले उपलब्ध होऊ शकतात.|Marathi_F|other|7.168000
processed_mr_f_politics_02744.wav|आमदार मुश्रीफ पुढे म्हणाले, आपल्याला कागलच्या स्वाभिमानी जनतेने चार वेळा आमदार केले आहे|Marathi_F|other|6.880000
processed_mr_f_weather_01050.wav|त्याच उत्तरेतल्या एका बड्या बापाच्या मुलीवर त्याचं प्रेम असतं.|Marathi_F|other|4.373333
processed_mr_f_agri_01813.wav|गाठीगाठींचे खोड व गुलाबी रंगाची फुले हे या झाडाचे वैशिष्टय आहे|Marathi_F|other|5.600000
processed_mr_f_general_03298.wav|मला वाटतं, जंजीर हा एक असा क्रांतिकारी चित्रपट आहे, की ज्यात समाजाचं अख्ख प्रतिबिंब एका भूमिकेत उतरलं आणि त्यांनी ते निभावलं|Marathi_F|other|9.900000
processed_mr_f_weather_00750.wav|किसान मुक्ती यात्रेला बुढगाव येथून पदयात्रेला सुरूवात झाली होती ही यात्रा बुढगाव येथून पिंपलीया मंडीच्या दिशेने निघाली होती.|Marathi_F|other|9.066667
processed_mr_f_health_03793.wav|द्वितीय अवस्थेत ही लक्षणे वाढतात त्यामुळे माणसे जेवण झालेले असूनदेखील पुन्हा जेवण मागू लागतात. त्यांना काळाचे भान राहत नाही.|Marathi_F|other|8.950917
processed_mr_f_other_02460.wav|प्रदीप आणि प्रशांत यांच्यातील एक गमतीदार फरक म्हणजे प्रदीप हे कमालीचे फोटो पराङमुख आहेत तर प्रशांत प्रचंड सेल्फीप्रेमी आहेत.|Marathi_F|other|9.752000
processed_mr_f_general_01385.wav|अखेर अतिरिक्त वेळेत खेळ सुरू झाल्यावर सहा मिनिटांतच प्रशिक्षक लुइस वॅन गाल यांनी पर्सीच्याजागी हंटेलारला बदली म्हणून पाठवले.|Marathi_F|other|9.781333
processed_mr_f_agri_02644.wav|खत दोन ओळींच्या बाजूस पडत असल्याने खताची मात्रा वाया जात नाही.|Marathi_F|other|5.696000
processed_mr_f_health_01368.wav|विचित्र हातवारे करणे अशी लक्षणे जर सहा महिन्यांपेक्षा जास्त काळ जाणवली तर याला स्किझोफ्रेनिया आजार झाला आहे असं म्हणता येईल.|Marathi_F|other|9.856500
processed_mr_f_health_03118.wav|डोळे गच्च मिटून घेतले आणि मुठीत पडदा असा घट्ट पकडला की फाटलाच.|Marathi_F|other|6.118083
processed_mr_f_agri_01815.wav|त्यामुळे या पाण्यामध्ये असलेले क्लोरीन हवेमध्ये विरून जाईल आणि त्यानंतर हे पाणी लकी बांबूच्या रोपासाठी वापरण्यास योग्य होईल.|Marathi_F|other|8.949333
processed_mr_f_books_02285.wav|भारतातील छोटा नागपूरचे पठार खनिजांचे भांडार म्हणून ओळखले जाते.|Marathi_F|other|5.433104
processed_mr_f_education_02753.wav|ज्यूंचा परमेश्वर एकच व न्यायी असला तरी एक प्रकारचा सौदागर आहे.|Marathi_F|other|6.154667
processed_mr_f_books_00436.wav|या ग्रंथाच्या मुखपृष्ठावरील दोहऱ्याचा अनुवाद पुढीलप्रमाणे आहे.|Marathi_F|other|4.759708
processed_mr_f_general_01346.wav|लक्ष्मी रस्त्यावरून बेलबाग चौकाकडे जाणारी सर्व वाहतूक सोन्या मारुती चौकाकडून उजवीकडे वळून पुढे फडके हौद चौकमार्गे पुढे जाईल.|Marathi_F|other|9.642667
processed_mr_f_books_00933.wav|शहरी संस्कृतीत वाढलेल्या आणि कृषी जीवनाची माहिती नसलेल्यांसाठी कृषी पर्यटन हा प्रकार अलीकडच्या काळात झपाट्याने पुढे आला आहे. |Marathi_F|other|9.659125
processed_mr_f_finance_02858.wav|सरकारने वेळीच योग्य पावले उचलून कर आणि शुल्काचे दर कमी करावेत.|Marathi_F|other|5.557333
processed_mr_f_weather_02464.wav|मार्केट यार्डात पालेभाज्यांची आवक घटल्याने कोथिंबीर, चवळई, पालक, हरभरा गड्डीच्या दरात वाढ झाली आहे.|Marathi_F|other|8.277333
processed_mr_f_finance_03593.wav|पुण्याच्या संघाने आपल्या रकमेच्या अर्ध्याहून अधिक रक्कम स्टोक्सला आपल्या संघात घेण्यात खर्च केलीये.|Marathi_F|other|7.018667
processed_mr_f_education_02424.wav|बौद्ध धर्माचे महत्त्व गांभीर्याने घेतात आणि श्रद्धा करतात की कर्माची पुनर्बांधणी केली जाऊ शकत नाही.|Marathi_F|other|8.714667
processed_mr_f_finance_03049.wav|पाकिस्तान सद्यकाळात विदेशी चलन भांडार कमी होणे आणि विदेशी कर्ज वाढत जाण्याच्या समस्येला तोंड देतोय.|Marathi_F|other|7.690667
processed_mr_f_health_02166.wav|पेशीत दोष निर्माण झाल्यामुळे मासिक पाळीच्या समस्या, मानसिक खच्चीकरण, डोळ्यांचे आजार डोकं वर काढतात.|Marathi_F|other|7.900000
processed_mr_f_weather_00860.wav|सध्या राजधानी दिल्लीचे वातावरण यासंदर्भात खूप बोलके असल्याचेही गज्वी यांनी यावेळी बोलताना सांगितले.|Marathi_F|other|7.712000
processed_mr_f_education_03183.wav|किम पुतीन भेटीत प्योंगपांग येथील अणु कार्यक्रम बाबत विशेष चर्चा अपेक्षित असल्याचे सांगितले जात आहे.|Marathi_F|other|8.842667
processed_mr_f_finance_01460.wav|गृहिणी व शेतकर्‍यांनी पैसे बचत केले असल्यास त्यांना बॅँकेत पैसे भरताना घाबरण्याचे काहीही कारण नाही.|Marathi_F|other|7.445333
processed_mr_f_other_02006.wav|या चित्रपटात आलिया भट असेल काव्या प्रताप सिंग; आणि हम्टी शर्माची भूमिका वरुण धवनला देण्यात आली आहे.|Marathi_F|other|7.975688
processed_mr_f_education_00712.wav|भाविकांच्या श्रध्देचा फायदा उठवत या ठिकाणी बालरूपी नागराजाचे दर्शन घडवून आणण्याचा प्रकार सुरू होता.|Marathi_F|other|8.490667
processed_mr_f_general_01510.wav|विघ्नहर्ता याने रहेजा स्कूल अफ आर्ट येथून पदविका ते मास्टरी असा चित्रकलेच्या शिक्षणाचा प्रवास केला.|Marathi_F|other|7.872000
processed_mr_f_general_00962.wav|माणसाच्या दृष्टीनं संगणक आणि इंटरनेट यांच्यातला सर्वांत धोकादायक भाग म्हणजे 'मल्टी टास्किंग'ची सोय.|Marathi_F|other|7.210667
processed_mr_f_agri_00787.wav|तालुक्यातील पाणी स्रोत संपू लागले असून अजून पुढील अडीच महिन्यांचा काळ जायचा असून पाणी कोठून आणायचे?|Marathi_F|other|8.400000
processed_mr_f_finance_00744.wav|सँडबॉक्स कल्पनेतून आता एकाच व्यक्तीच्या मालकीच्या गाड्यांसाठी एकच विमा पॉलिसी घेण्याचा प्रस्ताव पुढे आला आणि त्याला मान्यता देण्यात आली.|Marathi_F|other|9.781333
processed_mr_f_finance_01713.wav|ही रक्कम सामाजिक क्षेत्रावर खर्च करता येईल, परंतु पैसा नवीन प्रणालीच्या निर्मितीमध्ये गुंतविला जाईल जो लोकांना श्रेणींमध्ये वितरित करेल.|Marathi_F|other|10.016000
processed_mr_f_general_00855.wav|आजही मलिक परिवार, काश्मीरी पंडित व महंत या तीन प्रकारचे लोक एकत्र येऊन छडी मुबारकची परंपरा व प्रथा पूर्ण करतात.|Marathi_F|other|9.400000
processed_mr_f_other_03274.wav|स्वाईन फ्लुचा वाढता फैलाव हा सरकारी यंत्रणांसाठी डोकेदुखी ठरताना दिसत आहे.|Marathi_F|other|5.711729
processed_mr_f_agri_00894.wav|नारळ पाण्यात फॅट्स आणि कॅलरी अजिबात नसते. त्यामुळे अतिरिक्त वजन वाढत नाही.|Marathi_F|other|6.200000
processed_mr_f_other_01859.wav|मित्राला म्हटलं की पटकन समजतं, पण मैत्रिणीला त्यातले बारकावे पाहिजे असतात.|Marathi_F|other|6.489604
processed_mr_f_politics_00420.wav|भाजपचे उमेदवार महास्वामीजी यांनीही मॉर्निंग वॉकच्या मतदारांच्या भेटीगाठी वाढवून पहाटेच्या चर्चांवर भर दिला आहे.|Marathi_F|other|9.098667
processed_mr_f_books_02320.wav|युनायटेड किंग्डम, अमेरिकेची संयुक्त संस्थाने, जर्मनी, जपान, चीन, रशिया हे भारताचे प्रमुख व्यापारी भागीदार आहेत.|Marathi_F|other|10.065479
processed_mr_f_health_01549.wav|त्याचे यकृत हे त्या अति मद्यपानाने बिघडणार व तो श्रीमंत दारूडा मरून जाणार.|Marathi_F|other|7.200000
processed_mr_f_education_00803.wav|सुश्मिता सेन आणि बॉयफ्रेंड रोहमन शॉलने गुपचूप साखरपुडा केल्याची चर्चा आहे.|Marathi_F|other|6.602667
processed_mr_f_agri_03202.wav|वर्षभर एकाच प्रतीचा व अधिक पौष्टिक चारा मिळाल्याने जनावरे भरपूर दूध देतात.|Marathi_F|other|6.000000
processed_mr_f_education_00860.wav|म्हणूनच शाल हा प्रकार आता स्टाइल सिम्बॉल झाला आहे, असं म्हणायला हरकत नाही.|Marathi_F|other|6.314667
processed_mr_f_health_01014.wav|जवादे आणि त्यांच्या टीमने या महिलेच्या यकृतात तयार झालेल्या हिमँजिओमा नावाच्या गाठीवर यशस्वी शस्त्रक्रिया केली.|Marathi_F|other|8.927708
processed_mr_f_finance_01774.wav|प्राप्तिकर विभागासाठी योजना बनवणाऱ्या केंद्रीय प्रत्यक्ष कर बोर्ड सीबीडीटी ने यासंबंधित निर्देश जारी केले आहेत.|Marathi_F|other|8.512000
processed_mr_f_education_02888.wav|या चित्रपटाचे दिग्दर्शन राजीव ढिंगरा करत असून निर्मिती के फिल्म्ज करत आहे.|Marathi_F|other|6.986667
processed_mr_f_health_03770.wav|प्रौढांमधे कोणत्या प्रकारचे लक्षणे आणि उपचार घशाचा दाह आहेत हे आपण शिकलात.|Marathi_F|other|6.094875
processed_mr_f_politics_03200.wav|बलदेव कुमार खैबर पख्तून ख्वा प्रांतातील बारिकोट आरक्षित जागेचे आमदार होते.|Marathi_F|other|6.100000
processed_mr_f_politics_02808.wav|ह्या नाझी सैनिकांनी ज्यूंची गावेच्या गावे एका रात्रीत नष्ट करून टाकली होती|Marathi_F|other|6.336000
processed_mr_f_agri_03452.wav|ही खते जास्त प्रमाणात वापरली गेल्यास झाडे करपून जाण्याचा धोका उद्भवू शकतो.|Marathi_F|other|5.685333
processed_mr_f_other_02186.wav|क्रीडा क्षेत्रात नावलैकिक केलेली सना मुल्ला तीन वर्षापुर्वी सीमा सुरक्षा दलात कॉन्स्टेबल म्हणून दाखल झाली होती.|Marathi_F|other|7.975688
processed_mr_f_books_01945.wav|हा प्रदेश अरवली पर्वत व दिल्ली डोंगर रांगा यांच्या पश्चिमेकडे पसरलेला आहे. |Marathi_F|other|6.373500
processed_mr_f_weather_00857.wav|यातला नाटकीपणा हळूहळू समोर येतोय खरा पण गांधीजींचा हिमालय लोकांमध्येच आहे.|Marathi_F|other|6.090667
processed_mr_f_agri_00660.wav|शेतामध्ये नांगर फिरवत असताना एका नागिणीची तीन पिल्लं फाळामुळे चिरडून मेली.|Marathi_F|other|6.165333
processed_mr_f_politics_02896.wav|जळगावच्या गुढे गावच्या महादेव मंदिरात राष्ट्रवादीचे आमदार सतीश पाटील यांनी खास खडसेंसाठी महादेवाला साकडं घातलं.|Marathi_F|other|8.768000
processed_mr_f_agri_01546.wav|प्रेम म्हणजे एक रेशीम धागा, जो दोन जीवांना एका सुंदर नात्यात बांधून ठेवतो.|Marathi_F|other|6.058667
processed_mr_f_politics_02024.wav|त्याची जागा घेण्यासाठी मैदानात उतरलेल्या पहिल्या डावातील शतकवीर क्विंटन डी कॉकला तर शमीने खातेही उघडू दिले नाही|Marathi_F|other|8.700000
processed_mr_f_other_02121.wav|ज्यांचा आर या पार असा निर्णय घेऊन झाला आहे त्यांचे मला नेहमीच कौतुक वाटते.|Marathi_F|other|6.350292
processed_mr_f_education_03313.wav|मग अशा प्रकारांतून राजकीय पक्ष आपापल्या शागीर्दांना अप्रत्यक्ष बळ देते, असा निष्कर्ष काढण्यास पुरेसा वाव मिळतो.|Marathi_F|other|9.493333
processed_mr_f_finance_01827.wav|जो कर देतो त्याचा राजकीय धोरणे, बजेट धोरण प्रभावीत करण्यात नगण्य वाटा आहे.|Marathi_F|other|6.208000
processed_mr_f_politics_01252.wav|या समितीने ती जागा विकसित करण्यासाठी जवाहर मुथ्था या ठेकेदाराला दिली होती.|Marathi_F|other|6.300000
processed_mr_f_politics_02267.wav|पाऊणशे वयोमान असलेल्या श्रीमती सुनंदा दत्तू चांदोरकर या वृद्ध महिला आग्रीपाडा येथील बीआयटी चाळीत एकट्याच राहतात|Marathi_F|other|8.900000
processed_mr_f_books_01885.wav|भारतातही पर्यावरणातील विविध विषयांना प्राधान्य देत अनेक चळवळी सक्रिय आहेत. |Marathi_F|other|6.200000
processed_mr_f_politics_00977.wav|या प्रकरणी सर्वंकष चौकशी करून, दोषींवर कडक कारवाई करण्याचे निर्देश दिल्याचे मुख्यमंत्री देवेंद्र फडणवीस यांनी काल सांगितले.|Marathi_F|other|10.048000
processed_mr_f_books_01380.wav|गुणधर्मांप्रमाणे आवर्तसारणीत योग्य स्थान देता यावे म्हणून काही मूलद्रव्यांचे अणुवस्तुमान पुन्हा तपासून दुरूस्त करण्यात आले. |Marathi_F|other|9.600000
processed_mr_f_weather_02622.wav|करवीर यांच्यासोबत शुक्रवारी रमजान मुल्लानी ठिकपुर्ली यांच्या मालकीच्या चारचाकी गाडीतून देवणार येथे आठवडा बाजारात गेले होते.|Marathi_F|other|9.098667
processed_mr_f_politics_01885.wav|श्रीराम सेनेचे प्रवक्ता श्री जयराम हब्बिकल्लु यांनी श्रीराम सेनेचा प्रस्तावित अंधश्रद्धा कायद्याला विरोध असल्याचे सांगितले.|Marathi_F|other|8.896000
processed_mr_f_politics_03093.wav|ठाणे मनपाची महासभा सुरु होताच, मुंब्रा स्टेडीयमच्या मुद्यावरुन राष्ट्रवादी काँग्रेस व भाजपामध्ये चांगलीच खडाजंगी झाली होती.|Marathi_F|other|9.173333
processed_mr_f_health_02042.wav|काही विशिष्ट व्याधींचे निदान करण्यासाठी कॅल्शियम आणि लोह म्हणजेच आयर्न यासारख्या मूलद्रव्यांचे रक्तामधले प्रमाण मोजले जाते.|Marathi_F|other|9.752000
processed_mr_f_health_01352.wav|डोक्याच्या एका भागात रक्ताचा पुरवठा नीट होत नसल्यास मेंदूपर्यंत ऑक्सिजनचा पुरेसा पुरवठा होत नाही आणि पेशी डॅमेज होऊ लागतात.|Marathi_F|other|9.659125
processed_mr_f_books_00892.wav|तीर्थयात्रेसाठी देशाच्या एका टोकापासून दुसऱ्या टोकापर्यंत पायी प्रवास करण्याची परंपरा भारतामध्ये पूर्वीपासून प्रचलित होती .|Marathi_F|other|9.519813
processed_mr_f_finance_00401.wav|पुढील कर्जातून व्याज व मुद्दल दोन्ही मिळेल इतका अर्थपुरवठा पुन्हा या संस्था करत असतात.|Marathi_F|other|6.500000
processed_mr_f_education_01802.wav|संभाजी महाराजांना खाण्यासाठी विशिष्ट पध्द्तीने तुरीच्या डाळीची पातळ भाजी बनवण्यात आली.|Marathi_F|other|7.509333
processed_mr_f_agri_01394.wav|त्याशिवाय शेतात आता ऊसही पिकून तयार आहे, ज्यातून होणारा फायदा हा एकूण नफ्यात भरच घालेल|Marathi_F|other|7.300000
processed_mr_f_books_00505.wav|विष्णुदास भावे यांनी दशावतारी नाट्यतंत्राचे संस्करण करून आपली पौराणिक नाटके सादर केली.|Marathi_F|other|7.627375
processed_mr_f_other_01172.wav|चेन्नईच्या संघाचा विचार केल्यास ब्रेंडन मॅक्क्युलमच्या जागी माइक हसीला संधी मिळू शकते.|Marathi_F|other|6.549333
processed_mr_f_agri_01317.wav|या पैठणीसाठी त्यांना नेहमीच्या पैठणीला लागणाऱ्या रेशमाच्या दुप्पट रेशीम वापरावे लागले.|Marathi_F|other|6.325333
processed_mr_f_weather_01983.wav|सोहळ्यात महांगडे म्हणाल्या, की राज्यातील सर्व शहरांसह खेड्यांत पुष्पोत्सव व्हायला हवा.|Marathi_F|other|5.952000
processed_mr_f_general_00248.wav|त्यानंतर जेव्हा प्रवास करताना कुठलाही धोका आहे असे वाटले तर सेफ्टी ऑप्शन क्लीक करायचे.|Marathi_F|other|7.050667
processed_mr_f_politics_01556.wav|रस्ते, रेल्वे आणि हवाई सेवेने जोडलेले हे शहर सर्वाधिक वेगाने वाढणारे औद्यौगिक शहर आहे.|Marathi_F|other|7.400000
processed_mr_f_health_03399.wav|कोरोनाचा संसर्ग टाळण्यासाठी श्वसन संस्थेचा आजार असलेल्या व्यक्तींशी निकट सहवास टाळावा.|Marathi_F|other|6.700000
processed_mr_f_agri_00214.wav| तब्बल वीस दिवसांनी पावसाने उघडीप दिल्याने शेतात गवत तसेच शेतातील पिके पिवळी पडली आहेत.|Marathi_F|other|7.242667
processed_mr_f_health_00436.wav|गम्मत म्हणजे या भांडणातल्या या दोन पात्रातलं पहिलं पात्र पालिका रुग्णालयात डॉक्टर आहे.|Marathi_F|other|6.600000
processed_mr_f_weather_01158.wav|बेस कॅंपवरचा आमचा तो पंचविसावा दिवस होता आणि घरातून निघून जवळपास दीड महिना लोटला होता.|Marathi_F|other|6.752000
processed_mr_f_other_00954.wav|सेंट्रींग काम करणाऱ्या किरण नामक एका तरुणाने आपण केलेल्या उपद्व्यापाची कबुली दिली आहे.|Marathi_F|other|6.600000
processed_mr_f_other_02347.wav|त्यांच्या सपोर्ट ग्रुपमधे सिप्लाच्या त्या उपक्रमाची माहिती सांगायला त्या आल्या होत्या.|Marathi_F|other|5.711729
processed_mr_f_weather_02126.wav|आज मी बुक डेपोमध्ये जाऊन आलो, यापूर्वी अनेकदा गेलो होतो, बरीच पुस्तकं खरेदी केली होती.|Marathi_F|other|6.560000
processed_mr_f_politics_00442.wav|वडील अशोक पुरुषोत्तम दीक्षित हे कॅनरा बँकेतून मॅनेजर म्हणून स्वेच्छानिवृत्त झाले आहेत.|Marathi_F|other|7.285333
processed_mr_f_politics_00219.wav|केल्वीन क्लेन परफ्यूम वापरणाऱ्यांकडे महिला आकर्षित होतात, असा केल्वीन क्लेनचा दावा आहे|Marathi_F|other|7.680000
processed_mr_f_education_01253.wav|मात्र होबार्ट हरिकेन्स आणि ब्रिस्बेन हीट यांच्यातील सामन्यात एक धक्कादायक प्रकार घडला.|Marathi_F|other|7.500000
processed_mr_f_other_00403.wav|त्यांनी हल्ले कायम ठेवले तर त्याचे काय परिणाम होतील हे सांगता येणार नाहीत अशा शब्दांमध्ये इस्रायलची भूमिका त्यांनी रेडिओवर स्पष्ट केली.|Marathi_F|other|9.418667
processed_mr_f_weather_01906.wav|याकडे सूक्ष्मपणे पाहिले तर असे दिसते की फडणवीस आणि उद्धव ठाकरे अशी दोन स्वतंत्र प्रारूपे बाळासाहेब ठाकरे यांच्या उत्तर काळात उदयास आली.|Marathi_F|other|9.994667
processed_mr_f_health_02186.wav|पण, त्या रुग्णाला वारंवार चक्कर, श्वासाचा त्रास होत असल्याने त्याच्या तपासण्या केल्यानंतर त्यांना ब्रॅडीकार्डिया हा आजार असल्याचं कळलं.|Marathi_F|other|9.473375
processed_mr_f_finance_03510.wav|आर्थिकदृष्ट्या दुर्बल आणि अल्प उत्पन्न गटातील नागरिकांचे घरकुलांचे स्वप्न साकार करण्यासाठी जिल्हा ग्रामीण विकास यंत्रणा प्रयत्नशील आहे.|Marathi_F|other|9.877333
processed_mr_f_weather_01683.wav|त्यामुळे काम पूर्ण होऊन उद्घाटनाच्या प्रतिक्षेत असणारा गोविंदवाडी बायपास पुन्हा एकदा लांबणीवर जाणार असल्याची शक्यता वर्तवण्यात येत आहे.|Marathi_F|other|9.300000
processed_mr_f_weather_01547.wav|हिंदुस्तान टाइम्सला दिलेल्या वृत्तानुसार अभिनेत्री मल्हार राठौरनं काही दिवसांपूर्वी एएफपीला दिलेल्या मुलाखतीत हा धक्कादायक खुलासा केला.|Marathi_F|other|9.700000
processed_mr_f_politics_03074.wav|तीन दिवसांपूर्वी सकाळी अकरा वाजता खारच्या राजवती चिल्ड्रेन पार्कजवळ तीन तरुण मद्यप्राशन करीत होते.|Marathi_F|other|8.330667
processed_mr_f_agri_01179.wav|शासनातर्फे प्रधानमंत्री कृषी सिंचन योजना आणि मागेल त्याला शेततळे या योजनांची आखणी करण्यात आली आहे.|Marathi_F|other|8.277333
processed_mr_f_health_00361.wav|अशक्तपणा, उच्च रक्तदाब असलेल्या आणि मलेरियावर  उपचार  म्हणून ताज्या ब्लुबेरीज अतिशय उपयुक्त असतात.|Marathi_F|other|8.126604
processed_mr_f_health_03642.wav|बालवयात आनुवंशिक आजार, जन्मजात व्यंग, जंतुसंसर्ग हे मूत्रपिंड विकारास प्रामुख्याने कारणीभूत ठरतात.|Marathi_F|other|8.683896
processed_mr_f_weather_01732.wav|सोन्याच्या चढ्या भावांमुळे ग्राहकही सराफा बाजारात येत नसल्यानं मंदी गडद झाल्याचं व्यापारी सांगतात.|Marathi_F|other|6.901333
processed_mr_f_other_03290.wav|अनुराग कश्यप, अभिनेता राजकुमार राव यांच्या मागोमाग आता गायक मिका सिंग सिद्धूच्या मदतीला धावला आहे.|Marathi_F|other|7.859583
processed_mr_f_weather_02400.wav|पंडित रघुनंदन पणशीकर हे त्यांची गानवैशिष्ट्ये सांगणार असून जयपूर घराण्याची अदाकारी पेश करणार आहेत.|Marathi_F|other|7.594667
processed_mr_f_books_02008.wav|ब्राझीलमधील मैदानी प्रदेश दोन विभागात दिसून येतो.|Marathi_F|other|4.237271
processed_mr_f_books_02081.wav|उच्चभूमीच्या पलीकडे या वाऱ्यांचा प्रभाव कमी होतो.|Marathi_F|other|4.364979
processed_mr_f_books_00456.wav| दृक् आणि ललित कलांच्या क्षेत्रात कलेचा केवळ रसिकांनी रसास्वाद घ्यावा म्हणून कलानिर्मिती केली जाते. |Marathi_F|other|7.197813
processed_mr_f_finance_03154.wav|तसेच अनेक मोठ्या खाजगी बँका मोठ्या कॉर्पोरेट्सना दिलेल्या महाकाय कर्ज बोज्याखाली दडपलेल्या आढळतात.|Marathi_F|other|7.861333
processed_mr_f_finance_03544.wav|आरकॉम कंपनीवर मोठं कर्ज आहे आणि या कर्जाची परतफेड करण्यासाठी केवळ सात महिन्यांचा कालावधी उरला आहे.|Marathi_F|other|8.000000
processed_mr_f_education_03464.wav|या सिनेमात हाजी मस्तान याच्या नेतृत्वाखाली मुंबईत संघटित झालेल्या गॅँग्सची कथा दाखविण्यात आली आहे.|Marathi_F|other|8.565333
processed_mr_f_education_01199.wav|विद्यापीठाच्या या निर्णयामुळे पेटची परीक्षा देणाऱ्या हजारो विद्यार्थ्यांना मोठा दिलासा मिळणार आहे.|Marathi_F|other|7.626667
processed_mr_f_books_01739.wav|बहुजन समाज पक्ष हा समाजवादी विचारसरणीचा पक्ष आहे.|Marathi_F|other|4.782938
processed_mr_f_books_00203.wav|महाराष्ट्रामध्ये दलित स्त्रियांच्या दृष्टिकोनातून सामाजिक वर्ग, जात इत्यादी बाबींच्या संदर्भात लेखन केले गेले.|Marathi_F|other|8.000000
processed_mr_f_other_03544.wav|त्यामुळे रंजित दासने बनावट सीमकार्ड आणायची जबाबदारी त्याचे सख्खे मेव्हणे सुरज आणि नवीन यांच्यावर सोपविली होती.|Marathi_F|other|8.660667
processed_mr_f_health_01601.wav|कुत्र्याचे विष शरीरात पसरल्यास किंवा वेळीच उपचार न मिळाल्यास त्या व्यक्तीचा जागीच मृत्यू होण्याची शक्यता असते.|Marathi_F|other|8.091771
processed_mr_f_weather_02845.wav|कमळाच्या पाकळ्यांमध्ये भुंगे कधी गुदमरून मरतात तेच कळत नाही, अमोल कोल्हेंचा पक्षांतर करणाऱ्या नेत्यांना इशारा.|Marathi_F|other|8.138667
processed_mr_f_agri_02535.wav|अक्षरांचा आकार, ठेवण समान आल्याची खात्री झाल्यावर मार्करने ती अक्षरे गिरवून त्यावर रेशीम धाग्यांची वीण घालतात.|Marathi_F|other|8.384000
processed_mr_f_agri_01885.wav|नातं म्हणजे फक्त रक्ताचं नातं नाही, तर नातं म्हणजे जे मनातून जुळतं, एक रेशीम धागा जो अति ताणला तर तुटून जातो..|Marathi_F|other|9.376000
processed_mr_f_politics_03029.wav|गॅलेक्सीच्या कर्मचाऱ्यांनी कृष्णा नदीच्या काठावर वसलेल्या मासुचीवाडी, सातपेवाडी आणि गौंडवाडी या गावात भेट दिली |Marathi_F|other|8.864000
processed_mr_f_general_01202.wav|युनियन जिमखाना मैदानावर आयोजित करण्यात आलेल्या क्रिकेट स्पर्धेचे अजिंक्यपद जैन सुपर किंग्स संघाने संपादन केले.|Marathi_F|other|8.394667
processed_mr_f_agri_02876.wav|नवीन पालवी फारच कमी येते बागांमधील झाडे फार दाटीने वाढलेली असल्याने फळे काढणे व तत्सम कामे करणे जिकिरीचे होते.|Marathi_F|other|9.200000
processed_mr_f_other_01492.wav|असा प्रश्न करतानाच या व्यक्तीमुळे जिल्ह्याच्या विकासासाठी {४०}{चाळीस} कोटी रुपये कमी मिळाले, हेही स्पष्ट केले.|Marathi_F|other|7.381333
processed_mr_f_education_02797.wav|देवदर्शन, स्नानाची पर्वणी लुटत, जागरण गोंधळ, कोटमा पूजन करीत आपली भोळीभाबडी श्रद्धा श्रींच्या चरणी अर्पण केली.|Marathi_F|other|10.058667
processed_mr_f_education_02144.wav|इंग्रजीचा इतका उदोउदो झालाय की अन्य भाषेला अग्रिमस्थान दिलेले विचित्र वाटते असे दिसतेय, म्हणून तशी टिपणी केली.|Marathi_F|other|9.400000
processed_mr_f_other_00705.wav|तांदूळ आणि कडधान्य किंवा द्विदल धान्य, डाळी यापासून केला जाणारा खिच्चा हा पदार्थ आयुर्वेदात सांगितला गेला आहे.|Marathi_F|other|8.853333
processed_mr_f_other_02930.wav|स्थायी समितीत ताराराणी आघाडीचे गटनेता सत्यजित कदम व शिवसेनेच्या प्रतिज्ञा उत्तुरे यांच्यासह इतरांची निवड झाली.|Marathi_F|other|9.345667
processed_mr_f_books_01661.wav|सामान्य जनता, लोकशाही, प्रतिनिधित्व आणि निवडणुका या सर्वांना जोडणारा सर्वांत महत्त्वाचा दुवा राजकीय पक्ष असतो.|Marathi_F|other|8.834812
processed_mr_f_health_01723.wav|आपण शस्त्रक्रियेच्चा मदतीने संपूर्ण शस्त्रक्रिया करुन प्रोस्टेट ग्रंथी काढून हा कर्करोग पूर्णपणे बरा होऊ शकतो.|Marathi_F|other|8.200000
processed_mr_f_weather_01185.wav|यवतमाळ येथील पुसद तालुक्यातील साक्षी प्रकाश म्हस्के या खेळाडूची भारतीय वेटलिफ्टिंग संघात निवड करण्यात आली आहे.|Marathi_F|other|8.373333
processed_mr_f_finance_01186.wav|जागतिक पातळीवर किरकोळ विक्री बिले सर्व कर अंतर्भूत करून दिली जातात व करांचे विस्तृत विवरण त्यात समाविष्ट नसते.|Marathi_F|other|8.938667
processed_mr_f_education_03130.wav|साधी जीन्स आणि टीशर्ट घातलेला हा तरूण आपल्याला प्रश्नं विचारणारा कोण? असे भाव त्याच्या चेहऱ्यावर स्पष्ट उमटलेले दिसत होते.|Marathi_F|other|9.898667
processed_mr_f_books_00140.wav|त्याबद्दल आदर, कौतुक असलेले काही अभ्यासक त्यांच्यामध्ये होते.|Marathi_F|other|4.597188
processed_mr_f_general_01428.wav|एक खेळ लपाछपीचा असे बोल असलेल्या या अंगाई गीताचे भारद्वाज स्टुडिओमध्ये, नुकतेच रेखा यांच्या आवाजात रेकॉर्डिंग करण्यात आले.|Marathi_F|other|9.500000
processed_mr_f_finance_00404.wav|परंतु या कंपनीकडे या औषधाची निर्मिती करण्याची मक्तेदारी होती आणि त्यामुळे मनमानी किंमत लावून ही कंपनी भरपूर पैसा कमवत असे.|Marathi_F|other|9.632000
processed_mr_f_other_00564.wav|त्याच्या डोळ्यात अश्रू होतेच पण मी माझे अश्रू लपवू शकलो नाही.|Marathi_F|other|4.810667
processed_mr_f_agri_00286.wav|पावसाच्या सुरुवातीला गिरिपुष्पाची वाढ जोमाने होत असल्याने भात लावणीच्या वेळी गिरिपुष्पाचा पाला मुबलक प्रमाणात उपलब्ध होतो.|Marathi_F|other|9.088000
processed_mr_f_books_00799.wav|विसाव्या-एकविसाव्या शतकात खेळांचे आंतरराष्ट्रीयीकरण झाले आहे.|Marathi_F|other|6.100000
processed_mr_f_agri_03491.wav|देवघरात सुकलेली फुले ठेवू नयेत यामुळे अस्वच्छता आणि वास्तुदोष वाढतात. यामुळे सकाळी अर्पण केलेली फुले रात्री काढून टाकावीत.|Marathi_F|other|9.500000
processed_mr_f_agri_03195.wav|मध्य आशियातील लोक मृतांना सोयाबीनचे दाणे व मध अर्पण करीत असत.|Marathi_F|other|6.080000
processed_mr_f_finance_02988.wav|जर एखाद्या नागरिकाचा नावलौकिक वर असेल तर तो कर सहज भरता येईल.|Marathi_F|other|5.546667
processed_mr_f_politics_01740.wav|शनिवारी उत्तर प्रदेशात झालेल्या उत्कल एक्स्प्रेस अपघाताला दुर्लक्ष कारणीभूत आहे, असा प्राथमिक निष्कर्ष रेल्वेने काढला आहे.|Marathi_F|other|9.269333
processed_mr_f_other_02450.wav|अष्टौप्रहर असे या शोधकथांचे नाव असून ते फारच वाचनीय झाले आहे.|Marathi_F|other|6.083250
processed_mr_f_books_01618.wav|तो रोखण्यासाठी निवडणूक आयोगाला अनेक उपाययोजना कराव्या लागतात.|Marathi_F|other|5.200000
processed_mr_f_agri_03755.wav|जमिनीची चांगल्या प्रकारे पूर्वमशागत करून जमीन भुसभुशीत करावी.|Marathi_F|other|5.002667
processed_mr_f_other_01943.wav|माझ्या हेल्मेटचा काही उपयोग झाला नाही कारण दक्षिणा आलीच नाही.|Marathi_F|other|4.887437
processed_mr_f_agri_01397.wav|गुजरात, कर्नाटक व गोव्याच्या मच्छीमारांचे महाराष्ट्राच्या हद्दीत अतिक्रमण होते व ते महाराष्ट्राच्या हद्दीत मासेमारी करतात.|Marathi_F|other|8.810667
processed_mr_f_politics_00230.wav|महिला गटात यजमान अमेरिकेची सेरेना विल्यम्स आणि लॅटविया देशाची अनास्तासिया यांनी अमेरिका ओपनच्या उपांत्य फेरीत प्रवेश केला.|Marathi_F|other|10.100000
processed_mr_f_weather_00500.wav|मच्छिमारांनी विशाल सागराशी अत्यंत आत्मीयतेचे नाते जोडले होते.|Marathi_F|other|5.300000
processed_mr_f_education_00419.wav|हा प्रकार पेट्रोल पंप मालकांच्या लक्षात आल्यानंतर त्यांनी ग्राहकांना आपल्याकडे खेचण्यासाठी विविध क्लृप्त्या वापरायला सुरुवात केली आहे.|Marathi_F|other|9.856000
processed_mr_f_general_00260.wav|केवळ इतकेच नाही तर मी हा चित्रपट नुसता प्रोड्यूस करणार नाही तर त्याचे मोठ्या प्रमाणात मार्केटींग करेल, असेही त्यांनी जाहीर करून टाकले.|Marathi_F|other|8.938667
processed_mr_f_finance_02573.wav|विशेष म्हणजे वित्तीय खर्चाची पूर्तता अद्यापही हेमा मालिनींच्या संस्थेने केली नसून यापूर्वी दिलेला भूखंड शासनास परत करण्यात आलेला नाही.|Marathi_F|other|10.165333
processed_mr_f_finance_01999.wav|जास्त नफा मिळण्यासाठी अशा प्रकारची अनुचित व्यापारी प्रथा अनुसरली गेलेली दिसते, असे परखड मत नोंदवून राज्य आयोगाने दोन्ही अपिले फेटाळली.|Marathi_F|other|9.900000
processed_mr_f_other_03383.wav|काश्मिरात राष्ट्रद्राेही आणि पाकड्यांचे गोडवे गाणाऱ्या मेहबुबा मुफ्तींशी सत्तेसाठी निकाह लावताना भाजपने एनडीएची परवानगी घेतली होती का?|Marathi_F|other|10.123521
processed_mr_f_books_01648.wav|लोकप्रतिनिधित्वाच्या कायद्यातही त्या दृष्टीने बदल करून गुन्हेगारी पार्श्वभूमीचे उमेदवार निवडणुकीत सामील होणार नाहीत याची काळजी घ्यावी.|Marathi_F|other|9.484979
processed_mr_f_health_00192.wav|एम्ब्रोब प्रभावी उपचार सुरू करू शकतो कारण ते थुंकी पातळ करण्यास मदत करते.|Marathi_F|other|6.501208
processed_mr_f_health_03875.wav|एकदा कांजिण्या झाल्या की, त्याच व्यक्तीस पुन्हा कांजिण्या सहसा होत नाहीत.|Marathi_F|other|5.421479
processed_mr_f_health_01541.wav|त्याच्या अंगठ्यातून रक्त आल्यानंतर त्याने ते बोट चोखले व मैदानावर थुंकले.|Marathi_F|other|5.711729
processed_mr_f_finance_00211.wav|लाड व त्यांच्या पत्नीचे अभ्युदय बँकेत एकत्रित बचत खाते व एटीएम कार्ड आहे.|Marathi_F|other|5.973333
processed_mr_f_finance_00508.wav|एन्ट्री एक्झिट खरेदी किंवा विक्रीवर कोणताही कर म्हणजे लोड लावला जात नाही.|Marathi_F|other|5.800000
processed_mr_f_books_02182.wav|ब्राझील हा दक्षिण अमेरिका खंडातील सर्वांत जास्त लोकसंख्या असलेला देश आहे.|Marathi_F|other|5.723354
processed_mr_f_politics_01215.wav|कारण शेवटी ही राज्ये दारिद्र्य आणि सामाजिक विषमतेने ग्रासलेली राज्ये आहेत|Marathi_F|other|6.432000
processed_mr_f_politics_00753.wav|परिणामी असंख्य जर्मन नागरिक स्वतःच्या मनाने ज्यूंना विरोध करू लागले होते.|Marathi_F|other|6.186667
processed_mr_f_health_02461.wav|धक्कादायक म्हणजे या दोन डॉक्टरांच्या वादात एका नवजात बाळाचा मृत्यू झालाय.|Marathi_F|other|6.600000
processed_mr_f_agri_01096.wav|झेंडू व इतर फुले मथुरा, वृंदावन व वाराणसी या उत्तरप्रदेशातील भागात जातात.|Marathi_F|other|7.253333
processed_mr_f_books_00971.wav|ऐतिहासिक वारसास्थळाला भेट देण्यासाठी जाणे याला ‘हेरिटेज वॉक’ असे म्हणतात.|Marathi_F|other|6.000000
processed_mr_f_education_03241.wav|फियाट ग्रँड पुंटो ही अशा प्रकारची सोय उपलब्ध करून देणारी पहिली गाडी होती.|Marathi_F|other|6.100000
processed_mr_f_other_01765.wav|याचवेळी पाठीमागून येणाऱ्या ट्रकने थांबलेल्या लक्झरी बसला जोराची धडक दिली.|Marathi_F|other|5.800000
processed_mr_f_agri_02601.wav|कचर्‍यामुळे पावसाचे पाणी गटारातून वेगाने वाहत जात नाही आणि गटारे तुंबतात.|Marathi_F|other|5.973333
processed_mr_f_education_00402.wav|हे संशोधन फार खर्चिक असल्याने त्याची फलश्रुती आताच प्राप्त होईल असे नाही.|Marathi_F|other|6.100000
processed_mr_f_books_00502.wav| काही संवाद पात्रे स्वयंस्फूर्तीने बोलतात. देवांसाठी लाकडी मुखवटे वापरतात.|Marathi_F|other|6.129688
processed_mr_f_finance_01940.wav|तरी नागरिकांनी या संधीचा लाभ घेऊन आपल्या मालमत्तांचा कर आणि थकबाकी भरावी.|Marathi_F|other|5.900000
processed_mr_f_health_03919.wav|मुलाला अंगावर पाजण्याच्या क्रियेमुळे प्रोलॅक्टिन हे संप्रेरक स्रवत राहते.|Marathi_F|other|5.572417
processed_mr_f_books_02289.wav|बंगालच्या उपसागरात गोदावरी नदीच्या मुखापाशी खनिज तेलाचे साठे सापडले आहेत.|Marathi_F|other|5.990375
processed_mr_f_finance_01021.wav|सौजन्याने, सभ्यतेने वागणारी व्यक्ती कोणताही शेलकी शेरा मारण्याआधी दहावेळा विचार करेल.|Marathi_F|other|6.600000
processed_mr_f_health_02781.wav|अशा ठिकाणी एका तासामागे एक ते दोन मिनिटं ब्रेक घेणं अनिवार्य आहे, असं डॉक्टर सांगतात.|Marathi_F|other|7.000000
processed_mr_f_agri_03600.wav|हंदिगनूर येथील अनेक शेतकर्‍यांनी पिकांना पाणी देण्यासाठी ठिबक सिंचनाचा वापर केला आहे.|Marathi_F|other|6.300000
processed_mr_f_health_00721.wav|रवींद्रची कवटी फुटून मेंदू बाहेर पडल्याचे आपण पाहिले आणि जिवाच्या आकांताने पळत सुटलो.|Marathi_F|other|6.245792
processed_mr_f_other_02526.wav|सुखी संसाराची स्वप्ने बघण्यात रममाण असलेल्या प्रतीकला एक क्षण काय झालॆ ते कळलेच नाही.|Marathi_F|other|6.756625
processed_mr_f_education_00795.wav|दरम्यान, हा सर्व प्रकार शेतीच्या वादातून झाल्याचा दावा टेम्भुर्णी पोलिसांनी केला आहे.|Marathi_F|other|6.357333
processed_mr_f_politics_00752.wav|तरुणीने गुप्तांगावर केलेल्या मारहाणीचे घाव वर्मी लागल्याने पीडित तरुण रक्तबंबाळ झाला.|Marathi_F|other|8.200000
processed_mr_f_weather_01238.wav|या सिनेमाच्या भारतात झालेल्या शूटिंगसाठी पूर्णिमा यांनी कॉश्चुम्स डिझायनिंग केलं आहे.|Marathi_F|other|5.952000
processed_mr_f_politics_02240.wav|पवन परुळेकर, राजू परुळेकर, प्रकाश पुजारे, प्रसाद साखरकर, संजना आळवे, आदी उपस्थित होते|Marathi_F|other|8.500000
processed_mr_f_weather_02029.wav|अन् नेहमी जातो तसा आज संध्याकाळी मी पण तिकडे लॉनवर फिरायला जाणार नाही; उगाच का अडथळा? |Marathi_F|other|6.700000
processed_mr_f_agri_00305.wav| लोरे व आचिर्णे गावांमध्ये धरणाच्या पाण्यामुळे ऊस लागवड मोठ्या प्रमाणावर केली जात आहे.|Marathi_F|other|6.837333
processed_mr_f_education_03276.wav|मिस्बाह यांना ही नोकरी दिली जाऊ शकते अशी पाकिस्तानी मिडियामध्ये सध्या चर्चा सुरु आहे.|Marathi_F|other|6.954667
processed_mr_f_education_01334.wav|पुन्हा याची सोडत जाहीर करण्यात येणार असल्याचे तालुका कृषी अधिकारी आऱ. डी चंदनशिवे यांनी सांगितले.|Marathi_F|other|8.842667
processed_mr_f_books_00445.wav|अशा प्रकारे नवीन शैली विकसित करणाऱ्या कलाकारांमध्ये उदय शंकर यांचे नाव प्रामुख्याने घ्यावे लागेल.|Marathi_F|other|7.348750
processed_mr_f_agri_01790.wav|तहान लागलीय तांब्याभर पाण्याची आणि तुम्ही ओंजळभर पाणी देता, आणि वरून सांगताय आम्ही पाणी देतोय ना!|Marathi_F|other|7.300000
processed_mr_f_health_04005.wav|जागतिक अस्थिसुषिरता दिवसाच्या निमित्ताने अस्थिसुषिरता या आजाराबाबत माहितीपर कार्यक्रम केले जातात.|Marathi_F|other|7.731875
processed_mr_f_agri_02250.wav|डोंगरावर वरपासून खालपर्यंत असे समांतर चर काढल्यास चांगले पाणी सखल भागातील विहिरींना वर्षभर राहते.|Marathi_F|other|8.533333
processed_mr_f_weather_01376.wav|एकदा तो मुंबईत आहे अशी पोलिसांना टीप मिळाली होती मात्र तो तेंव्हासुद्धा पळण्यात यशस्वी झाला होता.|Marathi_F|other|7.594667
processed_mr_f_other_03503.wav|आता अबुधाबी नॅशनल ऑइल कंपनी आराम्कोचा निम्मा हिस्सा पाच हजार कोटी अमेरिकी डॉलरला खरेदी करणार आहे.|Marathi_F|other|7.975688
processed_mr_f_general_01170.wav|वाफेवर चालणारी पहिली व्यावसायिक बोट तसेच लढाऊ पाणबुडी तयार करणारे रॉबर्ट फुल्टन यांचा आज जन्मदिन.|Marathi_F|other|7.861333
processed_mr_f_books_02053.wav|उगमक्षेत्रानुसार भारतातील नद्यांचेहिमालयातील नद्या व द्वीपकल्पावरील नद्या असे वर्गीकरण केले जाते.|Marathi_F|other|8.579396
processed_mr_f_finance_01393.wav|जनधन योजना, गॅस सबसिडी परत करण्याच्या आवाहनाला नागरिकांनी दिलेला प्रतिसाद आदी मुद्यांवर ते बोलले.|Marathi_F|other|7.500000
processed_mr_f_finance_03507.wav|स्टॅम्प विक्रीच्या माध्यमातून शासनास लाखो रुपयांचा महसूल मिळत असताना या महसूलाला ब्रेक का लागतोय?|Marathi_F|other|7.189333
processed_mr_f_weather_01025.wav|तर पी व्ही सिंधू आणि किदाम्बी श्रीकांत यांना मात्र उपांत्यपूर्व फेरीत पराभवाला सामोरे जावे लागले.|Marathi_F|other|7.300000
processed_mr_f_other_01445.wav|तेथे इलेक्टॉनिक मिडियाचे पत्रकार असलेल्या पुरी यांच्या कार्यालयात घुसून त्यांना मारहाण केली गेली.|Marathi_F|other|6.965333
processed_mr_f_books_02321.wav|भारतातील कंपन्यांनी ब्राझीलमध्ये मोठ्या प्रमाणात गुंतवणूक करून अनेक औद्योगिक केंद्रे उभारली आहेत.|Marathi_F|other|7.337125
processed_mr_f_health_03765.wav|हे पित्त मूत्राशय, मूत्रपिंड किंवा खोकला रोगांवर उपचार करण्यासाठी मिश्रित घटक म्हणून वापरले जाते.|Marathi_F|other|7.987292
processed_mr_f_health_02878.wav|सनस्क्रीन तुमच्या हाताच्या तळव्यांवर घ्या आणि शरीराच्या उघड्या भागावर एक एक ठिपका लावा आणि पसरवा.|Marathi_F|other|7.400000
processed_mr_f_politics_01186.wav|तसेच महापौर स्टीव गिलमोर यांनी शहराच्या आयुक्तांसह रेस्टॉरंटला भेट देऊन सरदार यांची विचारपूस केली|Marathi_F|other|8.900000
processed_mr_f_weather_02248.wav|वादळी वाऱ्यासह कोसळणाऱ्या पावसामुळे रंगमाटी, बंदरबर्न, आणि चित्तगाँग हे भाग पाण्याखाली गेले आहेत.|Marathi_F|other|8.373333
processed_mr_f_health_03613.wav|छोट्या शहरात किंवा खेड्यांमध्ये शस्त्रक्रिया करण्यास तेवढी मुबलक सुविधा किंवा स्थिती उपलब्ध नसते.|Marathi_F|other|7.035271
processed_mr_f_other_03721.wav|हॉलिवूडच्या सुप्रसिद्ध अमेरिकन अभिनेत्री सुसान सॅरेन्डॉन यांच्या हस्ते या सोहळ्याचं उद्घाटन झालं.|Marathi_F|other|8.056958
processed_mr_f_books_01526.wav|अल्पसंख्याकांना शिक्षणाच्या व रोजगाराच्या संधी मिळाव्यात यासाठी शासनाने अनेक योजना राबवल्या आहेत. |Marathi_F|other|8.056958
processed_mr_f_weather_00559.wav|उत्तर कोरियाचे प्रमुख किम जाँग उनने गेल्यावर्षी अमेरिकेचे राष्ट्राध्यक्ष डोनाल्ड ट्रम्प यांची भेट घेतली होती.|Marathi_F|other|8.000000
processed_mr_f_other_02558.wav|नववधूला स्त्रीसुलभ भावनेमुळे मैत्रिणींच्या गराड्यात पतीचे नाव घेताना वाटणारा लज्जायुक्त संकोच या गीतात आढळतो.|Marathi_F|other|8.950917
processed_mr_f_books_01983.wav|गियाना उच्चभूमीचा मुख्य भाग व्हेनेझुएला देशात असून ही उच्चभूमी पूर्वेकडे फ्रेंच गियानापर्यंत विस्तारलेली आहे. |Marathi_F|other|8.695500
processed_mr_f_other_02742.wav|हिंदी भक्ती साहित्यात नामदेवांच्या विचाराचे उमटलेले पडसाद पाहता कबीरादि संतकवींचे स्फूर्तिस्थान नामदेवच होते.|Marathi_F|other|9.055417
processed_mr_f_health_03252.wav|दोन्ही गोष्टींमधे डॉक्टर जेव्हा त्या पाषाणांमधे जातात तेव्हा त्यांना स्वत:च्या नावाचं एक पाकीट ठेवलेलं दिसतं.|Marathi_F|other|7.755083
processed_mr_f_agri_01989.wav|नदीकाठच्या भागातील ऊस लागवड क्षेत्रामध्ये हुमणी कीड आणि पोक्का बोइंग व शेंडा कूज रोगाचा प्रादुर्भाव दिसत आहे.|Marathi_F|other|9.045333
processed_mr_f_weather_00230.wav|आयपीएल स्पॉटफिक्सिंग प्रकरण उजेडात येण्यापूर्वी क्रिकेटच्या मैदानात श्रीसंतला ठुमक ठुमक नाचताना पाहिलाच असेल.|Marathi_F|other|7.978667
processed_mr_f_weather_00476.wav|वैश्विक स्वास्थ्य, सद्भाव आणि शांतीचा संदेश सर्वांपर्यंत पोहोचविणे हे या खास दिवसाच्या आयोजनाचे उद्दिष्ट आहे.|Marathi_F|other|8.661333
processed_mr_f_weather_00132.wav|पाश्चात्त्य संस्कृतीच्या प्रभावाखाली आजची पिढी असली तरी या संस्कृतीमुळे आपल्या पिढ्यांची पुढे हानी होणार आहे.|Marathi_F|other|7.712000
processed_mr_f_agri_03670.wav|महाराष्ट्राचे अनुकूल हवामान, योग्य जमीन आणि ओलिताची उपलब्धता लक्षात घेता या फळपिकाच्या लागवडीस भरपूर वाव आहे.|Marathi_F|other|8.900000
processed_mr_f_other_01907.wav|कर्णधार ब्रेंडन टेलर वगळता स्टार नसले तरी सीन विल्यम्स, प्रॉस्पर उत्सेया, ग्रॅमी क्रीमरकडे मोठी खेळी करण्याची क्षमता आहे.|Marathi_F|other|9.728792
processed_mr_f_politics_00712.wav|एप्रिल रोजी झालेल्या खोट्या चकमकीत, रामको तसेच शिल्पा ध्रुवा या महिला माओवाद्यांना मारल्याचा आरोप माओवाद्यांनी केला होता.|Marathi_F|other|9.700000
processed_mr_f_finance_02661.wav|दरम्यानच्या काळात कर आकारणी न करताच वसूल करण्यात आलेली पाणीपट्टी कुणाच्या घशात गेली या बाबत प्रश्नचिन्ह निर्माण झाले आहे.|Marathi_F|other|8.661333
processed_mr_f_education_03338.wav|त्यानंतर सप्टेंबरात त्यांच्या ग्रंथाचे इंग्रजीतील भाषांतर हॉलंडमध्ये गुप्तपणे छापून सर्वत्र गुप्ततेने प्रसारीत केले गेले.|Marathi_F|other|9.749333
processed_mr_f_politics_00941.wav|अशात महिला सुरक्षेच्या दृष्टीने नागपूर पोलिसांनी उचललेलं हे पाऊल स्वागतार्ह्य असून महिलासुद्धा पोलिसांचं अभिनंदन करत आहेत|Marathi_F|other|9.760000
processed_mr_f_other_01500.wav|मराठी साहित्यात आतापर्यंत आचार्य अत्रे आणि पु ल देशपांडे या अफाट लोकप्रिय लेखकांच्या अशा किश्श्यांची पुस्तके झालेली आहेत.|Marathi_F|other|9.856000
processed_mr_f_finance_03383.wav|अशा मायक्रो फायनान्स कंपन्यांची कर्जे माफ करावीत, महिलांना शासकीय योजनांतून कर्ज पुरवठा करावा अशी विनंती करण्यात आली आहे.|Marathi_F|other|8.768000
processed_mr_f_general_00896.wav|शिबिराला जाताना किंवा शिबिराचा सराव सुरू असताना या दोघांपैकी कोणी एक जरी खेळत असला तर आम्ही सर्व जण त्यांचा खेळ पाहत असू.|Marathi_F|other|9.770667
processed_mr_f_other_03613.wav|पंजाब नँशनल बँकेच्या घोटाळ्याने चर्चेत असलेल्या नीरव मोदीसारख्या हिरे व्यापार्याने बँकेची अर्थ व्यवस्था पार कोलमडून गेली.|Marathi_F|other|9.043792
processed_mr_f_finance_03032.wav|पण टार्गेट दिल्यावरही या बँका फसवी आकडेवारी देतात, हे बँक ऑफ महाराष्ट्रने दिलेल्या जनधन योजनेच्या खात्यांवरून दिसून येते.|Marathi_F|other|9.056000
processed_mr_f_health_03323.wav|पण काही कारणांमुळे मृत्यूपत्र करायच्या आधीच जर एखाद्या व्यक्तीचा आकस्मिक मृत्यू झाला तर त्याच्या मालमत्तेचं काय होत असेल?|Marathi_F|other|8.962521
processed_mr_f_weather_02630.wav|हजारो श्रोत्यांच्या सभेला आपल्या वक्तृत्वातून दोनदोन तास खदाखदा हसवत ठेवण्याचं प्रचंड सामर्थ्य अत्र्यांच्या विनोदात होतं.|Marathi_F|other|8.300000
processed_mr_f_politics_00797.wav|त्यातील एक महिला म्हणाली, ही मुसलमान नसूनही रोज बुरखा घालून येते आणि मशिदीच्या दारात पहिली जागा पटकावून भीक मागायला बसते.|Marathi_F|other|9.770667
processed_mr_f_weather_00499.wav|आतापर्यंत सरकारने अनेकवेळा अण्णांना आश्वासने देऊनही ती पाळण्यात न आल्याने अण्णांना प्रत्येकवेळी उपोषणाचा मार्ग स्वीकारावा लागला होता.|Marathi_F|other|10.144000
processed_mr_f_books_01133.wav|कोशरचना करताना अकारविल्हे आणि विषयवार अशा दोन पद्धती ढोबळमानाने वापरतात. |Marathi_F|other|7.200000
processed_mr_f_general_01612.wav|असा हल्ला झाल्यास जहाजातील डिक्टेटर यंत्रणेच्या साह्याने तो कोणता हल्ला आहे हे कळते.|Marathi_F|other|6.368000
processed_mr_f_weather_03042.wav|ओक्लाहोमा शहर व टुल्सा या शहरांनाही धोक्याचा इशारा दिला आहे.|Marathi_F|other|5.568000
processed_mr_f_other_00059.wav|पोंभुर्ले ग्रामस्थांच्या वतीने आद्य पत्रकार बाळशास्त्री जांभेकर यांची पुण्यतिथी त्यांच्या मूळ गावी पोंभुर्ले येथे साजरी करण्यात आली.|Marathi_F|other|9.685333
processed_mr_f_weather_01809.wav|तत्पूर्वी त्यांनी आठ एकरावर सव्वाचार फूट अंतरावर सरी पाडून त्यावर मल्चिंग पेपरचे आच्छादनही केले.|Marathi_F|other|7.800000
processed_mr_f_books_00426.wav|या लोककला धार्मिक उत्सव आणि सामाजिक जीवन यांचा एक अविभाज्य भाग म्हणून विकसित झाल्या. |Marathi_F|other|7.058500
processed_mr_f_weather_01414.wav|एकुणच आता प्रचाराच्या तोफा थंडावल्या आहेत आणि कत्ल की रात सुरु झाली आहे.|Marathi_F|other|5.685333
processed_mr_f_politics_01642.wav|ही हत्या सरकार स्पंसर्ड आहे का ? असा थेट सवालच राज ठाकरे यांनी विचारलाय.|Marathi_F|other|6.000000
processed_mr_f_finance_00986.wav|कमी होणारे उत्पन्नाचे स्त्रोत आणि वाढणारा खर्च याचा मेळ बसवताना सरकारच्या नाकातोंडाला फेस येतोय.|Marathi_F|other|7.434667
processed_mr_f_politics_00945.wav|कोम्बिंग ऑपरेशन राबवितांना या ड्रोनची मदत होणार आहे, अशी माहिती गृहमंत्री अनिल देशमुख यांनी दिली|Marathi_F|other|7.765333
processed_mr_f_politics_02585.wav|परिणामी पूर्वीची भययुक्त द्वेषभावना जाऊन त्याची जागा अतीव आदरयुक्त आत्मीयतेने घेतली.|Marathi_F|other|7.541333
processed_mr_f_health_01681.wav|असा आजार असलेले मूल होऊ नये म्हणून काही लग्ने टाळावी लागतात.|Marathi_F|other|5.421479
processed_mr_f_politics_00405.wav|तसेच दुसरा आरोपी सुधन्वा गोंधळेकर हा टेक्निकल एक्सपर्ट असल्याची माहिती समोर आली आहे.|Marathi_F|other|7.765333
processed_mr_f_other_02810.wav|आम्हाला वाटणाऱ्या चिंता अमेरिकेने गांभीर्याने घ्याव्यात असे चीनच्या परराष्ट्र मंत्रालयाच्या प्रवक्त्या हूआ चुनियंग यांनी म्हटले आहे.|Marathi_F|other|9.635917
processed_mr_f_health_02895.wav|गणेशच्या मेंदूमध्ये रक्तस्राव झाल्यानं डॉक्टरांना तातडीनं त्याच्यावर शस्त्रक्रिया करणं भाग पडलं.|Marathi_F|other|6.700000
processed_mr_f_finance_03509.wav|स्टेट बँक ऑफ इंडियासह काही बँका वगळता इतर बँक कर्मचाऱ्यांनी बंदला पाठिंबा दिला होता.|Marathi_F|other|7.200000
processed_mr_f_agri_00780.wav|शेळीच्या कातड्याला व त्यापासून बनवलेल्या वस्तूंना परदेशात व भारतात चांगली मागणी आहे.|Marathi_F|other|6.965333
processed_mr_f_finance_02540.wav|मालमत्तांच्या क्षेत्रावर आकारण्यात येणारा कर व प्रत्यक्ष क्षेत्र यामध्ये तफावत असते.|Marathi_F|other|6.080000
processed_mr_f_health_03517.wav|सप्तम स्थानाचा अधिपती जर लाभ, तृतीय, पंचम, नवम ह्या स्थानाशी निगडीत असेल तर वैवाहिक आयुष्य समाधानकारक राहील.|Marathi_F|other|10.169958
processed_mr_f_other_01750.wav|विदेशी चित्रकार नॉर्मन रॉक वेल व व्लॅडी निर हुसेन या चित्रकारांचा तिच्यावर पगडा आहे.|Marathi_F|other|7.114667
processed_mr_f_books_01257.wav|केप्लरने हे नियम केवळ नियमितपणे निरीक्षणे करून मापन केलेल्या ग्रहांच्या स्थानांवरून शोधून काढले.|Marathi_F|other|7.500000
processed_mr_f_finance_01977.wav|पालिकेतील क्षेत्रात {५०}{पन्नास} पेक्षा अधिक झाडं लावणाऱ्या व त्यांचं संवर्धन करणाऱ्या व्यक्ती व संस्था यांच्यासाठी स्वतंत्र गट करण्यात आला आहे.|Marathi_F|other|9.354667
processed_mr_f_other_03465.wav|त्याला खोटे बोलायला किंवा आचरण करायला आई व वडीलच अप्रत्यक्ष शिकवत असतात.|Marathi_F|other|5.955542
processed_mr_f_agri_02502.wav|महाराष्ट्रात उत्पादित होणारे दूध हे प्रक्रिया आणि उपपदार्थ निर्मितीसाठी वापरले जाते.|Marathi_F|other|6.080000
processed_mr_f_agri_03309.wav|अनेक पिकांमध्ये रेशीम कोशांची गुणवत्ता व उत्पादकता यात सातत्य राहत नाही.|Marathi_F|other|6.346667
processed_mr_f_weather_01505.wav|फक्त तुमच्या उद्योगाची माहिती देणारे संकेतस्थळ बनवायचे असेल तर तुलनेने सोपे काम आहे.|Marathi_F|other|6.300000
processed_mr_f_agri_02713.wav|लष्करी अळीचा प्रादुर्भाव हळव्या भात जातींवर दिसून येत असल्यास पावसाचा अंदाज घेऊन तयार झालेल्या हळव्या भात पिकाची त्वरित कापणी करावी.|Marathi_F|other|9.322667
processed_mr_f_finance_00060.wav|भारतातील शहरी व अर्धशहरी भागांमधील लघु व्यवसाय व व्यक्तींनी आर्थिक सिस्टीमकडे दुर्लक्ष केले आहे.|Marathi_F|other|7.669333
processed_mr_f_weather_00725.wav|काकूंच्या त्या अगतिक चेहऱ्याकडे पाहून मला काकूंच्या या परिस्थितीच्या अगदी विरुद्ध परिस्थितीच्या एका कुटुंबाची आठवण झाली.|Marathi_F|other|8.245333
processed_mr_f_books_01737.wav|साम्राज्यवादास या पक्षाचा विरोध आहे.|Marathi_F|other|3.436187
processed_mr_f_politics_03247.wav|यावेळी अनिकेत विरोध करीत असताना शैलेशचे मामा विश्वास लौंढे याने अनिकेतला धरुन ठेवले.|Marathi_F|other|7.125333
processed_mr_f_weather_01323.wav|त्यानंतर डॉक्टरांनी पोलिसांना याबाबत कळविले व जसपाल सिंगला पोलिसांच्या ताब्यात दिले.|Marathi_F|other|6.229333
processed_mr_f_politics_02500.wav|रेल्वे रुळावरून घसरल्याचं समजताच आपण घटनेचं वार्तांकन करण्यासाठी घटनास्थळी पोहचल्याचं पत्रकाराचं म्हणणं आहे.|Marathi_F|other|8.874667
processed_mr_f_finance_01873.wav|बाधित पीक उत्पादक शेतकर्‍यांचे बँक खाते क्रमांक तपासून हे अनुदान तीन आठवड्यांत त्यांच्या खात्यावर जमा करण्यात येणार आहे.|Marathi_F|other|8.256000
processed_mr_f_education_00910.wav|कारण चर्चा तेव्हाच होऊ शकते जेव्हा हिंदुस्तान डोकलाम भागातून कोणत्याही अटीशिवाय लष्कर मागे घेईल.|Marathi_F|other|9.312000
processed_mr_f_politics_01035.wav|यावेळी इलेकॅट्रानिक्स आणि सुचना प्रौद्योगिकी विभागाचे सचिव अजय प्रकाश सावनीसह जिल्ह्यातील आमदार आणि मान्यवर उपस्थित होते|Marathi_F|other|10.058667
processed_mr_f_politics_02335.wav|सिंधिया घाट, रत्नेश्वर मंदिराच्या समोरिल जागा आणि स्मशानेश्वर महादेवाच्या छतावरील जागेवर चिता जाळण्यात येतात|Marathi_F|other|8.298667
processed_mr_f_politics_03118.wav|शाक्य गणराज्याचे राजे शुद्धोधन व महाराणी महामाया किंवा मायादेवी ह्यांच्या पोटी गौतम बुद्ध ह्यांचा जन्म झाला.|Marathi_F|other|8.757333
processed_mr_f_books_02283.wav|कटला, रोहू, चोपडा इत्यादी गोड्या पाण्यातील प्रमुख मासे आहेत.|Marathi_F|other|5.700125
processed_mr_f_general_00064.wav|किल्ला गेट येथून धनगरी ढोल व इतर वाद्यांच्या गजरात प्रचंड संख्येने धनगर समाज बांधवांनी शांततेत मोर्चा काढला.|Marathi_F|other|9.066667
processed_mr_f_agri_02145.wav|हिवाळ्यात वनस्पतींची मुळे ताठर बनतात, परिणामी उपलब्ध असूनही मुळे पाणी शोषू शकत नाहीत|Marathi_F|other|7.456000
processed_mr_f_agri_00220.wav|ढेंचामुळे जास्त पावसाने होणारी जमिनीची धूप कमी प्रमाणात होते|Marathi_F|other|4.970667
processed_mr_f_weather_00002.wav|पंढरपूर तालुक्यातील खर्डी येथील सीताराम महाराज साखर कारखान्याच्या हंगामाचा शुभारंभ मुख्यमंत्र्यांच्या हस्ते करण्यात आला.|Marathi_F|other|9.066667
processed_mr_f_books_00310.wav|कलेच्या‘लोककला’आणि ‘अभिजात कला’अशा दोन परंपरा मानल्या जातात.|Marathi_F|other|5.293771
processed_mr_f_other_02204.wav|दरम्यान शारापोवाने माघार घेतल्याने रशियाच्या डारिया कासात्किना हिला संधी मिळाली आहे.|Marathi_F|other|6.640542
processed_mr_f_education_01134.wav|जी मंडळी वर्षानुवर्षे या व्यवसायात स्थिरस्थावर झाली आहेत, त्यांच्या पाठीशी त्याच एका मुद्याचा मोठा आधार आहे.|Marathi_F|other|9.312000
processed_mr_f_other_01444.wav|पीओपीच्या मूर्तिंमुळे होणारी निसर्गाची हानी लक्षात घेऊन मंडळाने हा निर्णय घेतल्याची माहिती मंडळाचे पदाधिकारी यांनी दिली.|Marathi_F|other|8.565333
processed_mr_f_weather_01108.wav|त्यावर बोलताना स्मृती म्हणाल्या की मी सर्वोच्च न्यायालयाच्या निकालावर बोलू शकत नाही.|Marathi_F|other|5.834667
processed_mr_f_politics_03019.wav|आपल्या देशातदेखील अनेक अजब, अतर्क्य व अन्यायी कायदे अजूनही प्रचलित आहेत.|Marathi_F|other|6.700000
processed_mr_f_finance_01112.wav|जिल्हा प्रशासनाने विमा कंपन्यांची बैठक घेऊन गावनिहाय आकडेवारी त्यांना उपलब्ध करून द्यावी असे निर्देशही फुंडकरांनी दिलेत.|Marathi_F|other|9.056000
processed_mr_f_general_00439.wav|तुम्हाला उत्तम स्वास्थ्य व दीर्घायुष्य लाभो हीच आई भवानी चरणी प्रार्थना.|Marathi_F|other|5.900000
processed_mr_f_books_01837.wav|चळवळीचा हेतू, कार्यक्रम, आंदोलनात्मक पवित्रा यांविषयी निर्णय घेता येतात. |Marathi_F|other|6.536042
processed_mr_f_agri_00687.wav|'ड्रिंक वॉटर रिमाइंडर' हे ॲप आपल्याला पाणी पिण्यासाठी केवळ आठवण करून देत नाही तर तुमच्या शरीरातील पाण्याची पातळी किती आहे ते सांगते.|Marathi_F|other|9.792000
processed_mr_f_general_03489.wav|या चर्चचे नुकतेच बांधकाम पूर्ण झाले असून गोवा चर्च म्हणून हे चर्च सर्वत्र परिचित आहे|Marathi_F|other|7.157333
processed_mr_f_other_01453.wav|इतर अनेक साम्ये आहेत आणि या मोहिमेला ग्लोबल वॉर्मिंगचे एक मोठे आयाम आहे.|Marathi_F|other|5.898667
processed_mr_f_education_03289.wav|गोलंदाजीत शेल्डॉन कॉट्रेल, ओशानी थॉमस व कार्लोस ब्रेथवेट यांच्याकडून चांगल्या यशाची अपेक्षा आहे.|Marathi_F|other|8.960000
processed_mr_f_books_00067.wav|स्त्रीवादी इतिहासलेखन म्हणजे स्त्रियांच्या दृष्टिकोनातून केलेली इतिहासाची पुनर्रचना. |Marathi_F|other|6.338667
processed_mr_f_books_01831.wav|निषेध अथवा प्रतिकार करण्याचा हक्क  हा लोकशाहीतील एक महत्त्वाचा हक्क आहे.|Marathi_F|other|6.118083
processed_mr_f_agri_00150.wav|अशा रीतीने पाणी जिकडेतिकडे पसरलेले आहे मुळापासून शेंड्यापर्यंत पाणी जाते|Marathi_F|other|6.314667
processed_mr_f_books_00353.wav|शिल्पकला त्रिमितीय असते. |Marathi_F|other|2.344833
processed_mr_f_agri_02743.wav|आंतरपीक म्हणून काही शेतकऱ्यांनी ऊस व नारळाच्या बागायतीत मिरची, वांगी व भेंडीची लागवड केलेली आहे.|Marathi_F|other|8.885333
processed_mr_f_health_03909.wav|ऑक्सिजनच्या संपर्कात हे जीवाणू जिवंत राहू शकत नसल्याने प्रभावित भागास ऑक्सिजनचा पुरवठा करून या जीवाणूंना नष्ट केले जाते.|Marathi_F|other|9.078625
processed_mr_f_politics_01463.wav|त्यामुळे काही केल्या फक्त तेवढेच आठवत नाही.बाकीची  अ‌ाख्खी दुनिया आठवते.|Marathi_F|other|5.557333
processed_mr_f_general_00116.wav|हिंदी चित्रपट संगीतात वेगवेगळे कँप्स होते आणि काही पत्रकारही अशा कँप्सचा भाग असायचे.|Marathi_F|other|7.000000
processed_mr_f_agri_01125.wav|खान्देश, विदर्भ, मराठवाडा भागात कापसाची पेरणी मोठ्या प्रमाणात झाली, मात्र अति पावसामुळे कापूस खराब झाला आहे.|Marathi_F|other|9.000000
processed_mr_f_books_02101.wav|हिंदी महासागर व हिमालय पर्वताचा भारतीय हवामान व मान्सून निर्मितीवर मोठा प्रभाव पडतो.|Marathi_F|other|7.639000
processed_mr_f_books_01944.wav|याच्या उत्तरेकडील भागास पंजाबचा मैदानी प्रदेश म्हणून ओळखतात. |Marathi_F|other|4.771333
processed_mr_f_weather_01190.wav|सोशल साईट्सचे, ॲपचे सदस्य होताना आपण आपली संपूर्ण व्यक्तिगत माहिती देतो.|Marathi_F|other|5.600000
processed_mr_f_health_00521.wav|मानसिक आजार व झोप न येणे या रुग्णासाठी अल्प्राझोलम ही गोळी डॉक्टरांच्या सल्ल्यानं अल्प प्रमाणात देण्यात येत.|Marathi_F|other|8.400000
processed_mr_f_books_01476.wav|लोकशाही शासनपद्धतीची केवळ संरचना असून चालत नाही. |Marathi_F|other|4.620396
processed_mr_f_agri_02788.wav|शहरात काही ठिकाणी झाडे उन्मळून पडलीयत, तर शहरात दोन ठिकाणी पाणी तुंबलंय.|Marathi_F|other|6.069333
processed_mr_f_books_00259.wav|उपयोजित इतिहास म्हणजे काय या प्रश्नाच्या उत्तरात वरील प्रश्नाचे उत्तरही आपोआप मिळते. |Marathi_F|other|6.861125
processed_mr_f_general_03258.wav|आपण जर जात, धर्म आणि भाषा यात अडकून राहिलो तर आपल्या देशाचा विकास खुंटेल|Marathi_F|other|6.784000
processed_mr_f_finance_03212.wav|कार्यशाळेत आर्थिकदृष्ट्या दुर्बल घटकातील लाभार्थ्यांद्वारे वैयक्तिक स्वरूपातील घरकुल बांधण्यास अनुदान देण्यात येणार आहे.|Marathi_F|other|9.100000
processed_mr_f_weather_01994.wav|ड्रॅगनची धोरणे त्यापेक्षाही आक्रमक असून जगालाच वसाहत बनवणे ही मनीषा आहे.|Marathi_F|other|6.485333
processed_mr_f_agri_01567.wav|खरीप पिकांसह कपाशी पिकाचा जोम कमी होत चालला असून, बाजरी, तुरीचे पीक भुईला खिळून आहे.|Marathi_F|other|7.754667
processed_mr_f_education_00457.wav|तसेच टॉयलेटच्या वस्तूंची तोडफोड करून, एक्झॉस्ट फॅन चोरीला गेल्याचे प्रकार घडले आहेत.|Marathi_F|other|7.136000
processed_mr_f_politics_00836.wav|दरम्यान, एकदा का तुम्ही पात्र ठरलात तर तुमची ती पात्रता स्पर्धेच्या पुढील तीन वर्षांसाठी ग्राह्य मानली जाते.|Marathi_F|other|8.500000
processed_mr_f_finance_01509.wav|विकास कामांची तपासणी बंद केलेल्या कंपन्यांना परत निमंत्रण दिलं गेलं आहे.|Marathi_F|other|5.717333
processed_mr_f_other_02097.wav|कृषी उत्त्पन्न बाजार समिती प्रशासन आणि आडते यांच्यात बोलणी झाल्यावर हा तिढा तात्पुरता मिटला आहे.|Marathi_F|other|7.325521
processed_mr_f_agri_02281.wav|आजूबाजूला ऊस व डाळिंबीची शेती असल्याने हा भाग बिबट्यांचे हक्काचे आश्रयस्थान बनला आहे|Marathi_F|other|6.700000
processed_mr_f_health_03972.wav|जराचिकित्सक हे व्यक्तीतील आजारांवर उपाय करणे आणि आरोग्यपूर्ण वृद्धपणा यांवर लक्ष केंद्रित करतात.|Marathi_F|other|8.405250
processed_mr_f_agri_02574.wav|धनु राशीच्या व्यक्तींनी पाण्यात कुंकू, केसर, पिवळ्या रंगाचं फूल घालून ते पाणी सूर्याला अर्घ्य म्हणून द्यावं.|Marathi_F|other|8.245333
processed_mr_f_education_00465.wav|हा अमानुष प्रकार बंद पाडण्यासाठी त्याने हत्तींच्या पिल्लांसाठी बेबी स्कूल सुरू केलं.|Marathi_F|other|6.613333
processed_mr_f_other_02173.wav|मग त्या दोघांनीही त्यांच्या ओळखीच्या माणसांशी रॉकीबद्दल चौकशी केली पंरतू त्यातूनही काहीच निष्पन्न झालं नाही.|Marathi_F|other|7.847979
processed_mr_f_health_00422.wav|आपल्या सैनिकांचे रक्त सांडले जात असताना साडी आणि शालीची डिप्लोमसी कशाला?|Marathi_F|other|5.955542
processed_mr_f_health_00617.wav|डॉक्टर असल्याने हॅल्लिडेवर उपचार करणे हे आपले प्रथम कर्तव्य असल्याचे अमांडला जाणवले.|Marathi_F|other|6.628917
processed_mr_f_health_03803.wav|या आजारात ॲसिटिल कोलीन हे मेंदूतील रसायन कमी होते. त्यामुळे ते वाढवणारी औषधे दिली जातात. मात्र त्यांचा फारसा उपयोग झालेला दिसत नाही.|Marathi_F|other|10.193188
processed_mr_f_agri_01571.wav|पाणी जपून व आवश्यक तेवढेच वापरा. पशुपक्ष्यांसाठी थोडीफार पाण्याची व्यवस्था करावी हा संदेशही सगळीकडे पसरवूया.|Marathi_F|other|9.386667
processed_mr_f_weather_01357.wav|पण आपण किती दिवस असे वाक्प्रचार पोपटपंची केल्याप्रमाणे बोलत राहणार आहोत?|Marathi_F|other|5.546667
processed_mr_f_finance_01012.wav|दुष्काळ, बोंडअळी, अवकाळी वृष्टी आणि गारपिटीने झालेल्या नुकसानीच्या अनुदान वाटपाचा अहवाल सादर करण्याचे निर्देश भुवनेश्वरी यांनी दिले.|Marathi_F|other|10.144000
processed_mr_f_books_01349.wav|या मूलद्रव्यांच्या गुणधर्मांविषयी अधिकाधिक माहिती साठत गेली.|Marathi_F|other|5.200000
processed_mr_f_agri_00656.wav|पाण्याची सोय असल्याने वाल्मीक हे दरवर्षी टरबूज आणि खरबूजाची लागवड करतात.|Marathi_F|other|6.100000
processed_mr_f_general_00530.wav|प्रतिपदेचा चंद्र जसा कले कले प्रमाणे वाढत जातो तसेच हिंदवी स्वराज्य वाढत जावे हीच श्रींची इच्छा!|Marathi_F|other|8.245333
processed_mr_f_health_02788.wav|आजारी व्यक्तीच्या शिंकण्यामुळे आणि खोकल्यामुळे उडणार‌्या थेंबांमुळे हा आजार हवेतून इतरत्र पसरतो.|Marathi_F|other|7.592542
processed_mr_f_health_00928.wav|ज्या वस्तूंना लोकांचा सर्वाधिक स्पर्श होतो, तेथेच  अधिक विषाणू आणि जंतू वावरत असतात.|Marathi_F|other|6.895958
processed_mr_f_finance_01549.wav|तसेच लिजवर दिलेल्या गाळ्यांची भाडेवाढ करून महसूल वाढविण्याची तरतूद कायद्यात नाही का?|Marathi_F|other|6.538667
processed_mr_f_politics_01109.wav|अहिंसा क्रांती पक्षातर्फे नंदन वार्के या पक्षातीलच तरुणावर त्या दिवशी पोलिस केस झाली|Marathi_F|other|7.765333
processed_mr_f_education_01943.wav|ते म्हणाले, संत ज्ञानेश्वर महाराज आणि संत तुकाराम महाराज यांनी आत्मोन्नतीचा मार्ग सांगितला होता.|Marathi_F|other|8.200000
processed_mr_f_health_03764.wav|रुग्णाला कोणतीही लक्षणे जाणवत नसतानाही चाचण्या करून घेतल्यास कॅन्सरचे निदान सुरुवातीच्या टप्प्यांत होऊ शकते.|Marathi_F|other|8.126604
processed_mr_f_books_00951.wav|पर्यटकांना गाडीतून फिरायला नेणाऱ्या वाहन चालकांना दुभाषाचे प्रशिक्षण देणे, त्यांनी मार्गदर्शक म्हणून काम करणे या गोष्टी करता येतील.|Marathi_F|other|9.670729
processed_mr_f_health_01706.wav|शस्त्रक्रिया करून तुमच्या हृदयाच्या डाव्या कप्प्यांची सूज कमी करून त्यावर उपचार करू शकतो, तुमच्या हृदयाच्या झडपांवर उपचार करू शकतो.|Marathi_F|other|9.856500
processed_mr_f_health_01353.wav|तज्ज्ञांना दाखवून वेळीच निदान व व्यवस्थापन करवून घेतले नाही, तर गुडघ्याच्या रचनेत कधीही दुरुस्त होणार नाहीत असे बदल घडून येऊ शकतात.|Marathi_F|other|10.065479
processed_mr_f_agri_03778.wav|महाराष्ट्रात लागवडीखाली असलेले बुटक्या गटातील सर्वच वाण या शारीरिक विकृतीचे बळी पडत असल्याने वेळीच योग्य उपाययोजना करणे आवश्यक आहे.|Marathi_F|other|9.856000
processed_mr_f_agri_02360.wav|राज्यात परतीच्या पावसाने घातलेल्या थैमानाने खरीप हंगामातील सर्वांत मोठे व महत्त्वाचे पीक असलेल्या कपाशी पिकांचे प्रचंड नुकसान झाले.|Marathi_F|other|9.760000
processed_mr_f_finance_00187.wav|राज्यपालांनी राज्यातील ओल्या दुष्काळावर घोषित केलेली मदत अत्यंत तुटपुंजी असून यातून पिकांवर झालेला खर्चसुद्धा वसूल करता येणार नाही.|Marathi_F|other|9.866667
processed_mr_f_agri_01649.wav|दोन्ही रोपे आपल्या अंगणात लावली, आणि डॉक्टरांनी ज्याप्रमाणे रोपाला पाणी घालायला सांगितले, त्या पद्धतीने पाणी घालण्यास सुरूवात केली.|Marathi_F|other|9.000000
processed_mr_f_agri_00020.wav|परंतु प्रत्यक्षात नैसर्गिक धोक्यांमुळे मासेमारी सुरु झाल्यापासून अनेकवेळा नौका किनाऱ्यावरच उभ्या करुन ठेवाव्या लागल्या.|Marathi_F|other|8.600000
processed_mr_f_general_00517.wav|आष्टा येथे श्री चौंडेश्वरी देवीच्या भावई उत्सवात थळपूजा व जोगण्या हा खेळ गुरूवारी हजारो भाविकांच्या उपस्थितीत पार पडला.|Marathi_F|other|9.482667
processed_mr_f_finance_02846.wav|बँकेचा ताळेबंद त्रुटीपूर्ण असून हा अहवाल आमसभा नाकारत असून नव्याने ताळेबंद तयार करण्याची मागणी ठरावाद्वारे करण्यात आली.|Marathi_F|other|9.194667
processed_mr_f_politics_01491.wav|दुर्दैवाने, करीमच्या वाट्याला आलेला पन्नाशीचा गोरा न्यायाधीश वॉलेन्स्की हा निर्दयी आणि वंशद्वेष्टा म्हणून प्रसिद्ध आहे.|Marathi_F|other|9.152000
processed_mr_f_general_01272.wav|अखिल भारतीय नवनाथ गोसावी संघटनेच्या मागण्यांना शहर लाडशाखीय वाणी समाज व रिपब्लिकन पार्टी ऑफ इंडिया आदींनी पाठिंबा दिला.|Marathi_F|other|9.642667
processed_mr_f_agri_01670.wav|सर्वांत महत्त्वाचे म्हणजे अडीचशे एकराचे हे भलेमोठे शेतीक्षेत्र ओलिताखाली आणण्यासाठी पाण्याचे पाट तयार करण्यात आले आहेत.|Marathi_F|other|9.024000
processed_mr_f_other_00894.wav|त्यामुळे साहित्यिकांनी संमेलनाचे स्वरूप बदलण्याचा प्रयत्न केला पाहीजे, असे प्रतिपादन साहित्यिक उत्तम कांबळे यांनी केले.|Marathi_F|other|8.586667
processed_mr_f_agri_01772.wav|मात्र रशियन शास्त्रज्ञांनी केलेला प्रयोग यशस्वी झाला असून यामधून वाटाणा, गहू आणि भाजीपाला यांचे दर्जेदार पीक घेतले आहे.|Marathi_F|other|9.749333
processed_mr_f_politics_01325.wav|तुम्ही एप्रिलमध्ये जाणार आहात म्हणजे ऊन चांगलेच असणार त्यामुळे उन्हापासून संरक्षण होईल पण उकडणारही नाही असा पेहराव करा.|Marathi_F|other|9.300000
processed_mr_f_health_03478.wav|काही वेळा मलेरियाचे विषाणू रक्तात लगेच दिसून येत नाहीत, अश्यावेळी डॉक्टर लक्षणांची समीक्षा करून योग्य उपचार सुरु करतात.|Marathi_F|other|9.380479
processed_mr_f_health_03235.wav|जरी वेदनेची आठवण राहत नसली तरी वेदना तीव्र असतात व त्याचे अस्तित्व नाकारता येत नाही, ही वस्तुस्थिती लक्षात ठेवायला हवी.|Marathi_F|other|8.811604
processed_mr_f_other_02046.wav|केंद्र सरकारने निर्यातबंदी केल्यानंतर व्यापाऱ्यावर लादलेल्या कांद्याच्या साठवणूक मर्यादेमुळे व्यापारीवर्ग संभ्रमात आहे.|Marathi_F|other|8.649062
processed_mr_f_politics_01438.wav|बाला बच्चन, रामनिवास रावत, जीतू पटवारी आणि सुरेंद्र चौधरी या चौंघाची कार्यकारी अध्यक्ष म्हणून नियुक्ती करण्यात आली आहे.|Marathi_F|other|10.000000
processed_mr_f_books_01270.wav| त्याची चाल आपण त्याचा आवर्तकाल म्हणजे सूर्याभोवती एक परिक्रमा करण्याचा कालावधी व त्रिज्या वापरून काढू शकतो. |Marathi_F|other|8.683896
processed_mr_f_other_02965.wav|किसान सभेच्या नावावर निघालेल्या ह्या मोर्च्याची पार्श्वभूमी पाहिल्यास माकप, कम्युनिस्टांची नीती दिसून येते.|Marathi_F|other|8.161437
processed_mr_f_education_02304.wav|चरता चरता युरोपीय महासंघाची सीमा ओलांडणाऱ्या एका गाईला जीवनदान देण्याची घोषणा बल्गेरिया या देशाने केली आहे.|Marathi_F|other|9.514667
processed_mr_f_other_03588.wav|मात्र मेरठ येथील आरव्हीसी या लष्करी संस्थेने गेल्या दोन वर्षांपासून या कुत्र्यांचा वापर गस्तीसाठी केला आहे.|Marathi_F|other|7.964062
processed_mr_f_other_02972.wav|हुक्केरी येथील त्रैवार्षिक महालक्ष्मी देवीच्या यात्रेची महालक्ष्मीच्या नावानं चांगभलच्या गजरात सांगता झाली.|Marathi_F|other|7.600000
processed_mr_f_other_03253.wav|अश्वानंतर पारंपारिक पध्दतीने विणेकरी, मृदंगकरी, डोक्यावर तुळस घेतलेल्या महिलांनी देखिल रिंगणाला फेरी मारली.|Marathi_F|other|8.556188
processed_mr_f_politics_02225.wav|राज्यात सुरू झालेला हिंसाचार थांबावा, यासाठी आपण मुख्यमंत्री आणि मराठा क्रांती मोर्चाच्या नेत्यांनाही भेटलो|Marathi_F|other|7.882667
processed_mr_f_finance_01067.wav|युतीच्या काळात जे कर्ज घेतले होते ते उत्पन्नाच्या तुलनेपेक्षा जास्त होते, म्हणून श्वेतपत्रिका काढावी लागली.|Marathi_F|other|7.300000
processed_mr_f_agri_03604.wav|थंडीच्या दिवसांमध्ये आंबोळ्यांचे पीठ तयार करताना पीठ मिक्सरमध्ये ग्राईंड करताना त्यात थोडे गरम पाणी घालावे.|Marathi_F|other|8.384000
processed_mr_f_weather_01163.wav|भगतसिंग, आझाद आणि राजगुरू, ज्यांच्या बलिदानाने आपल्या देशाला स्वांतत्र्य मिळाले, त्यांची आपण आठवण ठेवतो का?|Marathi_F|other|8.277333
processed_mr_f_other_02988.wav|लसिथ मलिंगाने पहिल्याच षटकात ड्वेन स्मिथला भोपळाही न फोडता तंबूची वाट दाखवली आणि चेन्नईला पहिला धक्का बसला.|Marathi_F|other|9.000000
processed_mr_f_politics_00397.wav|इतिहास अभ्यासक पांडुरंग बेनके, नारायण गडकरी, नारायण तेजम, दत्तू हरकारे व मंडळाच्या सदस्यांनी परिश्रम घेतले.|Marathi_F|other|10.000000
processed_mr_f_finance_00380.wav|जर तुम्हाला देखील जमा असलेल्या रकमेवर व्याज मिळवायचे असेल तर तुम्ही स्मॉल फायनान्स बँकांमध्ये पैसे जमा करा.|Marathi_F|other|8.600000
processed_mr_f_politics_00791.wav|वाढीव सीसीटीव्हींची गरज असेल तर माझ्या आमदार फंडातून ते केव्हाही उपलब्ध केले जातील असे फाटक यांनी सांगितले.|Marathi_F|other|8.277333
processed_mr_f_finance_01385.wav|भारतीय जीवन विमा निगमने एक असा प्लॅन तयार केलाय, ज्यात पैशांची गुंतवणूक केल्यानंतर पैसै दुप्पट होऊन मिळतात.|Marathi_F|other|8.256000
processed_mr_f_politics_01945.wav|अभिनेत्री हुमा कुरेशीने त्या चिमुऱडीची माफी मागत आपण, तिचं संरक्षण करण्यात असमर्थ ठरल्याची खंत व्यक्त केली.|Marathi_F|other|8.362667
processed_mr_f_health_02471.wav|वरील चुकीच्या वर्तनामुळे रुग्णाला त्याचे दैनंदिन व्यवहार करायला कितपत अडचण येत आहे यावर त्याचे उपचार ठरतात.|Marathi_F|other|8.115000
processed_mr_f_finance_01750.wav|उद्दिष्टापेक्षा अधिक गुंतवणूक केली तर त्या सदस्यास सिंगापूरची वारीदेखील करता येईल, असे आमिष दाखविण्यात आले.|Marathi_F|other|7.978667
processed_mr_f_health_02018.wav|इतक्या मोठ्या संख्येने बालकांचा मृत्यू होणे ही गंभीर घटना असून केंद्रानेही यावर स्वस्थ बसू नये.|Marathi_F|other|7.400000
processed_mr_f_education_03023.wav|या प्रकारच्या मॅट्स वापरण्याची कल्पना सर्वप्रथम योगगुरु बीकेएस अय्यंगार यांनी प्रत्यक्षात आणली.|Marathi_F|other|8.170667
processed_mr_f_other_03589.wav|कुठे आंबोळीचा करपट आंबट वास तर कुठे बटाटेवडे तळत असल्याच्या वासाने घ्राणेंद्रीय भरून गेली होती.|Marathi_F|other|7.441625
processed_mr_f_education_02764.wav|आनंद महिन्द्रा यांनी हे देखील सांगितले की, शिल्पा यांना कुठल्याही प्रकारच्या चॅरीटीची गरज नाही.|Marathi_F|other|7.093333
processed_mr_f_agri_02722.wav|या कालावधीत पाण्याची उपलब्धता न झाल्यास फूलगळ होते, शेंगा कमी लागतात आदीमुळे उत्पन्नात घट होते.|Marathi_F|other|8.384000
processed_mr_f_education_01051.wav|अंडर वॉटर कन्ट्रोल ब्लास्टचा प्रकार हा अतिशय सौम्य असून मुकणे धरणात तो यशस्वीही करण्यात आला आहे|Marathi_F|other|8.917333
processed_mr_f_weather_00755.wav|जयपूर अत्रौली घराण्याच्या विदुषी श्रुती सडोलीकर महोत्सवाच्या पहिल्या दिवसाचा समारोप करणार आहेत.|Marathi_F|other|7.200000
processed_mr_f_other_00888.wav|देशभरात कोठेही जायचे आणि बॅग लिफ्टींग करून गावी पोहोचायचे अशी त्यांची बॅग लिफ्टींगची पध्दत आहे.|Marathi_F|other|7.300000
processed_mr_f_finance_01405.wav|कारण एप्रिल व मे महिन्यात पालिकेतर्फे ॲडव्हान्स स्वरूपात कर भरण्यासाठी विशेष सवलत देण्यात येते.|Marathi_F|other|7.500000
processed_mr_f_finance_02893.wav|त्यांची संपत्ती अंबानींच्या बरोबरीची आहे व त्यांच्यावर कोणत्याही बँकेचे एक रुपयाचेही कर्ज नाही.|Marathi_F|other|6.890667
processed_mr_f_finance_02916.wav|पैसे उकळून आरोपींनी कोणतेही कर्ज न देता फिर्यादी व त्यांचे सहकारी अरुण लकारे यांची फसवणूक केली.|Marathi_F|other|7.840000
processed_mr_f_weather_00779.wav|स्त्री ही समाजाची आता एक अविभाज्य घटक बनली आहे हे प्रत्येक स्त्री अभिमानाने जगासमोर सांगू शकते.|Marathi_F|other|7.445333
processed_mr_f_health_01126.wav|पण मृगापेक्षाही ती पहिल्या पावसाच्या स्पर्शात  एवढी हरकून जाते की तिच्या साऱ्या  वेदना थांबतात.|Marathi_F|other|6.524438
processed_mr_f_agri_01113.wav|पूर्वी जेवढे पाणी जमिनीत मुरत होते, तळ्यांमध्ये जात होते त्याच्या निम्मे पाणीही हल्ली जात नाही.|Marathi_F|other|6.581333
processed_mr_f_finance_01629.wav|लाभांश वितरण कर संपवणे आणि लाभांशावर जुन्या पद्धतीने कर लावण्याची घोषणा करणे हे स्वागतार्ह आहे.|Marathi_F|other|7.317333
processed_mr_f_weather_01872.wav|आरटीआय कार्यकर्ते अनिल गलगली यांनी पालिकेच्या मार्केट विभागास सदर बाब निदर्शनास आणून दिली होती.|Marathi_F|other|7.434667
processed_mr_f_finance_02768.wav|अशा वेळेस विमा कंपन्या आपण कल्पनाही करु शकत नाही असे नियम लावून क्लेम नाकारतात किंवा कमी देतात.|Marathi_F|other|7.700000
processed_mr_f_health_01999.wav|स्वतंत्र झालेल्या देशांनी दुष्काळातले आणि रोगांच्या साथींमुळे होणारे मृत्यू टाळण्यात यश मिळवले.|Marathi_F|other|6.756625
processed_mr_f_books_01322.wav|खगोलीय वस्तू हे तरंग उत्सर्जित करतात व आपण आपल्या उपकरणांद्वारे त्यांना ग्रहण करतो. |Marathi_F|other|7.186208
processed_mr_f_weather_01854.wav|विराटच्या खेळाचे जितके दिवाने आहे तितक्याच त्याच्या लूक्सच्या अनेकजणी चाहत्या आहेत.|Marathi_F|other|5.813333
processed_mr_f_agri_03087.wav|त्यावेळी त्यांचा धक्का लागल्याने उकळत्या पाण्याची बादली लवंडून ते पाणी बाळावर पडले.|Marathi_F|other|5.930667
processed_mr_f_health_01531.wav|त्यातील लोकांना सर्वात जास्त माहीत असलेला कॅन्सर म्हणजेच कर्करोग म्हणजे ल्यूकेमिया.|Marathi_F|other|6.478000
processed_mr_f_politics_02666.wav|राज्य सरकार सध्या वॉटर पंपिंग प्लँटच्या जवळची जागा शोधत असल्याचे त्यांनी  सांगितले.|Marathi_F|other|6.346667
processed_mr_f_education_01299.wav|त्यांनी ते पुस्तक त्यांच्या वयाच्या सहासष्टाव्या वर्षीं खूप संशोधन करून लिहिले आहे.|Marathi_F|other|7.392000
processed_mr_f_other_01536.wav|तिवरांच्या बेटांचा नाश हेही मत्स्योत्पादन कमी होण्याचे आणखी एक महत्त्वाचे कारण आहे.|Marathi_F|other|6.026667
processed_mr_f_weather_01061.wav|प्रसिध्द दिग्दर्शक आर बाल्की आणि अक्षय कुमार यांची जोडी लोकांच्या पसंतीस उतरली आहे.|Marathi_F|other|6.762667
processed_mr_f_finance_02504.wav|यामध्ये ग्राहकांना ऑफरड्राफ्ट ही सुविधा दिली जात असून रुपे डेबिट कार्डही दिले जाते.|Marathi_F|other|6.496000
processed_mr_f_books_02001.wav|उत्तर किनाऱ्यावर अ‌ॅमेझॉनसह अनेक नद्या येऊन मिळतात, त्यामुळेहा किनारा सखल बनला आहे.|Marathi_F|other|7.186208
processed_mr_f_other_02293.wav|आनंद याला आधीच्या लढतीत विश्वविजेत्या कार्लसन याच्याकडून पराभव पत्करावा लागला होता.|Marathi_F|other|7.000000
processed_mr_f_agri_01289.wav|द्राक्ष हे फळ सर्वांना आवडते व ते औषधी सुद्धा आहे. द्राक्षे ही स्वादाने मधुर असतात.|Marathi_F|other|6.900000
processed_mr_f_agri_03344.wav|ऊसाच्या दराचा प्रश्न आला की येथील कारखाने साखरेला दर नसल्याचे तुणतुणे कायम वाजवतात.|Marathi_F|other|6.485333
processed_mr_f_weather_01899.wav|या स्फोटांमुळे पृथ्वीच्या अंतर्गत भूभागात मौल्यवान धातू आणि खनिजांची उत्त्पती झाली.|Marathi_F|other|6.656000
processed_mr_f_agri_01222.wav|गर्द हिरव्या रंगाची पाने असलेला एक सदापर्णी वृक्ष नाही पण एक झुडूप म्हणून वाढू शकतो|Marathi_F|other|7.765333
processed_mr_f_health_03385.wav|आपला मेंदू व डोळे जगाच्या अनुभवांना विविध पद्धतीने साठवतात आणि त्यांची नोंद ठेवतात.|Marathi_F|other|7.100000
processed_mr_f_health_01947.wav|पिण्याच्या पाण्यात जास्त प्रमाण फ्लोराईड हा घटक असेल तर फ्लोरोसिस नावाचा आजार होतो.|Marathi_F|other|6.094875
processed_mr_f_general_00396.wav|आज दिल्ली बिल्डकॉन आणि लक्ष्मी विलास बँकेंच्या शेअर्सनी सर्वांत उच्चांकी अंक गाठला.|Marathi_F|other|6.080000
processed_mr_f_health_01998.wav|हिवतापात वेळीच उपचार झाला नाही तर तांबड्या पेशींची संख्या कमी होऊन निस्तेजपणा येतो.|Marathi_F|other|6.083250
processed_mr_f_general_00233.wav|तसेच मी जेव्हा कार्टूनिस्ट म्हणून करीयरची सुरुवात केली तेव्हा मला माझ्या मित्रांनी एखादी मीडिया एजन्सी जॉईन करून कमर्शियल कार्टूनिस्ट होण्याचा सल्ला दिला.|Marathi_F|other|10.165333
processed_mr_f_finance_01989.wav|या फलकावर क्लासेस, बँका व विमा कंपन्यांच्या जाहिराती चालवल्या जात आहेत.|Marathi_F|other|6.208000
processed_mr_f_agri_03703.wav|हराळी व लव्हाळा या तणांच्या नियंत्रणासाठी ग्लायफोसेट हे तणनाशक वापरावे.|Marathi_F|other|6.500000
processed_mr_f_education_00353.wav|मात्र, शिल्पा शेट्टींनी दिलेल्या दानाचा संस्थानने नम्रपणे स्वीकार केला.|Marathi_F|other|5.952000
processed_mr_f_weather_02603.wav|लेखक, प्रकाशक, संपादक व वाचक, सर्वांचाच उत्साह तेव्हा जणू शिगेला पोचतो.|Marathi_F|other|6.645333
processed_mr_f_education_01973.wav|काळोखात धडपडत चालला होतास म्हणून तुला थांबवलं. दाजीने त्याची समज काढली.|Marathi_F|other|6.709333
processed_mr_f_finance_01382.wav|पश्चिम रेल्वेस जितका महसूल अपेक्षित होता तितका महसूल प्राप्त झाला नाही.|Marathi_F|other|5.440000
processed_mr_f_education_01323.wav|खरं तर साहित्यापेक्षा आमची साहित्यबाह्य गोष्टींवरच जास्त चर्चा होत असे.|Marathi_F|other|6.549333
processed_mr_f_health_04051.wav|तसेच चिरकालीन आजारांना कंटाळून देखील व्यक्तीचे मानसिक स्वास्थ्य बिघडते.|Marathi_F|other|6.628917
processed_mr_f_books_02257.wav|अनुकूल हवामान आणि तेथील भूरचना यांमुळे विविध प्रकारची पिके घेतली जातात.|Marathi_F|other|6.779854
processed_mr_f_education_03290.wav|त्यामुळे यंदाचा दसरा मेळावा आता शिवाजी पार्कवरच होणार हे निश्तित झालंय.|Marathi_F|other|6.794667
processed_mr_f_education_00894.wav|जुन्यावर नवं कोरत जाणं, अपभ्रंश करणं, हस्तांतरण ह्या गोष्टी चालूच असतात|Marathi_F|other|6.602667
processed_mr_f_agri_03035.wav|हा सर्व जमिनीचा पट्टा बासमती भात उत्पादनाचा असून सदर जमीन द्विपिकी आहे.|Marathi_F|other|6.100000
processed_mr_f_books_01674.wav|राजकीय पक्षांची काही ठळक वैशिष्ट्ये आपल्याला पुढीलप्रमाणे सांगता येतील.|Marathi_F|other|5.177667
processed_mr_f_weather_02027.wav|तसे कुठलेही स्फोटक कारण वा निमित्त अजून विरोधकांच्या हाती लागलेले नाही.|Marathi_F|other|5.941333
processed_mr_f_politics_02620.wav|भांदुर गल्ली या शाळेचा इतिहास स्वातंत्र्योत्तर काळाची साक्ष देणारा आहे.|Marathi_F|other|5.952000
processed_mr_f_health_03462.wav|मान आणि खांद्याच्या साधारण वेदना कमी करण्यासाठी आणि त्यांची सारखी होणारी दुखणे टाळण्यासाठी सर्वोत्तम उपाय म्हणजे उशी न घेता झोपणे.|Marathi_F|other|9.659125
processed_mr_f_weather_00202.wav|ज्याअर्थी हल्लीची स्थिति अशी चमत्कारीक झालेली आहे त्याअर्थीं आता पूर्वीचे वैभव विसरून आपले कालानुरूप वर्तन झाले पाहिजे हे उघड आहे.|Marathi_F|other|9.632000
processed_mr_f_weather_02163.wav|कुर्दांना वाचवण्याचा प्रयत्न केल्यास याचे गंभीर परिणाम भोगावे लागतील असा धमकीवजा इशारा तुर्कस्तान सरकारने सिरिया सरकारला दिला आहे.|Marathi_F|other|9.400000
processed_mr_f_weather_00896.wav|सध्या किरकोळ तापातही स्वाईन फ्ल्यूच्या भितीमुळे नागरिकांत घबराटीचे वातावरण निर्माण झाले असल्याच्या वृत्तालाही त्यांनी दुजोरा दिला.|Marathi_F|other|9.077333
processed_mr_f_books_00176.wav|प्रत्येक सामाजिक घटनेचा सर्वसामान्य लोकांवर काय परिणाम होतो याचे विश्लेषण करणे हे मार्क्सवादी इतिहासलेखनाचे महत्त्वाचे सूत्र होते.|Marathi_F|other|9.717187
processed_mr_f_agri_03721.wav|प्रतवारी केलेली फळे कडुनिंबाच्या पाल्याचा वापर करून बांबूच्या करड्यांमध्ये किंवा पोत्यामध्ये भरून विक्रीसाठी पाठवावीत.|Marathi_F|other|8.400000
processed_mr_f_health_01787.wav|डोळे हे आपल्या शरीराचे अत्यंत मूल्यवान अवयव आहेत त्यांच्यावाचून जीवन शून्य व व्यर्थ आहे म्हणून डोळ्यांची काळजी घ्यावी.|Marathi_F|other|9.055417
processed_mr_f_books_01002.wav|जे दस्तऐवज, पुरावस्तू इत्यादी प्रदर्शित केले संशोधकांना ते दस्तऐवज आणि पुरावस्तू आवश्यकतेनुसार उपलब्ध करून दिले जातात. |Marathi_F|other|9.798438
processed_mr_f_politics_01390.wav|सीईटी आणि नीट या दोन्ही परीक्षांचा अभ्यासक्रम वेगवेगळा असल्याने आठ राज्यांच्या सरकारांनी या परीक्षेला विरोध केला होता.|Marathi_F|other|9.344000
processed_mr_f_other_01714.wav|आज आपण येथे मॉकड्रील घेण्यासंबंधी जमलो आहोत. मॅडम आपणा सर्वांना कोणी कसे वागायचे काय करायचे यासंबंधी मार्गदर्शन करतील.|Marathi_F|other|9.749333
processed_mr_f_health_03960.wav|कर्करोग उद्भवलेला नसेल तर औषधांचा माफक प्रमाणात उपयोग होतो.|Marathi_F|other|5.177667
processed_mr_f_politics_03124.wav|छोट्या पक्षांना आपल्या कार्यकाळात आपली बाजू मांडण्याची मोठी संधी मिळेल अशी आशा करतो, असेही खासदार राऊत यावेळी म्हणाले.|Marathi_F|other|9.100000
processed_mr_f_books_00995.wav|घोडेवाले घोड्यावरून फेरफटका मारून आणतात, घोडागाडीत फिरवतात. |Marathi_F|other|5.317000
processed_mr_f_books_02269.wav|ब्राझीलमध्ये प्राकृतिक रचना, घनदाट वने व नद्यांच्या पाण्याचा वेग यांमुळे गोड्या पाण्यातील मासेमारी विकसित झालेली नाही.|Marathi_F|other|9.659125
processed_mr_f_agri_03679.wav|महाराष्ट्रात कागदी लिंबाची अभिवृद्धी प्रामुख्याने बी पासूनच करतात. बी पासून अभिवृद्धी करणे ही सोपी व स्वस्त पद्धत आहे.|Marathi_F|other|8.938667
processed_mr_f_books_01504.wav|माहितीच्या अधिकारामुळे शासनाच्या कारभारातील गोपनीयता कमी झाली व शासनाचे व्यवहार अधिक खुले व पारदर्शी होण्यास मदत झाली.|Marathi_F|other|9.500000
processed_mr_f_books_02061.wav|सिंधू नदी पुढे पाकिस्तानात वाहत जाते व अरबी समुद्रास मिळते.|Marathi_F|other|5.177667
processed_mr_f_other_02030.wav|मी तेलाचा मसाज करुन बघितला पण त्याने फारसा फायदा झाला नाही.|Marathi_F|other|5.688521
processed_mr_f_general_01341.wav|वर्धा, चंद्रपूर आणि गडचिरोली या दारूबंदी असलेल्या तीन जिल्ह्यांत दरवर्षी साधारण, सरासरी पाचशे कोटी रूपयांची दारू खपते.|Marathi_F|other|9.472000
processed_mr_f_agri_00388.wav|या स्वभाव वैशिष्ट्यांमुळे फडणवीस हे महाराष्ट्राच्या तमाम लोकांऐवजी एकट्या नागपूरच्या रेशीम बागेतील आवडतं नेतृत्व बनलं.|Marathi_F|other|9.100000
processed_mr_f_weather_02218.wav|रामदास भोंग यांनी किल्ल्यांची एकूणच संरचना सांगताना सागरी, डोंगरी, भुईकोट किल्ल्यांच्या खंदरे बांधणीची पद्धत सांगितली.|Marathi_F|other|9.100000
processed_mr_f_health_03397.wav|डॉक्टर मुकवेगे हे इथवर थांबले नाहीत तर स्त्रियांवर होणार‌्या ह्या अमानुष अत्याचाराला त्यांनी जागतिक पटलावर वाचा फोडली.|Marathi_F|other|8.683896
processed_mr_f_politics_00862.wav|तिकडे खासदार संजय राऊत हे भाजपावर एकानंतर एक बाण सोडत होते.|Marathi_F|other|6.037333
processed_mr_f_health_00118.wav|आईबाबा डॉक्टर,  तिला आपल्या समाजसेवी घराचा नि घरातल्या सदस्यांचा कोण अभिमान होता नि तो शब्दा शब्दातून प्रतीत होत होता.|Marathi_F|other|8.823208
processed_mr_f_politics_02674.wav|मंत्री गिरीश महाजन यांचे भाषण सुरू असतानाच आमदार अनिल गोटे यांची अचानक एण्ट्री झाली आणि त्यानंतरच वादाला सुरुवात झाली.|Marathi_F|other|10.000000
processed_mr_f_books_01455.wav|प्रथम एका गणातील मूलद्रव्यांच्या धातु-गुणधर्माचा विचार करू.|Marathi_F|other|5.154458
processed_mr_f_books_00346.wav|त्याने सवाई माधवराव आणि नाना फडणवीस यांचे चित्र काढले होते. |Marathi_F|other|5.305396
processed_mr_f_health_00600.wav|आपला मेंदू अश्या काल्पनिक आठवणी का तयार करत असावा ह्या प्रश्नाचे उत्तर देताना डॉक्टर शाझिया अख्तर म्हणाले.|Marathi_F|other|8.126604
processed_mr_f_agri_01248.wav|शेतात असलेल्या चारही विहिरी आटलेल्या होत्या आणि घरच्या गाईम्हशींना पाजायलासुद्धा शेतात पाणी शिल्लक नव्हते.|Marathi_F|other|8.970667
processed_mr_f_finance_00296.wav|सामाजिक व खंडप्राय देशातील प्रगतीचा अभ्यास न करता चार भिंतीतील पुस्तकी ज्ञानाने ही करपध्दती सुरू केली आहे.|Marathi_F|other|8.277333
processed_mr_f_other_03190.wav|ती पायदळी तुडवून या सत्तेने अशा अधिकाऱ्यांना आपल्या ताटाखालचं मांजर बनवण्याचा अश्लाघ्य प्रयत्न चालवला आहे.|Marathi_F|other|7.847979
processed_mr_f_health_03027.wav|लिव्हर मधील घाणीमुळे अनेक मोठे आजार होतात पण काही उपायांनी तुम्ही शरीरातील विषारी द्रव्ये बाहेर टाकू शकता.|Marathi_F|other|7.900000
processed_mr_f_general_01644.wav|वेदांची भाषा संस्कृत असे आपण धरून चालतो पण ऋग्वेद मंत्र व ब्राह्मणे संस्कृतपूर्व बोलीभाषेत रचली गेली आहेत.|Marathi_F|other|9.504000
processed_mr_f_finance_02234.wav|हे समजून घेणेही तेवढेच गरजेचे आहे की प्रत्येक कर्ज परतफेड न करणारी कंपनी ते मुद्दामहून करत असेलच असे नाही.|Marathi_F|other|8.650667
processed_mr_f_weather_01281.wav|उजनी धरणातून सीना नदीत बोगद्याद्वारे पूर्ण क्षमतेचा म्हणजेच एक हजार क्युसेकचा विसर्ग सुरू करण्यात आला आहे.|Marathi_F|other|8.500000
processed_mr_f_weather_00891.wav|रॉकेटमध्ये अशा कमी तापमानाचे वातावरण तयार करणे अत्यंत आवश्यक आहे नाहीतर इतर सामग्रींना प्रॉब्लेम येऊ शकतो,|Marathi_F|other|8.650667
processed_mr_f_weather_00214.wav|जेव्हा प्रिंट होत्या त्या काळातही प्रभातला वाईट दिसणारी प्रिंट बर्लिनला उत्तम दिसल्याचे किस्से माहीत आहेत.|Marathi_F|other|7.584000
processed_mr_f_agri_01415.wav|वेळूस नदीवर कार्यान्वित असलेल्या सर्व उपसा योजना बंद पडल्या असून कृषी बागायतींना आता पाणी उपलब्ध होत नाही.|Marathi_F|other|8.600000
processed_mr_f_agri_03350.wav|यासाठी गुजरातच्या धर्तीवर अधिक पावसाच्या भागातून कमी पावसाच्या भागात पाणी नेण्यासाठी भुयारी बोगदे खोदावेत.|Marathi_F|other|7.850667
processed_mr_f_agri_01352.wav|या पद्धतीत भात चोथ्यात ठराविक अंतर असल्याने कीड रोग बळावत नाही तसेच कीड झाल्यास लवकर नियंत्रणात आणता येते.|Marathi_F|other|10.037333
processed_mr_f_weather_00938.wav|आजूबाजूला स्पर्धेचे वातावरण असताना ताण येणंही साहजिकच आहे, पण मार्कांना अवाजवी महत्त्व देण्याचं कारण नाही.|Marathi_F|other|7.978667
processed_mr_f_health_01691.wav|हे पदार्थ फार्मसीमध्ये विकल्या जाणार्‍या विविध औषधांचा एक भाग आहेत आणि त्यापैकी अनेक औषधे विकली जात नाहीत.|Marathi_F|other|8.382021
processed_mr_f_other_02847.wav|बृहन्मुंबई येथील चार शिक्षकांची प्रमाणपत्रे बोगस असल्याचे उघड झाल्यानंतर बहुसंख्य शाळांनी धसकाच घेतला आहे.|Marathi_F|other|8.637458
processed_mr_f_finance_01303.wav|राज्य सरकारी कर्मचारी व इतर पात्र असलेल्या पूर्णकालिक कर्मचाऱ्यांच्या महागाई भत्त्यात वाढ करण्यात आली आहे.|Marathi_F|other|7.840000
processed_mr_f_agri_00128.wav|नोव्हेंबर महिन्यात मोठ्या प्रमाणात वनराई बंधारे बांधून हे वाया जाणारे कोट्यावधी लीटर्स पाणी थांबविता येते.|Marathi_F|other|8.200000
processed_mr_f_other_02428.wav|एक यमदूत पापकर्म्यांच्या नाकातून आणि गालातून दोर ओवून आपल्या मागे त्यांना दोराने ओढत यमापुढे घेऊन जात आहे.|Marathi_F|other|8.521354
processed_mr_f_finance_00117.wav|हे वाढीव अप्रत्यक्ष कर सिगरेट, मोठ्या गाड्या, आयात झालेल्या दुचाकी अशा श्रीमंती व चैनीच्या गोष्टींवर आहेत.|Marathi_F|other|8.256000
processed_mr_f_health_00575.wav|हा विकार गुंतागुंतीचा झालेला असल्यास तुमचे फॅमिली डॉक्टर तुम्हाला आ‌ॅर्थोपेडिक सर्जनचे मत घेण्यास सांगतील.|Marathi_F|other|7.100000
processed_mr_f_agri_03416.wav|चारसूत्री पद्धतीने भात लागवड व सेंद्रिय खतांचा वापर करून भात पीक स्पर्धेत तालुक्यात प्रथम क्रमांक मिळविला.|Marathi_F|other|7.840000
processed_mr_f_general_00034.wav|दरम्यान, मुंबई-पुणे एक्स्प्रेस वेवर वाहतुकीचा खोळंबा झाला आहे आणि खंडाळा घाटात मोठी वाहतूक कोंडी झाली आहे.|Marathi_F|other|8.682667
processed_mr_f_politics_02706.wav|जनार्दन चांदूरकर, अनंत गाडगीळ, आनंदराव पाटील, रामहरी रूपनवर, जोगेंद्र कवाडे हे राज्यपाल नियुक्त सदस्य आहेत|Marathi_F|other|9.568000
processed_mr_f_education_01141.wav|तेजश्री गंभीर जखमी असुन, विविध वैद्यकीय मदतीची तिला आवश्यता असल्याचे कुटुंबियांनी सांगितले आहे|Marathi_F|other|8.586667
processed_mr_f_books_02145.wav|या वनस्पतींचे लाकूड तेलकट, हलके आणि टिकाऊ असते.|Marathi_F|other|5.166062
processed_mr_f_finance_02282.wav|कंपन्या आणि बँका यांनी कर्मचारी म्हणून दिलेली जबाबदारी पार पाडताना त्यातही विश्वासार्हता तरुणांची राहिलेली नाही हेच या प्रकारातून दिसून येते.|Marathi_F|other|9.898667
processed_mr_f_education_01878.wav|लेफ्टनंट पदावरून कॅप्टन होताना शिवाजी महाराज यांच्या युद्धनीतीचे, बहादुरीचे धडे देण्यात येतात.|Marathi_F|other|8.042667
processed_mr_f_finance_01025.wav|देशातील सर्वात प्रगत राज्य म्हणून एकेकाळी लौकिक असलेल्या महाराष्ट्राची अर्थव्यवस्था घसरली आहे.|Marathi_F|other|7.168000
processed_mr_f_agri_03779.wav|केळी बागेस रात्री किंवा पहाटे लवकर पाणी द्यावे.|Marathi_F|other|4.064000
processed_mr_f_health_02599.wav|थोडा बरा डॉक्टर असेल, तर, यांना "तोंडाला कुलूप" हा इलाज त्यांच्या 'डॉक्टरने' नक्कीच सांगितलाय.|Marathi_F|other|6.652146
processed_mr_f_general_01413.wav|फक्त या नेत्यांची नावं घ्यायची, त्यांचे पुतळे उभारायचे, वर्षातून एकदा त्या पुतळ्यांना हार घालायचा बस्स; यापेक्षा अधिक त्यांना काही ठाऊक नाही.|Marathi_F|other|10.176000
processed_mr_f_general_00155.wav|शिफ्टिंग करताना फर्निचर व इतर वस्तूंवर लावल्या गेलेल्या ब्राऊन टेपांचे डाग आणि ट्रान्स्परंट टेपांचा चिकटपणा दोन्ही घालवायचे तर काय करता येईल?|Marathi_F|other|10.165333
processed_mr_f_weather_02928.wav|माणसाला साठ वर्ष झाली की त्याची बुद्धी पूर्वीसारखी तरतरीत राहू शकत नाही; ती चळते, भ्रष्ट होते.|Marathi_F|other|7.360000
processed_mr_f_agri_01995.wav|असे असतानाही उद्याच्या भविष्यासाठी कर्जबाजारी होऊन बळीराजाने शेतीची कूस भरून काढत पिके वाढवली.|Marathi_F|other|8.224000
processed_mr_f_books_00535.wav|नारदीय कीर्तन परंपरेत या प्रकाराचा समावेश होतो.|Marathi_F|other|4.237271
processed_mr_f_weather_01897.wav|कालपर्यंत ज्यांची डोकी धर्मांधतेच्या वावटळीत भरकटली होती, त्यांना राष्ट्र्रीय प्रवाहात आणून वन्दे मातरम् म्हणायला लावणे हेच खरे हिंदुत्व आहे.|Marathi_F|other|9.290667
processed_mr_f_education_01065.wav|अमेरिकेचे विदेश मंत्री माइक पॉम्पियो यांच्या प्योंगयांग दौऱ्यावेळी चोल यांनीच चर्चा केली होती.|Marathi_F|other|8.885333
processed_mr_f_politics_00979.wav|त्याच्या खालील बाजूस बुधवारी सकाळी पुलाच्या सेंट्रींगच्या कामात आशिषसह काही कामगार व्यस्त होते|Marathi_F|other|7.626667
processed_mr_f_books_01631.wav|निवडणुका ही एक सातत्याने चालणारी प्रक्रिया आहे.|Marathi_F|other|3.830917
processed_mr_f_politics_02890.wav|ग्लिकची दुखापत गंभीर असेल तर त्याची जागा स्टुटगार्टचा मार्सिन कॅमिन्स्की घेईल, असे संकेत आहेत.|Marathi_F|other|7.264000
processed_mr_f_education_00728.wav|वाहनांच्या स्क्रॅपिंग धोरणांच्या संबंधातही अर्थमंत्र्यांशी चर्चा सुरू आहे असे त्यांनी सांगितले|Marathi_F|other|7.274667
processed_mr_f_books_02340.wav|रस्त्यांची घनता पूर्वभागात केंद्रित झालेली आहे.|Marathi_F|other|3.958625
processed_mr_f_politics_01395.wav|सुदानची राजधानी खार्टुमच्या साखर कंपनीत हिंदुस्तानी कामगार दरवर्षी गणेशोत्सव साजरा करीत असतात.|Marathi_F|other|8.021333
processed_mr_f_other_00617.wav|मागच्या वर्षी ऑगस्ट महिन्यात नीरव मोदीला भारताच्या ताब्यात देण्यासाठी विनंती करण्यात आली होती.|Marathi_F|other|6.421333
processed_mr_f_agri_02900.wav|मात्र भात लागवडीचा कालावधी निघून गेल्यामुळे या पिकांची वाढ योग्य होणार नाही, अशी धास्ती या भागातील काही शेतकर्‍यांनी वर्तवली आहे.|Marathi_F|other|9.941333
processed_mr_f_weather_01911.wav|रेन्शॉ बाद झाल्यानंतर अनुभवी मार्शने डावाची सूत्रे आपल्याकडे घेत संघाला दोनशेपार नेण्यासह आघाडी मिळवून देण्यात मोलाचा वाटा उचलला.|Marathi_F|other|10.000000
processed_mr_f_books_00159.wav|असे करत असताना प्रसंगी ऐतिहासिक वास्तवाची चिकित्सापूर्वक छाननी करण्याकडे दुर्लक्ष केले गेले, असा आक्षेपही त्यांच्यावर घेतला जातो.|Marathi_F|other|9.426937
processed_mr_f_agri_00130.wav|भारतात भाताच्या कोंड्याची प्रचंड उपलब्धता असली तरी हा भात कोंडा वीट भट्ट्यांमध्ये जळणासाठी आणि पशुखाद्य म्हणूनच वाया घालवला जातो.|Marathi_F|other|10.186667
processed_mr_f_politics_02345.wav|पवार यांच्या प्रवेशामुळे दिंडोरीचे भाजपाचे खासदार हरीश्चंद्र चव्हाण बंडाच्या पवित्रात असून, ते भाजपातून बाहेर पडण्याची शक्यता आहे|Marathi_F|other|9.653333
processed_mr_f_politics_03078.wav|सदर जागा त्याला आमच्याच एका शाळेच्या मित्राने, विरेंद्रने उर्फ विरुने सुचवली होती.|Marathi_F|other|6.400000
processed_mr_f_politics_02856.wav|या उंदरांना स्थानिक लोक उकळून सोलतात आणि नंतर मसालेदार रश्श्यात त्याची भाजी करतात.|Marathi_F|other|6.485333
processed_mr_f_other_02124.wav|अजून सुट्ट्या नीट लागल्याही नाहीत पण चोरांनी बंद घरे साफ करण्यास सुरुवात केली आहे.|Marathi_F|other|6.300000
processed_mr_f_books_02400.wav|हे उद्धीष्ट साध्य करण्यासाठी अर्थातच या क्षेत्रात शांतता आणि स्थैर्य राखले पाहिजे.|Marathi_F|other|6.512833
processed_mr_f_weather_00886.wav|वैभव राऊतच्या घरी सर्चिंग ऑपरेशन सुरु असून सध्या सोपारा गावात तणावाचं वातावरण आहे.|Marathi_F|other|6.912000
processed_mr_f_finance_02624.wav|हज अनुदान संपुष्टात आणले जावे, परंतु तो पैसा मुस्लिमांच्या विकासासाठी वापरला जावा.|Marathi_F|other|6.378667
processed_mr_f_education_01874.wav|या वेळी हिंदू जनजागृती समितीचे सर्वश्री अभिजीत पोलके, संकेत चिंचोळकर उपस्थित होते.|Marathi_F|other|8.021333
processed_mr_f_education_00969.wav|जी राज्यं, हे करणार नाहीत त्यांना केंद्राकडून दिल्या जाणाऱ्या मदतीत कपात केली जाईल|Marathi_F|other|6.346667
processed_mr_f_weather_02347.wav|नाना पटोले त्यांना नक्क्कीच पराभवाची धूळ चाखायला लावतील, असंही वडेट्टीवार म्हणाले.|Marathi_F|other|6.272000
processed_mr_f_other_01169.wav|मुलं अगदी फुल जोशात गीत गात होते तर सर्वं पुणेकर भावनिक एकात्मतेचा अनुभव घेत होते.|Marathi_F|other|7.616000
processed_mr_f_politics_01136.wav|तर मुंब्य्रात राष्ट्रवादीचे आमदार जितेंद्र आव्हाड यांच्या नेतृत्वाचा कस लागणार आहे|Marathi_F|other|6.720000
processed_mr_f_education_00815.wav|त्यावेळी अभिनेत्री अंजू महेंद्रू आणि गॅरी, यांच्या अफेअरच्या चर्चा रंगल्या होत्या.|Marathi_F|other|7.146667
processed_mr_f_health_00519.wav|औषधाने पेशी उद्दिपित होतात आणि रोगाचा प्रतिकार करून, त्याचा नाश करून सक्षम बनवतात.|Marathi_F|other|8.254312
processed_mr_f_education_01307.wav|तर या मानसिक आघातातून आपतग्रस्तांना कसं बाहेर काढावं याचं प्रशिक्षण यात दिलं जातं.|Marathi_F|other|7.498667
processed_mr_f_politics_03058.wav|फतेशाह आणि त्याचे मुख्य शत्रू कुमाऊँचे राजे यांचा संघर्ष या काळात सतत चालू राहिला.|Marathi_F|other|7.392000
processed_mr_f_books_02201.wav|ब्राझीलमध्ये सुरुवातीच्या वस्त्या युरोपमधून आलेल्या वसाहतवाद्यांनी निर्माण केल्या. |Marathi_F|other|5.572417
processed_mr_f_weather_00672.wav|त्यांचे आजोबा साईबाबांच्या पूर्वजन्मी व या जन्मी अर्थात दोन्ही जन्माचे मित्र होते.|Marathi_F|other|6.368000
processed_mr_f_books_01362.wav|त्याला दिसले की प्रत्येक आठव्या मूलद्रव्याला पहिल्या मूलद्रव्यासारखे गुणधर्म होते.|Marathi_F|other|5.851063
processed_mr_f_health_03856.wav|प्रत्येक पुरुषाने सदरची लक्षणे निदर्शनास येताच तज्ञांचा सल्ला घेणे अत्यावश्यक आहे.|Marathi_F|other|6.373500
processed_mr_f_agri_03690.wav|रोप त्याच्या मूळ स्थितीत लावून मुळांना इजा होणार नाही अशा बेताने माती घट्ट दाबावी.|Marathi_F|other|6.496000
processed_mr_f_politics_01609.wav|थेट नेहरु गांधी घराण्याशी नाव जोडले गेल्यामुळे त्याकाळी योगाला अचानक झळाळी मिळाली.|Marathi_F|other|6.485333
processed_mr_f_other_01097.wav|तो सगळा एरिया जाम कन्फ्युजिंग आहे पण गृह वस्तू भांडार म्हणण्यात काहीही लॉजिक नाही.|Marathi_F|other|6.100000
processed_mr_f_politics_01936.wav|गेल्या काही वर्षांपासून डाकघर हे इतिहास जमा होण्याची भीती प्रत्येकाच्या मनात होती.|Marathi_F|other|6.592000
processed_mr_f_health_00634.wav|सध्याची परिस्थिती पाहता आजाराचे निदान व उपचार हे फारच खर्चिक व त्रासदायक ठरत आहेत.|Marathi_F|other|6.628917
processed_mr_f_health_02375.wav|थॅलेसेमिया, कॅन्सर, शस्त्रक्रिया अशा अनेक गोष्टींसाठी रक्ताची खूप जास्त गरज भासते.|Marathi_F|other|7.151375
processed_mr_f_other_02271.wav|यवतेश्वर घाटातून पुढे चढाने सायकल पट्टूंमध्ये पुढे जाण्यामध्ये एक चुरस लागली होती.|Marathi_F|other|6.800000
processed_mr_f_weather_00566.wav|त्यामुळे जिल्ह्यातील काँग्रेस नेते आणि विखेंचे पक्षांतर्गत विरोधक असलेल्या बाळासाहेब थोरातांनी विखेंवर हल्लाबोल केला.|Marathi_F|other|8.650667
processed_mr_f_agri_01999.wav|पण एकदम एवढी मोकळी जमीन निर्माण झाल्यास जागांचे भाव कोसळतील आणि तो सगळाच प्रोजेक्ट माती खाईल म्हणून हे कोणी करत नाही.|Marathi_F|other|9.500000
processed_mr_f_general_00282.wav|तर काही बस स्थानकांत प्रवाशांनी रिक्षाटॅक्सीचा वापर न करता बेस्टचा प्रवास करावा अशा उद्घोषणा सुरू करण्यात आल्या अहेत.|Marathi_F|other|8.821333
processed_mr_f_finance_01649.wav|यामुळे मालमत्तांचे प्रत्यक्ष सर्वेक्षण करून घरपट्टी वसूल करण्याचा आदेश महसूल विभागाच्या अधिकाऱ्यांना देण्यात आला आहे.|Marathi_F|other|8.256000
processed_mr_f_weather_00550.wav|मोबाईल चार्जिंगला असताना, चार्जिंग लावून फोनवर बोलत असताना अचानक स्फोट झाल्याच्या घटना यापूर्वी अनेकवेळा घडल्या आहेत.|Marathi_F|other|8.500000
processed_mr_f_general_00976.wav|परंतु भरत लढ्ढा यांना संशय आल्याने त्यांनी त्यास शेजारील लोकांच्या साह्याने पकडून ठेवल्याने त्याचा साथीदार पळून गेला.|Marathi_F|other|8.394667
processed_mr_f_weather_00973.wav|पाठवणी करताना होणारं दुःख आणि ताणलेलं वातावरण गाडीत बसल्यावर नवऱ्याला आलेल्या एका फोन कॉलने माझ्यापुरतं तरी सैल केलं.|Marathi_F|other|9.066667
processed_mr_f_health_02957.wav|शारीरिक व्यंग असणारी बालके, कुपोषित बालके अथवा किरकोळ ताप असणारी बालके यांना ठरलेल्या वेळी लसीकरण करणे सुरक्षित असते.|Marathi_F|other|9.496583
processed_mr_f_weather_03113.wav|जगातील सर्वात कार्यक्षम पोलिस दल म्हणून ख्याती असलेल्या मुंबई पोलिस दलाने उशिराने का होईना ट्विटरवर पदार्पण केले आहे.|Marathi_F|other|8.789333
processed_mr_f_politics_01618.wav|अशा काहीशा चित्रविचित्र अशा या गावात पोश्टर गर्ल येते आणि गावातील सारे तरुण एकजात गुडघ्याला बाशिंग बांधून तयार होतात.|Marathi_F|other|8.992000
processed_mr_f_health_03472.wav|मधुमेहाचं निदान करताना साखरेचं रक्तातील व मूत्रातील प्रमाण पाहत असताना याचा इतरही लक्षणांकडे दुर्लक्ष करून चालत नाही.|Marathi_F|other|8.672271
processed_mr_f_health_00269.wav|त्याची शस्त्रक्रिया झाल्यावर त्यांना डॉक्टरांनी जो आहार घेण्यास सांगितला होता तो व्हेगन असल्याने जॉब्स यांनी नाकारला.|Marathi_F|other|7.800000
processed_mr_f_general_00729.wav|हिंदी चित्रपट चवीने बघणाऱ्यांना गुलजार, जावेद अख्तर आणि जुन्या पिढीतले साहिर लुधियान्वी ही तीन नावे नक्की ठाऊक असतील.|Marathi_F|other|9.354667
processed_mr_f_other_01206.wav|त्यामुळे बृहन्मुंबई सार्वजनिक गणेशोत्सव समन्वय समितीने मुंबईतील सार्वजनिक गणेशोत्सव मंडळाला मदतीसाठी आवाहन केले होते.|Marathi_F|other|9.162667
processed_mr_f_agri_01696.wav|मासेमारी बंदीच्या काळात प्रत्येक वर्षी पारंपारिक मासेमारी करणारे मच्छीमार आंदोलने करतात, घेराव घालतात, मोर्चे काढतात.|Marathi_F|other|9.000000
processed_mr_f_finance_01475.wav|देशाच्या एकूण टॅक्सपैकी {३०}{तीस} टक्के पैसा मुंबईतून मिळतो आणि त्याचे कारण मुंबईचे औद्योगिक महत्त्व आहे.|Marathi_F|other|7.840000
processed_mr_f_weather_01835.wav|म्हणजे दोन सेकंदांत केवळ हिंदी सिनेमांतच आढळणारी गोळ्यांनी लोडेड पिस्तूल तुमच्या होल्स्टरमध्ये जाऊन बसेल.|Marathi_F|other|7.700000
processed_mr_f_agri_02739.wav|लागवड केलेल्या झाडांना पाणी देण्यासाठी {१३}{तेरा} हजार लीटर साठवण क्षमता असलेला हौद तयार करण्यात आला आहे.|Marathi_F|other|7.500000
processed_mr_f_education_01658.wav|जीकेएल अपेक्षेपेक्षा अधिक यशस्वी तर झालीच, पण गोव्याच्या मातीतच असलेल्या कबड्डीचा पुनर्शोधही घेण्यात आला.|Marathi_F|other|9.642667
processed_mr_f_weather_00206.wav|वाढता उन्हाळा, पाण्याचे दुर्भिक्ष्य या गोष्टींना ग्लोबल वॉर्मिंग जबाबदार आहे हे एव्हाना सिद्ध झालेले आहे.|Marathi_F|other|7.317333
processed_mr_f_weather_01780.wav|नागपूर एसीबी कार्यालयाच्या अधिक्षक रश्मी नांदेडकर यांनी उच्च न्यायालयाच्या नागपूर खंडपीठात सादर केले आहे.|Marathi_F|other|8.256000
processed_mr_f_weather_02636.wav|फिल्टरप्लांट नादुरुस्त असल्याने तलावातील दूषित पाण्यामुळे पोहायला येणाऱ्या मुलांना पोटाचे आणि त्वचेचे विकार जडल्याचा आरोप पालकांनी केला आहे.|Marathi_F|other|10.048000
processed_mr_f_agri_03380.wav|लिंबू आणि मधात आल्याचा रस मिसळून पाणी प्यायल्यानं पोटातली जळजळ थांबते.|Marathi_F|other|5.700000
processed_mr_f_health_03949.wav|जठर, गुदाशय किंवा मोठे आतडे दुर्बिणीने तपासून आंतरिक गाठी पाहता येतात.|Marathi_F|other|6.600000
processed_mr_f_weather_01455.wav|गुरुवारी हा लाँग मार्च संपूर्ण ताकदीने मुंबईच्या दिशेने कूच करणार आहे.|Marathi_F|other|5.706667
processed_mr_f_politics_00921.wav|त्यांनी आतापर्यंत एकदाही मतदान चुकविले नाही, असे त्यांच्या स्नुषा सुरमा यांनी टाईम्स ऑफ इंडियाला सांगितले|Marathi_F|other|7.861333
processed_mr_f_weather_00926.wav|मठ्ठ्यासाठी वापरला जाणारा बर्फसुद्धा दुधी किंवा पांढरा वापरला जात आहे.|Marathi_F|other|5.300000
processed_mr_f_health_01042.wav|श्वसनावाटे उडणाऱ्या थेंबांमध्ये हा विषाणू आढळत असला तरी सार्स हवेवाटे पसरतो, हे पुरेसे सिध्ध झालेले नाही.|Marathi_F|other|8.382021
processed_mr_f_agri_03148.wav|माळरान, मुरमाड, अतिउथळ जमीन असल्याने पावसाचे पाणी लवकर निघून जात होते.|Marathi_F|other|6.069333
processed_mr_f_books_01158.wav|जीवनाच्या विविध क्षेत्रांमधील ज्ञान सर्वांच्या विकासासाठी उपलब्ध करून देणे, ही कोशरचनेची एक प्रेरणा असते. |Marathi_F|other|8.149833
processed_mr_f_weather_01132.wav|अशा हजारो स्त्रियांचं मूक आक्रंदन आपल्या आजच्या स्वतंत्र विचारांच्या पाठीमागे काळ्या ढगासारखं लपलेलं आहे.|Marathi_F|other|7.850667
processed_mr_f_weather_02611.wav|चटकदार मांसाचे खाद्य कबाब, अन्नधान्य, अंडी, बिस्किटे यांचा समावेश आहे.|Marathi_F|other|6.800000
processed_mr_f_other_02240.wav|मी आणताना एक किलोचं पाकिट आणण्यापेक्षा पाव पाव किलोची चार पाकिटं आणते.|Marathi_F|other|5.900000
processed_mr_f_health_03310.wav|देवी, रेबीज या रोगावरील लस शोधण्याचं महत्त्वाचं काम पाश्चर यांनी केलं.|Marathi_F|other|6.524438
processed_mr_f_agri_03255.wav|हे पेरू चवीला स्वादिष्ट असून त्या एका पेरूचे वजन एक ते सव्वा किलो आहे.|Marathi_F|other|6.208000
processed_mr_f_finance_03517.wav|त्यानुसार कर चुकव्यांची माहिती देणाऱ्यास बक्षीस देण्यात देईल व त्याचे नाव गुप्त ठेवले जाईल, असे प्राप्तिकर खात्याच्या अधिकार्‍याने सांगितले.|Marathi_F|other|9.200000
processed_mr_f_books_02108.wav|हे वारे पुढे हिमालयाकडे जाऊ लागतात.|Marathi_F|other|3.200000
processed_mr_f_other_03322.wav|लिबियाच्या मुहम्मर गद्दाफींना ठेचण्यासाठी धावलेले पाश्चात्त्य आपल्यालाही मदत करतील, अशी त्यांना आशा होती.|Marathi_F|other|7.836354
processed_mr_f_books_01675.wav|त्यामुळे सत्तेसाठी विविध राजकीय पक्ष परस्परांशी सतत स्पर्धा करत असतात.|Marathi_F|other|6.269021
processed_mr_f_weather_02227.wav|एक दिवस एक बाई कसलीतरी फाईल हातात घेऊन हॉटेलच्या मालकांना भेटायला आली.|Marathi_F|other|6.229333
processed_mr_f_books_01108.wav|त्यामुळे ही कागदपत्रे ऐतिहासिकदृष्ट्या अत्यंत विश्वासार्ह मानली जातात.|Marathi_F|other|5.900000
processed_mr_f_books_02208.wav|या प्रदेशात खनिजाचा मुबलक साठा आहे.|Marathi_F|other|3.600000
processed_mr_f_politics_02630.wav|या पर्यटकांच्या गर्दीत कुडचडे भागातील शेल्डे येथील एक विवाहित महिला आपल्या लहान मुलीसोबत धरणावर आली होती.|Marathi_F|other|8.746667
processed_mr_f_other_00777.wav|इतक्यात वाफाळता चहा समोर आलेला असे.|Marathi_F|other|3.040000
processed_mr_f_other_00055.wav|पश्चिम रेल्वेवरील सिमेन्स लोकल, मध्य रेल्वेच्या ताफ्यात दाखल होत आहेत.|Marathi_F|other|5.205333
processed_mr_f_politics_00685.wav|केवळ मतदार संघाचाच नाही तर पूर्ण महाराष्ट्र्राचा चेहरा मोहरा बदलविण्याचे कार्य मुख्यमंत्र्यांनी केले आहे.|Marathi_F|other|8.021333
processed_mr_f_health_00072.wav|रुग्णाने योग्य औषधे आणि साधी जीवनशैली यांच्या मदतीने सुरुवातीच्या टप्प्यामध्ये यावर सहज उपचार करता येतात.|Marathi_F|other|7.987292
processed_mr_f_agri_02959.wav|या झाडाला फळे लागण्यापूर्वी जो मोहोर येतो, त्याला भयंकर दुर्गंधी असते.|Marathi_F|other|5.248000
processed_mr_f_politics_01462.wav|अशावेळी गुत्थी हे महिला पात्र रंगवणारा सुनील ग्रोव्हर आता दिसणार नाही.|Marathi_F|other|5.920000
processed_mr_f_agri_00355.wav|सर्व वाफ्यांवर दोन मिरचीची रोपे व झेंडूच्या मध्यभागी उडदाचे बी पेरावे.|Marathi_F|other|6.176000
processed_mr_f_books_01630.wav|त्यामुळे प्रातिनिधिक संस्थांमध्ये कौटुंबिक मक्तेदारी निर्माण होऊ शकते.|Marathi_F|other|5.900000
processed_mr_f_other_01451.wav|त्यामुळेच की काय, मुंबईचे डब्बेवाले हे काम अतिशय उत्कृष्टपणे करत आहेत.|Marathi_F|other|5.610667
processed_mr_f_general_00108.wav|दरम्यान खैराची तस्करी व चोरटी वाहतूक करणारा टेंपो चालक व त्याचा साथीदार तस्कर टेंपो सोडून फरार झाले आहेत.|Marathi_F|other|9.216000
processed_mr_f_general_03063.wav|एवढेच नाही तर सकाळी सात वाजून पाच मिनिटांच्या बातम्यांचे वाचन करताना एखादी महत्त्वाची बातमी आली तर त्या क्षणभरही विचलित होत नसत.|Marathi_F|other|9.728000
processed_mr_f_agri_01349.wav|या वनस्पतीची मुळे जमिनीत खोलवर रुजलेली असतात. त्यामुळे वनस्पतीच्या मुळामधील माती झटकून ती स्वच्छ करण्याचे काम या स्त्रिया करतात.|Marathi_F|other|10.154667
processed_mr_f_health_00193.wav|या प्रांतातील सीफूड मार्केटमध्ये काम करणार‌्या अनेक व्यक्तींना त्याचा संसर्ग झाला आणि हा विषाणू कोठून आला, याचा शोध घेण्यात आला.|Marathi_F|other|9.090229
processed_mr_f_finance_01858.wav|जर कंपनी पॉलिसी अस्तित्वात असलेल्या कायद्यापेक्षा अधिक लाभ देत असेल तर ते अधिक लाभ मिळणे हा त्या स्त्री कर्मचार्‍याचा हक्क असतो.|Marathi_F|other|9.088000
processed_mr_f_agri_00092.wav|शरीरातून घामाची दुर्गंधी सतावत असल्यास एका पातेल्यामध्ये कडुनिंबाची पाने उकळून घ्यावीत व हे पाणी आंघोळीच्या पाण्यामध्ये मिसळावे.|Marathi_F|other|9.642667
processed_mr_f_general_03149.wav|त्याचे प्रमुख कारण म्हणजे या महान कवि कवयित्रींच्या कविता वाचनाची, पाठ करण्याची संधी मिळायची.|Marathi_F|other|7.600000
processed_mr_f_finance_02010.wav|मात्र वाढीव खर्च मंजूर करवून घेण्यासाठी दाखवलेल्या तत्परतेने अनेकांच्या भुवया उंचावल्या आहेत.|Marathi_F|other|7.434667
processed_mr_f_politics_02996.wav|छोटा शकीलने मुंबईचे माजी महापौर मिलींद वैद्य यांच्या हत्येचीही जबाबदारी बिलालवर सोपविली होती.|Marathi_F|other|7.957333
processed_mr_f_education_02815.wav|ज्यामध्ये ते छत्रपती शिवाजी महाराज यांच्या पुतळ्याला पुष्पांजली अर्पण करत असल्याचं दिसतं आहे.|Marathi_F|other|9.770667
processed_mr_f_finance_02981.wav|त्या वेळी नुकसान भरपाईसाठी मच्छीमारांना करपावत्या सादर करण्याच्या सूचना करण्यात आल्या होत्या.|Marathi_F|other|6.800000
processed_mr_f_books_02107.wav|हे वारे अरवली पर्वतरांगांना समांतर वाहतात, त्यामुळे गुजरात-राजस्थान या भागातही पाऊस कमी पडतो.|Marathi_F|other|8.451688
processed_mr_f_agri_00225.wav|यात कागद आणि बांबू आदिंचा वापर करुन तयार केलेल्या पुतळ्याची तान्ह्या पोळ्याला मिरवणूक काढतात.|Marathi_F|other|7.488000
processed_mr_f_education_01147.wav|गॉर्डन यांनी, नीशाम, लॉकी फर्ग्युसन आणि अनेक खेळाडूंना हायस्कूलला असताना प्रशिक्षण दिले होते.|Marathi_F|other|8.277333
processed_mr_f_health_03572.wav|हल्ली माणसे उच्च रक्तदाब आणि मधुमेह ह्या असह्य रोगांसाठी सकाळ संध्याकाळ गोळ्या खाताना दिसतात.|Marathi_F|other|7.743479
processed_mr_f_agri_03443.wav|त्यामुळे अक्रोड खाताना ते सालीसकट आणि शक्यतो पाण्यात भिजत ठेवून, पूर्ण भिजलं की मग खायला हवं.|Marathi_F|other|7.029333
processed_mr_f_other_01160.wav|जे पदाधिकारी निष्क्रीय असतील त्यांना नक्कीच बदलण्यात येईल, असेही रावते यांनी यावेळी सांगितले.|Marathi_F|other|6.560000
processed_mr_f_finance_02264.wav|आकस्मिक स्थितीत पिकाचे नुकसान झाल्यास आर्थिक मदत देण्यासाठी शासनाने पीक विमा योजना सुरू केली.|Marathi_F|other|7.146667
processed_mr_f_weather_00934.wav|पाच दिवसात दुसरी घटना घडली असून यामुळे विद्यार्थिनीच्या मनात भितीचे वातावरण निर्माण झाले आहे.|Marathi_F|other|7.050667
processed_mr_f_books_01240.wav|यापूर्वी आपण अशीच एक कृती केली होती ती तुम्हाला आठवत असेल.|Marathi_F|other|5.293771
processed_mr_f_books_01617.wav|निवडणुकांमध्ये आर्थिक गैरव्यवहार मोठ्या प्रमाणावर होत आहे.|Marathi_F|other|4.771333
processed_mr_f_politics_01921.wav|भारतातून बाहेर जाणाऱ्या लोकांसाठी ऑकलंड, दुबई तसेच टोरंटो या सर्वाधिक लोकप्रिय जागा असल्याचेही शर्मा यांनी सांगितले.|Marathi_F|other|9.557333
processed_mr_f_books_00418.wav|या सज्जात उभे राहून कुजबुजले तरी तो आवाज सर्वत्र ऐकू जातो. |Marathi_F|other|5.177667
processed_mr_f_other_02061.wav|ट्रेकिंग सहकारी म्हणे, मॅम, तुम्ही फेमस झालात आता प्रत्येक ट्रेकिंग ग्रुपला वाटेल तुम्ही त्यांना ट्रेकला जॉइन करावं.|Marathi_F|other|8.242708
processed_mr_f_other_01257.wav|बिल कोस्बीसारख्या माणसाकडे आपल्याला काही शिकायला मिळतंय, तो आपला मेन्टॉर होऊ पाहतोय या कल्पनेनेच त्या हुरळून गेल्या.|Marathi_F|other|8.618667
processed_mr_f_finance_03491.wav|जर रस्त्याची देखभाल करण्याचा खर्च पालिका उचलत असेल तर राज्य सरकार संबंधित राष्ट्रीय महामार्गाचा दर्जा रद्द करू शकते.|Marathi_F|other|9.056000
processed_mr_f_books_00976.wav|यात प्राचीन, मध्ययुगीन आणि आधुनिक स्थळे यांचा समावेश होतो.|Marathi_F|other|5.200000
processed_mr_f_politics_02366.wav|वाशीकडून पनवेलच्या दिशेने जाणाऱ्या रेल्वे ट्रॅकवरील ओव्हरहेड वायर पनवेल आणि खांन्देश्वर रेल्वे स्थानका दरम्यान तुटली|Marathi_F|other|8.200000
processed_mr_f_politics_02456.wav|संगणकाच्या युगात पारंपरिक पद्धतीच्या शेणखताचा वापर करण्यासाठी पंचगव्ये चिकित्सेचा अवलंब तरुण पिढीने करण्याची गरज आहे|Marathi_F|other|9.504000
processed_mr_f_books_01481.wav|लोकसंख्या व विस्तार या दोन्हींबाबत मोठ्या असलेल्या आपल्या देशात विविध पातळींवर निवडणुका घेणे ही बाब आव्हानात्मक आहे.   |Marathi_F|other|9.345667
processed_mr_f_books_02118.wav|परंतु या सर्व प्रजाती ब्राझीलमधील आहेत. त्यांची नावे शोधा.|Marathi_F|other|5.038354
processed_mr_f_weather_03079.wav|जग आपल्याशी जसं वागतंय त्याबद्दल जगाला दोष देऊन खचून जाण्यापेक्षा ते पचवून घ्यावं, आयुष्य थोडं का होईना सोप्पं होतं.|Marathi_F|other|8.970667
processed_mr_f_education_00693.wav|म्हादई बचाव अभियानाच्या निमंत्रक निर्मला सावंत यांची भेट घेण्यात आली असून त्यांच्याकडे या विषयावर चर्चा करण्यात आली.|Marathi_F|other|9.200000
processed_mr_f_other_02733.wav|त्यामुळे काटगाळी, देसूर, मच्छे, पिरनवाडी, उद्यमबाग या मधल्या गावांना जाणाऱ्या प्रवाशांना टेंपोचाच आधार घ्यावा लागतो.|Marathi_F|other|9.357271
processed_mr_f_other_02748.wav|सैन्याकडून दारूगोळा खरेदी करण्याचा प्रस्ताव मांडण्यात आला.|Marathi_F|other|4.600000
processed_mr_f_education_02786.wav|ब्ल्यु व्हेल गेमवर ज्याप्रकारे बंदी घालण्यात आली आहे, त्याचप्रकारे टिक टॉकवर बंदी आणण्याचा विचार तमिळ सरकार करत आहे.|Marathi_F|other|9.400000
processed_mr_f_agri_00364.wav|दिवसातून किमान दोन वेळा गरम पाण्यात मीठ, हळद टाकून गुळण्या कराव्यात गरम पाण्यात निलगिरी तेल टाकून त्याची वाफ घ्यावी.|Marathi_F|other|8.900000
processed_mr_f_books_01898.wav|पुढील पाठात आपण लोकशाहीसमोरील आव्हानांचा विचार करणार आहोत.|Marathi_F|other|5.177667
processed_mr_f_politics_00993.wav|आता या ठिकाणी काँग्रेस आणि  राष्ट्रवादी काँग्रेसचीही साथ मिळणार असल्याने त्यांना ही जागा सेफ असल्याचे म्हटले जात आहे|Marathi_F|other|9.000000
processed_mr_f_books_02079.wav|ब्राझील उच्चभूमीचा काही भाग उत्तरेकडील किनाऱ्यापर्यंत आहे.|Marathi_F|other|4.910646
processed_mr_f_health_01145.wav|जोराच्या धडकेने अथवा इतर कारणामुळे जोराचा आघात झाल्यास दाताचे किंवा जबड्याचा अस्थिभंग फ्रॅक्चर होण्याची शक्यता असते.|Marathi_F|other|9.345667
processed_mr_f_agri_01278.wav|तसेच दंडवाडी येथे सोयाबीनची आणि बागायती भागातील पिंपळी व काटेवाडी येथील द्राक्ष पिकाची पाहणी जिल्हाधिकाऱ्यांनी केली.|Marathi_F|other|8.970667
processed_mr_f_finance_02275.wav|भारताची सर्वात मोठी सार्वजनिक बँक असणाऱ्या स्टेट बँक ऑफ इंडियाने बचत खात्यावरील व्याजदरात अर्धा टक्का कपात केली आहे.|Marathi_F|other|8.565333
processed_mr_f_health_01310.wav|सहसा ही लक्षणे गर्भधारणाे नंतर चौथ्या आठवड्यात सुरू होतात.|Marathi_F|other|4.933875
processed_mr_f_other_02040.wav|शेकडो भाविकांनी आत्मो दिपो भवचा संकल्प करीत मानवंदना दिली.|Marathi_F|other|5.688521
processed_mr_f_general_00581.wav|या भांडणाचा सूड म्हणून या चौघांनी रविवारी अडीच वाजता अब्दुल कय्युम व त्याच्या दोन्ही मित्रांवर प्राणघातक हल्ला केला.|Marathi_F|other|8.949333
processed_mr_f_general_01008.wav|कितीही कॉपी करून किंवा जुळवून आवाज काढला तरी लता मंगेशकर यांच्या आवाजाची बरोबरी आणि त्यांचं संगीत क्षेत्रातील योगदान कोणीच विसरू शकत नाहीत.|Marathi_F|other|10.048000
processed_mr_f_other_00796.wav|यश बिर्लांची तुलना अनेकदा त्यांचे नातेवाईक आणि भारतातल्या सर्वात जास्त श्रीमंत व्यक्तींपैकी एक असणाऱ्या कुमार मंगलम् बिर्लांसोबत केली जाते.|Marathi_F|other|9.973333


==> filelists/nonparallel/export_processed_limmits_marathi_f_audiopath_text_sid_emotion_duration_val_nonparallel_data.txt <==
processed_mr_f_agri_01270.wav|चालू वर्षी सिंचन व वीजनिर्मिती यात तुलनात्मक जास्त पाणी वापर होऊन त्याहीपेक्षा अधिक पाणी विनावापर सोडण्यात आले.|Marathi_F|other|10.000000
processed_mr_f_agri_03543.wav|यात भर म्हणून आता कृषी खात्यातर्फे भात लागवड यंत्र उपलब्ध करण्यात आले आहे.|Marathi_F|other|6.240000
processed_mr_f_books_02110.wav|तटबंदीमुळे पुन्हा प्रतिरोध पाऊस पडतो.|Marathi_F|other|3.842521
processed_mr_f_books_02347.wav|हवाई वाहतुकीचे योगदानही मर्यादित आहे.|Marathi_F|other|3.200000
processed_mr_f_other_00260.wav|भृगु ऋषींचा क्रोध शांत करण्यासाठी भगवान विष्णूंनी त्यांची क्षमा मागितली, आणि भृगुंचे पाय चेपण्यास सुरुवात केली.|Marathi_F|other|8.053333
processed_mr_f_finance_03050.wav|क्रेडिट कार्डवरून रोख रक्कम काढल्यास कोणतेही व्याज फ्री कालावधी मिळत नाही.|Marathi_F|other|5.500000
processed_mr_f_books_01855.wav|हरितक्रांतीनंतर मात्र शेतकरी चळवळ अधिक क्रियाशील आणि परिणामकारक होऊ लागली.|Marathi_F|other|6.600000
processed_mr_f_agri_02725.wav|जून, जुलैमध्ये लागवड केलेल्या कांदा पिकाला चार वेळा अवकाळी पावसाने झोडपले.|Marathi_F|other|5.941333
processed_mr_f_weather_02780.wav|याच ओव्हरच्या पहिल्या बॉलमध्ये रवींद्र जडेजानं एक खूप इंट्रेस्टिंग शॉट मारला की तो शॉट बघून सर्वच जण थक्क झाले.|Marathi_F|other|8.384000
processed_mr_f_other_00226.wav|स्नबीला शेपूटच नाही हे बघून खारुताई स्नबीकडे बघून मोठमोठ्याने हसायला लागली|Marathi_F|other|6.037333
processed_mr_f_agri_00279.wav|उष्ण दमट हवामानात भात पीक लोंबी भरण्याच्या अवस्थेत असेल तर लोंबीतील दाणे काळे पडून पळींज होण्याचे प्रमाण वाढते.|Marathi_F|other|8.853333
processed_mr_f_books_02209.wav|या ठिकाणी ऊर्जेचा अखंडित पुरवठा होतो.|Marathi_F|other|3.691604
processed_mr_f_agri_03479.wav|त्यामुळे जे कागद फायद्याचे नाहीत अशा वस्तू वेळीच पर्समधून काढून टाकाव्यात.|Marathi_F|other|5.600000
processed_mr_f_politics_03273.wav|या टेकाडाला पुढे पुढे स्थानिक लोक मराठीमध्ये दीपगिरी या नावाने ओळखू लागले.|Marathi_F|other|6.346667
processed_mr_f_weather_01868.wav|इटलीची इएनआय आणि अमेरिकेची एक्सॉन मोबिल कंपनी संयुक्तपणे पाकिस्तानच्या समुद्रात गॅस साठ्यांसाठी उत्खनन करत आहे.|Marathi_F|other|9.045333
processed_mr_f_education_03348.wav|तुम्ही केलेल्या या कामाबद्दल तुमचे मनापासून आभार मानते, असे उद्गार भूतानच्या राजमाता दोरजी वांगचूक यांनी काढले.|Marathi_F|other|9.493333
processed_mr_f_general_00347.wav|आपल्या पृथ्वीचे दोन शेजारी ग्रह म्हणजे अंतर्ग्रह शुक्र आणि बहिर्ग्रह मंगळ.|Marathi_F|other|6.100000
processed_mr_f_education_00202.wav|यक्कोजीराव निंगोजीराव मेणसे यांच्या सौजन्याने, साहित्यिकांना व साहित्यिक रसिकांना, अल्पोपहार देण्यात येणार आहे.|Marathi_F|other|8.700000
processed_mr_f_health_02111.wav|त्याचप्रमाणे तेलकट पदार्थ देखील खाणे टाळा, कारण ते कडक व क्रिस्पी असल्याने ते गिळताना तुम्हाला वेदना होऊ शकतात.|Marathi_F|other|8.400000
processed_mr_f_finance_03048.wav|यातून खर्च वजा जाता महिन्याला या कुटुंबाला तीन लाख रुपयांचं उत्पन्न मिळतं.|Marathi_F|other|6.100000
processed_mr_f_agri_03163.wav|त्यामुळेच कृषी क्षेत्रात फुलशेती ही भरपूर नफ्याची व महत्त्वाची मानली जाते.|Marathi_F|other|6.100000
processed_mr_f_education_00296.wav|पेरूमधील पत्रकाराने लाईव्ह रिपोर्टींग सोडून एका कुत्र्याचा जीव वाचवला आहे.|Marathi_F|other|6.730667
processed_mr_f_politics_02043.wav|या फ्लेक्सवर पार्थ पवार यांची भावी खासदार म्हणून छबी झळकत असतांना त्याखालोखाल राहुल कलाटे यांचेही छायाचित्र आहे|Marathi_F|other|9.493333
processed_mr_f_health_02279.wav|अश्रूंचा वेग अडविल्यास सर्दी होते, नेत्ररोग होतात, हृदयरोग होऊ शकतो, जेवणाची इच्छा होत नाही आणि चक्कर येऊ शकते.|Marathi_F|other|9.752000
processed_mr_f_politics_01679.wav|यावर औरंगाबाद लोकसभेचे वंचित बहुजन आघाडीचे उमेदवार इम्तीयाज जलील यांनी उद्धव यांना जोरदार प्रत्युत्तर दिलं आहे.|Marathi_F|other|10.122667
processed_mr_f_other_03110.wav|जाकोब अजूनही समोर समोर त्या 'एक्झीट' विहिरीकडे चालत होता स्टेला आता मागेच थांबून त्याला जातांना एकटक पाहत होती.|Marathi_F|other|8.393646
processed_mr_f_general_01066.wav|पूर्व द्रूतगती महामार्ग हा आठ पदरी असताना पूल चार पदरी असल्याने त्यावर नेहमीच वाहतूक कोंडीला सामोरे जावे लागते.|Marathi_F|other|8.938667
processed_mr_f_weather_01551.wav|हे जोडपे लग्नाचा वाढदिवस साजरा करण्यासाठी ईस्ट सक्सेसमधील बीचवर गेले होते.|Marathi_F|other|6.100000
processed_mr_f_general_00464.wav|न’गालो कांटे हा खेळाडू फ्रांस या देशाचा असून तो फ्रांस राष्ट्रीय फुटबॉल टीममध्ये एक मिडफिल्डर म्हणून खेळत असतो.|Marathi_F|other|8.810667
processed_mr_f_health_01257.wav|आंब्याच्या दिवसात राघूंचे थवे नि उनाड माकडांच्या टोळ्या लेखकाला भूल पाडीत.|Marathi_F|other|5.839437
processed_mr_f_finance_01699.wav|रक्कम भरून कित्येक महिने उलटले तरी घराचा काही ताबा मिळेना म्हणून साबळे यांनी बिल्डरकडे घराची रक्कम परत मागितली.|Marathi_F|other|8.300000
processed_mr_f_books_00300.wav|उपयोजित इतिहासाच्या क्षेत्रातील प्रकल्पांमुळे वर उल्लेख केलेल्या क्षेत्रांमध्ये व्यवसायाच्या अनेक संधी उपलब्ध होऊ शकतात.|Marathi_F|other|8.672271
processed_mr_f_education_02457.wav|न्यायालयीन पद्धतीने सामाजिक दुष्प्रवृत्ती थांबवणे, माहितीच्या अधिकाराचा वापर करणे, लव्ह जिहाद यांवरही चर्चा करण्यात आली.|Marathi_F|other|10.069333
processed_mr_f_politics_02445.wav|जिल्हाधिकारी रुचेश जयवंशी व भाजप आमदार तानाजी मुटकुळे यांची मध्यस्थीही निष्फळ ठरल्याने सहाव्या दिवशीही आंदोलन सुरूच होते|Marathi_F|other|9.888000
processed_mr_f_other_00318.wav|सई परांजपेंनी केलेला चश्मेबद्दूर त्या काळातला तरुणांच्या मनाची अवस्था दाखवणारा होता, हा चश्मेबद्दूर मात्र तसा झाला नाही.|Marathi_F|other|9.141333
processed_mr_f_other_00709.wav|सिद्धू देशद्रोही असल्याचे म्हणत त्यांनी सिद्धू आगरा शहरात आल्यावर त्यांच्या शरीराचे तुकडे करुन फेकून देऊ, अशी धमकी दिली.|Marathi_F|other|8.992000


==> filelists/nonparallel/export_processed_limmits_marathi_m_audiopath_text_sid_emotion_duration_train_nonparallel_data.txt <==
processed_mr_m_health_00647.wav|संक्रमण सहसा एका वेळी येते|Marathi_M|other|4.515917
processed_mr_m_health_03212.wav|व्यायाम आणि आहार हे आपल्या आरोग्याची गुरुकिल्ली आहे असं डॉक्टर सांगतात|Marathi_M|other|5.525979
processed_mr_m_health_02981.wav|परंतु या सर्वांवर उपचार करण्यासाठी पुरेसे डॉक्टर नसल्यामुळे जनावरांना उपचार मिळणे कठीण झाले आहे|Marathi_M|other|7.453229
processed_mr_m_finance_03004.wav|यामुळे पालिकेतील नागरी सुविधा केंद्रातील कर वसुली व जन्ममृत्यू नोंदणीची कामे ठप्प झाली आहेत|Marathi_M|other|7.557729
processed_mr_m_other_00363.wav|मन्नू भंडारी यांची चंद्रकांत भोंजाळ यांनी अनुवादित केलेली मुक्ती ही कथा मनाला स्पर्शून जाते|Marathi_M|other|8.393646
processed_mr_m_other_02195.wav|माझ्या कोर्समध्ये क्विल्ट करताना प्रत्येक स्टेपला इस्त्री करायची असते हे पक्के बिंबवले होते|Marathi_M|other|6.060042
processed_mr_m_agri_02968.wav|याचा विचार करून केंद्र शासनाने राष्ट्रीय बांबू मिशन या नावाने विशेष अभियानही सुरू केले आहे|Marathi_M|other|6.900000
processed_mr_m_health_02169.wav|तो रोगावर उपचार करण्यासाठी रोग्यांना बेड्यांनी बांधत असे आणि उपचार करण्याची बतावणी करत असे|Marathi_M|other|6.536042
processed_mr_m_finance_03291.wav|मागील तीन वर्षापासून सूक्ष्म सिंचनासाठी थकलेले अनुदान पूर्णपणे उपलब्ध करून देण्यात येईल|Marathi_M|other|7.151375
processed_mr_m_education_00417.wav|क्राईमिया मिलिटरी डॉल्फिन केंद्रात वेगवेगळी कामे करण्याचे प्रशिक्षण डॉल्फिनना दिले जाते|Marathi_M|other|7.253333
processed_mr_m_finance_02619.wav|शहरी भागातही कर वसुलीचे उद्दीष्ट असताना केवळ जुन्या प्रभागाचीच वसुली करण्यात यश मिळाले|Marathi_M|other|8.358813
processed_mr_m_other_01226.wav|जेव्हा तो पाण्यातून वर आला तेव्हा ती त्याला त्याच्याकडे विस्फारलेल्या नजरेने बघत होती|Marathi_M|other|5.600000
processed_mr_m_finance_02806.wav|बँकेची गंगाजळी ठेवी आणि उत्पन्नाचे मार्ग यावर ताण येतो आणि बँका आर्थिक कोंडीत अडकतात|Marathi_M|other|7.697042
processed_mr_m_health_00683.wav|आणि जर एखादा हलगर्जी करणारा डॉक्टर सापडलाच तर त्याला चांगलाच शाब्दिक मार मिळत असे|Marathi_M|other|6.721813
processed_mr_m_politics_00954.wav|ही महिला वसई तालुक्यातील वज्रेश्वरी रोडवरील सायवन गावातील छोट्याशा पाड्यात राहते|Marathi_M|other|6.455312
processed_mr_m_agri_02394.wav|राष्ट्रीय बांबू मिशन अंतर्गत देशात बांबूची लागवड वाढण्यासाठी उपक्रम राबवले जातात|Marathi_M|other|6.536042
processed_mr_m_agri_01341.wav|अनेकांच्या शेतात रब्बी हंगामातील काही पिके तर काहींच्या शेतात उन्हाळी पिके आहेत|Marathi_M|other|5.300000
processed_mr_m_politics_01520.wav|त्यामुळे त्यांना प्रचार करण्यासाठी भाड्याचे गुंड आणि तट्टूंची मदत घ्यावी लागते|Marathi_M|other|5.572417
processed_mr_m_finance_02790.wav|हे सावकार लोकांच्या व्याजाच्या पैशांवर गब्बर झाले असून सरकारचा महसूल बुडवतात|Marathi_M|other|5.827833
processed_mr_m_agri_02944.wav|गुढीला अर्पण केलेली फुले व आंब्याची पाने यांचे वाहत्या पाण्यात विसर्जन करावे|Marathi_M|other|5.676896
processed_mr_m_health_02076.wav|या रोगावरील उपचार आणि संबंधित असलेल्या प्रश्नांची उत्तरे आपण या लेखात पाहू. |Marathi_M|other|5.900000
processed_mr_m_agri_03399.wav|तेवढ्यातल्या तेवढ्यात त्या दोघा भावांनी कुठूनतरी केळी, संत्री अशी फळे आणली|Marathi_M|other|5.827833
processed_mr_m_finance_01382.wav|पश्चिम रेल्वेस जितका महसूल अपेक्षित होता तितका महसूल प्राप्त झाला नाही. |Marathi_M|other|6.200000
processed_mr_m_politics_03035.wav|म्हणून एका मुलासोबत एका एकल महिलेला खालील सब्सिडी मिळण्याचा अधिकार आहे|Marathi_M|other|6.419937
processed_mr_m_health_02392.wav|वेळीच जुलाबाच्या समस्येवर उपचार न घेतल्यास हा त्रास गंभीर ठरू शकतो|Marathi_M|other|5.549188
processed_mr_m_agri_01262.wav|तुम्ही कांदा आणि लसूनचा रस पाण्यात मिसळून स्प्रेच्या बाटलीत भरा|Marathi_M|other|4.608792
processed_mr_m_health_00337.wav|अनेकदा फ्रोजन शोल्डर आणि इतर वेदना यांची लक्षणे सारखीच भासतात|Marathi_M|other|5.584021
processed_mr_m_education_00873.wav|पण आता अशांसाठी क्रिंज हा डायरीचा नवा प्रकार बाजारात आला आहे|Marathi_M|other|5.930667
processed_mr_m_agri_00222.wav|मका, बाजरी सोयाबीन पिकांच्या शेतात बहुतांश सोंगण्या झालेल्या असल्यामुळे सोंगलेले पीक आज पाण्यात भिजलेले पाहायला मिळत आहे|Marathi_M|other|9.810937
processed_mr_m_education_00781.wav|नैसर्गिक साबणात एक प्रकार असा आहे जो स्क्रबरचं काम करत असतो|Marathi_M|other|5.440000
processed_mr_m_health_00269.wav|त्याची शस्त्रक्रिया झाल्यावर त्यांना डॉक्टरांनी जो आहार घेण्यास सांगितला होता तो व्हेगन असल्याने जॉब्स यांनी नाकारला|Marathi_M|other|8.393646
processed_mr_m_education_01101.wav|यावेळी इम्नान खान यांनी दोन्ही देशांनी पुढे येऊन यावर चर्चा करावी आणि प्रश्नांवर तोडगा काढावा असं देखील म्हटलं आहे|Marathi_M|other|9.276000
processed_mr_m_politics_03112.wav|स्पर्धेत द्वितीय पारितोषिक मिळवणाऱ्या अंतरा साठेला एका नामांकित कंपनीत थेट नोकरीसाठी विचारणा करण्यात आली|Marathi_M|other|7.441625
processed_mr_m_agri_00179.wav|खात्रीशीर तंतू असलेल्या एका फोल्डिंग मासेमारी रॉडचे एक अद्वितीय डिझाईन मोठ्या माशाचे वजन सहन करू शकते|Marathi_M|other|9.241167
processed_mr_m_agri_02036.wav|फ्लॉवरचा वापर करताना केवळ त्याची फुले तेवढी काढून घेतली जाऊन त्याची देठे आणि पाने टाकूनच दिली जातात. |Marathi_M|other|6.930792
processed_mr_m_general_02090.wav|नंतर एकदम खान एका संगणक तज्ञाशी वाटाघाटी करतो व त्याला फितुर करून बँकेची संगणकीय यंत्रणा हायजॅक करतो|Marathi_M|other|8.254312
processed_mr_m_agri_02985.wav|आंब्याच्या झाडांना दरवर्षी नियमित खते देणे अथवा औषधांची फवारणी करणे अशी काळजी क्वचितच घेतली जाते|Marathi_M|other|7.824750
processed_mr_m_education_01754.wav|मला इतकं ते मनाला स्पर्शून गेलं बोलता येत नाही, पण माझी सगळ्यात जास्त काळजी न बोलता तिनंच घेतली|Marathi_M|other|8.649062
processed_mr_m_general_02559.wav|तर आठव्या क्रमांकाची हरिश्चंद्र बेळगुंदी विरुद्ध अमर निलजकर यांच्यातील कुस्ती बरोबरीत राहिली|Marathi_M|other|7.081708
processed_mr_m_agri_03343.wav|पाणी जमिनीत मुरून ठेवण्याचा एकमेव शाश्वत मार्ग म्हणजे जमीनीवर पुरेशी हरित आवरणे निर्माण करणे|Marathi_M|other|7.300000
processed_mr_m_health_02746.wav|तर त्याला उष्माघाताचा त्रास होतो आहे हे समजावं आणि त्याला तातडीने उपचार उपलब्ध करुन द्यावी|Marathi_M|other|6.745021
processed_mr_m_finance_02769.wav|यात कर डिटेक्टर्सनी कापलेला कर, भरलेला अग्रिम कर आणि मिळालेला परतावा ही माहिती दिलेली असते|Marathi_M|other|7.557729
processed_mr_m_agri_03607.wav|वर्षातून तीन महिने पावसाचे पाणी भरलेले असते, पण या सगळ्या अडचणींना हिमाने आपली ताकद बनवले|Marathi_M|other|6.900000
processed_mr_m_general_00315.wav|हे प्रॅक्टिस ड्रील सुरू असताना जवान विमान काही ठरावीक उंचीवर गेलं की, त्यातून उडी मारतात|Marathi_M|other|7.139771
processed_mr_m_agri_02590.wav|आपण आता शास्त्रीय पद्धतीने खत तयार करणार आहोत आणि त्यासाठी जीवाणू खताचा वापर करणार आहोत|Marathi_M|other|7.000000
processed_mr_m_other_00513.wav|द्वैताने अद्वैतावर केलेली ही मात आहे आणि विठुरायाच्या पायाशी येऊन हे द्वैत थांबलेले आहे|Marathi_M|other|7.244250
processed_mr_m_politics_00450.wav|राष्ट्रवाद आणि सुरक्षेचे मुद्दे प्रचाराच्या केंद्रस्थानी आणूनही भाजपला फायदा होत नसावा.|Marathi_M|other|7.209417
processed_mr_m_agri_02635.wav|गेल्या अनेक वर्षापासून कापूस हे विदर्भातील प्रमुख नगदी पीक म्हणून अस्तित्व टिकवून आहे|Marathi_M|other|6.489604
processed_mr_m_weather_01442.wav|त्यासाठी चारशे  रेल्वे स्थानकांच्या विकासाचे काम खाजगी कंपन्यांना देण्यात येणार आहे.|Marathi_M|other|6.071646
processed_mr_m_health_00883.wav|मस्तकात वेदना होत असल्यास शेवग्याचा डिंक दुधात वाटावा आणि त्याचा लेप मस्तकावर लावावा|Marathi_M|other|7.197813
processed_mr_m_general_00332.wav|आम्ही दोघांनी प्रत्येकी एक रस्ता निवडला आणि एकमेकांना आवाज देत पुढं पुढं जायचं ठरवलं|Marathi_M|other|6.800000
processed_mr_m_politics_03378.wav|अनेक मेल आणि लोकल रद्द झाल्याने ठाणे रेल्वे स्थानकात प्रवाशांची एकच झूंबड उडाली होती|Marathi_M|other|6.967187
processed_mr_m_agri_02676.wav|पाणी गोठल्यामुळे पिकांची वाढ खुंटली असून पिके नष्ट होण्याची शक्यता निर्माण झाली आहे|Marathi_M|other|6.071646
processed_mr_m_education_01381.wav|थोडक्यात काय तर आपण दशमान पद्ध्तीचा वापर करुन तोच आकडा वेगळ्या प्रकारे लिहितो आहोत|Marathi_M|other|7.197813
processed_mr_m_agri_03601.wav|दुबार कापणी चांगली येण्यासाठी या पिकाची लागवड ऑक्टोबर ते नोव्हेंबर यादरम्यान करावी|Marathi_M|other|6.466375
processed_mr_m_weather_03513.wav|गाव तहानलेले असताना भलताच विषय अजेंड्यावर घेतल्यामुळे गावात संतापाची लाट उसळली आहे|Marathi_M|other|6.071646
processed_mr_m_finance_02524.wav|लाभांश वितरण कर संपवणे आणि लाभांशावर जुन्या पद्धतीने कर लावण्याची घोषणा करणे हे स्वागताहर्य आहे असे मत त्यांनी व्यक्त केले|Marathi_M|other|9.461750
processed_mr_m_agri_02834.wav|हरभरा पिके वाढीच्या अवस्थेत असून त्यावरही रोग व किडींचा प्रादुर्भाव होऊ लागला आहे|Marathi_M|other|6.478000
processed_mr_m_agri_00148.wav|कोकणातील शेतीसाठी मेंढ्यांच्या विष्ठेचा लेंड्या खत म्हणून वापर करण्याची पद्धत आहे|Marathi_M|other|6.791458
processed_mr_m_politics_00619.wav|शेजाऱ्याने सांगितले की, एके दिवशी वृद्ध महिला फ्लॅटच्या बालकनीत पडलेल्या दिसल्या.|Marathi_M|other|5.943937
processed_mr_m_health_00201.wav|इबोलाचे हे विषाणू वटवाघुळे या प्राण्यात कोणतीही आजाराची लक्षणे न दिसता वास्तव्य करतात व त्यांच्या विष्ठेतून जमिनीवर पडतात|Marathi_M|other|9.043792
processed_mr_m_agri_01873.wav|त्यानंतर गोंद आणि पाणी उकडलेल्या खोडाच्या लगद्यात मिसळून हा कागद तयार केला जातो|Marathi_M|other|5.943937
processed_mr_m_health_00356.wav|मूळव्याधीचा त्रास होत असेल व शौचाच्या वेळी रक्त पडत असेल, तर कोहळा आवर्जून खावा|Marathi_M|other|6.721813
processed_mr_m_agri_00499.wav|अनेक शेतकऱ्यांना कांदा तरूची लागवड केली असून कांदा तरुवरही धुक्याचा प्रादुर्भाव जाणवत असून तरुचे मोठे नुकसान होते आहे.|Marathi_M|other|9.441250
processed_mr_m_finance_02205.wav|मेहनतीने खेळ, चांगले नेतृत्व कर आणि संपूर्ण देशाला अभिमान वाटेल अशी कामगिरी कर|Marathi_M|other|6.083250
processed_mr_m_health_03053.wav|तसेच काही विनाकेंद्रीय पेशींमधून केंद्र असलेल्या पेशी निर्माण झाल्या व वाढल्या|Marathi_M|other|5.851063
processed_mr_m_health_03193.wav|शरीरातील कॅल्शियम व प्रोटीन यांची बोन मिनरल डेन्सिटीची घट झाल्यास हा आजार होतो|Marathi_M|other|6.800000
processed_mr_m_politics_01336.wav|रुग्ण हे डॉंक्टरांच्या उत्पन्नाचे साधन एवढंच मानलं जातं असं वाटायला लागलं आहे|Marathi_M|other|5.829688
processed_mr_m_health_02805.wav|आरएच विकार किती गंभीर आहे याचे निदान करण्यासाठी हे तंत्र सर्वोत्तम समजले जाते|Marathi_M|other|6.400000
processed_mr_m_agri_03344.wav|ऊस दराचा प्रश्न आला की येथील कारखाने साखरेला दर नसल्याचे तुणतुणे कायम वाजवतात|Marathi_M|other|7.200000
processed_mr_m_health_02847.wav|ब्लड शुगर लेव्हल्स वाढल्याने शरीरातील पेशी आणि अवयवांना धोका निर्माण होऊ शकतो|Marathi_M|other|6.222583
processed_mr_m_general_02484.wav|मात्र तिकीटावर असलेली गाडी निघण्याची वेळ ही जुनीच असल्याने त्यांची गाडी सुटली|Marathi_M|other|6.100000
processed_mr_m_finance_02673.wav|त्यामुळे रोकड काढण्यासाठी यांचा वापर करता येत नाही व जमा केलेली सर्व रक्कम एका विशिष्ट वर्तुळातच खर्च करावी लागते. |Marathi_M|other|8.788375
processed_mr_m_politics_02325.wav|प्रिया मल्होत्राच्या खुनात आमदार चव्हाणांचा मुलगा गुंतलेला होता हे तर त्याने उघडपणे त्यांच्याजवळ बोलून दाखवलं होतं|Marathi_M|other|8.776771
processed_mr_m_agri_00955.wav|काश्मिरी जातीच्या शेळ्यांकडून पश्मिना नावाची मऊसूत लोकर आणि अंगोरा जातीच्या शेळ्यांपासून मोहेर नावाची लोकर मिळते.|Marathi_M|other|8.556188
processed_mr_m_education_00476.wav|बदकाचा आवाज क्वॅक आणि क्वॅकरीला असलेला निराळा अर्थ, असा काही प्रकार आहे का?|Marathi_M|other|6.805333
processed_mr_m_weather_04248.wav|बासष्ट वर्षीय देवारपल्ली प्रकाशराव हे वयाच्या नवव्या वर्षांपासून काटकच्या बक्षी बाजारात चहाचं दुकान चालवत आहेत.|Marathi_M|other|8.776771
processed_mr_m_general_01469.wav|काही सातवाहन नाण्यांवर दोन डोलकाठींचे जहाज असून त्यावेळी समुद्रमार्गे व्यापार चालत होता त्याचा ती पुरावाच देतात|Marathi_M|other|8.393646
processed_mr_m_weather_01677.wav|सरकारी दवाखान्यात ऑपरेशन करण्याच्या पुढची स्टेज आहे किंवा करता येणार नाही. |Marathi_M|other|5.537583
processed_mr_m_other_00842.wav|कॅनडाचा कार्टुनिस्ट मायकल डी एडर याने निर्वासित बापलेकीचा फोटो व्हायरल झाल्यानंतर त्यावर एक कार्टुन बनवले होते|Marathi_M|other|9.194729
processed_mr_m_other_03977.wav|अशा प्रकरची खबर कोणी देणार असेल तर त्यांना मोठ्या रकमेचे बक्षीस जाहीर करा|Marathi_M|other|6.071646
processed_mr_m_other_01621.wav|आता बारावीत असलेला माझ्य मित्राचा मुलगा त्याच्या शाळेतील आठवणी सांगत होता|Marathi_M|other|5.200000
processed_mr_m_agri_00309.wav|या तलावांच्या निर्मितीमुळे साहजिकच पाण्याची उपलब्धी निर्माण झाली अन् आजूबाजूच्या जिरायत जमिनी बागायती झाल्या|Marathi_M|other|8.741938
processed_mr_m_politics_00720.wav|ही जागा भारताच्या उत्तर पूर्वी राज्य असलेल्या आसामच्या जतिंगा गावात आहे.|Marathi_M|other|6.849521
processed_mr_m_politics_03108.wav|त्या दोन मुलांना निष्ठूर बापानेच रागाच्या भरात विहिरीत ढकलून ठार मारल्याचं प्राथमिक तपासात निष्पन्न झालं आहे|Marathi_M|other|7.836354
processed_mr_m_health_01184.wav|एक मनोरंजक गोष्ट अशी आहे की तो चर्बीतला कोश आहे ज्यामुळे रक्त पेशी निर्माण होतात आणि केशिका नेटवर्कही वाढते|Marathi_M|other|8.916083
processed_mr_m_general_01766.wav|पण पायलटने स्मोक गन आणि सिग्नलच्या मदतीने हे विमान सभेच्या ठिकाणी वळवलं|Marathi_M|other|5.900000
processed_mr_m_agri_02813.wav|पेरणी झालेल्या पिकांची वाढ खुंटली असून काही ठिकाणी पिके सुकू लागली आहेत|Marathi_M|other|6.094875
processed_mr_m_finance_01493.wav|जरी इतर देशांची आर्थिक मदत स्वीकारली तरी ती मदत पूर्णपणे खालपर्यंत पोहचायला खूप कालावधी लागेल कारण तो पैसा आधी हस्तांतरीत होण्यातच वर्ष जाईल. |Marathi_M|other|10.065479
processed_mr_m_agri_00180.wav|पेरू हे फळ कमीत कमी पाण्यात येऊ शकते आणि त्याला मार्केटही चांगले मिळते|Marathi_M|other|6.967187
processed_mr_m_agri_00519.wav|परंतु असे फुकटचे पाणी वारेमाप उपसले जाते आणि बागायती पिके घेतली जातात.|Marathi_M|other|5.943937
processed_mr_m_agri_00337.wav|स्ट्रॉबेरी आणि पर्सिमॉन हे करायच्या आधीच पाने आणि ठिपके रंगांनी रंगवले|Marathi_M|other|7.081708
processed_mr_m_agri_01872.wav|खोडवा उसाला खत द्यायचं काम हे यंत्र अगदी कमी वेळात आणि कमी कष्टात करतं|Marathi_M|other|5.676896
processed_mr_m_health_03641.wav|त्यामुळे जर तुम्हाला कुठला आजार झाला असेल, किंवा तुमच्या शरीरात कशाची कमी असेल तर ते तुम्हाला लगेचच कळेल. |Marathi_M|other|8.358813
processed_mr_m_general_00774.wav|त्यामुळे त्यांची गावातील ग्रामस्थांनी शोधाशोध केली असता गावाच्या पूर्वेला असलेल्या तळ्यासारख्या खड्ड्याजवळ त्यांच्या चपला व कपडे सापडले होते|Marathi_M|other|9.577854
processed_mr_m_finance_00310.wav|वेतनातील तफावत दूर करण्याची तसेच वेतन वाढीची नवी श्रेणी निश्चीत करण्याची या कामगारांची प्रमुख मागणी आहे.|Marathi_M|other|8.753542
processed_mr_m_agri_03255.wav|हे पेरू चवीला स्वादिष्ट असून त्या एका पेरूचे वजन एक ते सव्वा किलो आहे|Marathi_M|other|5.676896
processed_mr_m_politics_02531.wav|नाश्त्यानंतर सगळेच कैदी तेथे कुदळी अन फावडी घेऊन राबायला लागलेले होते|Marathi_M|other|5.816229
processed_mr_m_health_00682.wav|हेल्मेट डोक्यावरून बाहेर पडलं आणि कॅरेच्या हनुवटीला जखम होऊन रक्त आलं|Marathi_M|other|5.943937
processed_mr_m_weather_02722.wav|त्यानंतर फर्ग्युसन रस्तामार्गे पालखी विसाव्यासाठी नाना पेठेतील निवडुंगा विठोबा मंदिराकडे मार्गस्थ झाली.|Marathi_M|other|8.161437
processed_mr_m_weather_03833.wav|चार तासाची मुदत लोकांकडून मागून घेण्यात मंत्रीसाहेब यशस्वी झाले होते|Marathi_M|other|5.100000
processed_mr_m_health_03022.wav|उन्हाळ्यात होणारे वरील सर्व आजार आणि प्रामुख्याने होणारा उष्माघाताचा त्रास आपण टाळू शकतो, मात्र त्यासाठी आपल्याला थोडी काळजी घ्यायला हवी|Marathi_M|other|10.000000
processed_mr_m_finance_02886.wav|स्पर्धेमुळे कर्ज पुरवठा करणे व ठेवी संकलीत करण्यावर मर्यादा येत आहेत|Marathi_M|other|5.282167
processed_mr_m_education_00940.wav|त्यामुळेच भारतातील पुढे हस्तलिखित पोथ्यांवर झालेले सर्वात मोठे व महत्त्वाचे संशोधन अस्तित्वात येऊ शकले|Marathi_M|other|8.778667
processed_mr_m_general_02190.wav|संस्कृत माझी आणि प्राकृत त्यांची किंवा प्राकृत माझी आणि संस्कृत त्यांची असल्या निरर्थक प्रश्नांना आणि मतांना काडी इतकंही महत्त्व नाही. |Marathi_M|other|10.019042
processed_mr_m_agri_00284.wav|घुं आवाज करणारा भुंग्यासारखा एक प्रकारचा किडा असतो, जो लाकूड पोखरतो|Marathi_M|other|6.199375
processed_mr_m_education_01130.wav|इतके ते निर्ढावलेले असल्यामुळे त्यांना जी शिक्षा दिली ती योग्यच आहे|Marathi_M|other|5.514375
processed_mr_m_finance_01759.wav|वर्षभरात वेळोवेळी मिळालेली एकूण भेट गिफ्ट रक्कम दोन लाख पेक्षा जास्त असल्यास ते करपात्र उत्पन्न होते|Marathi_M|other|8.100000
processed_mr_m_agri_02954.wav|काही ठिकाणी जुन्या झालेल्या पाट्या पुन्हा रंगवल्याचे दिसते तर काही ठिकाणी अशा पडीक जमिनींची मशागत करून फळबागा लागवड होताना दिसत आहेत|Marathi_M|other|9.728792
processed_mr_m_finance_01688.wav|तिकिटाच्या दरावर प्रकाशांना किती टक्के अनुदान देण्यात येते याचा उल्लेख छापील तिकिटांवर करण्यात येतो|Marathi_M|other|7.592542
processed_mr_m_health_01059.wav|पण ऑस्ट्रियातील एक गुहा थोडी अनोखी असून येथे आजारी लोक त्यांचे आजार बरे होण्यासाठी येतात आणि काही काळ या गुहेत झोपून रोगमुक्त होतात|Marathi_M|other|9.810063
processed_mr_m_health_02669.wav|जर ह्या समस्यांचे योग्य आणि वेळेवर निदान केले गेले तर ह्या समस्यांवर वेळीच उपायोजना करता येऊ शकते. |Marathi_M|other|7.824750
processed_mr_m_agri_00485.wav|भात लावणीसाठी चिखल केलेल्या शेतात पृष्ठभाग सपाट करण्यासाठी नांगराच्या जागी आडवी फळी फिरवावी लागते.|Marathi_M|other|8.149833
processed_mr_m_agri_03397.wav|तसेच आता गांधीनगर येथील फळ मार्केट आवारातही पाणीच पाणी झाले असून फळे पावसाच्या पाण्यावर तरंगत आहेत|Marathi_M|other|7.673813
processed_mr_m_education_00720.wav|जी मंडळी गंभीर कामांची माहिती घेऊन गेली होती, ती मात्र खट्टू झाली|Marathi_M|other|6.720000
processed_mr_m_general_02717.wav|चला घटकाभर पुष्पक विमान होते असे गृहीत धरले तर ते कोणत्या इंधनावर चालायचे ते इंधन कुठून मिळायचे ?|Marathi_M|other|7.882792
processed_mr_m_weather_00552.wav|जानेवारीला उमेदवारी अर्जांची छाननी होऊन त्यानंतर वैध उमेदवारी अर्जांची यादी जाहीर केली जाणार आहे.|Marathi_M|other|7.621250
processed_mr_m_finance_03499.wav|भारतातील शिक्षकांना आणि पोलिसांना अधिक पगार दिला पाहिजे, अशी शिफारस राधाकृष्णन आयोगाने केलेली आहे|Marathi_M|other|7.824750
processed_mr_m_finance_01604.wav|त्या पाण्याच्या मोबदल्यात सरकारला पैसा जरी उपलब्ध होत असला तरीदेखील पिण्याच्या पाण्याची गरज भागवणे हा अधिक महत्त्वाचा मुद्दा ठरतो|Marathi_M|other|9.100000
processed_mr_m_politics_03340.wav|भारताच्या इतिहास संग्रामात आपल्या जीवनाची पुष्पे अर्पण करणाऱ्या स्वातंत्र्य सैनिकापैकी काही जणांची नावे प्रामुख्याने घेतली जातात|Marathi_M|other|9.229563
processed_mr_m_agri_03005.wav|काही ठिकाणी जमीन तुटली काही ठिकाणी पाणी तुंबल्याने पीक कुजले आहे|Marathi_M|other|4.887437
processed_mr_m_finance_03317.wav|एकदा तुम्ही उद्दिष्टे निश्चित केलीत की, तुमच्या सर्व गरजांसाठी लागणारा पैसा पुरवण्याची गरज असते |Marathi_M|other|7.430021
processed_mr_m_health_02519.wav|खरं तर सर्पदंश झालेल्या बालाजी यांना वेळीच योग्य उपचार मिळाले असते तर आज त्यांचा जीव वाचला असता|Marathi_M|other|7.673813
processed_mr_m_politics_01182.wav|तो इतका स्वच्छंद आहे, त्याला कसलीही स्पर्धा नाही किंवा घाई नाही|Marathi_M|other|5.038354
processed_mr_m_weather_02215.wav|सर्वात जास्त एच पश्चिम या वॉर्डमधून पालिकेने दंड वसूल केला आहे.|Marathi_M|other|5.525979
processed_mr_m_agri_02292.wav|सर्व योजनेचे पाणी दुष्काळी भागात लवकरात लवकर आणण्यासाठी जिवाचे रान करणार आहे, असेही ते म्हणाले|Marathi_M|other|7.453229
processed_mr_m_general_02588.wav|कला रोगण म्हणजे तिळाचे तेल वापरून तयार केलेले रंग, या रंगांनी कापडावर सुंदर चित्र काढली जातात,|Marathi_M|other|7.476458
processed_mr_m_politics_01660.wav|विराट कोहलीला मैदानातल्या प्रेक्षकांना असं सांगण्याचा अधिकार नाही, असं निक कॉम्टन म्हणाला आहे.|Marathi_M|other|6.942396
processed_mr_m_general_02523.wav|हे विमान प्रांतातून जात असताना या विमानाचा रडारशी संपर्क तुटला|Marathi_M|other|5.584021
processed_mr_m_health_01805.wav|पण ही गोष्ट दिवाळीतली म्हणजे ऑक्टोबर संपत आलेल्या काळातली आहे. |Marathi_M|other|4.600000
processed_mr_m_other_00598.wav|त्यानंतर त्यांनी पर्रीकरांच्या घरी जाऊन पर्रीकरांचे सुपुत्र उत्पल आणि अभिजात यांची भेट घेतली|Marathi_M|other|6.884333
processed_mr_m_health_03460.wav|या काळात रक्त म्हणजे युद्धात जखमी होऊन रक्त चढवण्याची गरज असलेल्या सैनिकांसाठी संजीवनीच असते|Marathi_M|other|7.639000
processed_mr_m_health_00949.wav|शाळेतील उंच खुर्चीवर पाय लोंबते असलेल्या अवस्थेत बसले तरी गुडघ्याच्या खाली व टाचेत वेदना येत|Marathi_M|other|7.360354
processed_mr_m_health_03118.wav|डोळे गच्च मिटून घेतले आणि मुठीत पडदा असा घट्ट पकडला की फाटलाच|Marathi_M|other|5.600000
processed_mr_m_other_01672.wav|दरम्यान पोलिसांनी केलेल्या या कारवाईत नामांकित कंपन्यांचे प्रिंट केलेले पुठ्ठ्यांचे बॉक्स पत्रकार परिषदेत दाखविण्यात आल्या|Marathi_M|other|9.450146
processed_mr_m_finance_02858.wav|सरकारने वेळीच योग्य पाऊले उचलून कर आणि शुल्काचे दर कमी करावेत|Marathi_M|other|5.955542
processed_mr_m_other_01795.wav|ती वाढली लक्झेंबर्ग या छोट्याशा देशात आणि आता ती लंडनला राहते|Marathi_M|other|4.800000
processed_mr_m_education_00373.wav|तर महाराष्ट्रात ढोंग आणि देशात सोंग असा सगळा तुमचा प्रकार आहे|Marathi_M|other|5.013333
processed_mr_m_finance_01923.wav|संबंधित कामाच्या सोडविण्याच्या बाबतीत आर्थिक डेटाचा मुख्य स्त्रोत म्हणजे उद्यमांचे ताळेबंद. |Marathi_M|other|6.071646
processed_mr_m_health_00153.wav|पण डॉक्टर भेटले नाहीत तर दादांना चैन पडत नसे आणि दादा भेटले नाहीत तर डॉक्टरांना चैन पडत नसे|Marathi_M|other|7.104938
processed_mr_m_finance_01389.wav|या निर्णयामुळं सरकारला चालू आर्थिक वर्षाच्या राहिलेल्या तीन महिन्यांत अतिरिक्त महसूल मिळेल. |Marathi_M|other|6.373500
processed_mr_m_finance_02796.wav|जर जीएसटी परिषदेने हायब्रिड कारवर लावलेला कर हटवला तर देशातील कारच्या किंमती कमी होऊ शकतील|Marathi_M|other|7.290687
processed_mr_m_weather_03881.wav|नेट सर्चिंगमध्ये जशी कोणतीही चांगली माहिती क्षणात उपलब्ध असते तशी वाईट गोष्टींचीही भर असते|Marathi_M|other|6.500000
processed_mr_m_education_01387.wav|डॉक्टरांनी करून दाखवलेल्या करिश्म्यामुळे पाच महिन्यांचा एक जीव आता घरी जाण्यासाठी तयार आहे|Marathi_M|other|7.325521
processed_mr_m_general_01327.wav|पहाटे साडेचार वाजता दक्षिण मुंबईतील कोठारी मॅन्शन ही चार मजली इमारत या आगीत संपूर्ण जळाली|Marathi_M|other|7.557729
processed_mr_m_agri_02815.wav|चांगली माती आणि दोन घमेली शेणखत आणि एक किलो सिंगल सुपर फॉस्फेट या मिश्रणाने भरून ठेवावेत. |Marathi_M|other|7.952458
processed_mr_m_general_01414.wav|वाठार पोलीसांनी ही वाहतूक तडवळे संमत वाघोलीमार्गे पिंपोडे बुद्रुक, वाठार स्टेशन अशी वळवली|Marathi_M|other|7.859583
processed_mr_m_agri_03644.wav|एक खास प्रकारची प्रक्रिया करून व दाब देऊन चहाच्या पानाचे वेगवेगळ्या प्रकारचे गठ्ठे बनवतात|Marathi_M|other|6.872729
processed_mr_m_general_02906.wav|चुकीच्या दर्जाचे मोटार ऑईल वापरल्याने इंधन वापरात दोन टक्क्यांनी वाढ होते, असे ते म्हणतात|Marathi_M|other|6.385104
processed_mr_m_health_03122.wav|अशा शिरांतून रक्त प्रवाह जाताना शिरांच्या भिंतींकडून येणारा दाब अधिक असल्याने त्याला मात करण्यासाठी रक्तदाब अधिक वाढतो|Marathi_M|other|9.415313
processed_mr_m_finance_02027.wav|मात्र अल्पकाळाचा विचार केला तर हा कर लागू झाल्यामुळे लघु आणि मध्यम आकाराच्या उद्योगांवर मोठा परिणाम झाल्याचं दिसून आलं|Marathi_M|other|8.700000
processed_mr_m_agri_00683.wav|जनावरांना पिण्याचे पाणी देण्यासाठी कृषी जमिनीत ठिकठिकाणी कृषी होंडची निर्मिती करणार आहे.|Marathi_M|other|6.826292
processed_mr_m_health_02001.wav|महिन्यातून एकदाच येणारा हा आपल्या लाडक्या गणपती बाप्पाचा उपवास आपल्यातले बरेच लोक पाळतात |Marathi_M|other|6.942396
processed_mr_m_other_03868.wav|लेखक म्हणून ओळख मिळवायची असोशी नसल्यानं, साहित्याच्या पुस्तकी निकषांची पथ्यं पाळली नाहीत|Marathi_M|other|7.200000
processed_mr_m_finance_00853.wav|अर्थशास्त्राचा थोडाफार अभ्यास असलेली कोणतीही व्यक्ती या प्रश्नाचे उत्तर नकारार्थीच देईल.|Marathi_M|other|7.221042
processed_mr_m_agri_03002.wav|कोंबडीच्या विष्ठेपासून मिळणारे खत हे जमिनीसाठी व शेतीसाठी अत्यंत उपयुक्त व फायदेशीर ठरते|Marathi_M|other|7.100000
processed_mr_m_health_00055.wav|जर तुम्ही दररोज आंघोळीच्या पाण्यात थोडं दूध मिश्रित करून आंघोळ केली तर त्वचा खुलून दिसेल|Marathi_M|other|10.193188
processed_mr_m_politics_00949.wav|त्यांची आघाडी केवळ भाजपशी आहे बाकी घटक पक्षांना भाजपच्या कोट्यातील जागा द्याव्या लागतील.|Marathi_M|other|6.721813
processed_mr_m_finance_01589.wav|हे संयुक्त पंचनामे करताना विमा कंपनी च्या प्रतिनिधीला सोबत घेऊन सर्वेक्षण करण्याच्या सूचना जिल्हा प्रशासनाने दिली आहे|Marathi_M|other|9.914542
processed_mr_m_education_02653.wav|जास्तीची खबरदारी म्हणून बराकने आपल्या बोटीवर बऱ्याच मोठ्या आकाराची विशीष्ट प्रकारची पाण्यात तरंगणारी गादी लावली होती.|Marathi_M|other|9.415313
processed_mr_m_finance_01282.wav|या सगळ्या गोष्टींसाठीची भांडवली गुंतवणूक आणि त्यासाठीचे व्याज याचीही खर्चामध्ये भर पडते|Marathi_M|other|5.978771
processed_mr_m_politics_02296.wav|ही जागा मिळाल्यामुळे नवा प्रकल्प उभारता येणार, या भावनेने बाबांना अगदी स्फुरण चढलं होतं|Marathi_M|other|6.837896
processed_mr_m_finance_02654.wav|समान कामासाठी महिलांना पुरूषांच्या शंभर  टक्के वेतनाच्या तुलनेत त्र्याऐंशी  टक्के वेतन दिले जाते असे आकडेवारी सांगते|Marathi_M|other|8.300000
processed_mr_m_agri_03336.wav|ही रोपे नर्सरीतून आणल्यावर जमिनीत खड्डा न खणता एक फुट उंच तीन फुट गोल उंचवटा करून लावा|Marathi_M|other|7.700000
processed_mr_m_health_03829.wav|कर्करोग हा अनेक रोग एकत्र येऊन झालेला असतो. त्यामुळे या रोगात कोणतेही लक्षण दिसू शकते. |Marathi_M|other|6.400000
processed_mr_m_agri_01573.wav|पाने जास्त आंबट नसतील तर वाटतांना थोडा चिंचेचा कोळ घालावा|Marathi_M|other|5.400000
processed_mr_m_finance_01625.wav|कारण त्या सरकारने अनेक उद्योजकांना कर्ज दिले होते, ज्यांच्याजवळ अनार्जित कर्ज आहे, असे जेटली यांनी संमेलनात म्हटले|Marathi_M|other|8.277542
processed_mr_m_education_00743.wav|औरंगाबाद येथील हर्सुल कारागृहात जन्मठेपेची शिक्षा भोगत असलेल्या कैद्याने आत्महत्या केल्याचा प्रकार उघडकीला आला आहे|Marathi_M|other|9.674667
processed_mr_m_agri_01293.wav|त्याचा ढीग रचून ठेवण्या पेक्षा असे नियोजन करता आले तर बरे|Marathi_M|other|4.469458
processed_mr_m_health_02042.wav|काही विशिष्ट व्याधींचे निदान करण्यासाठी कॅल्शियम आणि लोह आयर्न यासारख्या मूलद्रव्यांचे रक्तामधले प्रमाण मोजले जाते|Marathi_M|other|8.567792
processed_mr_m_education_01253.wav|मात्र होबार्ट हरिकेन्स आणि ब्रिस्बेन हीट यांच्यातील सामन्यात एक धक्कादायक प्रकार घडला|Marathi_M|other|7.453229
processed_mr_m_agri_01216.wav|सप्टेंबर महिन्यात पडलेल्या पावसाच्या मोठ्या खंडाचा परिणाम कापूस पिकावर होताना दिसतोय. |Marathi_M|other|5.700000
processed_mr_m_agri_00315.wav|सेंद्रीय खतामुळे जमिनीची पाणी धरून ठेवण्याची क्षमता वाढून जमिनीत कर्बाचे प्रमाण वाढते|Marathi_M|other|7.081708
processed_mr_m_agri_01703.wav|या जमिनीत पाणी मुरले असता ती मऊ होते आणि खचत जाते ही वस्तुस्थिती कोणीही सांगितली नाही|Marathi_M|other|6.187750
processed_mr_m_general_02583.wav|त्यामागे तलवार धारण केलेले योध्दे नृत्य करत होते व पारंपारिक वाद्ये घेऊन काही नर्तक वर्तुळाकार चालत ठेका धरत होते|Marathi_M|other|8.600000
processed_mr_m_general_02180.wav|स्थानिकांना रोजगार व व्यवसाय वृद्धीसाठी छत्रपती शिवाजी मार्केट नावाने वासुली फाटा येथे आठवडे बाजार भरवण्यात येतो. |Marathi_M|other|8.416854
processed_mr_m_health_00480.wav|जर डोकं अचानक जोरात दुखत असेल आणि शरीराच्या एखाद्या भागात वेदना होत असेल तर तुम्ही वेळीच डॉक्टरांचा सल्ला घ्यावा|Marathi_M|other|8.393646
processed_mr_m_agri_01506.wav|लाकडी भुस्सा, कागदी पुठ्ठे आणि अनेक प्रकारचा कचरा घालून असे मसाले तयार होताना दिसतात|Marathi_M|other|6.200000
processed_mr_m_politics_01446.wav|वाघांच्या रक्षणासाठी केंद्र आणि राज्य सरकारांनी वाघांची अभयारण्ये निर्माण करून वाघांना संरक्षण देणारे कायदे केले|Marathi_M|other|8.265937
processed_mr_m_health_00577.wav|झोपेत अडथळा येऊन वारंवार श्वास बंद पडण्याचा आजार असं स्लीप ऍप्नियाचं वर्णन करता येतं|Marathi_M|other|7.244250
processed_mr_m_education_02843.wav|लिस्बन फिरताना पणजीच्या युरोपात राहणाऱ्या थोरल्या भावाकडे आलोय ही जाणीव सुखावत असते.|Marathi_M|other|7.998896
processed_mr_m_agri_02577.wav|एक व दोन वर्षे पाणी व खत घालून वाढवलेली झाडे मोफत वाटपासाठी रांगेने लावून ठेवली आहेत|Marathi_M|other|7.197813
processed_mr_m_health_02781.wav|अशा ठिकाणी एका तासामागे एक ते दोन मिनिटं ब्रेक घेणं अनिवार्य आहे, असं डॉक्टर सांगतात|Marathi_M|other|6.199354
processed_mr_m_general_01349.wav|पण संपूर्ण जगाला वेड लावणारा अव्हेंजर्स एंडगेम हा एक बावळट चित्रपट आहे असे भारतीय स्तंभलेखक शोभा डे यांना वाटते|Marathi_M|other|8.800000
processed_mr_m_health_03929.wav|गर्भस्थ गर्भनिरोधक साधने वापरल्यामुळे असे कोणतेही दुष्परिणाम दिसून येत नाहीत. त्यामुळे ही साधने फायदेशीर ठरतात.|Marathi_M|other|8.400000
processed_mr_m_agri_00367.wav|जंगली नेचांचे कोंब, ऑर्किडची फुले व कोवळी फळे रानभाज्या म्हणून बाजारात विक्रीसाठी आल्याचे मी येथे प्रथमच पाहिले|Marathi_M|other|9.508208
processed_mr_m_general_00523.wav|या चित्रपटाचे सुजित दिग्दर्शक असून या चित्रपटाचे निर्माते वाम्सी आणि प्रमोद हे आहेत|Marathi_M|other|7.162979
processed_mr_m_other_01230.wav|रेफ्रींच्या नजरेतून ही बाब सुटल्याची घोडचूक झाली आणि इंग्लिश संघासाठी हा धक्का ठरला|Marathi_M|other|6.756625
processed_mr_m_education_00465.wav|हा अमानुष प्रकार बंद पाडण्यासाठी त्याने हत्तींच्या पिल्लांसाठी बेबी स्कूल सुरू केलं|Marathi_M|other|6.581333
processed_mr_m_weather_01866.wav|त्यांनी आपापल्या मुलांना उचलून घेऊन हृदयाशी कवटाळले आणि त्यांच्या मस्तकाचे अवग्रहण करून ते अत्यंत आनंदित झाले. |Marathi_M|other|8.498125
processed_mr_m_other_00347.wav|महागड्या वस्तुंच्या नावाने बनावट वस्तूंची विक्री करून त्यातून मोठ्या प्रमाणात अर्थार्जन करण्याचा धंदा सुरू आहे|Marathi_M|other|8.126604
processed_mr_m_education_01638.wav|जून रोजी मृग नक्षत्र संपून आर्द्रा नक्षत्र सुरू होत आहे|Marathi_M|other|5.258938
processed_mr_m_education_00396.wav|आपण जी भांडी वापरतो ती कोणत्या धातूंची असावीत आणि कोणत्या धातूंची नसावीत याबाबतीत काही नियम सांगितले गेले आहेत|Marathi_M|other|8.629333
processed_mr_m_agri_01314.wav|आवाजाच्या दिशेने गेलेल्या ग्रामस्थांना एका कांद्याच्या शेतात पाच इंच व्यासाचे खोल खड्डे पडल्याचे आढळून आले आहे|Marathi_M|other|7.800000
processed_mr_m_health_02384.wav|प्रामुख्याने डेंग्यूचे विषाणू हे एडिस या मादी डासाच्या डंखातून शरीरात प्रवेश करतात|Marathi_M|other|6.350292
processed_mr_m_weather_00612.wav|या निर्णयावर संपूर्ण विदर्भात सर्वेक्षण करण्यात आल्याचे मुत्तेमवार यांनी सांगितले.|Marathi_M|other|6.060042
processed_mr_m_politics_01484.wav|सकाळी सुटणारी डेक्कन क्वीन रद्द् करण्यात आल्याची माहिती रेल्वे प्रशासनाने दिली आहे|Marathi_M|other|5.858125
processed_mr_m_weather_02949.wav|मात्र सलगपणे काही दिवस असे सहा तासापेक्षा कमी झोपणे हे आरोग्यासाठी फार  घातक असते. |Marathi_M|other|7.200000
processed_mr_m_weather_01629.wav|आपल्या देशात स्त्रीविरोधी गुन्ह्यांचे प्रमाण वाढण्याचे हे फार महत्त्वाचे कारण आहे.|Marathi_M|other|5.700000
processed_mr_m_politics_02877.wav|ते पूर्ण करण्यासाठी त्यांनी भन्ते बनून धम्माचा प्रचार प्रसार करण्याचा निर्णय घेतला|Marathi_M|other|5.781396
processed_mr_m_health_00495.wav|वडिलांना असलेला कर्करोग वेळीच लक्षात न आल्याने पितृत्वाचे छत्र अकाली हिरावले गेले|Marathi_M|other|6.594104
processed_mr_m_agri_01609.wav|वाल फुलायचा तसेच कोवळ्या व तयार शेंगा येण्याचा हंगाम हा संक्रांतीच्या जवळपास असतो|Marathi_M|other|6.164521
processed_mr_m_health_03252.wav|दोन्ही गोष्टींमधे डॉक्टर जेव्हा त्या पाषाणांमधे जातात तेव्हा त्यांना स्वत:च्या नावाचं एक पाकीट ठेवलेलं दिसतं|Marathi_M|other|7.900000
processed_mr_m_education_03401.wav|पण मस्केंची प्रेरणा घेऊन आता सर्वच मित्रांनी पोहण्याचे योग्य प्रशिक्षण घेतले आहे.|Marathi_M|other|5.932333
processed_mr_m_general_02680.wav|पण स्पुटनिक नावाचा पहिला कृत्रिम उपग्रह रशियाने अंतराळात सोडला आणि हळूहळू तो मार्ग सर्वच राष्ट्रांनी वापरला. |Marathi_M|other|8.161437
processed_mr_m_general_00546.wav|बेन्नू असे या लघुग्रहाचे नाव असून नासा पृथ्वीच्या या जवळच्या लघुग्रहाच्या पृष्ठभागाच्या नमुने गोळा करणार आहे|Marathi_M|other|8.498125
processed_mr_m_general_01671.wav|सकाळी ज्या आम्हाला त्या जलद एक चार्जिंगला सुरू होतो आणि दिवसभर ऊर्जा संपूर्ण जागे|Marathi_M|other|6.756625
processed_mr_m_health_03301.wav|आपल्या वडिलांच्या मदतीने किम आपल्या पत्नीला मूल दत्तक घेण्यासाठी राजी करतो आणि ह्या चित्रपटाला सुरुवात होते|Marathi_M|other|7.400000
processed_mr_m_agri_01393.wav|गोसेखुर्द झाले असते तर भंडारा, चंद्रपूर आणि नागपूर या जिल्ह्यांतील अडीच लाख हेक्टर जमिनीला पाणी मिळाले असते|Marathi_M|other|7.800000
processed_mr_m_health_01977.wav|मुंडके बाहेर काढलं असता कानाच्या वरील भागाला मार लागल्याचे आणि कपाळ फुटल्याने कानातून रक्त निघाल्याचे दिसलं|Marathi_M|other|7.700000
processed_mr_m_finance_03354.wav|आज सुरू करण्यात आलेल्या अस्मिता बाजार योजनेच्या माध्यमातून बचत गटांची ऑनलाइन व्यापाराची चळवळ सुरू झाली आहे. |Marathi_M|other|7.998896
processed_mr_m_education_01692.wav|पण, ही संजीवनी मुर्च्छित योजनांना मिळेलच याबाबतीत आता खासगीत शंका व्यक्त होत आहे|Marathi_M|other|7.000438
processed_mr_m_general_02526.wav|जिप्सी एक आनंदी आणि रोमिंग लोक आहेत ज्या त्यांच्या परंपरा पवित्र मार्गाने मानतात|Marathi_M|other|5.723354
processed_mr_m_education_00801.wav|चेन्नई भारतीय अंतरीक्ष संशोधन संस्था म्हणजे इस्त्रोने आज कार्टोसेंट उपग्रहाचे यशस्वीपणे प्रक्षेपण केले आहे|Marathi_M|other|9.802667
processed_mr_m_health_02471.wav|वरील चुकीच्या वर्तनामुळे रुग्णाला त्याचे दैनंदिन व्यवहार करायला कितपत अडचण येत आहे यावर त्याचे उपचार ठरतात|Marathi_M|other|8.091771
processed_mr_m_weather_03224.wav|निर्ढावलेले विकासक पालिकेच्या नोटीसला सरळ केराची टोपली दाखवून काम सुरूच ठेवतात. |Marathi_M|other|5.943937
processed_mr_m_politics_01231.wav|माझ्य़ा विरोधात सातत्याने बोलणारे माजी आमदार पुष्पसेन सावंत दहा वर्षे आमदार होते|Marathi_M|other|6.710187
processed_mr_m_other_02198.wav|विवाहित जोडपे आणि प्रेमी युगुलांना लुईस वेल्दे सेक्स या विषयावर मार्गदर्शन करते|Marathi_M|other|5.781396
processed_mr_m_agri_02751.wav|वृक्षांच्या बिया, रोपटे आणि अजून नवनवीन प्रजातींच्या झाडांची रोपे मिळवू लागल्या|Marathi_M|other|6.617312
processed_mr_m_politics_01211.wav|अखेरच्या विसाव्याचं स्थान असलेली स्मशानभूमी ही काही पर्यटनाची जागा असू शकत नाही|Marathi_M|other|6.582479
processed_mr_m_finance_01958.wav|कर्ज घेतलेल्या व्यक्तीने जर वेळेवर तीन हफ्ते भरले नाहीत तर बँक आधी नोटीस पाठवते|Marathi_M|other|5.676896
processed_mr_m_agri_03350.wav|यासाठी गुजरातच्या धर्तीवर अधिक पावसाच्या भागातून कमी पावसाच्या भागात पाणी नेण्यासाठी भुयारी बोगदे खोदावेत|Marathi_M|other|8.242708
processed_mr_m_agri_00050.wav|या स्पर्धेत बैल उधळण्याचं मुख्य कारण म्हणजे बैल जोरात धावावेत म्हणून नांगर धरणा्यानं बैलाची शेपटी पिरगळली|Marathi_M|other|8.858042
processed_mr_m_finance_00538.wav|राज्याच्या विकासासाठी फार कमी खर्च होतो असे सांगत राज्याच्या आर्थिक स्थितीवर श्वेत पत्रिका प्रकाशित करण्याची मागणी खडसे यांनी केली.|Marathi_M|other|9.833271
processed_mr_m_general_01516.wav|या खिंडीपर्यंत गाडी रस्ता आलेला असल्याने त्या रस्त्यावरून चालत गेल्यावर वाटेतच उजवीकडे राजाळे तलाव लागतो|Marathi_M|other|7.685437
processed_mr_m_health_01362.wav|कारण दही खाल्ल्याने घशात श्लेष्मा तयार होतो आणि सर्दी व खोकल्याची समस्या वाढते|Marathi_M|other|6.686979
processed_mr_m_politics_02630.wav|या पर्यटकांच्या गर्दीत कुडचडे भागातील शेल्डे येथील एक विवाहित महिला आपल्या लहान मुलीसोबत धरणावर आली होती|Marathi_M|other|8.474375
processed_mr_m_education_00355.wav|पण जी स्ट्रेंथ आहे त्याचा फॉर्मनुसार वापर करत त्याने काही उच्चांकही गाठले आहेत|Marathi_M|other|6.442667
processed_mr_m_agri_02637.wav|गुढीला अर्पण केलेली फुले आणि आंब्याची पाने यांचे वाहत्या पाण्यात विसर्जन करावे|Marathi_M|other|5.676896
processed_mr_m_general_00197.wav|भारतीय धावपटू मिल्खा सिंग यांच्यावर मध्यंतरी आलेल्या भाग मिल्खा भाग या चित्रपटाला चांगला प्रतिसाद मिळाला|Marathi_M|other|8.660667
processed_mr_m_health_00374.wav|त्यांना वेळीच उपचार मिळाला असता तर ते कदाचित बरे होऊ शकले असते, हे कळाल्यावर जव्वाद कमालीचा अस्वस्थ झाला|Marathi_M|other|8.869646
processed_mr_m_politics_02307.wav|अस्खलित खोटे कसे बोलावे हे कोणाकडून शिकायचे असेल तर सुरेश प्रभू आणि आमदार प्रमोद जठार यांच्याकडून शिकावे|Marathi_M|other|8.047812
processed_mr_m_other_03070.wav|गणेश या मूळच्या अनार्य देवतेचे आर्यीकरण झाले असावे हा दुसरा कयास लावण्यात येतो|Marathi_M|other|5.967146
processed_mr_m_education_03124.wav|माजी क्रिकेटपटू शेन वॉर्ननंही आपल्या बॅगी ग्रीन कॅपच्या लिलावातून आलेले लाखो डॉलर्स आपद्ग्रस्तांना दिले.|Marathi_M|other|8.393646
processed_mr_m_health_01929.wav|एकदा निदान झाले की त्याची खात्री करण्यासाठी मॅनोमेट्री ही टेस्ट करायला सांगतात|Marathi_M|other|5.851063
processed_mr_m_politics_03032.wav|अशावेळी रेल्वेची  इत्यंभूत माहिती मिळवायची असेल तर त्यासाठी तुम्हाला आता रेल्वे प्रशासनाची मदत होणार आहे|Marathi_M|other|7.580938
processed_mr_m_general_02261.wav|संध्याकाळी पाचच्या सुमारास ही अफवा पसरली पण त्यामुळे पुढे तासभर पश्चिम रेल्वेच्या सर्व मार्गांवरील वाहतूक व्यवस्था विस्कळीत झाली. |Marathi_M|other|9.264396
processed_mr_m_finance_02357.wav|जेवढ कर्ज कमी भरलं जाईल तेवढ्या पैशांची हमी सरकार घेऊन तेवढे पैसे अनुदान म्हणून त्यांच्या खात्यात भरणार|Marathi_M|other|7.300000
processed_mr_m_finance_01828.wav|पुढील वर्षी लक्ष्मीयात्रा होत असल्यामुळे शहराच्या विकासासाठी स्वतंत्र अनुदान मंजूर करुन घेणे गरजेचे आहे|Marathi_M|other|7.302313
processed_mr_m_health_03101.wav|त्या व्यक्तीचे सर्व आजार बरे होतील त्याची दृष्टी सुधारेल, ती अनेक मैल अंतरावर असलेल्या गोष्टी पाहू शकेल|Marathi_M|other|7.534500
processed_mr_m_education_00913.wav|चार दिवसांपूर्वी पणुंब्रे तर्फ शिराळा येथील एका वस्तीवर असाच प्रकार घडला होता|Marathi_M|other|6.453333
processed_mr_m_general_01691.wav|तिथून बर्लिन आणि त्यानंतर काही काळाने पाणबुडीचा प्रवास करून ते जपानला पोहोचले|Marathi_M|other|5.967146
processed_mr_m_agri_02673.wav|त्यामुळे पावसाच्या पाण्याचा निचरा न झाल्याने शहराच्या अनेक भागांत पाणी तुंबले|Marathi_M|other|5.549188
processed_mr_m_politics_01574.wav|वरळीहून अभ्युदय नगरात राहायला गेल्यावर सुरुवातीच्या काळात मला भेटलेले सगळे मित्र कामगार विभागातले होते|Marathi_M|other|7.337125
processed_mr_m_other_01837.wav|दरम्यान धनंजय मुंडे यांनी रत्नाकर गुट्टेंवरील गुन्ह्यांचा सूड म्हणून कारवाई होत असल्याचा आरोप केला आहे|Marathi_M|other|7.279083
processed_mr_m_weather_03070.wav|कोर्चुला खाडीमुळे अलग झालेले, पूर्व पश्चिम पसरलेले कोर्चुला बेट बाकी बेटांपेक्षा तुलनेत जरा लहानच आहे.|Marathi_M|other|8.382021
processed_mr_m_politics_02205.wav|खासकरून स्थानिक रहिवाशांना करेलियन उडीपासून बनवलेल्या अल्कोहोलिक पिकांसाठी आणि अन्यत्र कुठेही सापडणार नसलेले एक वेगळे ठिकाण आहे|Marathi_M|other|9.798438
processed_mr_m_agri_00092.wav|शरीरातून घामाची दुर्गंधी सतावत असल्यास एका पातेल्यामध्ये कडुनिंबाची पाने उकळून घ्यावीत व हे पाणी आंघोळीच्या पाण्यामध्ये मिसळावे|Marathi_M|other|9.926167
processed_mr_m_general_00570.wav|छत्रपती शिवाजी महाराज या नावाच्या छत्राखाली अख्खा मराठी समाज दिल्लीत एकवटतोय|Marathi_M|other|6.884333
processed_mr_m_politics_01741.wav|दोन सुपर सिरिज आणि तितकीच ग्राँप्री अशा चार स्पर्धा गतवर्षी सायनाने जिंकल्या|Marathi_M|other|6.455312
processed_mr_m_weather_02174.wav|गणपती बाप्पा घरी येणार म्ह्टल्यावर स्वागतासाठी अनेक पद्धतीने तयारी करत असतो.|Marathi_M|other|5.700000
processed_mr_m_finance_01452.wav|मुद्रांक शुल्कातून मिळणारे उत्पन्न हे राज्याच्या महसुलाचे एक प्रमुख साधन आहे|Marathi_M|other|5.500000
processed_mr_m_agri_02994.wav|त्यात फळझाडे, दुर्मीळ रोपे व जंगली वेली यांची सुमारे साडेचार हजार वृक्ष आहेत|Marathi_M|other|6.617312
processed_mr_m_weather_00290.wav|ख्रिस्तपूर्व दुसऱ्या शतकात उत्तर भारतात शुंग राजांची तर दख्खन आणि कोकण प्रांतात आंध्रांची राजवट होती.|Marathi_M|other|8.370417
processed_mr_m_health_00728.wav|डॉक्टरांनी जेव्हा तिच्या मुलीवर उपचार केला, तेव्हा तिला दोन वेळा उलट्याही झाल्या, असं सुल्ताना सांगते|Marathi_M|other|7.232646
processed_mr_m_health_02475.wav|जोपर्यंत व्यक्तीच्या रक्तात आणि त्याच्या मलमूत्रात इबोला विषाणूचे अस्तित्व असेपर्यंत त्याचा संसर्ग लोकांना होण्याचा धोका असतो. |Marathi_M|other|8.904479
processed_mr_m_agri_01294.wav|त्यामुळे बादल्या आणि पाण्याच्या पिंपांच्या झाकणावर पाणी साचणार नाही याची खातरजमा करून झाडे लावलेल्या कुंड्यांच्या खाली साचणारे अतिरिक्त पाणी काढून टाका|Marathi_M|other|9.891333
processed_mr_m_agri_02555.wav|त्यावर नॉयलॉन जाळीचे कप्पे तयार करून त्यावर रेशीम कीटकांचे संगोपन केले जाते|Marathi_M|other|5.978771
processed_mr_m_education_01063.wav|तसेच अशा प्रकारच्या हल्ल्याला प्रत्त्युत्तर देण्यासाठी हवाई दलातर्फे सैन्याला खास प्रशिक्षण दिलं आहे|Marathi_M|other|7.557729
processed_mr_m_health_00411.wav|क्षयरोग्यांना दुधीचा रस दिल्याने त्यांचा खोकला कमी होतो व त्यांचे वजन वाढते|Marathi_M|other|5.932333
processed_mr_m_health_00306.wav|नाकावरील त्वचा निघून गेल्याने नाकामध्ये व्यंग निर्माण होते आणि त्यावर शस्त्रक्रिया करण्याची गरज असते|Marathi_M|other|6.988833
processed_mr_m_agri_02658.wav|ते दोष दूर करून शास्त्रीय पद्धतीने खत तयार केला तर मात्र तो खत गुणकारी ठरतो|Marathi_M|other|7.035271
processed_mr_m_politics_02851.wav|प्रचाराचा धुरळा संपून मतदान पार पडते ना पडते तोच लगेच एग्झिट पोलचे आकडे आणि निष्कर्ष येऊन धडकू लागले|Marathi_M|other|9.101854
processed_mr_m_general_01713.wav|आराबोथु कृष्णा यांची निर्मिती असलेल्या या चित्रपटाला प्रशांत महामुनी यांचे संगीत असून पार्श्वसंगीत कन्नू समीर यांनी दिले आहे|Marathi_M|other|9.473375
processed_mr_m_agri_01497.wav|दूध आणि दुधाच्या पदार्थांचे चांगले गुणधर्म असले, तरी रोजच्या आहारामध्ये त्याचे प्रमाण ठराविकच असावे|Marathi_M|other|6.900000
processed_mr_m_general_01981.wav|श्रीरंग गोडबोले यांनी लिहिलेले आणि अशोक पत्की यांनी संगीत दिलेले हे गाणे एका लग्नाची गोष्ट नाटकातील|Marathi_M|other|6.895958
processed_mr_m_finance_01413.wav|ते मला असेही म्हणाले होते की, त्या व्यक्तीला आपल्या टॅलेंटच्या जोरावर पुढे जाण्यासाठी मदत जरूर करा. |Marathi_M|other|7.847979
processed_mr_m_education_01900.wav|अंधश्रद्धा निर्मूलनाचे काम करणा्या कलबुर्गींना हे वाक्य वापरावं वाटलं यात मला काही चुकीचं दिसत नाही|Marathi_M|other|7.791875
processed_mr_m_health_00808.wav|त्यांचा बदला घेण्यासाठी तो या डॉक्टर दाम्पत्याची मुलगी असलेल्या स्नेहलला आपल्या प्रेमजाळ्यात अडकवतो|Marathi_M|other|7.348750
processed_mr_m_finance_01454.wav|वर उल्लेख केलेल्या देशातील उद्दिष्टे कर सुधारणा साध्य करण्यासाठी चालू होते|Marathi_M|other|5.560812
processed_mr_m_weather_01875.wav|आपण जगासमोर युद्धखोर ठरू नये यासाठी इश्कोल सर्वाना सबुरीचा सल्ला देत होते.|Marathi_M|other|7.100000
processed_mr_m_finance_01482.wav|कष्टाने मिळवलेल्या पैशातून ती काटकसर करून थोडी बचत करण्याचा प्रयत्न करायची|Marathi_M|other|5.800000
processed_mr_m_agri_02891.wav|भात शेताची मशागत करण्यापूर्वी ते एकरी एक ते दोन ट्रेलर शेणखताचा वापर करतात|Marathi_M|other|6.489604
processed_mr_m_politics_02808.wav|ह्या नाझी सैनिकांनी ज्यूंची गावेच्या गावे एका रात्रीत नष्ट करून टाकली होती|Marathi_M|other|6.814687
processed_mr_m_politics_00804.wav|शिवसेनेला खरा फटका बसला तो म्हणजे भाजपच्या उमेदवार मोहिनी पत्की यांचा होय.|Marathi_M|other|7.116542
processed_mr_m_agri_01494.wav|एकदा झाडांवर मरणकळा आली होती निरीक्षणातून डिंक्या रोग असल्याचे लक्षात आले वेळीच रसायनांचा वापर ठिबकद्वारे करून झाडे वाचवली. |Marathi_M|other|9.310833
processed_mr_m_weather_00837.wav|त्या राज्याचा नव्वद टक्के भूप्रदेश फक्त पाच जिल्ह्यांत विभागला गेला आहे आणि उर्वरित दहा टक्के चार जिल्ह्यांच्या वाटेला आहे.|Marathi_M|other|8.300000
processed_mr_m_weather_01288.wav|राजकीय अस्थिर स्थितीवर पवारांनी चिंता व्यक्त केली असून लवकर सरकार स्थापन करा, असेही पवारांनी म्हंटल्याचे राऊतांनी सांगितले. |Marathi_M|other|8.544562
processed_mr_m_politics_00891.wav|त्यामुळे दरवर्षी उन्हाळ्यात पाण्यासाठी या गावातील महिला व ग्रामस्थांना मैलोनमैल पायपीट करावी लागते|Marathi_M|other|8.416854
processed_mr_m_finance_01215.wav|करपात्र उत्पन्न निश्चित करण्यासाठी तुमच्या ग्रॉस उत्पन्नातून प्रमाणित वजावटी वजा करणे आवश्यक असते.|Marathi_M|other|7.871187
processed_mr_m_education_02656.wav|बाबाने स्वतःच्या नावात लावलेल्या सगळ्या पदव्या खोट्या असल्याचंही माजी सुरक्षा रक्षकाने म्हटलं आहे.|Marathi_M|other|7.360354
processed_mr_m_agri_00421.wav|आयव्हरी कोस्टच्या पूर्व व दक्षिण भागात जांभा दगड तर पश्चिम भागात चर्नोझम प्रकारची माती आढळून येते.|Marathi_M|other|7.987292
processed_mr_m_finance_02005.wav|किंबहुना पालकच विद्यार्थ्यांना सांगतात की, विषय समजला नाही वा उत्तरे सापडत नसतील तर गाईडचा वापर कर|Marathi_M|other|6.900000
processed_mr_m_politics_00864.wav|विद्याविहार रेल्वे स्थानकावर नाला बांधण्याच्या कामाकरिता येथे विटाने भरलेला ट्रक आणण्यात आला होता.|Marathi_M|other|7.365312
processed_mr_m_health_03410.wav|करोना विषाणू प्राणीजन्य आजार असला, तरी नवीन विषाणू नक्की कोणत्या प्राण्याच्या संपर्कातून पसरतो याबद्दल निश्चित माहिती नाही|Marathi_M|other|9.438542
processed_mr_m_agri_03404.wav|ते तर दोषी आहेतच पण अनेक मच्छीमार सुद्धा त्यांच्याकडचे पाणी संपले की समुद्राच्या पाण्यात प्लॅस्टिकच्या बाटल्या टाकून देतात|Marathi_M|other|8.370417
processed_mr_m_finance_03217.wav|आपल्या देशाच्या एकूण उत्पन्नाच्या तुलनेत अगदी तुटपुंजी रक्कम शिक्षणावर खर्च होत असताना धरसोडीचे धोरण त्याला मारकच ठरत असते|Marathi_M|other|9.589458
processed_mr_m_finance_00180.wav|खेळाडू स्पर्धेत जाताना अथवा परतताना किंवा स्पर्धेदरम्यान अपघातग्रस्त होतात पण यासाठी विमा तरतुद लागू नाही ती करण्यात यावी.|Marathi_M|other|10.088688
processed_mr_m_agri_03543.wav|यात भर म्हणून आता कृषी खात्यातर्फे भात लागवड यंत्र उपलब्ध करण्यात आले आहे|Marathi_M|other|6.489604
processed_mr_m_health_03390.wav|राहू जेव्हा कुंडलीत असतो तेव्हा त्या व्यक्तीला पुन्हा पुन्हा ताप येऊ शकतो|Marathi_M|other|5.525979
processed_mr_m_general_00582.wav|झाडावर चढणे व उड्या मारून त्याच्या फांद्या तोडणे हा त्याचा आवडता खेळ होता|Marathi_M|other|5.549188
processed_mr_m_agri_03479.wav|त्यामुळे जे कागद फायद्याचे नाहीत अशा वस्तू वेळीच पर्समधून काढून टाकाव्यात|Marathi_M|other|5.549188
processed_mr_m_health_03770.wav|प्रौढांमधे कोणत्या प्रकारचे लक्षणे आणि उपचार घशाचा दाह आहेत हे आपण शिकलात|Marathi_M|other|6.100000
processed_mr_m_weather_01861.wav|या प्रकरणात चालू स्टार्टर स्क्रॉल पुरेसे नाही, किंवा तो अयशस्वी झाले आहे.|Marathi_M|other|6.100000
processed_mr_m_agri_02854.wav|आपल्या हातातील त्रिशूल जमिनीत मारून पाणी काढून त्यांनी राजांची तहान शमवली|Marathi_M|other|6.350292
processed_mr_m_education_00979.wav|अनुचित प्रकार घडू नये यासाठी पोलिसांचा कडक बंदोबस्त तैनात करण्यात आला आहे|Marathi_M|other|6.058667
processed_mr_m_finance_01586.wav|कर विषयक कायद्यांना धाब्यावर बसवून होणारे हे व्यवहार शोधून काढलेच पाहिजेत|Marathi_M|other|5.560812
processed_mr_m_education_01780.wav|नमन आणि दशावतार या दोन्ही लोककला प्रकारांमध्ये बरेच साम्य आणि वैविध्य आहे|Marathi_M|other|6.826292
processed_mr_m_agri_03174.wav|आजोबांच्या काळात आईवडील वरच्या गल्लीत राहत असताना त्याच आडावर पाणी भरायचे|Marathi_M|other|5.500000
processed_mr_m_general_02554.wav|या सगळ्या वरील तत्वांचा उपयोग वेरूळ मधील लेणी कोरताना सुद्धा केलेला दिसतो|Marathi_M|other|5.595646
processed_mr_m_other_02309.wav|त्यामुळे भाजपत यांना सत्ता मिळाली नाही तर पक्षाला डोकेदुखी लगेच सुरू होईल|Marathi_M|other|5.200000
processed_mr_m_other_01930.wav|कर्व्यांनी जे निष्कर्ष काढले ते मी माझ्या घरच्या कुंड्यांवर वापरून पाहिले|Marathi_M|other|5.100000
processed_mr_m_finance_03143.wav|नॉन क्रिमिलेअर म्हणजेच वार्षिक आठ लाखांपर्यंत उत्पन्न असलेल्या कुटुंबांनाच या आरक्षणाचा लाभ मिळेल|Marathi_M|other|7.100000
processed_mr_m_health_02916.wav|या घरगुती उपयामुळे आपल्या शरीरातील अशुद्ध रक्त शुद्ध करेल व तसेच आपण नेहमी निरोगी आणि सुंदर राहाल|Marathi_M|other|7.731875
processed_mr_m_politics_02530.wav|खिंडीत सापडलेले सरकारचे प्रतिनिधी अशा स्थितीत काहीतरी बोलून जातात आणि त्याचाही विरोधक इश्यू करतात|Marathi_M|other|8.103396
processed_mr_m_agri_02981.wav|ही रोप लागवड करताना सामाजिक वनीकरण विभागाने मजुरांना दैनंदिन मजुरी देऊन या रोपांची भर पावसात जून महिन्यात लागवड केली होती|Marathi_M|other|9.844896
processed_mr_m_health_02440.wav|मुख्य म्हणजेच आपल्या घरात उपलब्ध असलेल्या काही खाद्य पदार्थांचाच उपयोग अशा छोट्या आजारांवर उपचार करण्यासाठी केला जाऊ शकतो|Marathi_M|other|9.287604
processed_mr_m_agri_03088.wav|गोव्यात मोठया प्रमाणात असलेल्या काजू व सुपारी बागेत अशी मिरी लागवड करून शेती केल्यास गोव्यातील शेतीचे अर्थार्जन बदलू शकते|Marathi_M|other|9.322437
processed_mr_m_finance_00493.wav|बँकेने कर्जाची रक्कम वसूल करण्याच्या घाईत माझा व्यवसाय बंद  केला आहे आणि आता कर्ज वसूल करण्याचे सर्व मार्ग बंद केले आहेत.|Marathi_M|other|9.148292
processed_mr_m_education_00748.wav|वर्धा रोडवर एम्प्रेस पॅलेस हॉलजवळ हा प्रकार घडल्याने मोठी खळबळ उडाली आहे|Marathi_M|other|6.208000
processed_mr_m_education_02567.wav|शेतीले मनापसून जीव लावला तं शेतीच आपले पांग फेडील हे पक्कं ध्यानात ठेवा.|Marathi_M|other|7.244250
processed_mr_m_agri_03567.wav|जळगाव जिल्ह्यात किमान सव्वादोन लाख हेक्टरवर रब्बी हंगामातील पिकांची पेरणी होईल, असा अंदाज कृषी विभागाने व्यक्त केला होता|Marathi_M|other|9.334042
processed_mr_m_general_01224.wav|भारत आणि चीन ही राष्ट्रं संपूर्ण आशिया आणि जगाची दशा आणि दिशा ठरवण्यात महत्त्वाची भूमिका बजावतील|Marathi_M|other|7.100000
processed_mr_m_finance_02661.wav|दरम्यानच्या काळात कर आकारणी न करताच वसूल करण्यात आलेली पाणीपट्टी कुणाच्या घशात गेली या बाबत प्रश्नचिन्ह निर्माण झाले आहे|Marathi_M|other|9.183125
processed_mr_m_health_02888.wav|याची अनेक कारणे आहेत परंतु ते टॉन्सिल्स वा ग्रसनी टॉन्सिल्समुळे असल्यास शस्त्रक्रिया करावी लागते|Marathi_M|other|7.430021
processed_mr_m_health_00338.wav|या शस्त्रक्रियेच्या पारंपरिक पद्धतीला दुर्बिणीतून होणारी शस्त्रक्रिया लॅप्रोस्कोपिक सर्जरी हा ठोस पर्याय म्हणून पुढे आला|Marathi_M|other|9.043792
processed_mr_m_health_02396.wav|त्यात यकृताच्या पेशी नष्ट झालेल्या असतात आणि यकृताला चट्टे पडतात आणि हे चट्टे बरे करता येत नाहीत|Marathi_M|other|7.534500
processed_mr_m_agri_02808.wav|बांधणीच्या साडीत वापरण्यात येणारे रेशीम धागे आणि स्पॉट स्वरुपात केलेले डिझाईन अत्यंत सुंदर दिसते|Marathi_M|other|7.300000
processed_mr_m_education_01384.wav|पण जेव्हा फेन्डॉरने अभिनेत्रीला आवाजी अभिनयात सहभागी होण्याचे आमंत्रण दिले तेव्हा तिने नकार दिला|Marathi_M|other|9.020583
processed_mr_m_finance_02919.wav|आणि त्याजागी बँक एटीएम चालू करण्यास उत्सुक असल्यास तुम्ही आवेदन करू शकता|Marathi_M|other|5.500000
processed_mr_m_education_00584.wav|ब्लंडेलसाठी हे एक आव्हान होते कारण ब्लंडेलने आपल्या कारकीर्दीत कधीही सलामीला फलंदाजी केलेली नाही|Marathi_M|other|7.840000
processed_mr_m_general_01018.wav|व्यायाम करून तब्येत सुधारायला जसा वेळ लागतो तसाच देशातल्या लोकांची साक्षरता आणि विचार करण्याची क्षमता वाढायला वेळ लागतो|Marathi_M|other|8.300000
processed_mr_m_agri_02661.wav|शेतीत बदल करावयाच्या उद्देशाने त्यांनी रेशीम शेतीची माहिती काढली आणि त्याचा सविस्तर अभ्यास केला|Marathi_M|other|7.162979
processed_mr_m_politics_00711.wav|रेल्वे प्रवासात खासकरुन एसी डब्यात दोन पांढऱ्या चादरी, एक उशी आणि एक ब्लँकेट असा सेट दिला जातो.|Marathi_M|other|9.566250
processed_mr_m_politics_01500.wav|महिला ऑफीसमध्ये बैठे काम जास्त करत आहेत आणि घरात मात्र कमी काम करत आहेत|Marathi_M|other|5.816229
processed_mr_m_agri_03339.wav|परंतु ती पिके ज्या मातीत उगवत असतात त्या मातीबद्दल आपण किती विचार करतो?|Marathi_M|other|5.900000
processed_mr_m_health_03262.wav|अळी दिसून आल्यास रात्री सात नंतर दर्जेदार अळी नष्ट करणारी औषधे फवारावीत|Marathi_M|other|5.793000
processed_mr_m_education_01925.wav|मी आठव्या दिवशी बच्च्यांना हातानं मटण भरवलं तरी तिनं नाराजी दाखवली नाही|Marathi_M|other|5.687500
processed_mr_m_finance_02510.wav|भारतामध्ये अर्थक्रांती नावाच्या संघटनेने पन्नास  रुपयांपेक्षा अधिक किंमतीच्या सर्व  नोटा रद्द करण्याची शिफारस केली आहे|Marathi_M|other|8.000000
processed_mr_m_other_01988.wav|रुपा सांगते की लग्नानंतर तिची बहीण रुक्मा देवी आणि बहिणीचे पती बाबुलाल यांनी तिचा अभ्यासातील गोडवा पाहता तिला साथ दिली|Marathi_M|other|9.067021
processed_mr_m_politics_01277.wav|असं म्हणत वरळी मतदार संघातून निवडून आलेल्या आदित्य़ ठाकरे यांनी आपल्या पदाची शपथ घेत एका नव्या कारकिर्दीची सुरुवात केली|Marathi_M|other|8.544562
processed_mr_m_finance_01629.wav|लाभांश वितरण कर संपवणे आणि लाभांशावर जुन्या पद्धतीने कर लावण्याची घोषणा करणे हे स्वागतार्ह आहे|Marathi_M|other|7.592542
processed_mr_m_health_03591.wav|हृदयाला रक्त पुरवठा करणारी धमनी अनियमित कार्य करू लागली की स्टटरिंग हार्ट अटॅकचा त्रास उद्भवतो|Marathi_M|other|8.614229
processed_mr_m_general_00702.wav|लेणीच्या खिंडीत उभे राहिले की एका बाजूला जुना मुंबईपुणे रस्ता मार्ग आणि रेल्वेचा मार्गही दिसतो|Marathi_M|other|6.400000
processed_mr_m_general_01068.wav|सतरा  ऑक्टोबर दोन हजार एकोणीस  ब्रिटन व युरोपीय समुदाय यांनी नवीन ब्रेग्झिट कराराची घोषणा केली|Marathi_M|other|7.847979
processed_mr_m_health_00320.wav|दूरवरून आलेले रूग्ण डॉक्टरांच्या प्रतिक्षेत थांबूनही डॉक्टर नसल्याने विना उपचार हेलपाटे मारतात|Marathi_M|other|7.221042
processed_mr_m_health_00970.wav|बाहेर एखाद्या बंगल्याच्या बाहेर कुत्रं बांधलेलं पाहिलं की रक्ताच्या थारोळ्यात पडलेल्या माझ्या मुलाचं कोवळं शरीर आठवायचं आणि माझं रक्त उसळायचं|Marathi_M|other|9.415313
processed_mr_m_education_01091.wav|अनेक फसलेल्या विनोदी चित्रपटांत आढळणारे समान कारण म्हणजे एक दोन किस्स्यांच्या आधारे चित्रपटाची कहाणी बेतण्याचा प्रकार|Marathi_M|other|8.741938
processed_mr_m_finance_03495.wav|त्यावेळी उद्या वेतन बँकेत जमा न झाल्यास कारवाईचा इशारा महापौरांनी दिला|Marathi_M|other|5.955542
processed_mr_m_agri_02788.wav|शहरात काही ठिकाणी झाडे उन्मळून पडलेत, तर शहरात दोन ठिकाणी पाणी तुंबलंय|Marathi_M|other|5.500000
processed_mr_m_health_00438.wav|कोणत्याही आजाराचे निदान न होता ती इतकी बिघड़ली की तिला धड चालताही येईना|Marathi_M|other|6.327063
processed_mr_m_finance_01763.wav|ही शेअर मार्केटशी जोडलेली पॉलिसी असून यातील पैसा हा भांडवली बाजार व कर्जरोखे यात गुंतवला जातो|Marathi_M|other|6.919167
processed_mr_m_health_00124.wav|यासाठी पाचन, स्नेहन व स्वेदन हे तीन पूर्व उपचार केले जातात व तद्नंतर पंचकर्म उपचार केले जातात|Marathi_M|other|8.393646
processed_mr_m_other_00617.wav|मागच्या वर्षी ऑगस्ट महिन्यात नीरव मोदीला भारताच्या ताब्यात देण्यासाठी विनंती करण्यात आली होती|Marathi_M|other|6.628917
processed_mr_m_education_00295.wav|चार्जिंग स्टेशनवर फक्त इलेक्ट्रिकल आउटलेट असेल याची काळजी घेऊन आपल्या चार्जरने चार्जिंग करावी|Marathi_M|other|7.989333
processed_mr_m_weather_03347.wav|भेटण्यासाठी आता आम्हाला निमित्तं शोधावी लागतात, कारण पूर्वीसारखं एकत्र येणं जाणं आता होत नाही|Marathi_M|other|9.868104
processed_mr_m_health_03957.wav|त्यामुळे होणाऱ्या आतड्यातील आणि इतर अवयवांमधील कर्करोग उद्भवलेल्या गाठी केवळ काढून भागत नाही. |Marathi_M|other|7.546104
processed_mr_m_finance_01410.wav|देशाच्या वित्तीय तूटीवर मार्ग काढण्याच्या दृष्टीने श्रीमंत व्यक्तींवर उच्च कर आकारणे हा एक नैसर्गिक मार्ग मानला जातो|Marathi_M|other|8.382021
processed_mr_m_education_01760.wav|जरी हॅम्स्टर उत्तम प्रकारे घरी राहून लोकांना लवकर उपयोगात आणतात, तरीही जंगली प्रजननास त्यांच्या शरीरात "सुप्त" असतात|Marathi_M|other|9.322437
processed_mr_m_politics_01618.wav|असं काहीसं चित्रविचित्र अशा या गावात पोश्टर गर्ल येते आणि गावातील सारे तरुण एकजात गुडघ्याला बाशिंग बांधून तयार होतात|Marathi_M|other|8.393646
processed_mr_m_other_00362.wav|आणि घरी  गेल्यावर काय सांगायचं हे ही मनाशी पक्कं केलं होतं असा किस्साही पर्रिकरांनी सांगितला|Marathi_M|other|7.197813
processed_mr_m_politics_02686.wav|माझ्या कोणत्या पोस्टना उत्तर द्यावे आणि कोणत्या इग्नोर कराव्यात हा सर्वस्वी आपलाच अधिकार आहे|Marathi_M|other|7.232646
processed_mr_m_health_02561.wav|कोळ्यांचेच रक्त निळे असते, कारण त्यांच्या रक्तातील प्राणवायू तांब्याच्या रेणूशी जोडलेला असतो|Marathi_M|other|7.200000
processed_mr_m_general_02498.wav|धर्मेंद्र कुमार असे या चोराचे नाव असून तो पूर्व दिल्ली परिसरात राहातो|Marathi_M|other|5.800000
processed_mr_m_finance_01503.wav|महागाई दरवाढीचा दर आणि प्राप्तिकराचा परिणाम यांचा विचार केला तर ही रक्कम कमी असल्याचंच दिसतं|Marathi_M|other|7.871187
processed_mr_m_agri_02959.wav|या झाडाला फळे लागण्यापूर्वी जो मोहोर येतो, त्याला भयंकर दुर्गंधी असते|Marathi_M|other|5.100000
processed_mr_m_health_00747.wav|नोकराने दूध पडलेल्या ठिकाणी खणण्यास सुरुवात केली असता त्याला खण् असा आवाज होऊन त्या ठिकाणी जमिनीतून रक्त वाहू लागले|Marathi_M|other|8.834812
processed_mr_m_finance_01483.wav|कोणतीही व्यक्ती परस्पर मोबाइल टॉवर उभा करण्याची परवानगी कशी देऊ शकते?|Marathi_M|other|5.200000
processed_mr_m_finance_02358.wav|राज्य शासनाच्या सांस्कृतिक विभागाने मराठी चित्रपटांच्या निर्मितीला प्रोत्साहन मिळावे म्हणून अनुदान योजना सुरू केली|Marathi_M|other|7.952458
processed_mr_m_other_00250.wav|जेव्हा त्यांना रैनाच्या लग्नाबद्दल विचारण्यात आले, तेव्हा त्यांनी सांगितले की रैनाच्या लग्नाबद्दल मी खूप आनंदी आहे|Marathi_M|other|8.556188
processed_mr_m_general_00510.wav|या संवादांतून तडजोडी टाळून जगण्यातल्या ज्या शक्यता उरतात त्या शक्यता पूर्ण करण्याचा प्रयत्न म्हणजे मित्रों चित्रपट|Marathi_M|other|9.200000
processed_mr_m_agri_02152.wav|गावातील सर्वात जास्त जमीन असलेले प्रसाद चव्हाण हे आपल्या शेतात तूर, सोयाबीन, हळद आणि केळी इत्यादी नगदी पिके घेतात. |Marathi_M|other|9.000000
processed_mr_m_agri_01657.wav|शिराळा तालुक्याच्या पश्चिम डोंगरी भागात सलग तीन महिने होत असलेल्या पावसाने व रोगाने खरिपातील पिके कुजू लागली आहेत. |Marathi_M|other|7.952458
processed_mr_m_finance_02412.wav|कर आणि राष्ट्रीय सकल उत्पन्न यांच्यातील गुणोत्तरात सुधारणा करण्याची गरज आहे, असे ते म्हणाले|Marathi_M|other|7.139771
processed_mr_m_health_03072.wav|कारण यामुळे आपल्या भावना आतल्या आत दाबल्या जातात आणि अनेक मानसिक आजार होण्याची शक्यता वाढते|Marathi_M|other|6.400000
processed_mr_m_general_01329.wav|शिल्पांनी उपरोक्त लेण्यातील शिल्पावर हीच वस्त्रे असल्याने शिल्पे अर्धनग्न किंवा नग्न भासतात|Marathi_M|other|7.046875
processed_mr_m_other_01823.wav|भौतिकतेत अडकून पडत इंद्रियांच्या नादी लागलेली आणि त्यामुळे मूर्च्छित पडलेली मंडळी कमी नाहीत|Marathi_M|other|6.478000
processed_mr_m_health_02030.wav|कारण पृथ्वीवर जेवढी संख्या माणसांची आहे त्यापेक्षा जास्त जिवाणू एका माणसाच्या तोंडात असतात. |Marathi_M|other|6.779854
processed_mr_m_agri_03468.wav|तिथं सारी गल्ली पाणी भरायचीच, पण दुसरी उभी गल्ली, नवं गाव ही त्याच आडावर पाणी भरायला यायचं. |Marathi_M|other|7.430021
processed_mr_m_politics_01504.wav|मुगल सम्राट हुमायूँ यांची समाधी असलेल्या संकुलात मुघल घराण्यातील अनेक सदस्यांच्या कबरी आहेत|Marathi_M|other|7.104938
processed_mr_m_general_01591.wav|या माचीच्या दोन्ही बाजूला खोल कडे आणि डोंगराच्या या धारेवरच दोन टप्प्यांमधील माचीचे बांधकाम|Marathi_M|other|7.441625
processed_mr_m_health_02013.wav|निदान दीर्घकाळ त्यांचे भक्त व निष्ठा असलेले शशिकांत शिंदे तरी पवारांचे विरोधक नक्कीच नसावेत|Marathi_M|other|7.197813
processed_mr_m_weather_01747.wav|नागराज मंजुळेचा आधीचा फॅण्ड्री आणि सैराट ही दोन टोकं म्हणावी लागतील.|Marathi_M|other|5.421479
processed_mr_m_finance_02897.wav|जर एटीएम कार्डचे क्लोन केले असेल आणि खात्यातून पैसा गेला असेल तर यासाठी संबंधित बॅंकेला आपल्या ग्राहकाला चोरीस गेलेले पैसे द्यावे लागतील|Marathi_M|other|9.995812
processed_mr_m_health_03326.wav|अर्थात हे निदान तिच्या मृत्युपूर्वी झाले असते तरी हा शेवट बदलला नसता|Marathi_M|other|5.270562
processed_mr_m_agri_02693.wav|या प्रकल्पांचे कालव्याचे लिकेज झाले असून लाखो लिटर पाणी वाया जात आहे|Marathi_M|other|5.560812
processed_mr_m_weather_01514.wav|तांत्रिक गोष्टींवर मी बोलू शकणार नाही, पण समजून घ्यायला नक्की आवडेल.|Marathi_M|other|5.015146
processed_mr_m_weather_00547.wav|परिस्थिती हा अश्रूंचा सर्वात मोठा कारखाना आहे असं वाळिंबे म्हणत असत.|Marathi_M|other|5.175625
processed_mr_m_agri_03331.wav|बामणी येथील पिकांची पाहणी करताना सर्वच पिके पूर्ण पाण्यात असून सडलेल्या अवस्थेत असल्याचे त्यांनी प्रत्यक्ष पाहिले|Marathi_M|other|7.964062
processed_mr_m_agri_01825.wav|होळीचा बांबू खड्ड्यात रोपण्या अगोदर त्याच्या वरच्या टोकाला सजवतात, त्याला ओली सिजा म्हणतात|Marathi_M|other|6.300000
processed_mr_m_education_00307.wav|खरे तर डॉल्बी एवढी भयानक असेल तर सर्जिकल स्ट्राईकसाठी विमानांच्या ऐवजी डॉल्बीच वापरली असती|Marathi_M|other|8.309333
processed_mr_m_finance_03188.wav|त्या ठरावीक व्यक्ती जेव्हा स्वार्थी व भ्रष्ट निघतात त्यावेळी कालांतरानं ती बँक अडचणीत येते|Marathi_M|other|6.745021
processed_mr_m_health_02150.wav|लक्षात ठेवा की एलग्लिन बरे करत नाही, त्याने तात्पुरती केवळ वेदना कमी होते आणि ताप कमी होतो|Marathi_M|other|7.200000
processed_mr_m_health_02623.wav|तसेच फूट माऊथ डायसीस तोंडाला अल्सर येणे व पायाच्या खुरात जखम होणे असे विविध आजार होत असतात|Marathi_M|other|8.500000
processed_mr_m_health_00863.wav|या लहरींमुळे होऊ शकणा्या कर्करोगाच्या संशोधनाचा मुख्य झोत आपला मेंदू व लाळग्रंथी यांवर आहे|Marathi_M|other|7.731875
processed_mr_m_agri_01754.wav|नंतर एका पातेल्यात पाऊण वाटी साखर व पाणी घालून या कच्च्या पाकात भाजलेला रवा व वेलचीपूड घालून चांगले ढवळून ठेवावे|Marathi_M|other|8.068563
processed_mr_m_general_01302.wav|तेल वा बटर न लावलेली ही रोटी व खास मोगलाई मसाल्यात भरपूर वेळ शिजून तयार झालेली नल्ली निहारी हे इथलं खास वैशिष्टय|Marathi_M|other|8.939312
processed_mr_m_politics_00338.wav|मुख्यमंत्री श्री फडणवीस यांनी फुंडकर यांचे कुटुंबीय आमदार आकाश फुंडकर व सागर फुंडकर यांची भेट घेऊन सांत्वन केले.|Marathi_M|other|9.415313
processed_mr_m_weather_03481.wav|आधीच मोकळ्या हवेच्या अभावी कोंदट वाटत होतंच त्यात पडदे, रजया, सोफ्यांवर टाकलेली कपडे यामुळे आणखी कोंदट झालं होतं|Marathi_M|other|8.892875
processed_mr_m_finance_02074.wav|स्पर्धेवर झालेला किती खर्च देण्यात आला आणि अजून किती देणे बाकी आहे?|Marathi_M|other|4.800000
processed_mr_m_politics_00880.wav|या इन्स्टाग्रामची दखल घेत महिला आयोगाने पोलिसांना याप्रकरणी लक्ष घालण्याचे आदेश दिले होते|Marathi_M|other|7.360354
processed_mr_m_education_01555.wav|अडुसष्ठला मॅट्रिक झाल्यावर हा मुंबईला पुढच्या शिक्षणासाठी आला आणि गेली पंचवीस सव्वीस वर्षे पुण्यात चर्चमधे असतो|Marathi_M|other|9.113458
processed_mr_m_agri_03153.wav|परंतु त्यामधील कांही विहीरींना कठडे नसल्यामुळे पाण्यासाठी महिलांना व नागरिकांना कसरत करून पाणी उपसा करावा लागतो|Marathi_M|other|8.753542
processed_mr_m_politics_01965.wav|शाल्मली खोलगडे ही भारतातील एक सर्वोत्तम महिला रॉकस्टार असून तिच्या सुरांनी रसिकांच्या मनावर अधिराज्य गाजवले आहे|Marathi_M|other|8.800000
processed_mr_m_health_02809.wav|योगेश व यमनने सुमारे पंधरा  पिल्ले उचलून उपचार करण्यासाठी घरी नेली|Marathi_M|other|5.537583
processed_mr_m_health_00195.wav|आणि काही नाही तरी निदान त्या दोघी नट्यांना अनुल्लेखाने मारायला नको|Marathi_M|other|5.282167
processed_mr_m_other_04109.wav|कानात मंत्र फूंकून चिदाकाशात मनाचा लय करणारे काही संप्रदाय अशा योगात थोडेफार प्रवीण असणाऱ्यांना जिने फसवले आहे|Marathi_M|other|8.695500
processed_mr_m_other_00659.wav|एवढंच नव्हे तर दाऊदचा मुलगा मोईननं अख्खं कुराण मुखोद्त केलं असल्याचंही सांगण्यात येत आहे|Marathi_M|other|7.046875
processed_mr_m_health_03665.wav|त्यावर योग्यवेळी योग्य उपचार घेतल्यास तो कमी खर्चात व सहज बरा होतो|Marathi_M|other|5.282167
processed_mr_m_other_01314.wav|काही सर्वेंमध्ये तर भाजप एकहाती बहुमताच्या आकड्याच्या जवळ जात असल्याचे दाखवण्यात येत आहे|Marathi_M|other|6.400000
processed_mr_m_agri_00415.wav|ऋग्वेदातही शेतीसाठी पाण्याचा वापर कसा करावा, पाणी उपसा कसा करावा याचे दाखले दिलेले आहेत.|Marathi_M|other|7.479063
processed_mr_m_politics_01296.wav|सांगोल्डा येथील फूड बँकेतर्फे अनाथाश्रम आणि वृद्धाश्रमात या केकचं वाटप करण्यात येणार आहे|Marathi_M|other|6.872729
processed_mr_m_agri_03319.wav|त्या वनात जाऊन बलरामांनी हातांनी ती ताडाची झाडे हत्तीप्रमाणे जोराने हलवून फळे खाली पाडली|Marathi_M|other|7.200000
processed_mr_m_agri_03475.wav|तेव्हा यंदा ज्या मालाला जास्त भाव मिळाला आहे त्या पिकाच्या मागे सर्वांनीच न लागता सर्वच प्रकारची पिके संतुलीत प्रमाणात घेतली पाहिजेत|Marathi_M|other|9.450146
processed_mr_m_health_03921.wav|तांब्याच्या तारेतून किंचित प्रमाणात तांब्याचे आयन बाहेर पडत असतात. |Marathi_M|other|5.015146
processed_mr_m_finance_03234.wav|तसेच सागर किनारी जमिनी असलेल्या मालकांना दोन टक्के दराने हॉटेल व लॉजिंगसाठी कर्ज उपलब्ध करुन देण्यात येणार आहे|Marathi_M|other|8.358813
processed_mr_m_finance_03367.wav|वाढती बुडीत कर्जे व कर्ज घोटाळे यावरच या चर्चेचा सर्वाधिक रोख असेल|Marathi_M|other|5.711729
processed_mr_m_finance_02103.wav|पीक विमा योजनेच्या तक्रारी दाखल करण्यासाठी जिल्हयात कृषी विकास केंद्रावर जबाबदारी देण्यात येईल आणि तेथेच त्याचा निपटारा करण्यात येईल|Marathi_M|other|9.055417
processed_mr_m_agri_01719.wav|पिकांना खत व फवारणीची गरज असतांना फवारणी, निंदणी, कोळपणी अशी सर्वच कामे रखडली असल्याने मजुरांचे भाव वाढले आहेत|Marathi_M|other|9.500000
processed_mr_m_finance_01480.wav|क्रेडिट रेटिंग म्हणजे घेतलेले कर्ज परत करण्याची इच्छा आणि क्षमता यांच्या मोजमापाचा दाखला|Marathi_M|other|6.524438
processed_mr_m_weather_04121.wav|हेअर स्ट्रेटनर्स आजकाल गरम करायला ठेवले असताना त्यात धडपडून अगदी लहान मुलांना भाजू शकते.|Marathi_M|other|6.826292
processed_mr_m_finance_00312.wav|कुटुंबातील सर्व लोकांच्या गरजा व त्यांचा खर्च भागविणे या मर्यादित उत्पन्नातून शक्य नाही.|Marathi_M|other|7.093333
processed_mr_m_agri_03111.wav|सिंचन धोरण म्हणजे अनेक स्रोतामधून उपलब्ध होणारे पाणी कृषी व कृषी पूरक बाबीसाठी कसे वापरावे हे निश्चित करणे होय|Marathi_M|other|9.159896
processed_mr_m_finance_01699.wav|रक्कम भरून कित्येक महिने उलटले तरी घराचा काही ताबा मिळेना म्हणून साबळे यांनी बिल्डरकडे घराची रक्कम परत मागितली|Marathi_M|other|7.859583
processed_mr_m_finance_01414.wav|अनेक वर्षे चालू असलेल्या विमा पॉलिसी पुरेशा नसल्यामुळे आणि आर्थिक जबाबदारी जास्त असल्यामुळे उशिराने का होईना, तिने टर्म प्लान घेतला|Marathi_M|other|9.241167
processed_mr_m_politics_01329.wav|या प्रकरणात पोलिसांनी तपास केल्यानंतर दीपाली छोटू गावंडे आणि अमृता प्रवीण गावंडे या दोन महिलांनाही आरोपी केले|Marathi_M|other|8.660667
processed_mr_m_politics_02889.wav|शीख पंथाचा इतिहास हा जिहादी आणि धर्मांध यांच्याशी दोन हात करणाऱ्या अनेक शीख योद्ध्यांच्या पराक्रमाने भरला आहे|Marathi_M|other|8.347208
processed_mr_m_general_02114.wav|अशी सेरेना पूर्ण भरात असताना आपण एका चॅंपियनशी खेळत अहोत हे विसरून अँजेलिकने जिगरी खेळ केला व विजयश्री मिळवली|Marathi_M|other|8.393646
processed_mr_m_education_01653.wav|फ़ुटांइतक्या प्रचंड विस्तारावर पन्नास हजार स्टॉल्स आहेत आणि तिथे चार लाख विविध प्रकारच्या वस्तूंची उलाढाल होते|Marathi_M|other|8.602625
processed_mr_m_agri_03477.wav|शेतात एकाच वेळी दोन किंवा अधिक प्रकारची पिके घेतली पाहिजेत अशाने अस्मानी संकटाच्या वेळी जास्त नुकसान होत नाही|Marathi_M|other|8.509750
processed_mr_m_agri_03105.wav|काहींचा रस केशरी आणि दाट, तर काही वरून पिवळे आणि त्यांचा रस मात्र आंबट आणि पातळ निघायचा|Marathi_M|other|7.035271
processed_mr_m_education_00932.wav|मानवी इच्छांना अंत नसतो आणि या इच्छा फक्त देवच पूर्ण करू शकतो, अशी मानवाची श्रद्धा असते|Marathi_M|other|7.082667
processed_mr_m_politics_01922.wav|अमेरिका आदी उत्तूंग शिखरे सर्वप्रथम सर करणाऱ्या त्या पहिल्या महिला अपंग गिर्यारोहक आहेत|Marathi_M|other|7.337125
processed_mr_m_agri_01284.wav|विहार, तुळशी चे पाणी नियमित मिळायला लागल्यावर शहरातल्या तलावांच्या पाण्याचा वापर थांबला|Marathi_M|other|6.419937
processed_mr_m_other_01640.wav|एरिकने आपल्या डोक्यावरचे केस काढून टाकून डोक्यावर अनेक ठिकाणी पियर्सिंग करवून घेतले आहे|Marathi_M|other|6.570875
processed_mr_m_health_01075.wav|फायब्रॉसिस असलेल्या स्नायूंची उती ताणली जाते आणि कठीण होते आणि तिचे आकुंचन पावणे थांबते|Marathi_M|other|7.348750
processed_mr_m_health_03345.wav|ड्रग थेरेपी वापरले जाते, आणि जर काही नकारात्मक लक्षणे होत असतील तर उपचार लगेच बंद होईल. |Marathi_M|other|7.012062
processed_mr_m_other_00300.wav|मानवी रुपात झोंबाझोंबी करून पोट न भरल्याने ते नाग आणि मुंगसाच्या रुपात झोंबाझोंबी करतात|Marathi_M|other|7.046875
processed_mr_m_education_01847.wav|शिराप्योन सांगतो की, माझ्या जीवनात ज्या कारणामुळे हा बदल झाला आहे|Marathi_M|other|5.816229
processed_mr_m_other_01941.wav|त्याचं असं वेड पांघरून पेडगावला जाणं निशाला आवडलं, ती खुद्कन हसली|Marathi_M|other|5.200896
processed_mr_m_education_01543.wav|शाळेत मी एकदा गणोजी शिर्क्याचे काम केले होते तो आवाज पुन्हा लावला|Marathi_M|other|5.398271
processed_mr_m_education_01125.wav|सध्या भुलेश्वर मंदिरात जी शिल्पं आहेत, ती काहीशी भग्न झालेली आहेत|Marathi_M|other|5.289375
processed_mr_m_agri_01587.wav|काही ठिकाणी घरातील कुमारिका सुवासिक फुलांच्या एखाद्या वनस्पतीची रोपे उपटून त्यांनाच गौरी करतात आणि घरी आणतात|Marathi_M|other|8.000000
processed_mr_m_finance_03493.wav|म्हणजेच जन्मलेला प्रत्येकजण मरणारच आणि दुसरे सत्य म्हणजे जीवंतपणी एकदातरी त्याच्यावर कर भरण्याची पाळी येणारच|Marathi_M|other|8.800000
processed_mr_m_agri_03216.wav|पाण्याचा मंदावलेला वेग व बाष्पीभवन यामुळे दोन्ही धरणांतून पाणी सोडले तरी उजनीतील पाण्याची पातळी वाढलेली नाही|Marathi_M|other|8.358813
processed_mr_m_general_00268.wav|जयवंत फाटक यांनी लेखन केलेले असून नेपथ्य संदेश बेंद्रे यांचे असून दत्ता थिटे यांनी या नाटकाला संगीत दिले आहे|Marathi_M|other|8.700000
processed_mr_m_general_00503.wav|या लेखात डोळ्यांत  अश्रू उभा करतो ते मिल्खा यांचा सात मैल दूर असलेल्या शाळेपर्यंत दररोज चालत जाण्याचा प्रवास|Marathi_M|other|7.900000
processed_mr_m_general_01101.wav|नदी, समुद्र, तलाव अशांना लागून असलेल्या जागेस एस्प्लनेड म्हणतात म्हणून हे मैदान त्याच नावाने ओळखले जाऊ लागले|Marathi_M|other|8.660667
processed_mr_m_agri_03360.wav|मात्र, पाण्याचा अपव्यय होत असेल आणि एखाद्याला पाणी वाया घालवताना तीनदा पकडले तर त्याचे नळाचे कनेक्शन नोटीस न देता कापले जाणार आहे|Marathi_M|other|9.984208
processed_mr_m_health_00864.wav|जसजशी वर्षे उलटत गेली तसं लक्षात आलं की डॉक्टर आणि रूग्ण हे नातं सुद्धा ही बदलत चाललंय|Marathi_M|other|7.365312
processed_mr_m_politics_01241.wav|गोव्यात सव्वीस जागा जिंकून भाजपा पुन्हा सत्तेवर येईल असा विश्वासही त्यांनी व्यक्त केला|Marathi_M|other|7.615771
processed_mr_m_politics_01388.wav|याचा फायदा उचलून भक्त लोक मात्र निर्लज्जपणे आपल्या  अजेंड्याचा प्रचार देशभर करत राहतात|Marathi_M|other|6.849521
processed_mr_m_finance_00146.wav|नोव्हेंबर महिन्यातील हा आकडा असून मागील वर्षीच्या नोव्हेंबरच्या तुलनेत सहा टक्के अधिक कर जमा झाला असल्याची माहिती सूत्रांनी दिली.|Marathi_M|other|9.844896
processed_mr_m_agri_00317.wav|त्यांच्या प्रयत्नांतून लाखो हेक्टर क्षेत्र सिंचनाखाली आले, आदिवासी गावांना पाणी मिळाले|Marathi_M|other|7.116542
processed_mr_m_general_02637.wav|अशा प्रकारचा चित्रपट आपल्याला दिल्याबद्दल आर बाल्की व त्याच्या टीमचे आभार मानायला हवेत|Marathi_M|other|6.100000
processed_mr_m_general_01717.wav|या राजकीय विधानांना चांगल्या चित्रपटीय सिनेमॅटिक विधानाची जोड मिळाली तर प्रगल्भ आणि तरल राजकीय चित्रपट तयार होण्याची शक्यता वाढते|Marathi_M|other|9.740396
processed_mr_m_general_00297.wav|त्यानंतर तार मधोमध दुमडा आणि त्याची दोन्ही टोकं बटणाच्या दोन छिद्रांमधून बाहेर काढावीत|Marathi_M|other|7.685437
processed_mr_m_health_00557.wav|कोणत्याही आजाराचे लवकर निदान झाल्यास त्यावर उपचार करण्यासाठी अनेक विकल्प शिल्लक राहतात|Marathi_M|other|6.710187
processed_mr_m_other_01147.wav|तोपर्यंत अशा चित्रपटांचं मला वेड लागल्यामुळे, त्यासाठी काय वाट्टेल ती मदत करण्याचा मी तत्क्षणी निर्धार केला|Marathi_M|other|7.313917
processed_mr_m_education_01749.wav|ज्यावेळी लागवड झाली त्यावेळी तालुक्यातील राजकीय पट्टूंनी सेल्फी काढण्याचा तडाखा लावला तर कोणी पेपरबाजी केली|Marathi_M|other|9.043125
processed_mr_m_weather_01509.wav|कोणी काय घालावे आणि काय घालू नये हा त्यांचा वैयक्तिक प्रश्न आहे. |Marathi_M|other|4.597188
processed_mr_m_education_01662.wav|याउलट जपानची भिस्त शिंजी कागवा आणि किस्युके होंडा या दोघांवर आहे|Marathi_M|other|7.081708
processed_mr_m_weather_03949.wav|बेल वाजली, पण आवाज आमच्या नेहमीच्या बेलचा डिंग डॉंग असा आला नाही|Marathi_M|other|5.142854
processed_mr_m_other_01956.wav|दोन तपाहून अधिक काळ सेट निर्मितीचं काम केल्यानंतर आता त्यांना जोडीने येणाऱ्या काळात काही उत्तम कलाकृंतींची निर्मितीही करायची आहे|Marathi_M|other|8.939312
processed_mr_m_agri_00384.wav|काही वर्षांत योग्य प्रकारे लावलेले झाड लज्जतदार आणि गोड फळे आणील|Marathi_M|other|5.665292
processed_mr_m_finance_02121.wav|आताच इतक्या घाईने सहा वर्षे आधीच हे अनुदान थांबवण्याचे कारण काय?|Marathi_M|other|4.748104
processed_mr_m_general_00248.wav|त्यानंतर जेव्हा प्रवास करताना कुठलाही धोका आहे असे वाटले तर सेफ्टी ऑप्शन क्लीक करायचे|Marathi_M|other|6.872729
processed_mr_m_agri_03096.wav|काही नद्यांना भरपूर पाणी असते, तर काही ठिकाणी पाण्याचा तुटवडा असल्याने संकट उभे ठाकते|Marathi_M|other|6.373500
processed_mr_m_health_01776.wav|हा असा अचानक व शरीरातील सारे त्राण हरण करणारा आजार होणे हे त्या कुटुंबाला धक्काच होता|Marathi_M|other|6.524438
processed_mr_m_finance_01749.wav|यातून देशाचे उत्पन्न वाढणार त्यासाठी करांचे दर कमी करण्यात आल्याचा जेटलींचा दावा आहे. |Marathi_M|other|6.400000
processed_mr_m_education_01898.wav|वसईचा किल्ला स्वराज्यात यावा यासाठी चिमाजी अप्पा यांनी वज्रेश्वरी देवीस नवस केला होता|Marathi_M|other|7.360354
processed_mr_m_finance_00413.wav|काळा पैसा पकडला जाण्याच्या भीतीने अनेक बड्या धेंडानी जनधन खात्यात रक्कम जमा केली आहे.|Marathi_M|other|7.371958
processed_mr_m_health_03273.wav|या रोगांना प्रतिबंधित करण्यासाठी कोणत्याही प्रकारचे लसीकरण उपलब्ध नसल्याने हे रोग जास्तच झपाट्याने पसरतात. |Marathi_M|other|8.500000
processed_mr_m_agri_01276.wav|दोन रोपांतील अंतर काहीवेळा निश्चित नसते त्यांची अंदाजेच लागवड केलेली असते त्यामुळे फवारणीत अडथळे येऊ शकतात|Marathi_M|other|7.615771
processed_mr_m_agri_01956.wav|या परिसरात साचलेले पाणी खाली करण्यासाठी अग्नीशामक दलाने पाण्याचा पंप बसवून पाणी खाली करण्याचे प्रयत्न केले|Marathi_M|other|7.917625
processed_mr_m_general_01515.wav|गुढी पाडव्याचा सर्वाना हार्दिक शुभेच्छा व भ्रष्टाचाराचे निर्मूलन करण्यात आपणा सर्वांस यश मिळो ही प्रार्थना|Marathi_M|other|7.383563
processed_mr_m_general_00934.wav|ओढ्यालगत उड्डाण पुलाचे काम सुरू आहे त्या ठिकाणी राहण्याची सोय करण्यात आलेल्या पञ्याच्या शेडवर ही बस कोसळली|Marathi_M|other|7.557729
processed_mr_m_agri_02362.wav|पाणी कमी पडल्याचा ताण मोगरा आणि गुलाब सहन करू शकतात पण पाण्यात दोनतीन तास मुळे डुंबून राहिल्यास मुळे मरतात|Marathi_M|other|8.416854
processed_mr_m_education_01448.wav|तद्नंतर कालच झालेल्या या तीन क्रीडा प्रकारात त्याला पुन्हा यश मिळाल्याने त्याचे सर्वत्र कौतुक केले जात आहे|Marathi_M|other|8.474917
processed_mr_m_politics_02074.wav|तत्पूर्वी मंदिराच्या आवारात असलेल्या विहिरीवर लोटांगण घालणारे भाविक पुरुष व महिला स्नान करून मंदिरात जातात|Marathi_M|other|7.763438
processed_mr_m_general_02833.wav|पहिल्या कसोटीच्या पाचव्या व अखेरच्या दिवशीचा खेळ सुरू होण्यापूर्वी त्याने ॲडलेड ओव्हलवर पायाला संरक्षक बँडेज बांधून जॉगिंग केले|Marathi_M|other|9.252771
processed_mr_m_politics_02188.wav|तर दुसऱ्या सेमी फायनलच्या सामन्यात बेल्जियमचा खेळाडू डेविड गोफिन खेळू न शकल्याने रॉजरलाही थेट अंतिम सामन्यात प्रवेश मिळाला होता|Marathi_M|other|9.839375
processed_mr_m_education_01067.wav|भाडेपट्टीच्या सब्सिडीची मोजणी करताना किती रकमेवर चर्चा करता येईल हे लक्षणीय असू शकते|Marathi_M|other|7.197813
processed_mr_m_health_00639.wav|त्र्यंबकेश्वर जवळ या बाबांचा आश्रम आहे जिथे बाबा रुग्णांच्या डोक्यावर फरशीचा तुकडा ठेवून रोगाचं निदान करीत आणि उपचारही करत असत|Marathi_M|other|9.322437
processed_mr_m_politics_00691.wav|यानंतर महिला मुलींना घेऊन पॉंडेचेरीला गेली आणि एका शाळेत मुलींना प्रवेश मिळवून दिला.|Marathi_M|other|8.405250
processed_mr_m_other_02817.wav|विष्ठा दरम्यान, संसर्गग्रस्त मांजरींमधे टॉक्सोप्लाज्मोस स्कोपच्या अशा स्वरुपात उद्रेक म्हणून उद्रेका होतो|Marathi_M|other|8.962521
processed_mr_m_weather_01273.wav|तर नक्कीच पालिकेच्या कारभारांचा गाडा हा संपूर्णपणे मनमानी सुरू असलेला दिसून येत आहे.|Marathi_M|other|6.779854
processed_mr_m_other_01663.wav|लैंगिक शोषणाचे किंवा लौंगिक अत्याचाराचे आरोप झालेली अनेक प्रकरणं सध्या समोर येत आहेत|Marathi_M|other|6.768250
processed_mr_m_agri_00642.wav|कर्टोलीला जून ते ऑगस्ट महिन्यात फुले व त्यानंतर फळे तयार होतात.|Marathi_M|other|5.549188
processed_mr_m_agri_03039.wav|गहू पिकांच्या उत्पादनात घट येण्यामध्ये किडींचा प्रादुर्भाव हे एक महत्त्वाचे कारण आहे|Marathi_M|other|6.400000
processed_mr_m_agri_02980.wav|ग्रामीण भागात पाण्याची सर्वाधिक गरज असताना पाणी नियोजन करण्याकडे होणारे दुर्लक्ष हे नुकसान करणारे ठरत आहे|Marathi_M|other|7.546104
processed_mr_m_health_00720.wav|जर रक्तदाब अचानक कमी झाला, तर आल्याच्या लहानशा तुकड्यावर थोडासा लिंबाचा रस आणि सैंधव घालून खाण्यास द्यावे|Marathi_M|other|8.254312
processed_mr_m_health_02307.wav|कॅन्सर पेशी कडून काही पदार्थ तयार होतात या सर्वांचा परिणाम म्हणून देखील वजन कमी होते|Marathi_M|other|6.700000
processed_mr_m_education_01247.wav|आता बर्ड्याच्या वाडीच्या विहिरींची चर्चा जिल्हा प्रशासनाच्या बैठकीतही चर्चा झाली आहे|Marathi_M|other|6.803083
processed_mr_m_agri_02829.wav|पाणी उपलब्ध असल्यास खतांचा पहिला व दुसरा हप्ता देऊन पाणी द्यावे|Marathi_M|other|4.700000
processed_mr_m_agri_02951.wav|काहीतरी खाऊन पोटात कमी पैशात पौष्टिक फळे किंवा फळांचा रस जावा, अशी त्यांची इच्छा असे|Marathi_M|other|6.338667
processed_mr_m_health_02047.wav|कोट्यवधी पेशी आपल्या शरीरात असतात आणि निसर्गाने दिलेले त्यांचे त्यांचे काम करत असतात|Marathi_M|other|5.862667
processed_mr_m_weather_01505.wav|फक्त तुमच्या उद्योगाची माहिती देणारे संकेतस्थळ बनवायचे असेल तर तुलनेने सोपे काम आहे.|Marathi_M|other|6.300000
processed_mr_m_politics_02227.wav|आकाशातून एवढ्या विविध कोनातून त्याची जागा बदलते की कुठलाही कोपरा उन्हाच्या स्पर्शाशिवाय दिवस पार करत नाही|Marathi_M|other|8.521354
processed_mr_m_agri_02528.wav|यंदा त्यांनी काळ्या तांदळाचा प्रयोग दहा गुंठ्यांत केला आणि शेती करारावर घेऊन त्यात भात व कापूस लावला आहे. |Marathi_M|other|7.464833
processed_mr_m_education_00376.wav|झोपल्यावर दिसतात ती स्वप्नं नसून स्वप्नं ही अशी गोष्ट आहे जी तुम्हाला झोपूच देत नाही|Marathi_M|other|6.848000
processed_mr_m_health_00670.wav|अधिक आहार घेतल्याने त्यांचे वजन वाढू लागते व त्याचा ताण गुडघ्यांवर येऊन वेदना वाढतात|Marathi_M|other|6.837896
processed_mr_m_weather_03921.wav|वाटेत सगळा काळोख होता,माझ्या हेल्मेट्ला मी इतरांना दिसावा म्हणून असलेला दिवा हाच काय तो उजेड होता आणि रस्त्याचे काम चालू होते|Marathi_M|other|8.400000
processed_mr_m_weather_00279.wav|अनेकदा ग्लॅमरस अंदाजात स्वप्नील जोशीला पाहिलं असेल पण या सिनेमात एका ग्रामीण भागातील तरूणाची भूमिका स्वप्नील जोशी साकारत आहे.|Marathi_M|other|9.693958
processed_mr_m_finance_03299.wav|त्याचप्रमाणे कामगारांच्या रोजगाराच्या पातळीत सुधारणा करता यावी यासाठी सार्वभौमिक किमान वेतन अंमलात आणण्याचाही विचार करीत आहोत|Marathi_M|other|9.868104
processed_mr_m_politics_01179.wav|त्याचवेळी अमोल खंजन ठुंभार ही स्पर्धा आणि त्यासाठी असलेले मुंबई दर्शनचे पारितोषिक आपल्या मुलांसाठी जिंकण्याच्या प्रयत्नात आहे|Marathi_M|other|10.095313
processed_mr_m_weather_01356.wav|तरुणांशी भेटायला, त्यांच्याशी बोलून त्यांच्या शंका दूर करत त्यांना इन्स्पायर करायला ते नेहमी तयार असतात.|Marathi_M|other|7.300000
processed_mr_m_health_00917.wav|भरघोस दाढी आणि मोठे काळेभोर डोळे असा त्यांचा फोटो कुठं दिसला की हे आपल्याला माहीत आहेच याचंच समाधान वाटे|Marathi_M|other|8.509750
processed_mr_m_general_02644.wav|पटकथा बिपीन धायगुडे व अभिजित कुलकर्णी यांनी लिहिली असून संवाद त्यांच्यासोबत योगेश मार्कंडे यांनी लिहिलेत|Marathi_M|other|7.800000
processed_mr_m_health_00463.wav|एनर्जी ड्रिंकमुळे शरीरातील कॅफीनच्या प्रमाणामुळे मेंदू आणि शरीराला उपयुक्त असलेली शांत झोप येणे बंद होते|Marathi_M|other|8.133125
processed_mr_m_politics_01004.wav|मुंबईहून धडाडत निघालेली मुंबई गोरखपूर अंत्योदय एक्सप्रेस इगतपुरी कसारा रेल्वे मार्गावरील कसारा घाटात आली|Marathi_M|other|7.998896
processed_mr_m_agri_01279.wav|मी यात अजिबात पाणी घालत नाही आणि त्यासाठी जास्तीचा नारळ वापरते, त्यामुळे हा पदार्थ घट्ट आणि चविष्ट होतो. |Marathi_M|other|7.221042
processed_mr_m_weather_02388.wav|त्यामुळे आधिच अडचणीत असलेल्या जेटच्या अडचणीत वैमानिकांच्या संपाची टांगती तलवार आहे. |Marathi_M|other|6.396729
processed_mr_m_agri_03087.wav|त्यावेळी त्यांचा धक्का लागल्याने उकळत्या पाण्याची बादली लवंडलून ते पाणी बाळावर पडले|Marathi_M|other|6.222583
processed_mr_m_general_01660.wav|सूर्य हा वायूंचा गोळा आहे व त्यावरील इतर उजळ रंगांच्या तुलनेत हे काळे डाग गडद असतात|Marathi_M|other|7.600000
processed_mr_m_general_01954.wav|चोरावर मोर व मोर नाचला म्हणून लांडोरही नाचली हे दोन वाक्प्रचार मी पद्मजाला सांगितले|Marathi_M|other|7.430021
processed_mr_m_finance_01959.wav|तरी या हप्त्यांची मुद्दल व व्याज मिळून वजावट मला या आर्थिक वर्षापासून घेता येईल का?|Marathi_M|other|6.300000
processed_mr_m_health_03147.wav|आजवर किमान पाच डॉक्टर आणी हजारोच्या ब्लड टेस्ट करून झाल्यावर निघालेले हे निदान आहे. |Marathi_M|other|6.478000
processed_mr_m_other_01410.wav|या दोन कट्टर प्रतिस्पर्धींचा सामना याची डोळा पाहण्यासाठी चाहत्यांची मोठी गर्दी होती|Marathi_M|other|6.768250
processed_mr_m_education_01789.wav|जीवन तत्क्षणी थांबावे किंवा माणसांचा तिटकारा यावा इतपत या गाण्यांना मी जवळ केले आहे|Marathi_M|other|7.116542
processed_mr_m_other_04044.wav|पोलिसांनी लावलेल्या सुचना फलकांकडे दुलर्क्ष करत युवा पर्यटक उत्साहाच्या भरात धरणाच्या जलाशयात उतरत मृत्युला आमंत्रण देत आहेत|Marathi_M|other|9.484979
processed_mr_m_other_01216.wav|स्टफ्ड गार्लिक ब्रेड म्हणजे साधारण एक मोठ्या पराठ्याचा ऐवज आहे|Marathi_M|other|4.887437
processed_mr_m_finance_01939.wav|समान मुदतीच्या सरकारी रोख्यांच्या व्याजदरांशी या बचत योजनांचे दर सुसंगत करण्याची शिफारस करण्यात आली आहे|Marathi_M|other|7.917625
processed_mr_m_agri_02672.wav|पुढील काही महिन्यांत सोयाबीन व कापूस वगळता इतर सर्व पिकांचे भाव सध्याच्या स्पॉट किमतींपेक्षा अधिक असतील|Marathi_M|other|8.370417
processed_mr_m_health_00225.wav|अर्ध्याअर्ध्या तासाने एकएक गोळी दिल्याने उलट्या व जुलाब बंद होतात आणि चारसहा तासातच कॉलरा आटोक्यात येतो|Marathi_M|other|8.672271
processed_mr_m_health_03027.wav|लिवर मधील घाणीमुळे अनेक मोठे आजार होतात पण काही उपायांनी तुम्ही शरीरातील विषारी द्रव्ये बाहेर टाकू शकता|Marathi_M|other|8.200000
processed_mr_m_general_02500.wav|स्क्वेअर फुट च्या विस्तीर्ण परिसरात असलेल्या या दालनात सर्व प्रकारचे स्पोर्ट व फॅशन वेअर्स उपलब्ध असतील|Marathi_M|other|7.900000
processed_mr_m_health_00420.wav|ओमचा उच्चार केल्यावर फुफुस्से, रक्तदाब आणि रक्तप्रवाह याचे कार्य अधिक चांगले होते आणि हृदय निरोगी राहते|Marathi_M|other|8.161437
processed_mr_m_general_01119.wav|माझ्या डोक्यात एक ढोबळ कल्पना अशी होती, की इतर काही ललितकला घेऊन त्यांच्याबद्दलची ओळख करून घ्यायची आणि संगीत व इतर कलांचा तुलनात्मक विचार करायचा|Marathi_M|other|10.158354
processed_mr_m_finance_00601.wav|क्रिकेटमध्ये पैसा आला व तो सातत्याने कसा येईल हेदेखील डुंगरपूर आणि समितीने पाहिले.|Marathi_M|other|6.489604
processed_mr_m_weather_01898.wav|शनिवारी पत्रकार परिषद घेत मुफ्तींनी ही मागणी केंद्र सरकार आणि सुरक्षा दलाकडे केली.|Marathi_M|other|6.199354
processed_mr_m_education_03380.wav|विराट आणखी किती वर्षे खेळतोय व फलंदाजीचे काय करिश्मे दाखवतोय हे बघणे मनोरंजक ठरेल.|Marathi_M|other|7.882792
processed_mr_m_agri_02629.wav|बांबू ही उपयोगी वस्तू असून त्यापासून एक  हजार पाचशे  वस्तू तयार करण्यात येवू शकतात|Marathi_M|other|6.083250
processed_mr_m_general_00657.wav|दर दिवसाला किती लोकं या दोन्ही शहरात प्रवास करतात, याचा डेटा बघितल्यास कल्पना येइल|Marathi_M|other|6.512833
processed_mr_m_finance_01632.wav|नोकरीत बोनस अथवा व्यवसायात अतिरिक्त नफा झाल्यास चैनीच्या वस्तूंची खरेदी केली जाते. |Marathi_M|other|6.094875
processed_mr_m_weather_01080.wav|त्याने दोन वर्षापूर्वी लिस्बन येथे दहाव्यांदा हे विजेतेपद आपल्या नावावर केले होते.|Marathi_M|other|6.524438
processed_mr_m_education_01299.wav|त्यांनी ते पुस्तक त्यांच्या वयाच्या सहासष्टाव्या वर्षीं खूप संशोधन करून लिहिले आहे|Marathi_M|other|6.431563
processed_mr_m_education_01115.wav|या अगोदर मुलांचे इन्क्युबेटर, मृत बालक परिसरात मिळणे असे अनेक प्रकार उघड झाले होते|Marathi_M|other|7.070104
processed_mr_m_agri_03013.wav|त्यामुळे तो खत शेतात टाकला की, शेताच्या जमिनीतील जीवाणूंची संख्या वाढायला मदत होते|Marathi_M|other|6.478000
processed_mr_m_health_00558.wav|हायपर टेन्शन आणि उच्च रक्तदाब यांच्यामुळे हृदयाशी निगडीत आजारांचे धोके अधिक वाढतात|Marathi_M|other|6.443167
processed_mr_m_agri_01783.wav|सिंचनासाठी पाणी उपलब्ध झाल्यामुळे यंदा रब्बीतील प्रमुख नगदी पीक असलेल्या हरभर्‍याला या तीन जिल्ह्यांत सर्वाधिक पसंती मिळाली|Marathi_M|other|9.043792
processed_mr_m_finance_02922.wav|या पेंटिंगला लिलावा आधी लावण्यात आलेल्या अंदाजापेक्षा सात  पटीने अधिक किंमत मिळाली|Marathi_M|other|6.094875
processed_mr_m_politics_01047.wav|आम्ही खरोखरचे रुग्ण वाटल्यामुळे ते आमची प्रकृती तपासायला आल्याचे त्यांनी सांगितले.|Marathi_M|other|6.698583
processed_mr_m_weather_01559.wav|मिसेस महाराष्ट्र शैलजा डुणुंग यांचे मते विद्याधर पिंपळे कोल्हापूरसह देशात अनेक विविध सौंदर्य स्पर्धांचे आयोजन केले जात आहे.|Marathi_M|other|9.844896
processed_mr_m_finance_02148.wav|त्यामुळे खर्च म्हणून लहान प्रमाणात ब्राझिलियन चलन खरेदी करण्यासाठी शिफारस केली आहे|Marathi_M|other|6.100000
processed_mr_m_agri_02593.wav|जया, रत्ना यासारखी लवकर होणारी पिके तयार झाली असून अशा पिकांची कापणी सुरू झाली आहे|Marathi_M|other|6.930792
processed_mr_m_general_00709.wav|नुकत्याच दोन ताज्या घटनांत क्रिकेट खेळात चेंडू लागून झालेल्या मृत्युंमुळे उसळता चेंडू कायमचा सीमापार करण्याची मागणी होत आहे|Marathi_M|other|8.500000
processed_mr_m_health_02148.wav|अखेर ते या निष्कर्षाला पोचले की त्या पुंजक्यांच्या अर्कातच एक औषधी द्रव्य आहे जे मधुमेह आटोक्यात ठेवते|Marathi_M|other|7.894417
processed_mr_m_finance_03150.wav|आयुर्विमा ही काळाची गरज असली तरी विमा कवच मिळवताना बचत वा अन्य परताव्याचा विचार करणे तोट्याचे ठरू शकते|Marathi_M|other|9.043792
processed_mr_m_agri_02904.wav|साखर व लोणी एकत्र करून चांगले फेसावे, नंतर त्यात अंडी व वाटलेला खजूर व अक्रोड घालून सर्व चांगले फेसावे|Marathi_M|other|8.600000
processed_mr_m_politics_01512.wav|तुर्कू येथील कार्यक्रमात तेथील महापौर अॅलेक्सी रँडेल जगप्रसिद्ध स्की खेळाडू पेक्का हुसाला उपस्थित होते|Marathi_M|other|8.660667
processed_mr_m_agri_01809.wav|पावसाचे हे पाणी जमिनीत मुरावे तसेच शहरातील भूजल पातळी वाढावी यासाठी रेन वॉटर हार्वेस्टिंग करण्यात येते|Marathi_M|other|7.500000
processed_mr_m_agri_02369.wav|तरंगणारी फळे काढुन टाकली जातात व त्यानंतर ही तळाशी बसलेली फळे वापरून त्यांचा गर मशिन वापरून काढला जातो|Marathi_M|other|8.022125
processed_mr_m_finance_01620.wav|कोणत्याही गोष्टी ची किंवा व्यक्तीची किंमत ठरलेली असते, ती अदा केली की कुणीही विकत मिळतं असा त्यांचा व्यापारी दृष्टिकोन आहे|Marathi_M|other|8.300000
processed_mr_m_agri_00518.wav|ठिंबक सिंचन असेल तर दर दोन तीन महिन्यातून पाटाने पाणी द्यावे.|Marathi_M|other|5.038354
processed_mr_m_agri_02420.wav|परंतु यावेळी मुलींचा पाण्यात उतरण्याचा मोह न आवरल्याने त्या पाण्यात उतरल्या आणि पाण्याचा अंदाज आला नसल्याने त्या बुडाल्या. |Marathi_M|other|8.300000
processed_mr_m_general_02759.wav|नुकत्याच पार पडलेल्या दिल्ली आणि चेन्नई या संघांमधील सामन्यात महेंद्रसिंह धोनीच्या चेन्नईच्या संघाने यजमान दिल्लीला नमवलं. |Marathi_M|other|8.974146
processed_mr_m_general_01698.wav|कातडयाच्या मध्यापासून ते बांबूच्या वरच्या टोकापर्यंत तार खेचून बसवतात आणि बांबूत खोचलेल्या छोटया खुंटीस ती तार बांधली जाते|Marathi_M|other|9.577854
processed_mr_m_politics_02794.wav|महाराष्ट्रात सरकार स्थापन करण्यासाठी कॉमन मिनिमम अजेंडावर शिवसेना, कॉंग्रेस आणि राष्ट्रवादी कॉंग्रेस राष्ट्रवादी बोलत आहेत|Marathi_M|other|9.043125
processed_mr_m_politics_00739.wav|त्यामुळे या ठिकाणची झाडे कापणे आणि पुनर्रोपित करण्याला विरोध होण्याची शक्यता आहे.|Marathi_M|other|6.861125
processed_mr_m_agri_02602.wav|नवीन मुळे जमिनीतील अन्नद्रव्ये व पाणी घेऊन फुटव्यांच्या जोमदार वाढीसाठी मदत करतात|Marathi_M|other|6.300000
processed_mr_m_other_00652.wav|महिलांना आवरणे तर पोलिसांसाठी दिव्यच होते अखेर पोलिसांनी बघ्यांना रांगेत उभे केले|Marathi_M|other|6.700000
processed_mr_m_health_02920.wav|शरीरातील सर्व अवयवांचे आणि त्यांच्या हालचालींचे तसेच कामांचे नियंत्रण मेंदू ठेवतो|Marathi_M|other|6.385104
processed_mr_m_weather_01591.wav|साहजिकच, अशी सरकारी कामे कोणत्याही दर्ज्याची केली तरी पुढारी काही बोलू शकत नाहीत.|Marathi_M|other|6.872729
processed_mr_m_finance_02294.wav|त्यामुळे बँकांची एनपीएत वाढीचा धोका पत्करून हे कर्ज देण्याची तयारी नसल्याचे समजते|Marathi_M|other|6.071646
processed_mr_m_politics_01781.wav|संस्कृत ज्या संगीताचा पाया होता त्या शास्त्रीय संगीतात मुळ रागांना ग्रामराग म्हणत|Marathi_M|other|6.559271
processed_mr_m_finance_01305.wav|पाकिस्तान अनुदान देऊन पक्क्या साखरेची निर्यात करत असल्याने जागतिक बाजारात दर पडले|Marathi_M|other|6.361896
processed_mr_m_politics_01662.wav|लातूरचे विद्यमान खासदार सुधाकर श्रुंगारे हे वडवळ गटाचे जिल्हा परिषदेचे सदस्य होते|Marathi_M|other|7.221042
processed_mr_m_general_00161.wav|पण चित्रपट नक्कीच वेगळा आहे, हा चित्रपट म्हणजे मालिकेचं एक्स्टेन्शन नक्कीच नाही, हे मी आवर्जून सांगेन|Marathi_M|other|7.464833
processed_mr_m_agri_03375.wav|शेतात सोडण्यात आलेल्या या पाण्यामुळे शेत जमिनीतील झाडे झुडपे मरून गेली असल्याची लेखी तक्रार केली होती|Marathi_M|other|7.600000
processed_mr_m_health_01719.wav|त्यामुळेच ऑर्थोपेडिक डॉक्टरांच्या सल्ल्याने वेदना आणि सूज यांचा इलाज करावा, असं वरिष्ठ डॉक्टर सांगतात|Marathi_M|other|7.580938
processed_mr_m_agri_03584.wav|ताकारी, म्हैसाळ उपसा सिंचन योजनांच्या उरलेल्या कामांचा प्रधानमंत्री कृषी सिंचन योजनेत समावेश झाला आहे|Marathi_M|other|7.964062
processed_mr_m_agri_01625.wav|नळाला येणारे पाणी आधी हौदात पडू द्यावे आणि ते पाणी नंतर मोटारीने तुमच्या घराच्या वरच्या टाकीत न्यावे. |Marathi_M|other|9.450146
processed_mr_m_finance_00237.wav|एक देश एक कर असे ब्रीद घेऊन पुढे आलेला हा कर प्रत्यक्षात केंद्र सरकारने पाच टप्प्यांमध्ये अमलात आणला.|Marathi_M|other|8.277542
processed_mr_m_health_00835.wav|हृदयाचा ठोका पडतो म्हणजेच हृदय आकुंचन पावते तेव्हा धमनीत बीपी जास्त असते, याला सिस्टॉलिक बीपी म्हणतात|Marathi_M|other|9.156875
processed_mr_m_general_01250.wav|त्यानंतर सिंग याने गाडी विरार येथील वज्रेश्वरी रोडवर नेली आणि सोने व हिऱ्याचे पार्सल घेऊन सिंग व त्याचे साथीदार पळून गेले|Marathi_M|other|8.800000
processed_mr_m_finance_02988.wav|जर एखाद्या नागरिकाचे नावलौकिक वर असेल तर तो कर सहज भरता येईल|Marathi_M|other|5.300000
processed_mr_m_other_02865.wav|मात्र पोलिसांचे निर्भया पथक वाऱ्यावर वरात घेऊन कारवाई न करताच फिरत आहे, तर दामिनी पथकही निष्क्रीय झाल्याचे दिसून येत आहे|Marathi_M|other|9.252771
processed_mr_m_agri_02956.wav|एक मीटर अंतरावर ठिबक सिंचनाच्या नळ्या पसरवून, नळीच्या दोन्ही बाजूंनी कांदा लागवड करून पाणी देता येते|Marathi_M|other|7.569333
processed_mr_m_weather_01939.wav|कारण गोल स्फीअर ही सर्वश्रेष्ठ उमदी आकृती आहे आणि सर्व वस्तूंमधील अत्यंत पूर्णत्व पावलेली वस्तू आहे.|Marathi_M|other|7.929250
processed_mr_m_weather_01069.wav|अमोल गोखलेच्या भूमिकेतील खंजन ठुंभार म्हणाले की, 'अमोलची भूमिका खूप आव्हानात्मक आणि तितकीच धमाल आहे.|Marathi_M|other|8.149833
processed_mr_m_agri_00536.wav|कापसाच्या वेचण्या झाल्यानंतर सिंचन उपलब्ध असलेल्या जमिनीमध्ये पाणी देऊन पुनश्च कापूस पीक घेतले जाते.|Marathi_M|other|7.731875
processed_mr_m_finance_00643.wav|योजनेच्या ठळक वैशिष्ट्यांची गाव पातळीवर प्रसिद्धी करून कर्ज खात्यांची माहिती गोळा करण्यात येणार आहे.|Marathi_M|other|7.000438
processed_mr_m_health_00730.wav|काही कळायच्या आतच काही नक्षलवादी अंगावर गोळ्या घेऊन पसरले तर काहींनी क्षीण प्रतिकार करीत मरण पत्करले|Marathi_M|other|7.511292
processed_mr_m_general_00544.wav|हा ढोंगीपणा संपावा  आणि मराठी चित्रपट, चित्रपट म्हणून किती चांगला अथवा वाईट आहे एवढ्याच बळावर गाजावा|Marathi_M|other|8.700000
processed_mr_m_agri_01464.wav|काही वृक्षवेलींना बहर, फुले आल्याने व काही झाडांना फळे लागण्यास सुरुवात झाली आहे|Marathi_M|other|5.467917
processed_mr_m_finance_02647.wav|हल्ली बॅंक व पोस्ट कार्यालयात बचत खाते सुरू करण्यासाठी अनेक प्रकारच्या फायद्याच्या योजना उपलब्ध आहेत|Marathi_M|other|7.557729
processed_mr_m_politics_01606.wav|ती जागा जर का आम्हाला सापडली असती तर मस्ग्रेव्हांच्या पूर्वजांनी तिथे इतक्या खुबीने दडवून ठेवलेले ते रहस्यही उलगडले असते|Marathi_M|other|9.148292
processed_mr_m_other_02028.wav|तसेच प्रदर्शन आधीच भेट दिली होती जेथे विटेब्स्क आणि ब्रेस्ट, कार्यक्रम सुरू केले|Marathi_M|other|5.943937
processed_mr_m_health_00198.wav|किंवा कदाचित हा  एक दुर्लक्षित आजार आहे, किंवा त्याच्या लक्षणांपैकी एक लक्षण आहे|Marathi_M|other|6.315458
processed_mr_m_health_02449.wav|वर्षा अगोदर या आजाराची लक्षणे दिसून आली तर त्याला लवकर प्रारंभ होणारा स्किझोफ्रेनिया असे म्हटले जाते|Marathi_M|other|7.755083
processed_mr_m_health_03583.wav|खोकला व पडशामुळे डोके दुखत असेल तर सुंठ पावडरचा गरम लेप डोक्यावर व छातीवर लावावा|Marathi_M|other|6.756625
processed_mr_m_health_00750.wav|त्यामुळे जास्त वजन असल्यास या बॅग्स एका हातात कॅरी न करण्याचा सल्ला डॉक्टर देतात|Marathi_M|other|6.597500
processed_mr_m_health_01166.wav|निदान दृष्यांमध्ये काही ठिकाणी समतोल राखला असता तरी एकूण सिनेमा सुसह्य झाला असता|Marathi_M|other|7.476458
processed_mr_m_other_01804.wav|पुनर्प्रक्रिया करून वस्तूंची विक्री करणारे शॉपिंग मॉल हा अधिक लक्षणीय उपक्रम आहे|Marathi_M|other|5.688521
processed_mr_m_agri_03195.wav|मध्य आशियातील लोक मृतांना सोयाबीनचे दाणे व मध अर्पण करीत असत|Marathi_M|other|5.600000
processed_mr_m_health_03386.wav|तर झालं असं की त्या काळी रूग्णाला तपासताना छातीचे ठोके ऐकायला डॉक्टर रूग्णाच्या छातीला कान लावत असत. |Marathi_M|other|8.056958
processed_mr_m_finance_00318.wav|विठ्ठलराव डहाके यांचेकडे स्टेट बँकेच व खाजगी असे साडेतीन लाख रुपये कर्ज असल्याचे सांगण्यात येते आहे.|Marathi_M|other|8.660667
processed_mr_m_finance_00164.wav|रेकी म्हणजे संमोहन.  रेकी शिकताना तुम्ही आध्यात्मिक बाबतीत थोडासा विचार केला तर रेकी लवकर शिकू शकता.|Marathi_M|other|7.763438
processed_mr_m_finance_02160.wav|भारतातील काळा पैसा ज्या स्विस बँकेत जमा केला जातो, त्या बँकेने भारतातील खातेदारांची पहिली यादी भारताला सुपूर्द केली आहे|Marathi_M|other|8.300000
processed_mr_m_general_00548.wav|त्यामुळे अशी वाहने रस्त्यावर धावणे मानवी आरोग्यासाठी घातक असून अशी वाहने स्क्रॅपमध्ये घालणे काळाची गरज बनल्याचेही आढळते|Marathi_M|other|9.334042
processed_mr_m_agri_02859.wav|जिथे व्यवस्थित ऊन लागेल अशा ठिकाणी प्लास्टिकचा कागद पसरवावा त्यावर थोड्या थोड्या अंतराने लहान गोल अशा पापड्या घालाव्यात|Marathi_M|other|9.055417
processed_mr_m_health_00932.wav|काही कुटुंबात या आजाराचे कारण कौटूंबिक असते, तर काही कुटुंबात पर्यावरण, जीवनशैली आणि इतर कारणामुळे हा आजार निर्माण होते|Marathi_M|other|9.159896
processed_mr_m_finance_03432.wav|अनेकांनी आपल्याला आलेला कर हा मोठ्या प्रमाणावर आकारण्यात आल्याच्या तक्रारींचा पाढा समिती समोर वाचला|Marathi_M|other|7.476458
processed_mr_m_agri_03180.wav|बांबू उत्पादक देशांपैकी भारतात याचे क्षेत्र सर्वांत जास्त असले तरी, उत्पन्नात मात्र चीन आघाडीवर आहे|Marathi_M|other|7.975688
processed_mr_m_general_00383.wav|काही आत्म्यांना पृथ्वी सोडावी लागते कारण त्यांच्या जागी नव्या आत्म्यांना या ठिकाणी प्रवेश करता यावा|Marathi_M|other|6.872729
processed_mr_m_finance_00527.wav|टेल्कोचे म्हणणे आहे की कंपनीच्या महसुलात टेलिकॉम सेवेपासून मिळणारे उत्पन्न हेच केवळ समाविष्ट असावे.|Marathi_M|other|8.010521
processed_mr_m_education_00856.wav|श्रुंगेरी शारदीय पीठाचे शंकराचार्य यांच्या उपस्थितीत संपूर्ण देशातून गीता पठणाची परीक्षा घेतली जाते|Marathi_M|other|8.394667
processed_mr_m_other_02071.wav|जेव्हा टीम इंडियात त्याची निवड झाली तेव्हापासून वडिलांना रिक्षा चालवू नका असं सिराजने सांगितलं होतं|Marathi_M|other|6.800000
processed_mr_m_health_02668.wav|त्यानंतर, त्यांना लेसर बीम ने गरम केले जाते, ज्यामुळे ते कर्करोगाच्या पेशी विस्फोट व नष्ट करू शकतात|Marathi_M|other|7.700000
processed_mr_m_politics_00520.wav|लखनौच्या वृंदावन भागात आयोजित करण्यात आलेल्या सर्वात मोठ्या संरक्षण एक्स्पोचे उद्घाटन मोदींनी केले.|Marathi_M|other|9.020583
processed_mr_m_education_01322.wav|एखाद्या चित्रपटाचं कथानक वाटावं, असा हा प्रकार ठाणे जिल्ह्यातील मुंब्र्यात घडला|Marathi_M|other|6.164521
processed_mr_m_agri_03230.wav|येथील बाजारात सुमारे चारशे ते पाचशे ट्रक्स फुले घेऊन येताना नेहमी दृष्टीस पडतात|Marathi_M|other|6.361896
processed_mr_m_politics_01219.wav|या अपघाताची संपूर्ण चौकशी मध्य रेल्वे सुरक्षा आयुक्त चेतन बक्षी यांनी केली होती|Marathi_M|other|7.081708
processed_mr_m_health_01663.wav|ओठांचा कर्करोग ही देखील गंभीर व्याधी असून, याची काही निश्चित लक्षणे दिसून येतात|Marathi_M|other|5.600000
processed_mr_m_politics_00863.wav|या प्रकरणात अविनाश बानकर व गणेश सोनवणे हे दोन प्रमुख आरोपी अद्यापही फरारच आहेत.|Marathi_M|other|7.615771
processed_mr_m_health_02369.wav|जेव्हा आपला मेंदू आनंदी राहतो तेव्हा शरीरात काही प्रकारचे हार्मोन्स रिलीज होतात|Marathi_M|other|5.816229
processed_mr_m_general_01857.wav|धृवीय उपग्रह प्रक्षेपण यानांच्या विकसनात प्रकल्प संचालक म्हणून मला हिंदुस्थानच्या पूरस्थ संवेदन उपग्रहांना प्रक्षेपित करण्याचा आनंद मिळाला|Marathi_M|other|10.100000
processed_mr_m_finance_02846.wav|बँकेचा ताळेबंद त्रुटीपूर्ण असून हा अहवाल आमसभा नाकारत असून नव्याने ताळेबंद तयार करण्याची मागणी ठरावाद्वारे करण्यात आली|Marathi_M|other|9.400000
processed_mr_m_general_02259.wav|त्यावेळी वीस  वर्षीय पार्वती कोर्रम या अंगणवाडी शिक्षिकेची रिंगटोन बस्तर पोलीस की जय अशी असल्याचं त्यांच्या लक्षात आलं|Marathi_M|other|8.846438
processed_mr_m_health_03265.wav|ह्यातच आता भारतात ह्या कॅन्सर रोगावर एक उपचार शोधण्यात आला आहे ज्याचा रोग्याच्या शरीरावर कुठलाही दुष्परिणाम होणार नाही|Marathi_M|other|8.800000
processed_mr_m_education_01016.wav|प्रंबंधाची भाषा पाहिली की ती समजून घेणे हेच एक संशोधन वाटते|Marathi_M|other|5.403125
processed_mr_m_finance_01221.wav|काही बँका तुम्हाला फिक्स्ड डिपॉजिट करण्यासदेखील दबाव आणतात.|Marathi_M|other|4.899042
processed_mr_m_weather_02804.wav|त्यामुळे या ग्रहाचा दुष्प्रभाव टाळण्यासाठी लोहाने बनविली गेलेली अंगठी उजव्या हाताच्या मधल्या बोटामध्ये धारण केली जाते.|Marathi_M|other|8.765167
processed_mr_m_agri_00081.wav|कार्ल्यातील बच्चे कंपनीने अनोखी पार्टी करायच्या उद्देशाने आंब्याच्या झाडावर बांबू बांधून फळ्या व पत्रा टाकून माची केली|Marathi_M|other|9.113458
processed_mr_m_agri_03212.wav|एक  टेबल स्पून तेल गरम करुन त्यात कांदा व लसूण परतून घ्यावे|Marathi_M|other|5.600000
processed_mr_m_agri_02752.wav|कमी जागेत जास्त उतपन्न देणारे स्ट्रॉबेरी हे फळ असून याकरिता ही शेती सर्वांना फायदेशीर ठरू शकते अस रणबीर यांनी सांगितले|Marathi_M|other|9.577854
processed_mr_m_agri_02890.wav|अमेरिकेत प्रथम गेलेल्या यूरोपियन लोकांनी मक्याला इंडियन कॉर्न हे नाव दिले ते आजही कॉर्न या संक्षिप्त रूपात प्रचलित आहे|Marathi_M|other|9.171500
processed_mr_m_weather_02025.wav|इतकी वर्षे इतके आशयघन, अर्थपूर्ण काम करूनही त्यांची त्या मानाने दखल घेतली गेली नाही याचे किंचितसे शल्य डॉक्टरांना आहे.|Marathi_M|other|9.519813
processed_mr_m_health_01273.wav|श्रवण विकलांगता हा एक आजार नाही तर ही एक स्थिती आहे, याचा मुलाच्या बोलण्यावर आणि भाषेच्या विकासावर विपरीत परिणाम होतो. |Marathi_M|other|8.660667
processed_mr_m_finance_03090.wav|कर्ज देतांना ही बँक फक्त तुमच्या हाताचे ठसे स्कॅन करून घेते|Marathi_M|other|5.026750
processed_mr_m_finance_01460.wav|गृहिणी व शेतकर्‍यांनी पैसे बचत केले असल्यास त्यांना बॅँकेत पैसे भरताना काहीही घाबरण्याचे कारण नाही|Marathi_M|other|6.800000
processed_mr_m_politics_01266.wav|मात्र ज्या गुप्तपणे सरकारनं हे प्रकरण हाताळलं, त्यावरून संशयाला जागा असल्याचं भुत्तोंनी म्हटलं आहे|Marathi_M|other|7.720271
processed_mr_m_health_01135.wav|त्यांनी शस्त्रक्रिया करण्याचं जे तंत्र विकसित केलं त्या तंत्राला पुणे टेक्निक म्हणून नावाजलं गेलंय|Marathi_M|other|7.186208
processed_mr_m_general_02345.wav|फ्लायओव्हर बांधल्यावर पहिले काही दिवस वाहतूक वेगात होते, मात्र काही काळानंतर वाहतुकीचा वेग मंदावतो|Marathi_M|other|7.824750
processed_mr_m_agri_02669.wav|खरीप हंगामात सहा लाख हेक्टर क्षेत्रावर खरिपाच्या पेरण्या करण्याचे उद्दिष्ट कृषी विभागाने ठेवले आहे|Marathi_M|other|7.418396
processed_mr_m_agri_03257.wav|यंदा कृषी विभागाने तालुक्यात तीन हजार पाचशे  हेक्टर क्षेत्रावर सोयाबीन पेरणीचे उद्दिष्ट ठेवले होते|Marathi_M|other|7.139771
processed_mr_m_health_03062.wav|रक्तदाब एकशे चाळीस ~नव्वद  म्हणजेच नॉर्मल होता व रक्तातील साखरेचे प्रमाणही एकशे वीस मिलिग्रॅम होते|Marathi_M|other|8.200000
processed_mr_m_general_02892.wav|त्यांनी भरपूर गाणी शब्दबद्ध केली असून, काही मराठी चित्रपट व दोन हिंदी चित्रपटांना संगीतही दिले आहे|Marathi_M|other|6.900000
processed_mr_m_general_00561.wav|वरील बरेच गेम्स ही बोलण्याचे असल्यामुळे आणि बडबड करणे हा मुलींचा आवडता छंद असल्यामुळे त्या नक्कीच हे खेळ एन्जॉय करतील|Marathi_M|other|9.740396
processed_mr_m_general_00917.wav|दिवाळीच्या दिवशी शंकर पार्वती सारीपाट म्हणजे एक प्रकारचा द्यूत खेळतात म्हणून या दिवशी जुगार खेळण्याची परंपरा पडली आहे|Marathi_M|other|8.370417
processed_mr_m_weather_00613.wav|त्याचे पायरी होते मर्ढेकर आणि या मर्ढेकरांनी मराठी कवितेतून पहिली दिशा दाखवली.|Marathi_M|other|6.187750
processed_mr_m_finance_02762.wav|रुपयाची घसरण थोपवून धरण्यासाठी या काळात मोठया प्रमाणावर डॉलरची विक्री करण्यात आल्याचे चलन बाजारातील तज्ज्ञांचे मत आहे|Marathi_M|other|8.916083
processed_mr_m_weather_03456.wav|शापोरा नदीला आलेल्या पूराचा सर्वाधिक फटका राणोंच्या जुवे बेटावरील लोकांना बसला|Marathi_M|other|6.478000
processed_mr_m_other_02197.wav|बेळगुंदी आणि परिसरात सर्व्हर डाऊनमुळे रेशन वितरण कामात व्यत्यय निर्माण होत आहे|Marathi_M|other|5.653688
processed_mr_m_education_02598.wav|पुण्याचा विकास आराखडा म्हणजे अख्खं पुणं बिल्डरांच्या घशात घालण्याचा प्रकार असुन त्याविरोधात शिवसेना आंदोलन करणार आहे.|Marathi_M|other|9.067021
processed_mr_m_other_01349.wav|विराट कोहलीच्या नेतृत्वाखाली भारतीय संघाने ख्राईस्टचर्च कसोटी सामन्यावर आपलं वर्चस्व निर्माण करण्याची संधी गमावली आहे|Marathi_M|other|8.962521
processed_mr_m_politics_00905.wav|अचलपूर शहराच्या खूंटलेल्या विकासाला सर्वस्वी आमदार दोषी असल्याचं मानलं जात आहे|Marathi_M|other|6.861125
processed_mr_m_health_01459.wav|जेणेकरून जन्म, मृत्यू दाखला तसेच इतर विविध प्रकारचे दाखले ग्रामस्थांना मिळावेत|Marathi_M|other|5.839437
processed_mr_m_agri_01674.wav|मोलॅसिस अथवा काकवी वगैरे उपलब्ध नसल्यास त्याऐवजी अजून एक टेबल्स्पून मध वापरावा|Marathi_M|other|6.152917
processed_mr_m_other_02876.wav|या रिपोर्टिंगला अनेक चाहत्यांचे, प्रेक्षकांचे इमेल्स, फोन येऊ लागले त्यातूनच आपल्याला प्रेक्षकाला काय हवे, हे समजू लागल्याचं रवीश सांगतो|Marathi_M|other|9.775229
processed_mr_m_health_01238.wav|पाश्चर आणि कॉरव यांनी घाणीमुळे निर्माण होणारे जंतू आणि आजार यांचा संबंध असल्याचे जगाला पटवून दिले|Marathi_M|other|7.731875
processed_mr_m_weather_03791.wav|एमव्ही एन्ड्रोमेडा या कार्गो जहाजावर मी नऊ महिने काम केल्यानंतर अचानक आम्हाला ग्रीसमध्ये अटक केली|Marathi_M|other|8.080167
processed_mr_m_weather_01515.wav|रविवारी मध्यरात्री आर्द्रा नक्षत्राच्या साक्षीने सोलापूर जिल्ह्यात मान्सूनच्या पावसाचे आगमन झाले.|Marathi_M|other|6.884333
processed_mr_m_other_00972.wav|जर तुम्हाला ऑनलाइन शॉपिंग करायला आवडते तर मिन्त्रावरून तुम्ही दिवाळीसाठी मनोसोक्त शॉपिंग करू शकता|Marathi_M|other|7.975688
processed_mr_m_finance_00857.wav|तुमच्या जीवनाच्या व संपत्तीच्या बाबतीतील पुष्कळसे धोके हे जीवनविमा प्रकारात संरक्षित केले  जातात.|Marathi_M|other|7.232646
processed_mr_m_health_03029.wav|कावीळ होण्याची इतर अनेक कारणे असली तरी लिव्हरला होणार्‍या विषाणू संसर्गामुळे कावीळ मुख्यत्वे होते|Marathi_M|other|7.186208
processed_mr_m_agri_02739.wav|लागवड केलेल्या झाडांना पाणी देण्यासाठी तेरा  हजार लिटर साठवण समता असलेला हौद तयार करण्यात आला आहे|Marathi_M|other|7.964062
processed_mr_m_general_01269.wav|कोकणातील दशावतार व दशावतारी गंजिफा या कला म्हणजे या भूमीच्या आध्यात्मिक पार्श्वभूमीचे सबळ पुरावे आहेत असे मानले जाते|Marathi_M|other|9.194729
processed_mr_m_agri_02158.wav|माझ्याही घरातल्या बागेत एक दिवस फुले डोलू लागतील आणि आमच्या ताटात आमच्याच घरात उगवलेल्या पालेभाज्या व फळभाज्या असतील|Marathi_M|other|8.219500
processed_mr_m_general_02451.wav|विशेष म्हणजे देवकर यांचा म्होरक्या हा पहिलाच चित्रपट असून त्यांच्या या चित्रपटाला दोन राष्ट्रीय पुरस्कार मिळाले आहेत|Marathi_M|other|7.894417
processed_mr_m_politics_00832.wav|जिल्हाधिकारी सूरज मांढरे यांनी सर्व तालुक्यांना भेटी देत मतदान यंत्र ठेवलेल्या स्ट्राँगरूमची पाहणी करून आढावा घेतला.|Marathi_M|other|8.765167
processed_mr_m_weather_03281.wav|इथे आपला प्रभाव निर्माण करण्यासाठी ठिक्का रेड्डींनी खग्गल गावात जाऊन तेलगू देसम पक्षाचा झेंडा रोवण्याचा निर्णय घेतला|Marathi_M|other|8.498125
processed_mr_m_general_00177.wav|लक्षात घेता, पोर्टेबल गॅझेट्सची वाढती संख्या तयार केली गेली आहे, ज्यामुळे आपल्याला कुठुनही आणि कधीही संगीत ट्रॅक करण्याची परवानगी मिळते|Marathi_M|other|9.473375
processed_mr_m_agri_00772.wav|कास्टफर्ड या पुण्याच्या संस्थेसाठी प्रकल्प करताना माती आणि लाकडाचा भुसा यांचं योग्य प्रमाणात मिश्रण करण्यात प्रियदर्शिनी यशस्वी झाल्या.|Marathi_M|other|10.181583
processed_mr_m_politics_03151.wav|काहींना शासनाच्या मतदानाच्या स्लिप न मिळाल्याने मतदान केंद्राच्या बाहेर असलेल्या बूथवर मतदानाच्या चिठ्ठ्यांसाठी ताटकळत उभे राहावे लागले|Marathi_M|other|10.042250
processed_mr_m_agri_01771.wav|दोन पाइप्स व त्यावर बकेट बसवून वखराच्या दात्याशेजारी खत देण्याची सोय केली आहे|Marathi_M|other|6.400000
processed_mr_m_other_00428.wav|आता अर्पिता दुसयांदा प्रेग्नंट आहे, अर्पिता पुन्हा एकदा बाळाला जन्म देणार आहे|Marathi_M|other|5.572417
processed_mr_m_general_00343.wav|हे गीत देव नेगी आणि गोल्डी यांनी गायले असून तनिश्क बागची यांनी संगीत दिले आहे|Marathi_M|other|6.617312
processed_mr_m_health_00189.wav|मानवी मेंदू नॉलेज गोळा करण्यासाठी डेटा आणि इन्फर्मेशन या दोन्ही गोष्टी वापरतो|Marathi_M|other|6.071646
processed_mr_m_weather_03498.wav|मरियम हीने आतापर्यंत सहा वेळा जुळ्या, चार वेळी तिळे अशा मुलांना जन्म दिला आहे|Marathi_M|other|6.071646
processed_mr_m_other_01030.wav|याचा सर्वे  करण्यात येत असल्याचे सर्वेक्षण समन्वयक अभिषेक साटम यांनी सांगितले|Marathi_M|other|6.164521
processed_mr_m_health_03708.wav|एक काळ होता, की अत्यंत तल्लख मेंदू असलेल्या व्यक्तीला बुद्धिमान मानले जात असे|Marathi_M|other|5.665292
processed_mr_m_finance_02048.wav|तसेच पत्रकार पेन्शन योजना आणि पत्रकारांच्या अन्य प्रश्नासाठीही समिती लढा देईल|Marathi_M|other|5.955542
processed_mr_m_health_02965.wav|त्याचेच पुढे इन्सुलिन असे नामकरण झाले आणि ते एक हॉर्मोन असल्याचेही सिद्ध झाले|Marathi_M|other|5.851063
processed_mr_m_finance_03386.wav|पैशांचा प्रश्न तयार झाला तेव्हा गुरुजींनी बँकांना कर्ज देण्यासाठी विनंती केली|Marathi_M|other|6.200000
processed_mr_m_education_00820.wav|सक्रिय केसांच्या वाढीसाठी शाम्पू निवडताना आपल्याला त्यांचे प्रकार आणि संरचनेचा विचार करावा लागतो|Marathi_M|other|8.000000
processed_mr_m_finance_03023.wav|या मध्ये प्रधानमंत्री सुरक्षा विमा योजना व प्रधानमंत्री जीवन ज्योत विमा योजनाही बँकेत उपलब्ध आहे|Marathi_M|other|7.430021
processed_mr_m_agri_00831.wav|मुंबईत पावसाचे पाणी जमिनीत मुरण्यात पेव्हर ब्लॉकचा अडथळा येतो म्हणून त्यांचा वापर बंद केला गेला.|Marathi_M|other|7.383563
processed_mr_m_health_02737.wav|कॉर्नियाच्या नाजूक पेशींना व डोळ्यातील इतर पेशींना कमीत कमी धक्का लागून ही शस्त्रक्रिया पार पडते|Marathi_M|other|8.080167
processed_mr_m_other_01211.wav|अद्याप ही सुविधा सुरू झाली नसली तरी येत्या सहा ते आठ महिन्यांमध्ये ही सुवीधा सुरू केली जाणार आहे|Marathi_M|other|7.046875
processed_mr_m_finance_02083.wav|शासन मुलींचे संगोपन व शिक्षणासाठी सर्वोतोपरी प्रयत्न करीत असताना या योजनांचा लाभ घेणे गरजेचे आहे|Marathi_M|other|7.546104
processed_mr_m_other_00885.wav|तर पक्ष प्रवक्त्यांनी मात्र खूपजण इच्छूक असल्याने काही जणांना संधी मिळू शकते असं सांगत बाजू सावरण्याचा प्रयत्न केला|Marathi_M|other|8.254312
processed_mr_m_education_01956.wav|सप्टेंबरच्या हल्ल्याचा सूत्रधार ओसामा बिन लादेन दाढी राखत असे आणि डोक्याला विशिष्ट प्रकारचे पागोटे, साफा बांधत असे.|Marathi_M|other|9.798438
processed_mr_m_general_02624.wav|जयम रवी व सुंदर राजन या दोघांनी चित्रीत केलेला हा दुसरा चित्रपट असून जॉम्बी या चित्रपटात त्यांनी एकत्र काम केले आहे|Marathi_M|other|9.113458
processed_mr_m_health_00779.wav|कफाचे आजार असणा्यांनी सुंठ, मिरी आणि पिपळी यांचं चूर्ण म्हणजेच त्रिकटू चूर्ण टाकून द्राक्षांच्या औषधात घालून प्यावं|Marathi_M|other|9.682354
processed_mr_m_health_03488.wav|रॉस एंजेलाचं थडगं जेव्हा बाहेर काढण्यात आलं तेव्हा या थडग्याच्या आतल्या बाजूला नखांचे ओरखडे आणि रक्त सांडलेलं दिसलं|Marathi_M|other|8.753542
processed_mr_m_general_00713.wav|पृथ्वीचे प्रेमगीत पण याच वृत्तात आहे म्हणजे मला आता वृत्तं लक्षात नाहीत पण त्याच चालीत ही विशालची कविता म्हणता येते|Marathi_M|other|7.894417
processed_mr_m_health_00589.wav|मात्र ताप आणि रक्ताची चाचणी यात एक फरक जरूर आहे तो म्हणजे रक्ताची चाचणी करण्यासाठी शरीरातले रक्त काढून घ्यावे लागते|Marathi_M|other|9.032187
processed_mr_m_general_00981.wav|माल्टा येथे नोराच्या या भूमिकेचे सर्व शूटिंग झाले असून नोरा भारतामधील या भूमिकेसाठी लॅटिन अमेरिकन भाषा सुद्धा शिकली|Marathi_M|other|9.368875
processed_mr_m_other_01805.wav|यावेळी सर्वांनी या मातीच्या आंघोळीचा आनंद लुटला आणि अनोखी अशी चिखलाची आंघोळ पाहण्यासाठी अक्खे गाव नदीकाठी जमले होते|Marathi_M|other|8.649062
processed_mr_m_education_02040.wav|देवनार कचरा भराव भूमीला आगी लागण्याचे प्रकार सुरू असतानांच पुन्हा एकदा मुलुंड कचरा भराव भूमीतील कचऱ्याने पेट घेतला.|Marathi_M|other|8.962521
processed_mr_m_weather_01681.wav|गेले तीन महिने सतत ज्याचा विचार मनात घोळत होता, अगदी ध्यास लागला होता, ते आता काही तासांनंतर दृष्टीपथात येणार होते.|Marathi_M|other|9.100000
processed_mr_m_education_00907.wav|परिणामी अशा पाहण्यातून अंतर्दृष्टी, एखाद्या विषयाचं गमक समजल्याचा आनंद होतो, ज्ञान प्राप्त होते|Marathi_M|other|8.394667
processed_mr_m_finance_02029.wav|याचाच भाग म्हणून युपीआय अथवा सार्वत्रिक किमान उत्पन्न ही संकल्पना जन्मास आली|Marathi_M|other|6.628917
processed_mr_m_weather_02538.wav|बाईकस्वारांनी रेश्मा पुरसवानी या महिलेच्या गळ्यातील मंगळसुत्र आणि सोन्याचं डिजाईन असलेलं दागीने खेचून पोबारा केला.|Marathi_M|other|9.229563
processed_mr_m_other_02381.wav|जर जैशचे पाकिस्तानात अस्तित्वच नसेल तर कारवाईचा प्रश्नच येत नसल्याचे गफ्फूर यांनी सांगितले होते|Marathi_M|other|6.849521
processed_mr_m_health_02601.wav|मग सहजच प्रश्न पडतो की आपल्या शरीरात पेशी असतात तरी किती?|Marathi_M|other|5.026750
processed_mr_m_agri_01409.wav|जर्दाळूचे फळ बी, कवच, तेल आणि त्याची फुले यांचा वापर औषधी म्हणून होत आला आहे|Marathi_M|other|7.104938
processed_mr_m_health_02689.wav|ग्रामीण आणि शहरी भागातही साधे आजार अंगावर काढल्यास त्याचा दुष्परिणाम जाणवतात|Marathi_M|other|5.955542
processed_mr_m_agri_02723.wav|यंदा तालुक्यात कांदा लागवड क्षेत्रात तिप्पट वाढ झाली असून अजूनही लागवड सुरूच असल्याने क्षेत्र वाढण्याची शक्यता आहे|Marathi_M|other|8.900000
processed_mr_m_finance_01409.wav|पंचेचाळीस  वर्षापूर्वी ज्या संचालकांनी व सदस्यांनी कर्ज घेतले त्यांच्याकडून वसुलीही करण्यात आली|Marathi_M|other|7.035271
processed_mr_m_weather_03120.wav|रसिक वाचक प्रकाशकाच्या स्टॉलवर जाऊन आपल्या पैशातल्या खिशातून आपले आवडते पुस्तक विकत घेतो ही काही कमी उपलब्धी नाही.|Marathi_M|other|8.625833
processed_mr_m_other_02324.wav|आता जितक्या लवकर भारतात येता येईल तितक्या लव्कर परतायची त्यांची घाई सुरू आहे|Marathi_M|other|5.131229
processed_mr_m_other_01539.wav|त्यानंतर गोळ्यांनी चाळण केलेला औरंगजेब यांचा मृतदेह पुलवामा जिल्हयातील गुस्सू भागात सापडला होता|Marathi_M|other|7.162979
processed_mr_m_finance_00190.wav|आपद्ग्रस्तांना  मदत करण्यासाठी जिल्हा प्रशासनाने निर्माण केलेल्या सिंगल पॉईंट यंत्रणेशी सेवाभावी व्यक्ती आणि संस्थांनी संपर्क साधावा.|Marathi_M|other|10.042250
processed_mr_m_finance_02582.wav|पालिका प्रशासन केवळ चर्चेला बोलावते आणि केवळ एक महिन्याचा पगार देण्यात येईल असे सांगत आहे, तर आमची मागणी ही किमान चार महिन्याची आहे. |Marathi_M|other|10.042250
processed_mr_m_agri_02504.wav|या पुस्तकामध्ये कृषी विभागाचा विचार करताना एक गोष्ट आवर्जून सांगितलेली आहे की, भारतामध्ये हवामानाचा विचार करून पिके घेतली जात नाहीत. |Marathi_M|other|10.077083
processed_mr_m_politics_01159.wav|आमदार कार्लूस आल्मेडा यांनी पणजीतील जाहीर सभेत वास्कोतून एक हजाराहून अधिक नागरिक उपस्थित राहणार असल्याचे सांगितले|Marathi_M|other|9.156875
processed_mr_m_other_00328.wav|कर्तव्यावर असताना हौतात्म्य पत्करण्याचे भाग्य त्याला लाभले असले तरी त्या हौतात्म्याचा उचित सन्मान अद्याप बाकी आहे|Marathi_M|other|8.823208
processed_mr_m_politics_01555.wav|सध्य़ा आपण सकाळी सकाळी वृत्तपत्र पाहीली तर, महिला अत्याचारांच्या घटनेने वृत्तपत्रांची मथळे आपल्याला पाहायला मिळतात|Marathi_M|other|8.672271
processed_mr_m_finance_02637.wav|मूडीज म्हणाले आहेत की जर अर्थव्यवस्था मंदावत राहिली तर वित्तीय तूट कमी करण्याच्या सरकारच्या प्रयत्नांचा फटका बसेल|Marathi_M|other|7.685437
processed_mr_m_agri_02633.wav|ऊसतोडणी झाल्यानंतर कारखान्याला गेलेला खोडवा काढून मशागत करून डिसेंबर ते फेब्रुवारी या कालावधीत ऊस लागवड केली जाते|Marathi_M|other|8.950917
processed_mr_m_other_00919.wav|मोर्चांने सरकारची झोप उडवली हे खरं असलं तरी शांततेनं सरकारला गदागदा हलवता येतं हे मराठा मूक मोर्चांनी दाखवून दिलं|Marathi_M|other|9.171500
processed_mr_m_politics_01351.wav|मुख्यमंत्री एकीकडे आपला तंबू घट्ट करण्याचा प्रयत्न करत असताना दुसऱ्या बाजूने नाराजीचे वादळही घोंघावताना दिसते आहे|Marathi_M|other|8.649062
processed_mr_m_politics_01208.wav|सन्मित्र कॉलनी येथे आम आदमी पार्टीच्या मध्यवर्ती प्रचार कार्यालयाचे उद्घाटन शनिवारी मेधा पाटकर यांच्या हस्ते झाले|Marathi_M|other|8.265937
processed_mr_m_general_00529.wav|त्या दृष्टीने विचार करता करता, टिफीन देण्याची कल्पना सुचली आणि त्यातून अर्पण डबा सेवा वा टिफीन सर्व्हिस सुरू झाली|Marathi_M|other|8.254312
processed_mr_m_finance_01516.wav|उत्पन्नाचे व खर्चाचे वेळापत्रक जमवा, म्हणजे त्या त्या खर्चाला मॅचिंग असे उत्पन्न उभे करता येईल|Marathi_M|other|7.600000
processed_mr_m_finance_02893.wav|त्यांची संपत्ती अंबानींच्या बरोबरीची आहे व त्यांच्यावर कोणत्याही बँकेचे एक रुपयाचेही कर्ज नाही|Marathi_M|other|7.200000
processed_mr_m_agri_02433.wav|प्रथम चिव्याचा बांबू गोल फिरवून खाली रिंगण करतात, मग बाजूने एक चिव्याची काठी टाकून हात लावतात. |Marathi_M|other|7.998896
processed_mr_m_other_03589.wav|कुठे आंबोळीचा करपट आंबट वास तर कुठे बटाटेवडे तळत असल्याच्या वासाने घ्राणेंद्रीय भरून गेली होती|Marathi_M|other|7.546104
processed_mr_m_finance_01339.wav|अशा वेळी त्यांचा आर्थिक प्रश्न बँक, पतसंस्था मधून सुटत असला तरी सगळ्यांना कर्ज मिळतेच असे नाही|Marathi_M|other|7.197813
processed_mr_m_politics_00613.wav|तपास अधिकारी म्हणून त्यांनी एका व्यक्तीला आरोपी म्हणून कोर्टापुढे हजर केले.|Marathi_M|other|6.187750
processed_mr_m_finance_03233.wav|जेव्हा जेव्हा माझी आठवण येऊन त्रास होईल त्यावेळी त्या फोटोचे दर्शन, पूजन कर|Marathi_M|other|6.756625
processed_mr_m_health_02040.wav|शरीर जिवंत, पण मेंदू मेलेला असे गलितगात्र जॉर्ज पाहताना अंगावर काटा येत असे|Marathi_M|other|6.257396
processed_mr_m_health_03491.wav|स्किझोफ्रेनिया आजार कोणत्याही समाज, धर्म, वंश व जातीच्या व्यक्तीला होऊ शकतो|Marathi_M|other|6.800000
processed_mr_m_agri_02245.wav|कुतूहलाने त्या सम्राटाने ते विशिष्ट सुगंधी आणि गडद तपकिरी रंगाचे पाणी चाखले|Marathi_M|other|6.245792
processed_mr_m_education_00882.wav|श्री महालक्ष्मी व भगवान विष्णूंचे वास्तव्य करवीर भागात असल्याची श्रद्धा आहे|Marathi_M|other|6.549333
processed_mr_m_education_01431.wav|अब्बांच्या जाण्याने माझ्या जीवन प्रवासात दाट सावली देणारे झाडच कोलमडून पडले|Marathi_M|other|6.060042
processed_mr_m_other_01253.wav|मात्र कुर्ल्याच्या  प्रियांका पवार या मुलीने मात्र हे साध्य करून दाखवलं आहे|Marathi_M|other|5.500000
processed_mr_m_health_01676.wav|शारीरिक वेदना होत असलेल्या शरीराच्या भागावर लोहचुंबक ठेवल्यास वेदना थांबतात|Marathi_M|other|5.839437
processed_mr_m_education_00229.wav|एका आईने आपल्या पोटच्य़ा गोळ्य़ाची निर्घृण हत्या केल्याचा प्रकार समोर आला आहे|Marathi_M|other|6.442667
processed_mr_m_general_00611.wav|देव कौशल इरफान खान या मध्यवर्ती पात्राभोवती या चित्रपटाचे अख्खे कथानक फिरते|Marathi_M|other|6.628917
processed_mr_m_other_01190.wav|आज फारसं काही बघायला मिळालं नसलं तरी कोल्हांच्या दर्शनामुळे मी समाधानी होतो|Marathi_M|other|6.000000
processed_mr_m_agri_02713.wav|लष्करी अळीचा प्रादुर्भाव हळव्या भात जातींवर दिसून येत असल्यास पावसाचा अंदाज घेऊन तयार झालेल्या हळव्या भात पिकाची त्वरित कापणी करावी|Marathi_M|other|9.972604
processed_mr_m_agri_03033.wav|चिकनचे तुकडे बुडतील एवढं थंड पाणी एका जाड बुडाच्या पातेल्यात घालून, त्यात चिकन व अर्धा कप बारीक उभा चिरलेला कांदा घालून शिजत लावावे|Marathi_M|other|9.900000
processed_mr_m_weather_01800.wav|पक्षाच्या विरोधात भूमिका घेतल्यामुळे तृप्ती सावंत यांची पक्षातून हकालपट्टी करण्यात आली असल्याची माहिती सूत्रांकडून देण्यात आली आहे.|Marathi_M|other|8.498125
processed_mr_m_health_00614.wav|डॉक्टर हँरिसन यांच्या रक्तातील प्लाझमा म्हणजेच  रक्तातील द्रव काढतात आणि रक्त पुन्हा त्यांच्या शरीरात चढवले जाते|Marathi_M|other|7.731875
processed_mr_m_health_03063.wav|त्यावेळ उपचार करणारे डॉक्टर म्हणाले की, कोणत्या सापाने दंश केला हे माहीत असते तर अँटीवेनम शोधण्यास मदत झाली असती|Marathi_M|other|8.440083
processed_mr_m_weather_02462.wav|पिंगे गमतीने म्हणतही, पिंग्यांचा वंश केवळ सांजसकाळ मासे खाण्यासाठी उपळे गावात जगला आणि शेकडो वर्षे सुखात नांदला.|Marathi_M|other|9.206333
processed_mr_m_finance_02911.wav|त्यातही जो पगारदार वर्ग नाही, अशा लोकांचे उत्पन्न जैसे थेच राहणार आहे आणि त्यांचे इतर खर्च सतत वाढत राहाणार आहेत|Marathi_M|other|8.765167
processed_mr_m_finance_03281.wav|तुम्ही जर हिच रक्कम इतर गुंतवणूक प्लानमध्ये टाकलात तर त्यातून तुम्हाला जास्त परतावा मिळू शकतो|Marathi_M|other|6.628917
processed_mr_m_health_02226.wav|ही शस्त्रक्रिया सुरक्षित असली तरी काही मुलांचे हृदय अशा प्रकारच्या शस्त्रक्रिया स्वीकारत नाही|Marathi_M|other|6.536042
processed_mr_m_politics_00992.wav|महाराष्ट्र पोलिसांसाठी ही अतिशय मानाची बाब असून यामध्ये दोन महिला पोलिसांचा सुद्धा समावेश आहे|Marathi_M|other|7.109375
processed_mr_m_health_02788.wav|आजारी व्यक्तीच्या शिंकण्यामुळे आणि खोकल्यामुळे उडणा्या थेंबांमुळे हा आजार हवेतून इतरत्र पसरतो|Marathi_M|other|7.267479
processed_mr_m_agri_03228.wav|दोन तास चाललेल्या या पावसाने शहरातील खोलगट भागात पाणी साचलं, तर अनेक ठिकाणी झाडे उन्मळून पडली|Marathi_M|other|7.151375
processed_mr_m_agri_01453.wav|पळस, कुसुम किंवा बोरीचे झाड यावर झाडाच्या शाखांची छाटणी करून त्यावर लाखेचे बीज बांधण्यात येते|Marathi_M|other|7.700000
processed_mr_m_health_00792.wav|गब्बरचा मेंदू त्याच्या स्कलमधून काढून मेडिकल कॉलेजला अभ्यासाला पाठवायचा तर किती रक्कम द्यावी?|Marathi_M|other|7.371958
processed_mr_m_health_00286.wav|मधुमेह आणि रक्तदाब ज्यांना होतो, त्यांना स्नोरिंग अर्थात घोरणे आणि एप्नियाचे प्रमाण अधिक असते|Marathi_M|other|7.348750
processed_mr_m_agri_02893.wav|राज्यातील गडचिरोली, चंद्रपूर, अमरावती, भंडारा व गोंदिया या जिल्ह्यात प्रामुख्याने बांबू आढळतो|Marathi_M|other|8.242708
processed_mr_m_health_01860.wav|या आजाराच्या विरोधात लढाई जिंकण्याचा खात्रीलायक मार्ग म्हणजे या रोगाचं लवकरात लवकर निदान होणे|Marathi_M|other|7.197813
processed_mr_m_finance_02020.wav|जर ते खाल्ले आणि त्यानंतर जर जेवणाची अवाजवी किंमत असल्यावर पण आपण ते देतो. |Marathi_M|other|5.955542
processed_mr_m_finance_01717.wav|कोणत्या विमा कंपनीने विमा खाता नावाने पहिलीच सूक्ष्म विमा योजना सुरू केली?|Marathi_M|other|5.978771
processed_mr_m_general_00385.wav|गुरु जांभेश्वर यांनी समाजास ह्या एकोणतीस  बाबींचे पालन अनिवार्य केले आणि हा समाज बिश्नोई म्हणून ओळखला जाऊ लागला|Marathi_M|other|8.765167
processed_mr_m_health_00243.wav|ह्या सकारत्मक उर्जेने अनेक आजार होण्याचा धोका टळत असल्याचे सद्गुरू सांगतात|Marathi_M|other|5.943437
processed_mr_m_agri_02628.wav|जिल्ह्यातील ऊस तोडणीसाठी विदर्भ, मराठवाडा आदी भागातून ऊस मजूर आणावे लागतात|Marathi_M|other|6.652146
processed_mr_m_politics_01252.wav|या समितीने ती जागा विकसीत करण्यासाठी जवाहार मुथ्था या ठेकेदाराला दिली होती|Marathi_M|other|6.187750
processed_mr_m_health_03225.wav|डॉक्टर रोनाल्ड यांनी संक्रमण झालेली मादा मच्छर चावल्यामुळे मलेरिया सारखा जीवघेणा आजार होतो, याचा शोध लावला होता|Marathi_M|other|8.614229
processed_mr_m_politics_01391.wav|प्रतिनिधी जिल्हा परिषदेत चर्चेची शाळा दुरूस्तींची फाईल अखेर मंजूर झाली आहे|Marathi_M|other|7.209417
processed_mr_m_general_00940.wav|" गाडीची काच खाली झाली आणि आतून एक पुरुषी वाटणारा स्त्रीचा आवाज अख्ख्या शहराशी संवाद साधण्याचा विडा उचलून उमटला|Marathi_M|other|8.382021
processed_mr_m_weather_02758.wav|पलानीस्वामी गोंडर व शशिकला थेवर अशा दोन्ही मागास समाजांचा पाठिंबा ऑल इंडिया अण्णा द्रविड मुन्नेत्र कळघमला होता.|Marathi_M|other|9.067021
processed_mr_m_finance_02778.wav|एकदा ते मला म्हणाले, 'आपल्या संस्कारांचे अनुकरण व्हावे असे काही करून दाखव. |Marathi_M|other|5.900000
processed_mr_m_finance_01281.wav|हजार रुपये किमान वेतन, व पाच टक्के घरभाडे भत्ता म्हणून जाहीर करण्यात यावा. |Marathi_M|other|5.293771
processed_mr_m_agri_01936.wav|रस्त्याच्या दोन्ही बाजूंना रबराचे मळे दिसतात बांबू फक्त दुर्गम भागात दिसतो|Marathi_M|other|5.688521
processed_mr_m_finance_01573.wav|अग्रिम कर भरताना या उत्पन्नाचा समावेश करून अग्रिम कराचे हप्ते भरावे लागतील|Marathi_M|other|6.245792
processed_mr_m_agri_02178.wav|फेब्रुवारी ते मे असा विक्रीचा हंगाम फळे पाडाला आली की पाणी तोडले जाते फळांची तोडणी कुटुंबातील सर्व सदस्य करतात. |Marathi_M|other|9.670729
processed_mr_m_health_00117.wav|ओठांचा कर्करोग असलेल्या व्यक्तीच्या ओठांवर जखमा दिसून येतातच, त्याशिवाय त्या व्यक्तीचे दात ढिले होऊन हलू लागतात|Marathi_M|other|8.019375
processed_mr_m_weather_04154.wav|त्याला जोडून मग महागाई, बेरोजगारी वा शेतीच्या समस्या स्फ़ोटक विषय बनत गेले.|Marathi_M|other|6.478000
processed_mr_m_education_00950.wav|स्थलांतर होण्यापूर्वी शेवटच्या दिवशी तिथे नव्या पार्ल्याचे नाव काय ठेवावे यावरुन आणि इतर काही उद्बोधक चर्चा आहे|Marathi_M|other|9.034667
processed_mr_m_finance_02985.wav|कर्जाची उपलब्धता, व्याज अनुदान आणि पीक विमा हे या प्रयत्नांचाच एक भाग आहेत|Marathi_M|other|5.943937
processed_mr_m_finance_00095.wav|कोणत्या दोन करांचे प्रमाण राष्ट्रीय ढोबळ उत्पन्नाच्या संदर्भात कर व राष्ट्रीय ढोबळ उत्पन्न गुणोत्तर वाढले आहे ?|Marathi_M|other|8.765167
processed_mr_m_finance_02964.wav|खात्याचे अधिकारी अल्पसंतुष्ट बनले असून त्यांनी अधिकाधिक लोकांना कर भरणा करण्यास उद्युक्त करण्याची गरज असल्याचे दास यांनी सांगितले|Marathi_M|other|9.194729
processed_mr_m_other_00126.wav|हे सगळे एकिकडे सुरू असताना शेतकयांचे मोर्चे, आदिवासींचे मोर्चे, शिक्षकांचे मोर्चे असे अनेक मोर्चे काढून सरकारला नाकीनाऊ आणले होते|Marathi_M|other|9.647521
processed_mr_m_health_00695.wav|अचानक या यंत्रणेत काहीतरी बिघाड होतो, आणि काही भागातील पेशी अनिर्बंध प्रमाणात वाढायला लागतात|Marathi_M|other|7.348750
processed_mr_m_agri_00314.wav|त्याला पण फुले यायला लागली की लोक फुले तर तोडायचेच तर त्याबरोबर वर आलेला पूर्ण गेंदच तोडायचे|Marathi_M|other|7.987292
processed_mr_m_health_02511.wav|त्यादृष्टीने बाळाच्या सुरक्षेसाठी सर्वांत महत्त्वाचा उपाय करायला हवा, हा उपाय म्हणजे लसीकरण. |Marathi_M|other|6.872729
processed_mr_m_other_01160.wav|जे पदाधिकारी निष्क्रीय असतील त्यांना नक्कीच बदलण्यात येईल, असेही रावते यांनी यावेळी सांगितले|Marathi_M|other|6.350292
processed_mr_m_politics_01580.wav|कॅथरीन फिट्जपॅट्रिक या महिला क्रिकेटमध्ये सर्वाधिक विकेट घेणाऱ्या दुसऱ्या महिला गोलंदाज आहेत|Marathi_M|other|7.244250
processed_mr_m_agri_00552.wav|फुले आणी पाने पाण्याखाली मुळापाशी जोडलेली असतात, पाण्यावर येताना ती कुठुनही बाहेर येऊ शकतात.|Marathi_M|other|6.988833
processed_mr_m_agri_03223.wav|शहराच्या पाण्यात कपात न करण्याच्या सूचना मुख्यमंत्र्यांनी करूनही जलसंपदा विभागाने पाणी तोडले|Marathi_M|other|7.569333
processed_mr_m_agri_00112.wav|दोन ते तीन जर्दाळूंच्या बिया काढून टाकून ते जर्दाळू बारीक वाटून घेऊन त्याची पेस्ट तयार करावी|Marathi_M|other|7.731875
processed_mr_m_finance_02683.wav|फ्रीज, टीव्ही, फोन इत्यादी वस्तू कर्ज घेऊन घेतली जातात, त्यांच्या मागणीत यामुळे वाढ होऊ शकेल|Marathi_M|other|7.441625
processed_mr_m_politics_01181.wav|मात्र आता बॉलिवूडच्या आघाडीच्या तारकांनी राखीची जागा घेतल्यान सध्या राखी चांगलीच गुश्शात आहे|Marathi_M|other|7.615771
processed_mr_m_agri_00619.wav|कडधान्य व्यवस्थित नळाच्या पाण्याखाली धुवून घेतल्यावर जवळ जवळ दुप्पट पाणी घालून झाकून ठेवावे.|Marathi_M|other|7.221042
processed_mr_m_finance_01186.wav|जागतिक पातळीवर किरकोळ विक्री बिले सर्व कर अंतर्भूत करून दिली जातात व करांचे विस्तृत विवरण त्यात समाविष्ट नसते.|Marathi_M|other|8.649062
processed_mr_m_health_00692.wav|त्याच्यावर योग्य ते उपचार सुरू असून सुदैवाने या कोल्ह्याला फारशी दुखापत अथवा आजार नसल्याचं डॉक्टरांनी सांगितलं|Marathi_M|other|8.405250
processed_mr_m_weather_03226.wav|जिनपिंग यांच्या पूर्वीचे नेते, हू जिंताओ व जियांग झेमिन यांच्या विचारांचा पक्षाच्या घटनेत समावेश केला गेला आहे|Marathi_M|other|8.400000
processed_mr_m_politics_00356.wav|कुटुंब, आप्तेष्टांना सोलापुरी चादरींच्या खरेदीत गुंतवून मी तिथल्या पत्रकार मित्रांना घेऊन थेट स्मारकाकडे गेलो.|Marathi_M|other|8.289146
processed_mr_m_finance_02430.wav|कर कमी केला असता तर सरसकट सर्व वर्गांना फायदा झाला असता|Marathi_M|other|5.943937
processed_mr_m_politics_03365.wav|या सगळ्या प्रकरणाचा छडा लावण्याच्या प्रयत्नात गुट्टेंचे राजकीय विरोधक राष्ट्रवादीचे आमदार मधुसूदन केंद्रे आहेत|Marathi_M|other|8.765167
processed_mr_m_health_01695.wav|गँगरिन उद्भवलेल्या अवयवाला होणार्‍या वेदना किंवा आजाराची वाढत जाण्याची क्रिया नियंत्रणात आणण्यासाठी ही शस्त्रक्रिया करण्यात येते|Marathi_M|other|9.090229
processed_mr_m_health_01931.wav|चटकन डोळ्यांनी पाहून ज्या रोगाचे निदान होऊ शकते आणि साध्या औषधाने जो दुरूस्त होतो त्याला सुध्दा डॉक्टर मंडळी चाचणीचा आग्रह धरतात|Marathi_M|other|9.670729
processed_mr_m_finance_01252.wav|वास्तविक सरकार थकीत कर्जाचे पैसे भरणार हे निश्चित झाल्यानंतर बँकांनीच पुढाकार घेऊन वसुली थांबविली पाहिजे, पण बँका हे करीत नाहीत. |Marathi_M|other|9.229563
processed_mr_m_finance_02097.wav|दुकानदार पटकन त्या नोटा काढून दाखवू शकतो आणि तुमच्या कडे त्या नोटा नसल्यांमुळे तुम्ही त्या हस्तांतरीत केलेल्या आहेत हे कळून येते|Marathi_M|other|8.649062
processed_mr_m_weather_01355.wav|दरम्यान, मराठा आरक्षणाचा प्रश्न कोर्टात प्रलंबित असल्यानं मेगा भरतीला स्थगिती देण्याची मागणी वकील गुणरत्न सदावर्तेंनी केली होती.|Marathi_M|other|9.450146
processed_mr_m_agri_01546.wav|प्रेम म्हणजे एक रेशीम धागा, जो दोन जीवांना एका सुंदर नात्यात बांधून ठेवतो|Marathi_M|other|5.491146
processed_mr_m_health_01490.wav|मनातील भीतीसाठी मिम्युलस व खूपच भीती वाटत असेल तर रॉक रोज ही औषधे घ्यावी. |Marathi_M|other|6.257396
processed_mr_m_health_02929.wav|आणि असा समस्यांनी जडावलेला मेंदू कोणत्याही समस्येचे निराकरण कसे करू शकेल?|Marathi_M|other|5.978771
processed_mr_m_education_01776.wav|राम रहीम रोज एनर्जी ड्रींक्स आणि टॉनिक घेत असल्याचेही त्याने सांगितले आहे|Marathi_M|other|6.292229
processed_mr_m_education_03241.wav|फियाट ग्रँड पुंटो ही अशा प्रकारची सोय उपलब्ध करून देणारी पहिली गाडी होती.|Marathi_M|other|6.597500
processed_mr_m_health_03163.wav|जपानी वॉटर थेरपीमुळे रक्तदाब आणि शरीरातील साखरेचे प्रमाण नियंत्रणात राहते|Marathi_M|other|6.466375
processed_mr_m_general_01182.wav|तसे तर आपल्याला एक्स्ट्रा मॅरिटल अफेयर्स असलेले कथानक बऱ्याच चित्रपट व मालिकेत पहायला मिळतं|Marathi_M|other|7.035271
processed_mr_m_health_03659.wav|या उपचार पद्धतीमध्ये जळू शरीरातील अनेक विषारी घटक शोषून घेऊन ते बाहेर सोडण्याचे कार्य करतात|Marathi_M|other|7.300000
processed_mr_m_other_01799.wav|त्यामुळे विस्थापित झालेल्या या धनगर बांधवांना सरकारचा टॅँकरही मिळालेला नाही, हे दुर्दैव आहे|Marathi_M|other|6.700000
processed_mr_m_finance_00414.wav|बँकेच्या प्रवक्त्यानं सांगितलं की बँकेनं एक वर्षांसाठी जमा केलेल्या व्याज दरावर कपात केलीय.|Marathi_M|other|7.859583
processed_mr_m_other_04165.wav|या निर्णयाला सुप्रीम कोर्टात आव्हान देणार असल्याचं अडव्होकेट गुणरत्न सदावर्तेंनी म्हटलं आहे|Marathi_M|other|7.453229
processed_mr_m_weather_01838.wav|स्त्रीला देवत्व नकोच असते, केवळ माणूस म्हणून निर्धोकपणे जगता यावे, इतकीच अपेक्षा तिला असते.|Marathi_M|other|7.162979
processed_mr_m_general_00861.wav|या दोन संघांचे मुख्य आकर्षण असतील ते त्यांचे प्रशिक्षक मार्को मातेराझी चेन्नई आणि झिको गोवा|Marathi_M|other|7.162979
processed_mr_m_finance_01565.wav|केवळ भाड्याच्या उद्देशाने तयार करण्यात आलेल्या प्रकल्पांना भांडवली नफा करातून सूट मिळू शकते|Marathi_M|other|6.245792
processed_mr_m_health_03144.wav|स्वाईन फ्लूचे विषाणू बाधित व्यक्तीच्या खोकल्यातून, शिंकण्यातून किंवा कफमधून हवेमध्ये पसरतात|Marathi_M|other|7.100000
processed_mr_m_finance_02895.wav|विम्याची पॉलिसी मध्येच बंद केल्यास भरलेल्या प्रिमियमची संपूर्ण रक्कम परत न मिळता फक्त सरेन्डर रक्कम परत मिळते|Marathi_M|other|8.370417
processed_mr_m_general_01949.wav|रशियात जास्तीत जास्त एका शंभर वीस वीज मोटर्ससह चालत होते आणि चार हजार टन वजनाचा कोळशा इर्कुटस्क प्रदेशात होता|Marathi_M|other|9.589458
processed_mr_m_education_00139.wav|मोहिमेची पंचाण्णव टक्के उद्दिष्ट्ये साध्य झाली आहेत असे इस्त्रोचे माजी अध्यक्ष जी माधवन नायर यांनीही सांगितले|Marathi_M|other|9.953125
processed_mr_m_politics_02384.wav|वडील गोरख लोणकर आपल्या लेकीविषयी अभिमानाने सांगत असून लेकीने मोठय़ा हिकमतीने दहावी परीक्षेत उत्तुंग मिळवले आहे|Marathi_M|other|9.194729
processed_mr_m_agri_02370.wav|खोल समुद्रातील मासेमारी बंद झाल्यामुळे खवय्यांना वेध लागले आहेत ते मुठयांचे व गोड्या पाण्यातील गाभोळी मासळीचे|Marathi_M|other|8.277542
processed_mr_m_finance_02053.wav|घरची परिस्थिती बेताची असल्याने तिघांनी मित्रांकडून कर्ज घेवून भांडवल उभारले तसेच क्राऊड फंडिंग देखील जमा केले|Marathi_M|other|7.685437
processed_mr_m_agri_00420.wav|किसान कृषी प्रदर्शनाला मोशी येथे सुरुवात झाली असून त्याचे उद्घाटन शेतकऱ्यांच्या पहिल्या गटातर्फे करण्यात आले.|Marathi_M|other|8.126604
processed_mr_m_agri_02183.wav|त्यामुळे हा स्मार्ट फाळ फक्त तुमची शेतजमीन नांगरणार नाही, तर तो तुम्हाला जमिनीच्या पोतासह इतर माहितीही सांगेल|Marathi_M|other|7.627375
processed_mr_m_agri_03662.wav|कडधान्ये बहुतेक सर्व प्रकारच्या जमिनींत येतात. परंतु चांगल्या प्रकारच्या जमिनीवरील पिकाचे उत्पन्न जास्त येते. |Marathi_M|other|7.557729
processed_mr_m_agri_02876.wav|नवीन पालवी फारच कमी येते बागांमधील झाडे फार दाटीने वाढलेली असल्याने फळे काढणे व तत्सम कामे करणे जिकिरीचे होते|Marathi_M|other|9.705562
processed_mr_m_other_00740.wav|चित्तोड मेवाडची राजधानीचं शहर होतं आणि चित्तोड किल्ला वीर राजपूतांच्या त्यागाचं बलिदान आणि शौर्यगाथेचे प्रतिक म्हणून ओळखला जातो|Marathi_M|other|9.752000
processed_mr_m_finance_02137.wav|अशी भांडवली गुंतवणूक ही कोणत्याही कंपनीची कमाई मानून त्यावर कर भरावा लागण्याची आगळी वेगळी करप्रणाली फक्त भारतातच अस्तित्वात आहे|Marathi_M|other|9.055417
processed_mr_m_politics_03369.wav|वैतरणा भागातील रेल्वे प्रवाशांना आरक्षित शयनयान डिब्बो मे यात्रा की अनुमती नही अशा प्रकारचा शिक्का मासिक पासवर मारण्यात येत आहे|Marathi_M|other|9.914542
processed_mr_m_other_00651.wav|तर आता मी माझे मराठी आणि इंग्लिश ब्लोग एकत्र केले आहेत त्याच बरोबर एक गेस्ट ब्लोग सुरु केला आहे त्याबद्दलच मला थोडे लिहायचे आहे|Marathi_M|other|9.194729
processed_mr_m_general_00768.wav|अजिंठा लेणी आणि वॉल्टर स्पिंक ही नावे मात्र येणाऱ्या पिढ्या जोडूनच घेतील|Marathi_M|other|5.500000
processed_mr_m_finance_02490.wav|कारण, कडकनाथ कोंबडी आणि तिच्या अंड्याची बाजारात वाढत असलेली मागणी विचारात घेता हा एक प्रमुख व्यवसाय ठरू शकतो|Marathi_M|other|8.068563
processed_mr_m_general_00801.wav|एरवी मुस्लिम समाज आर्थिक मागास आहे अशा वल्गना करणारे प्रस्थापित मुस्लिम नेतृत्व कुठे जाते?|Marathi_M|other|7.100000
processed_mr_m_education_01700.wav|विद्या तिच्याच पतिकडून सुरू असलेल्या या प्रकारामुळे ती काहीशी परेशान आहे|Marathi_M|other|6.176125
processed_mr_m_health_01541.wav|त्याच्या अंगठ्यातून रक्त आल्यानंतर त्याने ते बोट चोखले व मैदानावर थुंकले|Marathi_M|other|5.500000
processed_mr_m_agri_00209.wav|काही दिवसांनी पाणी आटल्यावर तसेच अमावस्या, पौर्णिमा या तिथींना नारळ भग्न पावल्यास त्या जागी नवीन नारळ घ्यावा|Marathi_M|other|8.881250
processed_mr_m_finance_02016.wav|पिंपरी भाडे तत्वावर रिक्षा घेऊन एटीएम मधून पैसे घेऊन येतो म्हणून रिक्षा घेऊन रिक्षा पसार झालेल्या आरोपीला अटक करण्यात आली आहे. |Marathi_M|other|9.450146
processed_mr_m_finance_02615.wav|बँकेत होणारी गर्दी, पैसे मिळण्यास होणारा विलंब व ग्राहकांना कोणत्याही क्षणी पैसे मिळावेत यासाठी एटीएम केंद्रे सुरू करण्यात आली|Marathi_M|other|9.400000
processed_mr_m_politics_03068.wav|कल्याणचे महापौर श्री राजेंद्र देवळेकर यांनी सपत्निक विधिवत पूजा करून या यात्रेचा आरंभ झाला|Marathi_M|other|7.251563
processed_mr_m_general_00806.wav|यामुळे विशेष करून स्मार्ट होम आणि इंटरनेट ऑफ थिंग्ज या प्रणालींना प्रचंड गती मिळणार असल्याचे स्पष्ट झाले आहे|Marathi_M|other|8.149833
processed_mr_m_general_02371.wav|यावेळी वाहतूक पोलीस आणि दुचाकीस्वार व त्याच्या भावाची शाब्दीक चकमक उडाली|Marathi_M|other|5.800000
processed_mr_m_finance_01457.wav|बँकेने कर्जदारांना दिलेल्या कर्जांची प्रभावी वसुली होत नसल्यामुळे तीन वर्षांपूर्वीच रिझर्व्ह बँकेने या बँकेवर कर्ज वितरण करण्यास बंदी घातली होती|Marathi_M|other|10.065479
processed_mr_m_health_00193.wav|या प्रांतातील सीफूड मार्केटमध्ये काम करणार्या अनेक व्यक्तींना त्याचा संसर्ग झाला आणि हा विषाणू कोठून आला, याचा शोध घेण्यात आला|Marathi_M|other|9.566250
processed_mr_m_weather_03122.wav|दोन वर्षापूर्वी रिटायर झालेली गोल्डी आणि सोमवारी सेवानिवृत्ती घेतलेला मार्शल या जोडीने तर अनेक स्पर्धातही बक्षीसे मिळवली होती.|Marathi_M|other|9.055417
processed_mr_m_finance_00170.wav|संपूर्ण विश्वाचे हे चलनवलन पृथ्वीसाठी इतके महत्वपूर्ण असल्याने त्याचा यथोचित अभ्यास होणे तितकेच गरजेचे ठरते.|Marathi_M|other|9.032187
processed_mr_m_finance_02082.wav|रेटिंग ठरवताना देशावरील कर्ज व ते फेडण्याची क्षमता यांचा विचार केला जातो|Marathi_M|other|5.549188
processed_mr_m_agri_02731.wav|या तेलामुळे बराचवेळ अक्रोड बाहेर राहिल्यास किड लागून त्याचा गर खराब होतो|Marathi_M|other|6.300000
processed_mr_m_finance_02265.wav|जादा दराने ठेवी घेऊन वारेमाप कर्ज वितरण करणार्‍या मंडळींना याने आळा बसेल|Marathi_M|other|5.676896
processed_mr_m_finance_02309.wav|परंतु युरोपीय आणि अमेरिकेच्या निर्बंधांमुळे सागरी व्यापार, विमा आणि बँकिंगच्या क्षेत्राला अनेक समस्यांना तोंड द्यावे लागत होते|Marathi_M|other|8.400000
processed_mr_m_other_00961.wav|हे सर्व ऐकून राजांनी राम मिश्रंना भेटण्याची ईच्छा प्रकट केली आणि हेच राम मिश्रंना हवे होते|Marathi_M|other|6.895958
processed_mr_m_general_00656.wav|श्रीधर यांच्या झपाटून टाकणाऱ्या चित्रपटाचे गीत लिहिले आहे कवी शैलेन्द्र यांनी तर संगीत आहे शंकर जयकिशन यांचे|Marathi_M|other|8.115000
processed_mr_m_health_02156.wav|बर्फामध्ये जर कोलाय विषाणू असतील तर तुमच्या घशामध्ये जंतुसंसर्ग होण्याचा धोका निर्माण होतो|Marathi_M|other|6.600000
processed_mr_m_agri_03293.wav|भात हे सिंधुदुर्ग जिल्हयातील महत्त्वाचे पीक असून खरीप हंगामात या पिकाखाली सुमारे सत्तर हजार  हेक्टर क्षेत्रावर लागवड केली जाते|Marathi_M|other|9.299208
processed_mr_m_general_02238.wav|कुटूंबातील सर्व सदस्य फुलांचा मुकूट घालून पारंपारिक नृत्य व संगीतात मान्सूनचे स्वागत करतात|Marathi_M|other|7.300000
processed_mr_m_weather_03794.wav|टेक्श्चर कॅमेर्‍याला मंगळावर एखादा विलक्षण खडक सापडला तर त्या खडकाचे उच्च क्षमतेचे छायाचित्र काढून ते पृथ्वीकडे पाठवण्यात येईल|Marathi_M|other|9.322437
processed_mr_m_agri_01321.wav|ज्या झाडाला फुले लवकर लागतात म्हणजे फेब्रुवारी, मार्च महिन्यात फुले येणा्या झाडाचा शेंडा या कलमासाठी निवडावा|Marathi_M|other|7.244250
processed_mr_m_weather_02323.wav|कमी दाबाच्या पट्ट्याचा प्रभाव कमी झाल्यानंतर तीनचार दिवसांनी आता जेवढा तापमानाचा पारा आहे तेवढाच राहणार आहे.|Marathi_M|other|8.323979
processed_mr_m_agri_00251.wav|पहाटे साडेचारला उठून ती वाडीत झाडलोट, पाणी देण्याची कामं करून यायची व मग स्टोवर चहा करायची|Marathi_M|other|9.252771
processed_mr_m_politics_03305.wav|आमदार जर सत्शील असता तर मीनाला अशा घराण्याची सून होण्यात भूषण वाटले असते|Marathi_M|other|6.036812
processed_mr_m_education_00875.wav|नबाब निजाम उद्दोला यांच्या भेटी उदईक होऊन, पुढील चालीचा प्रकार होणें आहे|Marathi_M|other|7.791875
processed_mr_m_finance_01268.wav|अर्जदार डिमेलो यांनी पुढील तीन आठवड्यांत कोणतेही शुल्क न आकारता माहिती द्यावी, असे आयोगाने आदेशात म्हटले आहे|Marathi_M|other|7.600000
processed_mr_m_health_03083.wav|काही गोष्टी आपल्या मनाविरुद्ध घडतात आणि त्या पचविता येत नाहीत तेव्हा मनाच्या एका कोपर्‍यात त्या वेदना कुलूपबंद करून ठेवायच्या|Marathi_M|other|8.753542
processed_mr_m_other_00599.wav|निष्क्रिय संस्थांची नोंदणी रद्द करण्याची मोहीम सुरू असून, त्याअंतर्गत आणखी एक लाख निष्क्रिय संस्थांना नोटीस पाठवण्यात आली आहे|Marathi_M|other|9.345667
processed_mr_m_health_00319.wav|स्किझोफ्रेनिया हा एक गंभीर स्वरूपाचा मानसिक आजार असून त्यामुळे भास, भ्रम, गोंधळलेली विचार पद्धती आणि वर्तन असे परिणाम जाणवतात|Marathi_M|other|9.914542
processed_mr_m_finance_02067.wav|या संदर्भात सरकारी योजनांची रेलचेल असूनही, देशभरात शेतीसाठी अधिकृत पत मिळण्याच्या प्रमाणात मोठी तफावत आढळते|Marathi_M|other|8.498125
processed_mr_m_finance_01746.wav|समाजाच्या बदलत्या गरजा ओळखून केला जाणारा आणखी एक व्यवसाय म्हणजे वृद्ध दांपत्यांचा केअर टेकर म्हणून काम करणे|Marathi_M|other|7.847979
processed_mr_m_education_01444.wav|सतीच्या परंपरेचं कोणत्याही प्रकारे समर्थन करत नाही, असंही डिस्क्लेमर देण्यास दिग्दर्शकाला सांगण्यात आलं आहे|Marathi_M|other|8.474917
processed_mr_m_general_00687.wav|त्याला शुचिर्भूत नसताना स्पर्शही करू नये, कारण तो देवाने मानवाशी केलेला संवाद आहे, असे मुसलमान भाविक मानतात|Marathi_M|other|7.700000
processed_mr_m_health_01048.wav|निवासी डॉक्टर त्या छिद्रावर बाहेरून त्यांच्या उजव्या हाताचा अंगठा, रक्तस्त्राव थांबेस्तोवर घट्ट दाबून धरतात|Marathi_M|other|7.743479
processed_mr_m_agri_03143.wav|खरीप हंगाम वाया गेलाच मात्र रब्बी हंगामात ज्वारी व बाजरीची पेरणी झालीच नसल्याने उत्पन्नाची आशाच राहिली नाही|Marathi_M|other|8.231104
processed_mr_m_health_01780.wav|अपेक्षेनं भरलेले तात्यांचे डोळे ज्या पद्धतीनं त्या दारावर खिळलेले होते ते सदाशिवला बघवेना|Marathi_M|other|6.652146
processed_mr_m_agri_03396.wav|लागवड जरी जास्त झाली असली तरी पाण्याअभावी काही भागांत कांदा आला नाही तर काहींचा करपला आहे|Marathi_M|other|7.100000
processed_mr_m_finance_02770.wav|मात्र ही वाढ प्रामुख्याने कर्जांवरील व्याज वाढल्याचा परिणाम आहे हे लक्षात घेणे गरजेचे आहे|Marathi_M|other|6.700000
processed_mr_m_health_03296.wav|चायपत्तीची बॅग पाण्यात बुडवून जखमेवर ठेवली तर पुढच्या काही मिनिटांतच रक्त येण्याचं थांबेल|Marathi_M|other|6.861125
processed_mr_m_health_01617.wav|चीनमधील वुहान शहरातून हा विषाणू संपूर्ण देशात आणि त्यानंतर आजूबाजूच्या देशांमध्येही पसरला|Marathi_M|other|6.942396
processed_mr_m_agri_01808.wav|धरणाच्या आसपास मोठ्या प्रमाणावर शेती असून या धरणाचे पाणी मुख्यत्वे सिंचनासाठी वापरले जाते|Marathi_M|other|6.800000
processed_mr_m_finance_01302.wav|यात व्यवस्थापन क्रिया, सल्लागार उपक्रम, तसेच कर नियोजन आणि आर्थिक कार्ये यांचा समावेश आहे|Marathi_M|other|7.453229
processed_mr_m_health_00268.wav|डॉक्टर काही अडचण असल्यास जसे काही उपाय सुचवितो तसेच ज्योतिषी सुध्दा तसेच उपाय सुचवित असतो|Marathi_M|other|7.244250
processed_mr_m_health_03653.wav|रडल्याने तुमचे डोळे स्वच्छ होतात आणि शरीरातील काही विषारी द्रव्ये अश्रूमार्फत बाहेर पडतात|Marathi_M|other|6.617312
processed_mr_m_other_01891.wav|मी त्या मुलाचा फोटो काढला आणि त्याचं ते निरागस हास्य कॅमेऱ्यात कैद झालं|Marathi_M|other|5.131229
processed_mr_m_education_01973.wav|काळोखात धडपडत चालला होतास म्हणून तुला थांबवलं. दाजीने त्याची समज काढली.|Marathi_M|other|6.222583
processed_mr_m_finance_02568.wav|प्रत्येक मानवी संस्कृतींमध्ये कर संकलनाची पद्धती या ना त्या रूपात होतीच|Marathi_M|other|6.000000
processed_mr_m_health_00616.wav|कार्यक्रमात कितीही जल्लोष, धमाल असली तरी आपले डोळे आणि कान उघडे ठेवावेत|Marathi_M|other|6.060042
processed_mr_m_politics_01473.wav|स्थानिक झाडे ज्यांच्यावर पक्ष्यी घरटी करतात, त्यांची संख्या कमी होत आहे|Marathi_M|other|5.560812
processed_mr_m_finance_00437.wav|एकाच वर्षात त्यांनी गोव्यात कर संकलनाची आदर्श पद्धत अंमलात आणून दाखवली.|Marathi_M|other|6.814687
processed_mr_m_health_01882.wav|ब्राझीलने जेतेपद पटकावले असते, तर निदान जनतेच्या मनातील रोष मावळला असता|Marathi_M|other|5.700000
processed_mr_m_general_02614.wav|रोज आपण ज्या बसने प्रवास करतो, त्याचे कमीत कमी तिकीट अडीच पौंडाचे होते. |Marathi_M|other|5.839437
processed_mr_m_education_01157.wav|त्यांनी टीएस डुफ्फेरीन येथे आपले प्रशिक्षण घेतले आणि नौदलात प्रवेश केला|Marathi_M|other|6.284688
processed_mr_m_agri_02186.wav|कापण्यात आलेल्या या झाडांची संख्या इतकी मोठी आहे की तोडलेल्या फांद्या आणि पालापाचोळा उचलून नेण्यासाठी काही ट्रकची गरज लागली. |Marathi_M|other|8.823208
processed_mr_m_health_02140.wav|मात्र, अनाप्लास्टिक कार्सिनोमा व मेडूलरी कार्सिनोमा हे अॅग्रेसिव रोग असून उपचारांती रोग पूर्णपणे बरा होण्याचे प्रमाण कमी आहे|Marathi_M|other|9.700000
processed_mr_m_health_00995.wav|बंद असलेल्या  घट्ट दरवाज्याचे हँडल चांगल्या असलेल्या हाताने धरावा आणि वेदना होणारा हात मागच्या बाजूला नेण्याचा प्रयत्न करावा|Marathi_M|other|8.126604
processed_mr_m_politics_02647.wav|रेल्वे पुलांवरील मार्गिकेचा थर पूर्णपणे काढून, क्रॅपिंग करून त्यावर मास्टिक अस्फाल्टचे थर टाकले जाणार आहेत|Marathi_M|other|9.426937
processed_mr_m_weather_00214.wav|जेव्हा प्रिंट होत्या त्या काळातही प्रभातला वाईट दिसणारी प्रिंट बर्लिनला उत्तम दिसल्याचे किस्से माहीत आहेत.|Marathi_M|other|7.731875
processed_mr_m_education_03189.wav|तज्ञांच्या मते सतत सेल्फी घेण्याच्या सवयीमुळे आता लोकांना सेल्फी एल्बो नामक विकाराचा सामना करावा लागत आहे.|Marathi_M|other|8.872500
processed_mr_m_agri_02787.wav|हे लक्षात घेऊन कांदा बीजोत्पादन करताना लागवड ते पीक व्यवस्थापन शास्त्रीय पद्धतीनेच करावे|Marathi_M|other|7.046875
processed_mr_m_politics_01628.wav|हेरिटेज विश्व मराठी एकांकिका स्पर्धेची मुळ संकल्पना लीना गोगटे आणि अविनाश ओगले यांची आहे|Marathi_M|other|8.498125
processed_mr_m_health_02419.wav|सुरक्षित मातृत्व म्हणजेच निरोगी गर्भधारणा आणि बाळाचा सुरक्षित जन्म देण्याची आईची क्षमता. |Marathi_M|other|6.919167
processed_mr_m_weather_00873.wav|आग्र्यात शनिवारी सकाळी दोन ठिकाणी झालेल्या स्फोटांमुळे परिसरात भीतीचे वातावरण पसरले आहे.|Marathi_M|other|6.419937
processed_mr_m_agri_02696.wav|मे महिन्याच्या दरम्यान या ठिकाणी असलेल्या पाण्याच्या जलस्त्रोतांत मुबलक पाणी उपलब्ध नसते|Marathi_M|other|6.350292
processed_mr_m_general_01121.wav|चित्रपट क्षेत्रातील माझी प्रतिष्ठा व ओळखींचा वापर माझ्या मुलासाठी न करू तर कोणासाठी करू?|Marathi_M|other|7.302313
processed_mr_m_finance_00489.wav|संपत्ती खरेदी करण्यावर लक्ष केंद्रीत करताना जोडप्यांनी कर्ज काढण्यासाठी एक निश्चित मर्यादा पक्की करून घ्यावी आणि ती पाळावी.|Marathi_M|other|9.821667
processed_mr_m_general_00194.wav|जुनी गोष्ट खूप काळ जपून वापरणे हे कालबाह्य झाले असून दरवर्षी आमुलाग्र नव्या गोष्टिंनी घर भरून टाकणे हे सद्ध्या इन आहे म्हणे|Marathi_M|other|9.868104
processed_mr_m_weather_02859.wav|शीतल वारा, मंद चांदण्या आणि कुंद कळ्यांचा धुंद सुगंध, कृष्णेच्या पात्रातील खळखळता प्रवाह सृष्टीला चैतन्याने भारून टाकत आहे.|Marathi_M|other|9.500000
processed_mr_m_finance_03376.wav|वर्ष दोन हजार एक  पासून हा प्रकल्प मार्गी लावण्यासाठी माथेरान रोप वे कंपनी प्रयत्न करीत असताना आता प्रकल्पाचा खर्च वाढत आहे|Marathi_M|other|10.007437
processed_mr_m_finance_02310.wav|याच प्रयत्नांचा भाग म्हणून ही कर लागू करण्याची योजना सुरू करण्यात येऊ शकते, अशी माहिती सूत्रांनी दिली आहे|Marathi_M|other|7.557729
processed_mr_m_agri_00104.wav|पण ठोस फ्लशिंग वरील थर एक फवारणी तोफा किंवा ब्रश पाणी पंप होऊ शकत नाही|Marathi_M|other|6.814687
processed_mr_m_weather_02726.wav|सौर ऊर्जेचा वापर करून हे वायू शुद्धकारक हवेतील धुरकं स्मॉग शोषून घेतं.|Marathi_M|other|6.779854
processed_mr_m_politics_01321.wav|बॉलिवूड अभिनेत्री सुष्मिता सेनला मिस युनिवर्सचा पुरस्कार जिंकणारी पहिली महिला अभिनेत्री म्हणून ओळखले जाते|Marathi_M|other|8.300771
processed_mr_m_general_01154.wav|मी नुकताच जुनागढ येतील बौद्ध लेणी बघून आलो त्या लेण्यांचा बाज तर संपूर्ण निराळाच आहे सवडीने त्यावर लिहिनच|Marathi_M|other|7.987292
processed_mr_m_finance_03387.wav|ग्रीसने कर्ज न फेडल्यामुळे त्यांच्यावर आलेल्या आर्थिक निर्बंधांचा सर्वात जास्त फटका वयस्कर मंडळींना बसलाय|Marathi_M|other|7.400000
processed_mr_m_agri_02607.wav|दुसऱ्या आठवड्यात, कॅल्शियम खते आणि अमोनियम खतांचा वापर दोनदा केला जातो|Marathi_M|other|5.711729
processed_mr_m_health_00971.wav|त्या नापाक धरतीचे इरादे जगापुढे उघड करणारा पुरावा आपल्या पोलादी हातांनी पकडून ठेवताना रक्त सांडलेले तुकाराम ओंबळेही आठवतात|Marathi_M|other|10.053875
processed_mr_m_general_03179.wav|यावेळी बेल्जियमचे प्रशिक्षक रोबर्टो मार्टिनेज यांनी खेळाडूंना हिरो म्हणून त्यांना त्यांच्या कामगिरीची पोचपावती देऊन टाकलीय|Marathi_M|other|9.067021
processed_mr_m_politics_00909.wav|रालोदची सीट असल्याने समाजवादी पक्षाने तबस्सुम बेगम ही आपली महिला नेता रालोदला आंदण दिली|Marathi_M|other|8.393646
processed_mr_m_finance_01570.wav|एखादी कार्पोरेट कंपनी आपण सुरू केली तर सरकार त्या कंपनीच्या वार्षिक उत्पन्नावर कर लावते|Marathi_M|other|7.000000
processed_mr_m_politics_01172.wav|मृत्युंजय कादंबरीच्या लेखनासाठी शिवाजी सावंत यांनी थेट कुरुक्षेत्रात मुक्काम ठोकला होता|Marathi_M|other|6.967187
processed_mr_m_politics_01367.wav|महाराष्ट्राचं भौगोलिक स्थान असं आहे की, त्याच्या तीन बाजूंना वेगवेगळी भाषिक राज्यं आहेत|Marathi_M|other|6.338667
processed_mr_m_education_01403.wav|दिल्लीत अलीकडे झालेल्या विविध प्रकारच्या आंदोलनांचे नेतृत्व अय्याकुन्नु यांनी केले होते|Marathi_M|other|7.441625
processed_mr_m_education_01234.wav|पुढेमागे जोडल्या जाणार्या अशा गोष्टी हा पूजाविधीचा वाढलेल्या कर्मकाण्डाचा एक प्रकार आहे|Marathi_M|other|7.499667
processed_mr_m_other_01881.wav|तिलारीच्या या जंगलात बहुचर्चित वनमानव अर्थात स्लेंडर लोरीसचा वावर असल्याचे ऐकायला मिळते|Marathi_M|other|7.023667
processed_mr_m_education_01027.wav|हिंदूंची ही श्रद्धा आणि विश्वास कागदोपत्री पुरावे आणि साक्षींच्या आधारे हे सिद्ध झालंय'|Marathi_M|other|7.337125
processed_mr_m_other_02945.wav|सागर जांबुलकर, बंटी निर्मल, गुड्डू उर्फ प्रथमेश सिडाम अशी बुडालेल्या युवकांची नावे आहेत|Marathi_M|other|7.197813
processed_mr_m_health_03680.wav|सध्या हनुमंताप्पा यांची स्थिती बिकट असून त्यांचे यकृत आणि मूत्रपिंड नीट कार्य करत नाहीत|Marathi_M|other|7.151375
processed_mr_m_politics_03249.wav|अश्पाक शेख या टॅक्सी चालकाची मारूती डिझायर या कारची स्थानिक टॅक्सी चालकांनी तोडफोड केली|Marathi_M|other|6.930792
processed_mr_m_health_00630.wav|घटसर्पाचा जीवाणू जंतुसंसर्ग झालेल्या व्यक्तीच्या तोंड, नाक व घसा या भागात वास्तव्य करतो|Marathi_M|other|7.511292
processed_mr_m_politics_02685.wav|तरीही जागा पुरेना मग खुर्च्यांच्या मधल्या जाण्यायेण्याच्या मार्गातही काहींनी बैठी आसन व्यवस्था स्वीकारली|Marathi_M|other|8.207875
processed_mr_m_other_03161.wav|पुष्पांचे मनमोहक रूप पाहण्यात दंग नाशिककर आणि रंगलेली सुरेल मैफल यामुळे शहराने सुगंधासह सुरांची लय साधली|Marathi_M|other|9.300000
processed_mr_m_health_01922.wav|म्हणून मीचं सुचवलं की असा कोर्स करायला सांगा की निदान कामधंद्याचं तरी बघेल, उनाडक्या करून वाया नको जायला|Marathi_M|other|7.800000
processed_mr_m_health_02313.wav|स्तनाच्या कर्करोगाचे लवकर निदान झाल्यास तो बरा करता येतो परंतु निदान आणि उपचार लांबल्यास मृत्यु येऊ शकतो|Marathi_M|other|7.700000
processed_mr_m_other_00963.wav|पोलिस सुरक्षेत अक्कू न्यायालयात हजर झाला मात्र संतप्त झालेल्या दोनशे महिलांच्या तावडीतून पोलिसही अक्कूला वाचवू शकले नाहीत|Marathi_M|other|8.649062
processed_mr_m_agri_03084.wav|अन्य सिंथेटक अथवा नैसर्गिक फायबरच्या तुलनेत बांबू अधिक सरस आहे व तो उच्च उष्णता सहन करू शकतो हे चाचण्यातून सिद्ध झाले आहे|Marathi_M|other|9.868104
processed_mr_m_general_01145.wav|जन्म कुंडलीत सूर्याचे दुष्प्रभाव प्राप्त होत असल्यास सूर्य राहूकेतूने पीडित असल्यास सूर्य संबंधित उपाय करणे फायदेशीर ठरतं|Marathi_M|other|9.100000
processed_mr_m_health_01193.wav|ती जागेपणीचा प्रत्येक क्षण फक्त सेरिब्रल पाल्सीचा आजार आणि त्यावरील उपाय यांचा विचार करण्यात व त्यासंबंधी बोलण्यात घालवते|Marathi_M|other|9.043792
processed_mr_m_education_03130.wav|साधी जीन्स आणि टीशर्ट घातलेला हा तरूण आपल्याला प्रश्नं विचारणारा कोण असे भाव त्याच्या चेहऱ्यावर स्पष्ट उमटलेले दिसत होते.|Marathi_M|other|9.438542
processed_mr_m_agri_00736.wav|गौरीपूजना दिवशी अगदी बांबू व गवत यापासून बनविलेल्या गौरीचे पूजन होते.|Marathi_M|other|5.573750
processed_mr_m_agri_02772.wav|रोज सकाळी थोडेसे दूध व पाणी मिसळून मुख्य दाराच्या दोन्ही बाजूंना टाका|Marathi_M|other|5.900000
processed_mr_m_finance_01817.wav|कर सोप्या आणि सुटसुटीत पद्धतीने कसा घेता येईल, हे अर्थक्रांती सांगते. |Marathi_M|other|5.100000
processed_mr_m_agri_03474.wav|गणेश माळी याची तीन एकर शेती असून, डाळिंब व द्राक्षांची लागवड केली आहे|Marathi_M|other|5.688521
processed_mr_m_other_01386.wav|यात घायाळ झालेल्या पत्नीच्या तोंडावर थूंकत पतीने तिला तोंडी तलाक दिला|Marathi_M|other|5.282167
processed_mr_m_general_03290.wav|अजय देवगण व तब्बू यांची प्रमुख भूमिका असलेला हा चित्रपट चांगलाच गाजला|Marathi_M|other|6.489604
processed_mr_m_finance_01977.wav|पालिकेतील क्षेत्रात पन्नास  पेक्षा अधिक झाडं लावणा्र्‍या व त्याचं संवर्धन करणा्या व्यक्ती व संस्था यांच्यासाठी स्वतंत्र गट करण्यात आला आहे|Marathi_M|other|9.577854
processed_mr_m_weather_03942.wav|फॅक्स पाठवला आणि 'उत्तर मिळेपर्यंत मी काही करू शकत नाही' असं सांगितलं|Marathi_M|other|5.549188
processed_mr_m_education_01670.wav|असे आमच्या त्सेंटा आजीला विचारले असता तिने सांगितले याची पेस्टो करतात|Marathi_M|other|7.081708
processed_mr_m_health_03571.wav|सर्दी झाल्यास हिंगाच्या गोळीचा वास घेतल्याने नाकातील सर्दी बाहेर पडते|Marathi_M|other|5.258938
processed_mr_m_weather_03460.wav|या उपग्रहाच्या सहाय्याने जगात कुठेही रात्रीचे आकाश कृत्रिम उल्कांमुळे झगमगून उठणार आहे|Marathi_M|other|6.895958
processed_mr_m_weather_04250.wav|सगळ्यांचं खानपान चालू असताना मी आणि भूषण मात्र 'आंब्याचा चहा' मागवून स्वस्थ बसलो होतो.|Marathi_M|other|6.721813
processed_mr_m_other_00367.wav|डॉल्बीवर बंदी असतानाही डॉल्बी आणल्यामुळे सातारा, कराड येथे डॉल्बीवर कारवाई करण्यात आली|Marathi_M|other|7.000000
processed_mr_m_health_02129.wav|आम्ही नेहमी ऐकत आलो आहोत की ताप जास्त असेल तर गार पाण्याच्या पट्ट्या डोक्यावर ठेवाव्या|Marathi_M|other|5.851063
processed_mr_m_politics_01651.wav|महत्त्वाच्या पाच विभागांसाठी पुढील क्रमांकावर मिस्ड् कॉल देऊन मतदान करता येऊ शकणार आहे|Marathi_M|other|6.570875
processed_mr_m_other_01724.wav|कुलाबा ते सीप्झ या मेट्रोसाठी दक्षिण मुंबईतील सुमारे पाच हजार वृक्षतोडीचा प्रस्ताव आहे|Marathi_M|other|6.700000
processed_mr_m_weather_00417.wav|त्यांत युद्धाच्या भेसूर छाया दाखवणारी वुंडेड सोल्जर, वॉर हंगर अशी प्रभावी शिल्पं आहेत.|Marathi_M|other|7.116542
processed_mr_m_agri_00283.wav|तिला ब्लॅक कॉफी देखील पसंत आहे आणि ती ब्रेकफास्टच्या वेळी एक कप ब्लॅक कॉफी सुद्धा पिते|Marathi_M|other|6.663750
processed_mr_m_other_01791.wav|प्रियंका गांधीच्या राजकीय प्रवेशाने सत्तेत काय बदल होतो हे पाहणे महत्त्तवाचे ठरणार आहे|Marathi_M|other|6.300000
processed_mr_m_health_03303.wav|खेड्यातील लोक लवकर दवाखान्यात जात नाही आणि त्यामुळे त्यांचा आजार जास्त प्रमाणात वाढतो. |Marathi_M|other|6.100000
processed_mr_m_agri_00946.wav|हिरव्या मिरच्यांवर उकळते पाणी घालून त्या उन्हात वाळवून त्यांचे पांढरे तिखट तयार करावे.|Marathi_M|other|6.455312
processed_mr_m_health_03399.wav|कोरोनाचा संसर्ग टाळण्यासाठी श्वसन संस्थेचा आजार असलेल्या व्यक्तींशी निकट सहवास टाळावा. |Marathi_M|other|7.128146
processed_mr_m_weather_02158.wav|त्यामुळे सर्व हद्दींवर त्यांच्या गोळीबाराला भारतीय जवानांनी अतिशय समर्थपणे उत्तर दिले.|Marathi_M|other|6.965604
processed_mr_m_agri_02785.wav|आवळ्याच्या झाडाखाली फिरून आवळे खाल्ले आणि त्यावर विहिरीचे पाणी तृप्त होईपर्यंत प्यायलो|Marathi_M|other|6.083250
processed_mr_m_agri_03414.wav|काही आहारासाठी जास्त जमीन आणि पाणी आवश्यक असते आणि त्यांच्यासाठी इतरांपेक्षा जास्त कार्बन उत्सर्जन होते|Marathi_M|other|8.370417
processed_mr_m_finance_03284.wav|आर्थिक व सामाजिक प्रगतीच्या दृष्टीने या क्रांतीने देशाची अर्थव्यवस्था एका वेगळ्या टप्प्यावर नेवून ठेवली|Marathi_M|other|7.279083
processed_mr_m_agri_02692.wav|हा सर्व ऊस उत्पादक पट्टा असल्याने त्यांच्याकडे प्रामुख्याने दहा  एकर क्षेत्रामध्ये ऊस हे पीक घेतले जाते|Marathi_M|other|7.673813
processed_mr_m_agri_00711.wav|बीजिंगमध्ये फुललेली गुलाबी रंगाची फुले पक्षांचा भास निर्माण करत असून झाडाची पाने सारून हा बहार आला आहे.|Marathi_M|other|8.265937
processed_mr_m_other_00533.wav|एका अर्थाने बाळासाहेब हे फार फिल्मी होते आणि म्हणूनच सगळया फिल्मी लोकांचे त्यांच्यावर फिल्मी प्रेम होते|Marathi_M|other|7.023667
processed_mr_m_politics_03144.wav|या शनिवारी तिथे गेले असते तर कार्यक्रमाची जागा खुर्च्या मांडूनच काय तीन वेळा झाडून पुसून लक्ख झाली असती|Marathi_M|other|8.242708
processed_mr_m_finance_03185.wav|एकाच वेळी सर्वानी गोंधळ न घालता ज्यांची निकड असेल त्यांनीच तातडीने पैसे बँकेत भरून नव्या नोटा काढाव्यात|Marathi_M|other|7.600000
processed_mr_m_education_01660.wav|तर एका युजरनं अशा प्रकारे बाईक चालवूच शकत नाही कारण, खड्ड्यांमुळं हे मिशन इम्पॉसिबल आहे, असं म्हटलं आहे|Marathi_M|other|9.241167
processed_mr_m_health_02704.wav|फक्त मादी मच्छरच माणसांचे रक्त शोषून घेते, नर मच्छर हे शाकाहारी असतात आणि ते फक्त गोड द्रव पदार्थ पितात|Marathi_M|other|9.171500
processed_mr_m_finance_01347.wav|केंद्र सरकारने कोणतीही योजना सुरू केली तरी त्या बाबतीत कर्नाटकला अनुदान मंजूर करताना पक्षपात केला गेला. |Marathi_M|other|7.464833
processed_mr_m_general_00718.wav|आणि ह्या पार्कांना जोडणारे पार्क कनेक्टर रस्ते आहेत जे फक्त जॉगिंग, स्केटिंग व सायकलिंग साठी राखीव आहेत|Marathi_M|other|7.400000
processed_mr_m_health_03011.wav|संशोधनाने हे सिद्ध झालेले आहे की जर आपण समस्येवर लक्ष केंद्रित केले तर आपला मेंदू त्या समस्येचा उपाय शोधून काढू शकत नाही|Marathi_M|other|10.100000
processed_mr_m_general_01760.wav|कोणताही धर्म काय म्हणतो हे जर भारताच्या घटनेशी आणि स्वातंत्र्य समता ह्या तत्वांशी सुसंगत असेल तर ती एक अनुषंगिक बाब झाली|Marathi_M|other|9.055417
processed_mr_m_health_00200.wav|आता अगदी अलीकडची सुधारणा म्हणजे ,जैविक विघटन होणारे स्टेंट्स आणि सुमारे दोन वर्षांत शरीरात पूर्ण विरघळून जाणारे स्टेंट्स|Marathi_M|other|8.929375
processed_mr_m_general_00307.wav|या भागात सार्वजनिक वाहतूक व्यवस्था नावाची काही गोष्टच नाही, त्यामुळे लोकांना मिळेल त्या वाहनातून आणि मिळेल त्या सोयीने प्रवास करावा लागतो|Marathi_M|other|9.577854
processed_mr_m_agri_01748.wav|विदर्भाला मागे पाडत कापूस लागवडीत राज्यात अव्वल झालेल्या जळगावात दरवर्षी एप्रिल मे पासूनच पूर्वहंगामी बागायती कापसाची लागवड करण्यात येते. |Marathi_M|other|10.158354
processed_mr_m_general_01554.wav|खड्ड्यातील पानाचा विडा म्हणजे देशाचा राजा, मातीची ढेकळे म्हणजे पावसाळ्याची चार महिने, घागर हे समुद्राचे प्रतीक तर पुरी म्हणजे पृथ्वी असते|Marathi_M|other|9.984208
processed_mr_m_health_00950.wav|एखाद्या व्यक्तीला सापाचा दंश झाला आणि त्याने शरीरात विष सोडले तर त्या व्यक्तीला तातडीने एएसवी म्हणजेच अँटी स्नेक वेनम नावाची लस दिली जाते|Marathi_M|other|10.077083
processed_mr_m_health_02890.wav|मानवीय शरीरावर एकाचवेळी अधिक भिन्न कार्यांचा परिणाम होतो,यामुळे त्याचे उपचार करणे अधिक अवघड होवून बसत. |Marathi_M|other|8.370417
processed_mr_m_weather_00315.wav|विठ्ठल रुक्मिणी मंदिराच्या गाभाऱ्यात गरुडस्तंभ आणि पुरातन दगडी स्तंभ वाटावेत अशी रचना करण्यात आली आहे.|Marathi_M|other|7.998896
processed_mr_m_general_02390.wav|तर हे ताम्रपट म्हणजे देव किवा पुजारी यांना श्लोक आठवून देण्यासाठी ठेवलेली पत्र नव्हेत|Marathi_M|other|7.070104
processed_mr_m_health_00471.wav|फ्रॉस्टबाईट होतो म्हणजे त्या भागातली त्वचा गोठल्यामुळे रक्त पुरवठा थांबतो आणि रक्त नसले की तो भाग मरतो|Marathi_M|other|8.521354
processed_mr_m_weather_03416.wav|या टोळीतील अजय काळभोर आणि तिरूपती उर्फ बाब्या जाधव याला यापूर्वी पिस्तुल बाळगल्या प्रकरणी अटक केली आहे|Marathi_M|other|7.430021
processed_mr_m_health_00914.wav|परंतु रक्त वाहणे थांबले नसल्याने तशाच अवस्थेत मी बाहेर पडून टॅक्सीने ठाण्याला पोहोचलो|Marathi_M|other|6.721813
processed_mr_m_politics_01528.wav|हजार कोटींच्या घोटाळ्याचा आरोपी असणाऱ्या नीरव मोदीने या बंगल्यात अनेक मोठ्या पार्टींचं आयोजन केलं होतं|Marathi_M|other|7.755083
processed_mr_m_general_01645.wav|चार वर्षांनी हा चित्रपट पुन्हा डब्यातून बाहेर काढून अलन शॅकलटन याने त्याचा शेवट बदलला|Marathi_M|other|7.035271
processed_mr_m_other_01527.wav|तरीही त्यांच्यात आकर्षुन घेणारे नेमके काय आहे हे सांगणे फार कठीण आहे|Marathi_M|other|4.899042
processed_mr_m_finance_01788.wav|कर वाढवायचे असतील, नोटबंदी करायची असेल, पेट्रोलचे दर वाढवायचे असतील तर धाडकन एकाच रात्रीत निर्णय घेतात |Marathi_M|other|8.254312
processed_mr_m_education_01802.wav|संभाजी महाराजांना खाण्यासाठी विशिष्ठ पध्द्तीने तुरीच्या डाळीची पातळ भाजी बनवण्यात आली|Marathi_M|other|6.698583
processed_mr_m_general_01240.wav|पूल, स्नूकर आणि बिलियर्ड्स हे तीनही सारखे वाटणारे खेळ वेगळे असतात हे तिथेच बघून कळाले|Marathi_M|other|6.900000
processed_mr_m_other_01558.wav|आता समिती याला काय प्रत्त्युत्तर देणार याकडे साऱ्याचे लक्ष लागले आहे|Marathi_M|other|4.887437
processed_mr_m_politics_00568.wav|गेल्या पाच वर्षात फातोरड्याचा विकास साधण्यात आमदार विजय सरदेसाई यांना अपयश आल्याचा आरोप यावेळी जोसेफ सिल्वा यांनी केला.|Marathi_M|other|9.276000
processed_mr_m_weather_02560.wav|चॅर्ली चॅप्लीन या अभिनेत्याच्या भावस्पर्शी बोलक्या डोळ्यात अवघ्या जगातील करूणा एकत्र आल्याचा भास होतो.|Marathi_M|other|7.697042
processed_mr_m_weather_00299.wav|मात्र जेव्हांकेव्हां स्त्रीची सत्ता होती तेव्हां ते अत्यंत नैसर्गिक समजले गेले असावे.|Marathi_M|other|7.348750
processed_mr_m_health_03178.wav|या शोधानुसार वेफर्स बनवणारे आणि खाणारे अशा दोघांनाही कर्करोग होण्याचा धोका अधिक असतो. |Marathi_M|other|7.000000
processed_mr_m_politics_01170.wav|रमेश सिप्पी हा त्यांचा तरुण मुलगा दिग्दर्शक म्हणून त्यांच्या हाताशी आल्यावर सिप्पींचं बॅनर अधिक वेगाने घोडदौड करू लागलं|Marathi_M|other|8.673438
processed_mr_m_finance_03056.wav|शासनाने अनुदान दिले असल्याने ते वेळेत काम होऊन खर्ची पडले नाही तर अनुदान शासनाला परत घेण्याची भीती आहे|Marathi_M|other|7.430021
processed_mr_m_general_01983.wav|यावर उपाय म्हणून स्टील आणि अल्युमिनियम प्लँटमधून अधिक स्वस्तातले इंधन विकसित करण्याचे प्रयत्न या कंपनीने सुरू केले आहेत|Marathi_M|other|9.067021
processed_mr_m_finance_01848.wav|अग्रिम उपक्रम आणि विशिष्ट कर दर प्रत्यक्ष नफा आधारावर निर्धारित आहेत|Marathi_M|other|5.270562
processed_mr_m_finance_02298.wav|केंद्र शासनाने अनुदानाची रक्कम मंजूर केली आहे, आदेशाच्या प्रतीसह अनुदान मागणी प्रस्ताव वस्त्रोद्योग संचालकास सादर करावा|Marathi_M|other|8.242708
processed_mr_m_finance_03264.wav|रिकरिंग खाते म्हणजे प्रत्येक महिन्याला विशिष्ठ रक्कम नित्यनेमाने टाकण्याची संवय लागावी म्हणून बँका अशी सुविधा देत असतात|Marathi_M|other|9.450146
processed_mr_m_education_02924.wav|सबब सत्य शोधण्यापेक्षा समाजावर आधारित नारायणाचे प्रचवन करून विश्वंभर भटजी मोकळे झाले.|Marathi_M|other|7.743479
processed_mr_m_general_01922.wav|शिवाय सर्व सण सारखेच असून मानवता हा एकच धर्म असल्याची जाणीव यामुळे वृद्धिंगत होते, अशी माहिती धामणेकर कुटुंबीयांनी दिली|Marathi_M|other|8.776771
processed_mr_m_weather_02294.wav|कारखानीस हा डोंबिवली पूर्व येथील फडके क्रॉस रोडवरील सत्चिदानंद सहकारी सोसायटीत राहतो.|Marathi_M|other|7.255854
processed_mr_m_general_02976.wav|याविषयीचा अहवाल वरिष्ठांना सादर केला जाणार असून त्यानंतरच पुढील कारवाई होईल, असंही वाघ यांनी सांगितलंय|Marathi_M|other|7.200000
processed_mr_m_agri_00658.wav|अस्नोडा पाणी प्रकल्पातून येणारे पाणी मुबलक असून ते सर्वत्र पुरत आहे.|Marathi_M|other|5.665292
processed_mr_m_education_01885.wav|चर भरण्याची कामे योग्य प्रकारे झाल्यास रस्त्यातील खड्ड्यांचे प्रमाण कमी होण्याची शक्यता आता वतॅवली आहे|Marathi_M|other|7.627375
processed_mr_m_weather_01159.wav|एकुणच सोशल मीडियात अभिव्यक्ती स्वातंत्र्याचा पुरेपूर फायदा घेऊन जुन्यानव्या संदर्भांसह एकमेकांचे वाभाडे काढले जात आहेत.|Marathi_M|other|8.567792
processed_mr_m_health_00344.wav|मेंदू सर्व प्राण्यांमध्ये सारखा असतो, पण इतर प्राण्यांच्या तुलनेत माणसाचा सेरिब्रल कॉर्टेक्स मोठा असतो|Marathi_M|other|8.405250
processed_mr_m_health_02073.wav|त्यामुळे संसर्गालाचा प्रतिकार करण्याची क्षमता कमी असलेल्या मधुमेही आणि वृद्धांसाठी ही शस्त्रक्रिया अत्यंत उपयुक्त ठरते|Marathi_M|other|8.834812
processed_mr_m_education_01209.wav|कामथे येथील गोवंश हत्त्येची घटना ताजी असतानाच पिंपळी खुर्द येथेही काहीसा असाच प्रकार उघड झाल्याने संताप व्यक्त होत आहे|Marathi_M|other|9.752000
processed_mr_m_other_02950.wav|तीस अंशापुढे अगदी डोक्यावर हात नेण्याच्या कामी खांद्याची गोलाई ज्या डौलदार स्नायूमुळे दिसते, ते डेल्टोइड स्नायूच असतात|Marathi_M|other|8.544562
processed_mr_m_politics_03160.wav|या वक्त्यव्यावर ते ठाम असून ते म्हणाले की, मला विरोध करणाऱ्यांना आसाम आणि हिंदुस्थान फाळणीच्या वेळचा इतिहास माहित नाही|Marathi_M|other|7.848750
processed_mr_m_general_00798.wav|उद्यापासून सूर्य महाराज अधिक वेगाने उत्तरायण करणार आणि नदी, नाले, ओढे याचे बाष्पीभवन अधिक वेगाने व्हायला सुरुवात होणार|Marathi_M|other|8.637458
processed_mr_m_health_03478.wav|काही वेळा मलेरियाचे विषाणू रक्तात लगेच दिसून येत नाहीत, अश्यावेळी डॉक्टर लक्षणांची समीक्षा करून योग्य उपचार सुरु करतात|Marathi_M|other|9.148292
processed_mr_m_health_02654.wav|लवकर निदान व उपचार केल्यास सांध्यातील आवरणाचा आजार हाडाला इजा करत नाही व सांध्याची हालचाल बरेच वर्षे चांगली ठेवता येते|Marathi_M|other|9.300000
processed_mr_m_weather_02209.wav|पण आज पाकड्यांच्या कुठल्याही देशविरोधी कारवाईला मुँहतोड जवाब देण्याची ताकद नरेंद्र मोदींच्या सरकारने निर्माण केली आहे. |Marathi_M|other|8.579396
processed_mr_m_weather_04266.wav|मला समजले की मुलांनी बंगल्यावर गेल्यावर कुत्रा पाळ्ण्याची तजवीज मला न विचारता अगोदरच करुन ठेवली होती.|Marathi_M|other|7.615771
processed_mr_m_general_02304.wav|शुक्रवारी दिल्ली विरुद्ध झालेल्या सामन्यात गिल हा फलंदाजी करत असताना त्याचा सुबोध घाटी याने झेल घेतला|Marathi_M|other|7.847979
processed_mr_m_education_01326.wav|तसेच विद्यार्थ्यांनी तयार केलेले उपकरण यात ठेवले जाणार आहे़ तर काही संशोधन हे पार्कमध्येच केले जातील़|Marathi_M|other|8.474917
processed_mr_m_politics_01085.wav|मोदी स्टेफन ल्योव्हेन यांच्यासोबत यानंतर स्वीडनचे राजे किंग कार्ल सोळावे गुस्ताफ यांची भेट घेणार आहेत|Marathi_M|other|9.953125
processed_mr_m_education_02487.wav|बापूंची वाणी सद्गदित होती. त्या दोन बहिणींची मुखकमले आशेने फुलली, जणू नवजीवन मिळाले नवजीवन सुरू झाले.|Marathi_M|other|9.450146
processed_mr_m_agri_02792.wav|या तिन्ही तलावातील पाण्याचा वापर पिण्यासाठी होत नसला तरी अन्य दैनंदिन कामासाठी येथील पाणी वापरले जाते|Marathi_M|other|8.400000
processed_mr_m_general_02283.wav|तर आपण ज्याचे गुरू नाही, त्याच्या यशाचे फुकटचे श्रेय मिळत असेल, तर नाकारण्याचे धैर्य पवारांपाशी नसावे|Marathi_M|other|7.743479
processed_mr_m_other_01677.wav|या इस्पितळाला लॅब टेक्नेशियन देण्यात आला होता मात्र त्याची बदली आता वास्को चिखली येथे करण्यात आली आहे|Marathi_M|other|7.174583
processed_mr_m_health_03833.wav|अमेरिकन कॅन्सर सोसायटीच्या अहवालानुसार कर्करोगाची सुरुवात होत असताना, वाढ होत असताना थकवा जाणवू शकतो. |Marathi_M|other|8.347208
processed_mr_m_education_02999.wav|कॉटनच्या जॅकेटवर झिपर पॉकेट्स तसेच स्मूथ बॉर्डरमुळे सगळ्या प्रकारच्या वेस्टर्न कपड्यांवर हे सूट होईल.|Marathi_M|other|9.020583
processed_mr_m_finance_01327.wav|यात सुरुवातीच्या केंद्राने जरी दोन वर्षे अनुदान दिले असले तरी राज्य सरकारचे अनुदान मिळण्यास उशीर झाला|Marathi_M|other|7.313917
processed_mr_m_agri_00787.wav|तालुक्यातील पाणी स्त्रोत संपू लागले असून अजून पुढील अडीच महिन्यांचा काळ जायचा असून पाणी कोठून आणायचे?|Marathi_M|other|8.010521
processed_mr_m_education_03106.wav|मग शरीर पण आतल्या आत आपली गणितं करतं आणि फॅट्स्एनर्जी जमवून ठेवतं आणि आपण सुटत जातो.|Marathi_M|other|7.615771
processed_mr_m_general_00989.wav|या मार्गावरून मुलुंड, ठाणे, भांडुप, नवी मुंबई, पवई येथे जाण्यासाठी प्रवासी बस पकडतात|Marathi_M|other|7.162979
processed_mr_m_education_00600.wav|स्लो डाऊन म्हणजे जीवनात गरज आहे, तेवढेच काम करावे, असा स्लो डाऊन आंदोलनाचा संदेश आहे|Marathi_M|other|7.456000
processed_mr_m_agri_01008.wav|खनिजद्रव्ये व मातीमध्ये असलेले पाणी यापासून द्रावण तयार होते ते  असते सॉईल सोल्युशन.|Marathi_M|other|7.232646
processed_mr_m_other_02103.wav|आलम आरा चित्रपटात झुबेदाने साकारलेली राजकन्या जिप्सींच्या तांड्यात लहानाची मोठी होते|Marathi_M|other|6.071646
processed_mr_m_politics_03145.wav|नंतर त्यांनी भुत्तोंना सोडले व झिया यांनी नव्याने निवडणुका घेण्यासंबंधी घोषणाही केली|Marathi_M|other|6.675354
processed_mr_m_politics_00972.wav|दरम्यान, ठाणे रेल्वे स्थानकात एका महिलेने रेल्वेखाली आत्महत्या करण्याचा प्रयत्न केला|Marathi_M|other|6.341563
processed_mr_m_health_03711.wav|शिवाय वेळोवेळी त्याला होणारा त्रास, किंवा शस्त्रक्रिया यांनीही अनेकदा खचायला व्हायचं|Marathi_M|other|6.187750
processed_mr_m_finance_01259.wav|नोव्हेंबर दोन हजार बारा  पासून सरकारी बँक कर्मचायांची वेतन वाढीची मागणी प्रलंबित आहे|Marathi_M|other|6.600000
processed_mr_m_other_01166.wav|चौकशीमध्ये गणेशच मॅक्सी आणि चेह्यावर ओढणी बांधून घरफोड्या करीत असल्याचे स्प्ष्ट झाले|Marathi_M|other|6.361896
processed_mr_m_finance_02995.wav|दोन टप्प्यांत विमा संरक्षणाच्या रकमेत वाढ करण्याच्या प्रस्ताव तयार करण्यात आलेला आहे|Marathi_M|other|6.094875
processed_mr_m_health_01474.wav|ज्या तरुणींना गर्भधारणा लांबवायची आहे त्यांना डॉक्टरच्या सल्ल्याने पावले उचलता येतील|Marathi_M|other|5.711729
processed_mr_m_politics_01171.wav|त्याने घेतलेल्या निवडणुका वादग्रस्त असल्या तरीही तो त्यातून  भक्कम मतांनी निवडून आला|Marathi_M|other|6.210958
processed_mr_m_other_00984.wav|ट्विंकलनं शेअर केलेल्या पोस्टमधील एका फोटोमध्ये ट्विंकलनं हे झुमके घातलेले दिसत आहेत|Marathi_M|other|6.700000
processed_mr_m_finance_02077.wav|सावंतांनी त्याकाळी खेडयातील अशिक्षित माणसांना बचत व जीवन विम्याचे महत्त्व पटवून दिले|Marathi_M|other|6.478000
processed_mr_m_other_00804.wav|कम्युनिस्टांचे सरकार ज्या ठिकाणी आहे तिथे मोठ्या राजकीय हत्या झालेल्या बघायला मिळतात|Marathi_M|other|6.100000
processed_mr_m_agri_00350.wav|या वर्षी सुरुवातीला पिके चांगली आली मात्र मध्यंतरी झालेल्या पावसामुळे पिके वाया गेली|Marathi_M|other|7.197813
processed_mr_m_finance_02917.wav|यामुळे देशातील व्यापारी तसेच नागरी सहकारी बॅँकांची एटीएम केंद्रे अधिक सुरक्षित होतील|Marathi_M|other|6.605708
processed_mr_m_agri_00324.wav|केळी हे उत्तम पौष्टिक व शक्तिवर्धक फळ असून त्यात भरपूर प्रमाणात कार्बिय पदार्थ असतात|Marathi_M|other|6.942396
processed_mr_m_general_01008.wav|कितीही कॉपी किंवा जुळवूंन आवाज काढला तरी लता मंगेशकर यांच्या आवाजाची बरोबरी आणि त्यांची संगीत क्षेत्रातील योगदान कोणीच विसरू शकत नाहीत|Marathi_M|other|9.067021
processed_mr_m_agri_00183.wav|पूर्व विदर्भातील पाणी पश्चिम विदर्भात आणणे, पुरातून वाहून जाणारे पाणी पश्चिम महाराष्ट्राच्या दुष्काळी भागात नेण्याचा प्रयत्न केला जाईल|Marathi_M|other|9.763625
processed_mr_m_finance_02491.wav|परंतु या दाम्पत्याने बँकेला कोणतीही माहिती न देता ते पैसे खर्च केले|Marathi_M|other|5.549188
processed_mr_m_weather_01602.wav|अत्याचार आणि जुलूम असतील तर किती सहन करायचे असा त्याचा सारांश होता.|Marathi_M|other|5.688521
processed_mr_m_weather_03676.wav|कारण सकाळी भेटली तेंव्हा बॉस ने सुद्धा सूट घातलेला तिने पाहिला होता|Marathi_M|other|4.800000
processed_mr_m_politics_01462.wav|अशावेळी गुत्थी हे महिला पात्र रंगवणारा सुनील ग्रोवर आता दिसणार नाही|Marathi_M|other|5.955542
processed_mr_m_finance_01879.wav|देशातील सर्वांत मोठी सरकारी बँक एसबीआय स्टेट बँक ऑफ इंडिया नेहमीच आपल्या ग्राहकांना चांगल्या आणि नवीन सुविधा देण्याच्या प्रयत्नात असते|Marathi_M|other|9.334042
processed_mr_m_other_00829.wav|भूतकाळात जे ब्लंडर झाले अशा पद्धतीचं कुठलंच ब्लंडर आम्ही करणार नाही|Marathi_M|other|6.234187
processed_mr_m_finance_03014.wav|जगातल्या काही देशांच्या अर्थव्यवस्था इतक्या बळकट आहेत की, त्या देशात त्यातून काही स्वप्नवत वाटाव्यात अशा गोष्टी घडतात|Marathi_M|other|7.685437
processed_mr_m_agri_00186.wav|वनेतर क्षेत्रातील जंगले, बांबू लागवड, पाणी साठ्यांचे वाढलेले क्षेत्र या सर्व पातळ्यांवर महाराष्ट्र अव्वल स्थानावर आहे|Marathi_M|other|9.392104
processed_mr_m_finance_02446.wav|मिळणारा महसूल आणि कर्मचायांचे वेतन याचा विचार केला असता पार्किंग शुल्कचा महसूल कर्मचार्‍यांचे वेतन देण्यासाठी जात आहे|Marathi_M|other|8.916083
processed_mr_m_agri_00477.wav|सुमन मोंडकर यांच्या तुटलेल्या मासेमारी जाळय़ात केरळ बोटी ज्या पद्धतीने गळ मासेमारी करतात ते गळ व दोऱ्या अडकलेले आढळले.|Marathi_M|other|10.193188
processed_mr_m_agri_02706.wav|उन्हाळ्यात नगदी पीक म्हणून भाजीपाला पिकवणारा तसेच भूमिपुत्रांना सावली देणारा म्हणून या गावाचे नाव सावली असे पडले होते|Marathi_M|other|8.741938
processed_mr_m_other_02979.wav|यात तालुक्यातून प्रथम क्रमांकाचे बक्षीस आभोणे तांडाला मिळाले, व्दितीय जमदा गावाला, तृतीय बोरखेडा गावाला बक्षिस मिळाले|Marathi_M|other|8.962521
processed_mr_m_health_01984.wav|कमी खर्चात पटकन प्रतिसाद देणारी ही उपचार पद्धती परदेशात उपलब्ध असून भारतातही या उपचार पद्धतीवर अभ्यास होणे गरजेचे आहे|Marathi_M|other|9.125063
processed_mr_m_agri_01917.wav|त्यामुळे या दोन्ही योजनेंचा फायदा घेऊन राज्यातील शेतकर्‍यांनी बांबू लागवड करून आर्थिक प्रगती सुधारण्यास हातभार लावावा|Marathi_M|other|7.800000
processed_mr_m_health_00192.wav|एम्ब्रोब प्रभावी उपचार सुरू करू शकतो कारण ते थुंकी पातळ करण्यास मदत करते आणि फुफ्फुसातून काढून टाकते|Marathi_M|other|8.416854
processed_mr_m_finance_00503.wav|सध्याच्या काळात व्याजदर ढिले करून, गुंतवणूक आणि उत्पादनाला चालना देण्याची गरज आहे असे सरकारला वाटते.|Marathi_M|other|8.277542
processed_mr_m_education_00764.wav|फोन टॅपिंगपेक्षा भयानक म्हणजे स्नूपिंग करण्याचा प्रकार त्यांनी केला असून, ही एक प्रकारची विकृतीच आहे|Marathi_M|other|8.106667
processed_mr_m_agri_03486.wav|हे पीक तीन महिन्यांचे असल्याने फेब्रुवारीत पूर्ण वाढ झाल्यावर पिकल्यावर या गव्हाची कापणी करण्यात आली|Marathi_M|other|7.430021
processed_mr_m_other_00772.wav|मधल्या लँडिंगवर मी तिच्या खांद्यावर हात ठेवल्याचं निमित्त झालं आणि ती स्फुंदून स्फुंदून रडायला लागली|Marathi_M|other|8.000000
processed_mr_m_politics_02423.wav|पिडितेवर अत्याचार करणारा प्रमुख संशयित आरोपी बाळा सहानेला पोलिसांनी पोक्सो कलमा अंतर्गत अटक केली आहे|Marathi_M|other|9.287604
processed_mr_m_agri_03361.wav|भरपूर व उत्कृष्ट प्रतीचा चारा सातत्याने मिळण्यासाठी धान्य पिकाप्रमाणे चारा पीक लागवडीचे नियोजन करावे|Marathi_M|other|7.964062
processed_mr_m_finance_01475.wav|देशाच्या एकूण टॅक्सपैकी तीस  टक्के पैसा मुंबईतून मिळतो आणि त्याचे कारण मुंबईचे औद्योगिक महत्त्व आहे.|Marathi_M|other|7.058500
processed_mr_m_finance_02986.wav|एका वित्तीय वर्षात सरकार द्वारे मिळवण्यात आलेले महसूल आणि एकूण खर्चाची विस्तृत माहितीला बजेट म्हणतात|Marathi_M|other|7.186208
processed_mr_m_education_00281.wav|माजी सभापती शिवाजी चुंबळे आणि पुत्र अजिंक्य चुंबळे यांनी मारहाण केल्याचा दावा संपत सकाळेंनी केला आहे|Marathi_M|other|8.245333
processed_mr_m_general_02517.wav|"भारत हा आपल्या साम्राज्याचा केन्द्रबिंदू आहे परंतु भारत गमावला तर आपल्या साम्राज्याचा सूर्य मावळेल"|Marathi_M|other|7.081708
processed_mr_m_other_01825.wav|कंपनीच्या एका इंजिनिअर नुसार, ट्रेडिशनल पद्धतीनं स्कायस्क्रेपर तयार करण्यासाठी एकएक वीट जोडावी लागते|Marathi_M|other|7.975688
processed_mr_m_health_02192.wav|त्या व्यक्तींनी वेदना होत असलेल्या ठिकाणी रात्री झोपण्यापूर्वी कच्च्या कांद्याच्या रसाने मालिश करावी|Marathi_M|other|6.400000
processed_mr_m_agri_00807.wav|जिल्ह्यामध्ये वाढलेला ऊस, शेतीचे क्षेत्र व एकंदर पाण्याची गरज या सर्व गोष्टींचा विचार करुन पाण्याचे स्त्रोत बळकट करणे काळाची गरज आहे.|Marathi_M|other|10.065479
processed_mr_m_general_01011.wav|जेव्हा आपण दोन  कनेक्टिंग ट्रेननं प्रवास करता तेव्हा आपल्या मनात नेहमी येत असतं की, पहिल्या गाडीला उशीर झाला तर दुसरी गाडी सुटून जाईल|Marathi_M|other|9.800000
processed_mr_m_general_02325.wav|दक्षिण आफ्रिकन मुळाचे भारतीय संघाचे माजी प्रशिक्षक गॅरी कर्स्टन यांना भारतीय क्रिकेट नियामक मंडळ वर्षाकाठी तीन  कोटींचे मानधन द्यायचे|Marathi_M|other|9.821667
processed_mr_m_other_01089.wav|लष्कराच्या ताफ्यात स्फोटकांनी भरलेली कार घुसवून स्फोट घडवल्याचे त्यात म्हटलेले होते|Marathi_M|other|6.141312
processed_mr_m_finance_03464.wav|बहुवर्षीय महसूल गोळा करण्याची सुसूत्र योजना आखून कर आकारणी अधिक विस्तृत करावी लागेल|Marathi_M|other|6.800000
processed_mr_m_health_03268.wav|यामध्ये आपला मेंदू एका प्रोजेक्टरचं काम करतो आणि आपले डोळे स्क्रीन सारखं काम करतात. |Marathi_M|other|6.199354
processed_mr_m_agri_02552.wav|दालचिनी पूड व अर्धा टेबलस्पून काजु तुकडे घालुन त्यातील पाण्याचा अंश जाईपर्यंत परता. |Marathi_M|other|7.000000
processed_mr_m_politics_02919.wav|विस्डेनचा हा पुरस्कार मिळविणारी स्मृती मानधना ही भारताची तिसरी महिला क्रिकेटपटू आहे|Marathi_M|other|6.280625
processed_mr_m_finance_01665.wav|सोन्याचा पेढा म्हटल्यावर सर्वांना प्रश्न पडलाच असेल की, या पेढ्याची किंमत किती असले|Marathi_M|other|6.234187
processed_mr_m_other_00954.wav|सेंट्रींग काम करणाया किरण नामक एका तरुणाने आपण केलेल्या उपद्व्यापाची कबुली दिली आहे|Marathi_M|other|6.350292
processed_mr_m_finance_02787.wav|इतके पैसे खर्च करूनही मिरजेच्या नशीबात खराब रस्ते का, असा सवाल नागरिकांना पडतो आहे. |Marathi_M|other|6.478000
processed_mr_m_health_01317.wav|पूर्वकल्पना नसलेली कृती करताना मेंदू आणि शरीराच्या इतर अवयवांचा समन्वय वाढीला लागतो|Marathi_M|other|6.791458
processed_mr_m_general_00470.wav|पोश्टर बॉयज आणि पोश्टर गर्ल या चित्रपटां प्रमाणेच हा चित्रपट देखील विनोदाच्या सोबत एखादा सामाजिक संदेश देणाराच असणार|Marathi_M|other|9.032187
processed_mr_m_general_01341.wav|वर्धा, चंद्रपूर आणि गडचिरोली या दारूबंदी असलेल्या तीन जिल्ह्यांत दरवर्षी सरासरी सुमारे पाचशे कोटी रूपयांची दारू खपते|Marathi_M|other|9.100000
processed_mr_m_politics_00451.wav|मात्र त्यामुळे स्पेक्ट्रम घोटाळ्यामध्ये लाखो कोटी रुपयांचा भ्रष्टाचार उघडकीस आला आणि स्पेक्ट्रम वाटप अखेर रद्द झाले.|Marathi_M|other|8.645000
processed_mr_m_agri_00089.wav|प्रधानमंत्री मोदी म्हणतात, पर ड्रॉप मोअर क्रॉप माझ्या शेतात ड्रॉपच नाही पाणी तर ठिबक सिंचनाच्या अनुदानाचा फायदा काय?|Marathi_M|other|9.821667
processed_mr_m_general_00543.wav|जस जसे उंचीवर जाऊ ऑक्सिजन विरळ होत जातो , मात्र तरीही विरळ हवेतील ऑक्सिजन घेत इंधन जाळण्याची स्क्रेमजेटची क्षमता आहे|Marathi_M|other|10.135146
processed_mr_m_general_01460.wav|टेडोरेच्या चपळ हलचालीने कुस्ती रंगतदार होईल अशी अपेक्षा असताना विजयने एकतर्फी विजय मिळवत महाराष्ट्राचा झेंडा फडकावला|Marathi_M|other|9.400000
processed_mr_m_general_01886.wav|प्रभावशाली अभिनेता ते प्रतिभावान दिग्दर्शक असा क्लिंट ईस्टवुडचा प्रवास कसा झाला, ते आपण रफ कटच्या पूर्वार्धात पाहिलं|Marathi_M|other|8.393646
processed_mr_m_general_00955.wav|पृथ्वी शॉचा भारतीय संघ आणि जेसन संघाचा ऑस्ट्रेलिया संघ यंदा चौथ्यांदा विश्वचषक जिंकण्याच्या इराद्याने मैदानात उतरतील|Marathi_M|other|8.788375
processed_mr_m_health_02652.wav|त्या अवयवाचा गंभीर कर्करोग झाल्यास अथवा ते एखाद्या गंभीर अपघातात नष्ट झाल्यास तो त्या पुरुषासाठी फार मोठा धक्का असतो|Marathi_M|other|9.159896
processed_mr_m_politics_03187.wav|महाराष्ट्रात चालत्या रेल्वेतून खाली पडलेल्या जख्मी प्रवाशासाठी लोको पायलटने रेल्वे उलटी चालवल्याची घटना समोर आली आहे|Marathi_M|other|8.393646
processed_mr_m_general_01175.wav|आपल्याच मस्तीत नाचणारे इतके मश्गुल असतात की ठेका हेच त्यांचे लक्ष्य असते आणि अंगाला हिसके देऊन नाचणे हा त्यांचा धर्म|Marathi_M|other|8.939312
processed_mr_m_finance_02411.wav|बजेट तयार करताना उत्पन्नाच्या दीडपट अपेक्षित खर्च समजू शकतो मात्र अव्वाच्या सव्वा बजेट नागरिकांना खूष करण्यासाठी फुगवून दाखवला जातो. |Marathi_M|other|10.169958
processed_mr_m_weather_02255.wav|शनिवारी आल्तीनो येथील त्यांच्या कार्यालयात घेतलेल्या पत्रकार परिषदेत, बॉस्को पत्रकारांशी बोलत होते.|Marathi_M|other|6.872729
processed_mr_m_politics_00828.wav|आंध्रात महिला अत्याचाराच्या खटल्यांसाठी विशेष सरकारी वकील म्हणून नामांकित महिला वकील नेमण्यात येते.|Marathi_M|other|8.393646
processed_mr_m_health_00816.wav|दगडफेक करणारा कार्यकर्ता मागे आणि डॉक्टर पुढे अशी शहरभर फेरी निघते|Marathi_M|other|6.315458
processed_mr_m_health_03916.wav|यात शरीराची चयापचय क्रिया शांत स्थितीत असताना म्हणजेच शरीर विश्रामावस्थेत असताना तापमान मोजले जाते. |Marathi_M|other|8.486521
processed_mr_m_finance_01419.wav|दोन देशातील वादामुळे जागतिक स्तरावर व्यापारात मंदी जाणवत आहे, ज्यामुळे व्यापारी सुरक्षित गोष्टींमध्ये गुंतवणूक करण्यावर भर देत आहेत,|Marathi_M|other|9.229563
processed_mr_m_education_02209.wav|मिष्कील कोपरखळ्या आणि खुमासदार शैलीचा वापर करत त्यांनी कसलेल्या वक्त्याप्रमाणे चौफेर फटकेबाजी केली.|Marathi_M|other|8.010521
processed_mr_m_politics_00692.wav|संतापलेल्या जमावाने उल्बुरिया रेल्वे स्थानकात रेल्वे इंजिनवर दगडफेक केली आणि ट्रॅकवर नाकाबंदी केली.|Marathi_M|other|8.103396
processed_mr_m_general_00642.wav|त्यामुळे पृथ्वी खणत खणत परिघाच्या दुसया टोकाला गेलं आणि त्या खड्डयात मेट्रो बांधली तर आपण मेट्रोने अगदी कमी खर्चात अमेरिकेला जाऊ शकू|Marathi_M|other|10.030646
processed_mr_m_general_02050.wav|त्यामुळे अमेरिकेने युनायटेड किंग्डमच्या संमतीने जपानच्या हिरोशिमा आणि नागासाकी या दोन विभक्त शहरांवर अणु हल्ला करण्याचा निर्णय घेतला|Marathi_M|other|9.589458
processed_mr_m_finance_00905.wav|विशेष म्हणजे जगभरात नाव कमवलेल्या बेस्ट उपक्रमाला भारतातील कोणतीही बँक कर्ज देण्यास तयार होत नाही यापेक्षा दुर्दैवी बाब कोणती असावी?|Marathi_M|other|9.821667
processed_mr_m_education_02422.wav|त्याला इंग्रजीत वेदर कॉक किंवा मराठीत वात कुक्कुट असे म्हटले जाते.|Marathi_M|other|6.443167
processed_mr_m_other_01192.wav|तुमच्या व्हीव्हीपॅटच्या चिट्ठ्या जिथे मोजल्या गेल्या तिथे नक्की काय झालं त्याचा शोध घेणं गरजेचा आहे|Marathi_M|other|6.768250
processed_mr_m_general_00493.wav|अभिराम, शैलेंद्र वैद्य या फेसबुक मित्राने माइन काम्फची लिंक पाठवली आहे त्यात असा काही उल्लेख नाही, असे त्यांचे म्हणणे आहे ही ती लिंक|Marathi_M|other|9.879708
processed_mr_m_agri_02485.wav|पाट म्हणजे शेतात पाणी जाण्यासाठी थारोळ्याला जोडून पुढे नेलेली दगडांनी बांधलेली छोटी अरूंद जलवाहिनी. |Marathi_M|other|8.823208
processed_mr_m_agri_00481.wav|लागवड करताना सगळे क्षेत्र एकाचवेळी न लावता तीन अगर चार टप्प्यांत लावावे म्हणजे फुले अधिक काळ बाजारात पाठविता येतील.|Marathi_M|other|9.241167
processed_mr_m_agri_00121.wav|बंदीच्या काळात परप्रांतीय मच्छीमार बोटींकडून होणारी मासेमारी यामुळे जिल्ह्याातील मासेमारी उत्पादनात मोठी घट होत आहे|Marathi_M|other|9.217958
processed_mr_m_finance_02596.wav|हा दर वाढावा यासाठी पेंड निर्यातीवर असणारे अनुदान दोन  टक्क्यावरून दहा  टक्के केले|Marathi_M|other|6.350292
processed_mr_m_agri_02949.wav|हिरवळीची पिके द्विदल वर्गीय असल्यास हवेतील नत्र जमिनीत स्थिरीकरण करण्यास मदत करतात|Marathi_M|other|6.768250
processed_mr_m_education_01753.wav|त्याऐवजी सत्य नाकारून आपलाच हट्ट पुढे रेटला, मग भावनाशून्य निसर्ग निष्ठूर होत असतो|Marathi_M|other|7.511292
processed_mr_m_health_03099.wav|या दिवसात सर्वत्र चिखल आणि पाण्याचे डबके तयार होते यात लेप्टोचे जिवाणू तयार होतात. |Marathi_M|other|6.350292
processed_mr_m_finance_01658.wav|व्यवसाय आणि उद्योगासाठी देण्यात आलेल्या बुडीत कर्जांसाठी बँकांनी कोणते निकष लावले?|Marathi_M|other|6.094875
processed_mr_m_other_01991.wav|यात निग्रोंच्या हक्कांसाठी काम करणाऱ्या मार्टिन ल्यूथर ज्युनियर यांचाही समावेश आहे|Marathi_M|other|6.300000
processed_mr_m_health_02524.wav|त्यासाठी त्यांचे वेळोवेळी लसीकरण करणे गरजेचे असते, परंतु त्याकडे दुर्लक्ष होत असते|Marathi_M|other|6.210958
processed_mr_m_health_03714.wav|त्यांना काही आजार झाल्यामुळे ही नोकरी सोडणे भाग पडलेच पण हे दोन्ही धंदेही बंद पडले|Marathi_M|other|6.327063
processed_mr_m_education_00457.wav|तसेच टॉयलेटच्या वस्तूंची तोडफोड करून एक्झॉस्ट फॅन चोरीला गेल्याचे प्रकार घडले आहेत|Marathi_M|other|6.730667
processed_mr_m_education_03393.wav|कळस रेथील ही पहिलीच घटना नसून वारंवार अशा प्रकारे घटना घडत असल्याचे दिसून येत आहे.|Marathi_M|other|6.965604
processed_mr_m_weather_02102.wav|पाणिनीय स्कंभ धातूपासून महाराष्ट्री स्तंभ  व मराठी खांब निघालेला समजणें युक्त आहे.|Marathi_M|other|7.300000
processed_mr_m_health_00565.wav|मागील लेखात पृथ्वीवरील पहिली सजीव पेशी व त्यापूर्वी तिचा पूर्वज असलेला रेप्लिकेटर हे कसे निर्माण झाले असावेत ते आपण थोडक्यात पाहिले|Marathi_M|other|10.169958
processed_mr_m_general_02058.wav|कुठल्याच देशात त्या त्या देशातील योद्ध्यांची प्रतिमा धार्मिक स्थळी ठेवत नाहीत, मात्र शिवाजी महाराजांची ठेवली जाते हे त्यांचं मोठेपण|Marathi_M|other|8.800000
processed_mr_m_politics_03391.wav|त्यापैकीच एक पत्र इतिहास संशोधक घनश्याम ढाणे यांना धुळ्यातील समर्थ वाग्देवता मंदिर येथे सापडले आहे|Marathi_M|other|9.327500
processed_mr_m_health_03597.wav|तो वादळी वेगाने सर्व शरीरात पसरतो आणि शरीरातल्या पेशी, रक्तवाहिन्या यांच्या अस्तित्वावर घाला घालतो|Marathi_M|other|7.700000
processed_mr_m_weather_00723.wav|अशा प्रगत घटकांमुळे अधिक चांगले काम करणारे आणि दीर्घकाळ टिकणारे इम्प्लाण्ट्स बनवता येऊ लागले आहेत.|Marathi_M|other|7.081708
processed_mr_m_other_02961.wav|या परीक्षेच्या संदर्भाने त्रयस्थ व्यक्तिंकडून सातारा येथील सैनिक स्कूलविषयी गैरसमज पसरवले जात आहेत|Marathi_M|other|7.700000
processed_mr_m_health_00852.wav|त्यातही कुठल्या प्रकृतीच्या वात कफ पित्त  माणसाने किती गोळ्या कुठल्या पथ्यासह खाव्या हे ते सांगणार|Marathi_M|other|8.370417
processed_mr_m_education_00939.wav|यातील निम्म्या गाळ्यांचे परस्पर हस्तांतरण झाल्याची आणि भाडे करार संपुष्टात येत असल्याची स्थिती आहे|Marathi_M|other|7.733333
processed_mr_m_politics_01063.wav|पोलिसांनी दिलेल्या माहिती नुसार आरोपी मुझ्झमिल आणि मानसी हे दोघे मुंबईत अंधेरीत परिसरात राहात होते|Marathi_M|other|8.300771
processed_mr_m_finance_03424.wav|महसूल विभागातील कामकाजात सुधारणा केली नाही तर तुमची गय केली जाणार नाही, असा सज्जड दमच त्यांनी भरला|Marathi_M|other|7.627375
processed_mr_m_politics_00961.wav|मात्र, आमदार हिरेंनी गाडी थांबवून तवेरा गाडीतील सुनील किर्वे व शन्नो फाळके या तरुणांना मारहाण केली|Marathi_M|other|8.765167
processed_mr_m_other_00192.wav|मुस्लीम राष्ट्रांनी दिलेल्या प्रस्तावावर अडेलतट्टू भूमिका घेत पाकिस्तानने मुस्लीम राष्ट्रांचा प्रस्ताव नाकारला आहे|Marathi_M|other|8.962521
processed_mr_m_politics_01680.wav|गावाच्या दरवाजाच्या खिडकीचे प्रवेशद्वार उघड्यण्यात येते आणि त्यातून बैलांची उडी मारण्याची स्पर्धा आयोजित केली जाते|Marathi_M|other|7.763438
processed_mr_m_health_01480.wav|तुम्ही सिगारेटचे जितके झुरके ओढाल तितका तुमचा रक्तदाब अधिक वाढत जातो ज्यामुळे तुमच्या संपूर्ण शरीराला धोका उद्भवतो|Marathi_M|other|7.900000
processed_mr_m_general_02144.wav|त्यांना इतर कुठले पुरस्कार मिळाले नसतील पण अजिंठा लेणी आणि वॉल्टर स्पिंक ही नावे मात्र येणाऱ्यापिढ्या जोडूनच घेतील|Marathi_M|other|8.277542
processed_mr_m_finance_02934.wav|जेव्हा भारतात कोणत्याही दुसर्‍या देशातून सामान आयात होते त्यावर जो कर आकारला जातो, त्याला कस्टम ड्यूटी म्हटले जाते|Marathi_M|other|8.080167
processed_mr_m_agri_03539.wav|जमिनीवर पडलेले पावसाचे पाणी अडविणे व ते जमिनीत मुरवून भूगर्भातील पाण्याची पातळी वाढविणे हा या अभियानाचा उद्देश आहे|Marathi_M|other|9.043792
processed_mr_m_agri_02000.wav|प्रत्तेक झाडाच्या खाली ज्या माणसाच्या नावाने ते झाड लावण्यात आले आहे त्या माणसाचे नाव एका पाटीवर लिहीण्यात आले आहे|Marathi_M|other|7.500000
processed_mr_m_general_02229.wav|पण बातमी ही आहे की या सुंदर चपला ज्या कारागिरांच्या हातांनी बनवल्यात ते कारागीर आपल्या हातून घडलेल्या गुन्ह्याची शिक्षा भोगत आहेत. |Marathi_M|other|9.577854
processed_mr_m_other_02118.wav|नुकताच नववीचा निकाल जाहीर झाला होता, त्यामध्ये ती नापास झाली होती|Marathi_M|other|4.748104
processed_mr_m_health_03607.wav|एवढंच नव्हे तर जिथे शॉक लागून मृत्यू झाला होता, ते ठिकाणही दाखवलं|Marathi_M|other|5.300000
processed_mr_m_other_01217.wav|विषय डिस्क्लोज करत नाही, पण एवढं सांगेन की ही एक फॅमिली फिल्म आहे|Marathi_M|other|5.154458
processed_mr_m_health_03311.wav|आणि ते वाहणारं रक्त आणि ते प्रेत माझ्या डोळ्यांपुढे का उभं राहतं?|Marathi_M|other|5.119625
processed_mr_m_politics_02028.wav|आज लिंबाची जागा कलिंगडाने काबीज केली असून कलिंगडाच्या गाड्यावर थंडगार बर्फात ठेवलेल्या फोडी खाण्यासाठी ग्राहकांच्या उड्या पडत आहेत|Marathi_M|other|9.287604
processed_mr_m_agri_02111.wav|एक म्हणजे तीन दिवस गहू भिजत घालणं वगैरे गोष्टींना फाटे देऊन सरळ बाजारात मिळतो त्या गव्हाचा बारीक रवा तीन दिवस पाण्यात भिजत घालायचा|Marathi_M|other|9.635917
processed_mr_m_agri_02874.wav|याचे बैल कडक गवत खातील व माझ्या बैलांना चांगले मऊ गवत खायला मिळेल|Marathi_M|other|5.900000
processed_mr_m_politics_01936.wav|गेल्या काही वर्षांपासून डाकघर हे इतिहास जमा होण्याची भीती प्रत्येकाच्या मनात होती|Marathi_M|other|6.570875
processed_mr_m_health_00634.wav|सध्याची परिस्थिती पाहता आजाराचे निदान व उपचार हे फारच खर्चिक व त्रासदायक ठरत आहेत|Marathi_M|other|6.443167
processed_mr_m_health_03953.wav|अशा परिस्थितीत लहान आतड्याचा शेवटचा भाग पोटावर आणून कृत्रिम गुदद्वार करावे लागते.|Marathi_M|other|7.279083
processed_mr_m_education_01002.wav|सिनेमाच्या तयारी निमित्त राधिकाने गेले वर्षभर मार्शल आर्टस्चे प्रशिक्षण घेतले आहे|Marathi_M|other|6.560000
processed_mr_m_finance_03010.wav|पाचशे  फूट आणि त्यापेक्षा कमी चटई क्षेत्र असलेल्या मालमत्तांचा कर पूर्ण माफ करावा|Marathi_M|other|6.083250
processed_mr_m_health_03792.wav|प्रथम अवस्थेत वर्तमान अनुभव लक्षात राहत नाहीत, त्यामुळे नवीन काही शिकता येत नाही.|Marathi_M|other|5.700000
processed_mr_m_health_00953.wav|रक्तवात, रक्तपित्त यांसारखे रक्ताचे आजार तसेच नायटा रोगातही ही भाजी आवर्जून खातात|Marathi_M|other|7.871187
processed_mr_m_agri_02511.wav|गुलाबी ओठांसाठी ताज्या लाल गुलाबाच्या पाकळ्या वाटून मध आणि लोण्यात मिसळून लावावे. |Marathi_M|other|6.512833
processed_mr_m_other_02271.wav|यवतेश्वर घाटातून पुढे चढाने सायकल पट्टूंमध्ये पुढे जाण्यामध्ये एक चुरस लागली होती|Marathi_M|other|6.060042
processed_mr_m_general_02059.wav|आजमितीस भारताची लोकसंख्या शंभर  कोटींचे वर आहे प्रत्येक व्यक्तीची पट्टी महर्षींनी लिहिली आहे काय?|Marathi_M|other|7.035271
processed_mr_m_general_00710.wav|यावेळी अटर्नी जनरल के के वेणुगोपाल यांनी या याचिकांवर उत्तर देण्यासाठी चार आठवड्यांचा वेळ मागितला|Marathi_M|other|7.743479
processed_mr_m_weather_03252.wav|होय, एप्रिलच्या गर्मीत प्रेक्षकांना अक्टूबरच्या गुलाबी थंडीचा अनुभव देण्याचा त्यांचा प्रयत्न आहे. |Marathi_M|other|6.478000
processed_mr_m_weather_02514.wav|मोल्टन गोल्ड आणि बर्गंडी शेडमधील स्ट्रक्चर रफल्ड साडीमध्ये प्राजक्ताचे सौंदर्य मात्र खुलून दिसतंय|Marathi_M|other|7.800000
processed_mr_m_health_00774.wav|पण, टीबीवरील उपचार महागडे आणि वर्षानुवर्षे चालणार असा समज असल्यामुळे अनेक जण उपचार घेणं ही टाळतात|Marathi_M|other|7.708646
processed_mr_m_weather_04108.wav|या अहवालात पाद्र्यांनी  लैंगिक अत्याचार करण्यासाठी धर्माचा शस्त्रासारखा वापर केला असे म्हटले आहे.|Marathi_M|other|7.221042
processed_mr_m_politics_02790.wav|देशाची अव्वल महिला दुहेरीतील खेळाडूंमध्ये सानियाने नंबर वन रॅंकिंगने सुरुवात करत अखेरी ती आता नवव्या स्थानावर आहे|Marathi_M|other|9.786833
processed_mr_m_agri_02826.wav|पूर्वी भात ठेवण्यासाठी पिशव्यांचा उपयोग न करता बांबूच्या बेळांपासून तयार करण्यात आलेल्या कणगीचा वापर केला जात असे|Marathi_M|other|7.836354
processed_mr_m_education_03422.wav|प्रशिक्षकांचा आग्रह मान्य करीत चन्द्रो यांनी रायफल क्लबचे सभासदत्व घेतले आणि त्यांच्या प्रशिक्षणाला सुरुवात झाली.|Marathi_M|other|8.393646
processed_mr_m_general_01087.wav|चित्रपटाची कथा बिपीन धायगुडे व अभिजित कुलकर्णी यांनी लिहिली असून संवाद त्यांच्यासोबत योगेश मार्कंडे यांनी लिहिलेत|Marathi_M|other|9.078625
processed_mr_m_politics_02343.wav|तो विरोध त्यांच्यापुरता ठीक आहे पण निर्गुण भक्ती करणाऱ्यांनी सगुण भक्ती करणाऱ्यांना कमी लेखण्याचं काहीच कारण नाही|Marathi_M|other|8.173042
processed_mr_m_health_00906.wav|एनाफिलस या डासामुळे मलेरिया तर क्युलेक्स, एडिस या जातींच्या डासांपासून अनुक्रमे मेंदूज्वर व डेंग्यू हे आजार होतात|Marathi_M|other|9.276000
processed_mr_m_general_00488.wav|चित्रपट आवडलाच पण त्या निमित्ताने अनेक गोष्टी लक्षात आल्या व अनेक प्रश्न उत्तरांची मनात पुन्हा नव्याने गर्दी जमली|Marathi_M|other|8.382021
processed_mr_m_general_00073.wav|त्यामुळे जिथे गरज आहे, तिथे हे ब्लॉक्स आणि पॅनल छप्पर नेऊन थोडंसं सिमेंट वापरून जोडून स्वच्छतागृहं उभं करता येतं|Marathi_M|other|8.400000
processed_mr_m_health_00041.wav|थोडक्यात अशी त्वरित रोगनिदान आणि प्रभावी औषधं पूर्ण मात्रेत वापरून लवकरात लवकर रोगावर नियंत्रण मिळवणं महत्त्वाचं|Marathi_M|other|9.171500
processed_mr_m_agri_02019.wav|प्रक्रिया केलेल्या वैरणीचा कोप्यात ढीग करताना वैरणीचे थरावर थर देऊन भरपूर दाब द्यावा म्हणजे वैरण घट्ट दाबली जाईल|Marathi_M|other|8.556188
processed_mr_m_weather_00766.wav|त्यामुळे हार्मिसन आणि फ्लिंन्टॉप भारतात जाण्यास नकार देत असतील तर तो इंग्लंडसाठी मोठा झटका असेल. |Marathi_M|other|6.884333
processed_mr_m_other_01534.wav|तसेच प्रत्येक घरात नागरिकांची भेट घेण्यावर जिल्ह्यातील पदाधिकाऱ्यानी भर दिला आहे|Marathi_M|other|5.560812
processed_mr_m_agri_03489.wav|जूनमध्ये खरीप पिकांची पेरणी झाल्यानंतर सप्टेंबर महिन्यात ही पिके काढणीसाठी येतात|Marathi_M|other|6.083250
processed_mr_m_health_01788.wav|एखादा सुपरस्टार आता कसा हसेल, कसा रडेल हे डोळे मिटून सांगता येतं|Marathi_M|other|5.100000
processed_mr_m_general_02582.wav|असे झाले तर पाकिस्तान भारताचा दुश्मन असलेल्या तालिबान चा वापर काश्मीर मधील आपले मनसुबे पूर्ण करण्यासाठी करू शकतो|Marathi_M|other|8.900000
processed_mr_m_finance_00986.wav|कमी होणारे उत्पन्नाचे स्त्रोत आणि वाढणारा खर्च याचा मेळ बसवताना सरकारच्या नाकातोंडाला फेस येतोय.|Marathi_M|other|7.615771
processed_mr_m_other_00311.wav|क्रांतीविषयी बोलताना ते म्हणाले, क्रांतीचा विषय निघाला की प्रेंच राज्यक्रांतीचे उदाहरण दिले जाते|Marathi_M|other|7.400000
processed_mr_m_education_01785.wav|फादर सिल्वेंच्या अशा कृतीचा अंधश्रद्धा निर्मुलन समितीनी चांगलाच समाचार घेतला आहे|Marathi_M|other|6.837896
processed_mr_m_other_04188.wav|त्यानंतर दारूच्या नशेत देवराजू चेन्नैगौडाच्या जवळ जाऊ लागला व त्याने त्याच्याकडे शरीर संबंध ठेवण्याची मागणी केली|Marathi_M|other|8.556188
processed_mr_m_finance_02956.wav|राज्य सरकारने सहकार उध्वस्त करण्याचा व कृषि उत्पन्न बाजार समित्या बरखास्त करण्याचा घाट घातला आहे|Marathi_M|other|7.162979
processed_mr_m_weather_01359.wav|मात्र शुक्रवारी पहिल्यांदाच कडाक्याची थंडी आणि हिमवृष्टीचा आनंद येथील नागरिक व पर्यटकांनी घेतला.|Marathi_M|other|7.244250
processed_mr_m_politics_02135.wav|विम्याचे हप्ते भरणे, सिनेमाची तिकिटे, रेल्वे आरक्षण या गोष्टीही पेटीएमच्या माध्यमातून करता येतात|Marathi_M|other|7.990938
processed_mr_m_politics_00546.wav|दिवसा शंभर मूर्तींचे कास्टिंग करणाऱ्या, शंभर गणेश मूर्तींच्या डोळ्याची आखणी करणाऱ्या महिला आहेत.|Marathi_M|other|7.476458
processed_mr_m_health_00519.wav|औषधाने पेशी उद्दिपित होतात आणि रोगाचा प्रतिकार करून, त्याचा नाश करून सक्षम बनतात|Marathi_M|other|6.176125
processed_mr_m_health_02830.wav|यात रुग्णाला सतत उलट्या होतात, शौचाला होते, पोट दुखते आणि काहीवेळा अंगही दुखू लागते आणि ताप येतो|Marathi_M|other|8.358813
processed_mr_m_health_02071.wav|डॉक्टर हे जीवनदान देण्यासाठी असून त्यांच्यावरच अशा प्रकारचे हल्ले होणे हे दुर्दैवच म्हणावे लागेल|Marathi_M|other|6.803083
processed_mr_m_other_02214.wav|आता ते आश्रमातील इतर व्यक्तींना कसली आवश्यकता आहे का ते पाह्ण्यासाठी निघाले होते|Marathi_M|other|6.100000
processed_mr_m_weather_02572.wav|त्यानंतरही बारा वर्ष सवतीचा आणि निष्क्रिय नव्याचा शेजार सहन करूनही आजाबाय कधी कडवट झाल्या नाहीत.|Marathi_M|other|8.254312
processed_mr_m_weather_02534.wav|शेतीभाती पिकून कोकणच्या वास्तवात समृद्धी झुलू लागली की कवडा या पक्ष्याचे कुकारव कुंजन चालू होते.|Marathi_M|other|7.975688
processed_mr_m_education_01690.wav|सभ्येतेच्या मर्यादा ओलांडली जाणारी ही पद्धत बंद केली जाणार असून अशाप्रकारे छायाचित्रे काढण्यासही मज्जाव केला आहे|Marathi_M|other|9.032187
processed_mr_m_politics_01232.wav|तर तिथेच काही तज्ञांचं म्हणणं असं आहे की सध्या अशी अनेक मूलभूत संशोधनं झाली आहेत ज्याच्या आधारावर औषधं बनवणं तितकं सोपं काम नाही|Marathi_M|other|10.095313
processed_mr_m_politics_03445.wav|मध्य रेल्वेच्या विद्याविहार रेल्वे स्थानकावर नुकताच भरदिवसा विटांनी भरलेला ट्रक उलटून चार प्रवासी जखमी झाले होते|Marathi_M|other|8.730333
processed_mr_m_finance_00345.wav|गृहकर्ज घेतले असल्यास त्याच्या भरलेल्या हप्त्यांवर व व्याजावर किती कर सूट मिळते?|Marathi_M|other|6.710187
processed_mr_m_education_00815.wav|त्यावेळी अभिनेत्री अंजू महेंद्रू आणि गॅरी यांच्या अफेअरच्या चर्चा रंगल्या होत्या|Marathi_M|other|6.453333
processed_mr_m_other_00775.wav|दरम्यान, आता सर्व बोर्डांच्या शाळांना मराठी न शिकवल्यास भूर्दंड भरावा लागणार आहे|Marathi_M|other|6.300000
processed_mr_m_education_01968.wav|ज्योतीसारखी उजळणारी पाठ असलेला सुतारपक्षी झाडाच्या खोडांवर आपल्या लांब जीभेने भक्ष्य खुरपत असतो.|Marathi_M|other|8.904479
processed_mr_m_agri_02095.wav|गावातील नदी, विहिरी तसचं बोअरला ऑक्टोबर महिन्यात असलेलं पाणी आणि या पाण्यावर हिरवा शालू ओढून घेतलेली ही शेती आहे |Marathi_M|other|8.672271
processed_mr_m_health_03872.wav|पुरळ येण्यापूर्वीचे एक-दोन दिवस व पुरळ आल्यानंतर पाच-सहा दिवसांपर्यंत रुग्णामार्फत इतरांना प्रादुर्भाव होऊ शकतो. |Marathi_M|other|8.869646
processed_mr_m_other_02237.wav|त्यातही कोणत्या काळात सुरु झाली आणि कोणकोणत्या समाजातल्या स्तरांत फोफावत गेली हे पाहणे रोचक ठरेल|Marathi_M|other|6.849521
processed_mr_m_agri_03537.wav|सुमारे पाच ट्रक कांदा त्यांनी शेतात फेकला असून किमान खत म्हणून तरी त्याचा शेतीसाठी उपयोग व्हावा, अशी अपेक्षा आहे|Marathi_M|other|7.964062
processed_mr_m_politics_01502.wav|मात्र पर्रिकर यांनी असं वक्तव्य करत देशाच्या शत्रुंची तुलना त्यांनी थेट राजकीय विरोधकांशी केलीये|Marathi_M|other|7.383563
processed_mr_m_general_01936.wav|चार छोटे चंद्र हे शनी आणि त्याच्या मोठया चंद्रांमुळे तयार झालेल्या स्थिर लॅग्रॅन्ज बिंदूवर कायमचे अडकलेले दिसतात|Marathi_M|other|9.322437
processed_mr_m_politics_02885.wav|त्या काळात तत्कालीन राज्यपाल जेकब यांनी चार अभयारण्ये जाहीर करण्याचे धाडस दाखवले|Marathi_M|other|6.547646
processed_mr_m_agri_03363.wav|जमिनीस खोल छिद्रे पाडून आपण पिकांना क्षारयुक्त पाणी देतो आणि माती प्रदूषण वाढवतो|Marathi_M|other|6.400000
processed_mr_m_weather_03319.wav|मांडवात सवाष्णीच्या पदरात तांदूळ, खोब्याची वाटी टाकून ओटी भरण्याचे दिवस आता गेले|Marathi_M|other|7.600000
processed_mr_m_agri_00599.wav|खरीप पिकाची लागवड जून-जूलै महिन्यात आणि उन्हाळी पिकाची लागवड जानेवारी फेब्रूवारी महिन्यात करावी.|Marathi_M|other|6.837896
processed_mr_m_education_00742.wav|आधी जनतेची लूट करायची आणि नंतर थोडी भीक देऊन मदत केल्याचा आव आणणे हा प्रकार म्हणजे जनतेला मूर्खात काढण्याचाच आहे|Marathi_M|other|9.813333
processed_mr_m_agri_01206.wav|मिलींद पाटील यांनी जिल्ह्यात बांबू लागवडही फायदेशीर ठरत आहे असे सांगून बांबू लागवडीची नोंद सातबारा मध्ये व्हावी, अशी मागणी केली|Marathi_M|other|8.254312
processed_mr_m_weather_00464.wav|जाकोब सोफ्यावर बसला आणि त्याच्या विरुध्द दिशेला असलेल्या सोफ्यावर स्टेला बसली की जेणेकरुन ती त्याच्याशी आरामात बोलू शकणार होती.|Marathi_M|other|9.310833
processed_mr_m_general_01275.wav|सूर्योदयाच्या वेळी त्याच्या अंगावर उमटणार्या इंद्रधनुषी छटा, त्यातून उगवणारा लाल रंगी सूर्य सगळ्या परिसराला स्वप्नवत करून सोडतो|Marathi_M|other|9.752000
processed_mr_m_finance_01407.wav|महाराष्ट्र सरकारने दूध अनुदानाची रक्कम कमी करून फेब्रुवारी महिन्यात प्रति लिटरमागे तीन  रुपये अनुदान देण्याचा निर्णय घेतला आहे.|Marathi_M|other|8.962521
processed_mr_m_agri_00097.wav|मग मी पाणी पिताना काहीतरी कठीण वस्तु पाण्यात असल्याची मला पुसटशी जाणीव झाली व केवळ प्रतिक्षिप्त क्रिया म्हणुन ते पाणी मी थुंकलो|Marathi_M|other|9.798438
processed_mr_m_general_00270.wav|या ड्वार्फ ग्रहाचा एकेकाळी उपग्रह मानला गेलेला शेरॉन इतका मोठा आहे की त्या दोघांमधील गुरुत्वीय केंद्र दोघांच्या कक्षेबाहेर येते|Marathi_M|other|9.949375
processed_mr_m_weather_02577.wav|यानुसार वॉर्डातील महत्त्वांच्या ठिकाणांसह, दुभाजक, रेलिंग्ज आदी दर्शनी भागातील घटकांना वॉर्डनुसार ठरलेला रंग देण्यात येणार आहे.|Marathi_M|other|9.879708
processed_mr_m_politics_00593.wav|युनियन बॅँकेचा अजिंक्य कापरे पुरुष गटात, तर देना बॅँकेची पूजा यादव महिला गटात स्पर्धेतील सर्वोत्तम खेळाडू ठरले.|Marathi_M|other|9.136688
processed_mr_m_agri_03385.wav|जालन्यातील रेशीम कोष खरेदी बाजाराच्या आजवरच्या कार्यकाळात दहा  जानेवारी दोन हजार वीस  हा दिवस महत्त्वपूर्ण ठरला|Marathi_M|other|8.521354
processed_mr_m_agri_03125.wav|नंतर त्याच पॅनमध्ये अर्धे किसलेले सफरचंद आणि बेरीजचे तुकडे आणि चवीपुरती साखर व थोडे पाणी घालून बारीक गॅसवर ठेवा|Marathi_M|other|9.589458
processed_mr_m_finance_00449.wav|तेव्हा ज्यांचे उत्पन्न करपात्र आहे त्यांना डेबीट योजनेत वा मासिक उत्पन्न योजनेत पहिला पर्याय फायदेशीर ठरू शकतो.|Marathi_M|other|8.649062
processed_mr_m_general_02274.wav|वसई पद्धतीने बनविण्यात आलेल्या जेवणावर ताव मारून आणि अनेक खेळ खेळून लहान मोठ्यांनी ईस्टरचा सण आनंदात साजरा केला|Marathi_M|other|9.241167
processed_mr_m_education_00497.wav|तुमच्या बाबतीतही असाच काहीसा प्रकार घडलाय हे निश्चीत आणि आता हे जे काही आलं आहे त्याचा हेतु निश्चीत चांगला नाही|Marathi_M|other|9.525333
processed_mr_m_education_03313.wav|मग अशा प्रकारांतून राजकीय पक्ष आपापल्या शागीर्दांना अप्रत्यक्ष बळ देते, असा निष्कर्ष काढण्यास पुरेसा वाव मिळतो.|Marathi_M|other|8.672271
processed_mr_m_general_00855.wav|आजही मलिक परिवार, काश्मीरी पंडित व महंत या तीन प्रकारचे लोक एकत्र येंऊन छडी मुबारकची परंपरा व प्रथा पूर्ण करतात|Marathi_M|other|9.217958
processed_mr_m_health_00379.wav|गर्भलिंग चाचणी आणि गर्भपात यावर कायद्यानं बंधनं असली तरी ती धाब्यावर बसवून आजही स्त्रीभ्रूण हत्या केल्या जातातच|Marathi_M|other|8.892875
processed_mr_m_politics_02441.wav|दरम्यान जर लष्कर ए तायबा प्रमुख हाफिज सईद विरोधात कोणत्याही प्रकरणात तो आरोपी नसेल, तर त्याची सुटका केली पाहिजे|Marathi_M|other|9.949375
processed_mr_m_agri_03478.wav|भूगर्भातील पाण्याचे पुनर्भरण होण्यासाठी छतावरचे पाणी जमिनीत मुरण्याची प्रक्रिया होणे गरजेची आहे|Marathi_M|other|7.290687
processed_mr_m_agri_01310.wav|लिंगनूर येथील पाझर तलावासह त्या गावाने साखळी बंधारे शेततळी बांधून पाणी साठवण क्षमता वाढवली आहे. |Marathi_M|other|7.348750
processed_mr_m_general_02561.wav|त्याचा पुणे टू गोवा हा आगामी चित्रपट असून यामध्ये त्याने हे एक गाणे गायले असून हे जर्नी गीत आहे|Marathi_M|other|7.488062
processed_mr_m_weather_02232.wav|अशा सरकारला वठणीवर आणण्यासाठी आणि जिंकण्यासाठी ही चळवळ पुढं चालू ठेवण्याचा समितीचा निर्धार आहे.|Marathi_M|other|6.977229
processed_mr_m_weather_02017.wav|आकाशात आभाळ दाटुन येतात परंतु पावसाचे म्हणावे तसे आगमन होत नसल्याने विहीरी अजुनही कोरड्याच आहे.|Marathi_M|other|7.522896
processed_mr_m_agri_01790.wav|तहान लागलीय तांब्याभर पाण्याची आणि तुम्ही ओंजळभर पाणी देता आणि वरून सांगताय आम्ही पाणी देतोय ना|Marathi_M|other|7.300000
processed_mr_m_agri_02682.wav|सांगली किंवा नाशिकच्या पूर्व भागात कमी पावसाच्या पट्ट्यात हजारो कोटींची द्राक्षे उत्पादित होतात|Marathi_M|other|6.700000
processed_mr_m_health_03204.wav|कापल्यावर तिच्या घशातल्या स्नायूंचं काम सुरू होतं नि पंपातून ओढलं जावं तसं रक्त फटाफट ओढलं जातं|Marathi_M|other|8.080167
processed_mr_m_education_01469.wav|महाराजांचं देहावसान आणि शंतनू मोघेंनी साकारलेले शिवाजी महाराज याबद्दल जाणून घ्या कलाकारांची मतं|Marathi_M|other|8.521354
processed_mr_m_weather_00881.wav|केवळ वातावरण निवळ्ण्याची प्रतिक्षा करणे एवढेच उत्पादकांच्या हातात असल्याचे शेतकरयांनी सांगितले.|Marathi_M|other|6.900000
processed_mr_m_health_00233.wav|म्हणजे जन्मताच पिल्लांचे डोळे उघडे असून, पिल्लांच्या अंगावर पिसांची लव असते व ती चालूफिरू शकतात|Marathi_M|other|7.604167
processed_mr_m_other_01639.wav|त्यांच्यावर कुठलीही कारवाई होणार नाही, हे दुर्देव आहे असे त्यांनी आपल्या ट्विटमध्ये  म्हटले आहे|Marathi_M|other|6.152917
processed_mr_m_weather_04017.wav|मध्य प्रदेशातील धार जिल्ह्यातील चिखलदरा गावात मेधा पाटकर अहिंसेच्या मार्गाने आंदोलन करत होत्या.|Marathi_M|other|7.488062
processed_mr_m_weather_00324.wav|घृष्णेश्वर ज्योतिर्लिंगाची जलधारा पूर्व दिशेला असल्यानं या मंदिराला पूर्ण प्रदक्षणा घातली जाते.|Marathi_M|other|7.209417
processed_mr_m_health_02793.wav|हा ब्रेन स्ट्रोक आहे असं निदान झाल्यानंतर त्यावर त्वरित उपाय करून त्या आजारातून बाहेर पडता येतं|Marathi_M|other|6.800000
processed_mr_m_finance_01757.wav|शहरातील काही प्रसिध्द दवाखाने तसेच डॉक्टरांवर आयकर विभागाने गुरुवारी छापे घातले|Marathi_M|other|6.756625
processed_mr_m_health_01276.wav|परंतु रक्ताची चाचणी केली असता, त्याच्या शरीरात हंता हा दुर्मिळ विषाणू आढळून आला|Marathi_M|other|6.640542
processed_mr_m_weather_02354.wav|त्यासाठी सध्या असलेल्या रस्ते बांधणीच्या गतीमध्ये दुपटीने वाढ करावी लागणार आहे.|Marathi_M|other|6.524438
processed_mr_m_politics_01386.wav|अवघ्या दीड वर्षाच्या मुलीला महिला  निर्दयीपणे मारहाण करत असल्याचं दिसून येत आहे|Marathi_M|other|6.060042
processed_mr_m_general_01179.wav|कारण या बाद फेरीत एखाद्या डिजर्व्हिंग संघाला एखादा दिवस खराब गेला की खेळ खल्लास|Marathi_M|other|6.640542
processed_mr_m_education_00425.wav|पण क्रिकेटच्या इतिहासात सचिनची जर्सी पहिलीच अशी जर्सी नाही, जी निवृत्त झाली आहे|Marathi_M|other|8.789333
processed_mr_m_education_00487.wav|हा मनि लॉंड्रिंगचा प्रकार आहे असा आरोप ईडी म्हणजेच सक्त वसुली विभागाने केला आहे|Marathi_M|other|6.592000
processed_mr_m_agri_03498.wav|तुम्ही पाण्यात ताज्या वनौषधी, फळे किंवा थोडासा स्टेव्हिया टाकून ते गोड करू शकता|Marathi_M|other|6.489604
processed_mr_m_agri_01176.wav|मजुरी करून पोट भरत असताना त्यांनी आपल्या छोट्य़ाशा शेतात भात पीक घेणे सुरू केले.|Marathi_M|other|6.597500
processed_mr_m_general_01436.wav|त्यानंतर कर्णधार फाफ डु प्लेसिस याने डीन एल्गार याच्या साथीने संघाचा डाव सावरला|Marathi_M|other|7.453229
processed_mr_m_weather_02097.wav|जगातले सर्व लोक तोंडात बोट घालून भारताच्या या यशाकडे पाहत आहेत. |Marathi_M|other|5.398271
processed_mr_m_weather_02421.wav|तसंच द्वाराच्या दोन्ही बाजूंना गोमयानं शेणानं त्रिकोण, चौकोन लिंपून त्यावर कवडयांनी स्वस्तिकाच्या आकृती काढून रंगवल्या होत्या.|Marathi_M|other|9.775229
processed_mr_m_health_03912.wav|वापराबद्दलची गुप्तता आणि कोणताही खर्च नसणे हे त्यांचे फायदे आहेत. परंतु या पद्धती वापरण्यासाठी आत्यंतिक मनोनिग्रह असावा लागतो.|Marathi_M|other|9.700000
processed_mr_m_general_01419.wav|या गडाच्या पूर्व उतारावर म्हाळुंगी आणि आढळा या नद्या उगम पावतात|Marathi_M|other|6.919167
processed_mr_m_general_00527.wav|त्यापैकी पहिली स्टेल्थ म्हणजे शत्रूला चकवा देणे आणि दुसरी म्हणजे एखाद्या संगणक प्रणालीला असलेला सर्वात जास्त धोका निश्चित करणे|Marathi_M|other|9.500000
processed_mr_m_weather_02452.wav|तत्पूर्वी राष्ट्रपतींनी ओडीशाच्या खुर्दा जिल्ह्यातील बारुई टेकडीला भेट दिली आणि पायका विद्रोह यांच्या स्मारकाची पायाभरणी केली.|Marathi_M|other|9.461750
processed_mr_m_politics_02772.wav|सोहळ्यात उपस्थित महिला आणि सखींना मधूर शुगर, रोकडे ज्वेलर्स आणि विप्रोच्या वतीने भेटवस्तू प्रदान करण्यात आल्या|Marathi_M|other|9.008979
processed_mr_m_finance_01469.wav|यासाठी वृद्धाश्रमाच्या अनुदानात वाढ करण्याचा आणि एसटीच्या प्रवासात सवलत देण्याच्या योजना यापूर्वीच अंमलात आहेत|Marathi_M|other|7.731875
processed_mr_m_finance_02138.wav|त्यामुळेच अक्षय कुमार व इतर अनेक सेलीब्रिटी जे मुळात भारताचे नागरिक नसले तरी त्यांना भारतात कर अदा करावा लागतो|Marathi_M|other|7.557729
processed_mr_m_other_01430.wav|गरज पडल्यास लेखकासाठी आणि प्रतिक्रिया देणार्यासाठी प्रशासनाची मदत घेण्याचाही मार्ग ऊपलब्धं आहे|Marathi_M|other|6.895958
processed_mr_m_finance_03210.wav|या सुविधेचा लाभ घेण्यासाठी आपल्याला मेनूवर जाऊन तेथे नमूद केलेल्या स्टेप्स फॉलो कराव्या लागतील|Marathi_M|other|7.300000
processed_mr_m_health_00848.wav|सनस्क्रीन तुमच्या हाताच्या तळव्यांवर घ्या आणि शरीराच्या उघडय़ा भागावर एकएक ठिपका लावा आणि पसरवा|Marathi_M|other|7.847979
processed_mr_m_politics_01895.wav|बहुचर्चित मुंबई कोस्टल रोडचे एक्स्टेंशन होत कोस्टल रोड हा थेट घोडबंदर मार्गापर्यंत पोहचणार आहे|Marathi_M|other|9.055417
processed_mr_m_agri_01789.wav|पडीक जमिनीत हिर्लेकर यांनी बांबू लागवड केली आहे |Marathi_M|other|4.144396
processed_mr_m_education_01582.wav|कर्फ्यू नसूनही आम्हाला थांबवण्यात आलं कारण त्यांना रस्त्यावर कोणत्याही प्रकारची वर्दळ नको होती|Marathi_M|other|7.058500
processed_mr_m_health_00908.wav|शरीरातील रक्त हा एक असा घटक आहे की त्याच्यात किरकोळ बदल होण्याच्या शक्यताही खूपच दुर्मीळ असतात|Marathi_M|other|7.244250
processed_mr_m_other_00684.wav|महागड्या गाड्यांच्या काचा खाली करून आतून पानाच्या लांबवर जातील अशा पिचका्या मी पाहिलेल्या आहेत|Marathi_M|other|6.895958
processed_mr_m_other_03254.wav|मॉस पॅट व्हॉल्स् ओबो आणि इरशाश या नूवोसीबिर्स्क आणि टॉम्स्क प्रादेशिकांच्या दरम्यान स्थित आहेत|Marathi_M|other|7.700000
processed_mr_m_health_03226.wav|या थेरपीमुळे शरीरातील वेदना व सूज कमी होण्यास मदत होते व त्यामुळे साहजिकच हालचालींत सहजता येते|Marathi_M|other|8.080167
processed_mr_m_agri_01117.wav|उन्हाळी शेतीची काही वैशिष्टय़े असून उन्हाळी हंगामात भात पिकाच्या वाढीच्या काळात म्हणजेच जानेवारी व फेब्रुवारी महिन्यात प्रखर सूर्यप्रकाश असतो.|Marathi_M|other|10.053875
processed_mr_m_other_01328.wav|पोस्टात विश्वासाने लोक पैसे गुंतवतात त्यामुळे त्यांच्या पैशांची जबाबदारी हि पोस्ट खात्याची आहे|Marathi_M|other|6.768250
processed_mr_m_finance_01846.wav|गृह कर्ज घेताना ग्राहकाने फ्लोटिंग दराचा आधार घेतला तरी कर्ज एक वर्षासाठी निश्चित करण्यात येते|Marathi_M|other|6.872729
processed_mr_m_other_01816.wav|असे म्हटले जाते की, तीन ममी सैनिकांचे असू शकतात कारण तीन ममी पैकी एका ममीच्या ङोक्याला जखम आहे|Marathi_M|other|7.430021
processed_mr_m_education_00252.wav|रस्त्यांवरील खड्ड्यांमुळे एका महिलेची बसमध्येच प्रसूती झाल्याचा प्रकार हिंगोली जिल्ह्यातील औंढा तालुक्यातील जांभरून येथे घडला|Marathi_M|other|10.112000
processed_mr_m_health_00554.wav|त्यांनी औषधे घेताना आपले डॉक्टर अथवा फिजिओंच्या सल्ल्यानेच औषधे घ्यावी आणि वाडाच्या डोपिंग प्रतिबंधक नियमांचे कठोर पालन करावे|Marathi_M|other|9.185313
processed_mr_m_other_00280.wav|भारतात मेवाडच्या राजांनी त्यांच्या प्रतिस्पर्ध्यांच्या हत्तींना आपल्या घोड्यांना लहान हत्तींची कातडी पांघरून मूर्ख बनवले होते|Marathi_M|other|9.241167
processed_mr_m_weather_04413.wav|मानवाची उत्क्रांती झाली आणि अन्नाला चव यावी म्हणून तो मिठाचाही वापर करू लागला. |Marathi_M|other|5.955542
processed_mr_m_health_00428.wav|या आठही जणांवर उपचार सुरु असून प्रकृती स्थिर असल्याची माहिती डॉक्टारांनी दिलीय|Marathi_M|other|6.582479
processed_mr_m_weather_03976.wav|विशेष म्हणजे मंदिरातील खांबांवर अनेक देवदेवता आणि ऋषी-मुनींचे पुतळे कोरले आहेत|Marathi_M|other|6.000000
processed_mr_m_health_03747.wav|अशावेळी त्यांना त्वेरेने उपचार मिळाल्यास, शरीरात साखर निर्माण झाल्यास फरक पडतो|Marathi_M|other|6.100000
processed_mr_m_other_02478.wav|दर गुरुवारी लोक जत्थ्याने त्याच्याकडे येत राहिले आणि महाराज तोडगे सांगत राहिला|Marathi_M|other|5.400000
processed_mr_m_general_01012.wav|डिसेंबर रोजी असोल्डा येथे झालेल्या एलपीजी सिलिंडर स्फोटामुळे एक दांपत्य दगावले|Marathi_M|other|6.900000
processed_mr_m_weather_01929.wav|पुणे आणि ठाण्यातील पावसाने जुलै महिन्यातील यापूर्वीचे सर्व रेकॉर्ड मोडले आहेत.|Marathi_M|other|5.665292
processed_mr_m_health_00655.wav|आजाराची लक्षणे दिसताच त्याची सरकारी दफ्तरात नोंद होऊन त्वरित उपचार करायला हवेत|Marathi_M|other|5.932333
processed_mr_m_health_02107.wav|बोटातून येणारं रक्त रोखण्यासाठी धोनीने बोट तोंडात घातलं आणि नंतर ते रक्त थुकलं|Marathi_M|other|6.118083
processed_mr_m_politics_02112.wav|शिपिंग मॅग्नेट नावाने प्रसिद्ध असलेला अब्जाधीश अँटो मार्डन त्याचा अलिशान आणि अतिशय महागडा सुपर याट विकणार आहे|Marathi_M|other|9.531417
processed_mr_m_weather_00230.wav|आयपीएल स्पॉटफिक्सिंग प्रकरण उजेडात येण्यापूर्वी क्रिकेटच्या मैदानात श्रीसंतला ठुमक ठुमक नाचताना पाहिलाच असेल.|Marathi_M|other|8.765167
processed_mr_m_education_01577.wav|परंतु आम्ही वेळोवेळी व्यक्त केल्यानुसार गांधीजींचे मौन हा आमच्यासाठी आत्मीयतेचा व तितक्याच कुतूहलाचा विषय आहे|Marathi_M|other|9.519813
processed_mr_m_education_00919.wav|हे केंद्र आदिवासी संशोधन व प्रशिक्षण संस्थेंतर्गत मुंबईत स्थापन केले असून त्याचे मुख्य कार्यालय पुणे येथे आहे|Marathi_M|other|9.152000
processed_mr_m_weather_00437.wav|मान्सूनच्या पुढील प्रवासासाठी वातावरण अनुकूल असल्याने राज्यातही मान्सूनचं वेळेत आगमन होईल असं म्हटलं जात आहे.|Marathi_M|other|8.133125
processed_mr_m_general_02721.wav|घुमान साहित्य संमेलनात संत नामदेवांच्या पुनीत वास्तव्याने पवित्र असलेल्या मातीवर मराठी सारस्वताचा झेंडा फडकला|Marathi_M|other|8.567792
processed_mr_m_agri_00243.wav|ब्रेडच्या स्लाईसच्या कडा सुरीने काढून टाकाव्यात नंतर एकेक स्लाईस पाण्यात टाकून हाताने दाबून पाणी काढून टाकावे|Marathi_M|other|8.474917
processed_mr_m_agri_00073.wav|शॅक्समध्ये माती घालून सजविण्यात आलेली जमीन आणि लाकडी फ्लोरिंग समुद्राच्या पाण्यात वाहून गेलेे|Marathi_M|other|7.046875
processed_mr_m_other_01278.wav|ही भावना वृध्दींगत होणं हे आपल्या चळवळीचं यश आहे असं मला वाटतं|Marathi_M|other|5.100000
processed_mr_m_agri_02290.wav|वृक्षतोड सुध्दा या पाणी टंचाईस कारणीभूत असून यामुळे जमिनीत पाणी मुरण्याचे प्रमाण कमी झाले आहे|Marathi_M|other|7.186208
processed_mr_m_health_03168.wav|पौष्टिक आहार व नियमित व्यायाम नसल्याने शरीराचेही संतुलन बिघडते व मधुमेह होण्याची शक्यता वाढते|Marathi_M|other|7.267479
processed_mr_m_general_00693.wav|स्वतंत्र संगीतकार म्हणून त्यांनी पूर्बोरंग या बंगाली तर आनंदमठ या हिंदी चित्रपटाला संगीत दिले|Marathi_M|other|7.100000
processed_mr_m_agri_02043.wav|क्रेप पेपरची गुलाबी व डार्क ग्रे देठ असलेली फुले बनवायला शिकलो|Marathi_M|other|4.700000
processed_mr_m_health_03943.wav|नेत्रपटलाच्या अस्तराला  रंगीत द्रव्यांचे डाग आणि सूज असू शकते.|Marathi_M|other|5.200000
processed_mr_m_education_01296.wav|रिद्धीसिद्धींचा हा स्वामी भक्ताची कोणतीच इच्छा अपुरी ठेवत नाही अशी भाविकांची अतूट श्रद्धा आहे|Marathi_M|other|8.393646
processed_mr_m_health_00333.wav|ही सर्जरी यशस्वीरित्या पार पडल्याचं हृतिकवर सर्जरी करणारे डॉक्टर बि के मिश्रा यांनी सांगितलंय|Marathi_M|other|7.650604
processed_mr_m_other_00614.wav|आपली साधना चुकून आपण पुन्हा पृथ्वीवर आलो असे त्याला वाटू लागले|Marathi_M|other|5.100000
processed_mr_m_education_00648.wav|दारिद्र्य आणि अज्ञानाचा गैरफायदा घेऊन धनाढ्य आणि वासनांधांनी आदिवासी मुलींना आपलं शिकार बनवलं|Marathi_M|other|8.000000
processed_mr_m_finance_01934.wav|त्या अनुषंगाने ज्या जिल्ह्यातील सर्व बँकांची परिपूर्ण माहिती प्राप्त होईल, अशा जिल्ह्यात या योजनेचा तातडीने लाभ देण्यात येईल|Marathi_M|other|8.451688
processed_mr_m_finance_03179.wav|एकीकडे उसाची शेती करण्यासाठी बँकांकडून घेतलेले कर्ज व त्यावर होणारे व्याज हे फेडायचे कशाने, या विचाराने तो गर्भगळीत झाला आहे|Marathi_M|other|9.984208
processed_mr_m_education_03352.wav|जपानमध्ये झोपणे, चालणे एवढंच नाही तर खाण्या पिण्यात सुद्धा तंत्रज्ञानाची मदत घेतली जाते पण तरीही इथले लोक इतके हेल्दी असतात.|Marathi_M|other|10.169958
processed_mr_m_agri_03217.wav|तर लोहाची कमतरता दूर करण्यासाठी प्रति हेक्टरी तीस  किलो फेरस सल्फेट हे खत वापरण्यात येणार आहे|Marathi_M|other|7.673813
processed_mr_m_education_01402.wav|आमचा एक क्लाएंट होता त्याला विविध आकाराचे आणि प्रकारचे ग्लासेस आणि मग्ज् गोळा करायची हौस होती|Marathi_M|other|7.697042
processed_mr_m_other_01618.wav|तुरुंगात मानसिक छळ करण्यात आला, असा आरोप करत दोषींच्या वकिलांनी कोर्टात नवीन याचिका दाखल केली|Marathi_M|other|6.942396
processed_mr_m_weather_01454.wav|काही विशिष्ट संकेतस्थळे पालकांनी ब्लॉक केली पाहिजेत, असा सल्ला अम्मांनी यावेळी पालकांना दिला.|Marathi_M|other|7.557729
processed_mr_m_finance_02233.wav|इतर राज्यात नैसर्गिक वायूवर भरमसाठ कर असताना महाराष्ट्रात केवळ तीन टक्के कर कुणाच्या फायद्यासाठी लावण्यात आला असा सवाल आता विचारण्यात येतोय|Marathi_M|other|9.612687
processed_mr_m_agri_01454.wav|याच प्रमाणे मातीच्या तव्यावर बनलेली पोळी व माठाचे पाणी फक्त स्वादिष्टच नसत तर ते जन्मभर तुम्हाला निरोगी बनवत|Marathi_M|other|8.196271
processed_mr_m_politics_03171.wav|आता ब्रिटनमध्ये रोज ऑफीसला जाणारी पत्नी आणि तिच्या माघारी घरकाम करणारा नवरा हे दृश्य अगदी सामान्य झालेले आहे|Marathi_M|other|8.080167
processed_mr_m_politics_00836.wav|दरम्यान, एकदा का तुम्ही पात्र ठरलात तर तुमची ती पात्रता स्पर्धेच्या पुढील तीन वर्षांसाठी ग्राह्य मानली जाते.|Marathi_M|other|8.347208
processed_mr_m_weather_04260.wav|याप्रकरणी सीबीआयने सचिन अंदुरे आणि हिंदू जनजागृती समितीचा सदस्य वीरेंद्र तावडे या दोघांना आधीच अटक केली आहे.|Marathi_M|other|9.171500
processed_mr_m_education_02532.wav|कंगनाने मधुर्या क्रिएशनची सोनेरी रंगाची कांजीवरम साडी आणि फाल्गुनी शेन पिकॉक रंगाचा कस्टम कॉरसेट घातला होता.|Marathi_M|other|10.042250
processed_mr_m_general_00971.wav|कोणाचे मृत्यु सन म्हणून साजरे करायला लागला तर कोणाचे बलात्कार हे मनोरंजन म्हणून फक्त टि व्ही वर बघायला लागला|Marathi_M|other|7.580938
processed_mr_m_weather_03682.wav|सत्ताधारी आपण कसं चांगलं काम केलं, हे सांगण्यात तर विरोधक त्यांना खाली खेचण्यासाठी धोरणं आखण्यात मश्गूल आहेत|Marathi_M|other|7.128146
processed_mr_m_health_03004.wav|ते म्हणजे ज्या देशात कडूलिंबाचे वृक्ष असतात, तेथे मृत्यु आणि आजार फिरकत नाहीत|Marathi_M|other|5.572417
processed_mr_m_agri_00456.wav|काकूंनी कपाटातून कात्री काढून काकांच्या कामाचे कोरे करकरीत कागद कचाकचा कापले.|Marathi_M|other|7.535938
processed_mr_m_education_01388.wav|एफडीसीच्या मात्रेत पॅक दोन किंवा दोनपेक्षा अधिक चिकित्सीय औषधांचे मिश्रण असते|Marathi_M|other|8.091771
processed_mr_m_weather_04268.wav|यात इंडीक इनपुट एक्स्टिंशन वापरून सहजगत्या मराठी लिपीत मजकूर टंकित करता येतो.|Marathi_M|other|7.093333
processed_mr_m_other_02476.wav|रोहन सिप्पींच्या आगामी वेब सिरीजमध्ये समीरच्या अभिनयाची झलक पहायला मिळणार आहे|Marathi_M|other|6.048417
processed_mr_m_health_02602.wav|काही अहवालात असे आढळले आहे की कोरोना विषाणू साप व वटवाघूळ या दोघांमध्ये आढळला|Marathi_M|other|6.489604
processed_mr_m_politics_00929.wav|हा सर्व इतिहास आता सांगण्याचे कारण सिद्धूंनी पुन्हा एकदा वाद ओढवून घेतला आहे.|Marathi_M|other|6.710187
processed_mr_m_politics_02976.wav|ही स्पर्धा सन्मित्र क्रीडा संकुल कोथरूड येथे रेडियंट अकादमीने आयोजित केली आहे|Marathi_M|other|6.559271
processed_mr_m_politics_02892.wav|तसेच पॅरिस हल्ल्याचा मुख्य सूत्रधार अब्देल हमिद अबौदच्या तो थेट संपर्कात होता|Marathi_M|other|7.186208
processed_mr_m_politics_01638.wav|माजी फ्रेंच सम्राट भूमध्य समुद्रातील स्थित एल्बा या बेटावर पाठविण्यात आला आहे|Marathi_M|other|6.431563
processed_mr_m_politics_00964.wav|तर भाजप आमदार शशिकला जोल्लेंच्या विजयातून पालिकाही सर करण्याची तयारी करत आहे.|Marathi_M|other|6.710187
processed_mr_m_weather_01582.wav|युनिटी कन्सल्टंट यांचेकडून दोनदा विस्तृत प्रकल्प अहवाल तयार करण्यात आला होता.|Marathi_M|other|6.100000
processed_mr_m_weather_00878.wav|लाखो वर्षापूर्वी या भूपट्टयांचे अस्तित्व होते व ते कशा प्रकारे तुटून वेगवेगळे प्रदेश तयार याची माहिती अतिशय महत्त्वाची आहे.|Marathi_M|other|9.171500
processed_mr_m_general_01385.wav|अखेर अतिरिक्त वेळेत खेळ सुरू झाल्यावर सहा मिनिटांतच प्रशिक्षक लुइस वॅन गाल यांनी पर्सीच्याजागी हंटेलारला बदली म्हणून पाठवले|Marathi_M|other|9.624292
processed_mr_m_agri_02901.wav|ब्रेड थोडावेळ पाण्यात भिजत ठेवून नंतर त्यांच्या कडा काढून टाका आणि दोन्ही हातात घट्ट दाबून त्यातील पाणी पूर्णपणे काढून टाका|Marathi_M|other|9.299208
processed_mr_m_politics_01218.wav|असा सवाल उपस्थित करून मुख्यमंत्री उद्धव ठाकरे यांनी आरे कारशेडचा अपवाद वगळता एकाही कामाला ब्रेक लावला नसल्याचे स्प्ष्ट केले|Marathi_M|other|9.926167
processed_mr_m_health_02526.wav|यकृत दान केलं तर त्याचा शरीरातला भाग पुनर्निर्मित होत असतो, त्यामुळे यकृत दान केल्यानं आणखी एका व्यक्तीला जीवनदान मिळू शकतं|Marathi_M|other|9.577854
processed_mr_m_politics_01274.wav|मिनरल वॉटर आणि कोल्ड्रिंगसाठी छापील किमतीपेक्षा दोन रुपये अधिक दुकानदार घेत असतील तर आता तुम्हाला थेट तक्रार करता येणार आहे|Marathi_M|other|9.287604
processed_mr_m_health_01071.wav|जंतुबाधा झालेल्या व्यक्तीच्या खोकल्यातुन व शिंकेव्दारे गोवराचा विषाणू श्वसन मार्गातून सुक्ष्म थेंबाच्या स्वरुपात बाहेर पडतो|Marathi_M|other|8.904479
processed_mr_m_general_01689.wav|पण ग्रेसांच्या कविता अब्सर्ड अंगाने समजावुन घ्यायचा प्रयत्न करता येईल आणि त्यातुन मिळणारा आस्वाद फार वेगळा असेल असे माझे मत|Marathi_M|other|8.765167
processed_mr_m_general_00415.wav|आजच्या जगातील अनेक सामाजिक आणि आर्थिक प्रश्नांवर मात करण्यासाठी अंतराळ तंत्रज्ञान म्हणजेच स्पेस टेक्नोलॉजीचा उपयोग होऊ शकतो|Marathi_M|other|9.844896
processed_mr_m_finance_02336.wav|आपल्या एका किंवा अधिक कर्जांचे मासिक हप्ते भरण्यासाठी तुम्हाला एखादे लहानसे कर्ज घेण्याचा मोह होऊ शकतो, पण तसे कधीच करू नका|Marathi_M|other|8.916083
processed_mr_m_finance_02264.wav|आकस्मिक स्थितीत पिकाचे नुकसान झाल्यास आर्थिक मदत देण्यासाठी शासनाने पीक विमा योजना सुरू केली|Marathi_M|other|6.745021
processed_mr_m_agri_03222.wav|बारीक पीठ झाल्यावर त्यात थोडे पाणी मिसळून चेहर्‍यावर लावता येईल अशी सैलसर पेस्ट बनवून घ्यावी|Marathi_M|other|6.500000
processed_mr_m_finance_01575.wav|जुने मंडळ असेल तर त्यांना गेल्या वर्षीचा उत्सवाचा जमा व खर्च केलेला ताळेबंद सादर करावा लागतो|Marathi_M|other|6.895958
processed_mr_m_general_02836.wav|प्रख्यात दाक्षिणात्य अभिनेते जेमिनी गणेशन आणि अभिनेत्री पुष्पावल्ली यांची रेखा ही कन्या आहे. |Marathi_M|other|7.325521
processed_mr_m_health_00529.wav|रक्ताची गळवं, साकळलेलं रक्त शरीरातून बाहेर काढायची सोप्पी पद्धत म्हणजे त्या भागावर जळू लावणं|Marathi_M|other|7.615771
processed_mr_m_health_01124.wav|जर निद्रानाशाचा त्रास असेल तर डोळे थकलेले न दिसता फ्रेश दिसण्यासाठी फिकट रंगाचे आयशॅडो वापरा|Marathi_M|other|8.277542
processed_mr_m_other_00805.wav|तिकडे वाघमारे निशब्द झाला होता अन इकडे भाऊंनी मीनाच्या हातातला फोन जोरात ओढून क्रेडलवर आपटला|Marathi_M|other|8.370417
processed_mr_m_other_01547.wav|अचानक एक वळण घेतले आणि खार्दुंगला पासची गर्दी दिसली आणि लगेचच आम्हीही त्या गर्दीत सामिल झालो|Marathi_M|other|7.200000
processed_mr_m_agri_03063.wav|अनेकदा पाण्याची पातळी खोल गेल्याने पंप सुरू करूनही पाणी खेचले जात नाही व तो पंप एअर लॉक होतो|Marathi_M|other|7.685437
processed_mr_m_politics_02880.wav|अंध दिव्यांगांना मतदान यंत्रावर मतदान करणे सोपे व्हावे यासाठी आधुनिक चष्मे देण्यात येणार आहे|Marathi_M|other|7.046875
processed_mr_m_finance_00132.wav|शिल्लक उरलेला सरप्लस वेळ, उर्जा आणि पैसा आपल्या मर्जीनुसार खर्च करायला तुम्ही स्वतंत्र आहात.|Marathi_M|other|7.778313
processed_mr_m_politics_01410.wav|सदस्यांनी स्कायमेट संस्थेचे प्रतिनिधी, एचडी एफसी कंपनीचे प्रतिनिधी यांना चांगलेच धारेवर धरले|Marathi_M|other|7.627375
processed_mr_m_finance_01352.wav|या संपूर्ण आवाराची जबाबदारी ही बाजार समितीची असून, त्यासाठी कोट्यवधींचा महसूल वसूल केला जातो|Marathi_M|other|7.500000
processed_mr_m_agri_01623.wav|आपले खाणे झाले की, नको झालेले अन्न, कागद वा कागदी बशा, प्लॅस्टिकचे ग्लास वगैरे कुठेही टाकतात|Marathi_M|other|7.371958
processed_mr_m_health_01065.wav|रक्ताची गळवं, साकळलेलं रक्त शरीरातून बाहेर काढायची सोप्पी पद्धत म्हणजे जळू त्या भागावर लावणे|Marathi_M|other|7.580938
processed_mr_m_agri_00964.wav|डोंगराच्या मातीचा ढिगारा व झाडेझुडपे शेतात वाहून आल्याने लावलेली शेतीची पिके नष्ट झाली आहेत.|Marathi_M|other|7.877187
processed_mr_m_finance_03018.wav|भारतातून अमेरिकेत स्टील व अॅल्युमिनियमची सर्वाधिक निर्यात होते, हे लक्षात घेऊन त्यांनी त्यावर अधिक कर लादला|Marathi_M|other|7.800000
processed_mr_m_health_00238.wav|अशी औषधे या अवयवांचे कार्य सुधारतात, नुकसान झालेल्या पेशींची पुनर्रचना करतात आणि इथेनॉलचे निर्मुलन सुधारतात|Marathi_M|other|8.405250
processed_mr_m_education_00849.wav|दोन्ही देशांमधली शांतता, स्थैर्य आणि आर्थिक मुद्द्यांवर या भेटीत चर्चा होणार असल्याचीही माहिती समोर येत आहे|Marathi_M|other|8.512000
processed_mr_m_health_03683.wav|थोडक्यात प्रिव्हेंटिव्ह मेडिसीन म्हणजे रोग किंवा आजार न होऊ देण्यासाठी आहारातून घेतली जाणारी शरीराची काळजी. |Marathi_M|other|7.952458
processed_mr_m_general_02678.wav|उपग्रह पृथ्वीभोवती फिरत असताना गुरुत्वीय क्षेत्रातील बदलामुळं त्यांच्या कक्षेत काहीशी अस्थिरता निर्माण होते|Marathi_M|other|7.731875
processed_mr_m_finance_02099.wav|कृषि उत्पन्न बाजार समित्यांमध्ये झालेल्या व्यापाराच्या किमतीचा एक टक्का मार्केट सेस व्यापा्यांना भरावा लगतो|Marathi_M|other|7.441625
processed_mr_m_general_00707.wav|डफाच्या निनादात मल्लांनी उत्कृष्ट खेळाचे प्रदर्शन करीत एकापेक्षा एक सरस डावांनी कुस्ती शौकिनांची मने जिंकली|Marathi_M|other|7.743479
processed_mr_m_general_00557.wav|नेपाळ, बांगलादेश, म्यानमार आणि श्रीलंका या देशावरील प्रभावासाठी चीन आणि भारत आपापसात एक प्रकारे खेळत असतातच|Marathi_M|other|9.461750
processed_mr_m_other_01797.wav|या अभ्यासात मुंबईतील सोळाशे त्रेचाळीस  नागरिकांच्या रक्दाबाच्या चाचण्या घेऊन त्याचा अभ्यास करण्यात आला होता|Marathi_M|other|7.847979
processed_mr_m_agri_02747.wav|त्यानंतर हे दर कमी झाल्याने शेतकयांनी भारतीय कापूस महामंडळ व महाराष्ट राज्य सहकारी कापूस उत्पादक पणन महासंघाला कापूस विकला|Marathi_M|other|9.949375
processed_mr_m_finance_02574.wav|ह्या दोघांना कुठल्याही चैनीची सवय नाही पण ह्या देवीचा नवस कर, त्या देवीचा नवस कर ह्यात मात्र पैसे घालवतात अगदी कर्ज काढून. |Marathi_M|other|9.100000
processed_mr_m_education_00364.wav|मेहबुबा मुफ्तींचे सरकार जी भाषा बोलते तीच काश्मिरातील नॅशनल कॉन्फरन्स हा दुसर्या क्रमांकाचा मोठा व महत्त्वाचा पक्षही बोलतो|Marathi_M|other|9.888000
processed_mr_m_politics_00941.wav|अशात महिला सुरक्षेच्या दृष्टीने नागपूर पोलिसांनी उचललेलं हे पाऊल स्वागतार्ह्य असून महिला सुद्धा पोलिसांचं अभिनंदन करत आहेत|Marathi_M|other|9.926167
processed_mr_m_education_00695.wav|यात जलयुक्त शिवार अभियानाचा मुद्दा अग्रभागी घेवून जिल्ह्य़ातील पाण्याचा प्रश्न लवकरात लवकरत कसा सोडवता येईल यावर चर्चा झाली|Marathi_M|other|9.717333
processed_mr_m_weather_02290.wav|सर्वात मोठा आणि एकमेव शिया असलेला इराण यांचे पाकिस्तानशी संबंध याकारणाने आणि बलुचिस्तानमुळे  कायम तणावपूर्ण राहिलेले आहेत.|Marathi_M|other|9.798438
processed_mr_m_education_00850.wav|यावर विराटने पत्रकार परिषदेत या सर्व चर्चा निरर्थक असून रोहित आणि आपल्र्यात कोणताही वाद नसून सगळं ठीक असल्याचं म्हटलं होतं|Marathi_M|other|10.197333
processed_mr_m_finance_02202.wav|फेडरल रिझर्वचे मॉनेटरी धोरण सैल नसते तर बँकांचे कर्ज देण्याचे प्रमाण अगदीच कमी झाले असते व अर्थव्यवस्था अधिकच मंदावली असती|Marathi_M|other|9.299208
processed_mr_m_weather_00446.wav|एकाच कुटूंबातील मोठ्या भावाची हत्या झाली तर लहान भाऊ या प्रकरणी तुरुंगात गेला. त्यामुळे कुटूंबावर दुखाचा डोंगर कोसळला आहे.|Marathi_M|other|8.625833
processed_mr_m_agri_01486.wav|शेतीची पिके कडाक्याचे उन्ह व पाणी समस्या यातून करपून जात आहेत|Marathi_M|other|5.514375
processed_mr_m_health_00820.wav|जेंव्हा तुम्ही श्वास सोडता तेंव्हा परानुकंपी नाडी जाल उत्तेजित होते  म्हणून प्राणायामात श्वास सोडताना तो जरा हळू हळू सोडवा|Marathi_M|other|9.810063
processed_mr_m_general_01362.wav|गुगलने आपल्या अँड्रॉइड प्रणालीच्या वर्चस्वाचा वापर करून हँडसेट आणि टॅब्लेट उत्पादकांना गुगलचे अप्स स्थापन करायला भाग पाडले|Marathi_M|other|8.939312
processed_mr_m_agri_00743.wav|घरची ज्येष्ठ मंडळी सांगायची गोड लागलीतरी  फळे जास्त खाऊ नयेत.|Marathi_M|other|5.537583
processed_mr_m_finance_01446.wav|पण जर ह्या नोटा पन्नास  टक्क्यापेक्षा अधिक खराब झाल्या असतील किंवा फाटल्या असतील तर बँक तुम्हाला त्याच्या मोबदल्यात एकही रुपया देणार नाही|Marathi_M|other|9.090229
processed_mr_m_finance_01646.wav|आर्थिक आघाडीवर घेण्यात आलेले वेगवेगळे निर्णय आणि सुधारणा यामुळे पुढील आर्थिक वर्षात भारताची अर्थव्यवस्था पंचाहत्तर  टक्क्याने प्रगती करेल|Marathi_M|other|9.763625
processed_mr_m_agri_01283.wav|पावणेचार फुटांच्या सरीतील खोडवा उसाला खत देण्यासाठी हे यंत्र बनवलं गेलं आहे. |Marathi_M|other|6.152917
processed_mr_m_other_01240.wav|माल्कम  पुण्यात झालेल्या कसोटी सामन्यात दोन्ही डावांत शुन्यावर बाद झाला होता|Marathi_M|other|5.572417
processed_mr_m_health_00496.wav|भेंडीला आहारात सामील केल्याने सर्दी,पडसं, खोकला अशा साथींपासून दूर राहू शकाल|Marathi_M|other|6.826292
processed_mr_m_other_01765.wav|याचवेळी पाठीमागून येणाया ट्रकने थांबलेल्या लक्जरी बसला मागून जोराची धडक दिली|Marathi_M|other|6.361896
processed_mr_m_finance_03096.wav|बँकेने नागरिकांना लाखों डॉलरचा कर चुकविण्यास मदत करुन काळा पैसा जमा केला आहे|Marathi_M|other|6.083250
processed_mr_m_agri_00258.wav|शब्दाचे काय आहे पावसाचे पाणी जसे जमिनीत मुरते तसे शब्द आपआपल्या भाषेत मुरतात|Marathi_M|other|7.735000
processed_mr_m_finance_00121.wav|आपले उत्पन्न वाढेल आणि आपल्या व्यक्तीमत्वात काही महत्वाचे बदल नक्कीच दिसतील.|Marathi_M|other|5.816229
processed_mr_m_other_00866.wav|त्यानंतर या तुर्रेवाला गरुड आणि नानेटी या बिनविषारी सापातील संघर्ष सुरु झाला|Marathi_M|other|6.640542
processed_mr_m_weather_01201.wav|कोल्ड्रिंक विकणारी कंपनी कोकाकोला भारतासाठी आपल्या योजनेत मोठे बदल करत आहेत.|Marathi_M|other|6.600000
processed_mr_m_weather_01330.wav|माझे पती अश्पाक गावी गेल्याने मीदेखील तेवढे दिवस मम्मीकडे राहायला गेले होते.|Marathi_M|other|6.200000
processed_mr_m_health_02924.wav|सर्दी खोकला किंवा श्वसन संबंधी आजार असल्यास कनिष्ठा या बोटात सोनं धारण करावे|Marathi_M|other|7.197813
processed_mr_m_education_03260.wav|अत्याचाराचे आरोप असलेल्या पाद्रींना पाठीशी घातले जात असल्याने ही नाराजी आहे.|Marathi_M|other|6.060042
processed_mr_m_politics_01113.wav|पोलिस निघून गेल्यानंतर मात्र तो नवीन आलेला तरुण भीतीने कर्कश्य ओरडायला लागला|Marathi_M|other|6.454771
processed_mr_m_health_03577.wav|असे केल्यानेच संसर्गजन्य आजारांचा मुक्काम अधिक काळ वाढतो, असे डॉक्टर सांगतात|Marathi_M|other|6.000000
processed_mr_m_education_03160.wav|नाशिक जिल्ह्यातील बर्ड्याची वाडी येथील महिलांना घोटभर पाण्यासाठी जीवावर उदार व्हावं लागतंय.|Marathi_M|other|7.360354
processed_mr_m_politics_01222.wav|अभिनेत्री कंगना रणौत हीने तिच्या अभिनयाने प्रेक्षकांच्या मनात चांगलीच जागा निर्माण केली आहे|Marathi_M|other|6.826292
processed_mr_m_general_00674.wav|टेनिस जगतात दबदबा निर्माण केलेल्या नोव्हाक जोकोविचने कुस्तीच्या काही क्लुप्या देखील शिकल्या|Marathi_M|other|6.768250
processed_mr_m_weather_01928.wav|पवारांच्या या निर्णयावर त्यांचे नातू रोहित  पवार यांनी पुनर्विचार करावा असं आवाहन केलं आहे. |Marathi_M|other|6.700000
processed_mr_m_education_01920.wav|ते समजा पत्कींच्या मतानुसार कृतघ्न असतील, पण प्रत्येक माणूस वेगवेगळ्या प्रकारे कृतघ्न असतोच|Marathi_M|other|7.731875
processed_mr_m_finance_01818.wav|या भागाचा सर्वांगीण विकास करण्यासाठी जादा अनुदान देण्याची तरतूद सिद्धरामय्या यांनी केली आहे|Marathi_M|other|6.663750
processed_mr_m_finance_01752.wav|तुम्ही जेव्हा कार खरेदी करता तेव्हा तुम्हाला फी द्यावी लागते, त्याला रजिस्ट्रेशन फी म्हणतात|Marathi_M|other|5.967146
processed_mr_m_politics_03342.wav|घडणाऱ्या घटना चित्रपटाला रहस्योत्कट मुलामा देतात आणि या माणसांची भलतीच रूपे समोर येऊ लागतात|Marathi_M|other|7.325521
processed_mr_m_agri_03401.wav|माती परीक्षण करणे, सेंद्रिय पदार्थांचा वापर जमिनीत प्रभावीपणे करणे, हे अतिशय महत्त्वाचे आहे|Marathi_M|other|8.200000
processed_mr_m_education_03387.wav|मात्र वॉटसनला वगळण्यात आल्याने ऑस्ट्रेलियाचा माजी क्रिकेटपटू रिकी पॉंटिंगने नाराजी दर्शवली.|Marathi_M|other|7.070104
processed_mr_m_agri_02775.wav|जमिनीतील कंद बाहेर काढल्यास तो पचपचीत व मऊ लागतो, त्यातून दुर्गंधीयुक्त पाणी बाहेर पडत असते|Marathi_M|other|7.500000
processed_mr_m_weather_01257.wav|थंड हवा प्रियाच्या शरीराला स्पर्शुन जाऊ लागली आणि प्रियाच्या शरीरावर थंडीने काटा येऊ लागला.|Marathi_M|other|6.942396
processed_mr_m_agri_03505.wav|खते देण्यासाठी झाडाच्या विस्ताराखाली वर्तुळाकार चर खणावेत आणि त्यात खते घालून चर बंद करावेत|Marathi_M|other|7.290687
processed_mr_m_weather_02050.wav|त्यांच्या वक्तव्याकडे कुणी लक्ष देत नसतानाच मुंबई पोलिसांच्या हाती काही तासांतच क्ल्यू आला.|Marathi_M|other|6.454771
processed_mr_m_agri_02580.wav|तेंव्हा या खरीप पिकांना जीवदान देण्यासाठी तातडीने गोदावरी कालव्यांना पाण्याचे आर्वतन सोडावे|Marathi_M|other|7.035271
processed_mr_m_other_01254.wav|कृष्णेकाठी वसलेल्या आणि धार्मिक पार्श्वभूमी लाभलेल्या मर्ढे या छोट्याशा खेडेगावात जन्म झाला|Marathi_M|other|6.768250
processed_mr_m_finance_03278.wav|ते जर एखाद्या कर्जदाराला परवडले नाही तर तो आपले कर्ज दुसर्‍या सोयीच्या बँकेत शिफ्ट करू शकतो|Marathi_M|other|7.162979
processed_mr_m_politics_02578.wav|महाराष्ट्रात जायकवाडी, उजनी अशी महाकाय धरणे किंवा कोराडी, चंद्रपूर औष्णिक केंद्र उभी राहिली|Marathi_M|other|7.998896
processed_mr_m_other_03968.wav|परमाब्धि ग्रंथाचे वाचन, चिंतन केले पाहिजे, असे सांगत नामस्मरण भजन गाण्यासह आपले प्रवचन केले|Marathi_M|other|7.546104
processed_mr_m_agri_01376.wav|नाशिक विभागात ऊस आणि मक्याचे क्षेत्र जास्त असल्याने या ठिकाणी वारंवार बिबट्यांचे दर्शन घडते|Marathi_M|other|6.675354
processed_mr_m_politics_02604.wav|हा गैरसमज दूर करावा म्हणून मराठ्यांच्या धार्मिक जागृतीचा इतिहास त्रोटक रीतीनें देण्याचें आम्ही योजिलें आहे|Marathi_M|other|8.846438
processed_mr_m_general_02719.wav|शाहीर दत्ता ठुले यांचे अजरामर झालेले पहिले लोकनाटय म्हणजे कशाही दिसू पण गोणपाट नेसू अर्थात बोकाळलेली फॅशन.|Marathi_M|other|8.556188
processed_mr_m_education_01229.wav|मिकी आणि माग्दा बाहेरच जेऊन येणार आहेत असा निरोप आहे मिकीचा, लूकसने चर्चा नको म्हणून घाईघाईने सांगून टाकलं|Marathi_M|other|9.659125
processed_mr_m_health_01739.wav|आतापर्यंत असा समज होता की ऑटोइम्यून थायरॉइड आजार हा कधीही बरा होत नाही आणि त्याचे उपचार कायम घ्यावे लागतात|Marathi_M|other|9.090229
processed_mr_m_politics_01945.wav|अभिनेत्री हुमा कुरेशीने त्या चिमुऱडीची माफी मागत आपण, तिचं संरक्षण करण्यात असमर्थ ठरल्याची खंत व्यक्त केली|Marathi_M|other|8.370417
processed_mr_m_finance_02833.wav|बेताची आर्थिक परिस्थिती असलेल्या अनेक ठिकाणच्या महिलांनी त्याच्या शब्दावर विश्वास ठेवून बचत गट स्थापन केले|Marathi_M|other|7.500000
processed_mr_m_agri_00335.wav|शहरामध्ये हार्वेस्टिंग वॉटर म्हणजे पावसाचे पाणी अडवून त्या त्या इमारतींनी ते पाणी वापरावे अशा योजना झाल्या|Marathi_M|other|9.241167
processed_mr_m_agri_02037.wav|एका ठिकाठी पुदीन्याची छोटी फांदी घेऊन ती दोन काकड्यांच्या कापांमध्ये अडकवून त्यावर हलकी गाजराची फुले ठेवली|Marathi_M|other|7.174583
processed_mr_m_weather_02310.wav|कमी व्होल्ट दर्शवित असलेले घटक टाकून दिले जाऊ शकतात आणि संपूर्ण पासून एक चांगली बॅटरी एकत्र केली जाऊ शकते.|Marathi_M|other|7.700000
processed_mr_m_health_03323.wav|पण काही कारणांमुळे मृत्यूपत्र करायच्या आधीच जर एखाद्या व्यक्तीचा आकस्मित मृत्यू झाला तर त्याच्या मालमत्तेचं काय होत असेल?|Marathi_M|other|8.869646
processed_mr_m_education_00838.wav|शिवाय, असे प्रकार अनेक ठिकाणी घडले असून प्रसाद यांच्या बहिणीचं प्रकरण उजेडात आल्याचं देखील अमित त्रिपाठी यांनी म्हटलं आहे|Marathi_M|other|9.412812
processed_mr_m_health_02712.wav|डोळ्याचे स्नायू शरीरातील सर्वांत बारीक स्नायू आहेत त्यामुळे थकवा आला की पहिले डोळे थकतात म्हणून माणूस थकला की डोळे दुखतात|Marathi_M|other|9.171500
processed_mr_m_politics_00335.wav|गेल्या दीड वर्षापासून हिलरी क्लिंटन यांच्याविषयी वार्तांकन करणाऱ्या इव्हाननं क्लिंटन यांची प्रचार मोहिम जवळून पाहिली आहे.|Marathi_M|other|9.322437
processed_mr_m_general_01281.wav|घुसखोराने त्याला लाथाबुक्क्यांनी मारायचा प्रयत्न केला पण हरिकेनने न डगमगता त्याच्यावर हल्ला केला आणि त्याला जमिनीवर पाडलं|Marathi_M|other|9.217958
processed_mr_m_education_03338.wav|त्यानंतर सप्टेंबरात त्यांच्या ग्रंथाचे इंग्रजीतील भाषांतर हॉलंडमध्ये गुप्तपणे छापून सर्वत्र गुप्ततेने प्रसारीत केले गेले.|Marathi_M|other|8.765167
processed_mr_m_politics_01740.wav|शनिवारी उत्तर प्रदेशात झालेल्या उत्कल एक्स्प्रेस अपघाताला दुर्लक्ष कारणीभूत आहे, असा प्राथमिक निष्कर्ष रेल्वेने काढला आहे|Marathi_M|other|9.334042
processed_mr_m_finance_00744.wav|सँडबॉक्स कल्पनेतून आता एकाच व्यक्तीच्या मालकीच्या गाड्यांसाठी एकच विमा पॉलिसी घेण्याचा प्रस्ताव पुढे आला आणि त्याला मान्यता देण्यात आली.|Marathi_M|other|9.264396
processed_mr_m_politics_00214.wav|पण तुम्हांला थेट बँकेमध्ये जाऊनच व्यवहार करणं गरजेचे असेल तर तुम्हांला नोव्हेंबर महिन्यातील या बँक हॉलिडे लिस्टकडे लक्ष देणं गरजेचे आहे.|Marathi_M|other|9.810063
processed_mr_m_finance_03036.wav|भारतीय अर्थव्यवस्था ज्या गतीने वाढत आहे, त्यानुसार सार्वजनिक बँका मजबूत होण्याची गरज आहे, असे मत बँकेच्या वर्तुळातून व्यक्त केले जात आहे|Marathi_M|other|9.763625
processed_mr_m_health_01191.wav|जनावराचे पोट रिकामे करण्यासाठी रेचक औषधे, सलाइन, ट्रोपीन सल्फेट व तत्सम उपचार करून घ्यावेत|Marathi_M|other|8.115000
processed_mr_m_health_00954.wav|निदान मला तरी माणसाच्या ठायी असलेला हा क्रूरपणाच या घटनांच्या मूळाशी जाणवतो|Marathi_M|other|6.083250
processed_mr_m_politics_02511.wav|सिद्धार्थच्या तरुण भास्करची भूमिका केलेला सिद्धार्थ दफ्तरदार आणि त्याच्या नाकात साम्य होतं|Marathi_M|other|7.383563
processed_mr_m_finance_02474.wav|देशाच्या एकूण करांपैकी तब्बल तीस  टक्के पैसा मुंबईतून मिळतो आणि त्याचे कारण मुंबईचे औद्योगिक महत्त्व आहे.|Marathi_M|other|7.952458
processed_mr_m_politics_00221.wav|पेण येथे दुष्मी रेल्वे गेट परीसरात भुस्खलन झाल्याने रेल्वे मार्गावर मातीचा ढिगारा आला आहे.|Marathi_M|other|7.081708
processed_mr_m_finance_01833.wav|आता आपण अशा प्रकारच्या योजनांसाठी सरकार प्रत्यक्ष पैसा कुठून आणू शकते, या मुद्याकडे वळूया. |Marathi_M|other|6.700000
processed_mr_m_agri_03422.wav|कांदा कापताना तुमच्या डोळ्यातून पाणी येऊ नये यासाठी हे उपाय नक्की करून पाहा|Marathi_M|other|5.500000
processed_mr_m_politics_01592.wav|पुनर्प्रयोग करता येणाऱ्या रॉकेटच्या विकासाच्या दृष्टीने हे प्राथमिक मात्र महत्त्वपूर्ण पाऊल मानलं जात आहे|Marathi_M|other|7.488062
processed_mr_m_finance_01783.wav|वर्षानुवर्षे नवे जुने करीत राहिल्याने मूळ कर्ज व व्याज याबद्दल वस्तुस्थिती जाणून घेणे दुरापास्त झाले आहे. |Marathi_M|other|8.567792
processed_mr_m_other_00929.wav|सहभागी झालेल्या दीर्घांकापैकी सर्वोत्तम दहा  दीर्घांक स्पर्धेच्या अंतिम फेरीत प्रवेश करतील|Marathi_M|other|6.900000
processed_mr_m_health_01987.wav|नवीन औषधांवर संशोधन, आजारांचे निदान आणि लसीकरण यावर राष्ट्रीय स्तरावर जास्तीत जास्त लक्ष देणे गरजेचे आहे. |Marathi_M|other|8.300000
processed_mr_m_finance_01442.wav|अमेरिकेने चिनी वस्तूंवर प्रचंड कर लादले असून, रशिया व इराणवर आर्थिक निर्बंध लागू केले आहेत|Marathi_M|other|7.430021
processed_mr_m_finance_02139.wav|ई वॉलेट कंपनी पेटीएम तरुणांना रोजगाराची चांगली संधी उपलब्ध करुन देत आहे तुम्हीही जर नोकरीच्या शोधात आहात तर तुमच्यासाठी ही गुडन्यूज आहे|Marathi_M|other|9.043792
processed_mr_m_weather_04001.wav|चालणे, धावणे आणि इतर श्रमांची कामे आपल्या दैनंदिनीत फारतर आपल्या व्य़ायामाच्या वेळातच करतो.|Marathi_M|other|7.116542
processed_mr_m_general_02228.wav|त्यांचे चित्रपट अत्यंत तरल, भावदर्शी व वास्तवाचे भान न हरपू देताही विलक्षण काव्यात्मक असत. |Marathi_M|other|7.929250
processed_mr_m_finance_02234.wav|हे समजून घेणेही तेवढेच गरजेचे आहे की प्रत्येक कर्ज परतफेड न करणारी कंपनी ते मुद्दामहून करत असेलच असे नाही|Marathi_M|other|7.952458
processed_mr_m_general_01063.wav|हे अल्फा कण एक्सरे स्पेक्ट्रोमीटर आहे, जे येथील कणांची संपूर्ण माहिती पृथ्वीवर पाठवेल आणि रोव्हरला संरक्षणही प्रदान करेल|Marathi_M|other|9.000000
processed_mr_m_general_00671.wav|एकोणीशे एकोणीस  साली त्यांनी द मॉर्निंग सांग ऑफ इंडिया या शिर्षकाखाली त्यांनी हा इंग्रजी अनुवाद केला होता|Marathi_M|other|7.800000
processed_mr_m_education_02785.wav|उझ्मा फायेझा बाजी, कौसर बेगम तसेच जोहरा बाजी यांनीही यावेळी मत व्यक्त केले.|Marathi_M|other|7.743479
processed_mr_m_other_02450.wav|अष्टौप्रहर असे या शोधकथांचे नाव असून ते फारच वाचनीय झाले आहे|Marathi_M|other|5.119625
processed_mr_m_finance_02349.wav|सरकारी लहान बचत योजनेचे व्याज दर त्रैमासिक आधारावर होत असतात |Marathi_M|other|5.166062
processed_mr_m_finance_00417.wav|एक आहे, सर्व आर्थिक व्यवहार शक्य तेवढे पारदर्शी करणे आणि ते तसे झाले की अतिशय सोप्या पद्धतीने त्यांच्याकडून कर जमा करणे.|Marathi_M|other|10.123750
processed_mr_m_weather_02932.wav|उलट तिच्या सरींमध्ये कैक अद्भूत लपेटे आहेत आणि ते तिच्या मोहात आपणहून आपल्याला स्वेच्छेनं गुंतवणारे आहेत.|Marathi_M|other|7.998896
processed_mr_m_general_03102.wav|त्या दिवशी संध्याकाळी येऊन तो सर्व आरत्या व प्रार्थना टाळून सरळ झोपून जायचा|Marathi_M|other|5.500000
processed_mr_m_politics_01813.wav|दिल्लीतील एम्स् इस्पितळात मंत्रिमंडळ बैठक घेऊन एक चुकीचा पायंडा भाजपने घातला आहे, अशी टीकाही त्यांनी केली|Marathi_M|other|8.265937
processed_mr_m_other_02428.wav|एक यमदूत पापकर्म्यांच्या नाकातून आणि गालातून दोर ओवून आपल्या मागे त्यांना दोराने ओढत यमापुढे घेऊन जात आहे|Marathi_M|other|8.045333
processed_mr_m_general_01639.wav|सूर्य, पृथ्वी आणि चंद्र ज्यावेळी एका सरळ रेषेत आणि प्रतलात येतात त्यावेळी ग्रहण होते भारतातही हा ब्लड मून पाहायला मिळाला|Marathi_M|other|9.752000
processed_mr_m_other_01966.wav|गावातील जनतेला पर्रीकरांच्या अस्थिंचे दर्शन व्हावे आणि आदरांजली देण्याची संधी मिळावी म्हणून हा कार्यक्रम आखण्यात आला आहे|Marathi_M|other|8.000000
processed_mr_m_other_01461.wav|जोल्लेंनी संबंधित गावात अधिक लक्ष केंद्रित करुन आखणी सुरु केल्याचे दिसत आहे|Marathi_M|other|5.955542
processed_mr_m_other_03757.wav|अखेर थोड्या थट्टा मस्करीचा पाहूणचार घेतल्यावर त्यांनी डोगरांवर चढाई करण्याच्या योजनेवर लक्ष केद्रींत केलं|Marathi_M|other|7.430021
processed_mr_m_weather_01152.wav|हे असं केल्यावर त्यांना आपल्या हातून घडणारी हिमालयन ब्लंडर लक्षात आली असती.|Marathi_M|other|5.584021
processed_mr_m_finance_01933.wav|मिळणारे वेतन पुरत नाही तुटपुंजे आहे म्हणून अतिक्रमण करणे हे संयुक्तिक आहे ?|Marathi_M|other|5.549188
processed_mr_m_general_02026.wav|देऊळ हा असा एक अति अति आवडलेला सुंदर चित्रपट असल्याने हा सारा उपद्व्याप होय|Marathi_M|other|6.745021
processed_mr_m_other_01739.wav|खास बात म्हणजे ट्र्स्टतर्फे दरवर्षी सादर केला जाणारा देखावा आणि विद्युत रोषणाई हा भाविकांच्या आकर्षणाचा केंद्रबिंदू ठरतो|Marathi_M|other|8.649062
processed_mr_m_health_03826.wav|त्याचे रक्तातील प्रमाण एका विशिष्ट पातळीच्या खाली गेले की, पाळी बंद होते. या कालावधीत स्त्रियांमध्ये अनेक शारीरिक आणि मानसिक बदल होतात.|Marathi_M|other|9.287604
processed_mr_m_agri_01890.wav|प्रारंभीला ही फळे हिरव्या रंगाची होती, मात्र आता ही फळे स्टॉबेरीच्या रंगाप्रमाणे दाट लाल रंगाची झाली आहेत|Marathi_M|other|7.569333
processed_mr_m_agri_01792.wav|आई बी किंवा रोपे लावत असताना आईने केलेल्या छोट्या खड्यात बी टाकायचे काम त्या दोघी करायच्या|Marathi_M|other|6.582479
processed_mr_m_general_00128.wav|हजारों कुस्ती शौकीनांचे डोळ्यांचे पारणे फेडणारी ही झुंज शेवटी बरोबरीत सुटली|Marathi_M|other|5.967146
processed_mr_m_agri_01501.wav|डोळ्यांखाली काळी वर्तुळे असतील तर चंदन व मध मिसळून ते मिश्रण डोळ्यांच्या खाली लावल्यास काळे डाग दूर होतात|Marathi_M|other|7.371958
processed_mr_m_other_00981.wav|थल्लु थल्लु वाझिले निसाटे असे तमिळ शब्द त्यांच्या तोंडून सतत ऐकण्यास मिळतात|Marathi_M|other|6.600000
processed_mr_m_health_01033.wav|हा विषाणू पक्षांमध्ये पसरतो याचा अर्थ मानवी संसर्ग होण्याचा धोका कायम राहतो|Marathi_M|other|6.570875
processed_mr_m_politics_03204.wav|अरुण सरनाईक यांना भेटण्याची संधी मला मिळाली त्यात त्यांच्या अभिनयाची तारीफ केल्यावरचे त्यांचे खर्ज्यातील हसणे आजही आठवते|Marathi_M|other|8.389062
processed_mr_m_education_02846.wav|त्यांना डब्ब्यात आपल्याच घरात बनवलेली शेवग्याच्या शेंग्याची भाजी खातांना पाहून आजोबांचा संताप अनावर होतो.|Marathi_M|other|8.133125
processed_mr_m_agri_03188.wav|वाळलेला चारा कठीण व तंतुमय असून, त्यामध्ये प्रथिनांचे प्रमाण अतिशय कमी असते|Marathi_M|other|5.900000
processed_mr_m_agri_00117.wav|पळीभर पाण्यात गंध, अक्षता, पुष्प व सुपारी ठेवून त्यातले पाणी फुलाने अर्घ्य म्हणून श्रीगणेशाला अर्पण करावे|Marathi_M|other|9.484979
processed_mr_m_health_00384.wav|हे विधान करताना श्रीवास्तव यांनी आपला मेंदू बाजूला काढून ठेवला होता की काय?|Marathi_M|other|6.048417
processed_mr_m_health_03270.wav|व्यंगावर उपचार करण्यासाठी आणि आकुंचन झालेली त्वचा मोकळी करण्यासाठी डॉक्टरांनी शस्त्रक्रिया करण्याचे ठरवले|Marathi_M|other|8.347208
processed_mr_m_general_03206.wav|मिर्झा सज्जान अली व मीर रोशन अली हे दोन नवाब आपला सारा वेळ बुद्धिबळाचा खेळ खेळण्यात घालवीत|Marathi_M|other|7.058500
processed_mr_m_finance_00346.wav|त्याचप्रमाणे पार्किंगची देखरेख ठेवण्यासाठी नियुक्त करावा लागणारा सेवक आणि त्यासाठी द्यावा लागणारा खर्च याचा विचार करावा.|Marathi_M|other|8.881250
processed_mr_m_education_00944.wav|प्रहारच्या कार्यालयाला श्री गज्वी यांनी भेट देऊन संपादक विभागाशी चर्चा केली|Marathi_M|other|5.941333
processed_mr_m_health_03836.wav|काखेतील अथवा मानेजवळील लसिका ग्रंथी जर वाढल्या आणि त्या सतत वाढत आहेत असे जर आपल्याला वाटले तर ताबडतोब तज्ञांचा सल्ला घेणे गरजेचे आहे.|Marathi_M|other|9.995812
processed_mr_m_finance_02128.wav|कोणताही आगापिच्छा न पाहता या निर्णयाकडे पाहिले तर सरकार कंपनीतील हिस्सा विकून महसूल उभा करण्याचा सोपा मार्ग निवडत आहे, असे म्हटले जाईल|Marathi_M|other|9.740396
processed_mr_m_health_03766.wav|तसेच रुग्णाला इंजेक्शन देण्यात येणारी सुई वापरुन झाल्यावर पुन्हा उपयोगात आणली जात नाही किंवा गरम पाण्यात उकळवून ती निर्जंतुक केली जाते|Marathi_M|other|9.200000
processed_mr_m_general_02206.wav|समोरचा गोलंदाज जीव तोडून धावत येऊन सुस्साट चेंडू टाकायचा आणि तो तू शांतपणे सोडून द्यायचास, तेव्हा त्या बिचार्‍या गोलंदाजाची दया यायची. |Marathi_M|other|9.500000
processed_mr_m_health_02037.wav|त्यानुसार नऊ  मिनिटे विठ्ठल नावाचा जप केल्याने त्या लोकांचे नाडीचे ठोके, हृदयाचे ठोके व रक्तदाब पाच  टक्क्यांनी सुधारला|Marathi_M|other|8.950917
processed_mr_m_weather_00303.wav|बॉलिवूडचा जग्गू दादा अर्थात अभिनेता जॅकी श्रॉफ याचा मुलगा अभिनेता टायगर किती भन्नाट स्टंटमन आहे हे सर्वांनाच माहीत आहे.|Marathi_M|other|9.531417
processed_mr_m_general_01580.wav|या समारंभात कपील देव, रियो फर्नांडीज, अनुष्का शंकर आणि जो राईट यासारखे संगीत आणि खेळ जगतातील काही खेळाडू उपस्थित राहतील|Marathi_M|other|9.473375
processed_mr_m_agri_03295.wav|सध्या या भागात ऊस, मका पिकांचे मोठे क्षेत्र तसेच पाणी उपलब्ध असल्याने बिबट्यांच्या सुरक्षित अधिवासाची व्यवस्था झाली आहे|Marathi_M|other|9.171500
processed_mr_m_general_01895.wav|रोज सकाळी उठून सर्वातआधी केल्विन समोर हजेरी लावते, एकदा त्याची भेट झाली की, त्या जोरावर दिवसाची कुस्ती खेळायला तयार आपण|Marathi_M|other|9.357271
processed_mr_m_finance_00093.wav|अन्य काही देशांनी प्लास्टिकचा वापर कमी करण्याच्या हेतूने प्लास्टिकच्या वापरावर मोठ्या प्रमाणात कर आकारणी लागू केली आहे.|Marathi_M|other|8.532958
processed_mr_m_health_03731.wav|म्हणजे एखाद्या माणसाच्या शरीरात नक्की कुठे डॅमेज झाले आहे याचे निदान करून ते डॅमेज दुरूस्त करण्याचे काम हे रोबो बजावतील|Marathi_M|other|9.159896
processed_mr_m_health_00261.wav|अचानक मेंदूच्या पेशींची वाढ खुंटण किंवा त्या डॅमेज होणं यांपैकी कोणत्याही कारणाने हा गंभीर आजार त्या व्यक्तीला होऊ शकतो|Marathi_M|other|9.299208
processed_mr_m_agri_01351.wav|आज आपण पाहिलं की एकदल आणि द्विदल चा्याचं प्रमाण किती असावं, जनावरांना ऊस देणं किती योग्य हे दुसर्‍या भागात जाणून घेऊयात|Marathi_M|other|9.200000
processed_mr_m_finance_02871.wav|हा एक महत्त्वपूर्ण निर्णय असून प्लेट तयार करण्याचा खर्च कारच्या किमतीत वसूल केला जाईल, असे गडकरी म्हणाले|Marathi_M|other|7.952458
processed_mr_m_education_01079.wav|त्यानंतर फणिंद्रांनी आपल्या फ्लॅटमेट्स बरोबर चर्चा केली आणि त्यांना स्वतची कल्पना बरोबर समजावून सांगितली|Marathi_M|other|7.720271
processed_mr_m_weather_00221.wav|जगात कॅलिफोर्निया, इस्रायल, ब्राझील या देशांतही फलोद्याने खूप आहेत पण त्यांच्यात आणि आपल्यात एक फरक आहे.|Marathi_M|other|8.498125
processed_mr_m_health_03081.wav|शस्त्रक्रिया करून मेंदूच्या सेरेबेल भागात साचलेला पस बाहेर काढण्याची शस्त्रक्रिया डॉक्टरांनी यशस्वी केली|Marathi_M|other|7.813146
processed_mr_m_general_02322.wav|त्याकाळी मंदिराच्या जागेला विश्वेश्वर प्रतिमा मानून भक्तजन त्यास नमस्कार, पिंडदान व प्रदक्षिणा करीत असत. |Marathi_M|other|7.731875
processed_mr_m_agri_02437.wav|एके दिवशी प्राजक्ताची फुले गोळा करताना झाडावरची ताजी फुले पाडावीत म्हणून मी खालच्या फांद्या जरा हलवल्या. |Marathi_M|other|7.464833
processed_mr_m_education_03251.wav|जोरासंखोच्या निष्प्राण भिंती रवींद्रनाथ टागोरांच्या जीवनातील अनेक महत्त्वाच्या घटनांच्या साक्षीदार आहेत.|Marathi_M|other|8.445937
processed_mr_m_health_00684.wav|यात अमुक आजार नक्की कशाने होतो, व तो दुरुस्त करण्यासाठी काय करता येईल या बद्द्लचे खूपच प्रगत चिंतन आढळते|Marathi_M|other|8.289146
processed_mr_m_finance_01853.wav|प्रकल्प बाधित शेतकर्‍यांना प्रकल्पग्रस्त म्हणून घोषित करण्यात यावे त्यांना सर्व योजनेचा लाभ देण्यात यावा |Marathi_M|other|6.872729
processed_mr_m_weather_02959.wav|नंतर मात्र मीच तिला डेलिब्रेटली इग्नोर करायचं ठरवलं आणि तुल्लूचं प्रकरण तिथेच स्टॉप झालं.|Marathi_M|other|7.186208
processed_mr_m_weather_03186.wav|प्रेग्नेंसीत वाढलेल्या वजनामुळे ट्रोल झाली समीरा रेड्डी तिने भडकून ट्रोलर्सना उत्तर दिले. |Marathi_M|other|6.100000
processed_mr_m_agri_03614.wav|भाजीपाला पिकांमध्ये कांद्याची लागवड करताना काही महत्त्वाच्या गोष्टींची काळजी घ्यावी लागते|Marathi_M|other|6.210958
processed_mr_m_agri_00565.wav|पद्मावती माची वरील तलावाचे पाणी गडावर येणारे गावातले गडकरी उन्हाळ्यात पिण्यासाठी वापरतात.|Marathi_M|other|6.849521
processed_mr_m_agri_02712.wav|फळाची साल आणि सफरचंद लहान चौकोनी तुकडे, तो मध, स्टार्च, दालचिनी घालून पुन्हा चांगले मिसळा|Marathi_M|other|8.300000
processed_mr_m_health_03020.wav|कर्करोगाचा प्रकार, त्याचे शरीरातील स्थान व तो त्याचा टप्पा या बाबींवर उपचार अवलंबून असतात|Marathi_M|other|7.360354
processed_mr_m_finance_03231.wav|अशी आहे भारतातील परिस्थिती, जेथे मेल्यानंतर ही माणसाला अंतिम संस्कारासाठी कर द्यावा लागतो|Marathi_M|other|6.700000
processed_mr_m_agri_02872.wav|समुद्राला येणाया उधाण भरतीच्या वेळी जर अतिवृष्टी झाली तर मुंबईत पावसाचे पाणी साचून राहाते|Marathi_M|other|7.100000
processed_mr_m_other_02166.wav|मधुकर पिचड यांच्याविषयी धनगर समाजात असलेला प्रचंड रोष वेळोवेळी रस्त्यावर प्रगट झालेला आहे|Marathi_M|other|6.861125
processed_mr_m_other_02181.wav|पण तरी तो पायाने वाईनसाठी 'ग्रेप स्टॉंपींग'चा म्हणजेच द्राक्षं कुस्करायचा छंद जोपासू शकतो|Marathi_M|other|6.617312
processed_mr_m_agri_02562.wav|पाणी पिण्यासाठी पाणपोईचा वापर कमी होत असून थुंकण्यासाठी याचा वापर अधिक होताना दिसून येतो. |Marathi_M|other|6.524438
processed_mr_m_agri_00678.wav|नर्सरीत रोपे वाढवताना हार्मोन्सचे फवारे वापरुन जास्त फुले येतील अशी व्यवस्था केलेली असते.|Marathi_M|other|6.837896
processed_mr_m_agri_03191.wav|त्यामुळे जादा पाणी खाणारे हे पीक अलीकडे घेतले जात नाही, ही वस्तुस्थिती आहे|Marathi_M|other|5.688521
processed_mr_m_politics_00736.wav|पद्मिनी खंडागळे या उळे गावच्या सरपंच असून ज्ञानेश्वर हा त्यांचा मुलगा आहे.|Marathi_M|other|7.251563
processed_mr_m_politics_01176.wav|दोन्ही देशांतील संरक्षण संबंध वृद्धींगत होत आहेत, याचा आम्हाला अभिमान आहे.|Marathi_M|other|6.582479
processed_mr_m_other_03081.wav|आणि व्हिन्सेंट व्हॅन गॉग तर अगदी खरा वाटावा असा चेकी कार्यो यानं वठवला आहे|Marathi_M|other|7.139771
processed_mr_m_general_00602.wav|सुर्य, पृथ्वी आणिं चंद्र जेव्हा एका रांगेत येतात त्यावेळी चंद्र मोठा दिसतो|Marathi_M|other|5.816229
processed_mr_m_agri_03264.wav|ठिसूळ जमिनीत चिकटपणा वाढून, पाणी व अन्नद्रव्ये धरून ठेवण्याची क्षमता वाढते|Marathi_M|other|5.600000
processed_mr_m_other_03068.wav|मातेसह तिच्या कुशित कायमचाच विसावलेल्या सानिध्य या अवघ्या नऊ महिन्यांच्या तान्हुल्याचा देह पाहून तर उपस्थितांना हुंदका आवरता आला नाही|Marathi_M|other|9.334042
processed_mr_m_politics_01365.wav|सेबी फेर्रांव हा शुक्रवारी रात्री ही महिला काम करीत असलेल्या घरी त्याच्या ओळखीच्या एका व्यक्तीला भेटण्यासाठी गेला होता|Marathi_M|other|8.637458
processed_mr_m_weather_01599.wav|ही घटना मंगळवारी पहाटेच्या सुमारास नांदुर्खी शिवारात गोदावरी कालव्यालगत असलेल्या अरूण चौधरी यांच्या फार्म हाऊसवर घडली.|Marathi_M|other|9.577854
processed_mr_m_health_02930.wav|दुसरा महत्त्वाचा मुद्दा औषधे नियमित घेणे , कधीही बंद न करणे|Marathi_M|other|5.200000
processed_mr_m_agri_03021.wav|ऊसाच्या पिकाला असलेल्या विरोधाचे कारण स्पष्ट करताना देसरडा म्हणाले की, एक हेक्टर ऊसाला तब्बल तीन  कोटी लीटर पाणी लागते|Marathi_M|other|9.450146
processed_mr_m_health_01681.wav|असा आजार असलेले मूल होऊ नये म्हणून काही लग्ने टाळावी लागतात|Marathi_M|other|4.910646
processed_mr_m_other_00634.wav|बोट पाटील गल्लीमध्ये घुसली, पाण्यातून उतरुन तिथून काही अंतरावर असलेल्या मेडिकल कॅंपमध्ये गेलो आणि रिपोर्टिंग सुरु केलं|Marathi_M|other|8.498125
processed_mr_m_finance_01581.wav|जर या काळात बँका बंद राहिल्यास तुमची अनेक कामे खोळंबू शकतात|Marathi_M|other|5.154458
processed_mr_m_agri_01305.wav|यामुळे गोड्या पाण्याची क्षारता वाढणे, पाणी वस्तीत घुसून स्थलांतर होणे, सखल जमिनीचा नाश आदी धोके संभवतात|Marathi_M|other|8.056958
processed_mr_m_health_03835.wav|शरीराच्या एखाद्या भागावर जर एखादी गाठ आली, तर ती फारशी त्रासदायक नसते आणि ती कर्करोगाची असतेच असे नाही. |Marathi_M|other|8.126604
processed_mr_m_finance_02859.wav|कच्च्या तेलाच्या किंमती गेल्या दोन महिन्यांच्या उच्च स्तरावर म्हणजेच चाळीस  डॉलर प्रति बॅरलवर पोहचल्यात|Marathi_M|other|7.151375
processed_mr_m_agri_02240.wav|त्यामुळे शेतकर्‍यांचा शेत जमिनी उध्वस्त झाल्या असून या जमिनीमध्ये कोणत्याही प्रकारचे पीक घेता येत नाही. |Marathi_M|other|7.186208
processed_mr_m_agri_00417.wav|जुन्या कागदाचा लगदा घेऊन हॅडमेड पेपर तयार करुन त्यात फळ, फुले यांच्या बीया वापरुन शीट पेपर बनवले जातात.|Marathi_M|other|8.660667
processed_mr_m_agri_00416.wav|अथणी येथील  नदीपात्र तुडुंब भरून वहात असून पाण्याच्या अधिक प्रवाहाने बंधारा फुटून शेतवाडीला पाणी शिरले.|Marathi_M|other|8.393646
processed_mr_m_weather_04056.wav|स्वोर्ड्स अँड स्केपट्रेस या चित्रपटात प्रेक्षकांना पल्लवीदेखील महत्त्वपूर्ण भूमिकेत पाहायला मिळणार आहे.|Marathi_M|other|7.337125
processed_mr_m_weather_03950.wav|थंडीतले पदार्थ हुरडा, उत्तरेतून आलेले तिळाचे गजक कधी एकदा मिळू लागतील याची आम्ही आतुरतेने वाट पाहत असतो|Marathi_M|other|8.091771
processed_mr_m_agri_00613.wav|मिश्र खत उत्पादकांचे नमुने शिघ्रतेने तपासणी करणे शक्य झाल्याने खत पुरवठा सुरळीत आणि वेळेवर होण्यास मदत.|Marathi_M|other|8.521354
processed_mr_m_other_00138.wav|थोडक्यात हा अभ्यासक्रम शैक्षणिक उद्दिष्टांना अनुसरून त्यांच्या वास्तविक वापरावर लक्ष केंद्रित केले जाते|Marathi_M|other|7.755083
processed_mr_m_finance_01911.wav|कमी हप्ता आणि अधिक लाभांश पोस्टल जीवन विमा आणि ग्रामीण पोस्टल जीवन विमा योजनेचे महत्त्वाचे वैशिष्टय आहे|Marathi_M|other|7.789917
processed_mr_m_health_00213.wav|थॅलेसेमिया, ग्लिसेली सिन्ड्रोम हे आजार झालेल्या रुग्णांना बोन मॅरो प्रत्यारोपण शस्त्रक्रियेची गरज भासते|Marathi_M|other|8.393646
processed_mr_m_health_03394.wav|यात हिरड्या व दात यांच्यात खाद्यपदार्थ अडकून राहिल्यामुळे हिरड्यांवर सूज येते व त्यातून रक्त निघू लागते|Marathi_M|other|7.952458
processed_mr_m_general_01878.wav|चित्रपट ऑट्टोमन जू रोखू पूर्णपणे वेगळया प्रकारचा अरब वंश एकत्र आणते ब्रिटिश गुप्तचर भूमिका बद्दल सांगते|Marathi_M|other|9.400000
processed_mr_m_agri_01797.wav|गांडुळाने खाल्लेला पाचोळा आणि माती पचून विष्ठेतून बाहेर पडते ज्याला आपण गांडूळ खत म्हणतो|Marathi_M|other|6.861125
processed_mr_m_health_00114.wav|जर खालच्या भागात आजार वाढला असेल उजव्या पायाच्या खाली उत्तरी ध्रुव आणि डाव्या पायाच्या खाली दक्षिणी ध्रुवाच्या चुंबकाचा स्पर्श करावा|Marathi_M|other|9.566250
processed_mr_m_health_00362.wav|गांधीजींनी बाईंना आपल्या अपंग व नाजूक हृदय झालेल्या पतीकडे संपूर्ण लक्ष देण्यास सांगितले|Marathi_M|other|6.977229
processed_mr_m_weather_01966.wav|त्या प्रत्येक प्रश्नाचं उत्तर मला आधीच माहीत आहे, फक्तं ते मला तुझ्या तोंडून ऐकायचं आहे.|Marathi_M|other|7.300000
processed_mr_m_agri_02476.wav|पन्नास हजार गोणी फ्रेंच मिठाच्या बदल्यात पाच हजार  गाडया कापूस देण्याची बोलणी करून त्यानुसार कापसाच्या पाच हजार  गाडया रवाना केल्या.|Marathi_M|other|8.846438
processed_mr_m_education_01231.wav|अवघ्या एक महिन्याच्या मुलीला निष्ठुर आई अज्ञातस्थळी सोडून गेल्याचा प्रकार उघडकीस आला आहे|Marathi_M|other|7.975688
processed_mr_m_weather_02004.wav|या अहवालात देशभरात अठ्ठावन्न  हजार लोक फुप्फसाच्या कर्करोगाने ग्रस्त असल्याचं आढळून आलं.|Marathi_M|other|6.988833
processed_mr_m_agri_01394.wav|त्याशिवाय शेतात आत्ता ऊस ही पिकून तयार आहे ज्यातून होणारा फायदा हा एकूण नफ्यात भरच घालेल|Marathi_M|other|6.547646
processed_mr_m_general_00679.wav|तो आराखडा जरी वाघ यांनी पाहिला असता, तर बाहुल्या आणि घेरावाची स्टंटबाजी करावी लागली नसती|Marathi_M|other|6.385104
processed_mr_m_other_02091.wav|त्यांच्या घरातील दैंनदिन गरजेच्या चीजवस्तू, भिजल्यामुळे त्यांचे संसार उघड्यावर पडले आहेत|Marathi_M|other|6.300000
processed_mr_m_agri_01075.wav|परतीच्या पावसाच्या थैमानामुळे बाजरीच्या कणसालाच मोड आले असून अनेक शेतांमध्ये अद्यापही पाणी साचलेले असल्याने पिकांची मुळे कुजली आहेत.|Marathi_M|other|9.438542
processed_mr_m_agri_00687.wav|'ड्रिंक वॉटर रिमाइंडर' हे ऍप आपल्याला पाणी पिण्यासाठी केवळ आठवण करून देत नाही तर तुमच्या शरीरातील पाण्याची पातळी किती आहे ते सांगते.|Marathi_M|other|9.833271
processed_mr_m_agri_01667.wav|छातीपर्यंत पाणी आल्यावर तिने पाण्यात बुडी मारली पाठोपाठ किशोरने देखील पाण्यात बुडी मारली|Marathi_M|other|6.036812
processed_mr_m_agri_01292.wav|शहराच्या मध्यवर्ती भागात काही आस्थापने व घरात पावसाचे पाणी शिरल्याने सर्वत्र धावपळ उडाली|Marathi_M|other|6.600000
processed_mr_m_health_02070.wav|जेवल्यावर तुम्ही ताणून देणार असाल तर, तुमचा स्थूलपणा, मधुमेह व रात्रीचा निद्रानाश ब्रह्मदेव सुद्धा बरे करू शकणार नाही|Marathi_M|other|8.300000
processed_mr_m_agri_01441.wav|राष्ट्रीय कापूस महासंघाने ही माहिती दिली, प्रति हेक्टर सातशे सत्तर  किलो अशी जगातील इतर देशांची कापसाची उत्पादकता आहे|Marathi_M|other|8.753542
processed_mr_m_general_00734.wav|विनोद हा रात्री साडेनऊच्या सुमारास तानसा नदीवर असलेल्या पुलावर आल्यावर येथील खड्ड्यांमुळे त्याच्या दुचाकीचे चाक घसरले|Marathi_M|other|8.846438
processed_mr_m_education_02017.wav|यावेळी सामन्याच्या नवव्या मिनिटालाच भारताच्या गुर्जीत कौरने पेनाल्टी कॉर्नरवर गोल करत भारतीय संघाचे गोलचे खाते उघडले.|Marathi_M|other|9.798438
processed_mr_m_finance_00311.wav|टेक्नॉलॉजीमुळे ह्या बँका किंवा फायनान्स कंपन्या काही मिनिटातच तुमच्या कर्जाची रक्कम तुमच्या खात्यात जमा सुद्धा करतात.|Marathi_M|other|9.032187
processed_mr_m_weather_04301.wav|विश्वकप एकोणीशे त्र्याऐंशी  चा अंतिम सामना कर्णधार कपिल देवच्या पठ्ठ्यांनी जिंकला आणि संपूर्ण भारतात एकच जल्लोष झाला.|Marathi_M|other|8.600000
processed_mr_m_general_00347.wav|आपल्या पृथ्वीचे दोन शेजारी ग्रह म्हणजे अंतर्ग्रह शुक्र आणि बहिर्ग्रह मंगळ|Marathi_M|other|6.071646
processed_mr_m_finance_00508.wav|एन्ट्री एक्झिट खरेदी किंवा विक्रीवर कोणताही कर म्हणजे लोड लावला जात नाही.|Marathi_M|other|6.582479
processed_mr_m_agri_02670.wav|अनेक जिल्ह्यांमध्ये खरीपाची पिके वाया गेली असून रब्बीची पेरणी झालेली नाही|Marathi_M|other|5.572417
processed_mr_m_weather_04393.wav|वास्को द गामाला या काळ्या मिरीच्या जादुई प्रदेशात जाण्याची घाई झाली होती.|Marathi_M|other|5.142854
processed_mr_m_agri_01185.wav|द्राक्ष शेतीत ठिबक सिंचन पद्धतीने राष्ट्रीय संपत्तीचा जपून वापर केला जातो|Marathi_M|other|5.688521
processed_mr_m_general_00888.wav|या स्पर्धेच्या उद्घटनाच्या सामन्यात मेधा कुलकर्णी यांनी खोखो हा खेळ खेळला|Marathi_M|other|5.300000
processed_mr_m_education_01047.wav|आणि हे शोषण धार्मिक कारणासाठी झाल्यास त्याला नैतिकता सुद्धा प्राप्तं होते|Marathi_M|other|5.431563
processed_mr_m_agri_00894.wav|नारळ पाण्यात फॅटस् आणि कॅलरी अजिबात नसते त्यामुळे अतिरिक्त वजन वाढत नाही.|Marathi_M|other|5.955542
processed_mr_m_agri_01364.wav|कमी दर्जेदार फुले बाजारात दाखल होत असून, दर्जेदार फुलांना जास्त मागणी आहे|Marathi_M|other|5.746562
processed_mr_m_other_01135.wav|या चित्रपटात मला शूर योद्ध्याची भूमिका साकारायला मिळाली, हे माझ भाग्य आहे|Marathi_M|other|5.433104
processed_mr_m_education_02569.wav|पहिला गेम गमावून देखील प्रणॉयने पुढचे दोन गेम जिंकून सामन्यात बाजी मारली.|Marathi_M|other|6.454771
processed_mr_m_finance_03048.wav|यातून खर्च वजा जाता महिन्याला या कुटूंबाला तीन लाख रुपयांचं उत्पन्न मिळतं|Marathi_M|other|6.083250
processed_mr_m_politics_03200.wav|बलदेव कुमार खैबर पख्तून ख्वा प्रांतातील बारिकोट आरक्षित जागेचे आमदार होते|Marathi_M|other|6.164521
processed_mr_m_politics_01322.wav|इतक्या जणींनी थेट आरोप करूनही बिल कोस्बीला अद्याप अटक का होऊ शकलेली नाही?|Marathi_M|other|6.327063
processed_mr_m_politics_02687.wav|तपासाच्या काळात बव्हंशी आरोपी जामीनावर मोकळे सुटून, दुसरे सावज हेरत असतात|Marathi_M|other|6.791458
processed_mr_m_other_00055.wav|पश्चिम रेल्वेच्या ताफ्यात टप्प्याटप्प्याने बम्बार्डियर लोकल दाखल होत असल्याने पश्चिम रेल्वेवरील सिमेन्स लोकल मध्य रेल्वेच्या ताफ्यात दाखल होत आहेत|Marathi_M|other|9.717187
processed_mr_m_other_00583.wav|श्रेष्ठ उर्दू कथाकार सआदत हसन मंटोने निर्भीडपणे केलेल्या सडेतोड लिखाणासाठी धडनतख्ता हा शब्द योजला होता|Marathi_M|other|9.740396
processed_mr_m_finance_01403.wav|निर्यात साखरेचे अनुदान मिळण्यासाठी आवश्यक असलेल्या बँकेच्या दाखल्याची अट केंद्र सरकारने शिथिल केली आहे|Marathi_M|other|7.100000
processed_mr_m_other_01268.wav|ह्लया चित्रपटाची दिग्दर्शिका श्रावणी माझी जुनी मैत्रीण आहे, त्यामुळे मला काम करताना वेगळाच उत्साह होता|Marathi_M|other|7.964062
processed_mr_m_politics_00127.wav|वैयक्तिक स्वप्न, कौटुंबिक स्वप्न, सामाजिक स्वप्न, मानव कल्याणाचे स्वप्न असे स्वप्नांचे अनेक पदर असतात.|Marathi_M|other|7.847979
processed_mr_m_agri_00028.wav|बर्फाच्छादित पांढऱ्या रंगाच्या छोट्या आकाराच्या मध्यम घनतेचे बारीक लसूण लगदा कधीकधी हिरवट रंगाचे असतात|Marathi_M|other|9.450146
processed_mr_m_education_02323.wav|निगडी ओटास्किम येथे हप्त्यासाठी टोळक्यांचा राडा दुकानाची तोडफोड करुन महिलेची भाजीची हातगाडी केली पलटी.|Marathi_M|other|9.670729
processed_mr_m_health_01095.wav|या आजारामुळे थकवा, पंडुरोग, प्लेटलेट काउंट कमी, यकृत आणि प्लिहा मोठी होणे व हाडांशी संबंधित आजार होतात|Marathi_M|other|8.892875
processed_mr_m_agri_03271.wav|जिवाणूंचे द्रावण करण्यासाठी एक  लिटर पाण्यामध्ये एकशे पंचवीस  ग्रॅम गूळ घालून त्याचे गुळवणी तयार करावे|Marathi_M|other|7.964062
processed_mr_m_finance_03157.wav|आता करात सवलत दिल्यामुळे मध्यम वर्गाकडे कर्जाचे हप्ते देण्यासाठी रक्कम उरणार असल्याचे विकासकांना वाटते|Marathi_M|other|8.370417
processed_mr_m_politics_01258.wav|फ्रेंच चित्रकार मलिका फाव्रेच्या कुंचल्याचून सनीने नक्कल केलेल्या चित्राचं मुळ रुप साकारण्यात आलं होतं|Marathi_M|other|7.511292
processed_mr_m_health_01927.wav|जर इंटर्नल इंज्युरी असेल तर शुद्धीत असलेल्या व्यक्तीवर उपचार करून त्यांना वाचवणे डॉक्टरांना सोपे जाते. |Marathi_M|other|7.081708
processed_mr_m_politics_02094.wav|ब्राझीलमध्ये झालेली स्पर्धा क्लोसाच्या जर्मनीने जिंकली हीदेखील त्याच्या सातत्यपूर्ण, अथक कामगिरीला मिळालेली एक पावतीच म्हणावी लागेल|Marathi_M|other|9.693958
processed_mr_m_education_01496.wav|रजनी मक्कळ मण्ड्रमच्या लोगोतील सापाच्या चित्रावर काही रसिकांनी नाराजी व्यक्त केल्यामुळे हा बदल करण्यात आल्याचे सूत्रांचे म्हणणे आहे|Marathi_M|other|10.019042
processed_mr_m_general_00838.wav|आमचे गुरू श्री बाबाजी त्यांचे गुरू महायोगी गुरू गोरक्षनाथ, त्यांचे गुरू मायावीदादा मच्छिंद्रनाथ, त्यांचे गुरू म्हणजे साक्षात महादेव|Marathi_M|other|9.299208
processed_mr_m_general_01779.wav|मनाचे दोन भाग पाडून त्यांच्यात चाललेल्या प्रश्नोत्तरांचा खेळ संपवत देवधर उठले आणि थबकले|Marathi_M|other|7.859583
processed_mr_m_politics_02438.wav|वसंत ऋतूत या सुंरगीच्या खोडावर, फांद्यावर जिथे जागा मिळेत तिथे पैंजण बांधावेत तशी फुलांच्या कळ्यांचे घोस लोंबत असतात|Marathi_M|other|10.111917
processed_mr_m_weather_01551.wav|हे जोडपे लग्नाचा वाढदिवस साजरा करण्यासाठी इस्ट सक्सेस मधील विम्चेलसिया बीचवर गेले होते.|Marathi_M|other|7.162979
processed_mr_m_education_02364.wav|दरम्यान, गुहांच्या या ट्विटनंतर रवी शास्त्रींच्या मर्जीनं हे सगळं होतंय का? हा प्रश्न प्रकर्षानं विचारला जाऊ लागलाय.|Marathi_M|other|9.310833
processed_mr_m_education_00257.wav|द्रोणानंतर सलग दुसरं अपयश पदरात पडल्यानं अभिषेकच्या सिंगल हिरो फिल्म्स चालत नाहीत अशी चर्चा इंडस्ट्रीत सुरू झाली आहे|Marathi_M|other|9.845333
processed_mr_m_finance_02563.wav|जुगार आणि सट्टेबाजी कायदेशीर करुन त्यावर कर आकारल्यास त्यातून चांगला महसूल जमा होऊ शकतो|Marathi_M|other|7.023667
processed_mr_m_health_00635.wav|निदान माझ्यासाठी तरी हॉलोमॅन, ल्यूसी हे सायफाय नसून केवळ फँटसी मुवीज आहेत, क्षणिक थ्रिलशिवाय फार काही हाती लागत नाही|Marathi_M|other|9.717187
processed_mr_m_other_02345.wav|वांजरवाडा तलाठी सज्जांतर्गत असलेल्या सोळा  गावांत सुमारे तीनशे पन्नास  एकर क्षेत्रावर कापसाची लागवड करण्यात आली होती|Marathi_M|other|9.264396
processed_mr_m_finance_00850.wav|जर संपूर्ण आर्थिक स्वातंत्र्य काय हे जाणून घ्यायचे असेल तर उत्पन्न आणि संपत्ती यामधला मुलभूत फरक समजून घ्यावा लागेल.|Marathi_M|other|9.185313
processed_mr_m_general_02494.wav|क्रिकेट या खेळाला सर्वतोपरी महत्त्वाचा दर्जा देण्यात आलेल्या भारतात फुटबॉल या खेळाप्रतीही फार आत्मियता पाहायला मिळते|Marathi_M|other|8.962521
processed_mr_m_finance_01764.wav|त्यांनी बँकेकडून कर्ज मिळवून एक ट्रॅक्टर खरीदी केला आणि काही वर्षांतच कर्ज देखील फेडले. |Marathi_M|other|6.512833
processed_mr_m_education_01064.wav|फायनान्स कंपनीनं लोनवर घेतलेल्या मोबाईलच्या थकीत हप्त्यांची चौकशी केल्यानंतर प्रकार उघड|Marathi_M|other|7.476458
processed_mr_m_finance_02107.wav|पण कोणत्याच बँका एटीएम केंद्रांच्या सुरक्षेसाठी पैसा खर्च करण्यास तयार नाहीत, असे दिसते|Marathi_M|other|6.300000
processed_mr_m_other_02287.wav|गोव्यात हिंदूंची संख्या आता कमीच आहे, पण जे असतील ते पण नामकरण स्वीकारतील असे वाटत नाही|Marathi_M|other|6.454771
processed_mr_m_health_00251.wav|अमेरिका व ब्रिटन यासारख्या प्रगत राष्ट्रांमध्ये यावर शस्त्रक्रिया होत असली तरी भारतामध्ये मात्र शस्त्रक्रिया होत नसे|Marathi_M|other|8.265937
processed_mr_m_politics_02456.wav|संगणकाच्या युगात पारंपरिक पद्धतीच्या शेणखताचा वापर करण्यासाठी पंचगव्ये चिकित्सेचा अवलंब तरुण पिढीने करण्याची गरज आहे|Marathi_M|other|9.322437
processed_mr_m_weather_02833.wav|पण सर्वांनी समाधी घेतल्यामुळे त्या घरातील संस्कारांना, सहवासाला, सत्संगाला ती मुकणार ही खंत कुठेतरी तिला जाणवत होती.|Marathi_M|other|9.500000
processed_mr_m_agri_02704.wav|दक्षिण गोलार्धातील दक्षिण अमेरिका हा खंड असून त्यात ब्राझील, चिली आणि पेरू हे देश येतात|Marathi_M|other|7.162979
processed_mr_m_health_01156.wav|या तत्वांमुळे शरीरामध्ये कर्करोगास कारणीभूत ठरणा्या हानिकारक पेशी तयार होण्यास आळा बसतो|Marathi_M|other|7.604167
processed_mr_m_education_03163.wav|पुढे होणाऱ्या भयंकर प्रकाराच्या कल्पनेने मी हादरलो, माझे त्राण गेले आणि मला मूर्छा आली.|Marathi_M|other|7.604167
processed_mr_m_other_01576.wav|त्यामुळे जर का तुमचा हा विवाहित म्हणून पहिलासण असेल तर आवर्जून ही सगळी हौसमौज करून घ्या|Marathi_M|other|6.768250
processed_mr_m_weather_02001.wav|‘पहिले मंदिर फिर सरकार’ या घोषणेतून उद्धव ठाकरे यांचा अयोध्या दौरा मागील महिन्यात झाला. |Marathi_M|other|7.383563
processed_mr_m_finance_01390.wav|विकास कामे व निधीचा खर्च केवळ कागदोपत्री दाखवून केवळ स्व विकास करण्यात सर्वजण मग्न आहेत|Marathi_M|other|7.000000
processed_mr_m_other_03247.wav|ऐसीवरील उच्चभ्रु मंडळी नेटाने चुकीचं मत रेटत असतात हे एकदाचं कबुल केलंत याबद्दल धन्यवाद|Marathi_M|other|7.546104
processed_mr_m_health_02770.wav|तरी कृपा करून तुझ्यात तरूण रक्त वाहत असताना गीता वाचू नकोस|Marathi_M|other|6.338667
processed_mr_m_politics_01094.wav|राष्ट्रिय महिला आयोगाच्या अध्यक्ष पदी रेखा शर्मा यांची केंद्र सरकारने नियुक्ती केली आहे|Marathi_M|other|6.710187
processed_mr_m_health_02091.wav|बाळाला स्तनपान करणं ही निसर्गवत आणि स्वागतार्ह क्रियाच परंतु सार्वजनिक ठिकाणी स्तनपान केल्यास भुवया उंचावल्या जातातच|Marathi_M|other|8.428479
processed_mr_m_other_00279.wav|वांद्रेवरळी सी लिंक हा केबल स्टे ब्रीज आहे तर गोल्डन ग्रेट ब्रीज हा सस्पेन्शन ब्रीज आहे|Marathi_M|other|8.138229
processed_mr_m_general_00218.wav|त्यामुळेच मग या दोन दिवसांत शेकडो कोटी रुपयांची उलाढाल झाली आणि एका कंपनीचे नाव अगदी बच्चो बच्चो जुबान पर आलं ते म्हणजे फ्लिपकार्ट|Marathi_M|other|9.879708
processed_mr_m_other_00689.wav|इच्छुकांची रांग दिसत असली तरी प्रत्यक्षात राज्यमंत्री बाळा भेगडे, सुनील शेळके आणि रवींद्र भेगडे हे भाजपचे प्रबळ इच्छुक मानले जातात|Marathi_M|other|10.000000
processed_mr_m_finance_01781.wav|कोकण विभागीय महसूल आयुक्त यांचे कार्यालय नवी मुंबईतील बेलापूर येथील कोकण भवनामध्ये असून, त्या अंतर्गत सर्व जिल्ह्याचे कामे चालतात. |Marathi_M|other|9.775229
processed_mr_m_general_02736.wav|आधीच परीक्षेचे टेन्शन, त्यात या कामाची घाई अशी परिस्थिती झाली की, विद्यार्थी थकून जातात आणि त्याचा त्यांच्या प्रकृतीवर परिणाम होतो|Marathi_M|other|9.700000
processed_mr_m_agri_00219.wav|त्यामुळे पालिकेच्या अग्निशामक दलाकडे असलेले टँकर लगेच जेथे पाण्याची गरज आहे, तेथे पाणी घेवून पोहताच, त्यांना पाण्याचा पुरवठा करतात|Marathi_M|other|9.995812
processed_mr_m_health_03525.wav|मात्र त्याच्या पायावर शस्त्रक्रिया न करून मोठी चूक केली, असे सांगताना नागराजे गौडा यांचे डोळे पाणावले|Marathi_M|other|8.347208
processed_mr_m_general_00491.wav|काही दिवसांपूर्वी स्वाती भिसे यांचा द मॅन हू न्यू इन्फिनिटी हा चित्रपट पाहत होतो आणि मला तो फार आवडला|Marathi_M|other|8.649062
processed_mr_m_other_03105.wav|मंत्र्यांचे वागणे, त्यांचा थाटमाट, त्यांच्या फॉर्चुनर गाड्या या सगळ्यांचा बडेजाव लोकांना आवडलेला नाही|Marathi_M|other|6.872729
processed_mr_m_agri_02246.wav|शेतकयांना एकदल पिकानंतर द्विदल पिके घेणे व पिकांची फेरपालट करणे व जमिनीचा पोत सुधारणे हा खरा हेतू आहे|Marathi_M|other|8.556188
processed_mr_m_agri_02848.wav|त्यानंतर त्यातील पंचवीस लाखांच्या मोबदल्यात सोलापूर रोडवर असलेल्या सात एकर जमिनीचे खरेदी खत करून दिले|Marathi_M|other|7.836354
processed_mr_m_finance_02226.wav|या समित्यांना शासनातर्फे कोणतेही अनुदान दिले जात नसून केवळ बाजार फी मधून या समित्या आपला खर्च भागवतात|Marathi_M|other|7.569333
processed_mr_m_finance_01003.wav|जगातील दुसरी मोठी खासगी इक्विटी कंपनी ब्लॅकस्टोनने भारतात गुंतवणूक करुन दोन वर्षात पैसा डबल केला आहे.|Marathi_M|other|8.521354
processed_mr_m_agri_01913.wav|पण त्यासाठी वापरलेलं साहित्य, दिलेले रंग, कागद तयार करताना वापरलेली रसायनं खरच इको फ्रेंडली असतात का?|Marathi_M|other|8.231104
processed_mr_m_general_02620.wav|मात्र हा बाटलेला व बहिष्कृत केलेला समाज आजही आपल्या भाषेचा व संस्कृतीचा वारसा टिकावा म्हणून धडपडत आहे|Marathi_M|other|8.149833
processed_mr_m_finance_01166.wav|जसजसे उत्पन्न वाढत जाते आणि आर्थिक स्थैर्य प्राप्त होते तसतसे कुटुंबाची सदस्यसंख्या कमी कमी होत जाते.|Marathi_M|other|8.393646
processed_mr_m_politics_01809.wav|त्यानंतर ग्रामदैवत श्री जोतिबाचे पूजन मंदिराचे मानकरी माजी सरपंच श्री तानाजी पाटील यांच्या हस्ते झाले|Marathi_M|other|9.171500
processed_mr_m_finance_00720.wav|भागातील पैसा भागातच राहावा आणि लोकांचा आर्थिक स्तर सुधारावा यासाठी आप्पांनी कृष्णा सहकारी बँक उभारली.|Marathi_M|other|7.998896
processed_mr_m_politics_03042.wav|या घटने प्रकरणी आरोपी पत्नी उर्सुला हिने निगडी पोलिसात फिर्याद दिली होती|Marathi_M|other|5.829688
processed_mr_m_weather_02037.wav|फ्लॅटवर घालवलेला तो अर्धा तास व त्याच्या आठवणी तिला रोमांचित करत होत्या.|Marathi_M|other|5.386667
processed_mr_m_agri_02113.wav|परिणामी ही मासेमारी नौका नस्ताच्या तोंडावरील गाळात फसून एका बाजूला उलटली|Marathi_M|other|6.600000
processed_mr_m_finance_03074.wav|प्रधानमंत्री पिक विमा योजना ही काही मोजकयाच पिकांना लागू करण्यात आली आहे|Marathi_M|other|5.409875
processed_mr_m_education_00848.wav|हा सर्व प्रकार रेल्वेत सिग्नल अटैक म्हणून ओळखल्या जाणाया स्थितीमुळे झाला|Marathi_M|other|5.941333
processed_mr_m_agri_00393.wav|भात आणि ऊस ही पिके देशातील निम्म्याहून अधिक सिंचनाचे पाणी गिळंकृत करतात.|Marathi_M|other|7.070104
processed_mr_m_other_01803.wav|तसेच यानंतर अफ्स्पा रद्द करण्याची मागणी करत बेमुदत उपोषणाला प्रारंभ केला|Marathi_M|other|5.955542
processed_mr_m_agri_02373.wav|कपभर पाण्यात चमचाभर ओव्याचे दाणे मिसळून पाणी निम्मे होईपर्यंत उकळून प्या|Marathi_M|other|5.800000
processed_mr_m_agri_01256.wav|आयरनचं भरपूर प्रमाण असल्यामुळे कच्ची केळी शिजवून खाणं अधिक फायदेशीर ठरतं|Marathi_M|other|5.421479
processed_mr_m_education_01339.wav|त्याच्या शिफ्ट्स आणि त्यातून होणारी दमणूक छोट्या जीवाला मानवेलच असं नाही|Marathi_M|other|6.431563
processed_mr_m_health_00297.wav|मेंदू व स्पायनल कॉर्ड यांना तीन प्रकारच्या आवरणांनी संरक्षित केलेले असते|Marathi_M|other|5.305396
processed_mr_m_weather_04329.wav|अटक केलेल्या आरोपीना चेहरा झाकलेल्या अवस्थेतही माध्यमांपुढे उभे करू नये. |Marathi_M|other|6.118083
processed_mr_m_other_01301.wav|नंतर निष्प्रभ ठरल्याने तो मुख्य प्रवाहातून काहीसा बाजूला फेकला गेला होता|Marathi_M|other|6.512833
processed_mr_m_agri_00656.wav|पाण्याची सोय असल्याने वाल्मीक हे दरवर्षी टरबूज आणि खरबुजाची लागवड करतात.|Marathi_M|other|6.187750
processed_mr_m_agri_01403.wav|महात्मा फुले कृषी विद्यापीठ, राहुरी यांच्या अंतर्गत कृषी विज्ञान केंद्र, सोलापूर येथील तज्ज्ञांनी या कामात मदत केली|Marathi_M|other|8.200000
processed_mr_m_politics_00925.wav|सामान्य नागरिकांना अच्छे दिन पासून दूर ठेवणारा मोदी सरकारचा पहिला पूर्ण अर्थसंकल्प शनिवारी संसदेत सादर करण्यात आला.|Marathi_M|other|9.670729
processed_mr_m_politics_01839.wav|अदितीने तो थेट लिहून खरंतर 'मी अश्शीच आहे' हे फार भन्नाट पद्धतीने सांगितलंय, आणि त्याबद्दल मला तिचं जाम कौतुक वाटतं|Marathi_M|other|8.673438
processed_mr_m_agri_01491.wav|आजही विदर्भात सर्वात महत्त्वाचे पीक असलेल्या कापसाच्या वरलक्ष्मी जातीचे बियाणे हे गुजरातने शोधून काढलेले बियाणे आहे|Marathi_M|other|8.100000
processed_mr_m_health_01072.wav|यानंतर डॉक्टरांनी अवघ्या काही वेळात दुर्बिणीच्या मदतीने शस्त्रक्रिया करून भोये यांच्या घशात अडकलेले कवच बाहेर काढले|Marathi_M|other|8.660667
processed_mr_m_health_02732.wav|आपला रक्तदाब बर्‍याच घटकांवर अवलंबून असतो आणि हे घटक जसे बदलतात, तसे आपला रक्तदाब बदलतो हे आपण मागच्या लेखात बघितले|Marathi_M|other|9.100000
processed_mr_m_general_00363.wav|हा हल्ला इतका जबरदस्त होता की, स्ट्रोमॅनने या दोघांना खाली पाडून त्यांचावर दिव्यांसाठी उभारलेली लोखंडी भींतही पाडली|Marathi_M|other|8.765167
processed_mr_m_general_02150.wav|हळूहळू घरगुती मार्ग मानवजात परिपूर्ण, कला अधिक शुद्ध झाले, आणि त्याचे मुख्य जेन्स्चे आणि प्रजाती वेगळे दिशेने एक कल|Marathi_M|other|9.276000
processed_mr_m_agri_00783.wav|कापसाच्या आयातीवर आणि निर्यातीवर कुठलंही शुल्क नसल्यानं कापूस हे खऱ्या अर्थानं जागतिक बाजाराशी जोडलं गेललं पीक आहे.|Marathi_M|other|8.370417
processed_mr_m_finance_00066.wav|अकाऊंट ऍग्रिगेटर स्वरुपाची ही व्यवस्था देशातील बँका आणि इतर महत्त्वाच्या वित्तीय संस्थांसाठी उपलब्ध करून दिली जाईल.|Marathi_M|other|8.916083
processed_mr_m_general_02539.wav|नासा वैज्ञानिकांची अशी धारणा आहे की मंगळावर ज्या प्रकारची भूसंरचना अस्तित्वात आहे ती दख्खन खडकांच्या जवळ जाणारी आहे|Marathi_M|other|8.900000
processed_mr_m_agri_03307.wav|मात्र जमिनीतून पाणी शोषून घेताना या वनस्पतींची मुळे रसायने सुद्धा शोषून घेत असल्याने या पिकांमध्ये सुद्धा ही रसायने मिश्रित होतात|Marathi_M|other|10.146750
processed_mr_m_other_01104.wav|पपईच्या झाडाप्रमाणे, नरपुष्पे आणि मादीपुष्पे येणारी दोन वेगवेगळी झाडे खजुरामध्ये असतात|Marathi_M|other|7.267479
processed_mr_m_other_02783.wav|सोबतीच्या लघु मनुष्यांच्या बुद्धीस लागोन नसती कल्पना वाढवून धण्याचा मनसबा नामोहरम केला|Marathi_M|other|9.113458
processed_mr_m_health_01458.wav|व्यासांनी त्वरीत त्याला जवळच्या कुंडात डुबकी मारायला लावली व त्यामुळे त्याचा ताप उतरला|Marathi_M|other|5.711729
processed_mr_m_general_00575.wav|त्यांनी अनेक संगीत शाळा काढल्या आणि घराण्याच्या परंपरा व त्यांची वैशिष्ठ्ये जपून ठेवली|Marathi_M|other|5.839437
processed_mr_m_weather_01670.wav|वसई समुद्र किनारयावर पोहण्यासाठी गेलेल्या तीन  तरुणांचा पाण्यात बुडून मृत्यु झाला आहे.|Marathi_M|other|6.745021
processed_mr_m_health_01204.wav|आस्प जातीच्या सर्पाच्या दंशाने चटकन मृत्यू येतो याची खात्री करून घेण्यासाठी क्लिओपात्रा राणीने प्रथम तिच्या गुलामांवर प्रयोग केले|Marathi_M|other|9.554646
processed_mr_m_general_02343.wav|या पदांच्या भरती प्रक्रियेत भ्रष्टाचार असून दक्षता खात्याने सदर प्रकाराची स्वेच्छा दखल घेऊन चौकशी करावी, अशी मागणीही त्यांनी केली|Marathi_M|other|9.972604
processed_mr_m_health_03469.wav|पण न्यायसंस्था या दुबळ्यांसाठी आधार असल्यामुळे निदान आम्ही दुबळ्यांसाठी कार्य करतो, असे म्हणविणा्यांनी तरी कायद्याचा सन्मान करावा|Marathi_M|other|9.200000
processed_mr_m_general_00897.wav|म्हणजे सर्व माणसे मॅट्रिक्सने कैद केलेली आहेत आणि संपूर्ण पृथ्वी जर झाकोळली गेली आहे तर नीओ आणि मॉर्फियस आदींना ऑक्सिजन कसा मिळतो|Marathi_M|other|9.461750
processed_mr_m_finance_01275.wav|यामध्ये सर्वात महत्त्वाचा मुद्दा म्हणजे बँकांनी बचत खात्यांमध्ये ग्रामीण व शहरी भागांसाठी खात्यांमध्ये कमीत कमी किती रक्कम असावी?|Marathi_M|other|9.400000
processed_mr_m_education_02316.wav|फुटलेल्या सिंटेक्स टाकीच्या तळाकडचा भाग बागेतील पाँड म्हणून उत्तम प्रकारे वापरता येतो.|Marathi_M|other|7.488062
processed_mr_m_other_03760.wav|तो आवाज ऐकताच योगेश हडबडून बेडरूमच्या बाहेर आला तेव्हा त्याच्या अंगावर फक्त टॉवेल होता|Marathi_M|other|6.222583
processed_mr_m_weather_01158.wav|बेस कॅंपवरचा आमचा तो पंचविसावा दिवस होता आणि घरातून निघून जवळपास दीड महिना लोटला होता.|Marathi_M|other|7.000000
processed_mr_m_finance_02632.wav|मोठ्या प्रमाणांत दिलेली कर्जे, किंवा बुडालेली कर्जे यामुळे अनेक बँका तोट्यांत जात आहेत|Marathi_M|other|7.290687
processed_mr_m_other_01766.wav|सायखेडा बाजारातून पहिल्यांदा एका मध्यस्थाच्या मदतीने होल्स्टिन फ्रिजियन गाय खरेदी केली|Marathi_M|other|6.700000
processed_mr_m_other_01771.wav|इम्फा पुरस्कार सोहळ्याने मराठी पुरस्कार सोहळ्यांना एक वेगळी उंची प्राप्त करून दिली आहे|Marathi_M|other|6.300000
processed_mr_m_weather_00748.wav|या मालिकेत जालिंदरच्या एंट्रीनंतर आता आणखी एक महत्त्वपूर्ण कलाकाराची एंट्री होणार आहे. |Marathi_M|other|6.700000
processed_mr_m_other_04169.wav|त्यानंच दोस्तराष्ट्रं आणि जर्मन सैन्यामध्ये वाटाघाटी घडवून आणण्यासाठी अथक प्रयत्न केले|Marathi_M|other|6.396729
processed_mr_m_agri_03327.wav|ज्या जमिनीत दोन पिके घेतली जात होती ती जमीन नापीक होत असल्याचे ग्रामस्थांचे म्हणणे आहे|Marathi_M|other|6.400000
processed_mr_m_finance_02223.wav|शासनाच्या वेगवेगळ्या योजनात महसूल कर्मचारी नेहमीच कार्यरत असताना शासन स्तरावर मात्र या कर्मचार्‍यांचा मागण्याकडे दुर्लक्ष होत आहे|Marathi_M|other|9.589458
processed_mr_m_education_00463.wav|अशी चर्चा होती की, पुलकित जेव्हा यामी गौतमला डेट करत होता तेव्हा श्वेता प्रेग्नंट होती|Marathi_M|other|7.520000
processed_mr_m_weather_04026.wav|यापूर्वी भारताच्या श्वेता चौधरी हिने कांस्यपदक पटकावत भारताचे पदकांचे खाते उघडले होते.|Marathi_M|other|8.300771
processed_mr_m_finance_01751.wav|नागरिकांना सवय लागावी म्हणून ही नाममात्र रक्कम ठेवण्यात आली असल्याने तुम्ही कोणतेही नाणे टाकले की सदर टॉयलेट अनलॉक होऊन तुम्हाला ते वापरता येईल|Marathi_M|other|9.786833
processed_mr_m_general_03177.wav|प्रथम विद्यार्थींनींना संस्कृत भाषा शिकवणार असे सांगितले असता संस्कृत या शब्दावरुन विद्यार्थी घाबरले|Marathi_M|other|7.313917
processed_mr_m_health_01015.wav|झाडाच्या फांदीवर रांगेने झोपलेल्या कावळ्यांवर झडप टाकून त्यांची डोकी फाडून ते आतला मेंदू बाहेर काढतं|Marathi_M|other|7.476458
processed_mr_m_general_00536.wav|असा विश्वास आहे की पौराणिक काळात वाघ मुबलक प्रमाणात आढळत, म्हणून या जागेचे नाव व्याघ्रप्रस्थ असे आहे|Marathi_M|other|8.091771
processed_mr_m_other_01359.wav|भविष्यात राज्यातील दीड कोटी शेतकऱ्यांना  गृहित धरताना आपल्या नेत्यांना आणि सरकारला विचार करावा लागेल|Marathi_M|other|6.895958
processed_mr_m_general_01902.wav|अब्दुल रहिम अयेव व जॉर्डन अयेव हे घाना राष्ट्रीय संघामधील फुटबॉल खेळाडू आंद्रे अयेवचे सख्खे भाऊ आहेत|Marathi_M|other|8.393646
processed_mr_m_health_00427.wav|ज्या प्राण्यांना उष्म्याचा फटका बसतो, अशा प्राण्यांना तातडीने उपचार न मिळाल्यास त्यांचा जीव जाऊ शकतो|Marathi_M|other|7.337125
processed_mr_m_politics_02798.wav|केवळ साडी आणि श्रुंगारच नाही, तर घरच्या घरी सुंदर देखावा उभा करण्यातही महिलांनी रस घेतलेला दिसून आला|Marathi_M|other|7.592812
processed_mr_m_general_01029.wav|या कविता खूप गाजल्या, परंतु त्यांच्या ओबे सोमेर्सो या इटालियन कवितेला सगळ्यात जास्त प्रसिद्धी मिळाली|Marathi_M|other|8.556188
processed_mr_m_other_02319.wav|मला एक नवी मैत्रीण मिळाली सॅण्ड्रा एका माणसाने पेट कॅफेच्या संदर्भात बोलताना सांगितलं, घरी एकटा असतो|Marathi_M|other|7.400000
processed_mr_m_politics_01769.wav|या लिलावात राहुल तेवतिया हा एक असा अनक्लॅप्ड खेळाडू ठरला ज्याच्यावर बोली लावण्यात स्पर्धा लागली होती|Marathi_M|other|7.649687
processed_mr_m_health_03389.wav|गायीवर उपचार सुरू असताना तिचे छोटे वासरूही त्या ठिकाणी होते आणि भूकेने त्याचाही जीव कासावीस होत होता|Marathi_M|other|7.952458
processed_mr_m_education_00442.wav|अखेर जी पी सिप्पी आणि त्यांचा मुलगा रमेश सिप्पी यांना ती पसंत पडली पण त्यांनी त्यात थोडे फेरबदल केले|Marathi_M|other|8.288000
processed_mr_m_weather_00441.wav|रागातील वादी, संवादी इत्यादी फक्त स्थूल तत्त्वांतून त्या रागाच्या भावाचे वातावरण निश्चित होणार नाही.|Marathi_M|other|7.987292
processed_mr_m_general_02422.wav|ग्रंथालय हे बसण्याचे ठिकाण नसून ग्रंथ वाचनांचे व संशोधनाचे ठिकाण आहे तेव्हा ग्रंथालयात शांतता राखावी|Marathi_M|other|7.900000
processed_mr_m_general_01373.wav|लाकूड, माती, दगड, तसेच लोखंड, तांबे, सोने, चांदी असे धातू आणि रत्नांपासून मूर्ती बनवल्या जाऊ लागल्या|Marathi_M|other|9.357271
processed_mr_m_politics_02509.wav|आमदार प्रशांत परिचारक यांनी सैनिकांच्या पत्नींबद्दल केलेले वक्तव्याचे तीव्र पडसाद राज्यभर उमटले होते|Marathi_M|other|8.161437
processed_mr_m_education_02488.wav|तुमच्या बौद्धिक राशीचा स्वामी बुद्धिकारक बुध भाग्यस्थानी येऊन तुमची ज्ञानपिपासा वृद्धिंगत करणार आहे.|Marathi_M|other|8.417500
processed_mr_m_general_01252.wav|पंगा या हिंदी चित्रपटात कंगणा राणौत कबड्डी खेळाडूच्या भूमिकेत दिसणार असून संपुर्ण चित्रपट कबड्डी खेळावर आधारीत आहे|Marathi_M|other|8.800000
processed_mr_m_finance_02332.wav|जागतिक स्तरावर कच्च्या तेलाच्या किंमती कमी असताना आणि महागाई नियंत्रणात असताना जेटली यांनी मोठा महसूल जमविला होता. |Marathi_M|other|7.975688
processed_mr_m_health_00402.wav|रोगाचं कारण सापडलं की रोग नव्वद टक्के बरा झाला असं समजावं|Marathi_M|other|4.899042
processed_mr_m_general_01735.wav|स्वीडन येथील आर्नेस डोर्फ या चित्रपट निर्मात्याने टेंबू आणि चंदरूच्या मैत्रीवर चित्रपट काढून ऑस्कर पुरस्कार मिळवला|Marathi_M|other|8.637458
processed_mr_m_general_02594.wav|कठोर परिश्रम घेण्याची हीच वेळ असून या संघासोबत काम करण्याची मी आतुरतेने वाट पाहत आहे, असे प्रशिक्षक यांनी सांगितले|Marathi_M|other|8.567792
processed_mr_m_health_03396.wav|मनुष्याचे मन, मेंदू आणि शरीरावर ग्रह आणि नक्षत्रांचा प्रभाव पडत राहतो काहींचा त्यापासून बचाव होतो तर काहींचा नाही. |Marathi_M|other|9.700000
processed_mr_m_health_00173.wav|ज्या प्लॅनने तुमचे वजन कमी होते, पोटाचा घेर कमी होतो व तीन महिन्यांच्या सरासरी मधुमेह व फास्टिंग इन्शुलीन कमी होते|Marathi_M|other|9.659125
processed_mr_m_general_00394.wav|भेंडीची रसभाजी करताना चिंचगुळ वापरला तर अजिबात तार येत नाही भेंडी फ्राय खाल्ली तर पोटांत फार तेल जाते आन वजन वाढते|Marathi_M|other|9.600000
processed_mr_m_health_01323.wav|याचवेळी त्यांच्या डॉक्टर असलेल्या मुलीने विद्युत प्रवाह खंडित केला व शेजारी असलेल्या डॉक्टरांकडे त्यांना घेऊन गेली|Marathi_M|other|7.081708
processed_mr_m_politics_02077.wav|दादरच्या साने गुरुजी विद्यालयात सरकारच्या निलक्रांती योजने अंतर्गत शोभीवंत माशांच्या मत्स्यटाकीचं वाटप करण्यात आलं|Marathi_M|other|8.997354
processed_mr_m_finance_01634.wav|आताच्या काळात सर्व आर्थिक व्यवहार हे नेट बँकींगमुळे इतके सोपे होत आहेत की आगामी काळात एटीएम कार्ड हद्दपार होऊ शकते|Marathi_M|other|8.300000
processed_mr_m_other_03320.wav|ब्रिटनच्या एस्केक्स कोलचेस्टर येथे राहणाऱ्या एका लेस्बियन कपलने शेअर्ड मदरहूड प्रक्रियेद्वारे बाळाला जन्म दिला आहे|Marathi_M|other|8.869646
processed_mr_m_finance_02605.wav|लोकसभेत संमत करण्यात आलेल्या सुधारित आयकर कायद्याच्या अनुषंगाने सरकारने काही महत्त्वाची स्पष्टीकरणे जारी केली आहेत|Marathi_M|other|8.498125
processed_mr_m_health_02124.wav|रक्तातील दोष दूर करते व त्यामुळे रोग बरा होण्यास मदत होते|Marathi_M|other|4.655229
processed_mr_m_finance_03104.wav|मात्र एखाद्याकडे जर क्रिप्टो करन्सी असेल तर अशा व्यक्तीला विदेशात असे चलन विकून मोठया प्रमाणात परकीय चलन मिळू शकते|Marathi_M|other|8.649062
processed_mr_m_finance_01793.wav|देशातील सार्वजनिक बँका प्रचंड आर्थिक संकटात सापडल्या असून नऊ  बँकांचा एकूण तोटा तब्बल चौदा हजार  कोटी रुपये इतका प्रचंड झाला आहे|Marathi_M|other|10.100000
processed_mr_m_other_00745.wav|लॉजिकला खुंटीवर टांगून मॅड कॉमेडीचा शिक्का मारून दिग्दर्शक अनीझ बज्मीने दिग्दर्शित केलेले सिनेमे गेली अनेक वर्षे आपण पाहिले आहेत|Marathi_M|other|9.902938
processed_mr_m_health_01401.wav|प्रौढांमधील मूत्रपिंड विकारांचा उगम प्रामुख्याने मधुमेह, रक्तदाब यापासून सुरू होतो परंतु बालवयात हे दोन आजार क्वचितच आढळून येतात|Marathi_M|other|9.400000
processed_mr_m_education_01376.wav|दिवंगत माजी मंत्री ए टी पवार यांची स्नुषा म्हणून मतदारांचा मिळालेला कौल|Marathi_M|other|6.663750
processed_mr_m_health_02520.wav|विविध रोगांच्या उपचारात नैसर्गिक औषधे वापरणे हे एक उत्कृष्ट समाधान बनते|Marathi_M|other|5.955542
processed_mr_m_education_01698.wav|भाऊ कदमने पंडीतजी आणि निलेश साबळे याने खॉं साहेब यांची भूमिका केली होती|Marathi_M|other|6.455312
processed_mr_m_education_01445.wav|डेब्ट फंडांच्या इतर प्रकारांनी जेमतेम तीन ते चार टक्क्यांनी परतावे दिले|Marathi_M|other|6.559271
processed_mr_m_weather_01756.wav|टंग्स्टन तपशील आणि आता तप्त झाल्यावर प्रकाशमान होणारा दिवे वापरले जाते.|Marathi_M|other|6.000000
processed_mr_m_other_03819.wav|डग ब्रासवेल, टिम साउदी आणि अडम मिल्ने या त्रिकुटावर तेज मायाची धुरा आहे|Marathi_M|other|6.500000
processed_mr_m_finance_02040.wav|पुढील काही वर्षांत प्रत्यक्ष कर देणारे आणि महसूल कैक पटीने वाढला पाहिजे|Marathi_M|other|5.967146
processed_mr_m_other_03989.wav|कधी मनोहर तर कधी विचित्र अशी ही गुंतावळ श्वास सुटेर्पंत सुटता सुटत नाही|Marathi_M|other|6.779854
processed_mr_m_other_04010.wav|त्यांनी या सर्वच गीतांमध्ये जपलेलं वैविध्य हे खरोखरचं उल्लेखनीय असं आहे|Marathi_M|other|6.200000
processed_mr_m_agri_02337.wav|केंद्र सरकारने मध्यंतरी खरीप व रब्बी पिकांच्या हमी भावात भरघोस वाढ केली|Marathi_M|other|5.595646
processed_mr_m_weather_02926.wav|तो यशस्वी झालाच पण त्याचसोबत जगाला एक सांबा रिदम वाजवणारा ड्रमर मिळाला. |Marathi_M|other|5.900000
processed_mr_m_agri_02989.wav|सध्या जिल्ह्यात दोन  हजार चारशे एकोणसाठ  मेट्रिक टन खत उपलब्ध झाले असून टप्प्याटप्याने उर्वरित खते मिळण्याच्या दृष्टीने नियोजन करण्यात आले आहे|Marathi_M|other|10.135146
processed_mr_m_other_01162.wav|आधुनिकता आणि पारंपरिक गोष्टी या दोन्ही गोष्टिंची उत्तमरीत्या सांगड घातलेली दिसून येते|Marathi_M|other|6.222583
processed_mr_m_agri_02853.wav|पोलादपूर तालुक्यात तीव्र उताराची जमीन असून, पाणी जमिनीत मुरण्याची क्षमता फारच कमी आहे|Marathi_M|other|6.756625
processed_mr_m_other_02052.wav|एके दिवशी विजय मोंडकरांनी गज्वींना विचारलं, की मागे काहीतरी लिहिलं होतंस ते काय होतं?|Marathi_M|other|6.000000
processed_mr_m_other_03158.wav|कोकणी माणसाला गणपतीला कोकणात जाण्यासाठी गाड्या सोडण्याचं एक छोटसं चॉकलेटही दिलं गेलंय|Marathi_M|other|6.466375
processed_mr_m_politics_01670.wav|अशा स्थितीत विपरीत काही घ़डू नये म्हणून भाजपने त्यांचे आमदार रिसॉर्टमध्ये पाठवले आहेत|Marathi_M|other|5.943937
processed_mr_m_weather_01811.wav|जय जिनेंद्र फिल्म्स निर्मित व राजू चौगुले निर्मित फलाट हा सिनेमा प्रदर्शित होणार आहे.|Marathi_M|other|6.489604
processed_mr_m_other_01854.wav|पण आपल्या ग्रहावर आदळणाऱ्या अश्मीय दगडात अश्मांचे प्रमाण लोहच्या तुलनेत फार जास्त आहे|Marathi_M|other|6.350292
processed_mr_m_weather_01974.wav|आणि सामाजिक नेटवर्क त्याच्या खाती आणि लक्षपूर्वक पापाराझ्झी द्वारे परीक्षण केले जाते.|Marathi_M|other|6.454771
processed_mr_m_politics_01831.wav|विकासाच्या गंगेत मोजक्या मंडळींचे घोडे न्हाले, पण कोट्यवधी सामान्य जनता कोरडीच राहिली|Marathi_M|other|7.499667
processed_mr_m_finance_03454.wav|या फंडातील रक्कम ही तीन वर्षांनंतर काढली तर त्यावर दीर्घमुदत भांडवली नफा कर लागू होतो|Marathi_M|other|7.743479
processed_mr_m_agri_00211.wav|त्यामुळे दरवर्षी पावसाळ्यात या उद्यानात डोंगराळ भागातून येणारे पाणी वस्तींमध्ये शिरते|Marathi_M|other|6.443167
processed_mr_m_finance_03426.wav|सरकारे आणि बँकांच्या मर्जीतील उद्योजकांनी हजारो कोटींची भरमसाट कर्जे काढली आणि बुडवली|Marathi_M|other|6.791458
processed_mr_m_general_00560.wav|सआदत हसन मंटोच्या ठंडा गोश्त आणि खोल दो या दोन कथा पुरुषातील हीच पाशवी वृत्ती दाखवतात|Marathi_M|other|8.000000
processed_mr_m_politics_02512.wav|आता तर महिला विशेष गाडया सुरू झाल्याने अख्खी गाडीच चिवचिवाट आणि कोलाहलाने भरलेली असते|Marathi_M|other|6.739687
processed_mr_m_agri_02079.wav|कृषी केंद्राचा विकास म्हणजे केवळ शीतगृहे, प्रक्रिया केंद्रे, लॉजिस्टीक केंद्रे नव्हेत|Marathi_M|other|6.373500
processed_mr_m_health_00802.wav|या श्रेणीतली औषधे घेणार्या व्यक्तीला भोवळ आल्यासारखे वाटते, तसच उर्जेची पातळी खालावते|Marathi_M|other|6.965604
processed_mr_m_health_00436.wav|गम्मत म्हणजे या भांडणातल्या या दोन पात्रातलं पहिलं पात्र पालिका रुग्णालयात डॉक्टर आहे|Marathi_M|other|6.721813
processed_mr_m_finance_01711.wav|तेजस विदेशी वस्तू चढ्या भावाने भारतात आणून खोटी बिल सादर करून भारताचा महसूल बुडवायचा.  |Marathi_M|other|6.919167
processed_mr_m_education_01159.wav|दुसरे मैदानी पंच इरास्मुस यांनी टीव्ही पंचांशी चर्चा करून सहा धावा देण्याचा निर्णय बदलायला हवा होता|Marathi_M|other|8.974146
processed_mr_m_weather_01131.wav|स्वामी या करारामुळे रंगलेल्या नाट्यावर म्हणाले, सर्वच देशांशी मैत्रीपूर्ण संबंध ठेवणे हे शक्य नसते.|Marathi_M|other|8.010521
processed_mr_m_health_02134.wav|गौरव हा व्यवसायाने डॉक्टर असून कुर्ला मध्ये राहत असून प्रतिका ही इंजिनिअर असून चेंबूर परिसरात राहते|Marathi_M|other|7.058500
processed_mr_m_politics_02771.wav|सावंतांच्या मृत्युंजय, छावा आणि युगंधर या कादंबऱ्यांनी मराठी व हिंदीदेखील प्रकाशन जगात इतिहास घडवला|Marathi_M|other|9.159896
processed_mr_m_general_00482.wav|निर्माते भीमसेन धोंडे यांचा हा दुसरा चित्रपट असून याआधी त्यांनी संघर्ष हा चित्रपट निर्माण केला होता|Marathi_M|other|8.100000
processed_mr_m_general_02170.wav|या तक्रारी लक्षात घेऊन अंबड पोलीस ठाण्याचे वरिष्ठ निरीक्षक सोमनाथ तांबे यांनी तपासाची चक्रे फिरवली. |Marathi_M|other|7.325521
processed_mr_m_agri_02333.wav|उभ्या पिकात कमतरता आढळल्यास पंचवीस  किलो झिंक सल्फेट प्रति पाचशे  लिटर पाणी या प्रमाणे फवारणी करावी|Marathi_M|other|8.846438
processed_mr_m_politics_02789.wav|संसदेच्या विरामकालात अध्यादेश प्रस्थापित करण्याचा राष्ट्रपतींचा अधिकार घटनेच्या या कलमात दिलेला आहे|Marathi_M|other|8.103396
processed_mr_m_health_01888.wav|धमन्यांच्या भिंतीतील स्नायू पेशींवर परिणाम करून ही औषधी रक्त वाहिन्या शिथिल करते आणि विस्तारीत करते|Marathi_M|other|7.700000
processed_mr_m_agri_01517.wav|दोन्ही बाजूंनी ऊस असलेल्या एका रताळी काढलेल्या शेतातून बिबट्या चालत जात असल्याचे या चित्रणात दिसते. |Marathi_M|other|6.977229
processed_mr_m_education_02424.wav|बौद्ध धर्माचे महत्त्व गांभीर्याने घेतात आणि श्रद्धा करतात की कर्माची पुनर्बांधणी केली जाऊ शकत नाही.|Marathi_M|other|8.625833
processed_mr_m_agri_00993.wav|रोपे जगत नाहीत म्हणजे त्यांना कार्बनडायऑक्साईड शोषून घेता येत नाही आणि ऑक्सिजन मुक्त करता येत नाही.|Marathi_M|other|7.244250
processed_mr_m_weather_04185.wav|असे दहा तास त्यानं काढल्यावर संध्याकाळी बोट धक्क्य़ाला लागली तेव्हा मारुतीची हाडं खिळखिळी झाली होती.|Marathi_M|other|7.348750
processed_mr_m_politics_01819.wav|तिला चालता येत नसल्या मुळॆ ती फारसे काम करू शकत नव्हती, त्यामुळे आईनेही या गोष्टीला विरोध केला नाही|Marathi_M|other|7.360354
processed_mr_m_weather_03889.wav|अभिनेता प्रियदर्शन जाधवच्या शांतेचं कार्टं चालू आहे या नाटकाला प्रेक्षकांचा चांगलाच प्रतिसाद मिळतोय|Marathi_M|other|7.300000
processed_mr_m_finance_01453.wav|कारण, महागाई दर चार  टक्क्यांपेक्षा कमी आहे आणि जागतिक स्तरावर कच्च्या तेलाच्या किंमती कमी होत आहेत|Marathi_M|other|7.186208
processed_mr_m_agri_03184.wav|बांबू सोलून अगदी पातळ पट्टया तयार करतात त्या गोल गोल एकावर एक गुंडाळून निरनिराळ्या वस्तू तयार करतात|Marathi_M|other|7.279083
processed_mr_m_health_00922.wav|जेनेरिक म्हणजे मूलद्रव्याचा वापर करून औषधी कंपन्या ब्रँडेड औषधे तयार करतात व ती महागडय़ा दरात विकतात|Marathi_M|other|8.115000
processed_mr_m_health_01189.wav|पण समजा आपले डोळे कानाच्या जागी असते, कानाच्या जागी मान असती, नाक गुडघ्यांवर असते तर काय झाले असते?|Marathi_M|other|8.289146
processed_mr_m_education_01165.wav|जी जबाबदारी मला देतील ती मी पूर्णपणे करायला तयार आहे, अशी स्पष्टोक्ती राधाकृष्ण विखे यांनी दिली आहे|Marathi_M|other|8.335583
processed_mr_m_weather_01789.wav|तिथून सरळ ब्रॉड स्ट्रीटपाशी येत ती डावीकडे वळते आणि मॅक्डीपाशी उजवीकडे वळत अटलांटिक स्ट्रीटला जाते.|Marathi_M|other|7.964062
processed_mr_m_other_00191.wav|हे राजा, घृतांभ सागर सुध्दा क्रौंच द्वीपाने वेढलेला आहे क्रौंच द्वीपाच्या अधिपतीचे सात पुत्रही होते|Marathi_M|other|9.635917
processed_mr_m_general_02223.wav|मध्य प्रदेशातील भोपाल आणि सिहोर जिल्ह्यांमध्येही ही परंपरा अस्तित्वात होती, पण काळ बदलला तशी ही परंपरा लयाला गेली|Marathi_M|other|8.100000
processed_mr_m_finance_00487.wav|मासिक बचत योजनेमुळे एकाच वेळी मिळालेल्या शेकडो लोकांच्या पैशांची इतरत्र गुंतवणुक करून सराफांना बक्कळ व्याज मिळते.|Marathi_M|other|9.438542
processed_mr_m_general_00889.wav|इरफान मन्सुरी नामक इसमाची ही इमारत असून तो अवैधरित्या फटाके बनवण्याचे काम करत होता, तसेच हे फटाके तो इथेच विकायचा|Marathi_M|other|8.950917
processed_mr_m_weather_04176.wav|येत्या शुक्रवारी अनुष्का शर्माची निर्मिती असलेला आणि प्रमुख भूमिका असलेला फिल्लौरी हा सिनेमा प्रदर्शित होणार आहे.|Marathi_M|other|8.138229
processed_mr_m_general_01089.wav|या काळात पेट्रोल डिझेल वाहनांची संख्या कमी होईल आणि त्यामुळे वायू प्रदूषण कमी होईल असे ह्युंदाईचे अधिकारी म्हणाले|Marathi_M|other|7.847979
processed_mr_m_agri_03612.wav|सुगंधी पाने आणि गुणकारी बीज, फळे, फुले असलेल्या या वृक्षाचा उपयोग प्राचीन काळी सौंदर्य प्रसाधने तयार केला जात असे|Marathi_M|other|9.473375
processed_mr_m_agri_01513.wav|परंतु, अधिक पाणी लागणारी पिके जेव्हा घेतली जातात तेव्हा त्यासाठी सूक्ष्म सिंचन पद्धतीचा वापर आवर्जून व्हायलाच हवा|Marathi_M|other|8.358813
processed_mr_m_politics_02005.wav|या गुणी विद्यार्थ्याच्या वाणीतला गोडवा पाहून थेट महोत्सवाच्या समारोपाचे निवेदन संयोजन समितीने त्याच्याकडे सोपविले|Marathi_M|other|8.939312
processed_mr_m_finance_02328.wav|बँका एकंदरित व्याजदर कमी आकारत असले तरी अन्य शुल्काच्या मार्फत त्याची वसुली तर होत नाही ना, याचा तपास करावा लागतो|Marathi_M|other|8.358813
processed_mr_m_politics_00118.wav|अनेक पुरुष विचार करतात की खोटं बोलण्यात काय वाईट हल्ली सगळेच खोटं बोलतात काही पुरुषांना खोटं बोलण्यातच मजा वाटतो.|Marathi_M|other|8.765167
processed_mr_m_other_01088.wav|पडद्यावर भूमिका गाजवणारे कलावंत उत्तम अभिनय करून नाट्य रसिकांची दाद मिळवतात आणि ते नाट्य रसिकांच्या लक्षात राहतात|Marathi_M|other|8.532958
processed_mr_m_agri_03279.wav|संपूर्ण राज्याचा विचार केला तर केवळ साडे तीन टक्के क्षेत्रावर लागवड केलेला ऊस तब्बल साठ  टक्के सिंचनाचं पाणी पितो|Marathi_M|other|9.043792
processed_mr_m_general_01973.wav|असे होण्यापासून टाळण्यासाठी, कुस्तीपटू आणि इतर लढाऊ अथलीट स्क्रोम कॅप नावाने ओळखली जाणारी टोपी घालून कुस्ती करतात|Marathi_M|other|8.900000
processed_mr_m_agri_01349.wav|या वनस्पतीची मुळे जमिनीत खोलवर रुजलेली असतात त्यामुळे, वनस्पतीच्या मुळामधील माती झटकून ती स्वच्छ करण्याचे काम या स्त्रिया करतात|Marathi_M|other|9.148292
processed_mr_m_health_00853.wav|जर फक्त कुत्र्याने ओरखडले असेल व त्वचा भेदली गेली असेल किंवा आधीच जखम नसलेल्या त्वचेवर वरून हलके चावले असेल तर लस द्यावीच लागते|Marathi_M|other|10.158354
processed_mr_m_other_00680.wav|घाईने प्रेमात पडणा्या आणि घाईने लग्नाच्या गाठी जोडणा्या जोडप्यांच्या सुखी संसाराची स्वप्नं अपेक्षांच्या कसोटीवर खरी उतरतात का ?|Marathi_M|other|9.461750
processed_mr_m_agri_01660.wav|धिरज घाटे म्हणाले, पुणेकरांना हक्काचे पाणी मिळण्यासाठी आवश्यक ती आकडेवारी सादर करून ते पाणी पुणेकरांना मिळणारच आहे, यासाठी माझे प्रयत्न असतील|Marathi_M|other|10.146750
processed_mr_m_politics_01110.wav|त्यामुळे त्यांच्या भल्यासाठी आम्ही बांधील असून, शेतकऱ्यांना दिलेल वचन हे सरकार पाळणार असल्याची स्पष्टोक्ती मुख्यमंत्री उद्धव ठाकरे यांनी दिली|Marathi_M|other|10.193188
processed_mr_m_agri_00134.wav|पण सप्ताह मोठे यश देणारा आहे त्यातही लग्न, वास्तू शांत महत्त्वाची खरेदी विक्री या दृष्टीने चांगली फळे मिळू शकतील|Marathi_M|other|9.891333
processed_mr_m_general_02411.wav|याची निर्मिती तामिळ चित्रपटाचे दिग्दर्शक चिथिराई सेल्वन करणार असून हा चित्रपट तामिळ, तेलुगु आणि हिंदी भाषेमध्ये प्रदर्शित होईल|Marathi_M|other|10.077083
processed_mr_m_politics_00852.wav|त्यांनी सोशल मीडियावर पक्षाच्या प्रचारासाठी व प्रतिस्पर्ध्यांच्या खोट्या प्रचाराचा समाचार घेण्यासाठी खास विभाग तयार केले आहेत.|Marathi_M|other|9.810063
processed_mr_m_politics_01581.wav|गोव्य़ाचे मुख्यमंत्री प्रमोद सावंत हे गोव्याचे हित जपण्यास पूर्णपणे अपयशी ठरलेले आहेत|Marathi_M|other|6.048417
processed_mr_m_politics_01221.wav|तर या कवितेतल्या हमटी दमटिंना तुम्ही थेट घरातल्या एका भिंतीवर बसवू शकता आणि कवितेत पडतात तसे ते कधीच पडणार नाहीत|Marathi_M|other|8.916083
processed_mr_m_health_00877.wav|एखादा अडाणी पोटार्थी डॉक्टर किंवा निष्णात डॉक्टर चुकीचे निदान करू शकतो|Marathi_M|other|6.303854
processed_mr_m_agri_00290.wav|रेशीम कापसापेक्षा मुलायम असून त्याची वस्त्रे अधिक आकर्षक व टिकाऊ असतात|Marathi_M|other|6.142500
processed_mr_m_health_00457.wav|जर एखाद्या मातेला दुखापत किंवा गाठी झाल्याने स्तनपान करणे अशक्य असते, तेव्हा तिच्या बाळासाठी हे दूध उपयुक्त ठरते|Marathi_M|other|8.637458
processed_mr_m_general_01625.wav|जुनेरकर, जमलं की लिंक देणं आता एडिटरचा वापर पृथ्वी आणि साखळी बटण करून गरज पडल्यावर लिंकही देऊन बघा|Marathi_M|other|8.672271
processed_mr_m_health_03949.wav|जठर, गुदाशय किंवा मोठे आतडे दुर्बिणीने तपासून आंतरिक गाठी पाहता येतात.|Marathi_M|other|6.071646
processed_mr_m_education_01889.wav|तिने जुईला लाथा मारल्या होत्या, अशा शब्दात थत्तेंनी नाराजी व्यक्त केली|Marathi_M|other|5.038354
processed_mr_m_health_03540.wav|"सर्व साधनांचा आणि पुराव्यांचा विचार करता हेच कळून येते की राजांचा मृत्यू हा अति थकव्यामुळे आजार होऊन झाला होता"|Marathi_M|other|8.700000
processed_mr_m_agri_02387.wav|पित्त वाढून सकाळी पित्ताची उलटी होत असेल तर, मिरी, आले आणि सैंधव मिसळून कढीपत्त्याची पाने कुटून एकत्र करून खावीत|Marathi_M|other|9.380479
processed_mr_m_general_00514.wav|या अल्बमचे निर्माते संदीप इंगळे असून या अल्बमला रवी त्रिपाठी, ए स्टार एम्मी व मेघा भारद्वाज यांचा आवाज लाभला आहे|Marathi_M|other|9.856500
processed_mr_m_finance_01210.wav|व्यापारी बँका जर रिझर्व्ह बँकेच्या दर कपातीला प्रतिसाद देत नसतील तर मंदीचे संकट दूर होणे कठीण आहे.|Marathi_M|other|7.755083
processed_mr_m_health_00722.wav|या आजाराची कांही ठळक वैशिष्ठ्ये आढळत नाहीत व त्यामुळे या विषाणूचे निदान करणे अवघड असते असेही समजते|Marathi_M|other|7.877187
processed_mr_m_other_02049.wav|कारण जुन्या अभिनेत्रींच्या गाण्यांच्या वेळी त्या त्या नट्यांचे व्हिज्युअल्स स्क्रीनवर दाखवली जातात|Marathi_M|other|5.549188
processed_mr_m_other_03742.wav|महालक्ष्मीची ही ओपन लॉण्ड्री अर्थात धोबीघाट देशीविदेशी पर्यटकांचे आकर्षण केंद्र होते|Marathi_M|other|6.756625
processed_mr_m_agri_02101.wav|बांबू किंवा लोखंडी अँगलच्या सांगाड्यावर पन्नास टक्के प्रकाश देणारे शेडनेट वापरून अशी सोय करता येईल|Marathi_M|other|7.743479
processed_mr_m_agri_01555.wav|येथील शेतकर्यांनी सिंचन आणि शेतीसाठी पाणी या तत्वावर आपल्या सुपिक जमिनी शासनाला कवडीमोल किंमतीत धरणासाठी दिल्या. |Marathi_M|other|8.000000
processed_mr_m_education_02552.wav|त्या मिटलेल्या पापण्यांतून अंतर्ज्ञानाने सर्वांवर दृष्टी होती, ती सबंध मूर्ती चैतन्याने भरलेली रसरशीत दिसत होती.|Marathi_M|other|9.647521
processed_mr_m_other_01051.wav|पुस्तकातल्या वल्लींमधला नंदा वेगळा वाटतो कारण बाकीच्या वल्लींसारखा तो आपल्या परिघात आपोआप येत नाही|Marathi_M|other|7.592542
processed_mr_m_politics_03357.wav|काही वर्षांपूर्वी माझे वडील बंधू श्री तात्या कुंटे यांनी कर्पुर आरतीचा अर्थ सांगितला|Marathi_M|other|6.675354
processed_mr_m_health_00210.wav|आहारात फळे, कच्च्या भाज्या, नारळपाणी, दूध यांचा अंतर्भाव करावा बद्धकोष्ठाचा त्रास असल्यास त्यावर डॉक्टरी सल्ल्याने उपचार करावा|Marathi_M|other|9.937771
processed_mr_m_weather_01716.wav|त्यासाठी त्यांच्या पायात पालीच्या पायात असलेल्या वैशिष्ठ्यांचा वापर करण्यात आला आहे.|Marathi_M|other|5.537583
processed_mr_m_weather_01384.wav|त्याच लालसिंग चढ्ढा या चित्रपटाचा पहिला लूक प्रदर्शित करण्यात आला आहे.|Marathi_M|other|5.479542
processed_mr_m_general_00624.wav|संस्था लाभार्थींना उचलून आर्थिक मदत करत नाही, तर लागणारे तंत्रज्ञान व साहित्य पुरवते|Marathi_M|other|6.700000
processed_mr_m_agri_00206.wav|मिक्सर किंवा ब्लेंडरमध्ये सगळी फळे घालून चांगली प्युरी होईपर्यंत फिरवा|Marathi_M|other|5.781396
processed_mr_m_education_00351.wav|संस्थाने अनेक युक्त्याप्रयुक्त्या आणि अटींसह भारतात विलीन होण्याविषयी चर्चा करत होती|Marathi_M|other|6.826667
processed_mr_m_education_02057.wav|असा प्रश्न उपस्थित होतोय, रब्बीतील पिकांच्या बाबतीच असं होणार नाही, याची काळजी सरकारनं आतापासून घेणं गरजेचं आहे.|Marathi_M|other|9.194729
processed_mr_m_education_01674.wav|असंही म्हणतात की, या शेनाँग राजाला औषधी वनस्पतीच्या अभ्यासाचा छंद होता|Marathi_M|other|6.303854
processed_mr_m_finance_03147.wav|बॉन्ड होल्डरना या मुदतीत एका निश्चित दराने व्याज दिले जाते आणि मुदत समाप्तीच्या वेळी त्यांचे विमोचन करून रिडीम रोख मिळवता येते|Marathi_M|other|9.868104
processed_mr_m_weather_01286.wav|नळपाडा, भक्तीमंदिर रोड ते सर्व्हीस रोड या मार्गाचे रुंदीकरण करण्याचा आराखडा महापालिका प्रशासनाने तयार केला होता.|Marathi_M|other|8.985750
processed_mr_m_education_00982.wav|परिघाकृती भूस्खलनाचा हा प्रकार त्यावेळी नमूद करताना झालेल्या नुकसानीचा अहवाल तयार करण्यात आला होता|Marathi_M|other|7.637333
processed_mr_m_health_01188.wav|औषधांच्या बाजारात स्वस्तातील जेनेरिक औषधे उपलब्ध असूनही काही डॉक्टर महागडी ब्रॅन्डेड औषधेच सुचवतात|Marathi_M|other|8.022125
processed_mr_m_education_01723.wav|एवढ्य़ा मोठय़ा प्रमाणात इतर देशांसाठी अशाप्रकारे उपग्रहाचे प्रक्षेपण करणारा हिंदुस्थान पहिला देश आहे|Marathi_M|other|7.998896
processed_mr_m_agri_02847.wav|अगदीच कधी वाटलं तर वाटेत दुकाने किंवा चहाच्या टपरी वर थांबून पाणी पितो|Marathi_M|other|5.955542
processed_mr_m_weather_01323.wav|त्यानंतर डॉक्टरांनी पोलिसांना याबाबत कळविले व जसपाल सिंगला पोलिसांच्या ताब्यात दिले.|Marathi_M|other|6.385104
processed_mr_m_general_01670.wav|दरम्यान, इतर ठिकाणी जलमय चित्र असेल तरी नागासाक्या व माणिकपूंज ही लघु क्षमतेची धरण कोरडी असून पाणीसाठा शून्य आहे|Marathi_M|other|9.500000
processed_mr_m_other_01451.wav|त्यामुळेच की काय, मुंबईचे डब्बेवाले हे काम अतिशय उत्कृष्ट्पणे करत आहेत|Marathi_M|other|5.688521
processed_mr_m_education_01526.wav|भारतीय जनतेनं त्यांची काळजी घ्यावी, अशी पोस्ट रॉबर्ट वाड्रांनी टाकल्यामुळे सोशल मीडियावर तो चर्चेचा विषय ठरत आहे|Marathi_M|other|8.869646
processed_mr_m_agri_02230.wav|काहींची आवड मेलेले खेकडे, मासे ही असते तर काहींना जास्त पिकलेली लिबलिबित फळे आवडतात. |Marathi_M|other|7.058500
processed_mr_m_weather_04360.wav|त्याने यापूर्वीही फेसबुकच्या डेटा डिलीशन आणि डेटा डिस्क्लोजर या बगचा शोध घेतला होता. |Marathi_M|other|6.663750
processed_mr_m_agri_01210.wav|निशिगंधा हे कंदवर्गीय फुलपीक असून, या झाडाला शुभ्र पांढरी फुले लागतात. |Marathi_M|other|5.572417
processed_mr_m_finance_01989.wav|या फलकावर क्लासेस, बँका व विमा कंपन्यांच्या जाहिराती चालवल्या जात आहेत|Marathi_M|other|5.421479
processed_mr_m_general_01282.wav|गोपचा हा लांबलचक संवाद अत्यंत तन्मयतेने ऐकत असताना व नोट करून घेत असतानाच गोपच्या या शेवटच्या प्रश्नाने सर्वांचीच तंद्री भंगली|Marathi_M|other|10.169958
processed_mr_m_general_00256.wav|उत्प्रेरकी क्रॅक ज्यात उत्प्रेरक अॅल्युमिनियम आणि गारगोटी यांचे मिश्रण आहे, तुलनेने कमी तापमानात येथे स्थान घेते|Marathi_M|other|8.486521
processed_mr_m_politics_00893.wav|यावेळी वृत्तपत्र व्रिकी क्षेत्रात काम करणाऱ्या महिलांचा जागतिक महिला दिनानिमित्त मान्यवरांच्या हस्ते सत्कार झाला|Marathi_M|other|8.254312
processed_mr_m_politics_01433.wav|झक्कींचे मुद्दे अजिबात न पटून त्या मुद्द्यांना विरोध करणारे पोस्ट मी इथे लिहिले होते|Marathi_M|other|6.995625
processed_mr_m_agri_03426.wav|हरीक हे पीक तिळासारखे लहान असून त्याचा भात हा पौष्टीक व चविष्ट होत असे|Marathi_M|other|6.083250
processed_mr_m_general_02025.wav|त्यांनी या सामन्यात स्मॅशिंगचे जोरकस फटके व अचूक सर्व्हिस असा खेळ केला|Marathi_M|other|5.688521
processed_mr_m_health_02207.wav|ओटीपोटात वेदना होणे किंवा ताण येणे आणि मासिकपाळी दरम्यान प्रमाणापेक्षा जास्त स्त्राव होणे, ही लक्षणे दिसून येतात|Marathi_M|other|7.604167
processed_mr_m_weather_01238.wav|या सिनेमाच्या भारतात झालेल्या शूटिंगसाठी पूर्णिमा यांनी कॉश्चुम्स डिझायनिंग केलं आहे|Marathi_M|other|5.978771
processed_mr_m_education_01226.wav|मात्र ग्लू पॅडवर उंदिर नाही तर चक्क विषारी साप जाळ्यात अडकल्याचा प्रकार समोर आला आहे|Marathi_M|other|7.990938
processed_mr_m_education_00823.wav|तासातासाला आम्ही चहाच्या निमित्ताने ओपन कॅण्टिनला बसत असू व संशोधन सोडून पृथ्वीवरील सर्व गोष्टींवर चर्चा करत असू|Marathi_M|other|9.578667
processed_mr_m_health_02673.wav|डॉक्टर्सने जेनेरिक औषधे लिहून दिली असतील तरी सुद्धा मेडिकल स्टोर्स रुग्णाला दुसर्‍या महागड्या कंपनीची औषधे देतात|Marathi_M|other|8.753542
processed_mr_m_agri_00228.wav|चेराव नावाचे लोकनृत्य खूप प्रचलित असून या नृत्यावेळी पुरूष जमिनीवर बांबू धरून ठेवतात|Marathi_M|other|6.919167
processed_mr_m_health_01089.wav|तीन महिने व त्यावरील निरोगी शेळ्यामेंढ्यांना दरवर्षी नोव्हेंबर किंवा डिसेंबर महिन्यात लसीकरण करावे|Marathi_M|other|7.917625
processed_mr_m_politics_00245.wav|लालूंसोबत या प्रकरणात आणखी एक आरोपी आणि बिहारचे माजी मुख्यमंत्री जगन्नाथ मिश्रा यांनाही कोर्टानं निर्दोष सोडलंय.|Marathi_M|other|8.939312
processed_mr_m_weather_01803.wav|तशी किमान एका खोलीची एक भिंत बुकशेल्फ्सनी भरलेली असावी असे स्वप्न आहे.|Marathi_M|other|6.100000
processed_mr_m_politics_01424.wav|पाशेको हे गोव्याचे माजी मुख्यमंत्री आणि विद्यमान रक्षामंत्री मनोहर पर्रीकर यांचे कट्टर समर्थक आहेत|Marathi_M|other|8.242708
processed_mr_m_education_03002.wav|ब्रॅण्डा आणि ब्रायन जुळे होते आणि त्यामुळे त्यांचे जीन्स एकसारखे होते.|Marathi_M|other|5.398271
processed_mr_m_agri_03575.wav|एक भांड्यात दोन  कप पाणी घेऊन त्यात कडीपत्त्याची पाने आणि आल्याचा तुकडा घालून उकळवा.|Marathi_M|other|6.700000
processed_mr_m_health_03660.wav|कशाची अॅलर्जी आहे की इन्फेक्शन आहे हे डॉक्टर सांगू शकतील|Marathi_M|other|4.597188
processed_mr_m_agri_02895.wav|विदर्भामध्ये कापूस आणि सोयाबीन यांचे पीक आधुनिक तंत्रज्ञानाचा उपयोग करून उत्पन्नवाढ करणारे ठरत आहे|Marathi_M|other|7.964062
processed_mr_m_other_02929.wav|जाळ्यात शार्क अडकल्याचे लक्षात येताच बोटीवरील खलाशी राजू कुबल, अविनाश चोडणेकर, भास्कर भाबल यांनी माशाला सोडण्याचा निर्णय घेतला|Marathi_M|other|9.926167
processed_mr_m_weather_01501.wav|दोन करारामध्ये काही दिवसांचे अंतर ठेवावे काय ? असाही प्रश्न विचारला होता त्यावेळी त्यांनी कालावधी स्प्ष्टपणे नोंदणे योग्य असे सांगीतले होते.|Marathi_M|other|10.123521
processed_mr_m_other_02526.wav|सुखी संसाराची स्वप्ने बघण्यात रममाण असलेल्या प्रतीकला एक क्षण काय झाले ते कळलेच नाही|Marathi_M|other|6.466375
processed_mr_m_general_02172.wav|महात्मा गांधींचा विदेश प्रवास आणि त्यांच्या विदेश प्रवासासाठी कस्तुरबांनी दिलेला पाठिंबा याचा प्रवास तुषार गांधी यांनी उलगडला. |Marathi_M|other|8.600000
processed_mr_m_health_01542.wav|जेव्हा आकाराची मर्यादा संपते, त्यानंतर दुसया पेशी तयार होण्यास सुरुवात होऊन चरबीच्या पेशी वाढतात व स्थूलपणा येतो|Marathi_M|other|8.033729
processed_mr_m_politics_02970.wav|राष्ट्रिकांनाच राजा म्हणून अभिषेक करून घेण्याची पात्रता असे आणि त्यांनाच अभिषिक्त राजे असे संबोधीत|Marathi_M|other|7.422187
processed_mr_m_weather_03944.wav|ही घडी पुन्हा बसवायची तर आर्थिक शिस्तीचे धडे मंत्र्यांना द्यावे लागतील|Marathi_M|other|5.398271
processed_mr_m_health_01618.wav|कॅन्सर सारखा आजार कुणाला होऊच नये, जर कुणाला दुर्दैवाने हा आजार झाला तर त्यावर अत्याधुनिक उपचार करणे देखील तितकेच महत्त्वाचे आणि गरजेचे आहे|Marathi_M|other|10.100000
processed_mr_m_general_01509.wav|रॉजर बिन्नी च्या गोलंदाजी बद्दल बोलायचे तर मला आठवतं भारतीय क्रिकेट संघ विदेश दौऱ्यावर असताना पहिले विकेट रॉजर बिन्नी काढायचा|Marathi_M|other|9.635917
processed_mr_m_agri_01823.wav|हत्तींनी कोकरे येथील गोविंद कांबळे व सीताराम कांबळे यांच्या चार एकर शेतातील ऊस व केळी पिकांचे मोठ्या प्रमाणात नुकसान केले आहे|Marathi_M|other|9.171500
processed_mr_m_politics_03111.wav|मात्र राष्ट्रवादी काँग्रेसने आपल्या पक्षात येण्याचे आमंत्रण देऊन विरोधी पक्षनेते पदाची ऑफर दिल्याचे खडसे आता सांगत सुटले आहेत|Marathi_M|other|9.113458
processed_mr_m_agri_00672.wav|जमिनीची धूप होऊन त्यावरून माती उडायची आणि दुसरीकडे जाऊन पडायची, त्यातच पाउस नाही दुष्काळ , त्यामुळे सगळीकडे खाण्याची मारामार.|Marathi_M|other|9.705562
processed_mr_m_general_00919.wav|त्यामुळे अनेक रस्ते चिंचोळे झाले असून या रस्त्याने पादचारी आणि वाहनेही जात असल्यामुळे भाविकांना चालणेही मुश्कील होऊन बसले आहे|Marathi_M|other|8.700000
processed_mr_m_other_03414.wav|ग्रामविकास विभागाने गेल्या वर्षीपासून शिक्षकांच्या आंतरजिल्हा व जिल्हांतर्गत बदल्या ऑनलाईन पद्धतीने करण्याचा निर्णय घेतला आहे|Marathi_M|other|8.800000
processed_mr_m_education_00389.wav|श्रद्धा कपूर आणि टायगर श्रॉफ आपल्या आगामी बागी चित्रपटाच्या शूटिंगसाठी संपूर्ण टीमसह सर्बियाला दाखल झालेले आहेत|Marathi_M|other|9.045333
processed_mr_m_agri_01863.wav|खाडीचा किनारी मोठ्या प्रमाणात शैवाळयुक्त हिरवे पाणी दिसत असून अनेक लहानमोठ्या आकाराचे मासे मृतावस्थेत आढळून आले|Marathi_M|other|8.173042
processed_mr_m_health_00546.wav|माणसाचा मेंदू आणि त्या मेंदूत ग्रंथांच्या वाचनातून जमा झालेला ज्ञानसंचय यावर विद्वत्तेचं प्रमाण आधारलेलं असायचं|Marathi_M|other|8.892875
processed_mr_m_politics_02024.wav|त्याची जागा घेण्यासाठी मैदानात उतरलेल्या पहिल्या डावातील शतकवीर क्विंटन डी कॉकला तर शमीने खातेही उघडू दिले नाही|Marathi_M|other|9.159896
processed_mr_m_agri_03434.wav|पावसाळ्यात पडलेल्या पावसाचे पाणी अनेक ठिकाणी साठवून त्यातून अशा डासांची उत्पत्ती होत असल्याने साथीचे रोग पसरतात|Marathi_M|other|8.242708
processed_mr_m_agri_03442.wav|माती व संत्र्याच्या साल यांचे मिश्रण करून ते जमिनीमध्ये टाकल्यास संत्र्याची साल पाणी शोषून घेऊन ते साठवून ठेवते|Marathi_M|other|8.370417
processed_mr_m_education_00827.wav|पण आजपासून हॉटेल ताजच्या कर्मचार्यांना आम्ही कोणतीही आपत्ती आली तरी काय करायला पाहिजे याचं प्रशिक्षण देणार आहोत|Marathi_M|other|8.757333
processed_mr_m_health_03796.wav|तो जेवायला येईल म्हणून वाट पाहत बसतात. हळूहळू त्यांना स्वत:ची काळजी घेणे, शरीराची स्वच्छता करणे देखील जमत नाही.|Marathi_M|other|7.940854
processed_mr_m_health_03911.wav|प्राचीन काळापासून या पद्धती वापरल्या जातात. आजही काही जोडपी धार्मिक वा अन्य कारणासाठी या पद्धतींचा अवलंब करतात.|Marathi_M|other|8.509750
processed_mr_m_agri_03187.wav|बी रुजून आल्यानंतर दोन्ही बाजूने लाकडी बांबू उभारले व वेलींना आधार मिळावा यासाठी साधे धागे वापरले|Marathi_M|other|8.080167
processed_mr_m_finance_02434.wav|त्यामुळे रस्त्याचा खर्च वसूल होऊनही ही टोलंदाजी व लोकांच्या खिशातून पैसे काढणे कंपनी सुरूच ठेवते. |Marathi_M|other|8.091771
processed_mr_m_finance_01512.wav|पिकांची विमा योजना अमलात येऊन आता चौदा  वर्षे लोटली असून वेगवेगळ्या नावाखाली या योजना उपलब्ध आहेत|Marathi_M|other|7.186208
processed_mr_m_health_00317.wav|संसर्ग झालेल्या जनावराच्या मूञ, रक्त अथवा मांसाशी प्रत्यक्ष संपर्क आल्याने या आजाराचा प्रसार होतो|Marathi_M|other|8.149833
processed_mr_m_education_01874.wav|या वेळी हिंदु जनजागृती समितीचे सर्वश्री अतुल आर्वेन्ला, अभिजीत पोलके, संकेत चिंचोळकर उपस्थित होते|Marathi_M|other|9.159896
processed_mr_m_politics_02433.wav|मोबाईल फोनद्वारे पाठवण्यात आलेल्या टेक्स्ट मेसेजद्वारे मतदान यंत्रात नोंदण्यात आलेलं मत बदलता आलं|Marathi_M|other|7.859583
processed_mr_m_health_00514.wav|सर्दि, खोकला, जुलाब, ताप यांसारख्या आजारांसाठी सुद्धा रोगी वैद्याकडे विश्वासाने किंवा आशेने येतात|Marathi_M|other|8.277542
processed_mr_m_politics_03105.wav|संशयीत आरोपी सिल्व्हिया फर्नांडिस ही काही वर्षांपूर्वी नाईक यांच्या घरात भाडेकरू म्हणून रहात होती|Marathi_M|other|7.453229
processed_mr_m_general_01531.wav|जेम्स अँडरसन आणि स्टुअर्ट ब्रॉड या वेगवान दुकलीचा सामना करणे जड गेले, हे एक वेळ मान्यही करता येईल|Marathi_M|other|6.942396
processed_mr_m_health_03042.wav|हा एक प्रकारचा हाडांचा आजार असून या आजारात हाडे ठिसूळ बनतात यामुळे फ्रॅक्चर होण्याची शक्यता वाढते|Marathi_M|other|7.900000
processed_mr_m_agri_02250.wav|डोंगरावर वरपासून खालपर्यंत असे समांतर चर काढल्यास चांगले पाणी सखल भागातील विहिरींना वर्षभर राहते. |Marathi_M|other|8.149833
processed_mr_m_politics_01564.wav|त्यामुळे हे कृत्य करवून घेण्यात आमदार नितेश राणेंचा थेट हात तर नाही ना असा प्रश्न विचारला जात आहे|Marathi_M|other|8.486521
processed_mr_m_health_00757.wav|दानशूर हात आणि मृदू हृदय हीच माणसाची सर्वात मोठी श्रीमंती असल्याचेही त्या म्हणाल्या|Marathi_M|other|7.093333
processed_mr_m_education_01693.wav|स्वाईन फ्लुचा प्रादुर्भाव वाढू नये यासाठी सध्या सरकारी यंत्रणा देखील काळजी घेत आहेत|Marathi_M|other|7.621250
processed_mr_m_agri_03527.wav|राष्ट्रीय कृषी विकास योजनेच्या माध्यमातून रेशीम पार्क च्या निधीसाठी पाठपुरावा करावा|Marathi_M|other|6.745021
processed_mr_m_weather_02048.wav|या प्रश्नाचे उत्तर देण्यासाठी मी आता तुम्हाला सिल्व्हेस्टर स्टॅलीनकडे घेऊन जात आहे.|Marathi_M|other|6.900000
processed_mr_m_finance_01206.wav|मर्यादित उत्पन्न स्त्रोत असलेली कल्याण डोंबिवली महापालिका आर्थिक संकटात सापडली आहे.|Marathi_M|other|6.861125
processed_mr_m_finance_03288.wav|चालू खात्यातील तूट कमी झाल्याने शेअर बाजारातील तेजीचे प्रतिबिंब चलन बाजारातही उमटले|Marathi_M|other|7.162979
processed_mr_m_education_00470.wav|या कथ्थक केंद्रात प्रतिभावंत कथ्थक गुरूंमार्फत नव्या कलावंतांना प्रशिक्षण दिले जाते|Marathi_M|other|6.688000
processed_mr_m_agri_01553.wav|लालबुंद फळ काढून, बॉक्समध्ये गवत पसरवून त्यावर तो आंबा ठेवून तो बाजारात पाठवला जातो|Marathi_M|other|6.559271
processed_mr_m_weather_00216.wav|या दिवसात तो असा फुलतो असा फुलतो अगदी फुले वेचिता बहरू कळियासी आला अशी स्थिती होते.|Marathi_M|other|7.743479
processed_mr_m_weather_01528.wav|घटनेपूर्वी आरोपींनी काय प्लानिंग केलं याबद्दल पोलिसांनी माध्यमांना माहिती दिली आहे.|Marathi_M|other|6.083250
processed_mr_m_education_00852.wav|आशियात नसली तरी युरोप आणि अमेरिकेत या पोस्टची चर्चा सध्या मोठ्या प्रमाणात चालली आहे|Marathi_M|other|7.861333
processed_mr_m_other_02204.wav|दरम्यान शारापोवाने माघार घेतल्याने रशियाच्या डारिया कासात्किना हिला संधी मिळाली आहे|Marathi_M|other|6.315458
processed_mr_m_politics_01440.wav|मुंबईत स्वच्छ हवा काय असते याचं फुप्फुसाला प्रात्यक्षिक दाखवायला ती जागा उत्तम होती|Marathi_M|other|6.338667
processed_mr_m_agri_01567.wav|खरीप पिकांसह कपाशी पिकाचा जोम कमी होत चालला असून, बाजरी, तुरीचे पीक भुईला खिळून आहे|Marathi_M|other|6.721813
processed_mr_m_finance_01216.wav|गुंतवणूक करायची असेल तर फी ओन्ली काम करणारी व्यक्ती आर्थिक सल्लागार म्हणून निवडावी.|Marathi_M|other|6.686979
processed_mr_m_health_03133.wav|ह्या राशीच्या व्यक्ति फार आजारी पडत नाहीत परंतु ह्यांचे आजार दीर्घकाळ चालणारे असतात|Marathi_M|other|6.199354
processed_mr_m_agri_00178.wav|त्यावेळी रस्त्यातील खड्ड्यात साचलेले पावसाचे पाणी कल्पेश मराठे यांच्या अंगावर उडाले|Marathi_M|other|6.698583
processed_mr_m_agri_01691.wav|काढणीच्या वेळी फळे मातकट तपकिरी बनून त्यावरील सूक्ष्म केस गळून फळे गुळगुळीत दिसतात. |Marathi_M|other|6.698583
processed_mr_m_weather_02131.wav|याचे उत्तर हे मंत्री किंवा सरकारने आपदग्रस्तांना द्यायला हवे अशी मागणी आता होत आहे. |Marathi_M|other|6.861125
processed_mr_m_agri_01794.wav|जून, जुलै महिन्यात मान्सून चांगला झाला तर सोयाबीन हे नगदी पीक शेतकर्याला साधता येते|Marathi_M|other|6.100000
processed_mr_m_politics_03315.wav|त्यांची प्रचार फेरी तख्ति दरवाजा चौकात आल्यानंतर त्यांच्या गळ्यात पक्षाचा पंचा होता|Marathi_M|other|6.686979
processed_mr_m_other_01750.wav|विदेशी चित्रकार नॉर्मन रॉक वेल व व्लॅडी निर हुसेन या चित्रकारांचा तिच्यावर पगडा आहे|Marathi_M|other|6.478000
processed_mr_m_politics_01105.wav|या गाड्यांसाठी सामान्य द्वितीय श्रेणीचे डबे आरक्षित डब्यांप्रमाणे चालवले जाणार आहेत|Marathi_M|other|6.837896
processed_mr_m_general_02204.wav|रेडिओसाठी आणलेल्या निर्जिव वस्तूंचे मिळून वजन दोन  किलो असेल तर त्या वस्तूंच्या जोडणीतून तयार होणारा हा रेडिओ देखील दोन  किलो वजनाचाच असेल|Marathi_M|other|9.995812
processed_mr_m_politics_02718.wav|दरम्यान, सुप्रीम कोर्टानेही याप्रकरणी यावर सुनावणी करणं न्यायालयाच्या अधिकार क्षेत्रात आहे की, नाही हे पाहावं लागणार असल्याचं स्पष्टं केलं|Marathi_M|other|9.635917
processed_mr_m_other_01499.wav|आग्य्राहून शिताफीने करून घेतलेली सुटका तर एक फारच विलक्षण प्रकरण होते|Marathi_M|other|6.222583
processed_mr_m_general_00566.wav|पण इतर संतांनी एकनाथ वगळता अभंग नावाच्या स्फुट कविता करण्यावर भर दिला|Marathi_M|other|5.600000
processed_mr_m_other_02291.wav|पण वेतनच्या मुद्यावर गाडी कुठे तरी अडली आणि ती भूमिका फ्रैंकला मिळाली|Marathi_M|other|5.100000
processed_mr_m_weather_01485.wav|शेवटी मलीक काफूरने शंकरदेव यादव याला ठार मारून यादव सत्तेचा अंत केला.|Marathi_M|other|6.300000
processed_mr_m_politics_00526.wav|मारूतीच्या अल्टोला स्पर्धा म्हणून बाजारात आलेल्या रेनॉच्या क्विडने ग्राहकांची चांगलीच पसंती मिळविली आणि खऱ्या अर्थाने अल्टोला आव्हान दिले.|Marathi_M|other|9.960979
processed_mr_m_agri_00020.wav|परंतु प्रत्यक्षात नैसर्गिक धोक्यांमुळे दोन्ही मासेमारी सुरु झाल्यापासून अनेकवेळा नौका किनाऱ्यावर उभ्या करुन ठेवाव्या लागल्या|Marathi_M|other|9.519813
processed_mr_m_weather_04172.wav|मात्र पालिका प्रशासनाने सध्या सोसायट्य़ांचे सर्वेक्षण करून त्यांची आणखी मनधरणी करून मग त्यांच्यावर कारवाई करण्याचे ठरवले आहे.|Marathi_M|other|9.327500
processed_mr_m_health_00777.wav|यासोबतच मृत्यू पावलेल्यांनी आपल्या शरीरावर ताबा मिळवू नये म्हणून भूतांना पळवून लावण्यासाठी गावकरी गावाबाहेर मोठा जाळ करत असत|Marathi_M|other|9.566250
processed_mr_m_general_02458.wav|अमेरिकेचे अध्यक्ष ट्रंप यांनी ज्या सात देशांना अमेरिकी व्हिसा मिळणार नसल्याचे जाहीर केले आहे त्यात भारत व चीनचा समावेश नाही. |Marathi_M|other|8.997354
processed_mr_m_politics_03041.wav|त्यामुळे नागरिकांची नाराजी दूर करण्यासाठी मुख्यमंत्री प्रधानमंत्री यांच्या कडून नाशिकची मोठी घोषणा करवून घेण्याची शक्यता आहे|Marathi_M|other|9.264396
processed_mr_m_finance_02952.wav|ग्राम पंचायत हद्दीतील सर्व घरांना राष्ट्रीय, खाजगी बँका कर्ज देतात त्याखेरीज हाऊसिंग लोन वालेदेखील कर्जे देतात|Marathi_M|other|8.649062
processed_mr_m_agri_01301.wav|पीक म्हणून लागवड, निगा व नियोजन केल्यास राज्यातील बांबू व्यापाराचा आकडा सुमारे पाच हजार  कोटींपर्यंत वाढू शकतो|Marathi_M|other|8.358813
processed_mr_m_weather_00988.wav|प्रभू म्हणाले, एखाद्या फेक न्यूजमुळे राजकीय द्वेष, एखाद्याची होणारी बदनामी होते तसेच वातावरण कलुषितही होत आहे.|Marathi_M|other|8.254312
processed_mr_m_health_02486.wav|आता ही सर्जरी करावी का, असा प्रश्न पडला, तर एक सांगू इच्छिते की, ही सर्जरी म्हणजे कुठल्याही रोगावर उपचार नव्हे|Marathi_M|other|8.400000
processed_mr_m_general_01579.wav|चंद्रपूर ताडोबा अंधारी व्याघ्र प्रकल्पात आज मटकासूर नावाच्या वाघाचा रस्ता अडविला असता वाघ चांगलाच चवताळून उठला|Marathi_M|other|8.800000
processed_mr_m_finance_01077.wav|सुरक्षित व्यवहार तसेच कर भरण्यासाठी रांगेत उभे राहण्याची गरज नसल्याने नागरिक कोठूनही एका क्लीकवर कर भरू शकतात.|Marathi_M|other|8.498125
processed_mr_m_other_01749.wav|ख्रीसा आईपाशी येऊन गुडघे टेकून बसली आणि पापूलींनी आणलेल्या धुरावरून हात फिरवून तिने माझ्या कपाळावर क्रूस काढला|Marathi_M|other|8.358813
processed_mr_m_agri_00934.wav|गतवर्षी वेर्ले व तुडव येथे अटल ग्रामविकास योजनेच्या माध्यमातून स्ट्रॉबेरीची लागवड करून चांगले पीक घेण्यात आले.|Marathi_M|other|8.254312
processed_mr_m_agri_02434.wav|हे पाणी बसूर्ते येथील जवळपास चारशे ते पाचशे एकर जमिनीत जायला सुरुवात झाली असून शेतातील भात पीक पाण्याखाली आहे. |Marathi_M|other|7.900000
processed_mr_m_weather_01985.wav|अखेर नागपूरच्या जनता चौकात संतोष बद्रेंना प्रहारच्या कार्यकर्त्यांनी बेदम मारहाण केली तसेच बोलेरो गाडीत घातले.|Marathi_M|other|8.985750
processed_mr_m_weather_01731.wav|हा प्रदेश, तिथले लोक, संस्कृती, युगुर लोकांचा लढा, चीनचे आणि पाश्चात्य सत्तांचे डावपेच यांचं सुरेख चित्रण आहे.|Marathi_M|other|9.566250
processed_mr_m_agri_01851.wav|दूध आणि हळद हे दोन्ही आपल्या आरोग्यासाठी चांगले आहे आणि आपण या दोघांचे एकत्र सेवन केल्यास हे खूप फायदेशीर ठरते|Marathi_M|other|8.161437
processed_mr_m_general_02205.wav|त्यांना गणित या विषयातील देव मानायचे तसेच गणिताचे प्राध्यापक, शिक्षक त्यांना गणिताचा जादुगार म्हणून संबोधायचे. |Marathi_M|other|8.100000
processed_mr_m_politics_01647.wav|हे पाहून आरोपी सचिन याने पूर्वीच्या भांडणाचा राग मनात धरुन अनिकेत याच्या मानेवर वस्त्र्याने वार करुन जखमी केले|Marathi_M|other|9.043792
processed_mr_m_politics_00631.wav|गोव्याला देशापासून तोडण्याचे षड्यंत्र चालू असून भाजपचे आमदार मतांसाठी हे षड्यंत्र पुढे नेत आहेत.|Marathi_M|other|7.499667
processed_mr_m_finance_01528.wav|न्यू इंडिया विमा कंपनीच्या समन्वयाने बँकेने ग्राहकांना विमा देण्याची सुविधा करून देण्यात आली आहे|Marathi_M|other|6.930792
processed_mr_m_general_00229.wav|आणि सनई, बासरी तसंच पेटी हार्मोनियम ही वार्याचा खेळ करून फुंकून किंवा भाता मारून वाजवायची वाद्यं|Marathi_M|other|8.858042
processed_mr_m_health_03765.wav|हे पित्त मूत्राशय, मूत्रपिंड किंवा खोकला रोगांवर उपचार करण्यासाठी मिश्रित घटक म्हणून वापरले जाते|Marathi_M|other|8.300000
processed_mr_m_weather_00265.wav|वसुंधरा आणि अरुण पाटील यांचेकडून सर्व आप्तेष्टांना, रसिकांना मकर संक्रांतीच्या हार्दिक शुभेच्छा.|Marathi_M|other|7.906021
processed_mr_m_finance_01859.wav|सांस्कृतिक कार्य विभागाच्या नावे प्रस्तावित असलेली ही जमीन महसूल विभागास हस्तांतरित करण्यात येईल|Marathi_M|other|6.900000
processed_mr_m_education_01950.wav|स्टेम सेल संशोधनाचा वापर करून अनेक जुन्या दुर्धर रोगांवर इलाज सापडले, असे संशोधकांचे म्हणणे आहे.|Marathi_M|other|8.265937
processed_mr_m_weather_01918.wav|सर्वाधिक अपघातांना वेगमर्यादा ओलांडणे व मार्गिका बदलणे हेच कारणीभूत असल्याचे निष्पन्न  झाले आहे. |Marathi_M|other|7.700000
processed_mr_m_other_01622.wav|हिंदुस्थानचा आघाडीची फिरकी गोलंदाज आर अश्विननं विराट कोहलीला सर्वौत्तम आक्रमक कर्णधार म्हटलं आहे|Marathi_M|other|7.255854
processed_mr_m_weather_00302.wav|घौरीनेही तसे केले आणि पृथ्वीराजच्या बाणाने घौरीच्या छाताडाचा वेध घेतला, घौरी तिथेच गतप्राण झाला.|Marathi_M|other|7.906021
processed_mr_m_politics_00175.wav|त्यानंतर कामगार चळवळीत हौतात्म्य पत्करलेल्या शहीदांना अभिवादन करून पुष्पांजली अर्पण करण्यात आली.|Marathi_M|other|6.849521
processed_mr_m_health_02878.wav|सनस्क्रीन तुमच्या हाताच्या तळव्यांवर घ्या आणि शरीराच्या उघड्या भागावर एक एक ठिपका लावा आणि पसरवा|Marathi_M|other|7.200000
processed_mr_m_finance_01455.wav|या शिवाय कर्जाचे हप्ते, शिल्लक कर्जाची रक्कम, कर्जखाते क्रमांक मुदत ठेवींचे व्याज इत्यादी गोष्टींचीही माहिती ग्राहकांना द्यावी लागणार आहे|Marathi_M|other|9.700000
processed_mr_m_finance_02784.wav|रिझर्व्ह बँकेकडून मिळालेल्या या निधीमुळं सरकारच्या विविध योजनांसाठी देण्यात येणारं अनुदान सुरळीत होण्याच मार्ग मोकळा झाल्याचं बोललं जातंय|Marathi_M|other|10.007437
processed_mr_m_agri_01303.wav|परिणामी, गेल्यावर्षीच्या तुलनेत यावर्षी पाच जिल्ह्यात तब्बल एक लाख हेक्टरने सोयाबीन लागवड कमी झाल्याचे कृषी विभागाच्या सूत्रांनी सांगीतले|Marathi_M|other|9.159896
processed_mr_m_general_01342.wav|जवळच दिसलेल्या एका बेटावर जाण्याचा त्यांचा इरादा असावा, मात्रं जहाज सोडल्यावर खुल्या समुद्रात उघड्या तराफ्यावर कोणाचाही निभाव लागला नसावा|Marathi_M|other|9.891333
processed_mr_m_politics_02068.wav|एकीकडे महिला दिनी कर्तृत्ववान महिलांचे गोडवे गात सत्कार सोहळे साजरे होत असतांना दुसरीकडे महिला शिक्षिकांचे आंदोलन चिरडण्याचा प्रयत्न केला|Marathi_M|other|10.181583
processed_mr_m_general_01386.wav|तब्बल बेचाळीस  किलोंची असणारी एका हातात जास्तीत जास्त वेळ पेलून धरण्याची आणि दाताने उचलून मर्दानी खेळ दाखवण्याची स्पर्धाच या ठिकाणी रंगते|Marathi_M|other|9.914542
processed_mr_m_health_03944.wav|वरीलपैकी सर्व किंवा काही लक्षणसमूह गार्डनर लक्षणसमूहाच्या निदानांची पुष्टी  करतात.|Marathi_M|other|7.139771
processed_mr_m_weather_04006.wav|अफ्स्पा विरोधात अनेक वर्षे उपोषण करणारी कार्यकर्ती ते राजकीय नेता बनलेल्या इरोम शर्मिलाने सोमवारी धक्कादायक खुलासा केला आहे|Marathi_M|other|9.937771
processed_mr_m_education_03377.wav|पण लाहिरीने कथानक सोनियाच्या ऐवजी गोगोलच्या पर्स्पेक्टिव्हने लिहावं हे रोचक वाटलं.|Marathi_M|other|6.327063
processed_mr_m_finance_00946.wav|बँकेत ठेवलेला पैसा जरी आपल्या खात्यात जमा दिसत असला तरी तो बेंकेत ठेवलेला नसतो. बँक तो फिरवतेच आणि त्यावर उत्पन्नही मिळवते.|Marathi_M|other|9.194729
processed_mr_m_education_01386.wav|एक असा अवलिया ज्याने आयुष्यभर माझी फिल्लमबाजी म्हणत भन्नाट किश्शांची फटकेबाजी केली|Marathi_M|other|7.197813
processed_mr_m_general_01044.wav|त्या व्यक्तीकडे दहा हजार हत्तींचे बळ येईल व ती चंद्र व ग्रह आहेत तोपर्यंत जगू शकेल|Marathi_M|other|7.453229
processed_mr_m_finance_02542.wav|पक्क्या मालाच्या म्हणजेच साखरेच्या किंमती वरून कच्च्या मालाची किंमत ठरविली जात आहे|Marathi_M|other|5.900000
processed_mr_m_general_00878.wav|धारदार सत्तुराने आयुब आणि इतरांनी दादासाहेब ढेरे व शरद पालवे यांच्यावर हल्ला चढवला|Marathi_M|other|6.234187
processed_mr_m_politics_01547.wav|दिल्लीच्या चॉंदनी चौकात भाजपची प्रचार सभा झाली त्यात बोलतांना त्यांनी हा दावा केला|Marathi_M|other|6.187750
processed_mr_m_education_00774.wav|परीक्षा संपली अर्धापाऊण तासातच परीक्षक अधिकृत निकाल जाहीर करायचे त्यांनी माझा पहिला क्रमांक आल्याचं घोषित करून अभिनंदन केलं|Marathi_M|other|9.973333
processed_mr_m_agri_01785.wav|हेच पाणी शुद्ध करून त्यामध्ये इतर रसायने मिसळून हे हायड्रोजेल तयार करण्यात आले आहे|Marathi_M|other|6.700000
processed_mr_m_general_02809.wav|हे धरण झाले असते तर कोंढे, संगलट, उर्फी, पन्हाळेकाझी हा मार्ग कायमचा बंद झाला असता|Marathi_M|other|8.161437
processed_mr_m_politics_03054.wav|प्रशासनाचा कारभार ही सामान्य जनतेच्या सुखाची सावली ठरावी, असेही त्यांनी आवाहन केले|Marathi_M|other|6.187750
processed_mr_m_agri_00902.wav|बांबूकरीता लहान बाजारपेठ अथवा सुलभ केंद्र सुरू करण्यासाठी बांबू प्रवर्तन प्रतिष्ठान, महाराष्ट्र ही कंपनी पुढाकार घेणार आहे.|Marathi_M|other|9.299062
processed_mr_m_agri_00202.wav|आंब्याच्या पानांना उकळून त्या पाण्यात मध मिसळून त्याचे सेवन केल्याने ब्रॉन्काइटिस आणि अस्थमाची समस्या दूर होण्यास मदत मिळते|Marathi_M|other|9.531417
processed_mr_m_weather_02298.wav|स्पर्धेतील अखेरचा सामना लंडनच्या प्रतिष्ठित लॉर्ड्सच्या मैदानावर चौदा  जुलैला भारतीय वेळेनुसार दुपारी तीन  वाजता होणार आहे.|Marathi_M|other|9.101854
processed_mr_m_agri_00442.wav|डाळिंब बागांना पाणी देणे मुश्कील होत असताना आता रोगांमुळे बागा वाचवायच्या तरी कशा?|Marathi_M|other|6.431563
processed_mr_m_weather_02347.wav|नाना पटोले त्यांना नक्क्कीच पराभवाची धूळ चाखायला लावतील, असंही वडेट्टीवार म्हणाले.|Marathi_M|other|6.234187
processed_mr_m_politics_02811.wav|खासदार अगाथा संगमा यांचा गेल्या महिन्यात पॅट्रिक रोंग्मा मारक यांच्याशी विवाह झाला|Marathi_M|other|7.081708
processed_mr_m_health_02060.wav|कुत्र्याचा ऊन असलेली बेल्ट, ज्याचे दीर्घकालीन परिणाम सिद्ध झाले आहेत, अशा रोगांचा उपचार आणि प्रतिबंध करण्यासाठी वापरला जातो|Marathi_M|other|8.600000
processed_mr_m_finance_00306.wav|भारतीयांचे एकूण देशांतर्गत उत्पन्न जीडीपी आणि दरडोई उत्पन्नाच्या तुलनेत याची किंमत अधिक असल्याचे या सर्वेक्षणात म्हटले आहे.|Marathi_M|other|10.042250
processed_mr_m_general_02365.wav|त्यांनी चार मिनिटे घाई न करता सावध खेळ करून आघाडी वाचविण्याचे काम करत विजय मिळिवला|Marathi_M|other|7.100000
processed_mr_m_politics_01540.wav|तसेच विविध प्रवासी जनजागृती कार्यक्रमही रेल्वेकड़ून राबवले जात असल्याची माहिती रेल्वे अधिकाऱ्यांनी यावेळी दिली|Marathi_M|other|8.231104
processed_mr_m_agri_01489.wav|याचीही रोपे तयार करण्याचे काम लॅबमध्ये सुरू असून, भविष्यात शेतकर्‍यांना ही रोपे उपलब्ध करून देण्याचा मानस आहे|Marathi_M|other|7.789917
processed_mr_m_health_01280.wav|एकदा अंडकोष कॅन्सरचे निदान झाल्यानंतर, रोगाचा असलेला टप्पा हा रुग्णाला प्राप्त होणारा उपचार निश्चित करत असतो. |Marathi_M|other|7.975688
processed_mr_m_general_00841.wav|एकलिंगजी मंदिराचे उल्लेख पंधराव्या शतकातील एकलिंग महात्म्य या कान्हा व्यास यांच्या संस्कृत ग्रंथामध्ये आढळतात|Marathi_M|other|7.975688
processed_mr_m_general_01118.wav|आपला परिसर, आपला समाज किमान आपले शहर कसे अधिक सुरक्षीत, स्चच्छ व सुंदर होईल यासाठी जमेल तसे विधायक कार्य करणे|Marathi_M|other|9.612687
processed_mr_m_other_00751.wav|पण तुझे हे लेख वाचून वाटतय खूप छोटे आहोत आपण तुझी जिद्दं, उर्जा इतकी उत्तुंग आहे की माझी नजरही पोहचू शकत नाही|Marathi_M|other|9.043792
processed_mr_m_agri_03032.wav|आवक अजून सुरू झालेली नसल्यामुळे खरीप पिकांच्या मका, सोयाबीन, कापूस व मूग यांच्या किमतींत या सप्ताहात वाढ झाली|Marathi_M|other|8.776771
processed_mr_m_finance_01227.wav|जर तुम्हाला दरवर्षी व्याज घेण्यासाठी जायचे नसेल तर ते व्याज पोस्टाच्या बचत खात्यात ट्रान्स्फर करण्याचा अर्ज तुम्ही पोस्टाला द्यायला हवा.|Marathi_M|other|9.798438
processed_mr_m_other_01293.wav|त्याचे तिला जे पैसे मिळायचे ते दोन महिने होटेलात राबूनही मिळत नव्हते|Marathi_M|other|5.560812
processed_mr_m_education_00504.wav|या प्रकारामुळे पुन्हा हे घोंगडे भिजतच पडण्याची शक्यता व्यक्त होत आहे|Marathi_M|other|5.545312
processed_mr_m_agri_00042.wav|बारमाही पाणी मिळत असल्यामुळे लँड सीलिंग कायद्यान्वये बारमाही बागायती जमिनी गृहीत धरून शेतकर्यांच्या जास्तीच्या जमिनी काढून घेण्यात आल्या|Marathi_M|other|10.169958
processed_mr_m_weather_02573.wav|एका फटक्यात गेल्या काही दिवसातला मनातला गोंधळ दूर झाला. माझ्या रागाचं कारण फुग्यात वीर्य आहे की पिरियड ब्लड याच्याशी काही देणंघेणं नाही.|Marathi_M|other|9.800000
processed_mr_m_agri_01012.wav|डिजेल देणारे झत्रोपाचे पिक आले तसे या जमिनींचा भाव कितीतरी पट वाढला.|Marathi_M|other|6.455312
processed_mr_m_weather_01673.wav|चल, मी निघतेय डोळ्यांत लेन्स घालून झाल्यावर साराने त्याला हाक मारली.|Marathi_M|other|5.142854
processed_mr_m_finance_01485.wav|यावर्षी तुम्हाला एखादा आर्थिक सल्ला मिळेल ज्याने तुमचे उत्पन्न वाढेल |Marathi_M|other|5.282167
processed_mr_m_health_01690.wav|कर्करोग असलेल्या गाठींची संख्या खूप कमी असते आणि साध्या गाठींची संख्या जास्त असते पण यातील सगळ्या कर्करोगाच्या गाठी ओळखणं महत्त्वाचं आहे|Marathi_M|other|9.357271
processed_mr_m_education_00626.wav|आलेल्या अर्जांची पडताळणी करून १३ एप्रिल रोजी वैध आणि अवैध अर्जांची यादी प्रसिद्ध केली जाणार आहे|Marathi_M|other|7.626667
processed_mr_m_agri_01676.wav|पर्यवेक्षीय अधिकार्यांनी नेमून दिलेल्या पीक कापणी प्रयोगांच्या वेळी उपस्थित राहून दक्षता घ्यावी|Marathi_M|other|6.570875
processed_mr_m_health_01790.wav|चेहर्‍याचा पेशी काही कारणानं छोट्या राहिल्या की त्या मागे खेचल्या जातात म्हणून गालावर खळी पडते. |Marathi_M|other|6.489604
processed_mr_m_education_02795.wav|त्यामुळे गोल्डी बहल भडकले आणि त्यांनी अशा प्रकारची अफवा पसरवू नये, असं आवाहन यूजर्सना केलं आहे.|Marathi_M|other|8.149833
processed_mr_m_finance_02711.wav|यातून जे पैसै वाचतील, त्यांचा उपयोग बलुचिस्तान आणि कबायली भागाच्या विकासासाठी खर्च करण्यात येईल|Marathi_M|other|7.200000
processed_mr_m_general_00434.wav|संपूर्ण स्पध्रेत दर्जेदार खेळ करणाऱ्या मान्झुकीचला हा स्वयंगोल पुढील अनेक दिवस सतावणार हे नक्की|Marathi_M|other|7.900000
processed_mr_m_finance_01689.wav|हवाला व्यापार आणि कर चुकवेगिरी यांची शक्यता वजा केली तर बिटकॉईन चलन म्हणून अत्यंत निरुपयोगी आहे|Marathi_M|other|7.900000
processed_mr_m_education_00528.wav|जीवनातील जबाबदार्या, कर्तव्ये पार पाडताना वैयक्तिक आवड, छंद मागे पडले होते त्यांना चालना मिळाली|Marathi_M|other|8.746667
processed_mr_m_general_01128.wav|मराठी भाषेत लिहिलेले फॉम्र्स व अर्ज इंग्रजी संगणक प्रणालीचे कारण पुढे करत केराची टोपली दाखवितात|Marathi_M|other|7.569333
processed_mr_m_agri_01855.wav|यामध्ये पिकाच्या चांगल्या दर्जाच्या परिपक्व शेंगा फळे एकत्रित बांधून छताला टांगून ठेवल्या जातात|Marathi_M|other|6.700000
processed_mr_m_education_00493.wav|या क्लबचाही सभासद होऊन त्यांनी स्क्वॅश खेळाचे प्रशिक्षण घेऊन उत्तुंग भरारी घेण्यास सुरुवात केली|Marathi_M|other|8.000000
processed_mr_m_agri_01840.wav|दोन घमेले चांगले कुजलेले शेणखत, एक  किलो सुपर फॉस्फेट व माती याच्या मिश्रणाने खड्डा भरून घ्यावा|Marathi_M|other|7.081708
processed_mr_m_agri_03008.wav|सुर्ली कालवा, कामथी कालवा द्वारे सध्या सांगली जिल्ह्यातील दुष्काळी गावांना पानी देण्यात येत आहे|Marathi_M|other|7.151375
processed_mr_m_education_02375.wav|रागाच्या भरात मातेने घेतलेल्या निर्णयाचा भुर्दंड चिमुकल्या हर्षदला आपला जीव गमवुन भोगावा लागला.|Marathi_M|other|7.511292
processed_mr_m_finance_01855.wav|प्रत्यक्ष कर मंडळाचे सदस्य अखिलेश रंजन यांच्या नेतृत्वाखाली हे कृतिदल निर्माण करण्यात आलेले आहे|Marathi_M|other|7.300000
processed_mr_m_health_00246.wav|पण वस्तुस्थिती ही आहे की या लोंढ्यांमुळे अचानक घरभाडं, शाळांच्या व डॉक्टर लोकां च्या फीज वाढतात|Marathi_M|other|7.580938
processed_mr_m_other_04030.wav|बोलरने टाकलेल्या बॉल फलंदाजाच्या ग्लोव्ह्सला लागला आणि तो फिल्डरने पकडला तर फलंदाज बाद होत नाही|Marathi_M|other|7.847979
processed_mr_m_health_03710.wav|संतृप्त मेदामुळे कोलेस्टेरॉल अधिक तयार होऊन नसांमध्ये साठून रक्त प्रवाहासाठी अडथळा निर्माण होतो|Marathi_M|other|7.900000
processed_mr_m_finance_02262.wav|रस्त्यांच्या कामासाठी जागतिक बँकेकडून सुलभ कर्ज उपलब्ध होते का, याबद्दलही प्रस्ताव सादर करावेत. |Marathi_M|other|7.023667
processed_mr_m_agri_01258.wav|बागेत लावण्यासाठी जास्त फुले देण्याची क्षमता असलेल्या फ्लोरीबंडा, मिनिएचर व हायब्रीड टी प्रकारातील काही जातींची निवड करावी|Marathi_M|other|8.927708
processed_mr_m_agri_00942.wav|लाईट व एलईडी लाईटद्वारे अत्याधुनिक ट्रॉलिंग मासेमारी करणार्या पर्सिनेट मासेमारी व गिल नेट मासेमारी नौकांवर बंदी घातली आहे.|Marathi_M|other|9.601083
processed_mr_m_politics_01244.wav|नाशिक जिल्ह्यातील भाजपच्या प्रशांत हिरे, अपूर्व हिरे आणि अद्वैत हिरे यांनी आज राष्ट्रवादी काँग्रेस पार्टीत प्रवेश केला आहे|Marathi_M|other|8.277542
processed_mr_m_general_02108.wav|जर्मनीचे प्रशिक्षक जोकीम ल्योव यांना अशा अनेक आव्हानांचा सामना केवळ अंतिम सामन्यातच नव्हे, तर संपूर्ण स्पर्धेत करावा लागला|Marathi_M|other|9.334042
processed_mr_m_politics_01264.wav|विदर्भात तीन नवीन मॅँगनीज खाणी सहा महिन्यात सुरू होत असल्याचे जाहीर करून गडकरी म्हणाले, यामुळे दहा हजार तरुणांना काम मिळेल|Marathi_M|other|9.438542
processed_mr_m_other_01222.wav|त्यांनी जोर देऊन म्हटलं की, अमरनाथ यात्रा मार्गावरून हस्तगत केलेले शस्त्रास्त्र स्षट सांगते की हा कट पाकिस्ताननं रचला होता|Marathi_M|other|9.067021
processed_mr_m_health_02908.wav|रक्ताच्या थारोळ्यात शुद्ध हरपलेले अरुणा त्यातून वाचते खरी पण पुढील कित्येक वर्ष ती त्या वेदना हॉस्पिटलच्या एका बेडवर काढते|Marathi_M|other|9.400000
processed_mr_m_general_00132.wav|शाडूच्या मूर्ती खर्चिक व मूर्ती तयार करायला वेळ लागत असला तरीही शाडूच्या मूर्तीला प्राधान्य देण्याचा निर्णय मंडळाने घेतलाय|Marathi_M|other|8.672271
processed_mr_m_finance_01317.wav|प्रधानमंत्री सुरक्षा योजनेसाठी वार्षिक बारा  रुपयांच्या हप्त्यासाठी जिल्हा बँकेने दोनशे  रुपयांची मुदत ठेव योजना आणली आहे.|Marathi_M|other|8.660667
processed_mr_m_general_02306.wav|गेल्याच आठवड्यात बर्लीन येथे पार पडलेल्या एअर शो मध्ये बड्याबड्या विमानांच्या गर्दीतही एक छोटेसे विमान लोकांचे आकर्षण बनले|Marathi_M|other|8.700000
processed_mr_m_agri_03211.wav|तोंडाला दुर्गंधी येत असल्यास डाळींबाची साल पाण्यात घालून ते पाणी उकळून घेऊन त्याच्या गुळण्या केल्यास तोडांची दुर्गंधी जाते|Marathi_M|other|8.660667
processed_mr_m_finance_00404.wav|परंतु या कंपनीकडे या औषधाची निर्मिती करण्याची मक्तेदारी होती आणि त्यामुळे मनमानी किंमत लावून ही कंपनी भरपूर पैसा कमवत असे.|Marathi_M|other|9.926167
processed_mr_m_general_02055.wav|त्यांनी लिहिलेल्या काही कविता व गझल्स जेव्हा आपण वाचल्या तेव्हा लोकप्रिय असलेल्या या नज्म आपल्या आजोबांनी लिहिल्या असल्याचे लक्षात आल्याचे ते म्हणाले|Marathi_M|other|9.856500
processed_mr_m_agri_01355.wav|पाण्यातून ब्रेडची स्लाइस काढून ती दोन्ही हातांनी दाबून त्यातलं पाणी काढून टाकायचं|Marathi_M|other|5.212500
processed_mr_m_politics_01717.wav|त्या मताधिक्क्याने निवडून येतील, असं आमदार गुट्टेंनी काढलेल्या पत्रकात म्हटलं आहे|Marathi_M|other|5.932333
processed_mr_m_finance_01932.wav|खासदारांचे वेतन पन्नास  हजारांहून एक लाख करणे आणि भत्त्यात वाढ करण्याची शिफारस या प्रस्तावात करण्यात आली आहे|Marathi_M|other|7.360354
processed_mr_m_agri_01395.wav|हा ड्रोन दिड ते दोन एकर शेतीची दहा मिनिटात फवारणी करतो|Marathi_M|other|4.388208
processed_mr_m_other_01660.wav|पण बोलता येत नाही म्हणून या विषयाच मह्त्व कमी होत नाही|Marathi_M|other|4.097958
processed_mr_m_politics_03355.wav|चौकशीमध्ये या कॉल सेंटरमध्ये आठ महिला नोकरी करत असून त्यांचाही या गुन्ह्यात  सहभाग असल्याचे स्पष्ट होताच त्यांनाही अटक करण्यात आली होती|Marathi_M|other|10.019042
processed_mr_m_health_01811.wav|हळूहळू हालचाल खूपच कमी होते, आत्मविश्वास कमी होतो आणि बरेचदा नैराश्य सुद्धा येतें|Marathi_M|other|6.500000
processed_mr_m_other_02033.wav|राष्ट्रोदय संमेलनात भाजपचे अनेक नेते आणि मंत्री संघाच्या गणवेशात सहभागी झाले आहेत|Marathi_M|other|6.373500
processed_mr_m_other_01755.wav|जुगुप्सेच्या संस्कारामुळे 'हा मलीन देह मी नसून, त्याचा साक्षी जो आत्मा तो मी आहे' असे अनुसंधान आपण राखू शकतो|Marathi_M|other|8.242708
processed_mr_m_finance_01619.wav|त्यानुसार दोनशे  कोटींच्या आत खर्च असलेल्या तसेच अर्थसंकल्प निधीतून पूर्ण झालेल्या रस्त्यांसाठी टोल न आकारण्याचा निर्णय घेण्यात आला आहे|Marathi_M|other|9.775229
processed_mr_m_weather_01185.wav|यवतमाळ येथील पुसद तालुक्यातील साक्षी प्रकाश मस्के या खेळाडूची भारतीय वेटलिफ्टिंग संघात निवड करण्यात आली आहे.|Marathi_M|other|8.300000
processed_mr_m_finance_00782.wav|बँकांत गर्दी आणि एटीएम बंद असल्यामुळे लोकांना आर्थिक अडचणींना सामोरं जावं लागतंय.|Marathi_M|other|6.686979
processed_mr_m_finance_02905.wav|प्रत्यक्ष कर संकलन करणाया केंद्रीय संस्थेबद्दल करण्यात येत असलेल्या चर्चेनंतर ही माहिती सादर करण्यात आली आहे|Marathi_M|other|8.242708
processed_mr_m_agri_03513.wav|त्यातील अर्धी वाटी पाणी बाजूला ठेवून उरलेल्या उकळत्या पाण्यात तांदळाचं पीठ टाकाव. |Marathi_M|other|5.827833
processed_mr_m_other_01507.wav|आर्थिक मदतीच्या प्रतीक्षेत असलेल्या आपद्ग्रस्तांची संसार नव्याने उभा करताना मोठ्या प्रमाणावर दमछाक होणार आहे|Marathi_M|other|8.242708
processed_mr_m_agri_03532.wav|वृक्ष त्याच्या आश्रयाला आलेल्यांना छाया देऊन सुखी केल्यानंतर फळे देऊन तृप्त करतात|Marathi_M|other|6.628917
processed_mr_m_general_01764.wav|मालिका विश्वातून प्रेक्षकांच्या मनावर राज्य करणारी ही अभिनेत्री म्हणजे तन्वी पालव|Marathi_M|other|5.700125
processed_mr_m_weather_02133.wav|काही वर्षांपूर्वी अचानक पीबीएस वर एक एपिसोड बघितला आणि डेव्हिड सुशेने सादर केलेल्या प्वॉरोच्या प्रेमात पडलो.|Marathi_M|other|9.659125
processed_mr_m_health_03112.wav|आजकाल जन्माची माहिती जिथे बाळंतपण झाले ते डॉक्टर सुमारे चोवीस  तासांत देऊन टाकतात|Marathi_M|other|6.210958
processed_mr_m_health_00516.wav|ते कमी होण्यासाठी जास्त लघवी होणारी औषधे घ्यावी लागतात|Marathi_M|other|4.655229
processed_mr_m_finance_02398.wav|उच्च शिक्षणातील अनुदान कमी करण्यात येणार असून ते कमी झाल्यानंतर संबंधित संस्थांना कर्ज उभं करावे लागणार आहेत|Marathi_M|other|7.964062
processed_mr_m_general_00944.wav|प्रवाशांना आरामदायी व लक्झरी प्रवास देण्यासाठी आपल्या रिक्षामध्ये केलेला हा बदल नेटक्यांना देखील भलताच आवडला|Marathi_M|other|7.836354
processed_mr_m_general_00239.wav|नृत्य करताना घुंगरू बाधलेल्या पायाने ठेका दिल्यामुळे ढोलकी, झांजरी, टाळे च्या आवाजात घुंगरांचा आवाज भर टाकतो|Marathi_M|other|9.136688
processed_mr_m_finance_02624.wav|हज अनुदान संपुष्टात आणले जावे, परंतु तो पैसा मुस्लिमांच्या विकासासाठी वापरला जावा|Marathi_M|other|6.478000
processed_mr_m_education_02625.wav|मी लागलीच अर्ज केला व कळवले की माधवनेही जीवशास्त्रात सैद्धान्तिक संशोधन केले आहे.|Marathi_M|other|7.116542
processed_mr_m_agri_02630.wav|राज्य सरकारने बांबू लागवडीला प्रोत्साहन देण्यासाठी बांबू कंपनीची स्थापना केली आहे|Marathi_M|other|6.361896
processed_mr_m_finance_02032.wav|त्यातून बिल्डरांचे उखळ पांढरे होतात आणि चेक स्वरुपाने मिळालेल्या व्हाईट रकमेतून खर्च वगळून तोकडे उत्पन्न दाखवले, की कर कमी भरावा लागतो. |Marathi_M|other|9.299208
processed_mr_m_agri_03600.wav|हंदिगनूर येथील अनेक शेतकर्‍यांनी पिकांना पाणी देण्यासाठी ठिबक सिंचन वापर केला आहे|Marathi_M|other|6.617312
processed_mr_m_health_03876.wav|प्रामुख्याने दहा  वर्षांखालील बालकांना कांजिण्या होतात व त्यामुळे निर्माण झालेली प्रतिकारशक्ती जन्मभर टिकते.|Marathi_M|other|8.463292
processed_mr_m_general_00842.wav|अतिशय वेगवान, क्षणाक्षणाला उत्कंठा व निर्णय क्षमता वाढवणारा हा खेळ प्रेक्षकांना नेहमीच मैदानावर खिळवून ठेवतो|Marathi_M|other|7.929250
processed_mr_m_weather_01885.wav|पुलवामा हल्ल्याचा बदला घेण्यासाठी भारतीय हवाई दलाने जैशच्या तळांना उद्धवस्त केले.|Marathi_M|other|6.187750
processed_mr_m_health_01979.wav|आता जे तटस्थ लोक आहेत, त्यांनी निदान संयुक्त राष्ट्रसंघाचा तरी नकाशा मान्य करावा. |Marathi_M|other|6.100000
processed_mr_m_general_00539.wav|नंतरच्या काळात त्याने जे उत्खनन केले, त्यामुळे तो पुराजीव शास्त्रज्ञ म्हणून गाजला|Marathi_M|other|6.199354
processed_mr_m_other_01942.wav|श्वेता तिवारी पुढे म्हणाली, माझ्या मुलांवर माझं एवढं प्रेम आहे की मला त्यांच्या व्यतिरिक्त तिसऱ्या कोणत्याच व्यक्तीची आता गरज वाटत नाही|Marathi_M|other|9.194729
processed_mr_m_weather_03935.wav|येथे कमी दाबाचा पट्टा तयार झाल्याने पृथ्वीच्या ध्रूवीय क्षेत्रातून येणारे हिमवारे युरोपच्या दिशेने वाहत आहेत|Marathi_M|other|7.546104
processed_mr_m_general_01477.wav|लारा यांनी पुढे सांगितले की, गोल्फ हा जरी आव्हानात्मक खेळ असला तरी क्रिकेटमध्ये स्ट्रोक्स मारण्याच्या सवयीचा या खेळासाठी खूप फायदा होतो|Marathi_M|other|9.647521
processed_mr_m_agri_02840.wav|दुबार पेरणी करावी लागलीच तर जिल्हा कृषी विभागाने दोन  हजार पाचशे  क्विंटल भात बियाणांची तजवीज करून ठेवली आहे|Marathi_M|other|8.219500
processed_mr_m_agri_02538.wav|लिंबापेक्षा कैरीचा रस आंबट जास्त असतो त्यामुळे आपण काढलेल्या रसाची चव घेऊन मग पाणी घालून थोडा डायल्युट करावा|Marathi_M|other|8.200000
processed_mr_m_agri_01980.wav|सोयाबीन आणि कापसाचा पडलेला भाव यामुळे ज्ञानेश्वरनं हे पाऊल उचलल्याचं बोललं जातंय. |Marathi_M|other|5.967146
processed_mr_m_education_02387.wav|दरम्यान, गेलने एका चॅनलच्या निवेदिकेशी फ्लर्ट करण्यामुळे त्याला मोठा दंड भरावा लागल्याची घटना अजून ताजी आहे.|Marathi_M|other|9.697188
processed_mr_m_finance_02173.wav|कर्ज घेण्यासाठी जे कारण सांगतात ते सोडून इतर ठिकाणी पैसे वापरल्यास बँक अशा लोकांची नावे विलफुल डिफॉल्टर्सच्या यादीत टाकते|Marathi_M|other|8.765167
processed_mr_m_finance_00078.wav|त्यांचे हप्ते व व्याज भरण्यासाठी ते वेळोवेळी घरपट्टी व पाणीपट्टी वाढ करून लोकांकडून उत्पन्न मिळवण्याचा प्रयत्न करीत आहेत.|Marathi_M|other|9.697188
processed_mr_m_politics_00261.wav|विद्यमान आमदार येत्या फेब्रूवारी महिन्यात वाकुर्डे बुद्रूक योजनेची कामे सुरु होणार असल्याची खोटी माहिती सांगत सुटले आहेत.|Marathi_M|other|8.405250
processed_mr_m_weather_02826.wav|वांद्र्याच्या रिझवी क्रीडा संकुलात क्रिकेटचे धडे गिरवण्यात छोट्या पृथ्वीने घेतलेल्या श्रमांचे, मेहनतीचे आता चीज झाले आहे.|Marathi_M|other|8.776771
processed_mr_m_other_01560.wav|आनंद राय या चित्रपटाचे दिग्दर्शन करणार नसून त्यांच्या जागी दोन्ही चित्रपटांचे स्क्रिप्टिंग करणारे हिमांशू शर्मा करणार आहे|Marathi_M|other|8.700000
processed_mr_m_weather_01048.wav|अजित पवार यांना पालिकेची खडानखडा माहिती असल्यामुळे अनेक कामांची चौकशी लागेल, अशी भीती अनेकांनी खासगीत बोलून दाखविली होती.|Marathi_M|other|8.939312
processed_mr_m_finance_00441.wav|प्रथम पद लवाद प्रक्रियेच्या संदर्भात विशिष्ट बाब विचारात घेण्यात यावी या दृष्टीने त्या निकषांच्या संपूर्णतेशी सुसंगत आहे.|Marathi_M|other|9.287604
processed_mr_m_agri_01937.wav|चांगले उकळू लागल्यावर त्यात शिजलेली डाळ व अर्धी वाटी पाणी घालून एकसारखे करून उकळू द्यावे, उकळताना खोबरे व कोथिंबीर घालावी|Marathi_M|other|8.393646
processed_mr_m_health_00701.wav|आजार होऊ नये आणि झालेल्या आजारांचे परिणाम जीवावर बेतू नये म्हणून वेळीच काळजी घेणारे फौजा सिंग यांच्यासारखे फारच कमी असतात|Marathi_M|other|9.403708
processed_mr_m_general_01520.wav|त्याने संधी मिळतच बार्देश, फोंडा वळवई या भागात छापे मारून लुटालूट, जाळपोळ करणे, किल्ले ताब्यात घेणे यांचे सत्र सुरू ठेवले|Marathi_M|other|9.800000
processed_mr_m_health_02227.wav|'गर्भातच भ्रूणाचा मृत्यू होण्याची किंवा जन्म झाल्यास मूल काही दिवसात दगावण्याची शक्यता आहे' असं या समितीने अहवालात म्हटलं|Marathi_M|other|8.440083
processed_mr_m_weather_04039.wav|लॉजमधल्या भिंतीवर ब्योमकेशने रंगवलेले क्लूज आणि त्यातून बघणारा कालीचा उग्र चेहेरा हे खास होतं.|Marathi_M|other|7.743479
processed_mr_m_health_01515.wav|कफयुक्त ज्वरात तापावर जवसाच्या पिठाचे पोटीस करून छाती शेकली असता कफ पातळ होतो व ताप लगेच उतरतो|Marathi_M|other|8.600000
processed_mr_m_politics_00409.wav|दरम्यान टायगर श्रॉफ यापूर्वी आपले वडील जॅकी श्रॉफ यांच्यासोबत कॉफीच्या एका भागात उपस्थित होता.|Marathi_M|other|7.650604
processed_mr_m_health_03938.wav|त्यामुळे अशा पेशींच्या अतिजलद विभाजनावर आणि त्यामुळे अनियंत्रित वागण्यावर नियंत्रण ठेवले जाते. |Marathi_M|other|7.100000
processed_mr_m_education_02373.wav|"शहांना दुबईच्या व्यापाराचे काही आकडे बघायचे होते आणि नवीन ब्रॅंचेस विषयी चर्चाही करायची होती.|Marathi_M|other|8.254312
processed_mr_m_weather_00415.wav|एकीकडे सुंगने भेदक स्मॅशेसवर भर दिला तर दुसरीकडे सिंधूने ड्रिबल गेमच्या बळावर सूंगवर मात केली.|Marathi_M|other|8.370417
processed_mr_m_other_03255.wav|माणसाच्या अंगठ्याच्या आकाराच्या या बेडकाचे नाव तारांकित बटू बेडूक स्टारी ड्वार्फ फ्रॉग असे आहे|Marathi_M|other|7.534500
processed_mr_m_finance_02746.wav|मी तुम्हाला विनंती करतो की तुम्ही मिडल क्लास लोकांची तशीच काळजी घ्याल जशी तुम्ही कर वसुली करता|Marathi_M|other|6.884333
processed_mr_m_general_02359.wav|या चित्रपटाला अजय देवगणची कंपनी प्रड्यूस करत असून हा चित्रपट सत्य घटनेवर आधारित असल्याचे समजते|Marathi_M|other|7.700000
processed_mr_m_politics_00979.wav|त्याच्या खालील बाजूस बुधवारी सकाळी पुलाच्या सेंट्रींगच्या कामात आशिषसह काही कामगार व्यस्त होते|Marathi_M|other|7.221042
processed_mr_m_politics_02723.wav|प्रतिनिधी मुंबई बाजाराच्या प्रारंभी सेन्सेक्सने आपला इन्ट्राडेचा सार्वकालिक उच्चांक गाठला होता|Marathi_M|other|8.614229
processed_mr_m_finance_02916.wav|पैसे उकळून आरोपींनी कोणतेही कर्ज न देता फिर्यादी व त्यांचे सहकारी अरुण लकारे यांची फसवणूक केली|Marathi_M|other|7.569333
processed_mr_m_education_00728.wav|वाहनांच्या स्क्रॅपिंग धोरणांच्या संबंधातही अर्थमंत्र्यांशी चर्चा सुरू आहे असे त्यांनी सांगितले|Marathi_M|other|6.848000
processed_mr_m_education_00299.wav|जॉय लुकास या ज्वेलरी शॉपच्या मुलुंड शाखेचे तीन जानेवारी रोजी हृतिक रोशनच्या हस्ते उद्घाटन झाले|Marathi_M|other|8.384000
processed_mr_m_other_01136.wav|छगन भुजबळ हे लढवय्ये आणि आक्रमक नेते असल्यामुळे त्यांचे खच्चीकरण करण्याचा प्रयत्न केला जात आहे|Marathi_M|other|6.895958
processed_mr_m_agri_01479.wav|केळ्यांच्या घडाला देठाजवळ प्लास्टिकचा कागद गुंडाळून ठेवल्यास केळी पंचेचाळीस  दिवस जास्त टिकतात|Marathi_M|other|6.849521
processed_mr_m_weather_00949.wav|तिथलं वातावरण आणि आदरातिथ्यं पाहून पहिल्या दुर्गसाहित्य संमेलनाचा मानही याच किल्ल्याला मिळाला.|Marathi_M|other|6.779854
processed_mr_m_politics_01840.wav|ही स्पर्धा दक्षिण कन्नड आणि उड्डुपी येथील तटीय जिल्ह्यात भरवली जाते|Marathi_M|other|5.119625
processed_mr_m_agri_01728.wav|हायड्रा एक नैसर्गिक फिल्टर खाद्य असल्याने सेंद्रीय कण पाणी साफ करते|Marathi_M|other|5.897500
processed_mr_m_health_03078.wav|जेव्हा हृदय नम्र होते तेव्हा प्रत्येक ठिकाणी देवाचें दर्शन होत असते|Marathi_M|other|5.537583
processed_mr_m_politics_02934.wav|कमांडो मधील हॉट ऍक्ट्रेस अदा शर्मालाही डिजिटल मीडियाचा मोह झाला आहे|Marathi_M|other|6.721813
processed_mr_m_other_01694.wav|एक्स्टिरियर डोअर मिरर नाहीत पण इतकेच काय विंड शिल्ड वायपर्सही नाहीत|Marathi_M|other|5.282167
processed_mr_m_finance_01308.wav|त्यांच्या मालकीच्या किंवा वारसाने मिळालेल्या किंवा वारसाच्या नावावर असलेल्या मालमत्तांचा कर कर्मचार्यांनी जमा करण्याचे आदेश काढले आहेत|Marathi_M|other|8.939312
processed_mr_m_health_00296.wav|श्वास नाडी मंद चालत असली  तरी आजाराचे असे काही चिह्न त्यांना दिसेना|Marathi_M|other|5.537583
processed_mr_m_health_03507.wav|डाव्या बाजूच्या खालच्या हातात नरमुंड असते व त्यातून रक्त ठिबकत असते|Marathi_M|other|5.665292
processed_mr_m_agri_00625.wav|कोबी आणि फ्लॉवर काढणीला आला असून बाजारात कोबीच्या गड्डीला एक ते दोन रुपयांचा दर मिळत असल्यामुळं शेतकऱ्यांनी उभ्या पिकावर रोटर फिरवलाय.|Marathi_M|other|9.949375
processed_mr_m_agri_03660.wav|त्यांचे बी भरडल्यास त्याच्यावरील टरफल निघून जाऊन प्रत्येक दाण्याच्या दोन – दोन डाळिंब्या होत असल्यामुळे त्यांना डाळीची धान्ये म्हणतात. |Marathi_M|other|8.776771
processed_mr_m_other_02131.wav|तो मानवी त्रास आणि अडथळे महत्त्वाची लक्षे साध्य मार्ग वाट पाहणे आहे|Marathi_M|other|5.142854
processed_mr_m_weather_03235.wav|पुर्वार्धात झेन स्पोर्टींग प्लॅनेट संघातर्फे सशांक बोळगुंडी याने पहिला गोल नोंदवून संघाला आघाडी मिळवून दिली|Marathi_M|other|9.577854
processed_mr_m_general_00569.wav|नखत्राणा तालुक्यातील बिब्बेर गावात हे विमान भुज येथून उड्डाण केल्यानंतर सुमारे तीस  किलोमीटर अंतरावर कोसळले|Marathi_M|other|8.382021
processed_mr_m_other_01753.wav|आंबेरी येथील जेरबंद टस्कर आक्रमक होत दोन पायावर उभा राहून क्रॉल अजस्र् लाकडी जेल कोसळण्याचा प्रयत्न करत आहे|Marathi_M|other|8.649062
processed_mr_m_agri_00793.wav|नवव्या पंचवार्षिक योजनेपर्यंत बांधलेल्या व २० मिटरपेक्षा कमी लांब असलेल्या मासेमारी नौका लाभास पात्र असतील.|Marathi_M|other|8.231104
processed_mr_m_finance_00296.wav|सामाजिक व खंडप्राय देशातील प्रगतीचा अभ्यास न करता चार भिंतीतील पुस्तकी ज्ञानाने ही कर पध्दती सुरू केली आहे.|Marathi_M|other|9.438542
processed_mr_m_general_01921.wav|नोवोसिबिर्स्क मधील सर्वात लोकप्रिय स्त्रियांच्या खाली असलेली जॅकेट सर्व फॅशन ट्रेंडस भेटतात आणि सुंदर बनतात|Marathi_M|other|7.900000
processed_mr_m_finance_01337.wav|गेल्या एक वर्षात सरकारी बँकांनी एटीएम बंद केले आहेत, तर याच काळात खासगी बँकांनी नवे एटीएम स्थापन केले आहेत. |Marathi_M|other|7.200000
processed_mr_m_agri_03206.wav|या सर्वाचा विचार करता शेतकर्‍यांनी शाश्वत उत्पन्नासाठी वरकस जमिनींवर काजू पिकाची मोठया प्रमाणात लागवड करावी|Marathi_M|other|8.500000
processed_mr_m_finance_01594.wav|आपल्या देशातील करव्यवस्था इतकी वाईट आहे की, अशा भ्रष्ट व्यवस्थेच्या मार्गाने कर का द्यावा, असा प्रश्न पडतो. |Marathi_M|other|7.871187
processed_mr_m_politics_02037.wav|बॅरक चारमधील कैदी शेखर शेट्टीयार याच्यावर चोरी, हत्येचा प्रयत्न, घरफोडी यासारखे असंख्य गुन्ह्यांची नोंद आहे|Marathi_M|other|9.426937
processed_mr_m_weather_02328.wav|मुलींच्या कनिष्ठ गटात साची पटवर्धन, कुंडली माजगाणे, रिजुल सिद्नाले, आर्या झालटे यांनी रौप्य पदक मिळवले आहे.|Marathi_M|other|9.113458
processed_mr_m_general_02970.wav|हिंदी चित्रपट पद्मावती व दशक्रिया व न्युड हे मराठी चित्रपट प्रदर्शना अगोदरच वादाच्या भोवर्‍यात सापडले आहेत. |Marathi_M|other|8.149833
processed_mr_m_health_03514.wav|त्याच बरोबर फोलेट लाल रक्त कौशिकांचा निर्माण करण्यास मदत करतो, जो केसांपर्यंत जाऊन केसांना ऑक्सिजन पोहोचवतो|Marathi_M|other|9.159896
processed_mr_m_general_02185.wav|समित आणि अन्वय ही भारतीय क्रिकेट जगात वॉल नावाने प्रसिद्ध असलेल्या राहुल द्रविडची मुलेही यंदा चर्चेत राहिली|Marathi_M|other|7.697042
processed_mr_m_finance_01750.wav|उद्दिष्टापेक्षा अधिक गुंतवणूक केली तर त्या सदस्यास सिंगापूरची वारीदेखील करता येईल, असे आमिष दाखविण्यात आले. |Marathi_M|other|6.779854
processed_mr_m_finance_01723.wav|तरीही भारतात काही स्टार्टप्स आहेत ज्या बिटकॉइन्स बदलुन खरे पैसे देण्याचा व्यवसाय करतात, ते त्याची फी घेतात. |Marathi_M|other|7.441625
processed_mr_m_health_03679.wav|ज्या रुग्णांत खडे झालेले आहेत त्यांचा भावी त्रास वेदना कमी होण्यासाठी आहारातील मेदांचे प्रमाण मर्यादित ठेवणे आणि नियमित व्यायाम करणे फायद्याचे ठरते|Marathi_M|other|10.135146
processed_mr_m_health_02282.wav|ही संस्था भटक्या कुत्र्यांना केंद्रात आणून नसबंदी करते व ॲण्टी रेबीज लस देऊन चौथ्या दिवशी पुन्हा जेथून पकडले त्या ठिकाणीच त्या श्वानाला सोडून देते.|Marathi_M|other|9.926167
processed_mr_m_other_01780.wav|आणि सर्वात महत्वाचं म्हणजे कुठल्या ना कुठ्ल्या व्याधी हमखास मागे लागलेल्या असतात|Marathi_M|other|5.409875
processed_mr_m_politics_01119.wav|याआधी अमित आणि नमन तंवरने अंतिम चारमध्ये जागा मिळवत ब्रॉंझ पदक निश्चित केले होते|Marathi_M|other|7.393750
processed_mr_m_education_01393.wav|फुल्यांची भाषा आजही सुशिक्षितांना व श्रद्धाळूंना अश्लील वाटणारी व चीड आणणारी आहे|Marathi_M|other|7.058500
processed_mr_m_general_01142.wav|कारण अश्याप्रकारे कोणाचा खून होणे वा त्याचा प्रयत्न होणे हे धक्कादायक आहे त्याहून धक्कादायक आहे ते असा प्रयत्न पचून जाणे|Marathi_M|other|9.055417
processed_mr_m_weather_01253.wav|दामोदर हरी चाफेकर आणि त्यांचे दोन्ही बंधू यांनी रॅंड येण्याचा इशारा म्हणून वापरलेला परवलीचा शब्द म्हणजे, गोंद्या आला रे.|Marathi_M|other|10.053875
processed_mr_m_weather_03270.wav|मशिन लर्निंग आणि डेटा सायन्स् या क्षेत्रात मुलांना रोजगाराच्या संधी वाढणार आहेत. |Marathi_M|other|5.955542
processed_mr_m_agri_00302.wav|त्यात कोनिफेरस लाकूड व पानांचा लगदा वापरला होता आणि ब्लँकोफोर रसायनाने त्याला पांढरे करून जुना कागद असल्याचे भासवले होते|Marathi_M|other|9.412812
processed_mr_m_finance_01112.wav|जिल्हा प्रशासनाने विमा कंपन्यांची बैठक घेऊन गावनिहाय आकडेवारी त्यांना उपलब्ध करून द्यावी असे निर्देशही फुंडकरांनी दिलेत.|Marathi_M|other|8.892875
processed_mr_m_health_02528.wav|अजीर्ण किंवा कफाची समस्येमुळे तोंडातून वास येत असेल तर रोज दहा ग्रॅम मनुकांचे सेवन केल्याने हा रोग बरा होण्यास मदत मिळतो|Marathi_M|other|9.589458
processed_mr_m_politics_03385.wav|विले पार्ले बद्दल लिहायचे तर विळ्ये किंवा विळ्ळे आणि पाटळे ही दोन जुळी गावे होती|Marathi_M|other|7.104938
processed_mr_m_agri_02729.wav|त्यामुळे मातीच्या माठात ठेवलेल्या पाण्यात मातीचे गुणधर्म मिसळून ते अल्कलाईन होते|Marathi_M|other|6.199354
processed_mr_m_politics_00688.wav|आता या प्रत्येक ठिकाणाहून जादा रेल्वे ट्रँक टाकत जलद लोकलची मागणी होऊ लागली आहे.|Marathi_M|other|6.881875
processed_mr_m_health_03247.wav|क्लिओपात्राला ज्या महिन्यात हरवले व तिचा मृत्यू झाला तो आठवा महिना त्याने निवडला|Marathi_M|other|6.400000
processed_mr_m_education_01536.wav|त्याचवेळी मधल्या फळीतील फलंदाज लिआम प्लंकेट मात्र एक बाजू धरून फटकेबाजी करत होता|Marathi_M|other|7.313917
processed_mr_m_weather_01886.wav|रोसेटा स्टोन आणि वादग्रस्त एल्गिन मार्बल्स ही त्याची खास आकर्षणे म्हणावी लागतील.|Marathi_M|other|6.300000
processed_mr_m_finance_01168.wav|वित्तीय तूट वाढल्यामुळे महागाई वाढण्याचा धोका निर्माण झाला आहे. स्थूल आर्थिक स्थितीवरही त्याचा परिणाम होण्याचा धोका आहे.|Marathi_M|other|8.800000
processed_mr_m_agri_03201.wav|आणखीन थोडे जास्त पाणी घेऊन हे वनौषधीचे पाणी तोंडात अर्धा ते एक मिनीट धरून ठेवावे|Marathi_M|other|6.400000
processed_mr_m_agri_01802.wav|त्यावेळी आडव्या पाटाच्या पाण्यावर भात, गहू, ऊस, आले, हळद अशी पिके घेतली जात होती|Marathi_M|other|7.116542
processed_mr_m_other_03421.wav|उकळत्या पाण्यात, ब्रेडमधील केसांसाठी मास्किंग एजंट कपातीने झाकणाने बंद केले जाते|Marathi_M|other|6.000000
processed_mr_m_other_01500.wav|मराठी साहित्यात आतापर्यंत आचार्य अत्रे आणि पु ल देशपांडे या अफाट लोकप्रिय लेखकांच्या अशा किश्श्यांची पुस्तके झालेली आहेत|Marathi_M|other|8.800000
processed_mr_m_politics_00769.wav|पवारांनी यापूर्वी कोकणातील एन्रॉन, जैतापूर अणुऊर्जा प्रकल्पाचे समर्थन केले होते.|Marathi_M|other|7.137812
processed_mr_m_politics_01902.wav|तसेच राज्याची दोन हिस्स्यांमध्ये विभागणी करण्याचा प्रस्ताव संसदेत संमत झाला होता|Marathi_M|other|6.222583
processed_mr_m_general_02590.wav|हे टाळण्यासाठी श्री विचारे ग्रामीण भागात विविध कार्यक्रम ठेवून पारंपरिक कला जतन करण्याचे कार्य गेली अनेक वर्षे करीत आहेत|Marathi_M|other|8.440083
processed_mr_m_politics_00859.wav|आजही जेव्हा जेव्हा एखादा मोठा रेल्वे अपघात होतो, तेव्हा शास्त्रींची आठवण निघतेच.|Marathi_M|other|6.625938
processed_mr_m_finance_01999.wav|जास्त नफा मिळण्यासाठी अशा प्रकारची अनुचित व्यापारी प्रथा अनुसरली गेलेली दिसते, असे परखड मत नोंदवून राज्य आयोगाने दोन्ही अपिले फेटाळली|Marathi_M|other|9.728792
processed_mr_m_finance_01811.wav|त्यात महत्त्वाची सुधारणा ठरू शकेल असा दूरगामी उपाय म्हणजे परदेशी स्वायत्त निधींना देशी पायाभूत सुविधा निर्मितीत गुंतवणूकीत संधी देणे. |Marathi_M|other|9.635917
processed_mr_m_other_02010.wav|नम्बींना पद्मभूषण हा देशातल्या दुसऱ्या क्रमांकाचा नागरी पुरस्कार देण्यापुर्वी त्या कमिटीचा रिपोर्ट येईस्तोवर तरी वाट पाहायला हवी होती|Marathi_M|other|8.892875
processed_mr_m_finance_01358.wav|दोन  टक्के कर घेतला तर या एकाच कराच्या मार्गाने सरकारच्या तिजोरीत चांगला महसूल जमा होईल, हे अर्थक्रांती सूत्रबद्ध पद्धतीने सिद्ध करते|Marathi_M|other|9.763625
processed_mr_m_agri_01616.wav|आपण नुसतीच ठिबक सिंचन पद्धती वापरून पाण्याचे नियोजन करायचे ठरविले तर, भविष्यात त्याचा परिणाम सूक्ष्म जीवांचे प्रमाण घटण्यात होऊ शकतो. |Marathi_M|other|9.600000
processed_mr_m_finance_03057.wav|देशातील सर्वांत मोठी सरकारी बँक भारतीय स्टेट बँकेच्या एसबीआय पब्लिक प्रॉव्हिडंट फंडवर पीपीएफ बचत खात्याच्या तुलनेत दुप्पट व्याज मिळते|Marathi_M|other|9.856500
processed_mr_m_politics_03398.wav|कामाचा तणाव, टार्गेट, स्पर्धा, वेळेची मर्यादा यामुळे कॉर्पोरेट क्षेत्रात काम करणाऱ्या व्यक्तींना आपल्या फिटनेस वर लक्ष देणं शक्य नसते|Marathi_M|other|10.180625
processed_mr_m_agri_01690.wav|मात्र बाप्पाला लागणारी फुले महागल्याने यंदा भाविकांचे आकर्षण ठरत आहेत, ती चिनी सजावटीची फुले. |Marathi_M|other|7.000000
processed_mr_m_general_03109.wav|सेन्सरमुळे खड्डयांची उंची मोजून त्यात किती डांबर भरणं आवश्यक आहे, याची आकडेवारी आपल्याला कळते|Marathi_M|other|6.954000
processed_mr_m_health_03603.wav|ट्रान्सजेंडर असलेल्या हेडनने तीन वर्षांपूर्वी लिंगबदल शस्त्रक्रिया करून घेतली व तो पुरूष बनला|Marathi_M|other|7.267479
processed_mr_m_health_03481.wav|यांनतर पुन्हा डॉक्टरांनी तीन तासांची शस्त्रक्रिया करून त्याचे टेस्टीस पोटातून अंडकोषात सरकवले|Marathi_M|other|7.139771
processed_mr_m_agri_02314.wav|मान्सून पावसाचा परिणाम पूर्व विदर्भातील भात पिकाच्या वाढीवरही झालेला असून भाताचे पीक सुकत आहे|Marathi_M|other|7.476458
processed_mr_m_politics_03405.wav|मुंबई, मंगळवार प्रतिनिधी बंद केलेली  दैनंदिन पास सुविधा बेस्ट प्रशासनाने पुन्हा सुरु केली आहे|Marathi_M|other|9.252771
processed_mr_m_politics_03051.wav|दुग्धोत्पादन क्षमतेच्या देवणी, लाल कंधारी, गवळाऊ व डांगी या गाईंचे गट वाटप करण्यात येणार आहेत|Marathi_M|other|8.265937
processed_mr_m_agri_03054.wav|बांबू हस्तशिल्प, बांबू अलंकार, बांबू गृहनिर्माण, बांबू लागवड या विषयात लक्षणीय कार्य केले आहे|Marathi_M|other|7.900000
processed_mr_m_general_00928.wav|महाराष्ट्र राज्याचे क्रीडा व युवक कल्याणमंत्री विनोद तावडे यांनी सपत्निक मतदानाचा हक्क बजावला|Marathi_M|other|7.313917
processed_mr_m_health_03149.wav|मुंबई, नवी मुंबई, ठाणे यांसारख्या गर्दीच्या शहरात क्षयरोगाचे विषाणू अधिक प्रमाणात आढळून येतात|Marathi_M|other|8.335583
processed_mr_m_politics_01346.wav|व्योममित्रा ही महिला रोबोट असून ती अवकाशात जाऊन गगनयान मोहिमेतील महत्वाचा टप्पा पार करणार आहे|Marathi_M|other|7.755083
processed_mr_m_education_01765.wav|शिर्क्यांच्या बंडाळीमुळे उद्ध्वस्त झालेली मंडळी आपल्या तक्रारी घेऊन संभाजी राजांकडे येऊ लागली|Marathi_M|other|6.954000
processed_mr_m_education_02562.wav|स्वातंत्र्योत्तर काळानंतर कॉंग्रेस विसर्जित करावी असे महात्माजींनी सांगितले होते पण सत्तेचा लोभ कोणास नको?|Marathi_M|other|9.043792
processed_mr_m_weather_01281.wav|उजनी धरणातून सीना नदीत बोगद्याद्वारे पूर्ण क्षमतेचा म्हणजेच एक हजार क्सुसेकचा विसर्ग सुरू करण्यात आला आहे.|Marathi_M|other|7.800000
processed_mr_m_agri_03577.wav|सध्याच्या स्पॉट किमतींच्या तुलनेने पुढील काही महिन्यांत सोयाबीन, खरीप मका व कापूस वगळता इतरांचे भाव वाढतील|Marathi_M|other|8.700000
processed_mr_m_agri_01352.wav|या पद्धतीत भात चोथ्यात ठरावीक अंतर असल्याने कीड रोग बळावत नाहीत तसेच कीड झाल्यास लवकर नियंत्रणात आणता येते|Marathi_M|other|8.463292
processed_mr_m_weather_00746.wav|मुंबई एपीएमसी लवकरच मार्केट कमिटी ऑफ नॅशनल इम्पॉर्टंट या नावाने येत्या दोन महिन्यांत नावारुपाला येणार आहे. |Marathi_M|other|8.649062
processed_mr_m_general_03246.wav|राजकीय भूकंप घडवू, असा इशारा या सदस्यांच्या गटाचे नेते शिवाजी ऊर्फ पप्पू डोंगरे यांनी पत्रकार परिषदेत दिला|Marathi_M|other|8.927708
processed_mr_m_other_02988.wav|लसिथ मलिंगाने पहिल्याच षटकात ड्वेन स्मिथला भोपळाही न फोडता तंबूची वाट दाखवली आणि चेन्नईला पहिला धक्का बसला|Marathi_M|other|8.962521
processed_mr_m_politics_00699.wav|या चिठ्ठ्यांमध्ये वडील आणि सावत्र आई यांच्यापासून आपल्या जीविताला धोका असल्याचं अनुराधाने लिहून ठेवलं आहे.|Marathi_M|other|8.815625
processed_mr_m_politics_00472.wav|इथले पुरुष अंगावर पक्षांची पिसे चिकटवून आणि पक्षांसारखा नाच करून स्त्रियांची मने जिंकण्याचा प्रयत्न करतात.|Marathi_M|other|7.964062
processed_mr_m_other_00445.wav|मी तिला पहिल्यांदा पाहिलं तेव्हाच मला कळलं की, ती जणू मल्लिका शेरावतच आहे शंभर टक्के डिट्टो मल्लिका शेरावत|Marathi_M|other|8.138229
processed_mr_m_health_01908.wav|आपल्या सैनिकांच्या जखमा बांधून होई पर्यंत कॅप्टन आपल्या जखमा बांधून घेत नाही, आणि अति रक्तस्त्रावाने त्याचा मृत्यू होतो|Marathi_M|other|8.000000
processed_mr_m_finance_03279.wav|खाजगी व कमर्शियल बँका यांचे वाढते प्रस्थ अशा या स्पर्धात्मक युगात सहकारी बँकांच्या अस्तित्वाचा प्रश्न निर्माण झाला आहे. |Marathi_M|other|8.776771
processed_mr_m_politics_01225.wav|असं थेट कोणी म्हणत नाही ओ पण जेव्हा दोन  उपलब्ध पर्यायांपैकी एक नको तेव्हा दुसरा चालेल वा परवडेल असाच अर्थ घ्यायचा असतो|Marathi_M|other|9.441250
processed_mr_m_health_01728.wav|खुल्या फ्रॅक्चरला एक जटिल इजा समजली जाते कारण अशा प्रकारचे दुखणे हाडाच्या काही भागांमध्ये संक्रमण होण्याचा धोका वाढवते. |Marathi_M|other|8.800000
processed_mr_m_politics_01325.wav|तुम्ही एप्रिल मध्ये जाणार आहात म्हणजे ऊन चांगलेच असणार त्यामुळे उन्हापासून संरक्षण होईल पण उकडणारही नाही असा पेहराव करा|Marathi_M|other|8.869646
processed_mr_m_politics_01799.wav|मरडॉक हि ऑस्ट्रेलियात जन्मले आणि तेथूनच त्यांनी माध्यम क्षेत्रात काम सुरु केले ते आता जगातील एक मोठे माध्यम सम्राट आहेत|Marathi_M|other|9.043125
processed_mr_m_politics_00635.wav|भास्कर जाधवांची डुप्लिकेट राष्ट्रवादी आणि अजित पवारांची डुप्लिकेट टगेगिरी, अशी कुजबूज राजकीय वर्तुळात ऐकायला मिळत होती.|Marathi_M|other|9.438542
processed_mr_m_general_01313.wav|प्रज्ञा घेगडमल असं फसवल्या गेलेल्या तरुणीचं नाव असून तिने केलेल्या तक्रारीच्या आधारे पोलीस ऑनलाईन भामट्यांचा शोध घेतायत|Marathi_M|other|8.927708
processed_mr_m_health_03803.wav|या आजारात ॲसिटिल कोलीन हे मेंदूतील रसायन कमी होते. त्यामुळे ते वाढवणारी औषधे दिली जातात. मात्र त्यांचा फारसा उपयोग झालेला दिसत नाही.|Marathi_M|other|9.972604
processed_mr_m_weather_02351.wav|तर बतुल ही मतीमंद असल्याने तिच्या बाबतीत हस्नैनचा हेतू साध्य झाला.|Marathi_M|other|6.300000
processed_mr_m_finance_01787.wav|वेतन व वास्तव उत्पन्न यांतील पुढे न हलणारा आकडा ही चिंतेची बाब आहे|Marathi_M|other|6.118083
processed_mr_m_agri_01763.wav|एका छोटुने आणून दिलेला चहा संपवत त्यांनी माझ्यापुढे एक कागद सरकवला|Marathi_M|other|4.817771
processed_mr_m_general_00506.wav|रेडिओ मीटर आणि रेडिओ सिग्नलमुळे स्मॅप अधिक प्रभावीपणे काम करू शकेल|Marathi_M|other|5.967146
processed_mr_m_other_02146.wav|बाबी हे पश्तुनी राजकर्त्यांचे घराणे आणि आजही त्यांचे वंशज इथे आहेत|Marathi_M|other|5.200000
processed_mr_m_agri_01982.wav|गावाकडून बडनेरा शहरात भाजीपाला विक्रीसाठी नेत असताना ये जा करण्याच्या वाटेतच रेशीम खात्याच्या वतीने उभारण्यात आलेले रेशीम पार्क होते |Marathi_M|other|9.438542
processed_mr_m_other_03291.wav|पुरुषांची अंतर्वस्त्र त्यासाठीच्या पावडरी, साबण, डिओड्रंट अशा एक ना अनेक वस्तूंच्या जाहिरातीत स्त्रीला अशाचं पद्धतीने सादर केलं जातं|Marathi_M|other|9.566250
processed_mr_m_finance_03020.wav|लोकाभिमुख प्रशासन, प्रलंबीत दाव्यांचा निपटारा करण्यासाठी आणि प्रकरणे निर्गत करण्यासाठी अशा प्रकारच्या महसूल अदालत चे आयोजन केले जाते|Marathi_M|other|9.995812
processed_mr_m_agri_00691.wav|बांबू हे झाड नसून ते गवत या प्रकारात मोडते, हे या विषयातील जाणकार काँग्रेस सरकारला इतकी वर्षे ओरडून सांगत असताना कधी ऐकले गेले नाही.|Marathi_M|other|9.949375
processed_mr_m_agri_00246.wav|मनीप्लांट वाळून जाणे किंवा पाने पांढरी होणे अशुभ मानले जाते यामुळे दररोज मनीप्लांटला पाणी द्यावे आणि सुकून गेलेली पाने काढून टाकावीत|Marathi_M|other|10.169958
processed_mr_m_agri_02700.wav|सुट्टीसाठी बाहेर पडण्यापूर्वी प्रत्येक झाडाला किती पाणी लागते याचा अंदाज घेऊन त्याप्रमाणे त्या व्यक्तीला आवश्यक त्या सूचना द्याव्यात|Marathi_M|other|9.159896
processed_mr_m_agri_01519.wav|किवी फळ हे चॉकलेटी व हिरवे रंगाचे असून ते केसाळ, आंबट व गोड फळ आहे|Marathi_M|other|5.700000
processed_mr_m_weather_00898.wav|असं असताना काही उपद्व्यापी लोक पाकिस्तान झिंदाबाद म्हणून वातावरण गढूळ करत आहेत.|Marathi_M|other|6.100000
processed_mr_m_finance_02480.wav|ब्रिटीश गॅसकडून विमा उतरवला असेल तर चोवीस  तासांत बंब दुरुस्त व चालू करून मिळतो|Marathi_M|other|6.350292
processed_mr_m_agri_01235.wav|मानवी शरीरातील अपशिष्ट पदार्थांद्वारे झाडांसाठी खत आणि पाण्याची गरज भागवली जाईल|Marathi_M|other|6.100000
processed_mr_m_agri_02910.wav|वेळोवेळी गळून पडलेली फळे ताबडतोब उचलून बागेबाहेर कंपोस्ट खड्ड्यात पुरून टाकावीत|Marathi_M|other|6.300000
processed_mr_m_finance_01754.wav|अनेकांनी याच प्रतिष्ठाणाच्या आधारे विविध परवाने बँक कर्ज व इतर व्यवहार केले आहे|Marathi_M|other|6.245792
processed_mr_m_weather_02086.wav|काही वर्षांपूर्वी नॉनस्टीकचं प्रचंड फॅड आलं होतं आणि ते खूप आवडीचंही झालं होतं.|Marathi_M|other|6.048417
processed_mr_m_other_01975.wav|पर्ल रिव्हर एस्चुरीच्या लिंगदिंग्यांग प्रांतात या पुलाची उभारणी करण्यात आली आहे|Marathi_M|other|6.559271
processed_mr_m_other_03324.wav|आपली कार्यपद्धती संघराज्यीय असून त्या चौकटीत राहूनच राज्यांनी सक्षम झाले पाहिजे|Marathi_M|other|6.350292
processed_mr_m_other_02495.wav|केस स्ट्डीज, प्रोजेक्ट वर्क इत्यादी करता पण प्रत्यक्ष अनुभवाचा चिकार फायदा होतो|Marathi_M|other|6.176125
processed_mr_m_other_01027.wav|सर्वांनी शारीरिक स्वास्थ्याला आणि मानसिक स्वास्थ्याला प्राधान्य देणे आवश्यक आहे|Marathi_M|other|5.600000
processed_mr_m_other_02397.wav|बाबा रामदेव यांनी सुरू केलेल्या पतंजलीची उत्पादने सध्या देशभरात धुमाकूळ घालतायत|Marathi_M|other|6.594104
processed_mr_m_other_01483.wav|आणि असं काही नाही की बाकी सगळी पात्रं फार खरी आहेत अन् हे एकच पात्र अतर्क्य आहे|Marathi_M|other|6.094875
processed_mr_m_finance_01261.wav|साधारण टर्म पॉलिसी घ्यावी की हप्ता परत करणारी पॉलिसी घ्यावी यामध्ये आपण गोंधळतो|Marathi_M|other|6.094875
processed_mr_m_finance_02254.wav|बहुतांशी लोक विमा व गुंतवणूक ह्या दोन वेगळ्या गोष्टींना एकच समजतात व फसले जातात |Marathi_M|other|6.300000
processed_mr_m_agri_02340.wav|उजव्या हातात दोन पळ्या पाणी घेऊन त्यात गंध, अक्षता, फुले घेऊन मंत्रोच्चार करावा|Marathi_M|other|5.800000
processed_mr_m_education_01510.wav|लिम्का बुकच्या संपादिका वत्सला कौल बॅनर्जी यांच्या स्वाक्षरीसह हा विक्रम झाल्याचे जाहीर केले|Marathi_M|other|7.952458
processed_mr_m_finance_02531.wav|कर्नाटक, आंध्रप्रदेश या राज्यांमध्ये राज्य शासनाच्या वतीने परिवहन सेवेला अनुदान देण्यात येते|Marathi_M|other|7.151375
processed_mr_m_agri_03298.wav|लघु व मध्यम प्रकल्पांतही पाणी नसल्याने सिंचन व पिण्याच्या पाण्याचा प्रश्न निर्माण झालेला आहे|Marathi_M|other|6.756625
processed_mr_m_general_02799.wav|गाणी म्हणत, यक्ष प्रश्न सारखे खेळ खेळत दापोलीला पोचलो आणि तिथून एका टेम्पोने पंचनदीला पोचलो. |Marathi_M|other|8.289146
processed_mr_m_health_01339.wav|महसुलाच्या सर्वोत्तम स्रोत गोमांस, कोकरू, चिकन आणि अंडी तसेच दूध व दुधाचे पदार्थ मानले जातात|Marathi_M|other|8.323979
processed_mr_m_finance_01622.wav|कर्ज वसुली करताना तितक्याच मोठ्या प्रमाणावर राजकीय हस्तक्षेप होतो,कर्जे देताना तर होतच असतो. |Marathi_M|other|7.743479
processed_mr_m_health_02455.wav|कमी प्रमाणात विष पोटात तयार झाले असेल तर मायग्रेन चा त्रास होतो, पोट दुखते आणि उलटी होऊ शकते|Marathi_M|other|7.546104
processed_mr_m_general_00555.wav|हा धूमकेतू , प्रतितास या प्रंचड वेगात पृथ्वीच्या दिशेन प्रवास करत असल्याचे नासाने म्हटले आहे|Marathi_M|other|7.569333
processed_mr_m_other_01627.wav|अग्रस्थानी असणाऱ्या दक्षिण आफ्रिकेच्या मेर्झिन केप व झुलन यांच्यात केवळ चार गुणांचे अंतर आहे|Marathi_M|other|7.093333
processed_mr_m_politics_01854.wav|जग्गूला आपल्या कृत्याचा पश्चात्ताप आहे आणि आपल्याला जगण्याचा काहीही अधिकार नाही हे मान्य आहे|Marathi_M|other|7.093333
processed_mr_m_weather_03954.wav|त्यानंतर शर्मिलाच्या बोटात अंगठी घालून डेस्मंड कौटिन्हो यांनी तिचा पत्नी म्हणून स्वीकार केला|Marathi_M|other|6.872729
processed_mr_m_politics_01393.wav|मी सुद्धा मध्यंतरी गायब होतो तर मलाही वाटले काही नवीन स्पर्धा उपक्रम वगैरे सुरू झालाय की काय|Marathi_M|other|6.849521
processed_mr_m_other_01511.wav|माफ करा लहान तोंडी मोठा घास घेतो आहे कारण तुम्ही यातील तज्ञ  आहात आणि तुमचा अभ्यास जास्त आहे|Marathi_M|other|6.779854
processed_mr_m_agri_02617.wav|पाने गुंडाळणारी अळी आणि सुरळीतील अळी या किडींचा प्रादुर्भाव झाल्यास शेतात पाणी बांधून ठेवावे|Marathi_M|other|7.174583
processed_mr_m_weather_02217.wav|दोन हजार सतरा  पर्यंत माँन्सांटोचे अधिग्रहण पूर्ण करण्यात येणार असल्याचेही सांगितले जात आहे.|Marathi_M|other|7.300000
processed_mr_m_health_02310.wav|शिवाय एकदा होवून गेलेला हा आजार पुन्हा कधीही आणि शरीरात कोठेही उद्भवण्याची शक्यता अधिक असते. |Marathi_M|other|7.267479
processed_mr_m_other_01376.wav|ही सर्व तथ्यं लक्षात घेता, सोशल मीडियावर व्हायरल होणारा हा फोटो असत्य असल्याचे सिद्ध होत आहे|Marathi_M|other|7.174583
processed_mr_m_education_00977.wav|त्यानंतर भाजपातील अनेक नाराज नेते भाजपला सोडचिट्ठी देणार अशी चर्चा राजकीय वर्तुळात सुरु होती|Marathi_M|other|7.904000
processed_mr_m_politics_01213.wav|कुर्डूवाडी रेल्वे स्थानकावर पाण्याचा होणारा तुडवडा यासाठी रिसायलिंग प्लांट उभारण्यात आला आहे|Marathi_M|other|7.348750
processed_mr_m_politics_01649.wav|दाएगू शहरात कोरोनाच्या रुग्णात आणखी वाढ होण्याची भीती महापौर क्वोन यंग जिन यांनी व्यक्त केली|Marathi_M|other|7.371958
processed_mr_m_other_03241.wav|पण त्यानेच टिंकर टेलर सोल्जर स्पायमध्ये हेरनायक जॉर्ज स्माइली एकदम अंडरप्ले करून साकारला आहे|Marathi_M|other|7.685437
processed_mr_m_politics_00480.wav|या प्रकरणी या तिघांसह हिंदाल्कोचे वरिष्ठ अधिकारी शुभेंदू अमिताभ आणि डी भट्टाचार्य यांनाही आरोपी केले आहे.|Marathi_M|other|9.043792
processed_mr_m_agri_03019.wav|लाखो वर्षांपासून भूगर्भाच्या आत असलेले पाणी जर आपण संपविले तर ते पुन्हा तेथे यायला लाखो वर्षे जावी लागतील|Marathi_M|other|8.600000
processed_mr_m_finance_00206.wav|इतर प्रकारच्या विम्यांच्या विपरीत वाहन विमा ही अनिवार्य कायदेशीर गरज आहे, आणि दुर्दैवाने ती महाग पण असते.|Marathi_M|other|8.405250
processed_mr_m_other_01512.wav|एखादी गोष्ट या दोघांच्या मनात पक्की ठरली की नंतर मनातल्या मनात म्ह्टलेलं 'डम डम' कायमचं लक्षात राहणार आहे|Marathi_M|other|8.000000
processed_mr_m_weather_03190.wav|पूर्वी लाल गेरूच्या भींतींवर तांदळाच्या पिठाने जे सुबक आकार काढले जायचे, यालाच वारली चित्रकला म्हटले जाते|Marathi_M|other|7.557729
processed_mr_m_agri_02157.wav|निर्यात बंदीमुळे कापूस विक्री बंद असल्याने शेतकर्‍याने शेतातील बाभळीच्या झाडाला गळफास घेऊन आत्महत्या केली |Marathi_M|other|9.310833
processed_mr_m_general_00901.wav|अरुणा ढेरे यांनी मात्र यादृष्टीने लेखन करून स्त्रीच्या दृष्टीने पौराणिक व ऐतिहासिक संदर्भांना उद्धृत केले|Marathi_M|other|7.836354
processed_mr_m_education_02840.wav|त्याचे ज्ञानप्राप्तीचे मार्ग नवे आहेत, पण त्यांचा विश्वास आधुनिक साधनांवर म्हणजे इलेक्टॉनिक मीडियावर आहे.|Marathi_M|other|8.138229
processed_mr_m_weather_00731.wav|खर्दुंगला रस्त्यावर लेहपासून पंचवीस किलोमीटर पुढे साउथ पुल्लू आहे आणि तिथून खर्दुंगला पंधरा किलोमीटर आहे.|Marathi_M|other|8.242708
processed_mr_m_politics_03396.wav|ही योजना यशस्वी झाल्याने सरकारने प्रत्येक जिल्ह्यात एक गाव डिजिटल करण्याची जबाबदारी आमच्यावर सोपविली होती|Marathi_M|other|8.103396
processed_mr_m_politics_01079.wav|आमदार टोनी फर्नांडिस यांनी सांगितले की, सरकारचे प्रशासन योग्य चालत नाही व त्यावर युतीतील पक्षही खुष नाहीत|Marathi_M|other|8.957812
processed_mr_m_health_00798.wav|पीसीओडी म्हणजे पॉलिसिस्टिक ओव्हरियन डिसिज हा स्त्रिया आणि मुलींच्या मनात न्यूनगंड निर्माण करणारा आजार आहे|Marathi_M|other|8.672271
processed_mr_m_general_00518.wav|चार ऑक्टोबर एकोणीशे सत्तावन्न  ला रशियाने स्पुटनिक उपग्रह अवकाशात सोडला आणि अमेरिकन जनता खडबडून जागी झाली|Marathi_M|other|9.000000
processed_mr_m_weather_00206.wav|वाढता उन्हाळा, पाण्याचे दुर्भिक्ष्य या गोष्टींना ग्लोबल वॉर्मिंग जबाबदार आहे हे एव्हाना सिद्ध झालेले आहे.|Marathi_M|other|7.859583
processed_mr_m_agri_03079.wav|या पिकांसाठी खत व पाणी व्यवस्थापन करताना लागवडी आधी एकरी दहा ट्रॉली शेणखत तर काही प्रमाणात गांडूळ खताचा वापर केला जातो|Marathi_M|other|9.589458
processed_mr_m_education_02300.wav|दैवी आवाजाची देणगी लाभलेले सुरेश वाडकर, सावनी रवींद्र व स्वप्निल बांदोडकर ही त्रयी विविध प्रकारची गीते सादर करणार आहे.|Marathi_M|other|9.972604
processed_mr_m_finance_01996.wav|जागा, जमिनी, प्रॉपर्टी, गुंतवणूक या दृष्टीने तसेच राहत्या जागेचे किंवा व्यवसायाच्या जागेचे वरील कालखंडात प्रश्न सुटतील|Marathi_M|other|8.765167
processed_mr_m_agri_02354.wav|टोपलीत कचर्‍याचे विघटन लगेच सुरू होते, तसेच त्याची दुर्गंधी तर येत नाहीच, पण दोन महिन्यांनी खत मिळायलाही सुरुवात होते. |Marathi_M|other|8.033729
processed_mr_m_finance_01256.wav|कर्ज संलग्न व्याज अनुदानाच्या माध्यमातून आर्थिकदृष्ट्या दुर्बल आणि अल्प उत्पन्न घटकासाठी परवडणा्या घराची निर्मिती करणे|Marathi_M|other|8.950917
processed_mr_m_finance_02874.wav|तर चौथ्या प्रकारच्या यंत्राद्वारे ग्राहकांना नवीन खाते तर उघडता येईलच, परंतु लागलीच नवे डेबिट कार्डही उपलब्ध करून देईल|Marathi_M|other|9.067021
processed_mr_m_health_03865.wav|कर्करोगाच्या लक्षणांवरून जर कर्करोगाचे लवकर निदान झाले, तर उपचार लवकर केले जाऊन कर्करोग बरा होण्याची शक्यता अधिक असते. |Marathi_M|other|9.612687
processed_mr_m_finance_02511.wav|आपल्या देणगीसाठी आपणास कर सवलत असलेले प्रमाणपत्र देण्यात येइल तसेच आपल्या अर्थ सहाय्याचा योग्य प्रकारे वापर केला जाईल. |Marathi_M|other|8.498125
processed_mr_m_other_00059.wav|पोंभुर्ले ग्रामस्थांच्या वतीने आद्य पत्रकार बाळशास्त्री जांभेकर यांची पुण्यतिथी त्यांच्या मूळ गावी पोंभुर्ले येथे साजरी करण्यात आली|Marathi_M|other|8.500000
processed_mr_m_finance_00569.wav|घाऊक व किरकोळ महागाई दर सातत्याने घटत गेल्यानेच रिझर्व्ह बँकेला रेपो रेटमध्ये कपात करणे शक्य झाले आहे हे प्रथम लक्षात घेतले पाहिजे.|Marathi_M|other|10.193188
processed_mr_m_agri_02214.wav|या कामासाठी गुजरात सरकारशी करार करण्यात आला असून, हे पाणी वळविण्यात आल्यावर जिल्ह्याच्या दुष्काळी परिस्थितीत निश्चितच सुधारणा होईल. |Marathi_M|other|8.683896
processed_mr_m_agri_00490.wav|शेतकऱ्यांच्या भाषेत सांगायचे झाले तर डुकराच्या लेंड्या  फार गरम असतात आणि त्या शेतात वापरल्या तर त्या पिकाला पाणी खूप द्यावे लागते.|Marathi_M|other|9.276000
processed_mr_m_health_00190.wav|ह्या तत्वांमुळे शरीरातील इंस्युलीनची पातळी नियंत्रित राहते आणि मधुमेह होण्यापासून बचाव होतो|Marathi_M|other|7.488062
processed_mr_m_health_02911.wav|जे घडलंय ते नक्कीच धक्का देणारं होतं, निदान पहिले दोनतीन दिवस तरी|Marathi_M|other|5.200000
processed_mr_m_health_01274.wav|त्या वेळी मेंदू माहितीचे ग्रहण करण्यासाठी किंवा प्रसारित करण्यासाठी अत्यंत क्रियाशील होतो आणि हळूहळू मेंदूच्या सर्व प्रणालीमध्ये सामंजस्य येते. |Marathi_M|other|9.856500
processed_mr_m_agri_02899.wav|पांढरी माशी या किडीचा प्रादुर्भाव कापूस हंगामाच्या शेवटी ऑक्टोबर महिन्यात होतो|Marathi_M|other|6.000000
processed_mr_m_other_02415.wav|म्हणून, जो एल्ब्रस भागाची आकर्षणे आवडतो, तो वर्षाच्या कोणत्याही वेळी या क्षेत्रांमध्ये येतो|Marathi_M|other|7.300000
processed_mr_m_agri_03224.wav|केळी हे उत्तम पौष्टिक व शक्तिवर्धक फळ असून त्यात भरपूर प्रमाणात कर्बोदके असतात|Marathi_M|other|6.000000
processed_mr_m_general_00960.wav|लंगूर के मूंह में अंगूर किंवा माकडाच्या गळ्यात माणिक ह्या म्हणी हा चित्रपट पाहिला की आठवतात|Marathi_M|other|6.361896
processed_mr_m_other_03547.wav|उभी आडवी नांगरणी करुन घेतली आणि साडेचार फुटी सया सोडून घेत बोदावर मल्चिंग पेपर अंथरुन घेतले|Marathi_M|other|7.400000
processed_mr_m_health_00235.wav|काहीवेळा लेसर किरणांचा मारा करतात किंवा चामखिळीच्या ऊती शुष्क बर्फाने गोठवितात|Marathi_M|other|6.350292
processed_mr_m_agri_02645.wav|या मार्गात नदीच्या दोन्ही बाजूंना नारळ, सुपारी, केळी तसेच नाचणी, भात आणि अन्य भाजीपाला सारखी पिके बारमाही घेतली जातात|Marathi_M|other|10.042250
processed_mr_m_politics_01235.wav|यापैकी सत्ताधारी हुजूर पक्षाचे खासदार बव्हंशी बेक्झिटच्या बाजूने पण, कराराच्या विरोधात आहेत|Marathi_M|other|7.348750
processed_mr_m_weather_00718.wav|डोंगरी ते दुबई वाचून झालं, मला मूळ झैदींचं पुस्तक मिळालं नाही त्यामुळे अनुवादित घेतलं होतं.|Marathi_M|other|6.663750
processed_mr_m_general_00285.wav|यांचे मूळ तारे होते केप्लर आणि केप्लर अशा प्रकारे ही शोधमालिका पुढे वाढतच गेली|Marathi_M|other|6.466375
processed_mr_m_agri_02335.wav|मेकॅनिकल कंपोस्टिंग प्रकल्पातून कंपोस्ट खत आणि गांडूळखत प्रकल्पात खत तयार होते|Marathi_M|other|6.300000
processed_mr_m_politics_00777.wav|आमदार मंडावी यांची बुलेटफ्रूफ गाडी त्यावरून जाताच भयंकर धमाका झाला आणि एका क्षणात गाडीचे तीन तुकडे झाले.|Marathi_M|other|8.800000
processed_mr_m_weather_01617.wav|पण पुलंनी भावात्मक व वैज्ञानिक दृष्टीकोन बाळगून आपले विचार व्यक्त करण्याचा लाजवाब निर्भीडपणा दाखवला आहे.|Marathi_M|other|7.569333
processed_mr_m_education_03409.wav|एल्नाज नौरोजीच्या मॅनेजरने त्यांना सेकंड फीमेल लीड रोल मिळू शकतो असं सांगितलं.|Marathi_M|other|6.083250
processed_mr_m_general_03288.wav|एवढेच नाही, तर त्या अस्खलित हिंदी, मराठी आणि संस्कृत बोलू शकत असत|Marathi_M|other|5.688521
processed_mr_m_agri_01061.wav|महापुराने नदी, ओढ्यांच्या काठचे ऊसाचे पीक कुजल्याने गाळपासाठी ऊस आणायचा कोठून?|Marathi_M|other|6.965604
processed_mr_m_education_02094.wav|बेकायदा शस्त्रे कब्जात बाळगून दहशत माजविणाऱ्या टोळ्यांवर बडगा उगारण्याचे निर्देश दिले आहेत.|Marathi_M|other|7.221042
processed_mr_m_agri_03640.wav|खत तयार झाले की विटा काढुन खत बागेत पसरवणे सोपे जाते|Marathi_M|other|5.015146
processed_mr_m_finance_02149.wav|त्या खटल्यात कस्तुरे याची वकील फी व इतर खर्च तीन लाख रुपये केल्याचे सांगत दत्ता व युवराज खंडणी मागत होते|Marathi_M|other|8.219500
processed_mr_m_general_01462.wav|श्रमिक, शोषित समाज वेदनेचा आविष्कार आपल्या नाटकातून मांडणाऱ्या तावडे यांचे छिन्न नाटक पाहून झाल्यावर प्रेषक सुन्न होत|Marathi_M|other|9.786833
processed_mr_m_finance_00086.wav|रेपो रेट वाढणं म्हणजे बँकांना रिझर्व बँकेकडून मिळणाऱ्या कर्जदरात वाढ होणं, तर रेपो रेट कमी होणं म्हणजे बँकेला स्वस्तात कर्ज मिळणं.|Marathi_M|other|9.937771
processed_mr_m_weather_02259.wav|अनेक नामवंत खेळाडू निवृत्त झाल्यामुळे संभाव्या विजेते म्हणूनही त्यांच्याकडे त्यावेळी पाहिले गेले नव्हते.|Marathi_M|other|6.977229
processed_mr_m_finance_01756.wav|बँकेने सात ऑक्टोबरला जारी केलेल्या अहवालात म्हटले आहे की बचत ठेवींसाठी ही रक्कम एक लाख व मुदत ठेवींसाठी दोन लाख करावी|Marathi_M|other|8.811604
processed_mr_m_agri_01604.wav|अर्धापूर भागात कॅनॉलचं पाणी येत असल्यामुळे ऊस आणि हळद ही नगदी पीकं घेतली जातात|Marathi_M|other|5.758167
processed_mr_m_health_03384.wav|शेतीकाम करीत असताना हाताला कापले गेले तर लगेच दगडीपाला किंवा जखमजोडी चोळली की रक्त थांबायचे|Marathi_M|other|8.335583
processed_mr_m_other_01706.wav|मॅग्मोने केलेल्या सात प्रमुख मागण्यांपैकी सहा मागण्यांवर सरकार दरबारी प्रस्ताव दाखल करून योग्य ती कारवाई केली जात आहे|Marathi_M|other|8.382021
processed_mr_m_politics_03117.wav|विनायक इंदप यांनी फक्त दोन वाफ्यांमध्ये चण्याची प्रात्यक्षिक म्हणून लागवड केली|Marathi_M|other|5.653688
processed_mr_m_general_01615.wav|संपूर्ण संस्कृत नाही आणि संपूर्ण देशी भाषेत नाही अशी कथा सांगणारा गोष्ठीमध्ये बहुमान मिळवतो|Marathi_M|other|6.895958
processed_mr_m_finance_03033.wav|याचा परिणाम किंवा दुष्परिणाम म्हणजे कालांतराने कर्ज वसुली कमी होत होत बंद पडते|Marathi_M|other|6.222583
processed_mr_m_finance_02716.wav|सिग्नल तोडला की पकडायच व दंड वसूल करायचा एवढीच मोहिम जरी हाती घेतली तरी वाहतुक सुरक्षा वाढेल व सरकारचा महसूल ही वाढेल|Marathi_M|other|9.450146
processed_mr_m_politics_01194.wav|गेल्या तीन वर्षाच्या युती सरकारच्या कालावधीत राज्याची अर्थव्यवस्था डबघाईला आली आहे, असेही चव्हाण म्हणाले|Marathi_M|other|7.731875
processed_mr_m_general_01535.wav|बाळी वेस येथील श्री मल्लिकार्जुन मंदिरात प्रथम नंदीध्वजाचे नागफणी व इतर नंदीध्वजांना वरील भागात बांधण्यासाठी खेळणी तयार केली जातात|Marathi_M|other|9.276000
processed_mr_m_education_02494.wav|सतीच्या परंपरेचं कोणत्याही प्रकारे समर्थन करत नाही, असंही डिस्क्लेमर देण्यास दिग्दर्शकाला सांगण्यात आलं.|Marathi_M|other|8.660667
processed_mr_m_health_00526.wav|जर कोरोना विषाणू वुहान लॅबमधून बाहेर पडला असेल तर ही अशी पहिली घटना होणार नाही|Marathi_M|other|6.710187
processed_mr_m_agri_01022.wav|अजित गिरमे यांनी दोन एकरांवर शिंदीची लागवड केली आहे.|Marathi_M|other|4.643625
processed_mr_m_education_01196.wav|मात्र हा प्रकल्प बारगळला आणि चर्चा सुरू झाली ती औष्णिक प्रकल्पाची|Marathi_M|other|5.653688
processed_mr_m_health_02019.wav|किडनीला होणारे आजार हे अनेकदा खूप उशिरा लक्षात येत असल्यामुळे याला सायलेंट किलर या आजाराने ही ओळखलं जातं|Marathi_M|other|7.476458
processed_mr_m_weather_04073.wav|पोलिसांत तक्रार नोंदवण्यासाठी गेली असता पोलिसांनी त्याकडे दुर्लक्ष केलं असल्याचा आरोप पीडितेने केला आहे.|Marathi_M|other|7.499667
processed_mr_m_finance_01366.wav|जेव्हा व्याजदर कमी होण्याची शक्यता असते तेव्हा मध्यम अथवा दिर्घ मुदतीचे गिल्ट फंड योजनेत गुंतवणूक करणे फायद्याचे होते|Marathi_M|other|8.660667
processed_mr_m_finance_02677.wav|यासाठी प्रत्यक्ष कर मंडळाने माजी प्राप्तिकर अधिकारी आणि इतर तज्ञांची एक सल्लागार समिती नेमण्याची गरज आहे|Marathi_M|other|8.358813
processed_mr_m_weather_01306.wav|तर कार्लुस आल्मेदा यांना मिलिंद नाईक यांचे विरोधक जवळ आलेले आहेत.|Marathi_M|other|5.177667
processed_mr_m_weather_00848.wav|विदर्भाचे फिरकीपटू अक्षय वखरे, आदित्य सरवटेने दिल्लीचा चांगलेच फिरविले आणि रजनीश गुरबानीने त्यांना उत्कृष्ट साथ दिली. |Marathi_M|other|9.473375
processed_mr_m_other_01744.wav|यावर पोलिसांनी त्या ठिकाणी सापळा रचून अल्तमश आणि त्यांचे साथीदार सोमेश आणि रोहन या तिघांना ताब्यात घेतले|Marathi_M|other|8.358813
processed_mr_m_health_01812.wav|तुमच्या शरीरातील जंतू जेंव्हा प्रतिजैविके दिल्यावर मृत्यू पावतात तेंव्हा त्यांच्या पेशीतील विषे तुमच्या शरीरात पसरतात|Marathi_M|other|7.600000
processed_mr_m_education_01285.wav|बीसी म्हणजे बिफोर कॉन्ग्रेस आणि एडी म्हणजे आफ्टर, असाच प्रकार आहे|Marathi_M|other|5.932333
processed_mr_m_other_03974.wav|आता नड्डांनी झाडाझडती घेतल्यावर भाजप पुढची पावलं काय टाकणार, याची उत्सुकता आहे|Marathi_M|other|6.733417
processed_mr_m_education_00555.wav|प्रसिद्ध संगीतकार अशोक पत्की यांचे चिरंजीव आशुतोष पत्की लवकरच प्रेक्षकांच्या भेटीला येत आहे|Marathi_M|other|7.594667
processed_mr_m_general_02118.wav|मकर संक्रांतीला सूर्यदेवाला अर्घ्य देऊन म्हणावी सूर्य मंत्र स्तुती, पवित्र नदीमध्ये स्नान करण्याची प्रथा|Marathi_M|other|7.499667
processed_mr_m_education_02590.wav|यामध्ये पुलांवरील वजनदार मटेरियल काढून पृष्ठभागाची मास्टिक अस्फाल्टने डांबरचा थर डागडुजी केली जाणार आहे.|Marathi_M|other|9.450146
processed_mr_m_general_03053.wav|तसेच आपल्या गुन्हेगारी कारवायांचे बिंग फुटू नये म्हणून सलमा शेख व मंगला जेधे या दोघींचा खून त्याने केला. |Marathi_M|other|8.695500
processed_mr_m_politics_03124.wav|छोट्या पक्षांना आपल्या कार्यकाळात आपली बाजू मांडण्याची मोठी संधी मिळेल अशी आशा करतो, असेही खासदार राऊत यावेळी म्हणाले|Marathi_M|other|8.509750
processed_mr_m_finance_02127.wav|मोदी सरकारच्या चुकीच्या धोरणामुळे व करांच्या बोझ्यामुळे पेट्रोल, डिझेलचे दर वाढले आहे यातून मिळणारा पैसा मोदींनी आपल्या मित्रांच्या खिशात घातला|Marathi_M|other|9.450146
processed_mr_m_general_01291.wav|स्वतंत्र कोकण विद्यापीठाच्या मागणीने जोर धरला असताना शिक्षणमंत्री विनोद तावडेंनी या विषयाचा चेंडू विद्यार्थ्यांच्या कोर्टात टोलवला|Marathi_M|other|9.635917
processed_mr_m_general_00938.wav|मोका मिळताच गोष्टी लंपास करणे, फुकट दारू मिळतेय म्हणून पिणे हे आहे आपलं कल्चर?|Marathi_M|other|5.688521
processed_mr_m_education_00893.wav|संशोधकांनी बॅटरींवर पुनर्प्रक्रिया करून ती पुन्हा वापरता येईल यासाठी यशस्वी संशोधन केले आहे|Marathi_M|other|7.840000
processed_mr_m_agri_03571.wav|मध्य प्रदेश, आंध्र प्रदेश, कर्नाटक आणि महाराष्ट्राच्या काही भागात तांदळाची पिके घेतली जातात|Marathi_M|other|7.162979
processed_mr_m_general_00208.wav|जेव्हा त्या व्यक्तीला हे समजते की एक ऑर्थोडॉक्स मंदिर आहे, ज्याच्या मदतीने विश्वासू प्रार्थना केल्या जातात, तो दारिद्र्य आणि विध्वंसधून वाचवतो|Marathi_M|other|10.169958
processed_mr_m_general_02250.wav|त्यांच्या ठुमरी गायनाची झलक पाहण्यासाठी प्रेक्षकही त्यांच्या मैफिलीला प्रचंड गर्दी करायचे, त्यांचे स्वर श्रोत्यांना नेहमीच मंत्रमुग्ध करत असत. |Marathi_M|other|9.700000
processed_mr_m_finance_02384.wav|शासनाने प्रत्येक विद्याथ्यार्मागे दर महिन्याला पाचशे  रुपयांचे अनुदान निर्धारित केलेले आहे, जे की कित्येक वर्षे झाली वाढलेले नाही|Marathi_M|other|9.450146
processed_mr_m_politics_01883.wav|अशा घटना घडत आहे, त्यांच्यावर कठोर कारवाई व्हायला पाहिजे हे खरं आहे पण आत्ता त्यांना वाचविणे गरजेचे आहे, असे मुख्यमंत्री म्हणालेत|Marathi_M|other|9.821667
processed_mr_m_agri_01608.wav|ही कीड भात पिकानंतर बांधावरील गवतावर आणि भाताच्या फुटव्यांवर उपजीविका करते आणि पुढील हंगामात भातपिकास उपद्रव करण्यास सुरवात करते. |Marathi_M|other|9.183125
processed_mr_m_finance_00919.wav|नियमांचे उल्लंघन करून कर आकारणे व वसुलीच्या या प्रकाराकडे संबंधित अधिकाऱ्यांनी  सातारा जिल्ह्यातील जीएसटी कार्यालयाचे लक्ष वेधले.|Marathi_M|other|9.682354
processed_mr_m_general_01217.wav|पुर्वद्वाराने बाहेर पडले कि काही अंतरावर एक विहीर आणि तलाव आहे या तलावाचे परिसरात लक्ष्मिआई व वेताळ यांची स्थाने असल्याचे सांगतात|Marathi_M|other|9.879708
processed_mr_m_weather_01318.wav|मिसेस बामणेंच्या किस्स्यांपेक्षा पूर्णपणे वेगळे असे तुकाराम कुत्र्याचे टॉप टेन किस्से आळीतल्या लोकांच्या मनावर गोंदवले गेले आहेत.|Marathi_M|other|9.000000
processed_mr_m_finance_02718.wav|हातउसने पैसे उचलणे, कर्ज यातून पैसा उभा करताना त्याने केवळ पत्नीला एक सशक्त स्त्री म्हणून उभी करणे, हेच ध्येय बाळगले|Marathi_M|other|9.461750
processed_mr_m_finance_02830.wav|जर तुम्ही संप आणि बँका बंद असलेल्या वेळेत बँकेत चेक क्लिअर करण्यासाठी दिलात, तर तो क्लिअर होण्यासाठी आठवडा लागू शकतो|Marathi_M|other|8.637458
processed_mr_m_finance_01383.wav|हे उत्सर्जन शून्य करण्याची गरज असताना प्रत्येक गुंतवणूक प्रचंड वाढवण्याचे सरकारी धोरण राज्य आणि केंद्र सरकारांचे आहे|Marathi_M|other|8.254312
processed_mr_m_education_03213.wav|दुसऱ्या दिवशी षड्ज अंतर्गत बिजॉय चॅटर्जी यांनी दिग्दर्शित केलेला गिरीजा देवी यांच्यावरील लघुपट दाखविण्यात येणार आहे.|Marathi_M|other|9.043125
processed_mr_m_general_02486.wav|या हवाई कंपनीच्या कपड्या धोरणाखाली, असे कोणतेही कपडे घालुन प्रवासी विमानात चढु शकत नाही, ज्यामुळे धोका निर्माण होईल. |Marathi_M|other|9.264396
processed_mr_m_finance_00724.wav|झोंबी बँक म्हणजे ज्या बँकेचे आर्थिक मूल्य शून्य असते परंतु सरकारच्या पाठिंब्यामुळे कर्ज चुकवण्याची तिची क्षमता असते.|Marathi_M|other|8.521354
processed_mr_m_general_01093.wav|एक किंवा दोन वर्तुळांत भोवरा ठेवून जिल्हीतील भोवऱ्याला टोले मारून किंवा जाळीने म्हणजे दोरीने उडवून हा खेळ खेळला जातो|Marathi_M|other|8.649062
processed_mr_m_general_00464.wav|एन गोलो कांटे हा खेळाडू फ्रांस या देशाचा असून तो फ्रांस राष्ट्रीय फुटबॉल टीममध्ये एक मध्य मिडफिल्डर म्हणून खेळत असतो |Marathi_M|other|9.067021
processed_mr_m_finance_01667.wav|कंपनीने दिलेल्या एका प्रतिक्रियेत म्हटले आहे की, आमची योजना भारतीयांना खर्च आणि बचत अशा दोन्ही अनुभवांना एकत्र जोडेन|Marathi_M|other|8.544562
processed_mr_m_health_03214.wav|कारण हवेशी संपर्क आला की, या दुधाला तत्काळ जंतुसंसर्ग होत असल्याने या दुधाचे कदाचित विषात रूपांतर होण्याचा धोका असतो|Marathi_M|other|9.960979
processed_mr_m_weather_00115.wav|फोर्ब्सच्या यादीत बोर्गो फिनोकच्योतो रिसॉर्ट हे खर्चाच्या बाबतीत जगातील दुसऱ्या क्रमांकाचं रिसॉर्ट आहे.|Marathi_M|other|7.998896
processed_mr_m_politics_01149.wav|देशात मुर्खांसाठी एकच जागा आहे आणि ती म्हणजे काँग्रेस असे ट्वीट करून शहा यांनी त्यांच्यावर निशाणा साधला|Marathi_M|other|8.149833
processed_mr_m_health_03111.wav|व्रण झालेला असताना पित्तवर्धक म्हणजे आंबट, तिखट, खारट रसाचे आधिक्य असणारे पदार्थ खाल्ल्यास वेदना वाढतात|Marathi_M|other|9.438542
processed_mr_m_health_00566.wav|काही काळाने या औषधांचे विघटन होते व ती औषधे अन्य रूपात परिवर्तित होऊन नष्ट व्हावीत अशी रचना केलेली असते|Marathi_M|other|8.509750
processed_mr_m_education_01302.wav|कारण सध्या भाजपचा पतंग उडण्यापेक्षा एकमेकांच्या कन्न्या कापण्याचेच प्रकार जास्त सुरू असल्याची चर्चा आहे|Marathi_M|other|8.881250
processed_mr_m_health_00318.wav|परंतु घाटी रुग्णालयात रेबीज लस उपलब्ध नसल्यामुळे बाहेरुन ही लस मागविण्यात आल्याचे कुटुंबियांनी सांगितले|Marathi_M|other|8.254312
processed_mr_m_general_02024.wav|मंत्रचे टायटल सॉंगसाठी विनया क्षीरसागर यांनी खूप छान संस्कृत काव्य मला हव्या त्या मीटर मध्ये लिहून दिलं|Marathi_M|other|7.600000
processed_mr_m_education_00821.wav|अखेर विसर्जनाच्या निमित्ताने काटा काढण्याच्या हेतूने दोघांचा जीव गेला, अशी चर्चा झोंबडी गावात रंगली आहे|Marathi_M|other|8.650667
processed_mr_m_general_01123.wav|अशा प्रकारे अभ्यंग करण्यासाठी आठ ते दहा चमचे तेलाची आवश्यकता असते आणि बारा ते पंधरा मिनिटांचा वेळ लागतो|Marathi_M|other|7.987292
processed_mr_m_health_01137.wav|फक्त मादा मच्छरच माणसांचे रक्त शोषून घेते, नर मच्छर हे शाकाहारी असतात आणि ते फक्त गोड द्रव पदार्थ पितात|Marathi_M|other|8.370417
processed_mr_m_health_03530.wav|काही आजार उद्भवले तर ते कालांतराने बरे होतात परंतु पालिकेला झालेला भ्रष्टाचाराचा डेंग्यू कधी बरा होणार?|Marathi_M|other|7.952458
processed_mr_m_politics_03039.wav|मी एअर पिस्तूल प्रकारात मात्र महिला नेमबाज मनू भाकर व हीना सिध्दू यांना मात्र अपयशाचा सामना करावा लागला|Marathi_M|other|8.741938
processed_mr_m_health_01848.wav|माणसाचे हृदय पाच सेकंदात सहा वेळा स्पंदित होते व त्याच्या पंखांची दर सेकंदाला ऐंशी वेळा उघडझाप होत असते|Marathi_M|other|8.149833
processed_mr_m_agri_02346.wav|फोंडाघाट येथील बैल बाजारात मुरगुड व आजरा येथील खिल्लारी, देसुरी व गावठी जातीचे बैल विक्रीसाठी आणले आहेत|Marathi_M|other|8.451688
processed_mr_m_education_01263.wav|हा प्रकार बंद होण्यासाठी आणि हिंदुस्थानची अस्मिता पुनर्स्थापित होण्यासाठी पाकशी युद्धाशिवाय पर्याय नाही|Marathi_M|other|8.625833
processed_mr_m_health_02161.wav|लिंबूपाणी पिण्यामुळे आपल्या शरीराची त्वचा नितळ होते आणि स्किनच्या सुरकुत्या कमी होऊन स्किन निरोगी राहते|Marathi_M|other|8.161437
processed_mr_m_health_01863.wav|हेच चक्र सातत्याने काही वर्षे सुरू राहिल्यास रक्तदाब, हृदय असे आजार वाढण्याचा धोकाही वाढतो|Marathi_M|other|6.791458
processed_mr_m_politics_01615.wav|त्यामुळे राष्ट्रवादी काँग्रेस पक्षाकडून आता डॅमेज कंट्रोलचा प्रयत्न सुरु असल्याचे दिसत आहे|Marathi_M|other|6.083250
processed_mr_m_agri_01837.wav|भाजीपाला पिकामध्ये केवडा रोगाचा प्रादुर्भाव दिसत असल्यास, रोगग्रस्त पाने काढून नष्ट करावीत |Marathi_M|other|7.070104
processed_mr_m_health_03102.wav|थंडी वाजून ताप येत असेल तर अर्धा चमचा ओवा खाल्लाने थंडीचा जोर कमी होऊन घाम येऊन ताप उतरतो. |Marathi_M|other|7.534500
processed_mr_m_general_03200.wav|त्यामुळे प्रवास करताना हिंदी आणि मराठी भाषेतील सिनेमा पाहण्याची संधी प्रवाशांना मिळणार आहे|Marathi_M|other|6.803083
processed_mr_m_health_01991.wav|एखादा डॉक्टर असता तर काही विद्यार्थ्यांचे प्राण तरी वाचले असते, असा युक्तिवाद त्यांनी केला|Marathi_M|other|5.584021
processed_mr_m_education_02564.wav|रोजी रात्री बारापर्यंत जेजुरी गडावरील त्रैलोक्य शिवलिंग दर्शन भाविकांसाठी खुले राहणार आहे.|Marathi_M|other|7.882792
processed_mr_m_agri_01325.wav|वाडग्यात चणाडाळीचं पीठ घेऊन त्यात थोडं पाणी घालून नीट कालवावं आणि ओव्याच्या पानांवर घालावं|Marathi_M|other|6.466375
processed_mr_m_general_00791.wav|अखिल भारतीय मार्श आर्ट्स फौंडेशन व विश्व किक बॉक्सिंग महासंघाने या लीग ला मान्यता दिली आहे|Marathi_M|other|7.174583
processed_mr_m_general_01147.wav|शिक्षितांच्या मनुष्यलक्ष्यी होण्याचा प्रवास ज्या दिवशी सुरू होईल तो दिवस सोनियाचा म्हणायचा|Marathi_M|other|6.640542
processed_mr_m_agri_01495.wav|कारण काय, तर जंगले आगीच्या भक्ष्यस्थानी पडल्यामुळे उंट पाणी पिण्यासाठी नागरी वस्तीत घुसतात|Marathi_M|other|6.443167
processed_mr_m_politics_00813.wav|पुरुष धर्मगुरू व उपस्थितीत महिलांमध्ये इस्लामी पडद्याचे अंतर ठेवूनच हा महिला इज्तेमा झाला.|Marathi_M|other|8.544562
processed_mr_m_general_02269.wav|किल्ल्यांवर सायकलिंग करणे, गडसफाई करणे, बचाव कार्य करणे अशी त्यांची कामे त्या काळात चालतात|Marathi_M|other|7.592542
processed_mr_m_politics_03215.wav|हिली संघाची यष्टीरक्षक असेल, तर मारिजेन कॅप आणि डँड्रा डॉटिन यांनाही संघात जागा मिळाली आहे|Marathi_M|other|7.313917
processed_mr_m_weather_01779.wav|पण 'प्रश्नाचं उत्तर शोधायचं नाही' असं ठरवल्याने प्रश्न पडायचे थांबत नाहीत ना.|Marathi_M|other|7.023667
processed_mr_m_weather_00616.wav|रक्तवाहिनी मोठी करण्यासाठी बलून , स्टेंट, स्टेंटग्राफ ही उपकरणं वापरली जातात.|Marathi_M|other|6.338667
processed_mr_m_politics_00960.wav|तारळे, चाफळ या भागात आमदार देसाई यांना मताधिक्क्य मिळेल असा दावा केला जात आहे|Marathi_M|other|6.570875
processed_mr_m_agri_03106.wav|महात्मा फुले व सेंट्रल फुले मार्केट अशा दोन्ही ठिकाणी हे गाळे सील करण्यात आले|Marathi_M|other|5.560812
processed_mr_m_other_01602.wav|आणि दिसण्यात असलेल्या साधर्म्यामुळे तूरडाळीत या स्वस्त डाळीची भेसळ करत राहिले|Marathi_M|other|5.400000
processed_mr_m_agri_02469.wav|एक बारीक चिरलेला कांदा थोडा फ्राय झाल्यावर ग्रेवी टाकून तेल सुटे पर्यंत परता. |Marathi_M|other|6.791458
processed_mr_m_other_01214.wav|गोकुळ, मथुरा, वृंदावन, द्वारका, पुरी या ठिकाणी तो मोठ्या प्रमाणावर साजरा होतो|Marathi_M|other|6.652146
processed_mr_m_health_00769.wav|पवईचं हृदय मानलं जाणारं रामडा या विभागात असलेलं हे प्रशस्त हॉटेल म्हणजे स्काय|Marathi_M|other|6.837896
processed_mr_m_finance_03469.wav|विमा म्हणजे आपल्या पश्चात आपल्यावर अवलंबून असणार्‍यांची आर्थिक सोय करून ठेवणे|Marathi_M|other|5.900000
processed_mr_m_health_03907.wav| विषकारक पदार्थ शरीराच्या इतर भागात पसरल्याने ताप येतो आणि जिवाला धोका संभवतो.|Marathi_M|other|6.300000
processed_mr_m_education_03198.wav|गेल्या एक वर्षापासून संभाजी तारळे यांनी शेकडो सर्पांना पकडून जीवदान दिले आहे.|Marathi_M|other|6.710187
processed_mr_m_health_00407.wav|त्यावर उपचार सुरू असताना हाताला गँगरीन पसरू नये म्हणून खांद्यापासून हात कापला|Marathi_M|other|6.060042
processed_mr_m_health_03322.wav|फिल्टर तुटलेली आहे तर, हानीकारक पदार्थ सहजपणे मानवी रक्ता मध्ये प्रवेश करतात. |Marathi_M|other|6.400000
processed_mr_m_agri_01365.wav|या सप्ताहात मका, गहू व गवार बी यांचे भाव वाढले असून इतरांचे भाव कमी झाले आहेत |Marathi_M|other|6.686979
processed_mr_m_weather_01703.wav|हिज्बुल मुजाहिदीन ही अतिरेकी संघटना असल्याचं भारताने यापूर्वी जाहीर केलं आहे.|Marathi_M|other|6.300000
processed_mr_m_health_03897.wav|ज्या ठिकाणी रक्तपुरवठा पुरेसा असेल त्या ठिकाणी ही पसरण्याची प्रक्रिया थांबते. |Marathi_M|other|5.862667
processed_mr_m_politics_01029.wav|मग पोलिसांनी या कॉन्ट्रॅक्टर सलमानची आरोपी सलमानचा शोध घेण्यासाठी मदत मागितली|Marathi_M|other|5.932333
processed_mr_m_finance_01595.wav|हस्तकला व्यवसाय असतानाही केंद्र व राज्य शासनाने याकडे पूर्ण दुर्लक्ष केले आहे|Marathi_M|other|6.400000
processed_mr_m_general_01640.wav|त्याचप्रमाणे टेनिस क्वीन सानिया मिर्झाला ब्रँडच्या दुनियेत ती कडवी झुंज देतेय|Marathi_M|other|7.046875
processed_mr_m_politics_02693.wav|किंचित नास्तिक तरुण पिढी देखील मनातल्या मनात देवाचे आभार मानते आणि हुश्श करते|Marathi_M|other|6.597500
processed_mr_m_other_02352.wav|या अनुशंगाने संजय बर्वे यांना मुदतवाढ देण्यात आल्याची माहिती सूञांनी दिली आहे|Marathi_M|other|6.200000
processed_mr_m_politics_03388.wav|मात्र सामान्य नागरिकाला आपली नोकरी सॊडून आयुक्तांच्या भेटी घेणे शक्य होत नाही|Marathi_M|other|6.443167
processed_mr_m_agri_02287.wav|त्यामुळे फ्रेश भाजीपाला व फळ विक्रीसाठी तळेगाव दाभाडे भाजी मार्केटमध्ये आणतात|Marathi_M|other|6.700000
processed_mr_m_finance_03408.wav|आर्थिक स्थैर्य मिळवण्याचा सगळ्यात साधा आणि सोप्पा पर्याय म्हणजे खर्च कमी करणे|Marathi_M|other|5.500000
processed_mr_m_agri_01976.wav|मात्र, बांबू ओला असल्याने त्यामध्ये वीजप्रवाह उतरल्याने दत्ता थरथर कापू लागला|Marathi_M|other|6.396729
processed_mr_m_health_02175.wav|मेंदू आणि पाठीच्या कण्यातून तयार होणारे हे ट्युमर प्रायमरी म्हणून ओळखले जातात|Marathi_M|other|5.400000
processed_mr_m_finance_00674.wav|नवीन पेन्शन पद्धत रद्द करावी व मध्यांतर परिहार योजना लागू करावी.|Marathi_M|other|5.289375
processed_mr_m_health_00424.wav|खेकड्याच्या या वृत्तीमुळेच त्या रोगाला कर्करोग नाव आहे का न जाणे|Marathi_M|other|5.293771
processed_mr_m_agri_01264.wav|मध आणि लिंबाचा रस मिसळून त्यात ब्लेंडर फिरवून त्याचा ज्यूस बनवणे|Marathi_M|other|4.748104
processed_mr_m_other_01212.wav|दुसरे उदाहरण म्हणजे क्रिप्टो करन्सीला कोणताही कायदेशीर आधार नाही|Marathi_M|other|6.489604
processed_mr_m_weather_00999.wav|आपण परिपूर्ण सिल्हूट जतन करू इच्छित असल्यास हे खूप महत्वाचे आहे.|Marathi_M|other|6.257396
processed_mr_m_health_03837.wav|शरीरावर चामखीळ असेल अथवा तीळ असेल आणि जर त्याच्या आकारमानात बदल झाला तर ते कर्करोगाचे लक्षण आहे हे अनेक स्त्रियांना माहिती असते. |Marathi_M|other|9.322437
processed_mr_m_weather_00470.wav|तेजपाल याला आपण निर्दोष असल्याचा एवढा विश्वास आहे तर त्यांनी सुनावणीचा सामना करून निर्दोष व्हावे, अशी बाजू लोटलीकर यांनी मांडली.|Marathi_M|other|8.637458
processed_mr_m_agri_02900.wav|मात्र भात लागवडीचा कालावधी निघून गेल्यामुळे या पिकांची वाढ योग्य होणार नाही, अशी धास्ती या भागातील काही शेतकर्‍यांनी वर्तवली आहे|Marathi_M|other|9.900000
processed_mr_m_other_02752.wav|मोटारीतून पलायन करताना हल्लेखोरांनी खेळण्यातील बंदुकीच्या स्प्रिंगसह प्लास्टिकचा दस्ता गटारीत फेकून दिल्याचे चौकशीत उघड झाले आहे|Marathi_M|other|10.053875
processed_mr_m_health_01425.wav|केवळ एक डॉक्टरच योग्य उपचार पथ्ये लिहून देऊ शकतात हे लक्षात ठेवा|Marathi_M|other|4.771333
processed_mr_m_finance_01162.wav|वित्तीय तूट ही बहुतांश वेळा अधिक कर्ज काढून भागवली जाते म्हणून इन्व्हेस्टर्सना असं वाटतं की अमेरिकेचे राष्ट्रीय कर्ज अजून वाढेल.|Marathi_M|other|9.450146
processed_mr_m_finance_02191.wav|हजार आणि पाचशेच्या नोटा वगळून सुट्टे पैसे बँकेत जमा करण्यात आलेत|Marathi_M|other|4.759708
processed_mr_m_general_01064.wav|हे सर्व ख्रिश्चनांसाठी मुख्य सुट्ट्यांपैकी एक आहे ते त्यांच्या परंपरा पाळतात आणि त्यांच्या चिन्हेंवर विश्वास ठेवतात|Marathi_M|other|8.254312
processed_mr_m_general_00542.wav|या चित्रपटाचे दिग्दर्शन सिद्धार्थ मल्होत्राने केले असून भारतात हा चित्रपट मार्च दोन हजार अठरा  मध्ये प्रदर्शित झाला|Marathi_M|other|8.498125
processed_mr_m_finance_01889.wav|सदर वेतन करार हा औद्योगिक मंदीच्या काळामध्ये झालेला वेतन करार असून पुणे औद्योगिक क्षेत्रातील उत्कृष्ट वेतन करार आहे|Marathi_M|other|8.358813
processed_mr_m_weather_02853.wav|रोज सकाळी आपल्या लेकीला शाळा, कॉलेज, नोकरीसाठी निश्चिंतपणे निरोप देणारा बापमाणूस तिच्या सुरक्षेपायी अगतिक होतो आहे.|Marathi_M|other|8.242708
processed_mr_m_health_02400.wav|ह्या पाण्याच्या सेवनाने शरीरातील हानिकारक द्रव्ये, विषारी घटक बाहेर टाकले जाऊन शरीर, त्वचा निरोगी राहण्यास मदत होते|Marathi_M|other|8.776771
processed_mr_m_education_02197.wav|यातील बोडेकर कुटुंबाने मुलाच्या शिक्षणासाठी जमा केलेल्या रक्कमेपैकी निम्म्याहून अधिक रक्कम पाण्यात वाहून गेली होती.|Marathi_M|other|9.032187
processed_mr_m_general_00666.wav|दुसरी गोष्ट चित्रपटाचे अनेक फॉर्म्स असतात, ज्या फॉर्ममध्ये जो चित्रपट तयार झाला आहे, त्याच दृष्टीने तो पाहायचा असतो|Marathi_M|other|8.660667
processed_mr_m_politics_02644.wav|आमचं ठरलंय असे वाक्य शिवसेना पक्षप्रमुख उद्धव ठाकरे आणि मुख्यमंत्री देवेंद्र फडणवीस यांनी युतीबाबत उद्धृत केले होते|Marathi_M|other|9.229563
processed_mr_m_finance_03116.wav|मंदिरातील विश्वस्त कर्जदाता कर्ज चुकवण्यास सक्षम आहे की नाही हे पाहतात आणि त्यानंतर कर्ज माफीचा निर्णय घेण्यात येतो|Marathi_M|other|8.649062
processed_mr_m_education_01457.wav|भविष्योत्तर भूत या चित्रपटाच्या प्रदर्शनाला ममता बॅनर्जी सरकारने पश्चिम बंगालमध्ये प्रदर्शनाची परवानगी नाकारली होती|Marathi_M|other|10.158354
processed_mr_m_health_03397.wav|डॉक्टर मुकवेगे हे इथवर थांबले नाहीत तर स्त्रियांवर होणा्या ह्या अमानुष अत्याचाराला त्यांनी जागतिक पटलावर वाचा फोडली|Marathi_M|other|9.020583
processed_mr_m_general_02552.wav|भारत आणि पाकिस्तान यांच्यातील तणाव निवळून दक्षिण आशियात स्थैर्य निर्माण होईल, असा आशावादही ट्रम्प यांनी व्यक्त केला|Marathi_M|other|8.045333
processed_mr_m_agri_00052.wav|ह्या मंडळींनी आमच्या भावविश्वात पडलेल्या खोल खड्ड्यात माती भरली, पाणी टाकलं अन ह्या सामाजिक संकेताचं महत्त्वही कळलं|Marathi_M|other|8.360625
processed_mr_m_agri_01696.wav|मासेमारी बंदीच्या काळात प्रत्येक वर्षी पारंपरिक मासेमारी करणारे मच्छीमार आंदोलने करतात, घेराव घालतात, मोर्चे काढतात|Marathi_M|other|8.347208
processed_mr_m_weather_01513.wav|यामुळे तळघर पार्किंगसाठी सुविधा उपलब्ध करण्याचा प्रस्ताव बारगळला असून पार्किगची समस्या गंभीर बनली आहे.|Marathi_M|other|7.546104
processed_mr_m_finance_01494.wav|पण कॅपिटल गेन्स कर व इतर बंधनामुळे गुंतवणूक मार्केटवर अनिष्ट परिणाम होण्याची शक्यता नाकारता येणार नाही|Marathi_M|other|8.289146
processed_mr_m_education_02761.wav|पण सुरक्षेची काळजी वाहण्यास पाकने नकार दिल्याने त्यांचा पाकिस्तानात पुनर्प्रवेश लांबण्याची शक्यता आहे.|Marathi_M|other|8.254312
processed_mr_m_general_00988.wav|करणी सेनेचे मुख्य लोकेंद्र सिंह कल्वी यांनी सांगितले की, हा चित्रपट राष्ट्रीय स्तरावर बॅन करण्यात यावा|Marathi_M|other|7.600000
processed_mr_m_agri_02512.wav|शेतकर्‍यांनी अधिक प्रमाणात चारा पिकांची पेरणी करावी |Marathi_M|other|3.981854
processed_mr_m_politics_00722.wav|अजित पवार यांनी मी राष्ट्रवादी पक्षातच आहे, असे ट्विट करताच शरद पवार यांनी त्याचेही तातडीने खंडन केले.|Marathi_M|other|8.498125
processed_mr_m_agri_03263.wav|मागील बाजूस मोठया प्रमाणात पाणी तुंबत असल्याने पाणी पातळी वाढली असून कालवा फुटण्याची शक्यता बळावली आहे|Marathi_M|other|7.557729
processed_mr_m_other_01863.wav|प्रयागराज कुंभ मधून काशी येथे परतत असताना शंकराचार्य स्वरुपानंद सरस्वती यांची तब्ब्येत अचानक खराब झाली|Marathi_M|other|8.091771
processed_mr_m_agri_01368.wav|त्यामुळे शरीराला आवश्यक आहे तेवढं पाणी पोटात जाणं गरजेचं असल्यानं पाणी टप्प्या टप्प्याने पण भरपूर प्या|Marathi_M|other|7.348750
processed_mr_m_finance_03183.wav|सर्वांचे लक्ष लागून राहिलेल्या कर रचनेत जेटलींनी यंदा कोणताही बदल न करता विविध कलमांखाली सूट दिली आहे. |Marathi_M|other|8.358813
processed_mr_m_general_01434.wav|मात्र हेल्मेट सक्ती चांगली की वाईट या वादात न पडता हेल्मेट बद्दलच्या कायदेशीर तरतुदी काय आहेत, हे थोडक्यात जाणून घेण्यासाठीचा हा लेखन प्रपंच|Marathi_M|other|9.740396
processed_mr_m_other_02128.wav|अनुवाद, किंवा असं म्हणा, लिप्यंतरण रशियन किंवा लॅटिन वर्णमाला च्या चिन्हे वापरून गेले आहे|Marathi_M|other|6.756625
processed_mr_m_health_00845.wav|बघण्यातून बोलणारे डोळे शशीचे होते हे वाक्य मनास भावते नि आपणांस लेखकाची सौंदर्यजाण सांगते|Marathi_M|other|7.877187
processed_mr_m_education_01201.wav|क्रॉस्बारवर वर खेचणे सर्वात प्रभावी होते, आपण प्रशिक्षण सुरूवातीस हे व्यायाम ठेवले पाहिजे|Marathi_M|other|7.186208
processed_mr_m_other_01531.wav|येड्डुयुरप्पा यांची कोंडी करण्यासाठी कॉंग्रेस आणि जनता दलाने संयुक्तपणे प्रयत्न केले होते|Marathi_M|other|6.524438
processed_mr_m_finance_02373.wav|पण सातव्या वेतन आयोगाने पुन्हा एकदा स्लॅब सिस्टीमनेच पेन्शन लागू करण्याची शिफारस केली आहे|Marathi_M|other|6.628917
processed_mr_m_finance_01466.wav|नोकरी, आर्थिक स्थिती, प्रवास, देणीघेणी, कर्ज व राजकारण, वास्तू संदर्भातील अडचणी दूर होतील|Marathi_M|other|8.200000
processed_mr_m_weather_01145.wav|गुळवे कुटूंब दरवर्षी या शंभरी पूर्णं केलेल्या गौरींचे आनंदाने स्वागत करून पाहुणचार करतात.|Marathi_M|other|7.186208
processed_mr_m_finance_02453.wav|त्याकरिता पंचायत हद्दीपासून दूर राहिलेल्या भागाचा सर्व्हे करुन त्यावर कर आकारला जाणार आहे|Marathi_M|other|7.500000
processed_mr_m_general_01678.wav|कमी ऊर्जा आणि जास्त तरंगलांबी असलेल्या इन्फ्रारेड अवरक्त किरणांमुळे आपल्याला उष्णता मिळते|Marathi_M|other|7.453229
processed_mr_m_finance_01852.wav|याशिवाय निवृत्त झालेले बँक कर्मचारी, शिक्षक, बँक, सैन्यातील कोणत्याही व्यक्ती पात्र ठरतील|Marathi_M|other|7.151375
processed_mr_m_education_02741.wav|पवित्र हबक्कूक सतराव्या शतकातील एक सांस्कृतिक स्मारक आहे की एक जीवन मागे जावे लागले होते.|Marathi_M|other|8.532958
processed_mr_m_health_02229.wav|अशा बाबतीत जेव्हा चिकन पॉक्स प्रौढांमधे निदान होते, तेव्हा उपचार थोड्या वेगळ्या असू शकतात|Marathi_M|other|6.100000
processed_mr_m_agri_01000.wav|ओल्या कचऱ्यावर प्रक्रिया करून त्यापासून कम्पोस्ट खत तयार करण्याचा प्रकल्प प्रस्तावित आहे.|Marathi_M|other|6.954000
processed_mr_m_politics_02902.wav|मात्र पाण्यासाठी वणवण भटकणाऱ्या महिला वर्गाला आणखी आठवडा भर ट्रँकरची वाट पहावी लागणार आहे|Marathi_M|other|6.826292
processed_mr_m_general_03284.wav|त्यामुळे वाघ अगदी जवळून पाहण्यासाठी पर्यटक बर्‍याचदा गाईड आणि जिप्सी चालकांवर दबाव टाकतात|Marathi_M|other|6.700000
processed_mr_m_education_01391.wav|अयोध्येच्या शास्त्रीय सीमेत कोणतीही नवीन मस्जीद बनू देणार नाही, अशी गर्जनाही त्यांनी केली|Marathi_M|other|7.162979
processed_mr_m_politics_00959.wav|शिवसेनेचे स्थानिक नेते हप्त्यासाठी त्रास देत असल्याचा आरोप संबधित टॅक्सी चालकाने केला आहे|Marathi_M|other|6.930792
processed_mr_m_politics_02726.wav|मुस्लिम मशिदीत शस्त्रास्त्रं ठेवतात, त्यांना जागा दाखवणार, भाजपा नेत्याचं वादग्रस्त विधान|Marathi_M|other|6.977229
processed_mr_m_finance_00673.wav|साखर निर्यात अनुदान देत असताना निर्यात साखरेची क्वॉलिटी ठरवून त्या साखरेला अनुदान द्यावे.|Marathi_M|other|6.455312
processed_mr_m_agri_03198.wav|जमिनीतील चुनखडीचे प्रमाण दहा  टक्क्यांपेक्षा जास्त असल्यास पाणी झिरपण्याची क्रिया मंदावते|Marathi_M|other|6.478000
processed_mr_m_agri_03239.wav|साधारण दोन हजार पाच  च्या सुमारास बांबूची सुमारे चाळीस  हजार रोपे शेताच्या बांधांवर लावली|Marathi_M|other|6.756625
processed_mr_m_finance_02692.wav|ही थकबाकी वसूल करण्यासाठी सार्वजनिक क्षेत्रातील बँका विशेष मोहीम हाती घेण्याची शक्यता आहे|Marathi_M|other|6.700000
processed_mr_m_health_01332.wav|जोडवी ॲक्युप्रेशर उपचार पद्धतीने शरीराचे खालील अंगाचे मज्जासंस्था आणि स्नायू मजबूत राहतात|Marathi_M|other|7.104938
processed_mr_m_agri_02650.wav|अशा झाडांच्या बुंध्यालगत जमिनीवर आच्छादन केल्यास जमिनीची पाणी धरून ठेवण्याची क्षमता वाढते|Marathi_M|other|7.035271
processed_mr_m_education_00552.wav|सारगर्ही युद्धात पराक्रम गाजवलेल्या सर्व योद्ध्यांना माझी श्रद्धांजली, असे ट्विट केले आहे|Marathi_M|other|7.360000
processed_mr_m_politics_02454.wav|ऋग्वेदामध्ये स्त्रीला कुटुंबाची स्वामिनी, साम्राज्ञी पदवी देत म्हटले आहे की मानव जीवनाच्या प्रगतीसाठी स्त्रीचा सहयोग आवश्यक आहे|Marathi_M|other|9.902938
processed_mr_m_finance_01712.wav|बॅंकेतून कर्ज घेणे व सावकारी कर्ज, यातील फरक न कळल्याने सोप्या मार्गाने मिळणारे परंतु त्यांचे नुकसान करणारे कर्ज त्यांनी घेतले. |Marathi_M|other|9.090229
processed_mr_m_health_00611.wav|खरं तर आपण मेलोय किंवा ह्या जगातील आपलं अस्तित्व आता संपलंय, हे एवढं जरी आपल्याला आपल्या मृत्यू पश्चात कळत असेल तरी पुष्कळ झालं|Marathi_M|other|9.159896
processed_mr_m_weather_04141.wav|पण कुत्र्यांना विमानातून उतरवू शकत नाही, असं म्हणत विमानातील क्रू मेंबर्सनी अनिला दौलात्झाई यांनाच विमानातून उतरण्यास सांगितलं.|Marathi_M|other|10.193188
processed_mr_m_agri_01550.wav|विदेशातील आधुनिक भाजीपाला लागवडीचं यंत्रामुळे मोठ्या क्षेत्रावर सहज लागवड होत असल्याने यांत्रिक शेतीला महत्व प्राप्त होत चाललंय|Marathi_M|other|9.148292
processed_mr_m_politics_00411.wav|मार्शेली भूमध्य समुद्रातील बंदर असणारे फ्रान्सचे शहर मार्शेलीच्या मुख्य रेल्वे स्थानकावर दोन महिलांची चाकूने हत्या करण्यात आली.|Marathi_M|other|9.844896
processed_mr_m_other_00662.wav|एकेकाळी पाण्याच दुर्भिक्ष असलेला हा देश आता पाण्याने समृद्ध तर आहेच पण सध्या त्यांच्याकडे गरजेपेक्षा जास्त पाण्याची उपलब्धी आहे|Marathi_M|other|9.300000
processed_mr_m_health_03119.wav|नैसर्गिक मेंदी केसांसाठी गुणकारी असते, महिन्यातून निदान एक वेळा मेंदी लावावी|Marathi_M|other|6.338667
processed_mr_m_health_00857.wav|हाच धागा पकडून संशोधक, प्लॅसिबो उपचार घेणारे व न घेणारे अशा दोघांच्याही मेंदूतील सूक्ष्म  बदलांचा अभ्यास करू लागले|Marathi_M|other|9.125063
processed_mr_m_politics_01475.wav|अशात अचानक एक दिवस आईला तरुण वयातच असाध्य असा डिमेन्शिया विकार जडल्याचं कळतं|Marathi_M|other|7.592812
processed_mr_m_other_01494.wav|नड्डांच्या नेतृत्वाखाली पक्ष आणखी मजबूत होईल असा विश्वास मोदींनी व्यक्त केला|Marathi_M|other|5.688521
processed_mr_m_other_00189.wav|खर्या अर्थाने गर्जा महाराष्ट्र् माझा या ओळी सार्थ करायच्या असतील, तर महाराष्ट्राच्या कर्तृत्वाला आवाहन करावे लागेल |Marathi_M|other|9.926167
processed_mr_m_other_01237.wav|वयाची ऐंशी वर्षे ओलांडलेल्या त्या वृद्ध तपस्व्याला पाहून मन आदराने भरून येते|Marathi_M|other|5.967146
processed_mr_m_general_01097.wav|आजही, मुस्लिम समाज मौलवी आणि मुफ्ती यांच्या मतानुसार आपली धार्मिक मते ठरवितो|Marathi_M|other|6.300000
processed_mr_m_agri_02226.wav|रामराजे नाईक निंबाळकर म्हणाले, पाणी आले तरी पाणी जपून वापरून जमिनीचा पोत कायम राखला जाण्यासाठी प्रयत्न केले जावेत. |Marathi_M|other|8.858042
processed_mr_m_finance_00656.wav|घरच्यांकडे केलेल्या चौकशीत एक महत्त्वाचा क्लू हाती लागला आणि तो म्हणजे कर्ज.|Marathi_M|other|5.700125
processed_mr_m_weather_00555.wav|वर्षभरापुर्वी आलेल्या तरानामध्ये मधुबालानं पाळलेल्या कोकराचं नाव सैंया होतं.|Marathi_M|other|6.199354
processed_mr_m_general_02048.wav|सहशिक्षक दिलीप भावार्थे व विशाल आरेकर यांनी बसविलेल्या आदीवाशी मुला मुलींचे नृत्य सादर करून उपस्थितांची मने जिंकली|Marathi_M|other|9.078625
processed_mr_m_health_03153.wav|जन्मदात्यांच्या दोषपूर्ण पेशींच्या जागी या तिसर्‍या पालकाच्या पेशी येत असल्याने हे मूल खर्‍या अर्थाने तिघांचे असेल|Marathi_M|other|8.474917
processed_mr_m_health_00520.wav|वेळीच उपचार न झाल्यास पडल्याने किंवा मार लागल्याने हाडे फ्रॅक्चरही होऊ शकतात|Marathi_M|other|6.370000
processed_mr_m_education_01734.wav|इसिस आणि अल कायदाने बर्यापैकी बस्तान बसवलेल्या लिबीयामध्ये शियासुन्नींनी एकत्र येऊन चांगल्या प्रशासनाची मागणी केली|Marathi_M|other|9.554646
processed_mr_m_agri_01727.wav|बांबूच्या झाडांचा प्रभाव असल्याने मुबलक पाणीसाठा येथे आढळतो, परंतु बांबू तोडून सागवानाची लागवड अशास्त्रीय ठरते आहे|Marathi_M|other|8.776771
processed_mr_m_other_02262.wav|इथल्या गणपतीच्या चित्रांच्या एंट्र्या पाहून मला पण गणपती रंगवायची इच्छा झाली|Marathi_M|other|5.398271
processed_mr_m_education_03458.wav|मारूतीची ही कार आता रेनॉल्ट लॉजी आणि महिंद्राच्या मराझ्झोला टक्कर देणार आहे.|Marathi_M|other|6.965604
processed_mr_m_politics_01675.wav|डोंबिवली पूर्वेकडील दिवा वसई रेल्वे लाईनच्या बाजूला मे महिन्यात एका महिलेचा मृतदेह छिन्न विछीन्न अवस्थेत आढळून आला|Marathi_M|other|9.043792
processed_mr_m_weather_01680.wav|थोड्क्यात बारा तासांचे अंतर आठ तासांत पार करण्यात येत नसून ही एक भूलथाप आहे.|Marathi_M|other|6.300000
processed_mr_m_health_00432.wav|पण प्राण्यांच्या शरीरातील खाण्यास निरुपयोगी असे भाग मेंदू, यकृत आणि इतर अवयव|Marathi_M|other|7.906021
processed_mr_m_agri_00439.wav|लांबलेल्या थंडीने आंबा पिकावर थ्रीप्स व करपा पडल्याने बहुतांश पीक खराब झाले.|Marathi_M|other|6.768125
processed_mr_m_politics_02467.wav|तेलाने समृद्ध अशा सौदीतील नागरिकांनी अनेक वर्षे प्राथमिक गरजेच्या वस्तुंच्या दरांबाबत कमालीची स्वस्ताई अनुभवली आहे|Marathi_M|other|9.148292
processed_mr_m_finance_01267.wav|काळा पैसा नोटांच्या स्वरुपात कुठेतरी लपवून ठेवला आहे अशी थिअरी असेल तर मोठ्या नोटा रद्द करुन हा प्रश्न मिटवता येईल|Marathi_M|other|7.847979
processed_mr_m_other_00170.wav|चार्ली  ब्राऊन आणि स्नुपी सारखे कार्टून तयार करणारे कार्टूनिस्ट चार्ल्स शुल्ज यांना फोर्ब्सने तिसरे स्थान दिले आहे|Marathi_M|other|8.556188
processed_mr_m_other_01460.wav|दारिद्य्र रेषेखालील मुलींच्या लग्नासाठी विवाह मंगल योजना सुरु केली जाणार आहे|Marathi_M|other|5.688521
processed_mr_m_other_03113.wav|तिने पळत जाऊन झ्यूसला मिठी मारली, तिला आता त्याच्याजागी एखादा यंत्रमानव नाही तर तिचा विष्णूच दिसत होता, तिच्या भावनांचा बांध आता फुटला होता|Marathi_M|other|9.600000
processed_mr_m_finance_02444.wav|एव्हढंच नव्हे तर विमा कंपन्या बॅंका आपल्या ग्राहकांना हप्त्याची माहिती करून देण्यासाठी तसेच इतर माहिती देण्यासाठी पोस्ट कार्डचाच वापर करतात|Marathi_M|other|9.984208
processed_mr_m_agri_01591.wav|या ठिकाणी मिश्र बांबू बालकुवा चे चारशे आठ  रोपे,कटांग बांबूच्या सहाशे बेचाळीस  रोपांची लागवड केली आहे|Marathi_M|other|9.171500
processed_mr_m_general_02684.wav|सूर्य देवतेची मनोभावे पूजा केल्यास आणि त्यास अर्घ्य अर्पण केल्यास आपल्या मनोकामना निश्चित पूर्ण होतील|Marathi_M|other|7.400000
processed_mr_m_weather_02284.wav|कंत्राटी कामगारांचे कंत्राट न वाढवण्याचा निर्णय हा त्याचाच एक भाग आहे, असेही भार्गवरांनी स्पष्ट केले.|Marathi_M|other|7.300000
processed_mr_m_agri_02150.wav|यानंतर मॅग्नेशिअम सल्फेट तीन  ग्रॅम अधिक फेरस सल्फेट दोन  ग्रॅम प्रतिलिटर पाणी याप्रमाणे फवारणी करावी|Marathi_M|other|7.569333
processed_mr_m_other_01628.wav|मात्र कुठलेही दडपण येऊ न देता तिने सातव्या सीडेड चीनच्या शिक्सियन वॅँगवर पहिल्या गेमपासून आघाडी घेतली|Marathi_M|other|8.451688
processed_mr_m_agri_01543.wav|मिठमुंबरी येथील शेत जमिनीत पाणी भरल्यामुळे तेथील मधलीवाडी व खालचीवाडी येथील काही घरांमध्ये पाणी शिरले|Marathi_M|other|7.255854
processed_mr_m_agri_02076.wav|लाकड्या हनुमान येथील रविंद्र पाडवी याने शेतात कापूस व तुरीच्या बाजूला गांजाची लागवड केलेली आढळून आली. |Marathi_M|other|7.580938
processed_mr_m_education_02763.wav|ज्ञानेश्वरांनी आपल्या उपमा, उत्प्रेक्षांच्या माध्यमातून निसर्गातील अनेक घटिते वा सत्ये सांगितली आहेत.|Marathi_M|other|8.358813
processed_mr_m_education_00228.wav|आणि त्यामुळे सध्या सुट्ट्यांमध्ये आणि पुढेही तुमचं मूल फिट आणि हेल्थी राहाण्यासाठी ही चर्चा नक्की बघा|Marathi_M|other|8.019375
processed_mr_m_finance_03305.wav|तिघेही बेरोजगार असून मौजमजा आणि नशेकरता अश्रफने दोन सहका्यांसोबत आंध्र बँकेचे एटीएम लुटण्याचा कट रचला|Marathi_M|other|9.299208
processed_mr_m_agri_02142.wav|चारसूत्री भात लावणी करताना चिखलणीच्या वेळी एकरी पाचशे  ते सहाशे  किलो गिरीपुष्पाचा पाला चिखलात गाडावा|Marathi_M|other|8.200000
processed_mr_m_weather_00379.wav|थोडक्यात भुलवणारया स्वप्नासारखे कठीण दिवस होते परंतु निराश मनावर फुंकर घालून कामालाही तेच जुंपत होते.|Marathi_M|other|7.894417
processed_mr_m_education_03161.wav|याशिवाय लंडनमध्ये माझ्याकडे कोणत्याही प्रकारची संपत्ती नसल्याचंही वाड्रांनी सांगितल्याचं बोललं जातंय.|Marathi_M|other|7.348750
processed_mr_m_general_01634.wav|ठोस पुतळ्याची बैठक, पृथ्वी आणि दीड मीटर खोल नाही कोणत्या, पृथ्वी स्पंदने काबीज की विशेष सेन्सर्स आहेत|Marathi_M|other|7.847979
processed_mr_m_agri_03196.wav|मध्य अमेरिका, वेस्ट इंडिज आणि दूर पूर्वेच्या उष्ण कटिबंधीय भागात आफ्रिकेमध्ये कोको झाडांची लागवड होते|Marathi_M|other|8.370417
processed_mr_m_health_03849.wav|ही तोंडाच्या कर्करोगाची प्रथम पायरी आहे. लवकर निदान झाले तर या कर्करोगापासून मुक्तता मिळवता येऊ शकते.|Marathi_M|other|8.521354
processed_mr_m_finance_00367.wav|सरकारने प्राप्तीकर किंवा व्हॅट करात कपात केली तर डिस्पोजेबल इन्कम वाढेल आणि त्यामुळे खर्चदेखील वाढेल.|Marathi_M|other|8.417500
processed_mr_m_general_02640.wav|सिद्धार्थ चांदेकर आणि मृण्मयी देशपांडे यांचा चित्रपट म्हणून मिस यू मिस्टर या आगामी मराठी चित्रपटाचा सध्या सर्वत्र बोलबाला आहे. |Marathi_M|other|9.800000
processed_mr_m_general_00757.wav|तर ममता, कमल व अलिशा या तिघींना पकडून भाईंदर पोलीस ठाण्यात आणले|Marathi_M|other|7.337125
processed_mr_m_agri_01673.wav|ती माती कागदाच्या लगद्यावर बसवून घडवलेली मूर्ती तुटत तर नाहीच, पण विसर्जन केल्यावर अवघ्या वीस  मिनिटांत पाण्यात पूर्णत विरघळते|Marathi_M|other|8.776771
processed_mr_m_education_00219.wav|इश्का इश्का आणि नमका इश्कनंतर भौतिक जीवनात फारसे बदल झाले नाहीत|Marathi_M|other|6.954667
processed_mr_m_health_02411.wav|गेले काही दिवस मुंबईच्या अनेक भागात दूषित पाण्याचा पुरवठा होत असल्याने लोकांना ताप, पोटदुखी, काविळ, गॅस्ट्रो यासारखे आजार झाले|Marathi_M|other|10.135146
processed_mr_m_health_02563.wav|कारण कोणतेही मूल जेव्हा जन्माला येते तेव्हा ते खूप मोठयाने रडते, ते रडले नाही तर डॉक्टर मृत किंवा अॅबनॉर्मल म्हणून घोषित करतात|Marathi_M|other|9.450146
processed_mr_m_agri_03074.wav|विडयांची पाने आणि त्यावर सुपारी खारीक खोबरे बदाम इत्यादी ठेवावे|Marathi_M|other|4.875813
processed_mr_m_general_02153.wav|त्यांनी वर्ष मध्ये महाराष्ट्र फिल्म कंपनीची स्थापना केली व स्त्रीपात्रे असलेला सैरंध्री हा पहिलाच चित्रपट त्यांनी निर्माण केला|Marathi_M|other|8.277542
processed_mr_m_weather_01856.wav|दुसरीकडे म्यानमारच्या सू क्यी यांनी देशातील व्यापक धार्मिक दुफळीचं वर्णन करताना या विषयावर आत्मचिंतन करण्याकडे अधिक लक्ष दिलं.|Marathi_M|other|9.856500
processed_mr_m_politics_03271.wav|बच्छेंद्रींच्या दलातील रेखा या हरहुन्नरी आणि पाल यांच्या एक पाऊल पुढे असलेल्या महिला गिर्यारोहक म्हणून त्यांच्याकडे पाहिलं जाई|Marathi_M|other|8.486521
processed_mr_m_general_00899.wav| भाल्याचा स्वर शेवटी चढलाच आणि तेवढ्यात पुन्हा तो पैंजणांचा आवाज|Marathi_M|other|4.759708
processed_mr_m_agri_01273.wav|यामुळे रेशीम उत्पादकांची गेल्या अनेक वर्षांची मागणी पूर्णत्वास जाणार असल्याने रेशीम कोश उत्पादकांनी देखील या प्रस्तावाचे केले. |Marathi_M|other|8.927708
processed_mr_m_health_03662.wav|मोठा मेंदू आणि देठ यांना जोडणारे द्वार म्हणजे थॅलेमस हा भाग होय|Marathi_M|other|5.537583
processed_mr_m_agri_00679.wav|जर तुम्ही स्मुदी बनवत असाल तर त्यामध्ये अति पिकलेली केळी वापरा.|Marathi_M|other|4.933875
processed_mr_m_agri_02748.wav|हल्ली त्यामुळे आकर्षक दिसणाया जरबरा या परदेशी फुलांची शेती ही भारतात होऊ लागली असून सर्व रंगात जरबर्‍याची फुले बाजारात मिळतात. |Marathi_M|other|9.984208
processed_mr_m_agri_03324.wav|ठिबक, तुषार किंवा पाटानेही सिंचन करणे सोईस्कर होते पिकास पाण्याचा ताण बसत नाही, तसेच अतिरिक्त पाणी झाल्यास निचराही त्वरीत होतो|Marathi_M|other|9.856500
processed_mr_m_finance_02348.wav|देशातील बँकांनी आपल्या ग्राहकांच्या डेबिट आणि क्रेडीट कार्डांचा डाटा सुरक्षित असल्याचे निश्चित करावे अशी घोषणा भारतीय रिझर्व्ह बँकेकडून करण्यात आली आहे|Marathi_M|other|9.600000
processed_mr_m_agri_01881.wav|त्यामुळे दोन तास जलकुंभाच्या सम्पमधील पाणी ओव्हरफ्लो होऊन लाखो लिटर पाण्याची नासाडी झाली|Marathi_M|other|7.708646
processed_mr_m_finance_00133.wav|आयकर विभागाने धाडी टाकल्यानं आद्य ज्योतिर्लिंग असलेल्या त्र्यंबक नगरीत मोठी खळबळ उडालीय.|Marathi_M|other|7.058500
processed_mr_m_health_01868.wav|स्वत: गोविंद यांनाही त्यानंतर काही दिवसांतच मोठा ताप भरला व त्यांचे दोन्ही पाय लुळे बनले|Marathi_M|other|6.779854
processed_mr_m_health_00165.wav|डोपिंग सिद्ध करणारी औषधे कोणती, ते क्रीडापटूंना समजत नाही, याकडे नचप्पा यांनी लक्ष वेधले|Marathi_M|other|7.847979
processed_mr_m_politics_00747.wav|मागच्या वर्षापासून सुप्रिया यांनी टीव्ही चॅनलमध्ये कार्यकारी संपादक म्हणून काम केले आहे.|Marathi_M|other|7.104938
processed_mr_m_education_00773.wav|ही जुनी निगेटीव्ह आता नष्टं झाल्याने त्यावर नव्याने शास्त्रीय संशोधन होणं आता अशक्यं आहे|Marathi_M|other|7.221333
processed_mr_m_education_00305.wav|दरम्यान, या सर्व प्रकारामुळे ब्रॉन्क्स झू मधील व्यवस्थापन वर्गाने नाराजी व्यक्त केली आहे|Marathi_M|other|7.082667
processed_mr_m_education_00788.wav|यावर अभिनेत्री रिचा चड्ढाने लिहिलं की, सध्या तिच्या आणि अली फजलच्या लग्नाच्या चर्चा आहेत|Marathi_M|other|7.488000
processed_mr_m_health_03135.wav|धूम्रपान करणार्‍यांना हा आजार होण्याचं प्रमाण न करणार्‍यांच्या तुलनेत दहापटीनं अधिक आहे. |Marathi_M|other|6.327063
processed_mr_m_weather_03021.wav|ते म्हणाले  सारे जग गाढ निद्रेत मग्न असताना आमच्या देशात स्वातंत्र्याचे उद्बोधन होत आहे.|Marathi_M|other|6.884333
processed_mr_m_health_01602.wav|प्लॅस्टिक अतिशय घातक असून ते जाळले तरी पूर्ण जळत नाही आणि त्यामुळे श्वसनाचे आजार बळावतात|Marathi_M|other|6.663750
processed_mr_m_agri_00147.wav|पाणी फाऊंडेशच्या सर्व सदस्यांना या पाणी संवर्धनाच्या या कामासाठी माझ्या हार्दिक शुभेच्छा|Marathi_M|other|7.453229
processed_mr_m_education_02435.wav|शिव ज्याप्रकारे वीणाशी प्रत्येकवेळी झोंबत आहे त्याबद्दल महेश मांजरेकर त्याला खूप ओरडतात.|Marathi_M|other|7.499667
processed_mr_m_other_02666.wav|सुंदर खाशी, सुबक, भिजलेली अशा वर्णनाच्या त्या नायिकेने तेव्हाच्या कृष्णधवल पावसालाही एक निराळंच ग्लॅमर चढवलं होतं|Marathi_M|other|9.100000
processed_mr_m_finance_02979.wav|कर्मचारी, सार्वजनिक तक्रारी आणि पेन्शन खात्याने वेतन आयोगाच्या शिफारशींचा स्वीकार केल्याची अधिसूचना जारी केली आहे|Marathi_M|other|8.498125
processed_mr_m_finance_01847.wav|सांगली जिल्हा बँकेचे मॅग्नेटिक स्ट्रीप असलेले निळे रुपे डेबिट एटीएम कार्ड असलेल्या खातेदारांनी शाखेला भेट द्यावी. |Marathi_M|other|8.091771
processed_mr_m_health_02560.wav|सरांनी शोधले की ह्या लोकांनी खाल्लेल्या बाजरीवर एक प्रकारची बुरशीचा रोग पसरला होता आणि त्यामुळे हा आजार झाला होता|Marathi_M|other|9.171500
processed_mr_m_finance_03083.wav|अनेक पाश्चिमात्य देशांत सर्व प्रकारचे आर्थिक व्यवहार करण्यासाठी क्रेडिट आणि डेबिट कार्डांचा वापर अगदी सर्रास होतो|Marathi_M|other|7.975688
processed_mr_m_general_02689.wav|त्यात ठिकठिकाणी तेजस्वी तारे आणि त्यांच्या जन्मकाळी घडलेल्या उत्पातातून विखुरलेल्या किरणांची मनोहारी नक्षी दिसतेय|Marathi_M|other|8.567792
processed_mr_m_education_02499.wav|पण त्या जखमांपेक्षा आपली रोजीरोटी पळवायला आलेल्या वाघाला पळवून लावल्याचे समाधान या मायलेकींच्या डोळ्य़ात कायम आहे.|Marathi_M|other|9.839375
processed_mr_m_agri_00252.wav|चारही बाजूंनी खारं पाणी असलं तरी गावात शेकडो वर्षं जुन्या गोड्या पाण्याच्या विहिरी असून त्यांना बारमाही पाणी असतं|Marathi_M|other|8.758750
processed_mr_m_finance_00120.wav|सरकारी बँकांना कर्ज वितरणाची उद्दीष्ट्ये दिली जातात आणि नंतर ती कर्जे माफ़ करण्याचे आदेशही या बँकांनाच दिले जातात.|Marathi_M|other|8.521354
processed_mr_m_weather_02765.wav|यानिमित्त उत्तर कसब्यातील काळी मस्जिद समोरील बोळातील शादाब ईरफान दंडोती आणि त्यांच्या मित्रांनी पताके लावले होते.|Marathi_M|other|9.100000
processed_mr_m_finance_03045.wav|कोणताही हुशार व्यापारी कर्ज काढतो पण ते कर्ज व्याजासह परत करण्याची तयार करतो आणि कर्जाच्या दुप्पट कमाईसुध्दा करतो|Marathi_M|other|8.498125
processed_mr_m_finance_00939.wav|अधेमधे काही खर्च उद्भवण्याची शक्यता असेल आणि तेव्हा पैसे काढावे लागणार असतील तर रिकरिंग डिपॉझिटचा पर्याय निवडावा.|Marathi_M|other|8.405250
processed_mr_m_education_02997.wav|त्यानंतर बसबाबत प्रवाशांना इत्थंभूत माहिती मिळावी, यासाठी जीपीएस सिस्टीमचा वापर करण्याचा निर्णय प्रशासनाने घेतला.|Marathi_M|other|8.916083
processed_mr_m_general_02613.wav|दोन हजार सोळा  साली पार पडलेल्या कबड्डी विश्कचषक स्पर्धेनंतर केनियाच्या संघाने आपल्या खेळात बर्‍याच प्रमाणात सुधारणा केलेली पाहायला मिळाली|Marathi_M|other|9.252771
processed_mr_m_agri_01858.wav|अर्धे दूध आणि अर्धे पाणी घेऊन त्यात ते पीठ भिजवावं |Marathi_M|other|3.761250
processed_mr_m_politics_00948.wav|घटनेतील दोन्ही विद्यार्थ्यांच्या कुटुंबीयांना मुख्यमंत्री सहाय्यता निधीतून आज आर्थिक मदत देण्यात आली|Marathi_M|other|7.093333
processed_mr_m_agri_01626.wav|तरतरी वाटण्यासाठी मी रेड शुगर घालून ब्लॅक कॉफी किंवा ताज्या लिंबाचा रस पितो|Marathi_M|other|5.235729
processed_mr_m_health_00164.wav|तुम्हांला सतत रक्तदाब कमी होण्याचा त्रास असेल तर सकाळी कपभर ब्लॅक कॉफ़ी प्या|Marathi_M|other|6.256250
processed_mr_m_education_02480.wav|अखेर तमाम पब्लिकच्या डोळ्यात अश्रूंचे लोंढे उभे करणारा, दोन प्रेमी जीवांच्या ताटातुटीचा, प्रसंग आला.|Marathi_M|other|8.881250
processed_mr_m_health_00439.wav|आणि अश्याच एका एड्स प्रतिरोधक व्यक्तीच्या मदतीने जर्मनीच्या बर्लिन येथील टिमोथी रे ब्राऊन ह्यांना असलेला एड्स हा रोग बरा झाला|Marathi_M|other|9.810063
processed_mr_m_agri_01779.wav|फुलांचा बुके तयार करण्याआधी फुलांची जास्तीची देठे काढून टाकून फुले काही काळ फ्रीजमध्ये ठेऊन द्यावीत. |Marathi_M|other|7.789917
processed_mr_m_agri_01330.wav|त्यात पाणी घालून उकळी आल्यावर लिंबाचा रस किंवा कैरीचा गर किंवा आमसूल घालावा|Marathi_M|other|5.400000
processed_mr_m_politics_02599.wav|या चाचणीत पॉलिश न केलेले, शेतातून थेट बाजारात विक्रीस आणलेले असा दावा करणाऱ्या कंपनीच्या ब्रॅण्डेड तांदळाची चाचणी करण्यात आली|Marathi_M|other|10.180625
processed_mr_m_general_02926.wav|कुर्ला पश्चिम येथील विनोबा भावे पोलीस ठाण्याने काल तीन आंदोलकांना अटक करून आर्थर रोड तुरूंगात पाठवले|Marathi_M|other|7.766708
processed_mr_m_health_01625.wav|तूमच्या बाळाला लवकरात लवकर योग्य उपचार मिळोत व त्याला बरे वाटो, हि शुभेच्छा|Marathi_M|other|5.456313
processed_mr_m_other_00579.wav|दुसऱ्या  पात्रात बटर, फणसाचा पल्प, मिल्क पावडर, फणसचा इसेन्स एकत्र करून ब्लेंडरने ब्लेंड करून घ्यावे|Marathi_M|other|8.347208
processed_mr_m_agri_01695.wav|या सहकारी पणन, विपणन संस्थांच्या अनेकविध फायद्यामुळे सरकारने सहकारी संस्थांकडे लक्ष देण्याची गरज आहे|Marathi_M|other|7.940854
processed_mr_m_education_01855.wav|दरम्यान, हॅमिल्टन येथील सेड्डोन पार्क मैदानावर भारतीय कर्णधार रोहित शर्माने नाणेफेक जिंकून प्रथम गोलंदाजीचा निर्णय घेतला होता|Marathi_M|other|9.972604
processed_mr_m_politics_01701.wav|जे जीवंत आहेत त्या सर्वांना भक्तीचा अधिकार आहे, असे परमाब्धिने सांगितले आहे|Marathi_M|other|5.955542
processed_mr_m_weather_01180.wav|पहाटे सहरी न्याहारी केल्यानंतर दिवसभर अन्नपाणी वर्ज्य करून रोजा पाळला जातो. |Marathi_M|other|6.768250
processed_mr_m_other_02055.wav|त्यामुळे नेमके किती भाडे आकारायचे, हेच निश्चित होत नसल्याने, कधी नव्हे एवढी अनिश्तितता तयार झाली आहे|Marathi_M|other|7.255854
processed_mr_m_politics_01339.wav|बँकांच्या मते हे डिजिटल परिवर्तन धोरण उच्चुत्तम प्रभाव ठरेल असा विश्वास आहे|Marathi_M|other|6.187750
processed_mr_m_health_00866.wav|या सर्वांमुळे आपल्या शरीराचा तोल कसा राखावा, खेळताना डोळे आणि हातपायांचा योग्य समन्वय कसा राखावा, या गोष्टी मुलं आपोआप शिकतील|Marathi_M|other|9.902938
processed_mr_m_politics_02813.wav|दरम्यान, कालच अशाच एका घटनेत चुकीच्या पद्धतीने बाईक चालवण्याला विरोध केल्याबदद्ल पुण्यामध्येच एका तरुणावर चाकूहल्ला झाला होता|Marathi_M|other|9.682354
processed_mr_m_agri_03620.wav|या वाढलेल्या तापमानाचा जिल्हयात सर्वाधिक फटका आंबा व काजू पिकाला बसणार आहे.|Marathi_M|other|5.955542
processed_mr_m_other_01716.wav|असं म्हटलं जातंय की टाटा अल्ट्रॉज इव्हीला ऑटो एक्स्पोमध्ये दाखवलं जाणार आहे|Marathi_M|other|5.676896
processed_mr_m_health_03850.wav|आपणाला जर ताप आलेला असेल आणि जर तो कोणत्याही विषाणू अथवा जीवाणूच्या प्रादुर्भावाने झाला नसेल तर ते कर्करोगाचे लक्षण असू शकते.|Marathi_M|other|9.171500
processed_mr_m_other_01959.wav|डिम्नेशियाचे रूग्ण आपलं नाव, जागेचं नाव आणि तारीख सगळ्या गोष्टी विसरू लागतो|Marathi_M|other|5.467917
processed_mr_m_health_00926.wav|त्याच्या झुंडीने त्याला सांगीतलं की माचूपिचूच्या देवाला जाऊन ये, बरा होशील,|Marathi_M|other|5.549188
processed_mr_m_education_01676.wav|अक्षरं किंवा शब्दं यांचाच अनोख्या प्रकाराने वापर करून ही चित्रं साकार होतात|Marathi_M|other|6.419937
processed_mr_m_finance_03485.wav|कॉरपोरेट बॉण्ड्सच्या उत्पन्नाच्या वरच्या मर्यादा बँकेच्या कर्जावरील व्याज दराने निश्चित केल्या जातात|Marathi_M|other|7.453229
processed_mr_m_general_01113.wav|सोलर कंजेक्शन म्हणजे यान व पृथ्वी ह्यांच्या मध्ये सूर्य येतो आणि त्यामुळे संपर्कात बाधा निर्माण होते|Marathi_M|other|7.046875
processed_mr_m_weather_01955.wav|अटल बिहारी वाजपेयी आणि अडवाणी यांच्या अटळ मैत्रीचा खऱ्या अर्थाने शेवट झाला.|Marathi_M|other|6.060042
processed_mr_m_weather_00861.wav|शिवाय काही ठिकाणी बंडखोरांनी वातावरण तापविले असल्याने जनता निकालाला घेऊन अधिकच उत्सूक दिसून येत आहे.|Marathi_M|other|7.592542
processed_mr_m_agri_02049.wav|मुलांनीही आपल्यातील सुप्त कलागुणांचा वापर करून बांबू आणि बियांपासून विविध राख्या तयार केल्या होत्या. |Marathi_M|other|7.186208
processed_mr_m_agri_01685.wav|चेंबरमध्ये सुपीक माती, कोकोपीट, गांडूळ खत व चिलासारख्या वनस्पतींच्या मिश्रणाची जाळी लावण्यात आली आहे|Marathi_M|other|7.952458
processed_mr_m_finance_03343.wav|रेपोरेट कपात होण्यापूर्वी कर्ज घेतलेल्या ग्राहकांचा फ्लोटिंग किंवा बदललेला व्याजदर कमी केला जात नाही|Marathi_M|other|7.534500
processed_mr_m_finance_03319.wav|यावर उपाय म्हणजे सदर प्रस्तावातील विमा धारकांच्या हिताची काही कलमे आहेत ती तशीच ठेवून हप्त्यातील वाढ कमीत कमी राहील हे पाहणे. |Marathi_M|other|9.900000
processed_mr_m_general_01930.wav|"सेंट निकोलस असलेल्या ठिकाणांचे वैशिष्ठ्य की केवळ या शाखेत तारे एक अद्वितीय मार्ग आहे असे मानले जाते|Marathi_M|other|8.242708
processed_mr_m_weather_00388.wav|रशियन अभिनेत्री तात्याना कोन्युकोवाने कॅमेरा रोल केला, तर पोलिश अभिनेत्री बार्बारा पोलोन्स्कानं क्लॅपर पर्सन म्हणून काम केलं.|Marathi_M|other|10.065479
processed_mr_m_agri_01733.wav|परसबाग आणि शेती करणा्या स्त्रियांनी सुगीनंतर उत्तम बियाणे निवडून ते पुढील पेरणीसाठी नीट राखून ठेवले. |Marathi_M|other|7.673813
processed_mr_m_finance_02958.wav|एकूण मुस्लिमांपैकी फक्त बारा  टक्के लोकांचे बँकेत खाते आहे आणि त्यापैकी जेमतेम अडीच टक्के लोकांना बँकेकडून कर्ज मिळालेले आहे.|Marathi_M|other|9.043792
processed_mr_m_education_03351.wav|शिवराज संभाजी अभंगे असे आत्महत्या केलेल्या व्यक्तीचे नाव असून मृत्यूपूर्वी त्याने लिहलेल्या चिठ्ठीतून हा प्रकार उघड झाला आहे.|Marathi_M|other|10.053875
processed_mr_m_education_00926.wav|नातीची परीक्षा संपल्यावर जिम कॉर्बेट नॅशनल पार्कला भेट द्यायची असा बेत ठरला|Marathi_M|other|6.709333
processed_mr_m_general_02262.wav|त्यानंतर भिंतीच्या अर्ध्या भागापर्यंत टाईल्स व वरच्या भागाला रंग दिला जायचा|Marathi_M|other|5.839437
processed_mr_m_weather_01960.wav|यातून एक मार्ग पालवी आणि रेन्बो फाउंडेशन या संस्थांनी उपलब्ध करून दिला आहे.|Marathi_M|other|6.187750
processed_mr_m_politics_00542.wav|निर्वासितांना नागरिकत्व व मतदानाचा अधिकार देणे हे इंडिजिनस लोकांच्या मानवी हक्कांचे आणि घटनात्मक हक्कांचे उल्लंघन मानले जाते.|Marathi_M|other|9.953125
processed_mr_m_finance_02824.wav|'प्लास्टिक मनी' अर्थात क्रेडिट आणि डेबिट कार्डाच्या माध्यमातून व्यवहार वाढावेत, यासाठी सरकारनं एक महत्त्वाचं पाऊल उचलण्याचा निर्णय घेतलाय|Marathi_M|other|9.461750
processed_mr_m_finance_00646.wav|यंदाच्या वर्षी मागील वर्षापेक्षा एकूण ८ टक्के जादा महसूल जमा करण्यात आल्याचे अर्थ राज्यमंत्री राजेंद्र मुळक यांनी विधान परिषदेत सांगितले.|Marathi_M|other|9.728792
processed_mr_m_agri_00580.wav|पारंपरिक पिकांपेक्षा वेगळी शेती करताना अर्धा एकरात कौस्तुभने विविध परदेशी एक्झॉटिक भाजीपाला पिकांची वाट चोखाळली.|Marathi_M|other|8.904479
processed_mr_m_education_01677.wav|अश्फाक मरेपर्यंत नमाजी मुसलमान होता पण धर्मापेक्षा त्याला देश वरचढ वाटत होता गोर गरिबांचे हित महत्वाचे वाटत होते|Marathi_M|other|9.693958
processed_mr_m_health_02868.wav|वार्‍यामुळे हे विषाणू हवेत पसरत असल्याने येथून जाणा्या नागरिकांना श्वसनाचे विकार होण्याचा धोका निर्माण झाला आहे. |Marathi_M|other|8.358813
processed_mr_m_other_02998.wav|चिमणी पाखरं या अभिनेत्री पद्मिनी कोल्हापुरे अभिनीत मराठी चित्रपटात निहारने त्यांच्या अपंग मुलाची भूमिका केली आहे|Marathi_M|other|8.289146
processed_mr_m_other_00915.wav|इंडियन ग्राँप्रीला रेड सिग्नल मिळाला असला तरी पुढील वर्षी रशिया आणि न्यूजर्सीत नवी ग्राँप्री सुरू केली जाणार आहे|Marathi_M|other|8.370417
processed_mr_m_health_02982.wav|यावेळी नद्यांमध्ये स्नान केल्याने शरीराचे आजार बरे होतात, म्हणून या दिवशी नद्यांमध्ये स्नान करण्याला महत्त्व आहे|Marathi_M|other|7.900000
processed_mr_m_agri_02139.wav|ट्रॉलिंग, बुलट्रॉलिंग मासेमारी विनाशकारी मासेमारी असून त्यांच्यामुळे मत्स्यपीक आणि माशांच्या जाती नष्ट होत आहेत. |Marathi_M|other|8.358813
processed_mr_m_politics_00377.wav|वास्तविक बलात्कार, दरोडा, खून, देशद्रोह यासारख्या गंभीर गुन्ह्यातही जामीन मागण्याचा अधिकार कायद्याने दिलेला आहे.|Marathi_M|other|8.645000
processed_mr_m_other_02064.wav|नाच आणि नमनाला आवडीने आपण कितीही दूर जातो हे कौतुकाने सांगतो तसे याचे किस्से आता या स्पर्धेंचे सांगितले जात आहेत|Marathi_M|other|8.400000
processed_mr_m_politics_01358.wav|आबालवृद्ध विविध खेळांत उत्फूर्तपणे सहभागी होत असतात पण काही लोक मैदाने सोडून थेट रस्त्यांवर खेळण्याचे धाडस करतात|Marathi_M|other|8.532958
processed_mr_m_other_00730.wav|अमेरिकेचे गुणगान करून सर्व मोठ्ठ्या हस्तींशी माझी कशी ओळख आहे हे बोलण्याच्या ओघात मी पाव्हण्याला खुबीने सांगितले|Marathi_M|other|8.242708
processed_mr_m_finance_03420.wav|तानाजी भाऊ साठे यांच्या वारस पत्नीस संस्थेकडील देय रकमेचा व विमा क्लेमच्या रकमेचा चेक प्रदान करताना ते बोलत होते|Marathi_M|other|9.415313
processed_mr_m_general_02542.wav|त्याचा उल्लेख चिनी प्रवासी ह्युएनसंग व प्रख्यात संस्कृत कवी बाण हर्षचरित यांनी केला आहे|Marathi_M|other|7.325521
processed_mr_m_weather_01801.wav|संध्याकाळी रथयात्रा पूर्ण झाल्यावर शेवटी खोताचा म्हणजे भानूंच्या कवाडीवर रथ लुटला जातो.|Marathi_M|other|7.453229
processed_mr_m_agri_02453.wav|ऊसाचे पीक जोरदार आले, मात्र ऊस विकायचा कुठे या प्रश्नाने किसन गोंधळी यांना ग्रासले आहे. |Marathi_M|other|6.930792
processed_mr_m_general_02271.wav|तरीही आपल्या स्वप्नासाठी तेथे जायचेच अशी खूणगाठ बांधून विष्णूने कोल्हापूरचा रस्ता धरला. |Marathi_M|other|6.779854
processed_mr_m_other_02412.wav|आणि एफ सी आर ए कायद्याचे ग्रीनपीस ने कसे कसे उल्लन्घन केले आहे ते कलमानिशी सांगितले आहे|Marathi_M|other|6.977229
processed_mr_m_politics_02793.wav|कोरियन महिला संघ मैदानावर उतरताच आर्मी ऑफ ब्युटीजनी स्टॅण्ड्समधून लक्ष वेधून घेतले होते|Marathi_M|other|6.942396
processed_mr_m_politics_00629.wav|आपल्या अमोल कोल्हेंनी इतिहास पुढं आणला आहे असं म्हणत त्यांनी कोल्हेंची स्तुती केली आहे.|Marathi_M|other|6.315458
processed_mr_m_health_00370.wav|तुम्हाला चहा पितानाच स्मोकिंग करण्याची सवय असेल तर तुम्हाला कर्करोग होण्याचा धोका वाढतो|Marathi_M|other|6.739687
processed_mr_m_agri_01296.wav|निझामाने या भागातील कापूस पिकाचे महत्त्व लक्षात घेऊन नांदेडला उस्मानशाही मिल काढली होती |Marathi_M|other|6.385104
processed_mr_m_agri_01742.wav|रेहमान हा वाघेरा येथे ट्रॅक्टर खाली करून पुन्हा पाणी भरण्यासाठी नाटवीच्या दिशेने निघाला|Marathi_M|other|6.400000
processed_mr_m_agri_03338.wav|झेंडूसाठी सुपीक, पाणी धरून ठेवणारी परंतु पाण्याचा योग्य निचरा होणारी जमीन चांगली मानवते|Marathi_M|other|7.100000
processed_mr_m_finance_00753.wav|रेल्वेत रोख चार लाख रूपयांची बॅग विसरणे व ती सर्व रक्कम जशीच्यातशी परत मिळणे खुपच कठीण.|Marathi_M|other|7.244250
processed_mr_m_health_01539.wav|डास चावताना एक प्रकारचे चिकट पदार्थ शरीराच्या त्वचेत सोडून शरीरातील रक्त शोषून घेत असतो|Marathi_M|other|6.700000
processed_mr_m_general_01868.wav|डोन्ने जेव्हा जेव्हा हृतिकचा चित्रपट पाहायची तेव्हा दिनेश्वर टीव्ही बंद करायला सांगायचा|Marathi_M|other|5.600000
processed_mr_m_finance_00040.wav|स्नातक खालील भागात प्रशिक्षित केले जातील. अर्थशास्त्र, व्यवस्थापन, माहितीशास्त्र, व्यापार व्यवसाय आणि ऑर्थोडॉक्स टेक्नॉलॉजी.|Marathi_M|other|9.697188
processed_mr_m_weather_00879.wav|कुलभूषण यांना पाकिस्ताननं नेमकी कुठून अटक केली, कशासाठी केली, याबाबत संभ्रमाचं वातावरण असल्याचं बिलावल भुत्तोंनी म्हटलं आहे.|Marathi_M|other|9.868104
processed_mr_m_agri_01388.wav|या प्रकल्पांच्या माध्यमातून पिण्याच्या पाण्याची सोय करणे, शेती बरोबरच उद्योगाला पाणी उपलब्ध करून देण्याला प्राधान्य दिले आहे|Marathi_M|other|8.451688
processed_mr_m_finance_00803.wav|भांडवल बाजारातील काळा पैसा प्रकाशाच्या वेगापेक्षा अधिक वेगाने हस्तांतरित करणाया या कंपन्या भांडवल बाजारातील कृष्णविवर ठरतात.|Marathi_M|other|9.159896
processed_mr_m_health_03034.wav|कर्बोदके जास्त असणारा आहार मन आणि मेंदू शिथिल होण्यास मदत करतो|Marathi_M|other|5.851063
processed_mr_m_general_01964.wav|रेल्वेने राज्यात त्रैभाषिक तीन भाषा धोरण राबवून सर्व माहिती मराठी, हिंदी व इंग्रजी या क्रमानुसार असावी, असे आदेश दिलेले होते|Marathi_M|other|10.019042
processed_mr_m_education_02753.wav|ज्यूंचा परमेश्वर एकच व न्यायी असला तरी एक प्रकारचा सौदागर आहे.|Marathi_M|other|5.943937
processed_mr_m_weather_00732.wav|दात घासताना खॅक खॅक करून हा चिकटा काढायची पूर्वापार पद्धत आहे.|Marathi_M|other|5.300000
processed_mr_m_education_01479.wav|तसेच बर्हिजी नाईक यांच्या भूमिकेत असलेल्या प्रसाद ओकने या चित्रपटात अनेक व्यक्तिरेखा साकारल्या आहेत|Marathi_M|other|7.962500
processed_mr_m_agri_01329.wav|हिरपूर शेतशिवार व लगतच्या शिवारातील नव्वद  टक्के जमीन काळी असल्यामुळे खरीप हंगाम हातातून निघून गेला|Marathi_M|other|7.267479
processed_mr_m_education_00207.wav|राज्यातील विविध निर्बंध टप्प्याटप्प्याने हटवले जात असून सध्या जनजीवन सुरळित होण्याच्या मार्गावर आहे|Marathi_M|other|7.978667
processed_mr_m_agri_03632.wav|परंतु मध हे गरम पाण्यात मिसळू नये कारण यामुळे त्यात समाविष्ट असलेल्या जीवनसत्वे व पोषकांचा नाश होतो|Marathi_M|other|8.103396
processed_mr_m_weather_01435.wav|नियतीमुळे समुद्रामध्ये दोन ओंडके एकत्र भेटतात आणि भेटल्यावर दूर होतात. मनुष्यांचे मिलनही असेच होते.|Marathi_M|other|7.500000
processed_mr_m_general_00217.wav|त्याने जमदग्नींचा पुत्र परशुराम हा आश्रमात नाही असे बघून आश्रमावर हल्ला केला व जमदग्नींना ठार मारले|Marathi_M|other|8.080167
processed_mr_m_education_00955.wav|मग आता चष्म्याच्या धाग्यावर चष्मा सोडून कोणाकोणाच्या कशाकशाच्या किंमतींची चर्चा करण्याची इच्छा आहे?|Marathi_M|other|9.408000
processed_mr_m_education_02792.wav|हे योगाब्धी ज्ञानदेवांनी अतिशय सोपे करून योगशास्त्र शिकविले आहे आणि त्यानेच चारही मुक्ती मिळविल्या.|Marathi_M|other|9.148292
processed_mr_m_other_00166.wav|म्हणजे व्यक्ती-व्यक्ती, व्यक्ती-कुटुंब, व्यक्ती-समाज आणि व्यक्ती-संस्था असा चौपदरी संघर्ष इथे दिसतो|Marathi_M|other|8.695500
processed_mr_m_other_01712.wav|आज ओपेरामध्ये अशा पक्षांना गायकांनी गायन केले आहे ज्यांनी गातगावांचे फाल्सेटो तंत्र विकसित केले आहे|Marathi_M|other|8.219500
processed_mr_m_health_02016.wav|विविध नकारात्मक भावनांवर इलाज करणारी अडतीस  औषधे सहा वर्षांच्या अथक प्रयत्नातुन त्यांनी शोधुन काढली|Marathi_M|other|7.488062
processed_mr_m_health_03901.wav|आर्द्र कोथ झालेला भाग ओलसर आणि सुजलेला दिसतो आणि जीवाणूंच्या प्रादुर्भावामुळे त्याला दुर्गंधी येते. |Marathi_M|other|6.826292
processed_mr_m_education_02964.wav|मोठ्या भावाने पबजी खेळण्यास मनाई केल्याने राग अनावर न झाल्याने लहान भावाने कैचीने शरीरावर वार केले.|Marathi_M|other|8.701875
processed_mr_m_education_00474.wav|पाकिस्तानच्या पंजाब प्रांतातील एका दर्ग्यात २० व्यक्तिंची हत्या करण्यात आल्याचा प्रकार उघड झाला आहे|Marathi_M|other|8.106667
processed_mr_m_education_01549.wav|सामना ऑनलाईन, लंडन साहित्यकार सलमान रश्दी यांची सार्वजनिक जीवनातील चांगली बाजू सगळ्यांना माहिती आहे|Marathi_M|other|10.135146
processed_mr_m_health_03320.wav|मौखिक स्वच्छता म्हणजे दोन हिरड्या, जीभ, टाळू व गालाच्या आतील भाग या सर्व अवयवांची स्वच्छता करणे होय|Marathi_M|other|8.753542
processed_mr_m_finance_02496.wav|दरम्यान, शनिवारी, फेब्रुवारी रोजी केंद्रीय अर्थसंकल्प असून त्या दिवशी सर्व सरकारी बँका संपावर असतील|Marathi_M|other|7.940854
processed_mr_m_politics_01827.wav|इथल्या प्रत्येक गोष्टीला आहे तसाच बिजिंगच्या या गल्ल्यांना म्हणजेच हुटॉन्ग्जनाही एक मोठा इतिहास आहे|Marathi_M|other|8.800000
processed_mr_m_politics_00343.wav|प्रद्युम्नच्या हत्येनंतर दहा दिवसांनी शाळा सुरू केल्याच्या निर्णयावर प्रद्युम्नच्या वडिलांनी नाराजी व्यक्त करत निर्णयाला विरोध केला आहे.|Marathi_M|other|9.426937
processed_mr_m_health_01981.wav|डॉक्टरी उपचारांनी आपल्याला बरं वाटल्याचं पाहून दयाल चौधरीना आपल्या गावात डॉक्टर हवा ह्याची जाणीव होते आणि ते सुनीलला तसं बोलूनही दाखवतात|Marathi_M|other|10.077083
processed_mr_m_weather_00774.wav|मुद्द्यांच्या आधारे महायुती निर्माण झाली, त्याची जाण असणारे आणि अनुभवी नेते म्हणून गडकरी यांनी समजूत घालावी असे तिवारी यांचे म्हणणे आहे. |Marathi_M|other|9.067021
processed_mr_m_agri_01568.wav|साठवलेल्या पाण्याचा योग्य पद्धतीने कसा वापर करावा? सांडपाणी जमिनीत कशा प्रकारे जिरवावे आदींचे महत्त्व समजून आले|Marathi_M|other|8.219500
processed_mr_m_general_00763.wav|पहिले बाजीराव पेशवे व साताऱ्याचे शाहू महाराज यांचे गुरू ब्रम्हेंद्रस्वामी यांनी मंदिराचा जीर्णोद्धार केलेला आहे|Marathi_M|other|7.836354
processed_mr_m_agri_02190.wav|दुष्काळी भागात रब्बीची पेरणीही सुरू झाली असून काही भागात तब्बल तीन वर्षांनंतर रब्बीची पिके शेतात फुलताना दिसतील|Marathi_M|other|8.962521
processed_mr_m_finance_02214.wav|महसूल विभागाच्या वतीने करमणूक, गौण खनिज, जमीन महसूल आदी कर वसूल केले जातात|Marathi_M|other|6.350292
processed_mr_m_finance_00552.wav|जर तुमच्याकडे आधीच विविध कंपन्यांचे शेअर असतील तर बॅलन्सड फंडात आणखी गुंतवणूक करणे म्हणजे अधिक जोखीम स्वीकारणे.|Marathi_M|other|8.916083
processed_mr_m_agri_01978.wav|दळलेली कॉफी भाजलेल्या बियांपेक्षा लवकर खराब होते, तसेच ती जास्त दिवस दळून ठेवली तर तिचा स्वाद व वासही कमी होतो. |Marathi_M|other|7.882792
processed_mr_m_education_02853.wav|स्वराज्याचे तोरण बांधणाऱ्या छत्रपती शिवाजी महाराजांच्या मनात स्वराज्याचे स्फुल्लिंग जिजाबाईंनी कायम जागे ठेवले.|Marathi_M|other|9.310833
processed_mr_m_weather_01398.wav|प्रकल्पीय पाणीसाठ्याच्या या दयनीय स्थितीमुळे पिण्याचा पाण्याचा प्रश्न गंभीर स्वरूप घेत असल्याचे स्पष्ट होत आहे.|Marathi_M|other|7.232646
processed_mr_m_agri_03444.wav|विहिरींच्या माध्यमातून जमिनीच्या वरील थरातील कूपनलिकाच्या माध्यमातून खालच्या थरातील पाणी अमर्याद उपसले गेले आहे|Marathi_M|other|8.358813
processed_mr_m_education_01980.wav|भाजप सरकारने आर्थिक दृष्ट्या मागास सवर्णांना नोकरी आणि शिक्षणामध्ये आरक्षण मिळावे यासाठी हे विधेयक मांडले होते.|Marathi_M|other|8.502812
processed_mr_m_agri_02668.wav|सकाळी फ्रेश झाल्यावर कोमट पाण्यात लिंबाचा अर्धा चमचा रस घालून ते पाणी प्या|Marathi_M|other|5.943937
processed_mr_m_finance_03498.wav|आता हा व्यवसाय इतका विस्तारलाय की रश्मीचे संपूर्ण कुटुंबच यात सहभागी झालेय|Marathi_M|other|5.839437
processed_mr_m_education_00740.wav|मला नाही माहीत मला हा प्रकार खायला आवडेल की नाही पण दिसतोय एकदमच टेंप्टिंग|Marathi_M|other|7.104000
processed_mr_m_health_03893.wav|पुरळ आलेल्या रुग्णास किमान आठवडाभर गर्दीच्या ठिकाणी पाठवू नये आणि रुग्णाने वापरलेल्या वस्तू निर्जंतुक कराव्यात.|Marathi_M|other|8.045333
processed_mr_m_education_03073.wav|आपण अशा प्रकारच्या गोग्गोड पठडीतल्या अनेक कथा आधीच पडद्यावर पाहिल्या आहेत.|Marathi_M|other|7.348750
processed_mr_m_politics_01461.wav|कमी तिथे आम्ही म्हणत मेकअप सोबत प्रॉपर्टी, कॉस्चुम सगळे विभाग सांभाळत गेलो|Marathi_M|other|6.454771
processed_mr_m_weather_04213.wav|सुदिप्तो सेन असे नाव सांगणाया या व्यक्तीचा पूर्वेतिहास कोणालाही ठाऊक नाही.|Marathi_M|other|5.793000
processed_mr_m_other_00608.wav|शरीर क्लांत आहे, मनही कुठेतरी थकले आहे पण विचारशक्ती आणि निरीक्षण लख्ख आहे|Marathi_M|other|7.557729
processed_mr_m_agri_02154.wav|घनरुप व द्रवरूप खतांची तुलना करता द्रवरूप जिवाणु खते अनेक बाबतीत सरस असतात|Marathi_M|other|6.118083
processed_mr_m_agri_00082.wav|ते फळ अंजीर आहे आणि अंजीर हे फळ खूप कमी लोकांनी बघितलं असू शकते मात्र ड्रायफ्रूट मधील अंजीर सर्वांना माहिती आहे|Marathi_M|other|9.543021
processed_mr_m_finance_01373.wav|त्याच्याकडे पैसे मिळण्याचा स्रोत आहे असे दिसले की बँका क्रेडीट कार्ड देतात|Marathi_M|other|5.572417
processed_mr_m_other_00707.wav|द्रौपदीचे स्वयंवर झाले आणि अर्जुनाने पण जिंकला तेव्हा द्रौपदीने पांडवांशी विवाह केला या कथेचा त्याला संदर्भ आहे|Marathi_M|other|9.334042
processed_mr_m_finance_03403.wav|शुल्कासाठीचे खाते शेड्यूल्ड बँकेत काढावे लागणार असून बँक खात्याचा वापर कर्ज किंवा इतर कारणासाठी करता येणार नाही|Marathi_M|other|8.567792
processed_mr_m_finance_01691.wav|एवढेच नव्हे तर या तंत्रज्ञानाचा लाभ देण्यासाठी मुरबाड व कल्याण तालुक्यातील एकतीस  गावांची निवडही जिल्हा प्रशासनाने केली आहे|Marathi_M|other|8.962521
processed_mr_m_health_01352.wav|डोक्याच्या एका भागात रक्ताचा पुरवठा नीट होत नसल्यास मेंदूपर्यंत ऑक्सिजनचा पुरेसा पुरवठा होत नाही आणि पेशी डॅमेज होवू लागतात|Marathi_M|other|8.869646
processed_mr_m_politics_00283.wav|यावेळी यात्रेतील मानकरी हिरेहब्बू घराण्यातील शिवानंद हिरेहब्बू, राजशेखर हिरेहब्बू यांच्या हस्ते महाप्रसाद वाटप करण्यात आला.|Marathi_M|other|8.916083
processed_mr_m_weather_02035.wav|तिच्या निमित्ताने अशी "टोटल ट्रान्स्परन्सी" लोकशाहीला कशी पूरक आहे हे लोकांना सांगताना कंपनी आता पुढची पावलं टाकायला लागते.|Marathi_M|other|9.300000
processed_mr_m_general_01772.wav|कथा खरोखरंच अत्यंत साधी, संवादही मनाला सहज स्पर्शणारे, अख्खा चित्रपट शाळा, शहरातील गल्ल्या आणि झोपडीवजा घरात चित्रीत केलेला|Marathi_M|other|10.146750
processed_mr_m_agri_00214.wav|पावसाने थैमान घातल्यामुळे शेतातील पीक तब्बल वीस दिवसांनी पावसाने उघडीप दिल्याने शेतात गवत तसेच शेतातील पिके पिवळी पडली आहेत|Marathi_M|other|9.635917
processed_mr_m_health_00626.wav|अशा रुग्णांवर उपचार सुरु असताना व प्रामुख्याने मृत्यू झाल्यानंतर त्याचे रिपोर्टींग सिव्हील हॉस्पिटलला करणे क्रमप्राप्त आहेे|Marathi_M|other|8.115000
processed_mr_m_politics_01996.wav|अप्पर वर्धा धरणात अत्यल्प पाणीसाठा असून तिवसा प्रमाणे मोर्शी व वरुड मतदार संघाची भिस्त याच पाण्यावर असल्याचे त्यांनी म्हटले|Marathi_M|other|10.077083
processed_mr_m_finance_02786.wav|एक  नोव्हेंबर दोन हजार पाच  पूर्वी अर्धवेळ व अंशत: अनुदानित तत्वावर नियुक्त शिक्षकांना जुनी पेन्शन योजना लागू करण्यात यावा.|Marathi_M|other|9.461750
processed_mr_m_education_01595.wav|राणा दग्गुबातीने सोशल मीडियावर शेअर केलेला फोटो पाहून चाहत्यांना त्याची काळजी वाटत आहे|Marathi_M|other|7.824750
processed_mr_m_finance_02712.wav|अशाप्रकारे, पगारात कपात झालेले अथवा नोकरी गमावलेले लोक खर्च करणं व कर्ज काढणं थांबवतात|Marathi_M|other|6.884333
processed_mr_m_finance_02709.wav|परदेशी गुंतवणूक आणि बहुराष्ट्रीय कंपन्या या भारताच्या आर्थिक विकासाच्या उप्रेरक ठरल्या|Marathi_M|other|6.489604
processed_mr_m_politics_00287.wav|महिला वर्गाची आवड लक्षात घेऊन लीलॅक, फ्लोरल व्हॉलेट, जॅस्मीन हे फ्लेवर बाजारात मिळतात.|Marathi_M|other|7.488062
processed_mr_m_agri_01698.wav|त्यासाठी आधी गॅसवर मोठया पातेल्यात जेवढा चीक असेल त्याच्या तिप्पट ते चौपट पाणी घ्यायचं|Marathi_M|other|6.300000
processed_mr_m_health_01468.wav|त्याला रक्ताची गरज असते, पण कैलासचे रक्त जुळत नाही म्हणून अमर रक्त देतो आणि बॉबी वाचतो|Marathi_M|other|6.512833
processed_mr_m_agri_00327.wav|परंतु नाल्याचे पाणी विहीरीत झिरपल्याने व ते पाणी पिल्याने त्यांना गॅस्ट्रोची लागण झाली|Marathi_M|other|7.365312
processed_mr_m_other_01806.wav|दरवेळी, हरेक व्यक्त्तीला त्याचं व्यसन नाही लागत, पण काही जणांसाठी ते धोकादायक ठरू शकतं|Marathi_M|other|6.350292
processed_mr_m_weather_01560.wav|त्यापूर्वी चित्कल झुत्शी आणि चंद्रा अय्यंगार यांनाही या पदांपासून दूर ठेवले गेले होते.|Marathi_M|other|6.872729
processed_mr_m_health_03420.wav|एकदा काचबिंदूचा आजार होऊन डोळे वाचलेल्यांनी दर सहा महिन्यांनी डोळ्यांचे प्रेशर तपासावं|Marathi_M|other|6.872729
processed_mr_m_other_01727.wav|नासाने मेल पाठवत विक्रम लँडरचे फोटो शोधण्यात मदत केल्यामुळे शन्मूगचे अभिनंदन केले होते|Marathi_M|other|6.756625
processed_mr_m_education_02704.wav|शेख महंमद आणि माणकोजी महाराजांचे वाङ् मय संशोधनाच्या माध्यमातून लोकांपर्यंत यायला हवे.|Marathi_M|other|7.743479
processed_mr_m_politics_03392.wav|आतापर्यंत जे काही एकदोन सिनेमे मी केले, तेथे मी थेट निवडला गेलो, असे गष्मीरने सांगितले|Marathi_M|other|6.682812
processed_mr_m_other_00173.wav|शहरातील रस्त्यांवर पार्कींगचे पट्टे मारण्यासह झेब्रा क्रॉसिंगचे पट्टे मारणे आवश्यक आहे|Marathi_M|other|7.500000
processed_mr_m_finance_03003.wav|देशातील प्रमुख शहरांच्या तुलनेत दिल्लीमध्ये इंधनावर आकारण्यात येणारे कर दर हे कमी आहेत|Marathi_M|other|7.100000
processed_mr_m_agri_02726.wav|रोपांची लागवड ऑगस्ट, एप्रिल आणि ऑक्टोबर महिन्यांत केल्यास वर्षभर फुले उपलब्ध होऊ शकतात|Marathi_M|other|6.884333
processed_mr_m_general_01167.wav|सिंधूने या सामन्यात झुंजार खेळ केला मात्र निर्णायक क्षणी वँगने खेळ उंचावत सामना जिंकला|Marathi_M|other|6.768250
processed_mr_m_agri_02957.wav|जगातील अर्धी डुकरे ही चीनमध्ये असून तेथे दरडोई डुकराचे मांस खाण्याचे प्रमाण जास्त आहे. |Marathi_M|other|6.478000
processed_mr_m_general_01543.wav|शिवाय शंभरएक अंड्यांमधून बाहेर पडलेल्यांना पिल्लू म्हणता म्हणताच त्यांचे इतर उद्योग चालू होण्याने निखळ पर्यटनाला त्यांच्यात स्थान नसावे|Marathi_M|other|9.438542
processed_mr_m_agri_02023.wav|सहकाराची गंगोत्री असणारा हा जिल्हा आणि साखर कारखान्यांचे व राहुरीच्या महात्मा फुले कृषी विद्यापीठाचे मोठे केंद्र असणारा असा हा टापू आहे|Marathi_M|other|9.484979
processed_mr_m_other_01280.wav|मेरे रश्के कमर आधीच मोठ्या प्रमाणावर हिट ठरले आहे|Marathi_M|other|4.400000
processed_mr_m_finance_03039.wav|जर कर्ज माफ झाले नसेल, तर मग एवढा पैसा जातो कुठं?|Marathi_M|other|4.225667
processed_mr_m_politics_01544.wav|याशिवाय अन्य वेळेला या ठिकाणी फुटबॉल, रग्बी, खोखो, क्रिकेटच्या स्पर्धा किंवा शर्यतही घेतल्या जातात|Marathi_M|other|7.499667
processed_mr_m_weather_02928.wav|माणसाला साठ वर्षें झाली कीं त्याची बुद्धी पूर्वीसारखी तरतरीत राहूं शकत नाहीं ती चळते, भ्रष्ट होते. |Marathi_M|other|7.200000
processed_mr_m_other_02987.wav|कैलासनेच आयोजलेल्या एका लेखक भेटीत बोलताना रा चिं ढेरे यांनी खलील जिब्रानचे विधान उद्धृत केले होते|Marathi_M|other|8.400000
processed_mr_m_other_02250.wav|सेक्स स्कॅंडलच्या आरोपांमुळे आपल्याला सार्वजनिक कार्य करताना अडचणी येत असल्याचे त्यांनी म्हटले आहे|Marathi_M|other|6.849521
processed_mr_m_agri_03346.wav|केकसाठी लागणारा मैदा, साखर, कोको पावडर, बेकिंग पावडर चाळण्यासाठी बारीक जाळीच्या चाळणीचा वापर करावा|Marathi_M|other|8.231104
processed_mr_m_general_00167.wav|पुढील ट्रंक प्रवेगक तरफ दाबणे, तो फ्रेम ऊर्जा रोलबॅक स्थानांतरीत ज्यामुळे शटर उघडण्याच्या उद्भवणार|Marathi_M|other|8.660667
processed_mr_m_other_02145.wav|नाटकाच्या शेवटी सादर होणाऱ्या  संगीतकार अशोक पत्कींच्या गाण्यात नाटकाचे सार असल्याचे दामले म्हणाले|Marathi_M|other|6.466375
processed_mr_m_politics_01120.wav|या प्रकरणात पोलिसांना पाहिजे असलेले मुख्य आरोपी अश्फाक आणि मोईउद्दीन पठाण यांना गुजरातने अटक केलीय|Marathi_M|other|8.010521
processed_mr_m_health_01834.wav|सुनंदाने त्यांना ड्रग सोडताना जो त्रास होतो तो कमी करण्याची औषधे लिहून दिली आणि त्यांना निरोप दिला|Marathi_M|other|6.800000
processed_mr_m_agri_02396.wav|एमएलडी पाणी शुद्धीकरण करण्याचा प्रकल्प उभारण्यात येत असून पण वाळूची उपलब्धता नसल्याने काम रेंगाळले|Marathi_M|other|7.500000
processed_mr_m_agri_03085.wav|त्यासाठी उकळलेल्या चहापत्तीत पाणी टाकून ते एकदा गरम करावे आणि गाळून ते पाणी स्प्रे बॉटलमध्ये भरावे|Marathi_M|other|7.557729
processed_mr_m_health_03503.wav|म्हणूनच व्हायरल किंवा बॅक्टेरियल विषाणूंच्या वेळी डॉक्टरांनी टीबीची प्रसुति करण्यास प्रतिबंध करावा|Marathi_M|other|7.546104
processed_mr_m_general_01510.wav|विघ्नहर्ता याने रहेजा स्कूल ऑफ आर्ट येथून पदविका ते मास्टरी असा चित्रकलेच्या शिक्षणाचा प्रवास केला|Marathi_M|other|7.673813
processed_mr_m_agri_03164.wav|खार्‍या पाण्यातील मासे खार्‍या पाण्याच्या हौदात ठेवावे लागतात व त्यात समुद्राचे पाणी खेळवावे लागते|Marathi_M|other|6.350292
processed_mr_m_weather_00257.wav|तसेच समुद्र चँनेलचे सुरू असलेल्या ड्रेंझिंगच्या कामाची प्रत्यक्ष ड्रेंझिंग बोटीवर जाऊन पाहणी केली.|Marathi_M|other|8.138229
processed_mr_m_politics_01553.wav|त्यातल्या काही तरुण हौशी मुंबई वरून खास त्या सोहळ्यसाठी आलेली मंडळी होती त्यांनी मटण बनवायचे ठरवले|Marathi_M|other|7.894417
processed_mr_m_other_01096.wav|आजही शर्मिला कालच्या सारखाच न पेलणारा डायलोग टाकून जायला निघाली भाऊंनीही नेमका कालचाच डायलोग टाकला|Marathi_M|other|7.789917
processed_mr_m_health_01279.wav|डॉक्टरांनी अवघ्या सहा दिवसांच्या या बाळावर तब्बल दहा तासांची शस्त्रक्रिया करून त्याचे प्राण वाचवले|Marathi_M|other|6.900000
processed_mr_m_health_02837.wav|प्रौढत्वातील मूळ पेशी या विशिष्ट अवयवांत वास्तव्य करतात आणि तिथल्या विशिष्ट पेशींची निर्मिती करतात|Marathi_M|other|7.800000
processed_mr_m_finance_03154.wav|तसेच अनेक मोठ्या खाजगी बँका मोठ्या कॉर्पोरेट्सना दिलेल्या महाकाय कर्ज बोझ्याखाली दडपलेल्या आढळतात. |Marathi_M|other|8.126604
processed_mr_m_health_01796.wav|आजारी माणसाच्या रक्तातील डेंग्यू विषाणू या डासांच्या मादीमार्फत निरोगी व्यक्तीस संक्रमित केले जाते|Marathi_M|other|7.453229
processed_mr_m_general_01394.wav|आधी वृत्तवाहिन्या, नंतर सोशल मीडिया आणि आता फोटोची सेल्फी आणि हातात मोबाईलच्या रूपात उपलब्ध असलेला सोशल मीडिया|Marathi_M|other|8.788375
processed_mr_m_weather_02939.wav|हिमालयात वावरणारी एपची प्रजाती असलीच तर खाली मोजक्याच असलेल्या जंगलात छपून राहणं त्यांच्यादृष्टीने अशक्यच आहे.|Marathi_M|other|8.544562
processed_mr_m_politics_01493.wav|ऐतिहासिक वास्तुशिल्पं पुण्याजवळ आढळून आली आहेत भारताचा हा ऐतिहासिक वारसा जतन करण्यासाठी काही तरुण सरसावले आहेत|Marathi_M|other|8.815625
processed_mr_m_health_01916.wav|हे डोसेज बाजारात उपलब्ध नसल्याने डॉक्टर डोसचा एक चतुर्थांश किंवा एक अष्टमांश भाग रुग्णाला देण्याचा सल्ला देतात|Marathi_M|other|8.173042
processed_mr_m_general_01311.wav|विश्वासार्हता व टिकाऊपणा सिद्ध करायच्या निराकार व ठिसूळ प्रश्नावर किती वेळ लागला असता हे झियांच्याच हातात होते|Marathi_M|other|8.950917
processed_mr_m_health_01111.wav|पाचसहा महिन्यांच्या बाळांमध्ये किरकोळ सर्दी, खोकला व बारीक धाप लागत असेल तर त्याला ब्रोक्रोलिट्स आजार असू शकतो|Marathi_M|other|8.660667
processed_mr_m_agri_02574.wav|धनु या राशीच्या व्यक्तींनी पाण्यात कुंकू, केसर पिवळ्या रंगाचं फूल घालून ते पाणी सूर्याला अर्घ्य म्हणून द्यावं.|Marathi_M|other|7.766708
processed_mr_m_weather_03879.wav|अनेक मुद्दे, विचार, तथ्यं विरोधात असतानाही मोदींना मिळालेलं हे प्रचंड यश म्हणजे मोदींचाच करिश्मा म्हटला पाहिजे|Marathi_M|other|8.300000
processed_mr_m_general_00263.wav|रशियन चाहत्यांना हॉकी खेळाडू, "स्पार्टाकस" आणि एक संघ खेळाडू म्हणून त्याच्या विजय या कामगिरी नेहमी लक्षात ठेवा|Marathi_M|other|8.753542
processed_mr_m_education_00598.wav|ब्रिटिशांच्या काळात इंग्लंडच्या राणीला जेव्ह्या शिकार करायची होती तेव्ह्या फतेसिंहजी तेथे व्यवस्था पहायला होते|Marathi_M|other|8.128000
processed_mr_m_agri_00126.wav|बँकेच्या पाठीमागील शेती आणि ऊस तसेच निर्मनुष्य ठिकाण शोधून लाकडी शिडी लावून चोरट्यांनी खिडकीचे लोखंडी गज कापले|Marathi_M|other|9.583438
processed_mr_m_general_03142.wav|भारतीय क्रिकेट संघातील आघाडीचा खेळाडू उमेश यादव याने सोमवारी, तेवीस  एप्रिलला त्र्यंबकेश्वरी जाऊन दर्शन घेतले.|Marathi_M|other|8.521354
processed_mr_m_politics_02082.wav|मथुरेतील कँट रेल्वे स्थानकात जीआरपी प्रभारी असलेल्या सोनू कुमार या पोलिसाने वर्दीतील माणूसकीचे दर्शन घडवले आहे|Marathi_M|other|9.287604
processed_mr_m_education_01194.wav|कोकण रेल्वेने धावत्या रेल्वेचं इंजिन डब्ब्यांपासून वेगळं होणं हा प्रकार तांत्रिक कारणामुळे झाल्याचं म्हटलं आहे|Marathi_M|other|8.242708
processed_mr_m_other_03841.wav|त्यामुळे इब्न मासवी आणि अलरझी यांसारख्या नामचीन हकिमांनी लिहिलेल्या पाककृतींच्या पुस्तकांना चांगलीच मागणी होती|Marathi_M|other|8.649062
processed_mr_m_politics_01033.wav|निवडणुका आल्या की अशिक्षित कुणबी समाजाला आमिषं दाख़वून, मतदार म्हणून आजवर सगळ्याच पक्षाच्या नेत्यांनी वापर केला|Marathi_M|other|8.521354
processed_mr_m_other_01257.wav|बिल कोस्बीसारख्या माणसाकडे आपल्याला काही शिकायला मिळतंय, तो आपला मेन्टॉर होऊ पाहतोय या कल्पनेनेच हुरळून गेल्या|Marathi_M|other|7.569333
processed_mr_m_agri_02385.wav|छाटलेल्या भागावर ताबडतोब दहा  टक्के बोर्डोपेस्ट एक  किलो चुना अधिक एक  किलो मोरचूद प्रति दहा  लिटर पाणी लावावी|Marathi_M|other|8.660667
processed_mr_m_health_00176.wav|"पोस्टमार्टेम नुसार उंचावरून पडून कवटी फुटून मेंदूला झालेली जबर दुखापत आणि अविरत रक्तस्त्राव यामुळे मृत्यू एवढंच कळू शकतंय|Marathi_M|other|9.914542
processed_mr_m_agri_01527.wav|एक  कच्ची कैरी किसून घ्यावी व पाण्यात कोळून पाणी गाळून घ्यावे|Marathi_M|other|4.550729
processed_mr_m_education_01187.wav|तसंच भविष्यात शास्त्रीला भेटेन तेव्हा या किश्शाबद्दल विचारेन, कारण असा कोणताच प्रकार घडला नव्हता, असं गांगुली म्हणाला होता|Marathi_M|other|9.270625
processed_mr_m_education_01714.wav|"हो अभिजीत, आणि मला हे ही ठाऊक आहे की तुझं माझ्यवर प्रेम नाही|Marathi_M|other|5.676896
processed_mr_m_finance_02680.wav|मात्र, बँका अशा का वागत आहेत, हे सुध्दा समजून घेणे गरजेचे आहे|Marathi_M|other|5.500000
processed_mr_m_agri_01396.wav|सध्या मासेमारी बंद असल्याने केरळ, आंध्र प्रदेश, तामिळनाडू, ओरिसा, महाराष्ट्र आदी राज्यांतून गोव्याला मासळी पुरवठा होत आहे. |Marathi_M|other|8.997354
processed_mr_m_weather_02357.wav|यांत माझं भरपूर काही मिस्स होतं तसं ते जाणवून मला खटकू लागलं. |Marathi_M|other|5.026750
processed_mr_m_politics_01885.wav|श्रीराम सेनेचे प्रवक्ता श्री जयराम हब्बिकल्लु यांनी श्रीराम सेनेचा प्रस्तावित अंधश्रद्धा कायद्याला विरोध असल्याचे सांगितले|Marathi_M|other|9.183125
processed_mr_m_education_01190.wav|भय्युजी महाराजांनी जी अनेक कामं सुरू केली, त्यातलीच ही एक आहे|Marathi_M|other|5.270562
processed_mr_m_agri_00128.wav|नोव्हेंबर महिन्यात मोठ्या प्रमाणात वनराई बंधारे बांधून हे वाया जाणारे कोट्यवधी लिटर्स पाणी थांबविता आणि जमिनीत मुरवता येते|Marathi_M|other|9.902938
processed_mr_m_weather_04203.wav|अशा व्यवहारांना पूर्वमंजुरी असलेल्या ऑफर्स असेही म्हटले जाते.|Marathi_M|other|5.154458
processed_mr_m_weather_02170.wav|विंडीजचे वेगवान गोलंदाज शेल्डॉन कॉट्रेल व पुन्हा तंदुरुस्त झालेला अल्जारी जोसेफ यांनी पहिल्या वनडेत उत्तम कामगिरी साकारली.|Marathi_M|other|9.392104
processed_mr_m_health_01190.wav|अपघात, शारीरिक दोष, व्यंगामुळे लहान वयात आलेल्या विकृती आदींवर प्लास्टिक सर्जरी वा कॉस्मेटिक सर्जरीद्वारे उपचार शक्य असतात|Marathi_M|other|9.798438
processed_mr_m_other_02528.wav|पण त्यावेळी आईने दिलेल्या शिदोरीची आठवण झाली आणि मी बॅग उघडली|Marathi_M|other|4.724896
processed_mr_m_agri_01869.wav|महाराष्ट्रात प्रथमच कापसाच्या सरळ वाणात महाबीज मार्फत बीटी वाण आणण्याचा प्रयोग करण्यात आला आहे, असेही यावेळी सांगण्यात आले|Marathi_M|other|8.300000
processed_mr_m_weather_02233.wav|आम्ही कल्पना करू शकतो त्यापेक्षा आपले शरीर जास्त प्रगत आणि आपोआप पुनर्व्युत्पन्न होणारे आणि स्वत:ची प्रशासकीय प्रणाली आहे. |Marathi_M|other|9.670729
processed_mr_m_other_01441.wav|त्याची मस्क्युलर बॉडी बघून तो कुठल्याच अॅँगलने गरीब दिसत नाही|Marathi_M|other|4.620396
processed_mr_m_general_02346.wav|यातच काही वृत्तपत्रांनी स्वच्छ भारत, उज्ज्वला, प्रधानमंत्री आवास योजना या सर्व योजनांच्या सरकारी गुणगानाचे पितळ उघडे पाडले|Marathi_M|other|10.019042
processed_mr_m_agri_02992.wav|यावेळेत साधं पाणी प्राशन न करता फक्त नारळ पाण्याचे सेवन करावे|Marathi_M|other|5.282167
processed_mr_m_other_01149.wav|आजकाल फोनमध्ये कॅमेरा असल्यामुळे तुम्ही पटकन फोटो काढता आणि आत्तापर्यंत गोड असणारे मिनी आणि मिकी आता आमच्या डब्ब्यात पैसे टाका सांगतात|Marathi_M|other|9.357271
processed_mr_m_finance_01427.wav|मोठया प्रमाणावर केलेल्या तरतुदी आणि बुडीत खाती घातलेल्या बँकांचे खर्च वाढतात, नेट मार्जिन्स कमी होतात व ठेवींवरचे दर कमी ठेवावे लागतात|Marathi_M|other|9.090229
processed_mr_m_education_00249.wav|त्यामुळे राष्ट्रवादीच्या साता्याच्या बालेकिल्ल्याला खिंडार पडून इथे पहिल्यांदाच भाजपचा झेंडा फडकणार असल्याची चिन्हं असल्याची चर्चा आहे|Marathi_M|other|9.930667
processed_mr_m_education_01524.wav|मी तर असे म्हणेन की तुम्ही सर्वजण शिवाजी महाराजांची एक्सेंडेट फॅमिली आहात|Marathi_M|other|6.942396
processed_mr_m_weather_01785.wav|त्यांच्या दृष्टीने आपण त्यांचे मित्र कमी आणि संभाव्य गिऱ्हाईक जास्त असतो.|Marathi_M|other|5.154458
processed_mr_m_health_02131.wav|अशी छायाचित्रं आपल्याला जहाल वास्तवाकडे डोळे उघडे ठेवून पहायला भाग पाडतात|Marathi_M|other|5.851063
processed_mr_m_agri_03452.wav|ही खते जास्त प्रमाणात वापरली गेल्यास झाडे करपून जाण्याचा धोका उद्भवू शकतो|Marathi_M|other|5.549188
processed_mr_m_weather_01609.wav|" या गाण्यातल्या इंजिनाला रुळावरुन उचलून आकाशात नेणारी कडवीही तयार होतात.|Marathi_M|other|5.600000
processed_mr_m_agri_03659.wav|डाळीच्या धान्याची बहुतेक सर्व पिके इतिहासपूर्व कालापासून लागवडीखाली आहेत. |Marathi_M|other|6.234187
processed_mr_m_agri_02925.wav|अशा परिस्थितीत रेशीम शेती ही या भागातील शेतक्यांना अधिक आश्वासक वाटते आहे|Marathi_M|other|5.955542
processed_mr_m_health_03863.wav|पुरुषांचे वय जसजसे वाढत जाते, तसतसे त्यांच्या लघवीविषयक अडचणी वाढत जातात. |Marathi_M|other|6.176125
processed_mr_m_education_00499.wav|पण राम राम म्हणणे हा प्रकार स्थुलांतून सूक्ष्माच्याही पलीकडे जाण्याचा आहे|Marathi_M|other|6.293333
processed_mr_m_weather_00900.wav|टोकियो हा ईके पूर्व जपान, कांतो आणि चिबा प्रीफेक्चुअर प्रदेश समावेश होतो.|Marathi_M|other|6.559271
processed_mr_m_finance_01484.wav|परंतु त्यांची एक अपेक्षा ट्रम्प यांनी पूर्ण केली आहे ती म्हणजे कर कपातीची|Marathi_M|other|5.166062
processed_mr_m_education_02732.wav|तुम्ही पुण्यात असाल तर तुमचं शिष्यत्व मिळेल का? मीही सद्ध्या पुण्यात आहे.|Marathi_M|other|6.187750
processed_mr_m_agri_03163.wav|त्यामुळेच कृषी क्षेत्रात फुलशेती हे भरपूर नफ्याचं व महत्त्वाचं मानलं जातं|Marathi_M|other|5.900000
processed_mr_m_health_01257.wav|आंब्याच्या दिवसात राघूंचे थवे नि उनाड माकडांच्या टोळ्या लेखकाला भूल पाडीत|Marathi_M|other|5.793000
processed_mr_m_agri_01627.wav|पुदिन्याची पाने खलबत्त्याने कुटून घ्यावी त्यात थोडे पाणी घालून कुस्करून घ्यावी त्यातील रस वेगळा काढावा पाने व्यवस्थित पिळून जास्तीतजास्त रस काढावा|Marathi_M|other|9.183125
processed_mr_m_agri_02725.wav|जून, जुलैमध्ये लागवड केलेल्या कांदा पिकाला चार वेळा अवकाळी पावसाने झोडपले|Marathi_M|other|5.700000
processed_mr_m_agri_01096.wav|झेंडू व इतर फुले मथुरा, वृंदावन व वाराणसी या उत्तरप्रदेशातील भागात जातात.|Marathi_M|other|7.104938
processed_mr_m_finance_02433.wav|सर्व क्रेडिट आणि डेबिट कार्डांचा वापर हा अधिकाधिक ठिकाणी करण्याची गरज आहे|Marathi_M|other|6.094875
processed_mr_m_education_01756.wav|अधिकृत निवृत्ती बोरिस येल्त्सिन नंतर प्रथमच देशातील सार्वजनिक जीवनात सहभागी झाले होते|Marathi_M|other|7.743479
processed_mr_m_agri_03109.wav|दुष्काळाच्या सावटाने रानातील माती अशी कोरडी पडली असून दूरवर निष्पर्ण वृक्ष दिसत आहेत. |Marathi_M|other|6.800000
processed_mr_m_politics_00664.wav|रेल्वे स्टेशन परिसरात रिक्षाचालक शेख गफार याने नो पार्किंगमध्ये आपली रिक्षा उभी होती.|Marathi_M|other|7.735000
processed_mr_m_health_03918.wav|अशा रोजच्या नोंदीचा आलेख काढल्यास बीजनिर्मितीच्या सुमारास तापमान अचानक वाढलेले आढळते. |Marathi_M|other|6.745021
processed_mr_m_agri_00397.wav|झाडांची मुळे आणि खोडांमध्ये गाळ आणि बॅक्टेरिया अडकून राहत असल्यामुळे पाणी शुद्ध होते.|Marathi_M|other|7.116542
processed_mr_m_health_03306.wav|बहुतेक स्त्रियांमध्ये शरीरातील स्कॅव्हेंजर सिस्टम हे मासिक पाळीचे रक्त साफ करून टाकते|Marathi_M|other|6.600000
processed_mr_m_politics_03412.wav|केंद्र सरकारनं स्थानिक स्वराज्य संस्थांवर लावलेल्या फ्रिंज बेनीफिट टॅक्सची हीच गत आहे|Marathi_M|other|7.706563
processed_mr_m_health_01360.wav|जर बाळाला ताप आला असेल तर आपण त्याला फुलब्राफी गोळी किंवा सिरपच्या स्वरूपात औषध देतो. |Marathi_M|other|6.419937
processed_mr_m_health_02802.wav|कारण, त्यातून तुमचा रक्तदाब वाढून क्षणार्धात हृदयाचे कार्य थांबण्याचा धोका आता वाढतोय|Marathi_M|other|6.500000
processed_mr_m_health_01976.wav|त्यातील निम्म्यांवर योग्य उपचार होत नाही, राहिलेल्या निम्म्यांवर योग्य उपचार होऊ शकतो|Marathi_M|other|6.200000
processed_mr_m_health_02739.wav|या वयात जरी हाडाचा कर्करोग होत असला तरी लहान मुलांमध्येही या समस्येचे प्रमाण अधिक आहे|Marathi_M|other|7.000438
processed_mr_m_education_02101.wav|चुलत मामाचं घरही आजीच्या घराला लागूनच असल्याने एसटी स्टँडला कोणीतरी घेऊन जायला आधीच आलेलं असायचं.|Marathi_M|other|8.509750
processed_mr_m_health_02212.wav|त्या व्यक्तीला जरी उपचार उपलब्ध झाला तरी देखील त्या व्यक्तीला वाचवणे डॉक्टरांसाठी एवढ सोप्पे नसते|Marathi_M|other|7.058500
processed_mr_m_weather_02988.wav|सोबत दुर्बीण असल्यास त्यातून शनीची वलये, चंद्रविवरे आणि देवयानी दीर्घिका यांचेही दर्शन घेता येईल. |Marathi_M|other|8.242708
processed_mr_m_agri_01716.wav|ती काचा पुसल्यावर कागदाचा बोळा फेकून देत नाही, तर कागदाची घडी व्यवस्थित करून तो कागद रद्दीत ठेवते|Marathi_M|other|7.255854
processed_mr_m_finance_00455.wav|जिथे म्हणून काही विघ्नसंतोषी प्रवृत्ती आडवी येत असेल तर त्यावर मात कर आणि विकासाचा मार्ग खुला कर.|Marathi_M|other|8.637458
processed_mr_m_weather_02084.wav|पण आता उच्चभ्रूंच्या आणि धार्मिक लोकांच्या घरोघरी दुबई, इजिप्त असे कुठेही नातेवाईक भरपूर सापडतील.|Marathi_M|other|7.383563
processed_mr_m_other_00421.wav|" म्हणून त्यानं आप्पांची दाढी कुरवाळली आणि आप्पांच्या गालांवर हात फिरवून चक्क आप्पांची पापी घेतली|Marathi_M|other|7.035271
processed_mr_m_politics_03074.wav|तीन दिवसांपूर्वी सकाळी अकरा वाजता खारच्या राजवती चिल्ड्रेन पार्कजवळ तीन तरुण मद्यप्राशन करीत होते|Marathi_M|other|7.697042
processed_mr_m_politics_01230.wav|तसेच शिवसेना विभाग प्रमुखांनी या शाखा प्रमुखांची निवड करतांना कोणत्याही पध्द्तीचा पक्षपात करू नये|Marathi_M|other|7.535938
processed_mr_m_politics_01156.wav|वडील योगाचार्य बी के एस अय्यंगार यांच्या जन्मशताब्दी निमित्त नुकताच पुण्यात कार्यक्रम घेण्यात आला|Marathi_M|other|7.763438
processed_mr_m_general_01730.wav|अनेक ठिकाणी भूस्खलन झाले असून संततधार पावसामुळे येथील कोळशाच्या खाणीवर उभारण्यात आलेला पूल कोसळला|Marathi_M|other|7.290687
processed_mr_m_finance_02312.wav|तसेच त्यांना वेतन आणि भत्त्यापोटी दिली गेलेली व्यर्थ रक्कम त्यांच्याकडून पुन्हा वसूल करण्यात यावी|Marathi_M|other|6.489604
processed_mr_m_agri_03131.wav|म्हणूनच जर तुम्ही वजन घटवण्याच्या मिशनवर असाल तर ग्रीन कॉफी बीन पासून तयार होणारी कॉफी नक्की प्या|Marathi_M|other|7.569333
processed_mr_m_general_00484.wav|त्याने ठराविक अंतराने कॉलिन मुन्रो बारा  रॉस टेलर तीन  आणि टॉम लॅथम एक  यांना तंबूचा रस्ता दाखवला|Marathi_M|other|9.067021
processed_mr_m_general_01556.wav|दिवंगत लेखिका कविता महाजन यांना ते इतके भावले की, त्यांच्या काही फोटोंवर त्यांनी चित्रंही रेखाटली|Marathi_M|other|7.348750
processed_mr_m_health_03369.wav|त्यामधे, यकृत आणि प्लीहामध्ये वाढ होते, रक्तातील लाल रक्त पेशींची संख्या आणि हिमोग्लोबिन कमी होते|Marathi_M|other|7.789917
processed_mr_m_finance_03507.wav|स्टॅम्प विक्रीच्या माध्यमातून शासनास लाखो रुपयांचा महसूल मिळत असताना या महसुलाला ब्रेक का लागतोय?|Marathi_M|other|7.453229
processed_mr_m_finance_00325.wav|आता जर अमेरिकेत व्याज दर वाढले तर फ्रॅकिंग कंपन्यांना नवीन कर्ज घ्यायला जास्त व्याज द्यावे लागेल.|Marathi_M|other|7.348750
processed_mr_m_finance_01205.wav|विमा पॉलिसी महागणार असून चेंज लिंक्ड आणि नॉन लिंक्ड जीवन विमा पॉलिसीमध्ये बदल करण्यात येणार आहेत.|Marathi_M|other|8.010521
processed_mr_m_health_02281.wav|त्यातून जर व्यक्तीला मधुमेह असला, तर अश्या व्यक्तींच्या बाबतीत फ्रोझन शोल्डर ही लवकर बरी न होणारी व्याधी ठरते|Marathi_M|other|7.894417
processed_mr_m_general_00807.wav|वीराष्मी असेही या दिवसाला संबोधले जाते आणि या दिवशी शस्त्र चालविणे, मार्शल आर्टचे खेळ मुद्दाम सादर केले जातात|Marathi_M|other|8.300000
processed_mr_m_general_00532.wav|त्यामुळे संतप्त झालेल्या गणेश घोष व त्यांच्या कार्यकर्त्यांनी गणेश बीडकर यांना मारहाण करून त्यांचे कपडे फाडले|Marathi_M|other|8.242708
processed_mr_m_politics_01538.wav|तेथील आदिवासी कर्जतचे पहिले आमदार मनोहर कुशाबा पादिर यांच्या जमिनीवर अनेक आदिवासी वर्षोनुवर्षे शेती करीत आहेत|Marathi_M|other|9.438542
processed_mr_m_health_01601.wav|कुत्र्याचे विष शरीरात पसरल्यास किंवा वेळीच उपचार न मिळाल्यास त्या व्यक्तीचा जागीच मृत्यू होण्याची शक्यता असते|Marathi_M|other|7.453229
processed_mr_m_health_01493.wav|एखाद्या अतिलठ्ठ व्यक्तीचे बीएमआय पाहून डॉक्टर अशा प्रकारच्या शस्त्रक्रिया कराव्यात का नाही, याचा निर्णय घेतात|Marathi_M|other|7.476458
processed_mr_m_education_02016.wav|कथानक जीवनस्पर्शी, झाकपाक नसलेले, सारी वर्णने करूनही सभ्यतेच्या मर्यादा ओलांडल्या असे म्हणायला न लावणारे आहे.|Marathi_M|other|9.438542
processed_mr_m_politics_01315.wav|पण एकीकडे येणाऱ्या निवडणुका शिवसेना स्वबळावर लढणार आहे, असं शिवसेना पक्षप्रमुख उद्धव ठाकरेंनी स्पष्ट केलं आहे|Marathi_M|other|8.509750
processed_mr_m_health_03704.wav|रक्ताच्या कर्करोगाचे निदान करण्यासाठी रक्ताच्या काही तपासण्या जसे की सीबीसी आणि पेरिफेरल स्मिअर उपयुक्त ठरतात|Marathi_M|other|8.892875
processed_mr_m_agri_03069.wav|तसेच उजव्या कालव्या खालून नाल्याद्वारे पाणी काढून दिल्याने त्याची उंची कमी व अरुंद असल्याने नाल्याचेही पाणी शेतात येत आहे|Marathi_M|other|8.370417
processed_mr_m_agri_01230.wav|त्यानंतर ते थंड करून काही वेळाने त्यावर पाण्याची हळुवार छोटी धार सोडून पाणी सगळीकडे पसरेल, अशा पद्धतीने पाणी टाकत राहायचं|Marathi_M|other|8.600000
processed_mr_m_finance_01326.wav|त्यामुळे सरकारी कर्मचारी व वाडिया रुग्णालयाचे कर्मचारी यांना एकसारखे वेतन मिळू शकत नाही, असेही राज्य सरकारने स्पष्ट केले. |Marathi_M|other|8.544562
processed_mr_m_general_01501.wav|दिवाळी म्हणजे दिव्यांची आरास, भव्य दिव्य रांगोळ्या, फराळाचा खमंग सुहास, आकर्षक रोषणाई, कंदील आणि बच्चे कंपनीचे खास किल्ले|Marathi_M|other|9.800000
processed_mr_m_finance_02643.wav|एकीकडे सरकार सार्वजनिक क्षेत्रातील बँका बंद करत आहेत तर दुसरीकडे खासगी क्षेत्रातून स्मॉल फायनान्स बँकांना परवाने देत आहेत|Marathi_M|other|8.916083
processed_mr_m_general_00803.wav|याच संधीचा सुयोग्य वापर करून मराठे आणि राजपुतांनी दिल्लीच्या तख्तावर एकत्र येवून हल्ला करावा असा अफाट बेत महाराजांनी आखला|Marathi_M|other|9.415313
processed_mr_m_agri_00286.wav|पावसाच्या सुरुवातीला गिरिपुष्पाची वाढ जोमाने होत असल्याने भात लावणीच्या वेळी गिरिपुष्पाचा पाला मुबलक प्रमाणात उपलब्ध होतो|Marathi_M|other|9.924687
processed_mr_m_finance_01251.wav|जर कोणत्याही सुधारणा न करता सातव्या वेतन आयोगाच्या शिफारशी लागू करण्यात आल्या तर त्याने सैन्यांमध्ये नाराजी निर्माण होईल. |Marathi_M|other|8.254312
processed_mr_m_finance_02742.wav|नवीन सुधारणा, व्यापारी कल, कायदे, सामाजिक व इतर मुद्दयांचा विमा व्यापारावर कितपत परिणाम होऊ शकेल यांचा तो सतत अभ्यास करतो|Marathi_M|other|9.856500
processed_mr_m_general_00078.wav|डोके पाण्याखाली ठेवायचे आणि नळीव्दारे श्वासोश्वास करून पाण्याखालची अद्भूत दुनिया मनसोक्त पाहण्याचा खेळ म्हणजे स्नॉर्कलिंग|Marathi_M|other|9.345667
processed_mr_m_agri_01516.wav|वादळामुळे बार्शी तालुक्याच्या पूर्व भागातील ममदापूर येथे उभ्या व काढून टाकण्यात आलेल्या कांदा पिकाचे मोठे नुकसान झाले आहे|Marathi_M|other|8.753542
processed_mr_m_general_01812.wav|यामध्ये संवर्धित ऊर्जा दक्षता राष्ट्रीय अभियान आहे याचा उद्देश ऊर्जा दक्षतेसाठी एका बाजारावर आधारीत व्यवस्था निर्माण करणे|Marathi_M|other|9.500000
processed_mr_m_weather_01322.wav|तसेच हा काळ शारीरिकदृष्ट्या वातदोषाचा काळ असल्याने मलमूत्र या नैसर्गिक संवेदनांची जाणीव व त्यांचे उत्सर्जन या काळात होते.|Marathi_M|other|9.960979
processed_mr_m_finance_01551.wav|परभणी आणि जळगाव जिल्हा बँकेत झालेला हा कोट्यवधीं रुपयांचा घोटाळा म्हणजे सहकारी बँका का बुडत आहेत याचं एक कारण म्हणून याकडं पाहता येईल|Marathi_M|other|9.926167
processed_mr_m_education_02980.wav|ह्या सिनेमाच्या सेटवर मला जीवाभावाचे मित्रमैत्रिण मिळाले, आमची सेटवर झालेली खरीखूरी बॉन्डिंगच तुम्हांला सिनेमातून पाहायला मिळणार आहे.|Marathi_M|other|10.065479
processed_mr_m_general_01155.wav|असा प्रश्न निर्माण झाला असता महाराजांनी आग्य्राहून येथे संदेश पाठवून कोणत्याही परिस्थितीत सिंधुदुर्ग किल्ल्याचे बांधकाम थांबता नये, असे आदेश दिले|Marathi_M|other|10.169958
processed_mr_m_finance_01682.wav|विना अनुदानित उच्च माध्यमिक शाळांना अनुदान देण्यात यावं तसंच त्याची तरतूद करून शिक्षकांना पगारही देण्यात यावे, या मागणीसाठी हे आंदोलन करण्यात आलं|Marathi_M|other|10.100000
processed_mr_m_other_00700.wav|मी स्मूदीत स्वादासाठी कधी ओव्याचे पानही घालते पण फार प्रयोग करत नाही अन्यथा ज्येना स्मूदी घेण्यास खळखळ करतात|Marathi_M|other|8.660667
processed_mr_m_weather_02006.wav|विश्वकर्म्याने बनविलेली सूर्यमूर्ती त्याला मित्रवनात मुलतान येथे सापडली पण त्यावर मंदिर उभारणे फक्त मागींनाच ज्ञात होते.|Marathi_M|other|9.380479
processed_mr_m_finance_03040.wav|पण सदर व्यवसाय बंद करून वाहनांसाठी पार्किंगची सुविधा उपलब्ध करण्यात यावी|Marathi_M|other|5.549188
processed_mr_m_politics_01525.wav|ते म्हणाले कि, आमदार असूनही हा माणूस तब्ब्ल दोन तास उभा होता|Marathi_M|other|5.305396
processed_mr_m_health_00719.wav|मलावष्टंभ हा स्वतंत्र आजार नाही, परंतु बर्याच आजारांची पार्श्वभूमी तयार करण्यासाठी कारणीभूत ठरतो|Marathi_M|other|7.871187
processed_mr_m_politics_01712.wav|वडील चंकी पांडे ऍक्टर असल्यामुळे आपणही ऍक्ट्रेस बनावे असे तिला वाटत होते|Marathi_M|other|6.071646
processed_mr_m_agri_00506.wav|भात पीक हे पाच महिन्यांचे पीक असल्याने उगवण न झालेल्या ठिकाणी काही शेतकऱ्यांना पुन्हा भात रोपांची लावण केली.|Marathi_M|other|7.906021
processed_mr_m_health_03860.wav|जर वृषणाचा आकार लहान अथवा मोठा झाला आहे, असे जर वाटले तर ताबडतोब तज्ञांचा सल्ला घेणे आवश्यक आहे. |Marathi_M|other|8.200000
processed_mr_m_general_02273.wav|अपघात झाल्यावर गाडीचा चालकाने वाहतूक तुंबायच्या आत आपली गाडी कशीबशी हायवेवर योग्य दिशेला तोंड करून उभी केली. |Marathi_M|other|8.600000
processed_mr_m_education_00402.wav|हे संशोधन फार खर्चिक असल्याने त्याची फलश्रुती आताच प्राप्त होईल असे नाही|Marathi_M|other|6.698667
processed_mr_m_politics_00806.wav|मात्र युती आणि आघाडीच्या तुलनेत स्बबळावर लढणाऱ्या मनसेला राज्यात केवळ १ जागा मिळाली.|Marathi_M|other|7.882792
processed_mr_m_finance_01748.wav|कंपनीच्या महसूल आणि ऑपरेटिंग कमाईच्या निश्चित केलेल्या धोरणावर आधारित बोनसची रक्कम ठरवण्यात येते|Marathi_M|other|6.652146
processed_mr_m_general_01459.wav|मल्ल स्पर्धकांच्या हस्ते बाप्पांची आरती हिंद केसरी कुस्ती स्पर्धेत सहभागी होण्यासाठी आलेल्या स्पर्धकांनी बाप्पांचे दर्शन|Marathi_M|other|8.532958
processed_mr_m_politics_02914.wav|राणा दग्गुबाती हाथी मेरे साथी या सिनेमात एका सामान्य जंगलात राहणाऱ्या माणसाची भूमिका साकारली आहे|Marathi_M|other|8.103396
processed_mr_m_politics_02036.wav|आमदार योगेश टिळेकर यांनी भूमी ग्रीन या कंपनीस रामटेकडी आणि वडगाव बुद्रुक येथील प्रकल्पांचे काम घेऊन दिले आहे|Marathi_M|other|9.810937
processed_mr_m_finance_03230.wav|मात्र बुडीत कर्ज वाढल्याने रिझर्व्ह बँकेने शिवाजीराव भोसले बँकेच्या आर्थिक नाड्या आवळून त्यावर निर्बंध लादले|Marathi_M|other|8.358813
processed_mr_m_health_03426.wav|पिंक रिबन मंथ म्हणजे स्तन कर्करोग जागृती महिना यात महिलांना स्तन कर्करोग बद्दल माहिती दिली जाते. |Marathi_M|other|8.068563
processed_mr_m_agri_00868.wav|ऊसपट्टा म्हणून ओळखल्या जाणाऱ्या भागांमध्ये अतिवृष्टी व महापुराची झळ ऊस पिकाला बसून हातातोंडाशी आलेला घास निघून गेला आहे.|Marathi_M|other|9.043792
processed_mr_m_agri_00418.wav|हलगा ते मच्छे परिसरात काळी माती असून त्या ठिकाणी वर्षातून तीन वेळा पिके घेतली जातात.|Marathi_M|other|7.093333
processed_mr_m_agri_02382.wav|अलीकडे टिश्यू कल्चरने तयार होणारी पिके व त्यांची रोपे तयार केली जात आहेत|Marathi_M|other|5.851063
processed_mr_m_finance_01868.wav|सर्व ज्येष्ठ नागरिकांना बँक ठेवीवर किमान नऊ  टक्के व्याज कायम मिळत रहावे|Marathi_M|other|5.816229
processed_mr_m_other_03721.wav|हॉलिवुडच्या सुप्रसिद्ध अमेरिकन अभिनेत्री सुसान सॅरेन्डॉन यांच्या हस्ते या सोहळ्याचं उद्घाटन झालं|Marathi_M|other|6.800000
processed_mr_m_politics_01579.wav|प्रचाराने गाठलेले टोक आणि नेत्यांच्या सभांनी ढवळून निघालेले वातावरण, यामुळे मोठ्या ईर्ष्येने आणि चुरशीने मतदान होणार आहे|Marathi_M|other|8.498125
processed_mr_m_health_00652.wav|एखाद्या व्यक्तीला एडस ची  बाधा झाली असेल तर त्याच्यावर ऍन्ट्री रिट्रो व्हायरल थेरपी एआरटी हा उपचार केला जातो|Marathi_M|other|10.065479
processed_mr_m_education_00745.wav|आणि असे प्रकार आढळले तर त्यांची पदावरून गच्छन्ती अटळ आहे, असे ते म्हणाले|Marathi_M|other|5.792000
processed_mr_m_finance_02243.wav|परंतु दर महिन्यात बॅंकेचे खाते हॅक करून पैसे काढून घेतले, एटीएम कार्डाची नक्कल करून पैसे काढले अशा बातम्या सतत येत असतात|Marathi_M|other|8.400000
processed_mr_m_finance_01379.wav|सार्वजनिक क्षेत्रातील कॉर्पोरेशन बँकेने दुसया तिमाहीत सोळा हजार पन्नास  कोटी रुपयांचा नफा मिळवला|Marathi_M|other|7.800000
processed_mr_m_education_02442.wav|बजाजीपंत व बक्षी व जामदार ऐसे दफ्तराचे शोधाकरितां हैद्राबादेस गेले होते.|Marathi_M|other|7.894417
processed_mr_m_education_00935.wav|तसंच क्वीननंतर पुन्हा एकदा राजकुमार राव आणि कंगना राणौत स्क्रीन शेअर करणार आहेत, त्यामुळेही या चित्रपटाची चर्चा रंगत आहे|Marathi_M|other|9.674667
processed_mr_m_other_01285.wav|त्याला ओबेरॉय सरांनि रुग्णालयाच्या ऑफिसातून वॉरंट  घेऊन आपले जम्मू पर्यंत आरक्षण करायला सांगितले|Marathi_M|other|7.174583
processed_mr_m_health_02947.wav|एखाद्या लठ्ठ व्यक्तीला उच्च रक्तदाब आहे असं कळलं की आपोआप वजन कमी करायचा सल्ला मिळतो|Marathi_M|other|6.524438
processed_mr_m_general_01557.wav|तेव्हा त्या थोडयाशा सत्तेच्या आनंदात तो थोडीशी दारू प्राशन करतो आणि साला मैं तो साब बन गया म्हणून नाचतो गातो|Marathi_M|other|8.846438
processed_mr_m_finance_01087.wav|काही जिल्हा बँका आणि राष्ट्रीयीकृत बँकांनी तीन ते चारपट व्याज लावल्याचं बच्चू कडू यांच्या निदर्शनास आलं आहे.|Marathi_M|other|7.906021
processed_mr_m_weather_03927.wav|शंकाकुल अर्जुनाच्या एकेक प्रश्नाचे उत्तर श्रीकृष्ण देतो आणि त्याला जाणता अर्जुन, आपला प्रिय शिष्योत्तम बनवतो|Marathi_M|other|8.358813
processed_mr_m_finance_03124.wav|त्याच्या व्यवसायाच्या वेडाला काही हितचिंतक मित्रांनी साठ हजार  डॉलरची गुंतवणूक करुन खतपाणी घातले|Marathi_M|other|6.800000
processed_mr_m_health_00380.wav|एकंदर काय, जे जे सगुण असतं, ते ते साकार असतं आणि साकार असल्यामुळे त्याला निदान लज्जेचा पडदा तरी धरावाच लागतो|Marathi_M|other|8.602625
processed_mr_m_finance_02092.wav|या काळात गटातील महिलांना कर्जाची गरज नसल्याने सर्व कर्ज बेबीताईंनी घेतले|Marathi_M|other|5.688521
processed_mr_m_education_02402.wav|पन पोराच्या काळजीनं त्येला भानावर आनलं अन त्यो हाडळीच्या पाया पडू लागला.|Marathi_M|other|6.187750
processed_mr_m_finance_02374.wav|एवढंच नाही तर बँक स्वस्त व्याजदरात ऑटो कर्ज उपलब्ध करून देईल|Marathi_M|other|5.100000
processed_mr_m_other_00763.wav|जज्बा मध्ये ऐश्वर्या राय आहे एक अतिशय प्रतिष्ठीत आणि कधीही केस न हरणारी अशी वकील आहे|Marathi_M|other|7.952458
processed_mr_m_education_01134.wav|जी मंडळी वर्षानुवर्षें या व्यवसायात स्थिरस्थावर झाली आहेत, त्यांच्या पाठीशी त्याच एका मुद्याचा मोठा आधार आहे|Marathi_M|other|8.474375
processed_mr_m_weather_04051.wav|चिलीची भिस्त मिडफिल्डर अटुरो विडाल आणि बार्सिलोनाचा स्ट्रायकर ऍलेक्सिस सॅँचेझवर आहे.|Marathi_M|other|7.511292
processed_mr_m_agri_00037.wav|दुष्काळी पार्श्वभूमी व चोपन जमिनीचा वापर बांबू शेतीसाठी केल्यास शेतक्यांना शाश्वत उत्पन्नाचा स्रोत मिळू शकतो|Marathi_M|other|9.380479
processed_mr_m_finance_03372.wav|झटपट पैसे मिळवणे हा त्यांचा मुख्य उद्देश असतो तो काही वेळा सफलही होतो त्यामुळेच अधिक जोखीम घेण्याचा प्रयत्नात आपले पैसे गमावून बसतात|Marathi_M|other|9.403708
processed_mr_m_other_01251.wav|किम क्लिस्टर प्रमाणेच आपणही एके दिवशी ग्रॅंडस्लॅम विजेते होऊ, असे स्वप्न तिने पाहिले|Marathi_M|other|6.900000
processed_mr_m_politics_00712.wav|एप्रिल रोजी झालेल्या खोटया चकमकीत, रामको तसेच शिल्पा ध्रुवा या महिला माओवाद्यांना मारल्याचा आरोप माओवाद्यांनी केला होता.|Marathi_M|other|10.065479
processed_mr_m_health_02046.wav|त्या कुत्र्याच्या मानेवर चाकूचे वार होते व त्या जखमेतून रक्त वाहत रस्त्यावर आलं होतं|Marathi_M|other|5.711729
processed_mr_m_finance_02186.wav|नको त्या गोष्टींचा आग्रह धरून पैसा खर्च करण्यापेक्षा राज्याचा औद्योगिक आणि आर्थिक विकास प्रकल्पांचा पाठपुरावा करायला हवा|Marathi_M|other|8.765167
processed_mr_m_other_01525.wav|वयाच्या सव्वीसाव्या वर्षी देशासाठी प्राण देणार्या कॅप्टन हर्षन यांच्या आत्म्यास ईश्वर शांती देवो|Marathi_M|other|7.186208
processed_mr_m_weather_01054.wav|सध्या पक्षाकडे आम्ही उमेदवारी मागत आहोत तर आम्हाला पक्षातून वाळीत टाकण्याचे उदयोग सुरु झाले आहे.|Marathi_M|other|9.078625
processed_mr_m_politics_00939.wav|मात्र कामाची गती पाहता रेल्वे ट्रॅक आजही सुरळीत होण्याची चिन्हं कमी आहेत|Marathi_M|other|7.080938
processed_mr_m_finance_02963.wav|तीन लाख रुपये नसल्याने कृष्णाने लोकविकास नागरी सहकारी बँकेतून कर्ज घेतले|Marathi_M|other|5.851063
processed_mr_m_agri_01161.wav|काही पिके स्वत:ची वाढ होत असतानाच जमिनीत काही अन्नांश सोडून देणारी आहेत.|Marathi_M|other|7.104938
processed_mr_m_health_00885.wav|कबुतरांचे भक्ष् किंवा खाद्य हे जरी चणेदाणे, कीटक, जिवाणू असले तरी निसर्गात ते टिपताना नीट टिपतात|Marathi_M|other|8.741938
processed_mr_m_agri_02814.wav|याशिवाय पाण्याचा प्रश्न लक्षात घेता राज्यात ठिबक सिंचन आणि स्प्रिंकलर वापरासाठी प्रोत्साहन देण्याची गरज आहे. |Marathi_M|other|7.900000
processed_mr_m_agri_02711.wav|केशरी रंगाची फुले किंवा डाळिंबे झाडाला लगडली की बागेची शोभा नक्कीच वाढते|Marathi_M|other|6.083250
processed_mr_m_politics_00405.wav|तसेच दुसरा आरोपी सुधन्वा गोंधळेकर हा टेक्निकल एक्सपर्ट असल्याची माहिती समोर आली आहे.|Marathi_M|other|6.977229
processed_mr_m_health_02194.wav|त्यासोबतच मसल्सची समस्या, सांधेदुखी किंवा पोटात क्रॅम्पसोबत वेदना होत असतील तर थंडी जास्त जाणवते|Marathi_M|other|8.149833
processed_mr_m_politics_02359.wav|ती मित्राच्या हळदीला 'वाजले की बारा'वर बेभान नाचणारी स्थूल बाई आठवते जिचा नवरा अस्वस्थ होता, चुळबुळ करत होता|Marathi_M|other|8.904479
processed_mr_m_other_01589.wav|त्यात फर्स्ट लेडी मिशेल यांनी हेडस्कार्फ घातला नसल्याचा दावा करण्यात आला|Marathi_M|other|4.678438
processed_mr_m_other_01452.wav|या घटनेचा एक फोटो सध्या सोशल मीडियावर जोरदार व्हायरल होत आहे|Marathi_M|other|5.827833
processed_mr_m_health_01161.wav|यातील काही पेशी ट्यूमरच्या वाढीला मदत करतात, तर इम्यून पेशी कर्करोगाच्या किलर पेशी मानल्या जातात|Marathi_M|other|8.416854
processed_mr_m_education_00782.wav|ओशोंनी जी मांडणी केलेली आहे, ती अतिशय जोरदार आहे , युनिक आहे|Marathi_M|other|5.301333
processed_mr_m_weather_03728.wav|आता त्याच्या अटकेमुळे हाफीज सईद विषयीचे अनेक पुरावे मिळण्यास मदत होणार आहे आणि आपल्या विरुध्द एकतरी पुरावा द्यावा हे त्याचे आव्हान फोल ठरणार आहे|Marathi_M|other|9.426937
processed_mr_m_weather_01732.wav|सोन्याचे चढ्या भावांमुळे ग्राहकही सराफा बाजारात येत नसल्यानं मंदी गडद झाल्याचं व्यापारी सांगतात.|Marathi_M|other|6.900000
processed_mr_m_finance_01591.wav|कर्ज वितरण करत असताना मंजूर कर्ज हे शेतक्याच्या कर्ज खात्यात टाकण्यात आले, नंतर ती रक्कम तिथून शेतक्यांच्या बचत खात्यात टाकण्यात आली|Marathi_M|other|9.775229
processed_mr_m_health_03602.wav|पूर्वीच्या काळी वैद्य जेव्हा रुग्णाला औषधे देत असत तेंव्हा रुग्णाची राशी आणि नक्षत्र विचारात असत|Marathi_M|other|7.151375
processed_mr_m_other_02263.wav|ते म्हणाले, मुंबई लोकलच्या डब्बांवर निळया रंगाची लाईट लावण्यात येणार आहे|Marathi_M|other|5.100000
processed_mr_m_health_03871.wav|या विषाणूचा संसर्ग प्रामुख्याने तोंडातील व श्वसनमार्गातील स्रावातून शिंकण्या-खोकण्यामार्फत होतो.|Marathi_M|other|8.045333
processed_mr_m_politics_01434.wav|अंतिम फेरी गाठल्याने क्रॅमनिक आणि आंद्रेइकीन पुढील वर्षी होणाऱ्या कॅँडिडेट्स स्पर्धेसाठी थेट पात्र ठरले आहेत|Marathi_M|other|8.254312
processed_mr_m_health_01718.wav|पैलवानांना स्पर्शातून, जखमातून कोणत्याही प्रकारचे आजार किंवा लागण होऊ नये म्हणून ही खबरदारी घेण्यात येत असते|Marathi_M|other|8.500000
processed_mr_m_other_02337.wav|तेव्हा आम्ही या संस्थेतर्फे छोटीमोठी शिबिरं भरवणे, एक मोबाइल क्लिनिक चालवणे असे काही किरकोळ प्रकल्प करत होतो|Marathi_M|other|8.451688
processed_mr_m_general_02327.wav|पुंटा काना ह्या ठिकाणाहून कॅरीबियन समुद्र आणि अटलांटिक महासागर या दोहोंचे दर्शन घडते|Marathi_M|other|7.174583
processed_mr_m_health_01278.wav|रक्तदाब कमी झाल्यास मरगळ येणे, निस्तेज वाढणे, मळमळणे, श्वास घेण्यास त्रास होणे अशी लक्षणं आढळतात|Marathi_M|other|7.697042
processed_mr_m_agri_03175.wav|सध्या देखील गहू हे आंतरपीक असून दहा  ते बारा  पोती गहू निघेल असा विश्वास कोळी यांनी बोलून दाखवला|Marathi_M|other|7.162979
processed_mr_m_health_03734.wav|त्यांचे पती डॉक्टर आहेत, पण तरीही त्यांना ह्या बाबींची अशी माहिती नव्हती|Marathi_M|other|5.200000
processed_mr_m_general_00966.wav|अनेक वर्षांपूर्वी आलेल्या स्वामी मालिकेतलं हे सुरेख गाणं शब्द व संगीत सुधीर मोघेंचं सुचित्रा बर्वेने खूप सुंदर गायलं आहे|Marathi_M|other|8.788375
processed_mr_m_politics_03027.wav|मागे एकदा सरकारच्या अधिकृत याद्यांमध्ये 'एक्सॉटिक डान्सर्स' साठीही काही जागा आहेत हे पाहिले होते|Marathi_M|other|7.964062
processed_mr_m_other_03842.wav|तो प्रसंग ऐकताना माझ्या मनात कॅन्सरच्या भस्म्या राक्षसाची भीती दाटून आली|Marathi_M|other|5.500000
processed_mr_m_finance_02367.wav|जे आधुनिक वैद्य या सुविधांचा लाभ घेऊन रुग्णांना शासनाच्या सुविधा देत नाहीत, त्यांचा नोंदणी क्रमांक आणि दिलेल्या सुविधा रद्द कराव्यात|Marathi_M|other|9.171500
processed_mr_m_finance_01829.wav|विलफुल डिफॉल्टर म्हणजे अशी व्यक्ती जिची कर्जाची परतफेड करण्याची क्षमता असूनही ती परतफेड करत नाही|Marathi_M|other|7.743479
processed_mr_m_health_00890.wav|तो विषाणू नुसताच ठेवल्यावर बुरशीमध्ये वाढ होते पण हा विषाणू तुळशीसह ठेवल्यावर पाहिजे इतकाच वाढतो|Marathi_M|other|7.848750
processed_mr_m_weather_02432.wav|आवक नसतानाही सांगलीच्या बाजारामध्ये रब्बी ज्वारीचे म्हणजे शाळवाचे दर क्विंटलला पंधराशे रुपयांची गडगडले आहेत.|Marathi_M|other|8.939312
processed_mr_m_finance_01487.wav|मे ते ऑक्टोबर दोन हजार अकरा  मध्ये झालेला खर्च दर दिवशी दोन लाख इतका आहे|Marathi_M|other|6.779854
processed_mr_m_general_00933.wav|महर्षींना ती पदवी देऊन भारत सरकारने त्या पदवीलाच तो मान मिळवून दिलेला आहे असे मला त्यावेळी वाटले|Marathi_M|other|6.900000
processed_mr_m_education_03454.wav|आज हॅमिल्टन येथील सेड्डोन पार्क मैदानावर भारतीय कर्णधार रोहित शर्माने नाणेफेक जिंकून प्रथम गोलंदाजीचा निर्णय घेतला होता.|Marathi_M|other|10.053875
processed_mr_m_health_00422.wav|आपल्या सैनिकांचे रक्त सांडले जात असताना साडी आणि शालीची डिप्लोमसी कशाला?|Marathi_M|other|6.176125
processed_mr_m_politics_00924.wav|जाळ्य़ांचे नुकसान करुन काही अंडी पळवण्याचा प्रयत्न स्थानिक नागरिकांनी सुरुवातीला केला|Marathi_M|other|6.721813
processed_mr_m_health_01824.wav|बूट काढून बघितले तर पायाच्या तळव्यातील रक्त पेशी सुट्टीवर गेल्याचे दिसले|Marathi_M|other|5.340208
processed_mr_m_agri_00236.wav|सद्कर्मे करणा्यांना त्यांची कर्माची चांगली फळे मिळतात तर वाईट कर्म करणा्यांना त्यांच्या कर्माची वाईट फळे अनुभवावी लागतात|Marathi_M|other|8.741938
processed_mr_m_weather_03487.wav|सोमवारी दुपारी दोघांमध्ये झालेल्या वादात मुझ्झमिलने मानसीच्या डोक्यावर हत्याराने जोरदार वार केले|Marathi_M|other|6.872729
processed_mr_m_other_03053.wav|ग्रामस्थांना घरातून बाहेर पडणेही मुश्किल झाले आहे भीतीच्या छायेत ते वावरत आहेत असे असूनही वनविभाग बिबटयाचा बंदोबस्त करण्याकडे दुर्लक्ष करीत आहे|Marathi_M|other|10.169958
processed_mr_m_finance_01779.wav|राष्ट्रीय शाश्वत शेती अभियान ही योजना फक्त एक वर्षासाठी असून या योजनेसाठी शासन प्रत्येक गावासाठी बत्तीस  लाख रुपये अनुदान देणार आहे|Marathi_M|other|10.053875
processed_mr_m_general_00478.wav|दोन रात्रींमध्ये चित्रित करण्यात आलेल्या या उत्स्फूर्त गाण्याचे बोल गुरु ठाकूर यांचे असून, अमितराज यांनी या गाण्याला संगीत दिले आहे|Marathi_M|other|9.473375
processed_mr_m_finance_02004.wav|जर तीस दिवसांमध्ये रक्कम भरली गेली नाही, तर एक टक्का व्याज प्रती महिना या दराने जितके महिने थकबाकी राहील, तितके व्याजही भरावे लागते|Marathi_M|other|9.100000
processed_mr_m_general_02587.wav|मात्र, वाहने स्क्रॅप करण्यासाठी आवश्यक असलेली यंत्रणा नसल्याने हे मालकही ही वाहने भंगार अवस्थेत घराबाहेर अथवा रस्त्यावर सोडून देतात|Marathi_M|other|9.700000
processed_mr_m_health_00898.wav|रोग सर्विक्स मध्येच आहे की सर्विक्स व गर्भाशयाच्या बाहेर पसरला आहे हे जाणून घेणे अतिशय गरजेचे असते त्यावरच उपचार पध्दती निवडली जाते|Marathi_M|other|9.299062
processed_mr_m_finance_02261.wav|त्यांना देय मानधन व प्रशासकीय खर्चासाठीच्या अनुदान प्रलंबित असल्याने सर्व गटविकास अधिकारी यांनी समन्वय सभेमध्ये प्रश्न उपस्थित केला|Marathi_M|other|9.856500
processed_mr_m_agri_03127.wav|देशात यंदाच्या हंगामातील कापूस उत्पादनात सतरा  टक्क्यांनी घट होण्याची शक्यता अमेरीकेच्या कृषी विभागाने व्यक्त केली आहे.|Marathi_M|other|8.498125
processed_mr_m_agri_01302.wav|शहरातील रस्ते, महामार्ग आदी ठिकाणी पावसाचे पाणी थांबविण्याची अथवा ते जमिनीत मुरविण्याची कोणतीही व्यवस्था आपल्याकडे नाही|Marathi_M|other|8.625833
processed_mr_m_education_01777.wav|या वेळी उपस्थितांनी इन्क्विझिशन अत्याचारात बलीदान दिलेल्या गोमंतकीय हिंदूंना विनम्र अभिवादन करून श्रद्धांजली अर्पण केली|Marathi_M|other|9.810063
processed_mr_m_general_00819.wav|सिरोंचा तालुका व तेलंगणा राज्याची सीमारेषा विभाजीत करणाऱ्या गोदावरी नदीवर तेलंगणा सरकारने शेकडो रुपये खर्चून धरण बांधले|Marathi_M|other|9.229563
processed_mr_m_health_01350.wav|माणसाच्या शरीरात दोन किडनी असून ती पोटामध्ये यकृत व जठराच्या खालच्या भागात, उजव्या व डाव्या अश्या दोन्ही बाजूंना असतात. |Marathi_M|other|8.591000
processed_mr_m_politics_01843.wav|पोलिसांची नजर आपल्यावर नाही या नामी संधीचा फायदा घेवून आरोपी विशृत नवाथे याने पोलिसांच्या हातावर तुऱ्या देवून धुम ठोकली|Marathi_M|other|9.937771
processed_mr_m_health_00698.wav|ह्युमन पॅपिलोमा व्हायरस म्हणजे एचपीव्ही विषाणूंचा संसर्ग झाल्यानंतर सुमारे वीस वर्षापर्यंत हा विषाणू सुप्तावस्थेत राहतो|Marathi_M|other|9.949375
processed_mr_m_agri_01751.wav|पवना धरणातून पाणी कमी प्रमाणात सोडल्यामुळे रावेत बंधारा येथील पाणी पातळी कमी होऊन येथील पालिकेचे विद्युत पंप बंद पडतात. |Marathi_M|other|8.614229
processed_mr_m_general_00236.wav|त्यांची ही समजूत शोले चित्रपट देणारे रमेश सिप्पी आणि मुकेश तलरेजा, रोहन सिप्पी व निखिल अडवाणी या कंपनीने दृञ केली असावी|Marathi_M|other|10.123521
processed_mr_m_other_02692.wav|काशी नाही केशी जोडव्या काकणाला पैशे नाशी, मागचं म्होरचं इसारली अन् वाळकीन् बाई पसारली अशा वेगळ्या म्हणी त्या बोलीत आहेत|Marathi_M|other|9.624292
processed_mr_m_other_02336.wav|मेळावा यशस्वी करण्यासाठी संतोष पार्टे, सुनील राणे, काशीनाथ लब्धे, कृष्णा पाटील, ज्योती राजभोज आदींनी मोठे परिश्रम घेतले|Marathi_M|other|10.181583
processed_mr_m_politics_01375.wav|सरकारने स्थानिक सत्ताधारी आणि पार्ट्यांना सामावून विकास कामाचे उदघाटन करणं गरजेचं असतं असं ही मत पवार यांनी व्यक्त केलं|Marathi_M|other|9.543021
processed_mr_m_weather_03117.wav|कुर्डू शिवारातील पोपट नरसू माळी याचे वीट्टभट्टी मागील गायरानात झाडाखाली मटका जुगार सुरू असल्याची माहिती त्यांना मिळाली.|Marathi_M|other|9.322437
processed_mr_m_health_00636.wav|या मनाला नियंत्रणात ठेवण्यासाठी जसे मंत्र, व्यायाम आदी उपचार आहेत त्याचप्रमाणे चांगले विचार, सत्संग व औषधी उपचारही आहेत|Marathi_M|other|9.659125
processed_mr_m_other_03773.wav|त्यानंतर चारच मिनिटांनी पेनल्टीवर पिझ्झीने गोल केल्याने यजमान डिपोर्टिवोला तेवीस  अशी पिछाडी भरून काढता आली|Marathi_M|other|8.649062
processed_mr_m_agri_02578.wav|तसेच, तब्बल तीन महिन्यांहून पाण्या अभावी नदीपात्र पूर्णपणे कोरडे असल्याने मोठया प्रमाणावर पाणी जमिनीत मुरले|Marathi_M|other|8.219500
processed_mr_m_weather_01046.wav|तर दुसरीकडे भारताचा स्टार टेनिसपटू लिएंडर पेस आणि मार्टिना हिंगिस यांनीही मिक्स डबल्समध्ये फायनल गाठली आहे.|Marathi_M|other|8.265937
processed_mr_m_weather_01088.wav|शाळेतील शिक्षिका आम्हाला विचारतात की कुठे घेताय ट्रिटमेंटचे नाव सांगा म्हणजे बाकीच्या पालकांना सांगता येइल.|Marathi_M|other|7.500000
processed_mr_m_agri_03025.wav|पीक फुलो्यात असताना दोन  ग्रॅम बोरॅक्स प्रति लिटर पाणी या प्रमाणे फवारणी केल्यास दाणे भरण्याचे प्रमाण वाढते|Marathi_M|other|8.242708
processed_mr_m_weather_02743.wav|संध्याकाळ होण्यापूर्वी दोन तरुणांनी कंबरेला दोरखंड बांधून दामूच्या खोलीपर्यंत जाण्याचा निष्फळ प्रयत्न केला.|Marathi_M|other|8.173042
processed_mr_m_agri_03303.wav|या प्रक्रियेमुळे जिर्‍यामध्ये असलेली गुणकारी तत्वे त्या पाण्यामध्ये येऊन हे पाणी पिवळ्या रंगाचे दिसू लागते. |Marathi_M|other|7.700000
processed_mr_m_health_02627.wav|रोगाचे समुळ उच्चाटन करणारी औषधे आयुर्वेदात उपलब्ध असताना त्वरीत वेदना शमन करणारी अलोपथी औषधे लोकप्रिय झाली. |Marathi_M|other|9.043792
processed_mr_m_other_00364.wav|उपान्त्य फेरीतही त्याने आपल्या प्रतिस्पर्ध्याचा एकतर्फी पराभव करत अंतीम फेरी गाठुन भारताचे पदक निश्चीत केले|Marathi_M|other|8.265937
processed_mr_m_education_01525.wav|इतकेच काय अनेक प्रकारची चहाची, दुधाची किँवा दह्याची भांडी असतात चमचे, फुल पात्र, पेले तर विचारायची सोय नाही|Marathi_M|other|10.019042
processed_mr_m_health_01674.wav|पहिली गोष्ट म्हणजे पुरुषांचे वजन वाढले किंवा ते अधिक बीयर प्यायला लागले की त्यांचे स्तन ढिले व्हायला लागतात|Marathi_M|other|7.000000
processed_mr_m_health_00360.wav|मूळव्याधीचा त्रास होत असेल व त्यातून रक्त पडत असेल तर कोकमचा कल्क दह्य़ावरच्या निवळीत कालवून ती निवळी प्यावी|Marathi_M|other|8.673438
processed_mr_m_other_01957.wav|अहोरात्र जिन्यात बसून असणाऱ्या पांडुरंगाच्या वडीलांनी आपल्या पोराच्या निष्प्राण कलेवरास कवटाळून आक्रोश केला|Marathi_M|other|7.604167
processed_mr_m_politics_02500.wav|रेल्वे रुळावरून घसरल्याचं समजताच आपण घटनेचं वार्तांकन करण्यासाठी घटनास्थळी पोहचल्याचं पत्रकाराचं म्हणणं आहे|Marathi_M|other|9.136688
processed_mr_m_weather_03917.wav|प्रसिद्ध राजवैद्य प्राणाचार्य रामचंद्र पांडुरंग ऊर्फ दादा वैद्य यांनी आपल्या या पुतण्याला लक्षपूर्वक वाढवले|Marathi_M|other|7.952458
processed_mr_m_health_02243.wav|त्यांच्या अंड्याच्या व पिल्लांच्या आसपास गेल्यास जोराने लाथाही मारू शकतात व आलेल्यांना रक्त बंबाळ करू शकतात|Marathi_M|other|7.476458
processed_mr_m_general_01126.wav|अजहर अली कर्णधार आणि मिस्बाह उल हक प्रशिक्षक यांना असा मार्ग शोधावा लागेल, जो पाकिस्तानी संघात प्रगती घडवेल|Marathi_M|other|9.500000
processed_mr_m_weather_02194.wav|बबन नलवडे आणि त्यांची पत्नी मंगल असे दोघेजण त्यांच्या नव्या ॲक्टिवावरून कोल्हापूर रोडने सांगलीकडे येत होते.|Marathi_M|other|7.789917
processed_mr_m_general_01963.wav|आपल्या देशाची प्रगती व्हायची असेल तर तंत्रज्ञान व नैसर्गिक स्रेत यांचा मिलाफ करून पर्याय शोधले गेले पाहिजेत|Marathi_M|other|7.847979
processed_mr_m_general_02103.wav|कुस्ती हा शब्द कुश्ती या फार्सी शब्दावरून आला असून त्याचा अर्थ मल्लयुद्ध, अंगयुद्ध किंवा बाहुयुद्ध असा होतो|Marathi_M|other|9.844896
processed_mr_m_weather_04422.wav|स्लेंडर लोरीस या दुर्मिळ जातीच्या प्राण्याची विक्री करण्यासाठी आलेल्या चौकडीला ठाणे पोलिसांनी अटक केली आहे.|Marathi_M|other|7.987292
processed_mr_m_health_01568.wav|घसा खराब झाला किंवा खोकला येत असला, तर ज्येष्ठमध चघळण्यास किंवा त्याचे चूर्ण मधासोबत घेण्यास सांगितले जाते. |Marathi_M|other|7.197813
processed_mr_m_finance_02245.wav|महसूल विभागातील प्रलंबित दावे मार्गी लावण्यासाठी राज्य शासनाने नवीन अतिरिक्त आयुक्तांचे पद निर्माण केले आहे|Marathi_M|other|7.824750
processed_mr_m_health_02550.wav|गोळ्या, कॅप्सूल आणि निलंबन केवळ विषाणूजन्य रोग उपचार व त्यांना प्रतिबंध करण्यासाठी वापरले जातात|Marathi_M|other|7.546104
processed_mr_m_health_02448.wav|कसलीही वेदना न होता इंजेक्शन देण्याची कल्पना इस्रायली संशोधकांनी मांडून ती प्रत्यक्षातही उतरवली|Marathi_M|other|7.546104
processed_mr_m_politics_01083.wav|त्यामुळे आमदार गायकवाड यांनी या रहिवाशांची सोय ट्रान्झिस्ट कॅम्पमध्ये करावी, अशी मागणी केली आहे|Marathi_M|other|7.371958
processed_mr_m_health_02980.wav|त्याच्या उजव्या हाताची तीन बोटं निकामी झाली आहेत तर डाव्या हाताच्या दोन बोटांना गंभीर इजा झालीय|Marathi_M|other|6.600000
processed_mr_m_agri_01178.wav|पाण्याचा हिशेब कोणीच करत नाही आणि पाणी हे फुकट मिळत असते, असे गृहित धरून त्याची उधळपट्टी करतात.|Marathi_M|other|8.126604
processed_mr_m_agri_01799.wav|परंतु असे म्हणतात की, विष्णूचा हा आवडता वृक्ष असून सुद्धा त्याची फुले पूजेत विष्णूला वाहत नाहीत|Marathi_M|other|6.988833
processed_mr_m_health_00718.wav|मेंदू विकार हा विषबाधा ,औद्योगिक किंवा घरगुती रसायनांच्या, जड धातू किंवा घातक कचऱ्याने होऊ शकतो|Marathi_M|other|7.621250
processed_mr_m_general_01055.wav|तिचा रंग तपकिरी किंवा ब्यूज आहे, पंख स्पष्टपणे काळा आणि हलका पंखांच्या रेखांशाचा पट्टे दर्शवितो|Marathi_M|other|9.800000
processed_mr_m_education_01837.wav|काही अभ्यासक तर पुराव्यानिशी असेही दाखवून देतात की गांधीजींना निग्रोंबद्दल एक प्रकारचा राग होता|Marathi_M|other|7.479063
processed_mr_m_general_01727.wav|मासळीचा ताजेपणा जास्त काळ राहण्यासाठी ज्या बंदिस्त वाहनातून वाहतूक होते त्याला इन्सुलेट म्हणतात|Marathi_M|other|7.418396
processed_mr_m_agri_02678.wav|या मातीत नायट्रोजन आणि फॉस्फेटचं प्रमाण जास्त असल्याने खत म्हणून या मातीचा फार उत्तम उपयोग होतो|Marathi_M|other|7.279083
processed_mr_m_general_00137.wav|कोकणस्थांची लग्नं, बालाजी तांबे आणि मनोबाकडे असलेली हि्यांची बँग या दोन विषयांवर आणखी गॉसिप हवं|Marathi_M|other|8.500000
processed_mr_m_general_00206.wav|खेळ आणि कॉन्स्टन्टाईन नोवोसेलोव्ह यांनी त्यांच्या शोधांचे वर्णन करणारे तीन पृष्ठांचे काम लिहिले|Marathi_M|other|8.358813
processed_mr_m_other_00716.wav|जत येथे विज वितरण कंपनीच्या तुटून खाली पडलेल्या आर्थिंग  तारेतून अचानक विद्यूत प्रवाह सुरू झाला|Marathi_M|other|7.836354
processed_mr_m_finance_02571.wav|रस्त्यांच्या कामासाठी जागतिक बॅंकेकडून सुलभ कर्ज उपलब्ध होते का, याबद्दलही प्रस्ताव सादर करावेत|Marathi_M|other|7.151375
processed_mr_m_politics_02585.wav|परिणामी पूर्वीची भययुक्त द्वेषभावना जाऊन त्याची जागा अतीव आदरयुक्त आत्मीयतेने घेतली|Marathi_M|other|7.580938
processed_mr_m_finance_02638.wav|अधिकाधिक कर गोळा करण्यासाठी करांचा पाया अधिक विस्तृत करण्यात येईल, असेही ते म्हणाले|Marathi_M|other|6.200000
processed_mr_m_agri_02914.wav|वाफ्याद्वारे पाणी देताना उखरी करताना झाडाच्या मुळ्या तुटणार नाहीत याची काळजी घ्यावी|Marathi_M|other|6.700000
processed_mr_m_agri_01222.wav|गर्द हिरव्या रंगाची पाने असलेला एक सदापर्णी वृक्ष नाही पण एक झुडूप म्हणून वाढू शकतो |Marathi_M|other|6.100000
processed_mr_m_finance_00980.wav|आंग्रिया क्रूझच्या माध्यमातून पर्यटनाला चालना मिळाली असती व महसूल देखील वाढला असता.|Marathi_M|other|6.327063
processed_mr_m_weather_01555.wav|दुसरीकडे जे पी नड्डांसोबत भाजपातील अनेक नेत्यांनी मोदींच्या भाषणाचे कौतुक केले आहे.|Marathi_M|other|6.500000
processed_mr_m_other_02310.wav|राजधानी एक्स्प्रेसमध्ये पॅँट्री कारच्या जोडीनेच हे नवे वर्क स्टेशन उभारले जाणार आहे|Marathi_M|other|5.653688
processed_mr_m_politics_01926.wav|हेच प्रश्न मी संरक्षण मंत्री मनोहर पर्रिकरांना पत्रकार स्नेह भोजनावेळी विचारला होता|Marathi_M|other|5.971875
processed_mr_m_politics_03100.wav|आबासाहेब सैन्यातुन निवृत्त झाल्यानंतर त्यांनी आपल्या मुळ गावीच राहण्याचा विचार केला|Marathi_M|other|5.915000
processed_mr_m_general_01612.wav|असा हल्ला झाल्यास जहाजातील डिक्टेटर यंत्रनेच्या साह्याने तो कोणता हल्ला आहे हे कळते|Marathi_M|other|7.569333
processed_mr_m_agri_01950.wav|दिवसा बेचाळीस  अंश सेल्सिअस तापमानात पाणी न देता रात्रीच्याच वेळी पाणी द्यावं लागत.|Marathi_M|other|5.700125
processed_mr_m_other_00654.wav|सोडयातील ज्यादा फॉस्फोरिक आम्लामुळे शरीराची कॅल्शिअम शोषून घेण्याची क्षमता कमी होते|Marathi_M|other|6.300000
processed_mr_m_general_00396.wav|आज दिल्ली बिल्डकॉन आणि लक्ष्मी विलास बँकेंच्या शेअर्संनी सर्वांत उच्चांकी अंक गाठला|Marathi_M|other|6.466375
processed_mr_m_other_01698.wav|या रस्त्यावरील चेंबरचे काम यश इफ्रा कंपनीच्या हेमंग जैन या कॉन्ट्रॅक्टरने केले होते|Marathi_M|other|6.373500
processed_mr_m_other_04146.wav|आपला वेदाभ्यास संपवून हनुमंत किष्किंधा नगरीचा राजा सुग्रीव याच्या सैन्यात दाखल झाला|Marathi_M|other|6.512833
processed_mr_m_health_00928.wav|ज्या वस्तूंना लोकांचा सर्वाधिक स्पर्श होतो, तेथेच  अधिक विषाणू आणि जंतू वावरत असतात|Marathi_M|other|6.443167
processed_mr_m_health_00617.wav|डॉक्टर असल्याने हॅल्लिडेवर उपचार करणे हे आपले प्रथम कर्तव्य असल्याचे अमांडला जाणवले|Marathi_M|other|7.488062
processed_mr_m_weather_01899.wav|या स्फोटांमुळे पृथ्वीच्या अंतर्गत भूभागात मौल्यवान धातू आणि खनिजांची उत्त्पती झाली.|Marathi_M|other|6.594104
processed_mr_m_other_04093.wav|त्यानंतर विल्प्रेड झा आणि ख्रिस्टेन बेनटिके यांनी प्रत्येकी एक गोल केला|Marathi_M|other|5.978771
processed_mr_m_general_00155.wav|शिफ्टिंग करताना फर्निचर व इतर वस्तूंवर लावल्या गेलेल्या ब्राऊन टेपांचे डाग आणि ट्रान्स्परण्ट टेपांचा चिकटपणा दोन्ही घालवायचे तर काय करता येईल?|Marathi_M|other|9.902938
processed_mr_m_education_03290.wav|त्यामुळे यंदाचा दसरा मेळावा आता शिवाजी पार्कवरच होणार हे निश्तित झालंय.|Marathi_M|other|6.210958
processed_mr_m_finance_01334.wav|पुढील हंगामासाठी केंद्र शासनाने धान्याची आधारभूत किंमत निश्चित केली आहे|Marathi_M|other|6.200000
processed_mr_m_weather_01842.wav|हे प्रदर्शन तीन दिवस चालणार असल्याची माहिती शांतीलाल मुथ्था यांनी दिली.|Marathi_M|other|5.500000
processed_mr_m_agri_01484.wav|रोपे दीड किंवा दोन आठवड्या नंतर दिसून येईल आणि प्रथम जलद वाढ होणार नाही|Marathi_M|other|5.400000
processed_mr_m_weather_01177.wav|स्युमोटो दाखल करत पालिकेने मुंबईत ही योजना राबवण्याचा निर्णय घेतला आहे.|Marathi_M|other|5.500000
processed_mr_m_other_01545.wav|धंद्यावर त्याचा होणारा परीणाम बघून त्या जवाहिर्याने ती मागणी मान्य केली|Marathi_M|other|5.421479
processed_mr_m_other_01761.wav|एकवीरा हा शब्द एक विहार बुद्धभिक्षूंचे रहाण्याचे स्थान यावरून आला असावा|Marathi_M|other|5.421479
processed_mr_m_finance_03295.wav|धनाढय मंडळी आपले बिगरशेती उत्पन्न शेती उत्पन्न म्हणून दाखवून कर चुकवतात|Marathi_M|other|5.700000
processed_mr_m_general_01518.wav|यावेळी दौंडकाष्टी पुलावर खड्डे पडले असल्याचे आढळून आल्यानंतर येथील मोठ्या वाहनांची वाहतूक बंद करून हलक्या वाहनांना जाण्यास परवानगी देण्यात आली|Marathi_M|other|10.100000
processed_mr_m_weather_04295.wav|तसेच नाटयांगण व चौदा दयाळ करण्यो ही त्यांची पुस्तके प्रकाशित झाली आहेत.|Marathi_M|other|6.106479
processed_mr_m_weather_00590.wav|कराड परिसरात तीन बलाढ्य सहकारी व एक खाजगी साखर कारखाना डौलाने उभे आहेत.|Marathi_M|other|5.932333
processed_mr_m_agri_02263.wav|नंतरच्या काळात पाणी अडविण्यास बंधारा मजबूत न राहिल्याने कृष्णा व दूधगंगा काठावरील गावांना उन्हाळ्यात कधी न भासणारी पाण्याची समस्या भासू लागली. |Marathi_M|other|10.065479
processed_mr_m_agri_01050.wav|वीटभट्ट्या, वाळू उपसा अथवा माती उत्खनन असो, हे विषय तालुकाभर गाजत आहेत.|Marathi_M|other|6.199354
processed_mr_m_agri_03024.wav|यादरम्यान, शेतकर्‍यांना कोणते पीक घेता येत नाही पीक घेतल्यास पावसाचे दीर्घकाळ साचून राहिलेल्या पाण्यामुळे धान्याची रोपे सडून जान्याची भीती आहे|Marathi_M|other|9.500000
processed_mr_m_politics_01463.wav|त्यामुळे काही केल्या फक्त तेव्हढेच आठवत नाही बाकीची  अख्खी दुनिया आठवते|Marathi_M|other|5.943937
processed_mr_m_other_00342.wav|ऐंशीच्या दशकात अस्ताद देबूंच्या कामात पण मह्त्वाचा बदल घडुन आलेला दिसतो|Marathi_M|other|6.536042
processed_mr_m_finance_02080.wav|गरिब भाविक वारकरींना द्यावा लागणारा कर माफ करण्याची विनंती दादांना केली|Marathi_M|other|5.100000
processed_mr_m_weather_00896.wav|सध्या किरकोळ तापातही स्वाईन फ्ल्यूच्या भितीमुळे नागरिकांत घबराटीचे वातावरण निर्माण झाले असल्याच्या वृत्तालाही त्यांनी दुजोरा दिला.|Marathi_M|other|8.800000
processed_mr_m_agri_02360.wav|राज्यात परतीच्या पावसाने घातलेल्या थैमानाने खरीप हंगामातील सर्वांत मोठे व महत्त्वाचे पीक असलेल्या कपाशी पिकांचे प्रचंड नुकसान झाले|Marathi_M|other|9.300000
processed_mr_m_weather_01535.wav|त्यानंतर जयपूर येथे नुकत्याच झालेल्या नॅशनल पॉवर लिफ्टींग स्पर्धेमध्ये सदानंद बारटक्के याने भारतामध्ये प्रथम क्रमांक प्राप्त केला.|Marathi_M|other|10.158354
processed_mr_m_health_01499.wav|त्यानंतरच्या महिन्यात अनेक जण भाजलेल्या जखमांमुळे, उत्सर्जित किरणाच्या आजारामुळे, अन्य जखमा, अपुरा आहार व आजार यामुळे मृत्यू पावले|Marathi_M|other|9.252771
processed_mr_m_health_03904.wav|शरीरावरील उघड्या, खोलवरच्या दूषित जखमेद्वारे हे जीवाणू शरीरात प्रवेश करतात पण हे जीवाणू ऑक्सिजनच्या संपर्कात जिवंत राहू शकत नाहीत.|Marathi_M|other|10.000000
processed_mr_m_other_00073.wav|शत्रुघ्न सिन्हा यांनीदेखील माझ्यासाठी पक्ष महत्त्वाचा असला तरी कुटुंबातील सदस्यांना पाठिंबा देणे माझे कर्तव्य असल्याचे स्पष्ट केले|Marathi_M|other|8.881250
processed_mr_m_general_00157.wav|बर्मिंगहॅम स्पर्धेत जोडो टेबल टेनिस कुस्ती जिम्नॅस्टीक, डायविंग , सायकलिंग आणि बास्केटबॉल या खेळाचा समावेश केला जाण्याचे वृत्त आहे|Marathi_M|other|9.600000
processed_mr_m_health_01312.wav|अशा प्रकारचे कॉर्नस् म्हणजे त्वचेच्या आतील मेलेल्या पेशींचे गाठोडे असते आणि त्या पेशी मेलेल्या असल्यामुळे आपल्याला त्रास होत नसतो. |Marathi_M|other|8.500000
processed_mr_m_agri_00765.wav|तांब्याच्या कळशीत उन्हात पाणी तापवून, मुलांच्या अंगाला कैरीचा गर आणि हळद याचे मिश्रण चोळून या पाण्याची अंघोळ घालत असत.|Marathi_M|other|8.649062
processed_mr_m_other_01232.wav|एक जटिल नमुना, आणि यामुळे, एक सिल्हूट या ड्रेस अस्वस्थ करेल|Marathi_M|other|5.015146
processed_mr_m_other_00489.wav|त्यानंतर मार्तंडाने मल्ल राक्षसास आशिर्वाद दिला आणि तेव्हापासून मार्तंड भैरवांना मल्हारी मार्तंड, असे म्हटले जाऊ लागले|Marathi_M|other|8.900000
processed_mr_m_agri_02089.wav|चिंदर येथे शशी घागरे या शेतकयाच्या शेतावर या पद्धतीने केलेल्या लागवडीत दोन ते अडीच पट उत्पन्नात वाढ झाल्याचे दिसून आले|Marathi_M|other|9.067021
processed_mr_m_health_00658.wav|सावित्री ही प्राण्यांची डॉक्टर व पराकोटीची प्राणीप्रेमी तर सत्यप्रकाश हा इलेक्ट्रीकल इंजिनियर व टोकाचा पर्यावरण प्रेमी|Marathi_M|other|8.916083
processed_mr_m_general_02562.wav|अशा महागडया मेट्रोतून प्रवास करण्यासाठी अख्खा खिसाच रिकामा करावा लागत असेल तर अशा सार्वजनिक वाहतूक सेवांचा उपयोगच काय?|Marathi_M|other|8.428479
processed_mr_m_general_02627.wav|पाश्चात्त्य संगीतामध्ये बंडखोर समजले जाणारे रॉकस्टार्स हे त्यांच्या संगीतातील नवनवीन रचानांतून व्यवस्थेवर हल्ला चढवतात|Marathi_M|other|8.718729
processed_mr_m_health_03235.wav|जरी वेदनेची आठवण राहत नसली तरी वेदना तीव्र असतात व त्याचे अस्तित्व नाकारता येत नाही, ही वस्तुस्थिती लक्षात ठेवायला हवी|Marathi_M|other|9.693958
processed_mr_m_agri_02878.wav|टोमॅटो अर्धे कापून त्यातील गर काढून त्याचे बाउल तयार करावेत|Marathi_M|other|5.142854
processed_mr_m_politics_01568.wav|ही घटना कोकण रेल्वे स्थानक ते पारोळ्ळे बीच दरम्यान घडली आहे|Marathi_M|other|5.015146
processed_mr_m_health_02021.wav|कायम लिफ्टचा वापर करण्यापेक्षा दिवसातून एकदा जिने चढून गेल्यावर अधिक प्रमाणात हालचाल होते आणि रक्तदाब नियंत्रणात राहतो|Marathi_M|other|8.440083
processed_mr_m_general_00432.wav|सध्या जागतिक क्रिकेट ज्या दिशेने मार्गोत्क्रमण करत आहे, ते पाहता यापुढील दिवसात अष्टपैलू खेळाडू विशेष महत्त्वाचे ठरतील|Marathi_M|other|9.345667
processed_mr_m_health_01596.wav|डोक्याला ताप न करून घेता पाहिल तर मस्तपैकी एंजॉयही करू शकाल|Marathi_M|other|5.000000
processed_mr_m_education_03050.wav|कर्पूरादेवी ही त्याची एकुलती एक मुलगी होती, जी अजमेरचे महाराज सोमश्वर यांची पत्नी आणि पृथ्वीराजची आई होती.|Marathi_M|other|8.881250
processed_mr_m_politics_02795.wav|शुभ्रांशू आणि त्याच्यासारखे शेकडो तरुण अशा वेगळया जगातील लोकांना मुख्य प्रवाहाशी जोडण्याचा प्रयत्न करताहेत|Marathi_M|other|7.952458
processed_mr_m_education_01424.wav|फक्त एक प्रश्न आहे दिनेशदा, तुम्ही यीस्ट घातला आहे म्हणुन एव्हढा स्पाँजी दिसतोय का सोडा घालुनही असाच होईल?|Marathi_M|other|9.635917
processed_mr_m_general_02227.wav|अमोल पालेकर यांनी दिग्दर्शक म्हणून अनेक चित्रपट केले, ज्यात नकाब आणि पहेली सारख्या चित्रपटांचा समावेश आहे. |Marathi_M|other|7.534500
processed_mr_m_health_01408.wav|आपल्या आहारामध्ये अनेक पदार्थ असे असतात, जे सांध्यांवरील सूज आणि पर्यायाने वेदना वाढविण्यास कारणीभूत ठरतात|Marathi_M|other|7.197813
processed_mr_m_health_00873.wav|दुसर्याची एखादी भावना काळजाला भिडली की, त्याची ती वेदना जगण्याचं खूळही असंच अधून मधून शब्दांतून निथळत रहतं|Marathi_M|other|8.881250
processed_mr_m_politics_01970.wav|घरचा पुरुष मात्र ब्रँडेड कपड्यात लोळत असतो आणि या सगळ्या कृत्याकडे आईवडिल काणाडोळा करतात, हे चित्रही दिसते|Marathi_M|other|8.300771
processed_mr_m_other_02362.wav|दोन हजार गायकांचा एक आवाज, पाचशे वादकांचा एक सुर, आणि पाचशे नर्तकांचा एक ताल हे खरोखरच विलोभनिय दृष्य होते|Marathi_M|other|8.567792
processed_mr_m_general_02544.wav|विराट कोहलीच्या हिंदुस्थानी क्रिकेट संघाने बर्मिंगहॅम येथे सुरू असलेल्या पहिल्या कसोटीचा पहिला दिवस गाजवला|Marathi_M|other|7.300000
processed_mr_m_health_00481.wav|आपली कंबर किंवा शरीराचे पोस्चर योग्य नसल्यास त्याचा  इतर अंगांवर अतिरिक्त दाब येतो ज्याने वेदना होऊ लागतात|Marathi_M|other|8.382021
processed_mr_m_agri_00776.wav|कांद्याची ग्रेव्ही, कोशिंबिर जेवणाची लज्जत वाढवितेच पण कोणत्याही भाजी बरेाबर कांदा त्याचे सूत जुळवून घेतो.|Marathi_M|other|8.892875
processed_mr_m_weather_00938.wav|आजूबाजूला स्पर्धेचे वातावरण असताना ताण येणंही साहजिकच आहे, पण मार्कांना अवाजवी महत्त्व देण्याचं कारण नाही.|Marathi_M|other|7.174583
processed_mr_m_other_02916.wav|चार सत्संग ऐकून, पोथ्या पुराणे वाचून, दान पुण्य करुन पुण्यवान होण्याचा मार्गही क्षणिक आनंदाचा धनी होऊ शकतो|Marathi_M|other|8.962521
processed_mr_m_finance_01789.wav|जर आपल्या ग्राहकांचा कर मोठया प्रमाणात वाचावा अशी त्यांची खरोखरच इच्छा असेल या सूचनेचा ते जरूर विचार करतील|Marathi_M|other|7.900000
processed_mr_m_other_03441.wav|गम्बूटांना सायबाच्या देशात ' वेलीज ' वेलिंग्टन याचं लघुरूप म्हणताना ऐकल्यामुळे आणखी गोंधळ होतो|Marathi_M|other|6.733417
processed_mr_m_finance_01742.wav|परंतु वीस  व्या शतकात, भारताला योगाच्या क्षमतेचा राजनैतिक आणि आर्थिक लाभ करून घेण्याची गरज आहे|Marathi_M|other|7.200000
processed_mr_m_education_00687.wav|योगा संस्कृतीचे पुनर्रुत्थान आणि योग तत्त्वज्ञानाचा देशभरात प्रसार हे या संस्थेचे उद्दीष्ट आहे|Marathi_M|other|7.232000
processed_mr_m_other_04014.wav|या प्रदर्शनात पेंटिंग, ड्रॉईंग, मूर्तिकला, ग्राफिक, छायाचित्रे आणि मिश्रीत माध्यमांच्या कलाकृती अशी व्यापक विविधता आपल्याला पहायला मिळणार आहे|Marathi_M|other|9.798438
processed_mr_m_health_03819.wav|वयाच्या चाळीसाव्या वर्षाआधीच पाळी बंद झाली, तर त्यास अकाली अथवा मुदतपूर्व रजोनिवृत्ती म्हणतात.|Marathi_M|other|7.600000
processed_mr_m_education_00545.wav|मुलांमध्ये विज्ञानवृत्ती बाणावी यासाठी वेगळ्या कार्यशाळा घेण्याचा इन्व्होक इन्स्पायरचा बेत आहे|Marathi_M|other|7.477333
processed_mr_m_weather_01290.wav|सुरुवातीला चेन्नई विभागाच्या इग्मोर आणि तांबोरम दरम्यान या प्रणालीची सुरुवात करण्यात आली होती.|Marathi_M|other|6.652146
processed_mr_m_health_01869.wav|डॉक्टर व्हायची इच्छा असलेली बेळगावची सुकन्या हवाई सुंदरी होते व लहान वयात विमानाने देशभर फिरते|Marathi_M|other|6.700000
processed_mr_m_other_02462.wav|एका उत्प्रेरकच्या सुरवातीस हे लक्षात येते, ज्याचे ऑपरेशन दोन लॅम्डा प्रोब द्वारे नियंत्रित आहे|Marathi_M|other|7.104938
processed_mr_m_general_02787.wav|शेकडो वर्षापासून इथं असलेल्या खंडा तलवारीचे मर्दानी खेळ पाहून सर्वांच्या डोळ्याचे पारणं फिटतं. |Marathi_M|other|7.070104
processed_mr_m_finance_01603.wav|राज्याच्या नैसर्गिक संसाधनांची लूट करून व त्या बदल्यात राज्याला अत्यंत तुटपुंजा महसूल दिल जात. |Marathi_M|other|6.779854
processed_mr_m_health_02193.wav|जेव्हा त्या व्यक्तीने याबाबत डॉक्टरांना विचारणा केली असता गँगरीन नामक आजार झाला असल्याचे समजले|Marathi_M|other|6.600000
processed_mr_m_finance_01644.wav|आता त्याच शेतीच्या तुटपुंज्या उत्पन्नावर एकीकडे वर्षाची फी भरताना त्यांना नाकी नऊ येत आहेत त्याचवेळी दुसरीकडे कर्ज आणि व्याज वाढतच चालले आहे. |Marathi_M|other|10.193188
processed_mr_m_education_01211.wav|ज्यासाठी ते वेगवेगळे ट्रेकिंग, रॅमप्लिंग तसेच जंगल सफारी यांचे प्रशिक्षण देण्याचे काम करत आहेत|Marathi_M|other|8.370417
processed_mr_m_finance_02146.wav|आर्थिक संकटात सापडलेल्या कर्नाळा बँकेच्या ठेवीदारांनी आज बँकेच्या महाड शाखेत जावून अधिका्यांना घेराव घालत आपल्या ठेवी परत देण्याची मागणी केली|Marathi_M|other|9.171500
processed_mr_m_weather_02257.wav|सर्वोत्त्कृष्ट संघांमध्ये सातत्यपूर्ण कामगिरी करणारेच खेळाडू असतात आणि संघ निवडीत सातत्य असते.|Marathi_M|other|6.849521
processed_mr_m_general_01296.wav|दुर्दैवाने एकोणीशे नव्वद  व दोन हजार  च्या दशकांत देशास सामोरे जाव्या लागलेल्या दोन स्वतंत्र नागरी युद्धांनंतर या जहाज नोंदणीची दुरवस्था झाली|Marathi_M|other|9.900000
processed_mr_m_education_00956.wav|हा सगळा प्रकार गेली काही वर्षे वाढत असलेल्या मुंबईतील गुन्हेगारीच्या चढत्या आलेखाचा परिणाम आहे|Marathi_M|other|7.573333
processed_mr_m_agri_03283.wav|जिल्ह्यात सिंचनाची अनेक कामे सुरू असून, भविष्यात कृषीक्रांतीत ऊस पीक हे महत्त्वपूर्ण ठरणार आहे|Marathi_M|other|7.100000
processed_mr_m_health_03613.wav|छोटया शहरात किंवा खेडयांमध्ये शस्त्रक्रिया करण्यास तेवढी मुबलक सुविधा किंवा स्थिती उपलब्ध नसते|Marathi_M|other|6.884333
processed_mr_m_politics_02952.wav|त्यामुळे दोन पक्षांमधील मुख्यमंत्री पदाचा तिढा सुटेपर्यंत मुख्यमंत्री पदाचा पदभार माझ्याकडे द्या अशी मागणी या शेतकऱ्याने केली आहे|Marathi_M|other|9.810063
processed_mr_m_education_01579.wav|वेस्ट इंडीजचे माजी क्रिकेटपटू सेमूर नर्स यांचे दीर्घ आजाराने सोमवारी निधन झाल्याचे वृत्त माजी क्रिकेटपटू डेस्मंड हेन्सने दिली आहे|Marathi_M|other|10.180625
processed_mr_m_weather_02974.wav|मी पूर्वीच्या प्रेषितांच्या शिकवणींची पुनर्स्थापना करण्यासाठी व कपटीपणा करणाऱ्यांच्या  बंधनातून मानवाला मुक्त करण्यासाठी आलो आहे. |Marathi_M|other|9.345667
processed_mr_m_agri_02173.wav|पिंटूच्या पाठोपाठ त्याचे बाबाही त्या विहिरीकडे धावत गेले व पिंटूच्या हातातील पाण्याची बाटली घेऊन विहिरीत पाणी काढण्यासाठी डोकावले|Marathi_M|other|10.042250
processed_mr_m_weather_00491.wav|दीर्घिकेच्या केंद्राच्या वर आणि खाली प्लँकला अपेक्षेपेक्षा अधिक प्रकाश सापडला आहे.|Marathi_M|other|6.698583
processed_mr_m_politics_01636.wav|मोदींनी मतदान वाढवण्यात अध्यात्मिक क्षेत्रातील काही व्य़क्तींना देखील अपील केली आहे|Marathi_M|other|6.315458
processed_mr_m_weather_01787.wav|हिरो मोटोकॉर्प आपली लोकप्रिय बाईक स्प्लेंडर नवीन लूकमध्ये लवकरच बाजारात आणणार आहे.|Marathi_M|other|6.300000
processed_mr_m_agri_02258.wav|अप्पा गांधीजींच्या आश्रमात असताना तेथे मानवी विष्ठेपासून सेंद्रीय खत तयार केले जाई|Marathi_M|other|6.396729
processed_mr_m_education_01307.wav|तर या मानसिक आघातातून आपद्ग्रस्तांना कसं बाहेर काढावं याचं प्रशिक्षण यात दिलं जातं|Marathi_M|other|7.174583
processed_mr_m_other_02444.wav|वसंत कावणकर हे असगोली गावातील ग्रामदेवता श्री भैरी व्याघ्रांबरी देवीचे मानकरी आहेत|Marathi_M|other|6.977229
processed_mr_m_politics_01871.wav|अधिक माहिती अशी की, तालुक्यातील मौजे लव्हुरी गावच्या सरपंच सौ ललिता किसन चाळक आहेत|Marathi_M|other|7.116542
processed_mr_m_finance_02816.wav|कमी पिक कर्ज वितरण असलेल्या बँकांना जिल्हा प्रशासनाने कारणे दाखवा नोटीस बजवाव्यात,|Marathi_M|other|6.350292
processed_mr_m_health_01380.wav|तसेच कावीळ झालेल्या रुग्णाला पालकाचा आणि कच्च्या पपईचा रस एकत्र दिल्यास आराम मिळेल|Marathi_M|other|6.257396
processed_mr_m_agri_02305.wav|एक ड्रोन माती परीक्षण करुन जमिनीतील आर्द्रता, येणारे पीक, याबद्दल सखोल माहिती देते|Marathi_M|other|7.046875
processed_mr_m_health_02143.wav|अशा दुर्गंधीत उंदिर, घुशी वावरत असतात आणि त्यांच्या विष्ठेत लेप्टोसारखा आजार पसरतो|Marathi_M|other|6.269021
processed_mr_m_health_01531.wav|त्यातील लोकांना सर्वात जास्त माहीत असलेला कॅन्सर म्हणजेच कर्करोग म्हणजे ल्यूकीमिया|Marathi_M|other|5.839437
processed_mr_m_other_01228.wav|पण त्यांना हा लेख इथे द्यावासा वाटला तेव्हा तो त्यांच्या दृष्टीने महत्त्वाचा असणार|Marathi_M|other|6.350292
processed_mr_m_other_03930.wav|टेंभवली, जुनादुर्खी गावामधून वाहणारी वारणा नदी खारागोरा येथून खाडीचे रूप धारण करते|Marathi_M|other|7.290687
processed_mr_m_health_03385.wav|आपला मेंदू व डोळे जगाच्या अनुभवांना विविध पद्धतीने साठवतात आणि त्यांची नोंद ठेवतात|Marathi_M|other|6.466375
processed_mr_m_politics_01162.wav|पुष्कळसे पुरुष गावोगाव फिरून बुढ्ढी के बाल विकून कुटुंब पोसण्याचा प्रयत्न करीत आहे|Marathi_M|other|6.605708
processed_mr_m_education_01817.wav|साडेसातीचे भान ठेवून कायदा, सातत्य आणि दीर्घोद्योगाने शनीदेवाला प्रसन्न करून घ्याल|Marathi_M|other|7.639000
processed_mr_m_agri_01877.wav|काटेरी बोरीचा पाला शेळ्या खूप आवडीने खातात सध्या बोरीच्या बर्‍याच जाती आढळून येतात |Marathi_M|other|6.300000
processed_mr_m_education_01472.wav|बापाचा जीव खात खरिदलेल्या हफ्त्या वरच्या पल्सर गाड्या आता वस्तीत दाटी करु लागल्यात|Marathi_M|other|7.194687
processed_mr_m_agri_01463.wav|लागण व खोडव्याच्या ऊस पिकास पुरेसा पाला सुटेपर्यंत हा तुटवडा तीव्रतेने जाणवणार आहे|Marathi_M|other|6.327063
processed_mr_m_other_01536.wav|तिवरांच्या बेटांचा नाश हेही मत्स्योत्पादन कमी होण्याचे आणखी एक महत्त्वाचे कारण आहे|Marathi_M|other|5.978771
processed_mr_m_health_02024.wav|जर तुम्हाला गंभीर स्वरूपाचा आजार झाला असेल किंवा तुम्ही नियमित स्वरूपात मद्यसेवन करत असल्यास पॉलिसीचा प्रीमियम वाढतो. |Marathi_M|other|8.289146
processed_mr_m_health_03201.wav|रुग्णामध्ये भ्रम आणि शंका ही लक्षणे तयार करणारा स्किझोफ्रेनिया हा आजार असला तरी त्याच्यावर योग्य ते उपचार उपलब्ध आहेत|Marathi_M|other|9.148292
processed_mr_m_other_02705.wav|पोटच्या गोळ्याची निर्दयीपणे निर्घृण हत्या करणाऱ्या बापासह आरतीच्या दोन मामांना बेड्या ठोकल्याची माहिती पोलिसांनी दिली|Marathi_M|other|8.265937
processed_mr_m_politics_02752.wav|कुलाबा वांद्रे सीप्झ मेट्रो ३ मार्गासाठी कारशेडची जागा शोधण्यासाठी नेमलेल्या समितीने अखेर अहवालाचे काम पूर्ण केले आहे|Marathi_M|other|10.152188
processed_mr_m_politics_02133.wav|निष्पाप ज्यू लोकांच्या दबलेल्या हुंकाराचे टाहो सामावून घेणाऱ्या सामूहिक दफनाच्या अशा कितीतरी जागा त्या राष्ट्रात आहेत|Marathi_M|other|9.670729
processed_mr_m_general_00692.wav|तशीच ती शेजाऱ्यांच्या प्रदेशात घुसखोरी करूनही होत नसते, अशा शब्दांत हिलरी क्लिंटन यांनी जीनपींग यांच्यावर हल्ला चढवला|Marathi_M|other|8.200000
processed_mr_m_agri_00539.wav|उपलब्ध गुरांना मोकळया गोठयात व्यवस्थित बांधून त्यांना तिथेच चारापाणी दिल्यास त्यांच्यापासून दुग्धोत्पादन मिळवता येईल.|Marathi_M|other|8.393646
processed_mr_m_finance_01511.wav|अमेरिकेत दर दोन वर्षांकाठी पी टी एस डी शी संबंधित प्रत्येक रुग्णामागील खर्च हा सुमारे पाच हजार डॉलर्स इतका प्रचंड आहे|Marathi_M|other|9.800000
processed_mr_m_general_01523.wav|मात्र आता त्याची तब्येत सुधारली असून तो पुन्हा क्रिकेट खेळण्यासाठी उत्सुक असल्याचे रंजीत रंजन सेन यांनी ईमेलने कळविले|Marathi_M|other|7.789917
processed_mr_m_finance_01678.wav|तुम्हाला झालेला कॅपिटल गेन वगळता उर्वरीत रक्कम तुम्ही तुमच्या सोयीनुसार वापरु शकणार आहात, त्यात कर्ज फेडणे देखील आलेच|Marathi_M|other|7.998896
processed_mr_m_politics_02674.wav|मंत्री गिरीश महाजन यांचे भाषण सुरू असतानाच आमदार अनिल गोटे यांची अचानक एण्ट्री झाली आणि त्यानंतरच वादाला सुरुवात झाली|Marathi_M|other|9.752000
processed_mr_m_agri_02005.wav|शेतीला घातलेले कुंपण तोडून किंवा त्यावरून उड्या मारून गुरे शेतामध्ये शिरतात आणि कडधान्ये आणि भाजीपाल्याची पिके खातात. |Marathi_M|other|7.987292
processed_mr_m_politics_01509.wav|या समितीचे स्वागत सरपंच भारती मर्ढेकर, ग्रामसेवक एन ए शिंदे यांनी केले|Marathi_M|other|7.104938
processed_mr_m_agri_01114.wav|गांडुळांची विष्ठा म्हणजे एक उत्तम प्रकारचे खत आहे याला ह्युमस म्हणतात.|Marathi_M|other|5.943937
processed_mr_m_education_02778.wav|कारण ठाण्याचा वागळे इस्टेट ठाणे ग्रीन प्लाण्टेशन ग्रुप तुमच्या रोपांची काळजी घेण्यासाठी पुढे सरसावला आहे.|Marathi_M|other|8.637458
processed_mr_m_finance_02928.wav|या प्रगतिशील राज्याच्या डोक्यावर सव्वाचार लाख कोटी रुपये इतके कर्ज आहे |Marathi_M|other|5.142854
processed_mr_m_health_02525.wav|पण पातळ औषधं ही पावडर, गोळ्या यांच्यापेक्षा महाग असतात, त्यांची साठवणूक करणं, सांभाळ करणं जास्त कठीण जातं|Marathi_M|other|8.892875
processed_mr_m_health_03281.wav|तोंडाची दुर्गंधीचे मुख्य कारण म्हणजे दातांची व्यवस्थित स्वच्छता न होणे|Marathi_M|other|5.537583
processed_mr_m_agri_02062.wav|हे लक्षात घेऊन उसाचं पाचट शेतात वा अन्यत्र कुजवणं आणि त्याचं खत तयार करणं या बाबी महत्त्वाच्या ठरणार आहेत|Marathi_M|other|7.569333
processed_mr_m_health_00945.wav|याचे मुख्य कारण म्हणजे पुर्वी दवाखाने, हॉस्पीटल व डॉक्टर उपलब्ध नव्हते|Marathi_M|other|5.955542
processed_mr_m_weather_02227.wav|एक दिवस एक बाई कसलीतरी फाईल हातात घेऊन होटेलच्या मालकांना भेटायला आली.|Marathi_M|other|5.800000
processed_mr_m_politics_01898.wav|त्यांना ज्या कामगिऱ्या दिल्या जातात त्याची चर्चा करण्याची ही जागा नाही|Marathi_M|other|5.572417
processed_mr_m_education_03347.wav|याबाबत सोमनाथ इंगोले यांचे पुत्र तानाजी इंगोले यांनी फिर्याद दिली आहे.|Marathi_M|other|6.443167
processed_mr_m_weather_01091.wav|हजार कोटी रुपयांच्या मनी लॉन्ड्रिंग प्रकरणी रतुलला ईडीने अटक केली आहे.|Marathi_M|other|5.851063
processed_mr_m_other_00758.wav|कुंकळ्येकर यांनी सांगितले की, आल्तिनो येथील नागरिकांनी एकत्र येऊन हा प्रकल्प करण्यासाठी पुढाकार घेतला आहे|Marathi_M|other|7.569333
processed_mr_m_health_01284.wav|पासष्ट  वर्षाहून अधिक वय असलेल्या ज्येष्ठ व्यक्ती, मधुमेह आणि मूत्राशयाचे आजार यासारखे दीर्घकालीन आजार असलेल्या माणसांना याचा अधिक धोका असतो|Marathi_M|other|9.693958
processed_mr_m_other_00820.wav|सर्वप्रथम उपाय म्हणजे केसांची गळती रोखण्यासाठी आणि केस दाट होण्यासाठी भृंगराज तेल घरच्या घरीही बनवता येईल|Marathi_M|other|8.382021
processed_mr_m_health_00752.wav|युरोपियन फूड सेफ्टी एथॉरिटी यांच्या मते आहारात फायबरचे प्रमाण भरपूर असेल तर हृदय विकाराची शक्यता कमी होते|Marathi_M|other|8.393646
processed_mr_m_agri_03035.wav|हा सर्व जमिनीचा पट्टा बासमती भात उत्पादनाचा असून सदर जमीन द्विपिकी आहे|Marathi_M|other|6.071646
processed_mr_m_finance_00604.wav|कर्मचारी गेल्या काही काळापासून कमीत कमी वेतन आणि फिटमेंट फॅक्टरमध्ये वाढ करण्यात यावी अशी मागणी करत आहेत.|Marathi_M|other|7.859583
processed_mr_m_other_01247.wav|सिक्स्थ सेन्स म्हणतात ते हेच असा दावाही या ट्विटखाली करण्यात आलेला आहे|Marathi_M|other|5.300000
processed_mr_m_politics_00916.wav|त्यात अतिरिक्त डबे असल्याची उद्घोषणा कोकण रेल्वे प्रशासनाने केली आणि प्रवाशांना काहीसा दिलासा मिळाला आहेo|Marathi_M|other|8.242708
processed_mr_m_health_00875.wav|तेथील डॉक्टर व इतर कर्मचार्यांना सूचना देऊन जखमींवर तात्काळ उपचार केले|Marathi_M|other|5.545312
processed_mr_m_health_03548.wav|जेव्हा अन्नातल्या ग्लुकोजयुक्त पदार्थांचे प्रमाण सतत जास्त असते, तेव्हा शरीरात सतत इन्सुलिन स्त्रवत राहते|Marathi_M|other|7.673813
processed_mr_m_politics_00966.wav|गावी खूप खणांचं घर, भरपूर जागा तरीही त्यांनी फोल्डिंग खुच्र्या बनवल्या|Marathi_M|other|5.971875
processed_mr_m_weather_01191.wav|थोड्याच वेळात गोम्पांचे पांढरे कळस मी लेहच्या जवळ पोचल्याची खूण करतात. |Marathi_M|other|6.129688
processed_mr_m_agri_00287.wav|या दोघांनी प्रथम सूर्यफुलांची लागवड शेतात केली आणि त्यानंतर रोपे तयार झाल्यावर ती ग्रोथ चेंबरमध्ये हलविली|Marathi_M|other|8.602625
processed_mr_m_agri_02236.wav|शेंगदाणे आणि भात खाण्याने तुम्हाला चांगली एनर्जी मिळते, हे मात्र नक्की|Marathi_M|other|5.038354
processed_mr_m_agri_02450.wav|लहान ब्रश ने दर तीन महिन्यांनी किमान एकदा फुलांचा वरील धूळ झटकून पुसा. |Marathi_M|other|7.743479
processed_mr_m_other_00777.wav|इतक्यात वाफाळता चहा समोर आलेला असे, |Marathi_M|other|10.135146
processed_mr_m_finance_00364.wav|भाजी धुवायला जे लिक्विड घेणार आहेस ते भाजी धुवायचंच आहे ते कन्फर्म कर.|Marathi_M|other|6.350292
processed_mr_m_politics_00237.wav|खासदार डॉ सुजय विखे व आमदार कर्डिले यांची युती असून, विखेंची ताकद यावेळी कर्डिलेंच्या पारड्यात जाणार आहे.|Marathi_M|other|8.019375
processed_mr_m_finance_02200.wav|पूर्वी बॅंकेच्या मुदत ठेवी एफडी, पोस्टाच्या बचत योजना अशा किंवा तत्सम ठिकाणी गुंतवणूक करण्याची पद्धत होती|Marathi_M|other|7.900000
processed_mr_m_other_02316.wav|इंग्रजांनी पाचशे  केले तर भारताला सामना वाचविणे हे एक मोठे लक्ष्य होईल|Marathi_M|other|5.119625
processed_mr_m_health_01924.wav|काही जणांची मोडलेली हाडे जोडली, पोटातील व शरीरातील घुसलेल्या बंदुकीच्या गोळ्या काढून त्यावर ड्रेसिंग केले|Marathi_M|other|7.197813
processed_mr_m_politics_01381.wav|टीशी, ए जोश्लर व स्थानिक नागरिक तवांग दलाम लामा यांनी माउंट चो ओयूवर जगातील पहिली यशस्वी मोहीम पूर्ण केली|Marathi_M|other|10.042250
processed_mr_m_politics_01187.wav|एरवी केवळ दर्गा आणि इफ्तार पार्ट्यांमध्ये दिसणारे काँग्रेस उपाध्यक्ष राहुल गांधी केवळ एक वर्षात चक्क सोळा वेळा मंदिरात गेले आहेत|Marathi_M|other|9.441250
processed_mr_m_finance_01858.wav|जर कंपनी पॉलिसी अस्तित्वात असलेल्या कायद्यापेक्षा अधिक लाभ देत असेल तर ते अधिक लाभ मिळणे हा त्या स्त्री कर्मचार्‍या चा हक्क असतो|Marathi_M|other|9.299208
processed_mr_m_politics_01311.wav|सोबतच मनी लॉन्ड्रिंग आणि फेमाचं उल्लंघन करणाऱ्या आरोपी बँकांवर केलेल्या कारवाईची माहिती देण्यासही रिझर्व्ह बँकेने नकार दिला होता|Marathi_M|other|9.670729
processed_mr_m_weather_02180.wav|राजकोटच्या आसपासच्या गावात महिलांची संख्या अत्यंत तुरळक होती, तर मोठे नाके सोडले तर कुठेही चौकाचौकात युवकांचे जथ्थे दिसत नव्हते.|Marathi_M|other|9.543021
processed_mr_m_health_02909.wav|ज्यावेळी रुग्णाच्या जीवाला धोका असतो त्यावेळी आपत्कालीन नियोजन करून शस्त्रक्रिया केली जाते त्याला आपत्कालीन शस्त्रक्रिया म्हणतात |Marathi_M|other|8.974146
processed_mr_m_general_01999.wav|हा पुणेच्या प्रभात पिक्चर्स ने बनवलेला चित्रपट होता, व बॉलीवूडची पहीली संगीतकार जोडी हुस्नलाल भगतराम यांचा ही पहिला चित्रपट होता|Marathi_M|other|9.345667
processed_mr_m_health_03880.wav|कांजिण्यांचे विषाणू तीव्र उष्णता सहन करू शकत नाहीत. ते असल्या वातावरणात एक-दोन दिवस तग धरतात. |Marathi_M|other|7.081708
processed_mr_m_finance_01370.wav|नवीन कर्ज देण्याची घोषणा करून राज्य सरकार मोकळे झाले, पण जिल्हा बँकांनी हा पैसा आणायचा कुठून?|Marathi_M|other|7.000000
processed_mr_m_health_02565.wav|दहा  ते वीस  मिनिटांची डुलकी घेतल्याने थकलेला मेंदू आणि सुस्त झालेल्या मांसपेशींना आराम मिळतो|Marathi_M|other|7.012062
processed_mr_m_finance_02161.wav|व्हॅटच्या सहाय्याने राज्यांकडे किती प्रमाणात कर संग्रह जमा होत होता याची आकडेवारी उपलब्ध नाही|Marathi_M|other|6.756625
processed_mr_m_agri_02429.wav|आपल्याकडे दोन शर्ट किंवा टीशर्ट असतील आणि दोन बांबू असतील तर दोन मिनिटांत उत्तम स्ट्रेचर बनतो|Marathi_M|other|7.070104
processed_mr_m_weather_03233.wav|विंटर सोल्जर या समीक्षकांनी गौरवलेल्या चित्रपटाच्या फाईट्समध्ये सरासरी सेकंदाला दोन कट्स आहेत|Marathi_M|other|7.813146
processed_mr_m_politics_03418.wav|त्यासाठी सेंचुरी रेयॉन कंपनी, सेन्रे महिला प्रगती आणि लायन्स क्लब या संस्था सहकार्य करत असतात|Marathi_M|other|7.824750
processed_mr_m_other_00874.wav|या स्फोटकांद्वारे राज्यात विविध ठिकाणी बॉम्बस्फोट  घडवण्याचा आरोपींचा इरादा असल्याचे दिसत आहे|Marathi_M|other|7.557729
processed_mr_m_health_00451.wav|पण जर या सवयींमध्ये परिवर्तन केले गेले, तर कर्करोग होण्याचा धोका पुष्कळ प्रमाणात कमी होऊ शकतो|Marathi_M|other|7.000438
processed_mr_m_health_03884.wav| तोंडाचा अंतर्भाग तसेच काखेतही फोडी येऊ शकतात, सहसा हाताचा पंजा किंवा तळपायावर फोडी येत नाहीत.|Marathi_M|other|7.800000
processed_mr_m_health_03407.wav|चुकीचं इंजेक्शन दिल्यामुळे कुंदन राठोड, प्रथमेश बीबेकर या दोन बालकांना आपला जीव गमवावा लागलाय|Marathi_M|other|7.700000
processed_mr_m_general_02572.wav|एखाद्या क्रिकेट सामन्यात स्लेजिंग किंवा मैदानावर अपशब्द उच्चारल्याची पहिली नोंद या दिवशी झाली|Marathi_M|other|6.663750
processed_mr_m_finance_01760.wav|दागिने, घर, कर्जरोखे, मौल्यवान वस्तू अशा अनेक गोष्टी तारण म्हणून ठेवून त्यावर कर्ज उचलता येतं|Marathi_M|other|7.847979
processed_mr_m_general_01437.wav|निर्दोष कोणेश मंगळ बलवान होऊन शुक्रशनीच्या सहकार्याने व्यवसायात, कामकाजात चैतन्य निर्माण करेल|Marathi_M|other|7.836354
processed_mr_m_other_00949.wav|आतापर्यंत प्लुटोचा आकार जितका सांगितला जात होता, त्यापेक्षा प्लुटो आकाराने खूपच मोठा ग्रह आहे|Marathi_M|other|7.569333
processed_mr_m_weather_01156.wav|त्यामुळे इच्छूक शिवसेनेच्या जि प सदस्या आशा बुचके यांनी बंडखोरी करत अपक्ष उमेदवारी दाखल केली.|Marathi_M|other|7.859583
processed_mr_m_weather_00739.wav|हे पोर्ट्रेट जगातील सर्वात मोठे पोर्ट्रेट असल्याचे कंसेप्ट आर्टिस्ट चेतन राऊत यांनी सांगितले.|Marathi_M|other|6.884333
processed_mr_m_politics_00774.wav|त्यानंतर आरोपी बारबालेने उत्तर प्रदेशातील आग्र्याला जाऊन, तिथून एक अडीच महिन्यांचं बाळ चोरलं.|Marathi_M|other|8.672271
processed_mr_m_other_01745.wav|त्यांची ढोंगी भाषणे, त्यांचे हातवारे हे तद्न खोटे आहे, याची जाणीव आता लोकांना होऊ लागलेली आहे|Marathi_M|other|6.900000
processed_mr_m_health_02018.wav|इतक्या मोठया संख्येने बालकांचा मृत्यू होणे ही गंभीर घटना असून केंद्रानेही यावर स्वस्थ बसू नये|Marathi_M|other|6.652146
processed_mr_m_education_01639.wav|एका कंपनी ऐवजी आता अनेक कंपन्यांच्या समूहाला कॉन्शार्शियम निविदा भरण्याची परवानगी देण्यात आली|Marathi_M|other|7.453229
processed_mr_m_weather_02806.wav|लखनौच्या सीमेवरील काकोरी भागातल्या एका घरामध्ये लपून बसलेल्या अतिरेक्यानं बेछूट गोळीबार केला.|Marathi_M|other|7.697042
processed_mr_m_health_02049.wav|प्लॅस्टिक कचरा जाळल्याने त्यातून निर्माण होणार्‍या विषारी वायूमुळे कॅन्सर सारखे आजार उद्भवतात|Marathi_M|other|6.200000
processed_mr_m_health_01639.wav|डोळे नेहमी थंड पाण्याने धुवावेत व त्यासाठी योग्य ते आयड्रॉप्स डॉक्टरांच्या सल्ल्याने वापरावेत|Marathi_M|other|6.400000
processed_mr_m_health_00660.wav|परंतु ही अवस्था फार दिवस तशीच राहिली तर मात्र कॉर्न च्या  जागेवर चालताना वेदना व्हायला लागतात|Marathi_M|other|8.929375
processed_mr_m_finance_01968.wav|त्याच्याबाबत माहिती मिळविता तो हॉटेलमध्ये आलेल्या ग्राहकांच्या बिलाचे पैसे भरण्यासाठी ग्राहकांचे डेबिट अथवा क्रेडिट कार्ड हाताळत असल्याची माहिती मिळाली|Marathi_M|other|9.450146
processed_mr_m_politics_00078.wav|दरम्यान, शत्रुघ्न सिन्हा यांच्या पत्नी पूनम सिन्हा यांनी समाजवादी पक्षात प्रवेश करत लखनौ येथून उमेदवारी मिळवली होती.|Marathi_M|other|8.939312
processed_mr_m_other_00637.wav|पोक्कुट्टी हे पहिल्यांदाच दिग्दर्शन करत असून अमिताभ मुख्य भूमिका साकारण्यास तयार झाल्यामुळे पोक्कुटी आनंदी झाले आहेत|Marathi_M|other|8.370417
processed_mr_m_politics_02447.wav|ऊप्स विसरलो, सरकारला विरोध केला म्हणजे संतमहात्मे झालो हा भ्रम प्रोप्यागेट करायचा याहून भारी चान्स कुठे गावणार म्हणा|Marathi_M|other|10.053875
processed_mr_m_agri_01963.wav|नंतर कधी व किती खत घालावे वगैरे टप्पेवार माहिती कुठे मिळेल|Marathi_M|other|4.500000
processed_mr_m_politics_03312.wav|त्यासाठी राज्यातील प्रत्येक नागरिकानं पाऊल उचलून पृथ्वीचा होत असलेला ऱ्हास टाळण्याचं आवाहन देखील राज्यपाल यांनी केलं|Marathi_M|other|9.241167
processed_mr_m_health_01006.wav|मृत्यू पश्चात आपले डोळे काढून परिचित किंवा अपरिचित व्यक्तीला दृष्टी मिळावी यासाठी परवानगी देणे म्हणजेच नेत्रदान करणे|Marathi_M|other|8.869646
processed_mr_m_finance_02752.wav|तुम्ही तुमच्या भविष्यातील व्यवसाय सुरु करण्या आधी व्यवसायाला लागणा्या गोष्टी कुठून व कुठल्या माध्यमातून खरेदी करता ?|Marathi_M|other|7.685437
processed_mr_m_health_01821.wav|झिका तापाचे विषाणू एडिस इजिप्ती या डासामार्फत पसरवले जातात|Marathi_M|other|4.910646
processed_mr_m_agri_02648.wav|फ्रिजमधून दुर्गंधी येत असल्यास एका भांड्यात पाणी घेऊन त्यामध्ये एक लिंबू कापून त्यातील अर्धा भाग त्या पाण्यात टाकावा|Marathi_M|other|7.975688
processed_mr_m_health_00756.wav|बाधित रुग्णाच्या शिंक किंवा खोकला यामधून बाहेर फेकल्या गेलेल्या 'ड्रॉपलेट्स'च्या माध्यमातून विषाणुचा प्रसार होऊ शकतो|Marathi_M|other|8.788375
processed_mr_m_weather_04148.wav|मी या वर्षी फर्स्टक्लासने पंधरावी पास झालो त्यामुळे मी तर आनंदी आहेच पण माझ्या घरचे माझ्यापेक्षाही जास्त आनंदी आहेत.|Marathi_M|other|8.904479
processed_mr_m_agri_02001.wav|गोळा झालेले सर्व फुल व इतर निर्माल्य गोळा करून मंदिर मागे ठेवलेल्या मशीन मध्ये टाकले जाते व त्यापासून खतनिर्मिती करून शेत जमिनीत टाकले जाते|Marathi_M|other|10.100000
processed_mr_m_health_01311.wav|कुत्र्याच्या चाव्याने रेबीज हा आजार होतो, ज्याच्यावर वेळेत उपचार केले गेले नाहीत, तर त्याचा सरळ परिणाम व्यक्तीचा मानसिक आरोग्यावर होत असतो. |Marathi_M|other|9.241167
processed_mr_m_other_00461.wav|इफ्फीच्या समारोप सोहळा ग्लॅमरस करण्यासाठी सिद्धार्थ मल्होत्रा ,त्याने विविध चित्रपटात केलेली आणि प्रेक्षकांना आवडलेली नृत्ये सादर करणार आहे|Marathi_M|other|10.181583
processed_mr_m_politics_02191.wav|सतत कनेक्टेड राहण्याच्या नादात तरुण पिढीला नात्यांचा खरा चेहरा कळणं शक्य होत नाही|Marathi_M|other|7.836354
processed_mr_m_finance_01265.wav|तसेच, अनावश्यक खर्च टाळून निविदेची रक्कम कमी केली असेल तर यात भ्रष्टचार कसा झाला?|Marathi_M|other|6.779854
processed_mr_m_politics_03058.wav|फतेशाह आणि त्याचे मुख्य शत्रू कुमाऊँचे राजे यांचा संघर्ष या काळात सतत चालू राहिला|Marathi_M|other|7.223125
processed_mr_m_politics_01735.wav|तरुण विद्यार्थ्यांनी हातात घेतलेले हे फलक लोकांना प्रभावीपणे मार्गदर्शन करू लागले|Marathi_M|other|5.909104
processed_mr_m_politics_01693.wav|नवीन भवनात सुप्रीम कोर्टाच्या सर्क दस्तावेजांचे डिजिटल रेकॉर्ड ठेवण्यात येणार आहे|Marathi_M|other|7.763438
processed_mr_m_politics_01018.wav|आरोपी मुंबईत किंवा आजूबाजूच्या परिसरात लॉज, हॉटेल अथवा भाड्याची खोली घेऊन राहतात.|Marathi_M|other|6.483750
processed_mr_m_weather_02167.wav|बलुचमध्ये मानवी हक्कांचे उल्लंघन होत असून, बुग्तीचा पक्ष त्यावर प्रकाश टाकत होता.|Marathi_M|other|6.454771
processed_mr_m_weather_01511.wav|शनिवारी रात्रभर सुरू असलेल्या गोळीबारात पाकड्यांची एक चौकी उद्ध्वस्त करण्यात आली.|Marathi_M|other|6.071646
processed_mr_m_other_01549.wav|मात्र, त्यावेळी हे जॅकेट भारतात मोदी जॅकेटनं प्रसिद्घ आहे, याची मला कल्पना नव्हती|Marathi_M|other|6.083250
processed_mr_m_education_03199.wav|साहित्यकार सलमान रश्दी यांची सार्वजनिक जीवनातील चांगली बाजू सगळ्यांना माहिती आहे.|Marathi_M|other|6.710187
processed_mr_m_agri_02806.wav|फळे खाऊन त्यांच्या विष्ठेतून बियांचे कठीण कवच निघून गेल्याने तशा बिया लवकर रुजतात|Marathi_M|other|6.400000
processed_mr_m_other_00752.wav|मला तो नव्व्यान्नव पॉईंट नव्व्यान्नव टक्के थापाडा आणि पॉईंट एक टक्का रंजक वाटायचा|Marathi_M|other|6.600000
processed_mr_m_finance_00251.wav|व्याज दर अर्ध्या टक्क्याने कमी केले असते तर एकूण विकासाला मोठी चालना मिळाली असती.|Marathi_M|other|7.244250
processed_mr_m_weather_01250.wav|काही सेकंदांतच जगातील सर्वांत महान असा शांततेचा दूत निष्प्राण होऊन धरणीवर कोसळला.|Marathi_M|other|6.686979
processed_mr_m_general_00334.wav|डिलन वॉल्श यांनी सँड्रा मॉर्गन यांनी केट नंतर येणे, नंतर चित्रपट संपूर्ण विषयांतर|Marathi_M|other|6.900000
processed_mr_m_health_01806.wav|तर शेळवे ग्रामस्थांनी येथुन पुढे अशा वस्तु किंवा औषधे संपुर्ण चौकशी करुनच घ्यावीत|Marathi_M|other|6.200000
processed_mr_m_health_02859.wav|आपल्या पोटातील यकृत चयापचय आणि इतर अनेक कामांत महत्वाची मध्यवर्ती भूमिका निभावते. |Marathi_M|other|6.745021
processed_mr_m_general_02237.wav|अशांसाठी पाच ते सहा इंच उंचीचे आणि समोरील बाजूस काच असणारे ड्रॉवर बनवून घेतले, तर कपडे व्यवस्थित राहतात.|Marathi_M|other|8.509750
processed_mr_m_health_01512.wav|डेंगू आघात सिंड्रोममुळे त्वचेवर रक्क्ताचे छोटे डाग दिसतात, आणि त्वचेच्याखाली रक्ताचे मोठे डाग दिसू शकतात|Marathi_M|other|7.615771
processed_mr_m_other_03679.wav|आतापर्यंत वैद्यकिय समाजसेवा विभागाने शेकडो निराधार रुग्णांना त्यांच्या घरी तसेच संस्थेंमध्ये सोडलेले आहे|Marathi_M|other|7.700000
processed_mr_m_health_01268.wav|जखमेवर थोडीशी तुरटी लावल्याने किंवा तुरटी मिश्रीत पाण्याने जखम धुतल्याने जखमेतून रक्त वाहणे लगेच थांबते. |Marathi_M|other|7.580938
processed_mr_m_education_00930.wav|जगाच्या तुलनेत भारतात मध्यम वर्गाला घेऊन जी मते आहेत ती 'प्यू रिसर्च सेंटर'च्या अभ्यासात खोटी ठरवली आहेत|Marathi_M|other|8.501333
processed_mr_m_politics_01802.wav|फिर्यादी कार्यालयात काम करत असतांना आरोपी तिच्याकडे वाईट नजरेने वारंवार बघत असल्याचे तक्रारीत म्हटले आहे|Marathi_M|other|8.080167
processed_mr_m_finance_03447.wav|आश्चर्याची बाब तर ही आहे की, या ड्रेसची किंमत इतकी जास्त आहे की, या किंमतीत तुम्ही पॅरिसला जाऊन येऊ शकता|Marathi_M|other|7.731875
processed_mr_m_agri_03046.wav|त्यांनी इटाव्याच्या कापूस उत्पादक शेतकयांना शास्त्रोक्त पद्धतीने, जास्त पीक कसे घेता येईल, याचे धडे दिले|Marathi_M|other|7.557729
processed_mr_m_other_03190.wav|ती पायदळी तुडवून या सत्तेने अशा अधिकाऱ्याना आपल्या ताटाखालचं मांजर बनवण्याचा अश्लाघ्य प्रयत्न चालवला आहे|Marathi_M|other|7.871187
processed_mr_m_weather_01209.wav|त्यामुळे आपण जे प्रश्न 'अटेम्ट' करू तेवढे पूर्ण बरोबर असतील याची खात्री आपल्याला पेपर सोडवताना येत नाही.|Marathi_M|other|7.998896
processed_mr_m_finance_02359.wav|आज किंवा उद्या आपल्या आकस्मिक खर्चासाठी किंवा काही निश्चित कारणांसाठी खर्च करण्यासाठी पैसा आणायचा कुठून?|Marathi_M|other|8.776771
processed_mr_m_education_00588.wav|त्यानंतर शुक्लांनी राजीनामा द्यावा किंवा निवृत्ती घ्यावी असा सल्ला दिपक मिश्रा यांनी शुक्लांना दिला होता|Marathi_M|other|8.117333
processed_mr_m_agri_01739.wav|बंद पडलेले हातपंपांची दुरूस्ती ,विहिरींचे खोलीकरण यासारखे उपायही काही प्रमाणात पाणी टंचाई कमी करू शकतील. |Marathi_M|other|8.498125
processed_mr_m_education_01731.wav|राज्याचे दुग्धोत्पादन मंत्री के टी राजेंद्र बालाजी यांनी तर कमल हसन यांची जीभ छाटा, असे वक्तव्य केले आहे|Marathi_M|other|8.637458
processed_mr_m_finance_00394.wav|ही एक अशी योजना आहे ज्यात विमा ग्राहकाच्या मृत्यूनंतर मिळणारा बोनस आणि निश्चित रक्कम नॉमिनीला दिली जाते.|Marathi_M|other|8.649062
processed_mr_m_politics_02399.wav|या अंतोबांच्या पुढच्या पिढीतील सदाशिव या गृहस्थाने 'आळंदी माहात्म्य' या नावाने आळंदीचा इतिहास लिहिला आहे|Marathi_M|other|8.047812
processed_mr_m_finance_01601.wav|बँक, कर्ज, घरभाडं, पाणीपट्टी, कर म्हणजे काय अशा अनेक प्रकारच्या व्यावहारिक गोष्टी या खेळातून शिकता येतात|Marathi_M|other|8.265937
processed_mr_m_general_00250.wav|यातील मनोरंजन गिरी व शिवा मुरली अधिक यांना अटक केली असून कल्लू, गुप्ता व कैलास गुप्ता हे तीनजण फरार आहेत|Marathi_M|other|9.438542
processed_mr_m_politics_01061.wav|नागरिकत्व कायद्यामुळे कोणत्याही भारतीय व्यक्तीचे नागरिकत्व जाणार नाही, असे राजनाथ यांनी निक्षून सांगितले|Marathi_M|other|8.019375
processed_mr_m_health_01215.wav|शरीराच्या प्रतिरक्षित संरक्षणाची कमतरता असल्याने, एखाद्या संसर्गामुळे एखाद्या व्यक्तीचा  मृत्यू होऊ शकतो|Marathi_M|other|7.627375
processed_mr_m_politics_00996.wav|यात नुकत्याच बाजारात दाखल झालेल्या एमजी मोटर्सची झेडएक्स व टाटाची नेक्झॉन या दोन कारची स्पर्धा सुरु आहे.|Marathi_M|other|8.521354
processed_mr_m_politics_01807.wav|अँजेलिक केर्बर, दारिया कॅसात्किना व पुरुष एकेरीत रॉजर फेडरर यांनीही उपांत्यपूर्व फेरीत स्थान मिळविले आहे|Marathi_M|other|9.473375
processed_mr_m_politics_02656.wav|त्याबद्दल अख्खं इंग्लंड तुमच्याशी वाद घालणार नाही, पण विराटने कमालीचा हट्टीपणा आणि आपली हुकूमशाही दाखवली|Marathi_M|other|7.975688
processed_mr_m_general_02320.wav|तत्पूर्वी, दोन बाद चौसष्ट  धावांवरून दिवसाचा खेळ सुरू केलेल्या विदर्भाचा डावही एकशे चाळीस  धावांत आटोपला|Marathi_M|other|7.464833
processed_mr_m_health_03851.wav|जर एखाद्या व्यक्तीला सातत्याने पोटामध्ये अथवा उदरामध्ये वेदना जाणवू लागल्या, तर ही स्वादुपिंडाच्या कर्करोगाची लक्षणे असू शकतात. |Marathi_M|other|9.113458
processed_mr_m_politics_02337.wav|त्यात प्रतिकूल परिस्थितीत तगून राहण्याची धडपड आहे, मानवाच्या मूलभूत भावनांचा आदर आहे, कणखर तरीही ऋजू व्यक्तिमत्वांचे दाखले आहेत|Marathi_M|other|9.821667
processed_mr_m_other_03902.wav|जिमी सेव्हिल जागेपणी प्रत्येक क्षण केवळ शोषणाचाच विचार करत होता, असे या प्रकरणाची चौकशी करणारे पीटर स्पिंडलर यांनी सांगितले आहे|Marathi_M|other|9.577854
processed_mr_m_general_00277.wav|जगातले पहिले इलेक्ट्रीक व्हर्टीकल टेक ऑफ व लँडींग विमान तयार झाले असून बाजारात ते दोन हजार अठरा  साली विक्रीसाठी येईल असे समजते|Marathi_M|other|9.900000
processed_mr_m_agri_02347.wav|सुर्ली कालवा, कामथी कालवा व जोड कालवे एक व दोन या व्दारे योजनेचे पाणी सध्या सांगली जिल्ह्यातील दुष्काळी गावांना देण्यात येत आहे|Marathi_M|other|10.077083
processed_mr_m_finance_02532.wav|तज्ज्ञांच्या मते, नोटाबंदी निर्णयाचे बाजारावर वाईट परिणाम दिसले परंतु अपेक्षा होती की, इलेक्ट्रॉनिक वस्तूंच्या किमती कमी होतील. |Marathi_M|other|9.043792
processed_mr_m_weather_00785.wav|वॉटर्लू हे कॅनडा देशाच्या ऑन्टारियो प्रांतातील एक शहर आहे. हे वॉटर्लू विभागातील सर्वात लहान शहर असून किचनर शहराच्या शेजारी आहे.|Marathi_M|other|10.158354
processed_mr_m_general_00176.wav|नियम पास झाला तर दोन वर्षात निम्म्या नव्या गाड्यांत हे तंत्रज्ञान वापरले जाईल व चार वर्षात सर्व नव्या गाड्यांत त्याचा वापर होईल|Marathi_M|other|8.335583
processed_mr_m_general_00398.wav|त्यांच्यामध्ये एक प्रकारचा गोडवा असून येथे वारंवार यायला आवडेल, असे कौतुकोद्गार मराठी चित्रपट अभिनेता स्वप्निल जोशी यांनी काढले|Marathi_M|other|9.728792
processed_mr_m_health_01391.wav|अशा रुग्णांना त्वरित करण्याचे उपचार आणि जखमा कोरडया झाल्यावर निर्माण होणारी व्यंगे दुरुस्त करण्याच्या शस्त्रक्रिया, अशा दोन टप्प्यांत उपचार केले जातात|Marathi_M|other|9.380479
processed_mr_m_health_03572.wav|हल्ली माणसे उच्च रक्तदाब आणि मधुमेह ह्या असह्य रोगांसाठी सकाळ संध्याकाळ गोळ्या खाताना दिसतात|Marathi_M|other|7.673813
processed_mr_m_finance_01448.wav|महाराष्ट्र राज्य विकास कर्ज दोन हजार अठ्ठावीस  अंतर्गत पंचवीशे  कोटी रुपयांच्या रोख्यांची विक्री करण्यात येणार आहे.|Marathi_M|other|7.847979
processed_mr_m_weather_01802.wav|आठवणींचे सूर अंतर्गत पंढरीनाथ बेर्डेंनी पाचशे सत्तेचाळीस  सांगितलेली हकीगत अत्यंत हृद्य आहे.|Marathi_M|other|7.546104
processed_mr_m_health_01479.wav|अशा वेळी तो संशोधक, डॉक्टर भ्रष्टाचाराला कंटाळून परदेशात स्थायिक होतो|Marathi_M|other|5.456313
processed_mr_m_finance_01686.wav|या निर्धारित किमान पात्रतेपेक्षा थोडे कमी गुण असलेले विद्यार्थी, त्यांच्या पालकांची पैसा खर्च करायची तयारी असल्यास परदेशी संस्थांकडे वळतात|Marathi_M|other|10.088688
processed_mr_m_agri_01193.wav|परिणामी त्या फळांचे आयुष्यही वाढते आणि जवळपास सहा महिने ती फळे टिकतात|Marathi_M|other|5.700000
processed_mr_m_general_02862.wav|हिंदी चित्रपट पूर्ण केला, पण सेन्सॉर होण्या आधीच पूनम टेलिफिल्म्सच्या निर्मात्यांच्या भावाचे निधन झाले आणि तो अडकला|Marathi_M|other|8.010521
processed_mr_m_weather_01534.wav|कारण चांगलं करूनही वाईट फळच येत असेल, तर त्याचं मूळ प्रारब्धातच असतं.|Marathi_M|other|5.804625
processed_mr_m_agri_02897.wav|जमिनीमध्ये जितके कार्बनने अंश अधिक असतील, तितकी पाण्याचे शुद्धीकरण होऊन पिकांना शुद्ध पाणी पुरवण्याची व्यवस्था होते|Marathi_M|other|9.055417
processed_mr_m_agri_02750.wav|हळद काढणी झाल्यांतर दोन  ते तीन  दिवसांनी हळदीच्या कंदाची मोडणी करावी|Marathi_M|other|5.900000
processed_mr_m_weather_01698.wav|श्री माधवाचार्याचा संबंध असलेलं ते अतिशय पावन मानलं जाणारं मंदिर आहे.|Marathi_M|other|5.409875
processed_mr_m_politics_02295.wav|तसेच साक्षी मोरे, दिप्ती येवले, शिवानी जाधव, मोनाली गायकवाड, सानिया महानवर या महिला मल्लांनी चटकदार कुस्त्या केल्या|Marathi_M|other|9.914542
processed_mr_m_other_01756.wav|नेमके कॉन्फ्लिक्ट ऑफ इंटरेस्ट काय आहे ते लिहा म्हंजे मी प्रतिसाद देईन|Marathi_M|other|5.500000
processed_mr_m_weather_01002.wav|यात येवल्यातील जगप्रसिद्ध पैठणीचे ब्रॅण्डिंग करण्यासाठी सोनी पैठणीच्या वतीने उभारण्यात आलेल्या स्टॉलचा समावेश होता.|Marathi_M|other|8.289146
processed_mr_m_general_01050.wav|या चित्रपटाचे लेखन व दिग्दर्शन टीना बोस व सायरस खंबाटा यांनी केले असून व्हायब्रंट वर्क्सने त्याची निर्मिती केली आहे|Marathi_M|other|10.019042
processed_mr_m_general_02326.wav|गेली कित्येक वर्षं नेराळे यांनी मुंबईसह महाराष्ट्र, गोवा व दिल्ली येथे लोककलेचे व लावणीचे कितीतरी प्रयोग केलेले आहे|Marathi_M|other|9.500000
processed_mr_m_finance_03303.wav|वेतन त्रुटीतील सुधारणा करण्यासाठी त्यासाठीचा जीआर अथवा इतर निर्णय सरकारने लवकरात लवकर घ्यावा|Marathi_M|other|7.964062
processed_mr_m_health_02562.wav|कॅन्सर हा आजार दुर्धर असल्याने तसेच त्यावरील उपचारही प्रचंड वेदनादायी असल्याने रूग्ण केवळ त्याच्या नावानेही घाबरतात|Marathi_M|other|9.844896
processed_mr_m_agri_00355.wav| सर्व वाफ्यांवर दोन मिरचीची रोपे व झेंडूच्या मध्यभागी उडदाचे बी पेरावे|Marathi_M|other|6.711250
processed_mr_m_other_01317.wav|दोन मृत्यु घडलेत आणि त्या दोन्ही मृत्युंचा तो एकुलता एक साक्षीदार आहे|Marathi_M|other|5.900000
processed_mr_m_health_00918.wav|सर्दि, खोकला सुरुवात असताना काही घरगुती उपाय केले तर थोडेफार ठिक आहे,|Marathi_M|other|5.549188
processed_mr_m_weather_03817.wav|अवघ्या दहा मिनीटात सुसाट वेगाने जात निर्भया पथकाने दोघांच्या मुस्क्या आवळत त्यांना दणका दिला|Marathi_M|other|6.300000
processed_mr_m_general_01976.wav|हा सिद्धांत हर्ट्झ काच गोल लेन्स ठेवून स्थापना न्यूटन रिंग साजरा करणे|Marathi_M|other|6.100000
processed_mr_m_other_04176.wav|त्याचवेळी मागून आलेल्या व्होल्व्हो बसने कारसह खुर्जेकर आणि त्यांच्या चालकाला जोरदार धडक दिली|Marathi_M|other|7.464833
processed_mr_m_general_01143.wav|तेव्हा म्हाताऱ्याची आज्जी आणि म्हातारा हे दोघं क्रिकेट अथवा भोवरा खेळताना काही काळ आळीत दिसत|Marathi_M|other|7.046875
processed_mr_m_weather_00869.wav|आता तसे पाऊल उचलणारा पुद्दुचेरी हा पहिला केंद्रशासित प्रदेश ठरला आहे.|Marathi_M|other|5.328604
processed_mr_m_agri_02631.wav|फडाच्या मधोमध ऊस तुटलेल्या जागी तीन चार ऊस रोवून त्यावर धोतर टाकून मुर्गाप्पानं सावली केलेली|Marathi_M|other|7.697042
processed_mr_m_politics_02996.wav|बिलालवर छोटा शकीलने मुंबईचे माजी महापौर मिलींद वैद्य यांच्या हत्येचीही जबाबदारी सोपविली होती|Marathi_M|other|7.592542
processed_mr_m_other_01124.wav|एकशे चार  वर्ग कि॰मी॰ क्षेत्रफळ असलेले संजय गांधी राष्ट्रीय उद्यान हे मुबईस्थित देशातील प्रमुख राष्ट्रीय उद्यान आहे|Marathi_M|other|8.463292
processed_mr_m_agri_01281.wav|पाणी सोडतेवेळी रस्त्यावरील चावी चे पाणी बंद करेपर्यंत पाणी वाया जाते.|Marathi_M|other|5.154458
processed_mr_m_agri_01901.wav|याचे देठ नाजूक आणि इतका आखूड असतो की साध्या वार्‍याच्या झुळुकीने सुद्धा फुले खाली टपटप गळतात|Marathi_M|other|6.884333
processed_mr_m_general_03149.wav|त्याचे प्रमुख कारण म्हणजे या महान कवि कवयित्रींच्या कविता वाचनाची, पाठ करण्याची संधी मिळायची|Marathi_M|other|7.058500
processed_mr_m_health_01505.wav|दात दुखत असेल, टॉन्सील सुजले असतील, घसा सुजला असेल, जिभेला किंवा जबड्याला वेदना होत असतील तर ते दुखणे कानातही पसरते|Marathi_M|other|8.834812
processed_mr_m_agri_02642.wav|उन्हाळ्यात आपल्या शरीराला पाण्याची खूप गरज असते म्हणूनच भरपूर पाणी व क्षार देणारी खरबूज व टरबूज अशी फळे खायला हवीत. |Marathi_M|other|9.113458
processed_mr_m_general_01572.wav|त्यानंतर एन्काऊंटर, तनकोंडी, शांताई, सांजोनी अशा अनेक सुप्रसिद्ध कादंबरी व पुस्तकांसाठी भारत यांनी मुखपृष्ठ साकारले|Marathi_M|other|9.752000
processed_mr_m_other_01758.wav|सरस्वती मासिक साहित्यिक होतं आणि गणेश शंकरचा पिंड राजकीय असल्यामुळे ते अभ्युदय कडे ओढले गेले|Marathi_M|other|7.600000
processed_mr_m_health_02271.wav|प्रवासात ही औषधे आणि आजाराची पथ्ये कोणत्याही कारणाने कधीही चुकवू नयेत|Marathi_M|other|5.500000
processed_mr_m_health_01963.wav|कमी आहार घेतला म्हणजे मधुमेह आटोक्यात येत नाही, तर त्या आहारातून किती कॅलरीज् शरीरात जातात हे जाणून घेणे गरजेचे आहे|Marathi_M|other|8.600000
processed_mr_m_weather_02124.wav|परंतु अनीस बज्मी यांनी या चित्रपटात अक्षय कुमार कोणतीही भूमिका करत नसल्याचे स्पष्ट केले आहे.|Marathi_M|other|7.789917
processed_mr_m_general_00526.wav|पेट्रोल आणि डिझेल अशा दोन्ही प्रकारात उपलब्ध असलेल्या या कारच्या मॉडेलची अशी आहेत वैशिष्ट्यं|Marathi_M|other|6.900000
processed_mr_m_weather_02953.wav|इस्त्रायलच्या दक्षिण प्रांतामध्ये इस्त्रायली वायुदलाने आयोजित केलेल्या ब्लु फ्लॅग या लष्करी सरावामध्ये भारतासह नऊ देशांनी सहभाग घेतला आहे.|Marathi_M|other|10.146750
processed_mr_m_agri_02694.wav|कोकण आणि मध्य महाराष्ट्रात भात, तूर, सोयाबीन सारख्या पिकांवर किडींचा प्रादुर्भाव दिसून आलाये|Marathi_M|other|7.557729
processed_mr_m_agri_03101.wav|त्यामुळे शेजारील कर्नाटक व महाराष्ट्र राज्यातून ऊस आयात करणे भाग पडले|Marathi_M|other|5.500000
processed_mr_m_weather_04219.wav|सकाळी सातत्याने एकाच विषयाचा विचार केल्याने तणाव वाढण्याचा आणि ऐंझायटीज होण्याचा धोका वाढतो.|Marathi_M|other|7.731875
processed_mr_m_finance_01637.wav|जिल्हा परिषदेला प्राप्त होणाया निधीच्या तात्पुरत्या स्वरूपात मुदत ठेवी करून जिल्हा परिषदेला यंदाच्या वर्षात बारा  कोटी व्याज अपेक्षित आहे.|Marathi_M|other|9.775229
processed_mr_m_general_01234.wav|प्रगत तंत्रज्ञान प्रचंड वेगाने पुढे जात असून भविष्यात होणारी युद्धं सर्वाधिक विनाशकारी असतील|Marathi_M|other|7.162979
processed_mr_m_agri_02930.wav|काविळीची शंका आल्यास पाणी उकळून प्यावे पाण्याचा काढा करून पिणे सर्वांत चांगले, पण कमीत कमी दहापंधरा मिनिटे उकळलेले पाणी प्यावे|Marathi_M|other|9.856500
processed_mr_m_health_03744.wav|परंतु अशा गोळ्या शरीरातून मॅग्नेशियम, कॅल्शियम आणि पोटॅशियम दूर करण्यास मदत करतात, म्हणून प्रथम आपल्या डॉक्टरांशी संपर्क साधा. |Marathi_M|other|9.972604
processed_mr_m_health_02648.wav|सदर प्रकारचा रोग श्रीलंका व इतर भागांमध्ये मोठया प्रमाणात आढळून आला असून सदर देशांमध्ये मोठया प्रमाणात माकडांचा मृत्यू होत आहे|Marathi_M|other|9.856500
processed_mr_m_weather_01672.wav|बाबांचे इंश्युरंसचे पैसे मिळाले होते आणि सध्या मोठी अशी दुसरी गरज नव्हती, त्यामुळे त्यांनी आठवणीने माझी इच्छा पूर्ण केली होती.|Marathi_M|other|8.765167
processed_mr_m_politics_00360.wav|स्थानिक क्लबमधून कारकिर्दीला सुरुवात करणाऱ्या रोनाल्डिन्होला पॅरिस सेंट जर्मन क्लबकडून खेळताना खऱ्या अर्थाने प्रसिध्दी मिळाली.|Marathi_M|other|9.264396
processed_mr_m_politics_01722.wav|पण उत्तर प्रदेशात योगी मुख्यमंत्री आणि महाराष्ट्रात निरुपयोगी सरकार, असा वज्राघात शिवसेना पक्षप्रमुख उद्धव ठाकरे यांनी आज केला|Marathi_M|other|10.053875
processed_mr_m_general_01193.wav|रामायण या मालिकेतील राम या भूमिकेमुळे प्रसिद्ध झालेले अरुण गोविल आणि तबस्सुम यांच्यात जवळचे नाते आहे हे तुम्हाला माहीत आहे का?|Marathi_M|other|9.067021
processed_mr_m_politics_00357.wav|म्हणूनच या राष्ट्रांमध्ये आपला राजनितिक प्रभाव पाडण्यासाठी तिथल्या राष्ट्रांसोबत संरक्षण करार करण्यास सुरुवात करणे गरजेचे आहे.|Marathi_M|other|9.183125
processed_mr_m_politics_01733.wav|वडील हयात असतील तर साडेसातीचा त्रास कमी जाणवतो असे ऐकून आहे कुणी यावर अभ्यासक दॄष्टीने प्रकाश टाकेल का?|Marathi_M|other|9.415313
processed_mr_m_general_02140.wav|त्यात तिग्मांशू आणि इरफान ही पान सिंग तोमरची जोडी पुन्हा एकत्र येत असल्यामुळे हा चित्रपटही स्फोटक ठरावा|Marathi_M|other|7.743479
processed_mr_m_finance_01440.wav|विमा कंपन्यांची यंत्रणा समजून घेण्यासाठी विमा व्यक्तींना आर्थिक भरपाई चा तत्वांचा विचार करणे आवश्यक आहे|Marathi_M|other|7.453229
processed_mr_m_agri_03623.wav|उलट्यांच्या त्रासापासून बचाव म्हणून एक कप कोमट पाण्यामध्ये लहान चमचा जिर्‍याची पूड घालून हे पाणी प्यावे|Marathi_M|other|7.964062
processed_mr_m_agri_00345.wav|फक्त हा प्रयोग मोठ्या प्रमाणात करायचा झाला तर कित्येक एकर जमिनीवर साखरेचे पाणी पसरवणे किती खर्चिक होईल?|Marathi_M|other|8.872500
processed_mr_m_politics_01392.wav|व्यावसायिक नाट्य निर्माता संघाने चांगल्या लेखकांच्या शोधात दीर्घांक स्पर्धा वगैरे आयोजित करणं सुरू केलं|Marathi_M|other|7.499667
processed_mr_m_other_03243.wav|ख्रिस्मस आणि त्यापाठोपाठ येणारं विकेंडला येणारे नववर्ष यामुळे अनेकांचे पार्टींचे प्लॅन्स तयार झाले आहेत|Marathi_M|other|7.279083
processed_mr_m_weather_00703.wav|पांडवांच्या दोन  वर्षांच्या वनवासात धर्मराज युधिष्ठीर याने औंढा नागनाथाचे मंदिर बांधल्याचे म्हटले जाते.|Marathi_M|other|7.371958
processed_mr_m_weather_04324.wav|तसेच आपली शेती आणि उदयोग करण्याचा सल्ला देखील त्यांनी आपल्या मुलांना दिल्याचे यावेळी पवारांनी सांगितले.|Marathi_M|other|7.476458
processed_mr_m_finance_03336.wav|दारूची विल्हेवाट लावल्याने काही वर्षांनी त्याचा परिणाम दिसून येईल, असे महसूल अधिका्यांना वाटलेही नव्हते|Marathi_M|other|7.267479
processed_mr_m_weather_00144.wav|यंदा स्वाइन फ्लू कमी झाला असला तरी जुलै ते सप्टेंबर या तिमाहीत डेंग्यूबाधित रुग्णांची संख्या वाढली आहे.|Marathi_M|other|8.231104
processed_mr_m_weather_03087.wav|तो दुष्टांचा नायनाट करण्यासाठी पृथ्वीवर अवतरला आहे आणि ज्यूंची कत्तल देखील ह्यातीलच त्याचे एक कर्म आहे.|Marathi_M|other|7.697042
processed_mr_m_health_00668.wav|प्राण्यांमधून विषाणू मानवामध्ये संक्रमित होऊन त्याचं रूपांतर आजारात होतं या प्रक्रियेला झूनॉसिस म्हणतात|Marathi_M|other|7.766708
processed_mr_m_weather_03860.wav|संबंधित बिल्डरने अल्कॉन सोसायटीच्या संरक्षक भिंतीलगत कामगारांना राहण्यासाठी पत्र्याचे शेड उभा केले होते|Marathi_M|other|7.279083
processed_mr_m_health_03336.wav|मानसिक आजार किंवा पार्किन्सन सारख्या कंपवाताचा आजार असलेल्या रुग्णांवर 'सोनिक थेरपी'ने उपचार करता येतील|Marathi_M|other|8.358813
processed_mr_m_other_02371.wav|त्याला पराभूत करायला निघालेल्या पक्ष आघाड्यांकडे कोणी सुपरस्टार नाही की सुसज्ज कार्यकर्त्यांची फौज नाही|Marathi_M|other|7.255854
processed_mr_m_agri_03392.wav|निंबळक हद्दीतील जमिनी व मोराळे हद्दीतील ऊस व नदीकाठच्या झाडांचे मोठे नुकसान झाले|Marathi_M|other|7.151375
processed_mr_m_other_01597.wav|केंद्रात पुन्हा आपले सरकार विराजमान होईल, असा विश्वास मोदी यांनी आज व्यक्त् केला|Marathi_M|other|5.479542
processed_mr_m_education_02831.wav|तेज गोलंदाज मोहम्मद इरफान आणि फिरकीपटू सईद अज्मलवर त्यांची गोलंदाजीची भिस्त आहे.|Marathi_M|other|7.743479
processed_mr_m_other_02041.wav|अभिलाश वेलिंगकर, रितेश शणै आणि आपला उल्लेख नाही तरीही आम्हाला का बोलावण्यात आले?|Marathi_M|other|6.600000
processed_mr_m_other_01427.wav|या कायद्यामुळे गरिब, अल्पसंख्याक, भटके यांची व महिलांची प्रचंड हेळसांड होणार आहे|Marathi_M|other|6.768250
processed_mr_m_other_01491.wav|आता या भाषणांचे “विद्यार्थी मित्रानो” हे पुस्तकही प्रतिष्ठानने प्रसिद्ध केले आहे|Marathi_M|other|5.900000
processed_mr_m_other_00432.wav|पती म्हणून सलमान रश्दी हृदयहीन आणि निष्ठूर होते असा दावा पद्म लक्ष्मीने केला आहे|Marathi_M|other|6.501208
processed_mr_m_politics_01818.wav|कौल शहडोल जिल्ह्यातील ब्योहारीचे आणि त्रिपाठी सतना जिल्ह्यातील मेहरचे आमदार आहेत|Marathi_M|other|7.128146
processed_mr_m_health_02603.wav|ही टेस्ट न घेता उपचार देणे म्हणजे डोळयावर काळी पट्टी बांधून अंधारात पेशंट तपासणे|Marathi_M|other|6.489604
processed_mr_m_agri_01834.wav|एक मुठभर कडूनिंबाची पाने चार कप पाण्यामध्ये, पाणी निम्मे होईपर्यंत उकळून घ्यावीत|Marathi_M|other|5.839437
processed_mr_m_other_00460.wav|त्यांच्या मदतीनं मी आता स्कार्फ, विंटरहॅट्स् आणि छोटी ब्लॅंकेट्स् विणू लागले आहे|Marathi_M|other|6.396729
processed_mr_m_agri_00671.wav|चायनीज बांबू, सोनेरी बांबू, बीअर बॉटल बांबू ही इथल्या खास बांबूंची काही उदाहरणं.|Marathi_M|other|6.338667
processed_mr_m_weather_00683.wav|जेव्हा हे वर्तूळ पूर्ण झाले, त्यावेळी साध्वींना फैलावर घेण्याचे काम भाजपने केले.|Marathi_M|other|5.804625
processed_mr_m_politics_03219.wav|रश्दी हा एक सामान्य कुवतीचा लेखक आहे असं समिक्षक म्हणतात ते मला बऱ्याच अंशी पटतं|Marathi_M|other|6.977229
processed_mr_m_health_01028.wav|पालकाच्या भाजीत असलेले झिंक आणि फायबर मेंदू तल्लख करतात आणि त्वचा तजेलदार बनवतात|Marathi_M|other|6.967187
processed_mr_m_agri_01910.wav|त्यांच्या आजूबाजूला ऊस शेती असतानाही ते केवळ ऊस लागवड करण्याच्या फंदात पडत नाहीत|Marathi_M|other|5.711729
processed_mr_m_agri_01353.wav|बाळंतीणीस दूध कमी येत असल्यास गव्हाच्या चपातीत अक्रोड गर मिसळून त्याची पोळी खावी|Marathi_M|other|6.152917
processed_mr_m_health_00938.wav|फ्रीज किंवा टेबलची स्वच्छता करताना हे मिश्रण वापरल्यास घरात छानसा सुगंधही दरवळेल|Marathi_M|other|6.582479
processed_mr_m_health_02915.wav|पोटाचा ताप व्हायरस दूषित अन्न, पाणी, प्लेट, भांडी आणि खाण्याद्वारे प्रसारित होतो|Marathi_M|other|6.954000
processed_mr_m_education_00291.wav|घंटागाडी कर्मचारी उमेश दोंदे आणि ज्ञानेश्वर साळुंखे यांचं सर्वत्र कौतुक होतं आहे|Marathi_M|other|7.648000
processed_mr_m_finance_02144.wav|एकदा तुम्ही स्वतला बाजारात उभं केलं की, तुमच्या किमतीची जाणीव तुम्हाला झाली असती आणि जास्तीत जास्त किंमत वसूल करण्याचा प्रयत्न केलाच असता|Marathi_M|other|8.904479
processed_mr_m_general_00843.wav|पण, या चर्चांपेक्षा प्रेक्षकांना उत्सुकता लागलेली होती ती म्हणजे असा चित्रपट साकारला असता त्यातील 'द्रौपदी'ची भूमिका कोण करणार, याविषयीची|Marathi_M|other|9.705562
processed_mr_m_health_03926.wav|प्रत्यक्ष शरीरसंबंधात निरोधसारखी ही साधने बाधा आणत नाहीत.|Marathi_M|other|6.222583
processed_mr_m_agri_01413.wav|तंबाखूची पाने खाणारी अळी ही बहूभक्षी कीड असून, ऑगस्ट महिन्यात सोयाबीन पिकावर मुख्यत्वे या किडीचा प्रादुर्भाव आढळतो|Marathi_M|other|8.184667
processed_mr_m_general_02166.wav|अमेरिकेत वादळ आल्यामुळे भारतातील पेट्रोल व डिझेलचे भाव वाढल्याचे तर्क केंद्रीय पेट्रोलियम मंत्र्यांनी मांडले आहेत. |Marathi_M|other|7.580938
processed_mr_m_agri_00145.wav|रेशीम कीटकांच्या पाच अवस्था असून पहिल्या दोन अवस्थांना बाल्य अवस्था तर उरलेल्या तीन अवस्थांना प्रौढ अवस्था म्हणतात|Marathi_M|other|9.498125
processed_mr_m_other_02282.wav|मात्र सहकार खाते व रिझर्व्ह बँक फक्त ध्रूत राष्ट्राच्या भूमिकेत वावरत असल्याचा आरोप विश्वास उटगी यांनी यावेळी केला|Marathi_M|other|8.440083
processed_mr_m_agri_02077.wav|गरोदर पणात महिलेनं कोणती फळे खाऊ नये यासाठी हे नक्की वाचा|Marathi_M|other|5.305396
processed_mr_m_health_02996.wav|स्तन मोठे असल्यास त्यांचा आकार लहान करण्यासाठी किंवा लहान असल्यास ते मोठे करण्यासाठी सुघटन शस्त्रक्रिया केली जाते. |Marathi_M|other|8.451688
processed_mr_m_other_01313.wav|ताइ त्झू यिंगने सायनाचा हा अकरा  व्या वेळी पराभव केला आहे|Marathi_M|other|6.791458
processed_mr_m_health_02238.wav|सांध्यांचा घर्षण झाल्यामुळे अशा "चालू" वेदना प्रकट होतात,|Marathi_M|other|4.500000
processed_mr_m_general_00109.wav|तसेच छंदांसाठी अजिबात वेळ काढू न शकणार्या स्त्रिया या सर्व भारतीय वंशाच्या आहेत याकडे आम्ही आपले लक्ष वेधू इच्छितो|Marathi_M|other|9.090229
processed_mr_m_agri_03412.wav|गरम पाण्याच्या झर्‍यातील पाण्यात गंधकाचे प्रमाण जास्त असल्याने हे पाणी अंघोळीसाठी वापरले तर त्वचारोग बरे होऊ शकतात|Marathi_M|other|8.382021
processed_mr_m_politics_01259.wav|ही स्पर्धा स्वित्झर्लंडचा प्रसिद्ध खेळाडू रॉजर फेडरर आणि सर्बिआचा नोव्हाक जोकोव्हिच यांच्यामध्ये अंतिम सामना रंगली|Marathi_M|other|8.382021
processed_mr_m_education_01516.wav|रात्रौ यमुनेकाठी सर्व स्त्रीपुरुष रास खेळत, एकटा कृष्ण नव्हे पण द्वारकेला जाताच त्यांच्या जीवनात आमूलाग्र बदल झाला|Marathi_M|other|9.775229
processed_mr_m_health_01520.wav|आपण त्वचेवर स्पॉट्स असतील तर लगेच डॉक्टरांचा सल्ला घ्यावा|Marathi_M|other|4.248875
processed_mr_m_finance_03145.wav|छाप्यात सापडलेल्या डायर्‍यातील पुरावे ग्राह्य धरून नयेत अशी कंपनीची विनंती यापूर्वी कर निवारण आयोगाने फेटाळली होती|Marathi_M|other|8.358813
processed_mr_m_health_00112.wav|दुपार झाली की कावळे जमा होतात आणि एकट्या पडलेल्या घुबडाला शोधून काढून घेराव घालून चोचींनी त्याचं रक्त बाहेर काढतात|Marathi_M|other|8.509750
processed_mr_m_other_03296.wav|बुलेटच्या आवाजाने लोकांची झोपमोड करणाऱ्या अनोळखी तरुणांना अब्दूलने त्यांना थांबवून जाब विचारला, तेव्हा त्यांनी अब्दूलला शिविगाळ करण्यास सुरुवात केली|Marathi_M|other|9.960979
processed_mr_m_education_02512.wav|या सगळ्या विनोदी गोंधळात दिलजीत दुसांन्जचा चार्म आणि सोनाक्षीचा इनोसन्स तेवढा लक्षात राहतो.|Marathi_M|other|8.393646
processed_mr_m_agri_01581.wav|विदर्भातही यानुषंगाने काम होत आहे परंतु खरी गरज आहे ती भूपृष्ठावर पावसाचे पाणी साठविण्याची. |Marathi_M|other|6.988833
processed_mr_m_general_03147.wav|मशिन लर्निंग हे संख्याशास्त्र आणि संगणक विज्ञान यांच्या संयोगातून विकसित झालेलं शास्त्र आहे|Marathi_M|other|7.592542
processed_mr_m_finance_01404.wav|लेखक म्हणतो की सरकारी आकड्यांत हा खर्च बचत म्हणून पकडला जात नाही, तर खर्च म्हणून मोजला जातो|Marathi_M|other|6.768250
processed_mr_m_health_01167.wav|डिमेन्शिया हा काही विशिष्ट आजार नसून अशी काही लक्षणं आहेत ज्यामुळे गोष्टी लक्षात राहत नाहीत|Marathi_M|other|7.360354
processed_mr_m_finance_03392.wav|रिझर्व्ह बँकेचा कर्ज नियंत्रणाचा दांडपट्टा या संपूर्ण क्षेत्राच्या मुळावर घाव ठरू नये इतकेच|Marathi_M|other|7.081708
processed_mr_m_weather_02140.wav|परंतु तरीही आघाडीला बळ देण्यासाठी आता पवारांनी स्वत: मोर्चेबांधणी करण्यास सुरुवात केली आहे.|Marathi_M|other|6.988833
processed_mr_m_finance_01897.wav|एकिकडे मेकअपच्या वस्तू स्वस्त होत असताना महिलांच्या आरोग्यदायी गोष्टींना कर हा कोणता न्याय?|Marathi_M|other|6.756625
processed_mr_m_other_00376.wav|आजवर आपल्या अनेक इच्छांना मुरड घालत बाकीच्यांच्या इच्छांना प्राधान्यक्रम दिला हेच चुकलं का?|Marathi_M|other|7.464833
processed_mr_m_other_01707.wav|त्याच्या मताप्रमाणे एमिसने त्याच्यासाठी आपली विकेट गमावणं हे नैतिकदृष्ट्या योग्यं ठरलं असतं|Marathi_M|other|7.964062
processed_mr_m_education_01784.wav|त्यांनी दाखवून दिलं की मूर्खांच्या जमावालाही हुशारीने हाताळून एखाद्याचा जीव वाचवला जाऊ शकतो|Marathi_M|other|7.464833
processed_mr_m_agri_03010.wav|त्यामुळे डेअरी उत्पादने, खारट आणि गोड, फळाचा रस आणि कच्ची फळे आणि भाज्या खाण्यास चांगले आहे|Marathi_M|other|6.884333
processed_mr_m_other_02020.wav|अव्नीच्या शोधासाठी आणलेल्या कुत्र्यांवर नियंत्रण ठेवण्यासाठी ज्योती रंधवाला पाचारण केले आहे|Marathi_M|other|6.617312
processed_mr_m_weather_01863.wav|चंद्राच्या बाकी भागांवर पृथ्वीच्या बाहेरील भागांची सावली पडते, ज्याला पिनम्ब्र असे म्हणतात.|Marathi_M|other|6.756625
processed_mr_m_weather_02274.wav|जिल्ह्यात नंदुरबार, नवापूर, तळोदा, शहादा, अक्कलकुँवा आणि अक्राणी धडगाव असे सहा तालुके आहेत.|Marathi_M|other|8.600000
processed_mr_m_politics_00713.wav|तेव्हा डिस्ट्रिक्ट सोशल वेल्फेअर ऑफिसरने प्रकरणाचा तपास करत प्राथमिक तक्रार दाखल केली होती.|Marathi_M|other|8.393646
processed_mr_m_education_00423.wav|आजच्या बैठकीत दुपारचा स्लॉट अमान्य करण्यात आल्यानंतर सकाळी साडेदहाच्या स्लॉटबाबत चर्चा झाली|Marathi_M|other|7.466667
processed_mr_m_finance_02041.wav|मग जे आहे, त्यावर विश्वास ठेवून नव्या जोमाने कामाला लागा, कारण आजतरी देशाचा मोठ्या लोकसंख्येला सरकारी बँका हाच मोठा आधार आहे. |Marathi_M|other|9.183125
processed_mr_m_education_00948.wav|पण, जे आहे ते अपूर्ण असून ते अंतिम ज्ञान नव्हे हे मला कळले आहे, हेच जणू मला आता प्लुटोच्या विचाराने पछाडले असल्याचे लक्षण आहे|Marathi_M|other|10.069333
processed_mr_m_other_03603.wav|अनेगुंडी म्हणजे कानडीत हत्तीच्या फिरण्याची जागा, त्याचा अपभ्रंश अनागोंदी असेही भिडेशास्त्र्यांनी ऐकिवात आल्याचे नमूद केले आहे|Marathi_M|other|9.322437
processed_mr_m_finance_01566.wav|अर्थ नियोजन सल्लागार आणि शेअर मार्केट तज्ज्ञ काल आपण शेअर बाजारातील गुंतवणूक करताना आर्थिक नियोजन कसे महत्वाचे आहे ते पाहिले. |Marathi_M|other|8.660667
processed_mr_m_politics_01465.wav|दरम्यान पोलिसांनी केलेल्या मारहाणीत जखमी झालेले मनसेचे कन्नडचे आमदार हर्षवर्धन जाधव यांची हर्सुल कारागृहात रवानगी करण्यात आली|Marathi_M|other|10.065479
processed_mr_m_finance_01164.wav|जर तुम्हाला एखाद्या अल्पवयीन मुलाच्या नावे ऑनलाईन बचत खाते उघडायचे असेल तर खाते चालवणाऱ्या व्यक्तीचा आयडी प्रूफ द्यावा लागेल.|Marathi_M|other|8.869646
processed_mr_m_finance_01635.wav|बँक्स त्यांच्याकडील मुदत ठेवींवरील व्याजावर कर कापतात, त्याला टीडीएस असे म्हणतात, म्हणजे उत्पन्नाच्या मूळ स्त्रोतावर कर लावणे|Marathi_M|other|8.683896
processed_mr_m_agri_02052.wav|त्या वेळी समुद्राच्या पाण्यात गेलेला फूटबॉल आणण्यास गेलेल्या ओंकारला पाण्याच्या पातळीचा अंदाज आला नाही आणि तो पाण्यात बुडाला. |Marathi_M|other|7.859583
processed_mr_m_weather_02822.wav|समोरच वाकडीतिकडी पसरलेली झोपडपट्टी आणि बाजुलाच चिता कॅंम्पची तारेचं कुंपण घातलेली उंचशी भिंत एकदम विरोधाभास निर्माण करत होती.|Marathi_M|other|10.146750
processed_mr_m_politics_02232.wav|वर्ध्याच्या सम्राट कांबळेने धुळय़ाच्या कल्पेश देशमुखला, तर गोंदियाच्या अमोल कोळेकरने ठाणे जिल्ह्याच्या विजय चौधरीला चितपट केले|Marathi_M|other|9.310833
processed_mr_m_politics_02711.wav|अखेर शेवटच्या दिवशी काल्याचे वाटप करून कार्यक्रमाची सांगता करतो, परंतु काला प्रसादाची खरी सुरुवात केली ती भगवान श्रीकृष्णांनी|Marathi_M|other|9.810063
processed_mr_m_politics_01053.wav|हा सगळा रोमांचकारी इतिहास लवकरच फर्जंद या मराठी चित्रपटात दिसणार आहे|Marathi_M|other|6.455312
processed_mr_m_agri_02913.wav|टँकमध्ये पाणी एकत्र करून ते फिल्टर करून ते पाणी शेतीला सोडण्यात येतं|Marathi_M|other|5.676896
processed_mr_m_general_03280.wav|त्यामधून त्यांचे काही स्फुट लेखन झाले व प्रकाशवाट आणि राजनैतिक कथा हे दोन अनुवादित कथासंग्रह तयार झाले|Marathi_M|other|7.859583
processed_mr_m_other_02669.wav|तळपत्या उन्हात झळाळून निघणार, तिच्या स्वप्नांचा गुलाल उधळणार, जुना जाणार तेंव्हाच नवा येणार या आरोळ्या प्रेक्षकांच्या अजूनही लक्षात आहेत|Marathi_M|other|9.217958
processed_mr_m_finance_01780.wav|म्हाडाच्या स्थगिती अर्जावरील सुनावणी प्रलंबित असतानाच प्राप्तिकर विभागाने म्हाडाच्या खात्यातून एकशे साठ  कोटी रुपयांचा कर वसूल केला आहे.|Marathi_M|other|9.400000
processed_mr_m_finance_02102.wav|बनावट नोटा छापणार्‍या टोळी कार्यरत असल्याचे वेळोवेळी उघडकीस आले आहे.  |Marathi_M|other|5.100000
processed_mr_m_agri_00920.wav|कोवळी रोपे उपटून त्यांची पाने चिरणे, फळ जून झालेले नसताना अगदी कोवळेच पाहून चिरणे ही काय क्रूरता नाही?|Marathi_M|other|8.892875
processed_mr_m_finance_02376.wav|जर उत्पन्नापेक्षा खर्च जास्त होत असेल तर खर्चांमध्ये कपात करायला हवी|Marathi_M|other|4.991917
processed_mr_m_education_03362.wav|त्या बेटावर कान्होजी आंग्र्यांची चौकी होती तेथे हत्तीला मज्जाव झाला.|Marathi_M|other|6.071646
processed_mr_m_politics_01823.wav|तिची सर्वाना मदत करण्याची सवय पाहता, मला मानव साकारणं सोप्पं जात आहे|Marathi_M|other|5.676896
processed_mr_m_finance_02903.wav|ज्याच्याकडे दोन नंबरचे पैसे असतात तो आपला पैसा स्वच्छ करण्यासाठी ज्या कंपन्यांच्या खात्यावर नफा किंवा शिल्लक आहे त्यांच्याकडून कर्ज घेतो|Marathi_M|other|9.728792
processed_mr_m_education_00404.wav|अगदी लहान भाग कार्य करण्यासाठी अर्थ समजून घेण्यासाठी, आपण फ्लोट बिंदू प्रकार निर्देशीत करणे आवश्यक आहे|Marathi_M|other|8.389062
processed_mr_m_weather_01728.wav|हा अन्यायी घरफाळा शहराच्या विकासातील एक मोठा अडथळा बनून राहिला होता.|Marathi_M|other|5.676896
processed_mr_m_politics_00395.wav|गेल्या सत्तर वर्षांचा इतिहास पाहिला तर काही ठराविक राजकीय घराण्यांच्या नेत्यांच्या भाषणांना लोक उत्स्फूर्त गर्दी करतात हे सर्वश्रृत आहे.|Marathi_M|other|9.668750
processed_mr_m_education_02219.wav|घरचे पोर उपाशी आणि पाहुण्याला तुपाशी, असे भाजपा श्रेष्ठींचे वर्तन कार्यकर्त्यांच्या नाराजीचे कारण आहे.|Marathi_M|other|8.254312
processed_mr_m_weather_02967.wav|सोन्याच्या वृक्षाला येणाऱ्या पालवीत रत्नांची नित्यनुतन कळी उमलावी तशी योग्याला नविन सुंदर नखे फुटतांत.|Marathi_M|other|7.975688
processed_mr_m_other_01505.wav|सुभाष अवचट आणि संजय पवार या अतिशय उत्तम आणि सृजनशील चित्रकारांची चारपैकी तीन पुस्तकांवर मुखपृष्ठं होती|Marathi_M|other|8.672271
processed_mr_m_finance_01318.wav|कर सल्लागारांच्या मते, नवीन उत्पन्नाच्या व्याख्येनुसार बॅँक खात्यात मिळालेल्या उत्पन्नावर कर लागू शकतो|Marathi_M|other|7.046875
processed_mr_m_weather_04394.wav|कोरियात अत्यंत पवित्र मानल्या जाणाऱ्या माउंट पाएक्तू जवळ हे शहर आहे. |Marathi_M|other|5.400000
processed_mr_m_finance_01499.wav|आता या योजनेतील विमा काढण्यासाठी आर्थिक दृष्ट्या पात्रतेचे निकष लावले गेलेले आहेत हेही तितकेच महत्वाचे|Marathi_M|other|7.441625
processed_mr_m_politics_01095.wav|कॉंग्रेसने मग धनगरांना उमेदवारी देण्य़ाचे नाटक केले आणि अपक्ष मराठा उमेदवार उभा करून त्याला निवडून आणलं|Marathi_M|other|7.743479
processed_mr_m_politics_01224.wav|आपल्या वक्तव्याची मुख्यमंत्री देब यांना लाज वाटायला हवी, या कमेंट दुखावणाऱ्या असल्याचे डायनाने म्हंटले|Marathi_M|other|7.627375
processed_mr_m_health_01797.wav|स्तन असणं जसं कमीपणाचं नाही तसं ते गमावले तर निराश व्हायचं कारण नाही|Marathi_M|other|5.328604
processed_mr_m_politics_02491.wav|सर्वाधिक गर्दीचे दादर स्थानक याची दोन स्तरात पुनर्बांधणी करण्याचे याआधीच रेल्वे मंत्रालयाने ठरविले आहे|Marathi_M|other|8.277542
processed_mr_m_weather_02138.wav|त्यापैकी सर्वात महत्वाचे आणि प्राचीन म्हणजे पाणीचे नंबी त्या देवी कॅलिप्सो संबंधित आहे की त्यांना आहे.|Marathi_M|other|7.929250
processed_mr_m_politics_02946.wav|पण, आज या मोठ्या बेल्टची जागा स्किनी छोट्याबारीक बेल्ट्सनी घेतली आहे|Marathi_M|other|5.525979
processed_mr_m_agri_01530.wav|ही पद्धत कृत्रिम धाग्यांचे कपडे, रेशीम आणि लोकर यांचासाठी योग्य नाही|Marathi_M|other|5.479542
processed_mr_m_finance_00463.wav|एकीकडे दोन वेळच्या खाण्याची भ्रांत असताना, एवढ्या रकमेचा कर कसा आला?|Marathi_M|other|5.545312
processed_mr_m_education_00884.wav|खंडवा मूंदी गावात एका मोबाईल दुकानात मध्यरात्री घुसून हात साफ केल्याचा प्रकार सीसीटीव्हीत कैद झाला आहे|Marathi_M|other|8.768000
processed_mr_m_general_01079.wav|की रेकॉर्डींगच्या दिवशी दोन ते तीन ही वेळ जेवणासाठी राखीव ठेवायची आणि आधीपासून जेवणाचा व्यवस्था करायची|Marathi_M|other|7.859583
processed_mr_m_finance_01353.wav|हा खर्च वसूल करण्यासाठी या कंपन्या तयार केलेल्या औषधांचं पेटंट घेतात|Marathi_M|other|5.688521
processed_mr_m_education_03170.wav|या वादात पाकिस्तानचे माजी क्रिकेटपटू जावेद मियॉंदादने उडी घेतली आहे.|Marathi_M|other|6.327063
processed_mr_m_education_01054.wav|या कोडमध्ये किंमत, वस्तूचा प्रकार आणि इतर अनेक गोष्टी अंतर्भूत असतात|Marathi_M|other|6.176125
processed_mr_m_politics_01967.wav|परभणी  जिल्ह्यात सध्या दुष्काळाची दाहकता वाढत असताना रेल्वे स्थानकामध्ये भुरट्या चोरांसोबतच साखळी चोरट्यांची टोळी सक्रीय झाल्याचे सांगण्यात येत आहे|Marathi_M|other|10.193188
processed_mr_m_health_03830.wav|अनेक वेळा जिथे कर्करोगाची सुरुवात होते, तिथे तो रोग बराच वाढल्याशिवाय त्याची काहीच चिन्हे अथवा लक्षणे दिसत नाहीत. |Marathi_M|other|8.358813
processed_mr_m_other_00330.wav|ही काटेरी भेंडी म्हणजे नक्की कुठली भेंडी? कच्च्या भेंडीचा फोटो टाकलात तर बरं होइल बाकी रस्सा मात्र दिसतोय एक नंबर|Marathi_M|other|9.194729
processed_mr_m_agri_03234.wav|गहू पिकामध्ये तांबेरा प्रादुर्भाव झाल्यानंतर दुर्लक्ष केल्यास ऐंशी  ते शंभर  टक्क्यांपर्यंत उत्पादनात घट येऊ शकते|Marathi_M|other|8.637458
processed_mr_m_education_02553.wav|आजवर काही माजी सरकारांना आणि व्यक्तिंना हाताशी धरुन मालदीवचा खजीना लुटला गेला असल्याची टीकाही मोहम्मद यांनी केली.|Marathi_M|other|9.833271
processed_mr_m_agri_00808.wav|फळे पक्व झालेली नसतानाही लवकरात लवकर रसायनांचा वापर करून ती पिकवून विक्री करण्याकडे व्यापाऱ्यांचा कल वाढलेला आहे.|Marathi_M|other|9.183125
processed_mr_m_general_02424.wav|तटरक्षक दलाने लक्षद्वीप व मिनिकॉय द्वीपच्या जवळ तसेच श्रीलंका सीमेवर समुद्री जहाज आणि शोधक विमाने तैनात केली आहेत|Marathi_M|other|9.786833
processed_mr_m_general_01951.wav|त्यातील एक तडजोड सरकारच्या राजकीय भूमिकेशी साधर्म्य राखत सरकारचा दृष्टिकोन अधोरेखित करणारेच जागतिक चित्रपट निवडणे|Marathi_M|other|8.393646
processed_mr_m_finance_02750.wav|निकिता, "हो, नक्कीच होवू शकतो ह्या ब्लॉगवर अभ्यास कसा करावा इत्यादी माहिती उपलब्ध आहे वाचून अभ्यासाला सुरुवात कर"|Marathi_M|other|9.043792
processed_mr_m_politics_02412.wav|परंतु आचार्य अत्रेंच्या सम्राट सिंह नाटकातील माझ्या विदूषकाच्या भूमिकेच्या प्रचंड कौतुकाने मी जणू हवेत तरंगत होतो|Marathi_M|other|9.071563
processed_mr_m_politics_00821.wav|पुस्तके घ्या आणि गोड गोड वाचा असा संदेश देत लक्षतीर्थ विकास  फाउंडेशनने चक्क शाळकरी बालकांना पुस्तकांचे वाटप केले|Marathi_M|other|9.810063
processed_mr_m_politics_03443.wav|भाजप व शिवसेना युतीची बोलणी सुरू करतील त्यावेळी समोर विरोधकच शिल्लक नसतील, तर त्यांना युती करण्याची गरज का भासेल?|Marathi_M|other|9.125063
processed_mr_m_other_03026.wav|त्यामुळे धोम वगळता कोयना, कण्हेरसह प्रमुख धरणांतून विसर्ग वाढवण्यात आला असून, नद्यांनी धोक्याची पातळी ओलांडली आहे|Marathi_M|other|8.405250
processed_mr_m_politics_00854.wav|पण मुख्यमंत्र्यांनी या कामगारांच्या मागण्याकडे पूर्ण दुर्लक्ष केल्याने आता हे कामगार पुढील निर्णय लवकरच घेणार आहे|Marathi_M|other|9.156875
processed_mr_m_health_00232.wav|फक्त डॉक्टर आणि इंजिनिअर बनण्यापेक्षा आजवर न धुंडाळलेली फिल्ड्स निवडायची इच्छा मुलांना होत असेल तर चांगलेच आहे की|Marathi_M|other|8.929375
processed_mr_m_finance_03444.wav|कर्मचारी अपघात विमा योजना व ग्रुप टर्म इंन्शुरन्स विम्याची रक्कम दहा  लाखावरून वीस  लाखापर्यन्त करण्यात आलेली आहे|Marathi_M|other|8.567792
processed_mr_m_finance_01892.wav|आरोपींनी न फेडलेल्या कर्जाच्या रकमेचा वापर बेकायदा संपत्ती व काळा पैसा निर्माण करण्यास केला का, हे पाहिले जात आहे|Marathi_M|other|8.219500
processed_mr_m_agri_03123.wav|अजूनही गावाकडे परसात पाणी गरम करण्यासाठी किंवा बटाटे, सुके मासे वा तत्सम पदार्थ भाजून खाण्यासाठी चूलच वापरली जाते|Marathi_M|other|9.589458
processed_mr_m_weather_01776.wav|काही दिवस मी मराठी शब्दोच्चार आणि मराठी भाषेवर मेहनत केली आणि ते गाणे मी गायले.|Marathi_M|other|6.210958
processed_mr_m_health_00732.wav|नवजात शिशूंमध्ये आजार गंभीर अवस्थेत असेल, तर काही लक्षणे निश्चितपणे दिसून येतात|Marathi_M|other|6.060042
processed_mr_m_health_01400.wav|या मानवी स्टेम सेलचा विकास होऊन त्यातून डुकराच्या भ्रूणाच्या पेशी विकसित झाल्या|Marathi_M|other|5.293771
processed_mr_m_agri_03345.wav|तसेच नाचणी, तुरी, वरी, कुळीथ, भाजीपाला इत्यादी पिके त्या ठिकाणचे ग्रामस्थ घेतात|Marathi_M|other|7.700000
processed_mr_m_finance_01424.wav|अजूनही ग्रामीण व शहरी भागातील ठेवींच्या त्रेपन्न  टक्यांपर्यंत बँका कर्जे देतात|Marathi_M|other|7.700000
processed_mr_m_politics_01833.wav|अशीच परिस्थिती राहिली तर  पिढ्यानपिढ्या बांधिल असलेला मतदार कायमचा दूर जाऊ शकतो|Marathi_M|other|6.455312
processed_mr_m_education_01414.wav|या औषधांमध्ये प्राण्यांच्या अस्थींचे चूर्ण वापरण्यात येत असल्याचा आरोप होत होता|Marathi_M|other|7.070104
processed_mr_m_finance_01930.wav|काळा पैसा आणि बोगस नोटांवर निर्बंध घालण्यासाठी रिझर्व्ह बँकेनं हा निर्णय घेतलाय|Marathi_M|other|6.060042
processed_mr_m_education_01482.wav|सहस्रांहून अधिकांची उपस्थिती लाभलेला हा अशा प्रकारचा सर्वात मोठा कार्यक्रम असेल|Marathi_M|other|6.954000
processed_mr_m_education_01112.wav|गुलालाची उधळण होण्यापुर्वीच फोर्टीचा हा फंडा कोणाच्या पथ्थ्यावर याची चर्चा होती|Marathi_M|other|6.803083
processed_mr_m_weather_01097.wav|मध्ये नतालियाने पुढच्या अल्बमचे प्रकाशन केले जे लॉस एन्जेलिस येथे नोंदवले गेले.|Marathi_M|other|5.978771
processed_mr_m_other_01674.wav|हे सर्व पाहून ड्रेंसिंग रुममध्ये बसलेल्या खराखुरा विराटला मात्र हसू आवरत नव्हते|Marathi_M|other|5.711729
processed_mr_m_agri_00978.wav|जर तुम्ही रोज सकाळी पुदिन्याचे पाणी प्यायले तर तुमची स्किन नक्कीच तेजस्वी बनेल.|Marathi_M|other|6.327063
processed_mr_m_general_02211.wav|अखेर ही वाहने हटवून तेथे अशी कोणतीही वाहने सोडून जाण्यास अथवा उभी करण्यास मज्जाव केला असल्याने रस्ता वाहतुकीस मोकळा झाला आहे|Marathi_M|other|9.171500
processed_mr_m_health_03019.wav|या क्षेत्रातील तज्ज्ञांच्या मते मानसिक आजार असलेल्या बहुतेकांना सुरुवातीच्या टप्प्यावर तपासून त्यांच्यावर उपचार झाले पाहिजेत|Marathi_M|other|8.974146
processed_mr_m_politics_01759.wav|त्यामुळे हे सरकार गंभीर नसून माझ्या प्रश्नांची फडणवीस यांनी खोटी उत्तरे दिल्याचा गौप्यस्फ़ोटही आमदार चव्हाण यांनी यावेळी केला|Marathi_M|other|9.299208
processed_mr_m_agri_01319.wav|अशातच नवीन पोळ कांदा बाजारात येऊ लागला असून, तो दहा रुपयांहून अधिक किलो भावाने विकत किरकोळ विक्रेते उखळ पांढरे करून घेत आहेत|Marathi_M|other|8.753542
processed_mr_m_agri_02688.wav|दोन्ही कालव्यांसह गंगाथडी पट्ट्यातील शेतकर्‍यांनी मोठ्या प्रमाणावर उसाची लागवड केलेली असल्याने हजारो हेक्टर ऊस सध्या उभा आहे|Marathi_M|other|9.856500
processed_mr_m_weather_02427.wav|त्यांच्या नजरेतील अपार करुणा आणि ओठावर विलसणारे मंद स्मितहास्य यामुळे बोधिसत्व पद्मपाणी अध्यात्माचे परिपूर्ण रूपच भासतो आहे.|Marathi_M|other|10.042250
processed_mr_m_health_02447.wav|डोळे येण्याचा संसर्ग विषाणूजन्य असेल तर डोळ्यांना तात्पुरते अंधुक दिसणे, तीव्र प्रकाशाचा त्रास होणे, ही लक्षणे जाणवू लागतात. |Marathi_M|other|9.067021
processed_mr_m_finance_02443.wav|ज्या योजनेतून रक्कम काढून घेणार त्यास सोर्स फंड असे म्हणतात तर ज्या योजनेत गुंतवणूक करायची आहे त्यास टार्गेट फंड असे म्हणतात|Marathi_M|other|9.043792
processed_mr_m_finance_01696.wav|विमा रक्कम घेण्यात सन्मान आहे आणि पॅकेज घेण्यात मानहानी हे त्या शेतकर्‍याला सांगायचे कोणी?|Marathi_M|other|6.200000
processed_mr_m_weather_03317.wav|डोंगराच्या सपाट भागाला मोठमोठ्या भेगाही पडल्या असल्याने हा भाग कधीही कोसळण्याची शक्यता आहे|Marathi_M|other|9.200000
processed_mr_m_health_01844.wav|दात किडणे, हिरड्या सुजणे किंवा त्यांतून रक्त येणे, श्वासाची किंवा तोंडाची दुर्गंधी, दात पिवळे पडणे अश्या अनेक तक्रारी उद्भवताना दिसतात. |Marathi_M|other|9.937771
processed_mr_m_finance_01473.wav|वडिलांच्या नावाने स्टेट बँक ऑफ इंडिया शाखा विंचुर चे तीन लाख एकहजार रुपयांचे पीक कर्ज होते|Marathi_M|other|6.907563
processed_mr_m_politics_02080.wav|रामकुमार रामनाथन, अंकिता रैना, साकेत मायनेनी यांना पात्रता फेरीतच पराभूत व्हावे लागले होते|Marathi_M|other|7.859583
processed_mr_m_agri_00925.wav|जायकवाडी वगळता येलदरी, सिद्धेश्वर, दुधना आदी प्रकल्प कोरडे असल्याने पाणी आणायचे तरी कोठून?|Marathi_M|other|7.488062
processed_mr_m_education_00413.wav|परंतु पाकिस्तानच्या दुष्कृत्यांमुळे चर्चा टळली जात असल्याचे उद्गार स्वराज यांनी काढले आहेत|Marathi_M|other|7.125333
processed_mr_m_education_01894.wav|अशा प्रकारे राजाला बगल देऊन दक्षिणेला १३ दस्त करता येतील, मुम्ब्री बदामचा ठेका यशस्वी होईल|Marathi_M|other|7.720271
processed_mr_m_other_00204.wav|जम्मू येथे काश्मिरी हिंदूंच्या वंशविच्छेद दिनानिमित्त विस्थापित काश्मिरी हिंदूंची निदर्शने|Marathi_M|other|7.186208
processed_mr_m_general_00272.wav|नवीन वर्ष मिसरच्या जहाज देव आमोन कुटुंब पुतळा स्थीत, आणि नदी खाली फ्लोटिंग त्यांना पाठविले|Marathi_M|other|7.418396
processed_mr_m_finance_00620.wav|पंचायत समिती, महसूल विभागाच्या वतीने पिण्याचे पाण्याचे टॅंकर उपलब्ध करून देण्यात येत आहेत.|Marathi_M|other|6.605708
processed_mr_m_other_01713.wav|सेनेवर आरोप करणाऱ्या लोकांना लवकरच सद्बुद्धी सुचेल, अशी टिप्पणी करत त्यांनी सर्जिकल स्ट्राईक आणि सीमेवरील सेनेच्या कारवाईचे समर्थन केले|Marathi_M|other|9.461750
processed_mr_m_other_01307.wav|जयललिता ऊर्फ अम्मांच्या वारसदार म्हणून यापुढे आपण कार्य करणार असल्याचे त्यांनी स्पष्ट केले|Marathi_M|other|7.162979
processed_mr_m_general_00870.wav|बेल्लुर मंदिराची रचना दक्षीणेत प्रसिध्द असलेल्या शिल्प प्रकारात आहे म्हणजेच विमान प्रकारात|Marathi_M|other|6.700000
processed_mr_m_general_01918.wav|यामुळे तथाकथित रेखांशाचा चुंबकीय स्फोटक परिणाम निर्माण होतो, ज्यामुळे कर्कांची लांबी वाढते|Marathi_M|other|7.000000
processed_mr_m_agri_02407.wav|यात तुळशीची पाने, सुंठ पावडर किंवा किसलेले आले, जेष्ठमध घालून पाणी अर्धे आटेपर्यंत उकळावे. |Marathi_M|other|8.010521
processed_mr_m_general_01368.wav|महिलांची सुरक्षा आणि पीडित महिलांचे पुनर्वसन या दोन बाबींचा सरकार व समाजाने गंभीर व क्रियाशील विचार करणे, ही आजच्या काळाची गरज बनली आहे|Marathi_M|other|9.900000
processed_mr_m_education_00390.wav|पण मनोहर पर्रिकर यांची तब्येत खालावत असल्यानं गोव्यात नेतृत्व बदलाची चर्चा जोरात सुरू होती|Marathi_M|other|6.954667
processed_mr_m_politics_01788.wav|पण एक लक्षात घ्यायला पाहिजे की हे मानव  उत्क्रांतीच्या प्रवासातील खूपच पुढारलेले मानव होते|Marathi_M|other|9.299208
processed_mr_m_weather_00210.wav|ब्लू फिल्म बघितलेल्या अनेक मुलांचे लग्नपूर्व किंवा लग्नोत्तर भलतेच प्रॉब्लेम लक्षात येतात.|Marathi_M|other|6.721813
processed_mr_m_health_00778.wav|प्रजनन काळातील मधुमेह टाळण्याचा सर्वोत्तम मार्ग म्हणजे रक्तातील साखरेचं प्रमाण वाढू न देणे|Marathi_M|other|6.954000
processed_mr_m_other_02575.wav|एकूणच या सर्व प्रतिकुल बाबींमुळे पक्ष्यांचा अधिवास संपुष्टात येत असल्यानेच पक्ष्यांची संख्याही कमी होत चालल्याचा निष्कर्ष पक्षीमित्रांनी काढला आहे|Marathi_M|other|9.798438
processed_mr_m_finance_01706.wav|पैसे काढणा्या व्यक्तीला मागून येणारी व्यक्ती बघू शकणार नाही तसेच पैसे काढणारे व्यक्तीस त्याचे मागील येणारी व्यक्ती दिसेल अशी आरशाची व्यवस्था करावी|Marathi_M|other|9.500000
processed_mr_m_education_02259.wav|विज्ञानानं करुणेच्या चरणांशी नत व्हायला हवं कारण करुणा हा सामाजिक, सामूहिक उत्थानाचा शांतिमार्ग असतो.|Marathi_M|other|8.393646
processed_mr_m_agri_01653.wav|घरीच आवडीने शेती कसत असल्यामुळे ऊस शेतीमध्ये नवेनवे प्रयोग करून शेती फायद्याची केल्याचे प्रिया सांगते|Marathi_M|other|7.673813
processed_mr_m_weather_02747.wav|आयुर्वेदाने निद्रेस अधारणीय वेगात म्हणजेच धारण करण्यास अयोग्य अशा नैसर्गिक क्रियेत अंतर्भूत केले आहे.|Marathi_M|other|8.000000
processed_mr_m_agri_01510.wav|प्रमुख फळ पिके आणि इतर पिकांवरील कीड रोगाचे व्यवस्थापन करण्यासाठी क्रॉपसॅप योजना राबविण्यात येणार आहे|Marathi_M|other|7.383563
processed_mr_m_other_02437.wav|आपल्या आक्षेपार्ह्य विधानामुळं वादाच्या भोव्यात अडकल्याने सोनी चॅनलने त्यांना शोमधून काढून टाकलं होतं|Marathi_M|other|7.244250
processed_mr_m_agri_03278.wav|पूर्वी पारंपरिक पद्धतीने मासेमारी करणारे बहुसंख्य मच्छीमार लहानमोठ्या यांत्रिक बोटींनी मासेमारी करतात|Marathi_M|other|7.900000
processed_mr_m_general_00411.wav|किल्ला व जैन लेणी या सुरक्षित वास्तू प्रोटेक्टेड मॉन्युमेंट असून पुरातत्त्व खात्याच्या अखत्यारीत आहेत|Marathi_M|other|7.418396
processed_mr_m_weather_01853.wav|सफेद रंगाचा कुर्ता, भगव्या रंगाचा चुडीदार आणि त्याच रंगाची लेहरिया ओढणी असा एकंदर आराध्याचा लूक होता.|Marathi_M|other|8.358813
processed_mr_m_agri_00238.wav|याऐवजी, मुन्शीपाल्टिने पाणीपट्टी घेते म्हणून उत्तम पाणी दिलेच पाहिजे असा प्रयत्न केला तर जास्त चांगले|Marathi_M|other|8.521354
processed_mr_m_agri_01187.wav|तसेच जनावरांचा हिरवा चारा व तरकारी पिके वाया जाऊन शेतकर्‍यांचे मोठ्या प्रमाणात आर्थिक नुकसान झाले आहे|Marathi_M|other|6.919167
processed_mr_m_general_02831.wav|ही ऊर्जा कॅल्शियम, सल्फर व पाण्याच्या अणुरेणूंना एकत्रित करून त्यांच्यातील बंध पुन्हा प्रस्थापित करते|Marathi_M|other|7.766708
processed_mr_m_general_03071.wav|या गोष्टीचा त्यांच्या मुलांच्या जीवनावर कसा परिणाम होतो हे दाखवणारा चित्रपट म्हणजे तेरे जैसा यार कहाँ|Marathi_M|other|7.580938
processed_mr_m_health_00659.wav|अशा रुग्णांत  इतर गुंतागुंत अथवा कॉम्प्लिकेशन होऊ नये एवढीच काळजी घेण्याचे काम तेव्हा डॉक्टर करीत असत|Marathi_M|other|7.511292
processed_mr_m_politics_03330.wav|त्यानंतर गाडेकर यांनी हाच मोबाईल फोन कॉन्फ्ररन्स कॉलच्या सहाय्याने आमदार विजय भांबळे यांना जोडून दिला|Marathi_M|other|7.580938
processed_mr_m_weather_04363.wav|डोंगरदऱ्यांच्या आणि जंगलाच्या कोंदणात वसलेल्या कोंगथाँग या खेड्याजवळ जाताच गाण्यांचे आवाज येऊ लागतात. |Marathi_M|other|8.161437
processed_mr_m_health_02343.wav|रामसुंदर याच्या डोक्याच्या मागील बाजूस गंभीर जखम होऊन मोठा रक्तस्राव झाल्याने त्याचा मृत्यू झाला होता|Marathi_M|other|7.557729
processed_mr_m_politics_02401.wav|मात्र तिचा वापर करायचा तर बहुतेकदा फक्त अर्थशास्त्र, राज्यशास्त्र आणि सांख्यिकीचं आकलन असून पुरत नाही|Marathi_M|other|8.416854
processed_mr_m_other_01178.wav|त्यामुळे आपल्या आंब्यापुढे हापूस हे नाव एक्स्क्लुझिव्हली मिरवण्याची दोन्ही उत्पादकांची संधी हुकली आहे|Marathi_M|other|6.756625
processed_mr_m_general_00311.wav|"एकोलाब" चे फायदे म्हणजे बहुतेक शाम्पू आणि शॉवर ग्लास तयार करण्यासाठी वापरले जाणारे पॅराबेन्स आणि सिलिकॉन्स नसणे|Marathi_M|other|9.450146
processed_mr_m_education_03394.wav|शुभ्राच्या चारित्र्यावर शंका घेऊन मानसिक शांती शोधायला घराबाहेर पडलेल्या शेखरला बापुजींचे मार्गदर्शन लाभणार आहे.|Marathi_M|other|8.753542
processed_mr_m_health_01171.wav|मात्र डॉक्टरांनी अनुभवाच्या आणि कौशल्याच्या जोरावर कुठलीही शस्त्रक्रिया न करता शरीरात शिरलेला स्क्रू बाहेर काढला|Marathi_M|other|8.765167
processed_mr_m_finance_01920.wav|सहज उपलब्ध होणारे व्यक्तिगत कर्ज आणि क्रेडिट कार्ड यांमुळे अनावश्यक गोष्टी या आपल्या गरजा कधी बनतात ते समजत नाही|Marathi_M|other|7.929250
processed_mr_m_politics_03375.wav|इंग्लंडच्या मायकेल एल्ड्रिच यांना ईकॉमर्स संकल्पनेचं श्रेय जातं त्यांनी ऑनलाइन शॉपिंगची स्पर्धा आयोजित केली होती|Marathi_M|other|8.730333
processed_mr_m_education_01934.wav|याचे कारण या दोघांनी अंग्रेजी मीडियम, गुंजन सक्सेना आणि रुही अफ्जा या तीन चित्रपटांच्या रिलीज डेटस् बदलल्या आहेत|Marathi_M|other|9.798438
processed_mr_m_weather_00440.wav|स्वातंत्र्योत्तर काळात फार क्वचित बघायला मिळालेले राष्ट्रभक्तीचे वातावरण एअर स्ट्राईकमुळे सध्या बघायला मिळत आहे.|Marathi_M|other|7.720271
processed_mr_m_agri_01200.wav|घाऊक बाजारात कांदा, बटाटा, भाजी व फळे वगळता मसाला आणि धान्य बाजारात लहान व्यापार्‍यांची मोठी गर्दी झालेली दिसते. |Marathi_M|other|8.200000
processed_mr_m_politics_01246.wav|पण आपण लोकशाहीत वावरतो इथं प्रत्येकाला बोलण्याचा आणि आपले विचार मांडण्याचा पूर्ण अधिकार आहे असंही सिध्दू म्हणाले|Marathi_M|other|8.242708
processed_mr_m_agri_01462.wav|या कॅनल मार्फत लागवड केलेल्या क्षेत्रात खाडीतून येणारे पाणी आपोआप खारफुटीला मिळून त्यांची नैसर्गिक वाढ होणार आहे|Marathi_M|other|8.068563
processed_mr_m_general_01390.wav|हिंदू धर्मातील दशक्रिया विधीची परंपरा आणि त्या अनुषंगाने अनेक जुनाट बाबींवर या सिनेमातून परखड भाष्य करण्यात आलयं|Marathi_M|other|9.357271
processed_mr_m_general_01083.wav|सुमारे चार दशकं चित्रपट आणि नाट्य सृष्टी गाजवणा्या या हुरहुन्नरी कलावंतास मराठी पिझ्झातर्फे भावपूर्ण श्रद्धांजली|Marathi_M|other|8.532958
processed_mr_m_other_00816.wav|या दरम्यान सुष्मिताच्या वडीलांनी कॉंग्रेस नेता राजेश पायलट यांच्याशी बोलणे केले  त्यांनी सुष्मिताला सहकार्य केले|Marathi_M|other|7.964062
processed_mr_m_general_00338.wav|बनारस येथील प्रसिद्ध कथ्थक नृत्य कलाकार रूद्र शंकर मिश्रा व स्नेहा बजाज यांनी कथ्थक नृत्याने रसिकांची मने जिंकली|Marathi_M|other|9.577854
processed_mr_m_health_00145.wav|तुम्हाला पुलंच्या भाषेत असं म्हणायचंय का की बेफिकीरांच्या स्वप्नात गामा पैलवान डास होऊन त्यांचे रक्त शोषित आहेत?|Marathi_M|other|8.382021
processed_mr_m_agri_02093.wav|तीस  ते पस्तीस  दिवसांच्या रोपांची दोन रोपांत योग्य अंतर ठेवून आडव्या दिशेने डोंबा किंवा मांडणी पद्धतीने लावावीत|Marathi_M|other|7.998896
processed_mr_m_weather_01198.wav|दरम्यान, पुलवामा हल्ल्यानंतर संपूर्ण देशात संताप व्यक्त होत असताना सिद्धूंसोबत शिल्पाही वादाच्या भोवऱ्यात अडकली. |Marathi_M|other|8.962521
processed_mr_m_agri_01847.wav|अत्याधुनिक बांबू प्रक्रिया प्लांट संस्थेने कुडाळ येथे कार्यान्वित केला असून राष्ट्रीय बांबू मिशनने त्याला सहकार्य केले आहे. |Marathi_M|other|7.882792
processed_mr_m_weather_00208.wav|कोणतीही सेकंड हॅंड वस्तू विकण्यापूर्वी त्याची विविध निकषांवर चाचणी केली जाते आणि चाचणी यशस्वी ठरली तरच ती वस्तू विकली जाते.|Marathi_M|other|9.415313
processed_mr_m_other_02107.wav|त्यानंतर अनेक भिक्कुंनी भारताच्या प्राचीन चिकित्सा पद्धतीचे अध्ययन करण्यासाठी संस्कृतचा आधार घेतला होता असेही सांगितले जाते|Marathi_M|other|8.892875
processed_mr_m_other_00291.wav|जिल्ह्यात कुठं राहाता म्हटलं तर, तालुक्याचा उल्लेख करावा लागतो, राज्यात कुठं राहाता म्हटलं तर जिल्ह्याचा उल्लेख करावा लागतो|Marathi_M|other|8.718729
processed_mr_m_finance_02364.wav|आरोपींनी तारण ठेवलेल्या मालमत्तेची पडताळणी न करता अनेक कर्जदारांना बँकेच्या एक्सपोजर लिमिटपेक्षा अधिक जास्त कर्ज मंजूर केले|Marathi_M|other|9.577854
processed_mr_m_health_00381.wav|या सीस्टचे निर्मूलन करण्यासाठी बीजांडांचा थोडा भाग सर्जरीने काढून टाकल्यावर त्यातील कित्येक स्त्रीयांना गर्भधारणा होऊ लागली|Marathi_M|other|9.185313
processed_mr_m_health_01368.wav|विचित्र हातवारे करणे अशी लक्षणे जर सहा महिन्यांपेक्षा जास्त काळ जाणवली तर याला स्किझोफ्रेनिया आजार झाला आहे असं म्हणता येईल|Marathi_M|other|9.300000
processed_mr_m_other_00923.wav|या दोघांचे लग्न ऑक्टोंबर किवा नोव्हेंबर महिन्यात होणार असून लग्नासाठी फक्त मोजक्या लोकांना लग्नांचे निमंत्रण दिले जाणार आहे|Marathi_M|other|9.473375
processed_mr_m_politics_01710.wav|मात्र भारतीय भाषेंना प्रसिद्धी आणि ओळख मिळण्यासाठी सगळ्या टीव्ही चॅनलने स्थानिक भाषेत टायटल देणे आवश्यक असल्याचे म्हटलं आहे|Marathi_M|other|8.637458
processed_mr_m_politics_00580.wav|उद्धव ठाकरे काल युती गेली खड्ड्यात म्हणाले, त्यांना लवकर कळलं की जनता या युतीला खड्ड्यात घालेल असा टोला मुंडे यांनी लगावला.|Marathi_M|other|9.171500
processed_mr_m_general_00732.wav|केवळ आयपी च्या क्षेत्रातच भारत सरकारने केलेले उपद्व्याप इथे पहा व त्याचे परिणाम जे होतात ते सुद्धा त्या लेखात लिहिलेले आहेत|Marathi_M|other|8.173042
processed_mr_m_politics_00189.wav|प्रामुख्याने मूलभूत अधिकार आणि मार्गदर्शक तत्व यांच्यातील स्वातंत्र्य आणि समता या अनुषंगाने असणारे द्वंद्व अभ्यासावे लागेल.|Marathi_M|other|9.543021
processed_mr_m_education_03115.wav|अन्यथा आयुष्यात कराव्या लागणाऱ्या तडजोडीमुळे तुमच्या आवडीच्या छंदातील आनंदाला काळजीच्या व्यथेची किनार फक्त दुखणं देऊन जाईल.|Marathi_M|other|10.181583
processed_mr_m_education_02014.wav|त्यावेळी पिसे रोडवरील भावाळे गावानजीक असलेल्या ऑलसेंट इंग्लिश स्कुलसमोर धावत्या दुचाकीच्या चाकात तिची ओढणी अडकून पडली होती.|Marathi_M|other|9.798438
processed_mr_m_agri_03022.wav|जिल्ह्यात परतीच्या मोठ्या स्वरूपात झालेल्या पावसाने सोयाबीन कांदा बाजरी कापूस तसेच नगदी पिकांचे मोठ्या प्रमाणात नूकसान झाले|Marathi_M|other|9.566250
processed_mr_m_other_01350.wav|ते म्हणाले की, चिपळूणच्या माणसाला एन्रॉन कंपनीत पाण्याच्या ठेक्यामध्ये करोडो रूपयांसह अनेक कामात कंत्राटे मिळवून देण्याचे काम केले आहे|Marathi_M|other|9.914542
processed_mr_m_finance_01476.wav|केंद्राचा जीएसटी सुरू झाल्यानंतर राज्याच्या कर महसुलाला मोठा फटका बसणार आहे व दुष्काळामुळे कमी झालेल्या कर वसुलीची भर त्यात पडणार आहे. |Marathi_M|other|9.800000
processed_mr_m_general_00382.wav|महिंद्रा यांनी ट्वीट करण्यापूर्वी आपल्याच कंपनीतील बलात्कार पीडितेचा विचार केला असता, तर त्यांच्या या ट्वीटचा नागरिकांनी आदर केला असता|Marathi_M|other|9.100000
processed_mr_m_general_01202.wav|युनियन जिमखाना मैदानावर आयोजित करण्यात आलेल्या जैन समाज मर्यादित एमएसडी क्रिकेट स्पर्धेचे अजिंक्यपद जैन सुपर किंग्स संघाने संपादन केले|Marathi_M|other|10.146750
processed_mr_m_education_00804.wav|तिने तन्वीर फातिमा, श्रद्धा डोके, मयुरी पोटे यांच्यावर सहज मात केली|Marathi_M|other|6.837333
processed_mr_m_general_01382.wav|ग्लोबल टाईम्स नेटवर्क अर्थात जीटीएन या चॅनलवर मुंबई पोलिसाच्या एका अधिकाऱ्याचा लाईव्ह मर्डर दाखवला जातो आणि इथून हा चित्रपट पुढे सरकतो|Marathi_M|other|10.169958
processed_mr_m_general_01165.wav|त्यांनी संगीत दिलेल्या एका अल्बमचे शीर्षक घेऊन बोलायचे तर, त्यांचा राजीनामा हा केवळ यादों के सिलसिले म्हणून मागे उरणार नाही, हे नक्कीच|Marathi_M|other|9.800000
processed_mr_m_politics_03425.wav|शेकडो वारकरी महिला आणि पुरुष उत्फूर्तपणे या दिंडीत सहभागी झाले होते|Marathi_M|other|5.687500
processed_mr_m_agri_03308.wav|यामुळे पाण्याचे स्त्रोत दुषित होणे तसेच माती व हवा प्रदुषित होत आहे|Marathi_M|other|6.350292
processed_mr_m_other_00648.wav|यामध्ये आता आणखी एका महिलेचे नाव अभिमानाने पुन्हा एकदा घ्यावे लागेल |Marathi_M|other|6.234187
processed_mr_m_politics_02319.wav|भावानेच केली भावाची निघृण हत्या कापलेले शीर घेऊन आरोपी पोलिसांत हजर|Marathi_M|other|6.710187
processed_mr_m_agri_01551.wav|मासेमारी व शेती ही दोन्ही क्षेत्रे निसर्गाच्या वागण्यावर अवलंबून असतात, परंतु निसर्गाचा लहरीपणा, या दोन्ही क्षेत्राच्या मुळावर आला आहे|Marathi_M|other|9.717187
processed_mr_m_weather_02058.wav|मात्र याला आळा घालायला आता जगातील सुज्ञ राष्ट्रं एकत्र येऊ पाहतायत.|Marathi_M|other|5.793000
processed_mr_m_agri_02881.wav|फुले हिरवट रंगाची असतात आणि त्यांवर थोडीफार लालसर रंगाची नक्षी असते|Marathi_M|other|5.500000
processed_mr_m_politics_02817.wav|त्यांचे वडील जाँ निसार अख्तर एक प्रख्यात उर्दू शायर आणि गीतकार होते|Marathi_M|other|5.289375
processed_mr_m_other_00957.wav|आपल्याला नाही पण आईवडिल , घरातील वृद्ध व्यक्तिंना त्रास होऊ शकतो ना|Marathi_M|other|5.166062
processed_mr_m_other_01233.wav|भाजपाध्यक्ष अमित शहा यांनी मोदींची नेतेपदी निवड झाल्याची घोषणा केली|Marathi_M|other|5.433104
processed_mr_m_politics_00434.wav|आमदार बोन्द्रे हे त्यांची पत्नी वृषाली बोन्द्रे यांच्यासोबत रविवारी मलकापूर येथून विदर्भ एक्स्प्रेसमध्ये मुंबईला जाण्यासाठी बसले होते.|Marathi_M|other|10.100312
processed_mr_m_agri_03167.wav|अंड्यातून बाहेर पडलेली अळी कळ्या, फुले व शेंगांना छिद्रे पाडून खाते|Marathi_M|other|5.154458
processed_mr_m_agri_01867.wav|म्हणजे त्या वाफ्यावरच त्या खाल्लेल्या वस्तूपासून ती गांडुळे खत तयार करत राहतील|Marathi_M|other|5.943937
processed_mr_m_agri_01440.wav|एवढेच नाही तर सासूने दीड गुंठा जमीन सुनेला खरेदी खत करुन देण्याचं आश्वासन दिले|Marathi_M|other|5.618854
processed_mr_m_politics_00705.wav|पश्चिम बंगाल सरकार आणि पोलिसांचाही सलमान रश्दींच्या कोलकाता दौयाला विरोध होता.|Marathi_M|other|7.280000
processed_mr_m_other_01478.wav|मायकोप्लाज्मा बोविस नावाच्या संसर्गजन्य विषाणूंची इथल्या गायींना लागण झाली आहे|Marathi_M|other|7.290687
processed_mr_m_politics_01603.wav|आजचा दिवस आमच्यासाठी ऐतिहासिक आहे, असे महापौर अँजेलिका शुट्लर यांनी म्हटले आहे|Marathi_M|other|6.698583
processed_mr_m_general_00615.wav|तेथे त्याने असा निर्णय घेतला, की घराण्यात असलेली याज्ञिकाची वृत्ती स्वीकारायची|Marathi_M|other|5.421479
processed_mr_m_agri_01611.wav|फुले, दूर्वा, पाने यांसारख्या गोष्टींचे खत करून दुसर्‍या झाडांसाठी वापरता येईल|Marathi_M|other|5.769792
processed_mr_m_politics_02945.wav|आजपर्यंत लोक हिनाला बिग बॉस शोमधील सर्वात स्ट्रॉंग महिला स्पर्धक म्हणून ओळखतात|Marathi_M|other|6.443167
processed_mr_m_education_03191.wav|पण ज्याच्याशी आपण संबोधत आहात त्या जीवनाची वैशिष्ठ्ये लक्षात ठेवणे आवश्यक आहे.|Marathi_M|other|6.085625
processed_mr_m_education_03373.wav|ही एक क्रिप्टॉग्राफी प्रकारातील हॅशींग ही कल्पना वापरून तयार केलेली योजना आहे.|Marathi_M|other|6.164521
processed_mr_m_health_01678.wav|रक्तदाब कमी झाल्यास मीठ चाखणे किंवा खारी बिस्किटं खाणं हा देखील उपाय करु शकतात|Marathi_M|other|6.200000
processed_mr_m_education_03078.wav|जीन्समध्ये काही हटके घालायची इच्छा असेल तर वॉश्ड जीन्स घ्यायला काही हरकत नाही.|Marathi_M|other|6.570875
processed_mr_m_agri_00810.wav|ऊसाच्या पिकाला प्रचंड पाणी लागत असल्यामुळे कोट्यवधी लीटर पाण्याची नासाडी झाली.|Marathi_M|other|6.338667
processed_mr_m_health_01817.wav|शिवाय, आपल्या शरीरात काही विशिष्ट आजार एक अद्वितीय विशिष्ट गंध निर्मिती करतात. |Marathi_M|other|5.723354
processed_mr_m_general_00618.wav|त्यांचे शब्दोच्चार संस्कृत व हिंदी काव्य आणि गीता यांच्या पठनामुळे चांगले झाले|Marathi_M|other|5.665292
processed_mr_m_agri_00311.wav|सध्या खरीप हंगामातील सोयाबीन कापूस पिकांवर कुठल्या न कुठल्या कीडींचा प्रादुर्भाव वाढत आहे|Marathi_M|other|7.070104
processed_mr_m_politics_01641.wav|पूँछ परिसरात राहणाऱ्या किरण ईश्वर या काश्मिरी पंडित महिला यंदा गणेशोत्सव साजरा करणार आहेत|Marathi_M|other|6.977229
processed_mr_m_agri_00705.wav|एरव्ही  कालव्याच्या पाण्यात, कालव्याच्या परिसरात आढळणाऱ्या मगरी भर वस्तीत शिरताना आढळतात.|Marathi_M|other|6.698583
processed_mr_m_politics_02722.wav|आज तिथेच कित्येक घरात महिला आणि मुलींना चुलींवर स्वयंपाक करावा लागत असल्याचं समोर आलं आहे|Marathi_M|other|7.081708
processed_mr_m_agri_02380.wav|त्यानंतर प्रतिचौरस मीटर क्षेत्रासाठी शंभर  लिटर चांगले पाणी वापरून जमीन फ्लश करून घ्यावी.|Marathi_M|other|7.200000
processed_mr_m_health_03831.wav|एखाद्या व्यक्तीमध्ये खालीलपैकी कोणतीही लक्षणे दिसून आली तर ताबडतोब वैद्यकीय सल्ला घ्यावा.|Marathi_M|other|6.605708
processed_mr_m_health_03492.wav|धुम्रपान करणे आरोग्यास घातक आहे, तंबाखूने कर्करोग होतो हे आपल्याला जागोजागी वाचायला मिळते|Marathi_M|other|7.139771
processed_mr_m_health_02089.wav|ज्ञानेंद्रियांच्या तृप्तीसाठी हे सर्व उपचार असतात, कारण देवाने यातलं काहीच मागितलेलं नसतं|Marathi_M|other|6.400000
processed_mr_m_other_02116.wav|कवीच्या दिव्य प्रतिभेतून साकार झालेले हे महामंगल व्यक्तिमत्त्व आहे, असे समजायला हरकत नाही|Marathi_M|other|6.338667
processed_mr_m_finance_01328.wav|त्या पाठोपाठ इटलीचा क्रमांक असून, त्यांचे कर्ज आणि जीडीपीचे प्रमाण एकशे बत्तीस  टक्के आहे|Marathi_M|other|6.245792
processed_mr_m_general_00867.wav|हा ब्रिज सेग्मेटल पद्धतीने बांधण्यात आला असून त्या प्रत्येक भागाचं वजन चाळीस  टन इतकं आहे|Marathi_M|other|6.400000
processed_mr_m_finance_02003.wav|वर्षागणिक घरफाळा व दंड वाढतच आहे, असे कर निर्धारक व संग्राहक दिवाकर कारंडे यांनी सांगितले|Marathi_M|other|6.700000
processed_mr_m_general_02199.wav|तेथून आम्ही टॅक्सीतून निघालो मात्र काही अंतर प्रवास केल्यावर त्याने मधेच मला खाली उतरवले. |Marathi_M|other|6.300000
processed_mr_m_other_01616.wav|कोणताही रूग्ण काही कारणाने कोसळला असता प्रथम त्याचं हद्य आणि फुप्फुस हे काम करणं बंद होते|Marathi_M|other|7.244250
processed_mr_m_agri_00248.wav|भुईमूग पिकाच्या मुळांवरील गाठींमध्ये असलेल्या जिवाणूंच्या वाढीसाठी सेंद्रिय खते मदत करतात|Marathi_M|other|7.209417
processed_mr_m_health_03258.wav|डॉक्टर कडून सल्ला घेऊन मधुमेह रोगी पौष्टिक आहारासाठी एक मधुमेह आहार तक्ता बनवून घेऊ शकतात|Marathi_M|other|7.700000
processed_mr_m_finance_03073.wav|पुढे त्याचा खर्च पालिकेस परवडत नसल्याने सदनिकाचे दर वाढविले आणि योजना अर्ध्यावरच गुंडाळली|Marathi_M|other|6.700000
processed_mr_m_politics_01696.wav|बरं, शशधर मुखर्जींच्या त्या थेट प्रश्नावर उषा खन्नांकडेही काही उत्तर असण्याचं कारण नव्हतं|Marathi_M|other|8.022125
processed_mr_m_finance_03140.wav|यामध्ये रोखीचा तुटवडा, नियामक समस्यांमुळे वाढणारे दर, जास्त कर आणि महाग विमा अशा कारणांचा समावेश आहे|Marathi_M|other|9.100000
processed_mr_m_health_01698.wav|लॅप्रोस्कोपिक मध्ये पोटाच्या खालील भागावर तीन लहान छेद घेऊन दुर्बिणीतून ही शस्त्रक्रिया करण्यात येते|Marathi_M|other|7.058500
processed_mr_m_finance_00501.wav|लाभांश वितरण कर आणि पुनर्खरेदी कर हटविणे यासारख्या आणखी काही निर्णयांमुळे शेअर बाजाराला चालना मिळेल.|Marathi_M|other|8.637458
processed_mr_m_agri_02599.wav|शेतात साचणार्‍या पाण्यामुळे भाताच्या लोंबी पाण्यात बुडाल्याने भात पिकाची चिंता शेतकर्‍याला लागली आहे|Marathi_M|other|7.197813
processed_mr_m_finance_01016.wav|एखाद्या बँकेचे व्याज चांगले असेल तर साहजिकच सर्वसामान्य त्या बँकेत आपली पुंजी ठेवीच्या रूपात ठेवतात.|Marathi_M|other|7.917625
processed_mr_m_agri_01774.wav|तागाचे सव्वा महिन्याचे पीक शेतामध्ये गाडले तर ते लवकर कुजते आणि त्याचा खत म्हणून उत्तम वापर होऊ शकतो|Marathi_M|other|7.662208
processed_mr_m_finance_01260.wav|आय आर बी ने कंपनीकडे महसूल विभागाने सर्वेक्षण करुन सुमारे दोनशे पंचाहत्तर  जणांची यादी सादर केली आहे|Marathi_M|other|7.174583
processed_mr_m_other_03590.wav|एकीकडे दक्षिण कोरियाच्या राजनैतिक मार्गामुळे आणि मध्यस्थीमुळे प्योंगयांग अस्वस्थ झाल्याचेही दिसत आहे|Marathi_M|other|7.290687
processed_mr_m_other_00620.wav|घरात उंदीर थैमान घालत असतील तर कापसावर थोडे पेपरमिंट टाका, त्याने तेथे उंदीर येणार नाहीत, पळून जातील|Marathi_M|other|7.952458
processed_mr_m_politics_01791.wav|आरोपी प्रवीण चतुरचा कलबुर्गींच्या हत्येत सहभाग असून त्याची मुख्य भूमिका होती, असेही सांगितले जात आहे|Marathi_M|other|8.115000
processed_mr_m_education_00395.wav|स्त्रीभ्रुण हत्येचा एकही प्रकार गेल्या अनेक वर्षांत रत्नागिरी, सिंधुदुर्ग जिल्ह्यांत उघड झालेला नाही|Marathi_M|other|7.616000
processed_mr_m_other_01702.wav|युनेस्कोमध्ये दाखल केलेल्या अर्जात भारताने सोवा रिग्पा ही भारताची वैद्यकिय पद्धत असल्याचे म्हटले आहे|Marathi_M|other|7.100000
processed_mr_m_weather_03665.wav|डेनिम साडी, त्यावर मोठे गोल कानातले आणि मस्टर्ड कलरची स्लिंग बॅग अशा सिंपल लूकमध्येही सोनम अगदी सुंदर दिसत होती|Marathi_M|other|8.400000
processed_mr_m_other_01405.wav|विवाह, वैवाहिक सौख्य तसेच विवाहेच्छुंचे विवाह जमणे या दृष्टीने मकर राशीच्या व्यक्तींना हे वर्ष चांगले ठरणार आहे|Marathi_M|other|8.939312
processed_mr_m_other_04031.wav|हेल्पिंग हँड्स फाउंडेशन आणि भीम आर्मी यांच्यातर्फे भीम आर्मीचे प्रमुख चंद्रशेखर आझाद रावण यांची सभा घेण्यात आली|Marathi_M|other|7.987292
processed_mr_m_general_01697.wav|शारीरिक स्वास्थ्य टिकवून निरोगी जीवन जगता यावे यासाठी मॅरेथॉन तसेच मैदानी खेळ खेळावेत, असा सल्लाही त्यांनी दिला|Marathi_M|other|7.964062
processed_mr_m_general_02192.wav|बीडीडी चाळींचा पुनर्विकास, तसेच पोलीस वसाहतींचा विकास करून तेथील रहिवाशांना आहे त्याच ठिकाणी घरे देण्यात यावीत. |Marathi_M|other|8.126604
processed_mr_m_finance_01439.wav|कंपनीच्या वित्तीय सेवांच्या विस्तारासाठी आगामी तीन  वर्षांत चौदा  अब्ज इतक्या डॉलरची गुंतवणूक करण्यात येणार आहे|Marathi_M|other|7.697042
processed_mr_m_finance_01255.wav|सध्याची परिस्थिती लक्षात घेता नवीन परकीय गुंतवणूक आकर्षित करण्यासाठी वेगळं काही करण्याची गरज आहे असं वाटत नाही. |Marathi_M|other|7.998896
processed_mr_m_other_02013.wav|अलिकडे देशभरात या ना त्या कारणाने डॉक्टरांना मारहाण तसेच हॉस्पिटल्सची नासधूस करण्याच्या घटना वाढीस लागल्या आहेत|Marathi_M|other|8.000000
processed_mr_m_health_02346.wav|दुर्लक्ष केल्यामुळे आजार जुना होऊन त्यावर उपचार करणे कठीण जाते आणि रूग्णाला दैनंदिन कामं करण्यातही समस्या येतात|Marathi_M|other|8.126604
processed_mr_m_general_02284.wav|या स्पर्धेत गोविंदराव ज्युनिअर कॉलेजचा विद्यार्थी अभिजीत साळुंखे याने हातोडा फेक प्रकारात प्रथम क्रमांक पटकावला|Marathi_M|other|8.451688
processed_mr_m_finance_00700.wav|डेबिट कार्ड, क्रेडिट कार्ड आणि अन्य सेवांसाठी बँकाकडून आकारण्यात येत असलेली रक्कमही कराच्या वर्तृळात मोडू शकते.|Marathi_M|other|8.405250
processed_mr_m_agri_00156.wav|या शास्त्रज्ञांना असेही आढळून आले आहे की, डाएटिंग नंतर लगेच पूर्वस्थिती येते ती टाळण्यासाठी मनुका उपयुक्त ठरतात|Marathi_M|other|9.020583
processed_mr_m_health_01953.wav|यंत्राद्वारे काढलेल्या ऊसाच्या रसापासून तयार केलेली साखर निकृष्ट असल्याचंही चरक व सुश्रुत यांनी लिहून ठेवलं आहे |Marathi_M|other|8.277542
processed_mr_m_general_03128.wav|जरी त्यात कामचलाऊ मराठी लिहीता येत असले तरी बोजड संस्कृत मधील श्लोक लिहायला गेल्यास अवघड जागेचे दुखणे होऊन बसते|Marathi_M|other|9.101854
processed_mr_m_health_01914.wav|हा रोग बरा होणे किती कठीण आहे याचे अलीकडचे अत्यंत ठळक उदाहरण म्हणजे साने गुरुजींची विठ्ठल मंदिर प्रवेशाची चळवळ. |Marathi_M|other|8.800000
processed_mr_m_finance_00865.wav|नव्याने निर्माण झालेले जर्मन चलन आर्थिक स्थैर्य आणि नव्याने वाढ झालेला औद्योगिक विकास सुनिश्चित करण्यासाठी तयार केले होते.|Marathi_M|other|9.148292
processed_mr_m_agri_01121.wav|कमी पाण्यामध्ये जिरे काही तास भिजवून ठेवल्याने ओस्मोसीस या नैसर्गिक प्रक्रियेमुळे जिरे पाणी शोषून घेतात आणि थोडेसे फुगतात.|Marathi_M|other|9.276000
processed_mr_m_finance_02307.wav|वैविध्यपूर्ण फंड व तज्ज्ञांच्या सल्ल्याच्या आधारे केली जाणारी ही गुंतवणूक कमी जोखमीची व अधिक चांगला परतावा देणारी ठरू शकते|Marathi_M|other|8.788375
processed_mr_m_health_01445.wav|त्यामुळे चालतांना किंवा श्रम करतांना हृदयाच्या आसपास छातीत वेदना उठतात काही वेळ आराम केल्यावर काही मिनिटांनी वेदना थांबते. |Marathi_M|other|9.229563
processed_mr_m_general_02300.wav|जेव्हा त्यांना कळलं की नवीन गायक गौरवर्णी आहे पण याचं संगीत नि गायन मात्र ब्लूजगोस्पेल ढंगातलं आहे, त्यांचा विश्वासच बसेना|Marathi_M|other|9.299208
processed_mr_m_other_01202.wav|भागीदारीचे विसर्जन झाल्यावर भागीदाराने आपल्या हिश्श्याच्या बदल्यात कार घेतल्यास त्याच्या किंमतीवर विक्रीकर भरावा लागत नाही|Marathi_M|other|8.100000
processed_mr_m_other_02460.wav|प्रदीप आणि प्रशांत यांच्यातील एक गमतीदार फरक म्हणजे प्रदीप हे कमालीचे फोटो परामुख आहेत तर प्रशांत प्रचंड सेल्फीप्रेमी आहेत|Marathi_M|other|8.463292
processed_mr_m_politics_00817.wav|भय्यू महाराज यांची पॉकेट डायरी सापडली असून त्यात त्यांनी आपला सेवक विनायक याला सर्व आर्थिक अधिकार देत असल्याचे लिहिले आहे.|Marathi_M|other|9.531417
processed_mr_m_politics_00797.wav|त्यातील एक महिला म्हणाली, ही मुसलमान नसूनही रोज बुरखा घालून येते आणि मस्जीदच्या दारात पहिली जागा पटकावून भीक मागायला बसते.|Marathi_M|other|9.937771
processed_mr_m_weather_04087.wav|सोनटक्केंच्या वारंवार धमक्या व त्रासाला कंटाळून पाटील यांनी कराड शहर पोलिसांत सोनटक्के विरोधात तक्रार अर्ज दाखल केला होता.|Marathi_M|other|9.125063
processed_mr_m_agri_01198.wav|पूर्ण वाढ झालेली, परंतु कच्ची फळे चांगली शिजवून थंड झाल्यावर त्यांच्या गरामध्ये काही घटक मिसळून आंब्याचे पन्हे तयार करावे. |Marathi_M|other|8.149833
processed_mr_m_general_01661.wav|कुठल्यातरी आडमार्गाने चित्रपट सेन्सॉर कडून मंजूर करून घेणं किंवा ए चित्रपटाला यू ए सर्टिफिकेट लाच देऊन मिळवणं हे सुरु झालं|Marathi_M|other|9.473375
processed_mr_m_agri_02117.wav|कार्यशाळेच्या प्रास्तविकात राज्याचे कृषी आयुक्त सचिंद्र प्रतापसिंह यांनी राज्यातील सूक्ष्म सिंचन वाढत असल्याची माहिती दिली|Marathi_M|other|8.683896
processed_mr_m_finance_01486.wav|पुरेशी साधन सामुग्री असतानाही देशाचे अर्थशास्त्र ज्या सरकारला सांभाळता येत नाही, ते सरकार पर्यावरण शास्त्र काय सांभाळणार ?|Marathi_M|other|8.950917
processed_mr_m_agri_02020.wav|हापूस आणि रत्नाच्या तुलनेत सिंधू फळामध्ये गराचे प्रमाण जास्त असल्याने या जातीची फळे आंबा प्रक्रियेसाठी जास्त उपयुक्त असतात|Marathi_M|other|8.393646
processed_mr_m_politics_01576.wav|त्याबाबत चौकशी आणि अधिक तपास सुरू असल्यामुळे त्यांना अटकपूर्व जामीन देण्यास राज्य सरकारने हायकोर्टात तीव्र विरोध केला होता|Marathi_M|other|8.916083
processed_mr_m_health_03224.wav|हे सूक्ष्मजीव जरी दृष्टीस न पडल्याने आपण त्याच हाताने खातो, त्यामुळे बर्‍याच वेळा हे सूक्ष्मजीव आपल्या हातामार्फत तोंडात प्रवेश करतात|Marathi_M|other|9.415313
processed_mr_m_health_01306.wav|यातून सौंदर्य जरी खुलत असलं तरी यात सगळ्यात महत्त्वाची गोष्ट होत असते ती म्हणजे हाता पायांची आणि नखांची स्वच्छता आणि निगा राखली जाते. |Marathi_M|other|9.000000
processed_mr_m_finance_01386.wav|म्हणून या पिकासाठी शेतकर्‍यांनी घेतलेले वैयक्तिक सर्व कर्जाची वसूली थांबवून कर्ज माफ करण्यात यावे, अशी मागणी निवेदनात करण्यात आली आहे|Marathi_M|other|9.949375
processed_mr_m_finance_01346.wav|सरकारी अनुदान आणि योजनांसाठी आधार अनिवार्य असेल, पण बँक अकाऊंट आणि मोबाईल सेवांसाठी आधारची गरज नाही, असा निर्णय सुप्रीम कोर्टाने दिला|Marathi_M|other|9.217958
processed_mr_m_other_00317.wav|अधिक माहिती देताना डॉ म्हैसेकर म्हणाले, पिण्याच्या पाण्याचे गावात जाणारे टॅंकर आणि टॅंकर भरण्यासाठी पाण्याचे स्रोत यांची निश्चिती करा|Marathi_M|other|10.077083
processed_mr_m_weather_00499.wav|आतापर्यंत सरकारने अनेकवेळा अण्णांना आश्वासने देऊनही ती पाळण्यात न आल्याने अण्णांना प्रत्येकवेळी उपोषणाचा मार्ग स्वीकारावा लागला होता.|Marathi_M|other|9.798438
processed_mr_m_general_02598.wav|शहरातील जुना बुधगाव रस्ता परिसरात असलेल्या वाल्मिकी आवास घरकूल योजनेच्या ठिकाणी गुंडांनी दहशत निर्माण करण्याच्या हेतूने धुडगूस घातला. |Marathi_M|other|10.000000
processed_mr_m_agri_02341.wav|सध्या भारतातून चीनला सहा ते सात लाख गाठी कापसाची निर्यात होते परंतु पूर्वी भारताने चाळीस  लाख गाठींच्या घरात कापूस निर्यात केलेला आहे|Marathi_M|other|10.193188
processed_mr_m_weather_02695.wav|अशा उत्तुंग व्यक्तिमत्त्वाच्या नावानेच शत्रू थरथर कापत असे, तर प्रत्यक्षात आक्रमण केल्यावर त्यांची काय धूळधाण उडत असेल, याची कल्पनाच केलेली बरी.|Marathi_M|other|9.844896
processed_mr_m_finance_00361.wav|आणि एक सर्वात महत्वाचा प्रश्न जो व्यक्ती सतत कर्जाच्या आणि व्याजाच्या ओझ्याखाली दबुन गेला असेल, तो बचत कशी काय करु शकणार?|Marathi_M|other|9.287604
processed_mr_m_other_04126.wav|आर्मस्ट्राँग यांच्यानंतर काही मिनिटांनी एडविन बज एल्ड्रिन यांनी चंद्रावर पाऊल ठेवले होते|Marathi_M|other|6.300000
processed_mr_m_other_03823.wav|तेथे संस्थानाच्या भक्त निवासातील बेडशीटे, अभ्रे, सेवकांचे युनिफार्म धुऊन, वाळवून इस्त्री केले जातात|Marathi_M|other|7.200000
processed_mr_m_weather_03854.wav|मात्र घरच्यांच्या विरोधामुळे त्यांचे प्रेम पुढे फुलू नाही शकले आणि म्हणून शालिनीने ते ब्रेकअप पत्र थत्तेंसाठी लिहिले होते|Marathi_M|other|7.940854
processed_mr_m_weather_01472.wav|ताऱ्यांच्या स्थितीचे मोजमाप करण्यासाठी यंत्र ऑस्ट्रियाच्या आर्मेन अल्ब्रेक्ट वॉन वॉलॅस्टेनच्या कर्नलसाठी होतं.  |Marathi_M|other|9.183125
processed_mr_m_other_02862.wav|पैनगंगा नदीवरील हदगाव तालुक्यातील कोथळा येथील कोल्हापुरी बंधारा ऑक्टोंबर महिन्यात झालेल्या परतीच्या पावसाने नदीला पुर येऊन तुटला आहे|Marathi_M|other|9.368875
processed_mr_m_other_01850.wav|पण कंपनीतून मिसमॅच बेअरिंग्ज मुद्दाम बाहेर काढून बर्गेंकडचे मिसमॅच सेट्स मॅच करुन द्यायचे हे त्याला भ्रष्ट कामच वाटत होते|Marathi_M|other|9.310833
processed_mr_m_politics_01812.wav|आपला प्रॉडक्ट चांगला हवाच पण त्याबरोबर पर्सनल ब्रॅण्डींगही महत्वाची आहे यासाठी डिजिटल माध्यमच आपल्या कामी येते|Marathi_M|other|9.159896
processed_mr_m_other_03496.wav|तुम्ही प्रश्न टाकल्यावर मला संपर्कातुन एक्झॅक्ट वर्डींग कळवलेत तर मी तसेच्या तसे कॉपीपेस्ट करु शकेन|Marathi_M|other|7.012062
processed_mr_m_other_02422.wav|सुर्याची दाहकता पाहता त्याला अडवण्याचा प्रयत्न इंद्र देवाने केला आणि बाळ हनुमानाला मुर्च्छा आणण्यासाठी त्याच्यावर वज्राघात केला होता|Marathi_M|other|9.100000
processed_mr_m_health_01302.wav|रक्तदाब हा सिस्टॉलिक वरचा रक्तदाब व डायस्टॉलिक खालचा रक्तदाब अशा दोन परिमाणात मोजला जातो|Marathi_M|other|7.186208
processed_mr_m_agri_01472.wav|आपल्याला दोरी आणि बांबू व लाकूड यांच्या साहाय्याने सहज हलक्या वजनाचे स्ट्रेचर बनवता येते|Marathi_M|other|6.500000
processed_mr_m_other_04003.wav|त्यात रदिमा बग्गा, कंचन मेघी, संगीता दस्तीदा, ईप्सा नेरुला, अश्विनी व शिवालिका यांचे नृत्यसादर केले|Marathi_M|other|8.962521
processed_mr_m_agri_01915.wav|पहिल्या वर्षीच भारतातून पोर्तुगिजांनी दहा लाख किलो काळी मिरी, अठ्ठावीस टन आलं, आठ टन दालचिनी आणि दोनशे सहा किलो वेलदोडे युरोपात नेले|Marathi_M|other|10.053875
processed_mr_m_agri_02964.wav|या पद्धतीने बांधलेल्या टाक्यातील पाण्याचे बाष्पीभवन होऊ नये म्हणून त्यावर बांबू व गवताच्या सहाय्याने केलेले झाकण लावत असत|Marathi_M|other|9.043792
processed_mr_m_weather_01792.wav|त्या पाच सर्व्हेंचा अभ्यास करुन योगेंद्र यादव यांनी त्याची सरासरी काढली होती.|Marathi_M|other|5.800000
processed_mr_m_agri_00225.wav|यात कागद आणि बांबू आदिंचा वापर करुन तयार केलेल्या पुतळ्याची तान्ह्या पोळ्याला मुख्य बैलपोळ्याचा दुसरा दिवस मिरवणूक काढतात|Marathi_M|other|9.635917
processed_mr_m_health_00944.wav|सावकार व जमीनदार जनतेचे रक्त शोषण करीत असतात, ते जनतेचे शत्रूच होत|Marathi_M|other|6.083250
processed_mr_m_general_01070.wav|याचा अर्थ असा की या वीराचे स्मरण यावच्चंद्र दिवाकरौ म्हणजे जोपर्यंत आकाशात चंद्र आणि सूर्य आहेत तोवर केले जावे|Marathi_M|other|9.100000
processed_mr_m_health_01372.wav|हे लक्षण सगळ्याच रोग्यांच्यात दिसेल असे नाही, पण सुमारे ऐंशी  लोक, ज्यांना हा फुफ्फुसांचा कर्करोग आहे त्यांच्यात हे लक्षण दिसून येतं|Marathi_M|other|8.741938
processed_mr_m_other_03563.wav|"शमिका इज नो मोअर" असं डॉक्टरांनी सांगताच अभिने देवासमोर धरणं धरलं|Marathi_M|other|6.350292
processed_mr_m_health_01816.wav|नगढ गावातील क्लिनीकमध्ये डॉक्टर प्रतीक जोशी उपचारांच्या आडून महिलांशी शारीरिक संबंध प्रस्थापित करण्याच्या प्रयत्न करायचे. |Marathi_M|other|8.200000
processed_mr_m_general_00306.wav|ज्या विद्येचे भस्मासुराला वरदान मिळाले होते त्याच विद्येचा वापर करून मोहिनी नृत्य करताना भस्मासुराला ठार मारते|Marathi_M|other|8.100000
processed_mr_m_other_02289.wav|जोकोविच याने चोवीस  विनर लगावले आणि फक्त पाच अनफोर्स्ड चुका केल्या|Marathi_M|other|4.864208
processed_mr_m_finance_02344.wav|राज्यांना त्यांचा मूल्यवर्धित कर किंवा अतिरिक्त कर लागू करण्याची अनुमती मिळेल|Marathi_M|other|5.500000
processed_mr_m_finance_02508.wav|पण कधीकधी आपण क्रेडिट व डेबिट कार्डचा वापर करून ऑनलाईन शॉपिंग करतो|Marathi_M|other|5.943937
processed_mr_m_agri_00094.wav|कोबी व फ्लॉवर या भाज्यांना बाजारात भाव मिळत नसल्याने नाराज झालेल्या शेतकऱ्याने कोबी आणि फ्लॉवरच्या शेतीत ट्रॅक्टर फिरवला|Marathi_M|other|8.997354
processed_mr_m_health_03873.wav|रुग्णांच्या फोडीतील द्रावातूनही कांजिण्यांचा प्रसार होतो. मात्र फोडांवर खपली धरली की प्रसार थांबतो. |Marathi_M|other|8.173042
processed_mr_m_general_01903.wav|कॉनर्स त्याचा कोच झाल्यावरही कॉनर्सारखा अल्टिमेट वॉरिअरही त्याचा तसा खेळ बदलु शकला नाही हे रॉडिकचे खरच दुर्दैव|Marathi_M|other|8.672271
processed_mr_m_education_02730.wav|अशाप्रकारे नखांना स्क्रब करून, नेल पेंटचे कोटींग करून नखांची चमक वाढवता येते.|Marathi_M|other|7.080938
processed_mr_m_health_01757.wav|हा विषाणूमुळे होणारा आजार असून ताप, आकडी येणे आणि डोकेदुखी अशी सौम्य फ्ल्यूसारखी लक्षणे दिसून येतात|Marathi_M|other|8.100000
processed_mr_m_education_00534.wav|पाँन्टिंगने सांगितले की, त्याला पंटर हे नाव त्याचा सहकारी व ऑस्ट्रेलियाचा माजी क्रिकेटपटू शेन वॉर्नने दिले आहे|Marathi_M|other|8.778667
processed_mr_m_politics_00825.wav|हे राजे मूळचे  हिंदू होते, परंतु ते पुढें मुसलमान बनले.|Marathi_M|other|5.688521
processed_mr_m_health_03256.wav|कारण त्या पेशी विभाजित झाल्या नाही किंवा खूप हळुहळू विभाजित झाल्या|Marathi_M|other|5.258938
processed_mr_m_politics_00943.wav|केवळ इलेक्ट्रोरल मेरिट म्हणजे निवडून येण्याची क्षमता या एका निकषावर उमेदवार निवडले जातात|Marathi_M|other|6.881875
processed_mr_m_politics_00453.wav|पण आमच्या गप्पांनी बाकीच्यांची झोपमोड व्हायला लागल्याने त्यांनी आम्हाला जवळ जागा दिल्या.|Marathi_M|other|6.222583
processed_mr_m_general_01984.wav|एक वस्तू उर्ध्वगामी दिशेने फेकल्यास तिला जास्तीत जास्त उंचीवर जाण्यास लागणारा वेळ हवेचा रोध विचारात न घेतल्यास किती असेल?|Marathi_M|other|9.217958
processed_mr_m_weather_03207.wav|आपले साता जन्मांच्या साथीचे वचन पोपटराव पाटील आणि नंदिनी पाटील या दाम्पत्याने पूर्ण केले|Marathi_M|other|6.605708
processed_mr_m_politics_02750.wav|त्यामुळे, मला सांगावेसे वाटते की, कर्टनी वॉल्श हे माझे वडील नव्हेत|Marathi_M|other|5.525979
processed_mr_m_agri_03506.wav|या गडावर पावसाचे पाणी आणि सांडपाणी यांची योग्य ती विल्हेवाट लावण्यासाठी चर असलेले अनेक चौथरे आढळतात|Marathi_M|other|8.765167
processed_mr_m_politics_02344.wav|स्टार खेळाडू रहीम स्टर्लिंगने केलेल्या हॅटट्रिकच्या जोरावर गतविजेत्या मँचेस्टर सिटीने इंग्लिश प्रीमियर लीगच्या नव्या मोसमाची विजयी सुरुवात केली|Marathi_M|other|10.100312
processed_mr_m_health_03372.wav|संसर्ग उपचार एक परिणाम म्हणून अशा पॅथॉलॉजी विकसित करणे गरजेचे आहे. |Marathi_M|other|6.000000
processed_mr_m_finance_01376.wav|स्वतंत्र आर्थिक सल्लागार म्हणजे आर्थिक सल्ला देण्याचा स्वत:चा असा व्यवसाय करणारे तज्ज्ञ. |Marathi_M|other|6.373500
processed_mr_m_agri_03138.wav|त्यातल्या त्यात वेगळं म्हणून आपण त्याचे दाणे काढून कॉर्न चाट किंवा कॉर्न मसाला यांसारखे पदार्थ तयार करून खातो. |Marathi_M|other|8.000000
processed_mr_m_education_03188.wav|त्यामुळे नजीकच्या काळात होणाऱ्या विदर्भातील या आंदोलनाच्या निमित्ताने बच्चु कडूंची प्रहार संघटना आणि शिवसेना एकत्र आलेली दिसणार आहे.|Marathi_M|other|10.181583
processed_mr_m_education_03282.wav|ऐकण्यात चूक नाही आडकित्ताजी, मक्खी आणि मेख यांच्यातला फरक का मला माहिती नाही?|Marathi_M|other|6.597500
processed_mr_m_agri_03570.wav|परिणामी नांदेड, परभणी, हिंगोली या जिल्ह्यांत ऊस लागवड क्षेत्रात वाढ होण्याची शक्यता आहे. |Marathi_M|other|6.884333
processed_mr_m_education_02521.wav|कृष्णेच्या आणि कोयनेच्या वळणांत जंगलाच्या आड शिवाजी महाराजांचे सैन्य दडून राहिलें होतें.|Marathi_M|other|7.639000
processed_mr_m_education_02725.wav|दौडची सुरुवात शंकरलिंग मठापासून सच्चिदानंद अभिनव विद्या नरसिंह स्वामीजींच्या हस्ते करण्यात येत आहे.|Marathi_M|other|8.815625
processed_mr_m_other_03452.wav|गुटख्याच्या दुकानावर धाड टाकण्यास निघालेल्या पोलिसांच्या ताफ्यांची माहिती वेळोवेळी गुटखा विक्रेत्यांना मिळत असल्यामुळे हे अभियान पुरते फसले आहे|Marathi_M|other|9.148292
processed_mr_m_education_01808.wav|रिश्तों का सौदागर बाजीगर या मालिकेत तिने मुख्य भूमिका साकारली होती|Marathi_M|other|5.700125
processed_mr_m_education_01348.wav|फॉल्ट्स आणि एसेज हे दोन शब्द वाईड आणि नो बॉलच्या ऐवजी वापरले जातील|Marathi_M|other|6.443167
processed_mr_m_finance_01863.wav|याचा पुढचा टप्पा म्हणजे आर्थिक दिवाळखोरी किंवा आर्थिक संकट आहे का?|Marathi_M|other|5.100000
processed_mr_m_other_02100.wav|त्यामुळे शिया आणि सुन्नींच्या वादात इराण हा एकटा पडण्याची भीती आहे|Marathi_M|other|4.800000
processed_mr_m_general_00473.wav|धर्माची व्याख्याच जर क्रिश्चॅनिटी व इस्लामला अनुलक्षून केली तर हिंदू धर्म हा धर्म नव्हेच|Marathi_M|other|7.000000
processed_mr_m_finance_01726.wav|अशा ठिकाणी वाढीव कर आकारणी कशी करणार असा प्रश्न लोंढे यांनी मांडला|Marathi_M|other|5.166062
processed_mr_m_weather_01746.wav|सीरियन सरकारचे हे कृत्य युद्धगुन्हे आणि माणुसकी विरोधात असल्याचे ॲम्नेस्टीने म्हटले आहे.|Marathi_M|other|7.000438
processed_mr_m_agri_00084.wav|लाकडाचा लगदा, कापूस अशा नैसर्गिक कच्च्या मालापासून तयार केलेले हे सॅनिटरी नॅपकिन्स आवारं या व्यावसायिक नावाने विकले जातात|Marathi_M|other|9.891333
processed_mr_m_health_00375.wav|परीक्षणाचा परिणाम संकीर्ण तंत्रज्ञानाच्या डॉक्टरकडे हस्तांतरित केला जातो, जो विशिष्ट उपचार पथकातील निदान आणि लिहून देण्यासाठी वापरतो|Marathi_M|other|9.960979
processed_mr_m_education_02895.wav|त्यामुळे तिथल्या डिसिल्व्हा, फर्नांडिसला रोज एक कॉडचा वेगळा प्रकार खाता येतो.|Marathi_M|other|6.710187
processed_mr_m_health_02649.wav|हिंदुस्थानात डोके व मान या भागात कर्करोग होण्याचे प्रमाण भयंकर आहे|Marathi_M|other|5.688521
processed_mr_m_finance_03125.wav|शेतीवर बसवलेला कराचा भरणा केल्यानंतर शेतीचे उरलेले उत्पन्न सर्व कुळांमध्ये वाटण्यात येईल|Marathi_M|other|7.035271
processed_mr_m_politics_00137.wav|मनुष्यप्राणी शेती करूं लागला तेव्हाही कामांची विभागणी होती, व स्त्रीची स्थिती पोझीशन बरोबरीची होती.|Marathi_M|other|7.778313
processed_mr_m_politics_01038.wav|तसेच भाजपला विरोध करण्यासाठी मुद्दे उपस्थित करण्याची प्रगल्भता, परिपक्वता देखील दिसत आहे|Marathi_M|other|7.604167
processed_mr_m_weather_03705.wav|त्यांना मराठी नाटकांवर शेक्सपीयर, इब्सेन वगैरेंच्या रचनांचा प्रभाव आहे हे तेवढे पटत नाही|Marathi_M|other|6.454771
processed_mr_m_other_01606.wav|हे सॅलड पौष्टिक आहे हे वेगळे सांगायला नको, अनेक रंगांमुळे आणि टेक्स्चर्स मुळे दिसायलाही सुंदर दिसते|Marathi_M|other|7.500000
processed_mr_m_general_02181.wav|मग वाढत्या उन्हापासून थोडे दिवस लांब जाऊन एखादी ट्रीप प्लॅन करण्याचा विचार करत असाल तर या थंड हवेच्या ठिकाणांचा नक्की विचार करून पहा|Marathi_M|other|9.635917
processed_mr_m_other_01266.wav|सरत्या वर्षाला निरोप देताना मुंबईत होणा्या पार्ट्यांमध्ये हे ड्रग्ज पुरवण्यात येणार होतं|Marathi_M|other|5.839437
processed_mr_m_finance_02696.wav|कर्ज असलेल्या आणि नसलेल्या अशा दोहोंसाठी ही योजना उपलब्ध असणार आहे|Marathi_M|other|5.900000
processed_mr_m_agri_00766.wav|जर तुम्ही रोज सकाळी रिकाम्या पोटी कोमट पाण्यात एक चमचा मध आणि लिंबाचा रस मिसळून घेतले तर तुम्ही  व्यांधींपासून दूर राहाल.|Marathi_M|other|8.892875
processed_mr_m_other_01220.wav|ही डायरीची दास्ताँ यंदा तरी तडीस न्यावी यासाठी पुन्हा संकल्प होतील, पुन्हा नव्या डायरीची खरेदी होईल|Marathi_M|other|7.700000
processed_mr_m_health_01182.wav|त्यात ओमेगा थ्री फॅटी अॅसिड विपुल प्रमाणात असते व त्यामुळे त्वचा हेल्दी राहते|Marathi_M|other|6.466375
processed_mr_m_agri_02372.wav|स्लज पंप या मशिनच्या साह्याने पाण्याचा टाकितील सर्व गाळ व घाण पाणी काढले जाते|Marathi_M|other|6.652146
processed_mr_m_weather_00472.wav|भुंकपाच्या धक्क्यांमुळे लोकांच्या घरांची पडझड होत असून शाळांच्या भिंतींना तडे पडले आहेत.|Marathi_M|other|6.210958
processed_mr_m_agri_02984.wav|मधमाश्या परागकण आणि मध घेऊन आपल्या प्रजातींची संख्या वाढवते, त्यांची कार्यक्षमता वाढविते|Marathi_M|other|6.884333
processed_mr_m_health_00345.wav|या सजीवांच्या कोषात चाळीस मीटर लांबीचे जेलीफिश बरोबरच सूक्श्माती सूक्श्म  विषाणू व बॅक्टेरियाचा सुद्धा अंतर्भाव केला जातो|Marathi_M|other|10.181583
processed_mr_m_health_00503.wav|ज्या रुग्णांचे हृदय, यकृत अथवा फुप्फस कमकुवत झाले असेल अशा रुग्णांना प्रत्यारोपण झेपण्याची शक्यता फार कमी असते|Marathi_M|other|8.672271
processed_mr_m_health_01476.wav|हृदयातील कायम वेदने वर निदान करण्याची अशी एक पद्धत म्हणजे हृदयाची प्रतिध्वनी. |Marathi_M|other|6.129688
processed_mr_m_weather_00546.wav|डॉल्फिन मासे फ्लुइड मेकॅनिक्सची युक्ती वापरून हा वेग प्राप्त करत असावेत, असे पूर्वी समजले जात होते.|Marathi_M|other|7.209417
processed_mr_m_other_00373.wav|भारतीय लष्काराचे चिनार कॉर्प्सचे कमांडर जनरल के जे एस ढिल्लो यांनी पत्रकार परिषदेत घेतली|Marathi_M|other|7.952458
processed_mr_m_general_02335.wav|हाँगकाँग, सिंगापूर येथे ब्रिटिशांनी मुक्त व्यापारासाठी एक झोन बनवला होता, जेथून सगळ्या देशांची विमान व जहाजे प्रवास करतात|Marathi_M|other|8.900000
processed_mr_m_other_00823.wav|दरम्यान सदाभाऊ खोतांनी राजू शेट्टींची आत्मक्लेश यात्रा नव्हे तर क्लेश यात्रा होती, असे म्हणत राजू शेट्टींवर हल्लाबोल केला|Marathi_M|other|9.334042
processed_mr_m_health_01856.wav|इतक्या बेकार अवस्थेत ती लोकं जगत असतात, वर्षानुवर्ष अंघोळ नाही, स्वच्छता नाही|Marathi_M|other|5.723354
processed_mr_m_general_01989.wav|पण म्हणूनच यातूनच एक मार्ग असा काढण्यात आला आहे की, मार्गीसंगीत म्हणजे फक्त देवांचेच संगीत आणि देशीसंगीत म्हणजे मर्त्य लोकांचे संगीत|Marathi_M|other|9.775229
processed_mr_m_health_00288.wav|घरगुती औषधे झाली, अथक प्रयत्न व लौकिक उपाय करून झाले तरीही बुटींच्या प्रकृतीस आराम पडेना|Marathi_M|other|7.882792
processed_mr_m_weather_02464.wav|मार्केट यार्डात पालेभाज्यांची आवक घटल्याने कोथिंबीर, चवळई, पालक, हरभरा गड्डीच्या दरात वाढ झाली आहे.|Marathi_M|other|8.400000
processed_mr_m_education_00540.wav|ज्या भटजींनी मौंज लावली त्यांच्या समोर मौंज कशी लावली याची हुबेहूब नक्कल केली|Marathi_M|other|6.314667
processed_mr_m_finance_02828.wav|यात बँकेचे अधिकारी घरोघरी ही मशीन्स घेऊन जातील व आपल्या नेहमीच्या एटीएम प्रमाणेच यातून डेबिट, क्रेडीटच्या सहाय्याने कॅश मिळविता येईल|Marathi_M|other|9.868104
processed_mr_m_finance_01530.wav|मात्र महामार्गाला वित्तीय सहाय्य करण्यास नकार देण्यावर अनेक बँका ठाम राहिल्या|Marathi_M|other|5.600000
processed_mr_m_finance_03369.wav|आपल्याला अधिक खर्च करण्याची सवय असेल आणि आपण बचत करू शकत नसाल तर ब्राउन रंगाचा पर्स खरेदी करा याने खर्च कमी होऊन बचत होईल|Marathi_M|other|9.752000
processed_mr_m_health_00804.wav|एका ज्येष्ठ कर्करोग सर्जनने स्तनाचा  कर्करोग झालेल्या एका स्त्रीरुग्णावर स्तन व काखेतील गाठी काढून टाकण्याची शस्त्रक्रिया करून तिला वाचवले होते|Marathi_M|other|9.914542
processed_mr_m_weather_04212.wav|मसाकद्झा बाद झाल्यानंतर सिबांडाने चिभाभाला साथ देत संघाचे अर्धशतक पूर्ण केले.|Marathi_M|other|7.223125
processed_mr_m_agri_02926.wav|त्यात एक बारीक चिरलेला कांदा टोमॅटो परतून घ्यावे व पुलाव मसाला घालून चांगले परतून घ्यावे |Marathi_M|other|6.884333
processed_mr_m_agri_03588.wav|डोंगराळ जमिनीचा प्रसार होऊनही मोठ्या प्रमाणात येथे बटाटे, मटार आणि ओट्सचे पीक घेतले जाते|Marathi_M|other|7.100000
processed_mr_m_weather_01490.wav|संतापलेल्या लोकांनी आरोपींच्या अटकेंची मागणी करत दरभंगा येथील कर्पुरी चौकात आंदोलन केलं. |Marathi_M|other|6.605708
processed_mr_m_finance_03146.wav|फेसोचिमोची कंपनी पूर्वी ट्रॅक्टर बनवित असे आणि त्यातून त्यांनी खूप नफा कमावला|Marathi_M|other|5.839437
processed_mr_m_weather_02761.wav|चुटकी वाजवल्याने तुमचं वाईट इम्प्रेशन पडतं हे देखील तेवढंच सत्य आहे, तेव्हा कुणाशी बोलताना चुटकी वाजवून, ऑर्डर केल्यासारखं बोलू नका.|Marathi_M|other|10.135146
processed_mr_m_health_00334.wav|या तंतुंच्या कार्यामध्ये काही कारणामुळे अडथळा आल्यामुळे 'कम्प्लीट हार्ट ब्लॉक' हा आजार निर्माण होतो|Marathi_M|other|8.103396
processed_mr_m_other_00870.wav|वाघासारखी डरकाळी मारण्याचा प्रयत्न शिवसेना सातत्याने करते, पण डरकाळी न निघता म्याँव म्याँवच होत आहे|Marathi_M|other|8.254312
processed_mr_m_agri_01333.wav|बांबू हे कमी श्रमाचे पीक जरूर आहे, पण आळश्याचे पीक नाही|Marathi_M|other|4.400000
processed_mr_m_other_03499.wav|दर्जेदार लिखित साहित्याच्या बरोबरीच्या दृक अन श्राव्य कलाकृती हे आपल्या अंकाचं व्यवच्छेदक लक्षण आहे|Marathi_M|other|7.557729
processed_mr_m_education_00517.wav|त्यांनी रक्तबंबाळ झालेल्या त्या तान्हुलीला डॉक्टराकडे नेले मात्र तोपर्यंत तान्हुलीने जीव सोडला होता|Marathi_M|other|7.573333
processed_mr_m_agri_01047.wav|अगोदरच ग्रामीण भागात पाण्याचे दुर्भिक्ष असताना त्यात आता मुख्य जलवाहिनी फुटून हजारो लिटर पाणी वाया गेल्याने नागरिकांच्या त्रासात भर पडणार आहे.|Marathi_M|other|9.670729
processed_mr_m_health_00679.wav|कँसरच्या रुग्णाला त्या आजाराच्या वेदना खूप होत असतात, त्यासाठी आयुर्वेदाचा पण खूप फायदा होतो, निदान त्यांच्या वेदना तरि कमी व्ह्यायला मदत होते|Marathi_M|other|9.697188
processed_mr_m_general_00926.wav|त्याच्या पत्नीच्या लॉकरमघ्ये तब्बल नऊ  किलो सोने सापडले व लोकांना कळून चुकले की, हे तर सोनेरी दिवसांचे आणि सोनेरी लॉकरचे सोबती आहेत|Marathi_M|other|9.500000
processed_mr_m_other_00069.wav|गेल्या वर्षी डेंग्यूच्या रुग्णांपैकी ऐंशी  टक्के रुग्णांच्या घरी व घराच्या आजूबाजूच्या परिसरात डेंग्यूची उत्पत्तीस्थाने सापडली होती|Marathi_M|other|8.881250
processed_mr_m_weather_03272.wav|हिकडं मोठ्ठं पोरगं आता गावातंच कुणाच्यातर रानात कामाला जात होतं व्यसनं जडली होती दहा हजार भर देण त्या मोठ्या पोरानं करून ठेवलं होतं|Marathi_M|other|9.600000
processed_mr_m_finance_02227.wav|शिवाय आर्थिक वाढीचे प्रमाण खाली आल्यामुळे कर्ज बुडवण्याचे प्रमाण वाढून व्यावसायिक गुंतवणूक ठप्प होण्याचे दुष्टचक्र चालूच राहणार आहे|Marathi_M|other|8.700000
processed_mr_m_politics_01630.wav|अजित पवारांच्या या धक्कादायक निर्ण्यानंतर राष्ट्रवादी कॉंग्रेस पक्षातील अनेक नेत्यांनी अजित पवारांचे मन वळविण्याचा प्रयत्न केला आहे|Marathi_M|other|9.148292
processed_mr_m_politics_00654.wav|या प्रसंगी बोलतांना मुख्यमंत्री उद्धव ठाकरे यांनी आपण एका गाडीत बसू शकलो नाही, तरी एका स्टेशनवर आलो आहोत, अशी मिश्कील टीपण्णी केली.|Marathi_M|other|9.972604
processed_mr_m_agri_01136.wav|जास्वंदीची पाने पाण्यामध्ये घालून ते पाणी उकळून त्याचे सेवन केले असता, हृदयाची  जलदगती संथ होण्यास मदत मिळून शारीरिक थकवा दूर होतो.|Marathi_M|other|10.077083
processed_mr_m_other_02641.wav|अवनीने आतापर्यंत पायलट्स पीसी सात  टर्बोप्रॉप्स, किरण आणि हॉक जेट ट्रेनर्स अशी तुलनेनं हाताळायला सोपी विमानं चालवली आहेत|Marathi_M|other|10.042250
processed_mr_m_general_02604.wav|पण जेव्हा इंग्लिश खेळाडू रिव्हर्स स्विंग करायला लागले, तेव्हा त्याला कला म्हणलं गेलं, अशी टीकाही सरफराज नवाज यांनी केली. |Marathi_M|other|8.300000
processed_mr_m_finance_03032.wav|पण टार्गेट दिल्यावरही या बँका फसवी आकडेवारी देतात, हे बँक ऑफ महाराष्ट्रने दिलेल्या जनधन योजनेच्या खात्यांवरून दिसून येते|Marathi_M|other|8.500000
processed_mr_m_politics_02916.wav|या ना त्या कारणाने डीम्ड कन्वेयन्सला विरोध करण्याचे बिल्डरांचे छुपे मनसुबे सरकारच्या नव्या नियमामुळे उद्धवस्त होणार आहेत|Marathi_M|other|9.014688
processed_mr_m_other_01609.wav|भाजलेल्या ब्रेडच्या स्लाईसवर चिरलेला कांदा, थोडी कोथिंबीर आणि पाण्यामध्ये उकडलेले पोच्ड अंडे अशी ही साधी सोपी रेसिपी आहे|Marathi_M|other|9.752000
processed_mr_m_general_02490.wav|भवानी मंडपात शाहू स्मारक आहे आणि शाहूंची आठवण म्हणून या स्मारकामध्ये शाहू महाराजांनी शिकार केलेले वाघ आणि गवा ठेवले आहेत|Marathi_M|other|9.000000
processed_mr_m_agri_01949.wav|तसेच गच्चीवर रोपांची लागवड करणे, पावसाचे वाहून जाणारे पाणी अडवणे आणि जिरवणे, रेन गार्डस तयार करणे या बाबींचा समावेश होतो|Marathi_M|other|9.078625
processed_mr_m_health_01641.wav|पण रुग्णाला हवी असलेली कंपन्यांची महागडी ब्रँडेड औषधे लिहून देण्याची गरज नाही, त्याऐवजी मूळ जेनेरिक औषधे देता येऊ शकतात. |Marathi_M|other|9.368875
processed_mr_m_other_02407.wav|अतिशय पवित्र, आणि पुण्यदायक अशीं एकापेक्षां एक श्रेष्ठ तीर्थें आहेत शास्त्रकारांनी त्यांचा फार मोठा महिमा वर्णन केला आहे|Marathi_M|other|8.579396
processed_mr_m_politics_01746.wav|फेक न्यूज पेक्षाही धोकादायक काय असेल तर पत्रकार लोकांचे शत्रू आहेत हा प्रचार करणं असं सल्झबर्गर यांनी म्हटलंय|Marathi_M|other|9.554646
processed_mr_m_politics_02542.wav|नव्वदीच्या दशकात मीच नव्हे तर माझ्या वयाच्या साऱ्या तरुण पिढीच्या डोक्यावर रोमॅंटीक चित्रपटांचे भूत चढले होते|Marathi_M|other|8.126604
processed_mr_m_finance_00582.wav|बँकेचे नॉन फरफॉर्मिंग अँसेट वाढले की बँकेचे खातेधारक, ठेवीदारांचे हित जपण्यासाठी आरबीआय बँकेवर निर्बंध लादते.|Marathi_M|other|9.067021
processed_mr_m_agri_01130.wav|यंत्रातील स्क्रूच्या बरोबर मध्ये सुपारी टाकली आणि यंत्राचा दांडा फिरविला की सोललेली सुपारी व सोलण बाहेर येते.|Marathi_M|other|8.382021
processed_mr_m_agri_03133.wav|ठिबक सिंचन पद्धतीचा वापर करून पट्टा पद्धतीने लागवड केल्यास उत्पादनात वाढ होईल, या निष्कर्षाप्रत सरकार आले आहे|Marathi_M|other|8.637458
processed_mr_m_education_00312.wav|ऑफस्पिनर जीतन पटेलने पहिल्याच षटकात सलामीवीर क्विंटन डी कॉकला यष्टिरक्षक ल्युक राँचीकडे झेल देण्यास भाग पाडले|Marathi_M|other|10.048000
processed_mr_m_politics_00421.wav|यंदाच्या उन्हाळ्यात पेप्सी आणि कोला बनविणाऱ्या पेप्सिको व कोका कोला कंपन्यांत नवी स्पर्धा पाहायला मिळणार आहे.|Marathi_M|other|8.126604
processed_mr_m_agri_03554.wav|तर पाणी भरण्यासाठी आलेल्या लक्ष्मी म्हणतात, "इथल्या जवळपास प्रत्येक घरात पाण्याचे नळ आहेत, पण त्यात पाणी नाही|Marathi_M|other|7.290687
processed_mr_m_weather_02475.wav|पुरूषाच्या क्षमतेत वृध्दी करण्यासाठी असरोलच्या मुळाची चूर्ण, कासनी हीरो व अरेबियन तेल लाभदायक सिद्ध झाले आहे.|Marathi_M|other|8.544562
processed_mr_m_general_00505.wav|या प्रकारची शिल्पे अजूनही लज्जागौरी या नावाने प्रचलित आहेत व त्यांची पूजा अजूनही काही भारतीय समाजात केली जाते|Marathi_M|other|8.509750
processed_mr_m_other_00338.wav|मात्र एकंदर भारतीय मानसिकता पाहिली तर अठ्ठावीसच्या अठ्ठावीस राज्यांमध्ये नॉस्टॅल्जियाचं राज्य असावं असं वाटतं|Marathi_M|other|8.776771
processed_mr_m_general_01763.wav|शालेय कबड्डी स्पर्धांची व्याप्ती अधिक वाढाली तरच आपल्याला होतकरू व उदयोन्मुख कबड्डीपटू मोठ्या संख्येने मिळतील|Marathi_M|other|8.242708
processed_mr_m_weather_00597.wav|जगत्जननी आई वाज्रादेवी आणि संकटी पावणारा, हाकेला धावणारा श्री स्वयंभू व्याघ्रेश्वर महाराज ही ग्रामदैवते आहेत.|Marathi_M|other|9.032187
processed_mr_m_finance_03058.wav|जर गुंतवणूक करताना काही गोष्टीं बाबत संभ्रम निर्माण झाल्यास आवर्जून आपल्या आर्थिक सल्लागाराची मदत घ्यायला हवी|Marathi_M|other|7.200000
processed_mr_m_other_00388.wav|आनंद तेलतुंबडे यांचे बंधू मिलिंद तेलतुंडबे यांना 'कॉम्रेड एम' या नावाने संबोधलं जात असल्याचंही यात म्हटलं आहे|Marathi_M|other|9.612687
processed_mr_m_agri_03603.wav|अवघ्या पाच तासांत दहा  हजार दशलक्ष लिटर पाण्याचा उपसा करुन मुंबईत दीर्घ काळ पाणी साठणार नाही याची काळजी घेतली|Marathi_M|other|9.171500
processed_mr_m_finance_03152.wav|रोडावलेली गुंतवणूक आणि धोरणात्मक निर्णयांचा अभाव यामुळे या क्षेत्रातील अनेक बडया प्रकल्पांचा विकास रखडला आहे. |Marathi_M|other|9.200000
processed_mr_m_finance_01975.wav| 'स्मार्ट' पुण्यातील विजेची बचत करण्यासाठी सुरू करण्यात आलेल्या एलईडी योजनेची चौकशी विभागीय आयुक्त करणार आहेत. |Marathi_M|other|7.685437
processed_mr_m_health_01127.wav|९० वर्षाच्या रुग्णावर ही शस्त्रक्रिया लॅप्रोस्कोपीच्या मदतीने आणि टय़ुमर काढण्यासाठी लहानसा छेद देऊन केली गेली|Marathi_M|other|8.531250
processed_mr_m_weather_00476.wav|वैश्विक स्वास्थ्य, सद्भाव आणि शांतीचा संदेश सर्वांपर्यंत पोहोचविणे हे या खास दिवसाच्या आयोजनाचे उद्दिष्ट आहे.|Marathi_M|other|9.148292
processed_mr_m_other_03660.wav|त्राटिकेचा सूर काढूं नको असें म्हटलें म्हणून आपला तोंडातल्या तोंडात मुळमुळ करीत बसशील पण तेंही उपयोगाचें नाही|Marathi_M|other|7.569333
processed_mr_m_weather_00526.wav|इथे फ्लोरिडामध्ये एक ऑक्स्फर्ड एक्सेंज म्हणून अत्यंत सुंदर पुस्तकांचे दुकान आणि हॉटेल एकत्र असलेले ठिकाण आहे.|Marathi_M|other|8.393646
processed_mr_m_politics_01214.wav|त्यात सासष्टीतील तीन आमदार फिलीप नेरी रोड्रिग्स, क्लाफास डायस व विल्प्रेड उर्फ बाबाशान डिसा यांचा समावेश होता|Marathi_M|other|9.953125
processed_mr_m_education_03442.wav|या ना त्या प्रकारे व्यक्तिगत आणि स्त्रीवाचक ओळख ठसावी असा स्त्रीआयडी घेतात असे इन जनरल पाहिले आहे.|Marathi_M|other|7.348750
processed_mr_m_finance_03049.wav|पाकिस्तान सद्यकाळात विदेशी चलन भांडार कमी होणे आणि विदेशी कर्ज वाढत जाण्याच्या समस्येला तोंड देतोय|Marathi_M|other|7.441625
processed_mr_m_weather_01596.wav|गुरुवारी सकाळी कास रस्त्याला धावण्यासाठी गेलेल्या धावपट्टूंना पट्टेरी वाघांच्या जोडीचे दर्शन झाले.|Marathi_M|other|7.100000
processed_mr_m_education_01891.wav|लाईफ स्किल्स्कडून प्रतिमास जीवनमूल्ये, व्यक्तिमत्व विकास इत्यादी विषयांवर बैठकांचे आयोजन केले जाते|Marathi_M|other|8.126604
processed_mr_m_agri_02653.wav|एवढेच नव्हे तर ते सेंद्रीय खत कमीत कमी खर्चात कसे तयार होईल याबाबतही शेतकर्‍यांनी दक्ष असले पाहिजे|Marathi_M|other|7.708646
processed_mr_m_education_00432.wav|अनंत अंबानीने उद्योगपती वीरेन मर्चेंट यांची मुलगी राधिका मर्चेंट सोबत साखरपुडा केल्याची चर्चा होती|Marathi_M|other|8.757333
processed_mr_m_agri_01636.wav|कोकणातील मासेमारी करणारा मच्छीमार मत्स्य विभागाने आखून दिलेल्या कायद्याची चौकट राखून मासेमारी करतो|Marathi_M|other|7.267479
processed_mr_m_finance_01734.wav|व्यवसाय कोणताही असो, त्यामध्ये कालानुरूप बदल करणे वा नाविन्याचा अंतर्भाव करणे हे क्रमप्राप्त असते. |Marathi_M|other|7.186208
processed_mr_m_health_02476.wav|रक्तदाब, हृदयरोग, फुफ्फुसाचे आजार तसेच आरोग्याशी निगडीत अन्य अनेक समस्यांवर योगाभ्यास प्रभावी ठरतं|Marathi_M|other|8.400000
processed_mr_m_agri_01448.wav|त्यामुळे उत्तम दर्जाची मातीची लागवड आणि फलन म्हणजे चांगले सफरचंद वृक्ष ही  विकासाची गुरुकिल्ली आहे|Marathi_M|other|7.255854
processed_mr_m_health_02791.wav|अज्ञात कारणांनी किंवा उपचार न करता येण्याजोग्या कारणांनी हार्ट फेल्युअर झाले असे फार कमी वेळा घडते|Marathi_M|other|7.546104
processed_mr_m_politics_00303.wav|अखेर बरीच बोंबाबोंब झाल्यानंतर सगळं सामान वॉल्वो बसच्या पोटात गेलं आणि आम्ही बसमध्ये जागा पकडल्या.|Marathi_M|other|7.975688
processed_mr_m_health_00992.wav|हे जिवाणू जेव्हा हवेच्या किंवा ऑक्सिजनच्या संपर्कात येतात तेव्हा त्यांचे रूपांतर बीजाणू मध्ये होते|Marathi_M|other|7.081708
processed_mr_m_finance_02745.wav|त्यांनतर केंद्र सरकारने आयकर कायद्यात सुधारणा करून वोडाफोन कंपनीला कर भरण्याची नोटीस पुन्हा बजावली|Marathi_M|other|7.557729
processed_mr_m_general_00962.wav|माणसाच्या दृष्टीनं संगणक आणि इंटरनेट यांच्यातला सर्वांत धोकादायक भाग म्हणजे 'मल्टी टास्किंग'ची सोय|Marathi_M|other|7.975688
processed_mr_m_health_02034.wav|पॉवर नॅप म्हणजे छोटी डुलकी घेतल्याने मन आणि मेंदू आधीपेक्षा जास्त टवटवीत होऊन अधिक क्रियाशील होतात|Marathi_M|other|7.871187
processed_mr_m_other_01676.wav|त्यानंतर तब्ब्ल पस्तीस  वर्षांनी पुन्हा एकदा हे दोन सुपरस्टार एकत्र चाहत्यांच्या भेटीला येणार आहेत|Marathi_M|other|7.100000
processed_mr_m_other_00719.wav|या उडड्णा पुलाच्या प्रस्तावानेही हवेत उडड्ण केले  की काय असा प्रश्न कराडकर नागरीक उपस्थित करत आहेत|Marathi_M|other|8.103396
processed_mr_m_health_00171.wav|एखादयाला इसोफेगस रीफ्ल्क्स चा आजार असल्यास किंवा प्लंबर विल्सन रोग असल्यास इसोफेगस कॅन्सर होऊ शकतो|Marathi_M|other|8.892875
processed_mr_m_agri_03235.wav|यामुळे नागरिकांनी नळपाणी योजनेचे पाणी पिण्यासाठी न वापरता दैनंदिन वापरासाठी या पाण्याचा वापर करावा|Marathi_M|other|8.370417
processed_mr_m_weather_02195.wav|तिच्या तळव्यांचे मुके घेत ती बाप्पाला मोठयांदा म्हणाली, बाप्पा, माझ्या नेहाचे हात फार सुंदर  आहेत. |Marathi_M|other|7.200000
processed_mr_m_finance_01740.wav|रासने यांचे लक्ष नसल्याची संधी साधून चोरट्याच्या साथीदाराने त्यांचे डेबिट कार्ड लांबवले|Marathi_M|other|6.791458
processed_mr_m_politics_00805.wav|आमदार प्रणिती शिंदेंना मंत्रिपद नाही, सोलापुरात काँग्रेस नेते खर्गेंच्या पुतळ्याचे दहन.|Marathi_M|other|6.443167
processed_mr_m_weather_04169.wav|सौदी हवाईदलाच्या वादळी वेगाने जाणाऱ्या विमानांनी येमेनमधे बॉम्ब्स टाकणं सुरू केलं होतं.|Marathi_M|other|6.837896
processed_mr_m_finance_03007.wav|कंपन्या किंवा कॉर्पोरेशन्स एका विशिष्ट हेतूने जन्म घेतात आणि तो हेतू म्हणजे पैसा कमावणे|Marathi_M|other|7.300000
processed_mr_m_other_01393.wav|पुन्हा एकदा माझ्यावर सलमान खान सरांनी विश्वास टाकला आहे आणि मला हे विशेष गिफ्ट दिले आहे|Marathi_M|other|6.350292
processed_mr_m_education_00322.wav|आम्हीं सूफी आमची स्फूर्ती जीझस ख्राईस्ट कडून जास्ती घेतो " असे तिने मला स्पष्ट सांगितले|Marathi_M|other|6.954667
processed_mr_m_weather_02507.wav|अन्नाचे दुर्भिक्ष, पाण्याची वानवा यामुळे परतीच्या प्रवासात उतारूंचे कल्पनातीत हाल झाले.|Marathi_M|other|7.290687
processed_mr_m_other_01175.wav|या धर्माचे लोक जेम्व्हा असे हिंसात्मक काम करतात तेंव्हा प्रत्येकवेळी हेच सांगितले  जाते|Marathi_M|other|6.106479
processed_mr_m_health_03896.wav|अपुऱ्या रक्तपुरवठ्यामुळे यामध्ये जीवाणूंचा प्रादुर्भाव आणि वाढ मर्यादित प्रमाणात असतात.|Marathi_M|other|6.280625
processed_mr_m_education_01333.wav|मल्चिंग पेपर लावताना तो गादीवाफ्याला समांतर राहील, तो ढिला पडणार नाही याची काळजी घ्यावी|Marathi_M|other|8.219500
processed_mr_m_health_00843.wav|केवळ डोळे नाहीत, डोळय़ांनी दिसत नाही म्हणून मनात कामना, वासना उठणार नाहीत असे थोडेच आहे?|Marathi_M|other|7.365312
processed_mr_m_general_01856.wav|त्याने सम्राज्ञीचे जहाज ज्या नदीतून जाणार होते, त्या नदीच्या किनाऱ्यावर खोटी खेडी वसवली|Marathi_M|other|5.955542
processed_mr_m_other_01168.wav|थलाइवी असं या बायोपिकचं नाव असून अभिनेत्री कंगना रणौत जयललिता यांची भूमिका साकारणार आहे|Marathi_M|other|7.046875
processed_mr_m_weather_03371.wav|अमृता फडणवीस यांच्या आवाजात एक वेगळीच डेप्थ आहे, असे देखील प्रकाश झा यांनी सांगितले आहे|Marathi_M|other|6.361896
processed_mr_m_weather_01608.wav|हे सर्व आयोगाच्या निदर्शनास आल्यानंतर आयोगाने पोळ यांच्यावरील अटकेची कारवाई मागे घेतली.|Marathi_M|other|6.466375
processed_mr_m_health_01123.wav|वैज्ञानिकांच्या एका समूहाने बेडकाच्या भ्रूणातील काही जीवित पेशी नवीन जन्मासाठी वापरल्या|Marathi_M|other|7.365312
processed_mr_m_agri_03636.wav|बाजरी, सोयाबीन व मका पिकाचा काढणी हंगाम सुरू असून, पावसामुळे सोंगणीची कामे थांबली आहेत. |Marathi_M|other|7.139771
processed_mr_m_health_01140.wav|रक्तदाब वाढत राहून तो नीटपणे आटोक्यात ठेवला नाही तर रुग्णाची आयुर्मर्यादा नक्कीच खुंटते|Marathi_M|other|7.128146
processed_mr_m_politics_01962.wav|त्यानंतर, खासदार मेनका गांधी यांनीही जे घडलं ते भयानक आहे, अशा भावना व्यक्त केल्या आहेत|Marathi_M|other|7.360354
processed_mr_m_agri_01259.wav|त्यांनी वांगी, भेंडी, पेरू, आंबा, पालक, मेथी, वाटाणा आदी पिकांच्या जातींची बियाणे जपली. |Marathi_M|other|7.800000
processed_mr_m_weather_03545.wav|खेळलेल्या आठ कसोटीपैकी सात लढती टीम इंडियाने जिंकल्या तर एक कसोटी सामना अनिर्णित राहिला|Marathi_M|other|7.557729
processed_mr_m_education_01473.wav|गेली कित्येक वर्षं अनेकांनी या लाईक्स अन व्ह्युजच्या खेळात गैरप्रकार सुद्धा केलेले आहेत|Marathi_M|other|6.419937
processed_mr_m_finance_03236.wav|युनिट मिझोराम, कारगील किंवा इतर कुठेही असताना अधिकारी रात्रीबेरात्री कामावरून परत यायचे|Marathi_M|other|7.964062
processed_mr_m_health_00674.wav|दात पांढरे करणारे हे अर्धवट डॉक्टर त्यासाठी कार्बामाईड टेरॉक्साईड नावाचे द्रव्य वापरतात|Marathi_M|other|7.232646
processed_mr_m_finance_01544.wav|अर्थक्रांती सुचविते तो बँक व्यवहार कर कोणत्याही मोठया प्रशासकीय खर्चाशिवाय जमा होऊ शकतो|Marathi_M|other|7.580938
processed_mr_m_weather_04379.wav|मात्र ही जमीन हरित पट्ट्यामध्ये येत असल्यामुळे त्यात फेरबदल करणे आवश्यक आहे.|Marathi_M|other|5.967146
processed_mr_m_other_01746.wav|शूज आणि बॅग्ज् या दोन्ही गोष्टी यादरम्यान खरेदीच्या टॉप मस्ट लिस्टपैकी असतात|Marathi_M|other|5.943937
processed_mr_m_politics_02853.wav|दिल्लीतील किंग्डम ऑफ ड्रिम्समध्ये चार दिवस मिसेस इंडियाही स्पर्धा रंगली होती|Marathi_M|other|6.559271
processed_mr_m_other_01442.wav|या रस्त्याच्या टोकाशी आलं की, समोरच दर्ग्याचे  नाव लिहिलेली हिरवी पाटी दिसते|Marathi_M|other|5.282167
processed_mr_m_education_02404.wav|जीप सफारीद्वारे मिन्नेरिया नॅशनल पार्कात जंगली हत्तीचा कळप जवळून पाहता येते.|Marathi_M|other|7.209417
processed_mr_m_education_01410.wav|या सर्व प्रकारात वनदास, अश्क्या आणि दिल्या एकमेकांचे घट्ट यारदोस्त झाले होते|Marathi_M|other|7.093333
processed_mr_m_finance_02153.wav|तेंव्हा तातडीने किमान वेतन व निवृत्ती वेतन सुरु करावे, अशी मागणी करण्यात आली|Marathi_M|other|5.282167
processed_mr_m_agri_00541.wav|रेशीम वस्त्रं ही महागडी आणि नाजूक असून त्याची विशेष देखभाल करणं आवश्यक असतं.|Marathi_M|other|6.327063
processed_mr_m_weather_01429.wav|तर शनिवार उजाडला की वर्गाचे वेध लागतात आणि आगळा आनंद मीरा कुलकर्णींना मिळतो.|Marathi_M|other|6.478000
processed_mr_m_agri_02832.wav|ग्रामीण भागात कृषी क्षेत्रात सोलर प्रकल्पांची संख्या वाढत असल्याचे दिसून आले|Marathi_M|other|5.816229
processed_mr_m_education_00724.wav|जी कुठली कंपनी असेल त्यात यूझर एक्स्पीरियंस डिझाइन कोणाला ऐकून पण माहित नसेल|Marathi_M|other|7.232000
processed_mr_m_health_00812.wav|कारण मिठाच्या पाण्यात क्रेमिया असते, ज्यामुळे त्वचा रोगांशी लढून त्वचा उजळते|Marathi_M|other|6.176125
processed_mr_m_politics_02785.wav|पर्वरीचा आमदार रोहन खवटे यांनी महामार्गाला लागूनच सर्व्हीस रोड तयार केला आहे|Marathi_M|other|6.547646
processed_mr_m_education_01114.wav|मात्र डेन बिल्जेरियन पेक्षा सध्या त्याच्या घड्याळाची चर्चा सर्वत्र रंगली आहे|Marathi_M|other|6.536042
processed_mr_m_finance_01315.wav|देशातील बँकांच्या एकूण कर्जांपैकी साडेबारा टक्के कर्ज हे बुडित कर्ज ठरले आहे|Marathi_M|other|6.373500
processed_mr_m_weather_01950.wav|याबाबत रत्नाकर गुट्टेंची पोलिसांनी तीन तास कसून चौकशी केली आणि जवाब नोंदवला.|Marathi_M|other|6.327063
processed_mr_m_other_01682.wav|त्यामुळे आपल्या व्यस्त कामांमधून या लग्राला उपस्थित राहाणार का हा प्रश्न आहे|Marathi_M|other|5.600000
processed_mr_m_education_00899.wav|चतुर्थेश गुरु नवमात असल्याने पोस्ट डॉक्टरेट करणा्यांसाठी देखील उत्तम काळ आहे|Marathi_M|other|7.200000
processed_mr_m_other_00932.wav|दोन स्ट्रोक आणि चार स्ट्रोक मशीन तेथे आहेत हे लक्षात घेणे देखील महत्वाचे आहे|Marathi_M|other|5.676896
processed_mr_m_health_00541.wav|डोळे झाकुन् फिरलो नाही तर् लक्षात येतं की आत्ताही आपण कोणत्यातरी कलहात आहोतच|Marathi_M|other|6.710187
processed_mr_m_other_02007.wav|सोनिया गांधीची काँग्रेस पक्षात अध्यक्ष म्हणून निवड झाल्यानंतर गेल्या एकोणनव्वद  वर्षात ईटालियन फेरारी गाड्यांच्या विक्रीत भारतात वाढ झाली आहे|Marathi_M|other|9.345667
processed_mr_m_health_00605.wav|ह्या वेळात शरीरातलं रक्त काढून त्यातल्या प्लेटलेट्स आणि प्लास्मा वेगळा केला जातो आणि उर्वरित रक्त पुन्हा त्याच मार्गे आपल्या शरीरात सोडलं जात|Marathi_M|other|9.682354
processed_mr_m_general_02245.wav|या विघटन होण्याच्या प्रक्रियेच्या पुढच्या टप्प्यात अडसर आणून हायड्रोजन वायू हे इंधन म्हणून मिळविण्याच्या प्रयत्नांत वैज्ञानिक आहेत|Marathi_M|other|8.161437
processed_mr_m_general_01479.wav|लागोपाठ दोन वर्षं ऋतुपर्ण घोष या दिग्दर्शकाचे चित्रपट इतके टुकार निघाले की पुन्हा त्याच्या वाटेला जायचं नाही, असा कानाला खडा लावला|Marathi_M|other|10.053875
processed_mr_m_general_01824.wav|या कवितेचे स्मरण होते या भल्यामोठया वारुळांकडे बघतांना वाल्या कोळी ते वाल्मिकी ऋषी हा प्रवास आणि त्या कथेतील वारुळाचा संदर्भ आठवतो|Marathi_M|other|9.775229
processed_mr_m_health_01654.wav|मायग्रेन डोकेदुखीचे नेमके कारण सांगणे शक्य नाही तथापि, हा परिणाम मज्जातंतू आणि मेंदूतील रक्त प्रवाहातील तात्पुरत्या बदलामुळे होतो. |Marathi_M|other|9.519813
processed_mr_m_politics_01529.wav|अनेकदा मागण्या करूनही त्या मान्य होत नसल्याने कर्मचारी संतापले असून आता थेट मुंबईत होणाऱ्या आंदोलनात साह्भागी होण्यासाठी गेले आहेत|Marathi_M|other|9.821667
processed_mr_m_agri_00402.wav|ठोंबरे यांनी आपल्या आठ एकर जमिनीवर एसआरटी पद्धतीने भात पीक लावले.|Marathi_M|other|6.350292
processed_mr_m_health_00469.wav|दुखणे, ताप आणि उलटय़ा या तीन लक्षणांना मर्फीज सिंड्रोम असे म्हणतात|Marathi_M|other|5.549188
processed_mr_m_general_00621.wav|स्पर्धेत अपलोड केलेल्या फोटोंना एकूण एक  लाखांपेक्षाही जास्त वोट प्राप्त झाले, तर स्पर्धेच्या फेसबुक पेजला एक  लाख लाईक्स मिळाल्या|Marathi_M|other|9.345667
processed_mr_m_education_00399.wav|अख्ख्या राज्याने छोटय़ा पडद्यावर जी दृष्ये पाहिली ती खोटी आहेत का?|Marathi_M|other|6.058667
processed_mr_m_health_00669.wav|मोठाले डोळे काजळानं तुडुंब भरलेले नि त्यात तो नेहमीचाच खट्याळ भाव|Marathi_M|other|5.816229
processed_mr_m_other_01526.wav|युद्धाच्या नंतर पुनर्बांधणी सुरू झाली आणि ती पुन्हा बांधण्यात आली|Marathi_M|other|4.759708
processed_mr_m_weather_02732.wav|अतिमहाग क्लबमध्ये वाइनच्या एका बाटलीसाठी ऐंशी  हजार रुपये मोजणारी आणि मूड बदलला तर त्या बाटलीकडे ढुंकूनही न पाहणारी ही मंडळी आहेत.|Marathi_M|other|9.600000
processed_mr_m_health_00255.wav|जिल्हा रुग्णालयात तसेच इतर मान्यता प्राप्त रुग्णालयात विद्यार्थ्यांची तपासणी व विविध गंभीर तसेच किरकोळ शस्त्रक्रिया मोफत करुन घेणे|Marathi_M|other|9.426937
processed_mr_m_health_01441.wav|डॉक्टरांनी दिलेल्या औषधांची विक्री करणे किंवा डॉक्टरांना लागणारी औषधे पुरवणे एवढाच या फार्मासिस्टचा मर्यादित उपयोग नाही|Marathi_M|other|8.289146
processed_mr_m_agri_00685.wav|रात्री १ ग्लासभर पाण्यात अख्खे धणे आणि जीरे प्रत्येकी १ चमचा घेवुन त्या पाण्यात भिजत घालावे आणि याचे पाणी सकाळी प्यावे.|Marathi_M|other|9.327500
processed_mr_m_agri_01635.wav|तालुक्यात सध्या म्हैशाळ योजना व टेंभू योजना तसेच नीरा उजवा कालवा या योजनेतून विविध भागातील शेतीला पाणी देण्यात येत आहे. |Marathi_M|other|9.032187
processed_mr_m_agri_03625.wav|जर बाहेरील ऊस आला नाही तर कारखाना सुरु ठेवण्यासाठी प्रतिदिन लागणारा सुमारे बाराशे मॅट्रीक टन ऊस गोव्यातून येऊ शकतो का ?|Marathi_M|other|9.740396
processed_mr_m_other_00318.wav|सई परांजपेंनी केलेला चश्मेबद्दूर त्या काळातला तरुणांच्या मनाची अवस्था दाखवणारा होता, हा चश्मेबद्दूर मात्र तसा झाला नाही|Marathi_M|other|9.844896
processed_mr_m_general_01503.wav|हलक्या फुलक्या पावसासाठी छत्री उघडणे म्हणजे गल्ली क्रिकेट खेळताना एखाद्या कच्च्या लिंबूसमोर हेल्मेट घालणे असे ते समजतात|Marathi_M|other|8.126604
processed_mr_m_health_00794.wav|आशिया खंडातील एका पौर्वात्य विद्यार्थिनीने इतक्या लहान वयात, परदेशात एकटीने राहून डॉक्टर ऑफ मेडिसिन ही पदवी संपादन केली|Marathi_M|other|9.438542
processed_mr_m_politics_01401.wav|त्यामुळे सिद्धू यांनी पाकिस्तानच्या पंजाब प्रांतातून निवडणुका लढवल्यास ते नक्की जिंकतील असं इम्रान खान यांनी म्हटलं आहे|Marathi_M|other|7.998896
processed_mr_m_general_01762.wav|चारशे कोटी विसरभोळे, ठोंब्या, सूर्य पाहिलेला माणूस, गोळायुग डॉट कॉम, चौक, ते पुढे गेले ही त्यांची काही महत्त्वाची नाटकं|Marathi_M|other|10.158354
processed_mr_m_finance_01873.wav|बाधित पीक उत्पादक शेतकर्‍यांचे बँक खाते क्रमांक तपासून हे अनुदान तीन आठवड्यांत त्यांच्या खात्यावर जमा करण्यात येणार आहे|Marathi_M|other|8.091771
processed_mr_m_finance_01387.wav|ना परतावा रकमेसाठी अथवा भविष्य निर्वाह निधीतील जमा रकमेवर कर्ज घेण्यासाठी प्रमाणित केलेल्या हिशोबाच्या पावतीची गरज असते|Marathi_M|other|8.811604
processed_mr_m_agri_01354.wav|काही ठिकाणी हलक्या पावसाच्या सरींची शक्यता असल्याने कापणी केलेला शेतमाल उघड्यावर ठेऊ नये, असं आवाहन कृषी विभागाने केलंय|Marathi_M|other|8.591000
processed_mr_m_finance_03182.wav|सातवा वेतन आयोग, वेतन वाढ आदी मागण्यांच्या पूर्ततेसाठी कर्मचार्‍यांनी अनेक वेळा संप व आंदोलनाचे हत्यार उपसले|Marathi_M|other|9.043792
processed_mr_m_agri_01125.wav|खान्देश, विदर्भ, मराठवाडा भागात कापसाची पेरणी मोठ्या प्रमाणात झाली, मात्र अती पावसामुळे कापूस खराब झाला आहे.|Marathi_M|other|8.881250
processed_mr_m_health_01176.wav|१८ व्या वर्षापासून अगदी पन्नाशी पार केल्यावरही डोळ्यावर ही शस्त्रक्रिया करून चष्म्यापासून मुक्ती मिळवता येते|Marathi_M|other|8.103396
processed_mr_m_politics_01894.wav|दिल्लीच्या तक्तासमोर महाराष्ट्र कधी झुकत नाही हा इतिहास आहे, असं म्हणत नवाब मलिकांनी भाजपवर निशाणा साधला आहे|Marathi_M|other|8.815625
processed_mr_m_health_01767.wav|काविळीचे निदान रक्त तपासणीत होते आणि डोळ्यातला मोतीबिंदू टॉर्च टाकून दिसतो, तसा मानसिक आजार तपासता येत नाही. |Marathi_M|other|8.695500
processed_mr_m_weather_03402.wav|मेहबुबांना ताब्यात घेऊनही सरकार खोटे बोलून आपण काहीच केलं नसल्याचा आव आणत आहे, असं इल्तिजा यांनी म्हटलं होतं|Marathi_M|other|8.080167
processed_mr_m_health_00141.wav|एचायव्ही विषाणूची लागण झालेल्या व्यक्तीकडून, भिन्नलिंगी वा समलिंगी संबंधातून, तसेच रक्तामार्फत हा आजार पसरतो|Marathi_M|other|9.043792
processed_mr_m_finance_01559.wav|अशी करांची वा कर्जाची वसुलीच करायची नसेल तर सरकारच्या तिजोरीत पैसा येणार कुठून आणि सरकारी खर्च चालवायचा कसा?|Marathi_M|other|7.998896
processed_mr_m_weather_02014.wav|रोमन साम्राज्य कोसळत असताना उत्तर युरोपातल्या क्रूरकर्म्यांना घाबरून काही मंडळी व्हेनिसच्या लगून्समध्ये आली.|Marathi_M|other|7.929250
processed_mr_m_politics_00940.wav|यासाठी वांद्रे जुहूच्या उच्चभ्रु वस्तीमध्ये तिनं रेस्टॉरंटसाठी जागा शोधायलाही सुरूवात केली असल्याचं समजत आहे|Marathi_M|other|8.787187
processed_mr_m_other_02931.wav|कोल्हेंनीही महाराजांची भूमिका साकारण्याचं शिवधनुष्य किती लिलया पेललं हे चिमुरडीच्या बोलण्यातून अधोरेखित होतं|Marathi_M|other|8.138229
processed_mr_m_agri_02807.wav|तूर गेली, हरभरा गेला, द्राक्षे गेली, भुईमूग गेला, ज्वारीची कणसे शेतात झोपली, गव्हाच्या लोंब्या आडव्या झाल्या|Marathi_M|other|8.498125
processed_mr_m_politics_01678.wav|डहाणूच्या महालक्ष्मी देवीच्या यात्रेसाठी जुनांदुर्खी गावातील महिला मंडळ २ एप्रिल रोजी दर्शनासाठी निघाले होते|Marathi_M|other|8.765167
processed_mr_m_politics_00834.wav|दरम्यान या दोघांच्या वादाचा फायदा कॉंग्रेसचे उमेदवार मझफ्फर हुसेन यांना होण्याची शक्यता वर्तविण्यात येत आहे.|Marathi_M|other|9.415313
processed_mr_m_politics_00883.wav|हिंगणघाट जळीतकांड प्रकरणाचा आरोपी विकेश नगराळे याने नागपूर कारागृहात आतम्हत्येचा प्रयत्न केल्याचं वृत्तं आहे|Marathi_M|other|9.136688
processed_mr_m_politics_00877.wav|मोकासह आठ गुन्ह्यात  वॉन्टेड असलेला सराईत आरोपी कृष्णासिंगला सामाजिक सुरक्षा विभाग गुन्हे शाखेकडून अटक झाली.|Marathi_M|other|9.287604
processed_mr_m_weather_02395.wav|अत्यंत वाळवंटी भागात, बाहेरील शहरातील, बलधार जिपांच्या चाकांच्याखाली पिवळ्या झऱ्यांसह बरखंडांची वाळू लागतात.|Marathi_M|other|8.846438
processed_mr_m_agri_00116.wav|पाणी गाळण्याची प्रक्रिया किंवा पध्दती कापणी नंतर हवा प्रॉब्लेम करते, आणि धुळीचे कण आणि एलर्जी ते काढून टाकते|Marathi_M|other|9.185313
processed_mr_m_weather_01770.wav|यानुसार पहिल्यांदाच पालिकेने अतिशय स्पष्टपणे मंडळांना काय करावे आणि काय करू नये या सूचनांची यादी पुरवली आहे.|Marathi_M|other|8.765167
processed_mr_m_other_00467.wav|तेलकट त्वचेवर जेव्हा स्क्रबिंग कराल तेव्हा बोटांनी हळूहळू स्क्रब करावे जोरात स्क्रब कधीही करू नये|Marathi_M|other|7.000000
processed_mr_m_education_02822.wav|अर्थात यंदा गेल्या वर्षीप्रमाणे सेलिब्रिटींचे लग्नसोहळे नसले तरी अनेक लग्नांच्या चर्चा सुरू आहेत.|Marathi_M|other|8.602625
processed_mr_m_general_02279.wav|सूर्याची पहिली किरणे पडली की हे पक्षी झाडाच्या उंच फांदीवर व विद्युत तारांवर बसून पंख शेकून घेतात|Marathi_M|other|8.200000
processed_mr_m_health_01624.wav|काही वेळा रक्त गोठून पूर्णपणे प्रवाह बंद होतो व पुढील भागास रक्त न मिळाल्याने तो भाग निर्जीव होतो|Marathi_M|other|7.348750
processed_mr_m_agri_00553.wav|काँक्रिटच्या जंगलामुळे पावसाचे पाणी मातीत शोषले जात नाही आणि हे शुद्ध पाणी नदीनाल्यात वाहून जाते.|Marathi_M|other|7.360354
processed_mr_m_politics_01398.wav|संयुक्त महाराष्ट्राच्या लढाईत महिला सत्याग्रही जथ्थ्याचे नेतृत्व अहिल्या रांगणेकर यांनी केले होते|Marathi_M|other|7.476458
processed_mr_m_finance_00712.wav|व्याजावर स्थिर दराने पैसे लावताना मूळ रक्कम परत मिळणे आणि व्याज दरातील बदल अशा दोन रिस्क्स असतात.|Marathi_M|other|7.592542
processed_mr_m_general_02176.wav|माणुसकीचा हा खरा धर्म भक्तांनी पाळून गरीबांना सहाय्य केले तर हीच खरी श्री विठ्ठलाची महापूजा घडेल. |Marathi_M|other|7.488062
processed_mr_m_politics_01814.wav|प्रतिनिधी बेळगाव, मोबाईलचा जमाना सुरु झाल्यानंतर रॉंग नंबरमुळे अनेक बऱ्यावाईट घटना घडत आल्या आहेत|Marathi_M|other|9.008979
processed_mr_m_politics_01888.wav|मराठा आरक्षणाला विरोध करतानाच सदावर्तेंनी न्यायमूर्ती रणजित मोरे यांच्यावरही गंभीर आरोप केले आहेत|Marathi_M|other|8.254312
processed_mr_m_finance_01336.wav|जिल्ह्यात महसूल प्रशासन मध्यस्थ, एजंट व दलालमुक्त करण्याचा निर्धार महसूल अधिकार्यांनी बैठकीत केला|Marathi_M|other|7.441625
processed_mr_m_other_03356.wav|प्रैरीज जमिनीची खोल नांगरणी नंतर, जंगले शहर तयार करण्यासाठी तोडणे, लोक निसर्ग शिल्लक भंग केला आहे|Marathi_M|other|7.900000
processed_mr_m_politics_02287.wav|सोनाक्षी सिन्हा, तापसी पन्नू, नित्या मेनन, कीर्ति कुल्हेरी या महिला मंडळानं सिनेमात कमाल केली आहे|Marathi_M|other|8.242708
processed_mr_m_other_00377.wav|प्रियरंजन दास मुन्शी यांच्या मागे पत्नी दीपा दास मुन्शी, मुलगा प्रियदीप दास मुन्शी असा परिवार आहे|Marathi_M|other|8.544562
processed_mr_m_weather_03085.wav|कोझिकोड, इदुक्की, मलप्पुरम, कन्नूर आणि नायनाड या भागामध्ये पूरामुळे अनेकांची घरं वाहून गेली आहेत.|Marathi_M|other|8.400000
processed_mr_m_weather_03698.wav|गाव, वस्तीवरील ओव्हरफ्लो झालेल्या सेफ्टिक टँकमुळे जिल्ह्यात आरोग्याचा प्रश्न सध्या गंभीर झाला आहे|Marathi_M|other|6.884333
processed_mr_m_agri_01357.wav|या तीन जिल्ह्यांत बावीस  लाख पशुधन असून त्यांना वीस  ते पंचवीस  हजार मेट्रिक टन चार्‍याची गरज आहे|Marathi_M|other|6.849521
processed_mr_m_other_01638.wav|मनोहर जोशी यांचे सुपुत्र उन्मेष जोशी ,आणि शिरोडकर यांच्याकडून मिळालेल्या कागद्पत्रानुसार राज ठाकरे यांना प्रश्न विचारण्यात आल्याचे समजते आहे|Marathi_M|other|9.600000
processed_mr_m_health_01665.wav|काही रुग्णांना पायाला झालेल्या जखमा मुळे किंवा अन्य माध्यमातून विष्ठेतील विषाणू माणसाच्या शरीरात जातात आणि त्या माणसाला लेप्टोचा संसर्ग होतो|Marathi_M|other|9.700000
processed_mr_m_general_00153.wav|पोंगलच्या तिसर्या दिवसाला मट्टू पोंगल म्हणून ओळखले जाते, त्यामध्ये गायीला हार आणि घंटा यांनी सुशोभित केले जाते आणि त्यांची पूजा करण्यात येते|Marathi_M|other|9.500000
processed_mr_m_weather_02105.wav|त्यावेळी सहारा इंडिया परिवाराचे अध्यक्ष सुब्रतो रॉय यांनी पी व्ही सिंधुचा सन्मान केला.|Marathi_M|other|6.900000
processed_mr_m_education_02839.wav|पारनेर, शिवाजी हुलावळे व सोमनाथ रण्ये, अशी पोलिस कोठडीत पाठवलेल्या आरोपींची नावे आहेत.|Marathi_M|other|8.683896
processed_mr_m_agri_01702.wav|फेब्रुवारी व मार्च महिन्यात एकदम पाणी पातळी खालावली त्यामुळे आज रोजी शेवटच्या टप्प्यात आलेल्या कांदा व गहू पीक अडचणीत सापडले आहेत|Marathi_M|other|9.043792
processed_mr_m_education_00920.wav|येत्या डिसेंबर महिन्यात ही अभियोग्यता व बुध्दिमत्ता चाचणी परीक्षा घेण्याचे नियोजन होते|Marathi_M|other|6.976000
processed_mr_m_health_03913.wav|प्राचीन काळापासून अशा पद्धतीने गर्भधारणा टाळण्याचे मार्ग विविध संस्कृतीत प्रचलित आहेत. |Marathi_M|other|7.139771
processed_mr_m_health_02864.wav|जांभळामध्ये लोहतत्त्व जास्त प्रमाणात असल्यामुळे याच्या सेवनामुळे रक्त शुद्ध व लाल होते|Marathi_M|other|7.279083
processed_mr_m_politics_00555.wav|घरात बसविलेल्या श्रींचे नागरिकांनी थेट तापी नदीवर जात नदीपात्रात श्रींचे विसर्जन केले.|Marathi_M|other|6.853438
processed_mr_m_weather_03721.wav|त्यावर लॉरेन्झोने गोलरक्षक जॅक बटलँडला चकवून अचूक गोल नोंदवून इटलीला बरोबरी साधून दिली|Marathi_M|other|7.200000
processed_mr_m_agri_01509.wav|शेंडे व फळे पोखरणा्या अळीचा प्रादुर्भाव दिसताच पाच  टक्के निंबोळी अर्काची फवारणी करावी|Marathi_M|other|6.300000
processed_mr_m_politics_01275.wav|इंग्लिश प्रिमियर लीग, चॅँपियन्स लीगचे जेतेपद हुकल्याने किमान ही स्पर्धा जिंकून हंगामाचा शेवट गोड करण्याचा सिटीचा प्रयत्न फोल ठरला|Marathi_M|other|9.577854
processed_mr_m_health_02941.wav|जगताना आपल्याला एवढा चांगला आधार देणारा मेंदू आपण नाही त्या गोष्टींमध्ये गुंतवून ठेवतो|Marathi_M|other|6.269021
processed_mr_m_weather_02011.wav|मुलाबाळांनी लगडलेले पत्कींचे घर, ओसरीवर भलामोठा पिवळा रसरशीत नाग दिसताच गर्भगळीत झाले.|Marathi_M|other|7.300000
processed_mr_m_agri_01331.wav|करवतीने तोडणे व कोयत्याने तोडणे यामध्ये सारख्याच संख्येने बांबू एका दिवसात तोडता येतात|Marathi_M|other|6.419937
processed_mr_m_health_00050.wav|नंतर इंग्लंड मधे वर्ल्ड कप होता म्हणून निदान काही दिवस विश्रांती घेण्यासाठी तो त्या आधीच्या एक दोन क्रेझी स्पर्धांमधून बाहेर बसला|Marathi_M|other|9.810937
processed_mr_m_agri_03487.wav|हा वास्तुदोष दूर करण्यासाठी एका खोल पात्रामध्ये पाणी भरून त्यामध्ये फुले घालून ठेवावीत|Marathi_M|other|6.895958
processed_mr_m_other_03150.wav|तालुक्यातील हरिग्राम ते पनवेल मार्गावरील गाढी नदीच्या पात्राजवळ एका काळसर रंगाच्या रेग्झिन बॅगेत एका तरुणाचा मृतदेह आढळून आला आहे|Marathi_M|other|9.600000
processed_mr_m_politics_00227.wav|जन्मजात दिव्यांगता आणि अपघाताने आलेली दिव्यांगता असे दिव्यांगतेचे प्रमुख वर्गीकरण आहे.|Marathi_M|other|7.221042
processed_mr_m_other_02139.wav|सैार उर्जा आणि विकासाच्या सर्व विषयात ब्रिक्स सद्स्य देशांनी एकमेंकाना मदत केली पाहिजे|Marathi_M|other|6.478000
processed_mr_m_politics_00761.wav|त्यातही विलीयम हेग यांची जागा घेणे माझ्यासाठी सन्मानाचे असल्याचेही त्यांचे म्हणणे आहे.|Marathi_M|other|7.383563
processed_mr_m_other_00754.wav|पोलिसांचा गणवेश हाफ पॅंटवरून फुल पॅंट करण्याच्या निर्णयात भाई वैद्य यांचा पुढाकार होता|Marathi_M|other|6.895958
processed_mr_m_education_01480.wav|पण लेगस्पिन गोलंदाजीत गुगली तसेच रॉंगवन टाकताना चेंडूच्या शिवणीचा वापर जास्त केला जातो|Marathi_M|other|8.231104
processed_mr_m_health_01295.wav|मधुमेह, उच्च रक्तदाब हे सायलेंट किलर असून याचा शरीरात झालेला प्रवेश अनेकवेळा कळतच नाही|Marathi_M|other|6.559271
processed_mr_m_finance_01994.wav|दोन हजार पंधरा  मध्ये दिवाळीच्या वेळी पैशांची गरज असल्याने तीने एजन्सीचा मालक शांतिलाल सोलंकी याला आगाऊ पगार देण्याची विनंती केली|Marathi_M|other|9.183125
processed_mr_m_general_01910.wav|त्यामुळे दक्षिण भारतातील भव्य कुस्ती मैदानाचा बहुमान येळ्ळूर कुस्ती मैदानाला लाभला आहे|Marathi_M|other|6.118083
processed_mr_m_politics_00487.wav|पायथ्यांच्या खिंडीवर नियंत्रण ठेवण्यासाठी ही बुरुजाची जागा अगदी मोक्याच्या ठिकाणी आहे.|Marathi_M|other|7.348750
processed_mr_m_other_01967.wav|अयोध्येत इक्ष्वाकू वंशात जन्मलेले श्री राम हे तेथील राजा दशरथ यांचे ज्येष्ठ पुत्र होते|Marathi_M|other|6.419937
processed_mr_m_politics_01767.wav|शहरातील कामगार मोटार ट्रान्स्पोर्ट कंपनीतून ही पहिली पेटी वाशी मार्केटला रवाना होत आहे|Marathi_M|other|6.995625
processed_mr_m_general_00517.wav|आष्टा येथे श्री चौंडेश्वरी देवीच्या भावई उत्सवात थळपूजा व जोगण्या हा खेळ गुरूवारी हजारो भाविकांच्या उपस्थितीत पार पडला|Marathi_M|other|9.334042
processed_mr_m_health_00994.wav|गोवर, रुबेला लसीकरण केल्यामुळे आपला मुलगा किंवा मुलगी नपुंसक होईल या उठलेल्या अफवेतून पालकांनी ही लस देण्यास नकार दिला|Marathi_M|other|9.543021
processed_mr_m_general_02417.wav|पारंपरिक दाक्षिणात्य बिर्याणी व आधुनिक मार्केटिंग तंत्रज्ञान याचा एक सुरेख मेळ आपल्याला अम्मीज बिर्याणीत चाखायला मिळतो|Marathi_M|other|8.600000
processed_mr_m_agri_00475.wav|पोपटीच्या गोड वाल शेंगा शेतात भरून तयार व्हायला लागल्या की पोपटी पार्ट्यांचा  सीझन सुरू होतो, तो थंडी संपेपर्यंत असतो.|Marathi_M|other|9.668750
processed_mr_m_finance_01770.wav|जेव्हा तुम्ही स्वत:ला आर्थिकदृष्ट्या सक्षम समजाल तेव्हाच अधिकचा पैसा खर्च करा, तोवर जास्तीत जास्त बचत करण्यावर भर द्या|Marathi_M|other|8.265937
processed_mr_m_other_00532.wav|दिग्विजय सिंग यांचं नाव सर्च करताना दिग्विजय सिंग कुत्रा आहे, दिग्विजय सिंग ख्रिश्चन आहे असे अनेक चुकीचे पर्याय दिसतात|Marathi_M|other|8.400000
processed_mr_m_other_02635.wav|दीपा माळकर, स्नेहा पराडकर, प्रियांका सातपुते, रंजना म्हाब्दी या स्त्री कलावंतांनी आपल्या भूमिकांतून आशय कळकळीने पोचवला|Marathi_M|other|9.300000
processed_mr_m_finance_01406.wav|केंद्र शासनाने शेतकर्‍यांचा जीवनात परिवर्तन आणण्यासाठी व त्यांचे उत्पन्न दुप्पट करण्याच्या हेतूने स्वामीनाथन आयोग आणला|Marathi_M|other|8.811604
processed_mr_m_politics_01951.wav|याचाच फायदा घेत सोन्या अवताडे बंड्यासह पसार झाला आरोपी सोन्या अवताडे मूळचा सोलापूर जिल्ह्यातील विरवडे बुद्रुक इथला आहे|Marathi_M|other|9.583438
processed_mr_m_agri_02319.wav|यंत्राला व्ही आकाराचे ब्लेड लावलेले आहेत त्यामुळे भुईमुगाची झाडे शेंगेसह जमिनीवर येतात शेंगा जमिनीत शिल्लक राहात नाहीत|Marathi_M|other|9.647521
processed_mr_m_agri_03006.wav|तयार झालेला चारा मुळासकट जनावरांना खावू घालता येत असल्यामुळे बहुतांश पाणी व जास्तीत जास्त अन्नद्रव्ये जनावरांना मिळतात|Marathi_M|other|9.043792
processed_mr_m_general_01272.wav|अखिल भारतीय नवनाथ गोसावी संघटनेच्या मागण्यांना शहर लाडशाखीय वाणी समाज व रिपब्लिकन पार्टी ऑफ इंडिया आदींनी पाठिंबा दिला|Marathi_M|other|9.400000
processed_mr_m_politics_02042.wav|झोपडपट्टी धारकांच्या पात्रता निश्चितीतील गैरप्रकार टाळण्यासाठी बायोमेट्रीक सर्व्हेक्षण आणि स्मार्टकार्ड योजना आणली आहे|Marathi_M|other|9.043792
processed_mr_m_other_03015.wav|नारकली साकारणारी सोनारिका भदोरिया म्हणाली, युवराज सलीम आणि कनीज अनारकली यांच्या अमर्त्य प्रेमाची गाथा असलेला हा शो आहे|Marathi_M|other|9.566250
processed_mr_m_general_02882.wav|काही वर्षांनी या वहाळावर साकव पूल बांधला आणि तो थ्रिलींग प्रवास तिथेच संपला|Marathi_M|other|5.827833
processed_mr_m_agri_00586.wav|ठिबक पद्धतीसाठी प्रतितास चार लिटर पाणी बाहेर सोडणाऱ्या ड्रीपरचा वापर करावा.|Marathi_M|other|5.816229
processed_mr_m_health_00644.wav|तो असल्यामुळे औषधे व इतर तातडीच्या बाबी झाल्यानंतर काकूंना जरा अवधी मिळायचा|Marathi_M|other|7.720271
processed_mr_m_weather_02100.wav|तात्या कुलकर्ण्यांचे येणे आणि हात हलवत जाणे हे पुढे दोनतीन दिवस चालूच होते.|Marathi_M|other|5.793000
processed_mr_m_weather_02309.wav|तीन  सष्टेंबरला सकाळी दहा ते रात्री दहा वाजेपर्यंत दहीहंडी साजरी होणार आहे.|Marathi_M|other|5.653688
processed_mr_m_politics_01389.wav|या देशात राहता तर मग वंदे मातरमला विरोध का, असा सवालही त्यांनी उपस्थित केला|Marathi_M|other|6.338667
processed_mr_m_health_00400.wav|विशेषत: साल्मोनेला जातीचे  विषाणू नष्ट व्हावेत म्हणून ही क्रिया करावी लागते|Marathi_M|other|6.187750
processed_mr_m_agri_00344.wav|शेतात भात कापणी करणार्या व्यक्तींनी शक्य असल्यास हातमोजे व रबरी बूट वापरावे|Marathi_M|other|6.483750
processed_mr_m_finance_01845.wav|ती पावती घेऊन कर भरणा करण्यासाठी कॉर्पोरेशन बँक अथवा बेळगाव वन गाठावे लागते|Marathi_M|other|6.071646
processed_mr_m_health_01471.wav|या सर्व प्रकारात विजेचा शॉक लागून किंवा वाहनाखाली येऊन त्यांचा मृत्यू ओढवतो|Marathi_M|other|5.572417
processed_mr_m_health_00446.wav|जर तुम्हाला किडनी स्टोन आहे किंवा पोटाचे अन्य आजार आहेत तर चॉकलेट खाणं टाळा|Marathi_M|other|5.573750
processed_mr_m_health_01837.wav|संपूर्ण शरीर विकलांक करून टाकणारा आजार म्हणजे 'स्पायनो सेरेबेलार अटॅक्सिया' |Marathi_M|other|6.257396
processed_mr_m_education_01143.wav|बॉलिवूड हस्तींनी या सोहळ्याला हजेरी लावली खरी, पण चर्चा होती एकाच व्यक्तीची|Marathi_M|other|6.686979
processed_mr_m_education_01464.wav|या अभिनेत्री कुठ्ल्याच प्रकारे त्या काळातल्या स्त्रीया आहेत असं जाणवलं नाही|Marathi_M|other|5.525979
processed_mr_m_finance_00333.wav|उत्पन्न व खर्चाच्या स्कॅन कॉपी, जमा व खर्चाचा ताळेबंद सरकारला द्यावा लागतो.|Marathi_M|other|7.093333
processed_mr_m_health_03121.wav|घाणीवर बसून आलेल्या माश्या घरात अन्नपदार्थ अथवा अंगावर बसल्याने आजार पसरतात|Marathi_M|other|6.454771
processed_mr_m_weather_01303.wav|'वर्कींग वूमन'ला दिवसाचा सगळ्यात मोठा भाग ऑफिसच्या कामात घालवावा लागत असतो.|Marathi_M|other|5.800000
processed_mr_m_education_01747.wav|जौहर स्मृति संस्थानने १ डिसेंबर रोजी चित्तौडगड बंद ठेवण्याची घोषणा केली आहे|Marathi_M|other|6.837896
processed_mr_m_general_01467.wav|फेस्टिव्हलचे अध्यक्ष जब्बार पटेल व चित्रपट अभ्यासक समर नखाते व परिक्षकांनी महेश काळे यास पुरस्काराने गौरवले|Marathi_M|other|8.544562
processed_mr_m_agri_01029.wav|व्यापारी कच्चे सफरचंदही पिकलेले लाल भडक दिसावे आणि त्याला चकाकी येण्यासाठी मेणाचा जास्त प्रमाणात लेप देतात.|Marathi_M|other|8.382021
processed_mr_m_finance_02065.wav|भरलेल्या माहितीची परिगणना करून संबंधितांना हे अनुदान दर पंधरा  दिवसांनी ऑनलाईन पद्धतीने वितरित करण्यात येईल|Marathi_M|other|7.952458
processed_mr_m_general_00670.wav|इंटरनेट सर्च, कॅलेंडर, स्मार्ट असिस्टेंट, मॅप्स आणि लोकेशन डेटा पर्यंत युजर्सची सर्व माहिती ही गुगलकडे असते|Marathi_M|other|9.693958
processed_mr_m_agri_03225.wav|पंजाबात विजेच्या एकूण वापरापैकी एक तृतीयांश वापर हा जमिनीतील पाणी उपसा करण्यासाठी होतो, असेही दिसून आले आहे|Marathi_M|other|8.100000
processed_mr_m_politics_02225.wav|राज्यात सुरू झालेला हिंसाचार थांबावा, यासाठी आपण मुख्यमंत्री आणि मराठा क्रांती मोर्चाच्या नेत्यांनाही भेटलो|Marathi_M|other|7.731875
processed_mr_m_general_02405.wav|मात्र, रस्त्यावरील खड्ड्यांमुळे अवजड वाहने व इतर वाहनाचे वेग मंदावल्या असून अनेक वेळा वाहतूक कोंडी होत आहे. |Marathi_M|other|7.871187
processed_mr_m_other_02558.wav|नववधूला स्त्रीसुलभ भावनेमुळे मैत्रिणींच्या गराडयात पतीचे नाव घेताना वाटणारा लज्जायुक्त संकोच या गीतात आढळतो|Marathi_M|other|8.370417
processed_mr_m_general_02667.wav|बांधकाम विकसन करणारे कांचन या संस्थेचे भागीदार पंकज व्होरा, सुरेश शहा व रश्मिकांत गांधी हे इमारत उभारत आहेत|Marathi_M|other|9.264396
processed_mr_m_health_01710.wav|या व्याधींचा संसर्ग होण्यापसून आपला बचाव करण्यासाठी स्वच्छता आणि हात निर्जंतुक असणे हा सर्वोत्तम पर्याय आहे|Marathi_M|other|8.416854
processed_mr_m_finance_01000.wav|संघीय कर सेवेच्या विनंतीवर, संस्थेने प्रदान केलेल्या माहितीचे सर्व अधिकृत पुष्टीकरण प्रदान करणे आवश्यक आहे.|Marathi_M|other|8.904479
processed_mr_m_agri_02738.wav|ज्यांना तुषार पद्धतीने पाणी देणे शक्य आहे, त्यांच्यासाठीही सपाट रानावर अगर गादी वाफ्यावर पिके घेणे शक्य आहे|Marathi_M|other|8.219500
processed_mr_m_politics_00791.wav|वाढीव सीसीटीव्हींची गरज असेल तर माझ्या आमदार फंडातून ते केव्हाही उपलब्ध केले जातील असे फाटक यांनी सांगितले.|Marathi_M|other|9.043792
processed_mr_m_politics_01961.wav|त्याच्या आवडत्या छोले भटुरे, सामोसे यासारख्या पदार्थांची जागा पालक, ग्रील्ड चिकन यासारख्या पदार्थांनी घेतली|Marathi_M|other|9.183125
processed_mr_m_education_03045.wav|एल ऍंड एफएस या संस्थेनं अथवा आयटीडीपी या सल्लागार संस्थेनं केल्याचं नसल्याचा धक्कादायक प्रकार उघड झाला आहे.|Marathi_M|other|9.670729
processed_mr_m_weather_01633.wav|एखाद्या मध्यमगती गोलंदाजाच्या वेगाने येणारा त्याचा लेगस्पिन अनिल कुंबळेच्या शैलीशी साधर्म्य दर्शवणारा होता. |Marathi_M|other|8.358813
processed_mr_m_health_03136.wav|पण सामाजिक दृष्ट्या, जोडप्यास गर्भधारणा होऊन जर एखादे जीवंत मूल झाले नसेल तर त्यास वंध्यत्व असे समजले जाते. |Marathi_M|other|8.741938
processed_mr_m_agri_02543.wav|कढईत तेल गरम करून त्यात जिरे आणि हळद टाकावी नंतर हिरवी मिरची आणि कांदा परतावा कांदा लालसर होईस्तोवर परतावा. |Marathi_M|other|8.393646
processed_mr_m_agri_02549.wav|पेरूमुळे रक्तात शोषल्या जाणारया साखरेचे प्रमाण कमी होते शिवाय त्यात फायबर किवा तंतूंचे प्रमाण चांगले असल्याने मधुमेहींना पेरू उपयुक्त ठरतो. |Marathi_M|other|9.635917
processed_mr_m_politics_00239.wav|चव्वेचाळीस वर्षीय मार्सियो वीस वर्षांहून अधिक काळ या वाळूच्या किल्ल्यामध्ये राहत असल्याने स्थानिक लोक त्याला किंग मार्सियो म्हणून संबोधतात.|Marathi_M|other|10.181583
processed_mr_m_general_01567.wav|या काळाने संगीत नाटकाला, प्रेक्षकांना पर्यायाने पुढच्या पिढ्यांना जे काही दिल ते एकंदर आत्ताच्या नाट्यसृष्टीचा भरभक्कम पाया आहे अस मला वाटत|Marathi_M|other|9.800000
processed_mr_m_health_01394.wav|हे बघुन आपल्या मेंदू आणि ह्रदयावर सपासप वार होतायत असं का वाटलं?|Marathi_M|other|5.061583
processed_mr_m_general_02869.wav|परंतु या संमेलनाच्या निमित्ताने झालेल्या वादांमधून मराठी साहित्य जगताच्या प्रगल्भतेचे दर्शन घडले|Marathi_M|other|7.162979
processed_mr_m_agri_00829.wav|माडाची मुळे जमिनीतील जीवाणूच्या मदतीने हे पाणी सहज आपल्यासाठी उपलब्ध करतात, असे त्यावेळी सावे गुरुजींनी सांगितलेले पटलेच नव्हते.|Marathi_M|other|9.670729
processed_mr_m_weather_00508.wav|ऋषीमुनींच्या काळात शंभर वर्षेच नव्हे तर हजारो वर्षे लोक जगत असत.|Marathi_M|other|5.293771
processed_mr_m_other_00807.wav|त्यानंतर बॅंकेच्या स्ट्रॉंग रूममध्ये शिरून स्ट्रॉंग रूममधील तिजोरी उघडण्याचा प्रयत्न केला मात्र चोरट्यांना तिजोरी उघडता आली नाही|Marathi_M|other|9.740396
processed_mr_m_health_00685.wav|दोन लोकांचं हस्ताक्षर निराळं असेल, दोन फाँट निराळे असतील पण तेवढा फरक मानवी मेंदू सहज समजून घेतो|Marathi_M|other|8.149833
processed_mr_m_weather_01373.wav|गुरुत्वीय लहरींचे सिग्नल अचूक शोधू शकेल अशा स्काय स्क्वेअर मेथडचा तौलनिक अभ्यास करण्यात येत आहे.|Marathi_M|other|7.197813
processed_mr_m_finance_01773.wav|जर विमा रक्कम क्लेम करायला मालक गेलाच नाही तर विमा कंपनी गृहित धरणार की वाहनाला काही झालेले नाही|Marathi_M|other|7.453229
processed_mr_m_politics_00288.wav|जेव्हा स्त्री हा अधिकार बजावते तेव्हा त्या तलाक़ला तलाक़ एतफ्विज किंवा डेलिगेटेड तलाक़ असे म्हणतात.|Marathi_M|other|8.811604
processed_mr_m_weather_02192.wav|पण गेल्या दहा वर्षांत हे प्रमाण दहाएक पर्सेंटेज- पॉइंट्सनी वाढलं आहे, त्यामुळे त्यालाही आशा आहे.|Marathi_M|other|6.837896
processed_mr_m_other_01810.wav|उरण परप्रांतीय मच्छीमार बोटींनी महाराष्ट्र राज्याच्या सागरी बारा  नाँटीकल हद्दीत हैदोस घातला आहे|Marathi_M|other|7.441625
processed_mr_m_education_00349.wav|चक्क विद्यार्थ्यी डोक्यात पुठ्ठ्याचे खोके घालून परीक्षा पेपर सोडवत असल्याचे चित्र पाहायला मिळाले|Marathi_M|other|7.712000
processed_mr_m_other_03910.wav|ट्रान्सफॉर्मर, वायर आणि इतर नेटवर्क्सच्या थ्रुपुटचे निर्धारण हे उच्चतम डिझाईन लोडनुसार केले जाते|Marathi_M|other|7.685437
processed_mr_m_health_00576.wav|बऱ्याच  वेळा आधीच लहानपणी एखादा आजार असतो तेव्हा त्याच आजाराच्या लक्षणांशी निगडित लक्षणे त्यांच्या कन्व्हर्सन आजारांमध्ये दिसतात|Marathi_M|other|9.415313
processed_mr_m_weather_01998.wav|आता तिची दशा सरून तिचे सौभाग्य उत्तरोत्तर वर्धमान होत चालले आहे.|Marathi_M|other|5.247333
processed_mr_m_general_00802.wav|याप्रश्नी दिवाळी व अन्य सणांच्या दिवशी फक्त दोन तासच फटाके वाजविण्याचे निर्बंध न्यायालयाने घातले|Marathi_M|other|7.348750
processed_mr_m_agri_01113.wav|पूर्वी जेवढे पाणी जमिनीत मुरत होते, तळ्यांमध्ये जात होते त्याच्या निम्मे पाणीही हल्ली  जात नाही.|Marathi_M|other|6.910312
processed_mr_m_weather_03730.wav|कॅप्सुल मधील जेल काढून घेऊन हातांना, ओठांना किंवा टाचांना लावल्यास कोरडेपणा दूर होण्यास मदत होते|Marathi_M|other|6.872729
processed_mr_m_education_02578.wav|भांडारे ज्याचं वर्णन करतात ते 'संपर्कजाल' वापरून पैसे मिळवायची क्लृप्ती गोडसे भटजी शोधून काढतात.|Marathi_M|other|8.672271
processed_mr_m_weather_01580.wav|काल पहाटे आशिष मानेनं लोत्झे हे जगातलं चौथ्या क्रमांकाचं उंच शिखर सर करण्याचा पराक्रम केला होता.|Marathi_M|other|8.498125
processed_mr_m_politics_02707.wav|काहींना तिथलं मांगल्यं भावतं तर काहींना शांती, कोणी तिथे इतिहास शोधतो तर कोणाला वास्तुरचना भावते|Marathi_M|other|7.894417
processed_mr_m_other_03503.wav|आता आबुधाबी नॅशनल ऑइल कंपनी आराम्कोचा निम्मा हिस्सा पाच हजार कोटी अमेरिकी डॉलरला खरेदी करणार आहे|Marathi_M|other|7.313917
processed_mr_m_finance_03473.wav|मत्स्य व्यवसाय विभगाच्या कोकण प्रादेशिक उपायुक्त कार्यालयाने या संदर्भात माहिती उपलब्ध करुन दिली|Marathi_M|other|7.720271
processed_mr_m_other_00597.wav|सध्या भारतीय स्क्वॉश संघटनेच्या माध्यमातून सरकार स्क्वॉशपटूंना मदत पुरवत असली तरी ती पुरेशी नाही|Marathi_M|other|7.987292
processed_mr_m_other_00856.wav|आपल्याकडे प्रत्येक रस्स्यांचं वेगळेपण हे त्या रस्स्यांच्या नावांतून सांगण्याचा प्रयत्न केला जातो|Marathi_M|other|6.373500
processed_mr_m_agri_02736.wav|जैविक खत म्हणून एप्सम सॉल्टचा उपयोग करणे हा एक चांगला पर्याय आहे|Marathi_M|other|5.131229
processed_mr_m_weather_00685.wav|यावर उत्तर देताना परिवहन मंत्री दिवाकर रावते म्हणाले, मुंबईत तीस  लाख काळ्यापिवळ्या टॅक्सी आहेत.|Marathi_M|other|7.128146
processed_mr_m_education_01763.wav|याआधी तिग्मांशू यांनी बेगम सुमरू या सिनेमासाठी राणी मुखर्जीला बेगमच्या भूमिकेसाठी साईन केले होते|Marathi_M|other|8.765167
processed_mr_m_weather_01305.wav|उत्तर कोरियाचे सरकारी वृत्तपत्र असलेल्या 'प्योगयांग टाइम्स'ने याविषयीची बातमी प्रसिद्ध केली आहे.|Marathi_M|other|7.400000
processed_mr_m_education_03289.wav|गोलंदाजीत शेल्डॉन कॉट्रेल, ओशानी थॉमस व कार्लोस ब्रेथवेट यांच्याकडून चांगल्या यशाची अपेक्षा आहे.|Marathi_M|other|8.242708
processed_mr_m_finance_00191.wav|दिग्दर्शकाने सांगितलं की कंगना ताण न घेता निवांतपणे तुझं काम कर.|Marathi_M|other|6.199375
processed_mr_m_weather_00816.wav|जेव्हा बस्बीला अटक करण्यात आली, तेव्हा बस्बी एका पबमध्ये याच खुर्चीवर बसला असल्याचे म्हटले जाते. |Marathi_M|other|6.700000
processed_mr_m_health_00256.wav|डॉक्टरांनी शस्त्रक्रिया करून रुग्णाच्या पोटातून हा ग्लास बाहेर काढला असून रुग्णाची तब्येत आता ठीक असल्याचंही डॉक्टरांनी सांगितलं|Marathi_M|other|9.682354
processed_mr_m_health_00586.wav|मात्र हा त्रास महीना पर्यंत जाणवत असल्यास हा एक आजार असू शकतो या आजाराला मायक्योमिया असे म्हणतात|Marathi_M|other|8.660667
processed_mr_m_agri_03108.wav|तर वरच्या धरणांत पाणी अडवून ठेवल्यास उजनीत पाणी येणार तरी कुठून?|Marathi_M|other|4.887437
processed_mr_m_agri_02983.wav|या नव्या फुटींवर येणारी फुले आकाराने मोठी व संख्येने अधिक मिळतात|Marathi_M|other|5.665292
processed_mr_m_other_00535.wav|ग्रेस पिंटो या भाजपच्या कार्यकर्त्या असल्याची माहिती सामाजिक कार्यकर्त्या अविशा कुलकर्णींनी दिली|Marathi_M|other|7.100000
processed_mr_m_agri_01959.wav|पिण्याच्या पाण्याची सोय करण्यात आली आहे, मात्र प्युरिफायर नसल्याने पाण्याला प्रचंड दुर्गंधी येत असून, ते पाणी पिण्यालायक नसल्याचे स्पष्टपणे दिसत आहे. |Marathi_M|other|9.821667
processed_mr_m_politics_01107.wav|स्थानिक गुन्हे अन्वेषण विभागाचे पोलिस निरीक्षक दिलीप पवार यांनी तपासाची सुञे हातात घेत पाचच दिवसात आरोपींचा छडा लावला|Marathi_M|other|9.531417
processed_mr_m_agri_02604.wav|झाडांची मुळे त्यामुळे जमिनीतून योग्य प्रमाणात पाणी व आहार शोषून झाडाला पुरवू शकत नाहीत आणि परिणामी झाडांची वाढ खुंटते|Marathi_M|other|8.800000
processed_mr_m_agri_02032.wav|लसूण लहान कुदळीने किंवा खुरप्याने खोदून काढावा फुटलेले गड्डे वेगळे करावेत तसेच लहान गड्डे प्रतवारी करून वेगळे काढावेत|Marathi_M|other|8.000000
processed_mr_m_general_01094.wav|फक्त पूजा पाठ, प्रार्थना आणि भक्ती नव्हे तर अध्यात्म म्हणजे केलेली पूजापाठ, प्रार्थना आणि भक्ती या प्रमाणेच कृती असणे|Marathi_M|other|8.950917
processed_mr_m_weather_02414.wav|सकाळी दहाच्या ठोक्याला मटाच्या कार्यालयात शिरताना त्यांनी छातीजवळ रोज नवे पुस्तक आदबीने धरलेले नाही, असे क्वचितच घडे.|Marathi_M|other|9.334042
processed_mr_m_weather_00970.wav|हा पण फोटो मी वैश्नोदेवीच्या डोंगरा वरून काढला आहे. समोरच्या डोंगरावरती थंडीच्या वेळी सगळा डोंगर बर्फाने भरलेला असतो. |Marathi_M|other|8.010521
processed_mr_m_health_03952.wav|आतड्याच्या तुकड्याची दुर्बिणीतून वरचेवर तपासणी करावी लागते किंवा शस्त्रक्रियेने संपूर्ण मोठे आतडे काढून टाकावे लागते. |Marathi_M|other|9.148292
processed_mr_m_education_01985.wav|समाजकार्य प्राध्यापकांना अलीकडे लागू झालेले पेन्शन, उपदान, वैद्यकीय परतावा हा मास्वेच्या संघर्षातील मैलाचा टप्पा आहे.|Marathi_M|other|9.531417
processed_mr_m_finance_00675.wav|स्कूल ऑन व्हिलवरील तरतूद, प्रत्यक्ष खर्च व त्याचा शाळांना किती लाभ झाला याबाबतचा प्रश्न उपस्थित होणार असल्याचे समजते.|Marathi_M|other|8.787187
processed_mr_m_health_00118.wav|आईबाबा डॉक्टर,  तिला आपल्या समाजसेवी घराचा नि घरातल्या सदस्यांचा कोण अभिमान होता नि तो शब्दा शब्दातून प्रतीत होत होता|Marathi_M|other|8.811604
processed_mr_m_health_00245.wav|पण डॉक्टरांनी ही महागडी ब्रॅन्डेड औषधे देण्याऐवजी जर मूळ म्हणजे जेनेरिक औषधे दिली तर रुग्णाला ती कितीतरी स्वस्त पडतील|Marathi_M|other|9.055417
processed_mr_m_politics_02335.wav|सध्या सिंधिया घाट, रत्नेश्वर मंदिराच्या समोरिल जागा आणि स्मशानेश्वर महादेवाच्या छतावरील जागेवर ३४ चिता जाळण्यात येतात|Marathi_M|other|9.589458
processed_mr_m_agri_00991.wav|पीकवाढीच्या काळापासून रोपाच्या बाजूचे तण काढून प्लॉटची चांगल्या प्रकारे निगा राखून फक्त एकवेळ युरियाची मात्रा द्यावी.|Marathi_M|other|10.065479
processed_mr_m_finance_02863.wav|तसेच ज्या बॅंकेने विमा हप्त्यांची रक्कम पीक कर्जातून कपात केली आहे, त्या बॅंकेतर्फे विमा कंपनीकडे बोट दाखविले जात आहे|Marathi_M|other|8.637458
processed_mr_m_health_03477.wav|आजही अनेक कुष्ठरोगी कुष्ठरोग बरा झाला असला तरी त्यांना या रोगामुळे झालेल्या शारीरिक व्याधींमुळे ते नीट चालू शकत नाहीत|Marathi_M|other|9.008979
processed_mr_m_finance_00747.wav|विविध क्षेत्रातील होणारी गुंतवणूक ही देशाच्या आर्थिक विकासाचा दर वृद्धींगत करण्यात मोठी मदत करत असल्याचे नोंदवले आहे.|Marathi_M|other|8.303750
processed_mr_m_agri_01526.wav|विविध पाणी साठ्यांमधील गाळ काढल्याने मौल्यवान असलेल्या पाण्याचा प्रत्येक थेंब अडविला जावा यासाठी प्रयत्न केला जात आहे|Marathi_M|other|8.486521
processed_mr_m_health_02845.wav|शरीरातील चरबीचे प्रमाण वाढल्याने ह्रदयाचे विकार, मधुमेह, रक्तदाब, कोलेस्ट्रॉल, श्वसनाचे विकार यांसारखे आजार होऊ शकतात|Marathi_M|other|9.900000
processed_mr_m_finance_03297.wav|जनावराच्या चार्‍याचा व पिण्याचा पाण्याचा प्रश्न कसा सोडवायाचा व कामधंदा नाही त्यामुळे कर्ज करुन खर्च भागवावा लागत आहे|Marathi_M|other|9.299208
processed_mr_m_politics_01075.wav|गिरी यांनी सांगितले की, सर्पाच्या या प्रजातीला सामान्य बोलीभाषेत मांजऱ्या साप म्हणतात|Marathi_M|other|7.109375
processed_mr_m_general_00902.wav|तसेच येथील ग्रंथींच्या मुलीचे अपहरण व धर्मांतरण यावरून देशात राजकीय वादाला तोंड फुटले|Marathi_M|other|6.640542
processed_mr_m_health_01220.wav|डेंग्यू हा विषाणू पासून होणारा आजार असून त्याचा प्रसार एडीस ईजिप्टाय डासांमार्फत होतो|Marathi_M|other|7.109375
processed_mr_m_agri_02795.wav|तर आता अश्या प्रकारच्या बागेसाठी माती ऐवजी हे पानांचे खत किंवा पाने तुम्ही वापरू शकता|Marathi_M|other|7.174583
processed_mr_m_finance_03475.wav|त्यामुळे जर तुमच्याकडे मॅग्नेटिक स्ट्रिप असलेले डेबिट कार्ड असल्यास ते आजच बदलून घ्या|Marathi_M|other|6.524438
processed_mr_m_politics_01556.wav|रस्ते, रेल्वे आणि हवाई सेवेने जोडलेले हे शहर सर्वाधिक वेगाने वाढणारे औद्यौगिक शहर आहे|Marathi_M|other|7.639000
processed_mr_m_politics_02444.wav|कर्णम मल्लेश्वरी  ही वेटलिफ्टिंग खेळात भारताला पदक जिंकवून देणारी पहली महिला ठरली आहे|Marathi_M|other|7.109375
processed_mr_m_weather_00722.wav|हा गोवंश सलग जास्त काळ, उत्तम स्निग्धांश आणि भरपूर दुग्धोत्पादन यासाठीच प्रसिद्ध आहे.|Marathi_M|other|6.791458
processed_mr_m_agri_01602.wav|मात्र जर अँगलमध्ये ठेवल्यास ही सगळी माती खालच्या भागात जमा होते आणि सहज साफ करता येतं|Marathi_M|other|6.710187
processed_mr_m_politics_01101.wav|धावत्या लोकलमध्ये महिला डब्यात दारूची बॉटल फेकल्याने दोन महिला गंभीर जखमी झाल्या आहेत|Marathi_M|other|6.582479
processed_mr_m_other_01529.wav|या रुग्णालयात रुग्णांच्या सेवेसाठी लिनी पुथ्थुसेरी ही एकतीस  वर्षीय नर्स कार्यरत होती|Marathi_M|other|6.600000
processed_mr_m_weather_04207.wav|टेकडीवर पुर्वी छोटेसे मंदिर होते. ते मंदिर टेम्भीमातेचे असल्याचे जुने लोक सांगत होते.|Marathi_M|other|7.109375
processed_mr_m_finance_01657.wav|बाँड्स खरेदी करताना आपल्याला द्यावा लागणारा कर आणि कर स्लॅब यांचाही विचार करावा लागतो|Marathi_M|other|5.900000
processed_mr_m_agri_00054.wav|यासाठी नारळ बोर्ड, कॉफी बोर्ड, स्पायसेस बोर्ड या धर्तीवर बांबू बोर्ड तयार केले पाहिजे|Marathi_M|other|7.441625
processed_mr_m_weather_01172.wav|एल्गार परिषदेचे आयोजक जिग्नेश मेवाणी, उमर खालिद व कोळसे पाटील यांना अटक करण्यात यावी. |Marathi_M|other|7.453229
processed_mr_m_weather_01604.wav|याआधी इलावेनिल याच स्पर्धेत अपूर्वी चंदेला व अंजली भागवत यांनी ही उपलब्धी मिळवली आहे.|Marathi_M|other|8.080167
processed_mr_m_education_00726.wav|महाराष्ट्र राजपत्रित वैद्यकीय अधिकारी मॅग्मो संघटनेने असहकार आंदोलनाचा इशारा दिला आहे|Marathi_M|other|7.210667
processed_mr_m_health_03915.wav|मानसिक ताणतणाव, प्रवास, किरकोळ आजार इत्यादींनी सुद्धा बीजनिर्मिती पुढे मागे होऊ शकते. |Marathi_M|other|7.546104
processed_mr_m_politics_01821.wav|गर्दीचा फायदा घेऊन महिला अथवा मुलींना धक्का मारणाऱ्या मनचले मजनूंची आता काही खैर नाही|Marathi_M|other|7.488062
processed_mr_m_health_02220.wav|जर रुग्णाला धोका आहे, तर स्प्रेचा वापर करण्यापूर्वी घशातील द्रावणात एकच इंजेक्शन द्या|Marathi_M|other|6.536042
processed_mr_m_politics_01306.wav|जिल्हा परिषद प्राथमिक शिक्षकांच्या जिल्हांतर्गत बदल्यांचा सिलसिला पुन्हा सुरू होत आहे|Marathi_M|other|6.338667
processed_mr_m_health_03675.wav|मात्र डॉक्टरांच्या मते, शरीरात हिस्टामाइन आणि सेरोटोनिन या हार्मोन्समुळे वेदना वाढतात|Marathi_M|other|7.546104
processed_mr_m_health_01044.wav|कोवळ्या वयात झालेला आघात सहन न झाल्याने ह्या घटनेतील दूसरी मुलगी उपचारा दरम्यांन मेली|Marathi_M|other|7.197813
processed_mr_m_politics_00359.wav|समाजवादी पक्षाचे नेते अमरसिंह नेहमीच त्यांच्या पेज थ्री कल्चरमुळे चर्चेत राहिले आहेत.|Marathi_M|other|6.512187
processed_mr_m_education_00449.wav|अव्वाच्या सव्वा किंमतीच्या दरात ही औषधं विकली जात असल्याचा धक्कादायक प्रकार समोर आलाय|Marathi_M|other|6.698667
processed_mr_m_agri_01562.wav|पाने गुंडाळणार्‍या अळीचा प्रादुर्भाव झाल्यास शेतात पाणी बांधून ठेवावे व त्यानंतर पिकावरती दोन आडवा ओढत न्यावा त्यामुळे अळ्या पाण्यात पडतील|Marathi_M|other|9.600000
processed_mr_m_other_01699.wav|रेन्बो हायस्कूलची यंदा पहिलीच बॅच उत्तीर्ण झाली असून पहिल्या प्रयत्नांतच शंभर टक्के निकाल लागल्याचे समाधान शाळा प्रशासनाने व्यक्त केले आहे|Marathi_M|other|9.200000
processed_mr_m_finance_03275.wav|त्याविषयी नोटीस आली असल्यास आईंचे उत्पन्न हे करमाफ मर्यादेपेक्षा कमी आहे हे प्राप्तिकर विभागास लेखी कळवावे|Marathi_M|other|8.000000
processed_mr_m_education_03100.wav|लोअर परळ येथील ना म जोशी मार्ग येथे राहणाऱ्या जीवन भोसले यांनी पुस्तकांपासून सुदंर असा देखावा साकारला आहे.|Marathi_M|other|9.659125
processed_mr_m_finance_02701.wav|आपल्या गावात एखादी गुंतवणूक कंपनी येते आणि भरपूर व्याजदराचे आमिष दाखवून लोकांच्या लाखोंच्या ठेवी गोळा करते|Marathi_M|other|8.500000
processed_mr_m_agri_01596.wav|पाच  ऑक्टोबर ते दहा  ऑक्टोबर पर्यंत प्रत्येक कुटुंबाला वीस  लिटर फिल्टरचे मोफत पाणी देण्याचे ठरविण्यात आले|Marathi_M|other|7.400000
processed_mr_m_education_00359.wav|समजा राजांनी भीष्माची थट्टा आरंभलीच नसती तर पुढचा प्रकार करणे भीष्माला काहीसे जड गेले असते असे माझे मत आहे|Marathi_M|other|9.973333
processed_mr_m_general_01933.wav|असे बराच काळ युध्द नृत्य झाल्यावर महिषासुर आपले सर्व बळ एकवटून मोठ मोठ्या डरकाळ्या फोडीत महदेवीर उडी घालतो|Marathi_M|other|9.357271
processed_mr_m_other_00471.wav|आज केवळ माझ्या आईने जन्मच दिला नाही तर माझ्या मृत्यृला माघारी घालवले ,तीचे हे ऋण जन्मोजन्मी न फिटणारे आहेत|Marathi_M|other|8.000000
processed_mr_m_politics_03294.wav|खर्गेंच्या पाठीमागे बसलेले काँग्रेस खासदार ज्योतिरादित्य शिंदे यांनीही बारणेंच्या मागणीवर प्रतिसाद दर्शवला|Marathi_M|other|7.975688
processed_mr_m_politics_01421.wav|मात्र तरुण असलेला भारतीय वंशाच्या सिव्हिल इंजीनिअर विवेक चड्ढा यांनी सर्वाधिक दान देवून एक विक्रम केला आहे|Marathi_M|other|8.929375
processed_mr_m_other_03939.wav|त्यातील चीनच्या भिक्षुंनी आम्हाला धम्म सांगितला आणि त्याना वंदन करुण आम्ही आमच्या पुढच्या प्रवासाला निघालो|Marathi_M|other|6.895958
processed_mr_m_general_03257.wav|जर भावनाच संपल्या तर आपले सर्व सामाजिक स्वास्थ्य व समाज रचनाच बिघडून जाईल ही परिस्थितीच आज निर्माण होत आहे|Marathi_M|other|8.200000
processed_mr_m_weather_02343.wav|पूर्ण भरून त्याने अल्फॉन्सिन सोडले नाही तर संपूर्ण गावच्या समोर एक प्रवेशजोगी मुली म्हणून तिलाही उघड केले. |Marathi_M|other|8.347208
processed_mr_m_weather_01976.wav|बॉलिवूडचे जादुई जगत आणि त्यातील काही अप्रतिम माणसांना मानवंदना देण्यासाठी या पुरस्कारांचे आयोजन केले जाते. |Marathi_M|other|8.500000
processed_mr_m_education_01257.wav|त्यामुळे जेव्हा बिट्टांच्या सिनेमाची चर्चा सुरू झाली तेव्हा निर्मात्यांनी पहिल्यांदा अक्षय कुमारलाच निवडलं|Marathi_M|other|8.347208
processed_mr_m_other_00812.wav|वॉटर कलरचे बेसिक वॉशेस वापरुन चित्र काढायचा प्रयत्न करतोय थोड्क्यात चित्र सिम्प्लीफाय करायचा प्रयत्न करतोय|Marathi_M|other|7.975688
processed_mr_m_education_00539.wav|"अशा प्रकारचं वक्तव्य करायला सॅम पित्रोदांना लाज वाटायला हवी होती", असे सुनावत राहुल गांधी यांनी पित्रोदांना घरचा आहेर दिला आहे|Marathi_M|other|9.674667
processed_mr_m_agri_01326.wav|काळी मिरीच्या वेलास आधाराची आवश्यकता असल्यामुळे सध्या अस्तित्वात असलेल्या नारळ सुपारी चा झाडांवर वेल चढवून मिरी लागवड करता येते|Marathi_M|other|9.020583
processed_mr_m_politics_02834.wav|मुख्यमंत्री भूपेश बघेल यांनी आरशाच्या ऑर्डरची रिसिट ट्वटिरवर पोस्ट करुन लिहिले आहे की, मी तुम्हाला हा आरसा भेट म्हणून पाठवत आहे|Marathi_M|other|9.821667
processed_mr_m_finance_01898.wav|मायक्रो फायनान्स क्षेत्रात एक लाख कोटी रुपयांचे कर्ज असून यापैकी सात हजार कोटी रुपयांचे कर्ज माफ करण्याची मागणी करण्यात येत आहे|Marathi_M|other|8.892875
processed_mr_m_general_02034.wav|त्या अल्फ्रेडो च्या जादूने मी प्रत्येक वेळी "तोतो" बनतो आणि त्या खिडकीत उभा राहून बाहेरच्या भिंतीवर चित्रपट पाहण्याची मजा चाखतो|Marathi_M|other|7.987292
processed_mr_m_agri_02063.wav|ही मैत्रीण मुलीचे लग्न थाटात करतेय, कारण तिने तिच्या शेतात ठिबक आणि तुषार सिंचन वापरलेय आणि तिच्या हुशारीची फळे तिला मिळत आहेत. |Marathi_M|other|8.950917
processed_mr_m_finance_02620.wav|व्याजदर कमी होणे आणि पैसा खेळता राहणे, ही आपल्या देशाची गरज असून ती पूर्ण झाल्यास भारतीय अर्थव्यवस्था नवी झेप घेण्यास सज्ज होईल|Marathi_M|other|9.800000
processed_mr_m_finance_00263.wav|एखाद्या ग्रुपमधल्या एका व्यक्तीने जरी मेसेजिंग ऍप डाऊनलोड केला तरी, त्याच्या संपर्कातील आणखीन काही व्यक्ती हे ऍप डाऊनलोड करतात.|Marathi_M|other|9.786833
processed_mr_m_finance_02299.wav|जे मच्छीमार, गट अथवा सभासद नियमित कर्ज व व्याजाची रक्कम शासनास जमा करीत आहेत आणि त्यांच्या नावावर कोणतीही थकबाकी दिसून येत नाही|Marathi_M|other|9.299208
processed_mr_m_agri_02081.wav|जास्त लसूण खाल्ल्याने त्रास झाला तर माठातील थंडगार पाण्यात धने पावडर भिजवून ते पाणी गाळून थोड्या थोड्या वेळाच्या अंतराने पाजावे|Marathi_M|other|9.357271
processed_mr_m_health_01287.wav|हळदीचे मुख्य कार्य रक्त व त्वचेवर होत असल्याने शरीरातील रक्त शुद्धीसाठी तसेच विविध त्वचा विकारांवर सुज, लाली असताना हळद वापरतात|Marathi_M|other|9.972604
processed_mr_m_general_03188.wav|सर्कशीतला वाघ घेऊन एक रिंगमास्टर आणि ड्रायव्हर शूटिंगसाठी निघालेले असताना नुकत्याच बंद झालेल्या रस्त्यांमुळे चतुशृंगी जवळ अडकले|Marathi_M|other|9.368875
processed_mr_m_other_00508.wav|इतकेच कशाला जास्वंदीचे फुल  उलटे करून पाहिले तरी त्यात गणपतीचा आकार  दिसतो|Marathi_M|other|5.746562
processed_mr_m_politics_01245.wav|त्य़ानंतर सोमवारी समाजवादी पक्षाचे अध्यक्ष अखिलेश यादव यांना ते भेटणार आहेत|Marathi_M|other|6.187750
processed_mr_m_health_01753.wav|अश्रूंच्या मुळाशी शरीराला किंवा मनाला झालेली वेदना किंवा जखम कारणीभूत असते|Marathi_M|other|5.800000
processed_mr_m_health_01381.wav|त्याच्या काही चाचण्या केल्या असता त्याला गँगरिन नावाचा आजार झाल्याचे समजले|Marathi_M|other|4.800000
processed_mr_m_other_00226.wav|स्नबीला शेपूटच नाही हे बघून खारुताई स्नबीकडे बघून मोठमोठ्याने हसायला लागली|Marathi_M|other|7.046875
processed_mr_m_agri_00269.wav|या दरम्यान या हत्तींनी शेती व बागायती पिकांचे कोटय़वधी रुपयांचे नुकसान केले|Marathi_M|other|6.803083
processed_mr_m_health_01873.wav|डॉक्टर बर्मन यांनी पदवी आणि नावाचे लघुरूप वापरून डाबर कंपनीची सुरवात केली. |Marathi_M|other|5.800000
processed_mr_m_agri_00660.wav|शेतामध्ये नांगर फिरवत असताना एका नागिणीची तीन पिल्लं फाळामुळे चिरडून मेली.|Marathi_M|other|6.222583
processed_mr_m_health_01556.wav|विवाह रेषा ही हाताच्या पंजावर, करंगळीच्या खाली आणि हृदय रेषेच्या वरती असते|Marathi_M|other|6.245792
processed_mr_m_finance_02134.wav|अनुदान देण्याचा आघाडी सरकारचा निर्णय योग्यच होता, असे आता सगळ्यांनाच पटलंय|Marathi_M|other|6.600000
processed_mr_m_agri_03214.wav|छाटणी करताना सपाट किंवा बुंध्याकडे पाणी निथळून येईल, असा तिरकस काप देऊ नये|Marathi_M|other|5.688521
processed_mr_m_health_02906.wav|'माझ्या मुलीला ज्या वेदना झाल्या, त्याच वेदना त्या नराधमला व्हायला हव्यात'|Marathi_M|other|5.142854
processed_mr_m_agri_01628.wav|झाडावर लोंबणारी तपकिरी रंगाची ती फळे पाहून तर त्याला झाडाची पुरती ओळख पटली|Marathi_M|other|5.630458
processed_mr_m_agri_03238.wav|अश्याप्रकारे विविध फळे देणारे झाड विकसित करण्यासाठी किमान नऊ  वर्षे लागतात|Marathi_M|other|5.851063
processed_mr_m_other_02142.wav|कॅप्टन फिलिप्स टॉम हॅन्क्स व तो मुख्य पायरेट दोघांची कामे चांगली झाली आहेत|Marathi_M|other|5.258938
processed_mr_m_agri_03104.wav|भाजून झाल्यावर बाजूला ठेवून नॉनस्टीक पॅनमध्ये दोन  वाट्या पाणी उकळत ठेवावं|Marathi_M|other|5.282167
processed_mr_m_politics_01589.wav|केंद्रीय संरक्षण मंत्री ए के अँन्थोनी यांच्या हस्ते या शो चे उद्घाटन  झाले|Marathi_M|other|6.466375
processed_mr_m_weather_01092.wav|चांदीचे रंगाच्या एका अरुंद ओठाने लॅकोनिक थर्मॉसने उत्तीर्ण होणे कठिण असते.|Marathi_M|other|6.663750
processed_mr_m_agri_01749.wav|एका बकेटात पाणी घेऊन त्या पाण्यात पेपरमींट ऑईल अगदी थोड्या प्रमाणात टाकावे|Marathi_M|other|5.514375
processed_mr_m_politics_00725.wav|उद्या कामगार संघटना करणार 'भारत बंद' तुमच्या दैंनदिन जीवनावर होणार परिणाम.|Marathi_M|other|7.109375
processed_mr_m_finance_01411.wav|सार्वजनिक क्षेत्रातील बँका अधिक सक्षम बनविणे हा एक महत्त्वपूर्ण मुद्दा आहे|Marathi_M|other|5.305396
processed_mr_m_other_02867.wav|मिलिंदच्या मासेखाऊ पणजोबांनी निवट्यांचा निर्वंश केला अशी सत्यावर आधारलेली एक दंतकथा प्रचलित आहे|Marathi_M|other|7.592542
processed_mr_m_general_02751.wav|आंध्र प्रदेशातील श्रीहरिकोटा याठिकाणी असलेल्या सतीश धवन अवकाश तळावरून हा उपग्रह अवकाशात झेपावला|Marathi_M|other|8.173042
processed_mr_m_politics_02554.wav|या करारामुळे उभय देशांच्या संयुक्त संरक्षण क्षमता वृद्धिंगत होतील, असे ट्रम्प यांनी स्पष्ट केले|Marathi_M|other|8.904479
processed_mr_m_finance_01510.wav|महाराष्ट्रात राज्य सरकार जिल्हा परिषदेला जिल्ह्याच्या विकास कार्यासाठी किती टक्के अनुदान देते ?|Marathi_M|other|7.035271
processed_mr_m_agri_02592.wav|चांगली फळे खाण्यासाठी उपलब्ध व्हावीत या उद्देशाने आपण ही लागवड केलेली आहे, असे त्यांनी सांगितले|Marathi_M|other|6.900000
processed_mr_m_other_02012.wav|पाकिस्तानने केलेल्या हल्ल्यात जे शिख बांधव मृत्युमुखी पडले त्यांच्या बद्दल कृतज्ञता व्यक्त केली|Marathi_M|other|6.849521
processed_mr_m_politics_02431.wav|काळाच्या ओघात ही जागा छोटी झाली पण, लीनाकाकूंच्या हातची चव बदलली ना विद्यार्थ्यांची संख्या घटली|Marathi_M|other|8.133125
processed_mr_m_weather_00383.wav|श्रींचे विघ्नहर्ता रूप पाहून जगण्याची नवी उमेद व स्फूर्ती मिळाल्याचे अनेकांनी आवर्जून सांगितले.|Marathi_M|other|7.081708
processed_mr_m_agri_01143.wav|शेतकऱ्यांनी  फळझाडांची लागवड करताना रोपे विकत घ्यायची असतील तर नीट चौकशी करून ती घेतली पाहिजेत.|Marathi_M|other|7.604167
processed_mr_m_general_02112.wav|आता पर्यंत त्यांनी वीस  नाटक व पन्नास  चित्रपटात कला दिग्दर्शक म्हणून विविध सेटस्ची उभारणी केली|Marathi_M|other|6.536042
processed_mr_m_other_01642.wav|याशिवाय अर्धमगधी भाषेत तयार होत असलेल्या या चित्रपटात दोन्ही देशांतील कलाकारांनी अभिनय केला आहे|Marathi_M|other|7.766708
processed_mr_m_agri_01414.wav|अशा साधनांना कंपोस्टिंग असे म्हणतात, आणि कचरा प्रक्रिया करताना ते उत्कृष्ट खत म्हणून तयार करतात|Marathi_M|other|7.000000
processed_mr_m_agri_02231.wav|आपण लावलेल्या झेंडूंच्या माळांची फुले सुकल्यावर ती फुले शक्य असेल तर वाळवून बंद डब्यात ठेवावीत. |Marathi_M|other|7.100000
processed_mr_m_agri_01183.wav|श्रीलंकेत सर्वत्र लाल किंवा भुर्या रंगाची माती दिसते मात्र या भागात ही वेगळ्याच रंगाची माती आहे|Marathi_M|other|6.245792
processed_mr_m_other_01700.wav|परंतु चित्रव्यूह आणि चलचित्र व्यूह यामध्ये नुसते ताशेरे नसून चांगल्या कलेचे अभिजात नमुनेही आहेत|Marathi_M|other|7.836354
processed_mr_m_health_03464.wav|मात्र, काही बाळांत जन्मल्यावर हे छिद्र तसेच खुले राहते आणि दोन्ही बाजूचे रक्त एकत्रित होत राहते|Marathi_M|other|7.673813
processed_mr_m_other_00888.wav|देशभरात कोठेही जायचे आणि बॅग  लिफ्टींग करून गावी पोहोचायचे अशी त्यांची बॅग लिफ्टींगची पध्दत आहे|Marathi_M|other|7.174583
processed_mr_m_health_00773.wav|पण आजार वाढत गेला नि एके दिवशी निखिल वागळे भेटला तेव्हा म्हणाला की, अरे, मनोहर तुझी आठवण काढतोय|Marathi_M|other|7.488062
processed_mr_m_other_01385.wav|खाद्यसंस्कृती विषयातल्या एखाद्या तज्ज्ञाला घेऊन लोकांना या विशिष्ट मार्गाची पायी सफर घडवली जाते|Marathi_M|other|6.895958
processed_mr_m_general_01926.wav|कच्छ प्रदेशाची प्राचीन राजधानी भूज हिचे नाव भुजंग या सर्पाच्या संस्कृत नावावरून पडले आहे, म्हणे|Marathi_M|other|7.453229
processed_mr_m_education_02764.wav|आनंद महिन्द्रा यांनी हे देखील सांगितले की, शिल्पा यांना कुठल्याही प्रकारच्या चॅरीटीची गरज नाही.|Marathi_M|other|7.093333
processed_mr_m_general_00785.wav|तर यूरोपच्या दिशेने सेवा देण्याचे काम ब्रिटिश एअरवेज, लुफ्तान्सा, कॅथे पॅसिफिक या कंपन्या देतात|Marathi_M|other|7.151375
processed_mr_m_agri_02722.wav|या कालावधीत पाण्याची उपलब्धता न झाल्यास फूलगळ होते, शेंगा कमी लागतात आदीमुळे उत्पन्नात घट होते. |Marathi_M|other|7.952458
processed_mr_m_agri_02415.wav|सहसा पाणी वापरून भजाचे पीठ करतात पण पुष्कळ ठिकाणी दूध किंवा बियर वापरूनही हे पीठ तयार केले जाते|Marathi_M|other|7.000000
processed_mr_m_finance_00060.wav|भारतातील शहरी व अर्धशहरी भागांमधील लघु व्यवसाय व व्यक्तींनी आर्थिक सिस्टमकडे दुर्लक्ष केले आहे.|Marathi_M|other|8.010521
processed_mr_m_finance_01125.wav|लिपिक व लेख लिपिकांच्या ग्रेड वेतनात सुधारणा करुन समान पदनाम, समान काम समान वेतन आणि समान पदोन्नती असे टप्पे करणे. .|Marathi_M|other|9.659125
processed_mr_m_general_02160.wav|चित्रपट ही केवळ करमणूक नक्हे, ती अनेक अंगांनी तपासता येईल अशी कला आहे हे जागरूक वाचकाला या पुस्तकाच्या वाचनातून कळेल|Marathi_M|other|8.556188
processed_mr_m_weather_00492.wav|गौतम गंभीरनं हर्षुलच्या फोटोंचं कोलाज पोस्ट करत हर्षलनं दिल्लीचा चाहता बनावं अशा आशयाचं एक गमतीशीर ट्विटही केलं आहे.|Marathi_M|other|9.310833
processed_mr_m_weather_03837.wav|या महिलांमध्ये मॉडेल डियान्ड्रा, लेखिका इरा त्रिवेदी, पत्रकार मंदाकिनी गेहलोत आणि लेखिका इशिता यादव यांचा समावेश आहे|Marathi_M|other|9.159896
processed_mr_m_finance_02948.wav|पाचशे, हजारच्या नोटा रद्द केल्यानंतर आज बँका आणि काही एटीएम सुरू होणार, नोटा जमा करण्यासाठी लोकांच्या गर्दीची शक्यता|Marathi_M|other|8.765167
processed_mr_m_health_00568.wav|मग जर कुणी झाडफूंक, गंडा, ताबीज बांधून किंवा उपाय सांगून आजार बरा करत असेल तर साहजिकच आहे, लोक त्याच्या मागे धावणारच|Marathi_M|other|10.158354
processed_mr_m_general_00720.wav|सप्टेंबर दोन हजार सहा  पासून सुरू झालेल्या या मालिकेतून आतापर्यंत अनेक कलाकार व सेलिब्रिटींनी जोडीनं नृत्य सादर केलं|Marathi_M|other|8.741938
processed_mr_m_weather_01846.wav|त्या अनुषंगानं पृथ्वीची भ्रमणगती, उल्कांचं सध्याचं स्थान, चंद्राचं बदलतं गुरूत्वबल या सगळ्यांचा अभ्यासही सुरूच होता.|Marathi_M|other|9.577854
processed_mr_m_weather_02000.wav|नारायण राणे यांनी काही दिवसांपूर्वी उद्धव ठाकरेंनी केलेल्या टीकेला वांद्र्यांत येऊन उत्तर देणार असं विधान केले होते. |Marathi_M|other|8.451688
processed_mr_m_health_03472.wav|मधुमेहाचं निदान करताना साखरेचं रक्तातील व मूत्रातील प्रमाण पाहत असताना याचा इतरही लक्षणांकडे दुर्लक्ष करून चालत नाही|Marathi_M|other|9.200000
processed_mr_m_other_03140.wav|या कंपनीत फिनाईल इथाईल अल्कोहोल, स्टायरीन ऑक्साइड, मिथाईल पेंटीनन, सिनॅमिक अल्डीहाईड यांसारखी अनेक रसायने तयार होतात|Marathi_M|other|9.972604
processed_mr_m_agri_02179.wav|महाराष्ट्राच्या धर्तीवर पडलेले पाणी अडविले तर महाराष्ट्र दुष्काळमुक्त झाल्याशिवाय राहणार नाही असे छगन भुजबळ म्हणाले. |Marathi_M|other|9.000000
processed_mr_m_health_03858.wav|पुरुषांना स्तनाचा कर्करोग होत नाही, हा समज चुकीचा आहे. स्तनाजवळील जागेत झालेल्या कोणत्याही बदलाकडे दुर्लक्ष करू नये.|Marathi_M|other|8.498125
processed_mr_m_other_04139.wav|सूचना आणि प्रसारण मंत्री स्मृती ईराणी यांनी या मालिकेला ब्रॉडकास्टिंग कंटेंट कम्प्लेंट्स बीसीसीस कडे पुढे पाठवले आहे|Marathi_M|other|10.181583
processed_mr_m_agri_01994.wav|या यंत्रांचा वापर केल्यास फळे शेतातून गाडीमध्ये चढवणे किंवा एका यंत्रापासून दुसर्‍या यंत्रापर्यंत नेण्यासाठी लागणारे मजूरबळ कमी करता येते|Marathi_M|other|9.543021
processed_mr_m_politics_01025.wav|त्यातच त्यांनी काँग्रेसलाही चार हात दूर ठेवल्याने मतांची मोठी विभागणी झाल्याने चंद्राबाबूंना फटका बसत असल्याच मत अनेकांनी व्यक्त केले आहे|Marathi_M|other|9.937771
processed_mr_m_finance_02343.wav|याचा फायदा गटाला होतो प्रत्येक विभागातील मिळणारी रक्कम पहिल्यांदा कर्जाच्या हप्त्याची रक्कम म्हणून दिली जाते त्यानंतर उर्वरित रक्कम प्रत्येकाला समान दिली जाते |Marathi_M|other|10.146750
processed_mr_m_other_03530.wav|साधूजन ज्याप्रमाणे निंदेचा त्याग करतात त्याप्रमाणे या अहंकारी गर्विष्ठ रुक्मीला रुक्मिणीने दूर ठेवले होते|Marathi_M|other|7.900000
processed_mr_m_general_00290.wav|त्यात फॉस्फरस, कॅल्शियम, पोटॅशियम आणि, आणि तांबे व गंधरस आणि क्रोमियम व इतर अनेक घटक, टेबल ओळखले घटक आहेत|Marathi_M|other|10.123521
processed_mr_m_finance_00776.wav|त्यात्या ठिकाणी जादा किंमत आकारून विकल्या जात असलेल्या पाण्याच्या बाटल्या, शीतपेये इत्यादी वस्तू कार्यकर्त्यांनी विकत घेतल्या.|Marathi_M|other|8.509750
processed_mr_m_other_00604.wav|माझे हात माझ्या धन्याच्या तस्बिरी म्होरं आपसूक जोडलं गेलं आणि ओठातून शब्द बाहेर पडले|Marathi_M|other|6.756625
processed_mr_m_weather_03836.wav|त्यांनी त्या विंडो वाइंडरची संपूर्ण असेम्ब्ली बदलली आणि मला तीन हजार रुपये बिल लावले|Marathi_M|other|5.943937
processed_mr_m_finance_00459.wav|ग्रॉस बजेटरी सपोर्ट किंवा जीबीएस म्हणून ओळखल्या जाणाऱ्या सरकारी साहाय्यामध्ये कर वसुली आणि अन्य महसुली उत्पन्नाचा समावेश होतो.|Marathi_M|other|10.169958
processed_mr_m_health_01231.wav|सर्दी विषयक काही औषधे आपल्याला विना डॉक्टरांच्या सल्ल्याने किंवा चिट्ठीने मिळू शकतात|Marathi_M|other|5.804625
processed_mr_m_health_03431.wav|जर तुम्हाला वेरीकोस वेन्सची समस्या असेल तर त्यामुळं कोलेजीन पेशी कमजोर व लवचिक होतात|Marathi_M|other|7.100000
processed_mr_m_education_01090.wav|अव्नीने एका घोड्याची शिकार केली तर तिने अपराध केल्यासारखे सर्वत्र चर्चा केली जात आहे|Marathi_M|other|6.559271
processed_mr_m_politics_01458.wav|ईथल्या स्थानिक भारतीय लोकांचे प्रॉब्लेम अमेरिकन, ब्रिटिश, कनैडियन सरकारला कळ्त नाहीत|Marathi_M|other|6.582479
processed_mr_m_general_01305.wav|मध्ये सीआरझेड कायद्याचे उल्लंघन करून बिल्डर फौजान सुसे याने तळ अधिक तीन मजले अशी लोड बेअरिंग इमारत बांधली|Marathi_M|other|8.700000
processed_mr_m_health_02464.wav|काही जनुके अपस्मार होण्यास कारणीभूत असतात, तर काही जनुकांमुळे ठराविक बाह्य परिस्थितीत रुग्णाला झटके येतात|Marathi_M|other|7.975688
processed_mr_m_politics_01912.wav|तीन हजार वर्षांपूर्वी ज्यांचे शासन होते ते राजे दुसरे राम्सेस ह्यांची ती मूर्ती होती|Marathi_M|other|7.232646
processed_mr_m_finance_01436.wav|सरकारी वेतन आणि बचतीवर मिळणारे व्याज हे नरेंद्र मोदींचे उत्पन्नाचे मुख्य स्त्रोत आहे|Marathi_M|other|6.100000
processed_mr_m_general_02217.wav|पोलीस चकमकीत प्रियांकावर गँगरेप करणारे व तिची हत्या करणारे चारही नराधम ठार झाले म्हणून जनतेने जल्लोश केला|Marathi_M|other|8.625833
processed_mr_m_health_02133.wav|डाएटच्या बरोबरीने आहारात सोडीयमचे प्रमाण कमी केले तर रक्तदाब याहीपेक्षा कमी होऊ शकतो|Marathi_M|other|6.686979
processed_mr_m_weather_01132.wav|अशा हजारो स्त्रियांचं मूक आक्रंदन आपल्या आजच्या स्वतंत्र विचारांच्या पाठीमागे काळ्या ढगासारखं लपलेलं आहे.|Marathi_M|other|8.200000
processed_mr_m_health_02009.wav|ज्यांना उच्च दर्जाचा मेंदू आणि सौंदर्यदृष्टी मिळाले आहेत अशा लोकांवर मंदबुद्धी जळतात|Marathi_M|other|7.000000
processed_mr_m_agri_00051.wav|उपासाचे थालीपीठं करतांना हे पीठ बाकी पिठांत मिसळून त्यात किसलेला बटाटा वगैरे जिन्नस घालून थालीपीठं करायची|Marathi_M|other|9.020583
processed_mr_m_education_03236.wav|त्यामुळे अग्निशमन दलासाठी इस्रायली तंत्रज्ञानाच्या कॅप्सुल लिफ्ट खरेदी करण्याची मागणी भाजपाच्या वतीने सोमवारी करण्यात आली आहे.|Marathi_M|other|9.171500
processed_mr_m_general_01534.wav|चिक्या आणि त्याच्या साथीदारांनी सतरा  जून रोजी सनी यादव यांना मध्यरात्री त्यांच्या दुकानात जाऊन तीक्ष्ण शस्त्रांनी हल्ला चढवला|Marathi_M|other|8.600000
processed_mr_m_finance_03481.wav|सहकारी बँका कायमच्या बंद करून स्मॉल फायनान्स बँका सुरू करण्याची संबंधितांची चाल अधिक वेगवान बनत चालली आहे|Marathi_M|other|8.672271
processed_mr_m_agri_03062.wav|मूर्तीचे विसर्जन झाडे लावायच्या कुंडीत केल्यानंतर मूर्तीतील माती कुंडीतल्या मातीत मिसळून जाते व झाड उगवते|Marathi_M|other|7.964062
processed_mr_m_agri_00893.wav|मोठ्या आकाराच्या पेवात सव्वादोनशे ते अडीचशे पोती अर्थात दोनअडीच हजार किलो हळद मावते.|Marathi_M|other|7.116542
processed_mr_m_general_02638.wav|नेहमी सत्याचाच विजय होतो आणि सत्य म्हणजे सद्भावना आणि ही सद्भावना पदरी बाळगणारा समाज हाच सुष्ट समाज असतो. |Marathi_M|other|8.695500
processed_mr_m_finance_02581.wav|स्वच्छ भारताच्या नावाखाली इतका कर गोळा केलात, कुठे आहे तो पैसा?|Marathi_M|other|4.608792
processed_mr_m_other_01666.wav|च्या दशकात इथिओपिया या आफ्रिकन देशात ज्युंवर अत्याचार झाले होते|Marathi_M|other|5.015146
processed_mr_m_health_00533.wav|हवेतील बाष्पकणांवर स्वार होऊन किंवा धूलिकणांस चिकटून साथीच्या आजारांचे विषाणू पसरतात|Marathi_M|other|6.826292
processed_mr_m_finance_03251.wav|तसेच या सोसायटीत कोट्यवधींची ठेव असलेल्या कुदनूरच्या एका जवानाच्या घरावरही प्राप्तिकर विभागाने छापा टाकला|Marathi_M|other|8.300000
processed_mr_m_agri_03416.wav|चारसूत्री पद्धतीने भात लागवड व सेंद्रिय खतांचा वापर करून भात पिक स्पर्धेत तालुक्यात प्रथम क्रमांक मिळविला|Marathi_M|other|7.800000
processed_mr_m_other_04058.wav|कुंभवडे गावचे कुंभजाई हे मुख्य दैवत असून शिवलिंगाचे ते एक महन्मंगल स्वयंभू स्थान आहे|Marathi_M|other|6.700000
processed_mr_m_education_01995.wav|अशा प्रकारची बचावगृह वा सायक्लोन सेंटर्स ओडिशा आणि आंध्रच्या किनाऱ्यावर बऱ्याच ठिकाणी उभारण्यात आली आहेत.|Marathi_M|other|9.043792
processed_mr_m_finance_00350.wav|त्यांच्यासाठी वार्षिक सहल, भत्ते, विमा योजना या सगळ्या गोष्टी मंजिरी आणि आर्डे कुटुंबीय आपुलकीने पुरवतात.|Marathi_M|other|9.043792
processed_mr_m_finance_01861.wav|डेअरी उत्पादन, ईकॉमर्स आणि प्रत्यक्ष गुंतवणूक या तीन मुद्यांवर सहमती होऊ शकलेली नाही|Marathi_M|other|6.400000
processed_mr_m_other_01846.wav|माझं नावचं सुंदर आहे, तेव्हा मला त्याच नावाने आयडी घ्यावा वाटला|Marathi_M|other|5.500000
processed_mr_m_health_00721.wav|रवींद्रची कवटी फुटून मेंदू बाहेर पडल्याचे आपण पाहिले आणि जिवाच्या आकांताने पळत सुटलो|Marathi_M|other|6.559271
processed_mr_m_agri_03372.wav|यावेळी बोलताना जिल्हा अधीक्षक कृषी अधिकारी संतोष आळसे यांनी बांबू हे चांगले पर्यायी पीक असल्याचे सांगितले|Marathi_M|other|8.400000
processed_mr_m_finance_03061.wav|राज्यातील सोळा  जिल्ह्यांचे दरडोई उत्पन्न देशाच्या दरडोई उत्पन्नापेक्षा कमी झाले आहे|Marathi_M|other|6.350292
processed_mr_m_health_01314.wav|अगदी म्हटलंच तर नववीत असताना झालेली कावीळ आणि अगदी अलीकडे झालेले मणक्यांचे ऑपरेशन एवढीच काय ती संकटं आली. |Marathi_M|other|7.766708
processed_mr_m_agri_03454.wav|मध गोळा करणारे टेंभे घेऊन जातात आणि काम झाल्यावर ते तसेच फेकतात|Marathi_M|other|5.154458
processed_mr_m_general_02191.wav|आतीलपेठ मठात व रात्री भायलीपेठ येथील गुरूफंड ट्रस्ट येथे अशा दोन संगीत मैफिली झाल्या|Marathi_M|other|7.058500
processed_mr_m_general_01901.wav|तेथून संगीत शिक्षणासाठी मुंबई, इंदूर, उज्जैन, वाराणसी असा त्यांचा प्रवास चालू राहिला|Marathi_M|other|6.373500
processed_mr_m_education_00806.wav|ब्लॅक सी बायोस्फीयर रिझर्वचा विशेष अभिमान, येथे सादर करण्यात येणारा विविध प्रकार आहे|Marathi_M|other|7.104000
processed_mr_m_other_00521.wav|पण काय खरंच आंबाडा बांधल्याने सर्व्हायकल स्पॉंडेलिसिस वाढतो का?|Marathi_M|other|6.222583
processed_mr_m_health_00919.wav|कॉफीमध्ये असलेले कॅफिन उर्जेचे उत्तम स्रोत आहे, त्यामुळे कॉफीच्या सेवनाने शरीरातील उर्जा टिकून रहाते आणि मेंदू व मन सजग राहतात|Marathi_M|other|9.914542
processed_mr_m_politics_01056.wav|कुर्डुसचे सरपंच अनंता पाटील, तलाठी वावेकर यांनी ग्रामस्थांसह जावून पूलाची पाहणी केली|Marathi_M|other|7.662208
processed_mr_m_agri_02195.wav|बोडके यांनी सौर कृषी पंपाचा वापर करुन आपली बागायती शेती फुलविली|Marathi_M|other|5.444708
processed_mr_m_general_00553.wav|त्यांच्या कादंबरी, लघुकथा आणि कविता खूपच गाजल्या त्या त्यातील संकल्पनाच्या ऊंचींसाठी|Marathi_M|other|7.023667
processed_mr_m_education_00808.wav|संबधित अधिका्यांचे दोन चार इन्क्रिमेंट रोखले गेले की भविष्यात असे प्रकार घडणार नाहीत|Marathi_M|other|6.592000
processed_mr_m_general_02202.wav|प्रत्येक मजल्यावर एकूण चार फ्लॅट होते, पण पॅसेजची रचना अशी वैशिष्ट्यपूर्ण केली होती की कोणत्याही फ्लॅटमधून दुसर्‍या फ्लॅटचं प्रवेशद्वार दिसत नव्हतं|Marathi_M|other|10.000000
processed_mr_m_finance_00514.wav|जर तुम्ही दीर्घ कालासाठी काही उद्देशाने गुंतवणूक करत असाल तर ग्रोथ पर्याय योग्य आहे.|Marathi_M|other|7.476458
processed_mr_m_health_03545.wav|डेंग्यू रुग्णाच्या रक्तातील ताप एडीस इजिप्ती हा डास चावल्याने एकाकडून दुसयाकडे पसरतो|Marathi_M|other|6.733417
processed_mr_m_general_00777.wav|प्रबोधन फिल्मस् व सवाई मार्तंड फिल्मस् निर्मित छत्रपती शासन हा चित्रपट तयार केला आहे|Marathi_M|other|7.847979
processed_mr_m_health_01275.wav|मन, मेंदू आणि मनगटाचा मेळ झाला की, पुढच्याला आस्मान दाखवता येतं|Marathi_M|other|5.200896
processed_mr_m_agri_02237.wav|हे खत तयार करण्यासाठी इंदोर पद्धत, बंगलोर पद्धत, सुपर कंपोस्ट खत, नॅडेप पद्धत इत्यादी पद्धतींचा वापर होतो|Marathi_M|other|9.531417
processed_mr_m_finance_02050.wav|लघु, मध्यम उद्योगक्षेत्र देशाची अर्थव्यवस्था मजबूत करण्यात महत्त्वाची भूमिका बजावतात|Marathi_M|other|6.071646
processed_mr_m_health_01290.wav|डॉक्टर आणि अधिष्ठातांच्या वरद हस्तामुळे तर हे सर्व होत नाही ना?|Marathi_M|other|4.887437
processed_mr_m_politics_00657.wav|खान्देश विकास आघाडीचे नितीन लढ्ढा यांनी राजीनामा दिल्यामुळे ही जागा रिक्त झाली होती.|Marathi_M|other|6.710187
processed_mr_m_other_01303.wav|भारतातून द्राक्ष आयात करण्यासाठी चीन उत्सूक असून, या बैठकीत त्यावर शिक्कामोर्तब झालं|Marathi_M|other|7.046875
processed_mr_m_general_01528.wav|याच वेळी या बसची डाव्या बाजूची चाके रस्त्याच्या खाली उतरून बस पूर्णपणे खड्डयात उलटली|Marathi_M|other|6.152917
processed_mr_m_other_00440.wav|मर्ढे येथील समर्थ रामदास स्वामींनी स्थापन केलेल्या सिध्दांमृत मठामध्ये बा सी मर्ढेकर यांची मूळ वास्तू आहे|Marathi_M|other|7.900000
processed_mr_m_agri_00882.wav|भाजप आणि संघाशी जवळीक असलेल्या टालाटुले नावाच्या कापूस व्यापारयाने शेतकऱ्यांचे कापूस खरेदीचे पैसे बुडवले.|Marathi_M|other|8.265937
processed_mr_m_other_01355.wav|कायद्याच्या चौकटीत वर्षोनुवर्षे चालणा्या या प्रकरणांची लोकांना नंतर आठवणही राहत नाही|Marathi_M|other|6.300000
processed_mr_m_finance_00355.wav|उज्ज्वला योजनेतून ज्या कुटुंबांना गॅसचा पुरवठा करण्यात आला आहे त्यांना त्यांच्या बँक खात्यात अनुदान जमा होत नसल्याच्या तक्रारी येत आहेत.|Marathi_M|other|9.543021
processed_mr_m_agri_02317.wav|हे सारे करत असताना जमिनीतली माती गांडुळाच्या पोटातून काही प्रक्रिया होऊन विष्ठेच्या रूपाने पुन्हा बाहेर पडते आणि आयताच खत जमिनीला मिळतो. |Marathi_M|other|9.900000
processed_mr_m_other_01722.wav|परवाच रात्री अजित कामतच्या शरीरात प्रवेश केल्या केल्या काका थोरातने अनेक वर्षांपासून न भागलेली भूक भागवण्याचा अश्लाघ्य प्रयत्न केला होता|Marathi_M|other|9.461750
processed_mr_m_weather_03118.wav|वेस्टर्न कोल फिल्ड्स लिमिटेडच्या तेलवासा व जुना कुनाडा खाणीत झालेल्या दोन अपघातांनी कामगारांच्या सुरक्षेचा मुद्दा पुन्हा ऐरणीवर आला आहे.|Marathi_M|other|9.856500
processed_mr_m_finance_01274.wav|हलाखीची स्थिती असलेल्या क्षेत्रामध्ये नैसर्गिक आपत्तीवेळी, पूर्वस्थिती येईपर्यंत सर्व कर्जाची वसुली स्थगित करून त्यावरील व्याज माफ करावे|Marathi_M|other|10.042250
processed_mr_m_general_01968.wav|मात्र आर्ट ऑफ लिव्हींगचे प्रमुख व आध्यात्मिक गुरू श्रीश्री रविशंकर यांनी हे गांव दत्तक घेतले व त्याचा कायापालट केला|Marathi_M|other|9.206333
processed_mr_m_politics_03076.wav|इजिप्तमध्ये वीस वर्षांपूर्वी रोनाल्डिन्होच्या ब्राझील संघाने कुमारांची विश्वचषक स्पर्धा जिंकण्याची किमया साधली होती|Marathi_M|other|8.602625
processed_mr_m_education_02187.wav|विदर्भाला एक वेगळे राज्य म्हणून विकसित करण्याची इच्छा लोकनायक बापुजी अनले आणि बृजलाल बियाणी यांनी व्यक्त केली होती.|Marathi_M|other|9.670729
processed_mr_m_finance_01649.wav|यामुळे मालमत्तांचे प्रत्यक्ष सर्वेक्षण करून घरपट्टी वसूल करण्याचा आदेश महसूल विभागाच्या अधिकायांना देण्यात आला आहे. |Marathi_M|other|8.532958
processed_mr_m_health_03922.wav|या आयनांमुळे पुरुषबीजांची हानी होते. तसेच गर्भाशय आणि ग्रीवेतील अनेक स्राव बदलतात. हे बदल गर्भधारणेला अनुकूल नसतात.|Marathi_M|other|9.600000
processed_mr_m_weather_01497.wav|अभिनेत्री मौनी रॉयच्या या फोटोंवर अभिनेत्री मंदिरा बेदी, शमिता शेट्टी, आश्का गोराडिया आणि अदा खानने कमेंट केली आहे.|Marathi_M|other|9.856500
processed_mr_m_weather_02382.wav|याआधी या प्रकरणात संशयित म्हणून जियाचा बॉयफ्रेण्ड आणि आदित्य पांचोलीचा मुलगा सुरज पांचोलीलाही अटक करण्यात आली होती.|Marathi_M|other|9.600000
processed_mr_m_general_03003.wav|पवना धरण उजवीकडे ठेवत थोढ्या चढाईवर आलो की, पवना धरणाच्या जलाशयात पाय सोडून बसलेला तुंग किल्ला आपले लक्ष वेधून घेतो|Marathi_M|other|9.415313
processed_mr_m_education_02240.wav|शिवाजी महाराजांच्या वास्तव्याच्या खुणा सांगणारे तानाजी मालुसरे यांचे जन्मगाव गोडवली टेबल लॅंडच्या कुशीत पहुडले आहे.|Marathi_M|other|10.065479
processed_mr_m_education_02382.wav|त्या बुध्दिमान प्रजापतीच्या गात्रांपासून जीवात्मे निर्माण झाले ज्यांच्याविषयी मी आधी उल्लेख केला आहे, तसेच ते होते.|Marathi_M|other|9.276000
processed_mr_m_education_01470.wav|नरेंद्र बल्लाळ सभागृहात महाराष्ट्र्राचे आराध्य दैवत छत्रपती शिवाजी महाराज यांच्या प्रतिमेस पुष्पहार अर्पण करून झाली|Marathi_M|other|9.508208
processed_mr_m_other_00284.wav|त्याने त्यांना घरात बोलावले, गाईचे ताजे दूध सेवन करण्याची विनंती केली आणि त्यांना सांगितले की माझे नाव फुंत्सोग आहे|Marathi_M|other|9.300000
processed_mr_m_weather_03983.wav|एकबोटेना आतार्पंत का अटक केली नाही, या प्रश्नावर महाराष्ट्र सरकारने हास्यास्पद उत्तर दिले होते|Marathi_M|other|6.895958
processed_mr_m_health_03395.wav|ज्या व्यक्तीला ब्रेनडेड घोषित केलेलं असतं त्या माणसाचंच हृदय दुसया माणसाच्या शरीरात बसवता येतं|Marathi_M|other|7.100000
processed_mr_m_education_03295.wav|तरी जर्ही सिदोजी निवर्तलिया उपेरी त्याचे पोटीचा पुत्र असतां पुताईनें पाळकपुत्र कृष्णाजी घेतला.|Marathi_M|other|9.441250
processed_mr_m_politics_00553.wav|त्यांच्या अटकेला भारीप नेते प्रकाश आंबेडकर, आनंद पटवर्धन, कॉम्रेड प्रकाश रेड्डींनी विरोध केला.|Marathi_M|other|7.348750
processed_mr_m_other_01736.wav|केंद्रीय भाजप सरकार गोव्याचा प्रश्नाकडे दुलर्क्ष केल्याने हा खाण बंदीचा विषय अजून सुटलेला नाही|Marathi_M|other|7.151375
processed_mr_m_general_00625.wav|राष्ट्रसंत तथा राजकीय गुरू म्हणून ख्याती असलेल्या भय्यूजी महाराज यांचं व्यक्तित्वही याच घडणीतल|Marathi_M|other|7.580938
processed_mr_m_education_00799.wav|वधूवर संशोधन मंडळात पोरगा पूर्णपणे निर्व्यसनी आहे, हेच वाचून मी आईबाबांना पुढे जा म्हणाले होते|Marathi_M|other|8.021333
processed_mr_m_health_00998.wav|हे  ब्लेड जर पोटात गेले असते , तर त्याचे किती गंभीर परिणाम झाले असते, याचा विचार न केलेलाच बरा|Marathi_M|other|7.221042
processed_mr_m_weather_01678.wav|धवनने उमेश यादवच्या चेंडूवर उत्तूंग फटका मारण्याच्या प्रयत्नात यष्टीमागे उत्थप्पाकडे झेल दिला.|Marathi_M|other|6.872729
processed_mr_m_health_01488.wav|पाठीला लावण्यासाठी म्हणून कॅप्टन हेगडेने एक मलम दिले होते आणि काही गोळ्या लिहून दिल्या होत्या. |Marathi_M|other|6.385104
processed_mr_m_other_00274.wav|तर सिद्धी हरिश्चंद्र हरेकर, हरिश्चंद्र शंकर हरेकर, हर्षला हरिश्चंद्र हेरेकर, हे जखमी झाले आहेत|Marathi_M|other|8.567792
processed_mr_m_health_01448.wav|ही आपल्या सर्वांसाठी एक लाजीरवाणी गोष्ट आहे की, आजाराला प्रतिबंध करणं शक्य असूनही आपण कमी पडलो|Marathi_M|other|7.464833
processed_mr_m_agri_02863.wav|त्यानंतर काचेतून मिळणारा सूर्यप्रकाश, माती व काचेवर जमा होणारे बाष्प यावर ही झाडे जिवंत राहतात|Marathi_M|other|8.200000
processed_mr_m_weather_00761.wav|पूर्वीच्या प्लास्टिकच्या वेताच्या खुर्च्या बदलून हळूहळू फोमच्या खुर्च्या वापरल्या जाऊ लागल्या. |Marathi_M|other|5.900000
processed_mr_m_politics_00822.wav|लिफ्टचा वायर रोप तुटून लिफ्ट सेफ्टि वायर रोपवर अडकली होती व दोघे तरुण भेदरलेल्या स्थितीत होते.|Marathi_M|other|8.115000
processed_mr_m_health_01495.wav|प्रारंभिक टप्प्यात, हे रक्त पेशी नष्ट झाल्यामुळे बनलेल्या पदार्थांच्या विषारी प्रभावामुळे होते|Marathi_M|other|6.400000
processed_mr_m_agri_01290.wav|साल काढून आंबा कापून चमचाने कुस्करून घेऊन त्यात रवा टाका आणि मग त्यात तो भिजेल एवढे पाणी टाका. |Marathi_M|other|6.977229
processed_mr_m_health_00229.wav|अशा वेळेस स्टीरॉइड्स औषधे जास्त काळ अथवा जास्त प्रमाणात दिली गेली, तर शरीरातले कॉर्टिसॉल वाढते|Marathi_M|other|7.987292
processed_mr_m_education_00374.wav|ही चर्चा अनेक वर्षं सुरू आहे आणि सुप्रीम कोर्टानेही याबदद्लची स्पष्टता आणण्याचे आदेश दिले होते|Marathi_M|other|7.498667
processed_mr_m_politics_03259.wav|कोपरी पूर्व येथून सुटणाऱ्या बसेस या कोपरी रेल्वे ब्रीजमार्गे सर्व्हिस रोडने इच्छित स्थळी जातील|Marathi_M|other|6.954000
processed_mr_m_health_01999.wav|स्वतंत्र झालेल्या देशांनी दुष्काळातले आणि रोगांच्या साथींमुळे होणारे मृत्यू टाळण्यात यश मिळवले|Marathi_M|other|6.100000
processed_mr_m_other_00208.wav|इतर वाचकांपैकी काही खर्रेखुर्रे उजवे धर्मप्रिय आहेत तर काही खर्रेखुर्रे डावे धर्मद्वेष्टे आहेत|Marathi_M|other|7.755083
processed_mr_m_education_02932.wav|विकत घेतलेल्या गाडीचा मेन्टेनन्स् करताना आपण अगदी वेळापत्रक पाळणे, पैसे मोजणे असा प्रकार करतो.|Marathi_M|other|8.254312
processed_mr_m_health_01126.wav|पण मृगापेक्षाही ती पहिल्या पावसाच्या स्पर्शात जेवढी हरकून जाते की तिच्या साऱ्या  वेदना थांबतात|Marathi_M|other|6.988833
processed_mr_m_finance_00521.wav|एकूण व्याज दर वाढल्याने गृह, वाहन कर्ज घेणाऱ्यांच्या हप्त्यावर वाढलेल्या व्याजदराचा बोजा पडतो.|Marathi_M|other|8.115000
processed_mr_m_politics_01419.wav|प्योर स्कॉट बेरेल ऑफ द ईयर पुरस्कार जिंकणारी किएला जगातील एकमेव महिला आहे|Marathi_M|other|7.406792
processed_mr_m_agri_02646.wav|त्यात अर्धी वाटी दूध आणि योग्य प्रमाणात पाणी घालून मिश्रण एकजीव करुन घ्या|Marathi_M|other|5.500000
processed_mr_m_weather_00471.wav|बिल्डरचे क्रौर्य आणि तो मानवी मूल्यांचा करत असलेला चुराडा मन विषण्ण करतो.|Marathi_M|other|5.827833
processed_mr_m_finance_00762.wav|हे सुखमूर्ती गुरुराया, तुझ्यासाठी आसुसलेल्या माझी ही तृष्णा तूच पूर्ण कर.|Marathi_M|other|6.094875
processed_mr_m_education_01022.wav|पाहुयात ती कोणती पाच ब्रह्मास्त्रं आहेत, जी हिंदुस्थानी सैन्याची शान आहेत|Marathi_M|other|6.314667
processed_mr_m_politics_01066.wav|नाट्य संमेलनाच्या अध्यक्ष पदासाठी श्री प्रेमानंद गज्वी हे एक उमेदवार आहेत|Marathi_M|other|6.327063
processed_mr_m_agri_02560.wav|खत मुळांच्या सान्निध्यात दिले जाते, त्यामुळे ते पिकास त्वरित उपलब्ध होते. |Marathi_M|other|5.317000
processed_mr_m_weather_01357.wav|पण आपण किती दिवस असे वाक्प्रचार पोपटपंची केल्याप्रमाणे बोलत राहणार आहोत ?|Marathi_M|other|5.595646
processed_mr_m_health_03919.wav|मुलाला अंगावर पाजण्याच्या क्रियेमुळे प्रोलॅक्टिन हे संप्रेरक स्रवत राहते. |Marathi_M|other|5.676896
processed_mr_m_other_01188.wav|त्यानंतर ते दोघे नैंनिताल, मनाली, लंडन अशा विविध ठिकाणी फिरायला गेले होते|Marathi_M|other|6.106479
processed_mr_m_weather_03028.wav|तुमचे समविचारी, समकार्यी त्यांची दखल सर्वांनी घ्यावी हा अट्टाहास चूक आहे.|Marathi_M|other|6.361896
processed_mr_m_weather_04046.wav|धावपटू यवतेश्वर डोंगरातील घाट चढत असताना सातारकर त्यांना चिअरअप करत होते.|Marathi_M|other|6.083250
processed_mr_m_health_03357.wav|हा आजार असून तो मुख्यत्वे वयाच्या चाळीस  ते पन्नास  वर्षांनंतर आढळून येतो|Marathi_M|other|5.769792
processed_mr_m_other_01944.wav|या घटनेची माहिती मिळताच अग्मिशमन दलाच्या सात गाड्या घटनास्थळी दाखल झाल्या|Marathi_M|other|5.500000
processed_mr_m_agri_02584.wav|यामुळे पाण्याचे स्त्रोत दुषित होत आहे तसेच माती व हवा ही प्रदूषित होत आहे|Marathi_M|other|6.686979
processed_mr_m_politics_01215.wav|कारण शेवटी ही राज्ये दारिद्र्य आणि सामाजिक विषमतेने ग्रासलेली राज्ये आहेत|Marathi_M|other|5.282167
processed_mr_m_health_00761.wav|तेथे चिरंजीवी ब्लड बँकेत शैलेशच्या सर्व प्रकारच्या तपासण्या करून अनुकूलता सिद्ध झाल्यावर शैलेशने रक्त व पेशी प्लेट्स दान केले|Marathi_M|other|10.193188
processed_mr_m_agri_02789.wav|परंतु सगळीच फळे एकत्र करून खाल्ल्याने फार फायदा होतो असे नाही तर निरनिराळ्या गुणधर्माची फळे एकत्र केल्यामुळे उलट नुकसानच होते|Marathi_M|other|9.972604
processed_mr_m_agri_01030.wav|वेस्ट इंडिज, मेक्सिको, जमेका, इक्वेडोर, अमेरिकेच्या अनेक भागातही ही केळी पिकविली जातात तर भारतात केरळ राज्यात ही केळी मिळतात.|Marathi_M|other|9.953125
processed_mr_m_general_02389.wav|"एक सांगायच"  हा लोकेश गुप्ते यांचा चित्रपट सुद्धा काल प्रदर्शित झाला असून सुबोधने ह्या चित्रपटाला देखील शुभेच्छा दिल्या आहेत|Marathi_M|other|8.985750
processed_mr_m_politics_00644.wav|संपूर्ण महिला कर्मचारी संचालित असलेल्या या माटुंगा रेल्वे स्थानकाचा लिम्का बुक ऑफ वर्ल्ड रेकॉर्डमध्ये समावेश करण्यात आला आहे.|Marathi_M|other|9.043125
processed_mr_m_general_02275.wav|कमल हासनची लेखनाची समज कमी असल्याने जेव्हा कमल हासनने लिखाण केले तेव्हा तेव्हा त्याचे चित्रपट फ्लॉप ठरले |Marathi_M|other|8.149833
processed_mr_m_weather_04161.wav|उत्तर पूर्व भागात मलबाची शोधमोहीम सुरु आहे असे, ऑस्ट्रेलियन सागरी सुरक्षा प्राधिकरण एम्सा यांनी म्हटलंय,|Marathi_M|other|7.847979
processed_mr_m_agri_02417.wav|ह्या अशा वेगवेगळ्या खोडावर कोरा कागद ठेवून, वरच्या बाजूला पेन्सिल गिरवल्यास खोडाचे पॅटर्न कागदावर उमटतात|Marathi_M|other|7.731875
processed_mr_m_weather_01340.wav|शासकीय पातळीवर मस्त्यबीज सोडण्याचे प्रमाणात अत्यंत कमी आहे, याच कारणातून उजनीत मासे मिळणे अवघड झाले आहे.|Marathi_M|other|8.289146
processed_mr_m_weather_02252.wav|खुद्द राजकारणी आणि त्यांचे कुटुंबियच सुरक्षित नसतील तर सामान्य जनतेची काय कथा असा एकंदर टीकेचा सूर होता.|Marathi_M|other|7.700000
processed_mr_m_weather_02292.wav|फार काय विशेष नव्हतं, पण सायकलच्या शिफ्टरची स्प्रींग मोडली आणि बार किंचित वाकडा झाला हे जास्त वाईट होतं.|Marathi_M|other|7.650604
processed_mr_m_weather_01585.wav|कर्णधार मोमिनुल हक आणि अनुभवी मुश्फिकूर रहीम या दोघांनी चौथ्या विकेटसाठी अडुसष्ठ  धावांची भागीदीरी केली.|Marathi_M|other|8.800000
processed_mr_m_weather_04342.wav|या रस्त्यामुळे चिपी विमानतळ, देवली - काळेथर मार्गे तारकर्ली हे अंतर अवघ्या अर्ध्या तासात शक्य होणार आहे.|Marathi_M|other|8.707104
processed_mr_m_education_01541.wav|किम्बहूना, असे गणीत ज्यास ग्रामिण जीवनाची जराही माहिती नाही व शहरी जीवनाची चटक लागली आहे तोच मान्डू शकतो|Marathi_M|other|9.728792
processed_mr_m_health_03419.wav|जर त्या रुग्णाच्या हाताला किंवा पायाला सूज चढत असेल तर त्याला एआरएस अँटीरेबिज सिरम हे इंजेक्शन दिले जाते|Marathi_M|other|8.753542
processed_mr_m_politics_02690.wav|रालोआने मांझींचा पक्ष हिंदुस्थानी आवाम मोर्चा म्हणजे हमला राज्यसभेची जागा न सोडल्याने मांझी वैतागले होते|Marathi_M|other|9.554646
processed_mr_m_general_02089.wav|राशिस्वामी गुरू विद्यास्थानी उच्चीचा होऊन भाग्येश मंगळाच्या नवपंचम योगात येऊन आपल्या विचारांवर ठाम राहाल|Marathi_M|other|8.254312
processed_mr_m_education_01546.wav|अहमद जमाल अब्दुल अजीज कोटा यांचा आग्रीपाडा परिसरात जमाल एक्सपोर्ट मॅनपॉवर कंन्सल्टंट नावाची एक कंपनी आहे|Marathi_M|other|9.624292
processed_mr_m_politics_03293.wav|याबाबत मायावतींनी एका ट्विटमध्ये म्हटले आहे की, दलितांच्या मतांची विभागणी व्हावी या दुष्ट हेतूनेच भाजपाने चंद्रशेखर यांना पुढे केले आहे|Marathi_M|other|10.123750
processed_mr_m_health_01340.wav|सतत टॉन्सिलिटिस त्रास जाणवत असल्यास आणि त्यामुळे श्वास घेण्यास आणिअन्न गिळण्यास त्रास होत असल्यास डॉक्टर टॉन्सिल्स काढण्याच सल्ला देतात|Marathi_M|other|9.500000
processed_mr_m_agri_02028.wav|काही जमिनींची खरेदीविक्री करता येत नाही, तर बनावट शिक्के कागद स्वाक्षर्या करून या भागातील शेतकर्‍यांनी जमिनी विकण्याचा सपाटा सुरु केला. |Marathi_M|other|9.400000
processed_mr_m_finance_00936.wav|मुंबईभर असलेल्या बेस्टच्या २६ आगारांच्या जमिनीचा वापर दिवसा पार्किंगसाठी करून बेस्ट प्रशासन अतिरिक्त महसूल गोळा करण्याच्या विचारात आहे.|Marathi_M|other|9.659125
processed_mr_m_finance_00549.wav|पेन्शन उशिरा मिळाल्यावर पेन्शनकर्त्याला वार्षिक आठ टक्के इतके व्याज दिले जाणार आहे.|Marathi_M|other|6.721813
processed_mr_m_health_01094.wav|सर्दी पडसे, घसा खराब झाल्यास आल्याचा चहा, किंवा थाईम फेल्वरच्या चहाचा आस्वाद घ्यावा|Marathi_M|other|7.104938
processed_mr_m_agri_01382.wav|आंघोळीच्या गरम पाण्यामध्ये हे एप्सम सॉल्ट घालून ते पाणी पाठीवर घेत पाठ शेकून काढावी|Marathi_M|other|6.152917
processed_mr_m_general_01069.wav|मराठी साहित्य विश्वात त्यांची सात सक्कं त्रेचाळीस आणि ककल्ड ही कादंबरी प्रचंड गाजली|Marathi_M|other|6.907563
processed_mr_m_health_03145.wav|नीलने रुग्णांना अशी इंजेक्शन दिली की ज्यामुळे रुग्णाचं ह्रदयाच काम करणं बंद व्हायचं|Marathi_M|other|6.478000
processed_mr_m_health_00673.wav|माणसांचे साबण, शाम्पू किंवा जंतुनाशक द्रव्ये प्राण्यांच्या त्वचेसाठी घातक ठरू शकतात|Marathi_M|other|6.710187
processed_mr_m_agri_01411.wav|ही पाने कार्बन डाय ऑक्साईड आणि पाणी शोषून घेतात आणि त्यापासून ऑक्सिजन निर्माण करतात|Marathi_M|other|5.600000
processed_mr_m_other_04142.wav|जालना रोडवरील हॉटेल स्पायसी कृंचमध्ये धिंगाणा घालीत चोरट्यांनी कुकवर चाकूहल्ला केला|Marathi_M|other|7.000000
processed_mr_m_finance_00188.wav|फौजेचा व सरकारी खर्च फिटून कांही बाकी कसर राहत जाईल ते आपले मागील कर्जांत घेत जावी.|Marathi_M|other|7.755083
processed_mr_m_weather_02061.wav|या मंत्राच्या बळावर ते पात्र कसं यश मिळवत प्रगती करतं, यावर आधारित हा दीर्घांक आहे.|Marathi_M|other|8.600000
processed_mr_m_weather_02654.wav|मनज्योत कालराच्या शतकी खेळीमुळे भारतीय संघानं चौथ्यांदा जगज्जेते पदाचा मान पटकावला.|Marathi_M|other|7.313917
processed_mr_m_finance_01343.wav|रेव्हेन्यू बजेट म्हणजेच महसूल अर्थसंकल्प आणि कॅपिटल बजेट म्हणजेच भांडवल अर्थसंकल्प. |Marathi_M|other|6.652146
processed_mr_m_health_02960.wav|त्यामुळे डास व माशा होतात, परिणामी विविध आजार फैलावतात, याची जाणीवच या लोकांना नसते|Marathi_M|other|7.000000
processed_mr_m_other_02516.wav|एखाद्या आपत्कालीन मदत केंद्राद्वारे लोकांच्या मदतीचे सद्कार्य आपल्या हातून घडू द्या|Marathi_M|other|6.187750
processed_mr_m_weather_03564.wav|पण आता अधले मधले राहिलेले एखाद दोन दुवे वगळता ही साखळी माझ्या मते मी पूर्ण केली आहे|Marathi_M|other|6.466375
processed_mr_m_agri_03028.wav|हवा, पाणी यांचे संतुलन राहिल्याने जमिनीतील अन्नद्रव्यांचा पुरवठा जास्तीत जास्त होतो|Marathi_M|other|6.700000
processed_mr_m_other_03861.wav|मग तीच सरस्वती दुर्गेच्या रूपात येऊन वाटेत येणाऱ्या विघ्नांचा राक्षसांचा संहार करते|Marathi_M|other|6.594104
processed_mr_m_finance_01082.wav|कार्यालयीन खर्चात बचत करताना छायाप्रती न काढता स्कॅनिंग करून कागदाचा अपव्यय टाळावा.|Marathi_M|other|7.093333
processed_mr_m_health_02380.wav|मलेरियाचा संसर्ग झाल्यास वेळीच योग्य उपचार घेणे, हा यावरील सर्वांत चांगला उपचार आहे|Marathi_M|other|6.628917
processed_mr_m_general_00324.wav|हे त्रैलोक्य म्हणजेच पुरुषोत्तम आहे,असा मनोधर्म असलेल्या आस्तिकाचे घर म्हणजे आश्रमच|Marathi_M|other|6.500000
processed_mr_m_weather_02389.wav|शनिवारी पहाटे फजरची नमाज अदा झाल्यानंतर या भव्यदिव्य इज्तेमाला सुरुवात करण्यात आली.|Marathi_M|other|6.930792
processed_mr_m_general_00691.wav|त्यानंतर न्यू टेस्टामेंट् म्हणजे नव्या कराराला त्यांनी दुसरे देव पुराण असे नाव दिले|Marathi_M|other|6.118083
processed_mr_m_other_01970.wav|मुंबईत आजही दूधक्रेंद्रे आहेत पण, निळ्या, पांढऱ्या, नारिंगी बुचांच्या बाटल्या नाहीत|Marathi_M|other|5.444708
processed_mr_m_health_01145.wav|जोराच्या धडकेने अथवा इतर कारणामुळे जोराचा आघात झाल्यास दाताचे किंवा जबड्याचा अस्थिभंग फ्रॅकचर होण्याची शक्यता असते|Marathi_M|other|9.577854
processed_mr_m_general_01931.wav|गुरेढोरे पैदास व शेतीचा उदय हे कांस्य तांबे या शतकातील सर्वात महत्वाचे कार्यक्रम आहे जे दॅगेस्टेनला अनुभवावे लागते|Marathi_M|other|9.461750
processed_mr_m_finance_01036.wav|आतापर्यंत जमा झालेल्या कर रकमेच्या प्रमाणात मोदीजींच्या स्वप्नातील विकास म्हणजे सांगोसांगी वडाला वांगी असाच वाटतो.|Marathi_M|other|9.194729
processed_mr_m_other_03199.wav|तेन्झीन ग्योत्सो, तिबेटचे चौदावे दलाई लामा असे सांगतात की, या षडाक्षरी मंत्राचा अर्थ भव्य, गहन आणि विस्तारलेला आहे|Marathi_M|other|9.194729
processed_mr_m_finance_03306.wav|केंद्रीय प्रत्यक्ष कर बोर्डाच्या मते यंदा इलेक्ट्रॉनिक पद्धतीनं कर भरणा्या करदात्यांच्या संख्येत लक्षणीय वाढ झालीय|Marathi_M|other|8.637458
processed_mr_m_finance_01872.wav|गटशेती योजनेचे अनुदान साठ  टक्क्यांवरून ऐंशी  टक्के करून त्यातील बॅंक कर्जाची अट शिथिल करण्याची मागणी करण्यात आली.|Marathi_M|other|8.091771
processed_mr_m_finance_01361.wav|म्हणजे अगोदर नियमबाह्य कर्ज द्यायचे व नंतर ते फिटले नाही म्हणून कारखाने विकण्याचे धोरण घ्यायचे, असा हा व्यवहार आहे|Marathi_M|other|7.900000
processed_mr_m_agri_00850.wav|पुणे किसान कृषी प्रदर्शनाला मोशी येथे सुरुवात झाली असून त्याचे उद्घाटन शेतकऱ्यांच्या पहिल्या गटातर्फे करण्यात आले.|Marathi_M|other|8.231104
processed_mr_m_weather_03747.wav|भिंतींचे रंग, त्यावरच्या फ्रेम्स्, नेहमीच्या ओळखीच्या वस्तूंवर कुणीतरी जाडसर कापसाची दुलई टाकली आहे, असं वाटत होतं|Marathi_M|other|8.100000
processed_mr_m_other_01673.wav|पहिल्यांदा मी इग्नोर  केला आणि दुसऱ्या वेळी जो मेसेज आला तो पाहून मी कथा अर्ध्यवार सोडून त्या मेसेजला रिप्लाय केला|Marathi_M|other|8.254312
processed_mr_m_finance_02432.wav|आता स्मॉल फायनान्स बँका काय करू शकतात, काय करू शकत नाहीत व त्यांच्यावर रिझर्व्ह बँकेची बंधने काय असतात, ते पाहूयात|Marathi_M|other|8.300000
processed_mr_m_finance_03133.wav|बँकेत खाते उघडून त्यामार्फत केलेल्या व्यवहाराचा आणखी एक फायदा असा की, आपली आर्थिक पत वाढून कर्जप्रक्रिया सुकर होते|Marathi_M|other|8.231104
processed_mr_m_finance_03054.wav|पन्नास लाखाला घेण्याचे ठरविले होते व त्याप्रमाणे आम्ही या सदनिकेचा व्यवहार रितसर स्टॅम्प नोंदणी फी भरून केला होता. |Marathi_M|other|8.358813
processed_mr_m_health_01611.wav|या विकारात रक्तातील साखरेचे प्रमाण वाढते, त्यामुळे रक्त फिल्टर होऊन तयार होणार्‍या मूत्रातही शर्करेचे प्रमाण आढळते |Marathi_M|other|8.149833
processed_mr_m_education_01849.wav|शिवाय, यातील प्रत्येक पात्र मग ते अगदी लहान असो की मोठं, ते चांगल्या प्रकारे एस्टॅब्लिश आणि एक्स्प्लोर झालेले आहेत|Marathi_M|other|8.532958
processed_mr_m_health_02115.wav|अशा इंजेक्शन चा वापर रक्तातील साखर वाढवण्याची, कोलेस्ट्रॉल जमा आणि लक्षणीय टोन्ड स्नायू मेदयुक्त टाळण्यासाठी होतो. |Marathi_M|other|8.600000
processed_mr_m_education_02608.wav|दोन्यी पोलो टी इस्टेटचे व्यवस्थापक मनोज कुमार यांनी सांगितले की, या प्रकारचा चहा करण्यासाठी खूप मेहनत करावी लागते.|Marathi_M|other|10.181583
processed_mr_m_finance_02454.wav|त्यांच्या देखरेखीत सरकारी खर्चांचे व्यवस्थापन करणे, बाजारातील मागणी वाढवणे आणि आवश्यक नसलेल्या खर्च कमी करणे अशी कामे होतात. |Marathi_M|other|9.554646
processed_mr_m_health_02651.wav|तात्काळ उपचार न केल्यास बोटे आणि हाताचे सांधे वाकडे होऊ लागतात|Marathi_M|other|5.398271
processed_mr_m_general_02113.wav|मराठी पत्रकार परिषद पत्रकार हल्ला विरोधी कृती समितीने देखील या संदर्भात चिंता व्यक्त केली आङे|Marathi_M|other|6.919167
processed_mr_m_general_02318.wav|दरम्यान पहिल्या हाफचा खेळ संपण्यास एक मिनिट शिल्लक असताना रब्बानीच्या मोहम्मद रिझवानने गोल करत आघाडी दोन ~शून्य  अशी वाढवली.|Marathi_M|other|9.101854
processed_mr_m_finance_02119.wav|ही योजना फळपिक निहाय अधिसूचित केलेल्या जिल्ह्यामधील, तालुक्यातील, महसूल मंडळात राबवण्यात येते|Marathi_M|other|7.100000
processed_mr_m_other_01473.wav|या महिलेचे नाव रॉयल आहे आणि ती मॅनचेस्टर इंग्लँडची राहणारी आहे|Marathi_M|other|4.899042
processed_mr_m_agri_03176.wav|या पद्धतीने पेरणी केल्यास एरव्ही एकरी तीस किलो लागणारे भात बियाणे केवळ पाच ते सहा किलोच लागते|Marathi_M|other|7.162979
processed_mr_m_weather_02059.wav|पण त्याना कळू शकले नाही आणि उबदार प्रांतीय गाव एम्ब्रोस ज्यामध्ये रस्त्यावर कोणीच आत्मा नाही.|Marathi_M|other|7.000000
processed_mr_m_other_01785.wav|केएमटी सेवानिवृत्त कर्मचायांच्या नोकरीच्या कालावधीत द्यावी लागणारी फरकाची रक्कम देण्याचे आदेश औद्यौगिक न्यायालयाने दिले आहेत|Marathi_M|other|9.461750
processed_mr_m_agri_02799.wav|साधं रोप जरी लावायचं तरी माती, कुंडी, खत असा सगळा सरंजाम लागतो|Marathi_M|other|6.478000
processed_mr_m_education_00561.wav|एल्नाजला इंग्रजी, पारशी, उर्दू, पंजाबी आणि हिंदी या भाषा येतात|Marathi_M|other|6.954667
processed_mr_m_health_03085.wav|मानवी मेंदू हा त्याच्या जीवनात घडून गेलेल्या प्रत्येक घटनेची स्मृतीच्या रूपाने नोंद ठेवत असतो|Marathi_M|other|6.849521
processed_mr_m_finance_02383.wav|शासनाने जलसंपदा विकासावर वारेमाप खर्च केलेला आहे आणि जलसंपदा विकास या कार्यक्रमात पुढील दोन बाबींवर जास्त लक्ष केंद्रित केले|Marathi_M|other|9.461750
processed_mr_m_health_02889.wav|हे न झाल्यास त्या बालकाचा मेंदू व मज्जासंस्था यांचा नीटसा विकास होत नाही, असे तज्ञांचे मत आहे|Marathi_M|other|7.964062
processed_mr_m_weather_03946.wav|जिएसटी म्हणजे ग्रोविंग स्टाँगर टुगेदर असे सांगत मोदींनी विरोधी पक्षांना सहकार्याचे अवाहन दिले|Marathi_M|other|6.745021
processed_mr_m_agri_03435.wav|दरम्यान अंगारकीच्या निमित्ताने होणारी खरेदी लक्षात घेत फळ विक्रेत्यांनी दुप्पटीने फळे मागविली|Marathi_M|other|6.700000
processed_mr_m_finance_02166.wav|परंतु चौथ्या वेतन आयोगाच्या वेतनश्रेण्या लागू केल्यानंतर यामध्ये सुधारणा करण्यात आलेली नव्हती|Marathi_M|other|7.700000
processed_mr_m_politics_01768.wav|समीर या सर्वांपासून अनभिज्ञ होता कारण की तो चाळीसमोर घातलेल्या मांडवात पुरुष मंडळीत बसला होता|Marathi_M|other|7.279083
processed_mr_m_general_01790.wav|तसेच माहेरहून फॉर्च्युनर गाडी घेऊन ये असा तगादा संगणक अभियंता पती, सासरे आणि नणंद यांनी लावला|Marathi_M|other|7.836354
processed_mr_m_finance_01501.wav|म्हणजेच सर्व प्रकारचे कर समाविष्ट असलेले जीएसटी जेव्हा लागू होईल, तेव्हा सगळ्यांचेच कॉस्ट ऑफ लिव्हिंग वाढणार, हे निश्चित आहे|Marathi_M|other|8.811604
processed_mr_m_finance_01401.wav|काळा पैसा आणि भ्रष्टाचाराला आळा घालण्याच्या दृष्टीने बजेटमध्ये काही घोषणा करण्यात आल्या आहेत. |Marathi_M|other|6.000000
processed_mr_m_agri_01813.wav|गाठीगाठींचे खोड व गुलाबी रंगाची फुले हे या झाडाचे वैशिष्टय आहे|Marathi_M|other|5.003521
processed_mr_m_politics_00150.wav|कधी मॅच फिक्सिंग, कधी स्पॉट फिक्सिंग, तर कधी खेळाडूंच्या गलेलठ्ठ करारांमुळे स्पर्धा गाजत आहे.|Marathi_M|other|7.499667
processed_mr_m_weather_04299.wav|सैबेरियाचा हा प्रदेश रशियाने एकोणिसाव्या शतकात पादाक्रांत केला आणि ब्लादिवस्तॉक या महत्त्वाच्या बंदरावर अधिपत्य स्थापन केलं. |Marathi_M|other|9.241167
processed_mr_m_finance_03359.wav|याशिवाय डेबिट व क्रेडिट कार्ड क्लोनिंग करून बँक खात्यांवर डल्ला मारण्याचे प्रकारही वाढले आहेत|Marathi_M|other|7.081708
processed_mr_m_weather_03796.wav|हे सारे बापाला सांगताना एक भिकारी ऐकतो आणि हि बातमी गावभर होते|Marathi_M|other|4.782938
processed_mr_m_general_01294.wav|शिर्डीला बाबांच्या दर्शनाला जाताना जमल्यास काही वेळ या अजिंक्य शिवकालीन गडासाठी वाकडी वाट करून एकवार या गडाला अवश्य भेट द्या|Marathi_M|other|9.229563
processed_mr_m_education_00958.wav|यावर सुरूवातीला जी स्पष्टीकरणे दिली आहेत तीच बस्केंच्या प्रतिसादात वेगळ्या शब्दांत आलेली आहेत|Marathi_M|other|7.360000
processed_mr_m_weather_02371.wav|सहकारी एडविन एल्ड्रिन यांच्यासोबत आर्मस्ट्रांग यांनी जवळपास तीन तास चंद्रावर भ्रमण केलं होतं.|Marathi_M|other|7.012062
processed_mr_m_finance_02623.wav|याच काळात अनेक बचत गटांची मोठया प्रमाणात ग्रामीण भागात सुरुवात झाल्याने ग्रामीण स्त्रियांच्या आर्थिक परिस्थितीत सुधारणा झाली|Marathi_M|other|8.358813
processed_mr_m_politics_01485.wav|त्रैमासिक आढावा सभा जिल्हाधिकारी कार्यालयात केंद्रीय मंत्री अनंत गीते व खासदार विनायक राऊत यांच्या प्रमुख उपस्थितीत पार पडली|Marathi_M|other|9.555000
processed_mr_m_agri_02232.wav|त्यामुळे ऊस लागवड आणि त्यासाठी आवश्यक पाणी लक्षात घेता दुष्काळाचं मूळ कारण हे ऊस लागवड असल्याचं निर्दशनास आल्याचा दावा करण्यात आला आहे|Marathi_M|other|9.400000
processed_mr_m_other_00701.wav|इंद्राने याच पाडव्याच्या दिवशी दधीच्या ऋषींच्या अस्थींच्या योगे बनविलेल्या वज्राने वृत्रासुराचा वध केला|Marathi_M|other|8.500000
processed_mr_m_health_03355.wav|त्यामुळे रक्तदाब कमी होतो, त्या वेळी शरीरातील वेगवेगळ्या अवयवांना आवश्यक पोषकद्रव्ये पोचविले जात नाहीत. |Marathi_M|other|7.940854
processed_mr_m_agri_01255.wav|शेतात पाणी तुंबल्याने मका व बाजरीच्या कणसांना कोंब फूटले आहेत तर कपाशीचे पिक पाण्यामुळे पिवळे पडले आहेत|Marathi_M|other|7.325521
processed_mr_m_general_02099.wav|नवी दिल्ली प्रगत तंत्रज्ञान प्रचंड वेगाने पुढे जात असून भविष्यात होणारी युद्धं सर्वाधिक विनाशकारी असतील|Marathi_M|other|8.370417
processed_mr_m_education_01035.wav|माजी लष्कर अधिकारी एस जी वोंबटकेरे यांनी आधार कायद्यातील दुरुस्तीच्या संवैधानिक वैधतेला आव्हान दिले आहे|Marathi_M|other|9.270625
processed_mr_m_general_00331.wav|केनी मीडिया प्रस्तुत द राइज् ऑफ झोंबी हा पहिला भारतीय झोंबी चित्रपट बावीस  फेब्रुवारीला प्रदर्शित होतोय|Marathi_M|other|7.685437
processed_mr_m_politics_01319.wav|तिकडे विद्यमान आमदार राजे अमरीशराव आत्राम यांची उमेदवारी ऐनवेळी जाहीर करून भाजपने आपली खेळी यशस्वी केली|Marathi_M|other|8.126604
processed_mr_m_health_03843.wav|सामान्य व्यक्तीला जर फ्ल्यू झाला असेल, थंडी वाजत असेल तर त्याला खोकला होतो आणि त्याचा प्रादुर्भाव होतो. |Marathi_M|other|7.476458
processed_mr_m_agri_03664.wav|शेंगा पक्व होऊन त्यांच्यामधील बी कडक झाल्यावर झाडे बुंध्याजवळ विळ्याने कापून खळ्यावर वाळवून मळणी करतात. |Marathi_M|other|7.847979
processed_mr_m_health_01859.wav|आज रविवार आणि ऑफिसला सुट्टी, मग काय, अंथरुणात शिरायचे नि झोपेच्या मांडीवर डोके टेकून डोळे मिटून घ्यायचे|Marathi_M|other|7.592542
processed_mr_m_health_02504.wav|एखादा व्यक्तीला काही आजार किंवा इन्फेक्शन झाल्यास लोकांनी एका डॉक्टर किंवा एखाद्या रुग्णालयात जायला हव. |Marathi_M|other|7.546104
processed_mr_m_politics_01020.wav|दरम्यान, हे विधेयक ग्राहकाला अमेरिकेत बसलेल्या कस्टमर सर्विस एजंटला फोन ट्रान्स्फर करण्याचा अधिकार देते|Marathi_M|other|8.254312
processed_mr_m_weather_03078.wav|तर यापूर्वी वापरण्यात येणारे सोडियम व्हेपर, मर्क्युरी व्हेपर दिव्यांना कायमची सुट्टी देण्यात येणार आहे.|Marathi_M|other|6.884333
processed_mr_m_weather_01592.wav|डोंगराच्या ढलप्यांमधे बारमाही बॉक्सवुड, लालसर मास आणि लिक्शे यांचा समावेश आहे, काही ठिकाणी लिआनास आहेत.|Marathi_M|other|9.183125
processed_mr_m_health_01128.wav|एका कोरोना विषाणू ग्रस्त रुग्णाच्या संपर्कात आल्याने डॉक्टर ली वेनलियान्ग यांनाही या विषाणूची लागण झाली|Marathi_M|other|8.532958
processed_mr_m_politics_02778.wav|जगभरच्या भाषिक कृती व व्यवहारांना 'पोस्ट ट्रुथ'ने सत्य पश्चात ग्रासून टाकले आहे का, हा गंभीर प्रश्न आहे|Marathi_M|other|8.950917
processed_mr_m_weather_01648.wav|कृपया जर टी शर्ट अजुनही उपलब्ध असतील तर मला जरूर कळवा ही विनंती. आपल्या उत्तराची आतुरतेने वाट पहात आहे. |Marathi_M|other|8.660667
processed_mr_m_health_03325.wav|आपला रक्तदाब म्हणजे काय, तो किती असावा आणि कसा मोजावा, हे आपण या आधी आरोग्याचा निर्देशांक मध्ये पाहिलं. |Marathi_M|other|7.940854
processed_mr_m_agri_02594.wav|राज्यात या रब्बी हंगामासाठी चौतीशे दहा  लाख मेट्रिक टन खताची मागणी असून त्यासाठी नियोजन करण्यात आले आहे|Marathi_M|other|9.217958
processed_mr_m_general_01381.wav|हा चित्रपट पहिल्याच दिवशी दोन आकडी संख्या गाठेल ही अपेक्षा होतीच, कारण आयुष्मानचं नाव चित्रपटाशी जोडलेलं आहे, आणि बाला त्या अपेक्षांवर खरा उतरला|Marathi_M|other|9.900000
processed_mr_m_weather_03758.wav|एड लीड्सकल्नीन याची होणारी पत्नी त्याला लग्नाच्या एक दिवस आधी सोडून गेली|Marathi_M|other|6.100000
processed_mr_m_other_03967.wav|चंद्रावर चांगं यान पाठवताना चीनने त्यातून एक छोटा बायोस्फीअर पाठवला होता|Marathi_M|other|6.361896
processed_mr_m_weather_02718.wav|राहुलला एकोणीस  धावांवर पायचित करून एश्टन एगरने भारतास पहिला धक्का दिला.|Marathi_M|other|6.200000
processed_mr_m_health_01013.wav|जे रक्त त्यांना साफ करण्याचा प्रयत्न स्वप्नात आपले हात धुवावे याचा अर्थ?|Marathi_M|other|6.083250
processed_mr_m_education_01466.wav|टाल्बोट यांनी ट्विटरवर अशा प्रकारची शंका व्यक्त करून खळबळ उडवून दिली आहे|Marathi_M|other|6.419937
processed_mr_m_finance_01986.wav|अश्या या अर्थविद्वान पंडिताने चोवीस  जुलै एकोणीशे एक्याण्णव  रोजी एक बजेट अर्थसंकल्प सादर केले होते, ज्यामुळे भारताची अर्थव्यवस्था कायमची पालटली|Marathi_M|other|9.856500
processed_mr_m_general_03258.wav|आपण जर जात, धर्म आणि भाषा यात अडकून राहिलो तर आपल्या देशाचा विकास खुंटेल|Marathi_M|other|6.361896
processed_mr_m_education_01509.wav|तेह्वा येणारे भटजीबुवा आता नाहीत, पण कोणी दुसरे भटजीबुवा येऊन पूजा करतात|Marathi_M|other|6.025208
processed_mr_m_health_03729.wav|म्हणजे काहींची त्वचा उन्हात फिरताना लालसर होते किंवा त्वचेवर चट्टे पडतात|Marathi_M|other|5.398271
processed_mr_m_weather_03862.wav|मी पुन्हा फोन केलात तर पोलिस कंप्लेंट करेन इतके बोलून फोन बंद केलेला आहे|Marathi_M|other|6.350292
processed_mr_m_education_01630.wav|फलंदाजी आणि क्षेत्ररक्षण या मॉँटीच्या गेले काही वर्षे कमकुवत बाजू होत्या|Marathi_M|other|6.547646
processed_mr_m_finance_02729.wav|याच रकमेच्या व्याजातून त्या आपला खर्च व पाहुण्यांसाठी होणारा खर्च चालवीत|Marathi_M|other|5.676896
processed_mr_m_agri_01651.wav|यातला काव्यात्मक भाग वगळता, ज्याच्या बिया किंवा शेंगा वा्याबरोबर उडून दूर जाऊन पडतात असा व्यवहार्य अर्थ आपण घेऊया|Marathi_M|other|9.159896
processed_mr_m_education_02167.wav|इंग्लंडमध्ये खेळपट्ट्यांचे स्वरुप बदलल्याची चर्चा सुरू असून पाटा खेळपट्ट्या बनवण्याचा आदेशच दिला असावा असे वाटते.|Marathi_M|other|8.382021
processed_mr_m_education_01918.wav|सर्दीमुळे होणारा सायनसचा त्रास सोडला तर प्रौढत्वी निज शैशवास जपणा्या तनुजाचं जीवन 'आनंदाचे डोही आनंद तरंग'मय होतं|Marathi_M|other|9.705562
processed_mr_m_politics_00906.wav|यामूळे सामान्य विठठ्ल भक्त मात्र विठूरायाच्या दर्शनासाठी एस टी चा संप मिटण्याची प्रतिक्षा करत असल्याचे चित्र होते|Marathi_M|other|9.008979
processed_mr_m_health_01855.wav|दलाई लामा यांच्या छातीत संसर्ग झाला असून पुढील दोन ते तीन दिवस त्यांच्यावर दिल्लीतील रुग्णालयात उपचार सुरू राहतील|Marathi_M|other|8.846438
processed_mr_m_general_00568.wav|या चित्रपटाचे नाव स्वॉर्ड्स अँड सेप्टर्स असे आहे आणि अजिंक्य देव आणि मिलिंद गुणाजी यांच्या, चित्रपटात भूमिका आहेत|Marathi_M|other|8.300000
processed_mr_m_politics_01058.wav|प्रतिनिधी सरावातील पराभवाच्या आधारे  प्रतिस्पर्ध्याच्या कामगिरीचे अवलोकन करू नका, हा रोहित शर्माचा सल्ला खरा ठरला|Marathi_M|other|9.426937
processed_mr_m_education_01716.wav|त्यानंतर मशालींच्या दिमाखदार उजेडात, वाद्यांच्या गजरात जय वज्राई, जय चिमाजीच्या घोषणांनी वसईचा किल्ला दणाणून गेला|Marathi_M|other|9.953125
processed_mr_m_finance_00745.wav|कर्ज माफी न मिळाल्याने व शेंगदाणा तसेच कापसाच्या किंमती कोसळल्याने त्या शेतकऱ्यांनी भाजप विरोधात राग व्यक्त केला.|Marathi_M|other|8.428479
processed_mr_m_finance_02690.wav|याव्यतिरिक्त या प्रकल्पांचा खर्च पाहण्यासाठी डिस्कॉमकडे जबाबदारी देण्यात यावी आणि ऑनलाईन पोर्टल सुरू करण्यात यावे|Marathi_M|other|8.382021
processed_mr_m_other_00419.wav|युरोपीय संसदेतले ब्रेक्झिट प्रमुख गी वर्होफ्स्टाट यांच्या मते दोन वर्षाच्या गहन चर्चे नंतर हा मसुदा तयार झाला आहे|Marathi_M|other|9.937771
processed_mr_m_politics_01668.wav|आता रेल्वे मार्फ़त तयार करण्यात आलेला एल्फिन्स्टन परळ ला जोडणारा पूल ही पूर्ण झालाय|Marathi_M|other|6.327063
processed_mr_m_agri_03355.wav|त्यांनी त्यांच्या शेतात तुतीच्या झाडांची लागवड केली व रेशीम उत्पादनास साहाय्य केले|Marathi_M|other|5.688521
processed_mr_m_finance_02419.wav|करमणूक कर जमा करण्यासाठी त्यांचे उद्दीष्ट पूर्ण करण्यासाठी अनेक घडामोडी होत होत्या|Marathi_M|other|6.071646
processed_mr_m_other_01108.wav|ते वयाच्या चौदाव्या वर्षांपासून सेहेचाळीस वर्षें सर्पांच्या राज्यात रमून गेले आहेत|Marathi_M|other|6.025208
processed_mr_m_finance_01707.wav|केंद्रीय कृषि राज्य मंत्री कैलाश चौधरी यांचे म्हणणे आहे की, जशी जशी राज्यांची यादी येईल त्यानुसार योजनेचा पैसा दिला जात आहे|Marathi_M|other|8.556188
processed_mr_m_agri_02118.wav|पीठ मळताना त्यात फाटलेल्या दूधाचे पाणी वापरल्यास चपात्या खूप नरम आणि पौष्टिक बनतात|Marathi_M|other|7.058500
processed_mr_m_other_01685.wav|अभिनय आणि गायना व्यतिरिक्त किशोर कुमार आपल्या मजेशीर किस्सांमुळे खूप प्रसिद्ध होते|Marathi_M|other|5.700000
processed_mr_m_agri_02939.wav|पंचवीस  जानेवारी ते आठ  फेब्रुवारी या कालावधीत परदेशात गुलाबाची फुले पाठविली जातात|Marathi_M|other|6.083250
processed_mr_m_other_03082.wav|लष्कर प्रमुख मीन आंग ह्यांग देशाच्या पहिल्या स्टेट कौन्सिलर आंग सान स्यू की यांनाही जुमानत नसल्याचे प्रकर्षाने समोर येत आहे|Marathi_M|other|10.100312
processed_mr_m_education_00854.wav|खाणसम्राट आणि भ्रष्टाचाराचे आरोप असलेल्या जी जनार्दन रेड्डींचे ते जवळचे मित्र आहेत|Marathi_M|other|9.056000
processed_mr_m_weather_02316.wav|अब्दालीने हे आव्हान स्वीकारले आणि त्याने बलूच, पश्तुन व अफगाणी लोकांची फौज उभारली.|Marathi_M|other|6.176125
processed_mr_m_politics_01571.wav|पण ज्यात खुप स्पर्धा नाही असे कोणत्या कोणत्या प्रकारच्या कंसल्टींग करता येवु शकतात|Marathi_M|other|5.827833
processed_mr_m_other_01580.wav|पती सुनिल दत्त यांच्या सहयोगाने तिने अजंता आर्ट्स सांस्क्रुतिक मंडळची स्थापना केली|Marathi_M|other|6.385104
processed_mr_m_education_00437.wav|यामुळे मला जी विवेकबुद्धी प्राप्त झाली तीमुळॆ मी आतापर्यंत सतत परिश्रम करत आलॊ आहे|Marathi_M|other|7.637333
processed_mr_m_health_02938.wav|तर वजन कमी किंवा प्रमाणात असल्यास गर्भधारणा होण्याची शक्यता ऐंशी  टक्क्यांनी वाढते|Marathi_M|other|6.200000
processed_mr_m_health_03861.wav|हाताने स्पर्श करतेवेळी वृषणाचे वजन वाढले आहे, असे जर वाटले तर त्याकडे सुध्दा दुर्लक्ष करू नये. ताबडतोब तज्ञांचा सल्ला घ्या. |Marathi_M|other|9.984208
processed_mr_m_general_02395.wav|मित्रांनो, कुठल्या ना कुठल्या कारणांमुळे तुम्ही रोज संगणक म्हणजेच कंप्युटर हाताळता|Marathi_M|other|5.839437
processed_mr_m_health_00676.wav|पण हुंड्यासाठी सूनेच्या शरीरात जीवघेण्या आजाराचे विषाणू सोडले असे तर कधी ऐकले नसेल|Marathi_M|other|6.582479
processed_mr_m_other_00780.wav|त्याउलट केजरीवाल मला अजिबात आवड्त नाही , पण त्याला उगाच टारगेट केलेल ही आवड्त नाही|Marathi_M|other|6.094875
processed_mr_m_health_03414.wav|चाळीशीत किंवा पन्नाशीत तुमचा मेंदू आणि बुद्धी तुम्हाला साथ देईलच, याची खात्री नसते|Marathi_M|other|6.200000
processed_mr_m_general_00839.wav|गंधर्व आणि देवांनी वाग्देवीला प्रसन्न करण्यासाठी संगीत व तंतूवाद्य यांचा मेळ घातला|Marathi_M|other|6.779854
processed_mr_m_education_00109.wav|तर राणोजी मोकिंदा घुगे, दत्ता मोकिंदा घुगे, गणेश विठ्ठल घुगे अशी जखमींची नावे आहेत|Marathi_M|other|8.245333
processed_mr_m_other_01902.wav|आत्ताच परमीट घेऊन ठेवतो, छांगू लेकला जाण्यासाठी परमीटची आवश्यकता असते असे सांगितले|Marathi_M|other|6.350292
processed_mr_m_health_01073.wav|याच ड्रील मशिन तंत्रज्ञानाचा उपयोग शरीरातील हानीकारक विषाणू मारण्यासाठी केला जातोय|Marathi_M|other|6.837896
processed_mr_m_agri_03544.wav|आता मोठ्या जनावरांना दैनंदिन अठरा  किलो हिरवा चारा, उसाचे वाडे किंवा ऊस दिला जाईल.|Marathi_M|other|6.756625
processed_mr_m_finance_00520.wav|बायोमेट्रिक व सेल्फी हजेरी प्रणालीतील सर्व त्रुटी दूर करून खात्री झाल्यावरच दरमहा वेतन बायोमेट्रिक प्रणालीला जोडण्यात यावे.|Marathi_M|other|9.786833
processed_mr_m_politics_03004.wav|त्यांच्या या वक्तव्यावर मोठ्या संख्येने जमलेल्या भाजप कार्यकर्त्यांनी जोरदार घोषणाबाजी करून खासदार खखार यांना पाठिंबाच दिला|Marathi_M|other|9.032187
processed_mr_m_agri_03315.wav|अति पाण्यामुळे पिके आधीच सडली होती आणि आता अतिवृष्टी मुळे उरली सुरली आशा पण मावळली|Marathi_M|other|7.151375
processed_mr_m_finance_02306.wav|नवीन बँक सुरु झाली नवीन स्कीम वा आकर्षक योजनेचा लाभ घेण्यासाठी लोकांनी गर्दी केली. |Marathi_M|other|6.350292
processed_mr_m_education_02025.wav|याचिकाकर्ते बळीराम कडपे यांनी लोणीकरांच्या कार्यकर्त्यांनी आपल्याला फोनवरून जीवे मारण्याच्या धमक्या दिल्याचा आरोप केला आहे.|Marathi_M|other|8.900937
processed_mr_m_agri_02804.wav|चालू वर्षी बीड जिल्ह्यात तीनशे  एकर रेशीम शेती करण्याचे उद्दिष्ट ठेवण्यात आलेल आहे|Marathi_M|other|6.094875
processed_mr_m_finance_00138.wav|शौचालयाच्या अनुदानाचा धनादेश व लाभार्थीची यादी बँकेत जमा केली जाते, त्यानुसार बँक हे अनुदान लाभार्थीच्या खात्यावर जमा करते.|Marathi_M|other|10.111917
processed_mr_m_other_02525.wav|दरम्यान, या धोक्यावर तोडगा काढण्यासाठी केरळ सरकारने एका उच्चस्तरीय समिती नेमली आहे|Marathi_M|other|6.315458
processed_mr_m_finance_02188.wav|पुढे पंधरा  वर्षासाठी मुद्दलावर येणा्या पूर्ण व्याजावर जरी जगले तरी मूळ मुद्दल आणि शेयर आणि फन्ड मधील गुंतवणूक अबाधित राहते|Marathi_M|other|9.043792
processed_mr_m_weather_01595.wav|पाऊणतास चालल्यानंतर जेव्हा पठारावर पोचलो तेव्हा सुर्य एक्झीट मारायच्या बेतात होता.|Marathi_M|other|6.594104
processed_mr_m_agri_02379.wav|खोबर्‍याच्या तेलात जास्वंदाची सुकलेली फुले कुसकरुन ते तेल कोमट करुन केसांना लावावे|Marathi_M|other|6.640542
processed_mr_m_agri_02527.wav|पाण्याचा निचरा होण्याकरिता सखळ भागात पाणी तुंबण्याची शक्यता असते तेथे पाणी उपसण्याचे मोठे पंप बसवून पाणी पंपाद्वारे बाहेर फेकले जाते. |Marathi_M|other|9.800000
processed_mr_m_health_01818.wav|त्यावेळी तीव्र कुपोषित सॅम व मध्यम कुपोषित मॅम अशी वर्गवारी करून त्यांच्यावर त्या संगोपन केंद्रात उपचार व पौष्टीक आहार दिला जात होता. |Marathi_M|other|9.700000
processed_mr_m_other_00142.wav|या संमेलनाचे उद्घाटन कवी ना धों महानोर यांच्या हस्ते होणार आहे पण याआधीच्या अनेक संमेलनांचे उद्घाटन मुख्यमंत्र्यांच्या हस्ते झाले आहे|Marathi_M|other|9.500000
processed_mr_m_politics_02818.wav|युरोपच्या ख्रिस्ताइन, मरीना आणि बर्नाडेट या बेल्जीयमच्या महिला पर्यटकही सहभागी झाल्या होत्या|Marathi_M|other|8.103396
processed_mr_m_education_03301.wav|शाओमी कंपनीने ही चार्जिंग टेक्नोलॉजी वीवोच्या वीओओसी चार्चिंगला पर्याय म्हणून तयार केली आहे.|Marathi_M|other|8.521354
processed_mr_m_health_02699.wav|जखम इतकी गंभीर आहे की, गळ्यातील दोन मुख्य रक्त वाहिन्या चिरत मांजा श्वासनलिके पर्यन्त पोहचला|Marathi_M|other|7.720271
processed_mr_m_general_00298.wav|मधील ग्वांगझू आणि मधील इंचियोन आशियाई क्रीडा स्पर्धेत क्रिकेट खेळाचा समावेश करण्यात आला होता|Marathi_M|other|7.500000
processed_mr_m_weather_02786.wav|मढ येथील जेट्टीच्या येथे अक्षय डोळ्यांवर गॉगल आणि कम्फर्टेबल कपड्यांमध्ये हटके पोझ देत होता.|Marathi_M|other|7.580938
processed_mr_m_education_02490.wav|त्यात माथेरानच्या सर्व  पॉईंट्सची नावे इंग्रजीतच असल्याने आपल्याला गार्बेटही इंग्रजीच वाटते.|Marathi_M|other|7.859583
processed_mr_m_health_03522.wav|स्वरयंत्राला सूज येण्याची निश्चित लक्षणे म्हणजे आवाज बसणे, घोगरेपणा आणि कोरडा खोकला हे आहेत. |Marathi_M|other|7.600000
processed_mr_m_health_00369.wav|आपल्या आठ शिकवणींची सुरुवात या मोहिमेनं होते, चेतोदर्पण मार्जनम् मार्जन अर्थात स्वच्छता करणं|Marathi_M|other|8.405250
processed_mr_m_weather_01181.wav|निष्पांपाची धरपकड केली जात असून अनेक दलित आणि त्यांच्या कुटुंबीयांना पोलिसांनी अटक केली आहे.|Marathi_M|other|7.000000
processed_mr_m_education_00931.wav|त्यामुळे मोदी यांनी साध्वींना अजूनही माफ केले नाही, अशीच चर्चा राजकीय वर्तुळात सुरू झाली आहे|Marathi_M|other|7.338667
processed_mr_m_other_00761.wav|महालांच्या गच्च्यांवर चढून मथुरेतील स्त्रिया बलराम आणि श्रीकृष्णांवर पुष्पवर्षाव करू लागल्या|Marathi_M|other|7.975688
processed_mr_m_other_00196.wav|खैबर पख्तूनख्वा प्रांतातून पाकिस्तानची संसद असलेल्या नॅशनल असेंब्लीत हा सदस्य निवडून आला आहे|Marathi_M|other|8.400000
processed_mr_m_politics_02692.wav|इंग्लीशला आपला विरोध नाही पण मराठी शाळा टिकवून त्यांचा दर्जा वाढवण्याची गरज निर्माण झाली आहे|Marathi_M|other|6.675354
processed_mr_m_weather_02620.wav|केटी होल्म्स, राल्फ इनेसन, ओवेन येओमन, क्रिस्तोफर कोनव्हरी यांच्या भूमिका या चित्रपटात आहेत.|Marathi_M|other|9.496583
processed_mr_m_finance_02603.wav|भारताचे सकल राष्ट्रीय उत्पन्न आणि कराच्या गुणोत्तरचे प्रमाण जीवीस  देशांमध्ये सर्वात कमी आहे|Marathi_M|other|7.600000
processed_mr_m_general_00262.wav|ती निरागस आणि शिस्तप्रिय बालके, त्या मल्टीपर्पज ठक्मया आणि ते भातुकलीचे खेळ कुठे गेले असतील?|Marathi_M|other|9.148292
processed_mr_m_agri_00218.wav|अनेक ठिकाणी ते केवळ पंधरा श्लोकांचेच आढळून येते तर काही ठिकाणी ते सतरा श्लोकांचेही आढळून आले|Marathi_M|other|7.093333
processed_mr_m_agri_01928.wav|पर ड्रॉप, मोअर क्रॉप असा नारा देत प्रधानमंत्री कृषी सिंचन योजनेचीही घोषणा या बजेटमध्ये झाली. |Marathi_M|other|7.035271
processed_mr_m_general_01706.wav|माहीत नसलेल्या प्रांतांमध्ये जाऊन गुरुजींच्या आज्ञेला शिरसावंद्य मानणाऱ्या या दोन्ही बंधूंनी संगीत विद्यालय स्थापन करून संगीताची अखंड सेवा केली|Marathi_M|other|9.900000
processed_mr_m_politics_00579.wav|या ज्वेलरीचे कलेक्शन अर्थात इको सोल ज्वेलरी चे अनावरण आमदार सीमा हिरे यांच्या हस्ते करण्यात येणार आहे.|Marathi_M|other|8.115000
processed_mr_m_other_00176.wav|सासष्ट कुळां खेरीज आणीक हि बरींच कुळें मही बिंबा बरोबर आली, परंतु मुख्य नावाणिक अशीं कुळें सासष्ट होती|Marathi_M|other|9.700000
processed_mr_m_politics_01122.wav|त्यामुळे अंबरनाथ पोलिसांनी पश्चिमेच्या विम्को नाक्यावर नाकाबंदी तर लावलीच, शिवाय बाजूलाच दूध वाटप केलं|Marathi_M|other|7.987292
processed_mr_m_weather_02905.wav|राजश्री राऊ आलियावरी सुर्या कुंभार हुजूर जाऊन फिर्याद जाला, मजवर जुलूम होतो, सायबी रुबरु मनसुबी करावी.|Marathi_M|other|9.500000
processed_mr_m_finance_02397.wav|अल्प उत्पन्न गटातील लोकांच्या स्वच्छतेच्या गरजा पूर्ण करण्याच्या उद्देशाने हे केंद्र सुरू करण्यात आलंय|Marathi_M|other|7.700000
processed_mr_m_finance_01906.wav|पूर्ण बिल भरले नाही, तर उरलेल्या रकमेवर व्याजदर लागू होतो व या मंडळींच्या नकळत त्यांचे कर्ज वाढत राहते|Marathi_M|other|7.824750
processed_mr_m_health_00359.wav|काहीही म्हंटल तरी ती राहणार शेवटी हाडा मासांची, हात पाय असलेली पण हृदय नसलेली आणि बुद्धी फिरलेली माणसच|Marathi_M|other|8.138229
processed_mr_m_politics_03222.wav|सिरीसेना यांनी राजपक्षेंना तिकीट द्यायला विरोध केला होता मात्र तरीही पक्षाने राजपक्षे यांना तिकीट दिले|Marathi_M|other|8.869646
processed_mr_m_weather_00537.wav|अर्ध्याहून अधिक जग फिरलेला, तीन वर्षांचा आर्मी मधला बॉंड कम्प्लीट केलेला हा रुई म्हणजे एक वल्लीच होता.|Marathi_M|other|8.416854
processed_mr_m_finance_03149.wav|धंद्यातील गुंतवणूक याचा अर्थ, सावकाराने सावकारीच्या धंद्यामध्ये वेळोवेळी गुंतवलेली एकूण रक्कम, असा आहे|Marathi_M|other|8.358813
processed_mr_m_education_02065.wav|काही महिन्यांपूर्वी वैद्यकीय कारणांसाठी मुंबई उच्च न्यायालयानं पीटरला तात्पूरता जामीन मंजूर केला होता.|Marathi_M|other|8.498125
processed_mr_m_health_01399.wav|जेणेकरून एडिस मादीचा या कृत्रिम डासांशी संपर्क होताच तिच्या शरीरातील डेंग्यूचे विषाणू निष्क्रिय होतील. |Marathi_M|other|7.209417
processed_mr_m_health_03416.wav|कर्करोग रुग्णांना आधुनिक पध्दतीने उपचार मिळावे यासाठी रेड एड या संस्थेने पुढाकार घेण्यास तयारी दर्शवली|Marathi_M|other|8.300000
processed_mr_m_health_02485.wav|कमी वजनाच्या व आजारी नवजात अर्भकांचे मृत्यू रोखण्यासाठी सत्तर  नवजात शिशू रुग्णवाहिका सरकार घेणार आहे.|Marathi_M|other|8.800000
processed_mr_m_agri_00591.wav|फळे हृदयाकृती, गर्द लालसर रंगाची असून मे महिन्याच्या अखेरीस किंवा जूनच्या पहिल्या आठवड्यात तयार होतात.|Marathi_M|other|8.382021
processed_mr_m_agri_02087.wav|बियाणांचे वेष्टन, पिशवी, टॅग, खरेदीची पावती व पॉकिटातील थोडे बियाणे पिकाची कापणी होईपर्यत जपून ठेवावेत|Marathi_M|other|8.950917
processed_mr_m_health_00531.wav|प्रोस्टेटच्या कर्करोगाचे निदान झाल्यावर रॅडिकल प्रोस्टेटेक्टॉमी ही शस्त्रक्रिया करून ग्रंथी काढली जाते|Marathi_M|other|7.987292
processed_mr_m_other_02296.wav|माझी एक आतेबहीण उषा लहान असतांना एकदा काका तिला उशा, गाद्या, गिर्द्या, तक्के, लोड असे म्हणत खेळवत होते|Marathi_M|other|7.766708
processed_mr_m_general_00108.wav|दरम्यान खैराची तस्करी व चोरटी वाहतूक करणारा टेंपो चालक व त्याचा साथीदार तस्कर टेंपोसोडून फरार झालेआहेत|Marathi_M|other|7.871187
processed_mr_m_agri_00563.wav|हिरवळीची पिके जलद वाढतात. अल्प कालावधीत जमिनीत गाडली जात असल्याने तणांच्या वाढीस मज्जाव निर्माण करतात.|Marathi_M|other|8.033729
processed_mr_m_finance_01502.wav|त्यामुळे चलन बदलण्याचे चार्जेस आणि विमा क्लेमचे चार्जेस म्हणून त्यांना वेळोवेळी पैसे भरण्यास भाग पाडले|Marathi_M|other|7.058500
processed_mr_m_weather_00271.wav|या घटनेमुळे पुन्हा एकदा भाजपच्या अब्रुचे धिंडवडे निघाल्यावर प्रदेश भाजप व मुख्यंमत्र्यांनी याची गंभीर दखल घेतली.|Marathi_M|other|8.254312
processed_mr_m_other_02543.wav|अचानक वळणावर एक तृच्क समोरून येताना दिसला आणि गाडीचा वेग कमी करण्यासाठी ब्रेक जोरात दाबल्याने गाडी सरळ घसरत गेली|Marathi_M|other|8.730333
processed_mr_m_agri_00840.wav|भीमा पट्ट्यातील भांबोरा, दुधोडी, सिद्धटेक, बेर्डी व इतर गावांतील कांदा पिकावर करपा रोगाचा प्रादुर्भाव जाणवत आहे.|Marathi_M|other|8.683896
processed_mr_m_general_01542.wav|प्राचीन संस्कृत ग्रंथांमध्ये मृदंग अथवा मुरज, पणव व दर्दूर या तालवाद्यांना पुष्कर जातीतील वाद्ये असे संबोधले आहे|Marathi_M|other|9.322437
processed_mr_m_health_01387.wav|नाक आणि सायनसचा आतला भाग ओलसर राहावा आणि या ठिकाणी जंतुसंसर्ग होऊ नये म्हणून म्युकस नावाचा द्रवपदार्थ स्रवत असतो|Marathi_M|other|8.695500
processed_mr_m_general_01751.wav|त्यांच्या नेतृत्वाखाली सशस्त्र क्रांतिवीरांनी अस्नोडा पोलीस चौकीवर हल्ला करून पोलिसांच्या बंदुका व काडतुसे पळवली|Marathi_M|other|7.964062
processed_mr_m_general_02290.wav|त्यानंतर संगीत शिकवणे, स्टेज प्रोग्राम करणे, काही गाण्यांचे रेकोर्डिंग करणे यामध्ये काही काळ त्यांनी व्यतीत केला|Marathi_M|other|8.149833
processed_mr_m_health_01442.wav|अनेक डॉक्टर ज्या रूग्णांच्या शस्त्रक्रिया पुढे ढकलल्या असतात त्या शस्त्रक्रिया या दिवाळी सुट्टीत करून घेत असताता|Marathi_M|other|6.779854
processed_mr_m_education_00620.wav| प्रचाराच्या शेवटच्या टप्प्यात राष्ट्रवादीच्या बाबाजी पाटील यांनी आगरी कार्ड खेळत समाजाला भावनिक आव्हान केले होते|Marathi_M|other|9.013333
processed_mr_m_other_00552.wav|यामध्ये इराणी लष्करातील परदेशात काम करणा्या अल्कुद्स दलाचा शक्तिशाली कमांडर जनरल कासीम सुलेमानी याचा खात्मा झाला|Marathi_M|other|9.728792
processed_mr_m_agri_00151.wav|कांदा गुलाबी रंगावर आल्यावर त्यात हींग हळद व् लसुन व् मिरची चा ठेचा घालावा व् लाल तिखट टाकून चांगले परतून घ्यावे|Marathi_M|other|10.042250
processed_mr_m_health_00762.wav|पांढया वाघांना मुळातच जनुकीय दोष असतो व या प्रजातींत कर्करोग होऊ शकतो, असे राष्ट्रीय उद्यानाचे पशुतज्ज्ञ सांगतात|Marathi_M|other|9.020583
processed_mr_m_education_01178.wav|त्याच्या मधे आज दोन तीन हजार वर्षपूर्वींच्या लोकांचं विस्डम, ज्ञान, नादाची जी काय ताकद आहे ती सगळी साठवलेली होती|Marathi_M|other|9.668750
processed_mr_m_agri_02800.wav|शहरी भागांत या फळांना मोठी मागणी असली, तरी झाडांची संख्या कमी होत चालल्याने ही फळे हळूहळू दुर्मीळ होऊ लागली आहेत|Marathi_M|other|8.347208
processed_mr_m_health_02974.wav|ज्याच्यापासून गंभीर स्वरुपाचा आजार संभवतो अशा जंतूंचा समूह विविध प्रजाती, आतड्यात किंवा मूत्रमार्गात संसर्ग होतो|Marathi_M|other|8.904479
processed_mr_m_health_01941.wav|समाजात विद्रोह असतो, वेदना असते, शोषण असते, पिळवणूक असते, आंक्रदन असते, एकाच्या श्रमावर मजा मारणारा दुसराही असतो|Marathi_M|other|9.659125
processed_mr_m_health_02468.wav|तसेच या भेगा जर खोलवर गेल्या तर त्यातून रक्त यायला लागते, आणि पायांच्या साध्या हालचालींनी देखील वेदना होऊ लागतात|Marathi_M|other|8.498125
processed_mr_m_other_00570.wav|कण्हेरी गावातील मादी बिबट्याला लवकरच जेरबंद करण्यासाठी बारामती वनविभाग आणि पुण्याची रेस्क्यू पथक प्रयत्न करत आहे|Marathi_M|other|8.649062
processed_mr_m_agri_01594.wav|पार्कसाइट इथे डोंगराळ भागामुळे पाण्याची समस्या मोठी होती, परंतु शिवसेनेने येथील रहिवाशांना पाणी उपलब्ध करून दिले|Marathi_M|other|8.068563
processed_mr_m_weather_01991.wav|जिल्ह्यातील साडेतीनशे ग्राहकांनी सोलरच्या पॉवरप्लॅंटच्या माध्यमाने वीजबिलाच्या त्रासातून मुक्तता करून घेतली आहे.|Marathi_M|other|8.579396
processed_mr_m_general_00171.wav|ग्वाल्हेर घराण्याच्या गायकीचे विश्लेषण व अभ्यासपूर्ण सांगीतिक लेखन अशा अनेक पैलूंनी त्यांचे व्यक्तिमत्त्व समृद्ध झाले होते|Marathi_M|other|8.811604
processed_mr_m_general_01529.wav|सारीपाटाचा खेळ खेळताना कोणाच्या तरी सोंगट्या मागून आणून प्रत्येक भिडू 'माझ्या ह्या' म्हणून वाटून घेऊन, नंतर खेळावयास बसतात|Marathi_M|other|8.474917
processed_mr_m_weather_01460.wav|साहजिकच तिथे दिवस असतो,तेव्हा आपल्या लोकांना काम करावे लागते.|Marathi_M|other|4.875813
processed_mr_m_weather_02511.wav|ठिक आहे, ॲज यु विश. यापुढे मला आपल्यामध्ये काहीही संबंध ठेवायचे नाहीत, जगण्यासाठी तुला तुझे मार्ग मोकळे आहेत आणि मला माझे.|Marathi_M|other|10.019042
processed_mr_m_health_00390.wav|मेंदूला आलेली सूज, मलेरिया, डेंग्यु, पिवळा ताप आणि लसिका फिलेरिया कृमींच्या संसर्गामुळे होणारा आजार विशिष्ट प्रकारच्या आहे|Marathi_M|other|9.682354
processed_mr_m_politics_03093.wav|ठाणे मनपाची महासभा सुरु होताच, मुंब्रा स्टेडीयमच्या मुद्यावरुन राष्ट्रवादी काँग्रेस व भाजपामध्ये चांगलीच खडाजंगी झाली होती|Marathi_M|other|8.904479
processed_mr_m_health_01281.wav|त्यासाठी प्राण्यांना भूल देऊन संदेश टिपले जातात, थोडी हालचाल झाली तरी संदेश टिपणारी यंत्रणा हलल्याने उद्देश साध्य होत नाही|Marathi_M|other|8.672271
processed_mr_m_education_01904.wav|आणि याचा एक मेलही तुमच्या जीमेलच्या सोशल सेक्शनला पडेल, तेव्हा यूट्यूबर तुमची आवडती चॅनेल्स सब्स्क्राईब करा आणि अपडेट राहा|Marathi_M|other|10.077083
processed_mr_m_health_03795.wav|ते भूतकाळात जगू लागतात. जोडीदाराचा मृत्यू होऊन दहा वर्षे झाली असली तरी तो आहेच असे त्यांना वाटते. त्याला शोधत फिरू लागतात. |Marathi_M|other|8.900000
processed_mr_m_weather_04285.wav|शमीनं सेलिब्रिटी असल्याचा फायदा उचलून अलिश्बाच नाही तर इतर मुलींचं आयुष्यही बरबाद केलं आहे, असा आरोप हसीन जहांनं केला आहे. |Marathi_M|other|9.926167
processed_mr_m_health_02849.wav|त्यामुळे मुंबईत डेंग्यू आणि मलेरियाची वारंवार निर्माण होणारी साथ आणि या आजारांचा वाढत जाणारा प्रादुर्भाव यांना आळा घालावा. |Marathi_M|other|9.500000
processed_mr_m_general_01770.wav|आपण मत्स्यालय बाजूला बोगदा पाहू, तर तो या लोकांना मासे निरीक्षण त्यानंतर महासागर मध्ये एका काचेच्या कंटेनर, आहेत असे दिसते|Marathi_M|other|9.200000
processed_mr_m_weather_03266.wav|त्याला आथ्रायटीस झाला होता व कांही दिवस त्याला तापही येत होता|Marathi_M|other|5.300000
processed_mr_m_agri_02923.wav|आपल्या देशात राज्यनिहाय पीक विविधता असल्याने कृषी उत्पादन, निर्यात तसेच प्रक्रिया उद्योगाकडे लक्ष केंद्रीत होणे आवश्यक आहे|Marathi_M|other|9.856500
processed_mr_m_other_01064.wav|इन्स्टंट उपमा करतात तसं इन्स्टंट पोहे करता येणं शक्य आहे का ?|Marathi_M|other|4.782938
processed_mr_m_health_00409.wav|म्हणजे ज्यांनी गंभीर आजारात डोळ्यांसमोर मृत्यू पाहिला आहे, जे काही दिवस कोमात होते ,त्यांचे त्या अवस्थेतील अतिंद्रीय अनुभव|Marathi_M|other|8.881250
processed_mr_m_education_00832.wav|युवकांच्या कौशल्य विकासावर भर देण्यासाठी राज्यात प्रशिक्षण अकादमी असावी यासाठी सध्या प्रयत्न सुरू असल्याचे कुंकळ्येकर यांनी सांगितले|Marathi_M|other|10.197333
processed_mr_m_weather_00663.wav|सह्याद्रीत फिरताना हे असे का? ह्याचा अर्थ काय ? असे अनेक प्रश्न सतत उभे राहतात. त्या पैकी काही प्रश्नांवर येथे प्रकाश पडेल हे नक्की. |Marathi_M|other|10.169958
processed_mr_m_agri_00339.wav|त्यांना हरभरा, गहू यासारख्या पिकांच्या बियाण्यांची उपलब्धता व्हावी, यासाठी प्रयत्न करण्याच्या सूचनाही मुख्यमंत्र्यांनी यावेळी केल्या|Marathi_M|other|10.158354
processed_mr_m_other_00425.wav|फोनचे स्क्रू व्यवस्थित तपासून घ्या जर स्क्रूवरील पेंट निघाला असेल किंवा स्क्रू वेगळे वाटत असतील, तर समझा की फोन या अगोदर उघडलेला आहे|Marathi_M|other|10.135146
processed_mr_m_agri_01313.wav|भात नासून खराब होण्यापेक्षा त्यात पाणी घालून त्यात आंबण्याची प्रक्रिया व्हावी, या उद्देशानं उरलेला भात पाण्यात बुडवून रात्रभर ठेवतात|Marathi_M|other|8.625833
processed_mr_m_agri_00781.wav|शरीराला आवश्यक असेल तितकं पाणी शरीरात गेलं नाही तर महिलांना किडनी स्टोन, मूत्रसंसर्ग यांसारख्या शारीरिक विकारांना सामोरं जावं लागतं.|Marathi_M|other|9.960979
processed_mr_m_weather_01110.wav|नवीन डीपी तयार करण्याची पुनर्प्रक्रिया सुरू करण्याचे आदेश मुख्यमंत्र्यांनी दिल्यानंतर पालिकेतील संबंधित यंत्रणा, किभाग कामाला लागले.|Marathi_M|other|9.635917
processed_mr_m_other_01453.wav|इतर अनेक साम्ये आहेत आणि या मोहिमेला ग्लोबल वॉर्मिंगचे एक मोठे आयाम आहे|Marathi_M|other|5.398271
processed_mr_m_other_00615.wav|तिकडे हा माणूस मुंबईला जाणार असून ह्याच्या बॅगेत दारुच्या बाट्ल्या आहेत|Marathi_M|other|4.875813
processed_mr_m_health_00464.wav|याने रक्त वाहिनींना पसरण्यात मदत मिळते आणि पेशींमध्ये रक्त प्रवाह वाढतो|Marathi_M|other|5.715937
processed_mr_m_agri_01803.wav|या झाडाला बोरे, जर्दाळू, चेरी, नेक्टराईन अशी चाळीस  प्रकारची फळे लागतात|Marathi_M|other|6.500000
processed_mr_m_agri_01791.wav|आमचे योगदान म्हणून आम्ही एक बांबू पाण्याच्या लोखंडी ड्रमात भिजत टाकायचो|Marathi_M|other|5.363437
processed_mr_m_education_00715.wav|तुला आठवतय ग्योडेल समजावुन घेतांना आपल्या किती चर्चा आणि वाद झाले होते?|Marathi_M|other|6.570667
processed_mr_m_agri_03430.wav|त्यामध्ये त्यांना खाण्यासाठी एक ट्रे आणि पाणी पिण्यासाठी एक भांडं ठेवलं|Marathi_M|other|5.026750
processed_mr_m_health_02149.wav|मग त्या अनुषंगाने बरे होण्यासाठी केमोथेरपी, रेडिएशन हे उपचार ओघाने आलेच|Marathi_M|other|6.385104
processed_mr_m_finance_02738.wav|सरकारनं केवळ खर्चाच्या निधीत वाढ केली म्हणजे झालं का, किंवा सरकारनं मानसिक आरोग्यावर खर्च करावा म्हणजे काय करावं, असले प्रश्न आपल्याला पडतीलही|Marathi_M|other|9.740396
processed_mr_m_general_02145.wav|आज लेखन शैली मोठ्या प्रमाणात आहेत, आणि त्यांना बौद्ध भिक्षुंच्या विकसित|Marathi_M|other|5.967146
processed_mr_m_politics_00707.wav|भाजपचे युवा उमेदवार वरूण गांधी यांच्या हत्त्येचा कट मलबारीने रचला होता.|Marathi_M|other|7.221042
processed_mr_m_other_01896.wav|माता लक्ष्मींचे म्हणणे होते, मी श्रेष्ठ आहे, माझ्याशिवाय पानही हलत नाही|Marathi_M|other|5.282167
processed_mr_m_agri_02864.wav|आंब्याची पानं पाण्यात टाकून ते पाणी आटवून एक चतुर्थांश होईपर्यंत उकळावं|Marathi_M|other|5.688521
processed_mr_m_weather_04222.wav|तो थोडा मतिमंदच वाटत होता म्हणुन मामांनी त्याला ताटातील मोद्कपेढा दिला.|Marathi_M|other|5.781396
processed_mr_m_other_01575.wav|अचानक एखादी चिंता जाणवेल पण आपल्या वाक्चातुर्याने लगेचच त्यावर मात कराल|Marathi_M|other|6.094875
processed_mr_m_agri_01836.wav|यासाठी दीड टन झेंडू , शेवंती आणि स्प्रिंगर या फुलांचा वापर करण्यात आलाय|Marathi_M|other|6.200000
processed_mr_m_weather_02027.wav|तसे कुठलेही स्फोटक कारण वा निमीत्त अजून विरोधकांच्या हाती लागलेले नाही.|Marathi_M|other|5.653688
processed_mr_m_weather_04120.wav|जगात अधोरेखित झालेलं एक वास्तव लक्षात ठेवा, तुम्ही सर्वकाही अन खूप काही करु शकता.|Marathi_M|other|6.582479
processed_mr_m_education_01089.wav|टाटा मोटर्सची टाटा अल्ट्रोस ही एकमेव कार नाही जी भारतातील सर्वात सुरक्षित कार आहे|Marathi_M|other|6.663750
processed_mr_m_weather_01382.wav|खातांना वरून शेंगदाण्याचं कच्चं तेल घालायची पद्धत आहे, तिखट सहन व्हायला मदत होते.|Marathi_M|other|5.746562
processed_mr_m_finance_02909.wav|सरकार आपली वित्तीय तूट कमी करण्याच्या प्रयत्नात आहे आणि यामुळे गुंतवणूक कमी होतेय|Marathi_M|other|6.884333
processed_mr_m_other_00586.wav|यामध्ये खैबर पख्तुन्वा प्रांतात सर्वाधिक गव्हाच्या पीठाचा तुटवडा निर्माण झाला आहे|Marathi_M|other|6.373500
processed_mr_m_health_02300.wav|उष्मांक कमी असल्याने वजन घटते तर स्निग्धांश कमी असल्याने हृदय विकाराचा धोका टळतो.|Marathi_M|other|6.600000
processed_mr_m_agri_02609.wav|जायकवाडी धरणातून तब्बल अडीच ते तीन लाख हेक्टर शेतीच्या सिंचनासाठी पाणी सोडलं जातं|Marathi_M|other|6.930792
processed_mr_m_agri_01833.wav|ज्या शहरातील पाणी बिस्लरी पाण्याला मागे टाकत होते, त्या शहरात पाण्याची ही अवस्था?|Marathi_M|other|5.549188
processed_mr_m_politics_02764.wav|नकटीच्या लग्नात सतराशे विघ्ने अशी अवस्था कित्येक वर्षे रेल्वे प्रवासी अनुभवीत आहे|Marathi_M|other|6.466375
processed_mr_m_finance_02553.wav|पाच  लाख एका लग्नावर खर्च करणं तुम्हाला लिमिटमध्ये वाटत असेल, त्यांना नाही वाटणार|Marathi_M|other|6.300000
processed_mr_m_weather_04344.wav|त्यातील तीन जण बेलारूसचे ओलेग नोवटस्की, व्लादिमिर कवलनोक आणि प्यॉतर क्लिमुक आहेत. |Marathi_M|other|8.300000
processed_mr_m_politics_03230.wav|हे काम कोल्हापूर इन्क्युबेशन सेंटर करणार असल्याचे आमदार सतेज पाटील यांनी सांगितले|Marathi_M|other|7.116542
processed_mr_m_other_01169.wav|मुलं अगदी फुल जोशात गीत गात होते तर सर्वं पुणेकर भावनिक एकात्मतेचा अनुभव घेत होते|Marathi_M|other|6.640542
processed_mr_m_agri_01289.wav|द्राक्ष हे फळ सर्वांना आवडते व ते औषधी सुद्धा आहे द्राक्षे ही स्वादाने मधुर असतात|Marathi_M|other|6.280625
processed_mr_m_health_02905.wav|परंतु त्या दरम्यानच्या काळात मंडपातच जयश्रीला ताप ,चक्कर येणे असा त्रास होऊ लागला|Marathi_M|other|6.400000
processed_mr_m_health_00664.wav|मानसिक ताण कमी करण्यासाठी सौम्य अशी अँक्झॉलिटिक औषधे डॉक्टरांच्या सल्याने घ्यावीत|Marathi_M|other|7.093333
processed_mr_m_health_00478.wav|हळदीत असणारे कुर्क्युमिन यांमुळे कर्करोग होत नाही, व झालाच तर पसरण्यास अटकाव होतो|Marathi_M|other|6.965604
processed_mr_m_other_00967.wav|घरातला देव्हारा गोमुत्राने धुवून, फुलांनी आणि रांगोळीने सजवून शुचिर्भुत करता येतो|Marathi_M|other|6.640542
processed_mr_m_health_01177.wav|अजुन काही दिवस गेले असते तर त्या पिशाच्चाने सर्व रक्त शोषुन नयनाचा जीव घेतला असता|Marathi_M|other|6.930792
processed_mr_m_weather_01764.wav|आकाशात अभ्र, ढगांचे पुंजके येतात तेव्हा सावली पडते पण ती लगेच विरते, नाहीशी होते.|Marathi_M|other|7.673813
processed_mr_m_weather_01243.wav|पालिकेत आऊट सोर्सिंग पद्धतीने काम करणाऱ्यांची संख्या साडेपाच हजारांच्या घरात आहे. |Marathi_M|other|5.967146
processed_mr_m_politics_00509.wav|झैनबचे आई वडील परदेशात गेलेले असल्याने त्यांनी झैनबला तिच्या मावशीकडे ठेवले होते.|Marathi_M|other|5.943937
processed_mr_m_other_01097.wav|तो सगळा एरिया जाम कन्फ्युजिंग आहे पण गृह वस्तू भांडार म्हणण्यात काहीही लॉजिक नाही|Marathi_M|other|6.164521
processed_mr_m_general_00604.wav|कॉन्स्टंटीन याने ख्रिस्ती धर्म स्वीकारला, तो विधी साजरा करण्यासाठी हे चर्च उभारले|Marathi_M|other|6.489604
processed_mr_m_other_00526.wav|त्याकाळचा दिल्लीचा कोतवाल मिर्जा खानी हा काव्यप्रेमी आणि गालिबचा विशेष चाहता होता|Marathi_M|other|6.373500
processed_mr_m_health_00298.wav|डॉक्टर ज्या ज्या गोष्टी निदानासाठी वापरतो त्या त्या व्हर्च्युअली करणंही शक्य आहेच|Marathi_M|other|6.455312
processed_mr_m_health_02577.wav|पण जर त्यांना ह्या गोळ्या नसतील घ्यायच्या तर त्या सॅनिटरी पॅड्स देखील वापरू शकतात|Marathi_M|other|5.600000
processed_mr_m_weather_04220.wav|लाल इश्क़ या सिनेमाच्या टीमने शुटींगच्या दरम्यान धमाल मस्ती करत सिनेमा पूर्ण केला.|Marathi_M|other|6.350292
processed_mr_m_finance_01844.wav|आयोगाने म्हटले आहे, की सट्टेबाजी व जुगाराला कायद्यात बदल करून कर रचनेत सामावून घेतले पाहिजे|Marathi_M|other|6.768250
processed_mr_m_education_03227.wav|ज्ञानेश्वरही अध्यात्मात नसले तरी व्यवहारात वैदिक चातुर्वर्ण्य आहेत हे मान्य करतांना दिसतात.|Marathi_M|other|7.093333
processed_mr_m_weather_04112.wav|शनिवारी सायंकाळी पुण्यात तरुणांची मोठी रॅली काढली जाणार असल्याचे शुभम हाळ्ळे याने सांगितले.|Marathi_M|other|6.965604
processed_mr_m_agri_02621.wav|राज्य शासनाने शेतकर्‍यांचा सोयाबीन उडीद ,मुग या पिकाच्या खरेदीसाठी हमी भाव केंद्र सुरू केली|Marathi_M|other|7.894417
processed_mr_m_education_03230.wav|त्याचा प्रसार काश्मीर येथील झान्स्कार खोऱ्यातील कृषी विज्ञान केंद्राद्वारे करण्यात येत आहे.|Marathi_M|other|6.443167
processed_mr_m_politics_02984.wav|अर्थात उमेदवार निवडतांना त्याने शेअर केलेल्या पोस्टला दहा लाख व्हूज यायला हवेत अशीही अट आहे|Marathi_M|other|7.221042
processed_mr_m_health_03910.wav|कोणतेही साधन अथवा औषधी न वापरता गर्भधारणा टाळण्याच्या उपायांना नैसर्गिक पद्धती म्हटले जाते. |Marathi_M|other|7.546104
processed_mr_m_education_03134.wav|स्नॉर्कलिंग प्रशिक्षण समाप्त झाल्याने तुम्ही कायद्याने खरे प्रशिक्षित व्यावसायिक झाला आहात.|Marathi_M|other|6.698583
processed_mr_m_education_00911.wav|विद्यार्थ्यांनी त्याचा अनुभवही घेतला असून थडग्यात झोपल्यावर जी शातंता मिळते तशी कुठेही नाही|Marathi_M|other|6.965333
processed_mr_m_agri_03415.wav|परंतू दरम्यानच्या काळात उझी माशीचा मोठ्या प्रमाणात प्रादुर्भाव झाल्याने रेशीम शेती बंद झाली|Marathi_M|other|6.756625
processed_mr_m_agri_01595.wav|पावसाने आणखी लांबण लावली आणि या तलावांमध्ये पाणी आलेच नाही तर तीस  जुलैपर्यंत हे पाणी पुरेल|Marathi_M|other|6.570875
processed_mr_m_agri_00201.wav|जवस भाजून त्याची पूड करून घेऊन ही पूड आपले ज्यूस, स्मूदी, दही व ताकामध्ये मिसळून सेवन करावी|Marathi_M|other|7.820312
processed_mr_m_politics_00771.wav|भारती पवारांमुळे भाजपाचे विद्यमान खासदार हरिश्चंद्र चव्हाणांचं तिकीट कापलं जाण्याची शक्यता.|Marathi_M|other|7.906021
processed_mr_m_health_01091.wav|भेंडीला रोजच्या जेवणात घेतल्याने अनेक आजार जसे की, खोकला, सर्दी यांसारख्या समस्या होत नाहीत|Marathi_M|other|7.743479
processed_mr_m_health_00680.wav|कॅन्सर किंवा डायबेटीस हे तर सध्या पॉप्युलर आजार झाल्याने यावरचं भाषांतरित झालेलं भरपूर खपतं|Marathi_M|other|7.627375
processed_mr_m_weather_03396.wav|विरह वेदना, हतबलता, निर्व्याज प्रेम, सोसलेपण, आसक्ती व्यक्त करायला गझलेचा हात धरावाच लागतो. |Marathi_M|other|9.171500
processed_mr_m_finance_02559.wav|येथील जिल्हा पंचायत सभागृहात बेळगाव महसूल विभागातील जिल्हयांची विकास आढावा बैठक घेण्यात आली|Marathi_M|other|6.756625
processed_mr_m_agri_02969.wav|टोमॅटो पीक जास्त दिवस ठेवता येत नसल्याने त्या पिकास तत्काळ बाजार समितीमध्ये घेऊन यावे लागते|Marathi_M|other|6.700000
processed_mr_m_education_01147.wav|गॉर्डन यांनी नीशाम, लॉकी फर्ग्यूसन आणि अनेक खेळाडूंना हायस्कूलला असताना प्रशिक्षण दिले होते|Marathi_M|other|7.859583
processed_mr_m_health_02667.wav|इबोला प्रोटिन असलेली ही लस उशिरा अस्तित्वात आली खरी पण तिच्यामुळे हा भयंकर रोग आटोक्यात आला|Marathi_M|other|7.418396
processed_mr_m_general_02388.wav|सुरुवातीला इंटरनेट आणि अस्ट्रॉनॉट या शब्दांपासून तयार केलेला इंटरनॉट हा शब्द वापरला जात असे|Marathi_M|other|7.743479
processed_mr_m_health_01831.wav|शुगरफ्री हे एक रसायन आहे आणि मधुमेह असेल तर हे रसायन म्हणजे खा लाडू पोटभर असा परवाना नव्हे. |Marathi_M|other|7.453229
processed_mr_m_weather_00345.wav|दुसरी रन घेत असताना मार्टिन गप्टीलने केलेला थ्रो स्टोक्सला लागला आणि बाऊंड्रीच्या पार गेला.|Marathi_M|other|6.826292
processed_mr_m_finance_02855.wav|एक जबाबदार नागरीक, मतदार, व व्यक्ती म्हणून आपली कर्तव्ये व सहभाग काय हे आपल्याला माहितच आहे|Marathi_M|other|7.290687
processed_mr_m_education_01506.wav|हसमुख अधिया पुढे म्हणाले की, जीएसटीच्या करांच्या दरात मोठ्य़ा बदलांची, दुरुस्त्यांची गरज आहे|Marathi_M|other|7.580938
processed_mr_m_general_02485.wav|एकाच दिवशी खूप चित्रपट प्रदर्शित होणार असेल तर चित्रपटांना थिएटर न मिळण्याची नामुष्की ओढवते|Marathi_M|other|7.360354
processed_mr_m_agri_01533.wav|बागेशेजारी भेंडी, कपाशी ही पिके घेऊ नयेत, कारण या पिकांवर पिठ्या ढेकूण ही कीड मोठ्या प्रमाणावर वाढते. |Marathi_M|other|8.486521
processed_mr_m_general_02810.wav|सांगोला येथे वादळी वारे व वीज पडल्याने बबन भगवान भोसले यांची लिंबाच्या झाडाखाली बांधलेली म्हैस दगावली|Marathi_M|other|8.149833
processed_mr_m_other_01783.wav|संयुक्त राष्ट्रसंघाचे महासचिव ॲण्टोनियो गुतेरेस यांनी नवी दिल्लीत मोदींना या पुरस्काराने गौरविले होते|Marathi_M|other|7.500000
processed_mr_m_health_00561.wav|इन साईट लर्निंग रात्रीच्या वेळात होतं जेव्हा मेंदू थकून विश्रांती घेत असतो, हे संशोधनांती सिद्ध झालंय|Marathi_M|other|7.987292
processed_mr_m_health_00132.wav|तसेच या वॉर्डात थॅलेसिमिया व हिमोफेलिया रुग्णांना रक्त बदलणे व नवीन रक्त चढवण्याची सुविधा उपलब्ध असेल|Marathi_M|other|8.405250
processed_mr_m_general_01746.wav|'घृतं पीबेत' प्रगती मोजण्याचे एक मानक आहेच, पण समाज म्हणून आपण प्रगती करत आहोत याचं हे आणखी एक उदाहरण|Marathi_M|other|8.254312
processed_mr_m_politics_01478.wav|अलिबागला बीचेस सोडून अजून काय काय पाहता येईल ते सांगा मंडळी, म्हणजे माहित नसलेली खास वैशिष्ट्ये वगैरे|Marathi_M|other|7.871187
processed_mr_m_weather_02704.wav|पूर्वभागात कोट्यावधी रुपये खर्चून एक हजार फुटापर्यंत कूपनलिका खोदल्या गेल्याने जमिनीची चाळण झाली आहे.|Marathi_M|other|7.859583
processed_mr_m_health_01995.wav|बाहेर फिरल्यावर उत्साहं आला आणि खोकल्याचं औषधही एकदम रामबाण होतं, दोन तीन तासात खोकला जवळ जवळ थांबलाच|Marathi_M|other|7.882792
processed_mr_m_finance_02767.wav|ही वजावट घेतलेली असल्यास बाकी रकमेवर करदात्याच्या उत्पन्नाच्या टप्प्यानुसार स्लॅबनुसार कर भरावा लागेल|Marathi_M|other|7.685437
processed_mr_m_weather_01022.wav|केंद्र सरकारनं या करारावेळी एक एस्क्रो अकाऊंट ठेवण्याची आर्थिक सल्लागारांची मागणीच फेटाळून लावली आहे.|Marathi_M|other|7.453229
processed_mr_m_health_01724.wav|काही वेळा मानसिक स्वास्थ्य जर उत्तम नसेल, एकटेपणा किंवा नैराश्य असल्यास खाण्यातले स्वारस्य निघून जाते|Marathi_M|other|6.942396
processed_mr_m_agri_00904.wav|एका आर्किटेक्टने प्रश्न केला होता की, भविष्यात मातीला पाणी न मिळाल्यास पिकांची काळजी कशी घेतली जाईल ?|Marathi_M|other|7.221042
processed_mr_m_agri_02261.wav|कुठल्या खड्ड्यात खडी पडलीय, कुठल्या खड्ड्यात विटांचे तुकडे पडलेत तर कुठल्या खड्ड्यात निव्वळ माती आहे. |Marathi_M|other|6.930792
processed_mr_m_politics_02121.wav|या भागातील आपल्या फौजा आणि मित्रांचे वॉशिंगटन संरक्षण करील, असा गर्भित इशाराही पॉम्पेव यांनी दिला आहे|Marathi_M|other|8.673438
processed_mr_m_agri_01371.wav|काही गावकरी जंगलात मध गोळा करण्याचं धाडस दाखवतात, पण हा मध गोळा करून विकण्याचा धंदा खुपच जोखमीचा आहे. |Marathi_M|other|7.600000
processed_mr_m_health_01854.wav|कफाशी संबंधीत त्रासातून ही तक्रार उद्भवत असल्यास त्यासाठी हिंगाष्टक चूर्ण शंखवटी इत्यादी औषधे घ्यावीत|Marathi_M|other|8.149833
processed_mr_m_education_02880.wav|सॅलडसाठी उपयोगात येणारी ताजी आणि कच्ची भाजी आणि फळं यामध्ये ऑक्सिडंट, नॅचरल एन्जाइम आणि फेवर्स असतात.|Marathi_M|other|9.392104
processed_mr_m_health_03894.wav|आजारपणामुळे, जखमेमुळे अथवा जीवाणूबाधेमुळे शरीराच्या एखाद्या भागातील ऊती रक्तपुरवठ्या अभावी मृत होतात. |Marathi_M|other|8.500000
processed_mr_m_weather_03115.wav|त्यासाठी डॉप्लर प्रणाली, ऑटोमॅटिक वेदर स्टेशन्स एडब्ल्युएस आणि त्यातील संगणकीय प्रणाली वेधशाळेच्या दिमतीला आहे.|Marathi_M|other|9.055417
processed_mr_m_politics_03127.wav|दुसरीकडे शरद पवार यांनी आधीच एक विधान करून काँग्रेसमुळे मंत्रिमंडळ विस्तार रखडल्याचे अप्रत्यक्षपणे सांगितले आहे|Marathi_M|other|7.975688
processed_mr_m_health_01011.wav|जर औषधे घेऊनही तुम्हांला बरं वाटत नसेल, डोकं दुखायचं थांबत नसेल, गोळ्या घेऊनही पोट दुखत असेल तर वेळीच सावध व्हा|Marathi_M|other|9.693958
processed_mr_m_other_02919.wav|सिद्धाबाईंच्या पश्चात त्यांचे नातू हरीभाऊ आणि नातसून शारदामाई यांनी चेंबूर मठाचे वैभव दिसामासाने वृद्धिंगत केले|Marathi_M|other|8.974146
processed_mr_m_education_01552.wav|तुम्ही त्याच्यासाठी उशी ठेवायैवजी, सोन्या तु उशी कशी ठेवतो असे बोलुन त्याला ठेउ द्या आणि मग लक्ष नसताना नीट करा|Marathi_M|other|9.531417
processed_mr_m_politics_01822.wav|कोकणातील विकासकामे ठप्प झाली आहेत आणि याला संपूर्ण जबाबदार शिवसेना, काँग्रेस, राष्ट्रवादी काँग्रेस हे पक्ष आहेत|Marathi_M|other|8.289146
processed_mr_m_finance_02688.wav|आपण कृषी उत्पन्नातून तीन विमा पॉलिसींमध्ये गुंतवणूक केली आहे व आज परिस्थिती बिकट असल्याने आपणास पैशाची निकड आहे|Marathi_M|other|8.900000
processed_mr_m_general_02413.wav|टेलिस्कोप, दुर्बिण अथवा ग्रहण बघण्याचा चश्मा किंवा गॉगल यांच्या मदतीने तुम्हाला बुध ग्रहाचा हा प्रवास बघता येईल|Marathi_M|other|8.985750
processed_mr_m_finance_02260.wav|गरज पाहून कर्ज पुरवठा व अडचणीच्या काळात हातभार लावत या संस्थांनी खर्‍या अर्थाने सहकार या शब्दाचा अर्थ जपला आहे. |Marathi_M|other|7.700000
processed_mr_m_general_00964.wav|जर दोघातिघांनी एकाच वेळी फोटो टाकले आणि वेगवेगळे क्लू दिले तर पुढच्याने, त्यातील एक निवडून खेळ पुढे चालू ठेवावा|Marathi_M|other|8.939312
processed_mr_m_politics_01135.wav|सुरेखा प्रकाश घुगरे, चंद्रभागा देवीदास चावरे, सौ रूक्मीणी राजाराम चावरे आदी महिला मोठय़ा संख्येने उपस्थित होत्या|Marathi_M|other|9.043125
processed_mr_m_agri_02235.wav|ड्रायफ्रुटस, आले व आंबे हळद सर्व मिसळून पातेल्याला पातळ कपड्याचा दादरा झाकण बांधून उन्हात दोन दिवस मुरु द्यावे. |Marathi_M|other|8.600000
processed_mr_m_agri_00332.wav|आळ्यातून पाणी देण्याची पद्धत बंद करावी त्याऐवजी झाडाच्या बुंध्याभोवती दोन वर्तुळाकार आळे तयार करून, बुंध्याला पाणी द्यावे|Marathi_M|other|9.508208
processed_mr_m_politics_03130.wav|अश्विनी उपाध्याय यांनी याचिकेत सांगितले आहे की, ज्याप्रमाणे एक मतदार एक मत तसेच एक उमेदवार एक जागा फॉर्म्यूला असला पाहिजे|Marathi_M|other|8.869646
processed_mr_m_health_02178.wav|चित्रं बघून डोळे थकायचे, त्यामुळे मेंदू काहीही घ्यायला नकार द्यायचा, तेव्हा नुसतंच बाहेर भटकायचं किंवा गप्पांमध्ये रमायचं|Marathi_M|other|8.591000
processed_mr_m_general_00711.wav|वरील गणितात डिझेल गाडीचे मायलेज अठरा  घेतले आहे परंतु सध्या वीस  पेक्षाही जास्त मायलेज देणा्या डीझेल गाड्या उपलब्द्ध आहेत|Marathi_M|other|8.556188
processed_mr_m_politics_02967.wav|चांगल्या कामात मिळालेला ब्रेकथ्रू अशा शब्दात मुख्यमंत्री देवेंद्र फडणवीस यांनी मेट्रोच्या या कामाचे कौतुक या प्रसंगी केले|Marathi_M|other|8.498125
processed_mr_m_other_02141.wav|येथे ग्यॉटे अभ्यास दुसरा सर्वात मोठा विद्यापीठ, जर्मनी मध्ये पण युरोप मध्ये नाही फक्त सर्वात प्रतिष्ठित एक मानली जाते आहे|Marathi_M|other|8.753542
processed_mr_m_finance_03212.wav|कार्यशाळेत आर्थिक दृष्ट्या दुर्बल घटकातील लाभार्थ्यांद्वारे वैयक्तिक स्वरूपातील घरकुल बांधण्यास अनुदान देण्यात येणार आहे. |Marathi_M|other|8.753542
processed_mr_m_agri_01558.wav|मात्र पावसामुळे पुलावर दोन्ही बाजुला पाणी साचत असून भरधाव येणार्या वाहनांमुळे साचलेले पाणी पादचार्यांच्या अंगावर उडत आहे. |Marathi_M|other|8.765167
processed_mr_m_agri_02724.wav|यामध्ये पाणी अडविण्यात येते, पुढे उपसा केंद्रातून पाणी उपसा करून शुद्धीकरण केल्यानंतर शहरातील बहुतांश भागाला पुरविले जाते|Marathi_M|other|9.171500
processed_mr_m_finance_01720.wav|शेअर बाजारात शेअर्समध्ये ट्रेडिंग किंवा गुंतवणूक करताना नक्की कोणत्या कंपन्या निवडायच्या याबद्दल प्रत्येकजण विचारत असतात. |Marathi_M|other|7.987292
processed_mr_m_agri_01786.wav|राज्यासह देशातील मध्य प्रदेश, आंध्र प्रदेश, कर्नाटक आणि महाराष्ट्राच्या काही भागांत बिगर बासमती तांदळाची पिके घेतली जातात|Marathi_M|other|8.400000
processed_mr_m_health_02389.wav|रंगांची अॅलर्जी होऊन त्वचा लालसर होणं, पुरळ उठणं, शुष्क होणं असा त्रास होत असल्यास डॉक्टरांच्या सल्ल्याने ओटीसी औषधं घ्या|Marathi_M|other|9.600000
processed_mr_m_general_01800.wav|मुलांच्या हातात तासंतास व्हिडिओ गेम देऊन त्यांना एका जागी बसवून ठेवण्यापेक्षा सर्जनशील आणि त्यांच्या बुद्धीला चालना देणारे खेळ शोधा|Marathi_M|other|9.322437
processed_mr_m_other_01121.wav|आठ वाजता चंद्र्विलास गाडीत बसलेला आणि त्याच्या सोबत दीपक बसला होता दिलीप कुठे गेलेला काय माहित ? दीपकला जाणवल चंद्र्विलास नाराज आहे |Marathi_M|other|10.030646
processed_mr_m_finance_02776.wav|केंद्र शासनाच्या वतीने नैसर्गिक आपत्तीमुळे बाधित होणार्‍या व्यक्तींना व शेतकर्‍यांना अनुदान देण्यासाठी मदतीचे दर निकषाची घोषणा केली|Marathi_M|other|9.728792
processed_mr_m_other_02620.wav|टपरीच्या आडोशाला, ऑम्लेट पावच्या गाड्यावर, काही घरांच्या कोप्यावर, ढाब्यांवर पुन्हा एकदा चोरट्या दारूची खुलेआम विक्री सुरू झाली आहे|Marathi_M|other|9.078625
processed_mr_m_politics_02033.wav|मागील लेखात आपण बहुआयामी व्यक्तिमत्त्वाच्या मल्टिपल इन्टीलिजन्स सिद्धांताद्वारे विशद केलेली ही वैशिष्ट्ये थोडक्यात जाणून घेतली होती|Marathi_M|other|9.782500
processed_mr_m_agri_02311.wav|अशा पिंपात पॉलिश करावयाची हळद टाकून त्यामध्ये घर्षणासाठी अणुकुचीदार पाच  ते सात  दगड टाकून ड्रम फिरविल्यास आतील हळद लवकर पॉलिश होते|Marathi_M|other|9.786833
processed_mr_m_weather_02672.wav|मावळतीची उन्हं जशी रेंगाळत चालतात किंवा भल्या पहाटे पूर्वेला जशी रांगत रांगत येतात तसे आज ऊन कृतार्थ अन पावन झाल्यासारखे वाटत होते.|Marathi_M|other|9.740396
processed_mr_m_finance_02212.wav|या टास्क फोर्सचे काम सध्या अस्तित्वात असलेल्या कायद्यांची समीक्षा करणे आणि आर्थिक रुपाने एका नव्या प्रत्यक्ष कर कायद्याचा मसुदा तयार करणे आहे|Marathi_M|other|9.601083
processed_mr_m_politics_02655.wav|तथापि, उत्साही तरुण व पर्यटकांनी रात्री रस्त्याच्या बाजूलाच पार्ट्या केल्या आणि तिथेच रिकाम्या बाटल्या फेकल्या आणि खाद्यवस्तूंची पाकिटे फेकली|Marathi_M|other|10.030646
processed_mr_m_general_00789.wav|पुण्यातल्या भूगांव येथे झालेल्या महाराष्ट्राच्या प्रतिष्ठेच्या महाराष्ट्र केसरी कुस्ती स्पर्धेत हा पठ्ठ्या अव्वल ठरला आणि अवघ्या महाराष्ट्रात त्याची कीर्ती पसरली|Marathi_M|other|9.868104
processed_mr_m_finance_02974.wav|जिल्हा बॅंकेकडुन सोसायट्यांना दोन टक्के नफा मिळतो व त्या पैशात सोसायट्या आपला कारभार चालवितात आणि दुवा म्हणुन काम करतात. |Marathi_M|other|8.509750
processed_mr_m_finance_01960.wav|त्यामुळे पहिल्या वर्षात व्यवहार शुल्क अर्थात ट्रान्झॅक्शन फी न घेण्याचा निर्णय जाहीर करण्यात आला आहे|Marathi_M|other|7.100000
processed_mr_m_agri_03491.wav|देवघरात सुकलेली फुले ठेवू नयेत यामुळे अस्वच्छता आणि वास्तूदोष वाढतात यामुळे सकाळी अर्पण केलेली फुले रात्री काढून टाकावीत|Marathi_M|other|9.400000
processed_mr_m_other_02174.wav|त्यामुळे सध्या टेनिसचा आंनद नाही तर मी झूंबाचा आनंद घेते आहे|Marathi_M|other|4.748104
processed_mr_m_other_00865.wav|इतक्यात माझ्या ग्लासमधे कोल्ड्रिक ओतताना वेटरने माझ्याकडे एक तुच्छ् कटाक्ष टाकला|Marathi_M|other|5.900000
processed_mr_m_health_00270.wav|पदवी विद्याशाखा गटात पुण्याचे धोंडूमामा साठे होमिओपॅथी कॉलेजची गार्गी थिटे हिला प्रथम क्रमांक मिळाला|Marathi_M|other|7.998896
processed_mr_m_other_00497.wav|मिल्खा सिंग यांच्यावर आधारित 'भाग मिल्खा भाग' या चित्रपटात फरहान अख्तरने मिल्खा सिंग यांची भूमिका साकारली होती|Marathi_M|other|8.741938
processed_mr_m_education_01369.wav|विश्वजीत कदम, अधिष्ठाता तथा प्राचार्य डॉ मुकूंद सारडा आदी उपस्थित होते|Marathi_M|other|7.209417
processed_mr_m_politics_03047.wav|संविधानाचं संरक्षण करा आणि कट्टरता, घृणा आणि निष्ठुरतेला सत्तेतून बाहेर करा, असा मजकूर या पत्रात आहे|Marathi_M|other|7.998896
processed_mr_m_health_03673.wav|हा विषाणू सर्वांत आधी फुफ्फुसांवर आघात करतो आणि त्यामुळेच विषाणूची भयावहता वाढते|Marathi_M|other|6.745021
processed_mr_m_general_02429.wav|चित्रपट जगतात ह्रषिकेश मुखर्जी यांचं योगदान अतुलनीय असून त्यांनी भारतीय सांस्कृतिक तसंच कौटुंबिक व्यवस्था विविध कथातून जिवंत ठेवलं|Marathi_M|other|9.798438
processed_mr_m_health_02572.wav|जेवण झाल्यानंतर शरीरातील रक्तप्रवाह पोटाकडे वळविला जात असल्याने मेंदूला काहीश्या कमी प्रमाणात रक्त पुरवठा होतो|Marathi_M|other|8.800000
processed_mr_m_finance_00568.wav|उसने दिलेले पैसे वेळेत परत न मिळणे, वेळेवर पैशांची उभारणी न होणे, कर्ज प्रकरणे रिजेक्ट होणे असे अनेक साईड इफेक्ट दिसतात.|Marathi_M|other|9.461750
processed_mr_m_politics_00765.wav|आमदार फोडण्याचा प्रयत्न करणाऱ्याला सुजवून फुगवून पाठवू, अँम्ब्युलन्स आणि रुग्णालयात बुकींग केली आहे.|Marathi_M|other|8.126604
processed_mr_m_other_00844.wav|संता द्राक्षं विकायला बसला होता टोपलीत दाक्षं असताना संता मात्र बटाटे घ्या, बटाटे घ्या असं ओरडत होता|Marathi_M|other|8.500000
processed_mr_m_health_01014.wav|जवादे आणि त्यांच्या टीमने या महिलेच्या यकृतात तयार झालेल्या हिमँजिओमा नावाच्या गाठीवर यशस्वी शस्त्रक्रिया केली|Marathi_M|other|8.416854
processed_mr_m_weather_01979.wav|प्रथम तिने दुर्लक्ष केले पण आकाशच्या तिच्याकडे एकटक पाहण्याने ती पुरती डिस्टर्ब झाली होती.|Marathi_M|other|6.721813
processed_mr_m_other_02244.wav|अभिनेता गष्मीर महाजनी आणि अभिनेत्री पूजा सावंत ' बोनस ' या आगामी मराठी सिनेमातून पहिल्यांदाच रुपेरी पडद्यावर दिसणार आहेत|Marathi_M|other|9.264396
processed_mr_m_agri_00170.wav|सुगंधी व औषधी वनस्पती, पिवळ्य फुलांचे एक रानटी फुलझाड, स्ट्रिंग आणि झेंडू एक ओतणे तयार करा|Marathi_M|other|8.637458
processed_mr_m_health_01353.wav|तज्ज्ञांना दाखवून वेळीच निदान व व्यवस्थापन करवून घेतले नाही, तर गुडघ्याच्या रचनेत कधीही दुरुस्त होणार नाहीत असे बदल घडून येऊ शकतात|Marathi_M|other|8.900000
processed_mr_m_politics_00083.wav|संतान लक्ष्मी, विद्यालक्ष्मी, धान्यलक्ष्मी, धनलक्ष्मी, ऐश्वर्यलक्ष्मी, गजलक्ष्मी अशी अनेक रूपे लक्ष्मीची आहेत.|Marathi_M|other|9.960979
processed_mr_m_other_01424.wav|वॉश्गिंटन चीन आणि अमेरिकेत सुरु असलेलं व्यापारी युद्ध शमण्याची चिन्ह अद्याप तरी दिसत नाहीत|Marathi_M|other|6.756625
processed_mr_m_weather_01623.wav|संपूर्ण जळगाव शहरात कम चिनी अद्रकवाली चहा म्हणून नथ्थू यांचा चहा सुप्रसिद्ध आहे.|Marathi_M|other|7.100000
processed_mr_m_other_00997.wav|मायकल फेल्प्स याचं नाव प्रत्येकाच्या तोंडी आहे, मायकल फेल्प्सचं यश सर्वांना दिसत असलं तरी यामागे शुक्लकाष्ठही लागले होते|Marathi_M|other|8.916083
processed_mr_m_general_00405.wav|पुढे शाहरुख म्हणाला की, जेव्हा आपण लहानपणी ट्विंकल ट्विंकल लिटिल स्टार हे बालगीत ऐकायचो, तेव्हा खरोखर डोळ्यासमोर तारे दिसू लागायचे|Marathi_M|other|9.844896
processed_mr_m_education_02545.wav|येथे फिरण्यासाठी सांता मारिया डेला ग्राजी चर्च, लिओनार्डो दा विंची यांच्या अनेक कलाकृती पाहता येतील.|Marathi_M|other|9.136688
processed_mr_m_politics_01836.wav|यंदाच्या स्पर्धेचे वैशिष्टय़ म्हणजे यावर्षी स्पर्धा पूर्ण करणाऱ्या प्रत्येक स्पर्धकाला इन्स्पिरेशन मेडल देण्यात येणार आहे|Marathi_M|other|8.265937
processed_mr_m_general_01274.wav|फ्रीमध्ये इंटरनेट आणि देशभरात केले जाणारे कॉल्स पण निशुल्क या प्लान्समुळे जियो काही दिवसांतच लोकांचा आवडीचा नेटवर्क बनला|Marathi_M|other|9.067021
processed_mr_m_education_00872.wav|काय चर्चा होते, कोण किती पाण्यात आहे, हे त्यांना नक्की उमजेल|Marathi_M|other|5.813333
processed_mr_m_politics_00380.wav|प्रतिनिधी कोल्हापूर कर्नाटक सरकारने इदरगौंड येथील सद्भावना मराठी संमेलनाला विरोध करून मराठीवर अन्याय केला आहे.|Marathi_M|other|9.902938
processed_mr_m_finance_02449.wav|पीपीएफचा सर्वात मोठा फायदा म्हणजे यात जमा केलेल्या रकमेवर मिळणारे व्याज हे टॅक्स फ्री असते|Marathi_M|other|7.534500
processed_mr_m_politics_01887.wav|बोरिवलीत शिवसेना आमदार प्रकाश सुर्वेंनी आयोजित केलेल्या दहीहंडीला गोविंदा पथकांनी थर रचून सलामी दिली|Marathi_M|other|8.730333
processed_mr_m_education_00462.wav|खरे तर हा प्रकार पख्तुनीच्या बाबतीत आम्ही या आधीही केलाय, पण तरीही पख्तुनीला शंका आली नाही|Marathi_M|other|7.957333
processed_mr_m_agri_02686.wav|खरिपात तीळ पिकाचे क्षेत्र वार्षिक एकसष्ट  टक्क्यांनी कमी होऊन एकशे सत्तावीस  दशलक्ष हेक्टर झाले आहे.|Marathi_M|other|7.813146
processed_mr_m_weather_03011.wav|वर्षभर शेतात राबून पिकवलेला भाताचा दाणानदाणा क्षणात भस्मसात झाल्याने ते हवालदिल झाले आहेत.|Marathi_M|other|7.174583
processed_mr_m_agri_02974.wav|प्रकाश वळेकर या शेतकर्‍याच्या शेतातील आंबा व चिंचेची झाडे उन्मळून पडली|Marathi_M|other|5.816229
processed_mr_m_finance_00177.wav|खरिप हंगामात शेतकर्यांना वेळेवर कर्ज उपलब्ध झाले नाही तर त्याचा काय उपयोग? अशा शब्दांत त्यांनी बँक प्रतिनिधींना सुनावले.|Marathi_M|other|9.055417
processed_mr_m_other_03599.wav|कथा सांगते की बिल्बो, ग्नोम आणि जादूगार गेंडेलफचा एक समूह, जो लोनली माऊंटनच्या प्रवासाला निघाला होता|Marathi_M|other|9.600000
processed_mr_m_general_03268.wav|आपल्या अख्ख्या आयुष्याचा एक जो प्रवास असतो, त्यात आपण काहीतरी जगतो, अनेक घटना घडतात, आणि त्यांतून आपल्याला काहीतरी मिळतं|Marathi_M|other|8.393646
processed_mr_m_finance_01722.wav|चोक्सीही प्राप्तिकर विभागाच्या रडावर होता, मग हे सारे बँका लुटून पळून कसे जातात?|Marathi_M|other|6.094875
processed_mr_m_agri_00859.wav|आकाशातून पडणारा पाण्याचा थेंब न थेंब जरी पकडता आला नाही तरी त्यातलं बरंचसं पाणी साठवता आलं तर वर्षभर पुरेल एवढं पाणी नक्कीच मिळेल.|Marathi_M|other|9.844896
processed_mr_m_weather_01404.wav|त्यानुसार पोलिसांनी आनंद पानमंद, मंगेश सहस्र्बुद्धे आणि सुरेश सैनी यांच्यावर ठपका ठेवत अटक केली आहे.|Marathi_M|other|8.858042
processed_mr_m_finance_01525.wav|व्हिएतनाम ने एकोणीशे नव्याण्णव  ते दोन हजार एक  अशा तीन वर्षात कागदी चलन रद्द करून प्लॅस्टिकचं चलन वापरायला सुरुवात केली|Marathi_M|other|8.556188
processed_mr_m_other_01898.wav|पीएफ्आय आणि सत्य सरणी दोघेही अधिकृत अन् अनधिकृत अशा दोन्ही मार्गाने पैसे गोळा करतात, असेही त्यांनी स्पष्ट केले|Marathi_M|other|8.115000
processed_mr_m_finance_01950.wav|पेटीएम मनीचं पेन्शन कोष नियामक आणि विकास प्राधिकरण यांनी पेन्शन योजना आणि शेअर ब्रोकिंग सेवेसाठी परवानगी दिलीय|Marathi_M|other|8.400000
processed_mr_m_health_02033.wav|पापुद्रा सरकू शकतो, जिथे जंतुसंसर्ग होऊ शकतो किंवा त्यानंतर डोळा शुष्क होऊ शकतो. |Marathi_M|other|6.930792
processed_mr_m_agri_02136.wav|कोबी पिकाच्या चांगल्या उत्पन्ना करिता गोल्डन एकर, प्राईड आॅफ इंडिया, पुसा ड्रम हेड, अर्ली ड्रम हेड या जातींची निवड करावी|Marathi_M|other|9.624292
processed_mr_m_education_03153.wav|रेल्वेच्या लांबपल्ल्याच्या गाडयांमध्ये एका टीसीच्या जीवावर अनेक कोचची जबाबदारी लादली जाते.|Marathi_M|other|7.128146
processed_mr_m_weather_03271.wav|या वनस्पतीला अतिनील किरणांखाली ठेवल्यावर तिच्या पाकळ्यांच्या टोकावर त्यांना फ्लुरोसंट सारखा निळा प्रकाश दिसला.  |Marathi_M|other|7.500000
processed_mr_m_health_01768.wav|केवळ वेदना आहेत संवेदना किंवा सहवेदना वगैरे काही नसतं किंवा हे काल्पनिक वगैरे आहे का प्रश्न पडावा इतकं बदललय सारं हल्ली. |Marathi_M|other|9.392104
processed_mr_m_agri_00291.wav|तालुक्यातील शेतकर्यांनी पावसाच्या भरवशावर चार ते पाच महिन्यांपूवी हजारो रूपये खर्चून ऊस पिकाची मोठी लागवड केली|Marathi_M|other|8.776771
processed_mr_m_finance_01465.wav|मग प्रत्यक्ष मालकाला भेटून थोडे पैसे आणि उर्वरित पैशांचा न वटणारा धनादेश द्यायचा|Marathi_M|other|6.200000
processed_mr_m_weather_03993.wav|वसईच्या पायल दोशी या तरुणीने मंथन पुरस्कार प्राप्त सॉफ्टेक कंपनीतर्फे  एक ऍप खास नीटच्या तयारीसाठी बनविला आहे.|Marathi_M|other|9.670729
processed_mr_m_health_00678.wav|त्यानुसार, पुष्कराजच्या हृदयाचे छिद्र बंद करणे आणि ड्युअल चेंबर पेसमेकर प्रत्यारोपण या दोन्ही शस्त्रक्रिया एकाच वेळी करण्यात आल्या|Marathi_M|other|9.566250
processed_mr_m_weather_01970.wav|ख्रिश्चन एक धोकादायक परिस्थिती आहे आणि नंतर नेहमी आकाशातील सामर्थ्ये मदत विचारत गणना करतो.|Marathi_M|other|7.801542
processed_mr_m_education_02787.wav|मात्र आपसांत ते फक्त कांशी भाषा बोलतात जी आपल्याला ओ च्या ठो अज्जिबात समजत नाही.|Marathi_M|other|7.488062
processed_mr_m_politics_01217.wav|सायना हिच्यापूर्वी प्रकाश पादूकोण पुरुष वर्घात जगातील नंबर वनचे खेळाडू ठरले होते|Marathi_M|other|6.199354
processed_mr_m_weather_02561.wav|सांज रंगेला करवा या वीरक्षेत्री लावणीमध्ये तर चार दिवस चार रंगांचा शृंगार करावा अशी आर्जवे नायिका आपल्या नायकास करत आहे.|Marathi_M|other|10.169958
processed_mr_m_finance_03197.wav|जर ठरावीक प्रमाणापेक्षा तुमचा क्रेडिट स्कोअर म्हणजे आर्थिक पत कमी असेल तर बँक तुमचा कर्जाचा अर्ज फेटाळून लावते|Marathi_M|other|8.080167
processed_mr_m_general_00222.wav|बकाल ह्या चित्रपटाच्या संगीत प्रकाशन सोहळ्यात हा किस्सा अशोक पत्की आणि समीर आठल्ये ह्यांनी सांगितला तेव्हा सभागृहात एकाच हशा पिकला|Marathi_M|other|9.647521
processed_mr_m_agri_01617.wav|कॅलरीज मर्यादित ठेवून भूक भागवणारे आणि पौष्टिक असे खाद्य म्हणजे सफरचंद|Marathi_M|other|5.400000
processed_mr_m_health_01997.wav|वृद्ध रुग्णांच्या बाबतीत तर ही गुंतागुंत कित्येक पटींनी वाढते, कारण त्यांच्या पेशी आधीच कमकुवत असतात|Marathi_M|other|7.360354
processed_mr_m_general_00906.wav|गीतकार स्वानंद किरकिरे यांचा हा पहिलाच चित्रपट असला तरी त्यांनी साकारलेला प्रसन्न ठोंबरे तुम्हाला चित्रपटात खिळवून ठेवतो|Marathi_M|other|8.600000
processed_mr_m_politics_01650.wav|जयपूर, जोधपूर, दुगार्पूर या उत्तर पश्चिम रेल्वे मार्गावरील स्थानकांनी पहिले तीन क्रमांक पटकावले आहेत|Marathi_M|other|8.115000
processed_mr_m_weather_03618.wav|मी गाडी सनसेट पबला फिरवणार होतो पण मघ्येच मेघनाने समुद्रावर जाण्याचं टूमणं लावलं|Marathi_M|other|6.338667
processed_mr_m_politics_00444.wav|त्यासाठी मग अतिरिक्त इंधनाची गरज पडते आणि त्याचा थेट ताण एक्स्टर्नल टँक वर येतो.|Marathi_M|other|7.093333
processed_mr_m_general_01156.wav|नगर दौंड श्रीगोंदा नगर या मार्गाने तसेच अन्य रस्त्यांवरून अनेक जड वाहने व प्रवासी वाहने दररोज धावतात|Marathi_M|other|8.788375
processed_mr_m_finance_02881.wav|केंद्र व राज्य सरकाराची आर्थिक स्थिती नाजूक असल्यानेच पेट्रोलवर वाट्टेल तेवढे कर लादून जनतेची ही पिळवणूक सुरू केलेली आहे|Marathi_M|other|8.660667
processed_mr_m_general_01229.wav|तिथे मुलांना लवकर उठणे, गुरूंची सेवा करणे, गुरुपत्नींना कामात मदत करणे, गुरू जे शिकवतील त्याचेच अध्ययन करणे या गोष्टी कराव्या लागत|Marathi_M|other|10.158354
processed_mr_m_general_00784.wav|तसेच अश्लिल हातवारे व बोलणे हेही तिच्या अष्टपैलू मधील एक गुण|Marathi_M|other|4.700000
processed_mr_m_health_03554.wav|ज्या व्यक्तीच्या शरीरात निपाह विषाणू आहे त्याच्या व्यक्तीच्या संपर्कात येणार्यांच्या शरिरात तो शिरतो|Marathi_M|other|7.012062
processed_mr_m_agri_01552.wav|सोनवडे येथील हुतात्मा नानकसिंग माध्यमिक व उच्च माध्यमिक विद्यालयाच्या शेती विभागात मारुती नाईक व चांगदेव कांबळे नारळ गोळा करण्याचे काम करतात|Marathi_M|other|9.868104
processed_mr_m_health_00924.wav|औषधे वेळेची गरज असते, आजारांची तीव्रता कमी करण्यासाठी व त्यातून बरे करण्यासाठी केलेली ट्रीटमेंट असते|Marathi_M|other|7.313917
processed_mr_m_health_02010.wav|काळे, गोरे असा वर्णभेद करण्याचे कारण नाही, सगळ्यांचे रक्त समानच असते, असेही ट्रम्प म्हणाले|Marathi_M|other|6.700000
processed_mr_m_weather_04325.wav|म्हणूनच हे शूटींग संपवून तिथेच लाड्क्या तैमूरचा वाढदिवस साजरा करण्याचा त्यांनी प्लॅन आखला. |Marathi_M|other|6.663750
processed_mr_m_education_00352.wav|मात्र रात्रीच्या वेळेस एखाद्या व्यक्तीची तब्बेत बिघडल्यास त्यांना वैद्यकीय सुविधा मिळणे मुश्कील होते|Marathi_M|other|6.997333
processed_mr_m_other_01569.wav|आणि मग सुरु होता सतत मेसेजेसचा भडिमार आणि खणाखणा वाजणारा फोन|Marathi_M|other|6.640542
processed_mr_m_health_02002.wav|वरील दोन्ही प्रसंगांतून डॉक्टर आणि रुग्णालये यांचा रुग्णांच्या प्रकृतीकडे पहाण्याचा उद्देश कसा आहे ?|Marathi_M|other|6.900000
processed_mr_m_general_00760.wav|अपराजिता देवी मला विजय देवो, तसेच शमीची प्रार्थना करून राजा हातात खड्ग घेऊन पूर्वेकडून सुरुवात करून अष्टदिशांना काही पावले चालायचा|Marathi_M|other|9.879708
processed_mr_m_agri_01060.wav|त्र्यंबकेश्वर तालुक्यात पावसाचे प्रमाण जास्त असल्याने खरीप पिके मोठ्या प्रमाणात होत असतात.|Marathi_M|other|7.604167
processed_mr_m_general_00973.wav|ओबामा यांनी लहान मुलांना गिफ्ट्स दिले त्यांच्यासोबत खूप छान वेळ घालवला|Marathi_M|other|5.293771
processed_mr_m_general_02005.wav|पण गो गोवा गॉन आणि डेल्ही बेली सारखे चित्रपट तुम्हाला आवडले असतील तर हा चित्रपट तुम्ही चुकवता कामा नये, इतके मात्र नक्की|Marathi_M|other|9.194729
processed_mr_m_general_00968.wav|ऑपरेशन जटायू हे नाटक एका वेगळ्या विषयावर भाष्य करणारे नाटक असून या नाटकाचे लेखन दिग्पाल लांजेकर आणि नितीन वाघ यांनी मिळून केले आहे|Marathi_M|other|10.158354
processed_mr_m_other_03531.wav|मराठी शेर शायरीचा हा अभिनव वाग्वीलास दाखवण्याची प्रतिज्ञा करूनच त्यांनी हा काव्यसंग्रह सादर केला आहे|Marathi_M|other|7.162979
processed_mr_m_health_01706.wav|शस्त्रक्रिया करून तुमच्या हृदयाच्या डाव्या कप्प्यांची सूज कमी करून त्यावर उपचार करू शकतो, तुमच्या हृदयाच्या झडपांवर उपचार करू शकतो|Marathi_M|other|9.400000
processed_mr_m_other_00947.wav|अक्षूला पाळण्यात ठेवून आई मला बसमध्ये पोचवायला खाली आली आहे, अक्षू घरात एकटा आहे|Marathi_M|other|6.500000
processed_mr_m_education_02333.wav|नेवासा या पुण्यक्षेत्राचे सान्निध्य व ज्ञानदेवांच्या वारकरी पंथाचा अनुषंग लाभल्याने त्या स्थळास आगळे महात्म्य लाभले आहे.|Marathi_M|other|10.065479
processed_mr_m_weather_04314.wav|तसंच काहीसं माझ्या डोळ्यात होतं, नि:शब्द. आता अक्षय माझा क्रश नाही तर आयडॉल आहे.|Marathi_M|other|6.779854
processed_mr_m_general_01170.wav|माधव विद्वांस वाफेवर चालणारी पहिली व्यावसायिक बोट तसेच लढाऊ पाणबुडी तयार करणारे रॉबर्ट फुल्टन यांचा आज जन्मदिन|Marathi_M|other|8.811604
processed_mr_m_education_00769.wav|जर्मनीमध्ये लाखो ज्यूंची हत्या ज्याप्रमाणे झाली तोच प्रकार फाळणी होत असताना झाला|Marathi_M|other|6.848000
processed_mr_m_education_01458.wav|वेगवेगळ्या प्रकारच्या संपर्कासह जटिल वाक्यांची योजना क्षैतिज आणि अनुलंब असू शकते|Marathi_M|other|7.592542
processed_mr_m_agri_02068.wav|एखादा पाणाड्या चुकल्यावर शंभर  फूट खोलीवरून पुन्हा जमिनीत आडव्या रेषेत तीस  फुटापर्यंत खोडात जाऊन ते शेतकर्‍याला पाणी मिळवून देतात|Marathi_M|other|9.635917
processed_mr_m_finance_03463.wav|हे करीत असताना शेतकर्‍यांचे उत्पन्न वाढीसाठी केंद्रराज्य शासनाच्या प्रयत्नांतही सातत्य हवे|Marathi_M|other|7.569333
processed_mr_m_other_01447.wav|इथेच हळूहळू हेरॉइनची चटक त्याला लागली आणि छानछौकीचे व्यसन त्याला होतेच|Marathi_M|other|5.839437
processed_mr_m_education_01508.wav|या कंपनीने २४ जानेवारी रोजी संध्याकाळी ग्वांगझो येथे पार्टी ठेवली होती|Marathi_M|other|7.569333
processed_mr_m_weather_01530.wav|गुरूचंद्राचे अन्योन्यक्षेत्र संबंध आणि शुक्रचंद्राचे दिग्बल समाजात तुमचे मानाचे स्थान निर्माण करतील.|Marathi_M|other|7.900000
processed_mr_m_agri_01392.wav|त्यांना नदीपात्रात एक जेसीबी व तीन ट्रॅक्टर ट्रॉलीसह वाळू उपसा करताना आढळून आले. |Marathi_M|other|6.141312
processed_mr_m_agri_02818.wav|जमिनीतील पाणी पूर्णपणे नष्ट झाले, तर ती जलपातळी पूर्ववत होण्यासाठी किमान दहा वर्षे पावसाचे पाणी जमिनीमध्ये मुरविले जाणे आवश्यक आहे|Marathi_M|other|9.984208
processed_mr_m_agri_02912.wav|ह्या इप्सम सॉल्टमुळे ही झाडे मजबूत बनतात आणि जास्त फळे देतात|Marathi_M|other|5.500000
processed_mr_m_general_00377.wav|पण परदेशी नौकांनी तेथे शिरकाव केल्यामुळे या मच्छीमारांचा रोजगार बुडाला व परिणामी मच्छीमारच चाचे बनले|Marathi_M|other|8.091771
processed_mr_m_agri_01324.wav|ओलिताचा कापूस हंगाम अंतिम टप्प्यात असून, कोरडवाहू कापूस वेचणीचा हंगाम अद्याप अर्ध्यातच आहे|Marathi_M|other|6.466375
processed_mr_m_politics_02640.wav|वाळवंटात रेल्वे ट्रॅकवर नग्न आमिर हातात ट्रान्झिस्टर घेऊन उभा आहे असं हे पोस्टर आमिरने प्रसिद्ध केलं|Marathi_M|other|8.939312
processed_mr_m_other_01284.wav|अर्थात ज्यांना अक्षर ओळख नाही त्यांसाठी तर काला अक्षर भैंस बराबर अशी स्थिती असते|Marathi_M|other|6.628917
processed_mr_m_other_00936.wav|कलर ब्लॉकिंग हे वरकरणी सोप्पं वाटलं तरी ते तेवढं सोप्पं नाही|Marathi_M|other|5.154458
processed_mr_m_weather_03041.wav|डॉ स्यूसचे हे पहिले पुस्तक तब्बल सत्तावीस  प्रकाशकांच्या 'साभार परत' अभिप्रायाचे धनी झाले.|Marathi_M|other|7.569333
processed_mr_m_general_02916.wav|हे ब्रास बॅंड पिकनिक, पार्टी यापासून ते अंत्यविधीच्या यात्रेपर्यंत वेगवेगळ्या प्रसंगी संगीत वाजवायचे|Marathi_M|other|7.755083
processed_mr_m_agri_00479.wav|फुलाचा मादक व मोहक वास मधमाशांना आकर्षून घेतो व फुलातील मध गोळा करताना आतील परागकण मधमाशांच्या पायाला चिकटतात.|Marathi_M|other|9.810063
processed_mr_m_education_00048.wav|नैसर्गिक का अनैसर्गिक ही चर्चा मलापण फोल वाटते कारण अनैसर्गिक या शब्दाची सर्वमान्य व्याख्या करणंच फार अवघड आहे|Marathi_M|other|9.546667
processed_mr_m_general_02373.wav|त्याऐवजी शेवटची सोंगटी उचलणारा जिंकेल असा नियम केला, तर खेळ एकदम बदलतो |Marathi_M|other|6.129688
processed_mr_m_general_01103.wav|शशी कपूर हे देव आनंद व राजेश खन्नांप्रमाणे रोमँटिक हिरो म्हणून चाहत्यांत आपले स्थान निर्माण करू शकले|Marathi_M|other|7.162979
processed_mr_m_finance_02282.wav|कंपन्या आणि बँका यांनी कर्मचारी म्हणून दिलेली जबाबदारी पार पाडताना त्यातही विश्वासार्हता तरुणांची राहिलेली नाही हेच या प्रकारातून दिसून येते|Marathi_M|other|9.055417
processed_mr_m_other_00564.wav|त्याच्या डोळ्यात अश्रू होतेच पण मी माझे अश्रू लपवू शकलो नाही|Marathi_M|other|4.608792
processed_mr_m_general_02074.wav|रेड ड्वार्फ स्टार म्हणजे लहानसे, थंड व सूर्यापेक्षा कमी तेजस्वी असलेले तारे आहेत|Marathi_M|other|6.350292
processed_mr_m_weather_01835.wav|म्हणजे दोन सेकंदांत केवळ हिंदी सिनेमांतच आढळणारी अक्षय गोळयांनी लोडेड पिस्तूल तुमच्या होल्स्टरमध्ये जाऊन बसेल.|Marathi_M|other|8.091771
processed_mr_m_politics_01132.wav|इथे उत्तर प्रदेशचे मुख्यमंत्री योगीजी भगवी वस्त्रं घालून फिरत असल्याचं मला समजलं|Marathi_M|other|6.048417
processed_mr_m_health_02132.wav|त्यांनी औषधे घेताना आपले डॉक्टर अथवा फिजिओंच्या सल्ल्यानेच औषधे घ्यावी |Marathi_M|other|5.189292
processed_mr_m_agri_02535.wav|अक्षरांचा आकार, ठेवण समान आल्याची खात्री झाल्यावर मार्करने ती अक्षरे गिरवून त्यावर रेशीम धाग्यांची वीण घालतात. |Marathi_M|other|8.834812
processed_mr_m_politics_00422.wav|बदामामध्ये असे हेल्दी न्यूट्रिएंट्स असतात, जे प्रेग्नेंट महिला आणि गर्भातील बाळासाठी फायदेशीर असतात.|Marathi_M|other|7.511292
processed_mr_m_education_01440.wav|एका सत्रात सर्वात जास्त धावा करण्याचा विक्रम ऑस्ट्रेलियाचा माजी कर्णधार रिकी पॉन्टींगच्या नावावर आहे|Marathi_M|other|7.975688
processed_mr_m_health_01358.wav|त्यांच्या रक्ताच्या, मांसाच्या किंवा विष्ठेच्या संपर्कात मनुष्य आल्यास त्याला हा आजार होतो|Marathi_M|other|6.200000
processed_mr_m_education_01941.wav|तर नजीरने 'मुसव्विर'चा संपादक म्हणुन काम करण्यासाठी मंटोला मुंबईला बोलावून घेतलं|Marathi_M|other|6.733417
processed_mr_m_finance_01945.wav|जागतिक पातळीवर कच्च्या तेलाच्या किंमती कमी होऊनही राज्य आणि केंद्र सरकारने भरमसाठ कर लावून जनतेची लूट केली आहे|Marathi_M|other|8.242708
processed_mr_m_weather_01729.wav|हे चयापचय प्रक्रियेचे आभारी आहे कारण सेंद्रीय प्राण्यांचे जग अकार्यिक विषयांतून वेगळे आहे.|Marathi_M|other|7.300000
processed_mr_m_health_01786.wav|एका मुलीवर एक वर्षाच्या आत, तर दोन मुलींवर सहा महिन्यांच्या आत कुटुंब नियोजन शस्त्रक्रिया केलेले लाभार्थीच या योजनेच्या लाभासाठी पात्र आहेत. |Marathi_M|other|10.100000
processed_mr_m_finance_01412.wav|त्यानंतरही ज्यांच्याकडे जुन्या नोटा शिल्लक आहेत, त्यांना रिझर्व बँकेत योग्य आणि समर्पक कारण देऊन जुन्या नोटा जमा करण्याची मुभा आहे|Marathi_M|other|9.000000
processed_mr_m_agri_01570.wav|मशागत करून, पेरणी करून तृप्त झालेली माती जशी नवे अंकुर घेऊन तरतरून येते तशीच काहीशी अवस्था मनाचीही झालेली असते|Marathi_M|other|9.043792
processed_mr_m_health_03412.wav|इतकंच नव्हे तर हेच त्रिशूळ तिच्या शरीरात भोकसून महिलेचे डोळे आणि नाक देखील फोडले|Marathi_M|other|6.800000
processed_mr_m_agri_01647.wav|काँग्रेस सरकारच्या काळात कांद्याचे भाव वाढू नये यासाठी कांदा आयात केला तसेच कांद्यावरचे निर्यात शुल्कही वाढवले|Marathi_M|other|8.000000
processed_mr_m_politics_00541.wav|याप्रश्नी राष्ट्रीय बाल स्वास्थ्य योजना सरकारने हाती घेतल्याची माहिती मुख्यमंत्री पृथ्वीराज चव्हाण यांनी दिली.|Marathi_M|other|7.743479
processed_mr_m_finance_03025.wav|तिने डेबिट किंवा क्रेडीट कार्डाने हॉटेलाच्या बिलाचे पैसे भरले म्हणून ती माजुर्डी ठरत नाही. |Marathi_M|other|6.466375
processed_mr_m_other_02565.wav|सल्या चेप्या टोळीसह त्याच्या प्रतिस्पर्धी टोळीतील साळवी गँगमधील काहींवर मोक्कातंर्गत कारवाई झाली आहे|Marathi_M|other|7.500000
processed_mr_m_finance_02157.wav|तेव्हा हे सर्व टाळण्यासाठी बँका कर्जदाराशी बोलणी सुरू करतात आणि कर्जाचे हप्ते बांधून देतात|Marathi_M|other|6.489604
processed_mr_m_other_02969.wav|जे पुण्यात घडतय ते कोण आणि कोणत्या राजकारणासाठी करतय हे न समजण्या इतकी महाराष्ट्राची सर्व धार्मिय जनता नक्किच नादान नाही|Marathi_M|other|9.100000
processed_mr_m_other_00581.wav|वाग्मी ही मूळची साता्याची पण कामानिमित्त वाग्मीचं कुटुंब मुंबईत स्थायिक झालं आहे|Marathi_M|other|6.478000
processed_mr_m_weather_04385.wav|अखेर सुमारे तासाभराने नवीन बॉल उपलब्धं होताच हॅसेटने तो ताबडतोब घेतला.|Marathi_M|other|5.932333
processed_mr_m_general_01177.wav|या संघाचे प्रशिक्षक म्हणून अश्पाक शेख व व्यवस्थापक म्हणून नंदकिशोर खैरनार यांनी काम पाहिले|Marathi_M|other|7.100000
processed_mr_m_finance_01738.wav|जमा झालेल्या पैशातील खराब नोटा बाजूला काढून त्याचे व्यवस्थित पॅकिंग करुन खराब नोटा भारतीय रिझर्व्ह बँक मुख्यालय, मुंबई येथे पाठविल्या जातात|Marathi_M|other|9.345667
processed_mr_m_agri_00229.wav|झाडाखाली हिरवी फळे ठेवून त्यावर छिद्र केल्यास त्याकडे माशा आकर्षित होऊन अंडी देतात अशी अंडीग्रस्त फळे ठराविक काळानंतर नष्ट करावीत|Marathi_M|other|10.053875
processed_mr_m_education_01303.wav|त्यामुळे अवघ्या काही तासांमध्येच असे काय घडले की नाशिकच्या विमानाला लॅण्डिंगसाठी स्लॉट मिळाला नाही, याबाबत चर्चा झडू लागल्या आहेत|Marathi_M|other|10.152188
processed_mr_m_general_02032.wav|फ्रेंच ओपन टेनिस स्पर्धेच्या मिश्र दुहेरी भारताच्या लिएँडर व महेश भुपती या जोडीने शानदार विजय संपादन करून दुसऱ्या फेरीत धडक मारली|Marathi_M|other|9.334042
processed_mr_m_weather_01636.wav|आजपर्यंत, परिस्थिती फारशी बदललेली नाही आणि अनेक जण त्यांच्या सुंदर प्रतिमेला कॅन्व्हासवर कायम ठेवण्यासाठी निर्मात्याकडे वळत आहेत. |Marathi_M|other|9.043792
processed_mr_m_politics_02258.wav|या प्रकल्पात स्ट्रीट व्ह्यू फोटोग्राफीची मर्यादा, संरक्षण खाते, भारतीय अहवाल खात्यांसारख्या कार्यालयांनी अनेक नियम आखून दिले होते|Marathi_M|other|10.053875
processed_mr_m_finance_01431.wav|क्रेडिट स्कोअर हा तीन अंकी आकडा असतो ज्यातून तुम्हाला कर्ज देण्याची विश्वासार्हता आणि तुम्ही कर्ज परत करणायाची शक्यता लक्षात येते|Marathi_M|other|8.149833
processed_mr_m_other_01903.wav|याबाबत पत्रक काढून लोकांना जागृत करावे सोबतच बौद्ध भिक्खु यांनाही याबाबत सचेत करावे ही आपली सर्वांची सामाजिक धार्मिक जबाबदारी आहे|Marathi_M|other|9.868104
processed_mr_m_politics_00890.wav|संस्कृतीचा टेम्भा मिरवणाऱ्या नरेंद्र मोदींना मरणांती वैराणी हे भारतीय संस्कृतीतील मूलभूत तत्वज्ञानाचे भान राहिलेले नाही|Marathi_M|other|10.065479
processed_mr_m_health_00049.wav|कुत्र्यांना रेबीज झाल्यास, कोंबड्यांना बर्ड फ्लू झाल्यावर, गायीला मॅड काऊ हा रोग झाल्यावर अशा पद्धतीनं दयामरण दिलं जातं|Marathi_M|other|8.929375
processed_mr_m_health_01610.wav|कॅन्सर हा हळुहळू साथीच्या रोगांसारखा होत चालला आहे आणि त्याचा प्रतिबंध करण्याचा सर्वोत्तम मार्ग म्हणजे लवकर निदान होणे. |Marathi_M|other|8.428479
processed_mr_m_other_01444.wav|पीओपीच्या मूर्तिंमुळे होणारी निसर्गाची हानी लक्षात घेऊन मंडळाने हा निर्णय घेतल्याची माहिती मंडळाचे पदाधिकारी यांनी दिली|Marathi_M|other|8.939312
processed_mr_m_general_03073.wav|जागतिक कुस्ती विजेतेपद स्पर्धेत भारताच्या रवी कुमारला कांस्य पदक मिळालं तसेच त्याच ऑलिम्पिकचं तिकीटही कन्फर्म झालं आहे. |Marathi_M|other|9.400000
processed_mr_m_agri_02167.wav|याच दरम्यान अजिंक्यतारा सहकारी साखर कारखान्याचे ऊस विकास अधिकारी नेताजी पवार यांनी मला ऊस बेणे मळा करण्याचा सल्ला दिला. |Marathi_M|other|9.461750
processed_mr_m_finance_00418.wav|वास्तविक जेव्हा एवढे मोठे कर्ज बँक मंजूर करते तेव्हा कर्जदाराची कागदपत्रे सीए, ऑडिटिंग फर्म्स यांच्याकडून तपासली जातात.|Marathi_M|other|9.821667
processed_mr_m_education_01136.wav|ओबामा यांची ओहायो प्रांतातील मेन्टॉर इथल्या एका शाळेमध्ये जी सभा झाली त्या शाळेमध्येही लोक प्रचंड संख्येने उपस्थित होते|Marathi_M|other|9.531417
processed_mr_m_weather_02751.wav|पण त्यांनी मांडलेली तथ्ये एकांगी आहेत, का त्यांचे विरोधकही त्यांच्या या अभ्यासाचा प्रतिवाद करू शकत नाहीत हे पहायचे आहे.|Marathi_M|other|8.393646
processed_mr_m_politics_02395.wav|खासदार उन्मेष पाटील यांनी सात बलून बंधारे पूर्ण करणेसाठी मी कंबर कसली असून या बंधाऱ्यामुळे खान्देश मध्ये जलक्रांती होईल|Marathi_M|other|9.555000
processed_mr_m_education_02081.wav|एका गोऱ्या आजोबांना पहिलंच ड्रिंक चढलं असावं, स्ट्रिपर पाहताच त्यांनी भलतेच किळसवाणे प्रकार करायला सुरुवात केलेली होती.|Marathi_M|other|8.673438
processed_mr_m_general_03255.wav|मेघला निशी घोरे अशा शब्दांतील ती बंगाली कविता हिंदी रूपात अनेकांनी ऑल इंडिया रेडीओवर गैरफिल्मी गीत या सदरात ऐकलेली असते|Marathi_M|other|10.053875
processed_mr_m_general_02310.wav|खुल्या पुरुषांच्या टेनिस स्पर्धेत ब्रिटनचा माजी टॉप सिडेड टेनिसपटू अँडी मरेने एकेरीत शेवटच्या आठ खेळाडूत स्थान मिळविले. |Marathi_M|other|9.252771
processed_mr_m_politics_00830.wav|दरम्यान कॅनडाने आम्ही मानव अधिकारांना काहीही झाले तरी पाठिंबा देणे बंद करणार नसल्याचे प्रत्त्युत्तर दिले आहे.|Marathi_M|other|9.310833
processed_mr_m_general_00884.wav|वेगवेगळ्या जॉनरची चार  धमाकेदार गाणी या चित्रपटात असून प्रफुल काल्रेकर व मधू कृष्णा या दोघांनी हे संगीत दिलंय|Marathi_M|other|9.067021
processed_mr_m_other_01044.wav|स्पर्धेतील उत्कृष्ट चढाईचा पुरस्कार सिध्देश हगवणेने तर उत्कृष्ट पकडीचा पुरस्कार सिध्देश चव्हाण यांनी पटकाविला|Marathi_M|other|8.393646
processed_mr_m_weather_02152.wav|परंतु महाभरती व युवा नेतृत्वाचा पुनर्शोध या प्रक्रियांमध्ये सामाजिक संघर्ष राजकीय स्पर्धेमुळे उभा राहिला आहे.|Marathi_M|other|8.858042
processed_mr_m_other_00516.wav|बाबाने सात्विकला बंधनात बांधले आणि रुबी समोर ठेवलेला पर्याय सात्विक समोर ठेवला पण सात्विक मानायला तयार नव्हता|Marathi_M|other|8.265937
processed_mr_m_health_00896.wav|अनेक अर्थांनी बहुगुणी असलेला हा उसाचा रस कावीळ सारख्या आजारावर रामबाण उपाय आहे असे ग्रामीण भागातील लोक मानतात|Marathi_M|other|8.625833
processed_mr_m_politics_00120.wav|भारतीय पुरुष गटात आर्मी स्पोर्ट्स इन्स्टिट्यूटच्या धावपटूंनी दबदबा राखतांना पहिल्या तीन स्थानांवर कब्जा केला.|Marathi_M|other|8.521354
processed_mr_m_other_02243.wav|मध्ये होणाऱ्या विश्वचषक स्पर्धेपासून हे नियम आमलांत आणले जातील अशी माहिती फिफाचे अध्यक्ष इन्फॅनिटो यांनी दिली|Marathi_M|other|8.451688
processed_mr_m_agri_02343.wav|वरील भागात अशुद्ध पाणी टाकताच त्यामध्ये दोन चार थेंब क्लोरिन टाकले की वीस  मिनिटात गढूळ पाणी पिण्यायोग्य होते|Marathi_M|other|7.882792
processed_mr_m_agri_02164.wav|हे कोळी झाडावर रहातात आणि नेहेमीच्या कोळ्यासारखे जाळे न विणता झाडाच्या खोबण्यांमधे, बिळासारख्या भोकात रहातात. |Marathi_M|other|9.299208
processed_mr_m_general_01279.wav|साली आलेल्या शहीद सिनेमासाठी गात असताना निर्माते शशिधर मुखर्जी यांनी खूप बारीक आवाज म्हणून लतादीदींना नाकारले|Marathi_M|other|8.521354
processed_mr_m_health_00815.wav|मुलाच्या घटस्फोटाच्या बातम्या कानी आल्यानंतर लालू यांचा रक्तदाब आणि रक्तातील शर्करेचं प्रमाण वाढल्याचं समजतंय|Marathi_M|other|7.735000
processed_mr_m_weather_00559.wav|उत्तर कोरियाचे प्रमुख किम जाँग उनने गेल्यावर्षी अमेरिकेचे राष्ट्राध्यक्ष डोनाल्ड ट्रम्प यांची भेट घेतली होती.|Marathi_M|other|8.393646
processed_mr_m_health_02365.wav|पुरेशी झोप केवळ स्थूलपणा रोखते, एवढंच नाही तर अशा माणसांना टाइप दोन  चा मधुमेह होण्याची शक्यताही कमी होत जाते|Marathi_M|other|8.800000
processed_mr_m_general_01088.wav|त्यामुळे इंद्र, यम, वरूण व कुबेर या चारी दिक्पालांनी पाचू पासून बनवलेली चार भिक्षा पात्रे बुद्धांना आणून दिली|Marathi_M|other|8.521354
processed_mr_m_general_00571.wav|जे लोक इंटरनेट वापरत नाहीत, त्यांना इतर लोकांना भेटण्याचा, सेक्शुअल पार्टनर शोधण्याचा दुसरा कुठला पर्याय आहे?|Marathi_M|other|7.700000
processed_mr_m_other_02298.wav|एक्स्युज मी, मी वर्गामधून बाहेर पडताना दारात उभ्या असलेल्या एका मुलानं मला हाक मारली तुझं नाव स्वप्नील, राईट?|Marathi_M|other|8.033729
processed_mr_m_education_00560.wav|भाजी तर सोडाच, या कुटुंबाला पुरेशी कडधान्यंही परवडत नव्हती त्या वेळी आजच्या तुलनेनं कडधान्यं खूपच स्वस्त होती|Marathi_M|other|9.013333
processed_mr_m_general_02419.wav|वाचन आणि वाचलेलं लक्षात राहणं या दोन टप्प्यांमध्ये खूप अंतर आहे आणि मेंदूशी निगडित प्रक्रियेचाही बराच भाग आहे|Marathi_M|other|8.300771
processed_mr_m_finance_00344.wav|या योजनेअंतर्गत विविध कर्ज योजनांचा समावेश करण्यात आला आहे अशी माहिती मुखमंत्री देवेंद्र फडणवीस यांनी दिलीये.|Marathi_M|other|8.811604
processed_mr_m_agri_03622.wav|हे पाणी अतिशय पारदर्शक असून ह्या पाण्यात विहार करणारे मासे आणि अन्य जलचर ह्यांना आपण खूप खोली पर्यंत बघू शकतो|Marathi_M|other|9.000000
processed_mr_m_other_00940.wav|मुख्याध्यापिका क्विना फर्नांडो यांच्याशी संपर्क साधला असता आम्हाला वाढीव फी आकारण्याचे आदेश असल्याचे सांगितले|Marathi_M|other|8.254312
processed_mr_m_other_00544.wav|त्यांच्यासोबत विठ्ठल विजय बिड्ये, राजेश बाळकृष्ण तांबे, लक्ष्मण नारायण बिड्ये, अश्विनी लक्ष्मण बिड्ये हे होते|Marathi_M|other|8.765167
processed_mr_m_finance_00586.wav|राज्य शासनाने निश्चित केलेल्या सूत्रानुसार समान अशा चार हफ्त्यांमध्ये वाडिया रुग्णालयाला अनुदान देण्यात येते.|Marathi_M|other|8.149833
processed_mr_m_politics_01550.wav|सुखवस्तू कुटुंबात जन्मलेल्या रमाकांत विद्वांस यांना संरक्षण दलात किंवा व्यापारी जहाजांवर अधिकारी व्हायचे होते|Marathi_M|other|8.138229
processed_mr_m_politics_00537.wav|सस्पेंस थ्रिलर असलेल्या या चित्रपटात अजय देवगणने एका सामान्य कुटुंबातील माणसाची भूमिका निभावली आहे.|Marathi_M|other|7.116542
processed_mr_m_health_01799.wav|पार्वतीने केवळ चेष्टा म्हणून शंकरांच्या मागून येऊन आपल्या दोन्ही हातांनी शंकरांचे दोन्ही डोळे झाकले|Marathi_M|other|7.058500
processed_mr_m_politics_01137.wav|तुळशी वृन्दावणाच्या कट्टयावर मिणमिणत्या पणत्या आता मागे पडल्या आणि मेणबत्त्यांनी त्यांची जागा घेतली|Marathi_M|other|6.849521
processed_mr_m_agri_01577.wav|विहिरींची,बोरवेलची वाढत जाणारी संख्या आणि खोली यातून जमिनीतील पाणी साठवून ठेवणारे खडक पोकळ होत आहेत|Marathi_M|other|7.673813
processed_mr_m_finance_00469.wav|होम फायनान्स कंपन्या आणि बँका योग्य ते टायटल सर्च करतात आणि लोन मंजूर करण्याआधी डय़ू डिलीजेंस करतात.|Marathi_M|other|8.544562
processed_mr_m_agri_00924.wav|हळद पिकाच्या उत्पादनाचा मुख्य स्त्रोत हा हळकुंडे, बगलगड्डे, जेठेगड्डे असून त्यांची वाढ जमिनीत होते.|Marathi_M|other|8.010521
processed_mr_m_other_01504.wav|अश्विनी बिंद्रेंची हत्या झाल्याचे उघड झाल्यानंतर एक एक भयंकर तपशील पोलिस तपासात हाती येऊ लागले आहेत|Marathi_M|other|7.464833
processed_mr_m_health_01858.wav|मद्य प्राशन करून झोपणार्‍यांची मज्जासंस्था उलट जास्त सक्रीय होते आणि हृदयाच्या स्पंदनांचा वेग वाढतो|Marathi_M|other|7.000000
processed_mr_m_general_00449.wav|सिद्धू जर आग्र्यामध्ये आला तर त्याचा चपलांचा हार घालून स्वागत केले जाईल असा इशाराही जाट यांनी दिलाय|Marathi_M|other|7.975688
processed_mr_m_weather_01433.wav|हॉटेलमध्ये तास फ्रंट डेस्क, सामान खोली, एक सायकल आणि कार भाडेपट्टी, तसेच लॉन्ड्री आणि एक दुकान आहे.|Marathi_M|other|8.219500
processed_mr_m_weather_01162.wav|ख्रिस जॉर्डनसह ख्रिस वोक्स, लियाम प्लंकेट, अदिल रशिद आणि अष्टपैलू मोईन अली असे प्रभावी गोलंदाज आहे.|Marathi_M|other|9.786833
processed_mr_m_finance_01569.wav|सट्टेबाजीही अधिकृत झाल्यास सरकारला त्यामधून प्रत्यक्ष व अप्रत्यक्ष कराच्या माध्यमातून उत्पन्न मिळेल|Marathi_M|other|7.186208
processed_mr_m_other_02297.wav|पण जेंव्हा आम्ही सैन्य उभे करतो तेंव्हा सैनिकाला सांगतो की तुझ्या रक्ताच्या शेवटच्या थेंबापर्यंत लढ|Marathi_M|other|6.582479
processed_mr_m_agri_01684.wav|रुजलेल्या पिकाला दर चार दिवसांनी पाणी देत त्याची निगराणी राखल्याने हे पीक तब्बल तीन फुटांएवढे वाढले|Marathi_M|other|7.255854
processed_mr_m_education_03214.wav|पाकिस्तानच्या लारकाना शहरात बिबी असिफा डेंटल कॉलेजमध्ये निम्रिता वैद्यकीय शिक्षणाचे धडे गिरवत होती.|Marathi_M|other|8.753542
processed_mr_m_finance_03142.wav|मग त्याला उपहासाने म्हणायचे, एवढा बारावीचा टॉपर ना तू, एवढ्या बादलीत किती रेणू मावतील याचा हिशोव कर|Marathi_M|other|7.685437
processed_mr_m_finance_02876.wav|काहींनी शौचालये बांधली तर काहींनी न बांधताच अनुदान प्रशासन व राजकीय पदाधिका्यांना हाताशी धरून लाटले|Marathi_M|other|7.200000
processed_mr_m_agri_02123.wav|बांबूच्या विविध वस्तूंच्या निर्मितीसाठी त्यांनी कृष्णा बांबू मॅटिंग सप्लायर्स ही फर्म सुरू केली आहे|Marathi_M|other|7.700000
processed_mr_m_agri_00308.wav|परंतू शहरात अनेक ठिकाणी मोठ्या संख्येत व्हॉल्व खराब असून त्यामधून मोठ्या प्रमाणात पाणी वाया जात आहे|Marathi_M|other|7.990938
processed_mr_m_education_02136.wav|भगवान चक्रधर स्वामींनी मुक्या प्राण्यांना जीव लळा लावल्याने पक्षाला जीवदान मिळाल्याचे सत्कर्म घडले.|Marathi_M|other|8.532958
processed_mr_m_other_03942.wav|प्योन्ग्यांग येथील चौकात किम इल सुंग यांच्या पुतळ्यापुढे परदेशी लोकांनाही सक्तीने मान झुकवावी लागते|Marathi_M|other|7.290687
processed_mr_m_politics_00840.wav|ज्या जनतेने भाजपला भरभरून मतदान केले त्या जनतेला केंद्रींय मंत्री नितीन गडकरी हे जबाबदार ठरवीत आहे.|Marathi_M|other|9.032187
processed_mr_m_weather_04018.wav|सकाळी उठ्ल्यानंतर जसे आपण ब्रश करतो तसेच रात्री झोपण्याच्या अगोदरही ब्रश करण्याची सवय लावून घ्यावी.|Marathi_M|other|7.894417
processed_mr_m_general_00766.wav|पण, पृथ्वी शॉच्या संघाने जराही ढिलाई न दाखवता टिच्चून खेळ केला आणि दहा विकेट्सने दणदणीत विजय मिळवला|Marathi_M|other|8.498125
processed_mr_m_other_03648.wav|मोठ्या किंवा छोट्या सोसायट्यांच्या गच्च्यांना कुलपं लागलेत आणि आळीतल्या विहिरी बुजवण्यात आल्या आहेत|Marathi_M|other|6.361896
processed_mr_m_health_03138.wav|डावा मेंदू हा तर्काचा आधार घेऊन विचार करणारा तर उजवा मेंदू भावनांच्या आहारी जाऊन विचार करणारा असतो. |Marathi_M|other|7.673813
processed_mr_m_weather_04124.wav|मेक्सिकोतील कॅन्कुन शहरातल्या बीचवर काढलेले फोटो सनी आणि डॅनिअल यांनी सोशल मीडियावर शेअर केले आहेत.|Marathi_M|other|8.509750
processed_mr_m_politics_02667.wav|निळवंडे धरणाच्या द्वार दुरूस्तीचे काम ऊर्ध्व प्रवरा विभाग संगमनेर यांचे मार्फत सुरू करण्यात येत आहे|Marathi_M|other|8.231104
processed_mr_m_finance_02527.wav|देशाच्या कर स्रोताचा अभ्यास करण्यात येणार आहे आणि राज्यांना त्याबद्दल माहिती देण्यात येईल|Marathi_M|other|5.943937
processed_mr_m_agri_02763.wav|एक आजोबा रोज सकाळी फिरायला गेल्यानंतर हातातल्या काठीने दुसर्‍यांचा बागेतील फुले तोडत असत. |Marathi_M|other|6.628917
processed_mr_m_agri_01401.wav|ऊस हे कॅश क्रॉप म्हणजे नगदी पीक असले तरी शेतकर्‍यांचासाठी ते कॅश ड्रॉप होणारे पीक ठरत आहे|Marathi_M|other|6.559271
processed_mr_m_education_02959.wav|पावसाच्या तोंडावर मुंब्य्रासह अन्य परिसरात राहणाऱ्या मुलांची शिक्षणाची गैरसोयच होणार आहे.|Marathi_M|other|7.081708
processed_mr_m_finance_01534.wav|सुदैवाने वित्तीय संस्था देखील खास व्याज दरांवर पर्सनल लोन वैयक्तिक कर्ज उपलब्ध करून देतात|Marathi_M|other|6.600000
processed_mr_m_politics_02938.wav|त्यानुसार चीनच्या युवू शहराचे महापौर व्हँग जियान यांनीदेखील मंगळवारी नवी मुंबईला भेट दिली|Marathi_M|other|7.697042
processed_mr_m_health_01449.wav|फॅमिली डॉक्टर दुभाषी यांना विश्वासात घेऊन नंदूचा आजार कुणालाच न सांगण्याचे मुक्ता ठरविते. |Marathi_M|other|6.000000
processed_mr_m_education_00406.wav|तसेच भिक्षुंसाठी प्रशिक्षण देण्यासाठी बँकॉक, जपान, कोरिया येथून भिक्षुंना बोलविण्यात येईल|Marathi_M|other|8.117333
processed_mr_m_finance_03298.wav|शासकीय मान्यतेमुळे पर्यटकांत विश्वासार्हता वाढेल व उद्योजकांची एकूण पत वाढण्यास मदत होईल. |Marathi_M|other|7.200000
processed_mr_m_weather_01719.wav|गरिबी दूर झाली तर ख्रिश्चॅनिटीचा प्रभाव हळूहळू अल्प होत जाईल, असेही शर्मा यांनी सांगितले.|Marathi_M|other|6.350292
processed_mr_m_health_01782.wav|काहीवेळा आपलं बाळ कावीळमुळे किंवा ताप आदींमुळे जर मलूल असेल तर आईचं मन यावेळी घाबरून जातं|Marathi_M|other|7.186208
processed_mr_m_finance_01616.wav|इतके पैसे खर्च करून आपण लॅपटॉप खरेदी केला आणि त्यावर अनेक महत्त्वाची माहिती साठवून ठेवली. |Marathi_M|other|6.234187
processed_mr_m_finance_01554.wav|आता आपण चलन म्हणून नोटा आणि नाणी यांचा वापर करतो आणि या नोटा आणि नाण्यांनाच लक्ष्मी मानतो|Marathi_M|other|6.640542
processed_mr_m_agri_00883.wav|मिनल लेले यांनी वृत्तपत्रांचा लगदा आणि शाडुची माती ह्यांचे मिश्रण वापरुन मूर्ती  बनवल्या.|Marathi_M|other|6.605708
processed_mr_m_weather_00782.wav|मी घरी येत आहे, असे शुभमने मंगळवारी दुपारी दोनला त्याच्या कुटुंबीयांना फोन करून सांगितले. |Marathi_M|other|6.234187
processed_mr_m_finance_02900.wav|तथापि, असे दिसते की मूल्यवर्धित कराच्या देयकावर बचत करण्यासाठी त्यांचा वापर केला जाऊ शकतो|Marathi_M|other|7.500000
processed_mr_m_agri_03514.wav|शेत पिके झाडावरच सडल्याने सोयाबीन काळे पडून रंगहीन झाले व अर्ध्यापेक्षा जास्त शेतातच पडले|Marathi_M|other|7.557729
processed_mr_m_other_00585.wav|आपल्या स्फिअर ऑफ इन्फ्लुअन्स मधल्या देशांची, राज्यांची अशी मुस्कटदाबी करणं हे सर्रास होतं|Marathi_M|other|7.174583
processed_mr_m_politics_00881.wav|ट्विंकलने तिच्या या ट्विटमधून दिल्लीचे मुख्यमंत्री अरविंद केजरीवाल यांची खिल्ली उडवली आहे|Marathi_M|other|7.093333
processed_mr_m_health_00874.wav|शिवाय जनावरांना देण्यात येणारा ओला व सुका चारा, पेंड, मिनरल मिक्चर, औषधे यातही पैसे हाणले|Marathi_M|other|8.254312
processed_mr_m_education_01072.wav|कारवाईला राजकीय वास असून याबाबत माजी मुख्यंमत्री देवेंद्र फडणवीस यांच्याशी चर्चा केली आहे|Marathi_M|other|7.325521
processed_mr_m_weather_02299.wav|सोबतच भिंडमध्ये सोमवारी रात्रीपासून संपूर्ण दिवसभर कर्फ्यु लावण्याचा निर्णय घेण्यात आलाय.|Marathi_M|other|6.900000
processed_mr_m_weather_01905.wav|शरद आणि पुष्पा या द्रविड दाम्पत्याचा हा मुलगा अभ्यासात हुशार आणि सिन्सिअर होता.|Marathi_M|other|5.386667
processed_mr_m_other_01751.wav|त्यामुळे कार्यालय सुरू करण्यासाठी मुर्हूत कधी, असा सवाल लोकांतून व्यक्त होत आहे|Marathi_M|other|5.600000
processed_mr_m_education_02715.wav|इंटेलिजन्स प्रमुख खान बहादुर तसद्दुक हुसेन यांनी या प्रकारांची चौकशी सुरू केली.|Marathi_M|other|7.093333
processed_mr_m_finance_00416.wav|अचानक आपला उद्भवलेला आर्थिक खर्च व कर्ज यापासून हळूहळू आपणास मुक्ती मिळू लागेल.|Marathi_M|other|7.197813
processed_mr_m_weather_03453.wav|अनेक साधू, महाराजांनी हिमालयाच्या दुर्गम भागात जाऊन अनेक सिद्धींना वश केले होते|Marathi_M|other|5.827833
processed_mr_m_education_00664.wav|लॉरियल कॉस्मेटिक्स सुरू करणार्या यूजीन स्क्युलर यांच्या त्या एकमेव संतान होत्या|Marathi_M|other|7.488000
processed_mr_m_other_03835.wav|त्यांच्या कौशल्याच्या आधारावर मिखाइल कलश्निकॉव यांना चिलखती दलात दाखल केले गेले|Marathi_M|other|6.884333
processed_mr_m_health_02728.wav|जीवनसत्त्वे आणि खनिजे यांचे पुरेसे सेवन केल्याने कर्करोग होण्याचा धोका कमी होतो|Marathi_M|other|6.489604
processed_mr_m_other_01669.wav|त्यानंतर क्रृणाल पांड्या काही तरी कमाल करेल अशी अपेक्षा होती पण तोही फ्लॉप ठरला|Marathi_M|other|6.100000
processed_mr_m_finance_03038.wav|लुटारूंनी एटीएम मशीनचा पत्रा उचकटला व त्यानंतर रोख रक्कम काढण्याचा प्रयत्न केला|Marathi_M|other|5.900000
processed_mr_m_education_01251.wav|सभागृहाचं कामकाज सुरू असताना घडलेल्या एका किस्स्याची जोरदार चर्चा सुरू झाली आहे|Marathi_M|other|6.826292
processed_mr_m_politics_01626.wav|झिओनिझम ही चळवळ खुद्द इस्त्रायल चे अध्यक्ष चाईन विझ्मन चालवणारे दुसरे नेते होते|Marathi_M|other|7.116542
processed_mr_m_weather_00514.wav|मुरारी मोहन्ती आणि शिखी मोहन्ती हे तिचे दोघे सख्खे भाऊ जगन्नाथाच्या सेवेत होते.|Marathi_M|other|6.872729
processed_mr_m_weather_04166.wav|लग्नवधू अर्थात जगज्जननी रुक्मिणी मातेला पांढरी भरजरी पैठणी नेसविण्यात आली होती.|Marathi_M|other|7.081708
processed_mr_m_education_01709.wav|त्याने ऑस्ट्रेलियाचा माजी कर्णधार रिकी पॉण्टिंगच्या ३० शतकांशी बरोबरी साधली आहे|Marathi_M|other|7.244250
processed_mr_m_education_01175.wav|गुजरात मॉडेल आणि व्हायब्रंट गुजरात हे असेच फेकाफेकीचे प्रकार होते ना?|Marathi_M|other|5.258938
processed_mr_m_agri_00664.wav|ग्लिरिसिडिया हिरवे खत म्हणून वापरता येते पण पुन्हा याचे तोटेही आहेतच.|Marathi_M|other|5.932333
processed_mr_m_general_00632.wav|तर तीनशे वीस  किमी लांबीच्या उघड्या चराचे पूर्ण काम झाले तसेच धरण आणि सांडव्याचे सुमारे ऐंशी  टक्क्यांहून अधिक काम पूर्ण करण्यात आलेले आहे|Marathi_M|other|10.135146
processed_mr_m_health_02167.wav|ह्या सर्दी खोकल्याच्या औषधांमध्ये हमखास गुंगी येणारे घटक मिसळलेले असतात ही गुंगी आणणारी द्रव्ये काही विशिष्ट करणांसाठी औषधात घालावी लागतात|Marathi_M|other|9.700000
processed_mr_m_other_00478.wav|रेल्वेशी संबंधित पन्नास  लॉन्ड्रीज कार्यरत असून महिन्यातून दोनदा ब्लँकेट्स धुण्यासाठी आणखी दहा  लॉन्ड्री रेल्वेला सुरू कराव्या लागणार आहेत|Marathi_M|other|9.800000
processed_mr_m_politics_02564.wav|आश्चर्याची बाब म्हणजे ही जागा ऎतिहासिक चंदयान आणि सिनोली स्थळाजवळ आहे|Marathi_M|other|6.199354
processed_mr_m_weather_00835.wav|एक्स्ट्रा मॅरिटल ॲपसाठी वापरलं जाणारं ग्लीडेन हे जगातील पहिलं ॲप आहे.|Marathi_M|other|5.444708
processed_mr_m_finance_03186.wav|मात्र, कर्ज न फेडता आल्याने मैत्रीत दरी निर्माण होऊन तेथूनच वाद वाढला|Marathi_M|other|5.955542
processed_mr_m_politics_00282.wav|चीनने तिबेटमध्ये जिक्सू, झांग्मू आणि जायचा येथे तीन धरणे बांधली आहेत.|Marathi_M|other|6.597500
processed_mr_m_weather_01916.wav|डाफ्ने पुढील प्राक्तन अज्ञात, तसेच तिचे पती झाले प्रश्नाचे उत्तर आहे.|Marathi_M|other|5.800000
processed_mr_m_general_01180.wav|वेग आणि कथानक वगळता बियॉंड द क्लाऊड हा चित्रपट भावनांनी भरलेला जाणवेल|Marathi_M|other|5.827833
processed_mr_m_weather_01480.wav|लेख वैशिष्ट्यीकृत फोटो, संपूर्ण वैभव आणि आत ह्याला सण घेऊन जाणे नाही.|Marathi_M|other|6.000000
processed_mr_m_health_03310.wav|देवी, रेबीज या रोगावरील लस शोधण्याचं महत्त्वाचं काम पाश्चर यांनी केलं|Marathi_M|other|6.060042
processed_mr_m_weather_04264.wav|अर्ध्या तासाने भाऊ उठले तेव्हा शेकहँड करायला शर्मिलाने हात पुढे केला.|Marathi_M|other|6.341563
processed_mr_m_other_00353.wav|या ठिकाणी असणा्या किटाणूं मुळे युरीन इन्फेक्शन सारखा धोका उद्भवू शकतो|Marathi_M|other|5.978771
processed_mr_m_weather_00392.wav|टूट्सी रोल ही कॅण्डी फ्लॉस तयार करणारी जगातली सगळ्यात मोठी कंपनी आहे.|Marathi_M|other|6.060042
processed_mr_m_other_02510.wav|तर उर्वरित गोष्टींमधील बराच भाग हा वापरण्योग्य नाही, असंही ते म्हणाले|Marathi_M|other|5.665292
processed_mr_m_weather_01300.wav|मग सनी देओल गेला कुठे, या प्रश्नावर नेटिझन्सनी धमाल उत्तरं दिली आहेत.|Marathi_M|other|5.600000
processed_mr_m_health_03071.wav|डॉक्टर असूनही बॉबला आतापर्यंत व्यसन हा मनोविकार आहे हे माहीतच नव्हते. |Marathi_M|other|5.967146
processed_mr_m_agri_01532.wav|वरील सर्व तंतूंच्या प्रकारात कापूस हा सर्वाधिक लोकप्रिय व वापराचा आहे|Marathi_M|other|5.340208
processed_mr_m_general_00873.wav|हा ग्रंथ अधिकारी व्यक्तींची भाष्यं व परंपरा यातुनच समजून घ्यावा लागतो|Marathi_M|other|5.444708
processed_mr_m_general_02149.wav|भारत आणि ऑस्ट्रेलिया यांच्यातील सामन्यात डेव्हिड वॉर्नरच्या बॅटीला लागून चेंडू यष्टिंवर आदळला, परंतु बेल्स न पडल्याने त्याला जीवदान मिळालं|Marathi_M|other|9.659125
processed_mr_m_education_01530.wav|ऑक्टोबर रोजी बोल्शेव्हिकांनी सत्ता स्थापन केली आणि शक्तीची जप्ती केली|Marathi_M|other|5.920708
processed_mr_m_agri_02451.wav|पोळा आला की मातीचा नाहीतर लाकडी बैल घेऊन फिरलो कि भरपूर मिळकत व्हायची|Marathi_M|other|6.524438
processed_mr_m_health_01406.wav|हे शोधून काढण्याचे व त्यांचे शस्त्रक्रिया करुन सुदृढ हृदय प्राप्त करण्याचे कार्य राष्ट्रीय बाल स्वास्थ्य पथकातील डॉक्टर करत आहेत|Marathi_M|other|8.683896
processed_mr_m_health_01679.wav|हॅनिमॅन यांनी प्रयोग करण्यासाठी फांदीचा अर्क घेतला होता, तेव्हा मलेरिया सारखीच थंडी, ताप व सांधेदुखीचा त्रास त्यांना जाणवू लागला|Marathi_M|other|9.496583
processed_mr_m_education_03419.wav|माध्यमांना कंपनीच्या मालकाने सांगितले की, आता कंपनी पुरूषांची आवड ध्यानात घेऊन पहिल्यांदाच पुरूषांसाठी याप्रकारचे कपडे बनवत आहे.|Marathi_M|other|9.810937
processed_mr_m_general_00681.wav|वचनाला जागून बळीराजाने हे दान देण्याची तयारी दाखविली तेव्हा वामन अवतारी विष्णूंनी प्रचंड रूप धारण करीत स्वर्ग आणि पृथ्वी व्यापले|Marathi_M|other|9.357271
processed_mr_m_agri_01992.wav|कॅनडात दोन हजार  ते दोन हजार तेरा  दरम्यान ब्राझीलपेक्षा जास्त म्हणजे एकशे चार  कोटी हेक्टर क्षेत्रात जंगलतोड झाल्याचे दिसून आले|Marathi_M|other|8.985750
processed_mr_m_general_02239.wav|कोणत्याही गोष्टीची माहिती नसणा्यांपासून मोठमोठ्या तज्ज्ञांपर्यंत प्रत्येकाने एकदा तरी मदतीसाठी धाव घेतलेलं हे ठिकाण म्हणजे गुगल. |Marathi_M|other|9.500000
processed_mr_m_agri_02022.wav|जैविक खते शेतीवर अवलंबून असणाया जिवांना नैसर्गिक जीवन जगण्याचा हक्क देत असल्यामुळे पर्यावरण संरक्षणात महत्त्वाची भूमिका बजावतात. |Marathi_M|other|9.100000
processed_mr_m_finance_02377.wav|एक  हजार कोटी रुपयांच्या बेनामी संपत्तीच्या प्रकरणी लालूप्रसाद यादव यांच्याशी संबंधित बावीस  ठिकाणांवर आयकर विभागाने छापे टाकले.|Marathi_M|other|9.500000
processed_mr_m_health_01802.wav|शहरी रुग्णाला मात्र विशिष्ट डॉक्टर किंवा रुग्णालयात जायचे असल्यास त्यांच्याकडून तसं लिहून घेऊन त्यांना इच्छित ठिकाणी पोचवलं जातं|Marathi_M|other|8.300000
processed_mr_m_politics_01453.wav|तटबंदीच्या भिंतीवर, सोनसळी सोनकीच्या फ़ुलांच्या गच्च ताटव्याच्या मधून जेमतेम पाऊल टेकवता येईल, एवढीच जागा मधे उरली होती|Marathi_M|other|9.659125
processed_mr_m_other_02193.wav|कृष्णंभट कळवळून म्हणाला, महाराज ती गाय दूध देईनाशी झाली आहे|Marathi_M|other|5.247333
processed_mr_m_agri_01477.wav|मात्र त्याच महाराष्ट्रात रक्तदात्यांनी दान केलेल्या रक्ताचे सरकारी अवकृपेने पाणी होऊन ते वाया जात असेल तर कसे व्हायचे?|Marathi_M|other|8.881250
processed_mr_m_agri_01772.wav|मात्र रशियन शास्त्रज्ञांनी केलेला प्रयोग यशस्वी झाला असून यामधून वाटाणा, गहू आणि भाजीपाला यांचे दर्जेदर पीक घेतले आहे. |Marathi_M|other|9.171500
processed_mr_m_other_03055.wav|डॉक्टारांनी तिच्या पोटातून खिळे, पिना, मंगळसूत्र, सोन्याच्या बांगड्यांचे तुकडे, साखळी, ब्रेसलेट, अंगठ्या बाहेर काढल्या|Marathi_M|other|9.400000
processed_mr_m_weather_01173.wav|प्रसिद्ध कवी वरवर राव, अरुण फरेरा, व्हर्नोन गोन्साल्वीस, गौतम नवलखा आणि सुधा भारद्वाज यांचा अटक केलेल्यांत समावेश आहे.|Marathi_M|other|9.700000
processed_mr_m_other_02148.wav|जनीसुद्धा कधी हक्काने, तर कधी कृतज्ञ भावाने सारे काही करून घेते आणि नंतर एका साक्षात्कारी क्षणी तत्स्वरूपात विलीन होते|Marathi_M|other|9.159896
processed_mr_m_agri_00786.wav|सावित्रीबाई फुले हॉस्पिटलचा राज्य शासनाच्या महात्मा फुले जीवनदायी योजनेत समावेश होण्यासाठी महत्त्वपूर्ण भूमिका बजावली.|Marathi_M|other|8.521354
processed_mr_m_education_02742.wav|येलो हॅमर अहवालाने जी स्थिती पुढे आणली आहे त्यातून विना करार ब्रेक्झीटचे चित्र ब्रिटिश नागरिकांची चिंता वाढविणारे आहे.|Marathi_M|other|9.937771
processed_mr_m_education_02175.wav|इतिहासाशी छेडछाड करून हिट सिनेमे बनविण्याच्या सवयीमुळे त्याला आधीसुद्धा महाराष्ट्रात जनक्षोभाला समोरे जावे लागले होते.|Marathi_M|other|9.310833
processed_mr_m_education_00496.wav|बेतूल येथील बाप्सोरा भागातील वेताळ देवस्थानच्या आवारातील तुळशी वृंदावनाची अज्ञातांनी नासधूस केल्याचा प्रकार उघडकीस आला|Marathi_M|other|10.058667
processed_mr_m_agri_02306.wav|उत्तर प्रदेश, महाराष्ट्र, बिहार, ओरिसा, तामिळनाडू व आंध्र प्रदेशातील तीनशे एकोणसाठ  घरांमध्ये हे सर्वेक्षण करण्यात आले|Marathi_M|other|9.800000
processed_mr_m_other_02219.wav|इंटेल सिक्युरिटीच्या मॅकफी मोस्ट सेन्शेशनल सेलिब्रिटीज स्टडी दोन हजार सोळा  या अभ्यासातून हा निष्कर्ष काढण्यात आला आहे|Marathi_M|other|9.000000
processed_mr_m_finance_01744.wav|या वर्षाची दुष्काळी परिरिस्थती लक्षात घेता, शासन कोट्यावधी रुपयांचा खर्च करुन जनतेची तहान भागविण्याचा प्रयत्न करत आहेत|Marathi_M|other|8.600000
processed_mr_m_finance_00498.wav|बँक खाते सुरक्षित ठेवण्यासाठी त्याचा विमा घेऊन ठेवा, जेेणेकरून तुम्ही अशा फ्रॉडचे शिकार झाल्यास त्याची भरपाई होऊ शकेल.|Marathi_M|other|8.815625
processed_mr_m_other_04036.wav|साल्वाडोर ग्रुप एफमध्ये बुधवारी रात्री झालेल्या सामन्यात बोस्निया आणि हर्झेगोव्हिना संघाने इराणचा एकतीस  ने पराभव केला|Marathi_M|other|9.241167
processed_mr_m_politics_00165.wav|त्यातून डिजिटल व्हिडिओ कॅमेरा, बुलेटप्रूफ हेल्मेट्स, वाहने, यंत्रसामुग्री व शस्त्रे यांची खरेदी करण्यात आली.|Marathi_M|other|8.532958
processed_mr_m_finance_01449.wav|दाऊदच्या दक्षिण मुंबई आणि इतरत्र असलेल्या मालमत्तांचा लिलाव करण्यास केंद्रीय महसूल विभागाने सुरूवात केली आहे|Marathi_M|other|7.100000
processed_mr_m_agri_01642.wav|असा चारा जनावरांनी न खाल्ल्यामुळे वाया जातो तसेच तंतुमय पदार्थांचे प्रमाण वाढल्यामुळे चारा पिकाची वाढ खुंटते|Marathi_M|other|7.940854
processed_mr_m_general_02467.wav|दारू प्यायल्यावर जो धिंगाणा केला जातो आणि त्यामुळे मानसिक, प्रसंगी शारीरिक त्रास स्त्री वर्गाला सोसावा लागतो|Marathi_M|other|7.400000
processed_mr_m_weather_03636.wav|उत्तर भागातही पुसेगांव, डिस्कळ, ललगुण, वर्धनगड व इतर काही गावातील निष्ठावंत कार्यकर्ते ही शिवसेनेची ताकद आहे|Marathi_M|other|9.171500
processed_mr_m_health_01642.wav|जेव्हा डॉक्टर तिच्यावर ऑपरेशन करत होते त्यावेळी तिच्या पोटात आढळून आलेल्या वस्तूंमुळे डॉक्टरांना धक्काच बसला|Marathi_M|other|7.197813
processed_mr_m_other_01014.wav|या चित्रपटाची निर्मिती संजय छाब्रिया, सुमतिलाल शाह आणि सिक्स्टीन बाय सिक्स्टी फोर प्रोडक्शन्स यांनी केली आहे|Marathi_M|other|8.231104
processed_mr_m_health_03696.wav|या उपचारात स्टेम सेल म्हणजेच मूळ पेशी ही रुग्णाच्या हाडातील अंतर्गत भागातून एका सुईच्या सहाय्याने काढली जाते|Marathi_M|other|8.091771
processed_mr_m_finance_02857.wav|एसबीआय बँक या लिलावात अशा मालमत्तेचा लिलाव करणार आहे ज्या मालमत्तांचे कर्ज बँकेचे कर्जधारक फेडू शकलेले नाहीत|Marathi_M|other|8.358813
processed_mr_m_general_01548.wav|या दोन स्वप्नांच्या मधला कालावधी म्हणजेच महान दिग्दर्शक इंगमार बर्गमन याचा वाइल्ड स्ट्रॉबेरीज हा चित्रपट होय|Marathi_M|other|8.358813
processed_mr_m_agri_02326.wav|काहीवेळा पिके किडी नष्ट करतात, काहीवेळा ते रोगांचा पर्दाफाश करतात आणि काही जातींची उत्पन्नाची आवश्यकता नसते. |Marathi_M|other|8.556188
processed_mr_m_finance_01105.wav|जोखीम नगण्य हवी असेल किंवा अजिबात नको असेल तर लिक्विड योजना किंवा आर्बिट्राज योजनांमध्ये गुंतवणूक करता येते.|Marathi_M|other|8.788375
processed_mr_m_general_02282.wav|पूर्व किनायावर तांबडे फुटले, की आदल्या दिवशी गेलेल्या बोटी परतीचा प्रवास करून भाऊच्या धक्क्याकडे येऊ लागतात. |Marathi_M|other|7.604167
processed_mr_m_politics_01637.wav|त्यामुळे येथे असणाऱ्या सर्वांचे आयुर्मान निश्चित वाढणार आहे, असे मत खासदार डॉ प्रभाकर कोरे यांनी व्यक्त केले|Marathi_M|other|8.649062
processed_mr_m_general_01808.wav|कुत्रं केव्हा भुंकलं आणि बेवडं केव्हा ओकलं तसेच रांगोळीच्या रेषा दारात काढताना आदी कविता त्यांनी सादर केल्या|Marathi_M|other|8.115000
processed_mr_m_finance_01765.wav|इतर अनेक गोष्टींसाठी आपण पैसे खर्च करत असतो, मग आपल्याकडे स्वतंत्र शौचालय हवे अशी निकड आपल्याला का वाटू नये?|Marathi_M|other|7.847979
processed_mr_m_education_01467.wav|मात्तृत्वाचे सुख नशिबात नव्हते आणि सर्वांसमक्ष जोडलेले जीवाचे नातेदेखील एका वळणावर अचानक तिच्यापासून दुरावले|Marathi_M|other|9.508208
processed_mr_m_general_01031.wav|बेल्जीयम संघाच्या सहा पैकी चार खेळाडूंच्या पेनॉल्टी मी सेव्ह केल्या व भारत बत्तीस  अशा गोल फरकाने विजयी ठरला|Marathi_M|other|9.067021
processed_mr_m_finance_03431.wav|डीपी वर्ल्ड ही जगातील आघाडीची कंपनी राष्ट्रीय गुंतवणूक आणि पायाभूत सुविधा निधीमध्ये भागिदार असलेली कंपनी आहे|Marathi_M|other|8.500000
processed_mr_m_politics_02576.wav|पुरुष एकेरीत ली चाँग वेई आणि लिन डॅन अंतिम सामन्यात न भिडता उपांत्य फेरीतच एकमेकांच्या समोर यायची शक्यता आहे|Marathi_M|other|9.953125
processed_mr_m_weather_00481.wav|कर्नल गद्दाफींच्या लिबियावर अमेरिका, फ्रांस आणि इतर पाश्चिमात्य देशांनी हवाई कारवाईला सुरवात केली.|Marathi_M|other|7.280000
processed_mr_m_politics_02416.wav|रोहितचं मूलभूत तंत्र चांगलं असलं तरी दर्जेदार स्विंगसमोर सुरुवातीला त्याचा बचाव चिरेबंदी वाटत नाही|Marathi_M|other|8.521354
processed_mr_m_weather_03638.wav|त्यानुसार मंगेश राणे, अच्चुत नारोटे, प्रभाकर तलावडे, विरीश नाशके, शैलेश गडगे यांना अटक करण्यात आली|Marathi_M|other|8.347208
processed_mr_m_health_02139.wav|बिग बीं नी पुढे असेही सांगितले की, या आजाराचे वेळीच निदान कळले तर यावर उपचार घेऊन हा आजार बरा होता|Marathi_M|other|7.755083
processed_mr_m_health_01846.wav|जसे तळपायांच्या स्पंजावर दाब पडतो तसेच रक्त वाहिन्यांवर दाब पडतो आणि रक्त तेजीने वर ढकलण्यात येतं. |Marathi_M|other|7.743479
processed_mr_m_health_02166.wav|पेशीत दोष निर्माण झाल्यामुळे मासिक पाळीच्या समस्या, मानसिक खच्चीकरण, डोळ्यांचे आजार डोकं वर काढतात|Marathi_M|other|7.500000
processed_mr_m_health_00414.wav|नार्कोलेप्सी हा एक प्रकारचा मानसिक आजार असून, हा आजार बरा होण्यासाठी दीर्घ काळ उपचार घ्यावे लागतात|Marathi_M|other|8.393646
processed_mr_m_weather_04023.wav|हे पिल्लू पॅन्थेरा पॅरडूस प्रजातीची मादा बिबट्या असल्याची वन खात्याच्या अधिकाऱ्यांनी  पुष्टी केली.|Marathi_M|other|7.882792
processed_mr_m_other_03713.wav|उजनी धरणातून विसर्ग वाढविल्यास भीमा नदीत सुमारे दोन लाख क्सुसेकचा विसर्ग सुरु राहण्याची शक्यता आहे|Marathi_M|other|7.441625
processed_mr_m_weather_03805.wav|आश्चर्याची गोष्ट म्हणजे एव्हढे मोठे आणी प्रसिद्ध मंदिर असूनही कुठल्याही प्रकारची तपासणी होत नव्हती|Marathi_M|other|7.162979
processed_mr_m_agri_02844.wav|याने दुष्काळी पट्यातील फलटण मळशिरस सांगोला या दुष्काळी तालुक्यातील गावांना हक्काचे पाणी आता मिळणार|Marathi_M|other|7.964062
processed_mr_m_agri_00348.wav|धूळ्याकडचे लोक शिन्दडीची फळे फोडी करून दहीमीठ लावून ऊन्हात कडक वाळवून ठेवतात आणि वर्षभर तळून खातात|Marathi_M|other|8.881250
processed_mr_m_finance_01943.wav|कॅशलेस व्यवहारांना चालना देण्यासाठी डेबिट शुल्कात घट करण्याचा विचार असल्याची माहिती सूत्रांनी दिली|Marathi_M|other|6.745021
processed_mr_m_finance_02472.wav|कर्जाचे पुनर्गठण करून अथवा दुष्काळी परिस्थितीचा विचार करून कर्ज वसुलीसाठी स्थगिती देण्याची गरज आहे|Marathi_M|other|7.500000
processed_mr_m_education_02353.wav|सीएनजीचे दर वाढल्यामुळे टॅक्सीची दरवाढ मागणार नाही, असे संघटनेचे अध्यक्ष क्वॉड्रोस यांनी सांगितले.|Marathi_M|other|8.660667
processed_mr_m_education_02596.wav|महागड्या पार्ट्या साजऱ्या करतांना तिघा जीवाभावाच्या मित्रांमध्ये किरकोळ वादावरुन एकाची हत्या झाली.|Marathi_M|other|7.998896
processed_mr_m_education_01206.wav|तर मुंबईतील काही कॉन्व्हेंट शाळांनी या काळात चक्क विद्यार्थ्यांची परीक्षा घेण्याचा प्रताप केला आहे|Marathi_M|other|7.735000
processed_mr_m_finance_02039.wav|पेट्रोल व डिझेलच्या संदर्भामध्ये जर राज्य सरकारने लावलेले कर कमी केले तरच त्यातून मार्ग निघू शकतो. |Marathi_M|other|7.200000
processed_mr_m_finance_02891.wav|शहरातील तेवीस  रस्त्यांची कामे हे पन्नास  टक्के सरकारी अनुदान व पन्नास  टक्के स्वनिधीतून सुरू आहेत|Marathi_M|other|7.600000
processed_mr_m_agri_01610.wav|सुनील केंद्रेकर यांनी आपल्या अहवालात म्हटले आहे की, प्रती हेक्टर ऊस पिकाला दोन लाख लिटर पाणी लागते|Marathi_M|other|6.721813
processed_mr_m_other_03317.wav|दरम्यान बेन बर्नान्के यांनी राबलेल्या क्वांटिटेटिव्ह इझिंग योजनेचे इतर प्रगत देशांनीही अनुकरण केले|Marathi_M|other|9.159896
processed_mr_m_weather_04306.wav|त्याच्या वडीलांनी मोलमजुरी करुन आपल्या दोन्ही मुलांना अतिशय प्रतिकूल परिस्थितीत पैलवान बनवले होते.|Marathi_M|other|7.070104
processed_mr_m_politics_01591.wav|मला नवा पाकिस्तान घडवायचा आहे गरीबी आणि भुकमुक्त असलेला तो पाकिस्तान असेल, कायदे आझम मोहम्मंद जीनांच्या स्वप्नांतला पाकिस्तान घडवायचा आहे|Marathi_M|other|9.647521
processed_mr_m_finance_00611.wav|ग्रामीण भागातील शेतकऱ्यांच्या सोसायट्या आणि जिल्हा मध्यवर्ती बँका या उध्द्वस्त होण्याच्या मार्गावर आहेत अशी भीतीही पवारांनी बोलून दाखवली.|Marathi_M|other|9.043792
processed_mr_m_general_00200.wav|होन्डुरास देशाचा ध्वज दोन  निळ्या व एक  पांढ्या आडव्या पट्ट्यांनी बनला आहे मधल्या पांढ्या पट्ट्याच्या मध्यभागी पाच निळे तारे दर्शवले आहेत|Marathi_M|other|10.158354
processed_mr_m_agri_02132.wav|बाटलीच्या तोंडात नारळाची शेंडी घालून त्यावर गांडूळ खत आणि माती अर्ध्या भागापर्यंत भरावी. |Marathi_M|other|6.400000
processed_mr_m_health_01580.wav|म्हणून याला सायलेंट किलर असेही म्हणतात, पण सतत रक्तदाब जास्त राहिल्याने हृदयावर ताण येतो|Marathi_M|other|6.361896
processed_mr_m_politics_00775.wav|आज जमा झालेली सर्व निवेदने मुख्यमंत्री देवेद्न फडणवीस यांना नाशिक येथे देण्यात आली आहेत.|Marathi_M|other|7.406792
processed_mr_m_weather_00642.wav|तिचे पुर्ण नाव इस्क्रा एराबेला लॉरेस असून, मॉडेलिंगच्या जगात इस्क्राचे खुप मोठे नाव आहे.|Marathi_M|other|8.115000
processed_mr_m_health_00219.wav|त्या मुलांची केविलवाणी अवस्था व त्यांचे अश्रूंनी भरलेले डोळे बघून माझं हृदय हेलावून गेलं|Marathi_M|other|6.594104
processed_mr_m_education_02060.wav|आठ वर्षांच्या जीवनने पित्याच्या चितेला मुखाग्नी देताच उपस्थितांच्या डोळय़ांत अश्रू तरळले.|Marathi_M|other|6.884333
processed_mr_m_education_01672.wav|अमेरिकेचे माजी राष्ट्राध्यक्ष असलेले बराक ओबामा हे त्यांच्या वेगळ्य शैलीमुळे ओळखले जातात|Marathi_M|other|7.580938
processed_mr_m_finance_01333.wav|जमीन विकून कर्ज फेडण्याची इच्छा आहे पण बँक ना जमीन विकू देतेय, ना कर्जाचा बोजा कमी होतोय|Marathi_M|other|6.652146
processed_mr_m_agri_03648.wav|महिन्याच्या शुध्द चतुर्थीला चांदीच्या छोट्या वाटीत गायीचे दूध घेऊन त्यात साखर व भात घ्या|Marathi_M|other|7.023667
processed_mr_m_other_01905.wav|जणुकाही अनिष्ट हा शब्द वासना या भावनेसाठी रिझर्व्ड विशेषण असावे म्हणूनच जन्मास आलेला आहे|Marathi_M|other|7.569333
processed_mr_m_weather_03593.wav|रानूंच्या प्रवासाची कथा दिग्दर्शक ऋषिकेश मंडल बायोपिकच्या माध्यमातून जगा समोर आणणार आहेत|Marathi_M|other|6.454771
processed_mr_m_politics_01736.wav|मुंबईत शिवाजी पार्क मैदानावर राज्यपाल भगतसिंग कोशारी यांच्याहस्ते ध्वारारोहण करण्यात आलं|Marathi_M|other|6.954000
processed_mr_m_education_01290.wav|परमाब्धि ग्रंथाचे ज्ञान आत्मसात करण्यासाठी एकाग्रतेने सद्गुरुंना स्मरण करा, असे सांगितले|Marathi_M|other|8.091771
processed_mr_m_other_03782.wav|त्यांच्या धूमशान, वस्त्रहरण, बुवा तिथे बाया अशा अनेक नाटकांमध्ये त्यांनी भूमिकाही केल्या|Marathi_M|other|6.884333
processed_mr_m_weather_01377.wav|कोणत्याही गोष्टीकङे समाजाचा एक जागरुक नागरिक म्हणून बघण्याचा दृष्टिकोन वाचनाने मला दिला.|Marathi_M|other|6.141312
processed_mr_m_agri_01665.wav|उन्हातून येताच पाणी न घेता थोडा वेळ आपल्या शरीराला सावलीतील तापमानाला येईपर्यंत म्हणजे पाच  तेदहा  मिनिटे थांबून मग पाणी प्यावे|Marathi_M|other|9.577854
processed_mr_m_agri_02533.wav|कापूस पिकाला या दोन महिन्यात तेवीस  ते अठ्ठावीस  डीग्री सेल्सिअस तापमानाची गरज असते पण ते न मिळाल्यास कपाशीची बोेंड काळी पडतात.|Marathi_M|other|9.635917
processed_mr_m_agri_02127.wav|या चरातून येणारे पाणी टाक्याला लागून बांधलेल्या छोट्या हौदात पडेल आणि तो हौद भरल्यावर ते पाणी टाक्यात पडेल अशी योजना केलेली आहे|Marathi_M|other|9.229563
processed_mr_m_agri_00887.wav|केळी या पिकाचे मूळ स्थान आशिया खंडाच्या आग्नेय भागात असून आधुनिक शास्त्रज्ञांच्या मते ते भारतातील आसाम राज्याच्या दक्षिणेस आहे.|Marathi_M|other|9.276000
processed_mr_m_other_01607.wav|शाहरूख खान गडगंज श्रीमंत आहे, पण वांद्य्राला त्याने जेव्हा मन्नत बंगला बांधला तेव्हा बंगल्याच्या शेजारचा रस्ताच त्याने हडप केला|Marathi_M|other|7.800000
processed_mr_m_general_02222.wav|दहा जुलै रोजी वीज मीटरचे रिडींग घेण्यासाठी आलेल्या कर्मचा्याला भालदार यांच्या घराच्या दरवाजाची कडी तुटलेली व दरवाजा उघडा दिसला. |Marathi_M|other|9.300000
processed_mr_m_agri_03119.wav|पाणी माफियांवर वचक निर्माण केल्यास आणि पाणी गळतीचे प्रमाण कमी केले तर मुंबईत पाणी कपात करावी लागणार नाही, असे त्यांनी सांगितले. |Marathi_M|other|9.055417
processed_mr_m_general_02509.wav|वास्तविक, फ्रान्स व अर्जेन्टिना दोन्ही संघ तगडे असल्याने दोघात बरीच जुगलबंदी रंगेल, संघर्षमय खेळ साकारला जाईल, अशी अपेक्षा होती|Marathi_M|other|9.960979
processed_mr_m_other_03486.wav|मी जेव्हा टॅक्सीतून उतरलो तेव्हा घाईघाईत माझ्या टॅक्सीत शिरण्याचा प्रयत्न करणाऱ्या एका कुरळ्या केसाच्या सद्गृहस्थांना मी पाहिलं|Marathi_M|other|8.370417
processed_mr_m_agri_03086.wav|शिक्रापूर येथील अनेक शेतकर्‍यांच्या शेतातील जमिनीत मोठ्या प्रमाणात पाणी साचून राहिलेले असल्यामुळे शेतातील उभी पिके जळून जात आहे|Marathi_M|other|9.100000
processed_mr_m_weather_01906.wav|याकडे सूक्ष्मपणे पाहिले तर असे दिसते की फडणवीस आणि उद्धव ठाकरे अशी दोन स्वतंत्र प्रारूपे बाळासाहेब ठाकरे उत्तर काळात उदयास आली.|Marathi_M|other|9.659125
processed_mr_m_health_03945.wav|नवजात अर्भकात वरील लक्षणांपैकी बरीच लक्षणे असतील किंवा लवकर तशी लक्षणे दिसू लागली, तर जनुकीय तपासण्यांनी पुष्टी होते.|Marathi_M|other|9.300000
processed_mr_m_politics_00583.wav|चष्म्याची समस्या आता लहान मुलांपासून ते वृद्ध व्यक्तिंपर्यंत सामान्य झाली आहे.|Marathi_M|other|6.199354
processed_mr_m_health_01462.wav|अपयशाची भीती, हरण्याचा ताण याने पालकांचा रक्तदाब उसळत असतो, याचे आश्चर्य वाटते|Marathi_M|other|6.373500
processed_mr_m_agri_01209.wav|फिर्यादी ट्रॅक्टर चालक ट्रॅक्टर घेऊन उरुळी कांचन येथून ऊस आणण्यासाठी जात होता. |Marathi_M|other|6.129688
processed_mr_m_general_02163.wav|या वर्षी विशेष युनायटेड किंगडम तिसऱ्यांदा होस्ट म्हणून ऑलिंपिक चे आयोजन करणार. |Marathi_M|other|6.222583
processed_mr_m_other_00450.wav|जोंपर्येंत सगळी अनधिकृत बांधकामे हटवणार नाही तो पर्येंत मी स्वस्थ बसणार नाही असे मुख्यधिकारी कोकरे यांनी सांगितले आहे|Marathi_M|other|9.055417
processed_mr_m_agri_02684.wav|मात्र रोपे खराब झाल्याने नोव्हेंबर महिन्यात मोठ्या प्रमाणावर रोपे टाकण्यात आली|Marathi_M|other|5.700000
processed_mr_m_other_00717.wav|दुर्गा सप्तशती हा ऋषी मार्केंडेय यांनी रचलेल्या मार्कंडेय पुराणाचाच एक भाग आहे|Marathi_M|other|6.361896
processed_mr_m_general_03124.wav|गडहिंग्लज येथील नेताजी पालकर व्यायाम शाळेतर्फे आयोजित आंतरराज्य फुटबॉल स्पर्धेत बेळगाव फुटबॉल क्लबने विजेतेपद पटकावले|Marathi_M|other|8.962521
processed_mr_m_finance_00178.wav|बँकेच्या चुकीमुळं जमा झालेले पैसे जोड्प्याने कोणालाही कल्पना न देता खर्च केले.|Marathi_M|other|6.455312
processed_mr_m_health_00280.wav|व्हिस्की आपल्या शरीरात ताजा  आणि ऑक्सीजन युक्त रक्त प्रवाह वाढविण्यास मदत करते|Marathi_M|other|6.048417
processed_mr_m_weather_01913.wav|मदत देणारे गव्हाची पाकिटं वाटतात. अक्खा गहू, न दळता ,वीज नसतांना दिला तर कसा खाल्ला जाईल याचा विचार सुद्धा करत नाहीत.|Marathi_M|other|9.020583
processed_mr_m_weather_00836.wav|एम्प्लॉई इंडियन पॅनल कोड अंतर्गत एम्प्लॉयरच्या विरोधात केस दाखल केली जाऊ शकते. |Marathi_M|other|6.675354
processed_mr_m_general_00364.wav|जे बेछूट तो गुन्हा करतात व पचवतात, ते प्रतिष्ठीत असतात आणि पकडले जाणार्यावर राक्षस म्हणून आरोप करणारे देव वगैरे नसतात|Marathi_M|other|9.300000
processed_mr_m_agri_02794.wav|तसेच बाजरी, मका, उडीद ही पिके व काही प्रमाणात ऊस व फळबागा मोठ्या संख्येने आहेत|Marathi_M|other|7.100000
processed_mr_m_health_00643.wav|एन्ट्रॉपी नावाची साधी कल्पना न कळल्याने मेंदू भलभलत्या गोष्टींवर विश्वास ठेवतो|Marathi_M|other|6.199354
processed_mr_m_politics_01891.wav|जेरिको शहर इझ्रेलमध्ये असल्याने त्याला जरी आपण भेट देणार नसलो तरी त्या शहराची काही वैशिष्ट्ये जाणून घेणे मनोरंजक ठरेल|Marathi_M|other|9.543021
processed_mr_m_education_00861.wav|सीए फायनल आणि एमकॉमची परीक्षा एकाच दिवशी येत असल्यामुळे विद्यापीठाने एमकॉमची परीक्षा पुढे ढकलण्य़ाचा निर्णय घेतला होता|Marathi_M|other|9.408000
processed_mr_m_health_02142.wav|या दोन्ही शास्त्राच्या मदतीने दोन हजार वीस  चे भविष्य निदान विस्तृतपणे पाहू या|Marathi_M|other|6.200000
processed_mr_m_weather_02516.wav|स्ट्रॉबेरीची प्रतवारी आणि दर्जानुसार स्ट्रॉबेरीच्या दरामध्ये चढ उतार होत असतो.|Marathi_M|other|6.350292
processed_mr_m_agri_02774.wav|कागदी पिशव्यांमध्ये बांधणी केल्यास फुले अर्ध्या रस्त्यातच सुकून गळून पडू लागली|Marathi_M|other|6.083250
processed_mr_m_politics_01786.wav|सुरुवातीला त्याच्या भूमिका ध्यान, बौद्ध भिक्षुंच्या प्रक्रियेत आहे, आणि आज तो स्थानिक लोक संस्कृतीचा अविभाज्य घटक आहे|Marathi_M|other|9.566250
processed_mr_m_general_02427.wav|म्युरिएल आणि डेल्फिन कोलिन या बहिणींचा दिग्दर्शक म्हणून हा पहिलाच चित्रपट आहे. |Marathi_M|other|5.851063
processed_mr_m_other_00909.wav|युसूफ अरक्कल यांना त्यांची चित्रे, शिल्पे, ग्राफिक, पोट्र्रेट यांना एकोणीशे सत्तर  पासून कित्येक पुरस्कार मिळाले आहेत|Marathi_M|other|9.450146
processed_mr_m_general_01159.wav|काळाचौकी येथील अभ्युदय नगरच्या राजासाठी त्याने फुलांचा वीस  फूट उंच मोर बनविला|Marathi_M|other|6.373500
processed_mr_m_education_00579.wav|तिने आपल्या नोकरीचा राजीनामा दिल्यानंतर इक्बाल तिच्या जागी नोकरीसाठी रूजू होतो|Marathi_M|other|6.965333
processed_mr_m_health_00746.wav|कपालभाती आसन केल्यास शरीरातील कार्बन डायक्सॉईड हटवून रक्त साफ करण्यास मदत करते|Marathi_M|other|6.559271
processed_mr_m_health_00789.wav|विदर्भ नुसता रखरखीत आणि दुष्काळी भाग असता तर ह्या नेत्यांनी वेगळ्या विदर्भाच्या मागणीसाठी कशाला आपले रक्त आटवले असते?|Marathi_M|other|8.673438
processed_mr_m_other_04157.wav|मी नाशिकच्या सारडा कन्या विद्यालयाची विद्यार्थिनी असताना, त्यावेळी मनपाच्या पुष्पोत्सवाला दिलेली भेट आजही स्मरणात आहे|Marathi_M|other|8.500000
processed_mr_m_general_02473.wav|कन्हैया कुमार यांच्यावर हल्ले होत असल्याने सरकारने त्यांना पोलीस सुरक्षा दिलीय|Marathi_M|other|5.800000
processed_mr_m_other_03642.wav|नेल्सेच्या टू मिनिट मॅगी नूडल्स वर्षअखेरी पुन्हा एकदा भारतीय बाजारात दाखल होणार असल्याचे खात्रीलायक सूत्रांकडून समजते|Marathi_M|other|8.416854
processed_mr_m_politics_02943.wav|स्टोरी आयुष शर्माच्या भोवती फिरणार आहे तर सलमान खान सपोर्टींग रोल साकारणार आहे|Marathi_M|other|6.187750
processed_mr_m_weather_01827.wav|विमानाने स्ट्रीट पीटर्ज्बर्ग प्रती उड्डाण करणारे हवाई, आपण रस्त्यात पाहू शकता.|Marathi_M|other|6.489604
processed_mr_m_politics_02765.wav|कॉलीन मुन्रो, ग्लेन मॅक्सवेल आणि ख्रिस मॉरीस या तिघांची टीममधील जागा पक्की आहे|Marathi_M|other|7.209417
processed_mr_m_education_01563.wav|झाशी ची राणी लक्ष्मीबाई यांच्या जीवनावर आधारीत स्वोर्डस अँण्ड सेपस्टर्स हा सिनेमा लवकरच प्रेक्षकांच्या भेटीला येत आहे|Marathi_M|other|9.484979
processed_mr_m_general_02184.wav|सुनीता देशपांडेंनी ताडोबाच्या जंगलातील अनुभव वर्णन करताना तिथली हरणं, सर्प, मोर, वाघ इत्यादि चे निरीक्षण नोंदवलं आहे. |Marathi_M|other|9.728792
processed_mr_m_general_01019.wav|त्यांनी केवळ काश्मिरी भाषेतच नाही तर हिंदी आणि उर्दुमध्ये देखील कविता लिहिल्या|Marathi_M|other|6.083250
processed_mr_m_weather_01512.wav|गोवंडीच्या चिता कँप इथे एम जे रोडवर दुपारी पावणे दोनच्या सुमारास ही घटना घडली.|Marathi_M|other|6.300000
processed_mr_m_general_01596.wav|त्यावर थोडा केमिकलचा एक कोट मारावा व नंतर वरून थोडी बारीक वाळू पसरून मग वरून पुन्हा सिमेंट व वाळुमिश्रित गिलावा करावा|Marathi_M|other|9.357271
processed_mr_m_weather_01142.wav|वैंकय्या नायडू अरूण जेटली यांना भेटण्यासाठी शनिवारी सकाळी एम्समध्ये गेले होते.|Marathi_M|other|6.200000
processed_mr_m_general_01609.wav|कार्यक्रमाच्या दिवशी अथवा त्यावेळी विनोद घोसाळकर आणि शीतल म्हात्रे यांच्यात शाब्दिक चकमक अथवा भांडण झाल्याचा प्रत्येक साक्षीदाराने इन्कार केला आहे|Marathi_M|other|9.800000
processed_mr_m_weather_02242.wav|कारण सर्व प्रथिने वर्चस्व प्लाजमा पातळी अल्ब्युमिन आहे, सरबरीत द्रव स्थिरता त्यांना मुख्यत्वे अवलंबून असते.|Marathi_M|other|8.567792
processed_mr_m_other_03587.wav|या कॅनिडी कुटुंबाचं वैशिष्टयं म्हणजे या सगळ्यांची तोंडं निमुळती, शेपटया झुपकेदार आणि कान गोलाकार, ताठ असतात|Marathi_M|other|8.700000
processed_mr_m_weather_01981.wav|मात्र, एकेक अंश सेल्शीयसने हा पारा वाढत गेल्यानंतर दिवसा आणि रात्रीही उकाडा अशी परिस्थिती निर्माण झाली आहे.|Marathi_M|other|8.591000
processed_mr_m_politics_02182.wav|आज कोरेगाव स्तंभाला शौर्याचे चिन्ह किंवा अस्पृश्य महार समाजाने इतिहास घडवला याचा कसलाही लवलेश राहिलेला नाही|Marathi_M|other|8.649062
processed_mr_m_finance_00128.wav|अभिनेत्री राधिका यांनी आपल्या ट्विटरवर लिहिलं आहे की, 'अरे देवा श्रीलंकेत बॉम्बस्फोट, देवा सर्वांची मदत कर.|Marathi_M|other|8.673438
processed_mr_m_finance_02744.wav|जर तुमचा क्रेडिट स्कोअर चांगला असेल तर बँक फक्त तुम्हाला गृहकर्जच देत नाही तर व्याज दरही काही अंशी कमी करते|Marathi_M|other|8.080167
processed_mr_m_education_02243.wav|नाणेफेक जिंकून प्रथम फलंदाजीचा निर्णय घेणाऱ्या यजमानांना सलामीवीर ज्यो बर्न्सला चौथ्याच षटकात गमवावे लागले.|Marathi_M|other|9.252771
processed_mr_m_weather_02369.wav|मराठी माणूस, मराठी भाषा आणि संस्कृतीची त्यांना पुनर्स्थापना करण्यासाठी त्यांनी हिंदवी स्वराज्य स्थापन केलं. |Marathi_M|other|7.731875
processed_mr_m_politics_02600.wav|युती तुटल्याचं महाराष्ट्रात कुणीही जाहीर केलं नसलं तरीही ती तुटली हे सांगायला कोणाही तज्ञांची गरज उरली नाही|Marathi_M|other|8.347208
processed_mr_m_agri_03617.wav|पाणी उपसा करणारी केंद्रे, विस्कळीत झालेला विद्युत पुरवठा आणि पावसाने उघडीप दिल्याने शहरात पाणी टंचाई जाणवली|Marathi_M|other|8.115000
processed_mr_m_politics_02754.wav|या यंत्रणेद्वारे कॅमेऱ्याने चित्रित केलेली दृश्यं मशिनमध्ये सेव्ह केल्यानंतर त्याचं थेट प्रक्षेपण सुरू होतं|Marathi_M|other|7.580938
processed_mr_m_agri_01248.wav|शेतात असलेल्या चारही विहिरी आटलेल्या होत्या आणि घरच्या गाईम्हशींना पाजायला सुद्धा शेतात पाणी शिल्लक नव्हते. |Marathi_M|other|7.162979
processed_mr_m_weather_03508.wav|या प्रकरणात पोलिसांनी बागजहा हिचा पती इश्त्याक, तिचा दीर दीनी, अश्फाक आणि हफीज अशा चार जणांना अटक केली होती|Marathi_M|other|9.183125
processed_mr_m_education_00210.wav|अनेक प्रकारच्या समस्या असतानाही सद्सद्विवेक बुद्धी वापरून त्यांनी अनेक प्रश्नांवर व समस्यांना तोंड दिले आहे|Marathi_M|other|8.746667
processed_mr_m_finance_03378.wav|स्वातंत्र्यपूर्व काळात आणि त्यानंतरच्या काळात राष्ट्रीयकृत बँका उभारण्यात शेतकर्‍यांनी महत्वाचं योगदान दिलं|Marathi_M|other|7.197813
processed_mr_m_general_02029.wav|अनेक रेस्टॉरंट्स, दुकाने, समर कॅम्प्स, मॉल्स येथे जास्त लोकांची भरती झालेली दिसती ती उन्हाळ्याच्या सुट्टीतच|Marathi_M|other|8.672271
processed_mr_m_finance_01312.wav|यात कच्च्या तेलाच्या किंमतीत वाढ व कर्ज देण्याच्या प्रमाणात झालेली वाढ या कारणांमुळे आर्थिक विकासाचा दरावर काही प्रमाणात परिणाम झाला आहे|Marathi_M|other|9.775229
processed_mr_m_education_01490.wav|कॅरी ने हे दाखवून दिले की खेळपट्टी शेवट्पर्यंत फलंदाजी धार्जिणी होती|Marathi_M|other|6.536042
processed_mr_m_other_01541.wav|कदाचित कोर्टकज्ज्याचा आणखी एक प्रयत्न ते करून पाहतील, अशी शक्यता आहे|Marathi_M|other|4.899042
processed_mr_m_politics_01490.wav|त्यामुळे सुप्रिया सुळे यांची थेट लढत कांचन कुल यांच्यासोबत होणार आहे|Marathi_M|other|5.955542
processed_mr_m_health_02910.wav|काही बाबतीत प्रसूतीपूर्व जीवनसत्त्वे घेणे अत्यंत अनिष्ट आहे म्हणतात, |Marathi_M|other|5.500000
processed_mr_m_finance_02609.wav|वित्तीय स्थैर्य आणि विकास परिषदेच्या वतीने आरबीआय हा अहवाल सादर करते|Marathi_M|other|5.676896
processed_mr_m_agri_02455.wav|जेव्हा स्पेअर व्हीलच्या जागी पाणी जमा होते तेव्हा ते काढणे सोपे नसते|Marathi_M|other|5.400000
processed_mr_m_weather_02260.wav|अनेकांना कोल्ड्रींक आणि जंकफूड शिवाय दिवस चांगला गेला असे वाटत नाही.|Marathi_M|other|5.000000
processed_mr_m_health_01560.wav|कावीळ हा शब्द ऐकला की अनेक जणांची पावले झाडपाल्याच्या औषधांकडे वळतात|Marathi_M|other|5.500000
processed_mr_m_other_00653.wav|लवकरात लवकर तुमची तिकीटे बूक करा दहा  पेक्षा अधिक तिकीटांवर सौलत आहे|Marathi_M|other|5.600000
processed_mr_m_health_00803.wav|प्रारंभी दुर्लक्षित केला गेलेला हा आजार शेवटी अशा अवस्थेमध्ये पोहोचतो, जिथून रुग्णाला त्याच्या नेहमीच्या रूटीनमध्ये परतणे अवघड होऊन बसते|Marathi_M|other|10.193188
processed_mr_m_weather_03875.wav|आपल्याच कालच्या मेहनतीच्या जोरावर आपला आज मजेत जगणारा,अचानक पोराच्या उद्यासाठी आपलाच आज कॉम्प्रोमाइज करू लागतो, तेव्हा पुरुषाचा बाप होतो|Marathi_M|other|10.000000
processed_mr_m_finance_03065.wav|केंद्रातील केंद्र सरकारने ओबीसींसाठी होणारा वार्षिक वाढीव खर्च राज्य शासनाने करावा असे कळविले आहे|Marathi_M|other|7.847979
processed_mr_m_weather_00432.wav|पूर्वी तिथे गेलो आहे प़ण आता जायचं कारण म्हण्जे तिथे सध्या पॉम्पेवर एक्झिबिशन सुरु आहे ते बघायला.|Marathi_M|other|7.488062
processed_mr_m_weather_01331.wav|आपण ट्रिपवर जाण्यापूर्वी अलेग्जॅंड्रिया पार्क उघडले आहे का याबाबत माहिती विचारून घेणे आवश्यक आहे.|Marathi_M|other|7.700000
processed_mr_m_agri_01490.wav|दुसरा उपाय म्हणज रोठा सुपारी भांडंभर पाण्यात घालून ते पाणी पाव होईपर्यंत उकळुन त्याचा काढा करावा. |Marathi_M|other|7.244250
processed_mr_m_politics_02845.wav|मात्र, भाजपचे उमेदवार रमेश बिधूडी यांनी साडे तीन लाख मतांच्या फरकाने राघव चड्ढा यांना पराभूत केलं|Marathi_M|other|9.438542
processed_mr_m_education_02615.wav|गेल्या सीझनमध्ये रणजीमध्ये खेळता आलं नसल्यानं त्यानं क्रिकेटला अलविदा करण्याचा निर्णय घेतला होता.|Marathi_M|other|7.371958
processed_mr_m_weather_01735.wav|आल्तिनो येथील खुल्या जागेवर पार्क करण्यात आलेल्या अनेक गाड्या शनिवारी रात्री फोडण्यात आल्या आहेत.|Marathi_M|other|6.500000
processed_mr_m_agri_00301.wav|त्यांची डय़ूटी होती कोमुनिदाद जमिनीची पाहणी करणे, शेतात कोण माती टाकतो त्यांच्यावर कारवाई करण्याची|Marathi_M|other|8.104688
processed_mr_m_general_02514.wav|हे तीन चंद्र नैसर्गिक चंद्रापेक्षा आठ पटींने अधिक तेजस्वी असतील, अशी माहिती वू चुनफेंग यांनी दिली|Marathi_M|other|8.900000
processed_mr_m_weather_00254.wav|गेल्या दोन दिवसात कर्नाळा खिंडीत हा तिसरा अपघात घडल्याने कर्नाळा खिंड मृत्यूचा सापळा बनले की काय?|Marathi_M|other|7.755083
processed_mr_m_agri_03369.wav|यंदाच्या पावसाने एकशे वीस  क्विंटल कांदा कुजवला ते पुढे म्हणाले की, पीक चांगलं आलं की भाव कोसळतात|Marathi_M|other|7.500000
processed_mr_m_general_00530.wav|प्रतीपदे चा चंद्र जसा कले कले प्रमाणे वाढत जातो तसेच हिंदवी स्वराज्य वाढत जावे हिच श्रीं ची ईच्छा|Marathi_M|other|9.171500
processed_mr_m_education_01550.wav|यानंतर आयोजित कार्यक्रमात शिवाजीराव गौंडाडकर यांनी प्रमुख पाहुणे शंतनू मोघे यांचा परिचय करून दिला|Marathi_M|other|8.242708
processed_mr_m_general_02352.wav|पती रफीकुल इस्लाम याने तिला सरप्राइज देण्याची थाप मारून पत्नी हवा अख्तरच्या डोळ्यावर पट्टी बांधली|Marathi_M|other|8.022125
processed_mr_m_general_00769.wav|दबंग दोन  मधील फेव्हीकॉल हे माझे आयटम सॉंग आणि त्या गाण्यावरील माझे नृत्य माझ्या सासूबाईंना आवडले|Marathi_M|other|9.055417
processed_mr_m_general_02560.wav|आपल्या लेखणीनं महाराष्ट्राला भुरळ घालणा्या गीतकार गुरू ठाकूरनं चित्रपटात हिंदी कॅब्रे साँग लिहलयं|Marathi_M|other|7.476458
processed_mr_m_education_01058.wav|मुरैंना येथे झालेले भाषण त्याचीच साक्ष देणारे होते, अशी चर्चा आता काँग्रेस वर्तुळात सुरु झाली आहे|Marathi_M|other|7.464833
processed_mr_m_general_00494.wav|गिर जाऊंगी मैं मर जाऊंगी ही ओळ आली आणि बस चालकाने जोरात ब्रेक मारला आणि सरळ सरळ काचेला जाऊन आपटला|Marathi_M|other|8.358813
processed_mr_m_other_03686.wav|या चित्रपटात अंकिता लोखंडे, अतुल कुलकर्णी, डॅनी डेन्झोपा, कुलभूषण खरबंदा यांच्यादेखील भूमिका आहेत|Marathi_M|other|8.242708
processed_mr_m_health_00532.wav|आणि एवढंच नाही तर या सर्व्हेनुसार आयुष्य निरोगी आणि जास्त जगायला मदत करणारी संजीवनी म्हणजे मैत्री|Marathi_M|other|7.476458
processed_mr_m_finance_03100.wav|परंतु कर वसुलीच्या लक्ष्यापर्यंत पोचण्यासाठी अधिकार्‍यांनी व्यावसायिक उद्योजकांना कोणताही त्रास देऊ नये, असे निर्देश दिले आहेत|Marathi_M|other|9.183125
processed_mr_m_weather_00248.wav|विन्स्टन चर्चिलच्या प्रभावी बोलण्याने दुसऱ्या महायुद्धात प्रचंड बॉम्बिंग होत असतानाही ब्रिटनच्या लोकांना लढण्याचे धैर्य वाढले.|Marathi_M|other|9.469687
processed_mr_m_general_00441.wav|अनेक वेळा दारू आणि शुगर ड्रिंक यांच्यातील फरक लक्षात येत नाही, तेव्हा दारू सोडवायची असेल, तर शुगर ड्रिंग घ्या, पण दारूला विसरा|Marathi_M|other|9.055417
processed_mr_m_weather_01332.wav|बाप्तिस्म्याद्वारे पवित्र पाणी, योग्य आदराने आणि प्रार्थनेसह त्याच्या नियमित वापरासह, आत्मा आणि शरीर अभिषेक करण्यात सक्षम आहे.|Marathi_M|other|9.659125
processed_mr_m_general_01663.wav|वेगवान धावपटू आणि उसेन बोल्ट हे समीकरण सगळ्या जगात रुजले असतानाचा अमेरिकेच्या फ्लोरिडा येथील बे ऑफ टेम्पा मध्ये उदयाला आला आहे|Marathi_M|other|9.763625
processed_mr_m_weather_03762.wav|अंकारा तुर्कीचे अध्यक्ष रिकॅप तय्यीप एर्दोगान यांची सत्ता हिसकावून घेण्यासाठी लष्कराच्या एका तुकडीने शुक्रवारी रात्री बंड केले|Marathi_M|other|9.500000
processed_mr_m_health_02159.wav|चुंबन घेताना हार्ट रेट वाढून रक्त वाहिन्या रुंद होऊन विस्तार झाल्यामुळे रक्तप्रवाह सुरळीत होतं ज्याने रक्त दाब नियंत्रित राहतं|Marathi_M|other|9.392104
processed_mr_m_education_02357.wav|अग्निपरीक्षा म्हणजे प्रत्यक्षात जाळून मारण्याचा प्रयत्नच वाटतो ह्याच चष्म्यातून त्या कथेतल्या ठळक घटनांचं वर्णन मी केलेलं आहे.|Marathi_M|other|9.531417
processed_mr_m_finance_02169.wav|अत्यल्प व्याज दराने कर्ज उपलब्ध झाल्यामुळे राज्यातील इतरही मोठ्या प्रकल्पांसाठी युरोपियन बँक कर्ज उपलब्ध करण्यासाठी उत्सुक आहे|Marathi_M|other|9.299208
processed_mr_m_general_00424.wav|या फक्त दोनच दिवसात शेकडो कोटी रुपयांची उलाढाल झाली आणि एका कंपनीच नाव अगदी बच्चों बच्चों की जुबान पर आलं ते म्हणजे फ्लिपकार्ट|Marathi_M|other|10.100000
processed_mr_m_finance_02341.wav|भारतातील बँकांची आर्थिक स्थिती बिकट होत चालली असून, सरकारी बँका थकीत व बुडीत कर्जांच्या वाढत्या बोजामुळे मेटाकुटीला आल्या आहेत|Marathi_M|other|9.055417
processed_mr_m_general_02491.wav|अखंड भजन सेवा व श्रीपंत महाराजांच्या भक्तीत तल्लीन झालेल्या हजारो भाविकांच्या उपस्थितीत शनिवारी श्रींची पालखी मिरवणूक पार पडली|Marathi_M|other|10.077083
processed_mr_m_weather_03612.wav|वरुणदेव बेंबीवर अफूची गोळी ठेवूनच झोपला असावा, असे दिसत आहे त्याच्या निद्रेला कंटाळून आता तर आकाशही निरभ्र व्हायला लागलेलं आहे|Marathi_M|other|8.776771
processed_mr_m_politics_00116.wav|खास करुन अनेक महिला आणि तरुणींना करिनाचा डाएट प्लान जाणून घ्यायचा आहे ज्यामुळे तैमुरच्या जन्मानंतर करिना एवढी स्लिम दिसते आहे.|Marathi_M|other|10.077083
processed_mr_m_general_02194.wav|प्रवाशांची लूटमार, अरेरावी आणि वाहतूक नियमांचे सर्रास होणारे उल्लंघन यामुळे पोलिसांसाठी हा एक नवा चिंतेचा विषय ठरतोय|Marathi_M|other|8.700000
processed_mr_m_weather_02814.wav|फिटनेसचा क्रेझी असलेल्या खिलाडी अक्षय कुमारला नाश्त्यामध्ये अस्सल तूपातले पराठे आवडतात.|Marathi_M|other|6.800000
processed_mr_m_general_00744.wav|त्याचा संदर्भ देऊन केजरीवाल म्हणाले, माझी हत्या होईल आणि ते कृत्य आपच्या नाराज कार्यकर्त्याने केल्याचे पोलीस म्हणतील|Marathi_M|other|7.755083
processed_mr_m_health_03885.wav|कांजिण्यांच्या फोडी अतिशय वैशिष्ट्यपूर्ण असतात. लालसर पुरळ उठून फोडींचे रूप धारण करतात. |Marathi_M|other|6.700000
processed_mr_m_weather_00923.wav|या मंदिरांच्या सोबत अनेक सुंदर अरण्ये, विशालकाय जलाशय आणि निसर्गरम्य नदी किनारे यांनी कंबोडियाचा हा प्रदेश नटला आहे.|Marathi_M|other|8.846438
processed_mr_m_education_02796.wav|संजीतची पुढींल लढत इक्वेडोरच्या सातव्या मानांकित जुलिओ सेसा कॅस्टिलो टोरेसशी होणार आहे.|Marathi_M|other|8.393646
processed_mr_m_finance_02611.wav|एटीएम ट्रान्झॅक्शन फेल झाल्यानंतर तुमच्या खात्यातून जे पैसे कापले जातात, बँक ते पैसे तुमच्या खात्यात पुन्हा जमा करते|Marathi_M|other|8.765167
processed_mr_m_finance_00595.wav|आताच्या काळात चाललेल्या भोंदूबाबाच्या जादूतून लोकांचा पैसा आणिा संपत्ती लुटली जाते आहे.|Marathi_M|other|6.965604
processed_mr_m_agri_01459.wav|महात्मा फुले कृषी विद्यापीठ, राहुरी येथे दोन हजार अठरा  मध्ये सिलिकॉनचा हेक्टरी तीनशे पन्नास  किलो वापर करण्यात आला.|Marathi_M|other|8.231104
processed_mr_m_education_01107.wav|स्कुबा डायव्हींग हा खूप सोपा प्रकार आहे असं मला वाटलं होतं|Marathi_M|other|4.376583
processed_mr_m_other_03187.wav|डावीकडच्या आलेखात लेन्स्कीने वाढवलेल्या बारा गोत्रांपैकी एका गोत्राच्या शरीराच्या आकाराची वाढ पिढीनुसार दाखवलेली आहे|Marathi_M|other|8.556188
processed_mr_m_education_00286.wav|खैरलांजी दलित अत्याचार प्रकरण आणि त्याचं झालेलं वार्तांकन या अनुषंगानं महत्त्त्वाचं आहे|Marathi_M|other|7.200000
processed_mr_m_education_02294.wav|श्रीपादमधे कुरकुरीत तळलेल्या भजीवर थोडी बारीक शेव भुरभुरून मिळते, हे कॉम्बोही झकास आहे.|Marathi_M|other|8.370417
processed_mr_m_weather_03795.wav|यावेळी मंत्री गोपाल राय, शकुंतला गॅम्लिन यांच्यासह सर्व विभागातील अधिकारी उपस्थित होते. |Marathi_M|other|6.500000
processed_mr_m_politics_01533.wav|नॅशनल कॉन्फरन्सचे खासदार फारूक अब्दुला आणि त्यांचा मुलगा उमर अब्दुल्ला यांना भेटण्यासाठी नेत्यांना परवानगी दिली होती|Marathi_M|other|9.159896
processed_mr_m_other_02351.wav|पिथौरागढ जवळील हुडेती गावातील एका दहा वर्षाच्या बालकाने असाच एक कारनामा करून दाखवला आहे|Marathi_M|other|7.000000
processed_mr_m_health_01457.wav|या टेस्टमध्ये रुग्णाला "ट्रेडमिल'' नावाच्या एका फिरत्या पट्टयावर चालवतात व ईसीजी काढतात|Marathi_M|other|5.800000
processed_mr_m_agri_02381.wav|आख्खे टोमॅटो पाण्यात घालून ते पाणी उकळलं की गॅस बंद करायचा|Marathi_M|other|4.800000
processed_mr_m_education_01310.wav|शिवाय सुभाष घईंच्या विस्लिंग वूड या संस्थेतून त्याने फिल्म मेकिंगचे प्रशिक्षण घेतले आहे|Marathi_M|other|7.186208
processed_mr_m_finance_02428.wav|महाराष्ट्र राज्य यंत्रमाग महामंडळ या उपक्रमाच्या पाचव्या व सहाव्या वेतन आयोगाच्या शिफारशींना मंजुरी देण्यात आली आहे. |Marathi_M|other|8.347208
processed_mr_m_education_02606.wav|पुण्याचे माजी पोलिस आयुक्त गुलाबराव पोळ यांनी केलेले प्लँचेट पाहिल्यावर राज्य सरकार आणि पोलिसांची कीव करावीशी वाटते.|Marathi_M|other|10.042250
processed_mr_m_health_01370.wav|यातले विटामिन सी, पोटॅशियम आणि मॅग्नेशियम शरीरातील रक्तदाब नियंत्रणात ठेवण्यास मदत करतो|Marathi_M|other|7.000000
processed_mr_m_general_00535.wav|तात्त्विक पातळीवर असे आपण अभिमानाने म्हणतो की, हिंदू धर्म हा एक अनादिसिद्ध असा धर्म आहे|Marathi_M|other|7.162979
processed_mr_m_finance_03467.wav|महसुली उत्पन्नापेक्षा खर्च अधिक असल्यामुळे साहजिकच सरकारला महसुली उत्पन्न वाढविण्याच्या मार्गांकडे लक्ष द्यावे लागेल|Marathi_M|other|8.242708
processed_mr_m_agri_02272.wav|त्याच सुमारास भारतामध्ये बांबू, वाळा, खर्जुरपत्रे, कागद यांचा वापर करून पंखे बनवले जात. |Marathi_M|other|7.476458
processed_mr_m_health_03299.wav|राजवैद्यांनी जर का संजयचा आजार गंभीर आहे म्हणून सांगितले होते तर हा अचानक बरा कसा झाला?|Marathi_M|other|7.000438
processed_mr_m_health_00184.wav|जर काहि बर वाईट झाले आणि डॉक्टर भेटलाच विमानात तर त्याला बॅगग्राँउड माहिती असावा म्हणून|Marathi_M|other|6.826292
processed_mr_m_finance_02213.wav|राज्य सरकारी कर्मचारी व त्याच्या पत्नीला विमाकवच आहे, पण अपत्यांना विमा योजना लागू नाही|Marathi_M|other|6.500000
processed_mr_m_weather_04231.wav|पी एल तीस दिवसांपेक्षा जास्त असेल तर एन्कॅश करता येत नाही.|Marathi_M|other|5.154458
processed_mr_m_health_00294.wav|या प्लाज्मामध्ये प्लेटलेट्स आणि विकसित पेशी असलेल्या ग्रोथ फॅक्टर्सचे प्रमाण जास्त असते|Marathi_M|other|6.698583
processed_mr_m_other_00380.wav|त्यामुळे त्या वेडिंग बेल इन्शुरन्स अशी वेगळी पॉलिसी न देता इव्हेंट इन्शुरन्स पॉलिसीतच वेडिंग बेल इन्शुरन्स देऊ करतात|Marathi_M|other|9.055417
processed_mr_m_general_02046.wav|राष्ट्रीय पारितोषिक विजेते दिग्दर्शक भाऊराव क्हाडे दिग्दर्शित 'बबन' हा मागच्या वर्षी प्रदर्शित झालेला मराठी चित्रपट सर्वांना आठवत असेलच|Marathi_M|other|9.891333
processed_mr_m_finance_00975.wav|आपले पैसे आपण परत मागीतले असुन शहरातील नागरीकांनी देखील आपले बील आणि प्रत्यक्ष मीटरमधील रीडींग तपासावी, अशी मागणी गोम्स यांनी केली आहे.|Marathi_M|other|9.937771
processed_mr_m_health_02216.wav|आत्तापर्यंत त्याच्या चालण्याच्या वेगासाठी त्याचे ह्रदय, रक्त शरीराच्या इतर भागात फिरत होतं पण तो थांबल्या थांबल्या त्याचे ह्रदय मंदावले|Marathi_M|other|9.949375
processed_mr_m_finance_02177.wav|बरीच सरकारे सार्वजनिक पैशाचा मोठा हिस्सा झालेल्या युद्धांचा हिशेब चुकता करण्यात किंवा भावी युद्धांच्या खर्चाची तरतूद करण्यासाठी वापरतात|Marathi_M|other|9.461750
processed_mr_m_general_00727.wav|नमस्कार मित्रांनो, दिवाळी अंक ही केवळ महाराष्ट्राची जुनी परंपरा आहे पुढील काही अंक मला दर्जेदार वाटल्याने त्यांची तोंड ओळख करुन देत आहे |Marathi_M|other|10.111917
processed_mr_m_finance_01713.wav|ही रक्कम सामाजिक क्षेत्रावर खर्च करता येईल, परंतु पैसा नवीन प्रणालीच्या निर्मितीमध्ये गुंतविला जाईल जो लोकांना श्रेणींमध्ये वितरित करेल|Marathi_M|other|9.380479
processed_mr_m_finance_00243.wav|नवीन कर प्रणाली वैकल्पिक आहे म्हणजेच जर करदाता इच्छुक असेल तर तो जुन्या कर स्लॅबनुसार प्राप्तिकर भरू शकतो.|Marathi_M|other|9.171500
processed_mr_m_finance_01600.wav|त्यावेळी ब्रुनोईच्या राजाने भारतात काही गुंतवणूक केली होती आणि काही कारणास्तव ती काढून घेण्याचा विचार केला|Marathi_M|other|7.035271
processed_mr_m_other_00481.wav|आताच्या चित्रपटात रोमान्स, मारधाड, अश्लिलता, गृपडान्स अशाच बाबींचा समावेश दिसतो,  कथानक पार हरविलेले दिसते|Marathi_M|other|8.881250
processed_mr_m_health_01210.wav|विंचू चावल्यावर मांत्रिक मंत्र म्हणताना चावलेल्या ठिकाणी चोळून रक्त फुप्फुसाकडे जाणार नाही, याची काळजी घेत|Marathi_M|other|8.161437
processed_mr_m_weather_04035.wav|मात्र अजित पवारांच्या या राजकीय निर्णयाला शरद पवारांचा पाठींबा नाही असे त्यांनी व्टिटमधून व्यक्त केले आहे.|Marathi_M|other|7.743479
processed_mr_m_finance_01119.wav|वित्तीय कार्यक्रमात हा खर्च सामावून घेण्यासाठी वाव असून यामुळे वित्तीय तुटीच्या लक्षावर परिणाम होणार नाही.|Marathi_M|other|8.161437
processed_mr_m_general_00761.wav|छत्रपती शिवाजी महाराजांच्या पावन स्पर्शाने पुनित झालेल्या रायगड किल्ल्याला भेट देऊन मला विशेष ऊर्जा मिळाली|Marathi_M|other|7.720271
processed_mr_m_politics_01729.wav|दलालांमध्ये किती रक्कम वाटप करायची यासाठी ही बैठक क्रिश्चियन मिशेल आणि गुइडो हाश्के यांनी आयोजित केली होती|Marathi_M|other|9.043792
processed_mr_m_finance_02902.wav|कर्जदारांनी कोणत्या काळात बँकेच्या कर्जाचे हफ्ते आणि त्यावरील व्याज थकवले, याचीही विचारणा होण्याची गरज आहे|Marathi_M|other|7.600000
processed_mr_m_health_00149.wav|हल्ली मीच कोणी आत जाऊन आलं की लगेच मागे जाऊन सीट्,फ्लोअर स्वच्छ करते रोज एकाच गोष्टिवरून किती रक्त आटवायच?|Marathi_M|other|8.904479
processed_mr_m_finance_02456.wav|यामुळे येत्या एकतीस  डिसेंबरला जुनी एटीएम कार्ड आणि क्रेडिट कार्ड असणारी सर्व कार्ड्स ब्लॉक करण्यात येतील.|Marathi_M|other|7.952458
processed_mr_m_other_03253.wav|अश्वानंतर पारंपारिक पध्दतीने विणेकरी, मृदंगकरी, डोक्यावर तुळस घेतलेल्या महिलांनी देखिल रिंगणाला फेरी मारली|Marathi_M|other|9.554646
processed_mr_m_agri_01989.wav|नदीकाठचा भागातील ऊस लागवड क्षेत्रामध्ये हुमणी कीड आणि पोक्का बोइंग व शेंडा कूज रोगाचा प्रादुर्भाव दिसत आहे|Marathi_M|other|7.800000
processed_mr_m_education_00754.wav|अशी भूमिका असणारे अनेक प्रकार आहेत, जे शिवणकाम दरम्यान केलेल्या थ्रेड्सच्या संख्येनुसार विभाजित केले जातात|Marathi_M|other|8.256000
processed_mr_m_finance_02248.wav|तुमच्या जास्त व्याज दराच्या एखाद्या लोन च्या जागी दुसरी कडून कमी व्याज दराचं लोन मिळाल्यास ते रिप्लेस करा. |Marathi_M|other|7.151375
processed_mr_m_education_02693.wav|अकोल्यातल्या शिवाजी पार्कमध्ये आयोजित शिवकालीन शस्त्र प्रदर्शनाला नागरिकांचा उत्स्फुर्त प्रतिसाद मिळत आहे.|Marathi_M|other|8.672271
processed_mr_m_education_00167.wav|गप्पांच्या ओघात तो अगदी सहजतेने म्हणाला, ''मी अंटार्क्टिका खंडावर जाऊन पेंग्वीन पक्ष्यांवर संशोधन केलं आहे|Marathi_M|other|8.501333
processed_mr_m_health_03404.wav|पुस्तक वाचताना त्याची प्रस्तावना वाचायची असते, निदान डोळ्यांखालून घालायची असते, हे तेव्हा मला माहीत नव्हतं|Marathi_M|other|7.279083
processed_mr_m_other_00748.wav|परंतु दावा केलेल्या रकमेपैकी हफ्त्याहफ्त्याने काही रक्कम देण्यास सुरुवात करणार असल्याचे अधिकायाने सांगितले|Marathi_M|other|7.700000
processed_mr_m_education_00315.wav|त्यामुळे एरवी ट्वेंटी सारख्या स्पर्धांमध्ये उन्मुक्तपणे फटकेबाजी करणारे फलंदाज अशा ठिकाणी मात्र उघडे पडतात|Marathi_M|other|8.417500
processed_mr_m_health_03150.wav|कळवण तालुक्यात गॅस्ट्रोची साथ आली असून दोघांचा मृत्यू झाला आहे व पन्नास  ते साठ  रुग्णांवर उपचार सुरु आहे.|Marathi_M|other|7.940854
processed_mr_m_general_00923.wav|लक्षात आले, पण एक सांग, तू अजून राजीनामा दिला नाहीस ना? किंवा सध्याच्या कंपनीत याची वाच्यता केली नाहीस ना?|Marathi_M|other|8.265937
processed_mr_m_other_02631.wav|विकी ओबेराय, हिरेन पटेल बाबूलाल बिल्डर्स ओमकार आदी बिल्डर्संना याद्वारे हजारो कोटींचा मलिदा बहाल केला गेला|Marathi_M|other|8.289146
processed_mr_m_education_03240.wav|ब्रह्मेंद्र कितीहि चुकला तरी त्याच्यावरील आपला विश्वास ढळूं द्यावयाचा नाहीं असा बाजीरावाचा कृतसंकल्प होता.|Marathi_M|other|8.010521
processed_mr_m_finance_03178.wav|काही छोटे बचत गट मोठया सामाजिक संस्थांना फराळ बनवून विकतात किंवा मोठे बचत गट स्वत:ही फराळाची विक्री करतात. |Marathi_M|other|8.498125
processed_mr_m_weather_02185.wav|थंड प्रवृत्त्तीचे चंदन शरीरात आणि कालांतराने मनाला शांतता मिळवण्यास मदत करते.|Marathi_M|other|6.338667
processed_mr_m_agri_03202.wav|वर्षभर एकाच प्रतीचा व अधिक पौष्टिकतेचा चारा मिळाल्याने जनावरे भरपूर दूध देतात|Marathi_M|other|6.350292
processed_mr_m_agri_02777.wav|काही फळे लालबुंद असतात उदा टमाटर ते जेवढे लाल असेल तेवढे आपले लक्ष वेधून घेते|Marathi_M|other|6.872729
processed_mr_m_agri_02310.wav|सुयुध्दने खाली वाकुन ओंजळीत पाणी घेऊन आपलं तोंड धुतलं आणि गटागटा पाणी प्यायला|Marathi_M|other|6.245792
processed_mr_m_other_02372.wav|त्या एका व्हिडिओमुळे प्रिया एका रात्रीत लाखो तरुणांच्या दिलाची धडकन झाली होती|Marathi_M|other|5.665292
processed_mr_m_politics_01810.wav|संरक्षण आणि गुप्तचर यंत्रणा या चॅटिंग अॅप्लिकेशनच्या मूळाचा कसून शोध घेत आहेत|Marathi_M|other|6.605708
processed_mr_m_general_00948.wav|एकोणीशे एकोणसाठ  ला हेमंत कुमारांनी संगीतबद्ध केलेला एक चित्रपट आला होता चाँद|Marathi_M|other|6.489604
processed_mr_m_general_02213.wav|त्याचे बहुरंग, त्याचे नृत्य आणि क्वचित त्याचे गोरेपान असणे सारेच न्यारे होते. |Marathi_M|other|5.885875
processed_mr_m_education_01511.wav|पिन होल कॅमेरा, ग्रहण पाहण्यासाठी खास प्रकारच्या चष्मे पण मी मागून घेतले होते|Marathi_M|other|6.540625
processed_mr_m_politics_01157.wav|हाच विषय काही वर्षान्पूर्वी दाते पंचांगात एक दोन ओळीत मांडल्याचे पुसटसे आठवते|Marathi_M|other|6.454771
processed_mr_m_agri_02820.wav|तब्बल पंचवीस ते पन्नास टन क्षमतेच्या कांदा व बटाटा चाळी शेतकर्‍यांनी उभारल्या|Marathi_M|other|6.300000
processed_mr_m_politics_03270.wav|तरीही जीडी बिर्लांनी या स्कॉटिश कंपन्यांचा विरोध पत्करूनही आपला कारखाना टाकला|Marathi_M|other|6.686979
processed_mr_m_finance_01965.wav|विमा आणि पेन्शन क्षेत्राची दारे खुली करून सरकारने सुधारणांचा धडाका कायम ठेवला|Marathi_M|other|6.300000
processed_mr_m_general_01600.wav|बाबालाल बागवान फुटबॉल स्पर्धेत हा संघ प्रॅक्टिस फुटबॉल क्लब या नावाने खेळविला|Marathi_M|other|6.385104
processed_mr_m_politics_00439.wav|व्याजदरात सूट ते कर्जाची उपलब्धी या मुद्द्यांकडे तरुण वर्गाचे लक्ष लागून आहे.|Marathi_M|other|6.338667
processed_mr_m_agri_03374.wav|यंदा बर्‍याच भागात ऊस कमी होता, त्यामुळे कारखान्यांनी आपला बॉयलर लवकरच विझवला|Marathi_M|other|6.300000
processed_mr_m_agri_01948.wav|पाच गुंठ्यांसाठी बत्तीशे  कुंड्या व दोन रोपे प्रतिकुंडी याप्रमाणे लागवड करावी|Marathi_M|other|5.444708
processed_mr_m_finance_01323.wav|तेव्हा खाजगी व राष्ट्रीयीकृत बँका ह्या त्या दलालांच्या पेक्षा विश्वसनीय ठरतात|Marathi_M|other|7.046875
processed_mr_m_other_00480.wav|तुला येणा्या शेकडो रिक्वेस्टींमध्ये माझ्या एका रिक्वेस्टची भर तेवढी पडली होती|Marathi_M|other|5.758167
processed_mr_m_weather_01640.wav|तर दुसरीकडे परश्याची भूमिका साकारणारा इशान गरीबच पण मस्क्युलर लूकमध्ये दिसेल.|Marathi_M|other|6.500000
processed_mr_m_weather_00957.wav|तरच सत्वर आईची महती गाणारं उद्यान हाती लागतं आणि निर्झराचा ओलावा खळखळू लागतो.|Marathi_M|other|6.400000
processed_mr_m_finance_00811.wav|निर्माता याचा देखील विचार कर आहेत की, कंगनाला दिग्दर्शनाचं क्रेडिट दिलं जावं.|Marathi_M|other|6.443167
processed_mr_m_weather_02627.wav|वासुकी पर्वत, वासुकी ग्लेशियर, त्याच्यामागचा हिमालयाचा भाग, कुठेतरी दूरवर मुकट शिखर सूर्योदयाच्या किरणांनी उजळून निघालं होतं.|Marathi_M|other|10.042250
processed_mr_m_politics_01654.wav|महिला प्रवाशांच्या सुरक्षेसाठी कर्तव्यदक्ष, जबाबदार, निर्व्यसनी, सुदृढ बांध्याच्या हत्यारी सक्षम रक्षकांची नेमणूक केली पाहिजे|Marathi_M|other|9.299208
processed_mr_m_general_01441.wav|शहराला लागूनच असलेल्या जोमाळा शिवारात या स्कूलच्या इमारतीचे बांधकाम सुरु असतांनाच केंद्रात सत्तांतर झाले आणि ही योजना बारगळली|Marathi_M|other|9.900000
processed_mr_m_politics_02700.wav|तुम्ही पुरुष आहात तर तुम्ही शर्ट आणि पॅंट घाला, असे पोलिसांनी सांगितल्याचा दावा त्यांनी केरळ कौमुदी वृत्तपत्राशी बोलताना केला|Marathi_M|other|8.753542
processed_mr_m_other_01298.wav|लवकच आपण त्यांना एक नोटीस पाठविणार असून पन्नास  कोटी नुकसान भरपाईचा दावा दाखल करणार असल्याचा पुनर्रुच्चार त्यांनी यावेळी केला|Marathi_M|other|8.939312
processed_mr_m_general_02281.wav|त्यानंतर इतर गायींवर हल्ला करण्याच्या तयारीत असताना एका गायीने त्याच्यावर पायाने प्रतिहल्ला केल्याने बिबट्याने तेथून पळ काढला|Marathi_M|other|8.985750
processed_mr_m_finance_01539.wav|प्रत्येक खर्चासाठी वेगवेगळी पाकिटं करून ठेवा किंवा दोन वेगवेगळी खाती ठेवा एक बचत व एक खर्चासाठी. |Marathi_M|other|7.453229
processed_mr_m_health_00429.wav|रक्तातील कर्करोग पेशींचे मेटास्टेसिस रोखण्याची नवी पद्धत कॉन्रेल विद्यापीठाच्या संशोधकांनी शोधली|Marathi_M|other|8.231104
processed_mr_m_health_01744.wav|उष्म्याच्या दिवसांमध्ये संसर्ग वाढतो, त्यामुळे शस्त्रक्रिया केल्यानंतर संसर्ग होण्याचा धोका असतो|Marathi_M|other|6.663750
processed_mr_m_weather_02265.wav|दुपारी लोकल ट्रेनने म्युनिक गावापासून थोडासा दूर असलेला डॅच्यू कॉन्संट्रेशन कॅम्प पाहण्यास गेलो.|Marathi_M|other|7.116542
processed_mr_m_other_01579.wav|कृपया तुमच्या पाद्रींना सांगा की, त्यांनी आता जागे व्हावे आणि महिलांच्या संदर्भात भावनिक होऊ नये|Marathi_M|other|6.234187
processed_mr_m_education_00922.wav|तसंच राज्याबाहेर सिल्व्हासा या केंद्रशासित प्रदेशातील एका परीक्षा केंद्रावरही ही परीक्षा होत आहे|Marathi_M|other|7.733333
processed_mr_m_finance_01393.wav|जनधन योजना, गॅस सबसिडी परत करण्याच्या आवाहनाला नागरिकांनी दिलेला प्रतिसाद आदी मुद्यांवर ते बोलले|Marathi_M|other|7.400000
processed_mr_m_agri_01192.wav|जर उसाला वाया जाणारे पाणी वाचवायचे असेल तर मुख्यमंत्र्यांनी ठिबक सिंचन धोरण का जाहीर केले नाही ?|Marathi_M|other|6.512833
processed_mr_m_agri_00823.wav|‘पी हळद नी हो गोरी’ ही म्हणसुद्धा हळद शब्दाशी संबंधित असून हळद ही स्त्रीचं सौंदर्य अधिकच खुलवते.|Marathi_M|other|7.743479
processed_mr_m_politics_00945.wav|कोम्बिंग ऑपरेशन राबवितांना या ड्रोनची मदत होणार आहे, अशी माहिती गृहमंत्री अनिल देशमुख यांनी दिली|Marathi_M|other|7.093333
processed_mr_m_education_03055.wav|प्री वेडिंग पार्टीसाठी दीपिकाने सब्यसाची मुखर्जीने डिझाईन केलेला काळ्या रंगाचा शरारा घातला होता.|Marathi_M|other|7.371958
processed_mr_m_finance_02120.wav|विश्वस्त नोंदणीकृत रुग्णालये व इतर संस्थांना अनुदान म्हणून एक कोटी तेहतीस  लाख रुपये देण्यात आलेले असले तरी आरोग्याच्या प्रश्न काही सुटलेला नाही|Marathi_M|other|9.740396
processed_mr_m_other_00405.wav|अमेरीकन एन्ट्री अगोदर कंपनी कॅन्टॉन मधली लार्जेस्ट बायर होती त्यांची बार्गेनींग पॉवर नं एक  होती|Marathi_M|other|8.556188
processed_mr_m_agri_01315.wav|चर्चेवेळी महिलांनी जे पिण्याचे पाणी आठ दिवसांनी येते ते दुषीत पाणी एका बाटलीमध्ये भरून आणले होते |Marathi_M|other|6.977229
processed_mr_m_finance_00399.wav|मुस्लिमांना हज यात्रेसाठी देण्यात येणारं अनुदान केंद्र सरकारनं रद्द करण्याचा मोठा निर्णय घेतलाय.|Marathi_M|other|7.615771
processed_mr_m_agri_00595.wav|विशिष्ट पध्दतीने रोपांची लागवड करताना मल्चिंग पेपर आणि ठिबक सिंचनच्या जोडीला शेणखताचा वापर केला.|Marathi_M|other|8.254312
processed_mr_m_general_00131.wav|अशोकाच्या काळात राष्ट्रिक आणि नंतर महा राष्ट्र या नावाने ओळखले जावू लागले असे चिनी प्रवासी ह्युएन त्संग व इतर प्रवाशांच्या नोंदींवरून दिसून येते|Marathi_M|other|10.042250
processed_mr_m_general_01343.wav|भारतीय हद्दीत पाकिस्तानचे काही ड्रोन, चार एफसोळा  लढाऊ विमान यांची हालचाल भारताच्या रडारने हेरली|Marathi_M|other|7.836354
processed_mr_m_health_03089.wav|विविध तेलांचा वापर स्वयंपाकात केल्याने शरीराला सर्व प्रकारचे स्निग्ध पदार्थ मिळतात व त्याच बरोबर जीवनसत्त्वे मिळतात|Marathi_M|other|8.900000
processed_mr_m_agri_01838.wav|या रोप बाजारात गुलाबाच्या विविध जातीची रोपे, जास्वंद, सायक्रस, चाफा, मोगरा आदी विविध प्रकारची रोपे येथे उपलब्ध आहेत|Marathi_M|other|10.111917
processed_mr_m_health_03750.wav|कँसर, हृदयरोग आणि जीवनशैली यांच्याशी निगडीत आजार पुरुषांना महिलांच्या तुलनेत दोन ते चार टक्के अधिक प्रमाणात सतावतात|Marathi_M|other|9.020583
processed_mr_m_weather_00335.wav|यशस्वीरित्या कार्य करण्यासाठी ऍक्सेस बिंदू म्हणून लॅपटॉप्स प्रणालीसाठी युटिलिटी प्रोग्राम इन्स्टॉल करणे आवश्यक आहे.|Marathi_M|other|9.032187
processed_mr_m_politics_00990.wav|तीने तिचे मत सांगताना असे सांगितले पेट्रोलच्या किमती कितीही वाढल्या तरी पुरुष महिलांना लॉंग ड्राइव्हवर घेऊन जाणारच.|Marathi_M|other|8.660667
processed_mr_m_health_03667.wav|ज्या रुग्णांची आर्थिक परिस्थिती नाही आणि रुग्णाला उपचारांची गरज आहे, अशा रुग्णांना शांती सदनमध्ये मोफत उपचार मिळतात|Marathi_M|other|8.700000
processed_mr_m_other_01982.wav|चौघेही शॅंपेन पित नाचु लागले त्या संगीताच्या धुंदीत नाचताना दोन्ही बाटल्या कधी रिकाम्या झाल्या ते कुणालाच कळले नाही|Marathi_M|other|8.323979
processed_mr_m_weather_00586.wav|यंदाचे वर्ष हे उस्ताद अल्लारखा यांचे उत्तर जन्मशताब्दी वर्ष आहे आणि डॉ वसंतराव देशपांडे यांचे जन्मशताब्दी वर्ष आहे.|Marathi_M|other|9.159896
processed_mr_m_politics_03384.wav|ही परिषद मुले, नन आणि महिला यांच्यावर पाद्य्रांकडून होणाऱ्या लैंगिक शोषणावर आळा घालण्यासाठी आयोजित करण्यात आली होती|Marathi_M|other|9.498125
processed_mr_m_general_02072.wav|व्यक्तींचा समावेश असलेल्या या सहा चमूंनी विविध भागात प्रत्यक्ष प्रवास करून प्रवासाचा वेळ आणि अंतरे यांची नोंद घेतली|Marathi_M|other|8.500000
processed_mr_m_weather_03867.wav|रशियन अवकाश संशोधकांनी या ग्रहांना आपल्या नेहमीच्या सूर्यचंद्राच्या जागेवर कल्पून पाहिलं व हे व्हीडिओज निर्माण केले|Marathi_M|other|8.100000
processed_mr_m_finance_01061.wav|युनो, जागतिक  बँक व डब्ल्यूटीओ यांचा कोणताच नियम नाही की  अमुक राष्ट्रांमधील व्यापार डॉलर वा विशिष्ट चलनातच व्हावा.|Marathi_M|other|9.299208
processed_mr_m_finance_01661.wav|त्याचप्रमाणे जर का दर वाढले तर मूल्यवर्धित कर व्हॅट कमी करून दर नियंत्रणात आणले जातील, असेही त्यांनी सांगितले होतेे|Marathi_M|other|8.556188
processed_mr_m_finance_00317.wav|जेव्हा तुम्ही एखादा ब्रॅण्ड उघडता, व्यवयास करण्याचा प्रयत्न करता त्या वेळी खूप वेळ, पैसा याची गुंतवणूक करावी लागते.|Marathi_M|other|9.299208
processed_mr_m_education_00593.wav|पक्षाचे प्रवक्ते रणदीप सुरजेवाला यांनी राष्ट्रीय हिताच्यावर असलेली मोदीजींची हग डिप्लोम्सी असल्याचा टोला लगावला आहे|Marathi_M|other|9.397333
processed_mr_m_agri_02221.wav|पाणी नाही त्यामुळे शेती नीट नाही आणि शेती नाही त्यामुळे कुटुंबाचे हाल होतायत अश्या दुष्टचक्रात अडकलाय आपला बळीराजा. |Marathi_M|other|8.277542
processed_mr_m_agri_01106.wav|चराईबंदी आणि कुऱ्हाडबंदी यांमुळे गावातील वनराई टिकून आहे. जमिनीत पाणी मुरण्याची प्रक्रिया चांगल्या प्रकारे होत आहे.|Marathi_M|other|8.161563
processed_mr_m_agri_00056.wav|लग्न झाल्यावर पत्रिका फेकून न देता ती पाण्यात भिजवत ठेवून नंतर तो कागद कुंडीत ठेवला, तर त्यात एक सुंदर फूलझाड उगवते|Marathi_M|other|9.252771
processed_mr_m_weather_00460.wav|ऐंशीच्या दशकात शांत व निवांत अशा समुद्र किनाऱ्यांवर हिप्पींनी पाय ठेवला व तेथूनच गोव्याच्या पर्यटनाला चालना मिळाली.|Marathi_M|other|8.389062
processed_mr_m_health_03615.wav|रक्तदाब, खोकला आणि कावीळ या आजारावर लाभदायी असून हरभर्‍याच्या डाळीचे पीठ केस आणि त्वचेच्या सौंदर्यावर गुणकारी असते. |Marathi_M|other|9.554646
processed_mr_m_general_00581.wav|या भांडणाचा सूड म्हणून या चौघांनी रविवारी अडीच वाजता अब्दुल कय्युम व त्याच्या दोन्ही मित्रांवर प्राणघातक हल्ला केला|Marathi_M|other|8.521354
processed_mr_m_finance_00323.wav|व्याज दर कपात जर बरोबर वाटत असेल तर ह्या अश्या काँमेंट्ची गरज नाही.|Marathi_M|other|6.954000
processed_mr_m_weather_01783.wav|यापूर्वी तिचे पार्च्ड सिनेमातील काही बोल्ड सीन देखील लीक झाले होते.|Marathi_M|other|5.282167
processed_mr_m_politics_01188.wav|हेरिटेजची जागा गिळकृंत करण्याचा हा डाव कदापी यशस्वी होऊन देणार नाही|Marathi_M|other|5.688521
processed_mr_m_weather_01101.wav|मुंबई पालिकेच्या अख्त्यारितील ठराविक तेवीस  उद्याने चोवीस  तास खुली ठेवण्याचे निर्देश महापालिका आयुक्त प्रवीण परदेसी यांनी दिेले आहेत.|Marathi_M|other|9.241167
processed_mr_m_weather_00830.wav|पण राजू मला स्नबी म्हणूनच हाक मारतो, स्नबीने प्रांजळपणे उत्तर दिलं. |Marathi_M|other|5.433104
processed_mr_m_politics_02624.wav|त्यात कडीया, वडारी, पेंटर, सुतार, प्लंबर असे हजारो कुशल कामगार आहेत|Marathi_M|other|6.942396
processed_mr_m_politics_01587.wav|या ठिकाणी एक महिला आरोपी चीफ एक्झिकेटिव्ह ऑफिसर म्हणून कार्यरत होती|Marathi_M|other|6.071646
processed_mr_m_agri_01842.wav|यासाठी पनीरचे तुकडे करून वा किसून गुलाबी होईपर्यंत भाजून घ्यावे, यामध्ये ड्रायफ्रूट्स, वेलची आणि जायफळ पूड टाकून आणि किंचित गूळ घालावा|Marathi_M|other|9.728792
processed_mr_m_agri_03460.wav|कच्ची सुपारी हिरवट रंगाची असते व ती पक्की झाल्यावर पिवळसर करडी होते|Marathi_M|other|5.688521
processed_mr_m_health_02320.wav|यामुळे नवीन त्वचा पेशी निर्माण होऊन त्वचेवर कोरडे चट्टे दिसू लागतात|Marathi_M|other|5.978771
processed_mr_m_agri_00413.wav|फुले कासारीची वैशिष्टे म्हणजे हा वाण मध्यम पक्व होणाऱ्या गटाचा आहे.|Marathi_M|other|6.582479
processed_mr_m_general_02463.wav|तेराशे अठ्ठ्याण्णव  च्या सुमारास जेव्हा मोंगोल तानाशाह तईमुर  याने भारतामध्ये प्रवेश केला, तेव्हा तो वास्तव्याला दिल्ली येथे आला होता.|Marathi_M|other|9.786833
processed_mr_m_other_02149.wav|क्रँप येऊ नये म्हणून मी ही पद्धत अवलंबली होती आणि आत्तापर्यंत ती खूप उपयुक्त ठरली होती|Marathi_M|other|6.200000
processed_mr_m_politics_01190.wav|शिवाय सामान्य नागरिकांना सब्सिडी मिळावी याबाबतही प्रयत्न सुरु असल्याती माहिती मिळत आहे|Marathi_M|other|6.710187
processed_mr_m_weather_01525.wav|ईशान्या दिल्ल्लीतील आज पाचव्या दिवसाची पहाट शांततेत उगवल्याने लोकांना हायसे वाटले आहे.|Marathi_M|other|6.756625
processed_mr_m_weather_02998.wav|अशियन पाल्मायरा पाल्म्स नावाने ओळखला जाणारा ताडगोळा, पाल्म वृक्ष गटामधला एक सदस्य आहे.|Marathi_M|other|7.859583
processed_mr_m_finance_02356.wav|बँक किंवा वित्तीय संस्थांची आर्थिक फसवणूक करणा्या आरोपींना हे न्यायालय फरार घोषित करेल|Marathi_M|other|6.800000
processed_mr_m_education_01823.wav|जेष्ठ गांधीवादी कुसुम पांडे आणि नथ्थुजी चव्हाण हे गांधीजींच्या पुण्यतिथीला उपवास करतात|Marathi_M|other|7.209417
processed_mr_m_other_01833.wav|आपण अलिश्बा नावाच्या एका पाकिस्तानी तरुणीला दुबईत भेटलो होतो, अशी कबुली शमीने दिली आहे|Marathi_M|other|6.500000
processed_mr_m_other_03508.wav|नुसती समाजासाठी विकासकामं करून चालत नाही तर मतांच्या गठ्ठ्यांनीच तुमची तळमळ तोलली जाते|Marathi_M|other|6.300000
processed_mr_m_health_00717.wav|ज्यात तरूणांच्या तुलनेने कॅन्सरचा आजार असलेल्या वृध्दांचे प्रमाण २ टक्क्यांनी कमी होते|Marathi_M|other|6.698583
processed_mr_m_general_02209.wav|बेळगावच्या दोन कुस्ती पटूंना थायलंड येथील राष्ट्रीय स्पर्धेसाठी आर्थिक मदतीची गरज आहे. |Marathi_M|other|6.300000
processed_mr_m_health_01683.wav|क्षयरोग्यांना दुधी भोपळ्याचा रस दिल्याने त्यांचा खोकला कमी होतो व त्यांचे वजनही वाढते. |Marathi_M|other|6.373500
processed_mr_m_general_00827.wav|मुस्लिम तर मते देणारच आहेत आणि अशा रीतीने विजय मिळेल असे गणित डिग्गीराजांनी आखले असावे|Marathi_M|other|6.814687
processed_mr_m_other_03242.wav|दधीची ऋषींच्या अस्थींपासून विश्वकर्म्याने बनवलेले वज्र घेऊन तो ऐरावत हत्तीवर आरूढ झाला|Marathi_M|other|7.100000
processed_mr_m_education_01353.wav|मुख्य म्हणजे पंडित वझ्यांनी मंचावर येऊन शोभाजींच्या पाठीवर हात फिरवला, माझं कौतुक केलं|Marathi_M|other|8.068563
processed_mr_m_finance_01021.wav|सौजन्याने,  सभ्यतेने वागणारी व्यक्ती कोणताही शेलकी शेरा मारण्याआधी दहावेळा विचार करील.|Marathi_M|other|6.954000
processed_mr_m_agri_02348.wav|ठिबक पद्धतीने पाणी व्यवस्थापन केल्यास चार लिटर प्रतितास क्षमतेच्या ड्रीपरचा वापर करावा|Marathi_M|other|7.100000
processed_mr_m_other_03251.wav|दुसऱ्याच क्षणी मीरा थोडीशी खाली झुकून तिने हळूच रोहनच्या मानेवर चुंबनाचा स्टॅम्प लावला|Marathi_M|other|6.400000
processed_mr_m_other_03839.wav|मग लगेच केबल वाल्याला कंप्लेंटवर कंप्लेंट जाऊन केबलवाला तातडीने दुरुस्ती करण्यास यायचा|Marathi_M|other|6.071646
processed_mr_m_agri_00113.wav|शिंपल्यांची फुले एकत्र व श्रावणीच्या क्लिप वरची छोटी फुले बाजूला अशी रचना करुन चिकटवली|Marathi_M|other|7.313917
processed_mr_m_agri_00184.wav|तर फ्लाईंग फॉक्स ही फक्त आंबा, जांभूळ, पेरू, चिक्कू प्रकारच्या उंच झाडांवरील फळे खातात|Marathi_M|other|8.231104
processed_mr_m_weather_03261.wav|तेजोमय दर्शन घेताना समुद्राची गाज त्या विश्वंभराची अमर्याद छाया तुमच्यावर आहे याची साक्ष क्षणोक्षणी देते. |Marathi_M|other|8.080167
processed_mr_m_health_00600.wav|आपला मेंदू अश्या काल्पनिक आठवणी का तयार करत असावा ह्या प्रश्नाचे उत्तर देताना डॉक्टर शाझिया अख्तर म्हणाले|Marathi_M|other|8.115000
processed_mr_m_politics_00625.wav|एक स्त्री आणि एक पुरुष लग्नाच्या करारावर सह्या करतात तेव्हा, ते दोन न लिहिलेल्या अटींवर  सह्या करत असतात.|Marathi_M|other|9.055417
processed_mr_m_weather_01033.wav|क्वॅडया संपूर्ण प्रदेशात सुसंवाद आणि सहकार्य वाढवण्याची संधी देत असताना, अंतर्गत मर्यादांपुढे दुबळा ठरला.|Marathi_M|other|8.556188
processed_mr_m_general_02317.wav|एक तर मिडियावर हल्ला केला की,त्याला व्यापक प्रसिध्दी मिळेल असा एक विचार असतो त्यातून असे हल्ले होत असावेत|Marathi_M|other|8.000000
processed_mr_m_health_02331.wav|हा विकार फक्त फुप्फुसाचा विकार नसून हृदय, मेंदू, मूत्रपिंड, यकृत आणि घसा या अवयवांच्या विकारातही दम लागतो|Marathi_M|other|9.020583
processed_mr_m_weather_00579.wav|शहरातील डास कमी होण्यासाठी पालिकेच्या वतीने सायंकाळच्या वेळी फाँगिंग मशिनद्वारे औष्णिक धुरीकरण केले जाते.|Marathi_M|other|8.045333
processed_mr_m_agri_01415.wav|वेळूस नदीवर कार्यान्वित असलेल्या सर्व उपसा योजना बंद पडल्या असून कृषी बागायतींना आता पाणी उपलब्ध होत नाही|Marathi_M|other|7.800000
processed_mr_m_education_01613.wav|बेस्ट पोझर म्हणून सौरभ वारंग, तर मोस्ट इम्प्रूव्ह बॉडी बिल्डर्स म्हणून शिवाजी जाधव यांची निवड करण्यात आली|Marathi_M|other|8.417500
processed_mr_m_politics_02560.wav|या कचऱ्याच्या दर्पामुळे स्थानिक हैराण झाले असतांनाच आता या कचऱ्याला वारंवार आगी लागण्याच्या घटना घडत आहेत|Marathi_M|other|7.894417
processed_mr_m_weather_01646.wav|सकाळी अकरा वाजता पार्क चौकातील चार हुतात्मांच्या पुतळ्यास अभिवादन करून छत्री मोर्चास प्रारंभ करण्यात आला.|Marathi_M|other|7.900000
processed_mr_m_health_03275.wav|त्यात जर आरोग्याची काळजी नीट घेतली नाही, पुरेशी झोप आणि पथ्यपाणी सांभाळलं नाही तर हे आजार लगेच वाढू शकतात|Marathi_M|other|7.940854
processed_mr_m_education_02850.wav|माजी मंत्री आणि राष्ट्रवादीचे नेते दिलीप सोपल यांनी राष्ट्रवादीला सोडचिट्ठी देत शिवसेनेत प्रवेश केला आहे.|Marathi_M|other|8.382021
processed_mr_m_politics_00937.wav|एका फ्रँचायझी संघाचे मुख्य कार्यकारी अधिकारी म्हणाले, चौकशी समिती काय निर्णय घेईल, याची आम्हाला चिंता आहे|Marathi_M|other|8.115000
processed_mr_m_agri_02758.wav|या जातीच्या शेंगा दोन ते अडीच फूट लांब, पोपटी रंगाच्या, भरपूर प्रथिनयुक्त गराच्या स्वादिष्ट व चवदार असतात|Marathi_M|other|8.358813
processed_mr_m_general_01568.wav|या रस्त्यावर वळण व उतार तसेच येथून येजा करताना धुळीचे व खड्ड्यांचे साम्राज्याने रहदारी असुरक्षित झाली आहे|Marathi_M|other|8.300000
processed_mr_m_agri_00526.wav|कल्वेरिया मेजर या झाडाची टणक फळे डोडो खात असे आणि त्यांच्या विष्ठेतून या झाडाच्या बियांचा प्रसार होत असे.|Marathi_M|other|8.509750
processed_mr_m_education_02116.wav|माणगांव खोऱ्यातील शेतकऱ्यांचे करोडो रुपयांचे नुकसान करणाऱ्या तीन हत्तींना पकडून त्यांना आंबेरी येथेच प्रशिक्षण दिले जात आहे.|Marathi_M|other|9.531417
processed_mr_m_health_01438.wav|दिल्लीसारख्या ठिकाणी असलेल्या वृत्तपत्राच्या कार्यालयात अशा गोष्टी होऊ शकतात तर मग बाकीच्या ठिकाणी याचा विचार न केलेलाच बरा. |Marathi_M|other|8.149833
processed_mr_m_education_01111.wav|भारतातील मुस्लीम प्रश्नांवर काम करणारी जी काही माणसे स्वातंत्र्योत्तर काळात होऊन गेली, त्यातले आघाडीचे नाव म्हणजे हमीद दलवाई|Marathi_M|other|9.868104
processed_mr_m_finance_02862.wav|वास्तविक विमा हप्त्यापोटी कोट्यवधी रुपये रक्कम जमा केली जाते, मात्र शेतकर्‍यांना प्रत्यक्ष भरपाई देताना कंपनी हात आखडता घेते|Marathi_M|other|9.461750
processed_mr_m_finance_02736.wav|मच्छिमारांचे कर्ज कशा प्रकारचे आहे व किती आहे, कोणत्या गटातील मच्छिमार यासाठी पात्र ठरू शकतात याची सविस्तर माहिती सादर करावी|Marathi_M|other|9.299208
processed_mr_m_finance_03249.wav|इंडेक्सने दीर्घकाळात चांगला परतावा दिल्याने त्यामधे अथवा त्याच प्रमाणात शेअरमध्ये गुंतवणूक करणे हा एक फायदेशिर सौदा ठरू शकतो|Marathi_M|other|9.868104
processed_mr_m_politics_00986.wav|उद्धव ठाकरे यांनीही यावेळी भाजपचे उमेदवार असलेल्या नितेश राणे यांना विरोध न करता, आपल्यातील सभ्येतेचे दर्शन घडवायला हवे होते|Marathi_M|other|9.810063
processed_mr_m_general_01268.wav|जे विक्रेते, रिक्षाचालक, जीपचालक व दुचाकीस्वार रस्त्यावर गाडी लावतील त्यांची वाहने ताबडतोब पालिका व पोलिस प्रशासनाने उचलावीत|Marathi_M|other|10.042250
processed_mr_m_general_01594.wav|" हंस उडू पाही" कविता ही वेगवेगळ्या जातिवंत कल्पनांचा आविष्कार व अनेक आविष्कारांचा एक सुंदर व सुसंगत मिलाफ याचे जिवंत उदाहरण|Marathi_M|other|9.800000
processed_mr_m_weather_00765.wav|सगळे संभाव्य हुशार समर्थक अमेरिकेत गेल्याने संघात एकदम मेडिऑकर लोक उरले आहेत, ते अजिबात अपडेटेड नसतात हे वेगळे सांगायला नको. |Marathi_M|other|9.752000
processed_mr_m_general_02662.wav|या चित्रपटात उपेंद्र लिमये, उषा जाधव, विवेक चाबूकस्वार हे प्रमुख भूमिकेत असून, अशोक पत्की यांनी या चित्रपटाला संगीत दिले आहे|Marathi_M|other|10.065479
processed_mr_m_politics_01901.wav|आन्ध्र प्रदेशचे मुख्यमंत्री चंद्राबाबू नायडू यांनी या प्रकल्पाच्या अंतिम मंजुरीला सुरुवात केल्याची माहिती सूत्रांनी दिली आहे|Marathi_M|other|9.055417
processed_mr_m_finance_02703.wav|या उत्पन्नाच्या आधारावर दरडोई उत्पन्नाचा हिशोब केला तर उत्तर प्रदेशाचे दरडोई उत्पन्न महाराष्ट्राच्या निम्मेसुध्दा होणार नाही|Marathi_M|other|9.461750
processed_mr_m_general_01997.wav|आपल्याकडे अनेक हौशी कलाकार असतात जे महागातल्या सायकली घेतात, स्टेटस सिम्बॉल म्हणून मिरवतात आणि वर्षा दोन वर्षात विकून टाकतात|Marathi_M|other|8.660667
processed_mr_m_general_00220.wav|रासायनिक प्रक्रियेचे मुख्य उद्दिष्ट म्हणजे विशिष्ट पदार्थांमध्ये अणू नष्ट करणे आणि त्यानंतर नवीन पदार्थांचे द्रव्य तयार करणे|Marathi_M|other|8.858042
processed_mr_m_agri_01565.wav|परंतु हिरव्या पानात ही फळे जेव्हा लागतात तेव्हा झाडाला पोपटाचं पीक आलं असं निसर्गाशी समरस झालेल्या कवयित्री बहिणाबाई म्हणतात|Marathi_M|other|8.614229
processed_mr_m_agri_03001.wav|यापैकी चारशे  टन चारा बीड जिल्ह्यासाठी, तर तीनशे  टन चारा पुणे, उस्मानाबाद व सोलापूर जिल्ह्यांतील छावण्यासाठी दिला जाणार आहे|Marathi_M|other|9.577854
processed_mr_m_finance_01618.wav|सीतारामन पुढे म्हणाल्या की, काही प्रमाणात गती मंदावली असली तरी भारताची अर्थव्यवस्था वेगाने वाढत आहे आणि सरकार आणि रिझर्व्ह बँक समन्वय साधत आहेत|Marathi_M|other|10.193188
processed_mr_m_general_02330.wav|तू व तुझी आई याला कारणीभूत असेल, अशी चिठ्ठी लिहून ठेवणार, असे त्याने धमकावले|Marathi_M|other|6.141312
processed_mr_m_politics_01620.wav|माजी दिग्गज जलद गोलंदाज कर्टली ऍम्ब्रॉसने यापूर्वी गेलला कसोटी संघात घेण्यास विरोध दर्शवला होता|Marathi_M|other|8.393646
processed_mr_m_finance_03155.wav|केंद्र आणि राज्य सरकारी कर्मचा्यांच्या महागाई भत्त्यातील तफावत दूर करण्याचं श्रेय पवारांना जात. |Marathi_M|other|7.500000
processed_mr_m_agri_01766.wav|जिल्ह्यात महत्त्वाचं पीक असलेल्या भात, सोयाबीन, कापूस, हळद आणि तुरी या पिकांचं मोठं नुकसान झालं|Marathi_M|other|7.964062
processed_mr_m_agri_00602.wav|तंत्राचा वापर करून एकाच झाडावर ४० प्रकारची फळे आणि फुले येणारे झाड तयार केले|Marathi_M|other|6.466375
processed_mr_m_weather_02889.wav|यामध्ये प्रशस्त मोरा जेट्टी, समुद्रातील गाळ काढणे, वाहनांसाठी पार्कींग, दिवाबत्ती यासारखी कामे करण्यात येणार आहेत.|Marathi_M|other|8.939312
processed_mr_m_education_00929.wav|तसेच कण्हेर येथील दगडी खाणीतील तळय़ात विसर्जन करताना जर अनुचित प्रकार घडल्यास त्यास कोण जबाबदार?|Marathi_M|other|8.352000
processed_mr_m_general_00577.wav|पूजा अर्चा, जप, उपवास व सप्तशतीच्या पाठांचे वाचन हा धार्मिक विधीतील भाग असतो|Marathi_M|other|6.895958
processed_mr_m_weather_04221.wav|तिने गाभ्रीचा पाऊस, लालबाग परळ, वळू, विहिर यांसारख्या चित्रपटात दर्जेदार भूमिका साकारल्या आहेत.|Marathi_M|other|7.987292
processed_mr_m_finance_03019.wav|वस्तू विकत घे किंवा मदत कर अशी विनंती तिनं जान्हवीला केली|Marathi_M|other|5.500000
processed_mr_m_politics_02310.wav|बार्से पंचायत व बाळ्ळी पंचायतीच्या तीन प्रभागांवर भाजप उमेदवार प्रकाश शंकर वेळीप यांचा पगडा आहे|Marathi_M|other|8.289146
processed_mr_m_other_03907.wav|त्यांच्या पश्च्यात तीन मुलगे, एक मुलगी, सुना, नातवंडे, पतवंडे असा परिवार आहे|Marathi_M|other|5.955542
processed_mr_m_agri_01101.wav|कोकणचा शान असलेल्या करवंदांची चटणी म्हणजे कोकणी खवय्यांच्या तोंडाला पाणी आणणारे एक उत्तम खाद्य.|Marathi_M|other|7.743479
processed_mr_m_politics_00365.wav|तीन वेळा बलाढ्य रिअल माद्रिद सोबत असतांना रोनाल्डोने आपल्या संघाला ही स्पर्धा जिंकून दिली होती.|Marathi_M|other|7.917625
processed_mr_m_general_00854.wav|पण तो मूकपटांचा जमाना असल्याने फिल्म सुरू होताच बाजूला सिलिन्ड्रिकल बांगडी रेकॉर्डवर लोकमान्यांचा आवाज लावला जायचा|Marathi_M|other|8.788375
processed_mr_m_weather_03866.wav|त्यानंतर पासष्ट  व्या मिनिटाला स्टीफन डे व्रिजने हॉलंडसाठी तिसरा गोल नोंदवला|Marathi_M|other|5.300000
processed_mr_m_other_02144.wav|महाराष्ट्र सरकारने त्यांची स्थुलता नियंत्रण मोहिमेसाठी ब्रँड ॲम्बेसेडर म्हणून नियुक्ती केली आहे|Marathi_M|other|6.617312
processed_mr_m_politics_01850.wav|ते पत्र धुळ्यातील समर्थ वाग्देवता मंदिर येथे सापडल्याचे इतिहास संशोधक घनशाम ढाणे यांनी सांगितले|Marathi_M|other|8.138229
processed_mr_m_weather_03823.wav|भयंकर चिडलेला सखाराम 'मी तुला घराबाहेर काढीन, तुला कुत्रीच्या मौतीनं जगावं लागेल' अशा भाषेत तिची निर्भर्त्सना करतो|Marathi_M|other|7.546104
processed_mr_m_other_00881.wav|सर्व विषय बाहेर घालवून मनावर लक्ष केन्द्रित केले की इडा,पिंगला आणि सुषुम्ना या तिहींची भेट होते|Marathi_M|other|9.844896
processed_mr_m_health_03906.wav|प्रभावित भाग काळा-निळा दिसतो आणि त्यातून दुर्गंधी येते आणि रक्तवाहिन्यांना इजा होऊन रक्ताच्या गुठळ्याही होऊ शकतात.|Marathi_M|other|8.741938
processed_mr_m_agri_01912.wav|गोमय गणपती घरच्या घरी विसर्जित करून त्याचे पाणी खत म्हणून झाडांना वापरू शकतो|Marathi_M|other|5.433104
processed_mr_m_politics_00052.wav|स्ट्रक्चरल ऑडिट करतांना आर सी सी प्लान व स्ट्रक्चरल प्लान व आर्किटेक्चर प्लान असणे आवश्यक असते.|Marathi_M|other|7.639000
processed_mr_m_weather_01326.wav|मासूम संस्थेचे योगेश धेंडे यांनी आपल्या व्याख्यानात मुलांच्या अनुत्तरित प्रश्नांना उत्तरे दिली.|Marathi_M|other|6.930792
processed_mr_m_health_02893.wav|या गोळ्यांनी तात्पुरता ताप कमी होतो पण शरीरातील मलेरिया चा परजीवी तसाच राहतो|Marathi_M|other|6.300000
processed_mr_m_agri_01622.wav|लोखंड, प्लॅस्टिक आदी वस्तूंसाठी पर्याय ठरू शकणारा बांबू मोठया प्रमाणात विदर्भ, कोकणात तयार होतो|Marathi_M|other|6.977229
processed_mr_m_other_01796.wav|इंग्लंडला नाकारून नित्शे आणि हरमान हेसच्या जर्मनीला जवळ करताना हा विचार होता|Marathi_M|other|6.300000
processed_mr_m_weather_02430.wav|महारांजाचे सिंहासन, महालाचे दरवाजे, किरण्याची झोपडी, चूल यातील बारकावे नेपथ्यकार सुमित पाटीलने हुबेहुब टीपले आहेत.|Marathi_M|other|10.030646
processed_mr_m_weather_03851.wav|दोन हजार एक  च्या सिरीज मधे मायकेल स्लेटर द्रविड्ला अंपायरने आउट दिला नव्हता तेव्हा द्रविडला तो काहीतरी बोलला होता|Marathi_M|other|8.219500
processed_mr_m_education_00237.wav|या मुद्द्यावर वेगळी चर्चा संभवू शकेल, पण मला रेग्यांच्या आधीच्या मुद्द्यावर विचार करावासा वाटतो|Marathi_M|other|7.840000
processed_mr_m_politics_01627.wav|स्टेंटच्या दहापट जास्त किमती लावून गरीब रुग्णांची लूट केली जात असल्याची लक्षवेधी आमदार संजय दत्त यानी उपस्थित केली|Marathi_M|other|8.544562
processed_mr_m_finance_01767.wav|राज्यात कमी प्रमाणात शेतकर्‍यांना अनुदान प्राप्त होत आहे यात नाशिक जिल्हयातील शेतकर्यांची संख्या अगदी शंभर  च्या आसपास असल्याचे समजते|Marathi_M|other|9.090229
processed_mr_m_weather_03799.wav|तसेच हम्प्टी शर्मा की दुल्हनिया चित्रपटात आलियाची आई आणि रांझणा सिनेमात सोनम कपूरची आई म्हणून त्यांनी काम केलं आहे|Marathi_M|other|8.115000
processed_mr_m_weather_00205.wav|आफ्रिकेतील झिम्बाब्वे, नामिबिया, बोत्सवाना आणि झांबिया या चार देशांमध्ये जगातील एकूण हत्तींपैकी निम्मे हत्ती आहेत.|Marathi_M|other|9.450146
processed_mr_m_education_00236.wav|अव्ययीभाव, तत्पुरुष, द्वंद्व आणि बहुव्रीही असे समासाचे चार मुख्य प्रकार आहेत|Marathi_M|other|8.117333
processed_mr_m_finance_00981.wav|बाबूश मोन्सेरात यांना महसूल व आयटी ही खाती दिली जातील तर फिलीप नेरी यांना जलस्रोत व वनखाते ही दोन खाती दिली जातील.|Marathi_M|other|9.392104
processed_mr_m_education_00246.wav|आणि अशा सतरा श्रृंगारांनी नटलेल्या नागा साधूंचे दर्शन हे अनेक जन्मांचे पुण्य देणारे असल्याची भाविकांची श्रद्धा आहे|Marathi_M|other|10.176000
processed_mr_m_weather_03785.wav|हवाला, खंडणी, धमकावणे, गोळीबार करणे अशी कामे एका कुख्यात टोळीसाठी करताना राहुलवर तेरा  गंभीर गुन्ह्यांची नोंद झाली|Marathi_M|other|8.800000
processed_mr_m_politics_00213.wav|पुढे हेच चार्ल्स फ्रांसचे राजे बनले आणि आठवे किंग चार्ल्स म्हणून ओळखले गेले.|Marathi_M|other|6.483750
processed_mr_m_politics_02197.wav|राजेंद्र त्रिवेदी कार्यक्रमात ब्राह्माणांची स्तुती करताना एवढे वाहावत गेले की, त्यांनी थेट देवांचेच जातीधर्म काढले|Marathi_M|other|8.405250
processed_mr_m_weather_01079.wav|या विद्यार्थीनीनं सांगितलं की नाटकांच्या रिहर्सलदरम्यान तिला सुदीप्तो यांच्याकडून लैंगिक अत्याचार सहन करावे लागले.|Marathi_M|other|8.200000
processed_mr_m_health_01936.wav|जन्मजात व्यंगामुळे किंवा बाळाची प्रकृती बरी नसल्यास बाळ स्तन चोखू शकत नसल्यास आईच्या स्तनातील दूध वाटीत जमा करावं. |Marathi_M|other|8.440083
processed_mr_m_health_00511.wav|मीचमीच करत असलेले अर्धे उघडे डोळे आणि ओठा मधून गळणारी लाळ|Marathi_M|other|5.676896
processed_mr_m_agri_02312.wav|चहाचं झाड म्हणजे छोट झुडूप बघीतलेल्या मला चहाचा वीस मीटर उंचीचा आणि दीड मीटर घेराचा प्रचंड वृक्ष बघून धक्काच बसला. |Marathi_M|other|9.100000
processed_mr_m_finance_00385.wav|सहकारी बँका संघीय संस्था असल्याने बँकेच्या सभासद संस्थांकडुन केवळ एका प्रतिनीधीस भाग घेता येतो.|Marathi_M|other|8.417500
processed_mr_m_health_02044.wav|जर तुम्हाला प्रदीर्घ काळासाठी हृदय ताजंतवानं ठेवायचं असेल तर या सहा गोष्टींचा तुमच्या डाएटमध्ये समावेश करायलाच हवा|Marathi_M|other|8.289146
processed_mr_m_weather_01565.wav|समग्र पृथ्वीचे पाठीवर आमचे जन्मांतरीचें तपश्चर्येचे सोबती एक आपणच सेवक आहेत.|Marathi_M|other|6.300000
processed_mr_m_education_01878.wav|लेफ्टनंट पदावरून कॅप्टन होताना शिवाजी महाराज यांच्या युद्धनीतीचे, बहाद्दुरीचे धडे देण्यात येतात|Marathi_M|other|7.464833
processed_mr_m_politics_00969.wav|राज्यपाल राजवटीत असलेले हे राज्य गेल्या दोन वर्षांपासून राजकीय अस्थैर्याच्या धुक्यात हरविले आहे|Marathi_M|other|7.627375
processed_mr_m_education_00676.wav|आतापर्यंत भारतीय गोलंदाजीचा अभ्यास केला तर इन स्विंग, आउट स्विंग आणि यॉर्करवर भर दिलेला दिसायचा|Marathi_M|other|7.722667
processed_mr_m_finance_02219.wav|या निर्णयामुळे एटीएमच्या वापरासाठी आकारले जाणारे शुल्क येथून पुढे देण्याची आवश्यकता लागणार नाही|Marathi_M|other|6.884333
processed_mr_m_health_03327.wav|तज्ञांकडून वेळोवेळी पाठपुरावा करून जर एखादे व्यंग असेल तर वेळीच त्यावर उपचार करून पुढील दुष्परिणाम टाळता येऊ शकतात|Marathi_M|other|8.900000
processed_mr_m_education_02810.wav|तिच्या मृत्यूनंतर आल्फोन्सोने ही अंगठी आपल्या आजीला, म्हणजेच राणी क्रिस्टीनाला भेट म्हणून दिली.|Marathi_M|other|8.022125
processed_mr_m_health_03634.wav|गाठीचे निदान झाल्यावर ती गाठ कॅन्सर ची आहे, असे निष्पन्न झाले तेव्हा दोन हजार चौदा  मध्ये शस्त्रक्रिया करून ती गाठ काढून टाकण्यात आली|Marathi_M|other|9.566250
processed_mr_m_education_01293.wav|या उघडकीस आलेल्या सेक्स स्कँडलमुळे गुरूवारी दिवसभर शहरात एकच चर्चा सुरू होती|Marathi_M|other|7.058500
processed_mr_m_other_03023.wav|बिजिंग हे जवळपास दोन कोटी लोकसंख्येचं शहर आज अडीचकोटी हिरव्यागार वृक्षांनी आणि त्याच्या दुपट्ट संखेत फुलांच्या रोपांनी बहरुन गेलं आहे|Marathi_M|other|9.600000
processed_mr_m_agri_01197.wav|फुले आल्यावर बांबू कसे उन्मळून किंवा तुटून पडतात त्याचे चित्र वर दिलेले आहे.  |Marathi_M|other|5.827833
processed_mr_m_education_02655.wav|ताऱ्यांचे वय मात्र अपोजी वर्णपंक्तींच्या मदतीने काढता आलेले नाही, दीर्घिकेत आपलीच आपल्याला माहिती असणे गरजेचे आहे.|Marathi_M|other|10.193188
processed_mr_m_general_01744.wav|तसेच डॉल्बीचे वाद्य कोणत्याही मंडळाने वाजवू नये, जर असे आढळून आल्यास वाद्य जप्त करून गुन्हा दाखल करण्यात येणार आहे|Marathi_M|other|8.254312
processed_mr_m_finance_02756.wav|यामुळे भविष्य निर्वाह व निवृत्ती वेतन फंड्सच्या माध्यमातून गुंतवणूक झालेल्या वीस  हजार कोटींवर प्रश्नचिन्ह निर्माण झाले आहे|Marathi_M|other|8.776771
processed_mr_m_general_00183.wav|पोर्ट ब्लेअर पासून जलमार्ग पन्नास  किमी अंतरावर असलेल्या या बेटावर राधानगरी, काला पत्थर आणि एलिफंट बीच हे सुंदर किनारे आहेत|Marathi_M|other|9.728792
processed_mr_m_health_03857.wav| ही चिन्हे दिसली वा जाणवली म्हणजे कर्करोग झालाच, असे मानण्याचे कारण नाही. परंतु कर्करोगाची शहानिशा करून घेणे अत्यावश्यक आहे.|Marathi_M|other|9.345667
processed_mr_m_finance_01695.wav|हि रक्कम बँकांकडे न भरल्याने अनेक लघु उद्योजकांना कर्ज मंजूर होवूनही कर्जाची रक्कम हातामध्ये पडण्यात अडथळे निर्माण होत आहेत|Marathi_M|other|8.660667
processed_mr_m_general_00925.wav|धातू गंजू नयेत म्हणून धातू वस्तूवर ऑक्सॉइडचा किंवा फॉस्फेटचा थर रासायनिक प्रक्रियेने बसवला जातो व धातूचे गंजणे थांबवले जाते|Marathi_M|other|9.496583
processed_mr_m_finance_02758.wav|जेव्हा तुम्ही परदेशात गुंतवणूक करता, तेव्हा तुम्हाला करन्सी रिस्क असते कारण त्या दोन देशांमधील करन्सीचा विनिमय दर बदलू शकतो|Marathi_M|other|8.916083
processed_mr_m_finance_02938.wav|या सर्व योजना राबवणा्या सार्वजनिक क्षेत्रातील बँका वा विमा कंपन्या यांच्या वित्तीय स्थैर्यावर त्याचा काय परिणाम होणार आहे ?|Marathi_M|other|8.765167
processed_mr_m_general_02278.wav|हिंदू धर्म हा जगातील अतिप्राचीन धर्म असून अगणित देवदेवता व त्या अनुषंगाने येणारी व्रतवैकल्ये आणि सण हे त्याचे वैशिष्ट्य आहे|Marathi_M|other|9.400000
processed_mr_m_other_00959.wav|ग्रीन अम्ब्रेलाने वर्षाला सातशे ते आठशे याप्रमाणे गेल्या दोन वर्षांत दोन हजाराहून जास्त झाडांचे यशस्वी पुनर्रोपण केलेले आहे|Marathi_M|other|9.800000
processed_mr_m_health_00224.wav|पण स्पेशालिस्ट वा कंन्सल्टंट ही जेनेरिक औषधे न देता किती तरी महागडी असलेली ब्रँडेड औषधे रुग्णांवर लादतात|Marathi_M|other|8.265937
processed_mr_m_politics_02514.wav|महिला विभागात जपानच्या नाओमी ओसाकाने बिनाका अँड्रेस्क्यूचा फडशा पाडत शेवटच्या चार खेळाडूंत स्थान मिळविले|Marathi_M|other|8.765167
processed_mr_m_weather_01154.wav|'रज्जो'च्या याच अंदाजाने प्रेक्षकांच्या मनावर राज्य केलं आणि पाहता पाहता सोनाक्षीही 'दबंग'चा चेहरा झाली.|Marathi_M|other|7.847979
processed_mr_m_finance_02838.wav|आर्थिक पत समजून घेतली की त्यातून तुमचे आर्थिक आरोग्यही कळेल आणि त्याप्रमाणे आर्थिक उद्दिष्टय गाठता येतील|Marathi_M|other|7.290687
processed_mr_m_health_01042.wav|श्वसनावाटे उडणार्या थेंबांमध्ये हा विषाणू आढळत असला तरी सार्स हवेवाटे पसरतो, हे पुरेसे सिध्द झालेले नाही|Marathi_M|other|9.032187
processed_mr_m_politics_00714.wav|गिरीराज सिंह हे बाहेरचे, लादलेले उमेदवार आहेत, हा मुद्दा मतदारांच्या मनात ठसवण्यात कन्हैया यशस्वी ठरलाय.|Marathi_M|other|8.161563
processed_mr_m_agri_02402.wav|समुद्राच्या भरतीचे पाणी रोखण्यासाठी असलेली भिंतच छोटी असल्याने समुद्राचेच पाणी पंपिंग स्टेशनमध्ये शिरते. |Marathi_M|other|7.871187
processed_mr_m_general_00547.wav|नख्खी सरोवर सर्वात उंच ठिकाणी वसलेले असून बालम रसिया या साधुने व देव देवतांनी नखाने खोदलेला हा सरोवर आहे|Marathi_M|other|9.200000
processed_mr_m_finance_01874.wav|त्यामुळे समजा बँक बुडाली तरी किमान एक  लाख रुपयांच्या ठेवी सरकारच्या विमा संस्थेतर्फे ठेवीदारांना मिळतात|Marathi_M|other|7.685437
processed_mr_m_health_01557.wav|परंतु पंचकर्म उपचारात वमन, विरेचन, बस्ती, नस्य व रक्तमोक्षण हे प्रमुख व अत्यंत महत्त्वाचे असे उपचार आहेत|Marathi_M|other|9.960979
processed_mr_m_weather_00827.wav|पण हे सारे आरोप धादांत खोटे असल्याचा दावा राधे माँचे भक्त आणि मनमोहन गुप्तांचे भाऊ जगमोहन गुप्तांचा आहे. |Marathi_M|other|8.544562
processed_mr_m_weather_01170.wav|हे सगळे लोक पैसेवाले आणि पैसे उधळण्यात मश्गुल होते, त्यांच्या संगतीत राहून आर्थरला जुगाराचे व्यसन लागले.|Marathi_M|other|7.755083
processed_mr_m_education_03471.wav|टोयोटा कंपनीने प्रीमियम हॅचबॅक प्रकारातील ग्लांझाकार लाँच केल्यापासून बलेनोच्या विक्रीमध्ये घट झाली आहे.|Marathi_M|other|9.276000
processed_mr_m_education_02120.wav|टोमॅटोच्या प्युरीमुळे दाटपणा येतो त्यामुळे सुके खोबरे घालण्याची गरज लागत नाही कमी कटकटीचा हा प्रकार आहे.|Marathi_M|other|8.149833
processed_mr_m_health_02350.wav|रोग पसरवणा्या बुरशी, जिवाणू, विषाणू , कृमी आणि किटकांचे अस्तित्व सर्वत्र आणि विविध अवस्थेत निसर्गात असते|Marathi_M|other|9.100000
processed_mr_m_other_00392.wav|यावेळी काझी यांनी शेयर केलेल्या फेसबुक पोस्टचे फोटोज देखिल फिर्याद देतेवेळी पोलिसांकडे सुपुर्त केले आहेत|Marathi_M|other|8.115000
processed_mr_m_education_01576.wav|घरात तिला धरून बारा चिल्लीपिल्ली, त्याशिवाय तीन काका, तीन काकू, तिचे आईवडिल, आजीआजोबा मोठ्ठं प्रकरण होतं|Marathi_M|other|9.384375
processed_mr_m_agri_01356.wav|जर शेत चार  एकरांपेक्षा जास्त असेल, तर ट्रॅक्टर घ्यायला हरकत नाही, अन्यथा मिनी ट्रॅक्टरने काम चालून जाईल|Marathi_M|other|6.954000
processed_mr_m_agri_03337.wav|चांगले कुजलेले कंपोस्ट खत हे वेलीच्या वाढीसाठी आवश्यक सर्व घटकांची व उपयुक्त सूक्ष्मजीवांची पूर्तता करते|Marathi_M|other|8.370417
processed_mr_m_finance_02075.wav|समितीचे प्रमुख केंद्रीय प्रत्यक्ष कर बोर्ड अर्थात सीबीडीटीचे चेअरमन अरविंद मोदी असतील|Marathi_M|other|6.800000
processed_mr_m_agri_02570.wav|केसांना शॅम्पू लावल्यावर काळ्या मिरचीचे दाणे पाण्यात उकळवून हे पाणी केस धुवायला वापरा|Marathi_M|other|6.257396
processed_mr_m_other_00479.wav|त्यावर अनेक भाष्ये झाली, त्या भाष्यांवर भाष्ये झाली, तरी त्यातील जादु संपता संपत नाही|Marathi_M|other|6.547646
processed_mr_m_other_01134.wav|" एवढे चार शब्द माझ्या दाटलेल्या गळ्यातून बाहेर पडतांना माझी मुष्किल अवस्था झाली होती|Marathi_M|other|6.083250
processed_mr_m_other_01066.wav|दरम्यान आपलं दक्षिण आफ्रीकेचं नागरिकत्वं सोडून  त्याने ब्रिटीश नागरिकत्वं मिळवलं होतं|Marathi_M|other|5.978771
processed_mr_m_other_00476.wav|दलित पँथर जेव्हा सुरू झाली तेव्हा हजारोंच्या संख्येंने तरुणांनी पँथरमध्ये प्रवेश केला|Marathi_M|other|6.431563
processed_mr_m_education_01281.wav|आपले वेद, पुराणे, भगवद्गीता, ज्ञानेश्वरी आणि संत साहित्यात दानाची भरपूर चर्चा आली आहे|Marathi_M|other|7.987292
processed_mr_m_education_01371.wav|इल्तिजाने बुधवारी सुप्रीम कोर्टात याचिका दाखल करत आईच्या तब्येतीची खूप काळजी वाटत आहे|Marathi_M|other|7.813146
processed_mr_m_education_00891.wav|विशेष नामांचे भाषांतर वा लिप्यंतर यांविषयीचे विचार व त्यावर अधिक चर्चा करण्याचे आवाहन|Marathi_M|other|7.477333
processed_mr_m_weather_01095.wav|नुकताच अभिनेता प्रभास याच्या जन्मदिनी या चित्रपटाचा फर्स्ट लूक रिलीज करण्यात आला आहे.|Marathi_M|other|6.779854
processed_mr_m_agri_02757.wav|उत्पादकता वाढ आणि व्यवसायिक पिके घेण्याच्या प्रक्रियेत सिंचन हा महत्त्वाचा टप्पा ठरतो|Marathi_M|other|6.489604
processed_mr_m_agri_02518.wav|फुले पिवळसर पांढरी असतात, मात्र लागवडीच्या पिकात फळे धरत नाहीत, कारण ती नपुंसक असतात. |Marathi_M|other|6.600000
processed_mr_m_health_01047.wav|मेंदू बंद पडल्याने मृत्यु पावणे आणि हृदयक्रिया बंद पडल्याने मृत्यु पावणे यात फरक काय?|Marathi_M|other|6.942396
processed_mr_m_politics_00752.wav|तरुणीने गुप्तांगावर केलेल्या मारहाणीचे घाव वर्मी लागल्याने पीडित तरुण रक्तबंबाळ झाला.|Marathi_M|other|7.627375
processed_mr_m_other_03208.wav|बादशाहो फिल्मच्या रश्के कमर या गाण्यावर जॉर्जियाने तिच्या बेली डान्सची झलक दाखवली आहे|Marathi_M|other|6.199354
processed_mr_m_general_00814.wav|ओसामाजी व मिस्टर हाफीज सईद म्हणनाऱ्या दिग्विजय सिंग यांनी यावेळीही अकलेचे तारे तोडलेच|Marathi_M|other|6.234187
processed_mr_m_other_01050.wav|तसंच पुष्पेंदू कुमार दास यांनी त्याला ज्युनियर वैद्न्यानिक पदासाठी पॅकेज ऑफर केले आहे|Marathi_M|other|7.070104
processed_mr_m_politics_03079.wav|एकदा राज्यसभेच्या खासदार आणि सहा वेळा मुख्यमंत्री ही अम्मांची कारकीर्द काही लहान नाही|Marathi_M|other|6.711250
processed_mr_m_finance_01623.wav|काही जिल्हा बँका डबघाईला आल्याने त्यांना पीक कर्ज वाटपाचे लक्ष्य पूर्ण करता येत नाही. |Marathi_M|other|6.600000
processed_mr_m_agri_00129.wav|पेरणीपूर्वी कार्बेन्डान्झीम तीन ग्रॅम प्रति किलो बियाणे या प्रमाणे बीजप्रक्रिया करावी|Marathi_M|other|7.987292
processed_mr_m_other_02220.wav|दरम्यान, पुण्यातील मुळशीतील कुख्यात गुंड विठठ्ल शेलार यांनी भाजपमध्ये प्रवेश केला आहे|Marathi_M|other|6.454771
processed_mr_m_politics_00314.wav|मुख्यमंत्री व सिद्धु यांच्यात पक्षश्रेष्ठींच्या मध्यस्थीने तडजोड झाली असल्याने त्यांचा राजीनामा स्वीकारला गेला नसल्याच्या बातम्या प्रसिद्ध झाल्या आहेत.|Marathi_M|other|10.123521
processed_mr_m_other_01889.wav|नॉ लिंग सू इस्तॉर आपल्या भाषेतील गोष्टी असे त्या पुस्तकाचे नाव आहे|Marathi_M|other|5.400000
processed_mr_m_other_02156.wav|या चित्रपटाचं दिग्दर्शन अनीस बझ्मी करणार आहेत, असंही बोललं जात आहे|Marathi_M|other|4.887437
processed_mr_m_education_01222.wav|आज जी अभ्युदय सहकारी बँक आहे त्याच्या फाऊंडर मेम्बरपैकी ते एक होते|Marathi_M|other|6.313125
processed_mr_m_other_02044.wav|अमीर हम्जा हे इस्लामचे प्रेषित हजरत मुहम्मद पैगंबर यांचे काका होते|Marathi_M|other|5.270562
processed_mr_m_weather_01272.wav|आणि असा एक दिवस येइल की तुम्हा पुरुषांना स्त्रिया पडद्याआड ठेवतील.|Marathi_M|other|4.910646
processed_mr_m_health_00665.wav|सोरायसिस लिव्हरचा एक गंभीर आजार आहे ज्यात पोटात एक द्रव  तयार होतो|Marathi_M|other|5.653688
processed_mr_m_general_00296.wav|रशियन आणि इंग्लिश अशा दोन्ही भाषा स्वतंत्र लेखन करण्याच्या पातळीवर तो जाणत असल्याने त्याने काही रशियन कृतींची इंग्लिश भाषान्तरे केली|Marathi_M|other|9.682354
processed_mr_m_education_02902.wav|पण हिल्सच्या ऐवजी शू स्ट्रेचर्स फॅल्ट्स शूजवर जास्त काम करू शकतात.|Marathi_M|other|7.093333
processed_mr_m_general_01676.wav|ज्या वर्णांचा उच्चार दुस्या वर्णांच्या मदती शिवाय म्हणजेच मुखातील कोणत्याही अवयवाशी स्पर्श न होता केला जातो त्यांना स्वर असे म्हणतात|Marathi_M|other|9.800000
processed_mr_m_education_00744.wav|यासंदर्भात विविध बोर्डांच्या शाळांच्या संस्था प्रमुखांशी चर्चा करण्यात आल्यानंतर संबंधित शाळांनी मराठी विषय शिकवण्यास होकार दिला आहे|Marathi_M|other|9.834667
processed_mr_m_finance_02754.wav|या योजनेंमध्ये अल्पमुदत पीक कर्ज व पुनर्गठीत कर्ज यांचा समावेश आहे|Marathi_M|other|5.282167
processed_mr_m_other_00381.wav|हातात इतक्यावेळ लोकरी ग्लोव्ज घातले होते, त्यावर आता वॉटर प्रुफ ग्लोव्ज घालावे लागले, त्यामुळे हातातला रुमाल पडून गेल्याचं कळलच नाही|Marathi_M|other|9.484979
processed_mr_m_other_02963.wav|मलेशियात हॉटेलमध्ये नोकरीसाठी पाठवणारा एजंट कौस्तुभ पवार आणि धिरज पाटील यांनी तरूणांना वर्कींग विझा न देता त्यांना टुरिस्ट विझा दिला|Marathi_M|other|9.800000
processed_mr_m_education_03154.wav|तर, ओव्हुलेशन चाचणी कशा प्रकारे कार्य करते, आम्ही याचा विचार केला.|Marathi_M|other|5.700125
processed_mr_m_other_02465.wav|या क्रूरकम्र्याला कडक शिक्षा व्हावी, अशी मागणी यानंतर केली जात आहे|Marathi_M|other|4.852604
processed_mr_m_other_01183.wav|रश्मी वहिनींनी किती वर्षे तुमची जबाबदारी घ्यायची असा प्रश्न आदित्य ठाकरेंना अवधूत गुप्तेंनी विचारला असता उपस्थितांनी एकच जल्लोष केला|Marathi_M|other|9.067021
processed_mr_m_agri_03036.wav|ऊस व डाळिंबाची शेती असल्याने हा भाग बिबट्यांचे आश्रयस्थान बनला आहे|Marathi_M|other|5.154458
processed_mr_m_other_00786.wav|मी विधवा आहे, मी मंगळी आहे हे सत्य स्वतः ला  शंभरदा बजावायला लागले|Marathi_M|other|5.955542
processed_mr_m_other_00610.wav|आपण माणूस म्हणून प्रगल्भ असलो की नट म्हणून आपोआपच प्रगल्भ होत जातो|Marathi_M|other|5.600000
processed_mr_m_other_01792.wav|यानंतर रिषभ पंत आणि कुलिन इन्ग्राम काही धावांच्या अंतरावर बाद झाले|Marathi_M|other|5.270562
processed_mr_m_other_02870.wav|पण वास्तवात आदल्या वर्षी मुकेशनं उस पार, चित्रपटात संगीतकार फिरोज निजामीकडे जरा बोलो री हे द्वंद्वंगीत गायलं होतं|Marathi_M|other|9.484979
processed_mr_m_agri_00798.wav|चांगल्या प्रतीचे बियाणे लावून केळीची लागवड झाली. मात्र यावर्षी पाण्याअभावी या केळीच्या बागा उदध्वस्त झाल्या आहेत.|Marathi_M|other|7.998896
processed_mr_m_politics_01411.wav|वेदवाक्याचा भावार्थ सांगून अद्वेतचा सिद्धांत सामान्य जन पर्यंत पोहचून वैश्विक एकात्मतेचा संदेश देणारा संत कोणता ?|Marathi_M|other|10.042250
processed_mr_m_finance_03221.wav|ज्या कम्पन्या ऑनलाइन विमा पॉलीसी विकतात त्या बरेचदा मेडिकल चेकअप व्यवस्थित करत नाहीत व क्लेम देताना टाळाटाळ करतात|Marathi_M|other|8.231104
processed_mr_m_general_03210.wav|त्यांचा शेवटचा चित्रपट म्हणजे एकोणीशे अठ्ठ्याण्णव  साली आलेला अनिल कपूर व जूही चावला या जोडीचा झूठ बोले कौवा काटे|Marathi_M|other|8.405250
processed_mr_m_finance_00759.wav|गावातील व वाड्यावस्त्यावरील समस्या समजून नियोजन व खर्च कशाप्रकारे करायचा आहे  यासाठी कार्यशाळेचे आयोजन केले होते.|Marathi_M|other|9.078625
processed_mr_m_politics_01043.wav|चेहरा दोनतीन वेळा स्वच्छ पाण्याने धुणे व घामट जागा टिश्यू पेपरने पुसून कोरड्या ठेवणे, याकडे लक्ष देणे आवश्यक आहे.|Marathi_M|other|9.043125
processed_mr_m_health_00017.wav|त्यांचे पूर्वज, प्रसिद्ध आयुर्वेद औषधांचे जनक शंभराहून अधिक वर्षांपूर्वी ठाकूरद्वार सोडून चेंबूरला येऊन स्थिरावले|Marathi_M|other|8.916083
processed_mr_m_other_02023.wav|मला कळेना असे का ते मग माझ्या एका ओमानी मित्राने सांगितले कि माझा तोंडावळा जोर्डियन लोकांसारखा आहे, ऐकावे ते नवलच|Marathi_M|other|9.159896
processed_mr_m_finance_02529.wav|मात्र या योजनेत काही त्रुटी निदर्शनास येत असल्याने मनपाने कॅशलेस मेडिकल विमा योजना अंमलात आणण्याचा विचार केला आहे|Marathi_M|other|8.881250
processed_mr_m_weather_00394.wav|ओक्के डन! माझा रेफरन्स फक्त कात्रजच्या घाटात महाराजांनी बैलाच्या शिंगाना बांधलेल्या पलित्यांचा होता. थॅन्क्स बडी.|Marathi_M|other|9.426937
processed_mr_m_other_03352.wav|रेटिना च्या रोगांचे लढाई यात ग्लॉकोमा, रेटिना व्हॅस्क्यूलर इंजेक्शन, मायोपिया आणि अशासारख्या समस्यांचा समावेश आहे|Marathi_M|other|9.200000
processed_mr_m_other_03012.wav|यावेळी आम्हाला मुंढेच हवेत, मुंढे हटणार नाहीत, मुढेंच्या बदलीचे नेमके कारण सांगा अशा उद्घोषणानी परिसर दणाणून गेला|Marathi_M|other|8.637458
processed_mr_m_weather_01031.wav|पृथ्वीवरील बहुतेक ज्वालामुखींच्या तुलनेत लाव्हाचा प्रवाह लांब प्रवाहासाठी प्रवाहित झाला असल्याची वस्तुस्थिती आहे.|Marathi_M|other|8.000000
processed_mr_m_health_00591.wav|आयुष्यात कितीही वेदना सोसावी लागो, त्याचे रूपांतर गाण्यात करण्याचे सामर्थ्य मला दे हेच त्यांचे मागणे असते देवाकडे|Marathi_M|other|7.882792
processed_mr_m_general_00271.wav|नाना पाटेकर दीप्ती नवल यांचा सुर्योदय नावाचा मराठी चित्रपट आहेयात "समदी दुनिया आमची" अशा नावाचं एक सुंदर गाणं आहे|Marathi_M|other|9.554646
processed_mr_m_other_02856.wav|तर नवघर, भाईंदर पुर्व भागातुन भारीपचे सुनिल भगत, रिपब्लीकन सेनेचे उत्तम नाईक आदींसह आंदोलक सावरकर चौकात गोळा झाले|Marathi_M|other|9.902938
processed_mr_m_health_03732.wav|ड्रग कंट्रोलर द्वारा सर्व डॉक्टरांना या सूचना देण्यात आल्या आहेत की त्यांनी रुग्णांना ही औषधे न घेण्याचे सांगावे. |Marathi_M|other|8.091771
processed_mr_m_finance_01708.wav|जीएसटी कायद्याच्या लेखा परीक्षणाच्या व्याख्येत, शासन नोंदीत जुन्या व नव्या कर सल्लागार आणि वकिलांचा समावेश व्हावा|Marathi_M|other|7.569333
processed_mr_m_finance_03086.wav|एकदा का हा करार झाला की सदस्य राष्ट्रांना एकतर निर्यात कर भरावा लागणार नाही आणि जर भरावा लागला तर तो अत्यल्प असेल|Marathi_M|other|8.800000
processed_mr_m_politics_00615.wav|लेप्टोचा प्रादुर्भाव जिल्ह्यात वाढत असून, मालवण तालुक्यातील चाफेखोल गावात लेप्टोचा पॉझिटिव्ह रुग्ण आढळून आला आहे.|Marathi_M|other|9.461750
processed_mr_m_general_02732.wav|या मालिकांमध्ये कुठलेही डावपेच नाहीत, व्हिलन नाही, टेंशन नाही तर फक्त निखळ आनंद देणारे कार्यक्रम जे मनोरंजन देतील |Marathi_M|other|9.000000
processed_mr_m_finance_00222.wav|पॉलिटेक्नीक झाल्यानंतर ज्युनिअर इंजिनिअर म्हणून खाजगी व सरकारी नोकरीची संधी किंवा स्वत:चा व्यवसाय सुरू करता येतो.|Marathi_M|other|8.673438
processed_mr_m_agri_03103.wav|बांबू व प्लास्टिकचा वापर करून बांधलेल्या झोपडयांना हळूहळू लाकडी फळ्यांचा आधार देत या झोपडया उभ्या केल्या जात आहेत|Marathi_M|other|7.952458
processed_mr_m_health_00252.wav|त्यावर डॉ हेलालेंनी इतर डॉक्टरांच्या साहाय्याने ही शस्त्रक्रिया वेगळ्या प्रकारे करण्याचे ठरवले|Marathi_M|other|6.721813
processed_mr_m_weather_02768.wav|सूर्याच्या विरहाने मिटलेल्या कमळांची पद्मवनं हिरवळली, कुमुदवन शुभ्रावली, दिशांची मुखं लालावली.|Marathi_M|other|7.964062
processed_mr_m_weather_00094.wav|मच्छी विकणाऱ्या कोळणी लोकलच्या डब्यात मच्छी विक्री करीत असून मच्छीच्या दुर्गंधीने डब्यातील प्रवाशांना सकाळच्या वेळी त्रास सहन करावा लागत आहे.|Marathi_M|other|9.810063
processed_mr_m_general_02155.wav|स्ट्रास्बॉर्ग घड्याळ स्थानीय वेळ व सूर्य, पृथ्वी कक्षा, चंद्र आणि बुध पासून ग्रह शनी ते दाखवते|Marathi_M|other|8.939312
processed_mr_m_other_00606.wav|महिलांमध्ये स्वतच्या हक्कांची पारंपरिक रूढींना झुगारून देण्याची दबलेली प्रवृत्ती जागृत होत आहे|Marathi_M|other|7.430021
processed_mr_m_finance_02353.wav|त्यामुळे पहिल्या वर्षात व्यवहार शुल्क अर्थात ट्रान्झॅक्शन फी न घेण्याचा निर्णय जाहीर केला आहे.|Marathi_M|other|6.300000
processed_mr_m_finance_03101.wav|या विवाह करणार्‍या जोडप्यांनी शासनाच्या या चांगल्या योजनेचा लाभ घेण्यासाठी समाजाच्या पुढे यावे|Marathi_M|other|7.035271
processed_mr_m_health_01150.wav|रक्ताचा कर्करोग वा तत्सम रोगांमध्ये होणारे बोन मॅरो ट्रान्सप्लांट हे या तत्त्वावर आधारित असतात|Marathi_M|other|7.360354
processed_mr_m_weather_02921.wav|सामान्यांची सीमेवर राहणाऱ्या लोकांचे रक्षण करण्यासाठी यज्ञ करण्याची कल्पना शुद्ध मुर्खपणा आहे.|Marathi_M|other|7.035271
processed_mr_m_politics_00398.wav|आजोबा, वडील यांच्या गेल्या चार पिढ्यांपासून मुक्या जिवावर सय्यद मामूंच्या कुटुंबाचे प्रेम आहे.|Marathi_M|other|7.232646
processed_mr_m_other_00721.wav|ज्या सद्हेतूने दारूबंदी केली जाते ते सद्हेतूतरी किती प्रमाणात साध्य होतात याबद्दल मला शंका आहे|Marathi_M|other|7.964062
processed_mr_m_other_01582.wav|झालेल्या शिक्षेमुळे, अपमानाने, रडत ओरडत आपल्या इतर सनिकांची निर्भर्त्सना करीत ते तुरुंगात गेले|Marathi_M|other|7.081708
processed_mr_m_finance_02192.wav|मोदी सरकारने पाच  वर्षांत वैयक्तिक कर आणि कॉर्पोरेशन कराच्या माध्यमातून प्रचंड महसूल वाढवल आहे|Marathi_M|other|6.756625
processed_mr_m_health_02752.wav|याचा उपयोग कॅन्सर, पॅरालिसिस अर्धांगवायू, त्वचारोग आदी रुग्णांचे आजार बरे होण्यासाठी केला जातो|Marathi_M|other|8.370417
processed_mr_m_health_01730.wav|अंडी उबविणे, पिल्लांना खाऊ घालणे, स्वच्छता ठेवणे, देखरेख करणे आदी सर्व कामे नरमादी मिळून करतात|Marathi_M|other|7.743479
processed_mr_m_other_00883.wav|निरीक्षकांच्या मते मात्र ही केंद्रं म्हणजे हिटलरच्या काळातल्या कॉन्सन्ट्रेशन कॅम्प सारखीच आहेत|Marathi_M|other|6.756625
processed_mr_m_agri_02810.wav|याशिवाय सूक्ष्म मूलद्रव्ये, विद्राव्य खते, जैविक खते, सेंद्रिय खते महत्त्वाच्या भूमिका बजावतात|Marathi_M|other|8.219500
processed_mr_m_weather_02095.wav|तिची माझी साथ फक्त एकदीड तासाची, पण अजून त्या सत्तरीतील कृश कोच्चुरोसाची आठवण मनातून जात नाही.|Marathi_M|other|7.894417
processed_mr_m_other_01259.wav|नाव जरी सात्विक असले तरी स्वभावाने अगदी विरुद्ध असलेला कुलकर्ण्यांचा हा कार्टा पुरता अवली होता|Marathi_M|other|7.430021
processed_mr_m_finance_02235.wav|साईभक्तांनी श्री साईचरणी अर्पण केलेले धन हावरे यांनी कोणाला विचारून शासनाला कर्ज म्हणून दिले ?|Marathi_M|other|6.900000
processed_mr_m_politics_01859.wav|येथील अशोक छापरवाल यांचा तारदाळ येथील रेल्वे फाटक जवळ निर्घुण खुन झाल्याची घटना उघडकीस आली आहे|Marathi_M|other|8.265937
processed_mr_m_weather_00477.wav|शीतयुद्धाची सुरुवात होऊन संपूर्ण जग दोस्तराष्ट्रे विरुद्ध अक्षराष्ट्रे यांत विभागले गेले होते.|Marathi_M|other|7.476458
processed_mr_m_politics_01708.wav|दुग्धोत्पादन क्षमतेच्या देवणी, लाल कंधारी, गवळाऊ व डांगी या गायींचे गट वाटप करण्यात येणार आहेत|Marathi_M|other|8.010521
processed_mr_m_politics_02982.wav|यात प्रश्नातील मूलभूत संकल्पनांना सूक्ष्मातिसूक्ष्म प्रतलावर ठेवून आपल्याला मांडणे आवश्यक असते|Marathi_M|other|7.592812
processed_mr_m_other_01466.wav|आम्ही त्यांचा द्वेष न करता त्यांना शुभेच्छा देते, अशा शद्बात पक्षाच्या गळतीवर प्रतिक्रिया दिली|Marathi_M|other|6.628917
processed_mr_m_health_01521.wav|जर का तुम्हांला मधुमेह किंवा इतर कोणताही आजार किंवा समस्या असल्यास कृपया डॉक्टरांचा सल्ला घ्या|Marathi_M|other|6.791458
processed_mr_m_weather_02384.wav|बाप्प्पाचं स्वागत जेवढया आनंदात केलं, त्याच उत्साहात बाप्पाला निरोप द्यायचीही तयारी केली जाते.|Marathi_M|other|6.257396
processed_mr_m_other_02589.wav|सानियाच्या ताटात मटणाचेच तुकडे वाढून शोएबला मरतुकडा म्हणण्यामागे ब्राम्हणी मर्दानगीचा विजय झाल्याचं तर्कट शास्त्रदेखील आहे|Marathi_M|other|8.900000
processed_mr_m_finance_00732.wav|ज्या उत्पन्न गटातील घरांसाठी अर्जदार इच्छूक आहे त्या घराची किंमत, मासिक उत्पन्न पडताळत  अर्जदाराने उत्पन्नाचा रकाना भरावा.|Marathi_M|other|9.020583
processed_mr_m_politics_01697.wav|त्यामुळे कुठल्याही क्षणी आपण मुख्यमंत्री कार्यालयात आत्मदहन करू असा इशारा अश्विनी बिद्रेंचे वडील जयकुमार बिद्रे यांनी दिला|Marathi_M|other|9.810063
processed_mr_m_finance_02436.wav|तसेच ग्रॅच्युईटीची मर्यादा पंचवीस  टक्के तर महागाई भत्ता पन्नास  टक्के वाढवण्याची आयोगाने केलेली शिफारस सरकारने मान्य केली|Marathi_M|other|9.300000
processed_mr_m_general_02028.wav|आपलं सौर बॅटरी तंत्रज्ञान किती प्रगत आहे आणि आपण अवकाश तंत्रज्ञानात किती मोठी मजल मारली आहे याचा पुरावा म्हणजे अपॉर्चुनिटी|Marathi_M|other|9.334042
processed_mr_m_education_00877.wav|दरम्यान, वर्षा बंगल्यावर अजित पवार आणि भाजप नेत्यांमध्ये काही महत्वांच्या विषयावर चर्चा झाल्याची माहिती सुत्रांनी दिली आहे|Marathi_M|other|9.664000
processed_mr_m_finance_00961.wav|स्वत:  अर्थतज्ज्ञ असलेल्या रुसफ यांनी महागाई दरावर नियंत्रण म्हणून वस्तूंच्या किमतींवर सक्तीने नियंत्रणाचे धोरण स्वीकारले.|Marathi_M|other|9.519813
processed_mr_m_other_04103.wav|एक्सरे बॅगेज मशीनद्वारे प्रवाशांच्या हातातील बॅग तपासली जाते तर मोठया लगेज बॅग्ज् एक्सरे रजिस्टर मशीनद्वारे तपासल्या जातात|Marathi_M|other|8.300000
processed_mr_m_politics_02992.wav|आमदार रवी नाईक यांनी डॉ प्रमोद सावंत यांना फोंडयाच्या विकासासाठी तत्परतेने काम करण्यासाठी आपल्या मिष्किल शैलीत विनंती केली|Marathi_M|other|9.519813
processed_mr_m_health_02379.wav|या वेदना छाती, दोन्ही हात आणि खांदे, मान, जबडा, हाताच्या बोटांपर्यंत पसरतात|Marathi_M|other|7.290687
processed_mr_m_other_03922.wav|एकेकाळी तूफान क्रेझ असलेल सोशल नेटवर्किंग माध्यम ऑर्कूट आजपासून बंद होत आहे|Marathi_M|other|6.222583
processed_mr_m_politics_01173.wav|यावर आता निती आयोगाचे उपाध्यक्ष अरविंद पनगढ़िया यांनी देखील वक्तव्य केलं आहे|Marathi_M|other|6.849521
processed_mr_m_finance_02184.wav|शेअर्स आणि म्युच्युअल फंडावरील एक  एप्रिल दोन हजार वीस  नंतर मिळालेला लाभांश करदात्याच्या इतर उत्पन्न या उत्पन्नाच्या स्रोतात करपात्र म्हणून गणला जाईल|Marathi_M|other|9.856500
processed_mr_m_other_01517.wav|जव्हार मार्ग पुर्ण जंगलाचा आहे म्हणुन बाहेरचे खायला प्यायला काही मिळ्त नाही|Marathi_M|other|6.000000
processed_mr_m_other_03167.wav|अरमान मलिकच्या सुरेल आवाजामुळे त्या गाण्याला एक वेगळाच रोमॅण्टिक टच मिळालाय|Marathi_M|other|5.525979
processed_mr_m_agri_00382.wav|त्यामुळे हे उष्ण पाणी पेरू व इक्वेडोरच्या आजूबाजूच्या परिसरात जमा होऊ लागतं|Marathi_M|other|7.464833
processed_mr_m_health_02401.wav|याची लक्षणे विशेष म्हणजे लहान मुलांमध्ये मुख्यत्वे सौम्य स्वरूपाचा ताप येतो|Marathi_M|other|5.943937
processed_mr_m_education_00741.wav|या विषयावर दोघांची काय स्वातंत्र्ये आहेत यावर पूर्वी काही चर्चा झाली नव्हती|Marathi_M|other|6.197333
processed_mr_m_other_01249.wav|हा सर्विस टॅक्स त्या गोष्टींवर लावला जातो जो ग्राहकांना बँकेकडून मोफत मिळते|Marathi_M|other|5.293771
processed_mr_m_health_00537.wav|एक ग्रॅमचा एक लक्षांश भाग पारा जर शरीरात गेला तर आपला मेंदू निकामी होऊ शकतो|Marathi_M|other|6.965604
processed_mr_m_agri_01947.wav|जिकडे तिकडे पावसाचे पाणी भरलेले, तुंबलेल्या पाण्यात मुंबईकर दोन दिवस आंबले. |Marathi_M|other|5.177667
processed_mr_m_agri_02793.wav|रत्नागिरी जिल्हयात साग, सुरू, चाफा, आंबा, बांबू आदी रोपे लावण्यात आलेली आहे|Marathi_M|other|7.100000
processed_mr_m_health_00645.wav|विराटच्या या कृतीला स्मिथने पत्रकार परिषदेत मेंदू निष्प्रभ होणे असे संबोधले|Marathi_M|other|6.036812
processed_mr_m_other_01438.wav|जेव्हा क्रोनिएला मॅच फिक्संगमध्ये पकडले गेले तेव्हा माझा  यावर विश्वास बसला|Marathi_M|other|5.851063
processed_mr_m_other_00667.wav|वाजणारे फोन, येणारे ईमेल्स, मेसेज आणि गप्पिष्ट सहकारी हे सर्व तुमच्या कामामध्ये येणारे बाह्य अडथळे आहेत|Marathi_M|other|9.800000
processed_mr_m_finance_03075.wav|तुम्हांला स्टेट बँकेकडून ईएमव्ही चीप असलेले डेबिट कार्ड मिळेल, त्यासाठी कोणताही पैसा द्यावा लागणार नाही|Marathi_M|other|7.400000
processed_mr_m_other_00658.wav|जनार्दन रेड्डींना ताब्यात घेण्यासाठी बेंगळूर, बळ्ळारी व इतर ठिकाणी सीसीबी पोलिसांनी धाडी टाकल्या होत्या|Marathi_M|other|7.500000
processed_mr_m_agri_00078.wav|कडेगाव तालुक्यामध्ये एका बाजूला दुथडी भरून पाणी वाहत असताना काही भागात तीव्र पाणी टंचाई जाणवू लागली आहे |Marathi_M|other|9.008979
processed_mr_m_finance_00630.wav|सर्वसामन्यांच्या आपुलकीची बँक व सहकारात पत निर्माण करणारी, भैरवनाथ पतसंस्था असल्याचे त्यांनी नमूद केले.|Marathi_M|other|8.300771
processed_mr_m_weather_01430.wav|हवे असल्यास, पार्क प्राचीन इजिप्तच्या पिरामिड आणि स्फिंक्स, जिअसचे मंदिर, पूर्व हाऊस इत्यादि पाहू शकते.|Marathi_M|other|8.000000
processed_mr_m_weather_00598.wav|कार्ड पेमेन्टला चालना देण्यासाठी संपूर्ण देशात ऐक्सॅप्टॅस इफ्रास्ट्रक्चर सुविधा चालू केल्या जाणार आहेत.|Marathi_M|other|7.615771
processed_mr_m_health_03329.wav|बर्‍याच मुलांना पोटाच्या विकाराच्या तक्रारी असतात, त्यावर औषधं असतात, पण अशा औषधांनी ऑटिझम बरा होत नाही|Marathi_M|other|7.940854
processed_mr_m_general_00216.wav|संगीत साथीदार क्रीडा स्पर्धांचे प्रदान होते जे वाद्यवृंद, प्रौढ संगीतकार पुनर्स्थित शहरात किल्ला निसटला |Marathi_M|other|8.347208
processed_mr_m_politics_02841.wav|अशा अनेक उपयुक्त टिप्स कॉर्पोरेट ट्रेनर तरन्नुम डोब्रियाल यांनी आपल्या प्रशिक्षणात समाविष्ट केल्या आहेत|Marathi_M|other|7.592542
processed_mr_m_finance_02388.wav|वनपट्टे धारकांना व ज्यांचे वन दावे प्रलंबित आहेत अशा सर्व शेतकर्‍यांना दुष्काळाची मदत व पिक कर्ज मिळावे|Marathi_M|other|7.700000
processed_mr_m_education_01819.wav|स्वीडनची आघाडीची मोटार वाहन उत्पादक कंपनी व्हॉल्वोने यावर आधारीत तंत्रज्ञानाची चाचणी घेणे सुरु केले आहे|Marathi_M|other|8.800000
processed_mr_m_weather_01572.wav|आता मिठ्ठूच्या आत्म्याच्या शांतीसाठी विधिपूर्वक श्राद्धकर्म करण्याचा विचार मनोज यांनी बोलून दाखवला आहे. |Marathi_M|other|8.231104
processed_mr_m_politics_01356.wav|हा स्क्रीन प्युअरडिस्प्ले तंत्रज्ञानाने युक्त असून यावर कॉर्नींग गोरीला ग्लासचे संरक्षण आवरण दिलेले आहे|Marathi_M|other|7.488062
processed_mr_m_finance_02687.wav|बार्शी शहरातील सर्व बँका, पतसंस्था यांच्याकडे जमा झालेल्या नोटा स्टेट बँक ऑफ इंडिया शाखेत जमा होत असतात|Marathi_M|other|8.080167
processed_mr_m_other_01664.wav|स्थंभाच्या प्रत्येक बाजूला अधिकाऱ्याची माहिती कोरली आहे तर स्मारकाच्या टोकाशी एल लॅम्प बसवण्यात आला आहे|Marathi_M|other|7.697042
processed_mr_m_politics_00754.wav|रशियाने स्पुटनिक पाठवून इतिहास घडविला तर अमेरिकेने प्रत्यक्ष मानवाला चंद्रावर उतरवून नवा इतिहास घडविला.|Marathi_M|other|9.171500
processed_mr_m_weather_03042.wav|कन्सास, मिसौरी, डल्लास, टोपेका आणि विचिता, ओक्लाहोमा शहर व टुल्सा या शहरांनाही धोक्याचा इशारा दिला आहे.|Marathi_M|other|10.146750
processed_mr_m_education_02833.wav|पण या सर्वांत अम्ब्रिजची भूमिका वठविणाऱ्या इमे़ल्डा स्टॉनटन यांनी खऱ्या अर्थाने अभिनयात बाजी मारली आहे.|Marathi_M|other|8.927708
processed_mr_m_general_00203.wav|पण त्या द्वेष वा धोक्याची तीव्रता किंचीत कमी झाली, तरी आपसातले वैर उफाळून बाहेर यायला वेळ लागत नाही ना?|Marathi_M|other|7.546104
processed_mr_m_finance_01322.wav|मात्र वार्षिक अहवालात लाखो रुपयांचा खर्च बिनादिक्कत दाखवून ती अतिरिक्त रक्कम प्रशासन फुकटात स्वाहा करते|Marathi_M|other|7.900000
processed_mr_m_agri_02765.wav|तसेच आंबा, किवी यासारखी फळेही फ्रिजमध्ये ठेवू नयेत कारण ती पिकण्याची क्रिया मंदावते व त्यांची चव बदलते. |Marathi_M|other|8.700000
processed_mr_m_general_01851.wav|सोनी सिक्स, जे फुटबॉल वर्ल्डकपचे प्रसारण करत असल्याने तो ही क्रिकेट मॅचचे प्रसारण करण्यास इच्छूक नाहीये|Marathi_M|other|6.400000
processed_mr_m_politics_01673.wav|हेले जेन्सन ही न्यूझीलंडची महिला क्रिकेटपटू आहे तर निकोला हॅन्कॉक ही ऑस्ट्रेलियाची महिला क्रिकेटपटू आहे|Marathi_M|other|7.859583
processed_mr_m_politics_02030.wav|यंदा नाशिक जिल्ह्यात झालेल्या धुवाधार पावसामुळे चणकापूर, हरणबारी, पुनद, ठेंगोडा ही धरणे ओव्हर फ्लो झाली|Marathi_M|other|9.032187
processed_mr_m_other_01492.wav|असा प्रश्न करतानाच या व्यक्तीमुळे जिल्ह्यच्या विकासासाठी चाळीस  कोटी रुपये कमी मिळाले, हेही स्पष्ट केले|Marathi_M|other|7.580938
processed_mr_m_finance_00804.wav|वाढती महागाई हा गोरगरीब जनतेवर लादलेला आणि न चुकविता येणारा कर असतो असे अर्थशास्त्र व अर्थतज्ञ सांगतात.|Marathi_M|other|7.871187
processed_mr_m_general_00409.wav|तसेच गुन्ह्याचा पुरेपूर अभ्यास न करता त्याची योग्य ती शहानिशा न करता त्या गुन्ह्याशी संबंध नसलेल्या व्यक्तीवर हकनाक संशय घेतला जातो|Marathi_M|other|9.589458
processed_mr_m_general_00686.wav|याचे पडसाद पिंपरी येथील अखिल भारतीय मराठी साहित्य संमेलनात उमटणार असल्याचे बोलले जात असताना कोणत्याही विघ्नाविना हे संमेलन पार पडले|Marathi_M|other|10.000000
processed_mr_m_other_00119.wav|सागर रवींद्र खरात, हंसराज रवींद्र खरात, रवींद्र उर्फ हंप्या बाबुराव खरात, सुनील बाबुराव खरात आणि मोहित गजरे यांचा मृतांत समावेश आहे|Marathi_M|other|10.077083
processed_mr_m_education_03156.wav|राष्ट्र्रकुल स्पर्धेत मनिकाने सहभाग घेतलेल्या चारही प्रकारांत पदकांची कमाई केली आहे.|Marathi_M|other|6.872729
processed_mr_m_agri_02281.wav|आजूबाजूला ऊस व डाळिंबीची शेती असल्याने हा भाग बिबट्यांचे हक्काचे आश्रयस्थान बनला आहे|Marathi_M|other|6.385104
processed_mr_m_education_00795.wav|दरम्यान, हा सर्व प्रकार शेतीच्या वादातून झाल्याचा दावा टेम्भूर्णी पोलिसांनी केला आहे|Marathi_M|other|6.677333
processed_mr_m_other_00897.wav|पतीच्या बदलीच्या ठिकाणी त्यांनी आज्जेसासू व आज्जेसासरे यांना आपल्या सोबतच ठेवले होते|Marathi_M|other|6.489604
processed_mr_m_agri_02606.wav|प्रति हेक्टरी पाचशे  किलो ताजे शेण, शंभर  किलो शेंगदाणा पेंड व पंचवीस  किलो सिंगल सुपर फॉस्फेट खत म्हणून वापरतात|Marathi_M|other|8.811604
processed_mr_m_other_01695.wav|लेखाचं शीर्षक वाचून वेगवेगळ्या धर्मांमध्ये विश्वोत्पत्तीच्या काय संकल्पना आहेत त्याची माहिती असेल असं वाटलं होतं|Marathi_M|other|8.242708
processed_mr_m_agri_00373.wav|दुबार कापणी चांगली येण्यासाठी या पिकाची लागवड ओक्टोंबर ते नोव्हेंबर या दरम्यान करावी|Marathi_M|other|8.370417
processed_mr_m_education_00608.wav|कॉन्स्टेबल महेंद्रसिंह जीवनसिंग आणि हेड कॉन्स्टेबल अरुण दळे अशी या दोघांची नावे आहेत|Marathi_M|other|7.584000
processed_mr_m_weather_00293.wav|दौंड ते सोलापूर सेक्शनमध्ये येणाऱ्या दौंड, कुर्डूवाडी, माढा, मोहोळ आणि सोलापूर स्थानकांची पाहणी करण्यात आली आहे.|Marathi_M|other|8.660667
processed_mr_m_weather_00160.wav|"मध्यरात्रीचा सूर्य' हा दोन्ही ध्रुवीय प्रदेशांत आर्क्टिक आणि अंटार्क्टिक वृत्तांच्या पलीकडं दिसणारा एक विलक्षण सुंदर नैसर्गिक आविष्कार आहे.|Marathi_M|other|10.193188
processed_mr_m_finance_01549.wav|तसेच लिजवर दिलेल्या गाळयांचे भाडे वाढ करून महसूल वाढविण्याची तरतूद कायद्यात नाही का?|Marathi_M|other|7.100000
processed_mr_m_general_01216.wav|पब्जीच्या आहारी गेलेले मुलं हा खेळ न खेळता राहू शकत नाही |Marathi_M|other|5.100000
processed_mr_m_health_03304.wav|तसेच मधुमेह हा हृदय रोग, किडनीचे आजार, अंधत्व यांसारख्या अनेक आजारांचे कारण बनू शकतो|Marathi_M|other|7.813146
processed_mr_m_health_01310.wav|सहसा ही लक्षणे गर्भधारणा नंतर चौथ्या आठवड्यात सुरू होतात |Marathi_M|other|3.947021
processed_mr_m_health_00237.wav|पण अशा लीव्हर ट्रांसप्लांट सर्जरी आता सहजशक्य असल्या तरी त्या यशस्वी होण्याचं प्रमाण कमी असल्याचं डॉक्टर सांगतात|Marathi_M|other|8.254312
processed_mr_m_health_00982.wav|पण डॉक्टरांनी अथक प्रयत्नांनी शस्त्रक्रिया करून कवळी काढली आणि गणी यांना जीवदान दिलं|Marathi_M|other|6.710187
processed_mr_m_other_02502.wav|या वेब सिरीजला काही महिन्यातच दोन  लाखांपेक्षा जास्त नेटीझन्सने सब्स्क्राईब केलं आहे|Marathi_M|other|7.244250
processed_mr_m_agri_02145.wav|हिवाळ्यात वनस्पतींची मुळे ताठर बनतात, परिणामी उपलब्ध असूनही मुळे पाणी शोषू शकत नाहीत|Marathi_M|other|6.652146
processed_mr_m_education_02680.wav|तसेच पेप्टाइड संयुगे ऑपरेशन हे जीव संरक्षक आणि अनुकूल प्रतिक्रिया योगदान मानले जाते.|Marathi_M|other|8.521354
processed_mr_m_general_00366.wav|सुपर संडेमध्ये दिल्ली कॅपिटल्स वर्सेस बंगळुरु आणि कोलकाता वर्सेस राजस्थान आमने सामने|Marathi_M|other|6.700000
processed_mr_m_weather_01039.wav|पण या कामाच्या सतराशे  कोटींच्या निविदांमध्ये तब्ब्ल पाचशे  कोटी रुपयांचा घोटाळा झाल्याचा आरोप विरोधकांनी केलाय.|Marathi_M|other|8.265937
processed_mr_m_agri_03140.wav|रब्बी आणि खरीप या दोन्ही हंगामात चांगले पिक आल्याने शेतकर्‍यांच्या कष्टाला फळ मिळाले|Marathi_M|other|6.361896
processed_mr_m_general_02585.wav|तसेच काहीच महिन्यांपूर्वी चंद्रपूर जवळच श्रीनिवास नावाचा राजबिंडा वाघ इलेक्ट्रिक फेन्सिंगचा शॉक लागून जळून मेला. |Marathi_M|other|8.962521
processed_mr_m_health_01804.wav|या प्रयोगात सामील झालेल्या मधुमेह असलेल्या सातशे त्रेपन्न  जणांच्या दैनंदिन आहाराच्या तपशिलाची नोंद ठेवण्यात आली|Marathi_M|other|7.871187
processed_mr_m_health_02224.wav|समाजात असे काही लोक असतात, जे निष्क्रिय आयुष्य जगतात आणि वर आपण सुरक्षित व धडधाकट राहिलो म्हणून पाठ थोपटून घेतात|Marathi_M|other|8.289146
processed_mr_m_other_01291.wav|त्यानंतर, त्याची पुनर्जोडणी करून रेल्वेचा मेगाब्लॉक घेऊन हा गर्डर बसवण्यात येणार आहे|Marathi_M|other|6.489604
processed_mr_m_general_00313.wav|एक माणूस किंवा एक ट्रिप ते चांगले संताप बंड नाही कुठेही न निष्पाप प्रणयाचा खेळ खेळणे|Marathi_M|other|7.100000
processed_mr_m_health_00838.wav|त्यांचा तो अवतार पाहताच डॉक्टर कुलकर्णी प्रतिक्षिप्त क्रियेने चार पावले मागे सरकल्या|Marathi_M|other|6.814687
processed_mr_m_finance_02665.wav|कार्यशाळेत प्रधानमंत्री जनधन योजना, विमा सुरक्षा योजना, जीवनज्योती योजना, अटल पेन्शन योजनांची माहिती देण्यात आली|Marathi_M|other|8.625833
processed_mr_m_finance_01949.wav|पण नंतर शेती करण्यासाठी प्रत्येक वर्षी कर्ज काढले  आणि कर्जाचे हप्ते वेळेत फेडत नेले|Marathi_M|other|6.083250
processed_mr_m_politics_03087.wav|उदय बोडस यांनी तो व्हिडीओ कोकण रेल्वे क्षेत्रीय प्रबंधक उपेंद्र शेंड्ये यांना पाठवला|Marathi_M|other|6.814687
processed_mr_m_agri_02058.wav|ही कॉफी थंडीमध्ये हॉट कॉफी म्हणून करता येते व गरमीमध्ये कोल्ड कॉफी म्हणून करता येते. |Marathi_M|other|5.900000
processed_mr_m_weather_00660.wav|ज्योतिषाचे ग्रह फिरले, व्याजासह तीन  लाख द्यावे लागणार, रत्ने घालूनही भाग्योदय नाही.|Marathi_M|other|7.093333
processed_mr_m_health_03047.wav| नियमित इलायचीचे सेवन केल्यास अस्थमा, खोकला, ताप आणि फुप्फुसाशी निगडित आजार दूर होतात|Marathi_M|other|7.476458
processed_mr_m_health_02377.wav|तपासणी केल्यानंतर ही औषधे बाजारात विक्रीसाठी उपलब्ध झाली, तर त्यातून पुढील धोका टळतो|Marathi_M|other|6.617312
processed_mr_m_agri_03055.wav|बारामती तालुक्यातील सोमेश्वर सहकारी साखर कारखान्याने ठिबक सिंचन या पद्धतीने ऊसशेतीला पाणी देण्याचा उपक्रम राबवला|Marathi_M|other|8.776771
processed_mr_m_general_01507.wav|जवळच बालमोहन ही मराठी माध्यमाची सुप्रसिद्ध शाळा असूनही, त्यांनी मुलींना बॉम्बे स्कॉटीश या इंग्रजी माध्यमाच्या शाळेत घातले|Marathi_M|other|8.265937
processed_mr_m_other_00404.wav|आपल्याला दिलेले काम छोटया छोटया कप्प्यांमध्ये विभागून आपण ते कसे करणार, हे वरिष्ठांना सांगण्याची जबाबदारी कनिष्ठांवर असते|Marathi_M|other|9.400000
processed_mr_m_agri_02038.wav|कपाशी किंवा हरभ्याच्या शेतात तुरळक ठिकाणी दोनतीन दिवसांच्या अंतराने सकाळी लवकर पक्ष्यांना दिसेल एवढ्या उंचीवर भात ठेवावा. |Marathi_M|other|9.078625
processed_mr_m_general_01399.wav|चांगल्या विचारांचे प्रक्षेपण करणारी प्रार्थना श्रेष्ठ समजली पाहिजे, पण ती मनापासून एकरूप होऊन समर्पित भावनेने करावयास हवी|Marathi_M|other|8.800000
processed_mr_m_general_01243.wav|नवीन शोधलेला बाह्यग्रह शनी व गुरूच्या मधल्या वस्तुमानाचा असून तो सूर्याच्या निम्मे वस्तुमान असलेल्या ताऱ्याभोवती फिरत आहे|Marathi_M|other|8.600000
processed_mr_m_education_01363.wav|एवढेच काय तर अर्थशास्त्रात नोबेल पारितोषिक मिळविलेले अभिजीत बॅनर्जी यांच्या सारख्यांनाही लेफ्टिस्ट म्हणून हिणविले जात आहे|Marathi_M|other|9.368875
processed_mr_m_general_00605.wav|जखमींत चाळीस  वर्षीय दिलीप वाघ व त्यांचा बारा  वर्षांचा शुभम मुलगा असा दोघांचा समावेश असून दोघांनाही फ्रॅक्चर्स झाली आहेत|Marathi_M|other|9.334042
processed_mr_m_other_00590.wav|कर्जाच्या हफ्त्यांची परतफेड करू शकले नसल्यामुळे बँकेने मुंडे यांच्या फ्लॅटवर जप्ती आणल्याने राजकीय चर्चेंना उधाण आलं होतं|Marathi_M|other|8.916083
processed_mr_m_finance_02551.wav|त्यानुसार नांदेडचे जिल्हाधिकारी अरुण डोंगरे यांनी महसूल यंत्रणेसह, श्री जाधव व संबंधित बँक अधिकारी यांच्याशी समन्वय साधला|Marathi_M|other|9.500000
processed_mr_m_politics_00933.wav|दिल्लीच्या प्रभारी मुख्य सचिव पदी आसामच्या असलेल्या शकुंतला गॅम्लिन यांची नायब राज्यपाल नजिब जंग यांनी नियुक्ती केली होती|Marathi_M|other|10.077083
processed_mr_m_agri_00288.wav|अशा रेशीम वस्त्रांची देखभाल करणं जिकिरीचे असले तरी त्याची व्यवस्थित देखभाल केल्यास त्याची अभिजातता आणि सौंदर्य राखता येईल|Marathi_M|other|9.496583
processed_mr_m_general_01929.wav|नव्या दमाच्या तरुणाईला थिरकायला लावणाया मराठी व हिंदी गीतांमुळे मर्कंटाईल सेवा संघ आयोजित स्वरसंध्या ही मैफल स्मरणीय ठरली|Marathi_M|other|9.577854
processed_mr_m_weather_04014.wav|नगर तालुक्यातील चास शिवारात रविवारी रात्री साडेदहा वाजण्याच्या सुमारास ही दुर्घटना घ़डली आहे.|Marathi_M|other|7.000438
processed_mr_m_finance_02033.wav|या श्रेणीतल्या बँकांची आर्थिक स्थिती जोपर्यंत सुधारत नाही तोपर्यंत बँक नवं कर्ज देऊ शकत नाही. |Marathi_M|other|6.745021
processed_mr_m_other_02670.wav|अंतराला अनामिक ओढ, विरहाला सुखाची किनार, कल्पनांना अकल्पित झळाळी आणि शब्दांना आगळा डौल मिळाला|Marathi_M|other|8.660667
processed_mr_m_other_02671.wav|द बरीड जायंट काझुओ इशीगुरो, द शेपर्ड्स क्राऊन टेरी प्रॅटचेट ही पुस्तकेही अनेकांनी निवडली आहेत|Marathi_M|other|7.998896
processed_mr_m_health_03435.wav|दोन तासांनी गॅस कटर घेऊन लोक आले, परंतु तोपर्यंत उपचार मिळाले नसते तर जखमीने प्राण सोडला असता|Marathi_M|other|7.200000
processed_mr_m_other_01662.wav|किंवा एखादि प्रेमळ आई आपल्या तान्हुल्याची वाट पाहतांना तिच्या डोळ्यात जसे मृदु कोमल भाव असतात|Marathi_M|other|7.012062
processed_mr_m_health_01373.wav|मोदकाच्या सेवनाने शरीरातील विष तत्वे बाहेर टाकली जातात आणि बद्धकोष्ठ असल्यास त्यात आराम मिळतो|Marathi_M|other|6.826292
processed_mr_m_agri_02743.wav|आंतरपीक म्हणून काही शेतकयांनी ऊस व नारळाच्या बागायतीत मिरची, वांगी व भेंडीची लागवड केलेली आहे|Marathi_M|other|7.700000
processed_mr_m_agri_00670.wav|शेतजमिनी  मुख्यत्वे गावाबाहेर असत आणि त्यात मका, स्कॉश, बटाटे, कापूस या सारखी पिके घेतली जात.|Marathi_M|other|7.859583
processed_mr_m_health_01147.wav|लोकांची पौष्टिक अन्नाची गरज जर भागली तर त्यांना निम्मे आजार होणारच नाहीत हे डॉक्टरांना जाणवले|Marathi_M|other|7.251563
processed_mr_m_general_00554.wav|त्या दिवशी अमेरिकेने स्नोडेनवर औपचारिक आरोपपत्र दाखल केले व त्याचा पासपोर्ट निर्माल्यवत ठरवला|Marathi_M|other|7.500000
processed_mr_m_finance_02010.wav|मात्र वाढीव खर्च मंजूर करवून घेण्यासाठी दाखवलेल्या तत्परतेने अनेकांच्या भुवया उंचावल्या आहेत. |Marathi_M|other|6.700000
processed_mr_m_agri_00559.wav|नागपूर येथे रस्त्यावर फेकलेले कागद गोळा करून त्यावर पुनर्प्रक्रिया करून कागद तयार केले जातात.|Marathi_M|other|6.954000
processed_mr_m_general_02510.wav|विजय बोरसे हे एक सेवानिवृत्त शिक्षक असून स्लम सॉकर या स्वयंसेवी संस्थेची त्यांनी स्थापना केली|Marathi_M|other|7.755083
processed_mr_m_politics_00800.wav|ती साध्या, सामान्य माणसांच्या सत्शील कृत्यांवर आणि ज्ञानवंतांच्या सशक्त विचारांवर तरलेली आहे.|Marathi_M|other|8.254312
processed_mr_m_health_00925.wav|आरोग्यदायी आणि मुलायम त्वचा व्हावी असे वाटत असेल तर गाईचे थोडेसे तूप घेऊन ते बेंबीजवळ लावायचे|Marathi_M|other|7.244250
processed_mr_m_finance_01675.wav|साडेसतरा टक्के प्रवासी कर रद्द करावा अशी मागणी करणारं पत्र राज यांनी मुख्यमंत्र्यांना पाठवलंय|Marathi_M|other|7.070104
processed_mr_m_other_01395.wav|गेल्या कित्येक वर्षांनंतर प्रथमच पश्तूनी लोक एवढया मोठया संख्येने रस्त्यावर उतरल्याचे सांगतात|Marathi_M|other|7.046875
processed_mr_m_agri_00296.wav|हर्णै येथील खेम धरणाला लागलेल्या पाणी गळतीने पाण्याचा विसर्ग होऊन लाखो लिटर पाणी वाया जात आहे|Marathi_M|other|7.569333
processed_mr_m_health_00888.wav|शिंगास  तैलरंग लावल्यामुळे त्यातील विषारी घटक शिंगात शोषले जाऊन शिंगात जळजळ होऊन कर्करोग होतो|Marathi_M|other|7.337125
processed_mr_m_finance_02014.wav|शासनाने शाळांना अनुदान न दिल्यास नाईलाजाने नक्षली होवू, शिक्षकांनी निर्वाणीचा इशारा दिला आहे. |Marathi_M|other|7.023667
processed_mr_m_health_02921.wav|होमिओपॅथी उपचार घेताना आहारात तीव्र गंध असलेले पदार्थ टाळणं श्रेयस्कर असल्याचं सांगितलं जायचं|Marathi_M|other|7.488062
processed_mr_m_other_01680.wav|त्यानंतर हॉटेल परिसरात फेरफटका मारून, रात्रीचे जेवण करून, चमचमते व्हॅन्कुव्हर पाहून झोपी गेलो|Marathi_M|other|7.200000
processed_mr_m_other_00900.wav|त्यांना हायसे वाटून ते इंद्रसेन महाराजांच्या फिस्सकन  हसण्याला फिस्सकन हसत प्रतिसाद देते झाले|Marathi_M|other|8.382021
processed_mr_m_weather_04240.wav|लक्ष्मींची आराधना अन लज्जतदार जेवणाच्या संगतीने दीपोत्सव व लक्ष्मीपूजन धुळेकरांनी साजरा केला.|Marathi_M|other|8.010521
processed_mr_m_education_03147.wav|मृदुलाजी यांनी पंकज यांना सांगितले होते की मी रात्री आठ वाजता होस्टेलच्या फोनवर फोन करत जाईन.|Marathi_M|other|7.766708
processed_mr_m_agri_00767.wav|डोश्याचे पीठ तव्याला चिकटू नये यासाठी वांगे किंवा कांद्याचा तुकडा तेलात बुडवून तव्यावर फिरवा.|Marathi_M|other|6.954000
processed_mr_m_other_00387.wav|इथे तुम्ही स्नॉर्कलिंग, सर्फिंग, जेट स्कीइंग, राफ्टिंग सारखे अॅडवेंचर स्पोर्टस देखील करू शकता|Marathi_M|other|8.939312
processed_mr_m_finance_01877.wav|असं तगडं भांडवल असल्यामुळे या कंपन्या हातचं न राखता खर्च करायच्या|Marathi_M|other|5.282167
processed_mr_m_agri_02444.wav|औषधी वनस्पती, सेंद्रीय पिक, खते वापरून उत्पादनात वाढ अशा विविध शेती पुरक स्टॉलवर शेतकयांनी भेटी देवून माहिती घेत असताना दिसत होते. |Marathi_M|other|10.100000
processed_mr_m_education_01926.wav|जेटी कॅप्टन ऑफ पोर्ट पणजी येथे अस्थिंचे विसर्जन करण्यात येणार आहे|Marathi_M|other|5.816229
processed_mr_m_education_01103.wav|याशिवाय तेलमीठ लावलेले पोहे हा पोह्यंचा आणखी एक टेस्टी प्रकार आहे|Marathi_M|other|5.549188
processed_mr_m_general_02268.wav|पोलीस पकडतील या भीतीने ते सैरभैर धावत होते, मात्र पोलिसांनी त्यांचा हा डाव उधळून लावत अवघ्या पाच तासातच दोघांच्या मुसक्या आवळल्या. |Marathi_M|other|9.798438
processed_mr_m_education_00554.wav|गणपतीच्या बाबतीतली सार्वजनिक गणेशोत्सव करण्याची संकल्पना ही इन्व्हेण्टेड आयडियाज या प्रकारच्या संशोधित संकल्पनांच्या यादीमधे मोडते|Marathi_M|other|10.037333
processed_mr_m_finance_01416.wav|लग्नात पाच  लाखाहून अधिक खर्च केल्यास दहा  टक्के दंड भरावा लागणार|Marathi_M|other|5.026750
processed_mr_m_weather_03090.wav|या पद्धतीत बदललेल्या टिशूंना शंकूच्या स्वरूपात उत्तेजित केले जाते, ज्याचा मुख्य भागाअंतर्गत संधिप्रकाश दिशेने निर्देशित केला जातो. |Marathi_M|other|9.500000
processed_mr_m_education_01365.wav|त्यामुळे मानवाने केलेली या वनांचा विद्ध्वंस ही एक काळजीची बाब आहे|Marathi_M|other|6.280625
processed_mr_m_other_01908.wav|त्यांना त्यांच्या रयतेने राम्सेस द ग्रेट असा खिताब बहाल केला होता|Marathi_M|other|4.910646
processed_mr_m_weather_00965.wav|त्यासाठी वेगवेगळ्या देशातील भारतीयांनी स्वत:चा धर्म, जात, प्रदेश विसरून एक भारतीय म्हणून त्या-त्या देशात एकत्रित होण्याची गरज आहे.|Marathi_M|other|8.962521
processed_mr_m_finance_00024.wav|शासनाने अतिवृष्टी मुळे नुकसान लाभार्थ्यांना सानुग्रह अनुदान तात्काळ देण्याची तरतूद नैसर्गिक आपत्ती विभागाच्या मार्फत करण्यात येते.|Marathi_M|other|9.531417
processed_mr_m_general_00754.wav|या स्पर्धेचा पहिला सामना मराठा अरेबियन्स आणि नॉर्थन वॉरियर्स यांच्यात खेळला जाईल, त्यानंतर डेक्कन ग्लेडीएटर्स विरुद्ध दिल्ली बुल्स|Marathi_M|other|9.856500
processed_mr_m_health_01414.wav|ते प्रभावी बॅक्टेरियाच्या वाढीस प्रतिबंध करणारा पदार्थ औषधे आहेत. |Marathi_M|other|4.500000
processed_mr_m_finance_03362.wav|सेवाकर किंवा मूल्यवर्धित कर याप्रमाणे सेवाशुल्क हा सरकारी कर नाही|Marathi_M|other|5.456313
processed_mr_m_finance_01374.wav|विमा कंपन्यांच्या नफेखोरीला आळा घालून पिक विमा योजनेतील त्रुटी कमी करुन सदर विमा योजना सुलभ करणार आहे. |Marathi_M|other|7.859583
processed_mr_m_education_00961.wav|दिल्लीमध्ये एकाच टेबलवर बसून आम्ही दोघांनी एकत्र जेवण केलं, यावेळी आमच्यात बर्याच मुद्दांवर चर्चा झाली|Marathi_M|other|9.429333
processed_mr_m_health_01688.wav|हार्ट फेल्युअरच्या एकूण रुग्णांपैकी तेवीस  टक्के निदान झाल्यानंतर एक वर्षाच्या आत या विकाराने दगावतात.|Marathi_M|other|7.464833
processed_mr_m_health_03947.wav|बाळाच्या जठर, मोठ्या आणि लहान आतड्याची बेरियम देऊन क्ष-किरण तपासणी केल्यास यात आंतरिक गाठी दिसू शकतात.|Marathi_M|other|8.474917
processed_mr_m_politics_00413.wav|स्टॅनिस्लॉ लेम यांच्या रिटर्न फ्रॉम द स्टार्स या कादंबरीतील पात्रं डिजिटल पुस्तकं वाचतांना दाखवली आहेत|Marathi_M|other|8.022125
processed_mr_m_other_01323.wav|“हायवे” चे संकलन परेश कामदार यांनी केले असून कॉस्च्युम डिझायनर म्हणून सीमा आरोळकर यांनी काम पाहिले आहे|Marathi_M|other|7.580938
processed_mr_m_weather_02150.wav|विंदा करंदीकर यांचे पहिले पुस्तक मृद्गंध पॉप्युलरने प्रकाशित केले तेव्हापासून माझा विंदांशी संबंध आला.|Marathi_M|other|8.056958
processed_mr_m_agri_02307.wav|काही दिवसांपूर्वी वेळणेश्वर समुद्रामध्ये पाणी पेटत असल्याचे मच्छीमार व ग्रामस्थांच्या लक्षात आले होेते|Marathi_M|other|7.197813
processed_mr_m_other_01603.wav|यावर आता राष्ट्र्वादी कॉंग्रेस पक्षाचे प्रवक्ते विकास लवांडे यांनी या प्रकरणात रोकठोक भूमिका घेतली आहे|Marathi_M|other|7.700000
processed_mr_m_weather_00235.wav|अस्सं काय, मलाही सकाळी पप्पांनीच शाळेत सोडलं, सकाळचा ब्रेकफास्टही पप्पांनीच केला होता, चिन्नू म्हणाला.|Marathi_M|other|8.126604
processed_mr_m_agri_00626.wav|बागेत रोगग्रस्त असलेली फळे व फुले यांचे अवशेष वारंवार काढावे, जेणेकरून बागेत बुरशीचा फैलाव होणार नाही.|Marathi_M|other|8.787187
processed_mr_m_other_03141.wav|अशा तऱ्हेने बालविवाह, सतीची चाल या हिंदू धर्मातील अरिष्ठ रुढींवर बंदी आणण्यात नानांचा मोलाचा वाटा होता|Marathi_M|other|8.080167
processed_mr_m_politics_02935.wav|आतापर्यंत या गुन्ह्यात काहीच धागेदोरे हाती न लागल्यामुळे आरोपी निर्ढावण्याची शक्यताही वर्तविली जात आहे|Marathi_M|other|7.720271
processed_mr_m_other_00244.wav|त्याला त्याच्या दीर्घायुष्याचे रहस्य विचारले असता तो म्हणाला, माझ्या दीर्घायुष्याचे रहस्य सिगारेट ओढणे|Marathi_M|other|7.894417
processed_mr_m_politics_00161.wav|यात क्लासरूम टिचिंग, लॅब प्रॅक्टिकल आणि फिल्ड प्रॅक्टिकल अशा तीन विभागांत कोर्सची विभागणी केलेली असते.|Marathi_M|other|7.507500
processed_mr_m_education_03364.wav|जहांगीर कलादालन, एशियाटिक सोसायटीचे वाचनालय, छ्त्रपती शिवाजी संग्रहालय अशा प्रसिद्ध वास्तू मुंबईत आहेत|Marathi_M|other|8.358813
processed_mr_m_general_01725.wav|वाघाची बाहेर पडण्याची वेळ आणि आपली जिप्सी नेमकी त्याचवेळेस त्या ठिकाणी असणं हा केवळ योगायोग साधणं मस्ट|Marathi_M|other|8.660667
processed_mr_m_health_00936.wav|प्रिन्सवर उपचार सुरू असतानाच अतिदक्षता विभागातील मॉनिटरच्या वायरमध्ये शॉर्टसर्किट होऊन त्याचाहात भाजला|Marathi_M|other|7.859583
processed_mr_m_politics_03446.wav|त्यानंतर राज्यपाल नजमा  हेपतुल्ला यांनी सत्ता स्थापनेचं पत्र दिल्याची माहिती प्रकाश जावडेकर यांनी दिली|Marathi_M|other|7.952458
processed_mr_m_general_00139.wav|अर्थात आजकाल आपण विकेंद्रित कुटुंबांत राहत असल्याने असा तीन पिढयांचा संवाद क्वचितच घडतो म्हणा वाटल्यास हा काल्पनिक संवाद आहे असे मानून चालू|Marathi_M|other|9.786833
processed_mr_m_other_01176.wav|पुराच्या पाण्यात अडकलेल्या नागरिकांना बाहेर काढण्यासाठी म्हणून बचाव दल प्रयत्नशील असून, त्यांच्याही प्रयत्नांची पराकाष्ठा  पाहायला मिळत आहे|Marathi_M|other|9.500000
processed_mr_m_other_01571.wav|जर या फ्ल्युइडची पातळी खाली गेली तर त्यामुळे ब्रेक यंत्रणा निकामी होऊ शकते|Marathi_M|other|5.282167
processed_mr_m_general_03281.wav|या स्पर्धेत अरूण मजुमदार व वैष्णवी अडकर यांनी उच्चस्तरीय टेनिस खेळ दर्शवला|Marathi_M|other|6.094875
processed_mr_m_health_03157.wav|विवाह रेषा जर हृदय रेषेच्या जवळ असेल, तर अशा व्यक्तीचा विवाह चौदा  ते एकवीस  वर्षाच्या आत म्हणजेच कमी वयात होतो|Marathi_M|other|8.800000
processed_mr_m_politics_02579.wav|परिचर्चेचा आढावा घेताना ज्ञानदा देशपांडे यांनी मात्र नियोजित विषयाला थेट भिडण्याची धीटाई आणि बौध्दिक चमक दाखवली|Marathi_M|other|10.019042
processed_mr_m_general_02023.wav|मेरे महबूब, मुगल ए आजम, ताजमहल, गंगा जमना, मदर इंडिया या आणि अशा अनेक गाजलेल्या चित्रपटांना त्यांनी संगीत दिलंय|Marathi_M|other|9.752000
processed_mr_m_general_01980.wav|क्रिकेटच्या खेळात वैयक्तिक कौशल्याला महत्वं असलं तरी अखेर क्रिकेटचा खेळ हा सांघिक खेळ आहे असं नेहमी म्हटलं जातं|Marathi_M|other|8.300000
processed_mr_m_health_01925.wav|दहा वर्षानंतर हा आजार मुखाच्या कर्करोगात बदलतो असे डॉ अभय दातारकर म्हणाले.|Marathi_M|other|6.600000
processed_mr_m_politics_01778.wav|संजय काकडे यांनी त्यांच्या अवकातीत रहावे, अशी संतप्त प्रतिक्रिया भाजपच्या महिला पदाधिकारी संगीता धसे यांनी दिली|Marathi_M|other|8.649062
processed_mr_m_finance_03168.wav|याबाबतच्या तक्रारी वाढल्याने या फायली तातडीने निकालात काढण्याचे आदेश अर्थ, कर आणि महसूल स्थायी अध्यक्षांनी दिले|Marathi_M|other|9.183125
processed_mr_m_politics_01298.wav|डेलच्या ऐवजी वेगवान गोलंदाज ब्युरोन हॅन्ड्रिक्सला संघात जागा दिली गेली आहे|Marathi_M|other|5.955542
processed_mr_m_agri_01537.wav|जिथे ट्रॅक्टर पोहोचू शकत नाही, किंवा बागेत पाणी साचले असल्यास हातात स्प्रे घेऊन बागेच्या आर्‍या मधून जावे लागते|Marathi_M|other|7.650604
processed_mr_m_education_01659.wav|जीमेन्स एजी तथा सीमेन्स एजी एक बहुराष्ट्रीय कंपनी आहे या कंपनीची दोन मुख्यालये बर्लिन आणि म्युन्शेन शहरांत आहेत|Marathi_M|other|9.659125
processed_mr_m_agri_01753.wav|एकाच वेळी पाणी देणे शक्य असल्यास फक्त खतांचा पहिला हप्ता देऊनच पाणी द्यावे|Marathi_M|other|5.351833
processed_mr_m_finance_00227.wav|मोनेस्टरी बांधण्याचा खर्च वसूल करण्यासाठी किंग मॅन्युअलने आफ्रिका व आशियातून येणा्या मालावर पाच टक्के कर लावला.|Marathi_M|other|8.904479
processed_mr_m_agri_00854.wav|तीन दिवसांत पावसाचा जोर वाढल्याने जलसंपदा विभागाला नदीला पाणी सोडावे लागले, हे पाणी उजनीमार्गे कर्नाटकात पोचते.|Marathi_M|other|9.380479
processed_mr_m_politics_01586.wav|पंधरा राजकीय पक्ष आणि आघाडयांच्या माध्यमातून उमेदवार आपलं नशीब आजमावत आहेत|Marathi_M|other|5.793000
processed_mr_m_politics_02283.wav|त्यामुळे आज बिरसा मुंडा, वीर बाबूराव शेडमाके यांचा इतिहास पाठ्यक्रमात नाही|Marathi_M|other|7.336875
processed_mr_m_health_03196.wav|अशा संबंधांमुळे काही असाध्य आजार होण्याची शक्यता काही तज्ज्ञ डॉक्टर व्यक्त करतात, ही बाजूही तपासून पाहायला हवी. |Marathi_M|other|9.159896
processed_mr_m_general_00961.wav|हुस्नलाल भगतराम यांच्याकडे सहायक म्हणून काम केले आणि त्यानंतरच्या पुढील चाळीस वर्षांत पन्नास हिंदी चित्रपटांना संगीत दिग्दर्शन देऊन भरीव योगदान दिले|Marathi_M|other|9.891333
processed_mr_m_finance_00393.wav|बनावट स्टँप प्रिंट करून तो बँका, विमा कंपन्या व स्टॉक ब्रोकर्सना विकत असे.|Marathi_M|other|6.988833
processed_mr_m_agri_03580.wav|गॅसवर एका भांड्यात वांग्याचे काप व त्यात हळद टाकून मंद आचेवर वाफवून घ्यावे|Marathi_M|other|6.350292
processed_mr_m_other_02317.wav|अरे कोणीतरी माझ्या मोबाइलला बंद करा, मी बहुतेक अजुनही स्वप्नात आहे आणि मायबोलीवर एक कथा वाचत आहे पण झोपत नाहिये|Marathi_M|other|7.639000
processed_mr_m_general_03125.wav|नुसत्या धातूंचा उपयोग नामासारखा झालेला व नुसत्या नामांचा उपयोग धातुंसारखा होत असलेला संस्कृत भाषेत अनुभवास येतो|Marathi_M|other|8.416854
processed_mr_m_finance_02730.wav|यात जेटलींनी सरकारचे चलनात कमी रोकड असलेली अर्थव्यवस्था लेस कॅश इकॉनॉमी निर्माण करण्याचे ध्येय असल्याचे सांगतले|Marathi_M|other|8.649062
processed_mr_m_agri_02524.wav|केंद्र सरकार तुर्कीकडून आणखी बारा  हजार पाचशे  मेट्रिक टन कांदा आयात करणार|Marathi_M|other|5.584021
processed_mr_m_agri_02119.wav|गवत असल्यास खुरपणी करावी तसेच रोपांच्या ओळींमधील माती हलवून घ्यावी, म्हणजे रोपांच्या मुळांभोवती हवा खेळती राहील|Marathi_M|other|8.254312
processed_mr_m_agri_00828.wav|खडकांची झीज होऊन विविध सूक्ष्मजीव, शेवाळ, नेचेवर्गीय, अपुष्प, पुष्पवर्गीय वनस्पतींच्या सहयोगाने माती तयार होते.|Marathi_M|other|9.693958
processed_mr_m_other_00702.wav|अनघा ओक्साबोक्शी रडू लागली तसं डॉ क्षोत्रींनी तिच्या डोक्यावरून हात फिरवला|Marathi_M|other|6.094875
processed_mr_m_weather_01019.wav|म्हणजे बघ, माझ्या शैक्षणिक कारकिर्दीत मला विश्लेषण, सांख्यिकी, संकीर्ण बोजड वाटलं होतं पण आता ते तसं नाही वाटत. |Marathi_M|other|8.974146
processed_mr_m_finance_00535.wav|केवळ एका वर्षात शेतकऱ्यांनी एकूण भरलेल्या पीक विम्याच्या अर्ध्यापेक्षा अधिक रक्कम विमा कंपन्यांच्या खिशात गेली.|Marathi_M|other|8.416854
processed_mr_m_education_02526.wav|ट्विंकल खन्नाची आजी आणि अभिनेत्री डिंपल कपाडीया यांची आई  यांचे निधन झाले.|Marathi_M|other|6.582479
processed_mr_m_agri_02547.wav|नदीपात्रात पुरेसे पाणी नाही, मात्र वाळू उपशामुळे पडलेल्या खड्डयातील पाण्याचा अंदाज न आल्याने ती बुडून मरण पावली|Marathi_M|other|8.556188
processed_mr_m_education_01188.wav|येथील सर्व शेफ्स ना गावकरीच्या कोथरुडच्या मुख्य शाखेत प्रशिक्षण दिलेले आहे|Marathi_M|other|6.048417
processed_mr_m_agri_01984.wav|थोड्याच दिवसांत छोटीछोटी फिक्कट हिरव्या रंगाची लांबट फळे धरू लागतात एखाद महीन्यात ह्या फळांना चांगले बाळसे धरते|Marathi_M|other|8.200000
processed_mr_m_health_01851.wav|तसेच जर मायग्रेनचा त्रास असेल तर त्यांनी ज्या आसनांमुळे मेंदूला कृत्रिमरित्या रक्त पुरवठा होईल अशी आसने टाळावीत|Marathi_M|other|7.871187
processed_mr_m_agri_02616.wav|संशोधकांनी विविध शेतकर्‍यांचा शेतीवर जाऊन दोन रोपांमधील अंतर, पट्टा पद्धत, ठिबक सिंचन यंत्रणा याची माहिती घेतली|Marathi_M|other|9.345667
processed_mr_m_general_00722.wav|पण बॉलिवूड दिग्दर्शक तिग्मांशू धूलिया मात्र हा चित्रपट पाहून चांगलेच खवळले|Marathi_M|other|5.851063
processed_mr_m_education_03229.wav|मॅडम भिकाजी कामा, दादाभाई नवरोजी सारखे दिग्गज या संस्थेंचे आधारस्तंभ होते.|Marathi_M|other|6.837896
processed_mr_m_agri_03282.wav|पेरणी करताना सुपीक जमिनीमध्ये दीर्घकालीन आणि कमी कालावधीची पिके घेता येतात|Marathi_M|other|5.955542
processed_mr_m_health_00615.wav|स्पॉण्डिलिटिस हा एक बरा न होणारा, दाह निर्माण करणारा व ऑटोइम्युन आजार असून, त्याचा पाठीच्या कण्यावर परिणाम होतो|Marathi_M|other|9.032187
processed_mr_m_agri_01759.wav|त्यामुळे साधं अथवा माठातील पाणी प्यावं आणि पायांना भेगा पडणे आणि उष्णता यांचा त्रास होत असल्यास हातापायांना मेंदी लावावी|Marathi_M|other|9.334042
processed_mr_m_weather_04359.wav|काही दिवसांपूर्वी समोर आलेल्या इमिशन टेस्टिंग - प्रदूषण चाचणी स्कॅंडलचा आणि कारची विक्री थांबवण्याचा काही एक संबंध नाही. |Marathi_M|other|8.974146
processed_mr_m_general_01655.wav|या तीन वर्षांत ते शाळेंत सरासरीनें दीडवर्षे गेले असतील बाकीचे सर्व दिवस धांगडधिंगा, मस्ती कुस्ती करण्यांत त्यांनी दवडिले|Marathi_M|other|9.078625
processed_mr_m_finance_02140.wav|शेअर बाजारात ट्रेडिंग अथवा गुंतवणूक करण्यासाठी ज्यांच्याकडे नॉलेज नसते त्यांच्यासाठीचं म्युचुअल फंड ही संकल्पना पुढे आली|Marathi_M|other|7.900000
processed_mr_m_politics_01035.wav|यावेळी इलेक्ट्रानिक्स आणि सुचना प्रौद्योगीकी विभागाचे सचिव अजय प्रकाश सावनीसह जिल्ह्यातील आमदार आणि मान्यवर उपस्तित होते|Marathi_M|other|10.135146
processed_mr_m_finance_02771.wav|होम लोन देणार्‍या काही कंपन्या किंवा बँका तुम्हाला लाइफ इन्शुरन्स किंवा होम लोन प्रोटेक्शन प्लॅन विकण्याचा प्रयत्न करतात|Marathi_M|other|8.091771
processed_mr_m_finance_00564.wav|स्वित्झर्लंडचे कर अधिकारी अशा व्यक्तींची बँक माहिती भारतीय कर अधिकाऱ्यांना  देत आहेत, जे कर चुकवून येथून पळून गेले आहेत.|Marathi_M|other|9.090229
processed_mr_m_health_03638.wav|बर्‍याच वेळा स्क्रीनिंगमुळे जो रोग भविष्यात कधीही वाढणार नसतो असा रोग देखील शोधला जाऊन त्याचा उपचार देखील केला जावू शकतो|Marathi_M|other|9.000000
processed_mr_m_politics_01563.wav|पक्ष सोडण्याच्या तयारीत असलेल्या नेत्यांना सद्बुद्धी मिळावी म्हणून बदलापूर राष्ट्रवादी काँग्रेस पक्षाने चक्क होमहवन केले|Marathi_M|other|8.776771
processed_mr_m_weather_04158.wav|गणपतीला आपण विघ्नहर्ता म्हणतो, तो आपली सगळी विघ्नं हरतो मग तो आपल्यावर पूजा न केल्यास रागवेल ही समजूत अत्यंत चुकीची आहे.|Marathi_M|other|9.810063
processed_mr_m_agri_03038.wav|फ्रीजच्या थंड पाण्याला पर्याय म्हणून मातीच्या मठाचा वापर केल्यास पाणी गार देखील मिळेल आणि इतर समस्या निर्माण होणार नाहीत|Marathi_M|other|9.450146
processed_mr_m_politics_01174.wav|सफाई कामगार महासभेचे संदीपान झोंबाडे, कष्टकरी कामगार पंचायतीचे कार्याध्यक्ष प्रल्हाद कांबळे यांनी आंदोलनाचे नेतृत्व केले|Marathi_M|other|9.554646
processed_mr_m_health_02918.wav|आजारी माणसाच्या रक्तातील डेंग्यू विषाणू एडीस इजिप्ती जातीच्या डासांच्या मादीमार्फत दुसरया निरोगी व्यक्तीस संक्रमित होते. |Marathi_M|other|8.788375
processed_mr_m_general_01096.wav|आनंद रायचे चित्रपट व्यावसायिक गणितं डोळ्यांसमोर ठेवूनच केलेले असतात, हे त्यांच्या फिल्मोग्राफीला पाहून लगेच लक्षात येतंच|Marathi_M|other|8.649062
processed_mr_m_weather_01956.wav|स्नुषा सौ स्नेहलता कोल्हे यांना भाजपाची उमेदवारी मिळवून त्यांनी भाजपात प्रवेश केला. |Marathi_M|other|6.594104
processed_mr_m_education_00876.wav|एक्स्टर मेडिकल स्कूल विद्यापीठाच्या संशोधन पथकाने तब्बल पाच वर्षे हे सर्वेक्षण केले|Marathi_M|other|7.338667
processed_mr_m_health_03537.wav|यात प्राधान्याने मुखावाटे औषधे देऊन वाढलेल्या दोषांना शरीरात साम्यावस्थेत आणले जाते|Marathi_M|other|7.789917
processed_mr_m_agri_02472.wav|पिण्याच्या पाण्याची टंचाई त्यात गुरांना ढोरांना लागणारे पाणी, चारा कसा गोळा करायचा?|Marathi_M|other|5.955542
processed_mr_m_education_00738.wav|त्यामुळे चर्चा पॆसा पुरेल का आणि नसल्यास किती लागतील यावरच मर्यादित राहिल्यास उत्तम|Marathi_M|other|7.349333
processed_mr_m_other_01584.wav|जपानच्या केन्झो सुझुकी यांनी या लघुग्रहाचा शोध एकोणीशे अठ्ठ्याऐंशी  साली लावला होता|Marathi_M|other|6.600000
processed_mr_m_politics_00818.wav|तसेच उत्कृष्ट महिला खेळाडूचा किताब श्रध्दा कदम यांनी व मुग्धाली निकम यांनी पटकावला.|Marathi_M|other|8.625833
processed_mr_m_general_01020.wav|अक्षयला कुस्ती खेळू न देता अतिशय चपळाईने हफ्ते काढून पुन्हा दोन  गुण त्याने मिळविले|Marathi_M|other|6.628917
processed_mr_m_agri_03204.wav|शेतीतील पिके दर्जेदार येण्यासाठी रासायनिक, सेंद्रिय खताचे प्रमाण योग्य ठेवावे लागते|Marathi_M|other|6.478000
processed_mr_m_health_02450.wav|छिद्र पाडणे म्हणजे गुडघ्याच्या सांध्यातील अतिप्राधा द्रवपदार्थ आणि रक्त बाहेर टाकणे|Marathi_M|other|6.756625
processed_mr_m_agri_02116.wav|होळीसाठीचा खड्डा मागील वर्षी जेथे होळीचा बांबू गाडला होता त्याच जागी पहाराने खोदतात|Marathi_M|other|6.600000
processed_mr_m_other_01962.wav|जर मोदींना गुजरातचे प्रेम वाटू शकतं तर राज ठाकरेला महाराष्ट्राचं प्रेम का वाटू नये?|Marathi_M|other|5.572417
processed_mr_m_finance_02540.wav|मालमत्तांच्या क्षेत्रावर आकारण्यात येणारा कर व प्रत्यक्ष क्षेत्र यामध्ये तफावत असते|Marathi_M|other|5.900000
processed_mr_m_politics_01439.wav|पैकी दोन मूर्ती पारल्यातील एकदंत मित्र मंडळ आणि तरुण मित्र मंडळांसाठी बनवल्या जातात|Marathi_M|other|6.199354
processed_mr_m_finance_02504.wav|यामध्ये ग्राहकांना ऑफरड्राफ्ट ही सुविधा दिली जात असून रुपे डेबिट कार्ड ही दिले जाते|Marathi_M|other|6.478000
processed_mr_m_health_02943.wav|अशा व्यसनाने आतड्याचे आजार, मनोरूग्ण, डोळ्यांचे विकार व कॅन्सर सारखे आजार होऊ शकतात|Marathi_M|other|6.791458
processed_mr_m_politics_02733.wav|बॉलीवूड मध्ये जुन्या हिन्दी चित्रपटाचे रिमेक तयार करण्याची स्पर्धा लागलेली दिसत आहे|Marathi_M|other|5.897500
processed_mr_m_other_02491.wav|कांबळे दाम्पंत्य हे गेल्या अनेक वर्षांपासून स्वच्छ संस्थेत कचरा वेचण्याचे काम करतात|Marathi_M|other|6.060042
processed_mr_m_politics_00430.wav|बाजी प्रभूंचा इतिहास दुय्यम आणि गागाभट्टांचा इतिहास ठासून सांगायचा हे योग्य आहे का?|Marathi_M|other|6.861125
processed_mr_m_weather_03495.wav|ड्रिंकिंग विथ डॅड इज अल्सो बॅड या म्हणीबद्दल आम्ही पालकांना वारंवार जागृत करीत असतो|Marathi_M|other|5.900000
processed_mr_m_politics_00968.wav|अमेरिकेत झालेल्या भारतीय स्थलांतराचा दीडेकशे वर्षांचा इतिहास रश्दी यांनी मांडला आहे|Marathi_M|other|6.454771
processed_mr_m_weather_04004.wav|परिस्थितीचं गांभीर्य लक्षात घेऊन इश्कोलनी विरोधी पक्षांतील नेत्यांसह एक बैठक घेतली.|Marathi_M|other|6.995625
processed_mr_m_other_01362.wav|वेट आणि नाईट यांच्याशिवाय एकाही इंग्लिंश खेळाडूला दोन आकडी धावसंख्या गाठता आली नाही|Marathi_M|other|6.094875
processed_mr_m_agri_01787.wav|किनार्‍याजवळ मासेमारी करणा्या मच्छीमारांच्या जाळ्यात मासे कमी आणि कचराच जास्त अडकतो|Marathi_M|other|5.700000
processed_mr_m_general_00420.wav|गोलमाल, गोलमाल रिटर्न्स, सिटी ऑफ गोल्ड्स हे त्यांचे काही गाजलेले हिंदी चित्रपट आहेत|Marathi_M|other|6.628917
processed_mr_m_weather_04255.wav|सिंडीने सुरेखपैकी पाणीपुरी, सायो फेम दिपसे समोसे आणि पिझ्झ्याची व्यवस्था केली होती.|Marathi_M|other|6.853438
processed_mr_m_politics_00678.wav|तुम्ही त्यांना एकदाही भेटला तर नाहीतच, भेटलात ते विनोबा भाव्यांना जे थेट सूक्ष्मात  आणि कुठल्यातरी पोरकट तंद्रीमध्ये मश्गूल होते.|Marathi_M|other|10.077083
processed_mr_m_agri_02523.wav|यंदाच्या खरीप हंगामात सिरोंचा तालुक्यात एकूण सहा  हजार सहाशे सत्तावीस  हेक्टर क्षेत्रावर शेतकर्‍यांनी कापूस पिकाची लागवड केली आहे|Marathi_M|other|9.647521
processed_mr_m_finance_02322.wav|जे लोक गुंतवणूक करतात, त्यापैकी बहुसंख्यांना एकाच बाबीची चिंता असते आणि तेवढ्या एकाच बाबीसाठी ते गुंतवणूक करतात, ती म्हणजे परतावा|Marathi_M|other|8.660667
processed_mr_m_finance_02391.wav|पायाभूत सुविधांसाठी दोनशे एकवीस  लाख कोटींची तरतूद केली असून सत्याण्णव  हजार कोटी रस्त्यांसाठी खर्च केले जातील, असे जेटली म्हणाले|Marathi_M|other|9.577854
processed_mr_m_general_01338.wav|या परंपरे संदर्भात अगदी प्राचीन ते अवार्चीन धर्मग्रंथ नियम बनवितात यावरुन ही समाजात खोलवर रुजलेली मुरलेली अशी प्रचलित परंपरा होती|Marathi_M|other|10.100000
processed_mr_m_health_03859.wav|वयोमानानुसार पुरुषांच्या दुखण्याच्या व वेदना होण्याच्या तक्रारी वाढत जातात. काही वेळा या वेदना कर्करोगाच्या पूर्वसूचना असू शकतात. |Marathi_M|other|9.299208
processed_mr_m_education_02079.wav|स्वाईन फ्लूच्या विषाणूंच्या आनुवंशिक रचनेत अचानक होणाऱ्या बदलावर आणि त्याच्या संसर्गाच्या पद्धतीतील बदलावर सध्या संशोधन सुरू आहे.|Marathi_M|other|9.693958
processed_mr_m_other_00152.wav|वस्तुस्थिती अशी आहे की कलेविषयी साऱ्या पाश्चात्त्य जाणिवा, सारे पाश्चात्त्य चिंतन यावनी आनुकृतिक सिद्धांताच्या चाकोरीत राहिले आहे|Marathi_M|other|9.798438
processed_mr_m_general_00596.wav|भारतीय क्रिकेट टीमचा कप्तान महेंद्र सिंग धोनी हा फोर्ब्सच्या यादीत सगळ्यात जास्त कमावणारा खेळाडू म्हणून सोळा व्या स्थानी पोहोचलाय|Marathi_M|other|8.776771
processed_mr_m_weather_02739.wav|मसालेदार खाण्यामुळे अपचन तर होतंच, पण कामेच्छा बळावते, त्यामुळे सामाजिक स्वास्थ्याच्या दृष्टीनं ते वाईट, असं तत्कालीन विद्वान सांगू लागले.|Marathi_M|other|9.670729
processed_mr_m_other_01747.wav|अनुष्काने या आधी फिल्लौरी सिनेमात एका भटकत्या आत्म्याची भूमिका साकारली होती पण परी सिनेमाचा टिझर पाहता दोन्ही भूमिकेत साम्य असल्याचे समजते|Marathi_M|other|10.146750
processed_mr_m_finance_03366.wav|एकतीस  मार्च दोन हजार वीस  पर्यंत गौणखनिज, शिक्षणकर व इतर करांतून उत्पन्न येणे अपेक्षित आहे.|Marathi_M|other|7.592542
processed_mr_m_education_01319.wav|या लेखात ज्याची गुणवत्तेशी चर्चा करण्यात आली होती ती रेस्टॉरंट, "जॅन प्राईस" "बॉमन्स्का" आहे|Marathi_M|other|8.207875
processed_mr_m_general_02664.wav|अँप स्टोअर मध्ये काही ब्राउजर आहेत जे आपल्याला इंटरनेट सर्फिंग साठी जास्त स्पीड मिळवून देतात|Marathi_M|other|6.245792
processed_mr_m_weather_00588.wav|उत्तर प्रदेशातील सुन्नी वक्फ बोर्डाने ताजमहल वक्फ बोर्डाची संपत्ती असल्याचे घोषित केले होते.|Marathi_M|other|6.733417
processed_mr_m_weather_01759.wav|यापूर्वी लक्ष्मण मुथैयाने फेसबुकच्या डेटा डिलीशन आणि डेटा डिस्क्लोजर या बगचा शोध घेतला होता.|Marathi_M|other|7.600000
processed_mr_m_general_00528.wav|मध्यांतराला अशी महत्वपूर्ण आघाडी घेणाऱ्या अनिकेतने उत्तरार्धात सावध खेळ करीत हा विजय साकारला|Marathi_M|other|7.569333
processed_mr_m_weather_03979.wav|सलिल यांनी मुक्ता बर्वेसारख्या आघाडीच्या अभिनेत्रीच्या माध्यमातून सध्या सुरू असलेल्या प्री वेडींग सिनेमातील गंमती जमतीवर प्रकाश टाकला होता|Marathi_M|other|9.461750
processed_mr_m_agri_01522.wav|अशा अवस्थेतील बागेत सल्फर ऐंशी  डब्ल्यूडीजी दोन  ग्रॅम प्रतिलिटर पाणी याप्रमाणे फवारणी करावी|Marathi_M|other|7.929250
processed_mr_m_other_01608.wav|त्या स्ञीच्या आवाजने ऐलीना अचानकच भानावर आली तीच्या भीजलेल्या पापणीची हलकीशी ऊघडझाप होत होती|Marathi_M|other|7.232646
processed_mr_m_other_02951.wav|महेंद्रसिंग धोनीनं पहिल्याच सामन्यात पॅरा एसएफच्या बलिदान या चिन्हाशी साधर्म्य साधणारं चिन्हं आपल्या ग्लोव्जवर लावलं आणि एकच वाद सुरु झाला|Marathi_M|other|10.193188
processed_mr_m_finance_01106.wav|रोज लाखोंची उलाढाल करणारे चांदनी चौक, सदर बाजारातले अधिकांश व्यापारी आयकर इत्यादी भरत नाहीत.|Marathi_M|other|7.905625
processed_mr_m_weather_00223.wav|मी पुण्यात एका जॉगिंग ट्रॅकवर रोज सकाळी फिरायला जात असे. ट्रॅकच्या शेजारी काही फ्लॅट्स होते.|Marathi_M|other|6.733417
processed_mr_m_other_01413.wav|या कामासाठी टीएलसी व्हेईकल  असिस्ट प्रा लि या कंपनीला एक कर्षासाठी कंत्राट देण्यात येणार आहे|Marathi_M|other|7.453229
processed_mr_m_other_01593.wav|रुग्णसेवा हाच ध्यास आणि श्वास असलेल्या आपल्या या शिष्योत्तमेचं डॉ लहानेंनी भरभरून कौतुक केलं|Marathi_M|other|7.070104
processed_mr_m_general_02251.wav|शनी महादशेत सध्या केतु ची अंतर्दशा चालू असून ती सतरा  ऑगष्ट दोन हजार पंधरा  पर्यंत असणार आहे|Marathi_M|other|7.348750
processed_mr_m_health_00135.wav|आता एका शरीराला जर अब्जावधी पेशी असतात, तर त्यांना प्रत्येकी एक असे अब्जावधी आत्मे असतात का?|Marathi_M|other|7.476458
processed_mr_m_education_01944.wav|मोरारजी हे मुंबई इलाख्याचे तत्कालीन गृहमन्त्री आणि थॉमस वॉटरफील्ड ह्यांचे राजकीय वरिष्ठ होते|Marathi_M|other|8.532958
processed_mr_m_education_00587.wav|आज तुम्ही जितके मीठ सांडता तेवढे अश्रू तुम्हाला ढाळावे लागतात, असा इंग्रजीत वाक्प्रचारही आहे|Marathi_M|other|7.498667
processed_mr_m_weather_03688.wav|क्वॅडच्या माध्यमातून काय साध्य होऊ शकते याबाबत प्रत्येक सहका्याचा दृष्टीकोन काहीसा भिन्न आहे|Marathi_M|other|6.617312
processed_mr_m_health_01823.wav|रुग्णांमधील जागरूकता आणि या आजारासाठी उपलब्ध असलेले उपचार यातील कच्चा दुवाच यातून दिसून येतो|Marathi_M|other|7.186208
processed_mr_m_weather_02313.wav|कोणाकडे ज्यादाचे तिकिट आहे का, एक्स्ट्रॉ बर्थ आहे का, ही चौकशी करत करत माझे फिरणे चालू होते.|Marathi_M|other|6.900000
processed_mr_m_other_01404.wav|कदाचित त्यांचा हा कोकणी बाणा, निष्ठा, स्वाभिमान आणि लढवय्यी वृत्तीच बाळासाहेब ठाकरे यांना आवडली असावी|Marathi_M|other|7.847979
processed_mr_m_finance_02505.wav|रिझर्व्ह बँक आणि कमर्शियल बँकांना दरवर्षी केवळ नोटा मोजण्यावर एकवीस  हजार कोटींचा चुराडा करावा लागतोय|Marathi_M|other|9.043792
processed_mr_m_finance_01673.wav|वेळेत फी भरणे गरजेचे असले तरी देखील त्याची शिक्षा विद्यार्थ्यांना अशाप्रकारे देणे कुठले न्यायात बसते?|Marathi_M|other|7.998896
processed_mr_m_health_00895.wav|तसेच या वार्डात थॅलेसिमिया व हिमोफेलिया रुग्णांना रक्त बदलणे व नवीन रक्त चढवण्याची सुविधा उपलब्ध असेल|Marathi_M|other|8.370417
processed_mr_m_politics_02766.wav|मेट्रो रेल्वे मार्गावरून मुळासकट उखडून इतरत्र पुनर्रोपित केलेली झाडे जगणार की मरणार अशी परिस्थिती आहे|Marathi_M|other|8.869646
processed_mr_m_finance_02517.wav|मोठया उद्योगांच्या तुलनेत सूक्ष्म, लघु व मध्यम उद्योगांमध्ये कमी गुंतवणूक व अधिक रोजगाराची क्षमता आहे|Marathi_M|other|7.697042
processed_mr_m_other_02824.wav|सायरस मिस्त्रींनी टाटा सन्सच्या संचालकांना पाठवलेल्या कथीत पत्रानंतर टाटाचे शेअर्स पुन्हा गडगडले आहेत|Marathi_M|other|7.400000
processed_mr_m_finance_01304.wav|वाढता खर्च आणि मिळणारे तुटपुंजे उत्पन्न यातून खर्च भागेना म्हणून कर्ज काढून त्यांनी पिठाची गिरण घेतली|Marathi_M|other|8.823208
processed_mr_m_weather_04094.wav|सीमाभागाची खडानखडा माहिती व बारकावे ठाऊक असलेल्या माननीय शरद पवारांनी आमच्या यातना समजावून घ्याव्यात.|Marathi_M|other|7.871187
processed_mr_m_education_02982.wav|सर्व तत्त्वज्ञानाला एकत्र करून समग्र राष्ट्राचा अभ्युदय व्हावा, यासाठी संतांचे योगदान महत्त्वाचे आहे.|Marathi_M|other|8.277542
processed_mr_m_other_00771.wav|यंदा या हॉस्पिटलात बालकांचे झालेल्या मृत्यूंचे प्रमाण हे गेल्या काही वर्षांतील मृत्यूंपेक्षा अधिक आहे|Marathi_M|other|7.600000
processed_mr_m_agri_01390.wav|भात लावणी करण्यासाठी एका वेळी आठ ओळींची लावणी करणारे यंत्र जास्त फायदेशीर ठरते असे कृषितज्ज्ञ सांगतात|Marathi_M|other|7.360354
processed_mr_m_agri_01709.wav|मात्र दीर्घ प्रवासाला जाताना किंवा त्याला पाणी पाजले कि एकावेळी तो शंभर  लिटर पेक्षा जास्त पाणी पितो.|Marathi_M|other|7.128146
processed_mr_m_health_02783.wav|त्यात प्रत्येक जोडप्यातील सदस्याला विशिष्ट प्रकारचे विषाणू असलेले प्रोबायोटिक पेय पिण्यास देण्यात आलं|Marathi_M|other|7.557729
processed_mr_m_weather_00211.wav|पप्पूने जसं गप्पूला सगळ्या फुग्यांमधून वेगळं केलं, तसा गप्पू पसार झाला आणि आकाशात उंचच उंच उडू लागला.|Marathi_M|other|7.998896
processed_mr_m_general_02066.wav|मोदी जर पाकिस्तानच्या हद्दीतून गेले असते तर त्यांना बिश्केक येथे पोहचण्यास तुलनेने कमी वेळ लागला असता|Marathi_M|other|6.895958
processed_mr_m_education_02242.wav|जसजसा आमचा गट प्रगल्भ होत गेला तसतशी पुस्तकातल्या  मुद्द्यांची चर्चा करायची आमची पातळीही उंचावत गेली.|Marathi_M|other|8.149833
processed_mr_m_education_01600.wav|मात्र, बहुतांश ऑस्ट्रेलोपाथ जीवाश्मांमध्ये अशा खुणा दिसत नसल्याने अनेक शंका उपस्थित केल्या जात होत्या|Marathi_M|other|9.217958
processed_mr_m_general_02723.wav|पृथ्वी उलथू पाहत होती आकाशाला मोठंमोठे धक्के बसत असल्याने नक्षत्रांचा सडा पडतो की काय, असे वाटू लागले |Marathi_M|other|8.161437
processed_mr_m_health_03699.wav|डेंग्यू ठराविक मौसमात होणार आजार नसून तो कधीही होऊ शकतो हे यामुळं सिद्ध झाल्याचं डॉक्टरांनी सांगितलंय|Marathi_M|other|8.080167
processed_mr_m_weather_04083.wav|मुंबईत जन्मलेल्या रुडगार्ड किप्लिंग यांच्या पुस्तकावर आधारित 'जंगल बुक' हे कार्टून जगभरात गाजलं होतं.|Marathi_M|other|8.532958
processed_mr_m_politics_00980.wav|केरळ, आंध्र प्रदेश, तामिळ नाडू आणि पुद्दूचेरी या चार राज्यांमध्ये भाजपाला एकही जागा जिंकता आलेली नाही|Marathi_M|other|8.393646
processed_mr_m_agri_02860.wav|स्ट्रॉबेरी हे फळ कमी दिवस टिकणारे असल्यामुळे व जवळ मार्केट नसल्यामुळे ते शक्य त्या भावात द्यावे लागते|Marathi_M|other|7.557729
processed_mr_m_agri_02216.wav|पावसाळ्यात जुनाट झाडे कोसळून किंवा फांद्या पडून दुर्घटना घडू नये, याकरता अशा झाडांची छाटणी केली जाते. |Marathi_M|other|7.200000
processed_mr_m_health_03317.wav|पोटाच्या विशिष्ट ठिकाणी भरपूर दुखत असेल तर डॉक्टर रक्त तपासणी व सोनोग्राफीच्या साहाय्याने निदान करतात|Marathi_M|other|8.068563
processed_mr_m_agri_00906.wav|केंद्रीय पथकातील तज्ञ म्हणवून घेणारे अधिकारी शेतकऱ्यांना उसाऐवजी भात पीक घ्या असा सल्ला देताना दिसले.|Marathi_M|other|7.987292
processed_mr_m_politics_01872.wav|जनतेने मुद्देसुद प्रतिवाद केला की भाजपाचे नेते आणि त्यांचे भक्त भर इंटरव्ह्यु मधून पळ काढतात इतिहास साक्षी आहे|Marathi_M|other|9.171500
processed_mr_m_finance_02073.wav|त्यातच कमी दरात मिळणा्या या खोट्या हापूस आंब्यामुळे जेमतेम हाती आलेल्या देवगडची किंमत टिकवणंही कठीण होऊन बसलंय|Marathi_M|other|7.952458
processed_mr_m_health_02111.wav|त्याचप्रमाणे तेलकट पदार्थ देखील खाणे टाळा, कारण ते कडक व क्रिस्पी असल्याने ते गिळताना तुम्हाला वेदना होऊ शकतात|Marathi_M|other|7.755083
processed_mr_m_health_01007.wav|खूपच तीव्र वेदना होत असतील तर दाताजवळ बर्फाचा तुकडा धरा|Marathi_M|other|5.793000
processed_mr_m_other_03340.wav|आळंदीचे ट्रस्टी प्रशांत सरू, माऊलीचे पारंपरिक चोपदार राजाभाऊ यांच्याकडून वारीची इत्थंभूत माहिती वेळोवेळी मिळते|Marathi_M|other|8.881250
processed_mr_m_health_00580.wav|बाळाला उबदार दुपट्यात गुंडाळावे जेणेकरून शरीर गार पडणार नाही आणि जीवाणू किंवा विषाणू शरीरात प्रवेश क़रणार नाहीत|Marathi_M|other|8.904479
processed_mr_m_politics_02061.wav|कोलकात्याचे इंडियन म्युझियम स्थानिक नाव जादुघर विष्णुपुरीची मृत्तिका मंदिरे यावरही लेखिकेने सविस्तर लिहिले आहे|Marathi_M|other|9.949375
processed_mr_m_agri_01540.wav|साल, बिया काढलेले आणि बारीक चिरलेले पेरू मिक्सरमध्ये फिरवून किंवा ब्लेंडरने बारीक करून त्याची प्युरी करून घ्या|Marathi_M|other|7.813146
processed_mr_m_agri_01270.wav|चालूवर्षी सिंचन व वीजनिर्मिती याचा तुलनात्मक जास्त पाणी वापर होऊन त्याहीपेक्षा अधिक पाणी विनावापर सोडण्यात आले|Marathi_M|other|8.200000
processed_mr_m_general_00887.wav|इंधन म्हणून इथेनॉल वापरामुळे पेट्रोलियम आयातीवर अवलंबून राहण्याचे प्रमाण कमी होईल व देशाची ऊर्जा सुरक्षा वाढेल|Marathi_M|other|8.300000
processed_mr_m_finance_02324.wav|त्यामुळे अशा मालमत्तांना शोधून काढून कर आकारणी करणे व पालिकेच्या उत्पनात वाढ करणे असाच सत्ताधारी म्हणून आमचा उद्देश आहे|Marathi_M|other|7.964062
processed_mr_m_finance_03337.wav|सरकारला तीन लाख कोटी अग्रीम कर मिळणार याचा अर्थ त्याला उत्पन्नात परिवर्तित केल्यास नऊ लाख कोटीपेक्षा जास्त पैसे मिळणार. |Marathi_M|other|9.566250
processed_mr_m_finance_01481.wav|सोबतच, पन्नास  कोटींपेक्षा कमी उलाढाल असणा्या कंपन्यांचा कर पाच  टक्क्यांनी कमी करण्यात आल्याचंही जेटलींनी स्पष्ट केलंय|Marathi_M|other|8.126604
processed_mr_m_health_00342.wav|मानवी शरीरातील मेसेन्चिमल पेशी स्वतची नवनिर्मिती करण्यास सक्षम असतात आणि त्या पेशी अन्य प्रकारांत स्वतचे विभाजनही करतात|Marathi_M|other|9.775229
processed_mr_m_finance_01808.wav|आयात करण्यासाठी परकीय चलन द्यावे लागते ज्याच्याकडून आयात करायचे आहे त्यास त्याचे चलन देऊन त्याच्या वस्तु विकत घ्यायच्या|Marathi_M|other|7.900000
processed_mr_m_other_00315.wav|हर्षद कशाळकर यांना आमदार जयंत पाटील यांनी केलेल्या मारहाणीचा महाराष्ट्र राज्य मराठी पत्रकार संघ, मुंबईने निषेध केला आहे|Marathi_M|other|10.077083
processed_mr_m_finance_01296.wav|योग्य पातळीवर तरलता स्तर टिकवून ठेवण्यासाठी, क्रेडिट संस्था सक्रियपणे विविध स्त्रोतांकडून पासून संसाधनांचे समावेश करते. |Marathi_M|other|9.624292
processed_mr_m_finance_00891.wav|तुमचं एटीएम कार्ड हरवलं तरी लगेचच बँकेत जावून किंवा बँकेच्या हेल्पलाईन नंबरवर फोन करुन तुमचं एटीएम ब्लॉक करण्यास सांगा.|Marathi_M|other|9.043125
processed_mr_m_agri_01245.wav|जगातील अनेक देशांमध्ये पाण्याची कमतरता असून जवळपास अकरा  देश पाण्याच्या समस्येमुळे त्रस्त असल्याचे नुकतेच समोर आले आहे.|Marathi_M|other|9.322437
processed_mr_m_agri_01670.wav|सर्वांत महत्त्वाचे म्हणजे अडीचशे एकराचे हे भलेमोठे शेतीक्षेत्र ओलिताखाली आणण्यासाठी पाण्याचे पाट तयार करण्यात आले आहेत. |Marathi_M|other|8.358813
processed_mr_m_finance_01095.wav|आयात कराव्या लागणाऱ्या. कच्च्या तेलावरील अवलंबित्व कमी करणे आणि बहुमूल्य परकीय चलन वाचवण्यास प्राधान्य देणे गरजेचे आहे.|Marathi_M|other|8.637458
processed_mr_m_general_02303.wav|वात्सायन ऋषींनी संगीताची व्याख्या, गीत किंवा मौखिक गायन, तालवाद्यांचे वादन आणि नृत्य या तीन कलांचा मिलाफ अशी केली होती. |Marathi_M|other|10.135146
processed_mr_m_weather_04199.wav|मंदिराचे पुजारी टेन्शो गोटो म्हणाले की हा रोबोट कधीच मरणार नाही.|Marathi_M|other|6.060042
processed_mr_m_education_02911.wav|मात्र, निर्व्यसनी माणसाला हैराण कराणारे डास दारुड्यांना मात्र त्याच्या दुपटीने चावतात, असं वैद्यकीय परीक्षणात निष्पन्न झाले आहे.|Marathi_M|other|9.380479
processed_mr_m_health_02006.wav|तुमच्या शर्टावर रक्ता सारखे डाग दिसत होते, ते रक्त होते की, रंग?|Marathi_M|other|5.456313
processed_mr_m_agri_01194.wav|हे पाणी अर्धे राहीपर्यंत उकळून घ्या आणि नंतर हे पाणी गाळून घ्या. |Marathi_M|other|4.632000
processed_mr_m_weather_03065.wav|पदार्थाच्या कृती देण्यापूर्वी उपवासाच्या भाज्यांच्या आणि पक्वान्नांच्या मसाल्यांच्या कृती, तसेच पाक करण्याच्या कृती दिल्या आहेत.|Marathi_M|other|9.067021
processed_mr_m_education_00858.wav|त्यामुळे शिवसेना भाजपला हुलकावण्या देत असली तरी शिवसेनेचे अन्य पर्याय नेमके आहेत तरी कोणते अशी चर्चा राजकीय वर्रंतुळात रंगली आहे|Marathi_M|other|10.048000
processed_mr_m_education_00914.wav|या फोटोत प्रभास आणि श्रद्धा खूपच रोमॉंटिक मुडमध्ये दिसून येत आहे|Marathi_M|other|5.568000
processed_mr_m_other_03664.wav|त्यामुळे कायद्याला धाब्यावर बसवत नागरिकांच्या आरोग्याशी खेळणाऱ्या मॅक्डोनाल्डला हा मनमानी कारभार तत्काळ थांबविण्यास सांगितले आहे|Marathi_M|other|8.649062
processed_mr_m_weather_01760.wav|मुलगी नको म्हणून स्त्रीभ्रृणहत्या, मुलगी झाली की तिला कचरा कुंडीत टाकणे, मुलीची हत्या करणे अशा गंभीर घटना आतापर्यंत घडल्या आहेत.|Marathi_M|other|9.450146
processed_mr_m_other_03277.wav|जसजसं फूल उमलत होतं तसतसं मनपद्माची एकेक पाकळी उन्मिलीत होत होती|Marathi_M|other|6.454771
processed_mr_m_weather_01416.wav|प्रवाशांची सीसीटीव्ही फुटेजद्वारे ओळख पटविली जाणार असून  त्यांच्यावर कारवाई करण्यात येणार आहे, असा इशारा दादाभॉय यांनी दिला आहे.|Marathi_M|other|9.032187
processed_mr_m_agri_03545.wav|तर काहीवेळेस शोषखड्डे काढून जमिनीत सांडपाणी मुरवण्याच्या प्रयत्नात हे सांडपाणी स्वच्छ पाण्याच्या साठ्यात जाऊन ते पाणी दूषित होते|Marathi_M|other|9.461750
processed_mr_m_health_03440.wav|पावसात भिजणे, डोकं किंवा केस ओले राहणे, दुसर्‍या मुळे आपल्याला सर्दी होणे किंवा कशाच्या तरी ॲलर्जी मुळे सुद्धा सर्दी खोकला होतो.|Marathi_M|other|9.159896
processed_mr_m_other_02328.wav|त्यांनी सोशल मीडियावर मै भी चौकीदार असं कॅम्पेनींग सुरू केलं आहे|Marathi_M|other|5.258938
processed_mr_m_education_01619.wav|अशाच प्रकारे टी रेक्स या प्राण्याच्या कवटीत दोन मोठी छिद्रं आहेत|Marathi_M|other|5.793000
processed_mr_m_education_00347.wav|आज पून्हा हा प्रकार घडल्याने जॉगिंगसाठी आलेल्या डेांबिवलीकरांना दुर्गंधीचा सामना करावा लागल्याने त्यांनी तीव्र संताप व्यक्त केला|Marathi_M|other|9.536000
processed_mr_m_weather_02258.wav|त्यातच आता बॉलीवूडचा अभिनेता अर्जुन कपूर आणि त्याच्या कुटुंबाचा व्हॉट्सॅप फॅमिली ग्रुपवरील संवादाचा स्क्रीनशॉट व्हायरल झाला आहे.|Marathi_M|other|8.730333
processed_mr_m_weather_00866.wav|दिल्लीतील स्मॉगचा परिणाम सामन्यावर होणार का असे विचारले असता सी के खन्ना म्हणाले, पुढील काही आठवड्यात येथील वातावरण ठीक होण्याची आशा आहे.|Marathi_M|other|9.700000
processed_mr_m_general_01896.wav|शत्रूच्या हद्दीमधील किंवा आतील भागातील महत्त्वाच्या ठिकाणी जेव्हा हल्ला होतो, तेव्हा त्याला स्ट्रॅटेजिक क्षेपणास्त्राचा हल्ला असे म्हणतात|Marathi_M|other|10.042250
processed_mr_m_finance_01572.wav|आग्नेय आशियाई देशांनी आपला स्वतंत्र आर्थिक गट स्थापन केला असून प्रदेशातील व्यापार वाढवून अधिक गुंतवणूक आकर्षित करण्याचा उद्देश यामागे आहे|Marathi_M|other|9.345667
processed_mr_m_agri_02056.wav| योग्य प्रमाणात पाणी पिल्यास आंत्रातील क्रिया योग्यप्रकारे होतात पाणी कमी पिल्यास मलातील पाणी आंत्राद्वारे शोषल्या जाते व बद्धकोष्ठता होते|Marathi_M|other|9.496583
processed_mr_m_other_01394.wav|सुषमा स्वराज यांचे जाण्याने राजकीय वर्तुळातच नाही तर समान्य स्तरातून देखील त्याच्या अचानक घेतलेल्या एक्झीटमुळे शोक व्यक्त करण्यात येत आहे|Marathi_M|other|9.763625
processed_mr_m_other_00796.wav|यश बिर्लांची तुलना अनेकदा त्यांचे नातेवाईक आणि भारताल्या सर्वांत जास्त श्रीमंत व्यक्तींपैकी एक असणा्या कुमार मंगलम् बिर्लांसोबत केली जाते|Marathi_M|other|9.740396
processed_mr_m_health_02036.wav|मधुमेहींच्या पायाच्या जखमा आणि त्यातून होणारा जंतुसंसर्ग यांच्या उपचारात रक्तातील साखरेच्या प्रमाणावर चटकन् नियंत्रण आणणं महत्त्वाचं असतं|Marathi_M|other|9.700000
processed_mr_m_general_01974.wav|मध्ये, लोपेझ आणि त्याचा मित्र, ख्रिस बुकर एका रेडिओ स्टेशनवर येथे एक ड्वेन म्हणून काम, आणि अनेक सुप्रसिद्ध प्रकल्पांमध्ये बातमीदार राहिला|Marathi_M|other|9.800000
processed_mr_m_finance_00211.wav|लाड व त्यांच्या पत्नीचे अभ्युदय बँकेत एकत्रित बचत खाते व एटीएम कार्ड आहे.|Marathi_M|other|5.816229
processed_mr_m_politics_01899.wav|जेफ बेजोस, बिल गेट्स, वॉरेन बफ्फे यांच्यातच पहिल्या स्थानाची स्पर्धा असते|Marathi_M|other|6.547646
processed_mr_m_finance_00241.wav|ग्रॅका आसपासचे भंगार गोळा करून ते विकत असे आणि आपल्या शाळेची फी जमवत असे.|Marathi_M|other|7.791875
processed_mr_m_general_01961.wav|त्यामुळे येथील भारतीय संस्कृती, धर्म, अर्थ, कला आणि वाङमयात विविधता आढळते|Marathi_M|other|7.200000
processed_mr_m_agri_03107.wav|शेंगा धुवुन त्याचे बोटभर तुकडे करा पण हे करताना शेंगांवरची हिरवी साल काढा|Marathi_M|other|5.688521
processed_mr_m_other_01164.wav|त्या भयाण अपघाताने आज आपला परममित्र सॅङी रॉडीटी आपल्यामध्ये राहीलेला नाही|Marathi_M|other|5.500000
processed_mr_m_general_02676.wav|सूर्य आणि सूर्यग्रहण पाहण्यासाठी खास तयार करण्यात आलेले ग्रहण चष्मे वापरा|Marathi_M|other|5.572417
processed_mr_m_general_00558.wav|ईस्ट इंडिया कंपनीने हा हिरा ब्रिटिश ज्वेलरी कंपनी रंडेल अँड ब्रिजला विकला|Marathi_M|other|5.700000
processed_mr_m_weather_03827.wav|तबस्सूम आणि रूख्सार या मायलेकींना आणि त्यासोबतच हसन यांना अटक करण्यात आली|Marathi_M|other|5.549188
processed_mr_m_general_01416.wav|वाघ गायीला खातो, तर गायींनी प्रतिकार न करता मुकाट्याने वाघाचं भोजन व्हावं|Marathi_M|other|8.126604
processed_mr_m_general_02573.wav|म्हणजे एक मुलभूत शक्ती, जिने हे ग्रह,तारे आणि ब्रह्मांडाचा पसारा उभा केला|Marathi_M|other|6.385104
processed_mr_m_politics_00349.wav|कच्च्या रस्त्याने चाललेला हा टेम्पो पलटी होऊन तीन कामगार गंभीर जखमी झाले.|Marathi_M|other|5.816229
processed_mr_m_education_01791.wav|त्यांच्या जीवन बीजांडाचे पाचव्या दिवशी एक ब्लास्ट्यूला मध्ये बदल घडवत आहे|Marathi_M|other|5.270562
processed_mr_m_health_02196.wav|त्याची तब्येत ठीक असून छोटे मोठे आजार होतच असताच अशी माहिती शकीलने दिलीये|Marathi_M|other|5.978771
processed_mr_m_health_01482.wav|ही वनौषधी आणि युनानी औषधे विकणारी काही लोक नाडी पाहून रोगाचे निदान करायची|Marathi_M|other|6.500000
processed_mr_m_politics_02767.wav|संजय गांधीनगर व रिव्हर रोड येथील पुरग्रस्तांना अल्पोपहार वाटप करण्यात आला|Marathi_M|other|5.653688
processed_mr_m_weather_01752.wav|रोमॅन्टींक टूरसाठी दक्षिण गोवा आणि उत्तर गोवा हे दोन कमालीचे ठिकाणं आहेत.|Marathi_M|other|6.400000
processed_mr_m_other_02411.wav|अशी स्वातंत्र्ये एकदा दिली कि लोकांनी सांभाळायची असते, पुढे न्यायची असतात|Marathi_M|other|5.270562
processed_mr_m_politics_03439.wav|शिवाय मतदान झालेच तर राहुल गांधी कितीच्या फरकाने जिंकणार हे पाहणे औत्सुक्याचे ठरेल|Marathi_M|other|6.779854
processed_mr_m_politics_01167.wav|ठाणे जिल्ह्यातुन सलग दोन वेळा शिवसेनेचा खासदार निवडून देण्यात म्हात्रेंचा हात होता|Marathi_M|other|6.569063
processed_mr_m_finance_02873.wav|वास्तविक, अर्थसंकल्प हा महागाई दरापेक्षा आर्थिक विकासाकडे अधिक केंद्रित असायला हवा|Marathi_M|other|6.361896
processed_mr_m_health_01469.wav|अफ्रिका, कंबोडिया व दक्षिण पूर्व आशियातील काही देशांमध्ये या आजाराचे विषाणू आढळतात|Marathi_M|other|6.300000
processed_mr_m_politics_00955.wav|प्रचंड प्रमाणात असलेली उच्च शिक्षणातली स्पर्धा या मुद्दांचा विचार करायला भाग पाडते|Marathi_M|other|6.454771
processed_mr_m_agri_01317.wav|या पैठणीसाठी त्यांना नेहमीच्या पैठणीला लागणाया रेशमच्या दुप्पट रेशीम वापरावे लागले|Marathi_M|other|6.292229
processed_mr_m_agri_03066.wav|आयुर्वेदाने सांगितलेल्या पद्धतीत पाणी अगोदर उकळून घेतलेलं असल्याने भात लवकर शिजतो. |Marathi_M|other|6.300000
processed_mr_m_education_01859.wav|आणि शेवटि त्याच्यामधले काय आवडावे आणि काय नाही ही एब्सोल्युटली माझी मर्जी नाही का?|Marathi_M|other|6.853438
processed_mr_m_agri_02121.wav|रात्रीच्या काळोखात ही पांढरी शुभ्र फुले झाडावर चांदण्या बसल्या की काय अशीच भासायची|Marathi_M|other|8.660667
processed_mr_m_health_00188.wav|ब्यूबोनीक प्लेग हा एक दुर्मिळ आजार असून शक्यतो मनुष्यांमध्ये हा रोग दिसून येत नाही|Marathi_M|other|6.559271
processed_mr_m_health_01528.wav|गंधद्रव्य आणि आहारयोगी असे दोन शब्द सुश्रुत आणि चरक मसाल्याच्या जिनसांसाठी वापरतात|Marathi_M|other|7.058500
processed_mr_m_general_02301.wav|प्रेमाच्या गोष्टीवर आधारित आणखी एक चित्रपट लवकरच येत आहे तो म्हणजे 'झिंग प्रेमाची'|Marathi_M|other|6.400000
processed_mr_m_agri_01418.wav|ज्या शहरांत पाणी शुद्ध करून पुरविले जाते, त्या पाण्यात क्लोरिनचे प्रमाण जास्त असते|Marathi_M|other|5.746562
processed_mr_m_general_00945.wav|या अगोदर त्याने बंगळुरू, मीडलसेक्स आणि ब्रिस्बेन हिट या संघाचे प्रशिक्षक पद भुषवले|Marathi_M|other|6.628917
processed_mr_m_health_01947.wav|पिण्याच्या पाण्यात जास्त प्रमाण फ्लोराईड हा घटक असेल तर फ्लोरोसिस नावाचा आजार होतो|Marathi_M|other|6.000000
processed_mr_m_agri_02392.wav|तेवढ्यात मोहनराव पाणी घेऊन आले, दाजींना पाणी देऊन ते विश्वासच्या शेजारी येऊन बसले. |Marathi_M|other|5.444708
processed_mr_m_other_00602.wav|जेसिका मेयरची ही पहिलीच स्पेसवॉक आहे तर ख्रस्टिना कोच चौथ्यांदा स्पेसवॉक करणार आहे|Marathi_M|other|6.756625
processed_mr_m_general_01255.wav|सायनानं जकार्तामध्ये झालेल्या मध्ये रजत आणि ग्लास्गो येथे मध्ये कांस्य पदक पटकावले|Marathi_M|other|6.118083
processed_mr_m_other_00494.wav|एका गाण्यात "सूं सूं सूं नाक झालं लाल, डोळ्याला चिकटली कांद्याची साल" अशीही ओळ आहे|Marathi_M|other|7.093333
processed_mr_m_weather_00611.wav|फेक ऑर्गॅज्म विरोधात अभिनेत्री पूजा बेदी मैदानात. जाणून घ्या काय आहे फेक ऑर्गॅज्म?|Marathi_M|other|8.033729
processed_mr_m_finance_01426.wav|मुद्रांक शुल्क व महसूल करापोटी जिल्हा परिषद ला कोटयवधी रुपयांचा फायदा झाला आहे का?|Marathi_M|other|6.640542
processed_mr_m_weather_04091.wav|निश्चित वेळेत त्यांना आणण्यासाठी हॉटेलची इनोव्हा कार नागपूर रेव्ले स्थानकावर गेली.|Marathi_M|other|6.071646
processed_mr_m_agri_02685.wav|सेंद्रिय खते ही पिकास कमी प्रमाणात, परंतु दीर्घकाळ जमिनीत अन्नद्रव्ये पुरवठा करतात|Marathi_M|other|6.700000
processed_mr_m_health_00567.wav|डॉक्टर वर विश्वास कमी असल्यामुळे डॉक्टर ने शिफारस केलेल्या औषधांपैकी निम्मीच औषधे विकत घेणे|Marathi_M|other|7.627375
processed_mr_m_general_00201.wav|भाषेची प्रगल्भता लाभली म्हणूनच काळेंच्या सहवासात त्यांनी संस्कृत नाटके व महाकाव्ये अभ्यासली|Marathi_M|other|7.371958
processed_mr_m_finance_00277.wav|एमसीएक्स फ्यूचर बाजारात ज्या किंमती असतात त्यामध्ये वॅटसारखे कर जोडून किंमती ठरवल्या जातात.|Marathi_M|other|7.232646
processed_mr_m_health_03617.wav|तुमचे जसे वय वाढते, म्हणजे तुम्ही वृद्धत्वाकडे झुकता तेव्हा तुमची त्वचा पातळ आणि नाजूक बनते|Marathi_M|other|7.300000
processed_mr_m_general_00563.wav|त्यामुळे रेडिओ हा माझ्यासाठी आकाशवाणी पुणे केंद्र किंवा व विविध भारती हीच दोन केंद्रं असतात|Marathi_M|other|7.557729
processed_mr_m_politics_02363.wav|या सर्व आरोपींवर आर्म्स एक्टच्या खोट्या आरोपांखाली फसवण्याच्या प्रकरणात आरोपी बनवण्यात आलंय|Marathi_M|other|7.488062
processed_mr_m_politics_00099.wav|अनुष्काने भाऊ कर्णेश शर्मासोबत 'क्लीन स्लेट फिल्म्स' अंतर्गत चित्रपटांची निर्मिती केली आहे.|Marathi_M|other|8.022125
processed_mr_m_finance_01211.wav|आरबीआय म्हणजेच भारतीय रिर्झव्ह बॅंकेने ग्राहकांच्या समस्या दूर करण्यासाठी हा निर्णय घेतलाय.|Marathi_M|other|7.975688
processed_mr_m_finance_03436.wav|विद्युत मोटार, पीव्हीसी पाईप सत्तर  टक्के अनुदान, ठिबक व तुषारसाठी ऐंशी  टक्के अनुदान मिळते|Marathi_M|other|7.058500
processed_mr_m_finance_01266.wav|शासनाच्या विविध योजनेखाली देण्यात येणाया कर्ज वाटपाकडे राष्ट्रीयीकृत बँका दुर्लक्ष करत आहेत|Marathi_M|other|6.640542
processed_mr_m_other_03353.wav|मला मुंब्र्याचे नाव घेताना लोकांच्या भुवया उंच होण्यापेक्षा अभिमानाने भरलेले उर पहायचे आहेत|Marathi_M|other|6.872729
processed_mr_m_general_00685.wav|आजही हे आठवलं, की गमतीनं काकूंना म्हणावसं वाटतं, 'तुम्हाला वाघ आणि अस्वल घाबरले होते बहुतेक|Marathi_M|other|6.700000
processed_mr_m_agri_02361.wav|हुक्क्याच्या नळीला उंची रेशीम किंवा सोन्या-चांदीच्या तारा असलेलं ब्रोकेड गुंडाळलेलं असायचं. |Marathi_M|other|6.118083
processed_mr_m_health_01434.wav|हायग्रेड कर्करोग म्हणजे यामध्ये कर्करोगाचे जंतू एका जागेवरून दुसर्‍या जागी लवकर पसरले जातात|Marathi_M|other|6.779854
processed_mr_m_other_01448.wav|ऑलिंपिक ब्रॉंझपदक विजेती साक्षी मलिकने दुखापतीच्या कारणास्तव या स्पर्धेतून माघार घेतली होती|Marathi_M|other|7.046875
processed_mr_m_weather_00521.wav|लॅरी पेज हा बुजरा, अबोल आणि अंतर्मुख होता तर सर्गे ब्रिन हा धाडसी, बोलका आणि बहिर्मुख होता.|Marathi_M|other|7.894417
processed_mr_m_health_01842.wav|दुग्धज्वर यांसारखे कॅल्शिअम कमतरता असल्याने होणारे आजार होण्याची शक्यता जास्त प्रमाणात असते|Marathi_M|other|7.058500
processed_mr_m_weather_01665.wav|राजकीय मतभेद अर्थातच पूर्वापार होतेच पण मोदींच्या निवडीने एक सांस्कृतिक दरीच दृग्गोचर झाली.|Marathi_M|other|8.400000
processed_mr_m_finance_00730.wav|सार्वजनिक क्षेत्रातील बँकांच्या वरिष्ठांना खाजगी क्षेत्रातील बँकांच्या तुलनेत कमी वेतन आहे.|Marathi_M|other|6.315458
processed_mr_m_politics_01527.wav|तरुण घरी आल्यानंतर आधीचा घरमालक आणि त्याच्या पत्नीने गळा आवळून निर्घूणपणे त्याची हत्या केली|Marathi_M|other|7.128146
processed_mr_m_weather_01841.wav|योगेंद्र यादव यांच्या कालच्या व्टिटवरून त्यांना भाजप समर्थकांनी बराच काळ ट्रोलही केलं होतं.|Marathi_M|other|6.700000
processed_mr_m_general_02858.wav|खरं तर मातृभाषा, हिंदी आणि इंग्रजी सोडून अजून एक फॉरेन लॅग्वेज शिकता आली तर सोन्याहून पिवळे|Marathi_M|other|7.766708
processed_mr_m_finance_00137.wav|वार्षिक खर्च केवळ छापण्याचा निघाला म्हणजे हे काम पडू न देण्याचे आम्ही आनंदानें अभिवचन देतो.|Marathi_M|other|7.093333
processed_mr_m_finance_01202.wav|सामाजिक निधीसाठी विविध कर वसुलीनंतर मिळणारा नफा, तसेच कराचे भुगतान, उपलब्ध इक्विटीमध्ये विभागले आहे.|Marathi_M|other|8.521354
processed_mr_m_health_03528.wav|अधिक गोड खाणे आवश्यक आहे कारण सुक्रोज मस्तिष्क आणि पाठीच्या कण्यातील रक्त परिसंस्थांना उत्तेजित करते|Marathi_M|other|8.100000
processed_mr_m_politics_01437.wav|त्यात भिक्षूंचे ध्यानमंदिर म्हणजे चैत्यगृह आणि वर्षा विहार म्हणजे राहण्याची सोय, असे दोन विभाग पडतात|Marathi_M|other|7.348750
processed_mr_m_weather_00605.wav|मग शेट्टींना शह देण्यासाठी पाटील यांनी शेट्टींचे विरोधक सदाभाऊ खोत यांना पाठबळ देण्यास सुरूवात केली.|Marathi_M|other|7.488062
processed_mr_m_general_02302.wav|शुक्राचार्य आणि कच या दोघांकडे संजीवनी मंत्र आल्यावर असुर आणि देव या दोघांची सैन्ये अमर व्हायला हवीत|Marathi_M|other|8.382021
processed_mr_m_health_01794.wav|जर ही वेदना जाणवू लागली, तर गरम पाण्याच्या पिशवीने, किंवा हिटिंग पॅडच्या मदतीने खांद्याला शेक घ्यावा|Marathi_M|other|6.547646
processed_mr_m_weather_01195.wav|त्यामुळे ज्योती पत्रिके, हेमलता रणखांब, पद्मीन पाटील, अश्विनी पाटील यांच्यांत चुरस निर्माण झाली आहे.|Marathi_M|other|8.974146
processed_mr_m_agri_00762.wav|उंबराचे लाकूड दीर्घकाळ टिकते या कारणास्तव उंबराच्या व सागाच्या लाकडाचा उपयोग करून दरवाजा बनवला गेला.|Marathi_M|other|7.877187
processed_mr_m_general_02707.wav|गम्मत म्हणजे जिथे देवांना किम्मत नसायची अशा ठिकाणी देव अतिथ्याच्या रूपात पोचून आपला कार्यभाग साधायचे|Marathi_M|other|8.985750
processed_mr_m_agri_02125.wav|वन विभागातर्फे स्थापन करण्यात आलेल्या विविध रोपे विक्री केंद्रांवरुन नागरिकांनी रोपे घेऊन जाता येतील|Marathi_M|other|7.859583
processed_mr_m_health_02273.wav|पण, समजा आपले डोळे कानाच्या जागी असते, कानाच्या जागी मान असती, नाक गुडघ्यांवर असते तर काय झाले असते?|Marathi_M|other|7.300000
processed_mr_m_education_01770.wav|भाई कोतवाल आणि हिराजी पाटील यांनी देशाला स्वांतत्र मिळवुन देण्यासाठी आपल्या संसाराची राखरांगोळी केली|Marathi_M|other|8.312375
processed_mr_m_agri_00185.wav|त्यामुळे समुद्रातील खारट पाण्याचे स्रेत गोडया पाण्यात मिश्रित होऊन पाण्याचे पाणी क्षारयुक्त बनले आहे|Marathi_M|other|7.580938
processed_mr_m_finance_00209.wav|बँकेतील  साचलेला पैसा आता वाढत जाईल.  सेविंगचे एफ डी चे व्याजदर कमी केले तरी कर्जाचे दर चढेच रहातील.|Marathi_M|other|8.393646
processed_mr_m_education_02556.wav|दरम्यान या दोघांचं जमलं आणि थोड्याच दिवसात कम्युनिस्टांची जी धरपकड झाली त्यात बंडू गोखले पकडले गेले.|Marathi_M|other|8.645000
processed_mr_m_weather_03816.wav|त्यातील जगातील सर्वात मोठे द क्वीन अलेक्झांडर बोर्डविंग आणि सर्वात छोटे वेस्टर्न पिग्मी ब्लू हे आहेत|Marathi_M|other|7.406792
processed_mr_m_weather_01366.wav|या मोसमात रेड बुलचे प्रतिनिधित्व करताना त्याने बहारिन, सिंगापूर आणि इंडियन ग्राँप्री जिंकत वर्चस्व राखले आहे.|Marathi_M|other|8.463292
processed_mr_m_education_00097.wav|या वर्षी पावसाळ्यात जुलै महिन्यात कुर्ल्याच्या एका ३२ वर्षीय व्यक्तीला डेंग्यूमुळे आपला जीव गमावावा लागला आहे|Marathi_M|other|8.768000
processed_mr_m_education_02282.wav|मूल्यबैठक नसलेले विज्ञान विध्वंसाच्या दिशेने जाऊ शकते तर तर्कसंगत नसलेली श्रद्धा अंधश्रद्धेला जाऊन भिडू शकते.|Marathi_M|other|9.577854
processed_mr_m_finance_01022.wav|मोर्चे, घेराव अशा मार्गांनी उद्योगांना आणि केंद्र सरकारच्या एअर इंडिया, बँका यांना सळो की पळो करून सोडले आहे.|Marathi_M|other|8.115000
processed_mr_m_education_02860.wav|दरम्यान रक्ताच्या नमुन्यात निपाह व्हायरस असल्याच्या वृत्ताला पुणे व्हायरोलॉजी इन्स्टीट्यूटने दुजोरा दिला आहे.|Marathi_M|other|8.138229
processed_mr_m_other_03131.wav|आणि तरीही अजस्र पवनचक्क्या आणि त्यांच्या सावल्यांखाली छोटा भासणाऱ्या भिख्खूच्या मर्यादाही हळूहळू जाणवू लागतात|Marathi_M|other|7.406792
processed_mr_m_agri_01377.wav|ऐन दिवाळीच्या तोंडावर खरिपाच्या पिकांची काढणी सुरू असतानाच या पावसामुळे सोयाबीन आणि कापसाचं मोठं नुकसान झालंय|Marathi_M|other|8.068563
processed_mr_m_agri_01144.wav|पाणी घरी न्या, अर्ध्या पाण्याने मडकी भरा, त्याला सुईएवढे बारीक छिद्र पाडा आणि द्राक्षाच्या वेलाला मडकी बांधा.|Marathi_M|other|7.894417
processed_mr_m_health_00814.wav|मानवी मेंदू जसजसा प्रगत होऊ लागला तसा मेंदूचा निओकोर्टेक्स  हा भाग विकसित झाला आणि त्यातून विवेकाचा जन्म झाला|Marathi_M|other|8.916083
processed_mr_m_politics_02897.wav|कावळा, चिमणी, कांगारू, ताट, पेला, तांब्या, बुट्ठी, हिरा, साखळी, बस, ट्रॅक्टर अशी चिन्हे वाटप करण्यात आली होती|Marathi_M|other|10.158354
processed_mr_m_politics_01026.wav|तरुण प्रतिभाची फ्रेंच स्पर्धा जिंकल्यावर ऑड्रे टॅटौ यांना "ब्यूटी सलून" व्हीनस या चित्रपटात एक भूमिका मिळाली.|Marathi_M|other|8.765167
processed_mr_m_finance_00541.wav|अत्त्युच्च विश्वासाचे तत्व म्हणजे विमाधारक आणि विमा कंपनी यांनी परस्परांना दिलेली माहिती आणि वचने यांचे पालन.|Marathi_M|other|8.637458
processed_mr_m_politics_03442.wav|उत्तर प्रदेशचे मुख्यमंत्री योगी आदित्यनाथ यांना केंद्रीय गृह मंत्रालयाने झेड प्लस सुरक्षा व्यवस्था पुरवली आहे|Marathi_M|other|8.347208
processed_mr_m_finance_00671.wav|अत्याधुनिक हेलिकाँप्टर्स निर्माण करणे आणि विविध देशांना ती विकणे हा या कंपनीचा मुख्य व्यवसाय तेव्हापासून आहे.|Marathi_M|other|7.882792
processed_mr_m_health_01751.wav|सेरिब्रल पाल्सी हा रोग गर्भावस्थेत, जन्मताना किंवा जन्म झाल्यानंतर पहिल्या काही महिन्यांत मेंदूला इजा झाली तर होऊ शकतो|Marathi_M|other|8.800000
processed_mr_m_other_02019.wav|काल आधीच्या धाग्यावर स्वाती  यांनी जो 'ब्रॉडर पर्स्पेक्टिव्ह' मांडला होता, तोही ध्यानात असावा म्हणून इथे पेस्ट करत आहे|Marathi_M|other|7.940854
processed_mr_m_health_00107.wav|शरीरात स्टेम सेल्सचा प्रमुख स्रोत बोन मॅरो, ब्लट प्लेटलेट्स, इम्ब्रियॉनिक सेल्स व मासिक पाळीचे रक्त यातून निर्माण होतो|Marathi_M|other|9.682354
processed_mr_m_health_01612.wav|पॅप स्मिअरच्या साह्याने सुरुवातीच्या टप्प्यातच गर्भाशयाच्या कर्करोगाचे निदान झाल्यास त्यातून बचावण्याची शक्यताही वाढते|Marathi_M|other|8.289146
processed_mr_m_finance_03132.wav|पुणे विभागात देखील कॅशलेसला प्रोत्साहन देण्यासाठी ठिकठिकाणी डेबिट व क्रेडिट कार्ड स्वीकारणारी पीओएस मशिन बसविण्यात आली|Marathi_M|other|8.765167
processed_mr_m_general_01403.wav|अशक्मय ते शक्मय करून दाखविण्याची जिद्द निर्माण होईल पण नातेसंबंध प्रति व घरगुती व्यवहारात जास्तीत जास्त सावधानता बाळगा|Marathi_M|other|9.800000
processed_mr_m_general_02021.wav|शुंगांच्या कारकिर्दीत संस्कृत भाषा आणि यज्ञादी कर्मकांडांना महत्त्व प्राप्त होऊन वाराणसी हे त्यांचे प्रमुख केंद्र बनले|Marathi_M|other|8.115000
processed_mr_m_politics_01438.wav|बाला बच्चन, रामनिवास रावत, जीतू पटवारी आणि सुरेंद्र चौधरी या चौंघाची कार्यकारी अध्यक्ष म्हणून नियुक्ती करण्यात आली आहे|Marathi_M|other|9.554646
processed_mr_m_politics_03101.wav|न्यूझीलंडच्या संघात सर्व अनुभवी खेळाडूंना संधी देण्यात आलेली असून, नवोदीत टॉम ब्लंडेललाही संघात जागा देण्यात आलेली आहे|Marathi_M|other|9.217958
processed_mr_m_education_00759.wav|शेकडो वर्षे महिलांना तथाकथित धार्मिक रुढींमध्ये जखडून ठेवणारा हा प्रकार आतातरी बंद केला पाहिजे या बद्दल एकमत होऊ लागले|Marathi_M|other|9.664000
processed_mr_m_health_02170.wav|साधारण दहा टक्के लोकांना गंभीर मानसिक आजार असतात, तर दर साठ लोकांमागे एकाला स्क्रिझोफ्रेनिया हा आजार झालेला दिसून येतो|Marathi_M|other|9.380479
processed_mr_m_weather_00064.wav|निशब्दमचे दिग्दर्शन हेमंत मधुकर करणार आहेत तर निर्मिती कोना वेंकट यांच्या कोना फिल्म फॅक्टरी या निर्मिती संस्थेद्वारे केली आहे.|Marathi_M|other|10.077083
processed_mr_m_finance_01522.wav|अल्प उत्पन्न गटातील घरांची किंमत पंचवीस  लाख व मध्यम उत्पन्न गटातील घरांची किंमत तब्बल शेहचाळीस  लाख रुपये इतकी ठेवली जाणार आहे|Marathi_M|other|9.700000
processed_mr_m_finance_02378.wav|यामध्ये कोकण रेल्वे, कोकण विभागीय मंडळ, सहकार मंडळात समाविष्ट असलेल्या सहकारी बँका आणि संस्थाचाही सहभाग निश्चित करण्यात आला आहे|Marathi_M|other|10.123521
processed_mr_m_health_00892.wav|फ्रीमनचा शेरलॉकच्या प्रतिभेपुढे वेळोवेळी हताश होणारा तरी त्याच प्रतिभेकडे आकर्षित होउन त्याच्यासोबत काम करणारा डॉक्टर एकदम मस्त|Marathi_M|other|10.042250
processed_mr_m_finance_01030.wav|एलायसी म्हणजे जीवन विमा म्हणत असाल तर ती गुंतवणूक नाही.  तुमच्यावर अवलंबून असलेल्यांची तुमच्या पश्चात घ्यायची आर्थिक काळजी आहे.|Marathi_M|other|9.554646
processed_mr_m_other_00568.wav|आपल्या अध्र्या शरीरावर श्वेतवस्त्र लपेटून प्रियकराची वाट पाहणाया श्रुंगारोत्सुक तरुणीचं अतिशय मोहक चित्रं शेलार यांनी काढलं आहे|Marathi_M|other|9.728792
processed_mr_m_health_02998.wav|जर कुठल्याही प्रकारची मौखिक शस्त्रक्रिया अथवा उपचार सुरू असेल, तर दात साफ करण्याच्या तंत्रात दंतवैद्याच्या सल्ल्याने बदल करावा. |Marathi_M|other|8.591000
processed_mr_m_general_01894.wav|आपटे वाचन मंदिर यांच्या तर्फे घेण्यात आलेल्या कथा कथन स्पर्धेत अंकिता अक्कोळे, व ऋषिकेश कारंडे, यांनी उत्तेजनार्थ बक्षिस मिळवले|Marathi_M|other|9.357271
processed_mr_m_finance_02849.wav|काळाशी सुसंगत इलेक्ट्रॉनिक व्यापार किंवा ई व्यापारास प्राधान्य देत कृषी उत्पन्न बाजार समितीच्या कायद्यात काही सुधारणा करण्यात आल्या आहेत|Marathi_M|other|9.100000
processed_mr_m_agri_03178.wav|आमच्या या अठ्ठावीस  खोल्यांना फक्त दोन  तास पाणी येतं, तरीही सर्वानाच पाणी मिळावं म्हणून आम्ही चाळवासी पंधरा ~पंधरा  मिनिटे ते पाणी घेतो|Marathi_M|other|9.600000
processed_mr_m_education_03266.wav|इतर पक्षकार आणि न्यायालयाच्या रजिस्ट्रींनी अशाप्रकारे लेखी म्हणणे मांडण्यावर आक्षेप घेतला होता असे वरिष्ठ वकील राजीव धवन यांनी सांगितले.|Marathi_M|other|10.100312
processed_mr_m_finance_02371.wav|हे अनुदान तीन टप्प्यांत देण्याचा निर्णय घेण्यात आला होता, त्यापैकी दोन हप्त्यापोटी त्र्याऐंशी  कोटी बहात्तर  लाखांचे अनुदान प्राप्त झाले|Marathi_M|other|8.892875
processed_mr_m_education_02790.wav|मानसीचे आईवडील दोघेही वेस्टर्न कोल फिल्ड्स लिमिटेड या सरकारी खाण कंपनीत वैद्यकीय अधिकारी रुपात कार्यरत आहेत.|Marathi_M|other|9.647521
processed_mr_m_health_01463.wav|रजोनिवृत्ती दरम्यान असे व्यायाम अधिक महत्त्वाचे असतात,|Marathi_M|other|4.097958
processed_mr_m_health_01998.wav|हिवतापात वेळीच उपचार झाला नाही तर तांबडया पेशींची संख्या कमी होऊन निस्तेजपणा येतो|Marathi_M|other|6.141312
processed_mr_m_agri_02418.wav|सुलतान फक्त गंगेचं पाणी पितो, आणि त्याला हे पाणी त्याच्या कुरिअर सेवेमार्फत पोहोचवलं जातं. |Marathi_M|other|5.851063
processed_mr_m_education_01590.wav|बैठकीत अशोक पाटील, पिराजी मुचंडीकर, शट्टुप्पा चव्हाण, सुरेश डुकरे आदींनी विचार व्यक्त केले|Marathi_M|other|8.616563
processed_mr_m_agri_02501.wav|पालाशयुक्त खत दिल्याने झाडांची पाणी, अन्नद्रव्य शोषण आणि वहनाची क्षमता वाढून पेशींचा काटकपणा वाढतो. |Marathi_M|other|8.440083
processed_mr_m_agri_00623.wav|घरात मनी प्लँट आणि इतर झाडे असल्यास त्यातील पाणी बदला.|Marathi_M|other|5.038354
processed_mr_m_weather_01304.wav| एग्प्लान्ट प्लेट चांगले थंड पाण्यात अर्धा तास भिजवून तयार करणे.|Marathi_M|other|5.862667
processed_mr_m_politics_02129.wav|अयोध्या आणि बाबरी मशिद वादाच्या प्रकरणात मुळ कागदपत्रे आणि दस्तावेज हे संस्कृत, पारशी, उर्दू आणि अरबी भाषांमध्ये आहेत|Marathi_M|other|9.412812
processed_mr_m_other_03694.wav|शेवग्याची पानं, फुलं, शेंगा, बिया, साल आणि मुळं ही कॅप्सुल स्वरूपातही विकली जातात|Marathi_M|other|6.361896
processed_mr_m_finance_00855.wav|दरवर्षी करोडो रुपयांच्या फाटलेल्या किंवा मळकट नोटा रिझर्व्ह बँक ऑफ इंडियाला रिप्लेस कराव्या लागतात.|Marathi_M|other|8.254312
processed_mr_m_politics_01508.wav|या समितीमध्ये खासदार प्रल्हाद जोशी, आमदार गोविंद कार्जोळ, सी टी रवी, श्रीरामुलु आदी बहुतेक सदस्य गैरहजर होते|Marathi_M|other|9.148292
processed_mr_m_politics_01577.wav|त्यानंतर जनतेला महाराष्ट्र दिनाच्या तसेच जागतिक कामगार दिनाच्या शुभेच्छा देताना चंद्रशेखर बावनकुळे बोलत होते|Marathi_M|other|8.405250
processed_mr_m_general_01393.wav|दिग्दर्शक क्रिश यांनी सुरुवातीला हा चित्रपट अर्ध्यावरच सोडला, तर अगदी अलिकडेच सोनू सुदनेही या चित्रपटाला रामराम ठोकला|Marathi_M|other|8.660667
processed_mr_m_health_01243.wav|रुग्णाला दाबल्यावर काहीही समजत नसेल तर ही नर्वस  सिस्टीम किंवा स्पायनलला अर्थात मणक्याच्या हाडाला इजा झाली असं समजावं|Marathi_M|other|8.660667
processed_mr_m_politics_00217.wav|भाजप निम्म्या काळासाठी मुख्यमंत्री पद सोडायला तयार नाही तर सेना निम्म्यानिम्म्याच्या मुद्यावर अडून बसली आहे.|Marathi_M|other|7.223125
processed_mr_m_health_01870.wav|तेव्हा नेमके निदान होण्यासाठी लवकरात लवकर तज्ज्ञ वैद्यांचा सल्ला घेणे योग्य ठरते. |Marathi_M|other|6.269021
processed_mr_m_politics_00604.wav|स्थानिक तेले, आणि औषधी ह्यांचे मिश्रण करून अनेक तर्हेचे स्क्रब्स मालिश करिता वापरले जातात.|Marathi_M|other|7.348750
processed_mr_m_other_02996.wav|हे अख्खं पानभर रंगीत चित्र म्हणजे गोट्या, चिंगी, आणि फाफे, बिबुच्या तीनरंगी मुखपृष्ठांच्या खुराकावर वाढलेल्या मला पर्वणीच होती|Marathi_M|other|10.053875
processed_mr_m_agri_01973.wav|मीन या राशीच्या व्यक्तींनी पाण्यात हळद, केसर, पिवळ्या रंगाचं फूल घालून ते पाणी सूर्याला अर्घ्य म्हणून द्यावं|Marathi_M|other|7.221042
processed_mr_m_finance_01627.wav|तसंच नोटांची वाहतूक, जुन्या नोटा जमा करणे, त्या जुन्या नोटांची विल्हेवाट लावणे यावर झालेला तसेच होणारा खर्च वेगळा आहे|Marathi_M|other|8.277542
processed_mr_m_weather_03775.wav|त्यात चवीनुसार तिखट, मीठ, साखर, आमचूर पावडर घालून परतून घ्यावे आणि सर्व्हिंग बाऊलमध्ये काढून घ्यावे|Marathi_M|other|7.940854
processed_mr_m_finance_02329.wav|शेती विमा योजना, प्रधानमंत्री मुद्रा योजना, प्रधानमंत्री उज्ज्वला योजना, सुकन्या समृद्धी योजना, आदींचा यात समावेश आहे|Marathi_M|other|8.800000
processed_mr_m_weather_00283.wav|ज्वारी काळी पडल्याने व शासनाने केवळ चांगल्या दर्जाची ज्वारीच खरेदी करण्याचे आदेश दिल्याने शेतकऱ्यांना ज्वारी विकता आलेली नाही.|Marathi_M|other|9.183125
processed_mr_m_other_01857.wav|बोरीवली पश्चिम गोराई येथील कांदळवन उद्यानाची मॅन्ग्रोव्ह पार्क ची निर्मिती करण्यात येत आहे|Marathi_M|other|6.300000
processed_mr_m_politics_00887.wav|मोदीजी व मुख्यमंत्री फडणवीस दुबळे होतील, घरोघरी रस्त्यावर ऑम्लेटच्या गाडय़ा लागतील|Marathi_M|other|6.711250
processed_mr_m_education_01594.wav|स्रियांना फसवून त्यांच्याशी खेळणे हा त्याचा स्वभाव आहे हे तिने हरप्रकारे सांगितले|Marathi_M|other|6.547646
processed_mr_m_other_01252.wav|कोलकाताने दिलेल्या आव्हानाला पाठलाग करताना सलामीवीर क्वींटन डी कॉक शुन्यावर परतला|Marathi_M|other|6.628917
processed_mr_m_finance_02369.wav|वीजबिल, कच्चा माल, मजुरी व इतर खर्च लक्षात घेता दर महिन्याला बर्‍यापैकी नफा या व्यवसायाच्या माध्यमातून मिळतो|Marathi_M|other|8.776771
processed_mr_m_other_02124.wav|अजून सुट्ट्या नीट लागल्याही नाहीत पण चोरांनी बंद घरे साफ करण्यास सुरुवात केली आहे|Marathi_M|other|5.398271
processed_mr_m_finance_00258.wav|कर्ज काढून घंटागाडी घेतल्याने कुटुंबियांना  गुजराण करणे अवघड  झाले होते.|Marathi_M|other|6.361896
processed_mr_m_politics_01573.wav|व्हिवियानाचं माहित नाही, पण आर सिटी घाटकोपर, फिनिक्स मार्केट सिटी इथे बसायला पुष्कऴ जागा उपलब्ध आहे|Marathi_M|other|8.289146
processed_mr_m_politics_01487.wav|संयोजन फेन्सिंग संघटनेचे अध्यक्ष विनय जाधव, उपाध्यक्ष प्रफुल्ल धुमाळ, आदींनी केले|Marathi_M|other|7.488062
processed_mr_m_politics_00839.wav|त्यामुळे छत्रपतींच्या जयंतीच्या शुभेच्छांच्या बॅनरमध्ये भाजपच्या स्थानिक पदाधिकाऱ्यांच्या शुभेच्छा देखील भागवण्यात आल्या आहेत.|Marathi_M|other|9.171500
processed_mr_m_weather_03015.wav|तेव्हाही आतासारखे मेणबत्ती मोर्चे स्वयंसेवी संस्थांनी काढले, पण त्या काजळीत त्यांचे काजवेसुद्धा चमकले नाहीत. |Marathi_M|other|7.900000
processed_mr_m_weather_01223.wav|कर्मचारी द्वारा आयोजित अनेक अभ्यास, पडदे विविध तयारी बँडविड्थ प्रभाव शक्यता करते.|Marathi_M|other|7.313917
processed_mr_m_politics_03338.wav|कोणतीही धुसफूस नाही, आम्ही मुख्यमंत्री उद्धव ठाकरे यांच्या नेत्तृवात काम करत आहोत|Marathi_M|other|6.303854
processed_mr_m_agri_01471.wav|तसेच कृषी सहाय्यक एकनाथ राठोड यांनी सुधारीत भात लागवड पद्धत विषयी मार्गदर्शन केले|Marathi_M|other|6.570875
processed_mr_m_general_00669.wav|साली झालेल्या फिफा वर्ल्ड कप फुटबॉल स्पर्धेच्या अंतिम सामन्यात डोरोवेत्स्कीने मैदानावर अशाच प्रकारे घुसखोरी केली होती|Marathi_M|other|8.231104
processed_mr_m_finance_01908.wav|श्रावण बाळ निवृत्ती वेतन व इतर सर्व अनुदान योजनांमध्ये तीन हजार रुपये दरमहा पर्यंत वाढ करण्यात यावी|Marathi_M|other|7.700000
processed_mr_m_agri_02561.wav|फळे आणि भाज्या अधिक प्रमाणात खाव्यात |Marathi_M|other|5.049958
processed_mr_m_finance_02199.wav|प्रकल्प किंमत तीन हजार  कोटी पेक्षा जास्त असून रेल्वेने प्रकल्प आराखडा तयार केलाय|Marathi_M|other|5.900000
processed_mr_m_health_02810.wav|किंचित सुजलेल्या दिसणा्या हिरडया, दातातील फटी आणि बर्‍याच वेळा दातातून येणारं रक्त मित्राच्या शारीरिक दुरावस्थेची चित्र स्पष्ट दाखवायची|Marathi_M|other|9.900000
processed_mr_m_general_01024.wav|आपण इच्छुक असल्यास, आपण नेहमी मजा करण्यासाठी गोल्फ क्लब किंवा टेनिस कोर्ट ला भेट द्या आणि आपल्या भौतिक स्वरूपात कार्य करू शकतो|Marathi_M|other|8.939312
processed_mr_m_health_02136.wav|जर काही अनुवंशिक आजार असतील तर गरोदर राहिल्यावर कोणत्याही आईनं स्त्री रोगतज्ज्ञांना त्या बद्दल सांगायला हवं. |Marathi_M|other|7.488062
processed_mr_m_other_01375.wav|त्यामुळे त्याच्या हाताचे तुटलेले अठरा  टेन्डॉन्स, कापली गेलेली एक मुख्य रक्तवाहिनी पुन्हा जोडता आली|Marathi_M|other|6.907563
processed_mr_m_weather_03912.wav|रणवीर फेमिना मॅग्झीन वर झळकलेल्या या फोटोत खूपच डॅशिंग दिसत आहे|Marathi_M|other|5.154458
processed_mr_m_other_00572.wav|अर्थातच हिटलर संबंधित सगळ्याच गोष्टींशी ज्यूंच्या पुढील पिढ्यांना घृणा वाटणे, चीड वाटणे साहजिकच आहे|Marathi_M|other|9.345667
processed_mr_m_finance_02030.wav|पात्र लाभार्थ्यांची यादी पोर्टलवर उपलब्ध झाल्यानंतर बँकांमार्फत शेतकर्‍यांचा कर्ज खात्यातील रक्कमा निरंक करून योजनेचा लाभ देण्यात येईल. |Marathi_M|other|9.856500
processed_mr_m_general_02171.wav|फॅशन डिझायनिंग करताना व्यक्तिचे व कपड्याचे सौंदर्य खुलवणे हा एक महत्वाचा मुद्दा होऊन बसतो. |Marathi_M|other|6.400000
processed_mr_m_other_02302.wav|हि डेनिम कोणाच्याही वोर्डरोब मधून कधीही गायब न होणारी गोष्ट आहे|Marathi_M|other|4.600000
processed_mr_m_general_02177.wav|त्याने त्याच्या कविता ऐकल्या व खुश होवून त्याच्या मर्जीनुसार सगळे मान्य करून त्याला राजकवी म्हणून घोषित केले|Marathi_M|other|7.313917
processed_mr_m_other_00051.wav|स्पेनच्या राफेल नादालने एकतर्फी विजय मिळवित ऑस्ट्रेलियन ओपन ग्रँडस्लॅम स्पर्धेच्या दुसया फेरीत स्थान मिळविले|Marathi_M|other|9.020583
processed_mr_m_other_02630.wav|अंगावर शहारे आणण्याचे सामर्थ्य असलेली ती कलाकृती म्हणजे काळ्याभोर रंगाचे फक्त हाडांचे वेडेवाकडे एकमेकांत गुंतलेले सांगाडे होते|Marathi_M|other|9.100000
processed_mr_m_other_02323.wav|आमच्या दोघांचाही आपापला असा सेन्स ऑफ ह्यूमर आहे आणि आम्ही एकमेकांना सतत हसवत असतो|Marathi_M|other|6.071646
processed_mr_m_finance_02723.wav|बँका निव्वळ झोपल्या होत्या अथवा अगदी थेटच सांगायचे तर बँकांचे मल्ल्याच्या प्रकरणात काही तरी हितसंबंध होते, हे निश्चित|Marathi_M|other|9.900000
processed_mr_m_general_00654.wav|वयाच्या केवळ चौदाव्व्या वर्षी लिहिलेल्या बुद्धभूषण या संस्कृत काव्यामध्ये राज्यशास्त्राचे धडे त्यांनी लिहिले|Marathi_M|other|7.964062
processed_mr_m_agri_03583.wav|जशी ऊस शेती केली जाते, त्या धर्तीवर इतर पिकांची प्रक्रिया कार्यान्वित झाली पाहिजे|Marathi_M|other|6.489604
processed_mr_m_health_00378.wav|रुंदीत बरोबर तीन पट्ट्या मध्ये आणि दोन्ही टोकांपासून निदान अर्धाअर्धा सेंटिमीटर दूर असतील असं बघावं|Marathi_M|other|8.161437
processed_mr_m_general_01547.wav|पासून तालिबान म्हणजे इस्लामचे अनुयायी तथा विद्यार्थी म्हणून आपली ओळख दाखवत देशातील भ्रष्टाचार आणि अराजकता यांच्या विरोधात रणशिंग फुंकले|Marathi_M|other|9.566250
processed_mr_m_politics_01136.wav|तर मुंब्य्रात राष्ट्रवादीचे आमदार जितेंद्र आव्हाड यांच्या नेतृत्वाचाकस लागणार आहे|Marathi_M|other|6.570875
processed_mr_m_education_01124.wav|सध्या राज्यभरात भाजपची जी विजयी घौडदौड सुरू आहे त्यात फडणवीस यांच्या स्वच्छ प्रतिमेचा मोठा वाटा आहे|Marathi_M|other|7.697042
processed_mr_m_agri_00492.wav|रेशीम बाजारपेठ सोबतच रेशीम कोष उत्पादक शेतकऱ्यांच्या प्रश्नांचे निरसन करण्यासाठी रेशीम भवनची निर्मिती केली जाणार आहे.|Marathi_M|other|9.450146
processed_mr_m_other_00414.wav|विवाह, मै हुँ ना, इश्क विश्क, मस्ती आदी सिनेमात तिने साकारलेल्या भूमिका आजही रसिकांच्या लक्षात आहेत|Marathi_M|other|9.519813
processed_mr_m_other_01429.wav|या सगळ्या तपासात संग्रामचा कुठेही यत्किंचितही संबंध नाही, हे सिद्ध झाल्याशिवाय राहणार नाही|Marathi_M|other|6.640542
processed_mr_m_agri_02227.wav|तसेच वालच्या शेंगा पोटाला बाधत नाहीत आणि लज्जतदार चव देखील येते हे याचे वैशिष्ट्य|Marathi_M|other|6.600000
processed_mr_m_politics_02457.wav|स्नायुदुखीने हॅमस्ट्रिंग त्रस्त असलेला सलामीवीर उस्मान ख्वाजाची जागा शॉन मार्शने घेतली आहे|Marathi_M|other|8.637458
processed_mr_m_finance_01940.wav|तरी नागरीकांनी या संधीचा लाभ घेऊन आपल्या मालमत्तांचा कर आणि थकबाकी भरावी|Marathi_M|other|5.600000
processed_mr_m_education_01009.wav|त्यानंतर आईवडील त्याला विविध अवयव दाखवून विशिष्ट शब्दोच्चारण करत त्याला ज्ञान देण्याचा किंवा शिकवण्याचा प्रयत्न करतात|Marathi_M|other|9.845333
processed_mr_m_weather_00935.wav|चीनचे परराष्ट्र मंत्रालयाचे प्रवक्ते गेंग शाँग म्हणाले चीन सरकारची अरुणाचल प्रदेशला   मान्यता नाही.|Marathi_M|other|6.919167
processed_mr_m_politics_01400.wav|मुंबई इम्प्रुवमेंट कमिटी भाजपकडे असल्याने मुंबईतल्या कित्येक जागा बिल्डरांना विकण्यात आल्याचा आरोप राहूल शेवाळे यांनी केला आहे|Marathi_M|other|9.043792
processed_mr_m_other_00969.wav|विशेष म्हणजे, या रकमेवर एण्ट्री अथवा एग्झिट लोड आकारला जात नाही|Marathi_M|other|5.800000
processed_mr_m_weather_03617.wav|तेवढ्या वेळापुरती आमची छाती फुगायची व वाटायचे आम्हीच काय ते भारताचे खड्गहस्त आहोत|Marathi_M|other|6.199354
processed_mr_m_other_02927.wav|चिमणी पोपट ,जंगली कोंबडया ,मोर लांडोर ,कोकीळ ,पोपट,आदी पक्षीही स्वच्छंदपणे विहारताना पहावयास मिळतात|Marathi_M|other|8.950917
processed_mr_m_finance_00156.wav|मोटार खरेदीत जसे देशाचे परकीय चलन खर्ची पडते तसेच त्या मोटारींना लागणारे महागडे परकीय चलन इंधनही खर्ची पडते.|Marathi_M|other|9.071563
processed_mr_m_other_04091.wav|आर्श्चय म्हणजे तो पोल कोसळू नये म्हणून एका बाजूने शेजारील घराला दोरीने बांधला आहे|Marathi_M|other|6.900000
processed_mr_m_education_00787.wav|शिवाय प्रभूंसारख्या चांगल्या व्यक्तीवर विश्वास कायम ठेवून मोदी आपल्या धक्कातंत्राची चुणूकही दाखवू शकतील अशी चर्चा आहे|Marathi_M|other|8.789333
processed_mr_m_education_00723.wav|इतकंच नव्हे तर लहान मुलांनाही शस्त्र चालवण्याचं प्रशिक्षण या गॅंगस्टर मार्फत दिलं जात होतं|Marathi_M|other|7.093333
processed_mr_m_politics_02748.wav|यामुळं वँग वेन्ली या महिला अधिकाऱ्यानं भूतानच्या राजदूताचा हवाला देत केलेलं वक्तव्य धादांत खोटं असल्याचंच स्पष्ट होतं|Marathi_M|other|9.635917
processed_mr_m_other_02801.wav|अभिक्षमता चाचणी भाषिक, सांख्यिकीय, अवकाशीय आणि तार्किक या चार क्षमतांचे मापन करते|Marathi_M|other|7.998896
processed_mr_m_general_01835.wav|परंतु याला अपवाद ठरले आहेत ते शिरगाव येथील शारदाश्रम आश्रम शाळेतील निसर्गप्रेमी शिक्षक मच्छिंद्र भगवान कापरे|Marathi_M|other|8.115000
processed_mr_m_weather_03322.wav|लतादीदींचे चाहते फक्त सर्वसामान्य रसिकच आहेत, असं नाही, तर अनेक कलाकारही दीदींचे निस्सिम चाहते आहेत|Marathi_M|other|8.231104
processed_mr_m_weather_01744.wav|खूप दिवस गावच्या यात्रेला जाण्याचा योग आला नव्ह्ता अगदी इच्छा असुनदेखील.  |Marathi_M|other|5.827833
processed_mr_m_other_01633.wav|भारतीय रेल्वेने नव्या टाईम टेबलमध्ये अनेक रेल्वेंच्या वेळेत बदल केला आहे|Marathi_M|other|5.400000
processed_mr_m_other_01274.wav|चीनमधल्या नव्या पिढीला या जुनाट भागात  रहाण्यात काहीच रस नव्हता|Marathi_M|other|4.620396
processed_mr_m_general_02528.wav|उंचीने कमी पण निर्धाराने मजबूत असलेल्या जपानने फुटबॉल विश्वचषक स्पर्धेत बलाढ्य बेल्जियमला झगडण्यास भाग पाडले|Marathi_M|other|8.312375
processed_mr_m_other_03487.wav|सुक्या माशांमध्ये रस्स्यातील सुका बोंबिल बटाटा, सुकी करंदी आणि जवळा चटणीला विशेष मागणी आहे|Marathi_M|other|7.290687
processed_mr_m_politics_01882.wav|प्रत्यक्षात गुगलच्या या स्ट्रीट व्ह्य़ूला अमेरिकेत मोठय़ा प्रमाणावर विरोध झाला होता|Marathi_M|other|5.943937
processed_mr_m_general_00064.wav|तत्पूर्वी किल्ला गेट येथून धनगरी ढोल व इतर वाद्यांच्या गजरात प्रचंड संख्येने धनगर समाज बांधवांनी शांततेत मोर्चा काढला|Marathi_M|other|9.380479
processed_mr_m_education_02100.wav|मुनिश्रींचे दोन ओळींचे प्रत्येक सुभाषित जीवनमूल्य आणि सिद्धान्त यांनी गर्भित आहे.|Marathi_M|other|7.507500
processed_mr_m_education_01475.wav|टुंडे कबाब, हरियाली कबाब, पत्थर कबाब, शामी कबाब असेच कितीतरी प्रकारचे कबाब आपल्या येथे बनविले जातात|Marathi_M|other|8.869646
processed_mr_m_health_02680.wav|एका पादचार्‍याने रुग्णवाहिका मागवली व त्यांना जवळच्या रुग्णालयात नेले म्हणून त्या चालकाचा जीव वाचला|Marathi_M|other|6.900000
processed_mr_m_politics_01395.wav|सुदानची राजधानी खार्टुमच्या कॅनना साखर कंपनीत हिंदुस्थानी कामगार दरवर्षी गणेशोत्सव साजरा करीत असतात|Marathi_M|other|9.020583
processed_mr_m_health_01446.wav|श्वसनास वा गिळण्यास होणारा त्रास अति झाल्यास अगदी दोन  वर्षे वयातही शस्त्रक्रिया करता येते|Marathi_M|other|6.400000
processed_mr_m_other_00275.wav|आनंदाच्या भरात रसोईत धावत जाऊन अम्मीला मी सांगितले 'अम्मीअम्मी हे बघ दादाजानने मला नवा स्वेटर दिला'|Marathi_M|other|8.393646
processed_mr_m_general_02116.wav|मात्र शंभर  किंवा त्याहून अधिक संगणक असले तर त्या सव्र्हरची संख्या वाढते|Marathi_M|other|6.141312
processed_mr_m_agri_01939.wav|परंतु या कृषी विद्यापीठांना गेल्या तीस  वर्षात कमी पावसात होणारी बियाणे शोधून काढण्यात फारसे यश मिळाले नाही.|Marathi_M|other|7.186208
processed_mr_m_health_03579.wav|रेबीज होणार्या कुत्र्यांची संख्या घटल्यास रेबीज झालेला कुत्रा माणसांना चावण्याच्या घटनाही कमी होतीत|Marathi_M|other|7.128146
processed_mr_m_education_00164.wav|या पंधरा दिवसांत आपल्या मृत आप्तेष्टांचे आत्मे पृथ्वीलोकात येतात, अशी श्रद्धा आहे|Marathi_M|other|6.858667
processed_mr_m_other_01463.wav|त्याच्या संग्रहात एक स्टर्लींग सिल्व्हर कार्डही आहे आणि अमर्यादित क्रेडीट सुविधा असलेले कार्डही आहे|Marathi_M|other|6.489604
processed_mr_m_agri_02253.wav|पेरणीआधी ट्रॅक्टरने फणून व वखरुन घेतो एकरी दोन  ट्रॉली शेणखत पसरून देतो त्यानंतर पेरणी करतो मातीतील ओलीवर पेरणी होते.|Marathi_M|other|9.700000
processed_mr_m_other_02983.wav|कारण फ्ल्यूच्या विषाणूमध्ये होणाऱ्या बदलामुळे आपल्याला लसही दर सहा महिन्यांनी बदलावी लागते|Marathi_M|other|6.640542
processed_mr_m_agri_02559.wav|सखल भागात दुचाकी निम्म्यापर्यंत पाण्यात बुडाल्याने दुचाकीच्या इंजिनमध्ये पाणी जाऊन दुचाकी बंद पडली. |Marathi_M|other|7.093333
processed_mr_m_health_02946.wav|पण उपचार पूर्ण झाल्यानंतर त्याला पुन्हा जिवित करण्यात डॉक्टरांना यश मिळाल्याचे डॉक्टर सॅम्युअल यांनी डोळ्यांनी बघितले|Marathi_M|other|8.672271
processed_mr_m_agri_01430.wav|फ्युमारोल्स जिथे पाणी कमी असते तिथे आतील उष्णतेमुळे त्या पाण्याची वाफ होते व ती बाहेर पडते|Marathi_M|other|7.499667
processed_mr_m_weather_02426.wav|शिवडीन्हावा प्रकल्पाची कुळकथा मोठी बोधप्रद आहे, असा समुद्रमार्ग व्हावा याबाबत तज्ज्ञांचे आणि सत्ताधाऱ्यांचे एकमत आहे. |Marathi_M|other|8.939312
processed_mr_m_agri_02595.wav|परंतू जमिनीतील पाणी पातळी झपाट्याने कमी होत असल्याने येणा्या काळात या विहीरीचे पाणीही बंद होणार आहे|Marathi_M|other|7.894417
processed_mr_m_general_00863.wav|त्या दुर्बिणीचा आरसा इतका मोठा असेल की ह्या एन्गुलर साईज ची प्रतिमा ती उमटवू शकेल|Marathi_M|other|6.094875
processed_mr_m_health_02814.wav|पूर्वी कुणाला खोकला, सर्दी पडसं झाले कि डॉक्टरकडे न जाता अडुळशाचा काढा, गवती चहाचा काढा असे द्यायचे|Marathi_M|other|8.091771
processed_mr_m_agri_01807.wav|वाढतेवेळी त्यावर कोथिंबीर व सुक्या खोब्याचा कीस किंवा ओल्या नारळाचा खिस वरुन टाकावा व लिंबू पिळावे. |Marathi_M|other|7.766708
processed_mr_m_other_01073.wav|या अपघातात एसटी बसचा कंडक्टर जख्मी झाला असून तीन  प्रवाशी किरकोळ जख्मी झालेत आहेत|Marathi_M|other|6.269021
processed_mr_m_education_00397.wav|कोब्रांची गँग आहे तसे बेडकाचे, विंचवांचे येथे अनेक प्रकार पाहायला मिळतात|Marathi_M|other|6.602667
processed_mr_m_agri_02206.wav|अशा कित्येक शेतकयांनी पाटाला होल मारल्यामुळे पाटातील पाणी सदैव त्याच्या जमिनीत झिरपत राहते|Marathi_M|other|6.686979
processed_mr_m_finance_02145.wav|करोडोंचा पैसा जलयुक्त शिवार मध्ये किंवा सरकारी योजनांवर खर्च होत असल्याचे सांगतात|Marathi_M|other|5.900000
processed_mr_m_health_00933.wav|रक्त थांबवायला त्याच्यावर थुकायचं, लगेच शाळेत जाऊन लाल बाटलीत कांडी बुडवून हाताला लावलं की हातभर ओघळ लालेलाल|Marathi_M|other|8.405250
processed_mr_m_education_03307.wav|विविध परीक्षांमध्ये उत्तूंग यश मिळवणाऱ्या विद्यार्थ्यांच्या यशात क्लासेसचा मोठा वाटा असतो.|Marathi_M|other|6.466375
processed_mr_m_general_01747.wav|क्लासिकल गुरू पंडित मनोहर चिमोटे आणि पंडित शंकर अभ्यंकर यांनी खूप आपुलकीने शिकवलं|Marathi_M|other|6.900000
processed_mr_m_health_01351.wav|जेव्हा ताप येतो तेव्हा गार पाण्याच्या पट्ट्या डोक्यावर ठेवल्याने ताप कमी होण्यास मदत मिळते|Marathi_M|other|6.559271
processed_mr_m_other_03834.wav|त्याच्या निर्णयास त्याची आई रुख्मणबाई जोशी यांनी खंबीर पाठिंबा दर्शवत तूरदाळ घरीच करून देण्याचा निर्धार केला|Marathi_M|other|8.242708
processed_mr_m_other_03151.wav|करणवीर मुंबईतून दिल्लीला पोहोचला आणि तिथून त्याला काठमांडूची कनेक्टिंग फ्लाइट पकडायची होती|Marathi_M|other|6.478000
processed_mr_m_weather_03957.wav|रविवारी सकाळी सव्वाआठ वाजण्याच्या सुमारास फिर्यादी निकम आणि खेंदाड हे चहा पिण्यासाठी रुग्णालयाच्या कॅन्टींगमध्ये गेले|Marathi_M|other|8.892875
processed_mr_m_education_01945.wav|तीन वाजायल्यात मजी आज्च्या बाजारानं आपली शिगंची यळ नुस्ती कुटं वलांडल्या|Marathi_M|other|7.535938


==> filelists/nonparallel/export_processed_limmits_marathi_m_audiopath_text_sid_emotion_duration_val_nonparallel_data.txt <==
processed_mr_m_finance_01571.wav|फ्लोटिंग दराने कर्ज घेतलेल्या ग्राहकांना व्याजदर कमी झाल्यावर त्याचा फायदा का देण्यात येत नाही, असा प्रश्न सर्वोच्च न्यायालयाने रिझर्व्ह बँकेला केला आहे|Marathi_M|other|9.635917
processed_mr_m_weather_00649.wav|त्रिंगलवाडी धरणाच्या पल्याड असलेल्या त्रिंगलवाडी किल्ल्याला चालत जाण्यापेक्षा पेठेच्या वाडीपर्यंत खराब रस्त्यावरून गाडी नेऊन पाऊणेक तास वाचवला.|Marathi_M|other|9.659125
processed_mr_m_general_02035.wav|ग्रॅंडमास्टर व्यंकटेश याने या स्पर्धेत सातत्यपूर्ण कामगिरी करताना सातव्या फेरीत महाराष्ट्राच्या सुयोग वाघ याच्यावर शानदार विजय मिळविला|Marathi_M|other|9.183125
processed_mr_m_health_00832.wav|हे गर्द ओढणार्या आणि नंतर आमच्याकडे उपचार घेतलेल्या काही पेशंट मित्रांनी सांगितले, की "आम्ही व्यसनात होतो, पण पेपर येण्याची वाट बघायचो|Marathi_M|other|9.136688
processed_mr_m_health_03251.wav|काही काळानंतर, शास्त्रज्ञांनी असे पाहिले की, पेशी काटेरी झुडुपातून "कीटकांचा" प्रतिकार करण्याचा प्रयत्न करतात आणि त्यांना बाहेर काढतात|Marathi_M|other|9.554646
processed_mr_m_general_01189.wav|सदर मैदान फुटबॉल खेळासाठी राखीव असून अश्या खड्ड्यांमुळे फुटबॉल खेळाडूंना पायाच्या टाचा किंवा लिगामेंट सारखे व्याधी जडण्याचा धोकाही आहे|Marathi_M|other|9.647521
processed_mr_m_other_03067.wav|या कामांतर्गत टीबीएम मशीनच्या सहाय्याने अप सीप्झच्या दिशेने आणि डाऊन कफ परेडच्या दिशेने मार्गावर दोन भुयारे खोदण्यात आली आहेत|Marathi_M|other|9.299208
processed_mr_m_agri_01323.wav|सीता अशोकाची फळे रुंद शेंगेसारखी असून त्यात अनेक बिया असतात तर खोट्या अशोकाची फळे हिरवट, लहान, गोलाकार असून त्यात एकच बी असते|Marathi_M|other|9.600000
processed_mr_m_agri_02080.wav|अंड्यातून बाहेत निघालेली अळी कळ्या, फुले व शेंगांना छिद्र पाडून खाते, पूर्ण वाढ झालेली अळी प्रथम शेंगांचा पृष्ठभाग खरडून खाते|Marathi_M|other|9.926167
processed_mr_m_general_01002.wav|त्यामुळे जर मी काही अंतर रनिंग करू शकलो दहा  किंवा पंधरा  किमी पळू शकलो, तर त्यामुळे माझा स्टॅमिना वाढेल व सायकलिंग सोपं होईल|Marathi_M|other|9.740396
processed_mr_m_weather_03541.wav|यापूर्वी मतदानात सगळ्या चिठ्ठ्या मोजल्या जायच्या त्या आताच्या चिठ्ठ्यांपेक्षाही मोठ्या होत्या असंही शरद पवार यांनी म्हटलं आहे|Marathi_M|other|7.697042
processed_mr_m_politics_01062.wav|राज्याचे मुख्यमंत्री देवेंद्रजी फडणवीस यांच्या नेत्रृत्वावर विश्वास ठेवुन नाशिककर जनतेने आपल्याला भरगोस मतांनी विजयी केले आहे|Marathi_M|other|9.566250
processed_mr_m_finance_02763.wav|हे निर्बंध सैल करावेत व बँकांना कर्ज वाटण्याची मुभा द्यावी असे सरकारला वाटते, पण बँकांचे कर्ज बुडवून बडे उद्योगपती फरारी झाले|Marathi_M|other|9.577854
processed_mr_m_weather_00352.wav|दुसरे म्हणजे राहुल गांधींची मुलाखत ही अत्यंत कन्फ्युज्ड उत्तरांनी भरलेली होती याबद्दल अनेकांच्या मनात कोणतेही कन्फ्युजन नाही.|Marathi_M|other|8.869646
processed_mr_m_politics_03389.wav|दरम्यान, या बलात्काराची चौकशी करण्याचा आदेश गुन्हे शाखेला दिली असे गोव्याचे मुख्यमंत्री मनोहर पर्रीकर यांनी मंगळवारी सांगितले|Marathi_M|other|9.640313
processed_mr_m_general_02734.wav|आजही आमच्या राज्यातील अनेक शिक्षक शनिवार, रविवार या दिवशी गावोगावी हिंडतात आणि प्रौढ शिक्षण, साक्षरता अशा पध्दतीची कामे करतात|Marathi_M|other|9.635917
processed_mr_m_general_02521.wav|मोठे वाघ हे आपल्या क्षेत्रात असलेल्या लहान पिल्लांना भविष्यातील आव्हान मानून त्यांना हुसकावून लावतात किंवा त्यांना ठार मारतात|Marathi_M|other|8.500000
processed_mr_m_general_01891.wav|हायड्रोजन इंधन घटात व मेथॅनॉल इंधन घटांपेक्षा या बॅटरी वेगळ्या आहेत कारण यात साखरेचे द्रावण हे स्फोटक किंवा ज्वालाग्राही नसते|Marathi_M|other|10.158354
processed_mr_m_finance_02267.wav|संजय गांधी निराधार अनुदान योजना व श्रावणबाळ योजनेच्या अनुदानात सहाशे  रुपयांहून एक  हजार रुपये प्रतिमहा इतकी वाढ करण्यात आली.|Marathi_M|other|8.700000
processed_mr_m_education_02786.wav|ब्ल्यु व्हेल गेमवर ज्याप्रकारे बंदी घालण्यात आली आहे, त्याचप्रकारे टिक टॉकवर बंदी आणण्याचा विचार तमिळ सरकार करत आहे.|Marathi_M|other|9.426937
processed_mr_m_weather_02984.wav|डोळ्यांच्या स्नायूंच्या कार्याचे आणि ओक्लुमोटर नर्व्हला होणाऱ्या नुकसानीच्या विविध अंशांमुळे गंभीर परिणाम होऊ शकतात.|Marathi_M|other|8.660667
processed_mr_m_finance_03165.wav|परदेशात कॉल सेंटर उघडणार्‍या कंपन्यांना देण्यात येणारी अनुदाने व कर्ज थांबवण्यात यावीत, अशी तरतूद विधेयकात केली आहे. |Marathi_M|other|9.461750
processed_mr_m_general_01525.wav|दुसरीकडे, आजच्या घडीला अंतराळ क्षेत्रात मोठं काम हे स्पेस एक्स ही अब्जाधीश अभियंता एलॉन मस्क यांची खाजगी कंपनी करतेय|Marathi_M|other|8.440083
processed_mr_m_education_01205.wav|गुर्जी, मला सांख्यिकीचं अज्ञान आहे, म्हणून जरा प्रश्न विचारतो तुम्हाला केवळ चर्चा व्हावी म्हणून, गंभीरपणे विचारत आहे|Marathi_M|other|9.902938
processed_mr_m_weather_02870.wav|तसेही प्रत्यक्ष आयुष्यात पोरींशी खुलून बोलायला मी लाजायचोच, म्हणून मग इथे येऊन ऑर्कुट मैत्रीणी जमवायला सुरुवात केली.|Marathi_M|other|8.660667
processed_mr_m_health_00513.wav|शारीरिक, मानसिक, बौद्धिक व सामाजिक अशा सर्व स्तरांवर योग मानवाला स्थैर्य प्राप्त करून निरोगी आयुष्य जगण्यास मदत करतो|Marathi_M|other|9.159896
processed_mr_m_other_01041.wav|त्यांनी स्पष्ट केले की, काश्मीरमध्ये लागू केलेल्या कर्फ्यूमुळे पाकिस्तान मुस्लीम शरणार्थींना भारतातून येऊ देणार नाही|Marathi_M|other|8.393646
processed_mr_m_weather_01006.wav|बऱ्याच व्यापारयांनी बंद ठेवून मायनिंग पिपल्स फ्रंटला आपला पाठींबा दर्शवल्याने अर्धा दिवस लोकांचीही बरीच गैरसोय झाली.|Marathi_M|other|7.998896
processed_mr_m_politics_00547.wav|रियल टाईम ट्रेन इन्फॉर्मेशन सिस्टिम क्रियान्वित केल्यामुळे रेल्वे अपघातांचे प्रमाण कमी झाल्याचे त्यांनी स्पष्ट केले.|Marathi_M|other|8.683896
processed_mr_m_health_03566.wav|मानवी शरीरातील मेंदू व मज्जारज्जू यांना जोडणार्‍या व्यवस्थेत बिघाड झाल्याने त्याचे मानेखालील अंग लुळे पडत चालले होते|Marathi_M|other|9.159896
processed_mr_m_weather_03603.wav|मणिपूरशी संबंधित दोन फुटिरवादी नेत्यांनी ब्रिटनमध्ये निर्वासित मणिपूर सरकारची घोषणा केल्यावर राज्य सरकार सक्रीय झाले |Marathi_M|other|9.171500
processed_mr_m_general_01139.wav|त्या वर्षाच्या कॉस्च्युम इन्स्टिट्यूट प्रदर्शनाच्या थीमनुसार साजरा होणारा हा इव्हेंट म्हणजे एक फॅशन उत्सव मानला जातो|Marathi_M|other|8.126604
processed_mr_m_health_03134.wav|काही वेळा शस्त्रक्रिया करून कॅन्सर पूर्णपणे काढता येत नसल्यास दुखणे कमी व्हावे म्हणून पॅलिएटिव नेफ्रेक्टमी केली जाते|Marathi_M|other|8.869646
processed_mr_m_finance_01345.wav|यासाठी शासना कडून पन्नास  टक्के अनुदान आणि हेक्टरी पंचवीस  हजारा पर्यंत अर्थसहाय्य शेतकर्‍यांना मिळणार आहे.|Marathi_M|other|7.453229
processed_mr_m_general_00516.wav|त्या स्त्रियांची कामाची वेळ रात्रीची असल्याने या स्त्रिया त्यांच्या मुलांना ट्रँक्विलर किंवा ओपी देऊन झोपवत|Marathi_M|other|8.660667
processed_mr_m_finance_01067.wav|युतीच्या काळात जे कर्ज घेतले होते ते उत्पन्नाच्या तुलनेपेक्षा जास्त होते, म्हणून श्वेतपत्रिका काढावी लागली.|Marathi_M|other|7.743479
processed_mr_m_finance_01325.wav|अपंगांनी घेतलेल्या कर्जाची वसुली होत नसल्याने सरकारने अपंगांना देण्यात येणार्‍या कर्ज योजना बंद केल्या आहेत|Marathi_M|other|7.453229
processed_mr_m_weather_01445.wav|प्रल्हाद चला हवा येऊ द्याच्या मंचावर कॉमेडी करून प्रेक्षकांना किती मनोरंजित करेल हे पाहणं औत्सुक्याचे ठरेल. |Marathi_M|other|8.231104
processed_mr_m_finance_02970.wav|अनुदान आयोगाच्या एकोणीशे छप्पन  मधील कायद्याचे उल्लंघन करीत ही बोगस विद्यापीठे सुरू असल्याचे त्या म्हणाल्या|Marathi_M|other|8.000000
processed_mr_m_finance_00380.wav|जर तुम्हाला देखील जमा असलेल्या रकमेवर व्याज मिळवायचा असेल तर तुम्ही स्मॉल फायनान्स बँकांमध्ये पैसे जमा करा.|Marathi_M|other|8.133125
processed_mr_m_general_03035.wav|तेथे लागणारे बहुतेक इंग्रजी चित्रपट हे हाणामारीने भरलेले देमार पट, युद्धपट, स्टंट किंवा कामुक हावभावाचे असत|Marathi_M|other|9.241167
processed_mr_m_health_03500.wav|ओ के मला वाटतंय याचा असला अचाट प्रयत्न पाहून डॉक्टरांनी याला मेंदू आहे की नाही हे पाहायलाच स्कॅन केला असणार|Marathi_M|other|8.358813
processed_mr_m_finance_00307.wav|रस्ते बांधणाया कंपन्या रस्त्याचा खर्च जादा दाखवतात आणि भविष्यात होणारी वाहनांच्या संख्येची वाढ कमी दाखवतात.|Marathi_M|other|8.788375
processed_mr_m_general_01624.wav|भारतीय वंशाचे सॉफ्टवेअर अभियंते चंद्रशेखर वल्लभनेणी मूळचे आंध्र प्रदेशचे असून कामानिमित्त ओस्लो येथे राहतात|Marathi_M|other|8.660667
processed_mr_m_education_02520.wav|एनजीटीने दरदिवशी माता वैष्णोदेवीचे दर्शन घेणाऱ्या भाकिकांच्या संख्येवरही नियंत्रण ठेवण्याचे आदेश दिले आहेत.|Marathi_M|other|9.438542
processed_mr_m_weather_01957.wav|याशिवाय, अनुभवी अभिनव मुकुंद, वॉशिग्टंन सुंदर, बाबा अपराजित, मुरली विजय यांनी संघातील स्थान कायम राखले आहे.|Marathi_M|other|9.543021
processed_mr_m_agri_03606.wav|फुले उमलण्याच्या वेळी बोरॅक्स दोन  ग्रॅम प्रतिलिटर पाणी या प्रमाणात फवारणी करावी फवारणी फक्त फुलांवरच करावी|Marathi_M|other|8.382021
processed_mr_m_education_01364.wav|त्यातील अनेक औडी,बी एम डब्ल्यु,टी सी एस , जीएम सारख्या कंपन्यात उत्तम नाव कमावत आहेत अन तेच माझी पुंजी आहेत|Marathi_M|other|10.042250
processed_mr_m_health_03764.wav|रुग्णाला कोणतीही लक्षणे जाणवत नसतानाही चाचण्या करून घेतल्यास कॅन्सरचे निदान सुरुवातीच्या टप्प्यांत होऊ शकते|Marathi_M|other|8.080167
processed_mr_m_health_03313.wav|सर्पदंश झाल्यानंतर रुग्णालयात नेईपर्यंत रुग्णाच्या शरीरात विष पसरू नये यासाठी हे वैदू किंजळीचा पाला द्यायचे|Marathi_M|other|9.287604
processed_mr_m_health_03424.wav|एक विनंती म्हणून सांगतो आहे कि निदान माणुसकीच्या नात्याने तरी काही पर्याय निघतो का बघा नि जाऊ द्या त्यांना"|Marathi_M|other|7.964062
processed_mr_m_general_01844.wav|कमळ, जास्वंदी, पुण्यातील दुर्मीळ वृक्ष, हिरवे मित्र, बुद्ध आणि बुद्ध परंपरा अशी अनेक पुस्तके त्यांनी लिहिली|Marathi_M|other|7.313917
processed_mr_m_agri_01860.wav|तो बाहेर काढून आमचे दादा तो बांबू माझ्या खांद्यावर ठेवून तो धुवून आणण्यासाठी ओढयावर पाठवीत असायचे. |Marathi_M|other|6.779854
processed_mr_m_finance_02143.wav|आणि आश्चर्याची गोष्ट म्हणजे प्रत्यक्षात सदर आयोग असा खर्च विचारात घेते असे आयोगाचे अहवाल दर्शवितात|Marathi_M|other|7.035271
processed_mr_m_weather_02247.wav|तु माझीच आहेस तरी तुझ्या निघुन जाण्याचा भास आहे, तुला हव ते देईल पण साथ दे हातास. सर्व नॉर्मल आहे.|Marathi_M|other|8.056958
processed_mr_m_finance_01862.wav|या गौशालेमध्ये साठ  कर्मचारी कार्यरत असून त्यांच्या वेतनासाठी दरमहा बावीस लाख रुपये इतका खर्च येतो|Marathi_M|other|7.685437
processed_mr_m_health_01905.wav|या महत्त्वाच्या विषयावर प्रख्यात ब्रेस्ट कॅन्सर सर्जन डॉक्टर प्रांजली गाडगीळ यांनी लेख लिहिला आहे. |Marathi_M|other|6.663750
processed_mr_m_agri_01240.wav|घरातल्या कचर्‍याची घरातच शास्त्रोक्त पद्धतीने विल्हेवाट लावून त्यातून घरच्या घरी खत तयार करता येतं|Marathi_M|other|6.617312
processed_mr_m_general_00876.wav|त्यानुसार पन्नेलाल व त्याच्या कुटुंबीयांनी त्यांच्या विरोधात असलेला गुन्हा दाखल करून समझोता मिटवला|Marathi_M|other|6.400000
processed_mr_m_finance_00174.wav|ओपन एण्डेड म्हणजेच मुदत विरहित इक्विटी योजनांवर कमाल शुल्क साधारण सव्वादोन टक्के इतके आकारता येईल.|Marathi_M|other|8.672271
processed_mr_m_agri_01137.wav|धुणे धुवून झाल्यावर ते साबणाचे पाणी लादी पुसायला, संडासात फ्लश करायला किंवा वाहन पुसण्यासाठी करणे.|Marathi_M|other|7.615771
processed_mr_m_agri_03557.wav|भाजीपाला पिकात मिश्रपीक व फळबागेत आंतरपीक म्हणून झेंडूचे पीक घेतल्यास सूत्र कृमींचा त्रास कमी होतो|Marathi_M|other|8.400000
processed_mr_m_politics_01860.wav|स्टेजवर चारपाच बाप्ये आणि एक सुदृढ महिला मिळून जे काही गात होती, त्याचा ठेका नाचायलाच लावेलसा होता|Marathi_M|other|8.138229
processed_mr_m_other_01196.wav|स्मृती मन्धाना आणि रेचल प्रीस्ट यांनी डावाची सुरुकात केली, मात्र पहिल्याच चेंडूकर प्रीस्ट बाद झाली|Marathi_M|other|8.254312
processed_mr_m_finance_01792.wav|बहुतेक कर बचतीची गुंतवणूक ही दीर्घ मुदतीची असते, म्हणून अशा परिस्थितीत एजंटांच्या जाळ्यात अडकू नका|Marathi_M|other|7.580938
processed_mr_m_weather_04065.wav|यापूर्वी तिने बीएससीच्या द्वितीय वर्षात असताना पुरूषोत्तम करंडक एकांकीका स्पर्धेंत भाग घेतला होता.|Marathi_M|other|6.954000
processed_mr_m_agri_00899.wav|पाणी न मिळण्याच्या भीतीपोटी ग्रामस्थ टँकरवर चढून, जीवाची जराही पर्वा न करता, पाण्याचे पाईप टाकतात.|Marathi_M|other|8.532958
processed_mr_m_agri_00069.wav|मासेमारी उपकरणे हवाई आणि टास्मानिया प्रदेशात, आफ्रिका, ब्राझील, ऑस्ट्रेलिया, खोल भागात भक्षक पकडले|Marathi_M|other|8.625833
processed_mr_m_health_01885.wav|रक्तदाब, ह्रदयरोग, फुफ्फुसाचे आजार तसेच आरोग्याशी निगडीत इतर अनेक समस्यांवर योगअभ्यास प्रभावी ठरतं|Marathi_M|other|8.100000
processed_mr_m_agri_00230.wav|फळे झाकून फ्रीजमध्ये ठेवल्याने फळांचा वास फ्रीजला लागत नाही किंवा इतर कोणताही वास फळांना लागत नाही|Marathi_M|other|7.697042


==> filelists/nonparallel/export_processed_limmits_telugu_f_audiopath_text_sid_emotion_duration_train_nonparallel_data.txt <==
processed_te_f_health_01941.wav|కొన్ని ఫిట్నెస్ బ్యాండ్లు మరియు స్మార్ట్ వాచీలు మీ హృదయ స్పందన రేట్లు లేదా మీ హృదయ స్పందన కొలిచే గుండె రేటు సెన్సార్లను కలిగి ఉంటాయి.|Telugu_F|other|10.100000
processed_te_f_books_socialscience_06137.wav|ప్రకృతిలో పెద్ద ఎత్తున జోక్యం చేసుకుంటూ కట్టే పెద్ద పెద్ద కట్టడాల ప్రయోజనాల గురించి కూడా అందరూ ఆలోచించేలా అది చేసింది.|Telugu_F|other|8.892875
processed_te_f_books_socialscience_01797.wav|అదే విధంగా ఉత్పత్తి చేసిన సరుకులను మీ నివాస ప్రాంతంలోనే అమ్ముతున్నారో లేక ఇతర ప్రాంతాలకు పంపిస్తున్నారో తెలుసుకోండి.|Telugu_F|other|9.300000
processed_te_f_books_socialscience_03315.wav|అడవులు లేని ప్రాంతంలో మేం నివసించాల్సి వస్తే ఎన్నో తరాలుగా కాపాడుకుంటూ వస్తున్న ఈ జ్ఞానమంతా ఉపయోగం లేకుండా పోతుంది.|Telugu_F|other|8.985750
processed_te_f_books_socialscience_00348.wav|కానీ దాని వల్ల జరిగే వినాశనానికి వ్యతిరేకంగానే మా పోరాటం అనే అభిప్రాయాలు ప్రభుత్వానికి ఉత్తరాల రూపంలో చేరుతున్నాయి.|Telugu_F|other|10.065479
processed_te_f_books_socialscience_02961.wav|ఇటీవల కాలంలో ప్రజా పంపిణీ వ్యవస్థకు అవసరమైన దానికంటే ఎక్కువ ఆహార ధాన్యాలను ప్రభుత్వ సంస్థలు కొనుగోలు చేస్తున్నాయి.|Telugu_F|other|9.252771
processed_te_f_books_socialscience_01106.wav|తరువాత ఒక్కసారిగా అవి దక్షిణానికి మలుపు తిరిగి ఎత్తైన పర్వత శృంఖలాలను కోసుకుంటూ ఉత్తర భారత మైదానాలను చేరుకుంటాయి.|Telugu_F|other|9.900000
processed_te_f_books_socialscience_00394.wav|కాబట్టి ప్రజలకు ఉండే అభివృద్ధి లక్ష్యాలు మెరుగైన ఆదాయాల గురించే కాకుండా జీవితంలో ముఖ్యమైన ఇతర అంశాలు కూడా ఉంటాయి.|Telugu_F|other|9.647521
processed_te_f_books_socialscience_02690.wav|పెద్ద ఎత్తున లభించే ఈ సబ్సిడీల వల్ల అమెరికా రైతులు తమ వ్యవసాయ ఉత్పత్తులను చాలా తక్కువ ధరకు అమ్మగలుగుతున్నారు.|Telugu_F|other|8.869646
processed_te_f_books_socialscience_02685.wav|ప్రపంచ వాణిజ్య సంస్థ నియమాలు అభివృద్ధి చెందుతున్న దేశాలను వాణిజ్య అవరోధాలు తొలగించాలని ఒత్తిడి చేస్తున్నాయి.|Telugu_F|other|7.929250
processed_te_f_books_socialscience_04769.wav|అయితే అదృష్టవశాత్తు దేశం మొత్తానికి ఒకే విధంగా ఉన్న గత పాలనా వ్యవస్థ నుంచి ఈ కీలకమైన పదవులు ఏవో మనకి తెలుసు.|Telugu_F|other|9.700000
processed_te_f_books_socialscience_06864.wav|స్థానికంగా తయారైన వస్తువుల కన్నా తక్కువ ధరకు లభించే రెండు లేక మూడు దిగుమతి చేసుకున్న వస్తువులను సేకరించండి.|Telugu_F|other|7.940854
processed_te_f_books_socialscience_00461.wav|మీ ప్రాంతంలోని ప్రజలందరూ నివారణ చర్యలు చేపడితే తప్పించి డబ్బు మిమ్మల్ని అంటురోగాల నుంచి రక్షించలేకపోవచ్చు.|Telugu_F|other|8.300000
processed_te_f_books_socialscience_02151.wav|రాంపురంలో కొన్ని ప్రత్యేక అంశాలు ఉన్నప్పటికీ అందులోని అనేక అంశాలు కొద్దిపాటి మార్పులతో దేశం అంతటా ఉన్నాయి.|Telugu_F|other|8.323979
processed_te_f_books_socialscience_03060.wav|ఆహార భద్రత సమస్యను పరిష్కరించడానికి జాగ్రత్తగా ఆలోచిస్తూ పైన చర్చించిన అన్ని కోణాలలో ప్రయత్నించవలసి ఉంది.|Telugu_F|other|8.463292
processed_te_f_books_socialscience_00416.wav|వివిధ దేశాల జనాభాలో తేడా ఉంటుంది కాబట్టి మొత్తం ఆదాయాలను పోలిస్తే సగటు వ్యక్తి ఆదాయం ఎంత ఉంటుందో తెలియదు.|Telugu_F|other|9.101854
processed_te_f_books_socialscience_02373.wav|ప్రధాన ఉత్పత్తి కార్యకలాపమైన వ్యవసాయం కాకుండా రాంపురంలో కొన్ని వ్యవసాయేతర ఉత్పత్తి కార్యకలాపాలు ఉన్నాయి.|Telugu_F|other|8.056958
processed_te_f_books_socialscience_05608.wav|ఈ దేశాలు తమ అభివృద్ధికి సొంత మార్గం అనుసరించనివ్వకుండా ఏదో ఒక శిబిరాన్ని ఎంచుకోమని ఒత్తిడి పెరగసాగింది.|Telugu_F|other|8.567792
processed_te_f_books_socialscience_06354.wav|ప్రస్తుతం ఏ పౌరుడైనా ప్రభుత్వానికి సంబంధించి ఏ శాఖలోనైనా రికార్డు రూపంలో ఉండే సమాచారం కావాలని అడగవచ్చు.|Telugu_F|other|9.101854
processed_te_f_books_socialscience_04459.wav|భారత జాతీయ సైన్యానికి చెందిన సైనికులను జైలుపాలు చేసి వారిని శిక్షించాలని బ్రిటిష్ పాలకులు నిర్ణయించారు.|Telugu_F|other|8.200000
processed_te_f_books_socialscience_00554.wav|సరైన రీతిలో ప్రజా సౌకర్యాలు కల్పించినప్పుడే అసమానతలు తగ్గి సమాజాలు సమానత్వ దిశలో వేగంగా పురోగమిస్తాయి.|Telugu_F|other|8.700000
processed_te_f_books_socialscience_03321.wav|నర్మదాలోయలోని గిరిజన ప్రజలకు మాదిరిగానే ఇక్కడి కొండ ప్రాంతాల్లోని ప్రజల మనుగడకు అడవులు ఎంతో కీలకమైనవి.|Telugu_F|other|8.463292
processed_te_f_books_socialscience_02422.wav|భూమిలేని పేద కుటుంబాలకు తక్కువ వడ్డీపై రుణాలు ఇచ్చే ప్రభుత్వ కార్యక్రమం కింద అతడు ఈ రుణం తీసుకున్నాడు.|Telugu_F|other|8.068563
processed_te_f_books_socialscience_07074.wav|మీ పరిసరాలలోని నీటి వనరులపై సేకరించిన సమాచారం నిర్వహించిన పరీక్షల ఫలితాల ఆధారంగా నివేదిక రూపొందించండి.|Telugu_F|other|8.881250
processed_te_f_books_socialscience_02614.wav|ఫలితంగా అనేక దేశాలు తమ దేశ సరిహద్దుల లోపల కూడా జీవితానికి సంబంధించిన అనేక అంశాలపై నియంత్రణ కోల్పోతారు.|Telugu_F|other|9.264396
processed_te_f_books_socialscience_04331.wav|హింసను కావాలని తిరస్కరించి ఎంతో కొంత విజయాలు సాధించిన వ్యక్తిగా నేను చేస్తున్న విన్నపాన్ని ఆలకిస్తారా?|Telugu_F|other|8.100000
processed_te_f_books_socialscience_05388.wav|స్వతంత్ర దేశం కోసం పోరాడుతున్నామన్న అనేక బృందాలు సాయుధ దళాలను ఏర్పరిచి తీవ్రవాద చర్యలకు పాల్పడసాగాయి.|Telugu_F|other|8.846438
processed_te_f_books_socialscience_04893.wav|కొత్త రాజ్యాంగం కింద నిర్వహించబోయే మొదటి సార్వత్రిక ఎన్నికలు భారతీయ ప్రజాస్వామ్యానికి ఎంతో కీలకమైనవి.|Telugu_F|other|8.033729
processed_te_f_books_socialscience_04508.wav|తమ కోరికలు చర్చల ద్వారా నెరవేరవని నిర్ణయించిన ముస్లిం లీగు ప్రజలను వీధులలోకి రమ్మని పిలుపునిచ్చింది.|Telugu_F|other|7.917625
processed_te_f_books_socialscience_02771.wav|న్యాయమైన ప్రపంచీకరణ కోసం జరిగే పోరాటంలో ప్రజలు కూడా ముఖ్యమైన పాత్ర పోషించగలరని ఇవి నిరూపిస్తున్నాయి.|Telugu_F|other|7.800000
processed_te_f_books_socialscience_01361.wav|కేరళలో ఇద్దరు జడ్జీలు ఇచ్చిన తీర్పులు భూగర్భ జలాలకు సంబంధించి పరస్పర విరుద్ధ భావాలను వ్యక్తపరిచాయి.|Telugu_F|other|8.022125
processed_te_f_books_socialscience_02257.wav|అయితే అనేక సంవత్సరాలు ఉపయోగించిన తరువాత అన్ని యంత్రాలను తీసేసి కొత్త వాటిని తీసుకురావాల్సి ఉంటుంది.|Telugu_F|other|7.917625
processed_te_f_books_socialscience_02305.wav|దున్నడం వంటి కొన్ని పనులు ప్రధానంగా పురుషులు చేస్తారు కాబట్టి దాని కింద మహిళలకు కూలీ పేర్కొనలేదు.|Telugu_F|other|7.600000
processed_te_f_books_socialscience_04643.wav|రాజ్యాంగ సభను వయోజనులందరికీ కల్పించిన సార్వత్రిక వయోజన ఓటు హక్కు ద్వారా ఎన్నుకోలేదని మీరు చూశారు.|Telugu_F|other|8.591000
processed_te_f_books_socialscience_00904.wav|ఈ తేడాలకు కారణం భూమి మీద విభిన్న ప్రాంతాలు వేడెక్కడంలో తేడా ఉండటమని ఇంతకు ముందు తరగతులలో చదివారు.|Telugu_F|other|7.987292
processed_te_f_books_socialscience_06891.wav|ఇలా స్థానిక పరిశ్రమలకు ఇచ్చే ప్రోత్సాహం వల్ల ప్రాథమిక రంగమైన వ్యవసాయంపై కొంత ఒత్తిడి తగ్గుతుంది.|Telugu_F|other|7.600000
processed_te_f_books_socialscience_01757.wav|ఈ ప్రదేశం చాలా ఎత్తులో ఉండి చుట్టుపక్కల అన్ని ప్రాంతాలు కనిపిస్తాయి కాబట్టి దీనిని ఎంపిక చేశారు.|Telugu_F|other|7.673813
processed_te_f_books_socialscience_05294.wav|భారతదేశంలోని విభిన్న ప్రాంతాల్లో మరింత స్వయం ప్రతిపత్తి కోసం జరిగిన మూడు ఉద్యమాలను పరిశీలిద్దాం.|Telugu_F|other|7.650604
processed_te_f_books_socialscience_00528.wav|దేశంలో అనేక ప్రాంతాలలో మగపిల్లల చదువుతో పోలిస్తే ఆడపిల్లల చదువుకు తక్కువ ప్రాధాన్యత ఇస్తున్నారు.|Telugu_F|other|8.300000
processed_te_f_books_socialscience_04677.wav|తనకి ఇచ్చిన ఆదేశాలను ముసాయిదా సంఘం నిజాయితీతో పాటించిందన్న విషయాన్ని మీరు గమనిస్తారని ఆశిస్తాను.|Telugu_F|other|8.045333
processed_te_f_health_02924.wav|వ్యాయామం తర్వాత చెమట వస్త్రాలను మార్చండి మరియు స్నానం చేసిన తర్వాత బాగా పొడిగా ఉండేలా చూసుకోండి.|Telugu_F|other|7.900000
processed_te_f_books_socialscience_02489.wav|వ్యవసాయం కాకుండా ఇతర ఉత్పత్తి ప్రక్రియలో భూమి ముఖ్యమైన అవసరంగా ఉన్న మరొక మూడు ఉదాహరణలు ఇవ్వండి.|Telugu_F|other|7.940854
processed_te_f_politics_03453.wav|అయితే తాను ఆసిఫ్ నగర్ నుండే ఎమ్మెల్యే స్థానానికి పోటీ చేస్తానని దానం నాగేందర్ తేల్చి చెప్పారు.|Telugu_F|other|7.850667
processed_te_f_books_socialscience_07154.wav|ఏదైనా దుర్ఘటన జరిగిన తర్వాత నిర్వహించే సహాయ చర్యలపై మీ పాఠశాలలో నమూనా కార్యక్రమం నిర్వహించండి.|Telugu_F|other|7.940854
processed_te_f_books_socialscience_02337.wav|ఉత్పత్తికి అవసరమైన మూడు కారకాలను ఉపయోగించుకుని రైతులు తమ పొలంలో గోధుమలు పండించారని అనుకుందాం.|Telugu_F|other|8.068563
processed_te_f_books_socialscience_04808.wav|స్వతంత్ర భారతదేశం ఏర్పడిన తరువాత అందరూ సమాన సామాజిక పరిస్థితులను అనుభవించాలని మనం కోరుకుంటాం.|Telugu_F|other|8.173042
processed_te_f_books_socialscience_03468.wav|ప్రపంచ జనాభాలో సగంగా ఉన్న మహిళలకు పాశ్చాత్య దేశాలలో మొదటగా ఓటు హక్కును ఈ కాలంలోనే కల్పించారు.|Telugu_F|other|8.451688
processed_te_f_books_socialscience_00633.wav|పై ఉదాహరణలో రైతు కుటుంబం వినియోగానికి బియ్యం తీసుకుని ఉన్నట్లయితే అది అంతిమ వస్తువు అవుతుంది.|Telugu_F|other|7.900000
processed_te_f_general_02301.wav|ప్రైమరీ నుంచి సెకండరీ స్కూల్ కి మారుతున్న సమయంలో చిన్నారులకు సోషల్ మీడియా కీలకంగా మారుతోంది.|Telugu_F|other|7.242667
processed_te_f_books_socialscience_03025.wav|ఈ మూడు వేరు వేరు సూచికలు మనకు పిల్లల పోషకాహార స్థాయికి సంబంధించి పూర్తి వివరాలను అందిస్తాయి.|Telugu_F|other|7.200000
processed_te_f_books_socialscience_03375.wav|అయితే ఇతర దేశాలు తమ ఉద్గారాలను నియంత్రించుకోకపోతే ఆ దేశ పర్యావరణ క్షీణత కొనసాగుతూనే ఉంటుంది.|Telugu_F|other|8.858042
processed_te_f_books_socialscience_02612.wav|కొన్ని దశాబ్దాల క్రితంతో పోలిస్తే ప్రపంచంలోని అనేక ప్రాంతాల మధ్య దగ్గర సంబంధాలు ఏర్పడ్డాయి.|Telugu_F|other|6.861125
processed_te_f_books_socialscience_01231.wav|ఈ ప్రాంతం ఆరుతడి పంటలకు అనువైనది అయినప్పటికీ ప్రధానంగా పండించే పంటలకు ఎక్కువ నీళ్లు కావాలి.|Telugu_F|other|7.800000
processed_te_f_books_socialscience_06654.wav|లేకపోతే వేడి చుట్టుపక్కల పరిసరాల్లోకి విస్తరించి పదార్థాలు ఉడకడానికి ఎక్కువ సమయం పడుతుంది.|Telugu_F|other|7.290687
processed_te_f_books_socialscience_06945.wav|ప్రపంచంలోని విభిన్న ప్రాంతాల్లో దొరికే జంతువులను మనం జంతు ప్రదర్శన శాలలో మాత్రమే చూడవచ్చు.|Telugu_F|other|6.454771
processed_te_f_books_socialscience_03116.wav|గత యాభై సంవత్సరాల అభివృద్ధిలో పర్యావరణం యొక్క ఈ రెండు విధులను పరిమితికి మించి ఉపయోగించారు.|Telugu_F|other|7.128146
processed_te_f_books_socialscience_00906.wav|భూమి ఉపరితలం పైన ఉష్ణోగ్రత ఆ ప్రాంతంలో సూర్యకిరణాల నుంచి వచ్చే వేడిమి మీద ఆధారపడి ఉంటుంది.|Telugu_F|other|7.569333
processed_te_f_books_socialscience_00662.wav|ఇంతకు ముందు తరగతులలో పారిశ్రామిక విప్లవం గురించి మీరు చదివినది మరొకసారి గుర్తు చేసుకోండి.|Telugu_F|other|6.791458
processed_te_f_books_socialscience_06293.wav|ఏ ప్రజాస్వామిక వ్యవస్థలోనైనా ప్రభుత్వాలు ప్రజలకు బాధ్యత వహించి వారికి జవాబుదారీగా ఉండాలి.|Telugu_F|other|7.500000
processed_te_f_books_socialscience_01684.wav|వ్యవసాయం అభివృద్ధి చెందుతున్న కొద్దీ ప్రకృతిలోని రీతులను ప్రజలు బాగా అర్థం చేసుకోగలిగారు.|Telugu_F|other|7.046875
processed_te_f_books_socialscience_04210.wav|ప్రపంచంలో మిగిలిన ప్రాంతాల్లో మాదిరిగానే ఆఫ్రికాలో కూడా జాతీయ రాజ్యాలు అన్న భావన కొత్తది.|Telugu_F|other|7.600000
processed_te_f_books_socialscience_02765.wav|ఉదాహరణకు కార్మిక చట్టాలు సరిగా అమలు అయ్యేలా చూసి కార్మికులకు తమ హక్కులు లభించేలా చూడాలి.|Telugu_F|other|7.430021
processed_te_f_politics_02454.wav|సీడి యాక్సిస్ రోడ్డుపై ఆయా ప్రాంతాలకు చెందిన రైతులు బైఠాయించి రహదారిని దిగ్బంధనం చేశారు.|Telugu_F|other|6.976000
processed_te_f_politics_02724.wav|హౌస్ మేట్స్ తీరుకు కొన్ని సినిమా సీన్లను జోడిస్తూ రూపొందించిన ఈ వీడియో తెగ నవ్విస్తుంది.|Telugu_F|other|6.965333
processed_te_f_books_socialscience_06394.wav|న్యాయ సేవలకు తక్కువ వ్యయంతో సమర్థవంతమైన న్యాయ సేవలు అందించడానికి పథకాలను రూపొందిస్తుంది.|Telugu_F|other|7.900000
processed_te_f_books_socialscience_02527.wav|ఇటీవల ప్రపంచీకరణ అనుభవంలో కార్మికుల వలస ఇంత పెద్ద ఎత్తున జరగలేదన్నది గమనించాల్సిన విషయం.|Telugu_F|other|8.068563
processed_te_f_weather_01065.wav|సాధారణంగా ఫస్ట్ లవ్ చేసిన అమ్మాయిని పెళ్లి చేసుకునే కుర్రాళ్లు ఐదు శాతానికి మించి ఉండరు.|Telugu_F|other|6.800000
processed_te_f_books_socialscience_02694.wav|కానీ మీరు ఆ నియమాలను పట్టించుకోకుండా మీ రైతులకు పెద్ద మొత్తంలో డబ్బులు చెల్లిస్తున్నారు.|Telugu_F|other|6.500000
processed_te_f_books_socialscience_01993.wav|గ్రామీణ ప్రాంతాల నుంచి వలస వచ్చిన వాళ్లు పట్టణ ప్రాంతంలో ఉపాధి పొందే ఆర్థిక రంగాలు ఏవి?|Telugu_F|other|6.594104
processed_te_f_books_socialscience_06250.wav|సామాజిక ఉద్యమాలు సాధారణంగా రాజకీయ పార్టీలకు దూరంగా ఉండి ఒక ఆశయం కోసం కలిసి పనిచేస్తాయి.|Telugu_F|other|7.546104
processed_te_f_books_socialscience_05016.wav|భారతదేశ ఆర్థిక అభివృద్ధికి సంబంధించిన ఈ అంశాలను ఇంతకు ముందు తరగతులలో మీరు చదివి ఉంటారు.|Telugu_F|other|7.371958
processed_te_f_books_socialscience_05420.wav|అభివృద్ధికి కేటాయింపులు ఎంతగానో పెరిగినప్పటికీ పేదల పరిస్థితి మాత్రం అలాగే ఉండిపోయింది.|Telugu_F|other|6.837896
processed_te_f_books_socialscience_04564.wav|తరువాత రెండు సంవత్సరాల లోపు ఈ మూడు సంస్థానాలు కూడా భారతదేశంలో విలీనం అయ్యేటట్టు చేశారు.|Telugu_F|other|7.700000
processed_te_f_books_socialscience_02996.wav|దీని ద్వారా పైన పేర్కొన్న అన్ని ఆహార పదార్థాలను ప్రజలు తింటున్నారో లేదో తెలుసుకోవచ్చు.|Telugu_F|other|6.466375
processed_te_f_books_socialscience_02705.wav|ఫలితంగా ఈ ప్రజలకు అంతకు ముందు సాధ్యం కానంతగా మెరుగైన జీవన ప్రమాణాలను అనుభవిస్తున్నారు.|Telugu_F|other|7.267479
processed_te_f_books_socialscience_04844.wav|చట్టాలను అప్పుడప్పుడు సవరించాల్సిన అవసరం ఏర్పడుతుందని రాజ్యాంగ నిర్మాతలు గుర్తించారు.|Telugu_F|other|6.315458
processed_te_f_books_socialscience_04617.wav|ఈ ఎన్నికలలో నేపాల్ కాంగ్రెస్ పార్టీ అత్యధిక మెజారిటీతో ప్రభుత్వాన్ని ఏర్పాటు చేసింది.|Telugu_F|other|6.187750
processed_te_f_books_socialscience_01157.wav|అవపాతానికి దీనిని జోడిస్తే ఆ ప్రాంతం లోపలికి మొత్తం ఎంత నీళ్లు వస్తాయో తెలుసుకోవచ్చు.|Telugu_F|other|7.100000
processed_te_f_books_socialscience_00892.wav|మీ అట్లాసు సహాయంతో ఇదే వర్షపాత తీరును కనపరిచే ప్రపంచంలోని ఇతర ప్రాంతాలను గుర్తించండి.|Telugu_F|other|6.779854
processed_te_f_books_socialscience_05154.wav|దీంతో రాజ్యాంగ సవరణకు ప్రభుత్వానికి ఉన్న అధికారాలకు కొంతవరకు పరిమితులు విధింపబడ్డాయి.|Telugu_F|other|7.232646
processed_te_f_books_socialscience_07345.wav|తరువాత మొక్కలలో జరిగే కాంతి చర్యను పరిశీలించి పైన తెలిపిన సమీకరణాన్ని ప్రతిపాదించాడు.|Telugu_F|other|7.557729
processed_te_f_health_02936.wav|కొంతమంది గుండె జబ్బు రోగులకు బైపాస్ లేదా ఓపెన్ హార్ట్ ఆపరేషన్ తప్ప వేరే ఆప్షన్ ఉండదు.|Telugu_F|other|7.189333
processed_te_f_books_socialscience_01974.wav|గ్రామీణ ప్రాంతంలో ఉండిపోయిన కుటుంబ సభ్యులు పట్టణానికి వలస వచ్చిన వాళ్లకు చాలా ముఖ్యం.|Telugu_F|other|5.769792
processed_te_f_books_socialscience_00472.wav|తలసరి ఆదాయాలలో బీహార్ కంటే పంజాబు ముందున్నట్లుగా అక్షరాస్యత వంటి వాటిల్లో కూడా ఉందా?|Telugu_F|other|7.500000
processed_te_f_books_socialscience_00570.wav|అబ్బాయిలతో పోలిస్తే అమ్మాయిల చదువుకు తల్లిదండ్రులు తక్కువ ప్రాధాన్యత ఎందుకు ఇస్తారు?|Telugu_F|other|6.800000
processed_te_f_books_socialscience_03379.wav|సమాజానికి అత్యంత మౌలిక అవసరమైన ఆహారంపై ప్రభావం చూపే కొన్ని ప్రయత్నాలను పరిశీలిద్దాం.|Telugu_F|other|6.837896
processed_te_f_books_socialscience_06287.wav|అంతకు ముందు విద్యార్థులకు మార్కులు తప్పించి జవాబు పత్రం పొందే అవకాశం ఉండేది కాదు.|Telugu_F|other|6.700000
processed_te_f_books_socialscience_00114.wav|తరాయి ప్రాంతానికి దక్షిణ భాగంలో మెత్తటి ఒండ్రుమట్టితో కూడిన ప్రాంతాలు ఏర్పడ్డాయి.|Telugu_F|other|6.652146
processed_te_f_books_socialscience_03636.wav|యుద్ధంలో పాల్గొన్న దేశాల సైనికులే కాకుండా వివిధ దేశాల సైనికులు పోరాటాలలో ఉన్నారు.|Telugu_F|other|6.977229
processed_te_f_books_socialscience_07491.wav|లాలాజలం యొక్క రసాయనిక స్వభావాన్ని తెలుసుకోవడానికి లిట్మస్ కాగితపు పరీక్ష చేద్దాం. |Telugu_F|other|6.071646
processed_te_f_books_socialscience_03103.wav|ఆర్థిక వ్యవస్థలోని ఇతర రంగాలు కూడా వివిధ స్థాయిలలో సహజ వనరుల మీద ఆధారపడి ఉన్నాయి.|Telugu_F|other|6.176125
processed_te_f_books_socialscience_01327.wav|కాబట్టి ఆ ప్రాంతంలోని ఇతరుల చర్యలు ఈ బావిలోని నీటి మొత్తాన్ని ప్రభావితం చేస్తాయి.|Telugu_F|other|6.652146
processed_te_f_books_socialscience_00684.wav|ఇందుకు విరుద్ధంగా సేవా కార్యకలాపాలలోని మూడింట రెండు రంగాలలో గణనీయమైన వృద్ధి ఉంది.|Telugu_F|other|7.708646
processed_te_f_books_socialscience_06806.wav|ఆ ప్రాంత ప్రజలు వనరులను సంరక్షించడానికి ఏమైనా చర్యలు తీసుకుంటున్నారా తెలుసుకోండి?|Telugu_F|other|6.060042
processed_te_f_books_socialscience_00465.wav|దూరంగా గల ప్రైవేటు పాఠశాలకు మీ తల్లిదండ్రులు పంపించగలిగితే తప్ప మీరు చదువుకోలేరు.|Telugu_F|other|6.895958
processed_te_f_books_socialscience_06385.wav|ఒకవేళ అప్పటికే కక్షదారులు కోర్టు రుసుము చెల్లించి ఉంటే అది కూడా వెనక్కి ఇస్తారు.|Telugu_F|other|6.884333
processed_te_f_books_socialscience_02277.wav|చిన్న రైతులు కుటుంబ సభ్యులతో కలిసి దాదాపుగా తమకు అవసరమైన పనులు తామే చేసుకుంటారు.|Telugu_F|other|6.977229
processed_te_f_books_socialscience_02106.wav|పని నిమిత్తం వెళ్లే వాళ్ల ప్రయోజనాలను కాపాడటానికి ఇది కొన్ని షరతులు విధిస్తుంది.|Telugu_F|other|5.800000
processed_te_f_books_socialscience_06244.wav|ఈ కమిటీ తన నివేదికను సమర్పించినప్పటికీ ఇప్పటికీ శాశ్వత పరిష్కారాన్ని కనుగొనలేదు.|Telugu_F|other|7.279083
processed_te_f_books_socialscience_06341.wav|దీని అర్థం ప్రభుత్వ శాఖలకు సంబంధించిన అన్ని వ్యవహారాలపై ప్రజల నిఘా ఉండాలని కాదు.|Telugu_F|other|6.675354
processed_te_f_books_socialscience_05567.wav|అయితే శతాబ్దపు అంచులో భారత ప్రజాస్వామ్యం గురించి అనేక ప్రశ్నలు కూడా లేవనెత్తాయి.|Telugu_F|other|6.849521
processed_te_f_books_socialscience_06600.wav|ముఖ్యంగా వర్షాకాలం మొదలవగానే ప్రజలు దోమకాటు వల్ల ఈ వ్యాధులతో బాధపడటం చూస్తుంటాం.|Telugu_F|other|7.546104
processed_te_f_books_socialscience_05609.wav|ఈ రెండు అగ్ర రాజ్యాల మధ్య విభేదాలను కొన్ని దేశాలు తమకు సానుకూలంగా వాడుకున్నాయి.|Telugu_F|other|6.721813
processed_te_f_books_socialscience_04541.wav|అయితే దేశంలోని ప్రజలలోని ఒక వర్గం భారతదేశ రాజకీయాలలో గాంధీ పాత్రతో కోపంగా ఉంది.|Telugu_F|other|8.463292
processed_te_f_books_socialscience_05350.wav|దీంతో ఘర్షణలు పరిష్కరింపబడటానికి బదులుగా అవి కొనసాగటానికే ప్రభుత్వం దోహదపడింది.|Telugu_F|other|6.861125
processed_te_f_books_socialscience_06162.wav|పునరావాసాన్ని కల్పిస్తామన్న వాగ్దానాలను ఉద్యమంలోని ప్రజలు ఎలా పరిగణిస్తున్నారు?|Telugu_F|other|5.816229
processed_te_f_books_socialscience_05510.wav|ఈ మార్పులను అర్థం చేసుకుని వాటికి అనుగుణంగా మారే ప్రయత్నంలోనే ఇంకా మనం ఉన్నాం.|Telugu_F|other|6.187750
processed_te_f_books_socialscience_03811.wav|ఈ హక్కు ఆధారంగా బలమైన జాతి తన జనాభాకి తగినట్టు సరిహద్దులను విస్తరించుకుంటుంది!|Telugu_F|other|6.594104
processed_te_f_books_socialscience_03365.wav|పర్యావరణంపై స్థానిక ప్రజల హక్కుల కోసం వివిధ బృందాలు ఎలా పనిచేస్తున్నాయో చూశాం.|Telugu_F|other|6.800000
processed_te_f_books_socialscience_02620.wav|ప్రపంచీకరణ ప్రక్రియకు ముఖ్య కారణం సాంకేతిక పరిజ్ఞానం వేగంగా అభివృద్ధి చెందడం.|Telugu_F|other|7.244250
processed_te_f_books_socialscience_03095.wav|ఆర్థిక కార్యకలాపాల విస్తరణ పర్యావరణంలోని వివిధ అంశాలను ఎలా ప్రభావితం చేసింది?|Telugu_F|other|6.400000
processed_te_f_books_socialscience_03066.wav|ప్రకృతి వైపరీత్యం వల్ల ఒక సంవత్సరం ఆహార ధాన్యాల ఉత్పత్తి తగ్గిందని అనుకుందాం.|Telugu_F|other|5.781396
processed_te_f_books_socialscience_02566.wav|బహుళజాతి సంస్థల కారణంగా దూర ప్రాంతాలలోని ఉత్పత్తి మధ్య అనుసంధానం ఏర్పడుతోంది.|Telugu_F|other|6.800000
processed_te_f_books_socialscience_03940.wav|ప్రతి దేశంలోనూ కొంతమంది తమ ప్రత్యేక గుర్తింపు కారణంగా వేరుగా చూడబడుతున్నారా?|Telugu_F|other|6.600000
processed_te_f_books_socialscience_01067.wav|అదే విధంగా పైన చదివినటువంటి అసాధారణ వాతావరణ పరిస్థితులు పెరిగే అవకాశం ఉంది.|Telugu_F|other|7.500000
processed_te_f_books_socialscience_00375.wav|ఒకవేళ మీకు స్పష్టత లేకపోతే మీ జీవితంలో మీ మిత్రుల పాత్ర గురించి ఆలోచించండి.|Telugu_F|other|7.058500
processed_te_f_books_socialscience_05855.wav|అంతిమంగా చైనా ఏకపక్షంగా కాల్పుల విరమణ ప్రకటించి సైన్యాన్ని ఉపసంహరించుకుంది.|Telugu_F|other|6.594104
processed_te_f_books_socialscience_05297.wav|స్వయం ప్రతిపత్తికి సంబంధించి మూడు రకాల ధోరణులకు ఇవి ప్రాతినిధ్యం వహిస్తాయి.|Telugu_F|other|6.000000
processed_te_f_books_socialscience_01579.wav|ఇది తగ్గితే దంపతులు తక్కువ మంది పిల్లలు కావాలనుకుంటున్నారని మనం అనుకోవచ్చు.|Telugu_F|other|5.851063
processed_te_f_books_socialscience_03396.wav|సాంప్రదాయంగా ఈ ప్రాంతాలలో వర్షాధారంగా పండే అనేక పంటలను కలిపి సాగు చేసేవారు.|Telugu_F|other|6.837896
processed_te_f_books_socialscience_01318.wav|భూగర్భ జలాలకు సంబంధించి ప్రస్తుత చట్టాలు ఇప్పటి పరిస్థితులకు అనువైనవి కావు.|Telugu_F|other|5.839437
processed_te_f_books_socialscience_04881.wav|ఇలా ఎక్కువ కాలం కొనసాగనిస్తే మన రాజకీయ ప్రజాస్వామ్యమే ముప్పునకు లోనవుతుంది.|Telugu_F|other|5.943937
processed_te_f_books_socialscience_06435.wav|సమాచార హక్కు చట్టం వల్ల ప్రభుత్వ పని మరింత పారదర్శకంగా ఎలా అవుతుందో రాయండి.|Telugu_F|other|6.489604
processed_te_f_books_socialscience_01799.wav|ఈ ప్రాంతంలో ఉత్పత్తిని ప్రభావితం చేసిన పరిస్థితి అంశాలకు ఉదాహరణలు ఇవ్వండి.|Telugu_F|other|5.955542
processed_te_f_books_socialscience_03413.wav|పోషకాల రీత్యా చూస్తే చిరుధాన్యాల కంటే బియ్యం చాలా తక్కువ స్థాయిలో ఉంటుంది.|Telugu_F|other|5.800000
processed_te_f_books_socialscience_01778.wav|పెద్ద పెద్ద రేవు పట్టణాలకు మాత్రమే ఇతర ప్రదేశాలతో సంబంధాలు ఉంటాయనుకోకూడదు.|Telugu_F|other|6.327063
processed_te_f_books_socialscience_01315.wav|భూగర్భ జలాల వినియోగం నామ మాత్రంగా ఉన్న రోజులలో ఈ చట్టాలు రూపొందించబడ్డాయి.|Telugu_F|other|5.967146
processed_te_f_books_socialscience_05921.wav|తీర ప్రాంతంలో భారతదేశం పెద్దన్న పాత్ర పోషిస్తోందని బంగ్లాదేశ్ భావిస్తోంది.|Telugu_F|other|5.900000
processed_te_f_books_socialscience_01798.wav|ఈ ప్రాంతంలో ఉత్పత్తిని ప్రభావితం చేసిన ఆ ప్రదేశం అంశాలకు ఉదాహరణలు ఇవ్వండి.|Telugu_F|other|6.338667
processed_te_f_books_socialscience_05356.wav|ఈ ప్రాంతంలో శాంతిని నెలకొల్పటానికి ఇదొక్కటే మార్గమని ప్రభుత్వం భావించింది.|Telugu_F|other|5.444708
processed_te_f_books_socialscience_04724.wav|రాజ్యాంగం వీటికి కేటాయించే రంగాలలో అవి సర్వసత్తాక అధికారాలను కలిగి ఉంటాయి.|Telugu_F|other|6.187750
processed_te_f_books_socialscience_00910.wav|ఈ కారణంగా ఈ ప్రాంతంలో సగటు ఉష్ణోగ్రతలు ఉత్తర ప్రాంతం కంటే ఎక్కువగా ఉంటాయి.|Telugu_F|other|6.640542
processed_te_f_books_socialscience_00590.wav|ఇంతకు ముందు మీరు చదివిన దాని ఆధారంగా ఈ మార్పులకు కారణాలు ఏమిటో చర్చించండి.|Telugu_F|other|6.000000
processed_te_f_books_socialscience_00402.wav|ఎందుకు పోలుస్తున్నాం అనేదాన్ని బట్టి ఎంచుకునే ప్రామాణికాలు ఆధారపడి ఉంటాయి.|Telugu_F|other|5.688521
processed_te_f_books_socialscience_02962.wav|ప్రభుత్వ నిల్వలు ప్రతి సంవత్సరం పెరుగుతుంటే ఆహార ధాన్యాల లభ్యత తగ్గుతుంది.|Telugu_F|other|5.769792
processed_te_f_books_socialscience_02444.wav|తక్కువ ఆదాయం కారణంగా చిన్న రైతులు వ్యవసాయ కూలీ పనికి వెళ్లాల్సి వస్తుంది.|Telugu_F|other|5.943937
processed_te_f_books_socialscience_06873.wav|భవిష్యత్తులో ఎటువంటి దిగుమతి చేసుకున్న వస్తువులను కొనాలని భావిస్తున్నారు?|Telugu_F|other|5.409875
processed_te_f_books_socialscience_03108.wav|పర్యావరణ సమస్యల ద్వారా అభివృద్ధి అనే భావనను ఎలా ప్రశ్నించారో గుర్తించండి.|Telugu_F|other|6.048417
processed_te_f_books_socialscience_02475.wav|తక్కువ వడ్డీకి బ్యాంకు నుంచి రుణం లభిస్తే సవిత పరిస్థితి భిన్నంగా ఉండేదా?|Telugu_F|other|5.793000
processed_te_f_books_socialscience_06348.wav|మంత్రుల లేదా సెక్రటరీల బృందం ముందు ఉంచే కేబినెట్ పత్రాలు లేదా రికార్డులు.|Telugu_F|other|6.524438
processed_te_f_books_socialscience_03351.wav|జరిగిన నష్టాన్ని పర్యావరణం తనంతట తాను సరిచేసుకుంటుందన్న భావన సరైనది కాదు.|Telugu_F|other|6.100000
processed_te_f_books_socialscience_00040.wav|దీని ఫలితంగా భారతదేశంలో విస్తారమైన ఉత్తర సమతల మైదాన ప్రాంతాలు ఏర్పడ్డాయి.|Telugu_F|other|6.686979
processed_te_f_books_socialscience_06233.wav|కానీ ఉద్రిక్తతలు తీవ్రంగా ఉన్న తరుణంలో పెద్ద సంఖ్యలో మహిళలు కాపలా ఉంటారు.|Telugu_F|other|6.100000
processed_te_f_books_socialscience_06366.wav|కాబట్టి ఈ చట్టం అనేక విధాలుగా అందరికీ సమాచారం అందుబాటులో ఉండేలా చేసింది.|Telugu_F|other|6.800000
processed_te_f_books_socialscience_06158.wav|ఇటీవల కాలంలోని అనేక ముఖ్యమైన సామాజిక ఉద్యమాల్లో సైతం మహిళలు ముందున్నారు.|Telugu_F|other|5.932333
processed_te_f_books_socialscience_05218.wav|భారత ప్రజాస్వామ్యాన్ని అత్యవసర పరిస్థితి ఏ విధంగా వెనక్కి తీసుకుపోయింది?|Telugu_F|other|5.676896
processed_te_f_books_socialscience_04012.wav|ఈ కొత్త ఆలోచనల పట్ల పెరుగుతున్న ఆకర్షణను సూచిస్తూ జర్నలిజం విలసిల్లింది.|Telugu_F|other|7.255854
processed_te_f_books_socialscience_04330.wav|మీ ఆశయం మీకు ఎంత ముఖ్యమైనది అయినప్పటికీ దానికి ఇంతటి మూల్యం చెల్లించాలా?|Telugu_F|other|6.400000
processed_te_f_books_socialscience_04641.wav|మొదట్లో బ్రిటిష్ ఇండియాకి చెందిన అన్ని ప్రాంతాల సభ్యులు దీంట్లో ఉన్నారు.|Telugu_F|other|5.200000
processed_te_f_books_socialscience_06408.wav|న్యాయ సేవల ప్రాధికార సంస్థ ద్వారా ఎటువంటి న్యాయ సహాయ సదుపాయాలు అందుతాయి?|Telugu_F|other|6.222583
processed_te_f_books_socialscience_04490.wav|పైన పేర్కొన్న పలు ప్రజా ఉద్యమాలలో మతపర తేడాలను పట్టించుకోలేదని గమనించాం.|Telugu_F|other|6.036812
processed_te_f_books_socialscience_04940.wav|సభ్యుల ప్రయోజనాలను బట్టి ఈ బృందాలు వివిధ అంశాలపై వేరువేరుగా స్పందించేవి.|Telugu_F|other|6.048417
processed_te_f_books_socialscience_02610.wav|ఈ ప్రపంచీకరణ ప్రక్రియలో బహుళజాతి కంపెనీలు ప్రధాన పాత్రను పోషిస్తున్నాయి.|Telugu_F|other|6.060042
processed_te_f_books_socialscience_02544.wav|దీని ఫలితంగా ఉత్పత్తి ప్రక్రియ అనేక సంక్లిష్ట రూపాలలో నిర్వహింపబడుతుంది.|Telugu_F|other|5.600000
processed_te_f_books_socialscience_06469.wav|ప్రకృతి ప్రసాదించిన వనరుల్ని అవసరానికి మించి వాడుకుంటూ వృధా చేస్తున్నాం.|Telugu_F|other|5.189292
processed_te_f_books_socialscience_02046.wav|పట్టణ ప్రాంతాలలో భవన నిర్మాణానికి ప్రధానంగా వలస కార్మికులపై ఆధారపడతారు.|Telugu_F|other|6.600000
processed_te_f_books_socialscience_04287.wav|ఈ ఆందోళన మొదట జాతి ఆధారంగా సభ్యులలో ఐకమత్యం సాధించి శాంతియుతంగా ఉన్నది.|Telugu_F|other|7.244250
processed_te_f_books_socialscience_02755.wav|పై ఉదాహరణల ద్వారా ప్రపంచీకరణ వల్ల అందరూ ప్రయోజనం పొందలేదని తెలుస్తోంది.|Telugu_F|other|6.094875
processed_te_f_books_socialscience_03014.wav|అంటే సాధారణ ప్రామాణికాల ప్రకారం ఉండవలసిన దానికంటే తక్కువ బరువు ఉన్నారు.|Telugu_F|other|5.909104
processed_te_f_books_socialscience_02810.wav|దేశాల మధ్య మార్కెట్ల అనుసంధానానికి విదేశీ వాణిజ్యం ఎలా దోహదం చేస్తుంది?|Telugu_F|other|6.400000
processed_te_f_books_socialscience_03505.wav|ఈ కాలం గురించి రెండవ వాస్తవం ప్రపంచం జాతీయ రాజ్యాలుగా విభజింపబడి ఉండడం.|Telugu_F|other|6.187750
processed_te_f_books_socialscience_01336.wav|భవిష్యత్తు తరాలకు అందాల్సిన నీటి నిల్వలను కూడా ఇది ప్రభావితం చేస్తుంది.|Telugu_F|other|5.800000
processed_te_f_books_socialscience_01731.wav|ఫలితంగా ఈ ప్రాంతాలకు ఎటువంటి సదుపాయాలను స్థానిక ప్రభుత్వాలు కల్పించవు.|Telugu_F|other|6.199354
processed_te_f_books_socialscience_04346.wav|ప్రభుత్వాలు రాజీనామా చేస్తే రోజువారీ వ్యవహారాలను ఎవరు నిర్వర్తిస్తారు?|Telugu_F|other|6.106479
processed_te_f_books_socialscience_02732.wav|ఒకరికి అభివృద్ధి అయినది మరొకరికి విధ్వంసం కావచ్చని మనం ఇదివరకే చదివాం.|Telugu_F|other|5.943937
processed_te_f_books_socialscience_05315.wav|స్వయం ప్రతిపత్తికి ఇదే రకమైన కానీ ఇంకా బలమైన ఉద్యమం అసోంలో జరుగుతోంది.|Telugu_F|other|6.315458
processed_te_f_books_socialscience_02134.wav|ఈ కథ ఒక గ్రామంలోని వివిధ రకాల ఉత్పత్తి కార్యకలాపాలను పరిచయం చేస్తుంది.|Telugu_F|other|5.920708
processed_te_f_books_socialscience_06207.wav|మొదటిసారి అంతా చదివి మానవులందరికీ ఉండాల్సిన మానవ హక్కులను గుర్తించండి.|Telugu_F|other|5.500000
processed_te_f_books_socialscience_04863.wav|రాజ్యాంగ సభ చర్చలలో కొన్ని అంశాలపై అందరూ ఒకటే భావాన్ని వ్యక్తం చేశారు.|Telugu_F|other|5.665292
processed_te_f_books_socialscience_06578.wav|పొగ మేఘాల వల్ల భూ వాతావరణం వేటిగా మారితే కలిగే నష్టాలేమిటో చర్చించండి.|Telugu_F|other|6.454771
processed_te_f_books_socialscience_03556.wav|తమ దేశం పట్ల ప్రజలకు ఉన్న ప్రేమ ఇతర దేశాలతో యుద్ధానికి దారి తీస్తుందా?|Telugu_F|other|5.920708
processed_te_f_books_socialscience_06286.wav|సమాచార హక్కు చట్టం వంటిది లేనట్లయితే శ్వేతకు న్యాయం జరిగి ఉండేది కాదు.|Telugu_F|other|6.071646
processed_te_f_books_socialscience_06772.wav|వివిధ రకాల వస్తువులను చిత్రాల ద్వారా వర్గీకరించి చార్ట్ రూపొందించండి.|Telugu_F|other|5.700000
processed_te_f_books_socialscience_02076.wav|ఒక్కొక్కసారి కొత్త ఆలోచనలకు ప్రభావితులయ్యి పాత భావాలను ప్రశ్నిస్తారు.|Telugu_F|other|5.537583
processed_te_f_books_socialscience_06507.wav|మీ తరగతి పిల్లలంతా కలిసి విభిన్న కార్యక్రమాలు రూపొందించి అమలు చేయండి.|Telugu_F|other|5.154458
processed_te_f_books_socialscience_05013.wav|వ్యవసాయ ఉత్పత్తి పెరిగినప్పటికీ అది జనాభా అవసరాలకు సరిపోయేటంతగా లేదు.|Telugu_F|other|5.386667
processed_te_f_books_socialscience_03816.wav|బ్రెడ్డు కొనటానికి బస్తాలలో డబ్బులు తీసుకెళ్లాల్సి వచ్చేదని చెబుతారు!|Telugu_F|other|4.748104
processed_te_f_books_socialscience_06502.wav|మీ జట్టు సభ్యులంతా కలిసి అవసరమైన సేకరణలు చేసి నివేదికలు రూపొందించండి.|Telugu_F|other|5.955542
processed_te_f_books_socialscience_02949.wav|ఎనిమిదవ తరగతిలోని ప్రజా పంపిణీ వ్యవస్థపై చర్చను గుర్తుకు తెచ్చుకోండి.|Telugu_F|other|5.131229
processed_te_f_books_socialscience_03100.wav|అభివృద్ధిలో పర్యావరణం పాత్ర ఏమిటో ముందుగా మరొకసారి గుర్తు చేసుకుందాం.|Telugu_F|other|5.386667
processed_te_f_books_socialscience_06636.wav|ఏదైనా ఒక కుటుంబం గురించి సేకరించిన సమాచారాన్ని కింది పట్టికలో రాయండి.|Telugu_F|other|5.600000
processed_te_f_books_socialscience_04308.wav|దీనికి సంబంధించి దేశ ప్రజలు ఎన్నో క్లిష్టమైన ప్రశ్నలను ఎదుర్కొన్నారు.|Telugu_F|other|5.525979
processed_te_f_books_socialscience_04830.wav|కాబట్టి సామాజిక మార్పునకు దోహదం చేసే అనేక అంశాలు రాజ్యాంగంలో ఉన్నాయి.|Telugu_F|other|6.187750
processed_te_f_books_socialscience_07226.wav|సహజ వనరుల సంరక్షణ ప్రాముఖ్యతను తెలిపే చైతన్య కార్యక్రమాలను చేపట్టండి.|Telugu_F|other|5.500000
processed_te_f_books_socialscience_04170.wav|గ్రామీణ ప్రాంతాలలోని వివిధ సామాజిక వర్గాల దృష్ట్యా దీనిని చర్చించండి.|Telugu_F|other|5.793000
processed_te_f_books_socialscience_07208.wav|మీ నివాస ప్రాంతానికి దగ్గరలోగల గ్రామాన్ని లేదా పట్టణాన్ని ఎన్నుకోండి.|Telugu_F|other|5.270562
processed_te_f_books_socialscience_01927.wav|నా బాల్యంలో భూమి ఉన్న చాలా కుటుంబాలు ప్రస్తుతం పట్టణాలకు వలస వచ్చాయి.|Telugu_F|other|6.000000
processed_te_f_books_socialscience_02587.wav|అంటే విదేశీ వాణిజ్యం వివిధ దేశాలలోని మార్కెట్లను అనుసంధానం చేస్తుంది.|Telugu_F|other|6.071646
processed_te_f_books_socialscience_04711.wav|తన సెక్రటరీలు ఇచ్చే సలహాకు అమెరికా అధ్యక్షుడు కట్టుబడి ఉండాలని లేదు.|Telugu_F|other|5.258938
processed_te_f_books_socialscience_07012.wav|ఇంటిలో ప్రధానంగా చెత్త ఎక్కువగా ఎక్కడ ఉత్పత్తి అవుతుందో గుర్తించాలి.|Telugu_F|other|5.665292
processed_te_f_books_socialscience_03337.wav|పక్కన ఇచ్చిన పట్టికలోని గణాంకాల ఆధారంగా ఈ వ్యాఖ్యానాన్ని వివరించండి.|Telugu_F|other|5.270562
processed_te_f_books_socialscience_04864.wav|రాజ్యాంగ నిర్మాతలు దేశంలోని కొన్ని ప్రాంతాలకే ప్రాతినిధ్యం వహించారు.|Telugu_F|other|4.900000
processed_te_f_books_socialscience_02722.wav|అయితే విదేశీ కంపెనీలు కార్మిక చట్టాలను ఇంకా సడలించాలని కోరుతున్నాయి.|Telugu_F|other|6.327063
processed_te_f_books_socialscience_04735.wav|ఏ రకమైన రాజ్యాంగం కింద కేంద్ర ప్రభుత్వానికి ఎక్కువ అధికారాలు ఉంటాయి?|Telugu_F|other|5.300000
processed_te_f_books_socialscience_03533.wav|అయితే రెండవ ప్రపంచ యుద్ధానికి మరికొన్ని దీర్ఘకాల కారణాలు తోడయ్యాయి.|Telugu_F|other|5.398271
processed_te_f_books_socialscience_01163.wav|అన్ని జీవులు శ్వాస ప్రక్రియ ద్వారా గాలిలోకి నీటిని విడుదల చేస్తాయి.|Telugu_F|other|5.978771
processed_te_f_books_socialscience_00877.wav|ఈ వాతావరణ పరిస్థితులు తక్కువ సమయంలో కూడా చాలా తీవ్రంగా మారుతుంటాయి.|Telugu_F|other|5.839437
processed_te_f_books_socialscience_06499.wav|ఇందులో అంశాలను మీ స్థానిక పరిసరాలకు అన్వయించుకుంటూ కృత్యాలు చేయండి.|Telugu_F|other|5.600000
processed_te_f_books_socialscience_05225.wav|ఆర్థిక రంగంలో అభివృద్ధి విధానంలో ఈ కాలం ప్రధాన మార్పులను తెచ్చింది.|Telugu_F|other|5.665292
processed_te_f_books_socialscience_01803.wav|అంటే మరింత సంక్లిష్ట అవసరాలకు పెద్ద ప్రాంతానికి వెళ్లాల్సి ఉంటుంది.|Telugu_F|other|5.386667
processed_te_f_books_socialscience_06221.wav|ఇలా అత్యాచారానికి గురైన కొంతమంది మహిళలు ఆత్మహత్యలు చేసుకుంటున్నారు.|Telugu_F|other|4.800000
processed_te_f_books_socialscience_04935.wav|దీంతో కొంతమంది పరిశీలకులు పేర్కొంటున్న కాంగ్రెస్ వ్యవస్థ ఏర్పడింది.|Telugu_F|other|5.653688
processed_te_f_books_socialscience_04211.wav|తరచుగా గిరిజన తెగల ఉనికి గుర్తింపు సాధారణంగా ప్రజలను ఒకటిగా ఉంచేది.|Telugu_F|other|6.443167
processed_te_f_books_socialscience_05955.wav|ప్రజలు పెద్ద ఎత్తున పాల్గొంటున్న అనేక ఉద్యమాలను మీరు చూసి ఉండవచ్చు.|Telugu_F|other|5.909104
processed_te_f_books_socialscience_02223.wav|ఈ సన్నకారు రైతులకు వ్యవసాయం ద్వారా కుటుంబానికి సరిపోయే ఆదాయం రాదు.|Telugu_F|other|5.386667
processed_te_f_books_socialscience_01237.wav|దీంతో నీటికి పరస్పర విరుద్ధ అవసరాలు మరింత సంక్లిష్ట రూపం దాల్చాయి.|Telugu_F|other|6.200000
processed_te_f_books_socialscience_02826.wav|చనిపోయిన పిల్లలను చేతుల్లో పెట్టుకుని తిరుగుతున్న తల్లులను చూశాను.|Telugu_F|other|5.119625
processed_te_f_books_socialscience_01409.wav|దేశంలోని జనాభాకి సంబంధించిన సమాచారాన్ని భారతదేశ జనగణన అందిస్తుంది.|Telugu_F|other|5.967146
processed_te_f_books_socialscience_00630.wav|మనం నిత్య జీవితంలో ఉపయోగించే కొన్ని వస్తువులను దిగువ సూచించడమైనది.|Telugu_F|other|6.071646
processed_te_f_books_socialscience_06248.wav|కొన్ని సందర్భాలలో తమపై రుద్దిన మార్పులను ఈ ఉద్యమాలు ప్రతిఘటించాయి.|Telugu_F|other|5.500000
processed_te_f_books_socialscience_04732.wav|ప్రతిపాదిత భారత రాజ్యాంగం ఒకే పౌరసత్వంతో ఉండే ద్వంద్వ రాజ్యతంత్రం.|Telugu_F|other|5.793000
processed_te_f_books_socialscience_02453.wav|గ్రామీణ కార్మికులకు ఉపాధి హామీ పథకం కొంత అదనపు ఆదాయాన్ని ఇచ్చింది.|Telugu_F|other|5.665292
processed_te_f_health_01188.wav|రెండో విధానంలో బీమా సంస్థతో ఒప్పందం కుదుర్చుకున్న ఆసుపత్రిలో చేరినప్పుడు,చికిత్స పూర్తిగా నగదు రహితంగా ఉండేలా వెసులుబాటు కల్పించడం.|Telugu_F|other|10.069333
processed_te_f_weather_00620.wav|నువ్వు ఇలాగే వాగుతూ ఉండు ఏదో ఒక రోజు నీకు గట్టిగా బుద్ధి చెప్తాం.|Telugu_F|other|5.400000
processed_te_f_books_socialscience_06232.wav|కొంత శాంతియుత సమయాల్లో కొంతమంది మహిళలే వంతుల ప్రకారం పహరా ఉంటారు.|Telugu_F|other|6.000000
processed_te_f_books_socialscience_02603.wav|ఆయా దేశాలలో ఈ బహుళజాతి కంపెనీల విదేశీ పెట్టుబడులు పెరుగుతున్నాయి.|Telugu_F|other|4.991917
processed_te_f_books_socialscience_04304.wav|పైన చర్చించిన దేశాలలోని జాతీయ ఉద్యమాలలో పాఠశాల విద్య పాత్ర ఏమిటి?|Telugu_F|other|6.060042
processed_te_f_books_socialscience_05495.wav|వాస్తవానికి కౌలుదార్ల హక్కును వారసత్వం చేసి అది కొనసాగేలా చూశారు.|Telugu_F|other|5.909104
processed_te_f_books_socialscience_02852.wav|అయితే ఈ కీలక వనరు అందరికీ అందేలా పంచుకునే పద్ధతిలో వినియోగించాలి.|Telugu_F|other|5.665292
processed_te_f_books_socialscience_05929.wav|భారతదేశానికి దక్షిణాన హిందూ మహాసముద్రంలో ఉన్న ద్వీప దేశం శ్రీలంక.|Telugu_F|other|7.244250
processed_te_f_books_socialscience_05991.wav|ప్రఖ్యాత వాషింగ్టన్ ప్రదర్శనలో ఒక్క మహిళను కూడా మాట్లాడనివ్వలేదు.|Telugu_F|other|4.800000
processed_te_f_books_socialscience_03273.wav|అక్కడ ఉన్న ఆదివాసీల భూమే తీసుకున్నప్పుడు మా భూమి ఎందుకు తీసుకోరు?|Telugu_F|other|4.852604
processed_te_f_books_socialscience_01342.wav|కాబట్టి నీటిని ప్రజలందరికీ ఉద్దేశించిన ఉమ్మడి వనరుగా పరిగణించాలి.|Telugu_F|other|5.444708
processed_te_f_books_socialscience_01863.wav|ఈ నివాస ప్రాంతాలు పెద్ద పెద్ద విమానాశ్రయాల చుట్టూ ఏర్పడుతున్నాయి.|Telugu_F|other|4.700000
processed_te_f_books_socialscience_01496.wav|పై చదువులకు మగపిల్లలతో సమానంగా ఆడపిల్లలకు అవకాశాలు లభిస్తున్నాయా?|Telugu_F|other|5.676896
processed_te_f_finance_00904.wav|వాణిజ్య భీమా విస్తరించింది మరియు పరిశ్రమ యొక్క పాత్ర మార్చబడింది. |Telugu_F|other|5.700000
processed_te_f_books_socialscience_05216.wav|అందుకు ముందు దశాబ్దాల విధానాలతో పోలిస్తే ఇవి ఏ విధంగా భిన్నమైనవి?|Telugu_F|other|5.131229
processed_te_f_books_socialscience_06504.wav|ప్రతిరోజు ఒక పర్యావరణ నినాదాన్ని ప్రార్థనా సమావేశంలో వినిపించండి.|Telugu_F|other|5.351833
processed_te_f_books_socialscience_06532.wav|ఎండలో ఉన్న ఒకే రకమైన రెండు కార్ల లోపలి ఉష్ణోగ్రతలను పరిశీలించండి.|Telugu_F|other|5.142854
processed_te_f_books_socialscience_02479.wav|ఉత్పత్తికి భూమి కాకుండా శ్రమ కొరతగా ఉండే పరిస్థితిని ఊహించుకోండి.|Telugu_F|other|5.386667
processed_te_f_books_socialscience_01048.wav|భూగోళం వేడెక్కటాన్ని ప్రభావితం చేసే ఇతర మానవ కార్యకలాపాలు ఏమిటి?|Telugu_F|other|5.607250
processed_te_f_books_socialscience_06034.wav|ప్రభుత్వ విధానాలపై పెద్ద ఎత్తున ప్రజా నిరసనలు చోటు చేసుకున్నాయి.|Telugu_F|other|5.247333
processed_te_f_books_socialscience_00400.wav|బాగా ఆరోగ్యంగా ఉన్న విద్యార్థి బాగా చదివే విద్యార్థి కాకపోవచ్చు.|Telugu_F|other|5.100000
processed_te_f_books_socialscience_03812.wav|ప్రపంచాన్ని జయించాలన్న భావనను హిట్లర్ ఇక్కడ ప్రతిపాదిస్తున్నాడా?|Telugu_F|other|5.131229
processed_te_f_books_socialscience_02764.wav|ప్రభుత్వం చేపట్టగలిగిన కొన్ని చర్యల గురించి మీరు తెలుసుకున్నారు.|Telugu_F|other|4.100000
processed_te_f_books_socialscience_02085.wav|అటువంటి సంస్థల నుంచి వ్యక్తులను మీ పాఠశాలకు పిలిచి మాట్లాడమనండి.|Telugu_F|other|4.864208
processed_te_f_books_socialscience_03389.wav|స్థానికంగా చేపట్టిన చొరవలు ప్రభుత్వ విధానాన్ని ప్రభావితం చేశాయి.|Telugu_F|other|5.100000
processed_te_f_books_socialscience_07284.wav|స్థిరాస్తులను వదులుకొని మరొక ప్రాంతానికి వలస వెళ్లలేకపోతున్నారు.|Telugu_F|other|4.887437
processed_te_f_books_socialscience_00678.wav|ఇంతకు ముందు పట్టికలో ఉన్న గణాంకాలే ఈ చిత్రాలలో శాతాలుగా ఉన్నాయి.|Telugu_F|other|5.177667
processed_te_f_books_socialscience_06913.wav|పర్యావరణంపై స్థానిక చిన్న తరహా పరిశ్రమల ప్రభావాన్ని తెలుసుకోండి.|Telugu_F|other|4.864208
processed_te_f_books_socialscience_06980.wav|దాని నిర్వహణలో అందరి ఉమ్మడి భాగస్వామ్యం ఉంటుందని తెలియజేస్తుంది.|Telugu_F|other|4.597188
processed_te_f_books_socialscience_05836.wav|చైనా కమ్యూనిస్టు పార్టీని గుర్తించిన తొలి దేశాలలో భారతదేశం ఒకటి.|Telugu_F|other|5.525979
processed_te_f_books_socialscience_04101.wav|బ్రిటిష్ పాలనలోని భారతదేశ రైతాంగ పరిస్థితి గురించి మీరు చదివారు.|Telugu_F|other|5.781396
processed_te_f_books_socialscience_07319.wav|మనం ఆ పవిత్ర స్థలాల్లో చెత్తను వేయకపోతే అవి పవిత్రంగానే ఉండేవి.|Telugu_F|other|5.827833
processed_te_f_books_socialscience_04998.wav|విస్తృత అభివృద్ధి విధానంలో వ్యవసాయానికి ఇవ్వవలసిన స్థానం ఏమిటి?|Telugu_F|other|5.653688
processed_te_f_books_socialscience_03385.wav|కృత్రిమ రసాయనిక పదార్థాల వినియోగాన్ని సాధ్యమైనంతగా తగ్గిస్తారు.|Telugu_F|other|5.100000
processed_te_f_politics_03598.wav|రైల్వేలో గ్యాంగ్ మెన్ గా పనిచేస్తున్న శ్రీనివాస్ మృతదేహాన్ని బోరబండ సమీపంలో గుర్తించిన స్థానికులు,పోలీసులకు సమాచారం అందించారు.|Telugu_F|other|9.500000
processed_te_f_books_socialscience_07204.wav|సహజ వనరుల తగ్గుదలపై పెరుగుతున్న జనాభా ప్రభావాన్ని పరిశీలిద్దాం.|Telugu_F|other|4.800000
processed_te_f_general_01231.wav|అక్కడి కోర్టు ఇటీవలే తీర్పునిచ్చిన నేపథ్యంలో,ఇకపై అక్కడి మద్యం ప్రియులకు ఆ తీర్పు వారి గొంతులో ఆల్కహాల్ పోసినంత కిక్కిచ్చింది.|Telugu_F|other|10.176000
processed_te_f_books_socialscience_05141.wav|ఈ విధానం ద్వారా ఆమెకు పార్టీ నిర్మాణంపై పూర్తి పట్టు లభించింది.|Telugu_F|other|5.119625
processed_te_f_books_socialscience_00786.wav|పని తక్కువగా ఉండే కొన్ని కాలాల్లో కొంతమందిని పని మానిపించవచ్చు.|Telugu_F|other|4.875813
processed_te_f_books_socialscience_07103.wav|అభివృద్ధి కోసం చేపట్టే చర్యలు పర్యావరణ అనుకూలంగా ఉండేలా చూడాలి.|Telugu_F|other|5.154458
processed_te_f_books_socialscience_06347.wav|ఒక వ్యక్తి జీవితానికి లేదా భౌతిక భద్రతకు భంగం కలిగించే సమాచారం.|Telugu_F|other|5.700000
processed_te_f_books_socialscience_06888.wav|స్థానిక పరిశ్రమలలో లభించే ఉపాధి అవకాశాలను గురించి తెలుసుకుందాం.|Telugu_F|other|4.900000
processed_te_f_books_socialscience_02591.wav|ఇటీవలి కాలంలో భారతదేశం నుంచి చైనా ఉక్కును దిగుమతి చేసుకుంటోంది.|Telugu_F|other|5.700000
processed_te_f_books_socialscience_01144.wav|అంటే సంవత్సరంలో మనకు ఎంత నీరు అందుబాటులో ఉంటుందో అంచనా వేస్తాం.|Telugu_F|other|5.572417
processed_te_f_books_socialscience_00734.wav|భారతదేశంలో సేవా రంగంలో అనేక రకాల వ్యక్తులు ఉపాధి పొందుతున్నారు.|Telugu_F|other|5.900000
processed_te_f_books_socialscience_04916.wav|పరదా వ్యవస్థని ఖచ్చితంగా పాటించే జిల్లాలలో సాధారణంగా కేవలం మహిళా అధికారులతో ప్రత్యేక మహిళా పోలింగ్ కేంద్రాలను ఏర్పాటు చేశారు.|Telugu_F|other|9.937771
processed_te_f_books_socialscience_04870.wav|రాజ్యాంగ సభను సార్వత్రిక వయోజన ఓటు హక్కుతో ఎన్నుకుని ఉంటే రాజ్యాంగాన్ని రూపొందించటంలో అది ఎటువంటి ప్రభావాన్ని చూపించి ఉండేది?|Telugu_F|other|9.700000
processed_te_f_books_socialscience_03695.wav|చిన్న కమతాల వ్యవసాయాన్ని విడిచిపెట్టి ఆధునిక పద్ధతులు, యంత్రాలను ఉపయోగించుకునేలా పెద్ద కమతాల వ్యవసాయానికి మారాలన్నది ఉద్దేశం.|Telugu_F|other|9.600000
processed_te_f_politics_00263.wav|ఉభయ రాష్ట్రాలు అభివృద్ధి పథంలో నడిచి,దేశంలోనే అగ్రగామిగా కొనసాగే ఉజ్వల భవిష్యత్ అందించాలని దేవుని ప్రార్థించినట్టు చెప్పారు.|Telugu_F|other|10.080000
processed_te_f_books_socialscience_05037.wav|కేంద్ర ప్రభుత్వం ఈ అల్లర్లను పరిగణనలోకి తీసుకోవాల్సి వచ్చింది.|Telugu_F|other|4.991917
processed_te_f_books_socialscience_03995.wav|గణతంత్ర విప్లవం తరువాత దేశం ఒక సంక్షోభ స్థితిలోకి నెట్టబడింది.|Telugu_F|other|5.247333
processed_te_f_books_socialscience_05122.wav|రాజకీయ మార్పు అప్పుడే జరిగి కొత్త నాయకత్వం రూపుదిద్దుకుంటోంది.|Telugu_F|other|5.258938
processed_te_f_books_socialscience_04965.wav|తెలుగు మాట్లాడే ప్రజలు అన్నిటికంటే తీవ్ర ఉద్యమాన్ని చేపట్టారు.|Telugu_F|other|4.852604
processed_te_f_books_socialscience_01423.wav|అన్ని బృందాల పట్టికల ఆధారంగా ప్రశ్నలను తరగతి గదిలో చర్చించాలి.|Telugu_F|other|5.293771
processed_te_f_books_socialscience_05075.wav|భారత రాజకీయ చరిత్రలో ఈ కొత్త ప్రభుత్వాలు ఒక మైలురాయిగా ఉంటాయి.|Telugu_F|other|5.398271
processed_te_f_books_socialscience_03430.wav|మీరు తినే ఆహార పదార్థాలలో పదింటిని తీసుకుని మీ వద్దకు చేరటానికి ఉత్పత్తి అయిన స్థలం నుంచి ఎంత దూరం ప్రయాణించాయో తెలుసుకోండి.|Telugu_F|other|9.949375
processed_te_f_books_socialscience_03982.wav|చైనా సమస్యలను అధ్యయనం చేసి ఒక కార్యాచరణ పథకాన్ని రూపొందించాడు.|Telugu_F|other|5.600000
processed_te_f_books_socialscience_06063.wav|ఫలితంగా వాళ్లు సమాజంలో అత్యంత ప్రభావిత ప్రజానీకంగా మారిపోయారు.|Telugu_F|other|5.781396
processed_te_f_books_socialscience_01721.wav|వివిధ ఉద్దేశాలకు గుర్తించిన ప్రాంతాన్ని ప్రభుత్వం ప్రకటించాలి.|Telugu_F|other|4.300000
processed_te_f_books_socialscience_02604.wav|అదే సమయంలో దేశాల మధ్య విదేశీ వాణిజ్యం కూడా వేగంగా పెరుగుతోంది.|Telugu_F|other|5.386667
processed_te_f_books_socialscience_05219.wav|అత్యవసర పరిస్థితి కాలంలో ఏ విధమైన వ్యవస్థాగత మార్పులు వచ్చాయి?|Telugu_F|other|4.724896
processed_te_f_books_socialscience_04970.wav|ఈ కోరికను కాంగ్రెస్ వ్యతిరేకించటం వల్ల తెలుగు మాట్లాడే ప్రాంతాల్లో మొదటి ఎన్నికల్లో కాంగ్రెస్ ఎక్కువ స్థానాలను గెలుచుకోలేదు.|Telugu_F|other|8.997354
processed_te_f_books_socialscience_04623.wav|అంటే దేశం ముందుకు వెళ్లటానికి ప్రస్తుత అంశాలను ఎలా మార్చాలో రాజ్యాంగం సూచిస్తూ ప్రధానంగా భవిష్యత్తు చట్రాన్ని పేర్కొంటుంది.|Telugu_F|other|9.700000
processed_te_f_books_socialscience_01334.wav|ప్రస్తుతం భూగర్భ జలాలే ప్రజలకు ప్రధానమైన నీటి వనరుగా ఉన్నాయి.|Telugu_F|other|5.177667
processed_te_f_books_socialscience_06284.wav|అప్పుడు తిరిగి మూల్యాంకనం చేసి ఆమెకు మార్కుల పత్రం పంపించారు.|Telugu_F|other|5.100000
processed_te_f_books_socialscience_04871.wav|భారత రాజ్యాంగంలోని మౌలిక సూత్రాల గురించి చిన్న వ్యాసం రాయండి.|Telugu_F|other|4.900000
processed_te_f_books_socialscience_06941.wav|జంతువులను సంరక్షించాల్సిన అవసరాన్ని మన బాధ్యతను తెలుసుకుందాం.|Telugu_F|other|4.724896
processed_te_f_books_socialscience_02035.wav|గ్రామీణ ప్రాంత కార్మికులలో అధిక శాతం తక్కువ కాలానికి ప్రత్యేకించి గ్రామీణ ప్రాంతంలోని సంక్షోభ పరిస్థితుల వల్ల వలస వెళతారు.|Telugu_F|other|9.008979
processed_te_f_books_socialscience_05258.wav|మొదటిసారి జాతీయ స్థాయిలో కాంగ్రెస్ పార్టీ ఓటమిని చవి చూసింది.|Telugu_F|other|5.600000
processed_te_f_books_socialscience_07028.wav|వాటి వల్ల పర్యావరణానికి ఏదైనా ప్రమాదం ఉందా అనేది గుర్తించండి.|Telugu_F|other|4.864208
processed_te_f_books_socialscience_00386.wav|విభిన్న వ్యక్తులకు అభివృద్ధి పట్ల విభిన్న భావనలు ఎందుకుంటాయి?|Telugu_F|other|5.166062
processed_te_f_books_socialscience_02583.wav|వాణిజ్య ప్రయోజనాల కోసం ఈస్ట్ఇండియా కంపెనీ వంటి వాణిజ్య సంస్థలు భారతదేశానికి వచ్చాయన్న విషయం కూడా మీకు గుర్తు ఉండే ఉంటుంది.|Telugu_F|other|9.543021
processed_te_f_books_socialscience_02995.wav|ఇంతకు ముందు పాఠాలలో మాదిరి ప్రజలు ఒక రోజులో ఏమి తింటారో అడిగి వాళ్లు తింటున్న ఆహారం గురించి ఒక సర్వే ద్వారా తెలుసుకోవచ్చు.|Telugu_F|other|9.949375
processed_te_f_books_socialscience_06620.wav|ముఖ్యంగా దోమలను అరికట్టే విధానాలపై ప్రజలలో అవగాహన కలిగించాలి.|Telugu_F|other|5.900000
processed_te_f_weather_02305.wav|గ్రీవెన్స్ డే రోజున కలెక్టరేట్ వద్ద ఈ క్యాంటీన్ ద్వారా వచ్చే భోజనం అందుబాటులో ఉండేవిధంగా ఏర్పాట్లు చేయనున్నట్లు తెలిపారు.|Telugu_F|other|9.600000
processed_te_f_books_socialscience_03858.wav|తమ పిల్లల కడుపులు నింపలేని మహిళలు తీవ్ర నిస్పృహకు లోనయ్యారు.|Telugu_F|other|4.900000
processed_te_f_books_socialscience_07129.wav|ఇలా అవగాహన కలిగించడం వల్ల రోగాల బారిన పడకుండా కాపాడుకోవచ్చు.|Telugu_F|other|4.748104
processed_te_f_books_socialscience_06759.wav|అవి ఒకదాని మీద ఒకటి ఎలా ఆధారపడి జీవిస్తున్నాయో పరిశీలించండి.|Telugu_F|other|4.608792
processed_te_f_books_socialscience_06004.wav|మానవ హక్కుల కోసం సాగిన ఈ ఉద్యమంలో అనేక రకాల ధోరణులు ఉన్నాయి.|Telugu_F|other|5.270562
processed_te_f_books_socialscience_01972.wav|గ్రామీణ కుటుంబ సభ్యుల అవసరాన్ని బట్టి ఇంటికి పంపించే డబ్బు ఆధారపడి ఉంటుంది, పట్టణ ప్రాంతంలో కొనసాగాలన్న ఒత్తిడి ఉంటుంది.|Telugu_F|other|8.858042
processed_te_f_books_socialscience_03367.wav|ప్రాథమిక హక్కు అయిన జీవించే హక్కులో భాగంగా ఆరోగ్యకరమైన పర్యావరణానికి హక్కు ఉంటుందని న్యాయస్థానాలు అనేక తీర్పులు ఇచ్చాయి.|Telugu_F|other|9.800000
processed_te_f_books_socialscience_03056.wav|ప్రజా పంపిణీ వ్యవస్థ అవసరమైన చోట ప్రభావవంతంగా పనిచేయడం లేదు.|Telugu_F|other|5.793000
processed_te_f_books_socialscience_06644.wav|అదనపు నీటిని పారబోస్తే అందులో ఉన్న పోషకాలన్నీ వృధాగా పోతాయి.|Telugu_F|other|4.457854
processed_te_f_books_socialscience_02880.wav|వినియోగదారులు రకరకాల ఆహార పదార్థాలతో సమతుల ఆహారం తీసుకోవాలి.|Telugu_F|other|5.653688
processed_te_f_books_socialscience_04580.wav|సాధారణ ప్రజల జీవితాలను దేశ విభజన ఏ విధంగా ప్రభావితం చేసింది?|Telugu_F|other|5.537583
processed_te_f_books_socialscience_03844.wav|ఈ రెండు ప్రపంచాలు భిన్నంగా ఉండటం సహజమని నేను అనుకుంటున్నాను.|Telugu_F|other|4.864208
processed_te_f_books_socialscience_02808.wav|దీనికి ప్రతిగా అభివృద్ధి చెందుతున్న దేశాలు ఏ షరతులను కోరాలి?|Telugu_F|other|4.864208
processed_te_f_books_socialscience_02702.wav|ప్రపంచీకరణ ఫలితంగా ప్రజల జీవితాలు ఎలా ప్రభావితం అవుతున్నాయి?|Telugu_F|other|5.386667
processed_te_f_books_socialscience_00793.wav|కానీ ఈ రంగంలోని ఉపాధి అవకాశాలు చాలా నిదానంగా పెరుగుతున్నాయి.|Telugu_F|other|5.200000
processed_te_f_health_02738.wav|ఇంగ్లీష్ మందులను ఎక్కువగా ఇవ్వకుండా చాలా తక్కువ మందులు ఇస్తూ,ఆ మందులు కూడా అవసరం ఉంటేనే వేసుకునేలా సూచనలు చేస్తున్నారు.|Telugu_F|other|9.184000
processed_te_f_books_socialscience_06025.wav|అదే సమయంలో ఎక్కడో ఉన్న వియత్నాంలో యుద్ధానికి తమ పిల్లలని పంపించటానికి ఇష్టపడని అమెరికన్ల సంఖ్య కూడా పెరుగుతూ వచ్చింది.|Telugu_F|other|9.252771
processed_te_f_books_socialscience_02956.wav|వీటికి ముందుగా ప్రకటించిన ధరల ప్రకారం రైతులకు చెల్లిస్తారు.|Telugu_F|other|4.202438
processed_te_f_books_socialscience_06066.wav|ఈ ఉద్యమాలు భిన్నమైన భవిష్యత్తు లక్ష్యాన్ని కోరుకుంటున్నాయి.|Telugu_F|other|5.119625
processed_te_f_health_00332.wav|మెదడు కణితుల్లోని తలనొప్పులు సాధారణంగా రాత్రి సమయంలో ఎక్కువగా ఉంటాయి.ఆ నొప్పి వారిని నిద్ర నుండి మేల్కొనేలా చేస్తుంది.  |Telugu_F|other|9.290667
processed_te_f_books_socialscience_01635.wav|దిగువ పట్టిక ఆధారంగా కింద ఉన్న ప్రశ్నలకు సమాధానాలు ఇవ్వండి.|Telugu_F|other|4.620396
processed_te_f_books_socialscience_05943.wav|దీంతో తన దేశంలో శ్రీలంక సైనిక ఘర్షణలకు ముగింపు పలకగలిగింది.|Telugu_F|other|6.000000
processed_te_f_books_socialscience_03425.wav|పర్యావరణ సమస్యలను ఆధునిక అభివృద్ధి తీవ్రతరం చేసిందని చూశాం.|Telugu_F|other|5.258938
processed_te_f_books_socialscience_01699.wav|దశాబ్దాలు గడుస్తున్న క్రమంలో ఉద్యోగాలు, ఉపాధి వెతుక్కుంటూ దేశం అన్ని ప్రాంతాల నుంచి పెద్ద సంఖ్యలో ప్రజలు వలస రాసాగారు.|Telugu_F|other|9.635917
processed_te_f_books_socialscience_01633.wav|వయస్సును బట్టి జనాభా విస్తరణను వయస్సు సమూహం తెలియజేస్తుంది.|Telugu_F|other|5.100000
processed_te_f_books_socialscience_01411.wav|పదేళ్లకు ఒకసారి భారతదేశంలోని ప్రజల సమాచారాన్ని సేకరిస్తారు.|Telugu_F|other|5.100000
processed_te_f_books_socialscience_02860.wav|అయితే ఇటీవల కాలంలో ఈ పంటల దిగుబడులు మెల్లగా పెరుగుతున్నాయి.|Telugu_F|other|5.653688
processed_te_f_books_socialscience_00708.wav|వ్యవసాయం నుంచి కొంతమంది తరలిపోయినా ఉత్పత్తి ప్రభావితం కాదు.|Telugu_F|other|5.100000
processed_te_f_books_socialscience_03355.wav|ప్రకృతి వనరులను ధ్వంసం చేసి భవిష్యత్తు తరాలకు క్షీణించిన స్థితిలో వాటిని అందించే అభివృద్ధి విధానాన్ని మనం అనుసరించాలా?|Telugu_F|other|9.148292
processed_te_f_books_socialscience_05006.wav|స్థానిక ప్రభుత్వాలు భూ సంస్కరణలు అమలు అయ్యేలా చూసి, గ్రామ ఉమ్మడి ప్రయోజనాలకు అనుగుణంగా సహకార సంఘాలు నడిచేలా చూస్తాయి.|Telugu_F|other|9.264396
processed_te_f_books_socialscience_05591.wav|వాస్తవానికి  ఆర్థిక మాంద్యం కారణంగా ఏర్పడిన ఆర్థిక సంక్షోభం నుంచి అమెరికా బయటపడటానికి రెండవ ప్రపంచ యుద్ధం దోహదపడింది.|Telugu_F|other|9.600000
processed_te_f_books_socialscience_07168.wav|పర్యావరణం పట్ల అవగాహన అంటే కేవలం చెట్లు చేమల గురించే కాదు.|Telugu_F|other|5.409875
processed_te_f_books_socialscience_02248.wav|ప్రతి శ్రామికుడు ఉత్పత్తికి అవసరమైన శ్రమను అందిస్తున్నాడు.|Telugu_F|other|4.074729
processed_te_f_books_socialscience_01479.wav|మహిళలకు సమానత్వం, సమాన అవకాశాలను కల్పించిన సమాజాలను లేదా ప్రాంతాలను చూసినట్లయితే వాటి లింగ నిష్పత్తి వేరేగా ఉంటుంది.|Telugu_F|other|10.053875
processed_te_f_books_socialscience_03445.wav|భూమి సగటు ఉష్ణోగ్రతలను ప్రజలందరికీ సహజ వనరుగా పరిగణించాలా?|Telugu_F|other|6.000000
processed_te_f_books_socialscience_03565.wav|సాధారణంగా యుద్ధాల వల్ల వాళ్ల లాభాలు ఎన్నో రెట్లు పెరిగాయి.|Telugu_F|other|4.864208
processed_te_f_books_socialscience_06262.wav|పైన ఇచ్చిన ఉదాహరణలో సాధారణ ప్రజల పాత్రను ఎలా పేర్కొన్నారు?|Telugu_F|other|5.270562
processed_te_f_books_socialscience_07277.wav|ఫ్లోరోసిస్ వ్యాధి తీవ్రత నుండి తగ్గించడానికి లేదా అసలు వ్యాధికి గురికాకుండా పాటించాల్సిన చర్యలను వారికి తెలియజేయండి.|Telugu_F|other|8.335583
processed_te_f_books_socialscience_03694.wav|అందరూ కలిసి వ్యవసాయం చేసి ఉత్పత్తిని సభ్యులు పంచుకునేవారు.|Telugu_F|other|4.400000
processed_te_f_books_socialscience_05610.wav|ఈ అంశాలలో కొన్నింటి గురించి ఈ భాగంలో వివరంగా తెలుసుకుందాం.|Telugu_F|other|5.600000
processed_te_f_books_socialscience_02136.wav|ఇతర ఉత్పత్తి కార్యకలాపాలను వ్యవసాయేతర కార్యకలాపాలు అంటారు.|Telugu_F|other|4.864208
processed_te_f_books_socialscience_02164.wav|అయితే సాగులో ఉండే భూమి విస్తీర్ణం దాదాపు స్థిరంగా ఉంటుంది.|Telugu_F|other|4.600000
processed_te_f_politics_02337.wav|వీటిలో రాజమండ్రి నా జన్మ స్థలం,నటుడిగా ఓనమాలు దిద్దింది అక్కడే కాబట్టి రాజమండ్రి అంటే అభిమానం ఉండడంలో తప్పేమీ లేదు.|Telugu_F|other|9.941333
processed_te_f_books_socialscience_06307.wav|సమాచార హక్కు చట్టం వల్ల ఇప్పుడు ప్రతి ప్రభుత్వ శాఖ రికార్డులను నిర్వహించి, వాటిని అడిగిన పౌరులకు అందుబాటులో ఉంచాలి.|Telugu_F|other|9.171500
processed_te_f_books_socialscience_06917.wav|మీ గ్రామంలో ఏఏ సౌకర్యాలు కల్పించాలని మీరు భావిస్తున్నారు?|Telugu_F|other|4.887437
processed_te_f_books_socialscience_02794.wav|సాంకేతిక పరిజ్ఞానంతో కూడుకున్న కొన్ని సేవలు విస్తరించాయి.|Telugu_F|other|4.190833
processed_te_f_books_socialscience_04026.wav|రష్యా సాధించిన విజయం ప్రపంచంపై బలమైన ప్రభావాన్ని చూపింది.|Telugu_F|other|5.200000
processed_te_f_books_socialscience_04860.wav|అప్పటికే ఉన్న రాజ్యాంగాల నుంచి భారత రాజ్యాంగం రూపొందింది.|Telugu_F|other|4.469458
processed_te_f_books_socialscience_05924.wav|వైపరీత్యాల నిర్వహణలో రెండు దేశాల మధ్య సహకార ఒప్పందం ఉంది.|Telugu_F|other|5.200000
processed_te_f_politics_02978.wav|వాస్తవం ప్రతినిధి:ఇటీవల పలు హిట్ చిత్రాల్లో నటించి తనకంటూ ఒక ప్రత్యేక గుర్తింపు తెచ్చుకున్న నటుడు రాహుల్ రామకృష్ణ.|Telugu_F|other|9.685333
processed_te_f_books_socialscience_04209.wav|ఈ దేశం గురించి ఎనిమిదవ తరగతిలో చదివినది గుర్తు చేసుకోండి.|Telugu_F|other|4.585562
processed_te_f_books_socialscience_07042.wav|వారు కొంతకాలం చెత్త శుభ్రం చేయకపోతే ఏమవుతుందో ఆలోచించండి.|Telugu_F|other|5.409875
processed_te_f_books_socialscience_05815.wav|పశ్చిమ జర్మనీనుంచి తూర్పు ప్రాంతాన్ని వేరు చేస్తున్న బెర్లిన్ గోడను పడగొట్టడం తూర్పు యూరపు పరిణామాలను సూచిస్తుంది.|Telugu_F|other|8.440083
processed_te_f_books_socialscience_06662.wav|అందుకని కుక్కరును ఎప్పటికప్పుడు శుభ్రంగా తోమి ఉంచుకోవాలి.|Telugu_F|other|4.341750
processed_te_f_books_socialscience_01875.wav|అప్పుడు ఆ ప్రాంత స్థలంలో వచ్చే మూడు మార్పులను పేర్కొనండి.|Telugu_F|other|4.597188
processed_te_f_books_socialscience_06496.wav|తరువాత ఉపాధ్యాయుని అవగాహనను బట్టి మార్కులు కేటాయించవచ్చు.|Telugu_F|other|5.100000
processed_te_f_books_socialscience_06938.wav|మీ అధ్యయనం ఆధారంగా చిత్రాలను పొందుపరుస్తూ నివేదిక రాయండి.|Telugu_F|other|4.864208
processed_te_f_books_socialscience_01215.wav|దీని ఫలితంగా అటవీ విస్తీర్ణం తగ్గి సాగు భూమి పెరుగుతుంది.|Telugu_F|other|4.700000
processed_te_f_books_socialscience_02968.wav|భారతదేశంలోని మూడింట రెండు వంతుల జనాభాకు ఇది వర్తిస్తుంది.|Telugu_F|other|4.852604
processed_te_f_books_socialscience_01105.wav|అవి మొదట పర్వతాల ప్రధాన అక్షానికి సమాంతరంగా ప్రవహిస్తాయి.|Telugu_F|other|5.800000
processed_te_f_books_socialscience_07094.wav|స్థానిక ప్రజలకు ఒనగూరే ప్రయోజనాలు ఏమైనా ఉంటే గుర్తించండి.|Telugu_F|other|4.341750
processed_te_f_weather_01131.wav|అదే గ్రామానికి చెందిన సంపంగి రవిని నిందితుడిగా భావించి,గోపాల్ కుటుంబ సభ్యులు రవి ఇంటిని బుధవారం ఉదయం దగ్దం చేశారు.|Telugu_F|other|9.888000
processed_te_f_books_socialscience_05021.wav|పొరుగుదేశాలకు సంబంధించి ఒకరి అంతరంగ వ్యవహారాల్లో మరొకరు జోక్యం చేసుకోకూడదన్న పంచశీల సూత్రాలను నెహ్రూ రూపొందించాడు.|Telugu_F|other|9.125063
processed_te_f_books_socialscience_01772.wav|ఏ దశకం నుంచి ఏ దశకానికి జనాభా పెరుగుదల అతి తక్కువగా ఉంది?|Telugu_F|other|5.793000
processed_te_f_books_socialscience_03560.wav|గత పది సంవత్సరాలలో జరిగిన కొన్ని యుద్ధాల గురించి తెలుసుకొని వాటికి పై నాలుగు కారణాలు  ఎంతవరకు దోహదం చేశాయో చూడండి.|Telugu_F|other|9.241167
processed_te_f_books_socialscience_06420.wav|వివిధ స్థాయిలలో ఎవరికి దరఖాస్తు చేయాలో ఇక్కడ పేర్కొన్నాం:|Telugu_F|other|4.900000
processed_te_f_books_socialscience_00809.wav|ఈ వర్గాలకు చెందిన మహిళల పరిస్థితి మరింత దారుణంగా ఉంటుంది.|Telugu_F|other|4.875813
processed_te_f_politics_00542.wav|నువ్వెంతంటే నువ్వెంత అనే రేంజ్ లో ఒకరిపై మరొకరు ఆరోపణలు గుప్పిస్తూ,ఓటర్లను ఆకట్టుకునే ప్రయత్నం చేస్తున్నారు నేతలు.|Telugu_F|other|8.853333
processed_te_f_books_socialscience_02787.wav|దేశాలు వేగంగా అనుసంధానమయ్యే ప్రక్రియను ప్రపంచీకరణ అంటారు.|Telugu_F|other|4.991917
processed_te_f_books_socialscience_02811.wav|ఇక్కడ ఇచ్చినవి కాకుండా కొత్త ఉదాహరణలతో దీనిని వివరించండి.|Telugu_F|other|4.736500
processed_te_f_books_socialscience_00868.wav|గత రెండు సంవత్సరాలుగా వాతావరణ వ్యవస్థలో అసాధారణ మార్పులను గమనిస్తున్నాం, ఫలితంగా ఊహించని విధంగా వాతావరణం ఉంటోంది.|Telugu_F|other|10.053875
processed_te_f_books_socialscience_00926.wav|ఒకే అక్షాంశం మీద సముద్రం నుంచి దూరంగా ఒకే ఎత్తులో ఉన్న ప్రదేశాలను పోలిస్తే సముద్ర ప్రభావం ఏమిటో బాగా తెలుస్తుంది.|Telugu_F|other|9.229563
processed_te_f_books_socialscience_07322.wav|మొక్కలను స్వయం పోషకాలని ఎందుకు అంటారో కూడా తెలుసుకుందాం. |Telugu_F|other|6.106479
processed_te_f_books_socialscience_06905.wav|గ్రామీణ ఉత్పత్తుల అమ్మకానికి రవాణా సదుపాయాలు ఉండడం అవసరం గ్రామీణ ప్రాంతాలలో సౌకర్యాలు కల్పిస్తే వలసలు తగ్గుతాయి.|Telugu_F|other|9.100000
processed_te_f_books_socialscience_00747.wav|ప్రతి నెల చివరలో అతడికి క్రమం తప్పకుండా జీతం లభిస్తుంది.|Telugu_F|other|4.504292
processed_te_f_books_socialscience_06692.wav|కాబట్టి ఇలాంటి ఉపకరణాల వాడకం వల్ల తగినంత జాగ్రత్త అవసరం.|Telugu_F|other|5.600000
processed_te_f_books_socialscience_00556.wav|పై ప్రామాణికాలలో ఏమైనా పరిమితులు ఉంటే వాటిని పేర్కొనండి.|Telugu_F|other|4.800000
processed_te_f_books_socialscience_05777.wav|ఘర్షణలలో పాలస్తీనియన్లకు ఈజిప్టు ఎందుకు మద్దతు ఇచ్చింది?|Telugu_F|other|4.875813
processed_te_f_books_socialscience_03360.wav|అభివృద్ధికి పేద ప్రజలను మూల్యం చెల్లించమనటం న్యాయం కాదు.|Telugu_F|other|4.864208
processed_te_f_politics_01035.wav|బంగ్లాదేశ్ నుంచి మన దేశంలోకి చొరబడిన విదేశీయుల సంఖ్య రెండు కోట్లని మూడు కోట్లని,దశాబ్దాల తరబడి ప్రచారం జరిగింది.|Telugu_F|other|9.056000
processed_te_f_books_socialscience_02924.wav|ఎనిమిదవ తరగతిలో పేదరికం గురించి చదివింది మననం చేసుకోండి.|Telugu_F|other|4.991917
processed_te_f_books_socialscience_07303.wav|దాదాపు అన్ని మతాలు ప్రకృతిని పవిత్రంగా చూడాలని చెబుతాయి.|Telugu_F|other|4.492687
processed_te_f_books_socialscience_00775.wav|అంతకంటే ఎక్కువ పనిచేస్తే యజమాని అదనపు వేతనం చెల్లించాలి.|Telugu_F|other|5.444708
processed_te_f_books_socialscience_04742.wav|స్థానిక అవసరాలు, స్థానిక పరిస్థితులకు అనుగుణంగా ప్రభుత్వ అధికారాలను మార్చుకునే ప్రయత్నంగా దీనిని స్వాగతించవచ్చు.|Telugu_F|other|8.500000
processed_te_f_books_socialscience_02680.wav|అంతర్జాతీయ వాణిజ్యంలో సరళీకృత విధానాలు ఏర్పడేలా చూసే ఉద్దేశంతో పని చేస్తున్న సంస్థలలో ప్రపంచ వాణిజ్య సంస్థ ఒకటి.|Telugu_F|other|9.300000
processed_te_f_books_socialscience_04158.wav|కొత్తగా ఏర్పడిన ఈ గణతంత్ర దేశం అనేక సవాళ్లను ఎదుర్కొంది.|Telugu_F|other|4.864208
processed_te_f_other_02709.wav|ఘటనా స్థలానికి చేరుకున్న పోలీసులు ఘటనా స్థలాన్ని పరిశీలించి, శ్రీకాంత్ రాసిన డెత్ నోట్ ను స్వాధీనం చేసుకున్నారు.|Telugu_F|other|8.700000
processed_te_f_books_socialscience_05163.wav|శాంతిని కాపాడే పేరుతో ఈ ఉద్యమానికి స్పందిస్తూ పౌరహక్కులకు భంగం కలిగేలా ప్రభుత్వం అనేక తీవ్రమైన చట్టాలను చేసింది.|Telugu_F|other|9.438542
processed_te_f_books_socialscience_03137.wav|భూగర్భ జలాలను ఎక్కువగా తోడటం సుస్థిర పద్ధతి ఎందుకు కాదు?|Telugu_F|other|4.864208
processed_te_f_books_socialscience_02840.wav|ఈ పాఠంలో ఆహార భద్రతకు సంబంధించిన కొన్ని అంశాలను చూద్దాం.|Telugu_F|other|5.131229
processed_te_f_general_02420.wav|అమెజాన్ ప్రముఖ ఆన్లైన్ రిటైలర్.మీరు ఖచ్చితంగా మీకు నచ్చిన సంగీతాన్ని కొనుగోలు చేయడానికి వెబ్సైట్ కి వెళ్లవచ్చు.|Telugu_F|other|8.900000
processed_te_f_books_socialscience_06741.wav|మీ సమీపంలోని తోట లేదా వ్యవసాయ క్షేత్రం, మొక్కల పెంపక కేంద్రంలోని పరిసరాలను కనీసం రెండు వారాల పాటు పరిశీలించండి.|Telugu_F|other|9.159896
processed_te_f_books_socialscience_06375.wav|ఆర్థిక లేక ఏ ఇతర కారణాల వల్ల నైనా ఏ పౌరుడికి కూడా న్యాయం లభించకుండా ఉండకూడదన్న ఉద్దేశంతో వీటిని ఏర్పాటు చేశారు.|Telugu_F|other|10.135146
processed_te_f_books_socialscience_03058.wav|ప్రజలు తీసుకోవాల్సిన ఆహారం కంటే తక్కువ తీసుకుంటున్నారు.|Telugu_F|other|4.074729
processed_te_f_books_socialscience_06227.wav|దీనికి నిరసన ప్రదర్శనలతో మైరా పైబీ వెంటనే స్పందించింది.|Telugu_F|other|5.560812
processed_te_f_books_socialscience_01185.wav|లోపలికి ప్రవహించే నీటిని నిమిషానికి లీటర్లలో కొలవవచ్చు.|Telugu_F|other|4.771333
processed_te_f_books_socialscience_01426.wav|మీ ఉపాధ్యాయుని సహాయంతో ఈ కింది పదాల గురించి చర్చించండి.|Telugu_F|other|4.632000
processed_te_f_books_socialscience_02196.wav|మిగిలిన ప్రాంతాలలో వ్యవసాయం ప్రధానంగా వర్షాధారంగా ఉంది.|Telugu_F|other|4.330146
processed_te_f_books_socialscience_04699.wav|అమెరికా ప్రభుత్వాన్ని అధ్యక్ష వ్యవస్థ ప్రభుత్వం అంటారు.|Telugu_F|other|4.063125
processed_te_f_books_socialscience_00763.wav|అయితే చిన్న చిన్న ప్రమాదాలకు ఎటువంటి నష్టపరిహారం ఉండదు.|Telugu_F|other|4.759708
processed_te_f_books_socialscience_03960.wav|స్వతంత్ర దేశాలైన చైనావంటివి వాస్తవానికి అనేక వలసపాలక దేశాల నియంత్రణలో ఉండి పేరుకి మాత్రమే స్వతంత్రంగా ఉన్నాయి.|Telugu_F|other|9.647521
processed_te_f_books_socialscience_01246.wav|దాంతో నదీ వ్యవస్థ తీవ్ర కాలుష్యానికి గురి అవుతూనే ఉంది.|Telugu_F|other|4.800000
processed_te_f_books_socialscience_00393.wav|పై భాగంలోని ముఖ్యమైన అంశాలను మీ సొంత మాటలలో వివరించండి.|Telugu_F|other|5.500000
processed_te_f_books_socialscience_06494.wav|ఈ సందరభ్భంలో పుస్తకంలో ఇచ్చిన ప్రశ్నలకు అనుబంధంగా మరికొన్ని విశ్లేషణాత్మక ప్రశ్నలను ఉపాధ్యాయులు జోడించుకోవాలి.|Telugu_F|other|7.800000
processed_te_f_books_socialscience_00631.wav|వాటికి ఎదురుగా ఆయా వస్తువుల మధ్య దశ ఉత్పాదకాలను రాయండి.|Telugu_F|other|5.166062
processed_te_f_books_socialscience_02895.wav|నీటి వసతి అభివృద్ధికి బ్యాంకులు వాళ్లకు రుణాలు ఇచ్చాయి.|Telugu_F|other|4.200000
processed_te_f_books_socialscience_06161.wav|సామాజిక ఉద్యమాలు ఉపయోగించిన వివిధ వ్యూహాలను పేర్కొనండి.|Telugu_F|other|4.353375
processed_te_f_books_socialscience_02805.wav|కార్మిక చట్టాల సడలింపు కంపెనీలకు ఏ విధంగా సహాయపడుతుంది?|Telugu_F|other|4.330146
processed_te_f_books_socialscience_02721.wav|దీనివల్ల కంపెనీకి కార్మికుల పైన అయ్యే ఖర్చు తగ్గుతుంది.|Telugu_F|other|5.800000
processed_te_f_books_socialscience_06590.wav|ఏ కారణంచేత ఎక్కువ కుటుంబాలు పిల్లలకు టీకాలు ఇప్పించలేదు|Telugu_F|other|4.800000
processed_te_f_books_socialscience_01771.wav|ఏ దశకం నుంచి ఏ దశకానికి జనాభా పెరుగుదల అత్యధికంగా ఉంది?|Telugu_F|other|5.642083
processed_te_f_health_03171.wav|ఐదు రోజుల క్రితం చైనా నుంచి హైదరాబాద్ కు వచ్చిన ఒక యువ వైద్యుడు జలుబు,దగ్గు లక్షణాలతో ఫీవర్ ఆసుపత్రిలో చేరాడు.|Telugu_F|other|9.400000
processed_te_f_books_socialscience_01865.wav|విమానాశ్రయ నగరాలలో విమానాశ్రయమే ఒక నగరంగా పనిచేస్తుంది.|Telugu_F|other|4.600000
processed_te_f_books_socialscience_02188.wav|విద్యుత్తుతో నడిచే బోరుబావుల ద్వారా తేలికగా ఎక్కువ విస్తీర్ణానికి సాగునీటిని అందివ్వవచ్చని రైతులు గుర్తించారు.|Telugu_F|other|9.392104
processed_te_f_books_socialscience_00697.wav|ఈ కాలంలో పారిశ్రామిక ఉత్పత్తి తొమ్మిది రెట్లు పెరిగింది, కానీ పారిశ్రామిక ఉపాధి మూడు రెట్లు మాత్రమే పెరిగింది.|Telugu_F|other|8.672271
processed_te_f_other_01683.wav|తల్లి మృతి చెందిన గదిలో రెండు కత్తులతో పాటు,మలయాళంలో రాసి ఉన్న సూసైడ్ నోట్ ను పోలీసులు స్వాధీనం చేసుకున్నారు.|Telugu_F|other|8.200000
processed_te_f_books_socialscience_07116.wav|వాటికి సంబంధించిన కారణాలు, లక్షణాలు తెలుసుకుంటే ఆ వ్యాధులను నివారించడమే కాకుండా వాటి వ్యాప్తిని అరికట్టవచ్చు.|Telugu_F|other|9.577854
processed_te_f_books_socialscience_03508.wav|జాతీయ రాజ్యాలుగా ఏర్పడే ప్రక్రియతో, పారిశ్రామిక దేశాలు ప్రపంచంపై మరింత ఆధిపత్యం కోసం దౌత్యంతో పోటీని పెంచాయి.|Telugu_F|other|9.136688
processed_te_f_books_socialscience_04189.wav|అమెరికా వద్ద ఆధునిక సాంకేతిక విజ్ఞానం, చక్కని వైద్య సదుపాయాలు ఉన్నప్పటికీ సైనికుల మరణాలు ఎక్కువగానే ఉన్నాయి.|Telugu_F|other|8.800000
processed_te_f_books_socialscience_02328.wav|చిన్న రైతుల మాదిరి కాకుండా మధ్య తరగతి, పెద్ద రైతులకు సాధారణంగా వ్యవసాయ ఆదాయంలోని మిగుళ్లు అందుబాటులో ఉంటాయి.|Telugu_F|other|9.403708
processed_te_f_books_socialscience_06355.wav|ఆ సమాచారం తనకు ఎందుకు కావాలో వివరించాల్సిన అవసరం లేదు.|Telugu_F|other|5.177667
processed_te_f_books_socialscience_01618.wav|ఏ సంవత్సరం నాటికి ఊరిలోని భూమి అంతా సాగులోకి వచ్చింది?|Telugu_F|other|4.800000
processed_te_f_weather_02473.wav|తిరుమలలో స్వామికి అభిషేకం చేయించడం,శేషవస్త్రంతో సన్మానం చేయించేందుకు తాను టికెట్లు ఇప్పిస్తానంటూ నమ్మించాడు.|Telugu_F|other|9.056000
processed_te_f_books_socialscience_00354.wav|ఒకరికి అభివృద్ధి అయినది మరొకరికి అభివృద్ధి కాకపోవచ్చు.|Telugu_F|other|4.620396
processed_te_f_books_socialscience_06490.wav|ఇందుకోసం ఉపాధ్యాయుడు అదనపు సమాచారం సేకరించుకోక తప్పదు.|Telugu_F|other|4.864208
processed_te_f_general_02250.wav|కార్గిల్ యుద్ధంలో ప్రాణాలు కోల్పోయిన అమరులకు,మన దేశం తరఫున నివాళి అర్పిస్తున్నాను అని ఆయన నివాళి అర్పించారు.|Telugu_F|other|8.554667
processed_te_f_books_socialscience_05239.wav|అనేక దేశాలలో జరిగినట్లు ఇది భారతదేశం కూడా ‘ఏక పార్టీ ప్రజాస్వామ్యంలోకి జారిపోకుండా సమర్థవంతంగా నివారించింది.|Telugu_F|other|8.985750
processed_te_f_books_socialscience_06413.wav|కేసు పరిష్కారానికి అవకాశం ఉందని సంతృప్తి చెందితే అప్పుడు సంబంధిత కోర్టు ఆ కేసును లోక్ అదాలత్‌కి పంపిస్తుంది.|Telugu_F|other|9.171500
processed_te_f_books_socialscience_02445.wav|ఉత్పత్తి కారకాలలో శ్రమ ప్రధానకారణమైనందున కొత్త వ్యవసాయ పద్ధతులు ఎక్కువ శ్రమను ఉపయోగించుకోగలిగితే బాగుంటుంది.|Telugu_F|other|9.020583
processed_te_f_politics_02443.wav|కాకతీయుల స్ఫూర్తితోనే వారి సామంత రాజులు అక్కన్న,మాదన్నలు నర్సంపేటకు పైభాగంలో మాదన్నపేట చెరువును నిర్మించారు.|Telugu_F|other|9.653333
processed_te_f_books_socialscience_01209.wav|కొంత ప్రాంతంలో నీటి నిల్వకి ఉపయోగపడే చెరువులు ఉన్నాయి.|Telugu_F|other|4.910646
processed_te_f_books_socialscience_06237.wav|ఈ చట్టానికి వ్యతిరేకంగా ఉద్యమం క్రమేపీ బలం పుంజుకుంది.|Telugu_F|other|4.608792
processed_te_f_books_socialscience_01195.wav|అంతర్గతంగా ప్రవహించే నీళ్లు, బయటకు తోడే నీటిని బట్టి కాలక్రమంలో నిల్వల పరిస్థితి ఎలా ఉంటుందో అంచనా వేయవచ్చు.|Telugu_F|other|8.846438
processed_te_f_books_socialscience_00495.wav|మానవ అభివృద్ధి నివేదికకు ఎన్నో కొత్త అంశాలను చేర్చారు.|Telugu_F|other|5.300000
processed_te_f_books_socialscience_02135.wav|భారతదేశ గ్రామాలలో వ్యవసాయం ప్రధాన ఉత్పత్తి కార్యకలాపం.|Telugu_F|other|4.713271
processed_te_f_general_02292.wav|దీంతో ఈ విమానం ద్వారా ఢిల్లీ మీదుగా కనెక్టింగ్ విమానాలను అందుకునే ప్రయాణికులు,తీవ్ర ఇబ్బందులు ఎదుర్కొన్నారు.|Telugu_F|other|8.181333
processed_te_f_books_socialscience_07054.wav|ఆదిమకాలంలో మానవ నివాసాలన్నీ నీటి వనరుల సమీపంలో ఉండేవి.|Telugu_F|other|5.398271
processed_te_f_books_socialscience_04903.wav|సామాజిక కోణాల కారణంగా కూడా మొదటి ఎన్నికలు కష్టమయ్యాయి.|Telugu_F|other|4.585562
processed_te_f_books_socialscience_00773.wav|వ్యవస్థీకృత రంగంలోని కార్మికులకు ఉద్యోగ భద్రత ఉంటుంది.|Telugu_F|other|5.100000
processed_te_f_books_socialscience_01640.wav|భవిష్యత్తులో జనాభా గణనీయంగా తగ్గనున్న ఖండం ఏదైనా ఉందా?|Telugu_F|other|4.900000
processed_te_f_books_socialscience_00502.wav|కొన్ని ప్రాంతాలు మిగిలిన ప్రాంతాల కంటే ఎందుకు వెనకబడి ఉన్నాయని అర్థవంతంగా ఆలోచించగలిగితేనే ఇవి ఉపయోగపడతాయి.|Telugu_F|other|9.500000
processed_te_f_books_socialscience_04557.wav|సంస్థానాల ప్రజలు ప్రజా మండల ఉద్యమాల్లో పాల్గొనటం ద్వారా వాళ్లు తమ ప్రజాస్వామిక హక్కుల పట్ల చైతన్యం పొందారు.|Telugu_F|other|8.600000
processed_te_f_books_socialscience_02237.wav|ఈ భూమి సొంతం కావచ్చు లేదా కౌలుకు తీసుకున్నది కావచ్చు.|Telugu_F|other|4.724896
processed_te_f_books_socialscience_06987.wav|దేశంలోని విభిన్న ప్రాంతాల్లో గల సాంస్కృతిక వైవిధ్యం, పండుగలు మొదలైన వాటిని గురించి మీ తరగతులలో చర్చించండి.|Telugu_F|other|8.800000
processed_te_f_books_socialscience_04843.wav|ఇటువంటి సంస్థలకు ప్రభుత్వం నిధులు కూడా కేటాయించవచ్చు.|Telugu_F|other|4.457854
processed_te_f_books_socialscience_02509.wav|ఈ దేశాలలో ప్రసార మాధ్యమాలు కీలకమైన పాత్రను పోషించాయి.|Telugu_F|other|4.597188
processed_te_f_books_socialscience_02022.wav|తల్లిదండ్రులతో పాటు వలస వచ్చిన వాళ్ల పరిస్థితి ఏమిటి?|Telugu_F|other|4.400000
processed_te_f_general_00973.wav|ఆ క్రమంలో అమెజాన్ అడవుల్లో చెలరేగిన మంటలను ఆర్పేందుకు,యుద్ధ విమానాలను ఫ్రాన్స్ అధికారులు రంగంలోకి దించారు.|Telugu_F|other|8.500000
processed_te_f_books_socialscience_03332.wav|ఇక్కడ తెలుసుకున్న వాటి ఆధారంగా ఆ నిరసనలను వివరించండి.|Telugu_F|other|4.469458
processed_te_f_books_socialscience_03358.wav|పర్యావరణంపై ఆధారపడి అనేక వేల సమూహాలు నివసిస్తున్నాయి.|Telugu_F|other|4.736500
processed_te_f_books_socialscience_05193.wav|ఆహారం కోసం ఇతరులపై ఆధారపడిన స్థితి నుంచి కాలక్రమంలో ఆహార స్వయం సమృద్ధిని సాధించిన స్థితికి దేశం చేరుకుంది.|Telugu_F|other|8.881250
processed_te_f_books_socialscience_04838.wav|ఇవి ప్రభుత్వం ముందు ప్రధాన సామాజిక వ్యవస్థలను ఉంచాయి.|Telugu_F|other|4.469458
processed_te_f_health_01251.wav|వివిధ రోగుల పరిస్థితికి అనుగుణంగా,వారి వ్యాధిని బట్టి చికిత్సలను అందిస్తున్నట్లు డాక్టర్ లక్ష్మి తెలిపారు.|Telugu_F|other|7.882667
processed_te_f_books_socialscience_04310.wav|మీరు ఇంతకు ముందు రెండవ ప్రపంచ యుద్ధం గురించి చదివారు.|Telugu_F|other|3.807708
processed_te_f_books_socialscience_00589.wav|పై పట్టిక ద్వారా మీరు గమనించిన ప్రధాన మార్పులు ఏమిటి?|Telugu_F|other|4.214042
processed_te_f_books_socialscience_04425.wav|ప్రత్యేకించి రహస్య ఉద్యమంలో కాంగ్రెస్‌లోని జయప్రకాశ్ నారాయణ్ వంటి సోషలిస్టు సభ్యులు చురుగ్గా పాల్గొన్నారు.|Telugu_F|other|8.707104
processed_te_f_books_socialscience_07217.wav|వనరులను వీలైనంతగా వాడుకుంటూ దుర్వినియోగం చేస్తున్నాం.|Telugu_F|other|4.200000
processed_te_f_books_socialscience_02818.wav|అంతేకాకుండా మనం మార్కెట్లో చూస్తున్న అనేక బ్రాండ్లను బహుళజాతి సంస్థలు భారతదేశంలోనే ఉత్పత్తి చేసి ఉండవచ్చు.|Telugu_F|other|8.451688
processed_te_f_politics_00831.wav|తాను పెత్తనం కోసం రాలేదని,ప్రజాకూటమి గెలిస్తే కాంగ్రెస్ అభ్యర్థే ముఖ్యమంత్రి అవుతారని బాబు స్పష్టం చేశారు.|Telugu_F|other|9.248000
processed_te_f_books_socialscience_02692.wav|ఇది ఆ దేశాలలోని రైతులను తీవ్రంగా ప్రభావితం చేస్తుంది.|Telugu_F|other|4.852604
processed_te_f_books_socialscience_02486.wav|పట్టణ ప్రాంతాలలో వస్తువుల ఉత్పత్తికి కూడా భూమి అవసరం.|Telugu_F|other|4.202438
processed_te_f_books_socialscience_05159.wav|దేశ వివిధ ప్రాంతాలలోని అసంతృప్తిని ఆసరా చేసుకోసాగారు.|Telugu_F|other|4.991917
processed_te_f_books_socialscience_00996.wav|ఎటువంటి వైపరీత్యాలు లేకుండా ఒక్క సంవత్సరం కూడా ఉండదు.|Telugu_F|other|4.600000
processed_te_f_books_socialscience_04942.wav|కొన్ని సందర్భాలలో ఈ బృందాలు ఇతర రాజకీయ పార్టీలతో కలిసి నాయకత్వం మీద ఒత్తిడి తీసుకురావటానికి ప్రయత్నించేవి.|Telugu_F|other|8.300771
processed_te_f_books_socialscience_00341.wav|మత్స్యకారుల ఆవాస ప్రాంతాలున్న ప్రశాంత సముద్ర తీరంలో భారత ప్రభుత్వం అణు విద్యుత్ కేంద్రాన్ని స్థాపించింది.|Telugu_F|other|8.600000
processed_te_f_books_socialscience_04329.wav|మానవాళీని ఆటవిక దశకి దిగజార్చే యుద్ధాన్ని నివారించగల వ్యక్తి ప్రపంచంలో మీరు ఒక్కరే అన్నది స్పష్టంగా ఉంది.|Telugu_F|other|8.451688
processed_te_f_weather_00436.wav|దీంతో తాజాగా మళ్లీ కాంగ్రెస్ తో కలుస్తారని భావిస్తున్న సమాజ్వాదీ పార్టీ పరిస్థితి సందిగ్ధంలో పడినట్లైంది.|Telugu_F|other|8.394667
processed_te_f_books_socialscience_00425.wav|పశ్చిమ ఆసియా దేశాలు, మరికొన్ని చిన్న దేశాలు మినహా ధనిక దేశాలను సాధారణంగా అభివృద్ధి చెందిన దేశాలని అంటారు.|Telugu_F|other|9.299208
processed_te_f_weather_01631.wav|తెలుగు సూపర్ స్టార్ మహేష్ బాబు అప్ కమింగ్ సినిమా మహర్షి టీజర్ కి అభిమానుల నుంచి భారీ స్పందన కనిపిస్తోంది.|Telugu_F|other|8.394667
processed_te_f_weather_02082.wav|అలాగే నల్గొండ జిల్లా చిట్యాల మండలం గుండ్రాంపల్లిలో,ఓటు వేసేందుకు వచ్చిన వృద్ధుడు గుండెపోటుతో కన్నుమూశాడు.|Telugu_F|other|8.789333
processed_te_f_books_socialscience_05076.wav|ఒక విధంగా ప్రజాస్వామిక తిరుగుబాటును ఇది సూచిస్తుంది.|Telugu_F|other|5.003521
processed_te_f_books_socialscience_02379.wav|ఈ పనిలోని ఉత్పత్తి కారకాలను క్లుప్తంగా తెలుసుకుందాం:|Telugu_F|other|4.100000
processed_te_f_books_socialscience_06328.wav|అయితే ఆయా శాఖల పనిలో చట్టాలను ఉల్లంఘిస్తే చర్య తీసుకునే బాధ్యత సమాచార అధికారులకు ఉండదని గుర్తుంచుకోవాలి.|Telugu_F|other|9.100000
processed_te_f_books_socialscience_01819.wav|వివిధ సంకేతాలను ఉపయోగించి ఎన్ని స్థాయిలను చూపించారు?|Telugu_F|other|4.500000
processed_te_f_books_socialscience_02412.wav|అదే సమయంలో ఈ ప్రక్రియలో తమ సొంత శ్రమను ఉపయోగిస్తారు.|Telugu_F|other|4.608792
processed_te_f_books_socialscience_01213.wav|ఈ రెండు రకాల ప్రాంతాలలో నీటి లభ్యతలో చాలా తేడా ఉంది.|Telugu_F|other|4.632000
processed_te_f_books_socialscience_04861.wav|ముసాయిదా రాజ్యాంగాన్ని ఉన్నది ఉన్నట్టుగా ఆమోదించారు.|Telugu_F|other|4.074729
processed_te_f_books_socialscience_03494.wav|రెండవ ప్రపంచ యుద్ధ పరిణామాలు మరింత తీవ్రంగా ఉన్నాయి.|Telugu_F|other|3.935417
processed_te_f_books_socialscience_03894.wav|ఈ పథకం ద్వారా జర్మనీలో వాహనాలు అత్యంత వేగంగా వెళ్లే రహదారులను నిర్మించారు, ప్రజల కారును ఉత్పత్తి చేశారు.|Telugu_F|other|8.591000
processed_te_f_books_socialscience_01515.wav|ఇతరుల వ్యవసాయ భూములలో కూలికి పనిచేసే వ్యవసాయ కూలీలు, |Telugu_F|other|5.293771
processed_te_f_books_socialscience_01040.wav|శిలాజ ఇంధనాల వినియోగం ద్వారానే ఆ దేశాలు అభివృద్ధి చెందాయన్నది ప్రస్తుతం అభివృద్ధి చెందుతున్న దేశాల వాదన.|Telugu_F|other|8.900000
processed_te_f_books_socialscience_06574.wav|ఎక్కువగా ఏ రకమైన కలుషితాలు చేరుతున్నాయో తెలుసుకోండి.|Telugu_F|other|4.341750
processed_te_f_books_socialscience_04598.wav|ఈ మానవతా విశ్వసూత్రం ఆధారంగా ఈ రాజ్యాంగం రూపొందింది.|Telugu_F|other|4.341750
processed_te_f_books_socialscience_04891.wav|సామాజిక సమానత్వాన్ని సాధించామని మీరు అనుకుంటున్నారా?|Telugu_F|other|3.935417
processed_te_f_books_socialscience_01464.wav|దేశానికి సంబంధించి ఈ గణాంకాలను ఇప్పుడు పరిశీలిద్దాం.|Telugu_F|other|4.632000
processed_te_f_books_socialscience_00704.wav|చాలామంది పనివారు వ్యవసాయ రంగంలో ఉపాధి పొందుతున్నారు.|Telugu_F|other|5.500000
processed_te_f_politics_03482.wav|దీనిపై స్వయంగా ముఖ్యమంత్రి పర్యవేక్షణ చేసి,కఠినమైన చర్యలు తీసుకునే విధంగా సీఎం స్పందించాలని ఆయన కోరారు.|Telugu_F|other|8.682667
processed_te_f_books_socialscience_01340.wav|అదే విధంగా పర్యావరణానికి, విస్తృత ప్రజానీకానికి ప్రయోజనం కలిగించేలా విధానాలను అమలు చేసే మార్గమేమీ లేదు.|Telugu_F|other|8.683896
processed_te_f_books_socialscience_03310.wav|స్థానిక పర్యావరణం నుంచి నిర్వాసితులు కావటం వల్ల నష్టపోయేది ప్రజలు ఒక్కరే కాదన్నది ముఖ్యంగా గుర్తించాలి.|Telugu_F|other|7.940854
processed_te_f_general_02060.wav|ధర్మాపురం అధీనం ఆర్ట్స్ కాలేజీలో డిగ్రీ చదువుతున్న నలుగురు యువతులు,కాలేజీ డ్రెస్సులోనే మద్యం సేవించారు.|Telugu_F|other|8.224000
processed_te_f_books_socialscience_06857.wav|వాణిజ్య రంగాలలో సరళీకృత విధానాల వల్ల వివిధ దేశాల నుండి పన్నో రకాల వస్తువులు దేశంలోకి వచ్చి పడుతున్నాయి.|Telugu_F|other|7.952458
processed_te_f_books_socialscience_02280.wav|తమ సొంతపొలాల్లో పనిచేసే రైతుల మాదిరి కాకుండా వ్యవసాయ కూలీలకు భూమిలో పండించే పంటలపై ఎటువంటి హక్కు ఉండదు.|Telugu_F|other|8.474917
processed_te_f_books_socialscience_05700.wav|ఈ రెండు పక్షాలలో దేనివైపునా లేకుండా ఉండటానికి అంతగా అవకాశాలు లేకపోయినా అటువంటి ప్రయత్నం ఒకటి జరిగింది.|Telugu_F|other|8.312375
processed_te_f_books_socialscience_03168.wav|ఇది ఆ ప్రాంతానికి పరిమితమైన ఒక ఉదాహరణ మాత్రమే కాదు.|Telugu_F|other|4.190833
processed_te_f_books_socialscience_06562.wav|మీరు గమనించిన విషయాలను కింది పట్టికలో నమోదు చేయండి.|Telugu_F|other|4.300000
processed_te_f_books_socialscience_01759.wav|ఏదో ఒక విధంగా వాటికి ఇతర ప్రదేశాలతో సంబంధం ఉంటుంది.|Telugu_F|other|4.875813
processed_te_f_books_socialscience_06541.wav|సహజ వనరుల సంరక్షణ కాలుష్య నివారణ, సుస్థిరంగా నేలను ఉపయోగించడం మొదలైనవన్నీ పర్యావరణవాదం కిందకు వస్తాయి.|Telugu_F|other|9.171500
processed_te_f_books_socialscience_02364.wav|ప్రతి రైతు కుటుంబం వినియోగించే గోధుమల మొత్తం సమానం.|Telugu_F|other|4.864208
processed_te_f_books_socialscience_03790.wav|దీనికోసం ప్రభుత్వం పెద్ద ఎత్తున ఖర్చు పెట్టసాగింది.|Telugu_F|other|3.935417
processed_te_f_books_socialscience_03892.wav|ప్రభుత్వ నిధులతో ఉపాధి కల్పన ద్వారా అతడు పూర్తి ఉపాధి, పూర్తి ఉత్పత్తి అన్న లక్ష్యాలను పెట్టుకున్నాడు.|Telugu_F|other|7.917625
processed_te_f_books_socialscience_00675.wav|అన్ని అభివృద్ధి చెందిన దేశాలలో ఇదే తీరు కనబడుతోంది.|Telugu_F|other|4.237271
processed_te_f_books_socialscience_03059.wav|దేశంలో సరిపడేంత ఆహార నిల్వలు ఉన్నప్పటికీ చాలా మంది ప్రజలు ఆకలితో ఉంటూ పోషకాహార లోపానికి గురవుతున్నారు.|Telugu_F|other|8.428479
processed_te_f_books_socialscience_03532.wav|ఇవే కారణాలు ప్రపంచాన్ని మరో యుద్ధం వైపుకి నెట్టాయి.|Telugu_F|other|4.200000
processed_te_f_books_socialscience_02760.wav|న్యాయమైన ప్రపంచీకరణ అందరికీ అవకాశాలు సృష్టిస్తుంది.|Telugu_F|other|4.353375
processed_te_f_weather_02723.wav|అలాగే సినిమా విషయంలో ప్రజల్లోకి చొచ్చుకుపోతున్న పాపులర్ సినిమా,జనాలకు మంచి చేసేదో కాదో చూసుకుంటే చాలు.|Telugu_F|other|9.354667
processed_te_f_books_socialscience_03362.wav|ప్రగతితో పాటు పర్యావరణ అంశాలను దృష్టిలో ఉంచుకోవాలి.|Telugu_F|other|4.736500
processed_te_f_weather_01096.wav|అలాగే తన కొడుకు మొదటి సినిమాకు,ఇంత మంచి సినిమా రావడానికి మూల కారకుడైన సందీప్ వంగకు కృతజ్ఞతలు చెప్పాడు.|Telugu_F|other|8.672000
processed_te_f_books_socialscience_04165.wav|దక్షిణ భాగానికి పురాతన చక్రవర్తిని అధిపతిగా చేశారు.|Telugu_F|other|4.736500
processed_te_f_books_socialscience_00598.wav|పై రంగాలలో ఆర్థిక కార్యకలాపాలు చేపట్టే ప్రజలు చాలా పెద్ద మొత్తంలో వస్తువులు, సేవలను ఉత్పత్తి చేస్తారు.|Telugu_F|other|8.474917
processed_te_f_books_socialscience_02592.wav|ఈ దిగుమతులు వీటిని ఎలా ప్రభావితం చేస్తాయో చెప్పండి:|Telugu_F|other|3.900000
processed_te_f_weather_00761.wav|ఇందుకోసం శనివారం జరిగిన అల్లర్లపై,రాష్ట్ర హోంశాఖ నేరుగా స్పందించి రాష్ట్ర ప్రభుత్వాన్ని వివరణ కోరింది.|Telugu_F|other|8.778667
processed_te_f_books_socialscience_02256.wav|వీటిని స్థిర పెట్టుబడి లేదా భౌతిక పెట్టుబడి అంటారు.|Telugu_F|other|4.330146
processed_te_f_books_socialscience_01637.wav|ఇంతకు ముందు తరగతులలో మీరు వలస పాలన గురించి చదివారు.|Telugu_F|other|4.100000
processed_te_f_books_socialscience_04817.wav|ఇది ఏ విధంగా చేసి ఉండాల్సిందని మీరు అనుకుంటున్నారు?|Telugu_F|other|4.051500
processed_te_f_books_socialscience_03440.wav|మన జీవన శైలి పర్యావరణాన్ని ఎలా ప్రభావితం చేస్తుంది?|Telugu_F|other|4.100000
processed_te_f_books_socialscience_04445.wav|కానీ సుభాష్ తాను ఎంచుకున్న మార్గంలో ముందుకు సాగాడు.|Telugu_F|other|4.585562
processed_te_f_books_socialscience_02585.wav|క్లుప్తంగా చెప్పాలంటే ఉత్పత్తిదారులకు దేశీయ మార్కెట్లకు మించిన అవకాశాలను విదేశీ వాణిజ్యం అందిస్తుంది.|Telugu_F|other|8.000000
processed_te_f_books_socialscience_05184.wav|భారత రాజ్యాంగం పౌరహక్కులను ఇవ్వటమే కాకుండా వాటిని కాపాడటానికి వ్యవస్థాగత నిర్మాణం కూడా రూపొందించింది.|Telugu_F|other|8.741938
processed_te_f_books_socialscience_03883.wav|నాజీ పార్టీ దాని అనుబంధ సంస్థలు తప్పించి మిగిలిన అన్ని రాజకీయ పార్టీలను, కార్మిక సంఘాలను నిషేధించారు.|Telugu_F|other|8.463292
processed_te_f_books_socialscience_04263.wav|అవినీతి పాలకులకు మద్దతు ఇచ్చే బహుళజాతి చమురు కంపెనీలు, సైనిక ప్రభుత్వాలు దీంట్లో భాగస్వామ్యం అయ్యాయి.|Telugu_F|other|8.335583
processed_te_f_books_socialscience_06940.wav|నదులు, కాలువలు అందుబాటులో ఉన్నప్పటికీ తాగడానికి నీరు లేకపోవడానికి కారణాలు ఏమిటని మీరు భావిస్తున్నారు.|Telugu_F|other|8.474917
processed_te_f_health_03029.wav|ఇప్పటికే నలుగురు ఫ్లూ లక్షణాలతో చికిత్స పొందుతుండగా,తాజాగా మరో ముగ్గురికి ఈ వ్యాధి ఉన్నట్లు తేలింది.|Telugu_F|other|7.500000
processed_te_f_books_socialscience_04317.wav|కాంగ్రెస్ నాయకుల ముందు ఒక పెద్ద సమస్య వచ్చిపడింది.|Telugu_F|other|4.457854
processed_te_f_books_socialscience_03069.wav|వారం రోజుల మీ కుటుంబ ఆహార అలవాట్లను విశ్లేషించండి.|Telugu_F|other|4.400000
processed_te_f_books_socialscience_00418.wav|దేశం మొత్తం ఆదాయాన్ని దేశ జనాభాతో భాగిస్తే ఇది వస్తుంది. సగటు ఆదాయాన్ని తలసరి ఆదాయం అని కూడా అంటారు.|Telugu_F|other|8.416854
processed_te_f_books_socialscience_00534.wav|లింగ వివక్షత తక్కువగా ఉండటం ఆశ్చర్యం కలిగించవచ్చు.|Telugu_F|other|4.700000
processed_te_f_books_socialscience_01857.wav|మీ నిర్ణయానికి ఒకటి లేదా రెండు కారణాలు పేర్కొనండి.|Telugu_F|other|4.597188
processed_te_f_books_socialscience_06361.wav|సమాచార అధికారి లేదా రాష్ట్ర పౌర సమాచార అధికారి వద్ద మౌఖికంగా చెప్పటం ద్వారా కూడా దరఖాస్తు ఇవ్వవచ్చు.|Telugu_F|other|8.900000
processed_te_f_books_socialscience_05094.wav|అదే సమయంలో పాత డిమాండ్లు ఇంకా కొనసాగుతూనే ఉన్నాయి.|Telugu_F|other|5.142854
processed_te_f_other_02514.wav|ట్యాక్స్ లు కట్టని గృహాలను గుర్తించి వారికి మంచినీరు,విద్యుత్తులు నిలుపుదల చేపిస్తామని హెచ్చరించారు.|Telugu_F|other|7.733333
processed_te_f_books_socialscience_01703.wav|ఈ జనాభా పెరుగుదలకు ప్రధాన కారణం వలస వచ్చిన ప్రజలు.|Telugu_F|other|5.444708
processed_te_f_health_02316.wav|నిన్న సాయంత్రం ఉన్నట్టుండి కడుపులో నొప్పి రావడంతో,ఆయన్ను గోవా మెడికల్ కాలేజీ ఆస్పత్రిలో చేర్పించారు.|Telugu_F|other|7.178667
processed_te_f_books_socialscience_07087.wav|ఉంటే సంబంధిత సమాచారం వివిధ మూలాల నుండి సేకరించండి.|Telugu_F|other|4.700000
processed_te_f_books_socialscience_05405.wav|మన రాజకీయ వ్యవస్థకు అవి ఎటువంటి సవాళ్లను విసిరాయి?|Telugu_F|other|4.000000
processed_te_f_books_socialscience_03555.wav|పారిశ్రామికీకరణ ఆధునిక యుద్ధాలకు ఎలా దారి తీసింది?|Telugu_F|other|4.000000
processed_te_f_books_socialscience_02563.wav|అభివృద్ధి చెందిన దేశాలలోని పెద్ద బహుళజాతి సంస్థలు చిన్న ఉత్పత్తిదారులకు ఉత్పత్తికి ఆర్డర్లు ఇస్తాయి.|Telugu_F|other|7.900000
processed_te_f_books_socialscience_02653.wav|ఈ నిర్ణయానికి బలమైన అంతర్జాతీయ సంస్థల మద్దతు ఉంది.|Telugu_F|other|5.665292
processed_te_f_books_socialscience_02778.wav|అమెరికా వంటి దేశాలు ఈ సంస్థల పనిని నిర్దేశిస్తాయి.|Telugu_F|other|4.074729
processed_te_f_books_socialscience_02247.wav|మిగిలిన పనులకు శారీరక శ్రమ చేసే కార్మికులు కావాలి.|Telugu_F|other|4.086333
processed_te_f_books_socialscience_03640.wav|రెండు ప్రపంచ యుద్ధాల కారణాల మీద క్లుప్తంగా రాయండి.|Telugu_F|other|4.202438
processed_te_f_politics_03286.wav|స్థానిక సిపిఐ కార్యాలయంలో రెడ్ బుక్ ఆవిష్కరణ కార్యక్రమంలో సిపిఎం నాయకులు ఎన్ వై నాయుడు పాల్గొన్నారు.|Telugu_F|other|8.170667
processed_te_f_books_socialscience_03807.wav|హిట్లర్ ఉపన్యాసం నుండి: అన్నిటికంటే బలమైన జాతికి ప్రపంచాన్ని ఓడించే హక్కు ఉందని హిట్లర్ వాదించేవాడు.|Telugu_F|other|8.045333
processed_te_f_books_socialscience_00419.wav|దేశాలను వర్గీకరించటానికి ప్రపంచ బ్యాంకు తన ప్రపంచ అభివృద్ధి నివేదికలో ఈ ప్రామాణికాన్ని ఉపయోగించింది.|Telugu_F|other|8.811604
processed_te_f_books_socialscience_02947.wav|ఇవి అందరికీ తక్కువ ధరలలో ఆహార ధాన్యాలను అందించాయి.|Telugu_F|other|4.469458
processed_te_f_books_socialscience_05789.wav|ఈ ప్రభుత్వాలు సంక్షేమ విధానాలతో పాటు ఒక వ్యక్తి, లేదా చిన్న బృందం యొక్క నియంతృత్వ పాలనను చేపట్టాయి.|Telugu_F|other|8.591000
processed_te_f_books_socialscience_06290.wav|ప్రజల ఉద్యమం కారణంగా, పౌరులకు హక్కులను కల్పిస్తున్న రాజ్యాంగంలోని అంశాల కారణంగా ఈ చట్టం రూపొందింది.|Telugu_F|other|7.952458
processed_te_f_books_socialscience_06029.wav|ఈ రెండు దృష్టి కోణాలను తరగతిలో చర్చించి మీ దృష్టికోణంతో పాటు రెండు వైపుల వాదనలను క్లుప్తంగా రాయండి.|Telugu_F|other|8.400000
processed_te_f_books_socialscience_05791.wav|అనేక ప్రాంతాలలో అమెరికాకు, అమెరికా మద్దతు ఇచ్చిన ప్రభుత్వాలకు వ్యతిరేకత మతపరమైన రంగు సంతరించుకుంది.|Telugu_F|other|7.800000
processed_te_f_health_00170.wav|ఇది పూర్తి అయిన తర్వాత,సబ్వే హౌసింగ్ కాంప్లెక్స్ నుండి పాదాల స్ట్రోక్ మాత్రమే పది నిమిషాలు ఉంటుంది.|Telugu_F|other|7.882667
processed_te_f_books_socialscience_05946.wav|ప్రజాస్వామ్య భావన నేపధ్యంలో నిర్ణయాలు తీసుకోవటంలో కొన్ని దేశాలకు ప్రత్యేక అధికారాలు ఉండటం సరైనదేనా?|Telugu_F|other|7.639000
processed_te_f_books_socialscience_02835.wav|పాలకులు ఆహార ధాన్యాల సరఫరా చేయలేకపోయినందువల్ల కరువులు సంభవించిన సందర్భాలు భారతదేశ చరిత్రలో ఉన్నాయి.|Telugu_F|other|8.463292
processed_te_f_health_01967.wav|ఈ చికిత్స విధానంలో మూల కణాలను తీసేటప్పుడు దాతలు ఒక్కింత నొప్పితో పాటు కొంత బాధ భరించాల్సి వస్తొంది.|Telugu_F|other|8.629333
processed_te_f_books_socialscience_05552.wav|ఇందుకు అది కొన్ని తీవ్రమైన షరతులను విధిస్తూ భారతదేశం సరళీకృత ఆర్థిక విధానాన్ని అవలంబించేలా చేసింది.|Telugu_F|other|8.602625
processed_te_f_health_01634.wav|తన సోదరి కంటి శస్త్ర చికిత్స కోసం,వైద్యులు సూచించిన సమయానికి ఆస్పత్రికి వచ్చాం అని చెప్పింది శ్వేత. |Telugu_F|other|7.400000
processed_te_f_books_socialscience_03442.wav|ప్రపంచంలో వివిధ ప్రాంతాలలో చెత్త, కాలుష్య విడుదల సమస్యలను అధికమిస్తున్న వివిధ పద్ధతులను పేర్కొనండి.|Telugu_F|other|7.929250
processed_te_f_books_socialscience_06519.wav|గ్లాసులలోని నీటిపై సూర్యకిరణాలు పడేలా చూసుకోవాలి.|Telugu_F|other|4.074729
processed_te_f_books_socialscience_05702.wav|కొత్తగా స్వతంత్రం పొందిన దేశాలు అభద్రతా భావంతో కూడిన పరిస్థితుల నుంచి మార్పు కావాలని కోరుతున్నాయి.|Telugu_F|other|7.255854
processed_te_f_books_socialscience_05742.wav|ఇతరులు దానిపై నియంత్రణ సాధించకుండా అడ్డుకున్నాయి.|Telugu_F|other|3.935417
processed_te_f_books_socialscience_04480.wav|గ్రామీణ ప్రాంతాలు సైతం అసంతృప్తితో రగులుకున్నాయి.|Telugu_F|other|3.807708
processed_te_f_health_00624.wav|మందులు ఇవ్వడం లేదంటే,పేస్ మేకర్ వంటివి అమర్చడం మాత్రమే ప్రస్తుతం ఈ సమస్యకు ఉన్న పరిష్కార మార్గాలు.|Telugu_F|other|7.500000
processed_te_f_books_socialscience_06542.wav|ప్రత్యక్షంగా, పరోక్షంగా పర్యావరణంపై ప్రభావం చూపే అన్ని చర్యలను బాధ్యతగల పౌరులుగా మనం మాపనం చేయాలి.|Telugu_F|other|8.916083
processed_te_f_books_socialscience_02275.wav|భూమి తరువాత ఉత్పత్తికి అవసరమైన అంశాలలో శ్రమ ఒకటి.|Telugu_F|other|4.330146
processed_te_f_books_socialscience_03028.wav|దీని గురించి ఇంతకు ముందు తరగతులలో తెలుసుకున్నారు.|Telugu_F|other|4.063125
processed_te_f_books_socialscience_03326.wav|ఈ ఉద్యమంలో గ్రామీణ మహిళలు ప్రధానంగా పాల్గొన్నారు.|Telugu_F|other|5.653688
processed_te_f_books_socialscience_05606.wav|దీని గురించి మీరు ఇంతకు ముందు అధ్యాయాలలో చదివారు.|Telugu_F|other|4.457854
processed_te_f_books_socialscience_01312.wav|గత కొద్ది దశాబ్దాలుగా భూగర్భ జలాలు ప్రత్యేకించి గృహ అవసరాలకు, వ్యవసాయానికి ముఖ్యమైన వనరుగా మారాయి.|Telugu_F|other|8.950917
processed_te_f_books_socialscience_07032.wav|వాటిని తగ్గించడానికి మీరు ఏమి చేయాలనుకుంటున్నారు?|Telugu_F|other|3.923792
processed_te_f_books_socialscience_06567.wav|అన్ని స్లైడులపై ఒకే మొత్తంలో కలుషితాలు పోగయ్యాయా?|Telugu_F|other|4.074729
processed_te_f_books_socialscience_01800.wav|ఉత్పత్తిని ఆ ప్రాంత చరిత్ర ఎలా ప్రభావితం చేసింది?|Telugu_F|other|4.469458
processed_te_f_politics_03388.wav|జిల్లాకు చెందిన ఓ మంత్రి,ఓ ఎమ్మెల్యే ఒత్తిడి కారణంగానే మిగిలిన వారికి ఎన్వోసీలు ఇవ్వలేదని సమాచారం.|Telugu_F|other|8.128000
processed_te_f_books_socialscience_03949.wav|ఈ కాలానికి సంబంధించి మరిన్ని చిత్రాలు సేకరించండి.|Telugu_F|other|4.457854
processed_te_f_books_socialscience_01908.wav|ఇక్కడి అనేక కుటుంబాలు వ్యవసాయంపై ఆధారపడి ఉన్నాయి.|Telugu_F|other|4.469458
processed_te_f_books_socialscience_03203.wav|మీ అధికారులు, పట్టణంలో ఉండే ప్రజలు ఏటవాలులతో ఉండే కొండలు నివాసానికి అంత అనువుగా ఉండవని భావిస్తారు.|Telugu_F|other|8.100000
processed_te_f_health_02849.wav|కాలం చెల్లిన మందులు పెద్ద సంఖ్యలో రావడంతో,వాటిని ఎలా పంపిణీ చేయాలని వాలంటీర్లు ప్రశ్నిస్తున్నారు.|Telugu_F|other|7.800000
processed_te_f_books_socialscience_07038.wav|చెత్తను సేకరించే వారు చెత్తకుండీల దగ్గర సేకరిస్తున్న సమయంలో రకరకాల వ్యాధులకు గురయ్యే అవకాశం ఉంది.|Telugu_F|other|7.290687
processed_te_f_books_socialscience_00586.wav|వస్తువులను నేరుగా తయారు చేయకుండా వస్తువుల ఉత్పత్తికి, ప్రజలకు అవసరమైన సేవలు అందించే కార్యకలాపాలు.|Telugu_F|other|8.265937
processed_te_f_books_socialscience_04842.wav|మతపర అల్పసంఖ్యాక వర్గాలు తమ సొంత విద్యా సంస్థలను నిర్వహించుకునే హక్కు కల్పించడం ఇందుకు ఒక ఉదాహరణ.|Telugu_F|other|7.917625
processed_te_f_general_01187.wav|ఇండియా మీడియా చేస్తున్న రిపబ్లికన్, డెమొక్రాట్ పార్టీల అభ్యర్థులే బరిలో ఉన్నారన్నది పచ్చి అబద్ధం.|Telugu_F|other|7.765333
processed_te_f_books_socialscience_01779.wav|అన్ని ప్రదేశాలకు ఇతర ప్రదేశాలతో సంబంధాలు ఉంటాయి.|Telugu_F|other|5.003521
processed_te_f_books_socialscience_02290.wav|వ్యవసాయ కూలీలకు ఉత్తరప్రదేశ్ ప్రభుత్వం నిర్ణయించిన కనీస వేతనం కంటే తక్కువ కూలీ దళకు దొరుకుతుంది.|Telugu_F|other|7.700000
processed_te_f_books_socialscience_04301.wav|స్వతంత్ర నైజీరియా దేశం ఎదుర్కొన్న సవాళ్లు ఏమిటి?|Telugu_F|other|3.807708
processed_te_f_books_socialscience_00761.wav|స్థానిక స్వయం సహాయక బృందంలో రాజేశ్వరి సభ్యురాలు.|Telugu_F|other|4.875813
processed_te_f_books_socialscience_05997.wav|ఒక ఉద్యమంలో భిన్న గొంతుకలు ఎందుకు వినపడుతుంటాయి?|Telugu_F|other|4.074729
processed_te_f_books_socialscience_00769.wav|ఉపాధి షరతులు ఉండి నమ్మకంగా పని ఉండే ప్రదేశాలు లేదా వ్యాపారాలను వ్యవస్థీకృత రంగంగా వ్యవహరిస్తారు.|Telugu_F|other|8.300000
processed_te_f_books_socialscience_04639.wav|మొత్తం మీద దీంట్లో తొమ్మిది మంది మాత్రమే మహిళలు.|Telugu_F|other|3.947021
processed_te_f_books_socialscience_00789.wav|కార్మికులలో సగం శాతం స్వయం ఉపాధి పొందుతున్నవారే.|Telugu_F|other|4.100000
processed_te_f_books_socialscience_07302.wav|ఆయా ప్రదేశాలను మనం చాలా పవిత్రమైనవిగా భావిస్తాం.|Telugu_F|other|4.086333
processed_te_f_books_socialscience_02920.wav|ఆహార భద్రతలో తరువాత ముఖ్యమైన అంశం ఆహార అందుబాటు.|Telugu_F|other|4.852604
processed_te_f_books_socialscience_04448.wav|భారత సైనికులు భారత జాతీయ సైన్యంలో ఎందుకు చేరారు?|Telugu_F|other|4.864208
processed_te_f_books_socialscience_02626.wav|ప్రస్తుతం ప్రతి రంగంలో కంప్యూటర్లు ప్రవేశించాయి.|Telugu_F|other|4.063125
processed_te_f_books_socialscience_00345.wav|దీర్ఘకాల పోరాటంగా పరిణమించే పరిస్థితి ఏర్పడింది.|Telugu_F|other|4.074729
processed_te_f_books_socialscience_01375.wav|ప్రపంచవ్యాప్తంగా ప్రజలు తమతమ పరిస్థితులకు అనుగుణంగా సృజనాత్మక కార్యాచరణకు పూనుకుంటారని ఆశిద్దాం.|Telugu_F|other|8.600000
processed_te_f_books_socialscience_02396.wav|అతడికి నష్టాలు వచ్చే సందర్భాలు ఏమిటో ఆలోచించండి.|Telugu_F|other|4.100000
processed_te_f_books_socialscience_02628.wav|దీని ద్వారా మీరు ఏ విషయం గురించైనా సమాచారాన్ని పొందవచ్చు, మీ దగ్గర ఉన్న సమాచారాన్ని పంచుకోవచ్చు.|Telugu_F|other|7.244250
processed_te_f_books_socialscience_01967.wav|వలస వెళ్లారంటే మొత్తం కుటుంబం వలస వెళ్లాలని లేదు, సాధారణంగా భార్య గ్రామీణ ప్రాంతంలో ఉండిపోతుంది.|Telugu_F|other|7.800000
processed_te_f_books_socialscience_01393.wav|మీ గ్రామంలో లేదా మీ ప్రాంతంలో అమలు పరిస్తే అందరికీ మేలు చేసే ప్రణాళీకల గురించి ఆలోచించి రాయండి.|Telugu_F|other|7.900000
processed_te_f_books_socialscience_01384.wav|ఈ అధ్యాయంలో కానీ, లేదా ఇతర తరగతులలో కానీ ఈ సమస్యలకు సంబంధించి చర్చించిన పరిష్కారాలను పేర్కొనండి|Telugu_F|other|8.672271
processed_te_f_books_socialscience_00032.wav|లక్షల సంవత్సరాల నుండి ఈ అంశాలు నేడు మనం చూస్తున్న భౌతిక స్వరూపాన్ని ఏర్పరిచి, మారుస్తూ వచ్చాయి.|Telugu_F|other|8.103396
processed_te_f_books_socialscience_06434.wav|కింది కథనం ఆధారంగా సమాచార హక్కు చట్టం నేపథ్యంలో వివిధ ప్రభుత్వ శాఖల, పౌరుల పాత్రలను వివరించండి.|Telugu_F|other|7.975688
processed_te_f_books_socialscience_00388.wav|వ్యక్తులు వేరు కాబట్టి వ్యక్తుల జీవన పరిస్థితులు వేరు కాబట్టి కింది రెండు వాక్యాల అర్థం ఒకటేనా?|Telugu_F|other|7.186208
processed_te_f_books_socialscience_02695.wav|మా రైతులకు మద్దతు ఇవ్వొద్దని మా ప్రభుత్వాలకు చెప్పి మీరు మీ రైతులకు మద్దతును కొనసాగిస్తున్నారు.|Telugu_F|other|7.383563
processed_te_f_books_socialscience_02150.wav|ఉదాహరణకు రాంపురంలో భూమి పంపిణి గురించి చర్చించేటప్పుడు దేశం మొత్తంలో ఇది ఎలా ఉందో పరిశీలిస్తాం.|Telugu_F|other|7.800000
processed_te_f_other_01275.wav|అయితే కార్గిల్ యుద్ధ సమయంలో అమెరికా ఆ వ్యవస్థను అర్థాంతరంగా ఆపేసి భారత్ కు గట్టి షాక్ ఇచ్చింది.|Telugu_F|other|8.480000
processed_te_f_politics_00686.wav|సిద్ధూకు చెందిన లోకల్ గవర్నమెంట్ పోర్టు ఫోలియోను,ముఖ్యమంత్రి స్వయంగా తన ఆధీనంలోకి తీసుకున్నారు. |Telugu_F|other|7.776000
processed_te_f_politics_02289.wav|వివాహం ఆలస్యమైతే,అంగారక క్షేత్రాన్ని దర్శిస్తే వెంటనే సత్ఫలితం ఉంటుందని స్థానికులు చెబుతుంటారు.|Telugu_F|other|8.400000
processed_te_f_books_socialscience_01444.wav|జనాభా సామాజిక ఆర్థిక నిర్మాణాన్ని ఈ వర్గీకరణలలో ఉన్న ప్రజల సంఖ్య, శాతం ప్రధానంగా నిర్ణయిస్తాయి.|Telugu_F|other|8.300000
processed_te_f_books_socialscience_04125.wav|దేశభక్తి భావంతో సమాజ ప్రయోజనం కోసం పోరాడటం విద్యావంతుల విధి అన్న నమ్మకంతో వారు ప్రేరణ పొందారు.|Telugu_F|other|8.173042
processed_te_f_books_socialscience_00689.wav|అంటే ఉత్పాదక కార్యకలాపాలలో భాగస్వాములైన ప్రజలు.|Telugu_F|other|4.771333
processed_te_f_general_00850.wav|అప్పుడే ఆయనకు తెలిసింది,ఆ పద్నాలుగేళ్ల ఆ కుర్రాడు ప్రెసిడెన్సీ కళాశాలలో డిగ్రీ చదువుతున్నాడని.|Telugu_F|other|7.900000
processed_te_f_books_socialscience_07324.wav|అవి నేలలోని నీటిని మరియు ఖనిజ లవణాలతోపాటుగా గాలిలోని కొన్ని వాయువులను కూడా వినియోగించుకుంటాయి.|Telugu_F|other|8.091771
processed_te_f_books_socialscience_01472.wav|ఒకే పరిస్థితులు ఉంటే మగపిల్లల కంటే ఆడపిల్లలు ఎక్కువ మనగలుగుతారని వైద్య పరిశోధనలు చెపుతున్నాయి.|Telugu_F|other|7.998896
processed_te_f_books_socialscience_05600.wav|వలస పాలక శక్తులైన బ్రిటన్, ఫ్రాన్స్ వంటి దేశాలు తమ వలస పాలన విధానాలను ఇక సమర్థించుకోలేకపోయాయి.|Telugu_F|other|8.200000
processed_te_f_books_socialscience_00842.wav|వీటిని కొనుగోలు చేసి పిండి పట్టించి పట్టణ ప్రాంతాలలో అమ్మటానికి పిండి మర స్థాపించటం ఒక ఉదాహరణ.|Telugu_F|other|7.580938
processed_te_f_books_socialscience_03460.wav|అయితే ఈ మార్పు పాశ్చాత్య దేశాలలోనే సంభవించింది.|Telugu_F|other|4.457854
processed_te_f_books_socialscience_04260.wav|ఉత్తర ప్రాంత ఆధిపత్య ధోరణిని ఇది కొనసాగించింది.|Telugu_F|other|3.947021
processed_te_f_books_socialscience_01280.wav|ఆ తరువాత గ్రామంలో మరికొన్ని నిషేధాలు విధించారు.|Telugu_F|other|4.300000
processed_te_f_books_socialscience_01463.wav|మీరు సర్వే చేసిన కుటుంబాలకు దీనిని లెక్కించారు.|Telugu_F|other|3.958625
processed_te_f_books_socialscience_01764.wav|రేవులు నిర్మించే అవకాశం ఉండటం వల్ల వలస పాలకులు తీరప్రాంత ప్రదేశాలకు ఎంతో ప్రాముఖ్యతను ఇచ్చారు.|Telugu_F|other|8.100000
processed_te_f_books_socialscience_06691.wav|గంటల తరబడి కంప్యూటర్లతో పనిచేయడం వల్ల అవి విడుదల చేసే రేడియేషన్ ఆరోగ్యం మీద ప్రభావం చూపుతుంది.|Telugu_F|other|7.546104
processed_te_f_books_socialscience_03097.wav|అభివృద్ధికి తోడ్పడే విభిన్నమైన నమూనాలు ఉన్నాయా?|Telugu_F|other|4.074729
processed_te_f_books_socialscience_05925.wav|బంగ్లాదేశ్ విముక్తి కోసం పోరాడిన, ప్రాణత్యాగం చేసిన ఎందరో భారతీయులను బంగ్లాదేశ్ సన్మానించింది.|Telugu_F|other|7.522896
processed_te_f_books_socialscience_02086.wav|వినియోగ వస్తువులు కొనటం సాధారణంగా చూస్తూ ఉంటాం.|Telugu_F|other|3.600000
processed_te_f_books_socialscience_05565.wav|భారత ప్రజాస్వామ్యం అనేక సవాళ్లను ఎదుర్కొని నిలిచిందని, ఆ ప్రక్రియలో అది మరింత బలపడిందని చూశాం.|Telugu_F|other|7.600000
processed_te_f_books_socialscience_03959.wav|ఆస్ట్రేలియా ఏ దేశానికి వలసపాలిత ప్రాంతంగా ఉంది?|Telugu_F|other|4.100000
processed_te_f_books_socialscience_02989.wav|మనం తినే ఆహారాన్ని కింది విధంగా వర్గీకరిస్తారు:|Telugu_F|other|4.063125
processed_te_f_books_socialscience_04697.wav|ఈ పేరు అమెరికా అధ్యక్షుడిని గుర్తుకు తెస్తుంది.|Telugu_F|other|3.540667
processed_te_f_books_socialscience_05508.wav|అంతేకాకుండా రాజకీయ జీవితంలో మతపర జాతీయతావాదం, మతం పేరుతో రాజకీయ సమీకరణలు ముఖ్యాంశాలుగా మారాయి.|Telugu_F|other|9.926167
processed_te_f_books_socialscience_03412.wav|సాంప్రదాయంగా ఈ ప్రాంతంలో చిరుధాన్యాలు ప్రధాన ఆహారంగా ఉండేవి. వీటి స్థానాన్ని బియ్యం తీసుకుంది.|Telugu_F|other|7.662208
processed_te_f_books_socialscience_00535.wav|విద్యలోనే కాకుండా దీనిని ఇతర రంగాలలోనూ చూస్తాం.|Telugu_F|other|4.481083
processed_te_f_books_socialscience_01498.wav|మహిళలు వారి పుట్టింటితో సంబంధాలు పెట్టుకోకూడదా?|Telugu_F|other|4.225667
processed_te_f_books_socialscience_04398.wav|దీని గురించి ఆలోచించాలని ముస్లింలు పట్టుబడతారు.|Telugu_F|other|4.051500
processed_te_f_books_socialscience_00686.wav|ప్రతి దేశంలోనూ జనాభా పెరుగుతున్న కొద్దీ పని కోరుకుంటున్న వాళ్లకు పని చూపించాల్సిన అవసరం ఉంది.|Telugu_F|other|7.731875
processed_te_f_books_socialscience_04798.wav|మనం కుల వ్యవస్థని సమూలంగా నిర్మూలిస్తే తప్ప అంటరానితనానికి పైపై చికిత్సలు చేసి ప్రయోజనం లేదు.|Telugu_F|other|8.323979
processed_te_f_other_02156.wav|ఈ కార్యక్రమంలో టీఆర్ఎస్ కార్యకర్తలు,ప్రజలు పెద్ద ఎత్తున మద్దతు తెలిపి ప్రచారంలో పాల్గొన్నారు.|Telugu_F|other|7.328000
processed_te_f_politics_00418.wav|రేపే ఎన్నికలకు వెళ్దామని,మీకు దమ్ముంటే ఉత్తర ప్రదేశ్ లో కూడా ఎన్నికలు పెట్టాలని సవాల్ చేశారు.|Telugu_F|other|7.600000
processed_te_f_books_socialscience_01528.wav|ఒక ప్రాంత జనాభాలో ఉదాహరణకు ఒక సంవత్సర కాలంలో మరణాల కంటే జననాలు ఎక్కువ ఉంటే జనాభా పెరుగుతుంది.|Telugu_F|other|8.834812
processed_te_f_books_socialscience_05331.wav|చమురు పరిశ్రమ ప్రభుత్వ రంగంలో ఉన్నప్పటికీ స్థానికులలో చాలా కొద్దిమంది మాత్రమే అందులో ఉన్నారు.|Telugu_F|other|6.900000
processed_te_f_finance_01817.wav|పెట్టిన ఈ భారీ పెట్టుబడి తిరిగి రావడానికి,శంకర్ ఎలాంటి స్ట్రాటజీని ఫాలో అవుతాడో చూద్దాం అంది.|Telugu_F|other|7.381333
processed_te_f_books_socialscience_02312.wav|రైతులు వ్యవసాయానికి అవసరమైన భౌతిక పెట్టుబడి, నిర్వహణ పెట్టుబడిని ఎలా సమకూర్చుకుంటారో చూద్దాం.|Telugu_F|other|7.662208
processed_te_f_books_socialscience_00333.wav|వాస్తవానికి ఒక్కొక్కసారి ఇద్దరు వ్యక్తులకు, లేదా బృందాలకు పరస్పర విరుద్ధమైన కోరికలు ఉండవచ్చు.|Telugu_F|other|7.859583
processed_te_f_books_socialscience_01874.wav|ఈ అధ్యాయం కోసం మీరు అధ్యయనం చేసిన ప్రదేశానికి దగ్గరలో విమానాశ్రయ నగరం ఏర్పడిందని ఊహించుకోండి.|Telugu_F|other|7.395187
processed_te_f_general_02193.wav|గ్యాస్ యొక్క మండే స్వభావం కారణంగా,అన్ని వెట్లెస్ డ్రైయర్లు విద్యుత్ ద్వారా శక్తిని పొందుతాయి.|Telugu_F|other|6.800000
processed_te_f_books_socialscience_04650.wav|మొదట్లో ముస్లిం లీగుకి చెందిన సభ్యులు సమావేశాలకు హాజరు కాలేదు, అయితే ఆ తరువాత హాజరు కాసాగారు.|Telugu_F|other|8.451688
processed_te_f_books_socialscience_00828.wav|దీనిద్వారా వ్యవసాయ రంగంలోనే ఉపాధి అవకాశాలు లభించి అల్ప ఉపాధి వంటి సమస్యలు కొంతవరకు తగ్గుతాయి.|Telugu_F|other|8.277542
processed_te_f_books_socialscience_04587.wav|రాజ్యాంగంలో చోటు చేసుకున్న వాటిని ప్రభావితం చేసిన రాజకీయ ఘటనలను గుర్తించటానికి ప్రయత్నించండి.|Telugu_F|other|7.662208
processed_te_f_books_socialscience_06134.wav|ఈనాడు దేశం ఎదుర్కొంటున్న పర్యావరణ సమస్యలకు సమగ్రమైన సూచికల కోసం ఈ నివేదికలు ఉపయోగపడుతున్నాయి.|Telugu_F|other|7.546104
processed_te_f_books_socialscience_06126.wav|మొదట ప్రపంచబ్యాంకు నుంచి తీసుకున్న అప్పుతో సర్దార్ సరోవర్ ఆనకట్టను నిర్మించాలని అనుకున్నారు.|Telugu_F|other|6.745021
processed_te_f_books_socialscience_02325.wav|కోతల సమయంలో పని ఒత్తిడి చాలా ఎక్కువగా ఉంటుంది.|Telugu_F|other|3.807708
processed_te_f_books_socialscience_02362.wav|వివిధ రైతులు ఎదుర్కొనే పరిస్థితిని విశ్లేషించటానికి కొన్ని అంశాలు అందరికీ సమానమని అనుకోవాలి.|Telugu_F|other|6.861125
processed_te_f_books_socialscience_01045.wav|మీ ప్రాంతంలో అడవి లేకపోయినా సరే ఏం జరుగుతోంది?|Telugu_F|other|4.759708
processed_te_f_books_socialscience_02427.wav|ప్రతి నెల అతడికి రవాణాలో కొంత పని దొరుకుతుంది.|Telugu_F|other|4.051500
processed_te_f_books_socialscience_03945.wav|నాజీ పాలనలో తీసుకొచ్చిన రాజకీయ మార్పులు ఏమిటి?|Telugu_F|other|4.100000
processed_te_f_books_socialscience_03653.wav|ఈ నిరసనలో మహిళలతో పాటు కార్మికులు కూడా చేరారు.|Telugu_F|other|4.300000
processed_te_f_books_socialscience_03172.wav|పర్యావరణాన్ని సహజ పెట్టుబడి అని ఎందుకు అంటారు?|Telugu_F|other|3.796083
processed_te_f_books_socialscience_01722.wav|ఆ ప్రాంతంలోని నిర్మాణాలు ఈ ఆదేశాలను పాటించాలి.|Telugu_F|other|4.214042
processed_te_f_books_socialscience_02159.wav|రాంపురంలో వ్యవసాయం ప్రధాన ఉత్పత్తి కార్యకలాపం.|Telugu_F|other|3.800000
processed_te_f_books_socialscience_01241.wav|ఇవి రోజుకు పెద్ద మొత్తంలో నీటిని ఉపయోగిస్తాయి.|Telugu_F|other|3.958625
processed_te_f_books_socialscience_02669.wav|దిగుమతులపై పన్ను వాణిజ్య అవరోధానికి ఒక ఉదాహరణ.|Telugu_F|other|4.600000
processed_te_f_books_socialscience_00660.wav|అయితే ఈ దశలో మొత్తం మీద ఉత్పత్తి అయిన వస్తువులలో ఎక్కువగా వ్యవసాయం, అనుబంధ రంగాలకు చెందినవే.|Telugu_F|other|8.556188
processed_te_f_books_socialscience_04938.wav|ఈ బృందాలు నాయకుల మధ్య పోటీ కారణంగా ఏర్పడ్డాయి.|Telugu_F|other|3.947021
processed_te_f_books_socialscience_06146.wav|దాంతో కేరళ హైకోర్టు చెట్లు నరకటాన్ని ఆపేసింది.|Telugu_F|other|4.000000
processed_te_f_books_socialscience_07092.wav|వారి పునరావాసం కొరకు ప్రభుత్వం చేపట్టే చర్యలు.|Telugu_F|other|3.691604
processed_te_f_books_socialscience_02303.wav|అయితే ప్రాంతాన్ని బట్టి దీనిలో చాలా తేడా ఉంది.|Telugu_F|other|3.807708
processed_te_f_books_socialscience_07095.wav|ఆనకట్ట నిర్మాణం భూకంప ప్రభావిత ప్రాంతంలో ఉందా?|Telugu_F|other|3.958625
processed_te_f_books_socialscience_03371.wav|వాతావరణ మార్పు వంటి అంశాలలో ఉమ్మడి నిర్ణయాలు తీసుకోవటానికి వివిధ దేశాలు ప్రయత్నిస్తున్నాయి.|Telugu_F|other|6.849521
processed_te_f_books_socialscience_05687.wav|ఈ రెండు దేశాలలో ఒక్కొక్క దాని దగ్గర ప్రపంచాన్ని పలుమార్లు మట్టుపెట్టగల అణ్వాయుధాలు ఉన్నాయి.|Telugu_F|other|6.837896
processed_te_f_books_socialscience_00581.wav|మీ ఉపాధ్యాయుని సహాయంతో ఇటువంటి వార్తా కథనాలను సేకరించి వాటిలోని అంశాలను గురించి చర్చించండి.|Telugu_F|other|7.731875
processed_te_f_books_socialscience_03723.wav|కొత్త సోవియట్ విధానాన్ని అనుసరించటానికి సిద్ధంగా ఉన్న రైతాంగానికి అతడి భూమిని పంచిపెట్టారు.|Telugu_F|other|6.977229
processed_te_f_books_socialscience_05164.wav|ప్రభుత్వాన్ని తనకు వ్యక్తిగతంగా ప్రధానమంత్రి మలుచుకుంటోందని కూడా ప్రతిపక్షాలు విమర్శించాయి.|Telugu_F|other|7.023667
processed_te_f_finance_00197.wav|పొదుపు అలవాటును పెంపొందించుకునేందుకు, సంపద సృష్టించుకునేందుకు ఆర్థిక ప్రణాళిక తోడ్పడుతుందా?|Telugu_F|other|7.498667
processed_te_f_books_socialscience_07186.wav|అక్కడి నివాసితులను, వినియోగదారులను కలిసి వారు ఏదైనా అసౌకర్యానికి గురవుతున్నారా తెలుసుకోండి.|Telugu_F|other|6.900000
processed_te_f_other_01939.wav|అతను బైక్ పై ఇంటికి వెళుతుండగా కొంతమంది బైక్ మీద వచ్చి కాల్పులు జరిపారని పోలీసులు తెలిపారు.|Telugu_F|other|7.338667
processed_te_f_books_socialscience_06745.wav|అట్లాగే ఒక కీటకం ఒకే పుష్పంపై వాలుతుందా లేక ఇతర పుష్పాలపై కూడా వాలుతుందా అనేది గుర్తించండి.|Telugu_F|other|7.600000
processed_te_f_books_socialscience_00674.wav|ఉత్పాదక కార్యకలాపాలలో అధిక భాగం ఇప్పుడు వస్తువుల ఉత్పత్తి కాకుండా సేవలు అందించటంలో ఉన్నాయి.|Telugu_F|other|7.900000
processed_te_f_books_socialscience_06288.wav|కాబట్టి ప్రతి జవాబుకు మార్కులు సరిగ్గా వేశారో లేదో చూసుకునే వీలు విద్యార్థులకు ఉండేది కాదు.|Telugu_F|other|7.151375
processed_te_f_books_socialscience_04702.wav|అమెరికాలోని అధ్యక్ష వ్యవస్థ ప్రభుత్వంలో కార్యనిర్వాహక వర్గానికి అధిపతిగా అధ్యక్షుడు ఉంటాడు.|Telugu_F|other|7.383563
processed_te_f_books_socialscience_06909.wav|మీరు నివశిస్తున్న గ్రామాలలో ప్రజలు తక్షణం ఏమేమి సౌకర్యాలు ఆశిస్తున్నారో సమాచారం సేకరించండి.|Telugu_F|other|6.900000
processed_te_f_books_socialscience_01359.wav|స్థానిక ప్రభుత్వం కింద నడుస్తున్న ప్రాథమిక ఆరోగ్య కేంద్రం ఈ నీళ్లు తాగటానికి అనువైనవి కాదని నిర్ణయించింది. ఈ వివాదం కోర్టులకు వెళ్లీంది.|Telugu_F|other|10.100000
processed_te_f_books_socialscience_04986.wav|ఆ సమయంలో గిరిజన భాషలను ఎందుకు పట్టించుకోలేదు?|Telugu_F|other|3.656771
processed_te_f_books_socialscience_00726.wav|ఈ రకమైన అల్ప ఉపాధి ఇతర రంగాలలో కూడా ఉండవచ్చు.|Telugu_F|other|4.400000
processed_te_f_books_socialscience_05711.wav|మూడు ముఖ్య ఉద్దేశాలతో మొదటి సమావేశం జరిగింది:|Telugu_F|other|4.100000
processed_te_f_books_socialscience_01574.wav|ఫలితంగా జనాభా వృద్ధి శాతం మెల్లగా తగ్గుతోంది.|Telugu_F|other|3.958625
processed_te_f_books_socialscience_05389.wav|ఈ బృందాలకు పాకిస్తాన్ ప్రభుత్వం క్రియాశీలక మద్దతు ఇస్తోందని భారత ప్రభుత్వం పేర్కొనసాగింది.|Telugu_F|other|7.116542
processed_te_f_books_socialscience_01550.wav|ఏ సంవత్సరం నుంచి జనాభా నిరంతరంగా పెరుగుతోంది?|Telugu_F|other|4.400000
processed_te_f_politics_01973.wav|సతీష్ వేగేస్న డైరెక్ట్ చేస్తోన్న ఈ సినిమాను దిల్ రాజు తన సొంత బ్యానర్ లో నిర్మిస్తున్నారు.|Telugu_F|other|7.392000
processed_te_f_books_socialscience_07106.wav|మీరు సేకరించిన సమాచారం ఆధారంగా పెద్ద పెద్ద ప్రాజెక్టుల వల్ల కలిగే లాభనష్టాలను గుర్తించండి.|Telugu_F|other|6.200000
processed_te_f_books_socialscience_02042.wav|ప్రతి సంవత్సరం ఈ వలస కూలీల సంఖ్య పెరుగుతోంది.|Telugu_F|other|3.400000
processed_te_f_books_socialscience_01441.wav|జనాభాకు సంబంధించి ఇది అత్యంత మౌలికమైన లక్షణం.|Telugu_F|other|4.504292
processed_te_f_books_socialscience_06698.wav|సౌరశక్తి సహజమైన ఉత్తమమైన తరిగిపోని శక్తివనరు.|Telugu_F|other|4.748104
processed_te_f_books_socialscience_06773.wav|దానిని మీ ఇంటిలో లేదా పాఠశాలలో ప్రదర్శించండి.|Telugu_F|other|4.469458
processed_te_f_books_socialscience_06113.wav|ఆనకట్టలకు చాలా పెద్ద మొత్తంలో ఖర్చు అవుతుంది.|Telugu_F|other|4.225667
processed_te_f_books_socialscience_02684.wav|అయితే ఆచరణలో అభివృద్ధి చెందిన దేశాలు అన్యాయపూరిత వాణిజ్య అవరోధాలను ఇంకా కొనసాగిస్తున్నాయి.|Telugu_F|other|7.650604
processed_te_f_books_socialscience_04682.wav|రాజకీయ వ్యవస్థకి సంబంధించి ఇతర దేశాల అనుభవాలను మన రాజ్యాంగం ఎలా తీసుకుందో ఇప్పుడు చూద్దాం.|Telugu_F|other|7.383563
processed_te_f_books_socialscience_07179.wav|ఈ సమస్యలను పరిష్కరించే పద్ధతులను గుర్తిద్దాం.|Telugu_F|other|3.273646
processed_te_f_books_socialscience_02867.wav|దీని అర్థం దేశంలో తలసరి సగటు ఆహార ధాన్యాల లభ్యత సరిపడా ఉండాలి, కాలక్రమంలో పెరుగుతూ ఉండాలి.|Telugu_F|other|7.801542
processed_te_f_books_socialscience_00610.wav|ఆమె విత్తనాలు ఏవీ కొనాల్సి రాలేదని అనుకుందాం.|Telugu_F|other|3.680000
processed_te_f_books_socialscience_05067.wav|సంఘటితంగా నిర్వహించే ప్రాంతీయ ఉద్యమాలు ఆధిపత్య పార్టీకి సవాలుగా ఉండగలవని ఇది తెలియచేసింది.|Telugu_F|other|8.045333
processed_te_f_general_02039.wav|మిస్ట్ కంపౌండ్ లైన్ నుంచి నక్లెస్ రోడ్డు రోటరీ నుంచి ఖైరతాబాద్ లైబ్రరీ వైపు వచ్చే వాహనాలు,ఖైరతాబాద్ ప్రింటింగ్ ప్రెస్ వైపు మళ్లిస్తారు.|Telugu_F|other|10.000000
processed_te_f_books_socialscience_01302.wav|ఫలితంగా గ్రామంలో పాడి పశువుల సంఖ్య పెరిగింది.|Telugu_F|other|3.830917
processed_te_f_books_socialscience_06406.wav|న్యాయాలు సేవల ప్రాధికార సంస్థ వివిధ స్థాయిలలో ఈ క్రింద పేర్కొన్న విధులను నిర్వర్తిస్తుంది.|Telugu_F|other|7.720271
processed_te_f_books_socialscience_02477.wav|మీ ప్రాంతంలోని ప్రధాన వ్యవసాయేతర పనులు ఏమిటి?|Telugu_F|other|3.680000
processed_te_f_health_01994.wav|అయితే ఈ వ్యాధి సోకిన వెంటనే చికిత్స ప్రారంభిస్తే,ప్రాణాపాయం ఉండదని డాక్టర్లు చెబుతున్నారు.|Telugu_F|other|7.285333
processed_te_f_weather_02003.wav|తొలి వివాహ వార్షికోత్సవం నాటికి,సెలవు తీసుకుని ఇంటికి వస్తానని భార్యతో డౌండియాల్ చెప్పారు.|Telugu_F|other|7.157333
processed_te_f_books_socialscience_02203.wav|నీటి పరిస్థితి కూడా అంతే ఆందోళన కలిగిస్తోంది.|Telugu_F|other|3.680000
processed_te_f_books_socialscience_01131.wav|ఇక్కడి నుంచి దీనిని బ్రహ్మపుత్రగా పిలుస్తారు.|Telugu_F|other|3.500000
processed_te_f_books_socialscience_04997.wav|రాజకీయ అభిప్రాయం రెండు ప్రశ్నలపై విడిపోయింది.|Telugu_F|other|3.947021
processed_te_f_books_socialscience_05401.wav|తీవ్రవాదులపై వ్యతిరేక తీర్పులు ఇస్తే తమపై కూడా దాడులు జరుగుతాయని న్యాయమూర్తులు భయపడసాగారు.|Telugu_F|other|7.371958
processed_te_f_books_socialscience_04670.wav|అతడి ఉపన్యాసంలోని కొంత భాగాన్ని ఇక్కడ ఇచ్చాం.|Telugu_F|other|4.190833
processed_te_f_books_socialscience_01636.wav|ప్రపంచ జనాభా మొదటిసారి రెట్టింపు కావటానికి సుమారుగా ఎన్ని శతాబ్దాలు పట్టిందో తెలుసుకోండి.|Telugu_F|other|7.313917
processed_te_f_books_socialscience_00366.wav|ఇటువంటి అభివృద్ధి విధానాలకు చెందిన వివాదాలు మీకేమైనా తెలుసా? ఇరుపక్షాల వాదనలు పేర్కొనండి.|Telugu_F|other|7.500000
processed_te_f_books_socialscience_01928.wav|అప్పుడు వ్యవసాయ కూలీలుగా ఉన్న కుటుంబాలు ఇప్పుడు భూమిని కౌలుకి తీసుకుని సాగు చేస్తున్నాయి.|Telugu_F|other|6.060042
processed_te_f_books_socialscience_02915.wav|ఆహార ధాన్యాల తలసరి లభ్యత తగ్గుతూ ఉండటం భారతదేశం ఆహార భద్రత విషయంలో ఆందోళన కలిగించే విషయం.|Telugu_F|other|8.200000
processed_te_f_books_socialscience_07175.wav|మీ పరిశోధన ఆధారంగా విద్య అందరికి ఎందుకు అందుబాటులో లేదో కారణాలు వివరిస్తూ నివేదిక రాయండి.|Telugu_F|other|7.557729
processed_te_f_books_socialscience_03298.wav|వీటి వల్ల ఆధునిక అభివృద్ధికి అవసరమైన విద్యుత్తు, సాగునీరు అందుబాటులోకి వచ్చాయన్నది నిజమే.|Telugu_F|other|7.151375
processed_te_f_books_socialscience_02663.wav|రాజకీయాలు కారణం అని భావించేవాళ్లు ప్రభుత్వ నిర్ణయాల వల్ల ముందుగా ఇది మొదలయ్యిందని అంటారు.|Telugu_F|other|6.861125
processed_te_f_weather_01030.wav|ఈ సినిమాలో మంచు విష్ణు నటుడిగా,అందరి నుంచి ప్రశంసలు అందుకున్నాడు అని గతంలో దాసరి అన్నారు.|Telugu_F|other|7.285333
processed_te_f_books_socialscience_04454.wav|మిత్రకూటమి యుద్ధంపై తిరిగి పట్టు సాధించి అంతిమంగా రెండవ ప్రపంచ యుద్ధంలో విజయం సాధించింది.|Telugu_F|other|7.600000
processed_te_f_books_socialscience_03081.wav|అయితే విస్తరించిన ఈ అభివృద్ధి కొలమానం కూడా పరిగణనలోకి తీసుకోని అంశాలు ఇంకా ఎన్నో ఉన్నాయి.|Telugu_F|other|6.900000
processed_te_f_books_socialscience_01490.wav|అనేక కుటుంబాలు ఆడపిల్లలను భారంగా భావిస్తాయి.|Telugu_F|other|4.353375
processed_te_f_finance_00856.wav|కనుక ధైర్యంగా షాపింగ్ చేయండి మరియు షాపింగ్ చేసే ప్రతిసారి,కొనుగోలుపై డబ్బు ఆదా చేసుకోండి|Telugu_F|other|7.400000
processed_te_f_books_socialscience_07248.wav|ఎన్ని సంవత్సరాల నుండి ఈ విధంగా చేస్తున్నారు?|Telugu_F|other|3.157542
processed_te_f_books_socialscience_03073.wav|ఈ వ్యాఖ్యానానికి మద్దతుగా వాదనలు పేర్కొనండి.|Telugu_F|other|3.923792
processed_te_f_books_socialscience_00405.wav|ఇలాంటప్పుడు మనం సాధారణంగా ముఖ్యమైన లక్షణాలను తీసుకుని వీటి ఆధారంగా వ్యక్తులను పోల్చుతాం.|Telugu_F|other|7.290687
processed_te_f_books_socialscience_02792.wav|ప్రపంచీకరణ ప్రయోజనాలు సమానంగా పంపిణీ కాలేదు.|Telugu_F|other|3.923792
processed_te_f_books_socialscience_00694.wav|ఇప్పటికీ వ్యవసాయమే ప్రధాన ఉపాధి రంగంగా ఉంది.|Telugu_F|other|4.100000
processed_te_f_books_socialscience_03676.wav|తరువాత దశాబ్దాలలో అతడు తన పూర్తి నియంత్రణను సాధించుకొని వ్యతిరేకత అన్నది లేకుండా చేశాడు.|Telugu_F|other|7.244250
processed_te_f_other_02328.wav|అనుమానం ఎక్కువ కావడంతో,స్థానికుల సహాయంతో మహేష్ కుటుంబ సభ్యులు పోలీసులకు ఫిర్యాదు చేశారు.|Telugu_F|other|8.960000
processed_te_f_books_socialscience_02874.wav|ప్రభుత్వం దగ్గర నిల్వలు పడిపోతాయి కాని ఆ సంవత్సరం వినియోగానికి బియ్యం లభ్యత పెరుగుతుంది.|Telugu_F|other|6.849521
processed_te_f_books_socialscience_03976.wav|పాలనాధికారులు అనేక సంస్కరణలకు ప్రయత్నించారు.|Telugu_F|other|3.900000
processed_te_f_books_socialscience_01735.wav|వీటిని పెద్ద రైతులు డబ్బులు పెట్టి కొని వ్యవసాయ క్షేత్రాలలో ఇళ్లు కట్టుకున్నారు, లేదా పెద్ద పెద్ద భవన నిర్మాణదారులు కొనుగోలు చేశారు.|Telugu_F|other|9.682354
processed_te_f_books_socialscience_01864.wav|అందుకనే వీటిని విమానాశ్రయ నగరాలు అంటున్నారు.|Telugu_F|other|3.947021
processed_te_f_books_socialscience_03190.wav|ఆ ఉత్తరంలోని కొంత భాగాన్ని ఇక్కడ ఇస్తున్నాం.|Telugu_F|other|3.401354
processed_te_f_books_socialscience_00665.wav|ప్రజలు ఎక్కువ వస్తువులను వినియోగిస్తున్నారు.|Telugu_F|other|3.296854
processed_te_f_books_socialscience_02145.wav|లేదా మీ ఊరి పరిస్థితి ఇందుకు భిన్నంగా ఉందా? అయితే అది ఏ విధంగా భిన్నంగా ఉందో ఆలోచించండి.|Telugu_F|other|6.849521
processed_te_f_books_socialscience_04708.wav|అమెరికా రాజ్యాంగం ప్రకారం అధ్యక్షుని కింద వివిధ శాఖలకు బాధ్యత వహిస్తూ సెక్రటరీలు ఉంటారు.|Telugu_F|other|7.232646
processed_te_f_books_socialscience_02804.wav|ఈ అవరోధాలను తొలగించాలని అది ఎందుకు అనుకుంది?|Telugu_F|other|3.273646
processed_te_f_books_socialscience_07077.wav|అవి కాలుష్యం కావడానికి కారణాలను తెలుసుకోండి.|Telugu_F|other|3.200000
processed_te_f_books_socialscience_01774.wav|జనాభా సంఖ్యలో ఏ మార్పులను మీరు పరిశీలించారు?|Telugu_F|other|4.608792
processed_te_f_books_socialscience_01879.wav|దాని వల్ల ఎన్నో సమస్యలు కూడా ఉత్పన్నమవుతాయి.|Telugu_F|other|3.540667
processed_te_f_books_socialscience_06805.wav|వనరులను ఎక్కువగా వెలికితీయడం వల్ల వృక్ష జంతుజాలంపై ఎటువంటి ప్రభావం ఉంటుందో పరిశీలించండి.|Telugu_F|other|7.012062
processed_te_f_books_socialscience_05885.wav|పాకిస్తాన్ తనని తాను ఇస్లామిక్ దేశంగా పేర్కొంటూ మతాన్ని రాజకీయ అంశంగా ఉపయోగించుకుంటోంది.|Telugu_F|other|7.104938
processed_te_f_books_socialscience_01395.wav|‘అందరికీ అభివృద్ధి అని మనం అన్నప్పుడు అభివృద్ధి ప్రక్రియలలో అంచులకు నెట్టివేయబడ్డ వాళ్ల గురించి మనం ప్రత్యేకంగా ప్రస్తావిస్తున్నాం.|Telugu_F|other|9.380479
processed_te_f_books_socialscience_03353.wav|భవిష్యత్తు తరాలు జరిగిన నష్టాన్ని సరిదిద్దగలిగినా ఇప్పుడు చేసిన కాలుష్యాన్ని తొలగించటానికి కోట్లాది రూపాయలు ఖర్చు చేయాల్సి ఉంటుంది.|Telugu_F|other|9.700000
processed_te_f_books_socialscience_00347.wav|‘మేము అణు విద్యుత్ కేంద్ర స్థాపనకు వ్యతిరేకంగా పోరాటం చేస్తున్నామని మీరు భావించడం వల్లనే మీరు మా ఉద్యమాన్ని ప్రశంసించలేకపోతున్నారు.|Telugu_F|other|9.926167
processed_te_f_books_socialscience_00727.wav|ఉదాహరణకు పట్టణ ప్రాంతాలలో సేవా రంగంలో రోజుకూలీ కోసం వెతుక్కునే వాళ్లు వేలాదిగా ఉన్నారు.|Telugu_F|other|8.277542
processed_te_f_books_socialscience_05590.wav|ఇందుకు విరుద్ధంగా అమెరికా భూభాగం మీద యుద్ధం జరగలేదు కాబట్టి దానికి జరిగిన నష్టం తక్కువ.|Telugu_F|other|7.244250
processed_te_f_books_socialscience_01217.wav|భూగర్భ జలాల్లోకి ప్రవహించే నీటి మోతాదు పరీవాహక ప్రాంతంలో ఉండే చెట్లపైన ఆధారపడి ఉంటుంది.|Telugu_F|other|7.755083
processed_te_f_books_socialscience_03098.wav|ప్రస్తుత అంశాల ఆధారంగా, ప్రజల జీవిత అనుభవాల ద్వారా ఈ ప్రశ్నలకు సమాధానాలను అన్వేషిద్దాం.|Telugu_F|other|7.255854
processed_te_f_politics_01086.wav|దాడులకు ముందే తమకు హెచ్చరికలు అందాయని,ప్రభుత్వ అధికార ప్రతినిధి రజిత సేనరత్నే చెప్పారు.|Telugu_F|other|7.434667
processed_te_f_books_socialscience_04555.wav|బ్రిటిష్ పాలకులు భారతదేశం నుంచి వెళ్లీపోతుండటంతో ఈ సంస్థానాలు కూడా స్వతంత్రం పొందుతాయి.|Telugu_F|other|7.000000
processed_te_f_books_socialscience_00788.wav|పైన పేర్కొన్నవే కాకుండా సేవా రంగంలో స్వయం ఉపాధి పొందుతున్నవాళ్లు పెద్ద సంఖ్యలో ఉన్నారు.|Telugu_F|other|6.900000
processed_te_f_general_00859.wav|అమెజాన్ ప్రాంతపు అటవీ తెగగా పేరొందిన ఈ తెగలో,మనుగడ సాగిస్తున్న వారి సంఖ్య మూడొందల లోపే.|Telugu_F|other|7.754667
processed_te_f_politics_01241.wav|రుద్రమ చెరువు నుండి ఎడమ కాలువ తవ్వేందుకు కూడా,ఎమ్మెల్యే కృషి చేస్తున్నట్లు తెలుస్తోంది.|Telugu_F|other|6.901333
processed_te_f_books_socialscience_01414.wav|సెన్సెస్ ఆఫ్ ఇండియా అన్న కేంద్ర ప్రభుత్వ సంస్థ ఈ సమాచార సేకరణ, నమోదులను నిర్వహిస్తుంది.|Telugu_F|other|7.464833
processed_te_f_books_socialscience_06183.wav|ఈ వార్త వ్యాపించటంతో ఇతర గ్రామాల మహిళలు కూడా తమ గ్రామాల్లో సారా అమ్మకాలను నిలిపివేశారు.|Telugu_F|other|7.139771
processed_te_f_books_socialscience_00490.wav|ప్రతి దేశంలోనూ ప్రతి డాలరు అంతే మొత్తంలో సరుకులు, సేవలు కొనగలిగేలా దీనిని లెక్కిస్తారు.|Telugu_F|other|7.998896
processed_te_f_books_socialscience_00924.wav|దక్షిణ ప్రాంతంలోని అధిక భాగం సుదీర్ఘ కోస్తా తీరం వల్ల సముద్రపు ప్రభావానికి గురవుతుంది.|Telugu_F|other|7.464833
processed_te_f_books_socialscience_01649.wav|ఈ దేశాల కుటుంబ సంక్షేమ పథకాలు ఏమై ఉండవచ్చు?|Telugu_F|other|4.237271
processed_te_f_books_socialscience_00619.wav|మాధ్యమిక ఉత్పాదకాలు, అంతిమ వస్తువుల విలువలను కూడితే పలుమార్లు లెక్కించినట్లు అవుతుంది.|Telugu_F|other|7.000000
processed_te_f_books_socialscience_02330.wav|ఈ రైతులకు సొంత మిగుళ్లు ఎలా ఏర్పడుతున్నాయి?|Telugu_F|other|3.529063
processed_te_f_books_socialscience_04274.wav|ప్రత్యేకించి మడ అడవులు చమురుకి తట్టుకోలేవు.|Telugu_F|other|4.074729
processed_te_f_books_socialscience_03558.wav|సమస్య పరిష్కారానికి ఇతర మార్గాలు ఏమున్నాయి?|Telugu_F|other|3.700000
processed_te_f_books_socialscience_00778.wav|చట్టం ప్రకారం యజమానులు భద్రతతో కూడిన పని వాతావరణం, తాగునీరు వంటి సదుపాయాలు కల్పించాలి.|Telugu_F|other|7.859583
processed_te_f_books_socialscience_02284.wav|కొన్ని సమయాల్లో కూలీలకు అన్నం కూడా పెడతారు.|Telugu_F|other|4.100000
processed_te_f_health_02677.wav|టెక్నాలజీ ద్వారా ఆధునిక శస్త్ర చికిత్స విధానం,రోజురోజుకు కొత్త పుంతలు తొక్కుతూనే ఉంది.|Telugu_F|other|6.700000
processed_te_f_books_socialscience_00999.wav|భారతదేశ సాంప్రదాయం ప్రకారం రెండేసి నెలలు ఉండే ఆరు రుతువులుగా సంవత్సరం విభజింపబడుతుంది.|Telugu_F|other|7.100000
processed_te_f_politics_01413.wav|అయితే అమెరికా పౌరసత్వం కారణంగా,హితేష్ పోటీ చేయడానికి సాంకేతిక సమస్యలు అడ్డుగా వచ్చాయి.|Telugu_F|other|7.381333
processed_te_f_politics_02080.wav|ఇక ఈ సినిమా క్లైమాక్స్,అత్తారింటికి దారేది చిత్రంను మించి ఉంటుందనే ప్రచారం రావడంతో,సినిమాపై అంచనాలు ఆకాశాన్ని అంటేలా వస్తున్నాయి. |Telugu_F|other|9.900000
processed_te_f_books_socialscience_01385.wav|నీటి వనరులలో అనేక రకాల మార్పులు సంభవించాయి.|Telugu_F|other|3.830917
processed_te_f_books_socialscience_01287.wav|గతంలో కంటే ఇప్పుడు పంటల వైవిధ్యత పెరిగింది.|Telugu_F|other|4.086333
processed_te_f_books_socialscience_06501.wav|వీలైనంత వరకు కృత్యాలను జట్లలో నిర్వహించండి.|Telugu_F|other|4.086333
processed_te_f_health_02654.wav|కానీ కానర్ రీడ్ మాత్రం వైద్యులు సూచించిన మందులు వద్దని,సొంత వైద్యం వైపే మొగ్గు చూపాడు.|Telugu_F|other|7.370667
processed_te_f_books_socialscience_00748.wav|అది నేరుగా అతడి బ్యాంకు ఖాతాలో జమ అవుతుంది.|Telugu_F|other|3.819313
processed_te_f_general_00746.wav|భవనాల్లో విద్యుత్ ఆదా విధానం వంటి వాటిని సమర్థవంతంగా అమలు చేయడాన్ని హడ్కో మెచ్చుకుంది.|Telugu_F|other|7.466667
processed_te_f_general_01567.wav|మన ఎనిమిదవ తరగతి సోషల్ స్టడీస్ ఆంగ్ల పాఠ్య పుస్తకంలో,ఆమెను గురించిన పాఠాన్ని చేర్చారు.|Telugu_F|other|7.093333
processed_te_f_books_socialscience_04037.wav|మహిళలు ఎదుర్కొంటున్న సమస్యల పరిష్కారానికి గ్రామీణ మహిళాసంఘాల ఏర్పాటును ప్రోత్సహించాడు.|Telugu_F|other|6.733417
processed_te_f_books_socialscience_01422.wav|ప్రతి బృందం కింద ఇచ్చిన పట్టికను పూరించాలి.|Telugu_F|other|4.376583
processed_te_f_books_socialscience_05854.wav|ఈ అకస్మాత్తు దాడికి భారతదేశం సన్నద్ధంగా లేకపోవటంతో దీంట్లో తీవ్ర నష్టాలు చవి చూసింది.|Telugu_F|other|7.000000
processed_te_f_books_socialscience_07041.wav|చెత్త పేరుకు పోకుండా మన పరిసరాలను చెత్త సేకరించేవారు నిత్యం శుభ్రం చేస్తూ ఉంటారు కదా!|Telugu_F|other|6.594104
processed_te_f_books_socialscience_04403.wav|ప్రత్యేకించి ముస్లిం లీగు, ఇతర ముస్లిం నాయకులు దానిని విద్యార్థి కలగా కొట్టిపారేశారు.|Telugu_F|other|6.861125
processed_te_f_books_socialscience_07155.wav|సమాజంలోని అన్ని వర్గాల వారికి విద్య అందించాల్సిన అవసరాన్ని, ప్రాముఖ్యతను గుర్తిద్దాం.|Telugu_F|other|6.600000
processed_te_f_books_socialscience_04765.wav|భారతదేశం ద్వంద్వ రాజ్యతంత్రం అయినప్పటికీ ఈ ఒక్క అంశం మినహాయించి ద్వంద్వ సేవలు ఉంటాయి.|Telugu_F|other|7.139771
processed_te_f_books_socialscience_05188.wav|మన పొరుగు దేశమైన పాకిస్తాన్‌తో పోలిస్తే ప్రజాస్వామిక సంస్థలలో భారతదేశం ఎంతో ముందుంది.|Telugu_F|other|7.600000
processed_te_f_books_socialscience_04691.wav|భారతదేశానికి స్వాతంత్రం వచ్చిన ఒక సంవత్సరానికి ఈ ఉపన్యాసం ఇచ్చారన్నది గుర్తుంచుకోండి.|Telugu_F|other|6.500000
processed_te_f_books_socialscience_04793.wav|ప్రాథమిక హక్కులపై చర్చలోని కొన్ని భాగాలను చదివి భిన్న దృష్టికోణాలను అర్థం చేసుకుందాం.|Telugu_F|other|6.988833
processed_te_f_books_socialscience_02646.wav|దేశంలోని ఉత్పత్తిదారులకు విదేశీ పోటీనుంచి రక్షణ కల్పించాల్సిన అవసరం ఉందని భావించింది.|Telugu_F|other|7.300000
processed_te_f_books_socialscience_05859.wav|ప్రపంచంలోనే ముఖ్య ఆర్థిక, రాజకీయ శక్తిగా ఎదగాలన్న కోరిక ప్రస్తుతం రెండు దేశాలకు ఉంది.|Telugu_F|other|7.789917
processed_te_f_books_socialscience_03369.wav|కాలుష్యాన్ని అరికట్టడానికి అనువైన చట్టాలు, విధానాలు రూపొందించే బాధ్యత ప్రభుత్వానిది, కాలుష్య కారకులకు భారీ జరిమానాలు విధించాలి.|Telugu_F|other|10.088688
processed_te_f_books_socialscience_01867.wav|ఇతర ప్రాంతాలనుంచి ప్రజలు విమానాలలో వచ్చి తమకు అవసరమైన వాళ్లతో అక్కడే వ్యవహారాలు పూర్తి చేసుకుని తిరిగి విమానాల్లో వెళ్లీపోతారు.|Telugu_F|other|9.682354
processed_te_f_books_socialscience_03492.wav|మొదటి ప్రపంచ యుద్ధంలో కోటి మంది చనిపోయారు.|Telugu_F|other|3.285250
processed_te_f_books_socialscience_07188.wav|మీ ఊరిలో ఎవరివైనా ఐదు ఇళ్లను పరిశీలించండి.|Telugu_F|other|3.552271
processed_te_f_books_socialscience_05355.wav|సైన్యానికి అసాధారణ అధికారాలు కట్టబెట్టారు.|Telugu_F|other|3.540667
processed_te_f_books_socialscience_02163.wav|వ్యవసాయ ఉత్పత్తికి భూమి చాలా కీలకమైన అంశం.|Telugu_F|other|3.807708
processed_te_f_books_socialscience_00363.wav|ఈ దేశానికి అభివృద్ధి లక్ష్యాలు ఎలా ఉండాలి?|Telugu_F|other|3.900000
processed_te_f_books_socialscience_04491.wav|ఈ ఉద్యమాలలో ప్రజల ఐకమత్యానికి కారణం ఏమిటి?|Telugu_F|other|3.923792
processed_te_f_books_socialscience_04920.wav|కొన్ని గ్రామాలు మొత్తంగా కలిపి ఓటు వేశాయి.|Telugu_F|other|3.300000
processed_te_f_books_socialscience_03948.wav|తరువాత పేజీలో ఇచ్చిన చిత్రాలను చర్చించండి.|Telugu_F|other|3.935417
processed_te_f_health_02102.wav|అలా చేస్తే సాధారణ ప్రసవం కావడం పెద్ద కష్టమేం కాదు అని,డాక్టర్ స్వాతి సూచిస్తున్నారు.|Telugu_F|other|6.464000
processed_te_f_books_socialscience_02131.wav|పశ్చిమ ఆసియా దేశాలలో భారతదేశం నుంచి నైపుణ్యంలేని కార్మికులనే ఎందుకు కోరుకుంటున్నారు?|Telugu_F|other|7.200000
processed_te_f_books_socialscience_07316.wav|ఇప్పటి నుండి మనం ఎక్కడికి వెళ్లీనా కూడా ఆ ప్రాంతంలో ఎక్కడపడితే అక్కడ చెత్త వదలకూడదు.|Telugu_F|other|7.325521
processed_te_f_books_socialscience_03133.wav|దేశంలో మూడవ వంతు ప్రాంతంలో భూగర్భజలాల పునరుద్ధరణ కంటే ఆ నీటి వినియోగం ఎక్కువగా ఉంది.|Telugu_F|other|6.977229
processed_te_f_books_socialscience_07236.wav|ప్రవాహాలుగా సముద్రాలలో కలిసిపోయేదే ఎక్కువ.|Telugu_F|other|3.958625
processed_te_f_books_socialscience_07251.wav|ఒక సంవత్సరంలో ఎంత నీటిని సంరక్షించగలిగారు?|Telugu_F|other|3.830917
processed_te_f_books_socialscience_02206.wav|వర్షాలు బాగా ఉండి, వాననీళ్లు నేలలోకి ఇంకటానికి అనువుగా ఉండే ప్రాంతాలలో కూడా భూగర్భ జలాలు చాలా ప్రమాదకర స్థాయికి పడిపోతున్నాయి.|Telugu_F|other|9.949375
processed_te_f_books_socialscience_02812.wav|ప్రపంచీకరణ భవిష్యత్తులో కూడా కొనసాగుతుంది.|Telugu_F|other|3.529063
processed_te_f_weather_01464.wav|ఈ చిత్ర టీజర్ విడుదల చేసినప్పటి నుండి,ఈ చిత్రం మీద మరిన్ని అంచనాలు పెరిగేలా చేసింది.|Telugu_F|other|6.752000
processed_te_f_books_socialscience_07072.wav|పాల ద్వారా తిరిగి మానవులలోకి చేరుతున్నాయి.|Telugu_F|other|3.424562
processed_te_f_books_socialscience_04768.wav|అయితే, ఇటువంటి కీలక పదవులకు నియమించే వ్యక్తుల సామర్థ్యాన్ని బట్టి పరిపాలనా ప్రామాణికాలు ఆధారపడి ఉంటాయని చెప్పటంలో సందేహం లేదు.|Telugu_F|other|10.053875
processed_te_f_books_socialscience_07230.wav|నీటి సంరక్షణ విధానాల గురించి తెలుసుకుందాం.|Telugu_F|other|3.018229
processed_te_f_general_01086.wav|దాంతో అనేక మంది సబ్సిడీల కోసం ఎదురు చూడకుండా,సౌర విద్యుత్ మీదనే దృష్టి పెడుతున్నారు.|Telugu_F|other|6.698667
processed_te_f_books_socialscience_05957.wav|ఇటువంటి ఉద్యమాల్లో మీరు పాల్గొని ఉండవచ్చు.|Telugu_F|other|3.656771
processed_te_f_books_socialscience_04812.wav|పై చర్చలో ఏ అభిప్రాయ భేదాలు వ్యక్తమయ్యాయి?|Telugu_F|other|3.796083
processed_te_f_books_socialscience_06265.wav|ఇవి ప్రజల ఆకాంక్షలకు పూర్తి న్యాయం చేశాయా?|Telugu_F|other|3.900000
processed_te_f_books_socialscience_03784.wav|మార్క్సిస్టు ఆర్థికవేత్తలు ఈ రకమైన సంక్షోభాలు పెట్టుబడిదారి విధాన లక్షణమని సోషలిజం ఏర్పాటుతోనే వీటిని నిర్మూలించగలమని అంటారు.|Telugu_F|other|10.065479
processed_te_f_weather_00977.wav|అన్ని ప్రాంతాలు అభివృద్ధి కావాలన్న లక్ష్యంతో,తమ ప్రభుత్వం ముందుకు వెళ్తోందని ప్రభుత్వానికి ఎవరిపైనా కక్షలేదని స్పష్టం చేశారు.|Telugu_F|other|9.354667
processed_te_f_books_socialscience_01888.wav|పట్టణ ప్రాంతాలు విస్తరిస్తూ ఉండటంతో వీటిని చెత్త శుద్ధి కర్మాగారాలకు తీసుకెళు తున్నారు లేదా గ్రామీణ ప్రాంతాలలో పడేస్తున్నారు.|Telugu_F|other|9.844896
processed_te_f_books_socialscience_02353.wav|కొంతమంది రైతులు తమ మిగులు డబ్బుతో పశువులు, ట్రక్కులు కొంటారు లేదా దుకాణాలు పెడతారు.|Telugu_F|other|6.594104
processed_te_f_books_socialscience_03400.wav|మిశ్రమ పంటల వల్ల ఒక పురుగు తీవ్ర నష్టం కలిగించే స్థాయికి చేరకుండా నిరోధింపబడుతుంది.|Telugu_F|other|6.710187
processed_te_f_finance_02348.wav|బ్యాంక్ ఖాతా నుంచి డబ్బు డ్రా అయినట్టు తెలిస్తే,సాధ్యమైనంత తొందరగా ఫిర్యాదు చేయాలి.|Telugu_F|other|7.072000
processed_te_f_books_socialscience_01286.wav|సాగునీటి సదుపాయంలేని భూములలో కూడా నేలలో తేమ శాతం పెరిగినందువల్ల ఉత్పాదకత పెరిగింది.|Telugu_F|other|7.058500
processed_te_f_books_socialscience_03587.wav|వాటి కార్యక్రమాల గురించి తెలుసుకుని వాటిల్లో ఒకదాని గురించి ఒక నివేదిక తయారుచేయండి.|Telugu_F|other|6.060042
processed_te_f_books_socialscience_04339.wav|అంతేకాకుండా కేంద్రంలో కూడా జాతీయ ప్రభుత్వాన్ని వెంటనే ఏర్పరచాలని కాంగ్రెస్ కోరింది.|Telugu_F|other|6.768250
processed_te_f_books_socialscience_04389.wav|భారతదేశం అధిక సంఖ్యలో ఉన్న హిందువుల భూమి అన్న అభిప్రాయాన్ని కూడా వాళ్లు కలిగించారు.|Telugu_F|other|6.861125
processed_te_f_books_socialscience_01095.wav|పటంలోని రంగుల సూచికను బట్టి నదులు పుట్టిన పర్వతాలు ఎంత ఎత్తులో ఉన్నాయో తెలుసుకోండి.|Telugu_F|other|6.768250
processed_te_f_general_00893.wav|అటువంటి అప్సరసలు భూమి పైకి వచ్చి స్నానం చేసేవారని,మనకు చిన్నప్పుడు కథలు చెప్పేవారు.|Telugu_F|other|7.370667
processed_te_f_health_02802.wav|ఆయుర్వేదం వ్యాధి లక్షణాలనే కాక,ఆ వ్యాధి రావడానికి మూల కారణాలను కూడా అన్వేషిస్తుంది.|Telugu_F|other|6.944000
processed_te_f_books_socialscience_04953.wav|రాజకీయ వ్యవస్థలో కాంగ్రెసు ఆధిపత్యానికి దోహదం చేసిన కారణాలను క్లుప్తంగా వివరించండి.|Telugu_F|other|7.244250
processed_te_f_general_01769.wav|అవి భూమి ఉపరితలం నుండి డెబ్బై కిలోమీటర్లకు  దాదాపు సమానమైన దూరం చేరుకుని ఆరిపోతాయి.|Telugu_F|other|8.181333
processed_te_f_books_socialscience_04174.wav|భూస్వాముల భూమిని స్వాధీనం చేసుకుని భూమిలేని రైతాంగానికి, పేద రైతులకు భూమిని పంచారు.|Telugu_F|other|7.244250
processed_te_f_books_socialscience_00603.wav|ఈ సమస్యను అధిగమించటానికి ఆర్థికవేత్తలు ఉత్పత్తి అయిన వాటి సంఖ్యను కాకుండా ఆయా వస్తువులు, సేవల విలువను జోడించాలని సూచిస్తారు.|Telugu_F|other|10.000000
processed_te_f_general_01598.wav|అంతరాయం లేకుండా నాణ్యమైన విద్యుత్ సరఫరా వల్ల,ప్రజల్లో సంతోషం వ్యక్తం అవుతోందని, ఇది ఏపీ బ్రాండ్ ఇమేజ్ ను కూడా పెంచిందన్నారు.|Telugu_F|other|9.792000
processed_te_f_books_socialscience_03433.wav|స్థానికంగా ఆహారాన్ని పండించి, వినియోగించాలన్న ఉద్యమం గురించి మరింత తెలుసుకుని తరగతి గదిలో చర్చా కార్యక్రమాన్ని నిర్వహించండి.|Telugu_F|other|8.858042
processed_te_f_politics_01656.wav|ఇంతటి ఘనమైన చరిత్ర ఉన్న తమ ఫ్యామిలీ అధికారంలో ఉన్న సమయంలో,రాష్ట్రం రెండు ముక్కలుగా విడిపోవటం కిరణ్ కు పర్సనల్ గా ఇష్టం లేదు.|Telugu_F|other|9.845333
processed_te_f_books_socialscience_02550.wav|ఉత్పత్తిని దేశ సరిహద్దులు దాటి చేపట్టటం వల్ల బహుళజాతి సంస్థలకు చాలా లాభాలు ఉంటాయి.|Telugu_F|other|7.000000
processed_te_f_books_socialscience_07247.wav|వర్షపు నీటిని ఏ విధంగా సంరక్షిస్తున్నారు?|Telugu_F|other|2.890521
processed_te_f_books_socialscience_05274.wav|కాబట్టి దీనికి కొంత మతపరమైన స్వభావం ఉంది.|Telugu_F|other|3.807708
processed_te_f_books_socialscience_04990.wav|ఆధునిక భారతదేశ నిర్మాణంలో సామాజిక, ఆర్థిక మార్పుకి అది ప్రముఖ స్థానాన్ని ఇచ్చింది.|Telugu_F|other|7.244250
processed_te_f_books_socialscience_02466.wav|మీ ప్రాంతంలోని ఇద్దరు కూలీలతో మాట్లాడండి.|Telugu_F|other|3.500000
processed_te_f_books_socialscience_05890.wav|ఎన్నికలలో ప్రజల తీర్పు భిన్నంగా వచ్చింది.|Telugu_F|other|3.700000
processed_te_f_books_socialscience_04468.wav|తక్కువ వేతనాల పట్ల ప్రజలు కోపంగా ఉన్నారు.|Telugu_F|other|3.668375
processed_te_f_books_socialscience_05144.wav|ప్రతిపక్షం అన్నది దాదాపు లేకుండా పోయింది.|Telugu_F|other|3.200000
processed_te_f_books_socialscience_04836.wav|ఈ వర్గాలకు ప్రభుత్వరంగ ఉద్యోగాలలో రిజర్వేషన్లకు కూడా రాజ్యాంగం అవకాశం కల్పించింది.|Telugu_F|other|7.104938
processed_te_f_general_00741.wav|భారతీయ జనతా పార్టీ ఆధ్వర్యంలో ఆరేళ్ల బాలిక పైన అత్యాచారం చేసిన ఉపాధ్యాయుడి దిష్టిబొమ్మను దగ్ధం చేస్తున్న కార్యకర్తల దృశ్యం.|Telugu_F|other|10.176000
processed_te_f_books_socialscience_06593.wav|పిల్లలకు టీకాలు ఇప్పించని తల్లిదండ్రుల శాతాన్ని సూచిస్తూ ఒక నివేదికను తయారుచేయండి.|Telugu_F|other|5.932333
processed_te_f_books_socialscience_02868.wav|ఆహార ధాన్యాల లభ్యత వాస్తవంలో పెరుగుతోందా?|Telugu_F|other|3.668375
processed_te_f_books_socialscience_05880.wav|భారతదేశం లౌకిక రాజ్యమని గర్వంగా చెప్పాడు.|Telugu_F|other|4.190833
processed_te_f_books_socialscience_07261.wav|ప్రజల్లో నీటి పొదుపుపై అవగాహన కలిగించాలి.|Telugu_F|other|3.935417
processed_te_f_books_socialscience_03832.wav|ఆరు నుంచి పది సంవత్సరాల మగపిల్లలందరూ నాజీ సిద్ధాంతంలో ప్రాథమిక శిక్షణ పొందేవాళ్లు.|Telugu_F|other|6.600000
processed_te_f_books_socialscience_01554.wav|జననాల శాతం ఎక్కువగా ఉండటానికి తగ్గుతున్న మరణాల శాతం తోడై జనాభా వేగంగా పెరగసాగింది.|Telugu_F|other|7.058500
processed_te_f_books_socialscience_04921.wav|అసోం నుంచి వచ్చిన నివేదిక ప్రకారం ఒక గిరిజన గ్రామ ప్రజలు ఓటింగ్ జరగటానికి ఒక రోజు ముందే ప్రయాణం చేసి అక్కడికి చేరుకున్నారు.|Telugu_F|other|9.800000
processed_te_f_books_socialscience_00752.wav|అతడు పనిలో చేరినప్పుడు పని షరతులు, నిబంధనలు పేర్కొంటూ అతడికి నియామక పత్రం ఇచ్చారు.|Telugu_F|other|7.313917
processed_te_f_general_01342.wav|ఓడ దొంగలను అరికట్టే నెపంతో అరేబియా సముద్రంలో తిష్ఠవేసిన చైనా నౌకాదళం అసలు లక్ష్యం,మన పడమటి సముద్ర తీరాన్ని కనిపెట్టి ఉండడం.|Telugu_F|other|9.800000
processed_te_f_books_socialscience_00770.wav|ఇవి ప్రభుత్వం వద్ద నమోదు చేసుకుని ఉంటాయి.|Telugu_F|other|3.958625
processed_te_f_books_socialscience_05871.wav|ఈ రెండింటిని వాస్తవాధీన రేఖ విడదీస్తోంది.|Telugu_F|other|3.796083
processed_te_f_books_socialscience_06367.wav|ప్రజాస్వామ్యానికి అన్ని విషయాలు తెలిసిన పౌరులు కావాలి, సమాచారంలో పారదర్శకత ఉండాలి.|Telugu_F|other|6.791458
processed_te_f_books_socialscience_02323.wav|ఇది చాలా తక్కువ కూలి అని తెలుస్తూనే ఉంది.|Telugu_F|other|3.145938
processed_te_f_books_socialscience_04384.wav|అంతకుముందు వరకు కాంగ్రెస్ సభ్యులు హిందూ మహాసభలో కూడా సభ్యులుగా ఉండే అవకాశం ఉండేది.|Telugu_F|other|7.300000
processed_te_f_books_socialscience_06522.wav|రెండు ఉష్ణోగ్రతల మధ్య తేడాను లెక్కించండి.|Telugu_F|other|3.157542
processed_te_f_books_socialscience_07088.wav|ఆనకట్ట నిర్మించడానికి ప్రతిపాదిత ప్రాంతం.|Telugu_F|other|3.412958
processed_te_f_books_socialscience_06442.wav|ఇది స్థానిక దినపత్రికల దృష్టికి వచ్చింది.|Telugu_F|other|3.100000
processed_te_f_books_socialscience_01270.wav|దీంట్లో ముఖ్యమైన నాలుగు నిషేధాలు ఉన్నాయి.|Telugu_F|other|3.563896
processed_te_f_books_socialscience_06475.wav|ఫలితంగా పీల్చే గాలి నుండి తినే ఆహారం దాకా ప్రతిదీ కలుషితమైపోయి రోగాల పాలవుతున్నాం.|Telugu_F|other|7.100000
processed_te_f_books_socialscience_02584.wav|అయితే ఈ విదేశీ వాణిజ్యం మౌలిక విధి ఏమిటి?|Telugu_F|other|4.330146
processed_te_f_books_socialscience_03228.wav|ఏ వడ్డీ వ్యాపారస్తుడు మాకు అప్పు ఇస్తాడు?|Telugu_F|other|3.285250
processed_te_f_books_socialscience_06626.wav|వీటిని పరిశ్రమలలో మరియు రవాణాలో వాడుతారు.|Telugu_F|other|3.819313
processed_te_f_books_socialscience_02545.wav|ఉత్పత్తి ప్రక్రియను చిన్న చిన్న భాగాలుగా చేసి వాటిని ప్రపంచంలో పలు చోట్ల చేపడతారు.|Telugu_F|other|6.199354
processed_te_f_books_socialscience_01790.wav|ఇతర ప్రాంతాలతో మంచి అనుసంధానం ఉన్న ప్రాంతాలలో మార్కెట్లు, సంతలు బాగా జరుగుతుంటాయి.|Telugu_F|other|7.406792
processed_te_f_books_socialscience_01431.wav|వృత్తికి ఎటువంటి వర్గీకరణను ఉపయోగిస్తారు?|Telugu_F|other|3.552271
processed_te_f_books_socialscience_05476.wav|చిన్న పార్టీలు కూడా తమ మద్దతు ఉపసంహరించుకుంటే ప్రభుత్వం పడిపోతుంది కాబట్టి ఎక్కువ ప్రయోజనాలు రాబట్టుకోటానికి ప్రయత్నించాయి.|Telugu_F|other|8.997354
processed_te_f_general_01479.wav|పాకిస్తాన్ సైన్యం ఇలా అక్కడి ప్రజలను రెచ్చగొట్టి,సరిహద్దు వైపుగా పంపుతోందని,భారత సైన్యం ఒక మీడియా స్టేట్మెంట్ లో తెలిపింది.|Telugu_F|other|9.642667
processed_te_f_books_socialscience_01770.wav|ఒకవేళ లేకపోతే ఏ దశకం గణాంకాలు ఇక్కడ లేవు?|Telugu_F|other|4.736500
processed_te_f_agri_00897.wav|ఈ పొడిని చిన్న చిన్న కాటన్ క్లాత్లలో ఉంచి, బియ్యం సంచి లేదా బియ్యం డబ్బాలో వేయాలి.|Telugu_F|other|6.700000
processed_te_f_books_socialscience_03583.wav|దేశాల మధ్య వివాదాల పరిష్కారం కోసం అంతర్జాతీయ న్యాయస్థానాన్ని కూడా ఏర్పాటు చేసింది.|Telugu_F|other|6.849521
processed_te_f_general_01362.wav|ఇందుకోసం కొత్త వ్యాపార భాగస్వామ్యుల కోసం చూస్తున్నానని, ఇక్కడి ఫ్యాషన్ డిజైనర్లతో కలిసి పనిచేయడానికి ఆసక్తిగా ఉన్నదన్నారు.|Telugu_F|other|9.098667
processed_te_f_politics_01827.wav|అమెరికా ప్రతినిధి బృందంలో ప్రధాన కార్యదర్శి చార్లెస్ ఇవాన్ హుఘ్స్ పసిఫిక్‌లో జపాన్ విస్తరణను పరిమితం చేయాలని కోరుకున్నారు.|Telugu_F|other|9.973333
processed_te_f_weather_01911.wav|ఫైనల్ గా సినిమా రిలీజ్ ఏ విధంగా ఉంటుందో తెలియాలంటే,జనవరి ఎండింగ్ వరకు ఆగాల్సిందే.|Telugu_F|other|6.800000
processed_te_f_books_socialscience_00541.wav|కాబట్టి చదువుకు ప్రాధాన్యతను ఇవ్వటం సహజ విషయంగానూ, సామాజిక నియమంగానూ మారిపోయింది.|Telugu_F|other|7.046875
processed_te_f_books_socialscience_03229.wav|మంచి పంటలు పండకపోతే, మా దగ్గర డబ్బులు లేక మా భూములను తాకట్టు పెట్టాల్సి వస్తుంది.|Telugu_F|other|6.100000
processed_te_f_books_socialscience_02731.wav|మరిన్ని విదేశీ పెట్టుబడులను ఆకర్షించటానికి ప్రభుత్వాలు ఎందుకు ప్రయత్నిస్తున్నాయి?|Telugu_F|other|5.700000
processed_te_f_books_socialscience_01769.wav|విశాఖపట్టణ జనాభా మార్పు పక్కన ఇచ్చిన జనాభా వివరాలలో అన్ని దశకాల గణాంకాలు ఉన్నాయా?|Telugu_F|other|7.139771
processed_te_f_politics_02073.wav|గ్లోబల్ మార్కెట్ల మద్దతుతో పాటు,సెప్టెంబర్ త్రైమాసంలో అంచనాలకు మించిన కార్పొరేట్ ఫలితాలతో దలాల్ స్ట్రీట్లో జోష్ నెలకొంది. |Telugu_F|other|9.749333
processed_te_f_books_socialscience_04462.wav|జాతీయ చైతన్యంతో చెలరేగిన ఈ ప్రజా తిరుగుబాటులో హిందువు-ముస్లింల గుర్తింపు, విభజన రాజకీయాలు వంటివి ప్రాముఖ్యతను కోల్పోయాయి.|Telugu_F|other|9.543021
processed_te_f_politics_01712.wav|అయినా లోకేష్ కాబోయే సీఎం అని ప్రచారం జరుగుతున్న ఈ సమయంలో,వెనక్కి తగ్గేందుకు లోకేష్ ఒప్పుకోడు అని కొందరు నేతలు అంటున్నారు.|Telugu_F|other|9.500000
processed_te_f_books_socialscience_04124.wav|కార్యాలయాలలో ఉద్యోగాలకు వియత్నామీయులను అనర్హులుగా చేసేవిధంగా ఉన్న వలస ప్రభుత్వ ప్రయత్నాలను విద్యార్థులు ప్రతిఘటించసాగారు.|Telugu_F|other|9.960979
processed_te_f_books_socialscience_07128.wav|ఇలాంటి సందర్భాలలో గ్రామ ప్రజలందరూ ఏమేమి జాగ్రత్తలను పాటించడం అవసరమో తెలియజేయడానికి మీరు ఏమేమి కార్యక్రమాలు నిర్వహిస్తారు.|Telugu_F|other|9.299208
processed_te_f_other_01662.wav|అయితే రీసెంట్ గా ఢిల్లీలో గ్రాండ్ గా రిసెప్షెన్ ని జరుపుకున్న ఈ జంటకు శుభాకాంక్షలు తెలిపేందుకు,ప్రధానమంత్రి మోడీ వచ్చారు.|Telugu_F|other|9.365333
processed_te_f_general_01918.wav|ఈ ఘటన జరిగిన సమయంలో అక్కడే ఉన్న నురాలియా మజ్లాన్,తన సహోద్యోగికి జరిగిన ఈ చేదు అనుభవాన్ని,సోషల్ మీడియా ద్వారా చెప్పుకుంది.|Telugu_F|other|9.888000
processed_te_f_books_socialscience_00621.wav|ప్రతి దశలో ఉత్పత్తిదారులు ఉత్పాదకాలు తయారుచేసిన వారికి మొత్తం విలువ చెల్లించారు.|Telugu_F|other|6.700000
processed_te_f_weather_01153.wav|ప్రస్తుతం మామూలు వర్షాలతోనే పరిస్థితి ఇలా ఉంటే,ముందు ముందు భారీ వర్షాలు వస్తే దోమల వృధ్ధి మరింత పెరిగే అవకాశాలు ఉన్నాయి.|Telugu_F|other|9.216000
processed_te_f_books_socialscience_01495.wav|ఇవి లింగ నిష్పత్తిని ప్రభావితం చేస్తాయా?|Telugu_F|other|3.436187
processed_te_f_books_socialscience_02761.wav|దాని ప్రయోజనాలు మరింత బాగా పంచుకోబడతాయి.|Telugu_F|other|3.680000
processed_te_f_books_socialscience_04355.wav|నిరాశతో తమ పాలనపై తిరగబడుతున్న భారతీయులతో ఎలా వ్యవహరించాలో బ్రిటన్‌కు తెలియలేదు.|Telugu_F|other|7.511292
processed_te_f_books_socialscience_06897.wav| కుటుంబ అవసరాలకు సరిపడే ఆదాయం లభిస్తుందా?|Telugu_F|other|3.412958
processed_te_f_books_socialscience_05391.wav|ఈ తిరుగుబాటు కాలంలో సిక్కు తీవ్రవాదులు పోలీసులతోనూ, ఇతర మత బృందాలతోనూ తలపడ్డారు.|Telugu_F|other|6.837896
processed_te_f_books_socialscience_00781.wav|ఇవి సాధారణంగా ప్రభుత్వ నియంత్రణలో ఉండవు.|Telugu_F|other|3.900000
processed_te_f_politics_01183.wav|దిల్షాన్ సభ్యత్వం తీసుకుంటున్న ఫొటోను,ఆ పార్టీ తమ సోషల్ మీడియాలో పోస్ట్ చేసింది.|Telugu_F|other|6.752000
processed_te_f_books_socialscience_02871.wav|ఉత్పత్తి కాకుండా ఒక సంవత్సరంలో ఆహారధాన్యాల లభ్యత పెంచటానికి దిగుమతులు ఒక మార్గం.|Telugu_F|other|7.200000
processed_te_f_books_socialscience_05541.wav|పెద్ద ఎత్తున మతపరమైన అల్లర్లు చెలరేగాయి.|Telugu_F|other|4.051500
processed_te_f_books_socialscience_05083.wav|అధికార కాంక్ష ఒక్కటే వాళ్లను కలిపినట్టు ఉంది. ఈ ప్రభుత్వాలు సాధించింది ఏమీ లేదు.|Telugu_F|other|6.721813
processed_te_f_general_01170.wav|ఒంటరిగా ఉన్న మహిళపై దాడి చేసి,మెడలోని బంగారు పుస్తెల తాడును లాక్కొని పారిపోయారు.|Telugu_F|other|6.304000
processed_te_f_books_socialscience_04205.wav|యుద్ధం దీర్ఘకాలం కొనసాగటంతో అమెరికాలో దాని పట్ల బలమైన నిరసనలు వెల్లువెత్తసాగాయి.|Telugu_F|other|8.184667
processed_te_f_books_socialscience_02339.wav|సవిత, లేక గోవిందు కొడుకుల వంటి చిన్న రైతులకు మిగులు గోధుమ చాలా తక్కువగా ఉంటుంది.|Telugu_F|other|7.395187
processed_te_f_books_socialscience_03191.wav|ఇది అభివృద్ధి అనే భావననే ప్రశ్నిస్తోంది.|Telugu_F|other|3.807708
processed_te_f_books_socialscience_05640.wav|ఇంకో వైపున పలు పార్టీల ప్రజాస్వామ్యం, ప్రైవేటు పెట్టుబడిదారులు నియంత్రిత అభివృద్ధి అన్న భావనలను అమెరికా ప్రోత్సహించింది.|Telugu_F|other|8.974146
processed_te_f_books_socialscience_01482.wav|ఉదాహరణకు ఈ కింద ఇచ్చిన గణాంకాలను చూడండి:|Telugu_F|other|4.300000
processed_te_f_politics_03022.wav|విద్యార్థులు కూడా మృతదేహం ముందు కూర్చుని,అతడు తమ వర్సిటీ విద్యార్థేనని కావాలనే పోలీసులు వివరాలు మాయం చేశారని నినదించారు.|Telugu_F|other|9.578667
processed_te_f_books_socialscience_02618.wav|దేశాలను అనుసంధాన పరిచే వివిధ మార్గాలేవి?|Telugu_F|other|4.063125
processed_te_f_books_socialscience_01729.wav|తమ ఇళ్ల నుంచి ఖాళీ చేయించుతారన్న నిరంతర భయంతో ప్రజలు రాజకీయ మద్దతుకోసం చూస్తారు.|Telugu_F|other|6.861125
processed_te_f_books_socialscience_07286.wav|ఈ ప్రాంతాలలో ఉద్యోగం చేయడానికి సైతం ఇతర ప్రాంతాలనుండి ప్రజలు రావడానికి ఇష్టపడరు.|Telugu_F|other|6.071646
processed_te_f_books_socialscience_06707.wav|సౌరశక్తితో పనిచేసే ఉత్పత్తులకు, విద్యుత్ ఉపకరణాలకు గల వ్యత్యాసాలను పరిశీలించండి.|Telugu_F|other|5.943937
processed_te_f_books_socialscience_01199.wav|మన అవసరాలను కూడా ఈ పరిమితిలో ఉంచుకోవాలి.|Telugu_F|other|3.691604
processed_te_f_books_socialscience_04494.wav|దీని పట్ల ఇతరులు అభ్యంతరం వ్యక్తపరిచారు.|Telugu_F|other|3.500000
processed_te_f_books_socialscience_02733.wav|ఆర్థిక మండళ్లను నెలకొల్పటాన్ని భారతదేశంలోని కొంతమంది ప్రజలు వ్యతిరేకిస్తున్నారు.|Telugu_F|other|6.187750
processed_te_f_books_socialscience_00094.wav|అవే లేకపోతే ఉత్తర ప్రాంతం పొడిగా ఉండేది.|Telugu_F|other|3.691604
processed_te_f_books_socialscience_00480.wav|చాలా ముఖ్యమైన అంశాల చిన్న జాబితా కావాలి.|Telugu_F|other|4.074729
processed_te_f_books_socialscience_07200.wav|మీ పరిశోధన ఆధారంగా నివేదిక రూపొందించండి.|Telugu_F|other|3.300000
processed_te_f_books_socialscience_03847.wav|అదే ప్రదర్శనలో హిట్లర్ ఇంకా ఇలా అన్నాడు:|Telugu_F|other|3.668375
processed_te_f_books_socialscience_01326.wav|ఇవన్నీ ఒక విశాల ప్రాంతంలో జరుగుతున్నాయి.|Telugu_F|other|3.300000
processed_te_f_books_socialscience_02075.wav|వలస కాలం బట్టి ఈ ఒత్తిడి తీవ్రత ఉంటుంది.|Telugu_F|other|3.200000
processed_te_f_books_socialscience_01559.wav|దంపతులు ఎంతమంది పిల్లల్ని కావాలనుకుంటున్నారు అన్నది జనాభా పెరగటానికి మరొక కారణం.|Telugu_F|other|6.600000
processed_te_f_books_socialscience_00834.wav|గాయత్రి అవసరాలలో నీళ్లు ఒక అంశం మాత్రమే.|Telugu_F|other|4.086333
processed_te_f_other_02666.wav|వివిధ ప్రాంతాల నుంచి వచ్చే భక్తులకు,పార్కింగ్ స్థలాలు చూపించే బోర్డులను ఏర్పాటు చేశామని ఇంజినీరింగ్ అధికారులు తెలిపారు.|Telugu_F|other|8.672000
processed_te_f_education_00416.wav|ప్రజల్లోకి వెళ్లేందుకు పాదయాత్ర చేయాలా లేక రోడ్షోలు నిర్వహించాలా,అనే అంశంపై,విస్తృతంగా చర్చ ఇటీవల జరిగినట్లు తెలిసింది.|Telugu_F|other|9.877333
processed_te_f_politics_00916.wav|రాహుల్ హింసించడం వల్లే,తమ కుమార్తె ఆత్మహత్య చేసుకుందని,ప్రత్యూష తల్లిదండ్రులు పోలీసులకు ఫిర్యాదు చేసిన సంగతి తెలిసిందే.|Telugu_F|other|8.672000
processed_te_f_health_02202.wav|వ్యాయామం చేస్తున్నప్పుడు కండరాల్లో తలెత్తే వెయ్యికి పైగా కణసంబంధ మార్పులను గుర్తించటం దీనిపై కొత్త ఆశలు రేకెత్తించింది.|Telugu_F|other|8.746667
processed_te_f_books_socialscience_00409.wav|ఎక్కువ ఆదాయం ఉంటే, వారికి అవసరమైనవి ఎక్కువ ఉంటాయన్న అభిప్రాయంతో ఇలా భావిస్తారు.|Telugu_F|other|7.100000
processed_te_f_books_socialscience_02745.wav|ఇదే వ్యాపారంలో హైదరాబాదు, చెన్నైలలో ఉన్న రవి మిత్రులు తమ పరిశ్రమలను మూసివేశారు.|Telugu_F|other|7.139771
processed_te_f_books_socialscience_01238.wav|పారిశ్రామికీకరణ, పట్టణ ప్రాంతాల పెరుగుదల వల్ల కొంతమంది జీవన ప్రమాణాలు పెరిగాయి.|Telugu_F|other|6.942396
processed_te_f_books_socialscience_05232.wav|మన ప్రజాస్వామ్య పరిపక్వత ఈ చర్చలను ఎలా నిర్యహించాం అన్న దానిపై ఆధారపడి ఉంటుంది.|Telugu_F|other|6.849521
processed_te_f_books_socialscience_04479.wav|భారతీయ కమ్యూనిస్టు పార్టీ, సోషలిస్టు పార్టీలు ఈ ఉద్యమంలో చురుగ్గా పాల్గొన్నాయి.|Telugu_F|other|6.454771
processed_te_f_books_socialscience_06651.wav|మంట గిన్నె అడుగు భాగాన్నంతా తాకుతూ ఉంటుంది కాబట్టి పదార్థాలు తొందరగా ఉడుకుతాయి.|Telugu_F|other|6.338667
processed_te_f_books_socialscience_06114.wav|నిర్మాణంలో ఆలస్యం వల్ల, ధరల పెరుగుదల వల్ల ఈ ఖర్చు ఇంకా విపరీతంగా పెరిగిపోతుంది.|Telugu_F|other|6.872729
processed_te_f_books_socialscience_03946.wav|ఒక బలమైన నాయకుడు ఉంటే చాలు దేశ సమస్యలు తీరిపోతాయని తరచు ప్రజలు వాదిస్తూ ఉంటారు.|Telugu_F|other|6.861125
processed_te_f_books_socialscience_00722.wav|దీనివల్ల కూడా వ్యవసాయ ఉత్పత్తి తగ్గకుండా గాయత్రి కుటుంబం అదనపు ఆదాయం పొందవచ్చు.|Telugu_F|other|7.174583
processed_te_f_weather_01504.wav|ప్రభుత్వ ప్రధాన కార్యదర్శి నీలం సాహ్ని,శనివారం రాత్రి ఈ ఉత్తర్వులు జారీ చేశారు.|Telugu_F|other|6.900000
processed_te_f_other_03325.wav|ఈ నేపథ్యంలో ప్లాస్టిక్ వ్యర్థాలపై పోరు సల్పేందుకు ఉద్దేశించిన విధానాలు,మిశ్రమ ఫలితాలను ఇస్తున్నాయని నివేదిక పేర్కొంది.|Telugu_F|other|9.909333
processed_te_f_politics_02624.wav|సౌదీ అరేబియాలో మహిళలు ఆదివారం వాహనాలతో రోడ్లెక్కారు.కార్లతో రోడ్లపై సందడి చేస్తూ,కేరింతలు కొడుతూ సంబరాలు చేసుకున్నారు.|Telugu_F|other|9.653333
processed_te_f_general_01211.wav|పోల్స్ మధ్యన ఉండే విద్యుత్ తీగలకు అడ్డంకిగా ఉన్నాయంటూ చెట్లు కొట్టడం,విద్యుత్ శాఖకు వెన్నతో పెట్టిన విద్యగా సాగుతోంది.|Telugu_F|other|8.682667
processed_te_f_books_socialscience_03856.wav|పెద్ద వ్యాపారస్తులు సంక్షోభంలో ఉన్నారు.|Telugu_F|other|3.145938
processed_te_f_books_socialscience_01979.wav|అనేక కారణాల వల్ల వాళ్లు తమ గ్రామీణ ప్రాంతాలతో సన్నిహిత సంబంధాలు పెట్టుకుంటారు.|Telugu_F|other|5.793000
processed_te_f_books_socialscience_00661.wav|చాలా మందికి ఈ రంగాలలోనే ఉపాధి లభించేది.|Telugu_F|other|4.097958
processed_te_f_books_socialscience_00142.wav|అయితే తూర్పు కనుమలు విచ్చిన్న శ్రేణులు.|Telugu_F|other|3.700000
processed_te_f_books_socialscience_00444.wav|ఒక ఉదాహరణ తీసుకుని దీనిని పరిశీలిద్దాం.|Telugu_F|other|3.600000
processed_te_f_books_socialscience_03677.wav|ఎవరూ శాసించటానికి లేని అధికారంతో సోవియట్ రష్యాని బలమైన ఆర్థిక శక్తిగా మలిచాడు.|Telugu_F|other|6.988833
processed_te_f_books_socialscience_03466.wav|సినిమాలు వంటి కొత్త కళలు ఆవిర్భవించాయి.|Telugu_F|other|3.807708
processed_te_f_books_socialscience_06318.wav|మీరు ఒక గ్రామంలో ఉంటున్నారని అనుకుందాం.|Telugu_F|other|3.169146
processed_te_f_other_01604.wav|కావ్య పాత్ర ఫాస్ట్ అమ్మాయి కాగా,శిరీష పాత్ర గోపాల కృష్ణే లోకంగా భావించే పాత్ర.|Telugu_F|other|6.912000
processed_te_f_books_socialscience_03535.wav|ఈ దీర్ఘకాల కారణాలేవో ఒకటొకటిగా చూద్దాం.|Telugu_F|other|3.540667
processed_te_f_other_01290.wav|కేంద్రంపై చేస్తున్న పోరాటాన్ని మరింత ఉద్ధృతం చేసేందుకు,రెండు కమిటీలను ఏర్పాటు చేయాలని అఖిలపక్ష సమావేశం నిర్ణయించింది.|Telugu_F|other|9.300000
processed_te_f_books_socialscience_02174.wav|కొంత విస్తీర్ణంలో చెరుకు సాగు చేస్తారు.|Telugu_F|other|3.100000
processed_te_f_books_socialscience_03547.wav|అయితే పాత శక్తులు దీనికి సిద్ధంగా లేవు.|Telugu_F|other|3.300000
processed_te_f_books_socialscience_02147.wav|వివిధ కాలాల్లో పంటలు ఎలా మారుతూ ఉంటాయి?|Telugu_F|other|3.285250
processed_te_f_politics_00292.wav|గెలిచే పరిస్థితి లేకపోయినా,కొద్దో గొప్పో ఓట్లు చీల్చే సత్తా ఉన్నందున వీరిపై దృష్టి పెడతారు ప్రధాన పార్టీల అభ్యర్థులు.|Telugu_F|other|8.842667
processed_te_f_books_socialscience_00858.wav|అల్ప ఉపాధి అంటే ఏమి అర్థం చేసుకున్నారు?|Telugu_F|other|3.436187
processed_te_f_books_socialscience_01435.wav|వివిధ బృందాలలో ఈ నిష్పత్తిలో తేడా ఉందా?|Telugu_F|other|3.552271
processed_te_f_books_socialscience_02588.wav|గతంలో దేశాలను కలిపిన ప్రధాన అంశం ఏమిటి?|Telugu_F|other|4.000000
processed_te_f_books_socialscience_01712.wav|నగరం లోపల కొన్ని గ్రామాలు కూడా ఉన్నాయి.|Telugu_F|other|3.600000
processed_te_f_books_socialscience_04077.wav|ప్రతిపక్ష కార్యకలాపాలు అణగదొక్కబడ్డాయి.|Telugu_F|other|3.500000
processed_te_f_books_socialscience_02781.wav|ప్రస్తుతం ఇతర పేద దేశాలతో పోలిస్తే ఇండియా, చైనాలకు ఎక్కువ ఓటింగు అధికారం ఉంది.|Telugu_F|other|6.861125
processed_te_f_books_socialscience_02168.wav|రాంపురంలో కొంచెం భూమి కూడా ఖాళీగా లేదు.|Telugu_F|other|3.529063
processed_te_f_books_socialscience_02286.wav|పని దొరికే రోజులలో కూడా చాలా తేడా ఉంది.|Telugu_F|other|3.401354
processed_te_f_books_socialscience_07102.wav|వీటిని పూర్తిగా నిరోధించడం సాధ్యం కాదు.|Telugu_F|other|2.890521
processed_te_f_books_socialscience_01542.wav|భారతదేశ జనాభా స్థిరంగా పెరుగుతూనే ఉంది.|Telugu_F|other|3.703208
processed_te_f_books_socialscience_01421.wav|సర్వేకు ఉపయోగించాల్సిన పత్రం కింద ఉంది.|Telugu_F|other|3.436187
processed_te_f_books_socialscience_05581.wav|వివిధ ప్రాంతీయ ఆకాంక్షలు సాంస్కృతిక, ఆర్థిక కోణాలను ఏ విధంగా ఉపయోగించుకుంటాయి?|Telugu_F|other|7.244250
processed_te_f_books_socialscience_03380.wav|వ్యవసాయ రంగంలో మీరు సేంద్రియ వ్యవసాయం, సేంద్రియ ఉత్పత్తుల గురించి విని ఉంటారు.|Telugu_F|other|6.100000
processed_te_f_politics_00148.wav|హిల్లరీ,ప్లీజ్ నా మీద మళ్లీ ఒకసారి పోటీ చేయవా అంటూ వ్యంగ్యంగా వ్యాఖ్యానించారు.|Telugu_F|other|5.984000
processed_te_f_books_socialscience_05935.wav|ఆ చర్చను మరొకసారి గుర్తుకు తెచ్చుకోండి.|Telugu_F|other|3.273646
processed_te_f_books_socialscience_05623.wav|ఈ పదవి వివిధ దేశాల మధ్య మారుతూ ఉంటుంది.|Telugu_F|other|4.179208
processed_te_f_general_00915.wav|ఇంగ్లీష్ వారు ప్రపంచం మీద వేసిన రెండు పెద్ద ముద్రలలో మొదటిది భాష,రెండవది ఆటలు.|Telugu_F|other|7.637333
processed_te_f_books_socialscience_03178.wav|పెద్ద ఆనకట్టల నిర్మాణం దీనికి ఒక ఉదాహరణ, దీని పరిణామాలు చాలా తీవ్రంగా ఉన్నాయి.|Telugu_F|other|6.454771
processed_te_f_books_socialscience_00404.wav|కానీ తరగతిలో పిల్లల సమగ్ర అభివృద్ధిని అంచనా వేయాలనుకుందాం, అప్పుడు ఏం చేస్తాం?|Telugu_F|other|6.895958
processed_te_f_books_socialscience_06096.wav|ప్రమాదానికి కారణమైన కంపెనీ యాజమాన్యాన్ని ప్రభుత్వం విచారించి, శిక్షించనే లేదు.|Telugu_F|other|6.060042
processed_te_f_politics_01906.wav|తెలంగాణ ముఖ్యమంత్రి కేసీఆర్ ఉస్మానియా యూనివర్సిటీలో  అడుగుపెట్టే ధైర్యం లేదని కాంగ్రెస్ నేత జగ్గారెడ్డి విమర్శించారు.|Telugu_F|other|9.173333
processed_te_f_books_socialscience_06050.wav|ఇటువంటి పరిస్థితులను ఎలా పరిష్కరించాలి?|Telugu_F|other|3.529063
processed_te_f_books_socialscience_01044.wav|ఇది కేవలం అటవీ ప్రాంతాలలోనే జరుగుతుందా?|Telugu_F|other|3.700000
processed_te_f_books_socialscience_04306.wav|వాటి ప్రభావాన్ని క్లుప్తంగా వివరించండి.|Telugu_F|other|3.401354
processed_te_f_books_socialscience_05945.wav|ప్రపంచంలో శాంతి నెలకొల్పటానికి ఐక్యరాజ్య సమితి నిర్వహించే వివిధ పాత్రలు ఏమిటి?|Telugu_F|other|6.187750
processed_te_f_books_socialscience_07010.wav|బకెట్ లేదా గుంతలో ఉంచిన వస్తువులలో ఎటువంటి మార్పు లేని వస్తువులను గుర్తించండి.|Telugu_F|other|6.338667
processed_te_f_weather_01812.wav|అలా చేసిన వాటిని మేమే స్వయంగా బీచ్ రోడ్,పూర్ణామార్కెట్ తదితర ప్రాంతాల్లో స్టాళ్లు ఏర్పాటు చేసి అమ్ముతాం అని చెప్పారు.|Telugu_F|other|9.100000
processed_te_f_books_socialscience_03543.wav|బ్యాంకులు, ఇతర ఆర్థిక సంస్థలతో పెట్టుబడి మరింతగా పోగు బడటంతో వలస ప్రాంతాలలో పెట్టుబడి పెట్టే అవకాశాల కోసం చూడసాగారు.|Telugu_F|other|9.700000
processed_te_f_books_socialscience_04698.wav|అయితే పేర్లకు మించి అమెరికాలోని ప్రభుత్వానికి ముసాయిదా రాజ్యాంగం ప్రతిపాదిస్తున్న ప్రభుత్వానికీ ఏమాత్రమూ పోలిక లేదు.|Telugu_F|other|8.900000
processed_te_f_general_00213.wav|ఆఫ్ఘనిస్తాన్ పార్లమెంటు భవనాన్ని,ఆయన ప్రారంభోత్సవం చేసిన తరువాత,ఆఫ్ఘన్ పార్లమెంటు సభ్యులను ఉద్దేశించి ప్రసంగిస్తారు.|Telugu_F|other|9.100000
processed_te_f_books_socialscience_03328.wav|ఈ అన్ని ఉద్యమాల నేపధ్యంలో కొంత తేడా ఉన్నప్పటికీ మౌలికంగా ఇవన్నీ పర్యావరణంపై స్థానిక ప్రజల హక్కులకోసం పోరాడుతున్నాయి.|Telugu_F|other|9.700000
processed_te_f_politics_03532.wav|వెల్టూరు గ్రామంలోని డైరెక్టర్ పదవి కోసం,టీఆర్ఎస్ నాయకులు, సర్పంచ్ శ్రీనివాస్ రెడ్డి ఆధ్వర్యంలో ప్రచారం నిర్వహించారు.|Telugu_F|other|8.394667
processed_te_f_books_socialscience_00560.wav|మానవ అభివృద్ధిని కొలవటానికి మీ దృష్టిలో ఇంకా ఏ అంశాలను పరిగణనలోకి తీసుకోవాలి?|Telugu_F|other|6.768250
processed_te_f_books_socialscience_01849.wav|భారతదేశ జనాభా గణన కొన్ని ప్రామాణికాల ఆధారంగా నివాసప్రాంతాలను వర్గీకరిస్తుంది.|Telugu_F|other|6.861125
processed_te_f_books_socialscience_02210.wav|కింది పట్టిక భారతదేశంలో సాగుకింద ఉన్న భూమిని మిలియన్ హెక్టార్లలో చూపిస్తుంది.|Telugu_F|other|6.400000
processed_te_f_books_socialscience_02898.wav|వరి విత్తనాలను ఎప్పుడో విశ్వవిద్యాలయం నుంచి తెచ్చుకుని ఇంకా అవే వాడుతున్నారు.|Telugu_F|other|6.000000
processed_te_f_books_socialscience_07237.wav|పెరుగుతున్న జనాభాకు తోడుగా భూగర్భ జలాల అవసరం కూడా రోజురోజుకూ పెరిగిపోతూ ఉంది.|Telugu_F|other|6.489604
processed_te_f_books_socialscience_01018.wav|ఇప్పుడు భూమి చాలా తొందరగా వేడెక్కుతోంది, ఇది వినాశకర మార్పులకు దారి తీయవచ్చు.|Telugu_F|other|6.663750
processed_te_f_books_socialscience_04971.wav|భాషా ప్రాతిపదిక ఉద్యమాన్ని బలపరిచిన పార్టీలు ఎక్కువ స్థానాలను గెలుచుకున్నాయి.|Telugu_F|other|6.060042
processed_te_f_books_socialscience_07113.wav|జీవితంలోని కొన్ని దశలలో వచ్చే ఆరోగ్య సమస్యలు, రుగ్మతలను గురించి తెలుసుకుందాం.|Telugu_F|other|5.955542
processed_te_f_books_socialscience_04872.wav|దేశంలోని రాజకీయ వ్యవస్థలను రాజ్యాంగం ఎలా నిర్వచించింది, వాటిని ఎలా మార్చింది?|Telugu_F|other|6.454771
processed_te_f_books_socialscience_03106.wav|భారతీయ వ్యవసాయం, పరిశ్రమలకు సంబంధించి తొమ్మిదవ తరగతి పాఠాలను మరొకసారి చూడండి.|Telugu_F|other|6.454771
processed_te_f_books_socialscience_06319.wav|మీ గ్రామంలో వేసిన రోడ్డుకి ఎంత ఖర్చు అయ్యిందో తెలుసుకోవాలని మీరు అనుకున్నారు.|Telugu_F|other|5.305396
processed_te_f_books_socialscience_07229.wav|మరి వాటిని కాపాడుకోవాలంటే మనం మన అలవాట్లలలో ఏఏ మార్పులు చేసుకోవాలో సూచించండి.|Telugu_F|other|6.466375
processed_te_f_books_socialscience_01539.wav|జనాభా వృద్ధి శాతం చాలా ముఖ్యమైన అంశం. దీనిని సంవత్సరానికి శాతంలో లెక్కగడతారు.|Telugu_F|other|6.814687
processed_te_f_books_socialscience_02963.wav|అవసరమైన ప్రజలకు ఈ ఆహార ధాన్యాలను పంపిణీ చేయటం లేదన్న విమర్శ ప్రభుత్వంపై ఉంది.|Telugu_F|other|6.582479
processed_te_f_books_socialscience_01305.wav|అయితే గ్రామ సరిహద్దు వంటి చిన్న ప్రాంతంలో భూగర్భ జలాల వెలికి తీయటాన్ని నియంత్రించటం వల్ల ఫలితం ఉండదని అర్థమయ్యింది.|Telugu_F|other|9.357271
processed_te_f_books_socialscience_03406.wav|హరిత విప్లవం కింద ఆహారంలో స్వయం సమృద్ధి సాధించటానికి వరి, గోధుమల సాగును వివిధ ప్రభుత్వ పథకాల ద్వారా ప్రోత్సహించారు.|Telugu_F|other|9.264396
processed_te_f_books_socialscience_06339.wav|ఇది అందరికీ తేలికగా అందుబాటులో ఉండాలి.|Telugu_F|other|3.400000
processed_te_f_books_socialscience_01323.wav|భూగర్భ జలాలనుంచి ఎంత నీటిని తోడుకుంటారన్న దానిపై ఎటువంటి పరిమితి విధించలేదు.|Telugu_F|other|6.501208
processed_te_f_books_socialscience_00414.wav|ఇది దేశం మొత్తం ఆదాయాన్ని సూచిస్తుంది.|Telugu_F|other|3.145938
processed_te_f_books_socialscience_02749.wav|భారతదేశ చిన్న ఉత్పత్తిదారులు మార్కెట్లో పోటీకి తట్టుకోవాలంటే మూడు అవసరాలు  ఉన్నాయని ఇటీవలి అధ్యయనాలు పేర్కొన్నాయి: |Telugu_F|other|9.183125
processed_te_f_books_socialscience_01017.wav|భూమి మీద ప్రాణులు మారుతున్న పరిస్థితులకు అనుగుణంగా మారటానికి సమయం దొరికింది.|Telugu_F|other|6.385104
processed_te_f_books_socialscience_06299.wav|ఈ పరిస్థితులన్నింటిలో కొన్ని నియమాలను పాటించాలి, కొన్ని రికార్డులను నిర్వహించాలి, తీసుకున్న నిర్ణయాల వివరణ ఉండాలి.|Telugu_F|other|8.358813
processed_te_f_books_socialscience_01276.wav|చుట్టుపక్కల ఉన్న గుట్టలన్నీ బోడిగా ఉండేవని చాలామంది స్థానిక ప్రజలు చెబుతారు.|Telugu_F|other|5.444708
processed_te_f_books_socialscience_01291.wav|కూలిరేట్లు ఇంకా తక్కువగానే ఉన్నప్పటికీ అవి కొంతైనా పెరిగినందువల్ల కూలీ చేసుకునే వాళ్ల పరిస్థితి కూడా మెరుగుపడింది.|Telugu_F|other|8.400000
processed_te_f_books_socialscience_05981.wav|అన్న అతడి చరిత్రాత్మక ఉపన్యాసం చేశాడు.|Telugu_F|other|4.400000
processed_te_f_books_socialscience_02491.wav|ఇప్పుడు నీటిని పొందటానికి దీని వినియోగానికి ఎక్కువ పెట్టుబడి అవసరం అవుతోంది.|Telugu_F|other|6.187750
processed_te_f_books_socialscience_07185.wav|ఎవరైనా పొగరాని పొయ్యిలను వాడుతున్నారా?|Telugu_F|other|3.157542
processed_te_f_books_socialscience_00709.wav|ఇంకొక మాటలో చెప్పాలంటే వ్యవసాయ రంగంలో కార్మికులు అల్ప ఉపాధినే కలిగి ఉన్నారు.|Telugu_F|other|6.617312
processed_te_f_books_socialscience_00398.wav|వేరు వేరు విద్యార్థులను ఎలా పోలుస్తాం?|Telugu_F|other|3.100000
processed_te_f_books_socialscience_00819.wav|పరిశ్రమలు, సేవల్లో ఉత్పత్తి పెరిగింది కానీ దానికి తగినట్టుగా ఉపాధి పెరగలేదు.|Telugu_F|other|5.967146
processed_te_f_books_socialscience_04059.wav|పలు ప్రాంతాలలో తమ నైపుణ్యాల కారణంగా మధ్యతరగతి రైతాంగం ఆధిపత్యంలోకి వచ్చింది.|Telugu_F|other|6.327063
processed_te_f_books_socialscience_00919.wav|మంచుతో కప్పబడి ఉన్న ప్రాంతాలు సూర్యరశ్మిని తిరిగి వాతావరణంలోకి ప్రసరిస్తాయి.|Telugu_F|other|6.373500
processed_te_f_books_socialscience_06310.wav|దీని వల్ల మరింత పారదర్శకత ఏర్పడుతుంది.|Telugu_F|other|3.668375
processed_te_f_books_socialscience_01840.wav|భారతదేశ పట్టణ ప్రాంతాలు మనదేశ ఆర్థికాభివృద్ధికి ఏ విధంగా దోహదం చేస్తున్నాయి?|Telugu_F|other|6.466375
processed_te_f_books_socialscience_01061.wav|లక్షలాదిమంది ప్రభావితమైతే అప్పుడు ఆ పరిస్థితులను ఎట్లా ఎదుర్కోగలమో ఊహించండి.|Telugu_F|other|6.791458
processed_te_f_books_socialscience_03865.wav|అన్ని విదేశీ ప్రభావాలను తొలగిస్తానని, జర్మనీకి వ్యతిరేకంగా అన్ని విదేశీ ‘కుట్రలను తిప్పికొడతానని అతడు చెప్పసాగాడు.|Telugu_F|other|9.136688
processed_te_f_books_socialscience_04202.wav|ఈ యుద్ధ ప్రభావం అమెరికాపై సైతం పడింది.|Telugu_F|other|3.540667
processed_te_f_politics_02774.wav|దీంతో ఫలితాలు రాకముందే మెయిన్స్ జరగడం ఇబ్బందిగా మారుతుందన్న ఉద్దేశంతోనే,మెయిన్స్ వాయిదా వేశారని ప్రచారం సాగుతోంది.|Telugu_F|other|9.621333
processed_te_f_books_socialscience_01582.wav|భద్రత, పిల్లలకు ఉన్న అవకాశాలు, సామాజిక ఒత్తిడి వంటి వాటి బట్టి ఎంతమంది పిల్లల్ని కనాలో కుటుంబం నిర్ణయించుకుంటుంది.|Telugu_F|other|8.811604
processed_te_f_books_socialscience_03758.wav|ప్రతి వ్యక్తి ఒక ఉపన్యాసకుడిగా మారాడు.|Telugu_F|other|3.401354
processed_te_f_general_01382.wav|దేశం విపత్కర పరిస్థితుల్లో ఉన్న సమయంలో,ఒకటిగా ఉండాలన్న రాజ్యాంగ స్ఫూర్తికి సాక్ష్యంగా,రాజకీయ పార్టీలు నిలబడ్డాయి.|Telugu_F|other|8.970667
processed_te_f_books_socialscience_03202.wav|గుజరాత్ వెళీతే మా పరిస్థితి బాగుపడేటట్టు అయితే ఇప్పుడు కూడా మాలో అందరూ అక్కడికి వెళ్లటానికి ఎందుకు సిద్ధంగా లేరు?|Telugu_F|other|8.474917
processed_te_f_finance_02003.wav|వారంతా క్రెడిట్ కార్డుల ద్వారా,తన ఖాతాకు డబ్బులు వేసేవారని కెల్విన్ చెప్పడంతో,బ్యాంకు ఖాతాలపై పోలీసులు కన్నేశారు.|Telugu_F|other|8.300000
processed_te_f_health_02688.wav|కాలమేసరి మెడికల్ కాలేజి ఆసుపత్రిలో చేరిన విద్యార్థిని నుంచి శాంపిల్స్ సేకరించి పూనే వైరాలజీ శాఖకు పంపడం జరిగింది.|Telugu_F|other|9.546667
processed_te_f_health_01288.wav|ఏ రోగి ఈ ఆసుపత్రికి వచ్చినా తాత్కాలికంగా ప్రథమ చికిత్స మాత్రమే చేసి,నెల్లూరుకు తరలించడం చేస్తున్నారని ఆరోపించారు.|Telugu_F|other|9.248000
processed_te_f_books_socialscience_00407.wav|దేశాలను పోల్చటానికి ముఖ్యమైన ప్రామాణికాల్లో వాటి ఆదాయం ఒకటిగా పరిగణిస్తారు.|Telugu_F|other|6.400000
processed_te_f_weather_01906.wav|అలాగే ఈ సినిమాని మే సెకండ్ వీక్ లో,విడుదల చేయాలని ప్లాన్ చేసినట్లు సమాచారం.|Telugu_F|other|6.218667
processed_te_f_books_socialscience_00797.wav|వ్యవస్థీకృత రంగంలోని కార్మికుల ఉద్యోగాలు పోవటం కూడా సాధారణంగా చూస్తూ ఉంటాం.|Telugu_F|other|5.955542
processed_te_f_books_socialscience_02670.wav|దిగుమతి చేసుకునే సరుకుల సంఖ్య/ మోతాదుపై కూడా ప్రభుత్వం పరిమితి విధించవచ్చు.|Telugu_F|other|6.048417
processed_te_f_books_socialscience_06595.wav|పిల్లలందరికీ, సకాలంలో టీకాలు ఇప్పించే విధంగా తల్లిదండ్రులను ప్రోత్సహించండి.|Telugu_F|other|5.700000
processed_te_f_books_socialscience_05422.wav|పనులు జరుగుతున్న విధానంలో పెనుమార్పులు తీసుకు రావాలని కూడా అతడు గ్రహించాడు.|Telugu_F|other|5.398271
processed_te_f_books_socialscience_02227.wav|కొన్ని సంవత్సరాలకు గోవింద చనిపోవటంతో ముగ్గురు కొడుకులు భూమిని పంచుకున్నారు.|Telugu_F|other|6.300000
processed_te_f_books_socialscience_00920.wav|భూమితో పోలిస్తే సముద్రం చాలా నిదానంగా వేడెక్కుతుంది, నిదానంగా చల్లబడుతుంది.|Telugu_F|other|6.234187
processed_te_f_books_socialscience_06397.wav|జాతీయ స్థాయి సంస్థ రూపొందించిన విధి విధానాలను, ఆదేశాలను ఇది అమలు చేస్తుంది.|Telugu_F|other|6.071646
processed_te_f_books_socialscience_01870.wav|విమానాశ్రయ నగర కేంద్రంలో, లేదా దాని దగ్గర ఉండే రెండు సదుపాయాలను పేర్కొనండి.|Telugu_F|other|5.943937
processed_te_f_books_socialscience_02251.wav|మూడవది పెట్టుబడి, అంటే ఉత్పత్తి యొక్క అన్ని దశలలో అవసరమైన రకరకాల వస్తువులు.|Telugu_F|other|6.454771
processed_te_f_books_socialscience_02601.wav|పోటీవల్ల భారతీయ ఉత్పత్తిదారులు కొత్త మార్గాలను అన్వేషించవలసి వచ్చింది, ఈ ప్రక్రియలో కొంతమంది దివాళా తీశారు కూడా.|Telugu_F|other|8.997354
processed_te_f_politics_03232.wav|మార్కెటింగ్ ఫీజు లేకుండా ఏజెంట్లకు కమీషన్ ఇవ్వకుండా,రైతులు టమోటాలను అమ్ముకునే వెసులుబాటు కల్పించినట్లు తెలిపారు.|Telugu_F|other|8.448000
processed_te_f_health_01021.wav|కాగా, ఆయా ప్రాంతాల్లో కొన్ని కులాలు ఆధిక్యత ఉన్నందున దీనికి కులజాడ్యం అంటుకొని రోగం చికిత్స చేసే దశ దాటిపోతోంది.|Telugu_F|other|9.770667
processed_te_f_weather_00575.wav|గజ్వేల్ నియోజక వర్గంలో,ఇంటింటికి నల్లా నీటిని అందించడం పూర్తి కాగానే సుదర్శన యాగాన్ని గజ్వేల్లోనే నిర్వహిస్తారు.|Telugu_F|other|9.002667
processed_te_f_books_socialscience_06463.wav|జాలకంగా ముడిపడి ఉండవచ్చునేమో కానీ ఒకరి దారిలోకి మరొకరు చొచ్చుకుపోకుండా జీవరాసులన్నీ ఎన్నో నియమాలు పాటిస్తుంటాయి.|Telugu_F|other|8.532958
processed_te_f_books_socialscience_02538.wav|పారిశ్రామిక పరికరాలను తయారుచేసే ఒక పెద్ద బహుళజాతి సంస్థ వాటిని అమెరికాలోని పరిశోధనా కేంద్రాలలో డిజైన్ చేస్తుంది.|Telugu_F|other|9.276000
processed_te_f_politics_00964.wav|వైసీపీ పార్టీ అధినేత జగన్,రానున్న ఎన్నికలలో తన పార్టీ మెజార్టీ సీట్లు సంపాదిస్తే ముఖ్యమంత్రి పీఠంలో కూర్చుంటాడు.|Telugu_F|other|8.960000
processed_te_f_books_socialscience_06878.wav|ఆహార పదార్థాలలో కలిపే రంగులు మొదలు పిల్లల ఆట పరికరాలలో వాడే రంగుల వరకు అన్నీ కాలుష్యం కలిగించేవిగానే ఉంటున్నాయి.|Telugu_F|other|8.486521
processed_te_f_books_socialscience_03534.wav|మొదటి ప్రపంచ యుద్ధ పరిణామాల పట్ల జర్మనీ అసంతృప్తి చెంది ఉండటం వీటిలో ఒకటి.|Telugu_F|other|6.100000
processed_te_f_books_socialscience_06807.wav|ఒకవేళ తీసుకుంటే అవి ఏమిటో కనుక్కోండి.|Telugu_F|other|3.100000
processed_te_f_books_socialscience_03403.wav|ఈ పంటల ఆహారధాన్యాలే ప్రజా పంపిణీ వ్యవస్థ ద్వారా చౌకధరల దుకాణాలలో లభించేవి.|Telugu_F|other|6.466375
processed_te_f_books_socialscience_03803.wav|మీ జీవితంలోని ఒక రోజు గురించి రాయండి.|Telugu_F|other|3.200000
processed_te_f_books_socialscience_01891.wav|చెత్త శుద్ధి కర్మాగారం వల్ల ఎంత మంది ప్రజలు, పశువులు ప్రభావితం కానున్నారు?|Telugu_F|other|5.900000
processed_te_f_books_socialscience_03042.wav|అంటే ఈ గణాంకాలు ఆహార భద్రతకు సూచికలు.|Telugu_F|other|4.051500
processed_te_f_politics_03411.wav|అమరావతి రాజధాని భూముల విషయంలో ఇన్ సైడర్ ట్రేడింగ్ జరిగిందని,వైసీపీ ప్రభుత్వం ఆరోపణలు చేస్తోన్న సంగతి తెలిసిందే.|Telugu_F|other|9.589333
processed_te_f_books_socialscience_03226.wav|అంత డబ్బు మాకు ఎక్కడి నుంచి వస్తుంది?|Telugu_F|other|3.401354
processed_te_f_books_socialscience_05958.wav|వార్తాపత్రికలలో చదివిన లేదా మీరు పాల్గొన్న ఉద్యమాలను గుర్తుకు తెచ్చుకోండి.|Telugu_F|other|5.665292
processed_te_f_books_socialscience_02817.wav|అనేక ఇతర దేశాలలో ఉత్పత్తి అయిన సరుకులను భారతదేశ మార్కెట్లలో అమ్ముతున్నారు.|Telugu_F|other|6.000000
processed_te_f_books_socialscience_05211.wav|ఈ ఘటనలను గుర్తించి వాటిని వివరించండి.|Telugu_F|other|3.300000
processed_te_f_books_socialscience_01733.wav|ఈ పరిస్థితి అవినీతికి దారి తీస్తుంది.|Telugu_F|other|2.878896
processed_te_f_books_socialscience_02768.wav|మరింత న్యాయపూరిత నియమాల కోసం ప్రపంచ వాణిజ్య సంస్థతో సంప్రదింపులు జరపవచ్చు.|Telugu_F|other|5.700125
processed_te_f_books_socialscience_07089.wav|ఎంత పరిమాణంలో అటవీ ప్రాంతాలు, సారవంతమైన వ్యవసాయ భూమి ధ్వంసం చేయబడుతున్నది.|Telugu_F|other|6.338667
processed_te_f_books_socialscience_01374.wav|హివారే బజారు ప్రజల ప్రయత్నాలను చూశాం.|Telugu_F|other|3.029833
processed_te_f_other_01577.wav|జెన్ కో,ట్రాన్స్ కో వంటి సంస్థలతో సమన్వయంగా ముందుకు వెళ్లాలని ఆయన అన్నారు.|Telugu_F|other|6.357333
processed_te_f_books_socialscience_06046.wav|ఆయుధీకరణకు వివిధ రకాల స్పందనలు ఏమిటి?|Telugu_F|other|3.680000
processed_te_f_general_00065.wav|తెలుగు టెలివిజన్ రంగంలో,మల్లెమాల ఎంటర్టైన్మెంట్ నుంచి వస్తున్న జబర్దస్త్ షో తర్వాత,అంతగా పాపులర్ అయిన షో పటాస్.|Telugu_F|other|8.981333
processed_te_f_books_socialscience_02023.wav|ఇటువంటి పిల్లలకు చదువు చెప్పటానికి ప్రభుత్వ చట్టాలలో ఏమైనా అంశాలు ఉన్నాయా?|Telugu_F|other|6.060042
processed_te_f_weather_02396.wav|ముంబై సమీపంలో ఒక మెగాసిటీని ఏర్పాటు చేసేందుకు,బ్లూ ప్రింట్ ను సిద్ధం చేసినట్టు ఒక ఇంగ్లీష్ పేపర్ వెల్లడించింది.|Telugu_F|other|8.949333
processed_te_f_books_socialscience_01041.wav|శిలాజ ఇంధనాలు  వినియోగించకపోతే తమ ఆర్థిక ప్రగతి తీవ్రంగా కుంటుపడుతుందని అభివృద్ధి చెందుతున్న దేశాలు అంటున్నాయి.|Telugu_F|other|9.500000
processed_te_f_books_socialscience_01823.wav|ఇతర ప్రదేశాలు ఇచ్చి వివరాలను నింపండి.|Telugu_F|other|3.540667
processed_te_f_books_socialscience_06798.wav|మన సహజ వనరులు వేగంగా తరిగిపోతున్నాయి.|Telugu_F|other|3.668375
processed_te_f_books_socialscience_00457.wav|మీ జేబులో డబ్బు ఉన్నప్పటికీ మీరు బాగా జీవించటానికి అవసరమైన వస్తువులు, సేవలు అన్నింటినీ మీరు కొనుక్కోలేకపోవచ్చు.|Telugu_F|other|9.241167
processed_te_f_books_socialscience_01180.wav|పారిశ్రామిక అవసరాల కోసం నీటి వినియోగంలో కాలుష్య నివారణ, నీటిని తిరిగి వినియోగించుకోవడం అన్నవి ముఖ్యమైన సవాళ్లు.|Telugu_F|other|9.100000
processed_te_f_books_socialscience_06598.wav|దోమల వల్ల అనేక వ్యాధులు వ్యాపిస్తాయి.|Telugu_F|other|2.762792
processed_te_f_books_socialscience_06566.wav|మీ పరిశీలనల ఆధారంగా నిర్ణయాలు చేయండి.|Telugu_F|other|3.552271
processed_te_f_books_socialscience_02128.wav|గ్రామీణ ప్రాంతాల నుంచి పట్టణ ప్రాంతాలకు వలస వెళ్లటం వల్ల గ్రామీణ ప్రాంతాల ప్రజల కొనుగోలు శక్తి ఎలా పెరుగుతుంది?|Telugu_F|other|8.056958
processed_te_f_books_socialscience_06445.wav|మొత్తం ఏడు లక్షల రూపాయలు మంజూరయ్యాయి.|Telugu_F|other|3.424562
processed_te_f_books_socialscience_03118.wav|దీనిని కొన్ని ఉదాహరణల ద్వారా చూద్దాం.|Telugu_F|other|3.285250
processed_te_f_books_socialscience_04146.wav|ఐరోపాలోని కమ్యూనిస్టు పార్టీల మిలిటెంట్ ప్రదర్శనలతో అతడు స్ఫూర్తి పొందాడు.|Telugu_F|other|6.048417
processed_te_f_books_socialscience_04200.wav|అమెరికా అంతటి బలమైన దేశాన్ని వియత్నాం వంటి చిన్న దేశం ఎలా ఎదిరించగలిగింది?|Telugu_F|other|6.060042
processed_te_f_books_socialscience_04628.wav|ఈ ప్రక్రియ రాజ్యాంగ నిర్మాణ ప్రక్రియ.|Telugu_F|other|3.100000
processed_te_f_books_socialscience_03407.wav|ఇందుకు విరుద్ధంగా చిరుధాన్యాల సాగుకు ఎటువంటి మద్దతు, ప్రోత్సాహం లభించలేదు.|Telugu_F|other|6.100000
processed_te_f_books_socialscience_05199.wav|అదే సమయంలో నూతన శకాన్ని ఆరంభించిన చైనా, కొరియాలు భారతదేశంతో పోలిస్తే ఈ రెండు అంశాల్లో ఎంతో ప్రగతిని సాధించాయి.|Telugu_F|other|9.400000
processed_te_f_books_socialscience_03517.wav|ముందుగా యుద్ధాలు చెలరేగటానికి తక్షణ కారణాలను చూసిన తరువాత రెండు ప్రపంచ యుద్ధాలకు ప్రధాన కారణాలను పరిశీలిద్దాం.|Telugu_F|other|8.881250
processed_te_f_books_socialscience_04585.wav|భారతదేశ రాజ్యాంగ ప్రవేశికతోపాటు కింద ఇచ్చిన రెండు దేశాల ప్రవేశికలను చదివి వాటిల్లో పోలికలు, తేడాలు పేర్కొనండి.|Telugu_F|other|9.400000
processed_te_f_politics_03230.wav|దేవరకద్ర,కొల్లాపూర్ నుంచి పోటీ చేసిన కాంగ్రెస్ నేతలు,పాలమూరు ప్రాజెక్టు ఆపాలని కోర్టుకు వెళ్లారని మండిపడ్డారు.|Telugu_F|other|8.600000
processed_te_f_education_00752.wav|ముంబైలోని,ఒక వైద్య కళాశాలలో పీజీ చేస్తున్న విద్యార్థిని డాక్టర్ పాయల్ తాడ్వీ,గత బుధవారం ఆత్మహత్య చేసుకున్నారు.|Telugu_F|other|9.800000
processed_te_f_books_socialscience_04186.wav|పెరుగుతుందన్న ఆందోళనతో సైన్యాన్ని, ఆయుధాలను ఉత్తర వియత్నాంకు పంపించి అది ప్రత్యక్ష జోక్యానికి నిర్ణయించుకుంది.|Telugu_F|other|8.869646
processed_te_f_books_socialscience_03159.wav|మానవ చర్యలు సరిదిద్దలేని విధంగా ప్రకృతిని, మానవులనే ఇది నాశనం చేస్తుందని ఆమె కనుగొన్న అంశాలు నిరూపిస్తున్నాయి.|Telugu_F|other|8.463292
processed_te_f_books_socialscience_03030.wav|ఈ సూచిక ఎక్కువగా ఉంటే కొవ్వుఎక్కువగా ఉందని, తక్కువగా ఉంటే ఉండవలసిన దానికంటే కొవ్వు తక్కువగా ఉందని తెలుస్తుంది.|Telugu_F|other|7.789917
processed_te_f_politics_01739.wav|ఇంతలో జగిత్యాల ఎమ్మెల్యే సంజయ్ కుమార్ అత్యుత్సాహంతో,కవిత పోటీ చేస్తానంటే పదవీ త్యాగానికి సిద్ధమని ప్రకటించారు.|Telugu_F|other|9.500000
processed_te_f_books_socialscience_01971.wav|వలస వెళ్లీన వాళ్లు ఇంటికి పంపించే డబ్బు గ్రామీణ ప్రాంతంలో ఉండిపోయిన కుటుంబానికి అదనపు ఆదాయంగా ఎంతో ముఖ్యమైనది.|Telugu_F|other|8.200000
processed_te_f_politics_01808.wav|గత ఎన్నికల్లో టీడీపీకి మద్దతుగా నిలిచి ప్రచారం చేసిన పవన్,ఈ ఎన్నికల్లో స్వయంగా రంగంలోకి దిగిన విషయం తెలిసిందే.|Telugu_F|other|8.490667
processed_te_f_books_socialscience_05396.wav|వీటన్నిటి ఫలితంగా తీవ్రవాదులు సిక్కులతో సహా పంజాబీ ప్రజలకు దూరం కాసాగారు.|Telugu_F|other|5.909104
processed_te_f_books_socialscience_02425.wav|వారానికి ఒకసారి గంగానదికి వెళ్లీ కుండలు చేసే వ్యక్తికి బంకమట్టి తెస్తాడు.|Telugu_F|other|5.932333
processed_te_f_books_socialscience_00458.wav|అంటే పౌరులు ఉపయోగించుకోగల భౌతిక వస్తువులు, సేవలను కేవలం ఆదాయం సూచించలేదు.|Telugu_F|other|7.174583
processed_te_f_books_socialscience_07133.wav|సాధారణంగా ఏఏ కారణాలవల్ల ఆరోగ్య సమస్యలు కలుగుతుంటాయని మీరు భావిస్తున్నారు.|Telugu_F|other|6.350292
processed_te_f_books_socialscience_03708.wav|మహిళా కార్మికుల కోసం ఫ్యాక్టరీలలో శిశు సంరక్షణ కేంద్రాలను ఏర్పాటు చేశారు.|Telugu_F|other|5.781396
processed_te_f_books_socialscience_04738.wav|భారత రాజ్యాంగ రూపకర్తలు ద్వంద్వ పౌరసత్వ  విధానాన్ని ఎందుకు తిరస్కరించారు?|Telugu_F|other|5.700000
processed_te_f_books_socialscience_04433.wav|అమెరికా, యూరపులలో జపాన్ సాధించిన విజయాలు భారతీయులపై బలమైన ముద్రలు వేశాయి.|Telugu_F|other|6.570875
processed_te_f_books_socialscience_05592.wav|యుద్ధ రంగాలకు దూరంగా ఉన్నందున అమెరికా పరిశ్రమలు, వ్యవసాయం వృద్ధి చెందాయి.|Telugu_F|other|6.000000
processed_te_f_books_socialscience_03740.wav|వ్యతిరేకతను బలంతో అణిచివేశారు, ప్రతిపక్ష నాయకులను పెద్ద సంఖ్యలో చంపేశారు.|Telugu_F|other|6.176125
processed_te_f_books_socialscience_04204.wav|యుద్ధం కోసం యువతను సైన్యంలోకి తీసుకోవటంతో అక్కడ వ్యతిరేకత ఇంకా పెరిగింది.|Telugu_F|other|6.582479
processed_te_f_books_socialscience_03804.wav|పండించిన పంట ధర సగానికంటే తక్కువగా పడిపోయిన రైతుగా మిమ్మల్ని ఊహించుకోండి.|Telugu_F|other|6.048417
processed_te_f_books_socialscience_01707.wav|నగరంలో అనేక రకాల మురికివాడలు, లేదా పేద ప్రజలు నివసించే ప్రాంతాలు ఉన్నాయి.|Telugu_F|other|6.257396
processed_te_f_books_socialscience_02719.wav|విదేశీ పెట్టుబడులను ఆకర్షించటానికి ప్రభుత్వం కార్మిక చట్టాలను సడలించింది.|Telugu_F|other|5.909104
processed_te_f_books_socialscience_01221.wav|గత కొద్ది దశాబ్దాల నుండి తుంగభద్ర ఆనకట్ట నీటి నిల్వ సామర్థ్యం తగ్గుతోంది.|Telugu_F|other|5.978771
processed_te_f_books_socialscience_02033.wav|ఈలోగా ఆడవాళ్లు తమ నివాస ప్రాంతాలకు కొన్ని కిలోమీటర్లు నడుచుకుంటూ వెళతారు.|Telugu_F|other|5.793000
processed_te_f_books_socialscience_02465.wav|రాంపురంలోని వ్యవసాయ కూలీలకు కనీస కూలీ కంటే తక్కువ కూలి ఎందుకు లభిస్తోంది?|Telugu_F|other|6.071646
processed_te_f_books_socialscience_04009.wav|పని గంటలు సుదీర్ఘంగా ఉండటమే కాకుండా పని పరిస్థితులు చాలా దారుణంగా ఉండేవి.|Telugu_F|other|6.861125
processed_te_f_books_socialscience_03067.wav|ఆ సంవత్సరంలో ఆహార ధాన్యాల లభ్యత పెరగటానికి ప్రభుత్వం ఏ చర్యలు తీసుకోవాలి?|Telugu_F|other|5.800000
processed_te_f_other_01568.wav|ఈ సినిమాలో హెబ్బా పటేల్ తో పాటు,మరో ఇద్దరు హీరోయిన్లు కూడా నటిస్తున్నారు.|Telugu_F|other|5.418667
processed_te_f_books_socialscience_04442.wav|భారత జాతీయ సైన్యం అని పేరుపెట్టి తన సైన్యంలోకి బోస్ వీళ్లని తీసుకున్నాడు.|Telugu_F|other|6.060042
processed_te_f_politics_01351.wav|రష్దీ రాసిన ద శటానిక్ పర్సెస్ ముస్లింలకు వ్యతిరేకంగా ఉందన్న ఆరోపణలు కారణంగా ఆయనపై అప్పట్లో ఫత్వా జారీ చేశారు.|Telugu_F|other|9.962667
processed_te_f_books_socialscience_00666.wav|కర్మాగారాలలో చవక ధరలకు పెద్ద ఎత్తున వస్తువులు ఉత్పత్తి కావటంతో ఇవి ప్రపంచవ్యాప్తంగా అన్ని మార్కెట్లకు చేరాయి.|Telugu_F|other|9.400000
processed_te_f_books_socialscience_04766.wav|ప్రతి దేశంలోనూ పరిపాలనా ప్రామాణికాలను కాపాడే దృష్టికోణం నుంచి పరిపాలన వ్యవస్థలో కొన్ని కీలకమైన పదవులు ఉంటాయి.|Telugu_F|other|9.241167
processed_te_f_books_socialscience_00019.wav|దీని వల్ల అనేక రకాల వృక్ష, జీవజాతులు ఏర్పడి, వివిధ రకాల పంటలు పండించడానికి అనువైన పరిస్థితులు కల్పించబడ్డాయి.|Telugu_F|other|9.300000
processed_te_f_weather_01867.wav|ఓటర్లలో చైతన్యం నింపడానికి ముందుకొచ్చిన ద్రవిడ్ కే ఓటు హక్కు లేకపోవడం పట్ల అంతా ఆశ్చర్యం వ్యక్తంచేస్తున్నారు.|Telugu_F|other|8.650667
processed_te_f_books_socialscience_01300.wav|అందరి జీవనోపాధులను మెరుగుపరిచే ఉద్దేశంతో హివారే బజారులో పాడి పరిశ్రమ అభివృద్దికి ప్రత్యేకంగా శ్రద్ధ పెట్టారు.|Telugu_F|other|8.532958
processed_te_f_books_socialscience_06526.wav|రెండు గ్లాసులలోగల నీటి ఉష్ణోగ్రతలలో తేడా ఉండడానికి, మంచు కరుగుటకు పట్టిన సమయాలలోని తేడాలకు కారణాలు కనుగొనండి.|Telugu_F|other|8.939312
processed_te_f_books_socialscience_02814.wav|ఇద్దరు వ్యక్తులు వాదించుకోవటం మీరు వింటున్నారు: ఒకరు ప్రపంచీకరణ మన దేశ అభివృద్ధిని కుంటుపరిచిందని అంటున్నారు.|Telugu_F|other|7.789917
processed_te_f_books_socialscience_01457.wav|వివిధ వయస్సుల బృందాలకు ప్రభుత్వం ఏఏ ప్రత్యేక పథకాలు అమలుచేయాలో చెప్పండి.|Telugu_F|other|6.257396
processed_te_f_books_socialscience_06868.wav|కొనుగోలుదారు తక్కువ ధరకు లభించే వస్తువులు కొనడానికి కారణాలు తెలుసుకోండి.|Telugu_F|other|5.398271
processed_te_f_books_socialscience_01046.wav|భూగోళం వేడెక్కటాన్ని అడవులు అంతరించి పోవటం ఏ విధంగా ప్రభావితం చేస్తుంది?|Telugu_F|other|6.000000
processed_te_f_books_socialscience_01200.wav|మనం చాలా లోతుల నుంచి నీళ్లను బయటకు తోడినప్పుడు అది వేల సంవత్సరాల కాలంలో నిల్వ అయిన నీళ్లని అర్థం చేసుకోవాలి.|Telugu_F|other|9.000000
processed_te_f_books_socialscience_00436.wav|అభివృద్ధికి సగటు ఆదాయం ముఖ్యమైన ప్రామాణికమని ఎందుకంటున్నారు? వివరించండి.|Telugu_F|other|6.300000
processed_te_f_books_socialscience_02586.wav|అదేవిధంగా కొనుగోలుదారులకు స్థానికంగా ఉత్పత్తి అయిన వస్తువులే కాకుండా మరిన్ని వస్తువులు అందుబాటులోకి వస్తాయి.|Telugu_F|other|8.056958
processed_te_f_books_socialscience_01783.wav|ఈ సంతలకు చుట్టుపక్కల గ్రామాల ప్రజలు వచ్చి అమ్మకాలు, కొనుగోళ్లు చేస్తారు.|Telugu_F|other|5.549188
processed_te_f_books_socialscience_01776.wav|రేవు పట్టణంగా విశాఖపట్టణానికి ఉన్న ప్రాముఖ్యత వల్ల ఈ ప్రగతి సంభవించింది.|Telugu_F|other|5.943937
processed_te_f_books_socialscience_03309.wav|పర్యావరణం, సుస్థిరత అన్న అంశాలు సమానత అన్న అంశంతో బలంగా ముడిపడి ఉన్నాయి.|Telugu_F|other|6.478000
processed_te_f_books_socialscience_01449.wav|సాధారణంగా సమాజంలో పనిచేసే జనాభా ఇది.|Telugu_F|other|3.714812
processed_te_f_books_socialscience_06093.wav|వీటిల్లో కొంతవరకు విజయం సాధించినప్పటికీ అన్ని ప్రధాన కోరికలు తీరటానికి ఇంకా ఎంతో దూరంలోనే ఉన్నారని చెప్పాలి.|Telugu_F|other|8.858042
processed_te_f_general_02270.wav|మనం ఇప్పటి వరకు చంద్రుడి వయసు,భూమి కంటే చాలా తక్కువ అని భావిస్తూ వచ్చాం.|Telugu_F|other|5.781333
processed_te_f_books_socialscience_00376.wav|అదేవిధంగా అంత తేలికగా కొలవలేని అనేక అంశాలు మన జీవితాలకు ఎంతో ముఖ్యమైనవి.|Telugu_F|other|7.998896
processed_te_f_books_socialscience_03093.wav|ఈ రకమైన వృద్ధి ఎంతో కాలం కొనసాగలేదు.|Telugu_F|other|3.273646
processed_te_f_books_socialscience_07132.wav|వివిధ కాలాలలో సంభవించే ఆరోగ్య సమస్యలను, తీసుకోవాల్సిన ముందుజాగ్రత్తలను చార్టుపై రాసి పాఠశాలలో ప్రదర్శించండి.|Telugu_F|other|8.765167
processed_te_f_books_socialscience_03994.wav|ఇటువంటిది ఏమైనా భారతదేశంలో జరిగిందా?|Telugu_F|other|3.401354
processed_te_f_books_socialscience_00389.wav|మీ సమాధానాన్ని ఎలా సమర్థించుకుంటారు?|Telugu_F|other|3.900000
processed_te_f_books_socialscience_07170.wav|ఇందుకోసం మనం ఏమి చేయగలమో ఆలోచిద్దాం.|Telugu_F|other|3.552271
processed_te_f_books_socialscience_07292.wav|అందువల్ల మరింత లోతుగా తవ్వుతున్నారు.|Telugu_F|other|2.878896
processed_te_f_books_socialscience_06633.wav|ఒక నెలలో సరాసరి ఇంధన వినియోగంపై ఎంత డబ్బు ఖర్చుపెడుతున్నారో తెలుసుకోండి.|Telugu_F|other|6.000000
processed_te_f_weather_01367.wav|అలా ముఖం పెట్టావు ఈ హైదరాబాద్ నగరంలో నివసిస్తూ నగరాన్ని నిర్మించిన కులీ కుతూబ్షా తెలియదా?అని అడిగాడు తాతయ్య. |Telugu_F|other|8.672000
processed_te_f_general_00753.wav|సమయం, సందర్భం చూసుకుని ఏదో ఒక పార్టీలో చేరుతారు అని,ఆయన గురించి మనకు మీడియా అప్పుడప్పుడు అప్డేట్స్ ఇస్తోంది.|Telugu_F|other|9.237333
processed_te_f_books_socialscience_01054.wav|మన తీర ప్రాంతాలలో చాలావరకు దీని వల్ల ప్రభావితం అవుతాయి, కోట్లాది మందిని ఇతర ప్రాంతాలకు తరలించాల్సి వస్తుంది.|Telugu_F|other|9.000000
processed_te_f_books_socialscience_02354.wav|ఇవి వ్యవసాయేతర పనులకు పెట్టుబడి అవుతాయి. వాళ్లు ఇంకా భూమి కూడా కొనవచ్చు.|Telugu_F|other|5.525979
processed_te_f_books_socialscience_03805.wav|మీ స్పందనను మూడు వందల పదాలలో రాయండి.|Telugu_F|other|3.784479
processed_te_f_books_socialscience_04250.wav|భారతదేశంలో కూడా బ్రిటిష్ పాలనలో కోస్తా ప్రాంతాలైన బెంగాలు, మద్రాసు, బొంబాయి వంటివి వేగంగా అభివృద్ధి చెందాయి.|Telugu_F|other|9.125063
processed_te_f_books_socialscience_01522.wav|ప్రతి దశాబ్దానికి చేరిన అదనపు మనుషుల సంఖ్య జనాభా పెరుగుదలను సూచిస్తుంది.|Telugu_F|other|5.572417
processed_te_f_books_socialscience_01301.wav|అనేక చిన్న రైతులకు రుణాలు అందించారు.|Telugu_F|other|3.300000
processed_te_f_finance_01628.wav|పౌల్సేన్ యొక్క నిర్వచనాలు,స్పష్టంగా ప్రతి ద్రవ్యోల్బణం ఆర్థిక వ్యవస్థలోని,ఇతర మార్పుల లక్షణంగా చూస్తున్నాయి.|Telugu_F|other|9.000000
processed_te_f_books_socialscience_07196.wav|వాటి వెంబడే మలమూత్ర విసర్జన చేస్తాం.|Telugu_F|other|3.285250
processed_te_f_books_socialscience_06559.wav|పూత పూసిన వైపు పైకి ఉండేలా పెట్టాలి.|Telugu_F|other|3.006604
processed_te_f_books_socialscience_01810.wav|ఉదాహరణకు విద్య సదుపాయాలను తీసుకోండి.|Telugu_F|other|3.668375
processed_te_f_books_socialscience_01236.wav|గత రెండు దశాబ్దాలలో చిన్న పట్టణాలు, పారిశ్రామిక ప్రాంతాలు బాగా పెరిగాయి.|Telugu_F|other|5.723354
processed_te_f_books_socialscience_01201.wav|తీవ్ర కరువు పరిస్థితులలోనే ఈ నీటిని ఉపయోగించి, వర్షాలు బాగా పడిన సంవత్సరంలో తిరిగి పునరుద్ధరింపబడేలా చూడాలి.|Telugu_F|other|8.974146
processed_te_f_books_socialscience_05368.wav|భాక్రానంగల్ ఆనకట్ట నుంచి ఎక్కువ నీళ్లు కావాలని, సైన్యంలోకి ఎక్కువ మంది సిక్కులను తీసుకోవాలని కూడా కోరసాగారు.|Telugu_F|other|8.451688
processed_te_f_weather_01264.wav|ప్రస్తుతం అఙ్ఞాతంలో ఉన్న కోగంటి సత్యం,తెలంగాణలో ఓ ప్రముఖ రాజకీయ నేత ఆశ్రయం పొందినట్టుగా వార్తలు వస్తున్నాయి.|Telugu_F|other|9.493333
processed_te_f_books_socialscience_06360.wav|ఏ రకమైన సమాచారం ప్రజలకు అందుబాటులో లేదు? దీనికి మద్దతు తెలిపిన వాదన ఏది?|Telugu_F|other|6.791458
processed_te_f_books_socialscience_01110.wav|వర్షపాతం, కరుగుతున్న మంచుతో నీళ్లు అందటం వల్ల జీవనదులుగా పిలుస్తున్నారు.|Telugu_F|other|6.129688
processed_te_f_books_socialscience_02823.wav|మాకు ఆహారంగా పిండి మాత్రమే దొరికేది.|Telugu_F|other|3.285250
processed_te_f_weather_02297.wav|ప్రజా సమస్యలని ప్రభుత్వం దృష్టికి తీసుకుని వెళ్ళడం,ఆ దిశగా ప్రభుత్వాన్ని ప్రశ్నించడం వంటి కార్యక్రమాలు,పవన్ కళ్యాణ్ చేస్తున్నారని అనిత అన్నారు.|Telugu_F|other|9.877333
processed_te_f_politics_01668.wav|ఇందుకు బదులుగా స్థానిక జిల్లా మెజిస్ట్రేట్ అనుమతితో,ఇల్తిజా ముఫ్తిని కలవచ్చని చెప్పినట్లు ఆయన పేర్కొన్నారు.|Telugu_F|other|8.213333
processed_te_f_health_00490.wav|ఆహారంలో కొద్దిపాటి మార్పులు చేసుకొని,క్రమం తప్పకుండా వ్యాయామం చేస్తూంటే ఆలస్యమైనా సరే తప్పక బరువు తగ్గుతాం.|Telugu_F|other|8.565333
processed_te_f_agri_02754.wav|టార్గెట్ కు మించి సరుకును ఉత్పత్తి చేస్తే, అదనంగా మరో ఐదు శాతం, రాయితీగా సొమ్మును ప్రభుత్వమే చెల్లిస్తోంది.|Telugu_F|other|8.149333
processed_te_f_general_00887.wav|విమానం ఎక్కిన ప్రతివాడు ఎగురుతున్నాం అనుకుంటాడు,కానీ నిజానికి విమానం ఒక్కటే ఎగురుతుంది మనం కూర్చుంటాం అంతే.|Telugu_F|other|8.960000
processed_te_f_other_02692.wav|ఈ పోస్టర్లు విజయ్ పై  ఇటీవల జరిగిన,ఐటీ దాడులను ఉద్దేశించి పెట్టి ఉంటారని రాజకీయ విశ్లేషకులు భావిస్తున్నారు.|Telugu_F|other|8.960000
processed_te_f_general_00843.wav|ఐదుగురు సాయుధ పోలీసులతో కూడిన ఒక పోలీసు బృందాన్ని,మేం కన్హయ్య స్వస్థలంలో భద్రత కోసం నియమించాం అని చెప్పారు. |Telugu_F|other|9.400000
processed_te_f_health_02728.wav|రైతు,పశువుకు సంబంధించిన సమగ్ర సమాచారం సేకరించిన అనంతరం ట్యాగింగ్ ద్వారా వ్యాధి నివారణ మందులు వేస్తామన్నారు.|Telugu_F|other|8.448000
processed_te_f_books_socialscience_06969.wav|ఈ సంప్రదాయం ఒక  తరం నుండి మరొక తరానికి వారసత్వంగా అందజేయబడుతూ వస్తుంది.|Telugu_F|other|6.060042
processed_te_f_books_socialscience_01012.wav|దీనిని హరిత గృహ ప్రభావం అంటాం. భూమి మీద ప్రాణం మనుగడకు ఇది ఎంతో ముఖ్యం.|Telugu_F|other|7.476458
processed_te_f_books_socialscience_04427.wav|బ్రిటిష్ పాలకులు మరింత బల ప్రయోగంతో శక్తి వంతంగా ఉద్యమాన్ని అణచివేశారు.|Telugu_F|other|6.431563
processed_te_f_books_socialscience_07220.wav|కాలుష్య నియంత్రణ అవధులు దాటి పర్యావరణంలోకి కాలుష్యం విడుదల చేస్తున్నాం.|Telugu_F|other|5.665292
processed_te_f_books_socialscience_00408.wav|ఎక్కువ ఆదాయం ఉన్న దేశాలు తక్కువ ఆదాయం ఉన్న దేశాలకంటే అభివృద్ధి చెందాయి.|Telugu_F|other|6.245792
processed_te_f_books_socialscience_00537.wav|దీనికి ఒక కారణం హిమాచల్‌ప్రదేశ్ మహిళలు ఇంటి బయట ఉద్యోగాలు చేస్తున్నారు.|Telugu_F|other|6.361896
processed_te_f_books_socialscience_07065.wav|మార్పులు ఏమైనా ఉంటే అందుకు గల కారణాలు తెలుసుకోండి. నీరు మనకు జీవనాధారం.|Telugu_F|other|6.071646
processed_te_f_books_socialscience_00551.wav|జాతీయ ఆదాయంలో పెరుగుదల కన్పించినప్పటికీ పంపిణీలో చాలా అసమానతలు ఉన్నాయి.|Telugu_F|other|6.350292
processed_te_f_books_socialscience_04813.wav|ఈ చర్చలో పాల్గొనే అవకాశం మీకు లభిస్తే, మీరు ఏ పరిష్కారాన్ని సూచిస్తారు?|Telugu_F|other|5.000000
processed_te_f_books_socialscience_05208.wav|అది ఎన్నికలలో మాత్రమే ఆధిపత్యమా, లేక సిద్ధాంత భావజాలంలో కూడా ఆధిపత్యమా?|Telugu_F|other|6.048417
processed_te_f_books_socialscience_03987.wav|‘యుద్ధ ప్రభువులు అని పిలవబడే స్థానిక సైనిక శక్తుల నియంత్రణలో దేశం ఉంది.|Telugu_F|other|6.176125
processed_te_f_books_socialscience_01689.wav|వృత్తి పనివాళ్లు పట్టణ ప్రాంతాలలో స్థిరపడటాన్ని పాలకులు ప్రోత్సహించారు.|Telugu_F|other|5.827833
processed_te_f_books_socialscience_06882.wav|ఇది వనరుల దుర్వినియోగానికి, పర్యావరణానికి ఎంతో హానికరంగా పరిణమిస్తోంది.|Telugu_F|other|5.525979
processed_te_f_books_socialscience_01254.wav|కాబట్టి నీటి వినియోగ యాజమాన్యంలో సామాజిక-ఆర్థిక అంశాలు ఎంతో ముఖ్యమైనవి.|Telugu_F|other|6.965604
processed_te_f_books_socialscience_01663.wav|స్థానిక బజారులను కనుగొనడంలో ఏమైనా పద్ధతి ఉందా? ఇళ్లు గుంపులుగా ఉన్నాయా?|Telugu_F|other|6.245792
processed_te_f_other_01377.wav|ఈ వారం నామినేషన్స్ లో భాగంగా,బిగ్ బాస్ హౌస్ మేట్స్ కి ఓ టాస్క్ ఇచ్చారు.|Telugu_F|other|5.568000
processed_te_f_books_socialscience_02673.wav|మొదట కర్బన ఉద్గారాలను తగ్గించుకునే విషయాన్ని ఆయా దేశాలకు వదిలిపెట్టారు.|Telugu_F|other|6.443167
processed_te_f_other_02641.wav|తాజాగా తమిళ మార్కెట్ ను క్యాప్చర్ చేసేలా,బన్నీ ఓ మాస్టర్ ప్లాన్ వేశాడు.|Telugu_F|other|5.700000
processed_te_f_books_socialscience_03121.wav|వ్యవసాయం వానాకాలానికి పరిమితం అయ్యేది, అధిక ప్రాంతం వర్షాధారంగా ఉండేది.|Telugu_F|other|6.594104
processed_te_f_books_socialscience_02428.wav|ఫలితంగా కొన్ని సంవత్సరాల క్రితం కంటే కిశోర్ ఎక్కువ ఆదాయం పొందుతున్నాడు.|Telugu_F|other|5.600000
processed_te_f_books_socialscience_01975.wav|వాస్తవానికి కుటుంబ సభ్యులు వలస వెళ్లాలో, వద్దో కుటుంబమే నిర్ణయిస్తుంది.|Telugu_F|other|5.398271
processed_te_f_books_socialscience_04256.wav|జాతీయ ఉద్యమ తీవ్రతను గుర్తించిన బ్రిటిష్ పాలకులు నైజీరియన్లకు అధికారాన్ని అప్పగించాలని నిర్ణయించుకున్నారు.|Telugu_F|other|8.451688
processed_te_f_weather_00619.wav|ముద్రగడ కిర్లంపూడిలో తన ప్రెస్ మీట్ లో మాట్లాడుతూ,ఈ అల్లర్లు చేయించింది తెలుగుదేశం పార్టీ వారేనని అన్నారు.|Telugu_F|other|8.400000
processed_te_f_books_socialscience_04521.wav|ప్రజలను సంవత్సరకాలంగా ముంచెత్తుతున్న అల్లర్లు, రక్తపాతం, విద్వేషాలకు ఇదొక్కటే ఆచరణీయ పరిష్కారంగా కనపడింది.|Telugu_F|other|9.000000
processed_te_f_books_socialscience_02815.wav|మరొకరు భారతదేశం అభివృద్ధి చెందటానికి ప్రపంచీకరణ సహాయపడుతోందని అంటున్నారు. ఈ వాదనలకు మీరు ఎలా స్పందిస్తారు?|Telugu_F|other|8.463292
processed_te_f_books_socialscience_03802.wav|ఉన్నట్టుండి ఉద్యోగం కోల్పోయి, కొన్ని సంవత్సరాలపాటు ఉద్యోగం దొరకని కార్మికులుగా మిమ్మల్ని మీరు ఊహించుకోండి.|Telugu_F|other|8.300000
processed_te_f_politics_02476.wav|స్నేహితులతో,బంధువులతో మర్యాదగా నడుచుకునే తీరుని తల్లిదండ్రులు వివరించే తీరు సైతం వీళ్లెంత మాత్రం ఇష్టపడరు.|Telugu_F|other|8.480000
processed_te_f_other_03173.wav|అందువల్లనే మళ్ళీ సేంద్రియ ఉత్పత్తులపై,ప్రజల్లో అవగాహన పెరిగిందని, సాగు విస్తీర్ణం కూడా మెరుగైందని అన్నారు.|Telugu_F|other|9.173333
processed_te_f_general_02458.wav|దుబాయ్ లో ఉద్యోగం నూటికి నూరు శాతం గ్యారంటీ,అంటూ ప్రకటనలు గుప్పించిన నిర్వాహకులు చివరకు బోర్డు తిప్పేశారు. |Telugu_F|other|8.437333
processed_te_f_books_socialscience_03050.wav|ఆహారోత్పత్తిని పెంచడానికి ఏం చేయాలనే ముఖ్యమైన ప్రశ్న తరువాత ఆహార లభ్యతను ఎలా గణించాలి అనే విషయం చర్చించాం.|Telugu_F|other|8.800000
processed_te_f_books_socialscience_02701.wav|కొన్నిసార్లు ప్రభుత్వాలు కొన్ని రకాల వస్తువుల, ఉదాహరణకు పర్యావరణ అనుకూలమైన వాటి ఉత్పత్తికి మద్దతు ఇస్తాయి.|Telugu_F|other|8.347208
processed_te_f_general_02026.wav|తమ కంపెనీలో పనిచేస్తోన్న మహిళా కార్మికులకు నెలసరి నొప్పుల నుంచి విముక్తి పొందేందుకు,వస్త్ర తయారీ సంస్థలు గుర్తింపు లేని మాత్రలను ఇస్తున్నాయి.|Telugu_F|other|10.100000
processed_te_f_health_02327.wav|దివ్యను ఆసుపత్రిలో చేర్చుకున్న వైద్యులు,మూడు రోజుల క్రితం అబార్షన్ అయ్యేందుకు మందులు ఇచ్చి ఇంటికి పంపారు.|Telugu_F|other|7.253333
processed_te_f_books_socialscience_06261.wav|సామాజిక ఉద్యమాల మౌలిక అంశాలు ఏమిటి?|Telugu_F|other|4.353375
processed_te_f_books_socialscience_03924.wav|మొదటి ప్రపంచ యుద్ధం తరువాత జర్మనీతో వ్యవహరించినంత కఠినంగా ఈసారి కూడా వ్యవహరించాలని మిత్రదేశాలు అనుకోలేదు.|Telugu_F|other|8.900000
processed_te_f_books_socialscience_01806.wav|అయితే చిన్న ఆపరేషను వంటి అవసరాలకు పెద్ద పట్టణానికి వెళ్లాల్సి రావచ్చు.|Telugu_F|other|5.793000
processed_te_f_books_socialscience_01576.wav|ఈ ధోరణిని మనం ఎలా అర్థం చేసుకుంటాం?|Telugu_F|other|3.273646
processed_te_f_books_socialscience_02209.wav|ఈ అంశాలను సుస్థిరత, నీటి వనరుల అధ్యాయాల్లో మరింత వివరంగా తెలుసుకుంటాం.|Telugu_F|other|6.454771
processed_te_f_books_socialscience_05467.wav|అన్నిటికంటే ఎక్కువ సీట్లు కాంగ్రెస్‌కే వచ్చినప్పటికీ అది ఒంటరిగా ప్రభుత్వాన్ని ఏర్పాటుచేసే స్థితిలో లేదు.|Telugu_F|other|8.000000
processed_te_f_books_socialscience_06961.wav|జంతుశాలలలోనే కాకుండా జంతువుల ఉనికిని కాపాడడానికి మన ఊరు కూడా అనువైనదే.|Telugu_F|other|6.466375
processed_te_f_books_socialscience_05624.wav|దీని ప్రధాన అంగం అయిన సాధరణ సభలో వివిధ దేశాల మధ్య చర్చలు జరుగుతుంటాయి.|Telugu_F|other|6.710187
processed_te_f_books_socialscience_02024.wav|చెరుకు నరికే వాళ్లకు ఆ పనిలో ఆరునెలలు మాత్రమే ఎందుకు ఉపాధి లభిస్తుంది?|Telugu_F|other|5.398271
processed_te_f_books_socialscience_03490.wav|ప్రపంచం అప్పటివరకు చూసిన యుద్ధాలకంటే రెండు ప్రపంచ యుద్ధాలు భిన్నమైనవి.|Telugu_F|other|5.525979
processed_te_f_general_00726.wav|ఇక సోషల్ మీడియా వాడకం ఎక్కువ అయిన తర్వాత,ఈ జాడ్యం మరింత విస్తరించింది.|Telugu_F|other|5.760000
processed_te_f_books_socialscience_05440.wav|ఈ ఉపన్యాసం ఏ సంకేతాలను పంపిస్తోంది?|Telugu_F|other|3.401354
processed_te_f_books_socialscience_05625.wav|అయితే యుద్ధం, శాంతికి సంబంధించిన నిర్ణయాలు భద్రతా సమితిలో తీసుకుంటారు.|Telugu_F|other|6.048417
processed_te_f_health_02104.wav|ఎండలో ఎక్కువగా తిరగడం వల్ల,చర్మం తన సహజ రంగును కోల్పోయి వేరే రంగులోకి మారుతుందనే విషయం అందరికీ తెలిసిందే.|Telugu_F|other|8.757333
processed_te_f_books_socialscience_01688.wav|ఉత్పత్తి చేసే వస్తువుల రకాలు, సంఖ్య పెరగడం వల్ల వర్తకం కూడా పెరిగింది.|Telugu_F|other|5.549188
processed_te_f_books_socialscience_04854.wav|భారత రాజ్యాంగ చరిత్రలో రెండవ ముఖ్యమైన ఘట్టం కేశవానంద భారతి కేసుగా ప్రాచుర్యం పొందిన సుప్రీంకోర్టు తీర్పు.|Telugu_F|other|8.567792
processed_te_f_books_socialscience_05248.wav|ఎన్నికలు జరుగుతాయని ఎవరూ ఆశించలేదు.|Telugu_F|other|3.200000
processed_te_f_books_socialscience_01320.wav|భూమి పైనుంచి భూగర్భ జలాలను తోడుకోవాలి కాబట్టి ఈ నియమాలను రూపొందించారు.|Telugu_F|other|6.094875
processed_te_f_politics_01477.wav|జాతీయ పార్టీలకు కొన్ని వార్డులలో అభ్యర్థులు కూడా లేరంటే,పరిస్థితి ఎంత దయనీయంగా మారిందో అర్థం చేసుకోవచ్చు.|Telugu_F|other|8.100000
processed_te_f_books_socialscience_06055.wav|ఫలితంగా యుద్ధ వ్యతిరేక ఆందోళనలు, పర్యావరణ పరిరక్షణ ఆందోళనలు చెలరేగాయి.|Telugu_F|other|6.454771
processed_te_f_books_socialscience_07149.wav|కాబట్టి ఇలాంటి సందర్భాలలో మనం అప్రమత్తంగా ఉండడంతోపాటు ఇతరులకు సహాయ సహకారాలు అందించేందుకు సిద్ధంగా ఉండాలి.|Telugu_F|other|9.183125
processed_te_f_books_socialscience_05569.wav|అభివృద్ధి ప్రక్రియ లేవనెత్తిన పరస్పర విరుద్ధ కోరికల కారణంగా ఉత్పన్నమయ్యే ఒత్తిడిని అది ఎలా ఎదుర్కొంటుంది?|Telugu_F|other|8.056958
processed_te_f_books_socialscience_01389.wav|ఈ అధ్యాయంలోని చివరి రెండు భాగాలలో చర్చించిన అంశాలను క్లుప్తంగా రాయండి.|Telugu_F|other|5.200000
processed_te_f_politics_03134.wav|మెట్రో భూములపై ఘాటుగా స్పందించిన తెదేపా ఎమ్మెల్యే రేవంత్ రెడ్డికి,పరువు నష్టం దావా నోటీసులు జారీ అయ్యాయి.|Telugu_F|other|8.000000
processed_te_f_books_socialscience_05439.wav|ఈ ఉపన్యాసంలోని ప్రధాన సందేశం ఏమిటి?|Telugu_F|other|3.401354
processed_te_f_books_socialscience_02866.wav|ముందుగా లభ్యత ఎంత ఉందో చూస్తున్నాం.|Telugu_F|other|3.412958
processed_te_f_books_socialscience_03922.wav|మరి కొందరికి జీవిత ఖైదు విధించింది.|Telugu_F|other|3.145938
processed_te_f_books_socialscience_01193.wav|అంతర్గతంగా ప్రవహించే నీటిలో కొంత నేరుగా వాడుకుంటారు, కొంత నీటి నిల్వలను పునరుద్ధరించటానికి ఉపయోగపడుతుంది.|Telugu_F|other|8.695500
processed_te_f_books_socialscience_01483.wav|భారతదేశంలోని కేరళ వంటి కొన్ని ప్రాంతాలలో లింగ నిష్పత్తి మెరుగ్గా ఉంది.|Telugu_F|other|6.094875
processed_te_f_books_socialscience_00549.wav|అభివృద్ధి ప్రస్తావన వచ్చినప్పుడు ఎవరి అభివృద్ధి ముఖ్యం అన్నదే  ప్రశ్న.|Telugu_F|other|5.100000
processed_te_f_books_socialscience_06010.wav|ప్రజల హక్కులకు అవి ఎలా స్పందించాయి?|Telugu_F|other|3.389750
processed_te_f_books_socialscience_06427.wav|తమ సలహాదారు ద్వారా వివాదంలోని కక్షదారులు నేరుగా జడ్జితో సంభాషించవచ్చు.|Telugu_F|other|6.400000
processed_te_f_books_socialscience_05679.wav|దీనికి ప్రతిచర్యగా కమ్యూనిస్టు దేశాలు వార్సా ఒప్పందం కుదుర్చుకున్నాయి.|Telugu_F|other|5.600000
processed_te_f_books_socialscience_01002.wav|మండుతున్న బంతినుంచి భూగోళం ఏర్పడిన క్రమంలో ఎన్నో వాయువులు వెలువడ్డాయి.|Telugu_F|other|5.676896
processed_te_f_books_socialscience_05645.wav|దీంట్లో ముఖ్యమైన పోటీదారులు ఒకదానిపై ఒకటి భౌతిక దాడులకు దిగలేదు, ఒకదానితో ఒకటి నేరుగా యుద్ధంలోకి దిగలేదు.|Telugu_F|other|9.241167
processed_te_f_books_socialscience_01966.wav|వివిధ కాలాల్లో పనిని బట్టి వాళ్లు ఈ రెండు ప్రదేశాల మధ్య తిరుగుతుంటారు.|Telugu_F|other|5.398271
processed_te_f_books_socialscience_04866.wav|రాజ్యాంగంలోని మౌలిక అంశాలను కూడా సవరించవచ్చని సుప్రీంకోర్టు చెప్పింది.|Telugu_F|other|5.300000
processed_te_f_books_socialscience_03341.wav|ఎన్ని విపరీత పరిణామాలు ఉన్నా అభివృద్ధి మాత్రం తప్పనిసరి అని భావించారు.|Telugu_F|other|5.793000
processed_te_f_books_socialscience_06693.wav|మీ పరిశీలించిన, సేకరించిన సమాచారాన్ని విశ్లేషించి చిత్రాలను ఉపయోగించి ఒక నివేదిక తయారుచేసి ప్రదర్శించండి.|Telugu_F|other|8.358813
processed_te_f_books_socialscience_00397.wav|తరగతిలోని విద్యార్థులనే తీసుకుందాం.|Telugu_F|other|3.029833
processed_te_f_general_00952.wav|మీకు దండం పెడతాను, పల్నాడు పరువు తీయొద్దు అని రిక్వెస్ట్ చేస్తూ,తన సోషల్ మీడియా పేజీలో ఓ పోస్ట్ పెట్టారు.|Telugu_F|other|8.565333
processed_te_f_books_socialscience_06989.wav|మీ ఊరిలో కూడా రకరకాల సంస్కృతి  సాంప్రదాయాలను పాటించే కుటుంబాలు ఉంటాయి.|Telugu_F|other|6.071646
processed_te_f_books_socialscience_04839.wav|సామాజిక ఇంజనీరింగ్ సాధనలో ఒక ముఖ్యమైన అంశం అల్పసంఖ్యాక వర్గాల హక్కులు.|Telugu_F|other|6.048417
processed_te_f_books_socialscience_01987.wav|ప్రతి దశాబ్ద కాలానికి పట్టణ జనాభాలో ఎంతమంది వచ్చి చేరారో, ప్రతి సమూహం యొక్క జనాభాశాతాన్ని లెక్క కట్టండి.|Telugu_F|other|8.463292
processed_te_f_politics_02723.wav|పురుషులు అలా ఉండరు ఉండలేరు.అలా మల్టీ టాస్కింగ్ చేశా కాబట్టే ఇవాళ ఈ స్థాయికి చేరుకున్నా అని చెప్పాడు మధు. |Telugu_F|other|8.746667
processed_te_f_health_00745.wav|అలాగే,పెళ్లై జీవిత భాగస్వామితో విడిపోయిన వారు,ఒంటరిగా జీవించే వారిలో గుండె సంబంధిత వ్యాధులు వస్తున్నాయట.|Telugu_F|other|8.400000
processed_te_f_books_socialscience_01992.wav|గ్రామీణ ప్రాంతాల నుంచి ప్రజలు వలస వెళ్లీనప్పుడు గ్రామీణ రంగంలోని ఏ ఆర్థిక రంగం ఎక్కువమందిని కోల్పోతుంది?|Telugu_F|other|8.196271
processed_te_f_books_socialscience_03446.wav|ఆంధ్రప్రదేశ్‌లోని జహీరాబాద్ మండలంలోని ప్రత్యామ్నాయ ప్రజా పంపిణీ వ్యవస్థ నుంచి ఏ గుణపాఠాలు నేర్చుకోవచ్చు?|Telugu_F|other|8.300000
processed_te_f_books_socialscience_02616.wav|ఇప్పుడు ప్రభుత్వం వెలుపల, ప్రభుత్వానికి ఎటువంటి నియంత్రణ లేని మార్కెటు శక్తులు ఆ నిర్ణయాలు చేస్తున్నాయి.|Telugu_F|other|7.662208
processed_te_f_books_socialscience_04582.wav|కొత్తగా ఏర్పడిన భారతదేశంలోకి వివిధ సంస్థానాలను విలీనం చేసే ప్రక్రియ ఒక సవాలుగా పరిణమించింది. చర్చించండి.|Telugu_F|other|8.858042
processed_te_f_politics_00491.wav|ప్రకాశం జిల్లాలో ఇవాళ ఆమె మాట్లాడుతూ,ఆరోపణలు చేస్తున్న మంత్రులు ఆడవాళ్లో మగవాళ్లో అర్ధం కావడం లేదన్నారు.|Telugu_F|other|7.861333
processed_te_f_politics_02957.wav|ఆ రెండు విషయాల్లో ఆమె అప్సెట్ అయిందని,ఆ కారణంగానే ప్రెసిడెంట్ గా పోటీ చేస్తానని అన్నారని చెప్పుకొచ్చాడు.|Telugu_F|other|8.200000
processed_te_f_books_socialscience_04229.wav|విద్యావంతులైన ఆఫ్రికా వాసులను సివిల్ సేవలకు అనుమతించలేదు, ఆఫ్రికా వ్యాపారవేత్తల పట్ల వివక్షత చూపేవాళ్లు.|Telugu_F|other|8.858042
processed_te_f_books_socialscience_02713.wav|వాళ్లు కొత్త సాంకేతిక విజ్ఞానంలోనూ, ఉత్పత్తి పద్ధతులలోనూ పెట్టుబడులు పెట్టి ఉత్పత్తి ప్రమాణాలను పెంచారు.|Telugu_F|other|8.056958
processed_te_f_books_socialscience_05944.wav|రెండవ ప్రపంచ యుద్ధం తరువాత ప్రపంచ అధికారంలో ఎటువంటి మార్పులు వచ్చాయి?|Telugu_F|other|5.700000
processed_te_f_books_socialscience_03904.wav|ప్రజలను చంపటానికి నాజీలు అంతకు ముందెన్నడూ లేని విధానాలను కనుగొన్నారు.|Telugu_F|other|7.400000
processed_te_f_books_socialscience_03387.wav|ఆధునిక వ్యవసాయ పద్ధతులతో సాధించిన ఉత్పత్తిని ఈ పద్ధతులతోనూ పొందవచ్చు.|Telugu_F|other|5.247333
processed_te_f_books_socialscience_02622.wav|ఫలితంగా ఎంతో దూరాలకు త్వరగా, తక్కువ ధరలకు వస్తువులను చేరవేస్తున్నారు.|Telugu_F|other|6.200000
processed_te_f_books_socialscience_05682.wav|అందుకే అవి ఒకదానికొకటి ప్రతిబంధకంగా, నిరోధకంగా నిలిచేలా వ్యవహరించాయి.|Telugu_F|other|6.048417
processed_te_f_books_socialscience_07213.wav|స్థానిక వనరుల స్థితిలో మార్పులను గుర్తించండి. తరచుగా వనరుల కొరత ఉందా?|Telugu_F|other|5.943937
processed_te_f_books_socialscience_03974.wav|ఈ పరిస్థితుల పట్ల చైనాలోని పాలనాధికారులు, ప్రజలు అసంతృప్తితో ఉన్నారు.|Telugu_F|other|5.793000
processed_te_f_books_socialscience_02066.wav|అంటే ప్రసవించిన కొద్ది రోజులకే వాళ్లు తిరిగి పనికి వెళ్లవలసి ఉంటుంది.|Telugu_F|other|5.015146
processed_te_f_books_socialscience_00410.wav|ప్రజలు తమకు ఇష్టమైనవి, అవసరమైనవి ఎక్కువ ఆదాయాలతో సమకూర్చుకోగలుగుతారు.|Telugu_F|other|7.046875
processed_te_f_books_socialscience_01892.wav|చెత్త శుద్ధి కర్మాగారాన్ని నెలకొల్పటానికి గుర్తించిన ఇతర ప్రదేశం ఏది?|Telugu_F|other|5.665292
processed_te_f_books_socialscience_04008.wav|పట్టణ కార్మికులకు, ప్రత్యేకించి మహిళలకు చాలా తక్కువ వేతనాలు లభించేవి. |Telugu_F|other|6.849521
processed_te_f_books_socialscience_01455.wav|వృద్ధాప్యంలో మద్దతు కోసం ఈ వయసు వాళ్లు తమ  కుటుంబాలపై ఆధారపడి ఉంటారు.|Telugu_F|other|6.200000
processed_te_f_books_socialscience_02594.wav|చైనా ఉత్పత్తిదారులు భారతదేశానికి ప్లాస్టిక్ బొమ్మలు ఎగుమతి చేయసాగారు.|Telugu_F|other|5.560812
processed_te_f_books_socialscience_02338.wav|ఉత్పత్తిలో కొంత కుటుంబ అవసరాలకు ఉంచుకుని మిగిలినది బజారులో అమ్ముతారు.|Telugu_F|other|5.700000
processed_te_f_books_socialscience_02018.wav|చేనుని భాగాలుగా చేసి ఒక్కొక్క భాగాన్నీ ఒక పని బృందానికి కేటాయిస్తారు.|Telugu_F|other|5.386667
processed_te_f_books_socialscience_03851.wav|అందుకే ఈ పోరాటంలో మహిళల భాగస్వామ్యం ప్రకృతి సిద్ధమైనది, దైవీకృతమైనది.|Telugu_F|other|6.300000
processed_te_f_books_socialscience_02502.wav|అంతర్జాతీయ ఆర్థిక మార్పిడిలతో మనం మూడు రకాల ప్రవాహాలను గుర్తించవచ్చు.|Telugu_F|other|5.653688
processed_te_f_books_socialscience_06754.wav|పొలంలో వేరువేరు పంటలు పండించడం వల్ల సహాయపడే కీటకాల జనాభా పెరుగుతుంది.|Telugu_F|other|5.793000
processed_te_f_books_socialscience_03393.wav|దీనిని ఆంధ్రప్రదేశ్‌లోని జహీరాబాద్ ప్రాంతంలో ప్రజా బృందాలు చేపట్టాయి.|Telugu_F|other|6.200000
processed_te_f_books_socialscience_06264.wav|ప్రపంచ వ్యాప్తంగా అత్యధిక రాజకీయ వ్యవస్థలుగా ప్రజాస్వామ్యాలే ఉన్నాయి.|Telugu_F|other|5.300000
processed_te_f_books_socialscience_05318.wav|బెంగాలీ అధికారులు తమని సమానులుగా కాకుండా రెండవ తరగతి పౌరులుగా చూస్తున్నారని అస్సామీయులు భావించే వాళ్లు.|Telugu_F|other|8.335583
processed_te_f_general_02157.wav|మానవ హక్కులను ఉల్లంఘిస్తూ జరిగే మానవ అక్రమ రవాణా,ప్రపంచంలో అతి పెద్ద వ్యవస్థీకృత నేరాల జాబితాలో మూడవది.|Telugu_F|other|8.405333
processed_te_f_books_socialscience_06503.wav|పాఠశాలలో పర్యావరణం పట్ల అవగాహన కలిగించడానికి సెమినార్లు, సింపోజియాలు మీరే నాయకత్వం వహించి నిర్వహించండి.|Telugu_F|other|9.300000
processed_te_f_books_socialscience_06454.wav|న్యాయ సహాయం ఆశించే ప్రజలకు న్యాయ సేవల ప్రాధాన్యత సంస్థ ఏ విధంగా దోహదపడుతుంది లోక్ అదాలత్ ఉద్దేశం ఏమిటి?|Telugu_F|other|8.776771
processed_te_f_books_socialscience_07153.wav|ప్రకృతి వైపరీత్యాలకు సంబంధించిన అనుభవాలు, కథలు, వార్తలను సేకరించి మీ తరగతిలోని విద్యార్థులతో పంచుకోండి.|Telugu_F|other|8.358813
processed_te_f_health_01273.wav|చిత్తూరు జిల్లాలో ఏడుగురికి కొత్తగా స్వైన్ ఫ్లూ వ్యాధి సోకగా,వారిలో ఇద్దరు తిరుపతి నగరానికి చెందినవారు.|Telugu_F|other|7.776000
processed_te_f_politics_02710.wav|దువ్వాడ వరకే ఎక్స్‌ప్రెస్ రైళ్లు వెళ్తాయని,వాల్తేరు వరకు రైళ్లు వెళ్లబోవని కొన్నాళ్లు ప్రచారం జరిగింది.|Telugu_F|other|8.181333
processed_te_f_weather_00309.wav|అకాల వర్షం వల్ల నష్టపోయిన రైతాంగానికి,ఇన్పుట్ సబ్సిడీ ఇవ్వని కాంగ్రెస్ నేతలు,అన్నదాతల గురించి మాట్లాడటం విడ్డూరంగా ఉందని వ్యాఖ్యానించారు.|Telugu_F|other|10.058667
processed_te_f_books_socialscience_04049.wav|భూస్వామ్య విధానాన్ని, సామ్రాజ్యవాదాన్ని వ్యతిరేకించే సామాజిక వర్గాలన్నీ ఈ సిద్ధాంతం ఆధారంగా ఏకమయ్యాయి.|Telugu_F|other|8.846438
processed_te_f_books_socialscience_03274.wav|అప్పుడు మాకు ఇంకో భూమి ఎవరిస్తారు?|Telugu_F|other|2.751187
processed_te_f_books_socialscience_03932.wav|అయితే రష్యా సాధించిన విజయంతో ప్రపంచంలో దాని ప్రతిష్ఠ ఎంతో పెరిగింది.|Telugu_F|other|5.800000
processed_te_f_books_socialscience_01183.wav|ఉదాహరణకు ఒక ట్యాంకును ఊహించుకోండి.|Telugu_F|other|3.587104
processed_te_f_other_00337.wav|పాపం మమ్మీ, మమ్మీకి ఉద్యోగం లేదు,ఉద్యోగం చేస్తే డాడీ మమ్మీకి హెల్ప్ చేస్తారు అని మనసులో అనుకుంది రమ్య.|Telugu_F|other|8.938667
processed_te_f_books_socialscience_06370.wav|కోర్టు ఫీజులు, ఇతర ఖర్చులు భరించలేని పేద ప్రజలకు మన దేశంలో ఉచిత న్యాయ సేవలకు ఎటువంటి అవకాశాలు ఉన్నాయి?|Telugu_F|other|9.100000
processed_te_f_books_socialscience_03383.wav|సేంద్రియ వ్యవసాయంలో ముఖ్యమైన ఒక లక్షణం స్థానిక వనరులను వినియోగించటం.|Telugu_F|other|6.036812
processed_te_f_books_socialscience_00707.wav|దీనితో వ్యవసాయంలో అవసరమైన దానికంటే ఎక్కువమంది ఉన్నారని అర్థమవుతోంది.|Telugu_F|other|6.000000
processed_te_f_books_socialscience_01994.wav|దీనికి కొన్ని కారణాలను పేర్కొనండి.|Telugu_F|other|2.700000
processed_te_f_books_socialscience_02433.wav|ఈ గ్రామంలో వ్యవసాయం ప్రధానమైన పని.|Telugu_F|other|3.285250
processed_te_f_politics_01815.wav|పట్టణ పరిధిలోని సిధ్దారం రోడ్డులో టాలెంట్ స్కూల్ విద్యార్థులు శనివారం ఉద్యానవన సందర్శనలో పాల్గొన్నారు.|Telugu_F|other|8.064000
processed_te_f_books_socialscience_04084.wav|ఈ విస్తృత సాగునీటి పనులలో ముఖ్యంగా కాలవలు, కరకట్ట నిర్మాణంలో బలవంతంగా పనిచేయించి వాటిని పూర్తి చేశారు.|Telugu_F|other|9.125063
processed_te_f_books_socialscience_06090.wav|మొదటినుంచి భోపాల్ ప్రజలు నాలుగు ముఖ్యమైన కోరికల కోసం పోరాడుతున్నారు:|Telugu_F|other|5.386667
processed_te_f_books_socialscience_06898.wav|పరిశ్రమలలో కనీస సౌకర్యాలు ఉన్నాయా?|Telugu_F|other|3.145938
processed_te_f_books_socialscience_02457.wav|ఎవరికైనా పెట్టుబడి ఎలా లభిస్తుంది?|Telugu_F|other|2.472542
processed_te_f_books_socialscience_02638.wav|సమాచార సాంకేతిక పరిజ్ఞానం  విస్తరించకుండా ప్రపంచీకరణ సాధ్యమై ఉండేదా?|Telugu_F|other|6.849521
processed_te_f_books_socialscience_03218.wav|మా ఆహారం అంతా వీటి నుంచే వస్తుంది.|Telugu_F|other|3.018229
processed_te_f_books_socialscience_04428.wav|అయినప్పటికీ ఈ ఉద్యమాన్ని నిలువరించటానికి సంవత్సరానికి పైగా పట్టింది.|Telugu_F|other|5.769792
processed_te_f_books_socialscience_01743.wav|ఇవి స్థానిక సంస్థల కింద ఉండేవి. ఇక్కడ నివసించేవారు పేదవారుగా ఉంటారు.|Telugu_F|other|5.642083
processed_te_f_books_socialscience_06048.wav|మీ సమాధానానికి కారణాలు పేర్కొనండి.|Telugu_F|other|3.145938
processed_te_f_books_socialscience_02446.wav|దురదృష్టవశాత్తు ఇటువంటిది జరగలేదు.|Telugu_F|other|3.285250
processed_te_f_books_socialscience_02230.wav|సంవత్సరంలో కొన్ని నెలలపాటు వాళ్లు ఇతర పనులు వెతుక్కోవాల్సి వస్తోంది.|Telugu_F|other|5.560812
processed_te_f_books_socialscience_04460.wav|విద్రోహ చర్య కింద వారిని విచారించి ఉరిశిక్ష విధించాలని నిర్ణయించారు.|Telugu_F|other|5.800000
processed_te_f_finance_01948.wav|వారి ఆర్థిక ఆస్తులు మరియు ఇతర ఆస్తులు,భీమా ఒప్పందంలోకి ప్రవేశించాయి.|Telugu_F|other|6.176000
processed_te_f_books_socialscience_04391.wav|తమ సభ్యులలో లౌకిక అవగాహనను పెంచటానికి కాంగ్రెస్ ఎంతో ప్రయత్నించింది.|Telugu_F|other|6.100000
processed_te_f_politics_01750.wav|తనకు రక్షణ కల్పించే పేరుతో నిఘా పెట్టడం దారుణమని,అందుకే గన్‌మెన్లను వెనక్కి పంపించానని స్పష్టం చేశారు.|Telugu_F|other|8.064000
processed_te_f_books_socialscience_01839.wav|పట్టణాలు, నగరాలలోని పేద ప్రజల పరిస్థితి ఈ విషయంలో మరీ దారుణంగా ఉంది.|Telugu_F|other|6.800000
processed_te_f_books_socialscience_05221.wav|ఈ అధ్యాయంలో భారతదేశ ఆధునిక రాజకీయ ఘటనల గురించి వివరంగా తెలుసుకుందాం.|Telugu_F|other|6.176125
processed_te_f_books_socialscience_05780.wav|పాలస్తీనియన్లపై దాడులు కొనసాగించటం వల్ల ఈ ఒప్పందాలు విజయవంతం కాలేదు.|Telugu_F|other|6.199354
processed_te_f_books_socialscience_06149.wav|గుజరాత్ ప్రభుత్వం తను అనుకున్నదే చేస్తున్నందున ఇప్పుడు కూడా ఉద్యమాన్ని కొనసాగించటంలో ఏమైనా అర్థం ఉందా?|Telugu_F|other|7.952458
processed_te_f_books_socialscience_07451.wav|నిష్కాంతి అంటే చీకటిలో లేదా రాత్రిలో జరుగుతుందని అర్థంకాదు. ఈ చర్య కాంతిపై ఆధారపడదని అర్థం చేసుకోవాలి. |Telugu_F|other|8.811604
processed_te_f_books_socialscience_02754.wav|ప్రభుత్వం తీసుకోగల ఇతర చర్యల గురించి ఆలోచించండి. తరగతిలో చర్చించండి.|Telugu_F|other|5.572417
processed_te_f_health_02600.wav|ఒక చిన్నారికి కరోనా వైరస్ సోకగా,ఆ చిన్నారిని వైద్యుడు ప్రత్యేక వార్డులో పెట్టి చికిత్స అందిస్తున్నాడు.|Telugu_F|other|7.498667
processed_te_f_books_socialscience_01233.wav|ఈ పంటలకు అన్ని ప్రాంతాలలో నీళ్లు అవసరం కావటంతో వైరుధ్యాలు తప్పనిసరి.|Telugu_F|other|6.000000
processed_te_f_books_socialscience_06353.wav|సమాచార హక్కు చట్టం నేపధ్యంలో ప్రజలకు ఎటువంటి పాత్ర ఉందో, దానిని ఎలా పోషించాలో క్లుప్తంగా తెలుసుకుందాం.|Telugu_F|other|7.975688
processed_te_f_books_socialscience_06711.wav|కాబట్టి వెలుతురు కోసం ఎక్కువ విద్యుత్ బల్బులను ఉపయోగించవలసి ఉంటుంది.|Telugu_F|other|5.100000
processed_te_f_books_socialscience_02003.wav|జాతీయ సర్వేలలో ‘వలస వెళ్లీన వ్యక్తి అన్న పదానికి ఉన్న నిర్వచన పరిమితి వల్ల తాత్కాలికంగా వలస వెళ్లే వాళ్ల సంఖ్య తక్కువగా చూపించబడుతోంది.|Telugu_F|other|9.949375
processed_te_f_books_socialscience_05011.wav|మొదటి పంచవర్ష ప్రణాళీకలో పెద్ద ఆనకట్టలు కట్టి విద్యుత్తు ఉత్పత్తి, సాగునీటి కల్పనల ద్వారా వ్యవసాయాన్ని వృద్ధి చేయటంపై దృష్టి సారించారు.|Telugu_F|other|10.065479
processed_te_f_books_socialscience_00547.wav|మగపిల్లలు, ఆడపిల్లల సగటు విద్యా స్థాయిలో తేడా ఉన్నప్పటికీ ఇటీవలి సంవత్సరాలలో ఈ అంతరాలు తగ్గుతున్నాయి.|Telugu_F|other|8.683896
processed_te_f_books_socialscience_01363.wav|రెండవ జడ్జి ఇందుకు పూర్తి విరుద్ధంగా భూ యజమానికి భూగర్భ జలాలపై పూర్తి హక్కు ఉంటుందని తీర్పు చెప్పారు.|Telugu_F|other|8.544562
processed_te_f_politics_02705.wav|ముఖ్యమంత్రి కెసిఆర్ గతంలో రెండువేల కోట్ల రూపాయల సహాయం అందించడంతో,సంస్థ పరిస్థితి మెరుగైందని చెప్పారు.|Telugu_F|other|7.893333
processed_te_f_books_socialscience_03518.wav|ప్రతి యుద్దానికి దీర్ఘకాలంగా మసులుతున్న కారణాలతో పాటు యుద్ధానికి కారణమైన తక్షణ కారణాలు కొన్ని ఉంటాయి.|Telugu_F|other|8.200000
processed_te_f_books_socialscience_03775.wav|గిరాకి తగ్గటంతో కర్మాగారాలు మూతపడ్డాయి, దాంతో ప్రజల కొనుగోలు శక్తి మరింత తగ్గి గిరాకి మరింత తగ్గింది.|Telugu_F|other|8.997354
processed_te_f_general_02095.wav|వివాదంపై విచారణను సుప్రీం కోర్టు వాయిదా వేయడం, బీజేపీ, హిందూ సంఘాల నేతల ప్రకటనలు ఉత్కంఠ రేపుతున్నారు.|Telugu_F|other|8.469333
processed_te_f_books_socialscience_07194.wav|పెరటిలో రకరకాల మొక్కలను పెంచినట్లయితే వాడిన నీరు మొక్కలకు మళ్లీంచి మురికి నీరుగా మారకుండా కాపాడవచ్చు.|Telugu_F|other|8.358813
processed_te_f_finance_01821.wav|సైబర్ క్రైమ్స్ నియంత్రణ కోసం,పోలీస్ శాఖ సలహాలు తీసుకొని,సైబర్ సెక్యూరిటీ విధి విధానాలను రూపొందించాలి.|Telugu_F|other|8.170667
processed_te_f_books_socialscience_02064.wav|వలస కార్మికులు సంఘటిత రంగంలో లేనందువల్ల వాళ్లకి వివిధ ఆరోగ్య, కుటుంబ సంరక్షణ కార్యక్రమాలు అందటం లేదు.|Telugu_F|other|8.741938
processed_te_f_health_01100.wav|అందులో విలన్ మహేష్ మంజ్రేకర్,గుండె జబ్బుతో బాధపడుతూ గుండె ట్రాన్స్ ప్లాంటేషన్ కోసం ఎదురు చూస్తుంటాడు.|Telugu_F|other|8.138667
processed_te_f_books_socialscience_04335.wav|యుద్ధ సమయంలో కన్సర్వేటివ్ పార్టీకి చెందిన విన్‌స్టన్ చర్చిల్ ప్రధానమంత్రిగా సంకీర్ణ ప్రభుత్వం ఉండేది.|Telugu_F|other|7.720271
processed_te_f_health_00521.wav|వాల్నట్స్ గుండె సంబంధ జబ్బులను తగ్గించి,మెదడును ఆరోగ్యంగా ఉంచుతాయని,గతంలో పలు అధ్యయనాలు వెల్లడించాయి.|Telugu_F|other|8.533333
processed_te_f_politics_02634.wav|ఉపాధ్యాయ అర్హత పరీక్ష రద్దు చేస్తారంటూ వస్తోన్న వదంతుల్ని అభ్యర్థులు నమ్మొద్దని ఆయన విజ్ఞప్తి చేశారు.|Telugu_F|other|8.064000
processed_te_f_books_socialscience_03395.wav|దీని అర్థం భారతదేశంలోని మూడింట రెండు వంతుల భూమి వర్షాధారంగా ఉండి సాగునీటి వ్యవసాయానికి అనువైనది కాదు.|Telugu_F|other|8.591000
processed_te_f_books_socialscience_03163.wav|దీని పిచికారీ వల్ల స్థానిక ప్రజలలో, ప్రత్యేకించి వ్యవసాయ కూలీలలో చాలా తీవ్ర ఆరోగ్య సమస్యలు తలెత్తాయి.|Telugu_F|other|8.100000
processed_te_f_books_socialscience_04296.wav|అందులోని పద్ధతులు మార్చటానికి ఈ దేశాలలో ఎటువంటి ప్రయత్నాలు జరిగాయి?|Telugu_F|other|5.600000
processed_te_f_books_socialscience_01196.wav|ప్రస్తుతం మనం భూగర్భ నిల్వలు తగ్గుతున్న పరిణామాలను ఎదుర్కొంటున్నాం.|Telugu_F|other|5.000000
processed_te_f_books_socialscience_02100.wav|వలస వెళ్లీన వాళ్ల ప్రాంతంపై అంతర్జాతీయ వలస ప్రభావం చాలా ముఖ్యమైనది.|Telugu_F|other|5.000000
processed_te_f_books_socialscience_04834.wav|వాళ్ల ప్రయోజనాలను ప్రోత్సహించేందుకు ప్రత్యేక రాజ్యాంగ చర్యలు అవసరం.|Telugu_F|other|4.991917
processed_te_f_books_socialscience_06449.wav|సమాచారం అని దేనిని అంటారు? ఇది ప్రభుత్వ శాఖలలో ఎలా ఉత్పన్నమవుతుంది?|Telugu_F|other|5.549188
processed_te_f_books_socialscience_01354.wav|తాగునీళ్లకు మొదటి స్థానం ఇవ్వడంతోపాటు పొందడం అనేది మానవ హక్కు కూడా.|Telugu_F|other|6.000000
processed_te_f_books_socialscience_07120.wav|మీరు సేకరించిన సమాచారాన్ని గత సంవత్సరంలో వచ్చిన రుగ్మతలతో పోల్చండి.|Telugu_F|other|5.142854
processed_te_f_books_socialscience_01427.wav|కుటుంబాన్ని ఎలా నిర్వచిస్తారు? ఎవరెవరిని కుటుంబం కింద పరిగణిస్తారు?|Telugu_F|other|5.400000
processed_te_f_books_socialscience_02716.wav|ప్రత్యేక ఆర్థిక మండలి అనే పారిశ్రామిక ప్రాంతాలను నెలకొల్పుతున్నాయి.|Telugu_F|other|5.943937
processed_te_f_books_socialscience_04032.wav|సిసిపి నాయకత్వంలోని పోరాటంలో భూమిలేని రైతాంగం లక్షలాదిగా చేరసాగారు.|Telugu_F|other|6.454771
processed_te_f_books_socialscience_00562.wav|అభివృద్ధికి సంబంధించి మీ  సొంత ఉదాహరణను తీసుకుని దీనిని వివరించండి.|Telugu_F|other|5.400000
processed_te_f_books_socialscience_02712.wav|భారతదేశ అతిపెద్ద కంపెనీలలో అనేకం పెరిగిన పోటీవల్ల ప్రయోజనం పొందాయి.|Telugu_F|other|5.665292
processed_te_f_books_socialscience_00392.wav|మన జీవితంలో ఆదాయంకంటే ముఖ్యమైన ఇతర అంశాలకు కొన్ని ఉదాహరణలు ఇవ్వండి.|Telugu_F|other|6.373500
processed_te_f_general_01498.wav|రాష్ట్రవ్యాప్తంగా మీడియా సంస్థలు నిర్వహించిన సర్వేలో,శాస్త్రీయంగా ప్రత్యేక ప్రశ్నావళిని రూపొందించి,ప్రజల నుంచి అభిప్రాయాలు సేకరించాయి.|Telugu_F|other|9.898667
processed_te_f_books_socialscience_00422.wav|అయితే ఒక దశాబ్దం క్రితం భారతదేశం తక్కువ ఆదాయ దేశాల జాబితాలో ఉండేది.|Telugu_F|other|6.524438
processed_te_f_politics_01663.wav|గత కొంతకాలంగా తెలంగాణ ముఖ్యమంత్రి కేసీఆర్ నియంతృత్వ ధోరణితో వ్యవహరిస్తూ,అడ్డొస్తున్న వారి గొంతు నొక్కుతున్నారని నేతలు ఆరోపిస్తున్నారు.|Telugu_F|other|10.026667
processed_te_f_books_socialscience_00979.wav|అరేబియా సముద్ర శాఖ భారత పడమటి తీరాన్ని చేరి ఉత్తర దిశగా కదులుతుంది.|Telugu_F|other|5.839437
processed_te_f_books_socialscience_05057.wav|ఎన్నికలను ప్రజలు చాలా ముఖ్యంగా పరిగణిస్తున్నారని, వాటికి తమదైన ఉనికి ఉందని ఈ ఎన్నికలు రుజువు చేశాయి.|Telugu_F|other|8.173042
processed_te_f_books_socialscience_05195.wav|అయితే ప్రాంతాల మధ్య సమాన అభివృద్ధి జరుగక కొన్ని ప్రాంతాలు ఇతర ప్రాంతాలకంటే ఎక్కువ అభివృద్ధి చెందాయి.|Telugu_F|other|8.741938
processed_te_f_books_socialscience_01526.wav|పక్కన ఇచ్చిన గ్రాఫ్‌ని పరిశీలించి ఏ దశాబ్ద కాలంలో జనాభా తగ్గిందో చెప్పండి. జనాభా ఎందుకు పెరుగుతుంది?|Telugu_F|other|8.393646
processed_te_f_agri_01740.wav|గజ్వేల్ హైవేకు దగ్గర్లో ఏర్పాటు చేసిన, ఈ అధునాతన రైతు మార్కెట్ ను, దాదాపు కోటి రూపాయలతో నిర్మించారు. |Telugu_F|other|8.042667
processed_te_f_books_socialscience_00664.wav|ఇంతకు ముందు వ్యవసాయ క్షేత్రాలలో పని చేసిన వాళ్లు ఇప్పుడు పెద్ద సంఖ్యలో కర్మాగారాలలో పనిచేస్తున్నారు.|Telugu_F|other|7.592542
processed_te_f_books_socialscience_05922.wav|ఇన్ని విభేదాలు ఉన్నప్పటికీ రెండు దేశాలు అనేక రంగాలలో, ప్రత్యేకించి ఆర్థికరంగంలో సహకరించుకుంటున్నాయి.|Telugu_F|other|7.801542
processed_te_f_books_socialscience_03637.wav|మొదటి ప్రపంచ యుద్ధ కాలంలో, లేదా ఆ తరువాత అనేక దేశాలు రాచరిక పాలన నుంచి ప్రజాస్వామ్య దేశాలుగా మారాయి.|Telugu_F|other|8.579396
processed_te_f_politics_03326.wav|వీరంతా పార్లమెంట్ స్క్వెర్ వద్ద మహాత్మాగాంధీ విగ్రహం ముందు బ్యానర్లు,జెండాలతో ప్రదర్శన నిర్వహించారు.|Telugu_F|other|8.245333
processed_te_f_general_02204.wav|ఈ క్రీడలు ముగిసిన తర్వాత,నేను మరో నాలుగేళ్ల పాటు పూర్తి ఫిట్నెస్ తో కొనసాగడం ఎంతో కష్టమైన వ్యవహారమే. |Telugu_F|other|8.042667
processed_te_f_agri_03046.wav|ఇలాంటి రైతులను ప్రభుత్వం ప్రోత్సహిస్తే, అద్భుతాలు జరిగే అవకాశం ఉందని, రైతు ప్రతినిధులు చెబుతున్నారు.|Telugu_F|other|7.232000
processed_te_f_books_socialscience_05462.wav|అయితే దీనివల్ల దేశ లౌకిక స్ఫూర్తి దెబ్బతిని, తరువాత దశాబ్దంలో మత తత్వ రాజకీయాలకు అవకాశం కల్పించింది.|Telugu_F|other|8.718729
processed_te_f_books_socialscience_02078.wav|భారతదేశంలోని కొన్ని ప్రాంతాలలో మూడింట ఒక వంతు కుటుంబాలు వలస సభ్యులు పంపించే డబ్బుపై ఆధారపడి ఉన్నాయి.|Telugu_F|other|7.929250
processed_te_f_books_socialscience_05406.wav|ఈ రెండు సమస్యలతో ప్రభుత్వం వ్యవహరించిన తీరు మన ప్రజాస్వామిక రాజతంత్రాన్ని బలపరిచిందా, బలహీనపరిచిందా?|Telugu_F|other|8.184667
processed_te_f_books_socialscience_06111.wav|పెద్ద ఆనకట్టల వల్ల దేశ ప్రజలకు ఒనగూడే విస్తృత ప్రయోజనాల ముందు ఈ సమస్యలు చిన్నవని చాలామంది భావించారు.|Telugu_F|other|8.498125
processed_te_f_books_socialscience_07043.wav|సెప్టిక్ ట్యాంక్ శుభ్రం చేసేవారు, చెత్తను సేకరించేవారు తమ ఆరోగ్యాలను పణంగా పెట్టి మనకు సేవ చేస్తారు.|Telugu_F|other|7.290687
processed_te_f_politics_01819.wav|ఆయన తుదిశ్వాస వరకు కమ్యునిస్టు పార్టీ కొరకు,కమ్యూనిజం సిద్ధాంతాల కొరకు పనిచేసిన వ్యక్తి అని అన్నారు.|Telugu_F|other|7.392000
processed_te_f_books_socialscience_04273.wav|చమురు బావుల నుంచి సముద్రపు నీటిలో కలిసే చమురు వల్ల ఇక్కడి జీవావరణ వ్యవస్థ తీవ్రంగా ప్రభావితమయ్యింది.|Telugu_F|other|8.045333
processed_te_f_general_01500.wav|అన్ని వాతావరణ పరిస్థితుల్లో ఎగిరే,బహుళ ఉపయోగ ఫైటర్ విమానం,వైమానిక దళంలోని ఇతర విమానాలకు తోడ్పడనుంది.|Telugu_F|other|8.821333
processed_te_f_weather_01351.wav|మాలి సరిహద్దుకు సమీపంలోని అర్బిండా అనే పట్టణంపై,ముష్కరులు మంగళవారం ఉదయం దాడికి తెగబడ్డట్లు తెలిపారు.|Telugu_F|other|9.098667
processed_te_f_health_00670.wav|గొంతు నొప్పిగా ఉంటే,గోరువెచ్చని నీటిలో కొద్దిగా ఉప్పు వేసుకుని పుక్కిళించడం ద్వారా ఉపశమనం పొందవచ్చు.|Telugu_F|other|7.456000
processed_te_f_books_socialscience_01176.wav|ఆదాయాలతో సంబంధం లేకుండా అందరికీ ఈ అవసరాల కోసం తగినంత నీళ్లు అందేలా చూడటానికి ప్రణాళీకలు తయారుచేయాలి.|Telugu_F|other|9.100000
processed_te_f_books_socialscience_05222.wav|ఈ ఘటనలు, అంశాలలో అనేకం దేశ రాజకీయ ముఖ చిత్రాన్ని తీవ్ర విభజనకు, పరస్పర విరుద్ధ భావాలకు లోను చేసింది.|Telugu_F|other|8.974146
processed_te_f_books_socialscience_05197.wav|ప్రాథమిక విద్యకి, ప్రజారోగ్యానికి తక్కువ ప్రాధాన్యతను ఇవ్వటం పెద్ద లోపమని నిస్సందేహంగా పేర్కొనవచ్చు.|Telugu_F|other|7.639000
processed_te_f_books_socialscience_01328.wav|ఉదాహరణకు ఒక బోరుబావి నుంచి ఎక్కువ నీళ్లు తోడేస్తే దాని చుట్టుపక్కల ఉన్న అనేక బోరుబావులు ఎండిపోవచ్చు.|Telugu_F|other|8.277542
processed_te_f_weather_02183.wav|సుమారు మూడు గంటలపాటు కేసుకు సంబంధించిన విషయాలపై ఆయనను విచారించిన పోలీసులు,తరువాత ఆయనను వదిలి వేశారు.|Telugu_F|other|8.960000
processed_te_f_books_socialscience_06280.wav|అప్పుడు ఆమె సమాచార హక్కు కార్యకర్తలను సంప్రదించి తన జవాబు పత్రం ఫొటోకాపీ కోరుతూ దరఖాస్తు చేసుకుంది.|Telugu_F|other|8.219500
processed_te_f_books_socialscience_03088.wav|ప్రజల ఆదాయాలు, అవకాశాలలో ఇంత అంతరం ఉండటం సమసమాజానికి ఆధారం కాబోదు.|Telugu_F|other|6.600000
processed_te_f_books_socialscience_03815.wav|దీంతో జర్మనీ ప్రభుత్వం పెద్ద ఎత్తున కరెన్సీ నోట్లు ముద్రించసాగింది, ఫలితంగా ద్రవ్యోల్బణం పెరిగింది.|Telugu_F|other|8.100000
processed_te_f_general_01859.wav|కానీ, ఆమెను హత్య చేసిన వారిని ఎన్కౌంటర్ చేస్తే,మానవ హక్కుల ఉల్లంఘన అంటూ పెద్ద ఎత్తున అరుస్తున్నారు.|Telugu_F|other|7.370667
processed_te_f_weather_02264.wav|అర్థమెటిక్ ప్రశ్నలను రోజువారీ దినచర్యలో భాగంగా ఉండే అంశాలతో ముడిపెడుతూ,ఆలోచించడం అలవాటు చేసుకోవాలి.|Telugu_F|other|8.394667
processed_te_f_books_socialscience_01381.wav|నీటి వనరుల విషయంలో అంతర్గత, బాహ్య ప్రవాహాల ప్రక్రియలను వివరించండి.|Telugu_F|other|5.676896
processed_te_f_books_socialscience_01802.wav|కాలక్రమంలో వివిధ స్థాయిలలో ఉన్న ప్రాంతాల మధ్య అనుసంధానం ఏర్పడింది.|Telugu_F|other|5.900000
processed_te_f_books_socialscience_02863.wav|దేశం మొత్తానికి సరిపడా ఆహార ధాన్యాలను పండించటం అనేది మొదటి మెట్టు.|Telugu_F|other|5.400000
processed_te_f_books_socialscience_07096.wav|ఆనకట్ట నిర్మాణ వ్యయం లాభదాయకమేనా?|Telugu_F|other|3.157542
processed_te_f_books_socialscience_04912.wav|ఇదే విధానం ఇప్పటికీ కొనసాగుతోంది.|Telugu_F|other|3.000000
processed_te_f_weather_02688.wav|బెల్టు దుకాణాల్లో భారీగా నిల్వలు ఉంటుండడం,రెస్టారెంట్లను తలపిస్తూ జోరుమీద విక్రయాలు సాగిస్తున్నాయి.|Telugu_F|other|8.300000
processed_te_f_books_socialscience_01584.wav|జనాభా పెరుగుదలలో మూడవ అంశం వలసలు.|Telugu_F|other|3.436187
processed_te_f_books_socialscience_02763.wav|ప్రభుత్వ విధానాలు ధనికులు, అధికారం ఉన్న వాళ్లవే కాక దేశంలోని ప్రజలందరి ప్రయోజనాలను కాపాడేలా ఉండాలి.|Telugu_F|other|7.952458
processed_te_f_books_socialscience_05869.wav|అయితే ఇది సమస్యను పరిష్కరించలేదు.|Telugu_F|other|3.145938
processed_te_f_general_00791.wav|పాకిస్తాన్ కెప్టెన్ సర్ఫరాజ్ అహ్మద్,వర్ణ వివక్ష వ్యాఖ్యలపై,క్రీడా ప్రపంచంలో తీవ్ర దుమారం రేగుతోంది.|Telugu_F|other|8.597333
processed_te_f_books_socialscience_06443.wav|సంవత్సరాలలో లబ్ధిదారుల సంఖ్య, మంజూరు చేసిన మొత్తం ఎంత అని అడిగారు.|Telugu_F|other|5.560812
processed_te_f_finance_00225.wav|ఆ లక్కీ కేసులో,మీరు స్క్రాప్ చేయడం మరియు పెయింటింగ్ చేయడం ద్వారా,చాలా ఎక్కువ డబ్బు ఆదా చేసుకోవచ్చు.|Telugu_F|other|8.000000
processed_te_f_general_01801.wav|ఒక ఇమెయిల్ సర్వర్ అనేది,ఇంటర్నెట్ సర్వీస్ ప్రొవైడర్స్ లో  నడుస్తున్న కార్యక్రమం మరియు మెయిల్ రవాణా చేయడానికి ఉపయోగించే పెద్ద సైట్లు.|Telugu_F|other|10.186667
processed_te_f_books_socialscience_03415.wav|అనేక భూములు ఇప్పుడు బీడు పడ్డాయి.|Telugu_F|other|2.878896
processed_te_f_books_socialscience_03000.wav|దీని ద్వారా ప్రజల పోషకాహారస్థాయి గురించి ఖచ్చితంగా అంచనా వేయవచ్చు.|Telugu_F|other|5.653688
processed_te_f_other_02393.wav|అంతేకాదు నటనలో కూడా మహేష్ రాటు తేలిపోయాడు అని అంటూ,కాజల్ టాలీవుడ్ ప్రిన్స్ ని ఆకాశానికి ఎత్తేసింది.|Telugu_F|other|8.970667
processed_te_f_books_socialscience_01182.wav|మన విశ్లేషణలో ఈ ప్రవాహం, నిల్వల మధ్య తేడాను స్పష్టంగా గుర్తించాలి.|Telugu_F|other|5.584021
processed_te_f_books_socialscience_04291.wav|దశాబ్దాల కాలంలో చైనాలో మహిళల పాత్రలో వచ్చిన మార్పులను గుర్తించండి.|Telugu_F|other|5.514375
processed_te_f_books_socialscience_04295.wav|ఈ అధ్యాయంలో చర్చించిన దేశాలన్నీ ప్రధానంగా వ్యవసాయం పైన ఆధారపడినవే.|Telugu_F|other|6.048417
processed_te_f_books_socialscience_05327.wav|సంస్కృతి, జనాభా అంశాలే కాకుండా ఈ ఉద్యమానికి ఆర్థిక కోణం కూడా ఉంది.|Telugu_F|other|6.060042
processed_te_f_books_socialscience_05092.wav|దీనికి శివసేన నాయకత్వం వహించింది.|Telugu_F|other|3.145938
processed_te_f_politics_00934.wav|అయితే ముఖ్యమంత్రి చంద్రబాబు నాయుడు మాత్రం,అందుకు ససేమిరా అన్నట్టు భీష్మించడం ఆశ్చర్యం కలిగిస్తుంది.|Telugu_F|other|6.944000
processed_te_f_books_socialscience_03277.wav|మా ఊరి దేవుళ్లందరూ ఇక్కడ ఉన్నారు.|Telugu_F|other|2.739583
processed_te_f_books_socialscience_06350.wav|ఈ చట్టంలో మార్పులు ఎవరు చేయవచ్చు?|Telugu_F|other|2.900000
processed_te_f_books_socialscience_01029.wav|వాతావరణం వల్ల, సముద్ర ప్రవాహాల వల్ల భూగోళం మీద ఉష్ణ పునఃప్రసరణ ఎలా జరుగుతుందో గుర్తుకు తెచ్చుకోండి.|Telugu_F|other|8.700000
processed_te_f_books_socialscience_02909.wav|అక్కడ ఒకే పంట పండుతుంది, రెండవ పంట వర్షాలపై ఆధారపడి సాగు చేస్తారు.|Telugu_F|other|6.199354
processed_te_f_general_02077.wav|ప్రతిష్టాత్మక కాళేశ్వరం ప్రాజెక్టును ముందుకు నడపడంలో,విద్యుత్ శాఖ అత్యంత కీలకమైన పాత్ర పోషించనుంది.|Telugu_F|other|8.085333
processed_te_f_other_01644.wav|స్థూలంగా గోదావరి జిల్లాల్లో జనసేన పార్టీ ఏమేరకు ఓట్లు చీల్చి ఉంటుందన్న అంశంలో ఎవరికీ క్లారిటీ లేదు.|Telugu_F|other|8.426667
processed_te_f_books_socialscience_04941.wav|దీని వల్ల కాంగ్రెస్ పార్టీ విభిన్న దృక్పధాలు, ప్రయోజనాలకు ప్రాతినిధ్యం వహిస్తున్నట్లుగా కనిపించేది.|Telugu_F|other|6.849521
processed_te_f_books_socialscience_04071.wav|భారత దేశంలో అమలు అయిన భూ సంస్కరణలను చైనాలో జరిగిన వాటితో పోల్చండి.|Telugu_F|other|5.920708
processed_te_f_books_socialscience_02000.wav|అయితే గ్రామీణ ప్రాంతాలనుంచి గ్రామీణ ప్రాంతాలకు వలస కూడా పెరిగింది.|Telugu_F|other|5.300000
processed_te_f_books_socialscience_03300.wav|ఆధునిక అభివృద్ధి పథకాల వల్ల వీళ్లకు అతిముఖ్యమైన వనరైన స్థానిక పర్యావరణం అందుబాటులో లేకుండా పోయింది.|Telugu_F|other|8.463292
processed_te_f_books_socialscience_07301.wav|మనం మతాన్ని బట్టి పండుగలు చేసుకుంటాం. మనకు కొన్ని నమ్మకాలు ఉంటాయి.|Telugu_F|other|4.864208
processed_te_f_books_socialscience_04703.wav|పరిపాలన బాధ్యత అతడి కింద ఉంటుంది.|Telugu_F|other|3.200000
processed_te_f_books_socialscience_01750.wav|ఫలితంగా ప్రజలు ఒక ప్రాంతాన్ని ఖాళీచేసినప్పుడు గుర్తింపులేని మరొక ప్రాంతంలో భూమిని ఆక్రమించుకుంటారు.|Telugu_F|other|8.231104
processed_te_f_books_socialscience_01580.wav|కుటుంబంలోని, కుటుంబం బయటి అంశాలు ఈ నిర్ణయాన్ని ప్రభావితం చేస్తాయి.|Telugu_F|other|5.293771
processed_te_f_books_socialscience_00396.wav|ఏ అంశాల ఆధారంగా వాటిని పోలుస్తాం?|Telugu_F|other|3.285250
processed_te_f_books_socialscience_05209.wav|మీ కారణాలను పేర్కొంటూ చర్చించండి.|Telugu_F|other|3.145938
processed_te_f_books_socialscience_07184.wav|వంటకు ఏ రకమైన ఇంధనం వాడుతున్నారు?|Telugu_F|other|3.000000
processed_te_f_politics_01628.wav|ఈ కాలేజీ వేడుకలు చూస్తుంటే,తను చదివిన కాలేజీ నాటి జ్ఞాపకాలు గుర్తుకు వస్తున్నాయని గవర్నర్ తెలిపారు.|Telugu_F|other|7.658667
processed_te_f_health_01275.wav|జరిగిన ఘోరం వెలుగులోకి రాగానే,డాక్టర్లు హుటాహుటిన చికిత్స చేయగా ఏడుగురు రెండురోజుల్లో కోలుకున్నారు.|Telugu_F|other|8.160000
processed_te_f_books_socialscience_01855.wav|వివిధ నివాస ప్రాంతాలకు ఒక ఉదాహరణను ఆంధ్రప్రదేశ్ నుంచి పేర్కొనండి .|Telugu_F|other|5.537583
processed_te_f_books_socialscience_06978.wav|గ్రామంలోని అన్ని రకాల వృత్తి నిపుణులకు వీటివల్ల ఉపాధి దొరుకుతుంది.|Telugu_F|other|5.270562
processed_te_f_books_socialscience_05455.wav|మసీదుని గుడిగా మార్చాలనుకుంటున్న వాళ్లు మరింతమంది ప్రజలను సమీకరించటానికి గుడిని తెరవటం సహకరించింది.|Telugu_F|other|7.778313
processed_te_f_books_socialscience_07223.wav|వాటిని కాపాడుకోవడం మనందరి బాధ్యత.|Telugu_F|other|3.029833
processed_te_f_books_socialscience_01998.wav|పట్టణానికి రోజుకూలీగా వచ్చిన వ్యక్తిని కూడా మీరు ఇంటర్వ్యూ చేశారు.|Telugu_F|other|4.400000
processed_te_f_books_socialscience_06835.wav|లేక పరోక్షంగా వినియోగిస్తున్నారా?|Telugu_F|other|2.500000
processed_te_f_books_socialscience_02711.wav|ఈ పరిశ్రమలకు ముడి సరుకులు అందించే స్థానిక సంస్థలు కూడా లాభపడ్డాయి.|Telugu_F|other|4.864208
processed_te_f_health_01991.wav|బ్యాంకులో ఉద్యోగం చేసి రిటైర్ అయిన ఇద్దరు భార్యభర్తల ఇంట్లో,పెస్ట్ కంట్రోల్ ‌చెదలు నివారణ సిబ్బంది,ఉదయం క్రిమి సంహారక మందు చల్లారు.|Telugu_F|other|10.100000
processed_te_f_books_socialscience_03855.wav|సంఘటిత కార్మికులు మాత్రమే ఎలాగో నెట్టుకురాగలిగారు, కాని సమాజంలోని నిరుద్యోగం వల్ల తమ కోర్కెలను సాధించుకునే శక్తిని కొంత కోల్పోయారు.|Telugu_F|other|9.937771
processed_te_f_general_02105.wav|సిటీ ప్యాలెస్ కట్టడం ప్రాంగణం మధ్యలో పాలరాయితో నిర్మించిన పద్మాకారపు బురుజు బాగా ప్రసిద్ధి అయింది. |Telugu_F|other|8.106667
processed_te_f_general_01422.wav|రెండో ప్రపంచ యుద్ధంలో,రేడియో తరంగాలతో నియంత్రించే టోర్పెడో ఆయుధాల కోసం,దీనిని రూపొందించింది లామర్.|Telugu_F|other|8.160000
processed_te_f_books_socialscience_01052.wav|మీ ఉపాధ్యాయునితో, మీ తోటి విద్యార్థులతో చర్చించి పైన ఇచ్చిన ప్రశ్నలకు క్లుప్తంగా సమాధానాలు రాయండి.|Telugu_F|other|8.138229
processed_te_f_books_socialscience_00743.wav|కింద చర్చించిన వర్గీకరణ ఉపాధికి సంబంధించిన పని పరిస్థితులను, సమస్యలను స్పష్టంగా వెల్లడి చేస్తుంది.|Telugu_F|other|8.672271
processed_te_f_other_02576.wav|సినీ వర్గాల నుండి అందుతున్న విశ్వసనీయ సమాచారం ప్రకారం,హలో టీజర్ వివాదంలో మొత్తం తప్పు యూట్యూబ్ దే.|Telugu_F|other|8.565333
processed_te_f_books_socialscience_00516.wav|ఇంకా ఎక్కువ మంది పిల్లలు తేలికగా చదువుకోవటానికి మరిన్ని పాఠశాలలను తెరిచి, ఉపాధ్యాయులను నియమించారు.|Telugu_F|other|8.242708
processed_te_f_books_socialscience_02845.wav|దీని అర్థం అధిక మొత్తంలో ఆహార పదార్థాలను రైతులు పండించగల పరిస్థితులను భారతదేశ ప్రభుత్వం కల్పించటం.|Telugu_F|other|7.778313
processed_te_f_books_socialscience_04715.wav|పార్లమెంటులో మెజారిటీ మద్దతు  ఉన్నంత వరకు భారత సమాఖ్య అధ్యక్షుడికి మంత్రులను తొలగించే అధికారం లేదు|Telugu_F|other|7.800000
processed_te_f_books_socialscience_04692.wav|‘‘రాజ్యాంగాన్ని చేతిలో పెడితే చట్టానికి సంబంధించిన ఏ విద్యార్థి అయినా సరే రెండు ప్రశ్నలు వేస్తారు.|Telugu_F|other|6.988833
processed_te_f_other_00458.wav|రాజు బీసీ వెల్ఫేర్, ట్రైబల్ వెల్ఫేర్ రెండు ఉద్యోగాలకు ఎంపిక కాగా,ట్రైబల్ వెల్ఫేర్ ను ఎంచుకున్నాడు. |Telugu_F|other|7.861333
processed_te_f_health_02076.wav|ప్రస్తుతం గుంటూరులోని శ్రీ లక్ష్మీ సూపర్ స్పెషాలిటీ హాస్పిటల్ ఐసీయూ లో,కోడెలకు చికిత్స జరుగుతోంది.|Telugu_F|other|7.680000
processed_te_f_other_02209.wav|అనంతరం త్రివిధ దళాల సైనికులు గన్ సెల్యూట్ చేస్తుండగా,ఆమె పేటికను కార్యకర్తలు మూసివేసి ఖననం చేశారు.|Telugu_F|other|9.333333
processed_te_f_books_socialscience_04293.wav|రాచరిక పాలనను పడదోసిన తరువాత చైనాలో రెండు రకాల పాలనలు ఏర్పడ్డాయి.|Telugu_F|other|6.500000
processed_te_f_books_socialscience_04847.wav|అయితే రాజ్యాంగంలోని అధికరణాల సవరణను పార్లమెంటు మాత్రమే చేపట్టాలి.|Telugu_F|other|5.900000
processed_te_f_books_socialscience_03419.wav|వర్షాధార భూములను సాగులోకి తీసుకురావటం వల్ల ప్రజలకు పని దొరికింది.|Telugu_F|other|4.991917
processed_te_f_books_socialscience_04664.wav|భారతదేశ ప్రజలమైన మేము  అన్న పదాలతో భారతదేశ రాజ్యాంగం మొదలవుతుంది.|Telugu_F|other|6.303854
processed_te_f_books_socialscience_03781.wav|ఇప్పటివరకు ఆధునిక ఆర్థిక విధానం చూసిన అత్యంత దీర్ఘకాల క్షీణత ఇదే.|Telugu_F|other|6.000000
processed_te_f_books_socialscience_01789.wav|ఈ సంతల వల్ల వేరువేరు గ్రామాల మధ్య వివాహ సంబంధాలు కూడా కుదురుతాయి.|Telugu_F|other|5.665292
processed_te_f_books_socialscience_04019.wav|పెరుగుతున్న సామాజిక అసమానతలను, రైతాంగాన్ని పార్టీ పట్టించుకోలేదు.|Telugu_F|other|5.653688
processed_te_f_books_socialscience_02767.wav|అవసరమైతే ప్రభుత్వం వాణిజ్య, పెట్టుబడి అవరోధాలను ఉపయోగించుకోవచ్చు.|Telugu_F|other|5.293771
processed_te_f_books_socialscience_01186.wav|అలాగే బయటకు ప్రవహించే నీటిని కూడా నిమిషానికి లీటర్లలో కొలుస్తారు.|Telugu_F|other|5.433104
processed_te_f_books_socialscience_04443.wav|తరువాత ఎంతోమంది మహిళలతో సహా ఇతర భారతీయులు కూడా ఈ సైన్యంలో చేరారు.|Telugu_F|other|6.454771
processed_te_f_books_socialscience_02596.wav|కొత్త డిజైన్లు, తక్కువ ధర కారణంగా చైనా బొమ్మలు ఎంతో ఆదరణ పొందాయి.|Telugu_F|other|6.199354
processed_te_f_books_socialscience_01858.wav|నివాస ప్రాంతాలను కేవలం జనాభా ఆధారంగానే వర్గీకరించాలా? ఆలోచించండి.|Telugu_F|other|6.200000
processed_te_f_books_socialscience_06511.wav|భూగోళం వేడెక్కడానికి గల కారణాలు, పర్యవసానాల గురించి తెలుసుకుందాం.|Telugu_F|other|5.688521
processed_te_f_books_socialscience_01884.wav|ఇది ఆరోగ్య సమస్యలకు, స్థానికంగా వాతావరణ మార్పులకు దారి తీస్తుంది.|Telugu_F|other|5.270562
processed_te_f_books_socialscience_03947.wav|నాజీ జర్మనీలో ఎదురైన అనుభవాల నేపధ్యంలో ఈ వాదనకు ఎలా స్పందిస్తారు?|Telugu_F|other|6.849521
processed_te_f_books_socialscience_04309.wav|కాలక్రమంలో వాటికి చాలా కఠినమైన సమాధానాలను అంగీకరించవలసి వచ్చింది.|Telugu_F|other|5.793000
processed_te_f_books_socialscience_07289.wav|ఫ్లోరోసిస్ బాధిత గ్రామాలలో ప్రజలందరికీ రక్షిత మంచినీరు అందుతోందా?|Telugu_F|other|6.200000
processed_te_f_books_socialscience_05856.wav|తిరిగి సాధారణ సంబంధాలు నెలకొనటానికి దశాబ్ద కాలానికిపైగా పట్టింది.|Telugu_F|other|5.600000
processed_te_f_books_socialscience_04926.wav|పోలింగ్ కేంద్రాలలో సమర్పించటానికి ఎన్నో వస్తువులను తీసుకువచ్చారు.|Telugu_F|other|4.852604
processed_te_f_books_socialscience_00742.wav|దీనిని పరిశీలించటానికి ఉపాధికి సంబంధించి మరొక వర్గీకరణను చూద్దాం.|Telugu_F|other|5.827833
processed_te_f_books_socialscience_00632.wav|ఇతర వస్తువుల తయారీకి ఉపయోగించనట్లయితే అది అంతిమ వస్తువు అవుతుంది.|Telugu_F|other|5.282167
processed_te_f_books_socialscience_05505.wav|రాజకీయాల్లో ఈ మార్పుతోపాటు ఇతర కీలకమైన పరిణామాలు కూడా సంభవించాయి.|Telugu_F|other|5.793000
processed_te_f_books_socialscience_02238.wav|భారతదేశంలో సాగుభూమి పంపిణీలో అసమానతలు ఉన్నాయని  మీరు అంగీకరిస్తారా? మీ సమాధానానికి వివరణ ఇవ్వండి.|Telugu_F|other|8.184667
processed_te_f_books_socialscience_03002.wav|గత తరగతులలో పేదరికానికి, పోషకాహార లోపానికి సంబంధించి వాస్తవ పరిస్థితిని తెలియచేసే ఉదాహరణలు చూశాం.|Telugu_F|other|8.347208
processed_te_f_books_socialscience_07145.wav|ప్రకృతి వైపరీత్యాలు సంభవించిన తర్వాత నిర్వహించిన రక్షణ, సహాయ, పునరావాస కార్యక్రమాలను తెలుసుకోండి.|Telugu_F|other|7.900000
processed_te_f_books_socialscience_05665.wav|సోషలిస్టుల నేతృత్వంలో ఎన్నికైన ప్రభుత్వాలను కూడా అమెరికా మద్దతుతో ఆ దేశాల సైన్యాధిపతులు పడదోశారు.|Telugu_F|other|8.100000
processed_te_f_books_socialscience_05048.wav|అభివృద్ధి వ్యూహానికి సంబంధించిన చర్చ కేవలం ఆర్థిక పరమైనదేకాదు, దీనికి రాజకీయ కోణాలు కూడా ఉన్నాయి.|Telugu_F|other|8.056958
processed_te_f_weather_00826.wav|హెచ్బీ వీసాల వినియోగాన్ని తగ్గించాలని,ప్రభుత్వం నుంచి తీవ్ర ఒత్తిడి ఉండటంతో జారీకి కళ్లెం వేశారు.|Telugu_F|other|7.829333
processed_te_f_books_socialscience_04220.wav|ఆ దేశ సహజ వనరులపై, ప్రత్యేకించి చమురుపై యూరపు నియంత్రణతో వలస పాలన వారసత్వం ఇంకా కొనసాగుతూనే ఉంది.|Telugu_F|other|9.125063
processed_te_f_agri_02841.wav|దీంట్లో భాగంగానే, ప్రభుత్వం వాగ్దానం చేసినట్లుగా, గ్రామీణ రైతు బజార్లను ఆధునిక మండీలుగా మార్చాలి.|Telugu_F|other|7.882667
processed_te_f_health_01763.wav|దగ్గు,జలుబు,జ్వరం తదితర అనారోగ్య సమస్యలు పెద్దల కన్నా పిల్లల్నే ఎక్కువగా ఇబ్బందులకు గురిచేస్తాయి.|Telugu_F|other|7.936000
processed_te_f_books_socialscience_03774.wav|ఈ దశాబ్ద కాలంలో ప్రపంచవ్యాప్తంగా గిరాకి పడిపోవటం వల్ల ధరలు పడిపోయి ఆర్థిక పరిస్థితి క్షీణించింది.|Telugu_F|other|8.474917
processed_te_f_books_socialscience_06340.wav|ఇది స్థానిక భాషలో ఉండాలి ; దీనికి ఏదైనా డబ్బు చెల్లించాల్సి ఉంటే అది ప్రజలకు భారం కాకుండా ఉండాలి.|Telugu_F|other|7.476458
processed_te_f_politics_01275.wav|సురేందర్ రెడ్డి డైరెక్ట్ చేస్తున్న ఈ మాస్ యాక్షన్ ఎంటర్ టైనర్ ని,నల్లమపు బుజ్జి నిర్మిస్తున్నాడు.|Telugu_F|other|7.541333
processed_te_f_politics_01299.wav|దీంతో వ్యాపారులు,దళారులు కుమ్మక్కై రైతులను మోసం చేస్తున్నారంటూ,రైతులు ఆవేదన వ్యక్తం చేస్తున్నారు.|Telugu_F|other|7.669333
processed_te_f_general_02100.wav|చాలా మంది జపాన్ వెళ్లే టూరిస్టులు టోక్యోలో దిగగానే,ముందు ఈ ఫ్లవర్ టన్నెల్ టూర్ పూర్తి చేసేస్తారు.|Telugu_F|other|7.700000
processed_te_f_books_socialscience_03572.wav|జర్మనీని బలహీన పరచటానికి వర్సయిల్స్ ఒప్పందం దాని మీద సైనిక కోతలను, భౌగోళీక పరిమితులను విధించింది.|Telugu_F|other|8.500000
processed_te_f_books_socialscience_04131.wav|అయితే ప్రజా జీవితంలో వాళ్ల పాత్ర ఉండేది కాదు, తమ భవిష్యత్తును నిర్ణయించుకునే అధికారం ఉండేది కాదు.|Telugu_F|other|7.662208
processed_te_f_health_02536.wav|అవయవ మార్పిడి శస్త్ర చికిత్సలు అందుబాటులో లేకపోవడం వలన,పలువురు అర్ధాంతరంగా మృత్యువాత పడుతున్నారు.|Telugu_F|other|7.274667
processed_te_f_health_03047.wav|వాకింగ్ తో పాటు డాక్టరు సలహాతో చిన్న చిన్న వ్యాయామాలు చేస్తే గ్యాస్ సమస్య నుండి ఉపశమనం పొందవచ్చు.|Telugu_F|other|8.200000
processed_te_f_other_02194.wav|కొరటాల శివ చేసింది తక్కువ సినిమాలే అయినా,అవి బాక్స్ ఆఫీస్ దగ్గర పెద్ద విజయం సాధించడంతో టాప్ డైరెక్టర్స్ లిస్ట్ లోకి చేరుకున్నాడు.|Telugu_F|other|9.642667
processed_te_f_books_socialscience_05908.wav|దీని ఫలితంగా రెండు దేశాలు ఒకదానికి వ్యతిరేకంగా మరొకటి ఆయుధాలను సమకూర్చు కోటానికి పెద్ద ఎత్తున విలువైన నిధులను ఖర్చు చేస్తున్నాయి.|Telugu_F|other|10.193188
processed_te_f_books_socialscience_00374.wav|పైన పేర్కొన్న భౌతికం కాని అంశాల పైన జీవన నాణ్యత ఆధారపడి ఉంటుంది.|Telugu_F|other|6.245792
processed_te_f_general_01520.wav|మన రాయితీలతో, మన నేలపై నడుస్తున్న కంపెనీలో,మన వాళ్లకు ఉద్యోగాలు కోరుకోవడం తప్పేం కాదన్నారు జగన్.|Telugu_F|other|7.893333
processed_te_f_books_socialscience_00166.wav|అనేక ప్రాంతాలు నదీలోయ మైదానాలలో ఉండగా మరికొన్ని కొండలలో ఉన్నాయి.|Telugu_F|other|6.234187
processed_te_f_books_socialscience_00373.wav|డబ్బు, లేదా అది కొనగలిగిన వస్తువులు మన జీవితంలో ఒక అంశం మాత్రమే.|Telugu_F|other|6.640542
processed_te_f_books_socialscience_02877.wav|ఇటీవల దశాబ్దాలలో జనాభావృద్ధిలో తగ్గుదల ఉన్నప్పటికీ ఇలా జరిగింది.|Telugu_F|other|5.793000
processed_te_f_books_socialscience_02146.wav|వ్యవసాయం గురించి మీకు ఏం తెలుసు?|Telugu_F|other|2.611875
processed_te_f_books_socialscience_03877.wav|ఈ మౌనాన్ని నిరసిస్తూ ఇలా రాశాడు:|Telugu_F|other|3.700000
processed_te_f_books_socialscience_04381.wav|ముస్లిముల పట్ల కాంగ్రెస్ సున్నితత్వంతో స్పందించటం లేదని అనేక అంశాలను ముస్లిం లీగు ఎత్తి చూపింది.|Telugu_F|other|8.000000
processed_te_f_books_socialscience_02307.wav|కొన్ని ఉత్పత్తి కార్యకలాపాలలో మహిళలు, పురుషులు కూడా పాల్గొంటారు.|Telugu_F|other|4.736500
processed_te_f_books_socialscience_03594.wav|కార్మికులు సామ్యవాదం, కమ్యూనిజం భావాల వల్ల ప్రభావితులు కాసాగారు.|Telugu_F|other|5.781396
processed_te_f_politics_00873.wav|ప్రాథమిక స్థాయి మదర్సాలను మూసివేయని పక్షంలో,దాని పరిణామాలు తీవ్రంగా ఉంటాయని రిజ్వి హెచ్చరించారు.|Telugu_F|other|8.149333
processed_te_f_books_socialscience_04461.wav|భారత జాతీయ సైనికుల విచారణ కొనసాగుతుండగా దేశంలోని పలు ప్రాంతాలలో  అశాంతి, అసంతృప్తి చెలరేగసాగాయి.|Telugu_F|other|8.567792
processed_te_f_books_socialscience_06525.wav|గ్లాసులోని మంచు పూర్తిగా కరగడానికి పట్టిన సమయాన్ని నమోదు చేయండి.|Telugu_F|other|4.492687
processed_te_f_books_socialscience_01876.wav|అదేవిధంగా ఆ ప్రాంత పరిస్థితులలో వచ్చే మూడు మార్పులను పేర్కొనండి.|Telugu_F|other|4.864208
processed_te_f_books_socialscience_07124.wav|అదేవిధంగా కాలానుగుణంగా వచ్చే మార్పుల వల్ల కూడా వ్యాధులు వస్తాయి.|Telugu_F|other|4.875813
processed_te_f_books_socialscience_00325.wav|మనకు గల తప్పనిసరి అవసరాలు ఏమిటి?|Telugu_F|other|3.819313
processed_te_f_books_socialscience_03975.wav|ప్రజలు అనేక తిరుగుబాట్లు చేశారు.|Telugu_F|other|2.867292
processed_te_f_books_socialscience_01356.wav|కేరళలోని పెరుమట్టి అన్న గ్రామంలో పంచాయతీకి, కోకా కోలా కంపెనీకి మధ్య తలెత్తిన వివాదాన్ని చూద్దాం.|Telugu_F|other|7.325521
processed_te_f_books_socialscience_03448.wav|సేంద్రియ వ్యవసాయం నేపధ్యంలో మీరు పెంటపోగు ఎరువు గురించి చదివారు.|Telugu_F|other|5.131229
processed_te_f_books_socialscience_02253.wav|ఇవి ఉత్పత్తి ప్రక్రియతో అయిపోవు.|Telugu_F|other|2.623479
processed_te_f_books_socialscience_05896.wav|భారతదేశ ప్రధానమంత్రి శ్రీమతి ఇందిరా గాంధి దీనికి మద్దతుగా నిలవటమే కాకుండా అంతర్జాతీయ మద్దతును కూడా కూడగట్టటానికి ప్రయత్నించింది.|Telugu_F|other|10.193188
processed_te_f_books_socialscience_04907.wav|మహిళలకు సమాన హక్కులు ఉండి దేశాన్ని మరింత సామాజిక సమానత్వంవైపు తీసుకెళ్లటానికి ఇది మారాల్సి ఉంది.|Telugu_F|other|8.440083
processed_te_f_books_socialscience_05145.wav|ఆమె విమర్శకుల నోళ్లు మూతపడ్డాయి, ఆమె ప్రజల ప్రియతమ నేత అయ్యింది.|Telugu_F|other|4.900000
processed_te_f_books_socialscience_05802.wav|ఇటీవల జరిగిన ఈ ఘటనల గురించి మరిన్ని వివరాలను వార్తాపత్రికల నుంచి, వార పత్రికల నుంచి తెలుసుకోండి.|Telugu_F|other|7.917625
processed_te_f_books_socialscience_03123.wav|దీని ప్రభావం రెండు దశలలో చూడాలి: మొట్టమొదటగా మానవ శ్రమ తగ్గింది.|Telugu_F|other|5.386667
processed_te_f_books_socialscience_03979.wav|అతడు పేద కుటుంబానికి చెందినవాడు.|Telugu_F|other|2.878896
processed_te_f_books_socialscience_03350.wav|పర్యావరణానికి జరిగిన హానిని తిరిగి సరిదిద్దగల స్థితిలో మనం ఉండం.|Telugu_F|other|5.386667
processed_te_f_books_socialscience_01512.wav|ఇది పని అందుబాటుపై ఆధారపడుతుంది.|Telugu_F|other|3.947021
processed_te_f_books_socialscience_06346.wav|గోప్యంగా ఉంచుతారన్న భావనతో విదేశ ప్రభుత్వాల నుంచి అందిన సమాచారం.|Telugu_F|other|5.584021
processed_te_f_books_socialscience_01594.wav|మీకు ఎటువంటి మార్పులు కనపడ్డాయి?|Telugu_F|other|2.500000
processed_te_f_books_socialscience_02902.wav|ఇంకొక మంచి పరిణామం పాడి పరిశ్రమ.|Telugu_F|other|2.900000
processed_te_f_books_socialscience_01166.wav|కొంత నీళ్లు వాగులగుండా ఉపరితల ప్రవాహం ద్వారా బయటకు ప్రవహిస్తాయి.|Telugu_F|other|5.711729
processed_te_f_books_socialscience_04873.wav|రాజ్యాంగంలో, మౌలిక సూత్రాలు ఉంటాయి, అయితే ప్రజలు వ్యవస్థతో తలపడినప్పుడే సామాజిక మార్పు వస్తుంది.|Telugu_F|other|7.639000
processed_te_f_politics_01889.wav|రాష్ట్రంలోని ఐదు బర్డ్ శాంక్చురీలను అభివృద్ధి చేయాలని,మన అడవులను కాపాడాలని ముఖ్యమంత్రి చెప్పారు.|Telugu_F|other|9.162667
processed_te_f_books_socialscience_02126.wav|భారతీయ పిల్లలకు చైనీస్ భాష నేర్పటానికి చైనా నుంచి వచ్చే టీచర్లు. |Telugu_F|other|5.700000
processed_te_f_books_socialscience_04447.wav|తాము బందీలుగా పట్టుకున్న సైనికులను బోస్ తన సైన్యంలోకి తీసుకోవటాన్ని జపనీయులు ఎందుకు అనుమతించారు?|Telugu_F|other|7.650604
processed_te_f_other_03007.wav|తెలంగాణ ప్రజల ఆకాంక్షల మేరకే సోనియాగాంధీ తెలంగాణ రాష్ట్రం ఇచ్చారని,ఇది కెసిఆర్ సొత్తు కాదన్నారు.|Telugu_F|other|8.682667
processed_te_f_books_socialscience_06129.wav|ఎటువంటి ప్రత్యామ్నాయాలు ఉన్నాయి?|Telugu_F|other|2.356458
processed_te_f_books_socialscience_06554.wav|మీరు సేకరించిన సమాచారాన్ని పాఠశాల ప్రదర్శనాబల్లపై ప్రదర్శించండి.|Telugu_F|other|5.131229
processed_te_f_books_socialscience_01469.wav|ఒకే కుటుంబం లోపల ఇది జరుగుతుంది.|Telugu_F|other|4.100000
processed_te_f_books_socialscience_01883.wav|వాహనాల వినియోగం పెరగటం వల్ల పట్టణాలలో వాయు కాలుష్యం పెరుగుతుంది.|Telugu_F|other|5.200000
processed_te_f_books_socialscience_01822.wav|ఇక్కడ ఒక పట్టిక ఉదాహరణగా ఇచ్చాం. అందులో రెండు ప్రదేశాలు ఉన్నాయి.|Telugu_F|other|5.386667
processed_te_f_books_socialscience_01940.wav|అనేక కారణాల వల్ల వలసలు జరగవచ్చు.|Telugu_F|other|3.285250
processed_te_f_other_01584.wav|ఒరిజినల్ బాండ్ తో పాటు ఆమె ఆధారాలు అన్నీ తీసుకెళ్లినా,ఖాతాదారు స్వయంగా వస్తేనే రిజిష్ట్రేషన్ చేస్తామంటూ,సిబ్బంది తిప్పి పంపారు.|Telugu_F|other|9.738667
processed_te_f_books_socialscience_05892.wav|అయితే ఈ ఎన్నికల తీర్పుకి కానీ, తూర్పు పాకిస్తాన్‌కి మరింత స్వయం ప్రతిపత్తి ఇచ్చేదానికి కానీ పాకిస్తాన్ ప్రభుత్వం అంగీకరించలేదు.|Telugu_F|other|9.786833
processed_te_f_health_00222.wav|లానా చాలా ఎక్కువగా ఎనర్జీ డ్రింక్స్ తీసుకుందని,శరీరంలో కెఫిన్ చాలా అధికంగా చేరడం వల్లే గుండె పోటు వచ్చిందని డాక్టర్లు తేల్చారు.|Telugu_F|other|9.800000
processed_te_f_other_02737.wav|శ్రీనువైట్లతో సినిమా చేసేందుకు ప్లాన్ చేసుకుంటున్న విష్ణూ,అది సెట్స్ పైకి వెళ్లకముందే ఈ సినిమాను విడుదల చేయాలని భావిస్తున్నాడు.|Telugu_F|other|9.400000
processed_te_f_politics_02419.wav|ఈ సంగతుల్ని దాచిపెట్టి ఇరాన్ అణ్వస్త్రాలను తయారు చేస్తున్నదంటూ ప్రచారం చేసి,ఐక్యరాజ్య సమితి చేత ఆంక్షలు విధింప జేసింది అమెరికా.|Telugu_F|other|9.941333
processed_te_f_other_01555.wav|బృందావన్ గార్డెన్స్ లో కొలువైన రాధాకృష్ణుల దుస్తుల నుంచే, తాను ఒక కొత్త అవుట్ ఫిట్ ను ఇవాంకా కోసం సిద్ధం చేశానని నీతా తెలిపారు.|Telugu_F|other|9.770667
processed_te_f_weather_02184.wav|కొన్ని రోజుల క్రితం నాటకీయ పరిణామాల మధ్య,కాంగ్రెస్ జేడీయూ ప్రభుత్వం కుప్పకూలిన విషయం తెలిసిందే.|Telugu_F|other|7.850667
processed_te_f_books_socialscience_04217.wav|అనేక సంవత్సరాల మిషనరీల ప్రచార కారణంగా దక్షిణ ప్రాంతాలలో క్రైస్తవ మతస్తులు అధిక సంఖ్యలో ఉన్నారు.|Telugu_F|other|9.543021
processed_te_f_agri_02897.wav|పప్పు ధాన్యాల కనీస మద్దతు ధరను పెంచటం వలన, వీటి ఉత్పత్తి అధికం అయ్యేందుకు అవకాశం ఉందని అన్నారు.|Telugu_F|other|7.413333
processed_te_f_general_01222.wav|సాధారణంగా మన స్మార్ట్ఫోన్లను,వైర్లతో పనిచేసే విద్యుత్ ఆధారిత చార్జర్ల ద్వారా చార్జ్ చేసుకుంటాం.|Telugu_F|other|7.765333
processed_te_f_politics_02468.wav|రాజమండ్రిలో చెవిటి పాలేరు వేషం వేసేవు కాబట్టి,ఏలూరులో కుంటి జమీందారు వేస్తావని మాణిక్యం అంటాడు.|Telugu_F|other|8.341333
processed_te_f_other_01572.wav|సినిమాలకు సంబంధించిన నటన,దర్శకత్వంతో పాటు ఇంకా చాలా విషయాల్లో కమల్ కి,మంచి విషయ పరిజ్ఞానం ఉంది.|Telugu_F|other|8.300000
processed_te_f_books_socialscience_03177.wav|ఆధునిక అభివృద్ధి వల్ల పెద్ద ఎత్తున పర్యావరణ సమస్యలు ఏర్పడిన అనేక ఉదాహరణలు ఈ రోజు మనముందున్నాయి.|Telugu_F|other|7.800000
processed_te_f_books_socialscience_01953.wav|కుటుంబ సభ్యులకు మరిన్ని అవకాశాలు, అధిక ఆదాయాలు, మెరుగైన సేవలు ఉంటాయన్న ఆశతో ప్రజలు వలస వెళతారు.|Telugu_F|other|8.347208
processed_te_f_general_01912.wav|పారా అథ్లెట్ దీపా మాలిక్,రాష్ట్రపతి కోవింద్ చేతుల మీదుగా రాజీవ్ ఖేల్ రత్న అవార్డు స్వీకరించారు.|Telugu_F|other|7.498667
processed_te_f_general_02397.wav|కళా సాహిత్య రంగాల్లో హిందీ భాషను విస్తరించడం ద్వారా,భారతీయ సాహిత్యం వృధ్ధి చెందుతుందని అన్నారు.|Telugu_F|other|7.776000
processed_te_f_books_socialscience_05055.wav|ఒక రకంగా నెహ్రూ చనిపోయిన తరువాత ఆర్థిక ఆలోచనలు, ఆర్థిక విధానాలలో మార్పును కూడా ఇది సూచిస్తుంది.|Telugu_F|other|8.200000
processed_te_f_politics_00898.wav|రైతులపై కాంగ్రెస్ ది కపట ప్రేమ అని,రైతులను కాల్చి చంపిన చరిత్ర ఆ పార్టీకి ఉందని మంత్రి అన్నారు.|Telugu_F|other|7.500000
processed_te_f_general_02337.wav|హేమలత ఆ వివరాలను చెప్తూ,ఎలక్ట్రానిక్ వాహనాల తయారీ గురించి అధ్యయనం మొదలు పెట్టాను అని చెప్పింది.|Telugu_F|other|7.754667
processed_te_f_books_socialscience_04948.wav|ఇతర రాజకీయ పార్టీలు క్రమేపీ బలం పుంజుకుని రెండు దశాబ్దాల కాలంలో అధికారానికి పోటీదారుగా ఎదిగాయి.|Telugu_F|other|7.778313
processed_te_f_books_socialscience_02973.wav|ప్రభుత్వం ఆహార ధాన్యాలను అందించే పరిస్థితిలో లేకపోతే ప్రజలు వాటిని కొనుక్కోటానికి నగదు ఇవ్వాలి.|Telugu_F|other|7.383563
processed_te_f_books_socialscience_06883.wav|అందువల్లనే మనం అవసరమైన వస్తువుల్ని, అవసరమైన పరిమాణంలోనే కొనాలి.|Telugu_F|other|5.200000
processed_te_f_books_socialscience_05571.wav|రానున్న సంవత్సరాలలో ఈ ప్రశ్నలను, సమస్యలను భారతదేశం ఎదుర్కోవాలి.|Telugu_F|other|5.800000
processed_te_f_general_02224.wav|ప్రజలు వేణువులు, డ్రమ్స్ మరియు గంటలకు వీధుల్లో నృత్యం చేస్తారు.|Telugu_F|other|5.653333
processed_te_f_books_socialscience_03074.wav|ఆహార భద్రతకు సంబంధించి ఏదో ఒక అంశంపైన మీరు కూడా ఒక కవిత రాయండి.|Telugu_F|other|6.048417
processed_te_f_books_socialscience_05205.wav|అత్యవసర పరిస్థితి ఫలితంగా ప్రజల హక్కులకు పరిమితులు విధింపబడ్డాయి, పేదరికం తొలగింపబడింది,  అన్ని రాజకీయ పార్టీల ఆమోదం పొందింది.|Telugu_F|other|9.670729
processed_te_f_books_socialscience_03204.wav|కానీ అడవులతో నర్మదానది తీరాన మా భూములు ఉండటం మాకు ఎంతో బాగుంది.|Telugu_F|other|6.400000
processed_te_f_books_socialscience_04424.wav|యువత పెద్ద సంఖ్యలో కళాశాల చదువులు వదిలిపెట్టి జైళ్లకు వెళ్లారు.|Telugu_F|other|5.653688
processed_te_f_books_socialscience_00578.wav|ఆర్థిక రంగం తిరిగి కోలుకుంటుందన్న ఆశలను ఇవి వమ్ము చేస్తున్నాయి.|Telugu_F|other|5.839437
processed_te_f_books_socialscience_01211.wav|కొన్ని ప్రాంతాలు వర్షపాతం మీద, భూగర్భ జలాల మీద ఆధారపడి ఉన్నాయి.|Telugu_F|other|5.467917
processed_te_f_health_02101.wav|శ్వాస సంబంధిత వ్యాధితో బాధపడుతూ,నగరంలోని ఒక ప్రైవేటు హాస్పిటల్లో చికిత్స పొందుతున్న ఆయన,బుధవారం మధ్యాహ్నం తుది శ్వాస విడిచారు.|Telugu_F|other|9.500000
processed_te_f_books_socialscience_07159.wav|దేశంలోని ప్రతి పౌరుడు హక్కులతోపాటు బాధ్యతలను తెలుసుకోగలుగుతాడు.|Telugu_F|other|5.549188
processed_te_f_books_socialscience_06647.wav|పెద్ద మంట మీద ఉడికిస్తే అందులోని నీరంతా అనవసరంగా ఆవిరై పోతుంది.|Telugu_F|other|5.131229
processed_te_f_books_socialscience_03408.wav|ఈ చిరుధాన్యాల దిగుబడులు పెంచటానికి తగినంత పరిశోధన కూడా జరగలేదు.|Telugu_F|other|5.258938
processed_te_f_books_socialscience_00559.wav|అభివృద్ధిని కొలవటానికి ప్రపంచ బ్యాంకు ఉపయోగించే ప్రామాణికాలకూ ఐక్యరాజ్యసమితి అభివృద్ధి కార్యక్రమం ఉపయోగించే వాటికీ తేడా ఏమిటి?|Telugu_F|other|9.879708
processed_te_f_books_socialscience_02198.wav|అట్లాసు చూసి బాగా సాగునీటి సదుపాయం ఉన్న ప్రాంతాలను గుర్తించండి.|Telugu_F|other|4.864208
processed_te_f_books_socialscience_01619.wav|పెరుగుతున్న కుటుంబ పరిమాణానికి భూమి ఉన్నవాళ్లు ఎలా స్పందించారు?|Telugu_F|other|5.154458
processed_te_f_books_socialscience_01109.wav|హిమాలయ నదులు జీవనదులు, అంటే సంవత్సరమంతా వీటిల్లో నీళ్లు ఉంటాయి.|Telugu_F|other|5.734958
processed_te_f_books_socialscience_02699.wav|దేశాల మధ్య వాణిజ్యం మరింత న్యాయ పూరితంగా ఉండటానికి ఏం చేయవచ్చు?|Telugu_F|other|6.000000
processed_te_f_books_socialscience_02059.wav|మీ ప్రాంతంలో కాలానుగుణ వలస వెళ్లే వాళ్ల పరిస్థితిని వివరించండి.|Telugu_F|other|4.608792
processed_te_f_books_socialscience_00355.wav|అది మరొకరికి విధ్వంసం కూడా కావచ్చు. ఈ వార్తాపత్రిక కథనం చూడండి.|Telugu_F|other|5.600000
processed_te_f_books_socialscience_00411.wav|కాబట్టి అధిక ఆదాయం ఉండటం ఒక ముఖ్యమైన ప్రామాణికంగా పరిగణిస్తారు.|Telugu_F|other|5.560812
processed_te_f_books_socialscience_00984.wav|భారతదేశంలో అత్యధిక వర్షపాతం నైరుతి రుతుపవన కాలంలో సంభవిస్తుంది.|Telugu_F|other|5.955542
processed_te_f_books_socialscience_07135.wav|ప్రకృతి వైపరీత్యాలకు గల కారణాలు, వాటి ప్రభావాన్ని తెలుసుకుందాం.|Telugu_F|other|4.736500
processed_te_f_books_socialscience_02421.wav|కొన్ని సంవత్సరాల క్రితం కిశోర్ బ్యాంకు నుంచి రుణం తీసుకున్నాడు.|Telugu_F|other|4.597188
processed_te_f_politics_03508.wav|గంపలగూడెం స్థానిక తోటమూల రింగు సెంటరులో ప్రభుత్వ దిష్టిబొమ్మను సిపిఎం ఆధ్వర్యంలో దగ్థం చేశారు.|Telugu_F|other|7.957333
processed_te_f_books_socialscience_06245.wav|పర్యావరణం, మానవ హక్కులు అన్న సరిహద్దులను చెరిపేస్తూ సామాజిక ఉద్యమాలు అనేక అంశాలను లేవనెత్తాయి.|Telugu_F|other|7.801542
processed_te_f_health_02554.wav|ప్రస్తుత అంచనాల ప్రకారం ప్రపంచం మొత్తంలో,గుండె జబ్బులతో మరణించే వారి సంఖ్య భారత్లోనే అత్యధికం.|Telugu_F|other|7.786667
processed_te_f_books_socialscience_01283.wav|ఈ నిషేధాలు కేవలం ప్రకటనలు కాదు, ప్రజలు ఉమ్మడి ప్రయోజనాలను సాధించటానికి దోహదపడే ప్రజా నిర్మాణం.|Telugu_F|other|8.382021
processed_te_f_books_socialscience_06879.wav|రంగులు కలిపిన, నిలువ ఉన్న నూనెలతో చేసిన ఆహార పదార్థాలను తినడంవల్ల అనేక వ్యాధులు కలుగుతున్నాయి.|Telugu_F|other|6.872729
processed_te_f_politics_02000.wav|తెలంగాణ రాష్ట్రంలో గత కొద్దిరోజులుగా ఆర్టీసీ కార్మికులు సమ్మె చేస్తున్న సం‌గతి మనకు తెలిసిందే.|Telugu_F|other|7.925333
processed_te_f_books_socialscience_06514.wav|భూమిని వేడెక్కించే వాయువులు రేడియేషన్‌ను ఆపి, భూ ఉపరితలం నుండి ఉష్ణాన్ని నష్టపోకుండా చూస్తాయి.|Telugu_F|other|7.453229
processed_te_f_books_socialscience_04626.wav|దీనికి కారణం అనేక మౌలిక అంశాలపై నేపాల్‌లోని అనేక రాజకీయ ధోరణులు ఒక ఏకాభిప్రాయానికి రాలేకపోవడం.|Telugu_F|other|8.707104
processed_te_f_books_socialscience_03506.wav|ఈ దేశాలు అధికార కేంద్రాలుగా విడిపోయి, కూటములుగా ఏర్పడి పరస్పర విరుద్ధ యుద్ధ శిభిరాలుగా మారాయి.|Telugu_F|other|7.662208
processed_te_f_books_socialscience_05009.wav|గ్రామీణ ప్రాంతాల్లో ధనికులు, శక్తిమంతులు భూమిలోని అధిక భాగాలపై నియంత్రణ కొనసాగిస్తూనే ఉన్నారు.|Telugu_F|other|7.500000
processed_te_f_health_01150.wav|కావాలంటే మత మార్పిడి చేసుకోవచ్చు కానీ,ఇస్లాంలో ఉంటూ ఇలా చేయడం హరామ్ అని సూచించాడు మరో వ్యక్తి.|Telugu_F|other|8.042667
processed_te_f_general_00194.wav|గ్రామానికి చెందిన శంకరాచారి అనే వ్యక్తి,నర్సంపేట పట్టణంలో,విద్యుత్ ఛార్జింగ్ బల్బును కొన్నాడు.|Telugu_F|other|7.765333
processed_te_f_politics_03660.wav|దీనికి తోడు లోక్ సభ ఎన్నికల్లో ఖుష్బూ పోటీ చేయడం ఖాయమంటూ నెల రోజులుగా వార్తలు వెలువడుతున్నాయి.|Telugu_F|other|7.456000
processed_te_f_weather_01429.wav|హైదరాబాద్ మరియు మరికొన్ని పట్టణాల్లో తెల్లవారు ఝామున నాలుగు గంటలకే బెనిఫిట్ షొలు వేస్తున్నారు.|Telugu_F|other|7.978667
processed_te_f_general_02170.wav|కృష్ణా జలాల విషయంలో,బ్రిజేష్ కుమార్ ట్రిబ్యునల్ ఇచ్చిన తీర్పు ఒకటి కాగా, విద్యుత్ చార్జీలు పెంచుతూ తీసుకున్న నిర్ణయం రెండోది.|Telugu_F|other|9.098667
processed_te_f_finance_00921.wav|మీరు ముందుకు వెళ్లేందుకు లేదా పన్ను మినహాయింపు కోసం,స్వచ్ఛంద సంస్థకు విరాళంగా ఇవ్వాల్సిన అవసరం లేని వస్తువులను,రీసెల్ చేయండి. |Telugu_F|other|9.685333
processed_te_f_finance_02381.wav|కాబట్టి రుణ చెల్లింపులో ఇబ్బందులు,జాప్యం లేకుండా చూసుకుంటూ,మీ క్రెడిట్ స్కోరును పెంచుకోవచ్చు.|Telugu_F|other|6.965333
processed_te_f_books_socialscience_07262.wav|మీరు సేకరించిన సమాచారంతో ఒక నివేదికను తయారుచేసి ప్రదర్శించండి.|Telugu_F|other|5.100000
processed_te_f_books_socialscience_00494.wav|మానవ అభివృద్ధి సూచికను లెక్కించటంలో ఎన్నో మెరుగులను సూచించారు.|Telugu_F|other|5.433104
processed_te_f_health_02734.wav|శిశువులకు టీకాలు వేసిన తర్వాత,మాత్రలు ఇవ్వడంలో సిబ్బంది చేసిన పొరపాటే ఈ ఘోరానికి దారితీసింది.|Telugu_F|other|7.776000
processed_te_f_books_socialscience_05181.wav|స్థిరమైన ప్రజాస్వామ్యాన్ని నెలకొల్పటం ఈ కాలంలో సాధించిన అత్యంత ముఖ్యమైన విషయంగా పేర్కొనవచ్చు.|Telugu_F|other|7.255854
processed_te_f_education_03299.wav|అదే సమయంలో,పీసీసీ పదవిని ఆశిస్తున్న మాజీ సీఎం భూపీందర్ సింగ్ హుడాను,సీఎల్పీ నేతగా నియమించారు.|Telugu_F|other|9.130667
processed_te_f_politics_01446.wav|తెలంగాణ సంస్కృతిని తెలిపేలా,బతుకమ్మ సంబరాలను ఘనంగా నిర్వహించడం ఆనందంగా ఉందని,మహిళలు తెలిపారు.|Telugu_F|other|8.064000
processed_te_f_books_socialscience_02897.wav|సాంకేతిక విజ్ఞానం చాలా బాగుంది.|Telugu_F|other|2.484167
processed_te_f_books_socialscience_01556.wav|గతంలో ఏం జరిగిందన్నది ఒక కారణం.|Telugu_F|other|3.424562
processed_te_f_books_socialscience_04249.wav|ఒక శతాబ్ద కాల వలసపాలన వల్ల ప్రాంతాల మధ్య అసమానతలు నెలకొన్నాయి.|Telugu_F|other|5.665292
processed_te_f_books_socialscience_03897.wav|అయితే పొరుగువాళ్లతో యుద్ధానికి దిగితే తప్పించి ఇది కొనసాగటానికి వీలులేని పరిస్థితి ఏర్పడింది.|Telugu_F|other|6.977229
processed_te_f_books_socialscience_02265.wav|ఉత్పత్తి ప్రక్రియలో ఇవి పూర్తిగా వినియోగింప బడి చివరకు మిగలవు.|Telugu_F|other|4.736500
processed_te_f_books_socialscience_03881.wav|పై కవితలో దీనిని ఎలా చూపించాడు?|Telugu_F|other|3.200000
processed_te_f_books_socialscience_04449.wav|యుద్ధంలో ఓడిపోతే బ్రిటిష్ వాళ్ల చేతుల్లో చిక్కుతామన్న భయం భారతీయ సైనికులకు ఎందుకు లేకపోయింది?|Telugu_F|other|7.600000
processed_te_f_books_socialscience_02706.wav|ఉత్పత్తిదారులు, కార్మికులపై ప్రపంచీకరణ ప్రభావం ఒకే రకంగా లేదు.|Telugu_F|other|5.665292
processed_te_f_books_socialscience_00725.wav|ఇతర పని చేపట్టే సభ్యుల ద్వారా కుటుంబ మొత్తం ఆదాయం పెరుగుతుంది.|Telugu_F|other|4.771333
processed_te_f_books_socialscience_07210.wav|వారి ఆదాయ మార్గాలను కనుక్కోండి.|Telugu_F|other|2.623479
processed_te_f_politics_00814.wav|ఈ నీటిని ఇరు రాష్ట్రాలు,వచ్చే ఏడాది జూన్‌ జులై వరకు వాడుకునే విధంగా బోర్డు చర్యలు తీసుకోవాలి.|Telugu_F|other|7.584000
processed_te_f_general_02167.wav|సోషల్ మీడియా ద్వారా అమ్మాయిలను పరిచయం చేసుకుని, చిన్న చిన్న అవసరాలు తీర్చుతూ హెల్ప్ చేసేవాడు.|Telugu_F|other|6.965333
processed_te_f_books_socialscience_07317.wav|ఎక్కడపడితే అక్కడ చెత్తను వదిలితే భవిష్యత్తులో దర్శనీయ స్థలాలు ఉండవు.మురికి కూపాలే మిగులుతాయి.|Telugu_F|other|7.500000
processed_te_f_other_00804.wav|రేపటి పౌరులైన నేటి విద్యార్థుల పట్ల,ప్రభుత్వ విద్యాశాఖ తగిన శ్రద్ధ చూపుతున్నట్లు కనబడటం లేదు.|Telugu_F|other|7.456000
processed_te_f_agri_02685.wav|ప్రకృతి సోయగాలకు నిలయమైన కాశ్మీరులో, ప్రతి సంవత్సరం నిర్వహించే, తులిప్ పూల పండుగ, అక్కడి అందాలకి మరింత సొగసుల్ని అద్దుతుంది.|Telugu_F|other|9.877333
processed_te_f_books_socialscience_01311.wav|మీకు ఇంటర్నెట్ అందుబాటులో ఉంటే హివారే బజారుకు సంబంధించిన వీడియో చిత్రాన్ని ఈ లింకులో చూడండి .|Telugu_F|other|7.058500
processed_te_f_books_socialscience_05452.wav|ఈ వివాదం కొంత కాలంగా సాగుతోంది.|Telugu_F|other|2.878896
processed_te_f_books_socialscience_00881.wav|ఈ సాధారణ పరిస్థితుల ఆధారంగా సంవత్సరాన్ని కాలాలుగా విభజిస్తారు.|Telugu_F|other|5.200000
processed_te_f_books_socialscience_06948.wav|వాటిని ఏర్పాటు చేయాలనే ఆలోచన ఎందుకు, ఎలా కలిగిందో తెలుసుకోండి.|Telugu_F|other|5.270562
processed_te_f_books_socialscience_02656.wav|విదేశీ కంపెనీలు ఇక్కడ కార్యాలయాలు, కర్మాగారాలను స్థాపించవచ్చు.|Telugu_F|other|5.793000
processed_te_f_books_socialscience_03216.wav|మాకు అనేక రకాలైన పంటలు ఉన్నాయి.|Telugu_F|other|3.134313
processed_te_f_books_socialscience_02908.wav|అక్కడ సగం జనాభా పేదరికంలో ఉంది.|Telugu_F|other|3.200000
processed_te_f_books_socialscience_02883.wav|వీటికి బదులుగా రైతులు కోళ్ల పెంపకం, చేపల పెంపకం, పాడి పరిశ్రమ వంటి అనుబంధ పనులను చేపట్టి కొత్త అవకాశాలను అంది పుచ్చుకోవచ్చు.|Telugu_F|other|10.193188
processed_te_f_books_socialscience_05866.wav|విభజన తరువాత రెండు దేశాల మధ్య నిరంతరం ఘర్షణలు కొనసాగుతున్నాయి.|Telugu_F|other|5.400000
processed_te_f_books_socialscience_07101.wav|బహుళ అంతస్తు భవనాలు, వ్యాపార కేంద్రాలు, వంతెనలు, రహదారులు ఏమి నిర్మించినప్పటికీ ఇవన్నీ పర్యావరణ సమస్యలు సృష్టిస్తూనే ఉంటాయి.|Telugu_F|other|9.984208
processed_te_f_books_socialscience_05601.wav|అమెరికాతో పోలిస్తే ఈ దేశాలు రాజకీయంగా, ఆర్థికంగా బలహీనమయ్యాయి.|Telugu_F|other|6.060042
processed_te_f_general_00993.wav|భారత ప్రధానమంత్రి నాలుగు సార్లు ఖట్మాండులో పర్యటించిన తర్వాత కూడా,ఆ దేశం చైనా వైపు చూస్తోందా?|Telugu_F|other|8.298667
processed_te_f_books_socialscience_07178.wav|ఆరోగ్యంపై ఇండ్లలోని గాలికాలుష్యం ప్రభావం గురించి తెలుసుకుందాం.|Telugu_F|other|4.492687
processed_te_f_books_socialscience_02478.wav|ఏదైనా ఒక కార్యక్రమాన్ని ఎంచుకుని ఒక చిన్న నివేదిక తయారుచేయండి.|Telugu_F|other|4.585562
processed_te_f_books_socialscience_00595.wav|దేశ ఆదాయాన్ని లెక్కగట్టటానికి దేశంలో ఉత్పత్తి అయిన మొత్తం వస్తువులు, సేవల విలువను తీసుకుంటాం.|Telugu_F|other|7.592542
processed_te_f_books_socialscience_04053.wav|దీనివల్ల మహిళలు వివిధ రంగాలలో పురుషులతో సమాన హోదా పొందగలిగారు.|Telugu_F|other|5.800000
processed_te_f_politics_01195.wav|నిర్మాత తాటిపర్తి ప్రభాకర్ మాట్లాడుతూ,దేశభక్తి ఉండేలా మా బ్యానర్‌కి ఈ పేరుని పెట్టాం అన్నారు.|Telugu_F|other|8.266667
processed_te_f_weather_01113.wav|దీంతో గరుత్మంతుడు ఆకాశంలో ఎగురుతూ,మేధావి మహర్షి వద్ద పెరుగుతున్న లక్ష్మీ దేవిని గుర్తిస్తాడు.|Telugu_F|other|7.500000
processed_te_f_health_02078.wav|మానసిక వైద్యశాస్త్రం వృద్ధిలోకి వచ్చి దశాబ్దాలు గడిచినా,దిగులుకు అసలు కారణం డిప్రెషన్ అను సత్యం ఇంకా చాలా మందికి చేరనేలేదు.|Telugu_F|other|10.112000
processed_te_f_weather_00503.wav|పార్టీ ప్రధాన కార్యదర్శులు,నెల రోజుల పాటు క్షేత్ర స్థాయిలో పర్యటిస్తూ,పార్టీ శ్రేణులకు దిశా నిర్ధేశం చేయాలని ఆయన సూచించారు.|Telugu_F|other|9.900000
processed_te_f_books_socialscience_07276.wav|ఫ్లోరోసిస్ వ్యాధికి గురైన వ్యక్తులు, కుటుంబాలను సందర్శించి వారు ఎదుర్కొంటున్న ఆరోగ్య, సామాజిక సమస్యలపై నివేదిక తయారుచేయండి.|Telugu_F|other|9.426937
processed_te_f_general_01334.wav|ఒకే రకమైన దుస్తులు ధరించి ఉన్న ఐదుగురిని, ఓ ఎడారి ప్రాంతంలో మోకాళ్లపై కూర్చోబెట్టి,వెనుక నుంచి తలలో కాల్చి చంపడం చూయించారు.|Telugu_F|other|9.888000
processed_te_f_books_socialscience_01978.wav|ఒక్కొక్కసారి తమ పరిచయాలు, సంబంధాల ద్వారా ముందుగా ఉద్యోగం దొరకబుచ్చుకున్న తరువాతే గ్రామీణ ప్రాంతాల ప్రజలు పట్టణాలకు వస్తారు.|Telugu_F|other|9.287604
processed_te_f_books_socialscience_04858.wav|భారత రాజ్యాంగంలోని మౌలిక అంశాలకు సంబంధించి మీరు గుర్తించిన ఉదాహరణలు, వివరణలు పేర్కొనండి. విభిన్నంగా ఉన్నదానిని గుర్తించండి:|Telugu_F|other|10.193188
processed_te_f_books_socialscience_01602.wav|అయితే, తమకున్న వనరులు, వృద్ధాప్యంలో తమకు భద్రత వంటి అనేక అంశాల ఆధారంగా కుటుంబాలు ఎంత మంది పిల్లలు కావాలో నిర్ణయించుకుంటాయి.|Telugu_F|other|10.042250
processed_te_f_other_01620.wav|ఇవాళ నిర్మల్ పట్ణణంలో ఏర్పాటు చేసిన పంచాయతీ సమ్మేళనంలో,మంత్రి ఇంద్రకరణ్ రెడ్డి పాల్గొన్నారు.|Telugu_F|other|7.800000
processed_te_f_books_socialscience_04056.wav|ఈ ప్రక్రియలో ప్రధాన భూమికను ‘‘ప్రాంత స్థాయి భూ సంస్కరణల సంఘం పంపించిన పని బృందాలు పోషించాయి.|Telugu_F|other|7.789917
processed_te_f_other_01947.wav|ఏ బంతిని ఎలా ఆడితే ఏముప్పుస్తుందో అనే సందిగ్ధంలోనే,ఇంగ్లండ్ తన పూర్తి వికెట్లను కోల్పోయింది.|Telugu_F|other|7.456000
processed_te_f_other_02418.wav|తను చెప్పిన కథని డెవలప్ చేసి,ఏకంగా సినిమా ఎలా తీస్తారని దిల్ రాజుని శ్రీనివాస్ ప్రశ్నించాడట.|Telugu_F|other|7.317333
processed_te_f_books_socialscience_04512.wav|ఒక భాగంలో ముస్లింలు అధిక సంఖ్యలో ఉండగా, మిగతా సగభాగంలో హిందూ, సిక్కులు అధిక సంఖ్యలో ఉన్నారు.|Telugu_F|other|7.650604
processed_te_f_politics_00809.wav|మూడు దశాబ్ధాలుగా,ప్రతి అసెంబ్లీ ఎన్నికల్లోనూ కుప్పం నుంచే చంద్రబాబు పోటీ చేస్తూ వస్తున్నారు.|Telugu_F|other|6.800000
processed_te_f_books_socialscience_00907.wav|భూమధ్య రేఖకి దూరంగా ఉన్న రేఖాంశాల కంటే దగ్గరగా ఉన్న రేఖాంశాల వద్ద ఈ తీవ్రత ఎక్కువగా ఉంటుంది.|Telugu_F|other|7.800000
processed_te_f_finance_00838.wav|బ్లాంక్ చెక్ అంటే,ఆయన దాని మీద ఎంత డబ్బు అయినా రాసుకోవచ్చు,మార్చుకుని తీసుకోవచ్చు అని అర్థం. |Telugu_F|other|7.300000
processed_te_f_books_socialscience_03338.wav|గనుల తవ్వకం వేగంగా అభివృద్ధి చెందటం వల్ల పర్యావరణానికి, మనుషులకు ఏ విధమైన నష్టాలు జరుగుతాయి?|Telugu_F|other|8.335583
processed_te_f_books_socialscience_05816.wav|జర్మనీ ప్రజలు వ్యతిరేకించిన, ఈ గోడ యుఎస్ఎస్ఆర్ నియంత్రణకు సంకేతంగా ఉండి ఎంతో ఖ్యాతిగాంచింది.|Telugu_F|other|7.778313
processed_te_f_politics_00588.wav|కాగా సోషల్ మీడియాలో జోరుగా రిటైర్మెంట్ ప్రచారం జరగడంతో అవన్నీ పుకార్లంటూ ఆమె ట్వీట్ చేసింది.|Telugu_F|other|7.900000
processed_te_f_books_socialscience_07225.wav|జనాభా పెరుగుదల, వనరుల లభ్యతల మధ్య గల సంబంధం పరిశీలించి మీ అభిప్రాయాలతో నివేదిక రూపొందించండి.|Telugu_F|other|8.358813
processed_te_f_books_socialscience_00787.wav|మారుతున్న మార్కెటు పరిస్థితి, ఉపాధి కల్పిస్తున్న వాళ్ల మానసిక స్థాయిపై చాలా ఆధారపడి ఉంటుంది.|Telugu_F|other|6.791458
processed_te_f_finance_01732.wav|వీరయ్య ఏదైతే బ్యాంకు అకౌంట్లో డిపాజిట్ చేశారో, ఆ అకౌంట్ వివరాలను,దర్యాప్తు బృందం రాబట్టింది. |Telugu_F|other|7.786667
processed_te_f_weather_02000.wav|మానసిక ప్రశాంతత ఉంటే,పరిస్థితులు ఎంత వ్యతిరేకంగా ఉన్నా భవిష్యత్తుపై నమ్మకం ఉంటుందని చెప్పారు|Telugu_F|other|7.100000
processed_te_f_books_socialscience_07079.wav|అభివృద్ది కార్యక్రమాలు అమలుచేసేముందు వాటి ప్రభావాన్ని అంచనా వేయాల్సిన అవసరాన్ని గుర్తిద్దాం.|Telugu_F|other|6.872729
processed_te_f_politics_01074.wav|అయితే కాంగ్రెస్ గెలుచుకున్న స్థానం కాబట్టి,అటు కాంగ్రెస్,ఇటు అధికారంలో ఉన్న టీఅర్ఎస్ రెండు ఈ స్థానం కోసం పోటీ పడుతున్నాయి.|Telugu_F|other|9.077333
processed_te_f_books_socialscience_00129.wav|మధ్య ఉన్నత భూములలో ఉత్తరంవైపుగా ప్రవహించే నదులను గుర్తించండి.|Telugu_F|other|5.500000
processed_te_f_books_socialscience_05575.wav|ప్రాంతీయ ఆకాంక్షలు ప్రాంతీయ పార్టీల ఏర్పాటుకు ఎలా దారితీశాయి?|Telugu_F|other|5.386667
processed_te_f_books_socialscience_03806.wav|భారతదేశంలో ఈనాడు సంక్షేమ రాజ్యంలోని ఏఏ అంశాలు అమలులో ఉన్నాయి?|Telugu_F|other|6.594104
processed_te_f_politics_00947.wav|ఇక సార్వత్రిక ఎన్నికల్లో వైసీపీ రికార్డు స్థాయిలో మెజారిటీ సాధించి,జగన్మోహన్ రెడ్డి నవ్వాంధ్రకు రెండో ముఖ్యమంత్రి అయ్యారు.|Telugu_F|other|9.536000
processed_te_f_books_socialscience_01901.wav|వివిధ ప్రాంతాలను భారతదేశ జనాభా గణన విభాగం ఎలా నిర్వచిస్తోంది?|Telugu_F|other|5.400000
processed_te_f_books_socialscience_02182.wav|భూమి నుంచి ఉత్పత్తిని పెంచటానికి ఇది అత్యంత సాధారణమైన పద్ధతి.|Telugu_F|other|4.991917
processed_te_f_books_socialscience_05000.wav|వ్యవసాయ రంగంలోని మార్పును నెహ్రు కేవలం ఆర్థిక అంశంగా చూడలేదు.|Telugu_F|other|5.247333
processed_te_f_politics_03332.wav|అయితే కొందరు పోలీసులే మఫ్టీలో ఉండి రాళ్లు విసిరారని,ఈ సాకు చెప్పి తమను బద్నాం చేయాలని చూస్తున్నారని కార్మికులు ఆరోపించారు.|Telugu_F|other|9.900000
processed_te_f_books_socialscience_02600.wav|భారతీయ బొమ్మల ఉత్పత్తిదారుల పరిస్థితి ఇందుకు విరుద్ధంగా ఉంది.|Telugu_F|other|5.131229
processed_te_f_books_socialscience_01179.wav|ఈ వైరుధ్యం పెరుగుతోంది, కాబట్టి దీనిని పరిగణనలోకి తీసుకోవాలి.|Telugu_F|other|5.200000
processed_te_f_books_socialscience_06301.wav|సమాచార హక్కు చట్టంలో పేర్కొన్నట్టు ఇవి అనేక రూపాలలో ఉండవచ్చు:|Telugu_F|other|5.549188
processed_te_f_books_socialscience_04716.wav|భారత అధ్యక్షుడు  సలహాలను పాటించేలా రాజ్యాంగ సభ రూపొందించింది.|Telugu_F|other|5.386667
processed_te_f_books_socialscience_02960.wav|వివిధ పథకాల ద్వారా ఈ ఆహార ధాన్యాలను ప్రజలకు పంపిణి చేస్తుంది.|Telugu_F|other|5.258938
processed_te_f_books_socialscience_07017.wav|దీనివల్ల రీసైకిల్ చేయడానికి చెత్తను సులభంగా వేరు చేయగలుగుతాం.|Telugu_F|other|4.991917
processed_te_f_books_socialscience_02861.wav|జొన్న దిగుబడులను పెంచటంపై దృష్టి ఎందుకు పెట్టాలి? చర్చించండి.|Telugu_F|other|5.142854
processed_te_f_books_socialscience_06220.wav|తల్లులు, కూతుళ్లు స్వయంగా లైంగిక అత్యాచారానికి గురవుతున్నారు.|Telugu_F|other|5.100000
processed_te_f_books_socialscience_00946.wav|ఇటువంటి జెట్ ప్రవాహం వల్ల చుట్టూ ఉన్న ఉష్ణోగ్రత చల్లబడుతుంది.|Telugu_F|other|4.771333
processed_te_f_books_socialscience_02455.wav|వ్యవసాయంలా కాకుండా వ్యవసాయేతర పనులకు చాలా తక్కువ భూమి కావాలి.|Telugu_F|other|5.270562
processed_te_f_books_socialscience_02434.wav|కాలక్రమంలో వ్యవసాయ పద్ధతుల్లో అనేక ముఖ్యమైన మార్పులు వచ్చాయి.|Telugu_F|other|4.991917
processed_te_f_books_socialscience_06485.wav|పర్యావరణంపట్ల స్నేహపూర్వక ప్రవర్తనను అలవరుచుకుంటారని ఆశిస్తూ.|Telugu_F|other|5.400000
processed_te_f_books_socialscience_02554.wav|లాభాలు సంపాదించిపెడతాయన్న ఆశతోనే ఇటువంటి పెట్టుబడులు పెడతారు.|Telugu_F|other|4.991917
processed_te_f_books_socialscience_06679.wav|రోజులు లేదా వారాలను కాకుండా సంవత్సరాలను పరిగణనలోనికి తీసుకున్నప్పుడు మాత్రమే మార్పులను, వాటి ప్రభావాలను అర్థం చేసుకోవచ్చు.|Telugu_F|other|9.600000
processed_te_f_books_socialscience_00627.wav|కొనుగోలు చేసిన భౌతిక ఉత్పాదకాల విలువను పరిగణనలోకి తీసుకోవాలి.|Telugu_F|other|5.293771
processed_te_f_books_socialscience_02816.wav|ఖాళీలను పూరించండి: భారతీయ కొనుగోలుదారులకు రెండు దశాబ్దాల క్రితంతో పోలిస్తే ఇప్పుడు సరుకుల ఎంపికకు ఎక్కువ అవకాశాలు ఉన్నాయి. |Telugu_F|other|9.949375
processed_te_f_books_socialscience_01005.wav|ఫలితంగా భూమి చుట్టూ వాయువుల పొర ఒకటి ఏర్పడింది. దీనివల్ల ఎన్నో ముఖ్యమైన ప్రయోజనాలు ఉన్నాయి.|Telugu_F|other|7.580938
processed_te_f_books_socialscience_01410.wav|జనాభా అంతటికి సంబంధించిన సమాచారాన్ని పద్ధతి ప్రకారం సేకరించి, నమోదు చేయటాన్నే జనగణన అంటారు.|Telugu_F|other|7.900000
processed_te_f_books_socialscience_07119.wav|ఏదైనా ఒక ప్రత్యేక రుతువు, కాలంలో ఎక్కువ సార్లు వచ్చిన రుగ్మతలు ఏమైనా ఉన్నాయేమో గుర్తించండి.|Telugu_F|other|7.151375
processed_te_f_finance_02495.wav|పాత మాగ్నెటిక్ స్ట్రిప్ కార్డుల స్థానంలో,చిప్ ఆధారిత డెబిట్ లేదా క్రెడిట్ కార్డులు వచ్చాయి.|Telugu_F|other|7.232000
processed_te_f_politics_01539.wav|వాస్తవం ప్రతినిధి:మాజీ మంత్రి జేసీ దివాకర్ రెడ్డి వివాదాస్పద వ్యాఖ్యలు చేయడం కొత్తేమి కాదు.|Telugu_F|other|7.552000
processed_te_f_books_socialscience_06695.wav|మీ ప్రాంతంలో జరిగే అభివృది కార్యక్రమాలు పర్యావరణంపై ఎలాంటి ప్రభావం చూపుతున్నాయో కనుక్కోండి.|Telugu_F|other|6.872729
processed_te_f_weather_00590.wav|మరోవైపు దూకుడుగా ఆడిన మెద్వెదేవ్,అలవోకగా సెట్ ను గెలిచి ఫైనల్ బెర్త్ ను సొంతం చేసుకున్నాడు.|Telugu_F|other|7.637333
processed_te_f_books_socialscience_07001.wav|అలా మొదట్లోనే వాటిని సురక్షితంగా వేరుచేయటం ద్వారా సులభంగా వీటిని తొలగించడానికి అవకాశం ఉంది.|Telugu_F|other|7.673813
processed_te_f_books_socialscience_06819.wav|మీ అధ్యయనం ఆధారంగా నివేదిక రూపొందించి పాఠశాల ప్రార్థనా సమావేశంలో, తరగతిగదిలో ప్రదర్శించండి.|Telugu_F|other|7.546104
processed_te_f_general_02141.wav|సుష్మా స్వరాజ్‌పై సామాజిక మాధ్యమంలో దాడి చేయడాన్ని,విపక్ష పార్టీలు కూడా తీవ్రంగా ఖండించాయి.|Telugu_F|other|7.552000
processed_te_f_general_01464.wav|మార్కెట్ ను తప్పుదోవ పట్టించేలా,ఇన్ఫోసిస్ తప్పుడు ప్రకటనలు చేసిందని,ఈ లా సంస్థ ఆరోపించింది.|Telugu_F|other|7.360000
processed_te_f_politics_01377.wav|సరిగ్గా రెండేళ్ల కిందట ఓ బుడ్డోడు మగధీర డైలాగులు చెప్పి,సోషల్ మీడియాలో తెగ పాపులర్ అయ్యాడు.|Telugu_F|other|7.658667
processed_te_f_books_socialscience_03787.wav|ప్రభుత్వ జోక్యం వల్ల పెరిగిన గిరాకీతో ఆర్థిక పరిస్థితి కోలుకోటానికి దోహదం చేస్తుంది అంటాడు.|Telugu_F|other|7.383563
processed_te_f_books_socialscience_05972.wav|వంద సంవత్సరాల క్రితం విముక్తి ప్రకటనపై సంతకం చేసిన మహనీయుడి నీడలో ఈ రోజు మనం నిలబడి ఉన్నాం.|Telugu_F|other|7.383563
processed_te_f_books_socialscience_03557.wav|ఒక దేశం రెండవ దేశంతో దురహంకార పూరితంగా ప్రవర్తిస్తే, రెండవదేశం కూడా అదే విధంగా స్పందించాలా?|Telugu_F|other|7.789917
processed_te_f_finance_02047.wav|అంతేకాకుండా రిటైర్మెంట్ తర్వాత వచ్చే నగదు మొత్తాన్ని,స్థిరమైన ఆదాయం వచ్చే పథకాల్లో,పెట్టుబడి పెట్టడం మంచిది అని చెప్పారు.|Telugu_F|other|8.970667
processed_te_f_books_socialscience_05779.wav|శరణార్ధుల శిబిరాలలో ఉంటూ నిరంతరం యుద్ధ భయమూ, పేదరికాన్ని ఎదుర్కొంటున్న పాలస్తీనియన్ల జీవన పరిస్థితుల గురించి తెలుసుకోండి.|Telugu_F|other|9.113458
processed_te_f_politics_01540.wav|ఎన్నికలు దగ్గర్లో లేవు కాబట్టి వచ్చినవారు వచ్చారు.ఎన్నికలు దగ్గర్లోకి వచ్చేసరికి వారిలో అసలు సిసలైన రాజకీయం ప్రారంభమైంది.|Telugu_F|other|9.589333
processed_te_f_politics_02911.wav|సంఘటనా స్థలానికి చేరుకున్న పోలీసులు,మధ్యాహ్నాంలోగా నిందితుడిని అరెస్ట్ చేస్తామని హామీ ఇవ్వడంతో బాధితులు ధర్నా విరమించారు.|Telugu_F|other|9.386667
processed_te_f_books_socialscience_07463.wav|కాని క్రమేపి జీవులలో సంక్లిష్టత పెరిగినకొలది వివిధ రకాల భాగాలు ప్రత్యేక విధులను నిర్వహించడానికి అనువుగా మార్పు చెందుతాయి.|Telugu_F|other|10.030646
processed_te_f_books_socialscience_02274.wav|భూమి, శ్రమ, భౌతిక పెట్టుబడులను కలుపుకుని వ్యక్తులు లేదా వ్యాపారవేత్తలు ఉత్పత్తి చేస్తారు. వీటిని ఉత్పత్తి కారకాలు అంటారు.|Telugu_F|other|9.798438
processed_te_f_books_socialscience_07037.wav|చెత్త నిలువ చేసే ప్రదేశాలు చెత్తతో పూర్తిగా నిండిపోయి ఈగలు, దోమలు, బొద్దింకలు బాగా పెరిగి వ్యాధులను వ్యాప్తి చేస్తుంటాయి.|Telugu_F|other|9.287604
processed_te_f_books_socialscience_03410.wav|ఆంధ్రప్రదేశ్‌లోని మెదక్ జిల్లా జహీరాబాద్ మండలంలోని గ్రామస్తులు కొనుగోలు చేసిన బియ్యం, గోధుమలపై ఆధారపడటం నుంచి బయటపడ్డారు.|Telugu_F|other|10.065479
processed_te_f_books_socialscience_01345.wav|నియంత్రణ అనేది అంత తేలిక కాదు.|Telugu_F|other|2.700000
processed_te_f_books_socialscience_04610.wav|గతం పట్ల సమీక్షలో వివిధ ప్రవేశికలలోని పోలికలు, తేడాలు ఏమిటి?|Telugu_F|other|5.800000
processed_te_f_books_socialscience_00879.wav|ప్రతి సంవత్సరం ఒక ముప్పై సంవత్సరాల పాటు కనపడిన పరిస్థితులను ఆ ప్రాంత శీతోష్ణస్థితి అంటారు.|Telugu_F|other|6.919167
processed_te_f_other_02057.wav|నెట్ క్లాత్ మీద కుందన్ వర్క్, స్టోన్ వర్క్ మాత్రమే కాకుండా ప్యాచ్ వర్క్ కూడా చేస్తున్నారు.|Telugu_F|other|6.250667
processed_te_f_books_socialscience_05579.wav|భారతీయ పరిపాలనా విధానంలో అందరినీ కలుపుకునే స్వభావం బలహీన పడటానికి కారణమైన పరిణామాలు ఏమిటి?|Telugu_F|other|8.184667
processed_te_f_books_socialscience_04706.wav|అతడు దేశానికి ప్రాతినిధ్యం వహిస్తాడు కానీ దేశాన్ని పాలించడు.|Telugu_F|other|4.469458
processed_te_f_books_socialscience_02371.wav|అతడు ఉత్పత్తిని కొనసాగించగలడా?|Telugu_F|other|2.611875
processed_te_f_books_socialscience_01396.wav|ప్రజలను దృష్టిలో ఉంచుకునే సమానత్వం అన్న  భావనను ఉపయోగిస్తాం.|Telugu_F|other|4.900000
processed_te_f_books_socialscience_03941.wav|తీవ్ర మాంద్య పరిస్థితులలో సంక్షేమ రాజ్యం అన్న భావన కింద చేపట్టిన వివిధ చర్యలను పేర్కొనండి.|Telugu_F|other|7.383563
processed_te_f_books_socialscience_01698.wav|దాంతో వలస వచ్చిన  ప్రజలకు కొత్త ప్రాంతాలలో నివాసం కల్పించటం ఈ నగరానికి ఒక సవాలుగా మారింది.|Telugu_F|other|8.277542
processed_te_f_books_socialscience_05900.wav|దీనితో భారతదేశం కాల్పుల విరమణ ప్రకటించటంతో యుద్ధం ముగిసింది.|Telugu_F|other|5.665292
processed_te_f_books_socialscience_04042.wav|భూ సంస్కరణలు, జాతీయకరణ అన్న ఈ రెండు అంశాల కారణంగా పార్టీకి బలమైన సామాజిక పునాది ఏర్పడింది.|Telugu_F|other|8.056958
processed_te_f_books_socialscience_03643.wav|జార్‌ల పాలనలో రష్యా రెండు ఖండాలలో విస్తరించి యూరో ఆసియా శక్తిగా విశాల సామ్రాజ్యంగా ఉండేది.|Telugu_F|other|8.100000
processed_te_f_books_socialscience_05284.wav|దీనితోపాటు దేశ సమైక్యతకు కొన్ని తీవ్రమైన సవాళ్లు ఎదురయ్యాయి.|Telugu_F|other|4.991917
processed_te_f_books_socialscience_02562.wav|బహుళజాతి సంస్థలు ఉత్పత్తిని మరొక విధంగా కూడా నియంత్రిస్తాయి.|Telugu_F|other|5.015146
processed_te_f_books_socialscience_01869.wav|విమానాశ్రయ నగర కేంద్రకం ఏమిటి?|Telugu_F|other|2.623479
processed_te_f_other_02384.wav|భూములను సేకరించే ప్రక్రియలో భాగంగా,స్వచ్ఛందగా ముందుకు వచ్చిన రైతులకు కేంద్రం వరం ఇచ్చింది.|Telugu_F|other|7.861333
processed_te_f_books_socialscience_07110.wav|మీ ఊరిలో ప్రభుత్వం ఏఏ అభివృద్ది కార్యక్రమాలు నిర్వహిస్తోంది.|Telugu_F|other|4.492687
processed_te_f_books_socialscience_03687.wav|క్రమేపీ మహిళలందరూ పని ఆపేశారు.|Telugu_F|other|3.200000
processed_te_f_general_02440.wav|తమ సామాజిక వర్గం వారు రాజకీయాల్లో చక్రం తిప్పుతుంటే,వారికి వంతపాడటం మీడియా సంస్థల వంతైంది. |Telugu_F|other|8.181333
processed_te_f_books_socialscience_03827.wav|ఈ ఆర్థిక సంక్షోభం ప్రజలలో తీవ్ర భయాలు, ఆందోళనలు కలిగించింది.|Telugu_F|other|5.653688
processed_te_f_books_socialscience_04302.wav|స్వతంత్ర భారతదేశం ఎదుర్కొన్న సవాళ్లతో పోలికలు, తేడాలు ఏమిటి?|Telugu_F|other|5.270562
processed_te_f_books_socialscience_00086.wav|భారతదేశానికి ఇక్కడ తూర్పు సరిహద్దుగా కూడా హిమాలయాలు ఉన్నాయి.|Telugu_F|other|5.456313
processed_te_f_books_socialscience_01260.wav|హివారే బజారు ఇందుకు ఒక ఉదాహరణ.|Telugu_F|other|3.029833
processed_te_f_books_socialscience_04898.wav|ఈ సమస్యను ఎలా పరిష్కరించవచ్చు?|Telugu_F|other|2.751187
processed_te_f_books_socialscience_01930.wav|ఈ ఉదాహరణలలోపేర్కొన్న గ్రామాలను కలుపుతూ బాణం గుర్తులు గీయండి.|Telugu_F|other|4.724896
processed_te_f_books_socialscience_03015.wav|ఈ పిల్లలు వాస్తవానికి సరిపడా ఆహారం దొరకక ఆకలితో  ఉంటున్నారు.|Telugu_F|other|5.247333
processed_te_f_other_01737.wav|సర్య్కులర్ ను వెంటనే రద్దు చేసి ఫీల్డ్ అసిస్టెంట్ లకు వేతనాలు పెంచి ప్రభుత్వ ఉద్యోగులుగా గుర్తించాలి అని డిమాండ్ చేశారు.|Telugu_F|other|8.672000
processed_te_f_health_01047.wav|ఇటీవలే కేంద్ర ప్రభుత్వం,పాట్నాలోని ఒక ప్రైవేటు ఆసుపత్రికి మూత్రపిండాల మార్పిడి శస్త్ర చికిత్స చేయడానికి అనుమతి ఇచ్చింది.|Telugu_F|other|9.589333
processed_te_f_books_socialscience_01960.wav|అయితే చాలామంది గ్రామీణ ప్రాంతాలలో చాలినంత ఉపాధి దొరకక తప్పనిసరి అయి పట్టణాలకు వలస వెళతారు.|Telugu_F|other|7.546104
processed_te_f_weather_02093.wav|దీనిపై కార్యక్రమాన్ని చేపట్టి దశాబ్దం కావస్తున్నా,ఏ ప్రాజెక్టూ వేగంగా పూర్తయిన దాఖలా లేదు.|Telugu_F|other|7.040000
processed_te_f_books_socialscience_01893.wav|దానిని ఎందుకు ఉపయోగించుకోలేదు?|Telugu_F|other|2.500000
processed_te_f_books_socialscience_01544.wav|దీనికి కారణాలు తెలుసుకోవాలంటే జనన, మరణ శాతాలను పరిశీలించాలి.|Telugu_F|other|5.026750
processed_te_f_books_socialscience_03489.wav|ఆపాటికే యుద్ధంలో పాల్గొన్న దేశాలన్నీ తీవ్రంగా దెబ్బతిన్నాయి.|Telugu_F|other|4.800000
processed_te_f_books_socialscience_05229.wav|ఈ కాలంలోని ఘటనలపై విద్యార్థులకు, ఉపాధ్యాయులకు తమ నమ్మకాలను బట్టి తమ సొంత దృక్పథాలు ఉంటాయి.|Telugu_F|other|8.161437
processed_te_f_books_socialscience_04393.wav|హిందువులు, ముస్లింలు రెండు దేశాల ప్రజలు కాదని భారతదేశంలో సమగ్ర భాగమని కాంగ్రెస్ వాదించేది.|Telugu_F|other|8.974146
processed_te_f_books_socialscience_03709.wav|తక్కువ ఖర్చుతో ప్రజారోగ్యం, సంరక్షణ కల్పించి, కార్మికులకు ఆదర్శ గృహ వసతిని ఏర్పాటు చేశారు.|Telugu_F|other|7.789917
processed_te_f_books_socialscience_04909.wav|దేశ వ్యాప్తంగా ఎన్నికలను నిర్వహించే బాధ్యతను చేపట్టటానికి ఎన్నికల సంఘాన్ని ఏర్పాటు చేశారు.|Telugu_F|other|6.454771
processed_te_f_books_socialscience_02723.wav|అంతేకాదు, ప్రపంచీకరణ వల్ల కొన్ని పెద్ద భారతీయ కంపెనీలు స్వయంగా బహుళజాతి సంస్థలుగా ఎదిగాయి!|Telugu_F|other|8.591000
processed_te_f_books_socialscience_03577.wav|భవిష్యత్తులో యుద్ధాలను నివారించటానికి వర్సయిల్స్ ఒప్పందం నానాజాతి సమితిని ఏర్పాటు చేసింది.|Telugu_F|other|7.400000
processed_te_f_health_01267.wav|మొదట్లో కేవలం మహిళలకు మాత్రమే సేవ చేసిన మేము క్రమంగా పురుషులకూ,పిల్లలకు కూడా చికిత్స అందించడం మొదలుపెట్టాం అని తెలిపారు. |Telugu_F|other|10.000000
processed_te_f_general_01124.wav|లైన్ ఖర్చులు తగ్గేందుకు వీలుగా,సబ్ స్టేషన్లకు దగ్గరలో సౌర విద్యుత్ ప్లాంట్లను నెలకొల్పారు.|Telugu_F|other|6.900000
processed_te_f_books_socialscience_02449.wav|కొంతమంది కార్మికులు గ్రామంలో వ్యవసాయేతర పనులు చేపడుతున్నారు.|Telugu_F|other|4.724896
processed_te_f_books_socialscience_00961.wav|భూభాగం నుంచి సముద్రం మీదకి వీచే ఈశాన్య గాలులు పొడిగా ఉంటాయి.|Telugu_F|other|5.400000
processed_te_f_books_socialscience_01355.wav|భూగర్భ జలాల వినియోగంపై పంచాయతీరాజ్ సంస్థలకు నియంత్రణ ఉండాలి.|Telugu_F|other|5.100000
processed_te_f_finance_00801.wav|ప్రధాని మోడీ ప్రభుత్వం తీసుకున్న ఈ చర్యకు,ఉన్నట్టుండి ఇంకిపోయిన చెరువుల్లా,బ్యాంకుల్లోని కరెన్సీ నిల్వలు,ఖాళీ అయిపోయాయి. |Telugu_F|other|9.300000
processed_te_f_books_socialscience_06718.wav|ఇంటి చుట్టూ కిటికీల వద్ద నీడనిచ్చే చెట్లను, మొక్కలను పెంచడం వలన ఇంటిని చల్లగా ఉంచుకొని తద్వారా విద్యుత్ పొదుపు చేయవచ్చు.|Telugu_F|other|9.554646
processed_te_f_books_socialscience_05985.wav|ఈ ఉద్యమం బలపడుతున్న క్రమంలో అనేక దృష్టికోణాలు ముందుకొచ్చాయి.|Telugu_F|other|4.852604
processed_te_f_other_01896.wav|అందరి దృష్టి తనపై పడడానికే,ఆమె ఈ రేంజ్ లో గ్లామర్ షో చేసి ఉంటుందని కామెంట్స్ చేస్తున్నారు.|Telugu_F|other|7.445333
processed_te_f_books_socialscience_01388.wav|నీటి వనరుల విషయంలో ప్రజల కార్యాచరణ, చట్టాల ప్రాముఖ్యత ఏమిటి?|Telugu_F|other|5.293771
processed_te_f_finance_02009.wav|జెట్ ప్రివిలేజ్ హెచ్డీఎఫ్సీ బ్యాంక్ సిగ్నేచర్ డెబిట్ కార్డును,తరచుగా ప్రయాణాలు చేసే వారి కోసం,ప్రత్యేకంగా రూపొందించారు.|Telugu_F|other|9.248000
processed_te_f_finance_01525.wav|పెట్రోల్ నుంచి పన్నుల రూపంలో,కేంద్రానికి వాటా వెళ్తోందని, పన్ను తగ్గించాలని రాష్ట్రాలపై,కేంద్రం ఒత్తిడి చేస్తోందన్నారు.|Telugu_F|other|9.800000
processed_te_f_politics_00495.wav|కిడ్నీ రోగులు అధికంగా ఉన్న శ్రీకాకుళం జిల్లాతో పాటు,పలు ప్రాంతాల్లో కిడ్నీ సమస్యలపై అధ్యయనం చేస్తామని ఆయన హామీ ఇచ్చారు.|Telugu_F|other|9.269333
processed_te_f_books_socialscience_06005.wav|కొన్ని ధోరణులు సాధారణ ప్రజలకు మరింత స్వేఛ్చను కోరగా, కొన్ని ఈ దేశాలలోని సోషలిస్టు వ్యవస్థకు అంతం పలకాలని ప్రయత్నించాయి.|Telugu_F|other|10.053875
processed_te_f_weather_00365.wav|రెండు,మూడు రోజుల కిందట వరకూ పూర్తి స్థాయిలో చంద్రబాబును, లోకేష్ ను టార్గెట్ చేసిన పవన్ ఇప్పుడు జగన్ ని టార్గెట్ చేశారు.|Telugu_F|other|9.000000
processed_te_f_health_02892.wav|జనగామ జిల్లా మల్కాపూర్ కు చెందిన బాలికకు,ఏడేళ్ల వయసులోనే మధుమేహం వచ్చింది.బాలిక తల్లి కూలీ డబ్బులతోనే వైద్యం చేయించేది.|Telugu_F|other|10.000000
processed_te_f_politics_03238.wav|ఛాంపియన్స్ ట్రోఫీలో అన్ని టాప్ టీమ్లే పాల్గొంటాయి కాబట్టి,పోటీ అధికంగా ఉంటుందని చెప్పాడు.|Telugu_F|other|6.954667
processed_te_f_books_socialscience_04576.wav|బ్రిటిష్ వలసపాలకులు తమ విభజించి, పాలించు అన్న విధానాన్ని భారతదేశంలో ఏ విధంగా అమలు చేశారు?|Telugu_F|other|8.056958
processed_te_f_politics_01276.wav|మంత్రి పదవి దక్కనందుకు తనకు ఎటువంటి అసంతృప్తీ లేదని,వైసీపీ ఎమ్మెల్యే రోజా స్పష్టం చేశారు.|Telugu_F|other|7.800000
processed_te_f_books_socialscience_03538.wav|అయితే ఈ భావజాలం తమ పట్ల గర్వాన్ని, ఇతరుల పట్ల ద్వేషాన్ని కలిగించటానికి కూడా వాడుకున్నారు.|Telugu_F|other|7.255854
processed_te_f_books_socialscience_01833.wav|చుట్టుపక్కల ఉన్న గ్రామీణ ప్రాంతాలను కలుపుకోవటం వల్ల కొన్ని పట్టణాలు, నగరాలు విస్తరించాయి.|Telugu_F|other|7.012062
processed_te_f_books_socialscience_05494.wav|ఆపరేషన్ బర్గా ఫలితంగా కౌలుదార్లను భూస్వాములు బలవంతంగా తొలగించటానికి వీలు లేకుండా పోయింది.|Telugu_F|other|7.383563
processed_te_f_general_00907.wav|ఈ సంఘటనల ద్వారా పబ్జి లాంటి ఆన్లైన్ ఆటలు,యువతను ఎలా పెడదారి పట్టిస్తున్నాయో గ్రహించవచ్చు.|Telugu_F|other|7.626667
processed_te_f_general_02075.wav|పోలీసు అధికారులు మరియు అగ్నిమాపక సిబ్బంది వంటి,కమ్యూనిటీ సహాయకుల గురించి వారికి నేర్పండి.|Telugu_F|other|7.018667
processed_te_f_books_socialscience_07215.wav|నివాస ప్రాంతాల్లో చుట్టుపక్కల గల పరిశ్రమల ద్వారా గాలి కాలుష్యం  జరుగుతుందేమో గుర్తించండి.|Telugu_F|other|6.500000
processed_te_f_other_00677.wav|ఇక అక్కడి నుంచి వెళ్తూ వెళ్తూ,ఓ వంద ఎకరాల పొలాన్ని ఆ ప్రాంత వాసులకు దానం చేశాడు గురునాదం.|Telugu_F|other|7.061333
processed_te_f_books_socialscience_01711.wav|అయితే చట్టబద్ధమైన నివాసాలుగా గుర్తించని గుడిసెలు ఉండే ప్రాంతాలు, అనధీకృత కాలనీలు ఉన్నాయి.|Telugu_F|other|7.302313
processed_te_f_politics_00825.wav|ఈ కథ ఎవరు డైరెక్ట్ చేస్తే బావుంటుందని ఆలోచిస్తే,అప్పుడు నాకు దర్శకుడు అరుణ్ గుర్తొచ్చాడు.|Telugu_F|other|6.400000
processed_te_f_books_socialscience_06074.wav|కాలుష్యం వల్ల భూమి సగటు ఉష్ణోగ్రతలు క్రమేపీ పెరుగుతున్నాయి.|Telugu_F|other|5.119625
processed_te_f_books_socialscience_01372.wav|ఇది సంక్లిష్టమైన విషయమే అయినప్పటికీ, సాధ్యమయ్యే విషయం కూడా.|Telugu_F|other|5.154458
processed_te_f_books_socialscience_03145.wav|ఈ రకమైన అభివృద్ది సరిగ్గా సుస్థిర అభివృద్ధికి విరుద్ధమైనది.|Telugu_F|other|4.600000
processed_te_f_books_socialscience_04696.wav|రాజ్యాంగ ముసాయిదాలో భారత సమాఖ్య అధిపతిగా అధ్యక్షుడు ఉంటారు.|Telugu_F|other|4.991917
processed_te_f_politics_00795.wav|రాజీనామాలు ఆమోదించి,వెంటనే ఎన్నికలు జరిగితే మళ్ళీ ఆ ఎంపీలు గెలిస్తే అది బీజేపీ,తెలుగుదేశం పార్టీలకు కోలుకోలేని దెబ్బే.|Telugu_F|other|10.080000
processed_te_f_books_socialscience_07053.wav|నీటి కాలుష్యానికి గల కారణాలను, వాటి ప్రభావాలను గుర్తిద్దాం.|Telugu_F|other|4.400000
processed_te_f_books_socialscience_02419.wav|గత కొద్ది సంవత్సరాలుగా రవాణాలో ఉన్నవాళ్ల సంఖ్య పెరుగుతోంది.|Telugu_F|other|4.991917
processed_te_f_books_socialscience_04822.wav|కేసులలో తీర్పు ఇవ్వటం న్యాయమూర్తులకు చాలా కష్టంగా  ఉంటుంది.|Telugu_F|other|4.600000
processed_te_f_books_socialscience_02234.wav|అనేక మంది రైతులు ఇంత చిన్న కమతాలను ఎందుకు సాగుచేస్తున్నారు?|Telugu_F|other|4.600000
processed_te_f_books_socialscience_06937.wav|అన్నిరకాల పర్యావరణ సమస్యలకు ఏకైక పరిష్కారం చెట్లను పెంచడమే.|Telugu_F|other|5.270562
processed_te_f_books_socialscience_03794.wav|అమెరికాలోని సంక్షేమ వ్యవస్థకు ఇది ఒక చట్రాన్ని ఏర్పరిచింది.|Telugu_F|other|5.100000
processed_te_f_books_socialscience_03398.wav|ఇవి పంటకి వచ్చే కాలం వేరువేరుగా ఉండటం వల్ల పని దినాలు పొడిగింపబడి ఆదాయాలు/ ఆహార ధాన్యాల సరఫరా ఎక్కువ కాలంపాటు ఉంటుంది.|Telugu_F|other|9.682354
processed_te_f_books_socialscience_05133.wav|కానీ అతడిని అరెస్టు చేసి పశ్చిమ పాకిస్తాన్‌కి తీసుకెళ్లారు.|Telugu_F|other|4.400000
processed_te_f_other_01347.wav|శబ్ధ కాలుష్యాన్ని గుర్తించే అంశంపై ప్రాజెక్టు చేపట్టిన ప్రాజెక్టు డీ బృందానికి ప్రథమ బహుమతి కింద లక్ష రూపాయలు ఇచ్చారు.|Telugu_F|other|9.300000
processed_te_f_politics_01279.wav|స్వర్ణ్‌భారత్ ట్రస్ట్ ఏర్పాటు చేయడం గొప్ప ఆలోచన అని,హైకోర్టు ప్రధాన న్యాయమూర్తి జస్టిస్ టీబీ రాధాకృష్ణన్ పేర్కొన్నారు.|Telugu_F|other|9.813333
processed_te_f_books_socialscience_00322.wav|అభివృద్ధి, ప్రగతికి సంబంధించిన భావనలు మనతో అనాదిగా ఉన్నాయి.|Telugu_F|other|5.549188
processed_te_f_books_socialscience_00738.wav|అంటే సేవారంగంలో ఒక భాగానికి మాత్రమే ప్రాధాన్యత పెరుగుతోంది.|Telugu_F|other|5.967146
processed_te_f_books_socialscience_01919.wav|రెండు సంవత్సరాల తరువాత నన్ను మరో ఊరి పాఠశాలకు బదిలీ చేశారు.|Telugu_F|other|4.864208
processed_te_f_books_socialscience_01504.wav|అభివృద్ధిని అక్షరాస్యత ఎలా ప్రభావితం చేస్తుంది? చర్చించండి.|Telugu_F|other|5.000000
processed_te_f_books_socialscience_06983.wav|భక్తిభావం స్థానంలో విసుగు పుట్టించేలా వాతావరణం మారిపోతుంది.|Telugu_F|other|5.100000
processed_te_f_books_socialscience_06746.wav|ఒక కీటకం ఒక పుష్పంపై ఎంత కాలవ్యవధిలో వాలుతున్నదో గమనించండి.|Telugu_F|other|5.258938
processed_te_f_books_socialscience_03426.wav|దీనిని ఈ రోజు మనం అనేక విధాలుగా, స్పష్టంగా చూడగలుగుతున్నాం.|Telugu_F|other|4.980313
processed_te_f_books_socialscience_00003.wav|దేశంలో మీకు చూడాలని ఉన్న రెండు ప్రాంతాలు, కారణాలు చెప్పండి.|Telugu_F|other|5.166062
processed_te_f_politics_00994.wav|డిజిటల్ సర్వీస్ ప్రొవైడర్లు మరియు నిర్మాతల మండలి సభ్యులు కలిసి త్వరలోనే సంయుక్త ప్రెస్‌మీట్‌కు ఏర్పాట్లు చేస్తున్నారు.|Telugu_F|other|8.906667
processed_te_f_general_01740.wav|ఈ ఉపగ్రహ యంత్రాంగాలు నేల, నింగి, సముద్రాలలో సాయుధ బలగాలకు దారి చూపడమే కాకుండా,పౌర జీవనానికి దిక్సూచిగా నిలుస్తున్నాయి.|Telugu_F|other|10.100000
processed_te_f_books_socialscience_06295.wav|ప్రభుత్వ శాఖలో ఉత్పన్నమయ్యే సమాచారంలో ఏ పౌరుడు ఆసక్తి చూపించినా వారికి అందచేయటం ఇప్పుడు ప్రభుత్వ శాఖల బాధ్యత అవుతుంది.|Telugu_F|other|10.111917
processed_te_f_books_socialscience_05277.wav|అయితే అంతర్గత విభేదాల కారణంగా దాని పాలన ప్రభావితం అయ్యింది.|Telugu_F|other|5.200000
processed_te_f_books_socialscience_07268.wav|శాశ్వతంగా నియంత్రించడానికి చేపట్టాల్సిన చర్యలను తెలుసుకోడం.|Telugu_F|other|4.736500
processed_te_f_books_socialscience_00732.wav|దీనికంటే మంచి అవకాశాలు లేనందున వీళ్లు ఈ పనులు చేస్తున్నారు.|Telugu_F|other|5.282167
processed_te_f_politics_03429.wav|ప్రజలను మభ్యపెడుతూ కమ్యూనిటీ భవనాలను అడిగేందుకు వెళితే,కండువాలు వేస్తున్నారని ఎమ్మెల్యే అభ్యర్థి సంజీవ్రెడ్డి అన్నారు.|Telugu_F|other|8.768000
processed_te_f_books_socialscience_02142.wav|ఆ అధ్యయనం తరువాత పలుమార్లు ఆ గ్రామాన్ని రచయిత సందర్శించారు.|Telugu_F|other|5.270562
processed_te_f_general_01849.wav|మరీ ముఖ్యంగా కుటుంబ బాధ్యతలు చూసుకుంటూ,ఇంటి పట్టున ఉండే మహిళలకు సీరియల్సే ప్రధాన వినోదం.|Telugu_F|other|7.637333
processed_te_f_books_socialscience_06877.wav|ఇలాంటి పరికరాలలో వాడే రసాయనాలు హానికరంగా ఉండడం వల్ల ఆరోగ్యంపై తీవ్రప్రభావం చూపుతున్నాయి.|Telugu_F|other|6.988833
processed_te_f_general_00763.wav|వృద్ధి రేటును నియంత్రించి,జనాభా కట్టడిలో మనం సాధించిన సత్ఫలితాల వల్ల,ఇలా జరిగి ఉండొచ్చు.|Telugu_F|other|8.160000
processed_te_f_books_socialscience_03284.wav|భంగోరియాకు మేమంతా సంతకు వెళతాం, అక్కడ మా యువత తమ జీవిత భాగస్వాములను స్వయంగా ఎంచుకుంటారు.|Telugu_F|other|7.522896
processed_te_f_books_socialscience_02927.wav|తక్కువ లేదా తక్కువ పోషకాలు ఉన్న ఆహారాన్ని తీసుకుంటే మన శరీరానికి అందే కాలరీలు తగ్గుతాయి.|Telugu_F|other|7.600000
processed_te_f_agri_02864.wav|చాలా మంది కన్విన్స్ అయినట్టే తలాడించారు కానీ, కొంత మందికి ఇంకా కొన్ని అనుమానాలు ఉన్నాయి.|Telugu_F|other|6.700000
processed_te_f_books_socialscience_04945.wav|కాబట్టి ప్రతిపక్ష పార్టీలు నిజమైన ప్రమాదాన్ని కాక అవ్యక్త ప్రమాదాన్ని మాత్రమే సూచించేవి.|Telugu_F|other|6.977229
processed_te_f_books_socialscience_04944.wav|ఏకపార్టీ ఆధిపత్యంలో ఉన్న పరిస్థితిలో కూడా కాంగ్రెస్ పార్టీలోపలే రాజకీయ పోటీ ఉంటూ ఉండేది.|Telugu_F|other|6.977229
processed_te_f_books_socialscience_03955.wav|బ్రిటన్‌కి చెందిన వలసలలో ఆసియాలో ఒక ప్రాంతాన్ని, ఆఫ్రికాలో మరొక ప్రాంతాన్ని గుర్తించండి.|Telugu_F|other|6.570875
processed_te_f_health_02379.wav|అలాగే త్వరలో ఇటాలియన్ న్యూరో సైంటిస్ట్ డాక్టర్ సెర్గియో,ఏకంగా తలను మార్పిడి చేయనున్నాడు.|Telugu_F|other|7.946667
processed_te_f_politics_00861.wav|జవహర్ నగర్ లోని ఓ ఇంట్లోంచి దుర్వాసన వస్తుండడంతో,స్థానికులు పోలీసులకు సమాచారం అందించారు.|Telugu_F|other|7.765333
processed_te_f_books_socialscience_01727.wav|అంతిమంగా ప్రణాళీకను ప్రకటించిన నాటికి ఈ ప్రాంతాన్ని వేరే ఉపయోగం కోసం కేటాయించి ఉండవచ్చు.|Telugu_F|other|7.662208
processed_te_f_finance_02230.wav|ప్రభుత్వాలు తీసుకుంటున్న పొదుపు చర్యలతో,ప్రజల ఆరోగ్య పరిస్థితి,మరింత దుర్భరంగా తయారైంది.|Telugu_F|other|7.100000
processed_te_f_general_02057.wav|ఎవరైతే ఈ బంగారాన్ని పట్టుకు వెళ్తారో,ఆవ్యక్తి విమానం నుంచి దిగే ఆఖరు వ్యక్తి అవుతుంటాడు.|Telugu_F|other|6.752000
processed_te_f_books_socialscience_02548.wav|భారతదేశంలో ఇంగ్లీషు మాట్లాడగలిగిన విద్యావంతులైన యువత కస్టమర్ కేర్ సేవలను అందిస్తున్నారు.|Telugu_F|other|7.128146
processed_te_f_books_socialscience_06925.wav|మీ పెద్దవారిని గాని, వాతావరణశాఖ కార్యాలయాన్ని గాని సంప్రదించి గత పది సంవత్సరాలలో కురిసిన వర్షపాత వివరాలను సేకరించండి.|Telugu_F|other|9.438542
processed_te_f_books_socialscience_03099.wav|భౌతిక వస్తువులు, సేవలే కాకుండా ప్రజలందరూ సజీవ, నిర్జీవ  పర్యావరణం అనే అర్థం కూడా వచ్చేలా అభివృద్ధిని విస్తృతం చేయాలి.|Telugu_F|other|9.682354
processed_te_f_general_00139.wav|ఇంటర్నెట్ అనేది,గేట్ వేస్ తో కలిసి కనెక్ట్ చేయబడిన,నెట్వర్క్ హార్డ్వేర్ యొక్క ఒక పెద్ద మరియు సంక్లిష్టమైన అగ్రిగేషన్.|Telugu_F|other|9.930667
processed_te_f_politics_00512.wav|మరి కావాలని ప్రచారం చేస్తున్నారో,లేక నిజంగా సినిమా స్టొరీ ఇదే కావచ్చో కానీ,రూమర్స్ మాత్రం బాగానే ప్రచారం అవుతున్నాయి.|Telugu_F|other|10.069333
processed_te_f_books_socialscience_05049.wav|నెహ్రూ, కాంగ్రెస్‌లో వామపక్షం వైపు మొగ్గుచూపే బృందం వ్యవసాయంలో ప్రభుత్వ నియంత్రిత వ్యవస్థాగత విధానాన్ని ఎంచుకున్నారు.|Telugu_F|other|8.846438
processed_te_f_finance_02125.wav|ప్రస్తుత నిష్పత్తి,దాని ప్రస్తుత ఆస్తులతో,దాని స్వల్పకాలిక బాధ్యతలను చెల్లించే,సంస్థ యొక్క సామర్థ్యాన్ని కొలుస్తుంది.|Telugu_F|other|8.700000
processed_te_f_books_socialscience_01351.wav|ఇతరుల కంటే ముందు తాను నీళ్లు వాడుకోవటానికి ప్రతి ఒక్కరూ పోటీపడటంతో ఈ ఉమ్మడి వనరు త్వరితంగా అంతరించిపోయే ప్రమాదం ఉంది.|Telugu_F|other|9.392104
processed_te_f_books_socialscience_02043.wav|సవర గిరిజన జాతికి చెందిన మగవాళ్లకు అస్సాంలోని తోటలపనికి వలస వెళ్లే సుదీర్ఘ చరిత్ర ఉంది.|Telugu_F|other|6.900000
processed_te_f_books_socialscience_03896.wav|ఆ తరువాత మరింత ఉపాధి కల్పించటానికి ఆయుధ కర్మాగారాలలో పెద్ద ఎత్తున పెట్టుబడులు పెట్టారు.|Telugu_F|other|7.662208
processed_te_f_politics_03029.wav|చార్మినార్ ఎమ్మెల్యేగా సుదీర్ఘంగా విజయం సాధిస్తూ వచ్చిన అహ్మద్ పాషా ఖాద్రీ ఈసారి యాకుత్పురా నుంచి పోటీ చేస్తున్నారు.|Telugu_F|other|9.461333
processed_te_f_books_socialscience_03210.wav|మా వ్యవసాయం ఇక్కడ బాగుంటుంది.|Telugu_F|other|2.900000
processed_te_f_books_socialscience_06985.wav|అందరం కలిసి ఆనందంగా గడుపుదాం.|Telugu_F|other|3.100000
processed_te_f_books_socialscience_03647.wav|భూమిపై నియంత్రణ విషయంలో ఫ్యూడల్ భూస్వాములకు, రైతాంగానికీ మధ్య ఘర్షణలు తలెత్తుతూ ఉండేవి.|Telugu_F|other|7.800000
processed_te_f_books_socialscience_05942.wav|ఈ యుద్ధంలో మానవ హక్కుల ఉల్లంఘన, తీవ్ర రక్తపాతం సంభవించాయి.|Telugu_F|other|4.991917
processed_te_f_books_socialscience_00379.wav|ఒక్కొక్కసారి తక్కువ జీతమైనా క్రమం తప్పకుండా పని దొరికి అది భద్రతాభావాన్ని కలిగించవచ్చు.|Telugu_F|other|7.600000
processed_te_f_books_socialscience_02664.wav|ప్రభుత్వాలు పరిమితులు విధిస్తాయి, లేదా వాటిని తొలగిస్తాయి.|Telugu_F|other|4.748104
processed_te_f_books_socialscience_05050.wav|అయితే కాంగ్రెస్‌లోనే మితవాదంవైపు మొగ్గు చూపే బృందం ప్రభుత్వ నియంత్రణను వ్యతిరేకించింది.|Telugu_F|other|8.045333
processed_te_f_books_socialscience_00639.wav|చర్చించండి: రెండు పద్ధతులలోనూ ఒకే సమాధానం ఎందుకు వచ్చింది?|Telugu_F|other|5.300000
processed_te_f_books_socialscience_04259.wav|ఫలితంగా సైనిక పాలన ఏర్పడింది.|Telugu_F|other|3.529063
processed_te_f_books_socialscience_03306.wav|గ్రామీణ ప్రాంతంలో ఉండే చాలా మంది ప్రజల జీవితాలకు పర్యావరణానికీ, మధ్య బలమైన సంబంధం ఉంది.|Telugu_F|other|7.200000
processed_te_f_books_socialscience_03963.wav|వీళ్లందరికీ తాము అంతా ఒక జాతి అన్న భావన అంతగా ఉండేది కాదు.|Telugu_F|other|6.187750
processed_te_f_books_socialscience_00439.wav|మీ జవాబుకు ఒక ఉదాహరణ ఇవ్వండి.|Telugu_F|other|3.600000
processed_te_f_other_01231.wav|రణవీర్ బాలీవుడ్ కే పరిమితం కాగా,దీపికా మాత్రం హాలీవుడ్ లో పాగా వేయడానికి సిద్ధంగా ఉంది.|Telugu_F|other|7.392000
processed_te_f_other_02624.wav|ఈ సినిమాలో ఆర్తన అనే కొత్త హీరోయిన్,తెలుగు సినిమా పరిశ్రమకి హీరోయిన్ గా పరిచయం కానుంది.|Telugu_F|other|7.050667
processed_te_f_books_socialscience_01835.wav|పట్టణీకరణ పెరుగుతున్నప్పటికీ ఇందుకు అనుగుణంగా అవసరమైన మౌలిక సదుపాయాలు కల్పించబడటం లేదు.|Telugu_F|other|7.534500
processed_te_f_books_socialscience_06270.wav|దీంట్లో తక్కువ మార్కులు ఎందుకు వచ్చాయొ ఆమెకు అర్థం కాలేదు.|Telugu_F|other|4.481083
processed_te_f_books_socialscience_00889.wav|మీ సమాధానానికి వివరణ ఇవ్వండి.|Telugu_F|other|2.623479
processed_te_f_books_socialscience_06671.wav|ముఖ్యంగా మధ్యాహ్న భోజనం తయారుచేసే బడులలో, ఇంధన వినియోగాన్ని తగ్గించు చర్యలను సూచించండి.|Telugu_F|other|6.733417
processed_te_f_books_socialscience_05570.wav|పాదుకుని ఉన్న సామాజిక, ఆర్థిక అసమానతలను ప్రజాస్వామిక భారతదేశం ఎందుకు తగ్గించలేకపోయింది?|Telugu_F|other|7.700000
processed_te_f_books_socialscience_03161.wav|కేరళలోని ఉత్తర ప్రాంతమైన కాసర్‌గోడ్ జిల్లాలో ఇలా జరిగింది.|Telugu_F|other|5.247333
processed_te_f_books_socialscience_04327.wav|నా నుంచి ఉత్తరం అసందర్భంగా ఉంటుందన్న అభిప్రాయంతో వారి అభ్యర్థనలను తోసిపుచ్చుతూ వచ్చాను.|Telugu_F|other|7.104938
processed_te_f_books_socialscience_06173.wav|అయితే అందులో మేం సఫలం కాలేదు.|Telugu_F|other|2.890521
processed_te_f_books_socialscience_00807.wav|పట్టణ, గ్రామీణ ప్రాంతాలలోని రోజువారీ కూలీలకు రక్షణ కావాలి.|Telugu_F|other|5.433104
processed_te_f_weather_00949.wav|కాగా,టోర్నీలో టీమిండియా రెండు వరుస విజయాలు సాధించగా,గురువారం న్యూజిలాండ్ తో జరగాల్సిన మ్యాచ్ వర్షం కారణంగా రద్దైంది.|Telugu_F|other|9.632000
processed_te_f_books_socialscience_04473.wav|ఎంఎస్ ఖాన్ నాయకుడిగా నౌకాదళ కేంద్రీయ సమ్మె సంఘం ఏర్పడింది.|Telugu_F|other|5.386667
processed_te_f_books_socialscience_06867.wav|ఒకరోజు లేదా వారం లేదా నెలలో ఎన్ని వస్తువులు అమ్ముతున్నారు.|Telugu_F|other|5.270562
processed_te_f_books_socialscience_01511.wav|వారు పూర్తి సంవత్సరం లేదా సంవత్సరంలో కొంతభాగం పనిచేస్తారు.|Telugu_F|other|5.560812
processed_te_f_books_socialscience_06170.wav|అది మమ్మల్ని ఆలోచింప చేసింది.|Telugu_F|other|2.700000
processed_te_f_weather_02199.wav|దీంతో రంగంలోకి దిగిన పోలీసులు,ఫేక్ ఫేస్‌బుక్ తయారు చేసిన సాయిని శనివారం అరెస్టు చేశారు.|Telugu_F|other|8.021333
processed_te_f_books_socialscience_02369.wav|మూడు సంవత్సరాలలో ముగ్గురు రైతుల గోధుమ ఉత్పత్తిని పోల్చండి.|Telugu_F|other|4.202438
processed_te_f_general_00969.wav|ఇది జరిగిన కొన్ని సంవత్సరాల తర్వాత,లోక కళ్యాణం కోసం ఇదే ప్రాంతంలో,బ్రహ్మ దేవుడు ఓ గొప్ప యాగాన్ని చేయాలని భావిస్తాడు.|Telugu_F|other|9.800000
processed_te_f_books_socialscience_00856.wav|ఇంకా పరిశీలించాల్సిన ఇతర అంశాలు ఏమైనా ఉన్నాయా? చర్చించండి.|Telugu_F|other|4.800000
processed_te_f_books_socialscience_03700.wav|పారిశ్రామిక ఉత్పత్తులను నేరుగా వినియోగదారులకు అమ్మేవాళ్లు.|Telugu_F|other|5.247333
processed_te_f_books_socialscience_00527.wav|పాఠశాల విద్యలో పది సంవత్సరాలు గడపటం అనేది హిమాచల్‌ప్రదేశ్ పిల్లలకు నియమంగా మారిపోయింది.|Telugu_F|other|7.313917
processed_te_f_books_socialscience_00335.wav|కానీ అతనికి ఇది నచ్చకపోవచ్చు.|Telugu_F|other|3.100000
processed_te_f_books_socialscience_01518.wav|జనాభా నిరంతరం మారుతూ ఉంటుంది.|Telugu_F|other|2.800000
processed_te_f_books_socialscience_02114.wav|గ్రామీణ ప్రాంతాల నుంచి పట్టణ ప్రాంతాలకు, గ్రామీణ ప్రాంతాల నుంచి గ్రామీణ ప్రాంతాలకు వలసల మధ్య పోలికలు, తేడాలు రాయండి.|Telugu_F|other|8.463292
processed_te_f_books_socialscience_00552.wav|ఆరోగ్య, విద్య, సామాజిక సూచికలను పరిగణనలోకి తీసుకోవడంతో మానవాభివృద్ధి భావన విస్తృతమైంది.|Telugu_F|other|8.700000
processed_te_f_books_socialscience_04687.wav|బ్రిటిష్ ప్రభుత్వం చేసిన  అంశాలను కూడా ముసాయిదా తీసుకుంది.|Telugu_F|other|4.400000
processed_te_f_books_socialscience_03921.wav|న్యూరెంబర్గ్ న్యాయస్థానం కేవలం పదకొండు మంది ప్రముఖ రాజకీయ నాయకులకే మరణశిక్ష విధించింది.|Telugu_F|other|7.128146
processed_te_f_books_socialscience_07408.wav|గాలితో నిండిన పరీక్ష నాళీకను బీకరులోనుండి బయటకు తీసేటప్పుడు ఏమేమి జాగ్రత్తలు తీసుకోవాలో మీ ఉపాధ్యాయునితో చర్చించండి. |Telugu_F|other|9.450146
processed_te_f_weather_02528.wav|ఈతరహా పరిస్థితిలో ముక్కు మూసుకుని కూర్చోవడం,బాధ్యుడైన పౌరుడిగా తనకు తగదన్న నిర్ణయానికి వచ్చానని గద్దర్ పేర్కొన్నారు.|Telugu_F|other|9.472000
processed_te_f_books_socialscience_04476.wav|ఈ సమ్మెకు మద్దతుగా వందలాది హిందూ, ముస్లిం యువకులు బొంబాయి వీధులలోకి వచ్చి సైనికులతోటి, పోలీసులతోటి ఘర్షణలకు దిగారు.|Telugu_F|other|9.659125
processed_te_f_finance_01059.wav|అప్పుగా తీసుకున్న డబ్బులు,తిరిగి ఇమ్మన్న పాపానికి,అసభ్యంగా మాట్లాడడంతో తట్టుకోలేని ఓ వివాహిత,ఆత్మహత్యకు పాల్పడింది.|Telugu_F|other|9.888000
processed_te_f_books_socialscience_00599.wav|ప్రతి రంగంలోనూ ఎంత మంది ఉపాధి పొందుతున్నారు, ఎంత మొత్తం వస్తువులు, సేవలు ఉత్పత్తి అవుతున్నాయన్నది మనం తెలుసుకోవాలి.|Telugu_F|other|8.672271
processed_te_f_politics_00927.wav|మొత్తానికి తెలంగాణలో పోటీ విషయంలో,పవన్ కళ్యాణ్ క్లారిటీ ఇచ్చారా లేక కన్ఫ్యూజ్ చేశారా అన్నది ఎవరికీ అర్థంకావడం లేదు.|Telugu_F|other|9.300000
processed_te_f_general_02094.wav|మరోవైపు పట్టణ యూజర్లు,సమాచార మార్పిడి, సోషల్ మీడియా వినియోగం, ఎంటర్టైన్మెంట్ వంటి వాటి వినియోగంలో ముందంజలో ఉన్నారు.|Telugu_F|other|9.696000
processed_te_f_books_socialscience_06958.wav|మనం తిని పారవేసే ప్లాస్టిక్ కవర్లు, గ్లాసులు, ప్లేట్లను తప్పనిసరిగా ఏదైనా సంచిలో ఉంచి చెత్త డబ్బాలో మాత్రమే వేయాలి.|Telugu_F|other|9.200000
processed_te_f_books_socialscience_00327.wav|అభివృద్ధి అంటే ఇటువంటి ప్రశ్నల గురించి, ఈ లక్ష్యాలను చేరుకునే మార్గాల గురించి ఆలోచించటం. ఇది చాలా సంక్లిష్టమైన పని.|Telugu_F|other|9.241167
processed_te_f_books_socialscience_03671.wav|బోల్షివిక్కులు రష్యన్ సామ్రాజ్యం ముగిసిందని ప్రకటించి దానికింద ఉన్న దేశాలు స్వతంత్రంగా ఉండటానికి అవకాశం కల్పించారు.|Telugu_F|other|8.741938
processed_te_f_books_socialscience_05456.wav|రాజకీయ పార్టీలు ప్రజలలో తమ ఆదరణను కోల్పోతున్నాయని చాలామంది పరిశీలకులకు అనిపించసాగింది.|Telugu_F|other|7.360354
processed_te_f_politics_01370.wav|దేశంలో మనుషుల కన్నా ఆవులకే రక్షణ ఎక్కువగా ఉందని,ఇదివరకే ట్వింకిల్ ఖన్నా ట్వీట్ చేశారు.|Telugu_F|other|6.858667
processed_te_f_books_socialscience_05342.wav|అయితే, ఈ రాజకీయ మార్పు వల్ల ఈ ఉద్యమానికి  కారణమైన దీర్ఘకాలిక సమస్యలు పరిష్కారం కాలేదు.|Telugu_F|other|7.300000
processed_te_f_general_02033.wav|ఆమె హత్యలో ఎలాంటి అనుమానాలు అక్కర్లేదని,ఇండియన్ పోలీసు వర్గాల వారు కూడా నిర్ధారించారు.|Telugu_F|other|6.698667
processed_te_f_books_socialscience_05801.wav|దీంతో తాలిబన్లపైన అమెరికా యుద్ధం ప్రకటించి అంతిమంగా ఇరాక్‌పైన కూడా యుద్ధానికి దిగింది.|Telugu_F|other|7.244250
processed_te_f_books_socialscience_04300.wav|భారతదేశం, నైజీరియాలలోని జాతీయ ఉద్యమాలను పోల్చండి. భారతదేశంలో ఇది ఎందుకు బలంగా ఉండింది?|Telugu_F|other|7.894417
processed_te_f_books_socialscience_05910.wav|రెండవదేశం తమపై దాడికి దిగకుండా ఈ అణ్వాయుధాలు నిరోధిస్తాయని రెండు దేశాలూ నమ్ముతున్నాయి.|Telugu_F|other|7.244250
processed_te_f_books_socialscience_03255.wav|ఈ నది సంవత్సరం పొడవునా పారుతూనే ఉంటుంది కాబట్టి మా పశువులకు ఎప్పుడూ నీళ్లు దొరుకుతాయి.|Telugu_F|other|6.849521
processed_te_f_books_socialscience_04069.wav|దీనితోపాటు గ్రామాల్లోని చిన్న పిల్లలకు, పెద్దవాళ్లకు ప్రాథమిక పాఠశాలలను ప్రారంభించారు.|Telugu_F|other|6.965604
processed_te_f_books_socialscience_06088.wav|దీని వల్ల వేలాది మంది చనిపోయారు, దాని ప్రభావం వల్ల ఇప్పటికీ వేలాదిమంది బాధపడుతున్నారు.|Telugu_F|other|6.977229
processed_te_f_finance_02318.wav|తొలుత సైకిల్ పంక్చర్ షాపును నిర్వహించే రమేష్,ఆ తర్వాత వడ్డీ వ్యాపారాన్ని ఎంచుకొన్నాడు.|Telugu_F|other|6.965333
processed_te_f_books_socialscience_02857.wav|వాస్తవానికి ఈ పద్ధతులవల్ల నేల క్షీణతకు గురయ్యింది, భూగర్భజల వనరులు అంతరించిపోతున్నాయి.|Telugu_F|other|8.056958
processed_te_f_politics_01375.wav|మరి కొద్ది రోజుల్లో పెళ్లి పీటలు ఎక్కాల్సిన,ఓ ఎమ్మెల్యే పెళ్లి అర్థాంతరంగా ఆగిపోయింది.|Telugu_F|other|6.200000
processed_te_f_books_socialscience_03846.wav|ఈ లోకంలోకి మహిళ తెచ్చే ప్రతి సంతానమూ ఒక యుద్ధమే, తన ప్రజల కోసం మహిళ ఈ పోరు సలుపుతోంది.|Telugu_F|other|7.511292
processed_te_f_weather_01994.wav|శనివారం ఆయన డివిజన్ పరిధిలోని అన్ని కాలనీల్లో విస్తృతంగా పర్యటించి,తన ఉంగరం గుర్తుపై ఓటు వేయాలని విజ్ఞప్తి చేశారు.|Telugu_F|other|9.589333
processed_te_f_books_socialscience_05095.wav|కాశ్మీరు, నాగాలాండ్ డిమాండ్లు ఈ కాలంలో చోటు చేసుకున్నాయి.|Telugu_F|other|4.585562
processed_te_f_books_socialscience_06956.wav|అందువల్ల వాటిని జంతు సంరక్షణశాలలుగా పిలవవలసిన అవసరం ఉంది.|Telugu_F|other|5.676896
processed_te_f_books_socialscience_03211.wav|తక్కువ వర్షాలతోనే మాకు కావలసిన ఆహారాన్నంతా పండించుకుంటాం.|Telugu_F|other|4.991917
processed_te_f_books_socialscience_05300.wav|తెలుగు ప్రజల ఆత్మగౌరవానికి అవమానం జరిగిందని భావించసాగారు.|Telugu_F|other|4.852604
processed_te_f_books_socialscience_05187.wav|సైనిక దళాలపై పౌర నియంత్రణను ఏర్పరచటం మరొక ముఖ్యమైన విషయం.|Telugu_F|other|5.769792
processed_te_f_books_socialscience_06656.wav|వంటింటిలోకి గాలి వీస్తుంటే ఈ నష్టం ఇంకా ఎక్కువగా ఉంటుంది.|Telugu_F|other|4.608792
processed_te_f_books_socialscience_07005.wav|మీ ఇంట్లోని చెత్త పదార్థాలను సేకరించి జాబితా తయారుచేయండి.|Telugu_F|other|4.736500
processed_te_f_books_socialscience_00714.wav|అందరూ ఏదో ఒక పని చేస్తున్నారు కానీ ఎవరికీ పూర్తి పనిలేదు.|Telugu_F|other|5.026750
processed_te_f_general_02238.wav|మనుషులను దూరం చేసే మతం కన్నా,ఆత్మీయతతో వారిని ఒక్కటిగా చేసే మానవత్వం ఎంతో గొప్పదని,తిరుపతి ఎంపీ వెలగపల్లి అన్నారు.|Telugu_F|other|9.888000
processed_te_f_books_socialscience_05949.wav|ప్రపంచంలో ఘర్షణలకు కేంద్రంగా పశ్చిమ ఆసియా ఎందుకు మారింది?|Telugu_F|other|5.781396
processed_te_f_politics_02157.wav|అనంతరం తల్లిదండ్రులు విధులకు హాజరు అయ్యేందుకు వెళ్లిపోగా, ఇంట్లోని ఫ్యాన్ కు ప్రభ ఉరేసుకొని ఆత్మహత్యకు పాల్పడింది. |Telugu_F|other|8.778667
processed_te_f_other_01864.wav|ఎప్పుడైతే జనసేన అనే ఇంకో ప్రత్యామ్న్యాయం కనిపించిందో,అప్పటి నుంచి క్రమంగా సిపిఎం వైఖరిలో కూడా మార్పు కనిపిస్తోంది.|Telugu_F|other|9.500000
processed_te_f_books_socialscience_05619.wav|ఆరు వేరువేరు సంస్థల ద్వారా ఐక్యరాజ్య సమితి పని చేస్తుంది.|Telugu_F|other|4.800000
processed_te_f_finance_01494.wav|పన్ను ఒకేసారి పెంచి,ప్రస్తుత ధరల్లోనే అమ్మాలని చెప్తే,తాము నష్టపోయే ప్రమాదం ఉందని,ఎరువుల కంపెనీలు పేర్కొంటున్నాయి.|Telugu_F|other|9.493333
processed_te_f_books_socialscience_02068.wav|పెద్దపిల్లలు కొత్త ప్రదేశంలో చదువు కొనసాగించే వీలు ఉండదు.|Telugu_F|other|5.131229
processed_te_f_books_socialscience_06799.wav|కొన్ని అంశాల్లో నియంత్రణ కూడా సాధ్యం కాని పరిస్థితి ఉంది.|Telugu_F|other|4.100000
processed_te_f_books_socialscience_06085.wav|ఈ ఉద్యమంపై ఉన్న చర్చలు, విమర్శల గురించి కూడా తెలుసుకోండి.|Telugu_F|other|4.400000
processed_te_f_books_socialscience_06142.wav|ఈ అరుదైన జాతులలో ఒక రకమైన కోతి అయిన సింహపు తోక కోతి ఒకటి.|Telugu_F|other|5.282167
processed_te_f_books_socialscience_01925.wav|మొగిలిదోరిలో ఉంటున్న మరొక వ్యక్తికి భూమిని కౌలుకి ఇచ్చాం.|Telugu_F|other|4.330146
processed_te_f_books_socialscience_05812.wav|ఇదే సమయంలో తూర్పు యూరపు దేశాలు తీవ్ర ఆర్థిక సంక్షోభాన్ని ఎదుర్కొంటుండగా యుఎస్ఎస్ఆర్ వాళ్లకి సహాయపడే స్థితిలో లేదు.|Telugu_F|other|9.252771
processed_te_f_books_socialscience_00033.wav|ప్రపంచ భూ భాగమంతా రెండు ప్రధాన భూ ఖండాల నుంచి ఏర్పడ్డాయి.|Telugu_F|other|4.875813
processed_te_f_books_socialscience_02842.wav|రెండవ భాగంలో ప్రజలకు ఆహార అందుబాటు గురించి చూస్తాం - ఉత్పత్తి అయిన ఆహారం ప్రజలకు ఎంతవరకు చేరుకుంటుందో తెలసుకుందాం.|Telugu_F|other|9.392104
processed_te_f_politics_02966.wav|ఈ సందర్భంగా బంగ్లా కెప్టెన్ ముష్ఫికర్ రహీమ్ మాట్లాడుతూ, భారత్‌తో ఏకైక టెస్టులో మెరుగైన ప్రదర్శన చేస్తామని అన్నాడు.|Telugu_F|other|9.258667
processed_te_f_books_socialscience_05392.wav|తీవ్రవాదులు నిర్దేశించిన ప్రవర్తనను పాటించని పత్రకారులు, రాజకీయ నాయకులు, కళాకారులు, కార్యకర్తలు హత్యలకు లోనయ్యారు.|Telugu_F|other|9.252771
processed_te_f_agri_00366.wav|లక్ష్మాపూర్ ధాన్యం కొనుగోలు కేంద్రానికి, రెండు రోజుల కిందట చేరుకున్న, రైతు గోపాల్, తాను తెచ్చిన ధాన్యాన్ని అమ్మేందుకు, పడిగాపులు కాస్తున్నారు. |Telugu_F|other|10.069333
processed_te_f_general_02123.wav|మాటలకు ఆటుపోట్లు ఉంటాయి కానీ,మౌనం నిర్మలంగా నిదానంగా నిలకడగా ప్రవహించే జ్ఞాన స్రవంతి.|Telugu_F|other|7.274667
processed_te_f_books_socialscience_07140.wav|కొన్ని రకాల వైపరీత్యాలను ఎదుర్కొనడానికి, ముందుగా సిద్ధం కావటానికి మానవ చైతన్యం అవసరం.|Telugu_F|other|6.466375
processed_te_f_books_socialscience_05875.wav|అయితే, కాశ్మీరు ప్రజలు ఇందుకు స్పందించలేదు, యుద్ధంలో భారత ప్రభుత్వానికి సహాయం చేశారు.|Telugu_F|other|6.977229
processed_te_f_books_socialscience_04201.wav|వియత్నాం నుంచి అమెరికా ప్రభుత్వం విరమించుకోవటంలో ఆ దేశంలోని శాంతి ఉద్యమం పాత్ర ఏమిటి?|Telugu_F|other|6.837896
processed_te_f_books_socialscience_03017.wav|మన లోక వ్యవహారంతో దేశంలో అధిక సంఖ్యలో పిల్లలు తక్కువ బరువు ఉన్నారని గుర్తించటం కష్టం.|Telugu_F|other|7.255854
processed_te_f_health_00151.wav|అంతేకాకుండా బాంబే బ్లడ్ గ్రూప్ ఉన్న వాలంటీర్లు,రక్తం ఇచ్చేందుకు ముందుకు రావడం విశేషం.|Telugu_F|other|6.944000
processed_te_f_books_socialscience_00511.wav|పాఠశాలల విస్తరణ, ప్రత్యేకించి గ్రామీణ ప్రాంతాలలోకి విస్తరించటం పెద్ద సవాలుగా ఉండింది.|Telugu_F|other|7.580938
processed_te_f_books_socialscience_00349.wav|మన తీర ప్రాంతం, దేశం రేడియోధార్మిక వినాశక ప్రమాదం నుండి రక్షించబడాలని కోరుకుంటున్నాం.|Telugu_F|other|7.500000
processed_te_f_other_02062.wav|ఇస్లామిక్ సిద్ధాంతాలకు,ఈ విగ్రహాలకు మధ్య అసలు పోలిక ఏమైనా ఉందా? అని ఆయన ప్రశ్నించారు.|Telugu_F|other|6.784000
processed_te_f_books_socialscience_00791.wav|అదే విధంగా రైతులు కూడా ఎక్కువగా స్వయం ఉపాధి పొందుతూ కావలసినప్పుడు కూలీలను పిలుస్తారు.|Telugu_F|other|7.500000
processed_te_f_books_socialscience_01651.wav|ఈ అధ్యాయంలో మీరు జనాభాకి సంబంధించి తెలుసుకున్న వివిధ అంశాల ఆధారంగా వాటిని వివరించండి.|Telugu_F|other|7.058500
processed_te_f_finance_01015.wav|ఆ డబ్బాలో ఉన్న మిగతా డబ్బు కాగితాలు, నాణేలు మొదట ఈ కొత్త నేస్తాన్ని,కుతూహలంగా చూశాయి.|Telugu_F|other|7.765333
processed_te_f_other_01288.wav|వాస్తవానికి,కల్పనకు మధ్య తేడా ఏంటో ప్రపంచానికి చెప్తాం" అని విదేశాంగ మంత్రి చెప్పారు.|Telugu_F|other|6.656000
processed_te_f_books_socialscience_05615.wav|కాబట్టి ఐక్యరాజ్య సమితి శాశ్వత శాంతి, మానవ అభివృద్ధి అన్న రెండు ఉద్దేశాలతో ఏర్పడింది.|Telugu_F|other|7.371958
processed_te_f_books_socialscience_02911.wav|వ్యవసాయ వైవిధ్యీకరణ ఆహారధాన్యాల ఉత్పత్తిని ప్రభావితం చేస్తుందన్న విషయాన్ని గమనించండి.|Telugu_F|other|6.582479
processed_te_f_books_socialscience_05500.wav|పశ్చిమ బెంగాల్‌లోని భూ సంస్కరణలను చైనాలోని, లేదా వియత్నాంలోని భూ సంస్కరణలతో పోల్చండి.|Telugu_F|other|7.522896
processed_te_f_other_01389.wav|తల్లిని హతమార్చిన ఈ తతంగమంతా,చిన్నారి వినోదిని కళ్ళెదుటే జరగడంతో ఆమె భయానికి లోనైంది.|Telugu_F|other|7.349333
processed_te_f_general_01570.wav|ఇక ప్రాంతీయ భాషా రామాయణాల విషయానికి వస్తే, అవి వాల్మీకి రామాయణం లాంటి ఇతిహాసాలు కావు.|Telugu_F|other|6.986667
processed_te_f_books_socialscience_02659.wav|అంతకు ముందుతో పోలిస్తే చాలా తక్కువ పరిమితులను ప్రభుత్వం విధిస్తుంది కాబట్టి దీనిని ‘సరళీకృత ఆర్థిక విధానం అంటారు.|Telugu_F|other|8.741938
processed_te_f_books_socialscience_05138.wav|భారతదేశం నిర్ణయాత్మకంగా జోక్యం చేసుకుని బంగ్లాదేశ్‌కు విముక్తి సాధించి, స్వతంత్ర భారత దేశంగా ఏర్పడేలా సహాయపడింది.|Telugu_F|other|8.858042
processed_te_f_books_socialscience_05351.wav|ఘర్షణలు తగ్గించి, శాంతిని నెలకొల్పటానికి ఈ ప్రాంతాలలో సాయుధ బలగాలను కేంద్ర ప్రభుత్వం పెద్ద ఎత్తున నియమించసాగింది.|Telugu_F|other|9.392104
processed_te_f_books_socialscience_04506.wav|అయితే ఈ ప్రణాళీకను వివిధ పార్టీలు పరస్పర విరుద్ధమైన పద్ధతిలో అర్థం చేసుకోవటం వల్ల ఈ ఒప్పందం ఎక్కువకాలం నిలబడలేదు.|Telugu_F|other|9.798438
processed_te_f_politics_01632.wav|మళ్ళీ ఇప్పుడు ఎన్టీఆర్ సినిమాని,చంద్ర సిద్ధార్థ ఆధ్వర్యంలో బాలకృష్ణే దర్శకత్వం వహిస్తారని మరో ప్రచారం జరుగుతోంది.|Telugu_F|other|9.344000
processed_te_f_finance_02028.wav|ఇంకా హుండీల లెక్కింపు చేపట్టాల్సి ఉండటంతో,అందులో వచ్చిన ఆదాయంతో కలిపితే,మొత్తం జాతర ద్వారా వచ్చిన ఆదాయం తేలనుంది.|Telugu_F|other|9.248000
processed_te_f_politics_02141.wav|భారత బ్యాడ్మింటన్ లో చారిత్రక విజయాలు సాధించి,దేశ ఖ్యాతిని ఇనుమడింప చేసిన సింధును రక్షణ శాఖ ఈ విధంగా గౌరవించింది. |Telugu_F|other|9.760000
processed_te_f_general_01874.wav|మహిళల అక్రమ రవాణాకు వ్యతిరేకంగా పనిచేసే సంఘాలు, పోలీసు బలగాలు ఎక్కువగా,భారత్ నేపాల్ సరిహద్దు దగ్గర నిఘా పెట్టాయి.|Telugu_F|other|9.088000
processed_te_f_weather_02279.wav|రోడ్డు ప్రమాదాలు ఎక్కువ జరిగే ప్రాంతాల్లో నో స్టాపింగ్,నో పార్కింగ్,నో ఓవర్ టేకింగ్ సూచన బోర్డులు ఏర్పాటు చేయాలి.|Telugu_F|other|8.362667
processed_te_f_books_socialscience_00772.wav|కొన్ని క్రమబద్ధ ప్రక్రియలు, విధానాలు ఉండటం వల్ల కూడా వీటిని వ్యవస్థీకృత రంగం అంటారు.|Telugu_F|other|7.100000
processed_te_f_books_socialscience_06516.wav|వాతావరణంలో ఈ వాయువులు ఎక్కువైతే భూమి బాగా వేడెక్కుతుంది.|Telugu_F|other|4.700000
processed_te_f_books_socialscience_01459.wav|పైన ఇచ్చిన జనాభా పిరమిడ్ ఆధారంగా జనాభాలో పిల్లల శాతం ఎంతో ఉజ్జాయింపుగా లెక్కగట్టండి.|Telugu_F|other|7.464833
processed_te_f_books_socialscience_05580.wav|వివిధ ప్రజలను, రాజకీయ ఆకాంక్షలను కలుపుకుని వెళ్లగల సామర్థ్యం ఏ విధంగా దెబ్బతింటోంది?|Telugu_F|other|7.255854
processed_te_f_books_socialscience_00587.wav|దిగువ తెలిపిన వివిధ వృత్తుల వారిని వ్యవసాయం, పరిశ్రమ, సేవా రంగాల కింద వర్గీకరించండి.|Telugu_F|other|6.700000
processed_te_f_books_socialscience_06949.wav|భారతదేశంలో ఉండే అనేక ప్రధానమైన జంతుప్రదర్శనశాలలను గుర్తించి అవి ఎందుకు అంతగా ప్రాచుర్యంలోకి వచ్చాయో తెలుసుకోండి.|Telugu_F|other|9.159896
processed_te_f_books_socialscience_00482.wav|గత దశాబ్ద కాలంనుంచి అభివృద్ధికి కొలమానంగా ఆదాయంతోపాటు ఆరోగ్యం, విద్యా సూచికలను కూడా విస్తృతంగా ఉపయోగిస్తున్నారు.|Telugu_F|other|10.181583
processed_te_f_books_socialscience_02456.wav|కొంత పెట్టుబడి ఉన్న వాళ్లు వ్యవసాయేతర పనులు చేపట్టవచ్చు.|Telugu_F|other|3.947021
processed_te_f_books_socialscience_02192.wav|భారతదేశంలోని అన్ని గ్రామాలకు ఇంతటి సాగునీటి సదుపాయంలేదు.|Telugu_F|other|4.900000
processed_te_f_weather_01647.wav|అందుకు బలం చేకూర్చేలా కొన్ని రోజుల క్రితం ఆయన,యూపీ సీఎం యోగి ఆదిత్యానాథ్ ని కలిశారు.|Telugu_F|other|7.850667
processed_te_f_other_02473.wav|కార్గొ బస్సులపై తన ఫోటో పెట్టేందుకు టీఎస్ ఆర్టీసీ ఏర్పాటు చేస్తుందన్న వార్తలపై,తెలంగాణ సీఎం కేసీఆర్ స్పందించారు.|Telugu_F|other|9.248000
processed_te_f_agri_01012.wav|ఒక రైతు, తన పొలంలో బావిని తవ్వుతూ ఉండగా, అమ్మవారి ఆకృతితో ఉన్న బండరాయి అడ్డొచ్చింది. |Telugu_F|other|6.688000
processed_te_f_books_socialscience_04147.wav|బియ్యం ధరలు పడిపోవటంతో గ్రామీణ రుణభారం ఎందుకు పెరిగింది?|Telugu_F|other|4.469458
processed_te_f_finance_01918.wav|పొదుపు చర్యల పేరు మీద ఉద్యోగాల తగ్గింపు, వేతనాల్లో కోత, సాంఘిక భద్రత సౌకర్యాల నిర్మూలన చూస్తున్నాం అని తెలిపారు. |Telugu_F|other|9.344000
processed_te_f_books_socialscience_02513.wav|మొబైల్ ఫోన్లు లేదా వాహనాలు వంటి ఏదో ఒక దానిని తీసుకోండి.|Telugu_F|other|5.409875
processed_te_f_books_socialscience_07060.wav|వ్యవసాయ క్షేత్రాలలో వాడిన ఎరువులు, క్రిమిసంహారకాలు వచ్చి నీటి వనరులలో కలుస్తున్నాయా?|Telugu_F|other|7.139771
processed_te_f_agri_02670.wav|ఈ వ్యాసంలో మేము, ద్రాక్ష మరియు వాటి పరిమాణాల్లో ట్రెల్లి యొక్క రకాన్ని ప్రశ్నించాము.|Telugu_F|other|6.986667
processed_te_f_politics_01041.wav|రోడ్డుకు ఇరువైపులా నిల్చొని తమ పిల్లల కోసం ఎదురు చూస్తున్న మహిళలు దీనంగా ఉంటున్నారు.|Telugu_F|other|5.962667
processed_te_f_education_00460.wav|కాగా,నేటి సమావేశాల్లో భాగంగా,చేనేత కార్మికులకు సబ్సిడీ మొత్తాల మంజూరీపై,అసెంబ్లీ ప్రశ్నోత్తరాల్లో చర్చ జరగనుంది.|Telugu_F|other|9.800000
processed_te_f_books_socialscience_04029.wav|అయితే, పట్టణాలలోని శ్రామిక వర్గం ద్వారానే విప్లవం వస్తుందన్న సాంప్రదాయ మార్క్సిస్టు అవగాహనతోనే అవి పనిచేయసాగాయి.|Telugu_F|other|9.670729
processed_te_f_books_socialscience_01902.wav|పరిమాణం, ఇతర అంశాల రీత్యా వాటిని ఎలా వ్యవస్థీకరిస్తోంది?|Telugu_F|other|5.400000
processed_te_f_books_socialscience_05483.wav|దీనిని ఉదాహరణలతో చర్చించండి.|Telugu_F|other|2.700000
processed_te_f_books_socialscience_05246.wav|నిరసన, మార్పులకు సంబంధించి సామాజిక ఉద్యమాలకు అనువైన పరిస్థితులను పలు పార్టీల ప్రజాస్వామ్యం  ఎలా దోహదం చేస్తుంది?|Telugu_F|other|9.252771
processed_te_f_weather_02097.wav|ఆగస్ట్ రెండో వారంలో విడదల కానున్న ఈ చిత్రంపై ,విడుదలైన పోస్టర్స్ భారీ హైప్ తెచ్చాయి.|Telugu_F|other|7.000000
processed_te_f_books_socialscience_00960.wav|ఉత్తరార్ధ భూగోళంలోని వ్యాపార పవనాల మేఖలలో భారతదేశం ఉంది.|Telugu_F|other|5.500000
processed_te_f_books_socialscience_00865.wav|ఈ గణాంకాలను  ఒక పట్టిక రూపంలో ఇవ్వండి. పట్టణంలో మరింత ఉపాధి కల్పించే మార్గాలు ఏమిటి?|Telugu_F|other|7.400000
processed_te_f_agri_03007.wav|అందుకే రైతు కుటుంబాలకు వెన్ను దన్నుగా నిలిచే, రైతు బీమా పథకం అమలు కోసం, ప్రభుత్వం పకడ్బందీగా ప్రణాళికలు చేసింది.|Telugu_F|other|8.900000
processed_te_f_other_02082.wav|బంగారు తెలంగాణ సాధనే ధ్యేయంగా,గడచిన నాలుగేళ్ల కాలంలో తెలంగాణ రాష్ట్రం ఘననీయంగా అభివృద్ధిని సాధించిందని చెప్పారు.|Telugu_F|other|9.248000
processed_te_f_books_socialscience_04505.wav|మొదట్లో అన్ని ప్రధాన పార్టీలు ఈ ప్రణాళీకను అంగీకరించాయి.|Telugu_F|other|4.852604
processed_te_f_books_socialscience_03582.wav|ఆరోగ్యం, కార్మిక సంక్షేమం వంటి సంక్షేమ కార్యక్రమాల కోసం అనేక అంతర్జాతీయ సంస్థలను నానాజాతి సమితి ఏర్పాటు చేసింది.|Telugu_F|other|9.403708
processed_te_f_books_socialscience_00526.wav|ప్రాథమిక తరగతులలో హాజరు శాతం చాలా ఎక్కువగా ఉంది, పై తరగతులలో కూడా హాజరు బాగానే ఉంది.|Telugu_F|other|7.453229
processed_te_f_politics_01146.wav|ఈ దాడిని పాక్ ప్రధాని ఇమ్రాన్ ఖాన్‌తో పాటు,అక్కడి పంజాబ్ రాష్ట్ర ముఖ్యమంత్రి ఉస్మాన్ బజ్దార్ తీవ్రంగా ఖండించారు.|Telugu_F|other|9.205333
processed_te_f_books_socialscience_04856.wav|సుప్రీంకోర్టు కేశవానంద భారతి కేసులో తీర్పును ఇస్తూ దేశ మనుగడ కొన్ని మౌలిక సూత్రాలపై ఆధారపడి ఉంటుందని వాదించింది.|Telugu_F|other|8.985750
processed_te_f_books_socialscience_06841.wav|భూమిలోకి ఇంకే నీటి పరిమాణం తగ్గిపోవడం వల్ల భూగర్భజల మట్టాలు ఏటికేడు తగ్గిపోతున్నాయి.|Telugu_F|other|6.733417
processed_te_f_books_socialscience_01597.wav|పిల్లల విషయంలో ఉమేద్ సింగ్‌ని ఏ అంశాలు ప్రభావితం చేశాయి?|Telugu_F|other|4.759708
processed_te_f_other_01317.wav|కానీ కరణ్ మాత్రం,ఎలాగైనా ఓ సౌత్ హీరోతో సినిమా తీస్తాను అని భీష్మించుకు కూర్చున్నాడు.|Telugu_F|other|7.000000
processed_te_f_health_02633.wav|అంతేకాకుండా,మీ డాక్టర్ మీకు చెప్పినట్లుగా,రక్తపోటుకు చికిత్స చేయడం వలన గుండెపోటు వచ్చే ప్రమాదాన్ని తగ్గిస్తుంది.|Telugu_F|other|8.362667
processed_te_f_health_01590.wav|ఈ వైరస్ వ్యాధి లైంగిక సంపర్కం వలన,గర్భిణీలలో తల్లినుంచి బిడ్డకు సోకే అవకాశాలున్నాయి.|Telugu_F|other|7.488000
processed_te_f_books_socialscience_06429.wav|లోక్ అదాలత్ ఇచ్చే తీర్పును వాది, ప్రతివాదులు గౌరవించాలి.|Telugu_F|other|4.353375
processed_te_f_health_01045.wav|రోగి శరీరంలో తాను డయాగ్నైజ్ చేయలేని భాగాలను కూడా,రోబో సాయంతో సర్జన్ గుర్తు పట్టగలడు.|Telugu_F|other|7.605333
processed_te_f_books_socialscience_00401.wav|బాగా తెలివైన విద్యార్థి స్నేహపూర్వకంగా ఉండకపోవచ్చు. మరి విద్యార్థులను ఎలా పోలుస్తాం?|Telugu_F|other|6.478000
processed_te_f_books_socialscience_06804.wav|ప్రజలు ఏవిధంగా ఈ వనరులను వినియోగిస్తున్నారో తెలుసుకోండి.|Telugu_F|other|4.608792
processed_te_f_books_socialscience_01634.wav|కొండ ప్రాంతాలలోని వాతావరణాన్ని ప్రజలు ఇష్టపడతారు కాబట్టి అక్కడ జనాభా సాంద్రత ఎక్కువ.|Telugu_F|other|7.058500
processed_te_f_books_socialscience_05121.wav|ఈ కాలంలో కాశ్మీరు లోయ నుంచి అనేక హిందు కుటుంబాలు ఇతర ప్రాంతాలకు వలస పోవలసి వచ్చింది.|Telugu_F|other|6.900000
processed_te_f_politics_02927.wav|అందుకే పెద్దలు పిల్లలకు కథలు చెప్పేటప్పుడు,ఆసక్తి కలిగేందుకు ఏడు తాటిచెట్ల ఎత్తుండే రాక్షసుడు అంటూ చెబుతుంటారు.|Telugu_F|other|9.269333
processed_te_f_general_01829.wav|నేడు కంప్యూటర్ నుండి గడియారం వరకు, జెట్ విమాన భాగాల నుంచి జుట్టుకు పెట్టుకునే క్లిప్ల వరకు,అంతా ప్లాస్టిక్ మయం.|Telugu_F|other|8.100000
processed_te_f_finance_02349.wav|జేబులో డెబిట్ కార్డులు, క్రెడిట్ కార్డులు ఉంచుకునే యువతరం,బ్యాంక్ కౌంటర్ వద్దకు వెళ్ళేసరికి కంగారు పడుతున్నారు.|Telugu_F|other|7.882667
processed_te_f_weather_01843.wav|కోస్గీలో బుధవారం ఓ ప్రార్థనాలయం వద్ద చోటు చేసుకున్న అసాంఘిక చర్యతో,పరిస్థితి ఉద్రిక్తంగా మారిన విషయం తెలిసిందే.|Telugu_F|other|9.226667
processed_te_f_books_socialscience_00867.wav|దేశంలోని వాతావరణాన్ని ముందుగానే అంచనా వేయ గలగటం రానురాను మరింత కష్టతరం అవుతోందని వాతావరణ నిపుణులు చెబుతున్నారు.|Telugu_F|other|9.914542
processed_te_f_politics_01916.wav|కాగా గడిచిన వారం రోజుల నుంచి,ఆర్టికల్ ఏ ను రద్దు చేస్తారని లోయలో విస్తృతంగా ప్రచారం జరుగుతోన్న విషయం తెలిసిందే.|Telugu_F|other|9.429333
processed_te_f_general_02189.wav|మా బహుళ వినియోగ సామర్ధ్యాలపై,మా కస్టమర్లతో సన్నిహితంగా ఉండటానికి,సోషల్ మీడియా మాకు సహాయం చేస్తుంది అని అన్నారు.|Telugu_F|other|8.437333
processed_te_f_weather_00844.wav|ఇప్పటికైనా తేరుకొని తెల్లవార్లూ నడుస్తున్న పబ్బుల మీద చర్యలు తీసుకుని తర్వాత పోలీసులు మీద తీసుకుంటే బాగుంటుంది.|Telugu_F|other|8.128000
processed_te_f_books_socialscience_05993.wav|ఈ విభిన్న ధోరణులన్నీ కలిసి ఆధునిక అమెరికా చరిత్రను మలిచిన బలమైన సమానత్వ ఉద్యమాన్ని నిర్మించటానికి దోహదం చేశాయి.|Telugu_F|other|8.500000
processed_te_f_politics_00144.wav|వాట్సాప్ మెసేజ్లు,ఇమేజ్లు,వీడియోలు పెద్ద మొత్తంలో ప్రచారం కాకుండా ఉండేందుకు వాట్సాప్ గట్టి చర్యలు తీసుకుంటోంది.|Telugu_F|other|8.565333
processed_te_f_books_socialscience_00004.wav|ఇంతకు ముందు తరగతులలో మీరు ఆంధ్రప్రదేశ్ భౌగోళీక స్వరూపాల గురించి ఏమి తెలుసుకున్నారు?|Telugu_F|other|6.700000
processed_te_f_finance_02034.wav|అప్పుడు ఆ విషయాన్ని,రుణ సంస్థ ద్వారా,క్రెడిట్ బ్యూరోకు చెప్పించి అప్డేట్ చేయించాలి.|Telugu_F|other|6.100000
processed_te_f_books_socialscience_02678.wav|విదేశీ వాణిజ్యానికి, పెట్టుబడులకు అవరోధాలు నష్టం కలగచేస్తాయని ఈ సంస్థలు వాదిస్తాయి.|Telugu_F|other|6.721813
processed_te_f_politics_01905.wav|ప్రభుత్వ తాజా ఉత్తర్వులతో భారీ ఎత్తున నిరుద్యోగ అభ్యర్థులు లభ్ది పొందే అవకాశం ఉంది.|Telugu_F|other|7.000000
processed_te_f_books_socialscience_01316.wav|ఈనాడు బోరుబావులు వివిధ లోతులనుంచి పెద్ద మొత్తంలో నీటిని తోడేసే పరిస్థితిలో ఉన్నాయి.|Telugu_F|other|6.640542
processed_te_f_books_socialscience_02267.wav|భౌతిక పెట్టుబడులు ఉన్నవాళ్లు, లేదా నియమించుకున్న మేనేజర్లు ఈ ప్రక్రియలో దోహదపడతారు.|Telugu_F|other|6.454771
processed_te_f_books_socialscience_06700.wav|సౌరశక్తిని సాంప్రదాయ ఇంధన వనరులకు ప్రత్యామ్నాయంగా ఉపయోగించాల్సిన అవసరం ఎంతైనా ఉంది.|Telugu_F|other|6.478000
processed_te_f_books_socialscience_00364.wav|మీ గ్రామానికి, పట్టణానికి, లేదా ప్రాంతానికి కొన్ని అభివృద్ధి లక్ష్యాలను పేర్కొనండి.|Telugu_F|other|6.652146
processed_te_f_books_socialscience_06669.wav|మీ పరిశీలనల ఆధారంగా శిలాజఇంధనాలను సమర్థవంతంగా వినియోగించుకోవడంపై ఒక నివేదిక రాయండి.|Telugu_F|other|7.418396
processed_te_f_books_socialscience_01197.wav|భవిష్యత్తు తరాలకు భూగర్భ జలాలు అందుబాటులో ఉంటాయో, లేదో కూడా మనం పట్టించుకోవటం లేదు.|Telugu_F|other|7.186208
processed_te_f_books_socialscience_01551.wav|భారతదేశానికి స్వాతంత్రం వచ్చిన తరువాత జనాభా వేగంగా పెరగటానికి కారణాలు ఏమై ఉండవచ్చు?|Telugu_F|other|7.313917
processed_te_f_general_01576.wav|ప్రాచీన కాలం నుండి మన హిందూ మతం,తన భక్తులకు ఈ రకమైన ఎన్నో టెంపుల్స్ ను అందిస్తోంది.|Telugu_F|other|8.309333
processed_te_f_books_socialscience_05220.wav|గత అధ్యాయంలో చర్చించిన స్వతంత్ర భారతదేశంలోని రాజకీయ ఘటనల గురించి క్లుప్తంగా రాయండి.|Telugu_F|other|7.200000
processed_te_f_books_socialscience_00692.wav|స్థూల జాతీయోత్పత్తిలోని వివిధ రంగాల వాటాలో మార్పు వచ్చినంతగా ఉపాధిలో మార్పు రాలేదు. |Telugu_F|other|7.100000
processed_te_f_books_socialscience_04203.wav|తనకు సంబంధంలేని యుద్ధంలో జోక్యం చేసుకున్నందుకు ప్రభుత్వాన్ని చాలామంది విమర్శించారు.|Telugu_F|other|6.443167
processed_te_f_health_00785.wav|ఒకసారి గర్భం వచ్చి,ప్రసవం అయితే,రెండోసారి చికిత్స అవసరం లేకుండానే గర్భం దాల్చొచ్చు.|Telugu_F|other|7.082667
processed_te_f_general_02407.wav|అమెరికా దేశం జారీ చేసే గ్రీన్కార్డుకు నకిలీలు పుట్టించడం,దాదాపు అసాధ్యమనే చెప్పాలి. |Telugu_F|other|7.104000
processed_te_f_books_socialscience_06425.wav|వివాదాల వేగవంత విచారణ, విధానంలో వెసులుబాటు అన్నవి లోక్ అదాలత్‌లోని ముఖ్యమైన అంశాలు.|Telugu_F|other|7.035271
processed_te_f_books_socialscience_02194.wav|ఇందుకు విరుద్ధంగా దక్కన్ పీఠభూమి వంటి పీఠభూమి ప్రాంతాలలో సాగునీటి సదుపాయాలు తక్కువ.|Telugu_F|other|6.187750
processed_te_f_books_socialscience_05956.wav|ఒక సమస్యను ఎంచుకొని, దాంట్లో మార్పు తీసుకురావాలన్న ఉద్దేశంతో ఆ ఉద్యమం మొదలుపెడతారు.|Telugu_F|other|6.594104
processed_te_f_books_socialscience_02365.wav|ఈ సంవత్సరంలో మిగిలిన గోధుమనంతా వచ్చే సంవత్సరం విత్తనంగా రైతులందరూ ఉపయోగించుకుంటారు.|Telugu_F|other|6.861125
processed_te_f_general_02032.wav|ఒంటరి మహిళలను టార్గెట్ చేసుకుని,మూల మలుపుల్లో దాడి చేసి బంగారు చైన్లను దొంగలించారు.|Telugu_F|other|6.794667
processed_te_f_health_02119.wav|అక్కడ వారికి చికిత్స చేసి,మెరుగైన వైద్యం కోసం నెల్లూరు ప్రధాన వైద్యశాలకు తరలించారు.|Telugu_F|other|6.800000
processed_te_f_books_socialscience_02140.wav|ఉత్పత్తి ఎలా వ్యవస్థీకరింపబడుతుందనేది ప్రజల జీవితాలను గణనీయంగా ప్రభావితం చేస్తుంది.|Telugu_F|other|6.977229
processed_te_f_books_socialscience_06058.wav|ఇటువంటి ప్రజలలో ఎక్కువ మందికి పాఠశాల చదువు, సరైన పోషకాహారం, వైద్యం అందుబాటులో లేవు.|Telugu_F|other|7.650604
processed_te_f_other_00121.wav|నితిన్ సొంత బ్యానర్ శ్రేష్ట్ మూవీస్ తోపాటు,పవన్ కళ్యాణ్ సొంత బ్యానర్ పవన్ కళ్యాణ్ క్రియేటివ్ వర్క్స్ సంయుక్తంగా ఈ చిత్రాన్ని నిర్మిస్తాయి.|Telugu_F|other|10.186667
processed_te_f_politics_00891.wav|అభ్యర్థులు అప్రెంటిస్షిప్ రిజిస్ట్రేషన్ తో పాటు,హిందూస్థాన్ కాపర్ లిమిటెడ్ వెబ్సైట్ ద్వారా ఆన్లైన్ విధానంలో దరఖాస్తు చేసుకోవాల్సి ఉంటుంది.|Telugu_F|other|10.069333
processed_te_f_books_socialscience_01242.wav|నదిలోకి కలుషిత జలాలను వదలటానికి పరిశ్రమలను అనుమతించారు.|Telugu_F|other|5.317000
processed_te_f_books_socialscience_05937.wav|రెండు దేశాలలో పరిస్థితి ఒకే రకంగా ఉందా, తేడాలు ఉన్నాయా?|Telugu_F|other|4.852604
processed_te_f_books_socialscience_01903.wav|విమానాశ్రయ నగరం అంటే ఏమిటి? దాని నిర్మాణ స్వరూపం ఏమిటి?|Telugu_F|other|4.446250
processed_te_f_books_socialscience_05540.wav|ఈ ఉద్యమ సమయంలో ప్రజలు పలుప్రాంతాలలో మతపరంగా చీలిపోయారు.|Telugu_F|other|5.525979
processed_te_f_books_socialscience_02002.wav|కాబట్టి దీనిని జనాభా గణన గణాంకాలు ప్రతిబింబించకపోవచ్చు.|Telugu_F|other|4.736500
processed_te_f_books_socialscience_02450.wav|ప్రస్తుతం గ్రామాలలో వ్యవసాయేతర పనులు అంత ఎక్కువగా లేవు.|Telugu_F|other|4.852604
processed_te_f_books_socialscience_04649.wav|అందు కే వాటి ప్రతినిధులను రాజ్యాంగ సభలో చేరమని అడిగారు.|Telugu_F|other|4.585562
processed_te_f_books_socialscience_03602.wav|బ్రిటన్, ఫ్రాన్స్ కూటమికి వ్యతిరేకంగా హిట్లర్ నిలిచాడు.|Telugu_F|other|4.074729
processed_te_f_books_socialscience_02254.wav|అనేక సంవత్సరాలపాటు ఇవి వస్తువుల ఉత్పత్తిలో ఉపయోగపడతాయి.|Telugu_F|other|4.597188
processed_te_f_books_socialscience_02143.wav|ఆ విధంగా కాలక్రమంలో వచ్చిన పలు మార్పులను గమనించగలిగారు.|Telugu_F|other|4.500000
processed_te_f_finance_02222.wav|తాజాగా ఆ బకాయిని,కేశినేని నాని ఆధ్వర్యంలోని సంస్థ చెల్లించగా, డబ్బు ముట్టినట్టు బ్యాంకు నుంచి సమాచారం అందింది.|Telugu_F|other|9.472000
processed_te_f_books_socialscience_00626.wav|కాబట్టి వడ్లు, బియ్యం విలువను వేర్వేరుగా కూడటం సరికాదు.|Telugu_F|other|5.100000
processed_te_f_books_socialscience_02847.wav|భూమి నుంచి పంట ఉత్పత్తి పెంచటానికి ఏఏ విధానాలు ఉన్నాయి?|Telugu_F|other|4.800000
processed_te_f_books_socialscience_04609.wav|రాజ్యాంగ ప్రవేశికలో ప్రజా ఉద్యమాలు ఎలా ప్రతిబింబించాయి?|Telugu_F|other|4.457854
processed_te_f_books_socialscience_02047.wav|వలస కార్మికులు సాధారణంగా రోజు కూలీలుగా పని చేస్తుంటారు, ప్లాస్టిక్ సామాను, కూరగాయలు అమ్ముతుంటారు, ఇతర చిన్న చిన్న వ్యాపారాలు చేస్తుంటారు.|Telugu_F|other|9.949375
processed_te_f_books_socialscience_01335.wav|ఈ నీటిని అధికంగా తోడేస్తే దానితో సంబంధం ఉన్న ఇతర ప్రాంతాలు కూడా ప్రభావితం అవుతాయి.|Telugu_F|other|6.500000
processed_te_f_books_socialscience_01981.wav|అనేక సందర్భాలలో, అనేక కుటుంబాలకు వలస అనేది వాళ్ల మనుగడను ఎంచుకునే విధానం అవుతుంది.|Telugu_F|other|7.128146
processed_te_f_books_socialscience_01177.wav|పారిశ్రామిక అవసరాలకు నీటి వినియోగం : ఉత్పత్తి ప్రక్రియలకు కూడా నీళ్లు అవసరమవుతాయి.|Telugu_F|other|6.600000
processed_te_f_books_socialscience_01162.wav|చెరువులు, నదులు, సముద్రాలు వంటి అన్ని ఉపరితల నీటి వనరుల నుంచి నీరు ఆవిరి అవుతుంది.|Telugu_F|other|7.186208
processed_te_f_books_socialscience_06235.wav|ప్రజల భద్రత, సంక్షేమానికి బాధ్యతను తమ చేతుల్లోకి తీసుకున్న సాధారణ మహిళలు వీళ్లంతా.|Telugu_F|other|6.861125
processed_te_f_books_socialscience_01174.wav|ఇంకొకవైపు కరువు పరిస్థితులలో వేళ్ల ప్రాంతంలో తగినంత తేమ లేకపోతే పంటలు వడిలిపోతాయి.|Telugu_F|other|7.615771
processed_te_f_books_socialscience_02129.wav|వృత్తి నైపుణ్యం ఉన్నవాళ్లే అభివృద్ధి చెందిన దేశాలకు ఎందుకు వలస వెళ్లగలుగుతున్నారు?|Telugu_F|other|5.800000
processed_te_f_books_socialscience_04899.wav|ప్రజలందరికీ ఓటు హక్కు లేకపోతే మనది ప్రజాస్వామిక దేశమని చెప్పుకోటానికి వీలు ఉండేదా?|Telugu_F|other|6.200000
processed_te_f_books_socialscience_06800.wav|అందువల్ల వాటిని సంరక్షించడానికి కొన్ని నిర్మాణాత్మక చర్యలు తీసుకోవలసిన అవసరం ఉంది.|Telugu_F|other|6.466375
processed_te_f_health_02108.wav|సాత్తూరుకు చెందిన ఓ మహిళకు,శివకాశి ప్రభుత్వ ఆస్పత్రిలో ఓ వ్యక్తి రక్తం ఎక్కించారు.|Telugu_F|other|6.090667
processed_te_f_books_socialscience_00557.wav|ప్రతి సామాజిక అంశం వెనక ఒకటి కాక అనేక కారణాలు ఉంటాయి. ఇక్కడ కూడా అది వర్తిస్తుంది.|Telugu_F|other|7.174583
processed_te_f_books_socialscience_02813.wav|ఇప్పటినుంచి ఇరవై ఏళ్ళలో ప్రపంచం ఎలా ఉంటుందో ఊహించండి మీ ఊహలకు కారణాలను పేర్కొనండి.|Telugu_F|other|7.000000
processed_te_f_politics_01205.wav|ట్రిపుల్ తలాక్ ని రద్దు చేయాలని,ముస్లిం మహిళలు దశాబ్దాల కాలంగా ఎదురు చూస్తున్నారు.|Telugu_F|other|6.496000
processed_te_f_books_socialscience_03420.wav|అంతేకాకుండా పంటను బయట అమ్మకుండా గ్రామస్థాయిలో ప్రజా ధాన్య బ్యాంకును ప్రారంభించారు.|Telugu_F|other|7.371958
processed_te_f_books_socialscience_02917.wav|ఆహార ధాన్యాల ఉత్పత్తితోపాటు ఇతర ఆహార పదార్థాల ఉత్పత్తి పెంచేలా మన విధానాలు ఉండాలి.|Telugu_F|other|6.849521
processed_te_f_health_03052.wav|పానకం తయారు చేయడానికి వాడే పదార్థాల వలన కలిగే ఉపయోగాల గురించి ఆయుర్వేదం చెబుతుంది.|Telugu_F|other|6.250667
processed_te_f_health_02377.wav|వ్యాయామం చేస్తూ, శారీరక శ్రమ ఉండే పనులు చేస్తూ,శరీరాన్ని దృఢంగా ఉండేలా చూసుకోవాలి.|Telugu_F|other|6.858667
processed_te_f_books_socialscience_07325.wav|ఈ సరళ పదార్థాలను ఉపయోగించి పిండిపదార్థాలు, మాంసకృత్తులు, కొవ్వుల వంటి సంక్లిష్ట పదార్థాలను ఉత్పత్తి చేస్తాయి.|Telugu_F|other|9.067021
processed_te_f_health_01422.wav|వెబ్సైట్ల నుంచి తీసుకున్న మందులు వికటించి,రోగి మరణిస్తే,దానికి ఎవరు బాధ్యత వహిస్తారని వీరు ప్రశ్నిస్తున్నారు.|Telugu_F|other|8.458667
processed_te_f_finance_00713.wav|మరియు డబ్బును స్వాధీనం చేసుకున్న వ్యక్తులు,కొత్త ఫోన్లను జారీ చేయటానికి,సిగ్నల్ కొరకు నిశ్శబ్దంగా నిలబడ్డారు. |Telugu_F|other|8.170667
processed_te_f_books_socialscience_03986.wav|మంచూ వంశాన్ని తొలగించి గణతంత్రాన్ని  ప్రకటించినప్పటికీ, సన్ నాయకత్వంలోని గణతంత్ర ప్రభుత్వం స్థిరపడలేకపోయింది.|Telugu_F|other|9.276000
processed_te_f_health_03140.wav|శస్త్రచికిత్స చేయించుకున్న మణి ఆరోగ్యంగా ఉందని,తొలగించిన కణితిని పరీక్షల కోసం ల్యాబ్ కు పంపిస్తామని తెలిపారు.|Telugu_F|other|7.872000
processed_te_f_books_socialscience_01837.wav|పట్టణ మౌలిక సదుపాయాలకు ప్రత్యేకించి రోడ్డు రవాణాను మెరుగుపరచటంలో ప్రభుత్వ జోక్యం కొంచెం ఫలితాలను సాధిస్తోంది.|Telugu_F|other|8.869646
processed_te_f_agri_01565.wav|కెప్టెన్ కెల్లర్ ఒక పత్తి రైతు మరియు వార్తాపత్రిక ఎడిటర్ మరియు సివిల్ వార్ లో కాన్ఫెడరేట్ సైన్యంలో పనిచేశారు. |Telugu_F|other|9.525333
processed_te_f_finance_02534.wav|పన్ను వసూలు చేయడం దానిని ప్రభుత్వ ఖాతాలో జమ చేయడం ఎంత ముఖ్యమో, రిటర్న్ లు దాఖలు చేయడం కూడా అంతే ముఖ్యమన్నారు.|Telugu_F|other|8.576000
processed_te_f_politics_01179.wav|ముఖ్యంగా ప్రాంగణ ఎంపికలకు వెళ్లే విద్యార్థులు,అక్కడ ఇంటర్వూలు ఎలా ఎదుర్కోవాలో సీనియర్లను అడిగి తెలుసుకోవచ్చు.|Telugu_F|other|9.000000
processed_te_f_books_socialscience_01380.wav|వ్యవసాయం, పరిశ్రమలు వంటి వివిధ సందర్భాలలో భూగర్భజలాల వినియోగాన్ని సమర్థించే, వ్యతిరేకించే వాదనలను పేర్కొనండి.|Telugu_F|other|9.531417
processed_te_f_weather_01285.wav|దేశీయంగా శాసిస్తున్న కొన్ని రాజకీయ శక్తులు,మధ్య ప్రాచ్యాన్ని మరు భూమిగా మార్చాలని చూస్తున్నాయని విమర్శించారు.|Telugu_F|other|7.573333
processed_te_f_other_02493.wav|హీరోయిన్ రాశీఖన్నా మాట్లాడుతూ నా మనసుకు బాగా దగ్గరైన ఈ శ్రీనివాస కళ్యాణం నా కెరీర్లోనే బెస్ట్ ఫిల్మ్ అన్నారు.|Telugu_F|other|8.693333
processed_te_f_general_02245.wav|కొందరు తాము ఉద్యోగాలు చేసిన ఊళ్లోలో, పదవులు నిర్వహించిన నగరాల్లో స్థిరపడితే,కొందరు స్వగ్రామాలకు వెళ్లిపోయారు.|Telugu_F|other|9.248000
processed_te_f_other_00970.wav|ఒక మంచి మొబైల్ ఫోన్ కొనుక్కునే స్థోమత కలిగిన కుటుంబానికి,ఒక టాయిలెట్ కట్టుకునే స్థోమత లేదు అని అనుకోలేము కదా.|Telugu_F|other|8.000000
processed_te_f_books_socialscience_03029.wav|ఈ సూచికను ఒక పరిధితో పోల్చి ఒక వ్యక్తి బరువు తక్కువ ఉందో, సాధారణ బరువు ఉందో, ఎక్కువ బరువు ఉందో తెలుసుకోవచ్చు.|Telugu_F|other|8.997354
processed_te_f_health_01005.wav|ఒకరి నుంచి ఒకరికి సులభంగా వ్యాప్తిచెందే ఈ వ్యాధి బారిన పడి వేలాది మంది ప్రాణాలు కోల్పోయిన వారు ఎందరో ఉన్నారు.|Telugu_F|other|8.341333
processed_te_f_politics_01787.wav|సురేం‌ద్ర రెడ్డి డైరెక్ట్ చేయనున్న ఈ సినిమా కోసం,చిరు ఇప్పటికే తన లుక్ ను పూర్తిగా మార్చేసి కెమెరా ముందుకు వెళ్లేందుకు సిద్ధంగా ఉన్నారు.|Telugu_F|other|9.578667
processed_te_f_politics_03703.wav|ఫోన్ల నిర్మాణంలో స్టైలిష్ బ్రాండ్ గా గుర్తింపు తెచ్చుకున్న హెచ్ టీ సీ ఓ సరికొత్త టాబ్లెట్ పీసీని డిజైన్ చేస్తున్నట్లు ప్రచారం సాగుతుంది.|Telugu_F|other|9.800000
processed_te_f_books_socialscience_01767.wav|విశాఖపట్టణం కోసం పోరాటం కూడా ఈ కారణాల వల్లనే జరిగింది.|Telugu_F|other|4.800000
processed_te_f_books_socialscience_01077.wav|కొండ ప్రాంతాలలోని, ఎడారులలోని శీతోష్ణస్థితులను ప్రభావితం చేసే అంశాలను వివరించండి.|Telugu_F|other|6.919167
processed_te_f_books_socialscience_03301.wav|ఇదే విషయాన్ని బావా మహాలియా మళ్లీ మళ్లీ ప్రస్తావించారు.|Telugu_F|other|4.457854
processed_te_f_politics_01297.wav|అత్యంత చిన్న వయసులో నోబెల్ బహుమతి అందుకున్న వ్యక్తిగా పాకిస్థాన్ బాలిక మలాలా యూసఫ్ జాయ్ చరిత్ర సృష్టించింది.|Telugu_F|other|8.800000
processed_te_f_books_socialscience_04279.wav|స్థానిక నీటి మడుగులలో పలచటి నూనె జిడ్డు కనపడుతుంటుంది.|Telugu_F|other|4.864208
processed_te_f_books_socialscience_00127.wav|ఇక్కడి నదులు జీవనదులు కావు.|Telugu_F|other|2.700000
processed_te_f_finance_02342.wav|జూన్ నెల పెంపులో,బ్యాంకులు కాస్త దూకుడు తగ్గించి,స్వల్పంగా వడ్డీ రేట్లను పెంచాయి.|Telugu_F|other|6.453333
processed_te_f_general_01984.wav|అయితే, మెథనాల్ జాడలు మిగిలి ఉంటుందని గుర్తుంచుకోండి, ఇది ఇంధన వ్యవస్థలో ఏదైనా రబ్బరు భాగాలను దెబ్బతీస్తుంది.|Telugu_F|other|8.693333
processed_te_f_health_01135.wav|ఆరోగ్య కేంద్రాల నుండి లక్ష మందికి పైగా ప్రజలు,సబ్సిడి ధరలపై మందులు పొందుతున్నారు.|Telugu_F|other|6.800000
processed_te_f_books_socialscience_04407.wav|అయితే, ఆ తరువాత సంవత్సరాలలో దీనిని పాకిస్తాన్ తీర్మానంగా పేర్కొనటం మొదలుపెట్టారు.|Telugu_F|other|6.900000
processed_te_f_general_01996.wav|ప్రత్యక్ష సాక్షులు వెల్లడించిన వివరాల ప్రకారం, బాణాసంచా కాల్చుతుండగా, రెండు రాకెట్లు వేదికపైకి దూసుకొచ్చాయి.|Telugu_F|other|7.800000
processed_te_f_general_00829.wav|బీజింగ్‌కు వెళ్తూ మలేషియా విమానం అదృశ్యమైన విషాదం ఇంకా మరవక ముందే,ఆ దేశానికి చెందిన మరో విమానం కుప్పకూలింది.|Telugu_F|other|9.600000
processed_te_f_books_socialscience_05983.wav|సుదీర్ఘ పోరాటం తరువాత ఇవి సమర్థంగా అమలు కాసాగాయి కూడా.|Telugu_F|other|4.852604
processed_te_f_books_socialscience_01015.wav|భౌమ్య చరిత్రలో భూమి పలుమార్లు ఎంతో వేడెక్కింది, ఎన్నిసార్లో మంచు ముద్దగా మారింది.|Telugu_F|other|6.675354
processed_te_f_books_socialscience_07246.wav|మీ స్థానిక పరిసరాల్లోని ఏదేని వర్షపునీటి సంరక్షణా విధానాన్ని ప్రత్యక్షంగా పరిశీలించి, కింది ప్రశ్నలతో కావాల్సిన సమాచారాన్ని సేకరించండి.|Telugu_F|other|9.972604
processed_te_f_books_socialscience_07228.wav|సౌకర్యాలు కావాలంటే సహజ వనరులు ఉపయోగించుకోవల్సిందే కదా!|Telugu_F|other|4.748104
processed_te_f_books_socialscience_03459.wav|పారిశ్రామిక పెట్టుబడిదారీ విధానం ప్రజల జీవనోపాధిని పొందే విధానాన్ని  మార్చేసింది.|Telugu_F|other|6.200000
processed_te_f_politics_00975.wav|మరోవైపు సత్తుపల్లి ఎమ్మెల్యే సండ్ర వెంకట వీరయ్య బెయిల్ పిటిషన్‌ పై ఏసీబీ కోర్టులో వాదనలు ఇవాళ్టితో ముగిశాయి.|Telugu_F|other|9.621333
processed_te_f_books_socialscience_03247.wav|కరువు సంభవిస్తే అడవిలోని వేళ్లు, దుంపలు తిని బతుకుతాం.|Telugu_F|other|4.457854
processed_te_f_books_socialscience_06920.wav|మానవ మనుగడకు నీరు అత్యవసరం.|Telugu_F|other|3.018229
processed_te_f_books_socialscience_02636.wav|ఈ ఉదాహరణలో ఉత్పత్తిలో సాంకేతిక విజ్ఞాన ఉపయోగాన్ని తెలియచేసే పదాల కింద గీత గీయండి.|Telugu_F|other|6.988833
processed_te_f_books_socialscience_05328.wav|వ్యాపారం, ఇతర సంస్థలు అస్సామేతర ప్రజల చేతుల్లో ఉండేవి.|Telugu_F|other|4.736500
processed_te_f_books_socialscience_01471.wav|అయితే మొత్తం జనాభాలో ఇది జరుగుతోందని మనం ఎలా చెప్పగలం?|Telugu_F|other|5.560812
processed_te_f_books_socialscience_05474.wav|దీనివల్ల రాజకీయాలు, విధానాలలో అనేక దృష్టికోణాల పట్ల కేంద్ర ప్రభుత్వాలు సున్నితత్వంతో వ్యవహరించవలసి వచ్చింది.|Telugu_F|other|8.500000
processed_te_f_books_socialscience_01062.wav|పునరావాసానికి వీళ్లకు భూమి ఎక్కడ దొరుకుతుంది? ఇంకొక ప్రభావం వర్షపాతం మీద ఉంటుంది.|Telugu_F|other|6.942396
processed_te_f_books_socialscience_02431.wav|కిశోర్ ఎన్ని ఉత్పత్తి కార్యకలాపాలలో పాల్గొంటూ ఉన్నాడు?|Telugu_F|other|4.330146
processed_te_f_books_socialscience_00839.wav|అంటే వ్యవసాయం అభివృద్ధి చెందాలంటే సాగునీటితోపాటు రైతులకు తక్కువ వడ్డీకి వ్యవసాయ రుణాలు అందించాల్సి  ఉంటుంది.|Telugu_F|other|9.000000
processed_te_f_finance_01365.wav|అంతెందుకు,గతంలో రుణం తీసుకుని మదుపు చేయడం ద్వారా,ఎవరికో లాభం వచ్చిందనే అనుకుందాం.|Telugu_F|other|6.976000
processed_te_f_politics_03572.wav|అయితే మంత్రి తీరుపై స్థానికులు ఆగ్రహం వ్యక్తంచేస్తూ పలు వాహనాలకు నిప్పు పెట్టారు.|Telugu_F|other|6.496000
processed_te_f_books_socialscience_03423.wav|అయితే దీనిని స్థానికంగా నిర్వహించేవాళ్లు, అక్కడ దొరికే ధాన్యం స్థానికంగా పండినది.|Telugu_F|other|6.164521
processed_te_f_politics_01637.wav|గండ్లను పూడ్చేందుకు అధికారులు కూలీలను పంపించగా,వారితో పాటు రైతులు కూడా పనిచేశారు.|Telugu_F|other|6.500000
processed_te_f_politics_01855.wav|ఈ సందర్భంగా ఎమ్మెల్యే మాట్లాడుతూ ఇటీవల పద్మోత్సవ కార్యక్రమంతో,మహిళా వర్సిటీ ఖ్యాతి వ్యాపించిందని కొనియాడారు.|Telugu_F|other|8.896000
processed_te_f_general_00604.wav|ఇరవై నాలుగు గంటల నిరంతర విద్యుత్ సరఫరాకు,ఈ పరిస్థితి,తీవ్ర అవరోధంగా మారిందన్నారు.|Telugu_F|other|6.976000
processed_te_f_other_00867.wav|ఇన్స్టంట్ చార్ట్ బస్టర్ అయిన ఈ పాటకి,అన్ని వైపుల నుంచి అద్భుతమైన స్పందన వస్తోంది.|Telugu_F|other|6.634667
processed_te_f_books_socialscience_03451.wav|కొబ్బరి పీచు ఒక పొర వేయండి.|Telugu_F|other|2.623479
processed_te_f_books_socialscience_00723.wav|భారతదేశంలో గాయత్రి లాంటి రైతులు లక్షల సంఖ్యలో ఉన్నారు.|Telugu_F|other|4.887437
processed_te_f_books_socialscience_01310.wav|నీటి అందుబాటును బట్టి వ్యవసాయ ప్రణాళీక తయారు చేయటానికి ఎటువంటి ప్రయత్నం జరిగింది?|Telugu_F|other|6.512833
processed_te_f_books_socialscience_02359.wav|ముగ్గురు రైతులను తీసుకోండి.|Telugu_F|other|2.600000
processed_te_f_books_socialscience_05073.wav|ఫలితంగా కాంగ్రెస్ ప్రభుత్వాలు పడిపోయి సంయుక్త విధాయక దళ్  ప్రభుత్వాలు ఏర్పడ్డాయి.|Telugu_F|other|6.582479
processed_te_f_books_socialscience_05971.wav|అదే సమయంలో నల్ల జాతీయులకు, తెల్ల జాతీయులకు వేరు వేరు పాఠశాలలు ఉండటానికి వ్యతిరేకంగా బలమైన ఉద్యమం నడుస్తోంది.|Telugu_F|other|9.300000
processed_te_f_books_socialscience_01022.wav|భూగోళ ఉష్ణోగ్రతలు పెరుగుతున్నకొద్దీ టండ్రాలలో గడ్డకట్టిన మంచు మరింతగా కరుగుతుంది.|Telugu_F|other|6.779854
processed_te_f_books_socialscience_03902.wav|దీని ఫలితంగా యూరపులో ఎంపిక చేయబడిన అమాయకులైన పౌరులు పెద్ద సంఖ్యలో చంపివేయబడ్డారు.|Telugu_F|other|7.267479
processed_te_f_other_01222.wav|సంక్రాంతి సందర్భంగా పలు ఛానళ్లకు,తాము తయారు చేసిన స్పెషల్ ఇంటర్వ్యూ ఫీడ్ ఇచ్చారు.|Telugu_F|other|6.773333
processed_te_f_books_socialscience_07023.wav|మీ ఇంట్లో చెత్త ఉత్పత్తి కాకుండా తగ్గించడానికి ఏ ఏ చర్యలు పాటించవచ్చో ఆలోచించండి.|Telugu_F|other|6.199354
processed_te_f_books_socialscience_00336.wav|అదేవిధంగా మరింత విద్యుత్తు కోసం పారిశ్రామిక వేత్తలు మరిన్ని ఆనకట్టలు కోరుకోవచ్చు.|Telugu_F|other|7.200000
processed_te_f_books_socialscience_02536.wav|కార్మికులు, ఇతర వనరులు చౌకగా లభించే ప్రాంతాలలో బహుళజాతి సంస్థలు తమ కార్యాలయాలను, కర్మాగారాలను నెలకొల్పుతాయి.|Telugu_F|other|9.600000
processed_te_f_books_socialscience_03290.wav|బావా మహాలియా అభివృద్ధి భావనలు అన్న అధ్యాయంలో ఒకరికి  అభివృద్ధి అయినది మరొకరికి అభివృద్ది కాకపోవచ్చని చదివాం.|Telugu_F|other|8.591000
processed_te_f_books_socialscience_01890.wav|మొహుదా గ్రామ ప్రజలు ఏ విషయం పట్ల ఆందోళన చెందుతున్నారు?|Telugu_F|other|4.500000
processed_te_f_books_socialscience_04553.wav|ఒక రకంగా తీవ్రవాద గాడ్సే అంతిమంగా తన మిత్రులకు, ఎంచుకున్న పంథాకి హాని కలిగించాడు.|Telugu_F|other|7.499667
processed_te_f_books_socialscience_06733.wav|మన చుట్టూ వివిధ రకాలైన మొక్కలు, జంతువులు, కీటకాలు మరియు ఇతర జీవులు ఎన్నో ఉన్నాయి.|Telugu_F|other|6.800000
processed_te_f_books_socialscience_04484.wav|హైదరాబాదులో కమ్యూనిస్టు పార్టీ తెలంగాణప్రాంత రైతుల ఉద్యమానికి నాయకత్వం వహించింది.|Telugu_F|other|6.500000
processed_te_f_books_socialscience_02720.wav|కార్మికులను దీర్ఘకాలిక ప్రాతిపదికన కాకుండా పని ఒత్తిడిని బట్టి తక్కువ కాల వ్యవధికి నియమించుకునే అవకాశం ఉంది.|Telugu_F|other|8.068563
processed_te_f_books_socialscience_02011.wav|ప్రతి కుటుంబానికి కొన్ని బొంగులు, వెదురు తడిక ఇస్తారు.|Telugu_F|other|4.190833
processed_te_f_other_02729.wav|ముంబయిలోని ఫిష్షింగ్ విలేజ్ లో పేద పిల్లలతో ప్రారంభమైన ఈ వార్తా సర్వీస్ ఇప్పుడు దేశవ్యాప్తంగా విస్తరించింది.|Telugu_F|other|9.077333
processed_te_f_politics_02792.wav|ఆయన చక్కగా వండిన వంటను,ప్రేక్షకులకు అందంగా వడ్డించడమే నా పని అన్నట్లు,బ్రాండ్‌బాబు సినిమాను డైరెక్ట్ చేశాను.|Telugu_F|other|8.437333
processed_te_f_books_socialscience_05850.wav|అంతకుముందే రెండు దేశాల మధ్య సరిహద్దు వివాదం ఏర్పడింది.|Telugu_F|other|4.864208
processed_te_f_books_socialscience_01933.wav|కాలక్రమంలో ప్రజలు కొత్త ప్రదేశాలకు వెళతారు, కొత్త వాళ్లతో సంబంధాలు ఏర్పరచుకుంటారు, భిన్న సంస్కృతులను అర్థం చేసుకుని అందులో జీవిస్తారు.|Telugu_F|other|9.949375
processed_te_f_finance_02020.wav|పన్నుల ఎగవేతకు చట్టబద్ధ మార్గాన్ని సుగమం చేసిన,ద్వంద్వ పన్నుల రద్దు ఒప్పందాలను,గత ప్రభుత్వాలు చేసుకొన్నాయి.|Telugu_F|other|8.300000
processed_te_f_weather_00234.wav|ఇలాంటి కథల పత్రిక,ప్రపంచంలో మరొకటి లేదని సామాన్యులు, మాన్యులు కూడా ముక్త కంఠంతో దశాబ్దాలుగా ఘోషిస్తున్నారు.|Telugu_F|other|8.938667
processed_te_f_weather_00229.wav|అంతేకాకుండా,లోక జనశక్తి పార్టీ ఎల్జేపీ కూడా బీజేపీకి గుడ్బై చెప్పేందుకు సిద్ధంగా ఉన్నట్లు ఆయన వెల్లడించారు.|Telugu_F|other|8.821333
processed_te_f_health_00439.wav|ఖర్జూరాల్లో ఉండే విటమిన్స్,మినరల్స్ కూడా త్వరగా గర్భం దాల్చేందుకు దోహదం చేస్తాయని చాలా అధ్యయనాల్లో తేలింది.|Telugu_F|other|8.288000
processed_te_f_other_01513.wav|ఇంతకాలం తనను కంటికి రెప్పలా చూసుకున్న అర్ధాంగి,ఇక లేరనే విషయాన్ని సూపర్ స్టార్ కృష్ణ తట్టుకోలేక పోతున్నారు.|Telugu_F|other|8.400000
processed_te_f_books_socialscience_03149.wav|అంతేకాకుండా మనం ఉపయోగించే వనరుల ప్రభావం పర్యావరణంపై పడి దాని సామర్థ్యాన్ని శాశ్వతంగా దెబ్బతీసే అవకాశం ఉంది.|Telugu_F|other|8.900000
processed_te_f_books_socialscience_00847.wav|ప్రస్తుతం కొత్త ఉపాధి అవకాశాలను కల్పించటమే కాదు యంత్రాలతో, సమర్థంగా పనిచేయటంలో ప్రజలకు శిక్షణ కూడా ఇవ్వాలి.|Telugu_F|other|8.962521
processed_te_f_books_socialscience_03231.wav|మాకు విద్యుత్తు సౌకర్యం ఉన్నట్లయితే నర్మదానది నుంచి పైకి నీళ్లు తోడి శీతాకాలం పంట కూడా సాగుచేసి ఉండేవాళ్లం.|Telugu_F|other|8.730333
processed_te_f_books_socialscience_02471.wav|ఒకే విస్తీర్ణం ఉన్న భూమినుంచి ఉత్పత్తిని పెంచటానికి ఉన్న వివిధ పద్ధతులు ఏమిటి? కొన్ని ఉదాహరణలతో వివరించండి.|Telugu_F|other|8.300000
processed_te_f_agri_00399.wav|నీటి సమస్యపై దృష్టి సారించిన ఫడ్నవీస్ ప్రభుత్వం, అదే ఏడాది, జలయుక్త్ శివర్ అభియాన్ పథకాన్ని ప్రారంభించింది. |Telugu_F|other|8.576000
processed_te_f_health_01854.wav|కొన్నిరోజుల క్రితం స్కిన్ స్పెషలిస్ట్ దగ్గరకు వెళ్లినప్పుడు,అర్జంట్ గా గడ్డం తీసేయాలని డాక్టర్లు సూచించారట.|Telugu_F|other|7.541333
processed_te_f_books_socialscience_03585.wav|కానీ అంతర్జాతీయ ఒప్పందాలను ఉల్లంఘించకుండా, ఇతర దేశాలపై దండెత్తకుండా జర్మనీ, ఇటలీలను ఇది నివారించలేకపోయింది.|Telugu_F|other|9.300000
processed_te_f_books_socialscience_04429.wav|ఈలోగా యుద్ధంలో బ్రిటన్‌కు మద్దతు ఇవ్వాలని భారత కమ్యూనిస్టు పార్టీ నిర్ణయించింది.|Telugu_F|other|6.400000
processed_te_f_politics_01312.wav|శుక్రవారం స్థానిక కాలమానం రాత్రి పది గంటల నుంచి,శ్రీలంక అంతటా కర్ప్యూ విధించారు.|Telugu_F|other|7.242667
processed_te_f_books_socialscience_04431.wav|ప్రపంచస్థాయిలో ప్రమాదాన్ని గుర్తించి, ఈ యుద్ధాన్ని అది ప్రజల యుద్ధంగా పేర్కొంది.|Telugu_F|other|5.665292
processed_te_f_finance_02191.wav|ఎటువంటి ఇబ్బంది లేకుండా,ఈ ఫోన్ పే ఏటీఎం నుండి,డబ్బు డ్రా చేసుకునేలా సృష్టించారు.|Telugu_F|other|6.549333
processed_te_f_education_00936.wav|నాలుగు వారాలు నిర్వహించిన ఈ తరగతుల్లో,శిక్షణ పొందిన వారిపై,ఓ సర్వేక్షణ జరిగింది.|Telugu_F|other|7.000000
processed_te_f_politics_02611.wav|రాజస్థాన్ గవర్నర్ కళ్యాణ్ సింగ్ మనవడు సందీప్ సింగ్,అట్రౌలీ నుంచి రంగంలో ఉన్నారు.|Telugu_F|other|6.453333
processed_te_f_books_socialscience_03199.wav|మీ పరిస్థితి మెరుగుపడుతుంది, మీరు అభివృద్ధి చెందుతారు, అంటూ మాకు సలహాలు ఇస్తారు.|Telugu_F|other|5.793000
processed_te_f_books_socialscience_06614.wav|దోమల వలన వ్యాపించే వ్యాధుల గురించి సేకరించిన సమాచారంపై ఒక నివేదికను తయారుచేయండి.|Telugu_F|other|6.861125
processed_te_f_books_socialscience_00423.wav|చాలా ఇతర దేశాలకంటే భారతదేశ తలసరి ఆదాయం వేగంగా పెరగటంతో దాని స్థానం మెరుగుపడింది.|Telugu_F|other|7.813146
processed_te_f_books_socialscience_01997.wav|గ్రామీణ ప్రాంతంనుంచి పట్టణ ప్రాంతానికి వలస వెళ్లీన రామయ్య కథనాన్ని మీరు చదివారు.|Telugu_F|other|5.665292
processed_te_f_books_socialscience_06727.wav|సౌరశక్తి వినియోగం, ఉపయోగాలను గురించిన నివేదిక ప్రతిని గోడపత్రికలో ప్రదర్శించండి.|Telugu_F|other|6.200000
processed_te_f_books_socialscience_04333.wav|కానీ తాము నిర్మించిన సామ్రాజ్యాన్ని వదులుకోవటం వాళ్లకి చాలా కష్టంగా అనిపించింది.|Telugu_F|other|6.361896
processed_te_f_other_02588.wav|గుజరాత్ లో నిర్మిస్తున్న ధొలెరా సిటీ,ఇప్పుడు ఆంధ్రప్రదేశ్ లో హాట్ టాపిక్ అయింది.|Telugu_F|other|6.272000
processed_te_f_books_socialscience_01817.wav|వివిధ ప్రదేశాలను వివిధ ఆకృతులు, పరిమాణాలు ఉన్న గుర్తులతో సూచించటాన్ని గమనించండి.|Telugu_F|other|6.900000
processed_te_f_general_01361.wav|కుటుంబ బంధాలు, మానవ సంబంధాలు బలంగా ఉన్న కాలంలో,సామాజిక రుగ్మతలు తక్కువగా ఉండేవి.|Telugu_F|other|7.349333
processed_te_f_books_socialscience_05364.wav|ఇక్కడ కూడా అత్యధిక శాతం ప్రజలు మాట్లాడే భాష, మతమూ ఆధారంగా ప్రజల సమీకరణ జరిగింది.|Telugu_F|other|7.000000
processed_te_f_books_socialscience_06143.wav|క్రమేపీ సైలెంట్ వ్యాలీకి మద్దతుగా, ఆనకట్టలకు వ్యతిరేకంగా పెద్ద ఉద్యమం ఏర్పడింది.|Telugu_F|other|6.100000
processed_te_f_books_socialscience_01397.wav|ఇంకొకవైపున మనం ఎదుర్కొంటున్న సమస్యలన్నింటికీ ‘జనాభా పెరుగుదలను నిందిస్తూ ఉంటారు.|Telugu_F|other|6.512833
processed_te_f_books_socialscience_05661.wav|రష్యా, క్యూబాల సహాయంతో అంగోలాలోని కమ్యూనిస్టులు అధికారాన్ని చేజిక్కించుకున్నారు.|Telugu_F|other|6.861125
processed_te_f_books_socialscience_05433.wav|ఒకే దేశంగా కలిసి పనిచేస్తున్న సందరభ్భంలో ఇటువంటి ఘోర విషాదాలు దేశంలో తిరిగి ఎన్నడూ జరగకుండా కొత్త దారులు కనుక్కోటానికి ప్రయత్నించాలి. |Telugu_F|other|10.065479
processed_te_f_other_01875.wav|అద్భుతమైన ఈ పాటకు అనుగుణంగా,చక్కని పెదాల కదలికతో ఎన్టీఆర్ చక్కని హావభావాలతో అందర్నీ మంత్రముగ్థులను చేశారు.|Telugu_F|other|9.400000
processed_te_f_books_socialscience_00636.wav|దీనికి వస్తువుల అమ్మకం విలువలో అంతకు ముందు వేరే వ్యక్తి ఉత్పత్తి చేసిన భౌతిక ఉత్పాదకాల విలువను తీసెయ్యాలి.|Telugu_F|other|8.811604
processed_te_f_books_socialscience_03165.wav|అంతకంటే ఎన్నోరెట్ల ఎక్కువ మంది అవయవలోపాల వల్ల, క్యాన్సర్ వల్ల మరణం కంటే దారుణమైన జీవితాన్ని గడుపుతున్నారు.|Telugu_F|other|8.463292
processed_te_f_agri_01601.wav|రాష్ట్ర వ్యాప్తంగా, మార్కెట్ యార్డుల్లోని పత్తి కోనుగోలు కేంద్రాల్లోకి, రైతుల తాకిడి ఎక్కువైందని తెలిపారు. |Telugu_F|other|7.658667
processed_te_f_books_socialscience_02113.wav|ఉద్యోగం పోతుందన్న భయంతో భారత వలస కార్మికులు అరుదుగా తప్పించి తమ విదేశీ యజమానులపై ఫిర్యాదులు నమోదు చెయ్యరు.|Telugu_F|other|8.900000
processed_te_f_books_socialscience_07267.wav|ఫ్లోరోసిస్ సమాజం మీద కలిగించే ప్రభావాన్ని తెలుసుకోడం.|Telugu_F|other|4.086333
processed_te_f_general_02199.wav|దివ్యాంగులకు కృత్రిమ అవయవాలు ఇవ్వడమే కాకుండా,విద్య, ఉద్యోగ, ఉపాధి అవకాశాల కోసం తమ సంస్థ పనిచేస్తుందన్నారు.|Telugu_F|other|9.000000
processed_te_f_books_socialscience_02890.wav|కాబట్టి ఇతర ఆహార పదార్థాల ఉత్పత్తి చేపట్టటానికి రైతులకు ఉత్పాదకాలు, మార్కెటు అవకాశాల రూపంలో మద్దతు కావాలి.|Telugu_F|other|9.392104
processed_te_f_education_00312.wav|సెప్టెంబర్ నెలతో ముగిసిన త్రైమాసికంలో,ఎఫ్ఎంసీజీ సెక్టార్ రూరల్ వినియోగం,ఏడేళ్ల కనిష్ఠ స్థాయికి పడిపోయింది.|Telugu_F|other|8.949333
processed_te_f_books_socialscience_02590.wav|విదేశీ వాణిజ్యం, విదేశీ పెట్టుబడులకు మధ్య తేడా ఏమిటి?|Telugu_F|other|5.142854
processed_te_f_books_socialscience_01645.wav|జనాభా పెరుగుదల, జనాభా మార్పు మధ్య తేడాలను పేర్కొనండి.|Telugu_F|other|4.515917
processed_te_f_books_socialscience_07243.wav|ప్రస్తుతం అనేక నీటి సంరక్షణా పద్ధతులు కనుక్కోబడ్డాయి.|Telugu_F|other|4.214042
processed_te_f_finance_01773.wav|మీ సహాయ అర్హతను లెక్కించేందుకు,మీ ఆదాయం మాత్రమే కాకుండా, మీ జీవిత భాగస్వామి యొక్క ఆస్తులని గుర్తుంచుకోండి. |Telugu_F|other|8.810667
processed_te_f_books_socialscience_00731.wav|వీళ్లు రోజంతా కష్టపడినా సంపాదన చాలా తక్కువగా ఉంటుంది.|Telugu_F|other|4.620396
processed_te_f_books_socialscience_03295.wav|జలసింధి గ్రామంలోని ప్రజలకు ప్రస్తుతం ఆహార భద్రత ఉందా?|Telugu_F|other|4.446250
processed_te_f_books_socialscience_02262.wav|ఆ తరువాతే ఉత్పత్తి ప్రక్రియకు డబ్బు తిరిగి అందుతుంది.|Telugu_F|other|4.202438
processed_te_f_politics_01749.wav|శనివారం ఉదయం స్థానిక హిందువులంతా ఒకచోట చేరి,సంప్రదాయ రష్మెలా వేడుకలు నిర్వహిస్తున్న సమయంలో ఈ ఘటన జరిగింది.|Telugu_F|other|9.152000
processed_te_f_politics_02040.wav|బాధిత యువతిపట్ల అవాంఛనీయ ప్రచారం నివారించి నైతిక విలువలకు పట్టం గట్టాలని ఆయన అన్ని వర్గాలను అభ్యర్థించారు. |Telugu_F|other|8.885333
processed_te_f_politics_00420.wav|రంజిత్ ఈ చిత్రాన్ని కూడా డైరెక్ట్ చేస్తుండటంతో,సినిమా ఎలా ఉండబోతోందో అనే ఉత్సుకత ప్రేక్షకుల్లో ఎక్కువైంది.|Telugu_F|other|8.032000
processed_te_f_books_socialscience_06323.wav|ఒకవేళ ఈ సమాచారం వాళ్ల దగ్గర లేకపోతే సమాచారం ఉన్న అధికారి నుంచి సమాచారం పొంది దానిని అందచేయటం వాళ్ల బాధ్యత.|Telugu_F|other|9.800000
processed_te_f_books_socialscience_02508.wav|ప్రసార మాధ్యమాల్లో దీనిని ‘అరబ్ వసంతంగా పేర్కొన్నారు.|Telugu_F|other|4.446250
processed_te_f_health_01456.wav|ఈ ఇన్ఫెక్షన్ వచ్చిన కొత్తలో,టాన్సిల్స్ నొప్పి మొదలై,చాలా రోజుల పాటు ఏ మందులకూ లొంగకుండా అలాగే ఉండిపోతుంది.|Telugu_F|other|8.832000
processed_te_f_books_socialscience_01914.wav|ఆ సమయంలో నేను ప్రభుత్వ వసతిగృహంలో ఉండి చదువుకున్నాను.|Telugu_F|other|4.202438
processed_te_f_finance_01150.wav|వినూత్న నిర్ణయాలు, ప్రభుత్వం చేపట్టే గట్టి చర్యల కారణంగానే,బ్యాంకులు,తిరిగి ప్రజల విశ్వాసాన్ని చూరగొంటాయి.|Telugu_F|other|9.000000
processed_te_f_finance_01179.wav|ఇటువంటి వాస్తవాలను గమనించిన తర్వాతే,వృద్ధాప్య పెన్షన్ అవసరం పెరిగిన విషయాన్ని,సామాజిక సంస్థలు గుర్తించాయి.|Telugu_F|other|8.704000
processed_te_f_books_socialscience_02923.wav|కనీసంగా అవసరమైన ఆహారం ప్రతి ఒక్కరికీ అందుబాటులో ఉందా?|Telugu_F|other|5.400000
processed_te_f_books_socialscience_06673.wav|భూమిపై పునరుద్దరింపదగిన శిలాజ ఇంధనాలు తరగిపోతున్నాయి.|Telugu_F|other|4.353375
processed_te_f_books_socialscience_01445.wav|ఒక దేశ జనాభాను ప్రధానంగా మూడు వర్గాలుగా విభజిస్తారు :|Telugu_F|other|4.759708
processed_te_f_weather_00777.wav|కింగ్డావో:రెండు రోజుల పర్యటన నిమిత్తం,భారత ప్రధాని నరేంద్ర మోదీ శనివారం చైనాలోని కింగ్డావోకు చేరుకున్నారు.|Telugu_F|other|9.205333
processed_te_f_books_socialscience_06979.wav|మన ఇంటిలో జరిగే శుభకార్యం ఎందరికో ఉపాధి కలిపిస్తుంది.|Telugu_F|other|4.214042
processed_te_f_books_socialscience_04297.wav|పైన చర్చించిన దేశాలలో పరిశ్రమలు ఎవరి అధీనంలో ఉన్నాయి?|Telugu_F|other|4.800000
processed_te_f_books_socialscience_02439.wav|వ్యవసాయానికి ఇప్పుడు ఎక్కువ పెట్టుబడి అవసరం అవుతోంది.|Telugu_F|other|4.400000
processed_te_f_books_socialscience_00905.wav|అక్షాంశాన్ని బట్టి ఉష్ణోగ్రతా తీవ్రత ఆధారపడి ఉంటుంది.|Telugu_F|other|4.353375
processed_te_f_books_socialscience_06376.wav|దీనివల్ల న్యాయ వ్యవస్థ సమాన అవకాశాల ప్రాతిపదికన అందరికీ న్యాయాన్ని అందిస్తుంది.|Telugu_F|other|7.441625
processed_te_f_books_socialscience_02241.wav|వస్తువులు లేదా సేవలను ఉత్పత్తి చేయటానికి ఉత్పత్తిదారులకు అనేక వస్తువులు కావాలి.|Telugu_F|other|6.176125
processed_te_f_books_socialscience_00600.wav|కొన్ని వేలాది వస్తువులు, సేవలను అంచనావేయడం అసాధ్యమైన పని అని మీకు అనిపించవచ్చు.|Telugu_F|other|7.046875
processed_te_f_books_socialscience_02193.wav|దేశంలోని నదీ మైదానాలు, కోస్తా ప్రాంతాలలో మాత్రమే సాగునీటి సదుపాయాలు బాగున్నాయి.|Telugu_F|other|6.048417
processed_te_f_books_socialscience_01509.wav|మీ సర్వేలో కనుగొన్న శ్రామికులను, జనాభా గణనలో నమోదైన వివిధ పనుల వారితో పోల్చండి.|Telugu_F|other|7.046875
processed_te_f_finance_02479.wav|మొబైల్ కు,బ్యాంకు నుంచి ఎస్ఎంఎస్ వచ్చే వరకు,డబ్బు పోయిన సంగతి వారికి తెలియలేదు.|Telugu_F|other|6.048000
processed_te_f_health_01247.wav|ప్రశ్న:ఊరిని దత్తత తీసుకోవడం అనే కాన్సెప్ట్,మీ నిజ జీవితం నుంచి ప్రేరణ పొందారా?|Telugu_F|other|6.688000
processed_te_f_general_00923.wav|చైనా సిద్ధం చేసిన సూపర్సోనిక్ వేగంతో దూసుకెళ్లే మానవ రహిత యుద్ధ విమానం పేరేమి ?|Telugu_F|other|7.093333
processed_te_f_agri_02789.wav|మీరు కూడా ఒకసారి, ఈ చెక్క కళ్లద్దాలను ఆర్డర్ ఇచ్చి, మరింత ట్రెండీగా కనిపించండి.|Telugu_F|other|6.965333
processed_te_f_books_socialscience_06167.wav|తాగింది కాకుండా మమ్మల్ని తిడతారు, మాతో గొడవలు పెట్టుకుంటారు, పిల్లల్ని కొడతారు.|Telugu_F|other|5.816229
processed_te_f_books_socialscience_02302.wav|పై పట్టికలో ఆంధ్రప్రదేశ్‌లో వ్యవసాయ పనులకు లభిస్తున్న సగటు కూలి రేట్లు ఉన్నాయి.|Telugu_F|other|6.048417
processed_te_f_books_socialscience_05996.wav|భారతదేశ నేపధ్యంలో ప్రజాస్వామ్య భావన అందరినీ కలుపుకునేలా ఎలా  ఉండాలో చర్చించండి.|Telugu_F|other|6.861125
processed_te_f_books_socialscience_02269.wav|మన సమాజంలో చాలావరకు వస్తువులు, సేవలను మార్కెట్లో అమ్మకం కోసం ఉత్పత్తి చేస్తారు.|Telugu_F|other|6.594104
processed_te_f_books_socialscience_01130.wav|అస్సాం లోయలోకి వచ్చినప్పుడు దిబంగ్, లోహిత్ అనే రెండు ఉపనదులు దీంట్లో కలుస్తాయి.|Telugu_F|other|6.385104
processed_te_f_books_socialscience_00716.wav|పనిలేక నిరుద్యోగిగా ఉంటే అది కనపడుతుంది, కానీ ఈ రకమైన అల్ప ఉపాధి ఎవరికీ కనపడదు.|Telugu_F|other|7.859583
processed_te_f_books_socialscience_04850.wav|అంతేకాకుండా ఇతర చట్టాలలాగే కొత్త సవరణలను దేశ అధ్యక్షుడు కూడా ఆమోదించాల్సి ఉంది.|Telugu_F|other|7.700000
processed_te_f_education_01708.wav|బాలీవుడ్, హాలీవుడ్ లో బిజీగా ఉన్న ఈ అమ్మడు, క్వంటికో షూటింగ్ సమయంలో జారిపడింది.|Telugu_F|other|7.168000
processed_te_f_books_socialscience_04036.wav|ఇతర నాయకుల లాగా కాకుండా స్వతంత్రంగా ఉండే ప్రభుత్వం, సైన్యాలను మావో నిర్మించాడు.|Telugu_F|other|6.837896
processed_te_f_weather_01282.wav|ఆ వివరాలు విన్న తర్వాత,తానూ మున్నలూరు గ్రామాన్ని వీక్షించాలన్న కోరిక రామశాస్త్రులు గారిలో బాగా పెరిగింది.|Telugu_F|other|8.128000
processed_te_f_books_socialscience_01895.wav|బరంపురం నగరపాలక సంస్థ అధికారులు గత మూడు సంవత్సరాలలో ఉత్పత్తి అవుతున్న చెత్త పెరిగి  ఉండవచ్చని అంటున్నారు.|Telugu_F|other|8.100000
processed_te_f_other_02178.wav|సినిమా చూసిన తర్వాత,కాశ్మోరా అనే టైటిల్ ఎందుకు పెట్టామో ప్రేక్షకులకు అర్దం అవుతుంది అని దర్శకుడు అన్నాడు.|Telugu_F|other|7.744000
processed_te_f_agri_02717.wav|రైతులు, రైతు కుటుంబాలకు అప్పులు, వడ్డీల చక్రబంధం నుంచి విముక్తి లభించలేదు అని, రిజర్వు బ్యాంకు పేర్కొంది.|Telugu_F|other|9.226667
processed_te_f_politics_03139.wav|నాన్ ఇమిగ్రెంట్ వీసాకు అర్హత పొందాలంటే,ముందుగా మీరు ఐ దరఖాస్తు భర్తీ చేసి గ్రీన్ కార్డును సరెండర్ చేయాలి.|Telugu_F|other|8.544000
processed_te_f_books_socialscience_07212.wav|ప్రధాన నీటి వనరుల జాబితాను రూపొందించండి. ఆహార సరఫరా, ఇంధనాలు మొదలైన వాటి గురించిన సమాచారాన్ని సేకరించండి.|Telugu_F|other|8.080167
processed_te_f_general_01442.wav|తయారీ చార్జీలను,బంగారంలో నిర్ణీత శాతం లేదా గ్రాముకు ఇంత చొప్పున వసూలు చేసే,రెండు విధానాలు ఆచరణలో ఉన్నాయి.|Telugu_F|other|9.248000
processed_te_f_books_socialscience_07201.wav|మీ పరిసరాలలో సరైన గాలి, వెలుతురు వచ్చేలా ఇంటి నిర్మాణం ఉండాలని, పొగరాని పొయ్యిలను వాడాలని ప్రచారం చేయండి.|Telugu_F|other|8.486521
processed_te_f_books_socialscience_03607.wav|ప్రపంచ రాజకీయాలు, సమాజం, ఆర్థికవ్యవస్థపై ప్రపంచ యుద్ధాలు దీర్ఘకాలం ఎలా ప్రభావం చేశాయో ఇక్కడ పరిశీలిద్దాం.|Telugu_F|other|8.997354
processed_te_f_books_socialscience_06487.wav|పర్యావరణం పట్ల బాధ్యతాయుతంగా ప్రవర్తించడానికి సిలబస్‌లో చేర్చిన అంశాలన్నిటినీ పర్యావరణ విద్యగా భావించాలి.|Telugu_F|other|8.242708
processed_te_f_general_02014.wav|నా చిన్నప్పుడు చూసిన,ఒక రామాయాణం సినిమాలోని పుష్పక విమానం లాంటిదే ఒకటి,పైన ఎగురుతోంది అని చెప్పాడు రంగడు.|Telugu_F|other|8.021333
processed_te_f_general_02166.wav|అణు కేంద్రాల్లో ప్రమాదాల తీవ్రత దృష్ట్యా,అమెరికాతో సహా అగ్రరాజ్యాలు అణు విద్యుత్ ఉత్పత్తిని మానుకున్నాయి.|Telugu_F|other|8.300000
processed_te_f_weather_00935.wav|అప్పట్లో అదేదో యజ్ఙాన్ని భక్తి శ్రద్ధలతో నిర్వహిస్తే,చివరి రోజు వర్షం కురుస్తుందని జీయర్ స్వామి చెప్పారట.|Telugu_F|other|8.554667
processed_te_f_finance_02500.wav|వాణిజ్య వ్యాపార భీమా యొక్క మినహాయింపు గురించి,ఏజెంట్ మరియు వ్యాపార కవరేజ్ కన్సల్టెంట్ యొక్క,అవగాహన అవసరం.|Telugu_F|other|8.736000
processed_te_f_books_socialscience_04707.wav|అతడు దేశానికి ప్రతీక. పరిపాలనలో అతడి స్థానం అలంకారప్రాయం, అతడి ముద్ర ద్వారా దేశ నిర్ణయాలను తెలియచేస్తారు.|Telugu_F|other|8.900000
processed_te_f_general_02044.wav|ఇంపెడెన్స్ విశ్లేషణ ఉపయోగించి,బయోమెట్రిక్ సమాచారాన్ని కొలిచే స్మార్ట్ స్కేల్స్ అడుగుల ద్వారా,తేలికపాటి విద్యుత్ ప్రేరణలను పంపుతాయి.|Telugu_F|other|9.941333
processed_te_f_politics_03383.wav|వాస్తవం ప్రతినిధి:కర్నూలు జిల్లాలో నిన్న తెలుగుదేశం పార్టీకి మరో షాక్ నేత రాంపుల్లారెడ్డి పార్టీకి గుడ్ బై చెప్పిన సంగతి తెలిసిందే.|Telugu_F|other|10.144000
processed_te_f_books_socialscience_06083.wav|అభివృద్ధి చెందిన, అభివృద్ధి చెందని దేశాల ప్రజలందరికీ న్యాయంగా ఉండే, పర్యావరణ రీత్యా దీర్ఘకాలం మనగలిగే అభివృద్ధిని అది కోరుకుంటోంది.|Telugu_F|other|9.380479
processed_te_f_other_00553.wav|అనంతరం తన గురించి పాజిటివ్ గా  మాట్లాడినా,నెగిటివ్ గా  మాట్లాడినా తాను మాత్రం పాజిటివ్ గానే తీసుకుంటా అంటూ క్లారిటీ ఇచ్చాడు రాహుల్.|Telugu_F|other|9.472000
processed_te_f_general_01184.wav|ఆ కాలంలో ఎస్పీలుగా పనిచేసిన బ్రిటిష్ ఉద్యోగులు,తమ తనిఖీల సందర్భంగా,ఈ పోలీసు స్టేషన్ గురించి రాసిన కామెంట్లు ఆ రిజిస్టర్ లో ఉన్నాయి.|Telugu_F|other|10.080000
processed_te_f_books_socialscience_04020.wav|ప్రజలు ఎదుర్కొంటున్న సమస్యలను పరిష్కరించటానికి బదులు సైన్యంతో శాంతిభద్రతలను కల్పించటానికి ప్రయత్నించారు.|Telugu_F|other|7.778313
processed_te_f_books_socialscience_01741.wav|నగరంలో ఒకప్పుడు సాంప్రదాయంగా ఉమ్మడి భూములుగా ఉన్న ప్రాంతాలు బస్తీలుగా, మురికివాడలుగా ఆక్రమణకు గురయ్యాయి.|Telugu_F|other|8.741938
processed_te_f_books_socialscience_03217.wav|వీటిని మేం మారుస్తూ ఉంటాం.|Telugu_F|other|2.484167
processed_te_f_politics_00774.wav|దీంతో ఓటింగ్ సరళిని చూసుకుని ప్రధాన పార్టీల అభ్యర్థులు,గెలుపు తమదంటే తమదంటూ కాన్ఫిడెంట్‌గా చెబుతున్నారు.|Telugu_F|other|8.200000
processed_te_f_books_socialscience_06911.wav|మీ పరిశీలనలను ఆధారం చేసుకొని ఒక నివేదిక తయారుచేయండి.|Telugu_F|other|4.608792
processed_te_f_books_socialscience_05804.wav|దీని గురించి తరువాత అధ్యాయంలో వివరంగా తెలుసుకుంటారు.|Telugu_F|other|4.202438
processed_te_f_books_socialscience_06452.wav|సమాచార హక్కు చట్టం ప్రజాస్వామ్యానికి ఉన్న అసలైన స్పూర్తిని తెలియచేస్తుంది. దీనిని మీరు ఎలా సమర్థిస్తారు?|Telugu_F|other|7.847979
processed_te_f_books_socialscience_06837.wav|నీటి వినియోగంలో వచ్చిన మార్పులకు కారణాలు ఏమై ఉంటాయి?|Telugu_F|other|3.700000
processed_te_f_general_00527.wav|సాంకేతిక సమస్య తలెత్తడంతో,నలుగురు మాత్రమే ప్రయాణించే అవకాశం ఉన్న ఈ బుల్లి విమానం,దుబాయ్ లో  కూలిపోయింది.|Telugu_F|other|8.448000
processed_te_f_agri_02889.wav|రైతు సంఘాలు, మిల్లర్లు, ధాన్యం కొనుగోలు కేంద్రాల బాధ్యులతో, ఒక సమావేశాన్ని ఏర్పాటు చేయాలి అని సూచించారు. |Telugu_F|other|8.565333
processed_te_f_books_socialscience_06300.wav|వీటి కారణంగా వ్యవస్థలో అనేక రాత పత్రాలు రూపొందుతాయి.|Telugu_F|other|4.620396
processed_te_f_books_socialscience_04133.wav|సామాజిక నియమాలను వ్యతిరేకించిన మహిళలను రచయితలు, రాజకీయ మేధావులు కొనియాడసాగారు.|Telugu_F|other|6.988833
processed_te_f_books_socialscience_00897.wav|కొన్ని ప్రదేశాలు తీరానికి చాలా దూరాన ఉన్నాయి. కొన్ని చాలా ఎత్తైన ప్రదేశాలు కాగా, కొన్ని మైదాన ప్రదేశాలు.|Telugu_F|other|7.900000
processed_te_f_books_socialscience_03104.wav|ఈ వనరులను అందించటంలో పర్యావరణ సామర్థ్యాన్ని ‘పర్యావరణ వనరుల సరఫరా విధి అంటారు.|Telugu_F|other|6.400000
processed_te_f_agri_02797.wav|నీటి మట్టానికి రెండు మీటర్ల ఎత్తున ఉన్న మట్టి దిబ్బపై వీరుండగా, బ్రిటీష్ నేవీ సీల్స్ వీరిని కనిపెట్టారు.|Telugu_F|other|7.509333
processed_te_f_books_socialscience_00759.wav|ఒకేచోట మూడు, నాలుగు రోజులు పనిచేస్తే ఆ పని అయిన తరువాత మొత్తం కూలీ లభిస్తుంది.|Telugu_F|other|7.100000
processed_te_f_books_socialscience_02581.wav|దేశాల మధ్య అనుసంధానంగా చాలా కాలంగా వాణిజ్యం ఉంటోంది.|Telugu_F|other|5.300000
processed_te_f_books_socialscience_01145.wav|దీనికి ‘జల చక్రాన్ని మరొకసారి గుర్తుకు చేసుకుని సంవత్సరంలో అంతర్గత, బాహ్య ప్రవాహాల  నీటిని అంచనా వేయాలి.|Telugu_F|other|9.241167
processed_te_f_books_socialscience_04897.wav|ఎన్నికలను, ప్రత్యేకించి ప్రజలు తమ ఓటు హక్కును వినియోగించుకోవటాన్ని నిరక్షరాస్యత ఎలా ప్రభావితం చేస్తుంది?|Telugu_F|other|7.650604
processed_te_f_books_socialscience_07439.wav|కిరణజన్యసంయోగక్రియ ప్రధానంగా రెండు దశలలో జరుగుతుంది. |Telugu_F|other|5.100000
processed_te_f_books_socialscience_03684.wav|ఆమె రొట్టె తీసుకుంది కానీ పని తిరిగి ప్రారంభించలేదు.|Telugu_F|other|4.202438
processed_te_f_books_socialscience_05070.wav|పక్కన ఉన్న కేరళలోనే కాకుండా పశ్చిమ బెంగాల్, ఒడిశాలో కూడా కాంగ్రెస్ ఓడిపోయింది.|Telugu_F|other|6.466375
processed_te_f_books_socialscience_04061.wav|ఈ పద్ధతుల వల్ల భూస్వాములు ప్రజా అవమానాలకు గురయ్యారు.|Telugu_F|other|4.481083
processed_te_f_health_00253.wav| సిర్రోసిస్ అనేది వైరల్ ఇన్ఫెక్షన్ లేదా ఆల్కాహాల్ దుర్వినియోగం వలన సంభవించే కాలేయం యొక్క దీర్ఘకాల వ్యాధి.|Telugu_F|other|8.138667
processed_te_f_books_socialscience_07235.wav|ఇటువంటి అమూల్యమైన వర్షం వచ్చినప్పుడు భూగర్భజలాలుగా ఇంకుతున్నది కొద్ది మాత్రమే.|Telugu_F|other|5.943937
processed_te_f_books_socialscience_07195.wav|సాధారణంగా మనం ఇంటిలో చెత్తనంతా ఊడ్చి వీధిలో పోస్తాం.|Telugu_F|other|4.748104
processed_te_f_books_socialscience_04262.wav|సైనిక పాలనలో అవినీతి, మానవ హక్కుల ఉల్లంఘన కొనసాగాయి.|Telugu_F|other|4.864208
processed_te_f_books_socialscience_03414.wav|పోషకాహారాన్ని కోల్పోవటమే కాకుండా తమ భూముల్లో పండించే పంటలపైన కూడా నియంత్రణ కోల్పోవటం ప్రజలు గుర్తించారు.|Telugu_F|other|8.486521
processed_te_f_health_00636.wav|ఖమ్మం జిల్లాలోని ఏజెన్సీ ప్రాంతాలైన పాల్వంచతో పాటు,కొత్తగూడెం, భద్రాచలంలో డెంగ్యూ వ్యాధి విజృంభిస్తోంది.|Telugu_F|other|9.088000
processed_te_f_books_socialscience_05756.wav|యుద్ధాన్ని విరమించవలసిందిగా అమెరికా, రష్యాలు కోరాయి.|Telugu_F|other|4.074729
processed_te_f_other_02175.wav|ఈ కార్యక్రమాన్ని మంత్రి తలసాని,బాలీవుడ్ నటుడు ముఖేష్ ఖన్నా తదితరులు జ్యోతి ప్రజ్వలనం చేసి ప్రారంభించారు.|Telugu_F|other|8.544000
processed_te_f_books_socialscience_06714.wav|ఎందుకంటే ఇవి శక్తిని తక్కువ వినియోగించటమే కాకుండా తక్కువ వేడిని వెలువరుస్తాయి.|Telugu_F|other|5.665292
processed_te_f_books_socialscience_05311.wav|ఒక నెల రోజుల ప్రజా ఉద్యమం తరువాత కేంద్ర ప్రభుత్వం కొత్త గవర్నరును నియమించింది.|Telugu_F|other|6.837896
processed_te_f_books_socialscience_06584.wav|ప్రజలలో అవగాహన లోపం, నిర్లక్ష్యం వల్ల, వివక్షతలవల్ల మన దేశంలో ఇంకా పోలియో వ్యాధి బాధితులు కనబడుతున్నారు.|Telugu_F|other|8.486521
processed_te_f_books_socialscience_07011.wav|బకెట్ లేదా గుంతలో ఉంచిన వస్తువులలో ఆకృతి, స్థితి మారిన వస్తువులను గుర్తించండి.|Telugu_F|other|6.594104
processed_te_f_books_socialscience_03052.wav|ఉత్పత్తి  అయిన ధాన్యం ప్రజలందరికీ అందుబాటులో ఉండాలి.|Telugu_F|other|4.100000
processed_te_f_general_00920.wav|మొగల్తూరు నుంచి బస్సులో రావడానికి,ఏడు కిలోమీటర్ల దూరానికి ఒక గంట సమయం పట్టేది.|Telugu_F|other|6.837333
processed_te_f_books_socialscience_05650.wav|ఈ కాలంలో జరిగిన యుద్ధాలలో రెండు కోట్లమంది చనిపోయారు.|Telugu_F|other|4.190833
processed_te_f_books_socialscience_02735.wav|అనేక చిన్న ఉత్పత్తిదారులకు, కార్మికులకు ప్రపంచీకరణ పెను సవాళ్లను సృష్టించింది.|Telugu_F|other|6.400000
processed_te_f_books_socialscience_01588.wav|జనాభా తీరు, విస్తరణలను వలస బాగా ప్రభావితం చేస్తుంది.|Telugu_F|other|4.643625
processed_te_f_books_socialscience_06214.wav|భారతదేశంలో విలీనం కావటానికి వ్యతిరేకించిన వాళ్లను నియంత్రించటానికి భారత ప్రభుత్వం సైన్యాన్ని పంపించింది.|Telugu_F|other|7.557729
processed_te_f_books_socialscience_05655.wav|దీని ఫలితంగా ఆయా దేశాలలో రెండు విరోధ బృందాలకు చెరొక శిబిరం మద్దతు ఇవ్వసాగింది.|Telugu_F|other|6.849521
processed_te_f_books_socialscience_04464.wav|ఘటనలు ఈ విధమైన మలుపు తీసుకోవటం వల్ల ప్రజల జీవితాలు ఏ విధంగా ప్రభావితమై ఉంటాయి?|Telugu_F|other|6.988833
processed_te_f_books_socialscience_06836.wav|మీ గృహవసరాలకు ప్రతిరోజు సుమారు ఎంత పరిమాణంలో భూగర్భజలాన్ని వినియోగిస్తున్నారు?|Telugu_F|other|6.500000
processed_te_f_politics_03612.wav|దీంతో పాక్ సెనేట్ కు ఎన్నికైన తొలి హిందూ దళిత మహిళగా,కోల్హీ చరిత్ర సృష్టించారు|Telugu_F|other|7.456000
processed_te_f_books_socialscience_06642.wav|వంటలో అధికంగా వాడేది నీరు.|Telugu_F|other|2.495771
processed_te_f_education_00287.wav|ఎల్వీ బదిలీ అనంతరం,వ్యూహాత్మంగా నీలం సాహ్ని పేరును,సీఎం జగన్ తెరపైకి తెచ్చారు.|Telugu_F|other|7.456000
processed_te_f_books_socialscience_01438.wav|ఈ సమాచారం ఉపయోగకరంగా ఉందా?|Telugu_F|other|3.000000
processed_te_f_books_socialscience_04876.wav|రాజకీయాల్లో సమానత్వం ఉంటుంది, కానీ సామాజిక, ఆర్థిక అంశాల్లో అసమానత్వం ఉంటుంది.|Telugu_F|other|7.232646
processed_te_f_books_socialscience_04581.wav|విభజన తరువాత జరిగిన వలసలకు రాజకీయ ప్రతిస్పందన ఏమిటి?|Telugu_F|other|5.525979
processed_te_f_books_socialscience_05776.wav|అరబ్బులు, పాలస్తీనియన్ల మధ్య ఘర్షణలకు కారణాలు ఏమిటి?|Telugu_F|other|4.457854
processed_te_f_books_socialscience_03562.wav|సైనికవాద నేపధ్యంలో మూడు ముఖ్యమైన విషయాలను గమనించాలి.|Telugu_F|other|4.400000
processed_te_f_books_socialscience_04671.wav|‘‘భారతదేశ రాజ్యాంగ సభ ప్రొసీడింగ్స్ అన్న దాంట్లో ఇది నమోదు అయ్యి ఉంది. ఉపన్యాసాన్ని క్లుప్తీకరించిన చోట. చుక్కలతో సూచించబడి ఉంది.|Telugu_F|other|10.053875
processed_te_f_books_socialscience_07410.wav|ఒక నల్ల కాగితం తీసుకొని మీకు నచ్చిన డిజైన్‌ను కత్తిరించండి. దానిని బొమ్మలో చూపిన విధంగా ఆకుపైన ఉంచి కదలకుండా క్లిప్పులు పెట్టండి. |Telugu_F|other|10.019042
processed_te_f_politics_01857.wav|తనకు కేటాయించిన చాంబర్ లో ఉదయం పదిన్నర గంటలకు శాస్ర్తోక్తంగా పూజలు నిర్వహించిన కామారెడ్డి ఎమ్మెల్యే అనంతరం బాధ్యతలు స్వీకరించారు.|Telugu_F|other|9.845333
processed_te_f_health_01061.wav|కీళ్ల నొప్పులు,కండరాల నొప్పులు ఉన్నవారు,గోరు వెచ్చటి నీటిలో సాక్సులను ముంచి,నొప్పి ఉన్న ప్రాంతంలో కాసేపు ఉంచితే ఉపశమనం పొందుతారు.|Telugu_F|other|10.100000
processed_te_f_weather_01084.wav|అలాగే సమాజ్వాదీ పార్టీ నేత అతుల్ ప్రధాన్ కూడా,సద్భావన పేరుతో చేపట్టిన ర్యాలీని అధికారులు అడ్డుకున్నారు.|Telugu_F|other|8.700000
processed_te_f_books_socialscience_02458.wav|ఇందుకు సొంతంగా ఉన్న పొదుపు మొత్తాలను ఉపయోగించవచ్చు, అయితే తరచుగా దానికోసం అప్పు  తీసుకోవాల్సి వస్తుంది.|Telugu_F|other|7.600000
processed_te_f_general_02418.wav|దాంతో భూమి మీది నుంచి మనం ఎప్పుడు చూసినప్పటికీ,చంద్రుడి తాలూకు ఒక వైపున ఉన్న భాగం మాత్రమే కనిపిస్తుంది. |Telugu_F|other|8.576000
processed_te_f_politics_00755.wav|వీటిని గమనించి మాజీ ముఖ్యమంత్రి ఎన్టీఆర్,బ్రహ్మంగారి మఠంలో బ్రహ్మంసాగర్ రిజర్వాయర్‌కు శంకుస్థాపన చేశారు|Telugu_F|other|8.288000
processed_te_f_general_01647.wav|డ్యాం నిర్మాణం, కాలువల నిర్మాణం ఏక కాలంలో నిర్మించి,ఆనాటి ఇంజనీర్లు తమ నైపుణ్యాన్ని ప్రపంచానికి చాటారు.|Telugu_F|other|8.500000
processed_te_f_other_02009.wav|ఆ తరువాత కాలంలో,పలు క్షేత్రాలను దర్శిస్తూ వస్తోన్న ఆది శంకరుల వారు,ఈ క్షేత్ర మహాత్మ్యాన్ని గుర్తించారు.|Telugu_F|other|7.744000
processed_te_f_weather_01154.wav|బాస్ గా హీరో నాగార్జున విభిన్నమైన షేడ్స్ ని చాలా చక్కగా ప్రదర్శించి ,తన అభిమాన ప్రేక్షకులను అలరిస్తారు.|Telugu_F|other|8.554667
processed_te_f_weather_01371.wav|సూర్యతో పాటు మలయాళీ సూపర్‌స్టార్ మోహన్ లు కూడా ఈ సినిమాలో నటించడంతో ఈ సినిమాపై భారీ అంచనాలు ఏర్పడ్డాయి.|Telugu_F|other|9.493333
processed_te_f_weather_00921.wav|భారీ వర్షం కారణంగా,ఎమ్మెల్యేలకు కొత్త భవనం నిర్మాణ కార్యక్రమాన్ని దేవేంద్ర ఫడ్నవిస్ రద్దు చేసుకున్నారు.|Telugu_F|other|7.978667
processed_te_f_books_socialscience_01935.wav|ఒక వ్యక్తిని వలస వెళ్లీన వాళ్లుగా గుర్తించడానికి జనాభా గణన వాళ్లు రెండు ప్రామాణికాలను ఉపయోగిస్తున్నారు:|Telugu_F|other|7.395187
processed_te_f_education_00120.wav|చట్టంలో నిర్ధేశించిన దానికన్నా,ఎక్కువ పరిహారాన్ని,ఆయా సందర్భాలను బట్టి కల్పించేందుకు వీలుందని తెలిపారు.|Telugu_F|other|8.000000
processed_te_f_books_socialscience_00650.wav|భారతదేశంలోనే కాకుండా, ప్రపంచ వ్యాప్తంగా మహిళలు చేసే ఈ పనులకు నేటికీ ద్రవ్యపరమైన చెల్లింపులు చేయడం లేదు.|Telugu_F|other|9.194729
processed_te_f_books_socialscience_02607.wav|ఇదేవిధంగా అనేక బహుళజాతి కంపెనీల కార్యకలాపాలు వస్తువులు, సేవల వాణిజ్యంలో కూడా ప్రధానపాత్ర వహిస్తున్నాయి.|Telugu_F|other|8.892875
processed_te_f_other_00606.wav|చెప్పాల్సిన పద్ధతిలో చెప్తే,ఎవరైనా ఎదురు మాట చెప్పరు.సందర్భం తెలుసుకుని మాట్లాడాలి,పద్ధతులను పాటించాలి.|Telugu_F|other|7.722667
processed_te_f_books_socialscience_00036.wav|ఇలా ఢీకొనడం వల్ల, తీవ్ర ఒత్తిడి వల్ల లక్షల సంవత్సరాల క్రమంలో ముడతపడే ప్రక్రియ వల్ల పర్వతాలు ఏర్పడ్డాయి.|Telugu_F|other|8.927708
processed_te_f_books_socialscience_07070.wav|అందువల్ల ఎక్కువగా మురికి వాడలలో ఉండే ప్రజలు ఈ నీటివల్ల  వచ్చే కాలుష్యాలకు గురవుతారు. రోగాలబారిన పడతారు.|Telugu_F|other|8.347208
processed_te_f_books_socialscience_05192.wav|సమాజంలోని ఆర్థికంగా, సామాజికంగా వెనకబడిన వర్గాల పట్ల నిజమైన శ్రద్ధ కనబరిచారు.|Telugu_F|other|6.710187
processed_te_f_books_socialscience_02753.wav|ఈ సౌకర్యాలు అందుబాటులోఉండేలా చూడటంలో ప్రభుత్వ పాత్ర ఉందనుకుంటున్నారా? ఎందుకు?|Telugu_F|other|6.652146
processed_te_f_other_01819.wav|సోషల్ మెసేజ్ తో కూడుకున్న ఈ సినిమా,మహేష్ బాబు రేంజ్ ని మరింత పెంచేలా ఉంటుందట.|Telugu_F|other|6.272000
processed_te_f_general_00790.wav|కేవలం ఇస్లాం మతానికి చెందిన వారే కాకూండా,ఇతర మతాలకు చెందిన వారు కూడా వస్తారు.|Telugu_F|other|6.600000
processed_te_f_general_01072.wav|పార్టీ స్థాపన నుంచి నేటి వరకు,ఆ పార్టీ ని ఇంతవరకు నెట్టుకొచ్చింది మతం కార్డే.|Telugu_F|other|6.900000
processed_te_f_books_socialscience_05545.wav|ఆ తరువాత కురిసిన సానుభూతి వెల్లువలో కాంగ్రెస్ ప్రభుత్వం అధికారంలోకి వచ్చింది.|Telugu_F|other|5.800000
processed_te_f_books_socialscience_03501.wav|అంతకు ముందు దేశాల మధ్య జరిగిన యుద్ధాలు ఇంకా ఎక్కువ కాలంపాటు కొనసాగి ఉండవచ్చు.|Telugu_F|other|6.327063
processed_te_f_books_socialscience_03593.wav|మొదటి ప్రపంచ యుద్ధ తీవ్ర పరిణామాల వల్ల యూరపు అంతటా సామాజిక కల్లోలం ఏర్పడింది.|Telugu_F|other|6.500000
processed_te_f_weather_01067.wav|పవర్ స్టార్ పవన్ కళ్యాణ్ తన సర్దార్ గబ్బర్ సింగ్ బయ్యర్లకు,భారీ షాకే ఇఛ్చారు.|Telugu_F|other|6.378667
processed_te_f_other_02382.wav|ఇక్కడ అణుశుద్ధి కర్మాగారం పక్కనే నివాసం ఉండేవాళ్లు మాత్రం,ప్రాణాలు అరచేతిలో పెట్టుకుని ఉండాలిఁ అంటూ తీవ్ర ఆగ్రహం వ్యక్తం చేశారు.|Telugu_F|other|10.154667
processed_te_f_health_01491.wav|బ్రాండెడ్ మందులు తయారు చేసే సంస్థలు ఇచ్చే ప్యాకేజీలు,విలువైన గిప్టులకు డాక్టర్లు ఆశపడి,బ్రాండెడ్ మందులకే ప్రాధాన్యత ఇస్తున్నారు.|Telugu_F|other|9.642667
processed_te_f_books_socialscience_05517.wav|వెనుకబడిన తరగతుల ప్రజలకి కూడా అవకాశాలు కల్పించటంపై వాళ్లని కూడా కలుపుకుని అభివృద్ధి సాధించటంపై జనతా దళ్ దృష్టి కేంద్రీకరించింది.|Telugu_F|other|10.193188
processed_te_f_books_socialscience_00988.wav|తిరోగమన రుతుపవనాల సమయంలో ఆకాశం నిర్మలంగా ఉండడమే కాక ఉష్ణోగ్రతలు పెరుగుతుంటాయి. నేల ఇంకా తేమగా ఉంటుంది.|Telugu_F|other|8.950917
processed_te_f_books_socialscience_06991.wav|ఒక నివేదికను తయారుచేసి పాఠశాల పత్రికలో ముద్రించండి.|Telugu_F|other|4.400000
processed_te_f_books_socialscience_03012.wav|జాతీయ పోషకాహార సంస్థ చేసిన సర్వే ఏం తెలియచేస్తోంది?|Telugu_F|other|4.852604
processed_te_f_books_socialscience_07114.wav|సామాజిక ఆరోగ్యం పాటించవలసిన అవసరాన్ని తెలుసుకుందాం.|Telugu_F|other|4.100000
processed_te_f_books_socialscience_03570.wav|దాంతో ప్రపంచ భవిష్యత్తుపై చర్చలు జరుపుతున్న వాళ్లు ఈ దేశాల సలహాలు, భావాలను పరిగణనలోకి తీసుకోలేకపోయారు.|Telugu_F|other|9.100000
processed_te_f_books_socialscience_04361.wav|అన్ని సభలలోనూ ముస్లిములు మాత్రమే ఓటు చేసే ప్రత్యేక స్థానాలు ఏర్పాటు చేయాలని బ్రిటన్‌ను అది కోరసాగింది.|Telugu_F|other|8.591000
processed_te_f_books_socialscience_07020.wav|వాడిపారేసే వస్తువుల స్థానంలో స్టీలు పాత్రలు వాడాలి.|Telugu_F|other|4.300000
processed_te_f_books_socialscience_00871.wav|ఇది మొత్తం వార్షిక వర్షపాతంలో మూడొంతుల కంటే ఎక్కువ.|Telugu_F|other|4.899042
processed_te_f_books_socialscience_04658.wav|ఈ అత్యంత బాధ్యతాయుత కార్యక్రమంలో ప్రవర్తించవలసిన విధంగా మనం ప్రవర్తించామని ప్రపంచం గుర్తించేలా ఉండాలి.|Telugu_F|other|8.045333
processed_te_f_books_socialscience_03242.wav|అడవిలో దొరికే టేకు, వెదురుతో మేం ఇళ్లు కట్టుకుంటాం.|Telugu_F|other|4.330146
processed_te_f_books_socialscience_03064.wav|ఆహార భద్రతను సాధించటంలో చట్ట సభల ప్రాధాన్యత ఎక్కువ.|Telugu_F|other|4.597188
processed_te_f_books_socialscience_02579.wav|ఇతర కంపెనీలకు, బహుళజాతి సంస్థలకు మధ్య తేడాలు ఏమిటి?|Telugu_F|other|4.724896
processed_te_f_books_socialscience_01970.wav|ఈ రెండు పరిస్థితుల మధ్య పోలికలు, తేడాలు పేర్కొనండి.|Telugu_F|other|3.796083
processed_te_f_books_socialscience_00500.wav|కొన్ని జిల్లాలు మిగిలిన జిల్లాలకంటే ముందు ఉండవచ్చు.|Telugu_F|other|4.100000
processed_te_f_books_socialscience_05676.wav|అమెరికా, రష్యాల రెండింటి దగ్గర అణ్వాయుధాలు ఉన్నాయి.|Telugu_F|other|4.500000
processed_te_f_other_02204.wav|దీంతో కెప్టెన్ గా అత్యధిక శతకాలు సాధించిన ఆటగాళ్ల జాబితాలో,సన్నితో కలిసి కోహ్లీ అగ్రస్థానంలో నిలిచాడు.|Telugu_F|other|8.554667
processed_te_f_books_socialscience_04298.wav|ఈ పద్ధతులను మార్చటానికి ఎటువంటి ప్రయత్నాలు జరిగాయి.|Telugu_F|other|3.935417
processed_te_f_books_socialscience_01572.wav|ముగ్గురు కంటే ఎక్కువ సంతానం వద్దని ఆమె అనుకుంటోంది.|Telugu_F|other|3.680000
processed_te_f_books_socialscience_01555.wav|జననాల శాతం అంతకాలంపాటు ఎక్కువగా ఎందుకు ఉండిపోయింది?|Telugu_F|other|4.800000
processed_te_f_books_socialscience_00753.wav|రాజేశ్వరి భవన నిర్మాణ కార్మికురాలిగా పని చేస్తోంది.|Telugu_F|other|4.341750
processed_te_f_books_socialscience_05969.wav|దీనివల్ల బస్సులు నడిపే కంపెనీ తీవ్రంగా నష్టపోయింది.|Telugu_F|other|4.330146
processed_te_f_books_socialscience_04149.wav|స్వతంత్ర వియత్నాం ప్రభుత్వం తీసుకున్న మొదటి చర్యలలో భూమి కౌలు తగ్గించటం ఒకటి. ఈ చర్య ఎందుకు చేపట్టారు?|Telugu_F|other|8.463292
processed_te_f_books_socialscience_00886.wav|కింది పటాలను చదివి, తరువాత పేజీలోని పట్టిక నింపండి.|Telugu_F|other|4.237271
processed_te_f_books_socialscience_04001.wav|దేశాన్ని సైనిక దేశంగా మలచటానికి అతడు ప్రయత్నించాడు.|Telugu_F|other|4.600000
processed_te_f_books_socialscience_02984.wav|ఈ పథకానికి డబ్బులు సమకూర్చుకోటానికి పన్నులు విధించమని కూడా భారత ప్రభుత్వాన్ని న్యాయస్థానం ఆదేశించింది.|Telugu_F|other|7.600000
processed_te_f_books_socialscience_00676.wav|భారతదేశంలో కూడా ఇలాగే జరుగుతోందా లేక భిన్నంగా ఉందా?|Telugu_F|other|4.800000
processed_te_f_books_socialscience_07034.wav|గ్రామీణ, పట్టణ ప్రాంత పర్యావరణ సమస్యలలో ముఖ్యమైనది.|Telugu_F|other|4.300000
processed_te_f_other_00300.wav|ఇక ప్రీ క్లైమాక్స్,క్లైమాక్స్లకు వచ్చేసరికి తొందర తొందరగా చుట్టేసి,చివర్లో సినిమాను తేలిపోయేలా చేశారు.|Telugu_F|other|8.384000
processed_te_f_books_socialscience_04497.wav|ఈ రెండు పార్టీలు ముస్లిం లీగు కోరికను సమర్ధించలేదు.|Telugu_F|other|4.300000
processed_te_f_books_socialscience_01004.wav|భూమ్యాకర్షణ శక్తి ఈ వాయువులను ఇంకా పట్టి ఉంచుతోంది.|Telugu_F|other|4.748104
processed_te_f_books_socialscience_04717.wav|బ్రిటన్ రాజు, భారత అధ్యక్షుడి స్థానాలలో తేడా ఏమిటి?|Telugu_F|other|5.200000
processed_te_f_books_socialscience_02349.wav|పక్క గ్రామాలలో అద్దె ట్రాక్టర్లకు మంచి గిరాకీ ఉంది.|Telugu_F|other|4.318542
processed_te_f_books_socialscience_03944.wav|నాజీ పాలకులు, హిట్లర్ వాటిని ఎలా ఉపయోగించుకున్నారు?|Telugu_F|other|4.318542
processed_te_f_books_socialscience_00550.wav|ఆదాయం, తలసరి ఆదాయాలను అభివృద్ధి గణనలో తరచుగా పేర్కొన్నా అవి కొంతమేరకే తప్ప సమగ్ర అభివృద్ధిని సూచించవు.|Telugu_F|other|9.067021
processed_te_f_finance_00644.wav|సేవింగ్స్  బ్యాంక్ ఖాతాలో పొదుపు చేస్తే,నగదు సురక్షితంగా ఉండడంతో పాటు,ఆశించిన వడ్డీ రేట్లను పొందవచ్చు.|Telugu_F|other|7.700000
processed_te_f_books_socialscience_00391.wav|ప్రజల అభివృద్ధి లక్ష్యాలు పరస్పర విరుద్ధంగా ఉంటాయి.|Telugu_F|other|4.300000
processed_te_f_books_socialscience_01484.wav|అదే మరికొన్ని ప్రాంతాలలో ఈ నిష్పత్తి తక్కువగా ఉంది.|Telugu_F|other|4.353375
processed_te_f_books_socialscience_01738.wav|కాలక్రమంలో ఇటువంటి కొన్ని కాలనీలకు ఆమోదం లభించింది.|Telugu_F|other|4.713271
processed_te_f_books_socialscience_06240.wav|ఈ సమస్యను పరిష్కరించటానికి అనేక ప్రయత్నాలు జరిగాయి.|Telugu_F|other|4.353375
processed_te_f_books_socialscience_02130.wav|నైపుణ్యంలేని కార్మికులు ఈ దేశాలకు ఎందుకు వెళ్లలేరు?|Telugu_F|other|4.469458
processed_te_f_general_01909.wav|దళిత క్రిష్టియన్స్ కి బొట్టు లేకుంటే ఎట్లా చూస్తుంది హిందూ కుల సమాజం,అనే వాస్తవాన్ని ఎండగట్టింది బొట్టు, దొంగబొట్టు అనే కథల్లో.|Telugu_F|other|9.898667
processed_te_f_general_00332.wav|కొత్త వాయిస్ మెయిల్ సేవలు ఇప్పుడు అందుబాటులో ఉన్నందున, మీరు కూడా మీ వాయిస్ మెయిల్ ను,ఆన్లైన్ లేదా ఇమెయిల్ ద్వారా ప్లే చేయవచ్చు.|Telugu_F|other|9.898667
processed_te_f_books_socialscience_06423.wav|హైకోర్టులో ఉన్న కేసులలో న్యాయ సహాయం కోరే వ్యక్తులు కార్యదర్శి, హైకోర్టు న్యాయ సేవల ప్రాధికార సంస్థ, హైకోర్టు భవనాలు, హైదరాబాదు.|Telugu_F|other|9.891333
processed_te_f_finance_02623.wav|మీరు అందుకున్న ఈ వ్యక్తి యొక్క ఇమెయిల్స్ కోసం,ఈ నియమాన్ని ప్రాసెస్ చేయడానికి,మొదటి స్క్రీన్,ఇప్పటికే తనిఖీ చేసినట్లు గమనించండి. |Telugu_F|other|9.600000
processed_te_f_other_02314.wav|భోగవల్లి ప్రసాద్ నిర్మించిన ‘దోచేయ్’ సినిమా ఆడియో విడుదల కార్యక్రమం శుక్రవారం సాయంత్రం హైదరాబాద్,తాజ్ డెక్కన్ హోటల్లో జరిగింది.|Telugu_F|other|9.781333
processed_te_f_books_socialscience_00517.wav|పాఠశాలలు తెరిచి, వాటిని బాగా నిర్వహించటానికి ప్రభుత్వం డబ్బు ఖర్చు పెట్టాలి.|Telugu_F|other|6.361896
processed_te_f_books_socialscience_01765.wav|ఈ రేవుల ద్వారా కొల్లగొట్టిన ముడి సరుకును వలస పాలకులు తమ దేశాలకు తరలించవచ్చు.|Telugu_F|other|6.466375
processed_te_f_finance_01908.wav|ఐదు వందల రూపాయలు, వెయ్యి రూపాయల కరెన్సీ నోట్లను రద్దు చేయడం ఈ బ్రహ్మాస్త్రం.|Telugu_F|other|6.026667
processed_te_f_general_01440.wav|ఫెడరల్ లా కింద అత్యాచార నేరం నిరూపణ అయితే,యావజ్జీవ కారాగార శిక్ష విధిస్తారు.|Telugu_F|other|6.698667
processed_te_f_politics_03439.wav|మాయాబజార్ లాంటి సూపర్డూపర్ హిట్ తీసిన కేవీ రెడ్డికి,ఈ సినిమా తెగ నచ్చేసింది.|Telugu_F|other|7.018667
processed_te_f_general_01045.wav|ఆ సమయంలో సూర్యుడి వెలుగు పడే ప్రాంతంలో నిలబడి,మొదట సూర్యుడి ప్రార్థన చేయండి.|Telugu_F|other|7.914667
processed_te_f_books_socialscience_04771.wav|అంబేద్కర్ ఇక్కడ పబ్లిక్ సర్వీస్ కమిషన్  ఏర్పాటు గురించి ప్రస్తావిస్తున్నాడు.|Telugu_F|other|5.642083
processed_te_f_books_socialscience_04542.wav|అతడు నిర్వహిస్తున్న సర్వమత ప్రార్థనా సమావేశాలను పలుమార్లు వాళ్లు భంగపరిచారు.|Telugu_F|other|6.582479
processed_te_f_books_socialscience_03327.wav|ఈ ఉద్యమం కారణంగా ఎంతోమంది పర్యావరణ సుస్థిరత గురించి ఆలోచించటం మొదలుపెట్టారు.|Telugu_F|other|6.861125
processed_te_f_books_socialscience_03935.wav|యుద్ధం, తీవ్ర మాంద్యం తరువాత జాతీయ అభివృద్ధికి అనేక నమూనాలు ముందుకు వచ్చాయి.|Telugu_F|other|6.600000
processed_te_f_books_socialscience_01545.wav|మరణాల శాతం గణనీయంగా తగ్గింది కానీ ఇటీవలి కాలందాకా జననాల శాతం అంతగా తగ్గలేదు.|Telugu_F|other|7.100000
processed_te_f_books_socialscience_00733.wav|సేవా రంగం అభివృద్ధి చెందినా ఆ రంగంలో అన్ని కార్యకలాపాలు సమానంగా పెరగటం లేదు.|Telugu_F|other|7.100000
processed_te_f_books_socialscience_05283.wav|జనతా పార్టీ, కాంగ్రెస్ ప్రభుత్వ చర్యలు సమాఖ్య సూత్రాలను బలహీనపరిచి కేంద్రీకృత చర్యలకు మద్దతునిచ్చాయి.|Telugu_F|other|7.906021
processed_te_f_weather_02041.wav|కీర్తిసురేష్ ను చూసి,ఇంత భారీ మొత్తానికి కొనుగోలు చేయడం ఏంటీ అంటూ కొందరు ఆగ్రహం వ్యక్తం చేస్తున్నారు.|Telugu_F|other|8.245333
processed_te_f_finance_00639.wav|మీరు గుల్బిస్ అభిమాని అయినా,లేదా ఆమె గురించి సమాచారాన్ని కోరితే, క్రింద ఉన్న శీర్షికలను తనిఖీ చేయండి.|Telugu_F|other|8.160000
processed_te_f_politics_00796.wav|అలా బన్రుట్టికి వచ్చిన అస్తికలను ఉంచిన ప్రాంతంలో,ఈ విగ్రహం ఏర్పాటు చేసినట్లు స్థానికులు చెబుతున్నారు.|Telugu_F|other|7.776000
processed_te_f_general_01921.wav|విమానం గాల్లో ఉండగా,అదే మార్గంలో మరో విమానం వస్తున్నప్పుడు,కాక్పిట్ లోని పైలట్లను ఇది హెచ్చరిస్తుంది.|Telugu_F|other|8.181333
processed_te_f_other_01349.wav|గోల్డ్ మూవీలో తపన్ దాస్ క్యారెక్టర్ కోసం,అక్కీ ఏ రకంగా కష్టపడ్దది ఈ మూవీ మేకింగ్ వీడియోలో చూపెట్టారు.|Telugu_F|other|8.458667
processed_te_f_health_00682.wav|రెండు టాబ్లెట్లతో తగ్గే రోగాన్ని,మెడికల్ ‌షాపు టార్గెట్స్ కోసం,అక్కర్లేని రకరకాల మందులు రాస్తున్నారు.|Telugu_F|other|7.400000
processed_te_f_books_socialscience_04889.wav|ఉదాహరణకు ప్రజాస్వామ్యాన్ని పణంగా పెట్టి అభివృద్ధి లక్ష్యాలను, దేశ ఐక్యత, సమగ్రతలను సాధించటానికి లేదు.|Telugu_F|other|8.100000
processed_te_f_books_socialscience_03923.wav|అంతిమంగా న్యాయం లభించింది కానీ, నాజీల నేరాల తీవ్రత, సంఖ్యలతో పోలిస్తే వాళ్లకు పడిన శిక్ష చాలా తక్కువ.|Telugu_F|other|8.579396
processed_te_f_general_02099.wav|ఫలానా ప్రాంతంపై దాడి చేయాలి అంటే, రాడార్లకు దొరక్కుండా దూసుకెళ్లే క్షిపణి వ్యవస్థ,ఫ్రాన్స్ దగ్గరుంది.|Telugu_F|other|7.669333
processed_te_f_agri_03090.wav|మళ్లీ రైతులకు ఆర్థికంగా ప్రయోజనం కల్గించేలా, రైతు సమగ్ర సమాచార సేకరణకు, శ్రీకారం చుట్టింది ప్రభుత్వం. |Telugu_F|other|8.200000
processed_te_f_books_socialscience_03297.wav|సర్దార్ సరోవర్ ఆనకట్ట వంటి అభివృద్ధి పథకాలు వేలాది ప్రజల జీవితాలను, జీవనోపాధులను చిన్నాభిన్నం చేశాయి.|Telugu_F|other|8.463292
processed_te_f_health_00577.wav|వ్యాధి సోకిన దాదాపు ఆరువేల మంది రోగుల కోసం,ఖాళీగా ఉన్న ఓ భవనాన్ని అత్యవసర ఆసుపత్రిగా తీర్చిదిద్దింది.|Telugu_F|other|8.554667
processed_te_f_politics_03070.wav|గమనించిన స్నేహితులు,స్థానికులు తీవ్ర గాయాలైన అఫ్సర్ ని దగ్గర్లోని ఓ ప్రైవేటు ఆస్పత్రికి తీసుకెళ్లారు.|Telugu_F|other|7.989333
processed_te_f_books_socialscience_01485.wav|ఆడపిల్ల కంటే మగపిల్లవాడు పుట్టాలని కోరుకునే లింగ వివక్షత భారతదేశంలో ఇప్పట్లో పోయే సూచనలు కనపడటం లేదు.|Telugu_F|other|9.090229
processed_te_f_books_socialscience_06393.wav|ఈ చట్టంలో పొందుపరచబడిన అంశాల ప్రకారం న్యాయ సేవలు అందించటానికి విధివిధానాలను సూత్రాలను రూపొందిస్తుంది.|Telugu_F|other|8.892875
processed_te_f_weather_01481.wav|అయితే మోడీ ఎప్పుడయితే కాంగ్రెస్ ముక్త్ భారత్ అనడం స్టార్ట్ చేశాడో,అప్పటి నుండి కాంగ్రెస్ పరిస్థితి కొద్దిగా మెరుగవడం మొదలైంది.|Telugu_F|other|10.133333
processed_te_f_health_01793.wav|ముప్పయి ఏళ్ల వారి దాంపత్య జీవితం మరింత అన్యోన్యంగా,హాయిగా సాగుతుందని ఆనందిస్తున్న తరుణంలో,మా ఇంట్లో అల్జీమర్స్ అలజడి మొదలైంది.|Telugu_F|other|9.984000
processed_te_f_books_socialscience_04359.wav|ఈ దిశగా బ్రిటిష్ ప్రభుత్వం ముస్లిం లీగు ప్రణాళీకలకు మద్దతు ఇచ్చి, ప్రోత్సహించి కాంగ్రెస్‌కి ఇచ్చే ప్రాముఖ్యతను తగ్గించసాగింది.|Telugu_F|other|9.531417
processed_te_f_books_socialscience_03146.wav|సుస్థిర అభివృద్ది అంటే భవిష్యత్తు తరాలు తమ అవసరాలను తీర్చుకునే సామర్థ్యాన్ని దెబ్బతీయకుండా ప్రస్తుత తరాల అవసరాలను తీర్చుకోవటం.|Telugu_F|other|10.088688
processed_te_f_books_socialscience_05058.wav|ఈపాటికి ఆర్థిక అభివృద్ధి కార్యక్రమాల వల్ల లాభపడిన వాళ్లు, నష్టపడినవాళ్లు కూడా ఉండటంతో రాజకీయ పోటీ తీరులో కూడా మార్పు వచ్చింది.|Telugu_F|other|9.937771
processed_te_f_politics_00935.wav|దీంతో ఒంటరిగా మారిన హస్తం పార్టీ,రానున్న లోక్‌సభ ఎన్నికల్లో స్థానిక పార్టీ అయిన మహాదళ్‌తో కలిసి ముందుకు సాగాలని నిర్ణయించింది.|Telugu_F|other|10.100000
processed_te_f_finance_02428.wav|జీఎస్టీ ఎక్స్‌ప్రెస్ లోన్ పథకం అమల్లోకి వస్తే,జీఎస్టీని సక్రమంగా చెల్లించే వ్యాపారులకు,బ్యాంకులు ఇకపై,రెడ్ కార్పెట్ పరుస్తాయి.|Telugu_F|other|10.186667
processed_te_f_health_00169.wav|శ్వాస సంబంధిత సమస్యతో బాధపడుతూ ఆయన ఢిల్లీలోని ఆల్ ఇండియా ఇన్స్టిట్యూట్ ఆఫ్ మెడికల్ సైన్సెస్ హాస్పిటల్లో చికిత్స పొందుతున్నారు.|Telugu_F|other|8.778667
processed_te_f_books_socialscience_07051.wav|అన్ని వృత్తులు, పనులు ప్రధానమైనవే విలువైనవే అని మీరు అంగీకరిస్తారా? ఎందుకు?|Telugu_F|other|6.071646
processed_te_f_books_socialscience_03631.wav|ఆ దిశలో ఓటు హక్కు లభించటం అనేది ఒక పెద్ద ముందడుగు.|Telugu_F|other|4.724896
processed_te_f_politics_01317.wav|ప్రస్తుతం దరఖాస్తులు చేసుకున్న విద్యార్థులు ఎవరైనా,తప్పకుండా స్క్రీనింగ్ చేసుకొని రావాల్సి ఉంటుందని జీబి రెడ్డి పేర్కొన్నారు.|Telugu_F|other|8.746667
processed_te_f_general_00883.wav|ఇప్పటికే జపాన్,ఇన్ఫెక్షన్లు, సైబర్ భద్రత, ట్రాఫిక్ ప్రయాణ వ్యవస్థల రూపంలో పలు సమస్యలు ఎదుర్కొంటుంది.|Telugu_F|other|8.600000
processed_te_f_books_socialscience_01897.wav|నివాస ప్రాంతం అంటే ఏమిటి?|Telugu_F|other|2.356458
processed_te_f_books_socialscience_04251.wav|అభివృద్ధిలో  ఇలా అసమానతలు ఎందుకు చోటు చేసుకుంటాయి?|Telugu_F|other|4.330146
processed_te_f_finance_00704.wav|మీరు శ్రద్ధ వహించే,ఒక ఖచ్చితమైన వ్యక్తి అయితే, అన్లాక్ చేసిన ఫోన్ నుండి,మీ డబ్బును తిరిగి పొందవచ్చు. |Telugu_F|other|7.800000
processed_te_f_books_socialscience_06246.wav|వాళ్ల వాదనలు ఈ వివిధ సూత్రాల నుంచి పుట్టుకొచ్చాయి.|Telugu_F|other|4.074729
processed_te_f_books_socialscience_01728.wav|ఇది క్లిష్టమైన వైరుధ్య పరిస్థితికి దారి తీస్తుంది.|Telugu_F|other|3.958625
processed_te_f_books_socialscience_06783.wav|పదే పదే నూనెల వాడకం వలన వాటిపైన పేరుకుపోయిన మడ్డివల్ల అవి త్వరగా వేడెక్కవు.|Telugu_F|other|6.466375
processed_te_f_books_socialscience_03584.wav|నానాజాతి సమితిపైన చాలా ఆశలు పెట్టుకున్నారు, అది ఎంతో సాధిస్తుందని ఆశించారు.|Telugu_F|other|6.187750
processed_te_f_books_socialscience_07143.wav|ప్రకృతి వైపరీత్యాలకు గల కారణాలు, వాటి ప్రభావాలపై సంబంధిత సమచారం సేకరించండి.|Telugu_F|other|6.300000
processed_te_f_books_socialscience_03893.wav|పైన పేర్కొన్న కీన్స్ భావాలను గుర్తుకు తెచ్చుకోండి.|Telugu_F|other|3.935417
processed_te_f_books_socialscience_04991.wav|కొత్త రాజ్యాంగాన్ని ఆవిష్కరించిన నెల రోజులకు ప్రణాళీకా సంఘాన్ని ఏర్పరిచారు.|Telugu_F|other|5.700000
processed_te_f_books_socialscience_01294.wav|అంతేకాకుండా కొన్ని కఠిన నియమాలు కూడా రూపొందించారు.|Telugu_F|other|4.086333
processed_te_f_books_socialscience_03769.wav|నా దేశంలోని రైతాంగం, కార్మికుల గురించి ఆలోచించాను.|Telugu_F|other|4.597188
processed_te_f_weather_00875.wav|దాన్నే అఫీషియల్ సిబిఐ రిపోర్టుగా కోర్టుకి సబ్మిట్ చేయాలని జోగీందర్ బిశ్వాస్ ను ఒత్తిడి చేస్తున్నాడు.|Telugu_F|other|8.245333
processed_te_f_books_socialscience_02865.wav|ఈ ఆహారం కుటుంబాలకు అందుతుందో, లేదో తరువాత చూద్దాం.|Telugu_F|other|4.200000
processed_te_f_books_socialscience_01926.wav|అతడు మాకు కొంత డబ్బులు ఇచ్చి, పత్తి సాగు చేస్తాడు.|Telugu_F|other|4.063125
processed_te_f_books_socialscience_07121.wav|వివిధ రుతువులు, కాలాలలో వచ్చే రుగ్మతలకు ముందు జాగ్రత్త చర్యలను గుర్తించండి.|Telugu_F|other|5.676896
processed_te_f_books_socialscience_00093.wav|వేసవిలో వర్షాలకు, పశ్చిమ కనుమలు దాటిన తరువాత ప్రాంతంలో రుతుపవన తరహా శీతోష్ణస్థితికి హిమాలయాలే కారణం.|Telugu_F|other|9.000000
processed_te_f_books_socialscience_02225.wav|ముగ్గురు కొడుకుల సహయంతో గోవిందు వ్యవసాయం చేసేవాడు.|Telugu_F|other|3.796083
processed_te_f_books_socialscience_02729.wav|మరిన్ని భారతీయ కంపెనీలు బహళజాతి కంపెనీలుగా ఎదగాలా?|Telugu_F|other|4.597188
processed_te_f_weather_01675.wav|అంతేకాకుండా అక్కడ వాళ్ళకి శంకర్ ఎలాగో,ఇక్కడ మనకి రాజమౌళి అలాగే అని అన్నారు.|Telugu_F|other|7.573333
processed_te_f_books_socialscience_02623.wav|సమాచార, భావ ప్రసార సాంకేతిక రంగంలో అభివృద్ధి ఇంకా గణనీయంగా, వేగంగా ఉన్నాయి.|Telugu_F|other|7.600000
processed_te_f_books_socialscience_05170.wav|దేశంలో శాంతి, భద్రతలకు అవసరమంటూ ప్రభుత్వం అనేక అణిచివేత చర్యలకు పాల్పడింది.|Telugu_F|other|7.128146
processed_te_f_books_socialscience_03898.wav|మొదటి ప్రపంచ యుద్ధం తరువాత కోల్పోయిన ప్రాంతాలను తిరిగి స్వాధీనం చేసుకోటానికి హిట్లర్ దుందుడుకు విదేశీ విధానాన్ని అవలంబించాడు.|Telugu_F|other|9.800000
processed_te_f_books_socialscience_00792.wav|వ్యవస్థీకృత రంగంలోని ఉద్యోగాలను అందరూ కోరుకుంటారు.|Telugu_F|other|4.214042
processed_te_f_books_socialscience_02137.wav|వీటిలో చిన్న చిన్న వస్తువుల ఉత్పత్తి, రవాణా, దుకాణాల నిర్వహణ వంటివి ఉంటాయి.|Telugu_F|other|6.100000
processed_te_f_education_00229.wav|దిమ్మ తిరిగే సౌండ్ టెక్నాలజీతో,క్రియేటివ్ సౌండ్ బ్లాస్టర్ సంస్థ డి ఆల్పా హెడ్సెట్లను డిజైన్ చేసింది.|Telugu_F|other|7.786667
processed_te_f_books_socialscience_07151.wav|ప్రకృతి వైపరిత్యాలు సంభవించినప్పుడు తీసుకోవలసిన జాగ్రత్తల పట్ల అవగాహన కలిగించడానికి ప్రయత్నం చేయాలి.|Telugu_F|other|7.151375
processed_te_f_books_socialscience_00959.wav|సాధారణంగా రబీ కాలంలో సాగుచేసే గోధుమ పంటకు ఈ వర్షం ఎంతో ఉ పయోగకరంగా ఉంటుంది.|Telugu_F|other|7.900000
processed_te_f_books_socialscience_04644.wav|దీనికి ఎన్నికలు పరోక్షంగా జరిగాయి, అంటే భారత సమాజంలోని అన్ని వర్గాలకు ఇది ప్రాతినిథ్యం వహించటం లేదు.|Telugu_F|other|8.451688
processed_te_f_books_socialscience_06824.wav|అవి దుర్వినియోగం అవుతున్నట్లుగా మీరు గుర్తించారా ?|Telugu_F|other|3.145938
processed_te_f_books_socialscience_05414.wav|ఇటువంటి ప్రయోజనాలు నిజంగా పేదవాళ్లకు చేరాలంటే ఏ దీర్ఘకాల చర్యలు తీసుకోవాలి?|Telugu_F|other|6.721813
processed_te_f_general_01637.wav|నిజానికి ఇప్పుడు అమెజాన్ అడవుల మంటలను ట్రాక్ చేయడానికి,కిలోమీటర్లు కిలోమీటర్ల రిజల్యూషన్ ఉన్న శాటిలైట్ ఇమేజ్లనే వాడుతున్నారు.|Telugu_F|other|9.653333
processed_te_f_books_socialscience_02232.wav|ఇంకోవైపున వ్యవసాయ విస్తీర్ణంలో సగంకంటే ఎక్కువ పెద్ద పెద్ద కమతాలను చూడవచ్చు.|Telugu_F|other|6.582479
processed_te_f_books_socialscience_03738.wav|అయితే, ఇదంతా కమ్యూనిస్టు పార్టీ, దాని నాయకుల చేతులలో అధికారాన్ని కేంద్రీకృతం చేయటం ద్వారా సాధించారు.|Telugu_F|other|8.289146
processed_te_f_general_02083.wav|దీనివల్ల బాణాసంచా క్రాకర్స్ కాల్చిన తర్వాత వెలువడే రసాయన వాయు కాలుష్యం,ఆ మంచులో నిలకడగా ఉండిపోతుంది.|Telugu_F|other|8.600000
processed_te_f_health_00099.wav|గ్విలియన్ బార్రే సిండ్రోమ్‌కు ఎటువంటి నివారణ లేదు. |Telugu_F|other|4.170667
processed_te_f_general_01389.wav|ప్రస్తుతానికి అగ్ని క్షిపణి,ఎనిమిది వేల కిలోమీటర్ల దూరంలో ఉన్న లక్ష్యాన్ని ఛేదించగల ఒక దివ్యాస్త్రం.|Telugu_F|other|7.669333
processed_te_f_books_socialscience_05962.wav|అనేక దేశాలలో ఇది ఆర్థిక ప్రగతి, సంపదల యుగంగా ఉంది.|Telugu_F|other|4.724896
processed_te_f_books_socialscience_04608.wav|శాంతి కాముకతను ఏ దేశ రాజ్యాంగ ప్రవేశిక కనపరిచింది?|Telugu_F|other|4.400000
processed_te_f_politics_01804.wav|అసలు ఇంతకీ కథేంటి అంటే,ఈసారి ఎన్నికల్లో ఏపీ నుండి పోటీ చేయాలని భావించిన ఆలీ అన్ని పార్టీలు తిరిగారు.|Telugu_F|other|8.100000
processed_te_f_books_socialscience_00122.wav|ద్వీపకల్ప పీఠభూమిని ప్రధానంగా రెండుగా విభజిస్తారు.|Telugu_F|other|4.400000
processed_te_f_books_socialscience_02039.wav|కొన్ని ఉదాహరణలను చూద్దాం.|Telugu_F|other|2.089417
processed_te_f_health_01207.wav|రక్తం పంచుకున్న వారికే కాకుండా,సోదర సమానులుగా భావించే వారికి కూడా అక్కాచెల్లెళ్లు రాఖీలు కడుతుంటారు.|Telugu_F|other|7.626667
processed_te_f_weather_02418.wav|ఆ డైలాగ్ ని పూరి ఎంతో అలోచించి రాయడంతో,ఆ డైలాగ్ పూరికి బాగా ఇష్టం అని టాక్.|Telugu_F|other|7.040000
processed_te_f_books_socialscience_02155.wav|ఈ గ్రామానికి చుట్టుపక్కల గ్రామాలు, పట్టణాలతో చక్కటి రవాణాసదుపాయాలు ఉన్నాయి.|Telugu_F|other|6.060042
processed_te_f_politics_02208.wav|సోవియట్ యూనియన్‌గా  మారిన రష్యా ద్వారా,కమ్యూనిజం వ్యాప్తి చెందడానికి ఈ ప్రవచనం ఊహించినట్లు,చాలా మంది విశ్వాసులు ఉద్ఘాటించారు.|Telugu_F|other|9.866667
processed_te_f_weather_01090.wav|భారీవర్షంతో కూడిన పిడుగులు పడతాయని సమాచారం అందితే, వెంటనే ఇంటిలోని ఎలక్ట్రానిక్ పరికరాలను స్విచ్చ్ ల నుంచి తీసివేయడం ఉత్తమం.|Telugu_F|other|9.653333
processed_te_f_health_01172.wav|వంకర్లు తిరిగిన శరీరం,చిన్నపిల్లల నుంచి,వృద్ధుల వరకు రాష్ట్రంలో వేలాది మందిని పట్టిపీడిస్తున్న భయంకర వ్యాధి పేరే ఫ్లోరోసిస్.|Telugu_F|other|9.200000
processed_te_f_finance_02658.wav|మీరు ఎడ్యుకేషన్ లోన్ కట్టే విషయంలో,అలసత్వం ప్రదర్శిస్తే,మీకు ఎంత జీతం వచ్చినా సరే,క్రెడిట్ స్కోర్ అనేది,పెరిగే అవకాశం ఉండదు. |Telugu_F|other|9.610667
processed_te_f_general_01564.wav|తాను రాసిన పుస్తకంలో బేసిక్ ఇష్యూ,దేవుళ్లకి సంబంధించింది కాదని, ఇది హిందూ మతం గురించి వివరించిన పుస్తకం కానే కాదని చెప్పారు.|Telugu_F|other|9.300000
processed_te_f_books_socialscience_05017.wav|భారతదేశానికి స్వాతంత్రం వచ్చిన సమయంలోనే ప్రఛ్చన్న యుద్ధం మొదలయ్యి ప్రపంచమంతా రష్యా కూటమి  లేదా అమెరికా కూటమి గా విడిపోతోంది.|Telugu_F|other|9.926167
processed_te_f_books_socialscience_07265.wav|మీ ప్రభావంతో ఎంతమంది నీటిని సంరక్షించడానికి పూనుకొన్నారో, ఆచరిస్తున్నారో వారి వివరాలను, ఫొటోలతో సహా రిపోర్ట్‌లో పొందుపరచండి.|Telugu_F|other|9.833271
processed_te_f_politics_03541.wav|పెట్రోల్ ధరల పెంపునకు నిరసనగా లోక్ తాంత్రిక్ జనతాదళ్ కార్యకర్తలు మోటారు సైకిళ్లను భుజాలపైకి ఎత్తుకుని నిరసన ప్రదర్శన చేశారు.|Telugu_F|other|9.877333
processed_te_f_books_socialscience_04227.wav|అది వలస పాలనపై వ్యతిరేకతకు, నైజీరియా జాతీయతావాదానికి, ఖండాంతర ఆఫ్రికా వాదానికి కూడా కేంద్రంగా ఉంది.|Telugu_F|other|9.125063
processed_te_f_books_socialscience_06615.wav|మీరు సేకరించిన సమాచారంపై చిన్న ఉపన్యాసాన్ని లేదా ప్రజెంటేషన్ ని తయారుచేసి తరగతిగదిలో ప్రదర్శించండి.|Telugu_F|other|8.358813
processed_te_f_finance_01428.wav|ఇక కలెక్షన్స్ విషయానికి వస్తే,డిక్టేటర్ పెట్టుబడి కూడా రాకుండా,నిర్మాతకు భారీ నష్టాలను మిగిల్చింది.|Telugu_F|other|7.754667
processed_te_f_books_socialscience_04962.wav|మత ఆధారంగా దేశ విభజన జరగటంతో నాయకుల మనసులో భారతదేశ భద్రత, సుస్థిరత పట్ల అనుమానాలు, భయాలు కలగసాగాయి.|Telugu_F|other|9.700000
processed_te_f_politics_01017.wav|మూడు రాజధానుల నిర్ణయాన్ని వ్యతిరేకిస్తూ,రాజధాని ప్రాంత రైతులు, మహిళలు తమ ఉద్యమాన్ని ఉద్ధృతం చేశారు.|Telugu_F|other|7.978667
processed_te_f_general_00955.wav|స్టార్ లైబ్రరీ అనేది యునైటెడ్ స్టేట్స్‌లో తూర్పు ఆసియా సేకరణల కోసం నిర్మించిన,మొట్టమొదటి గ్రంథాలయం.|Telugu_F|other|8.042667
processed_te_f_health_01470.wav|పన్నెండు నుంచి ఇరవైరెండు సార్లు,శ్వాస తీసుకుని వదులుతూ ఉంటే,థైరాయిడ్ సమస్య నుంచి ఉపశమనం కలుగుతుంది.|Telugu_F|other|7.626667
processed_te_f_education_01366.wav|అతని మృతికి,మాజీ టెస్ట్ క్రికెటర్ హనీఫ్ మహమ్మద్ సహా,పలువురు మాజీ క్రికెటర్లు,సంతాపం వ్యక్తం చేశారు.|Telugu_F|other|8.266667
processed_te_f_general_00844.wav|ప్రయాణికుల నుంచి వస్తున్న ఒత్తిడితో,చెన్నై బీచ్ నుంచి తిరుమాల్పూర్ వరకు ఒక విద్యుత్ రైలును నడిపారు.|Telugu_F|other|7.765333
processed_te_f_books_socialscience_01255.wav|ఒక ప్రాంతంలోని వివిధ వర్గాల మధ్య, వ్యవసాయం, పరిశ్రమలు, తాగునీరు వంటి రంగాల మధ్య వైరుధ్యాలు ఉన్నాయి.|Telugu_F|other|8.451688
processed_te_f_books_socialscience_00368.wav|ప్రజలు క్రమం తప్పకుండా పని, మెరుగైన కూలీ, తమ పంటలు, ఇతర ఉత్పత్తులకు మంచి ధర వంటివి కోరుకుంటున్నారు.|Telugu_F|other|9.241167
processed_te_f_books_socialscience_03096.wav|ప్రకృతి వనరులపై ప్రజలకు గల హక్కును, అందుబాటును వాళ్ల జీవితాలను అభివృద్ధి ఏ రకంగా ప్రభావితం చేసింది?|Telugu_F|other|7.662208
processed_te_f_health_00462.wav| సర్కారీ వైద్యం అందని గ్రామీణ ప్రాంతాలకు,ఉపశమనం కలిగించే తీపికబురు అందించింది సర్వోన్నత న్యాయస్థానం.|Telugu_F|other|8.042667
processed_te_f_finance_02668.wav|ఇటీవల ఎదురైన,నష్టాల ఊబి నుంచి కోలుకున్న స్టాక్ మార్కెట్,రెట్టించిన ఉత్సాహంతో ముందుకు దూసుకెళ్లింది. |Telugu_F|other|7.800000
processed_te_f_other_01610.wav|ఈ సినిమాల తర్వాత ఒక తమిళ్,తెలుగు ద్విభాషా చిత్రానికి,విజయ్ గ్రీన్ సిగ్నల్ ఇచ్చారనే విషయం తెలిసిందే.|Telugu_F|other|7.584000
processed_te_f_finance_02588.wav|అలాగే ఈ బృందంలోని సభ్యులు,తిరిగి వాడుకునే వస్తువుల పట్టికను తయారుచేసి,సంబంధిత యజమానికి అందజేస్తారు. |Telugu_F|other|8.949333
processed_te_f_books_socialscience_02352.wav|ఈ ఆదాయంలో కొంత మొత్తాన్ని పొదుపు చేసి, ఆ తరువాత పంట ఖర్చులకు ఉపయోగిస్తారు.|Telugu_F|other|6.060042
processed_te_f_finance_01782.wav|సవరించిన రాజ్యాంగ పత్రాలు అందిన,రెండు వారాలలో,రాష్ట్ర నిర్ణయం తెలుస్తుంది. |Telugu_F|other|6.165333
processed_te_f_finance_01147.wav|పేపర్ క్లిప్ లు లేదా చిన్న నాణేలు వంటి సంభావ్య లఘులకు,సాకెట్ తనిఖీ చేయండి.|Telugu_F|other|7.400000
processed_te_f_books_socialscience_02311.wav|దీని అర్థం ఉత్పత్తి చేయటానికి రైతులకు తగినంత పెట్టుబడి, అంటే డబ్బు కావాలి.|Telugu_F|other|6.594104
processed_te_f_books_socialscience_04867.wav|రాజ్యాంగ సభ చర్చల నుంచి భారత ప్రభుత్వ ఏకీకృత, సమాఖ్య సూత్రాలను వివరించండి.|Telugu_F|other|6.600000
processed_te_f_books_socialscience_00934.wav|కాబట్టి మైదాన ప్రాంతాలకంటే కొండలు, పర్వతాల మీద ఉష్ణోగ్రత తక్కువగా ఉంటుంది.|Telugu_F|other|6.512833
processed_te_f_books_socialscience_06846.wav|ఒకసారి వాడిన నీరంతా మురికి కాలువలలోకి చేరి పూర్తిగా పనికి రాకుండా పోతుంది.|Telugu_F|other|5.665292
processed_te_f_books_socialscience_04946.wav|కాబట్టి ఈ పరిస్థితి ఇతర రాజకీయ పార్టీలు లేని అప్రజాస్వామిక పరిస్థితి కాదు.|Telugu_F|other|6.187750
processed_te_f_books_socialscience_01492.wav|మహిళలపట్ల వివక్షతను తగ్గించటానికి బలమైన శక్తిగా మహిళల చదువు ఉపయోగపడుతుంది.|Telugu_F|other|6.600000
processed_te_f_books_socialscience_04121.wav|కొన్నిసార్లు దీనిని బహిరంగంగా, కొన్నిసార్లు మౌనంగా నిరసన వ్యక్తం చేసేవారు.|Telugu_F|other|6.176125
processed_te_f_books_socialscience_04712.wav|కానీ, భారత సమాఖ్య అధ్యక్షుడు సాధారణంగా తన మంత్రుల సలహాలకు కట్టుబడి ఉంటాడు.|Telugu_F|other|6.582479
processed_te_f_books_socialscience_07075.wav|మీ పరిసరాలలో నీటి వనరులు కాలుష్యాన్ని  తగ్గించడానికి ప్రణాళీకను సూచించండి.|Telugu_F|other|6.199354
processed_te_f_health_00369.wav|వీరికి ఈ వయసులో తల్లిపాలు లేదా ఫార్ములా మిల్క్ లేదా రెండూ కలిపి ఇవ్వొచ్చు.|Telugu_F|other|6.592000
processed_te_f_books_socialscience_04914.wav|తాను ఎంచుకున్న అభ్యర్థి బ్యాలెట్ పెట్టెలో ఓటరు తన ఓటును వేస్తే సరిపోతుంది.|Telugu_F|other|5.676896
processed_te_f_books_socialscience_01020.wav|కాబట్టి ప్రస్తుతం భూమి వేడెక్కటాన్ని మానవ కారణంగా భూగోళం వేడెక్కటం అంటారు.|Telugu_F|other|7.070104
processed_te_f_books_socialscience_06589.wav|పిల్లలకు టీకాలు ఇప్పించని కుటుంబాల శాతం  టీకాలు ఇప్పించని కుటుంబాల సంఖ్య .|Telugu_F|other|6.300000
processed_te_f_books_socialscience_05740.wav|మధ్యప్రాచ్యంలో, ప్రత్యేకించి అరబ్బు ద్వీపఖండంలో పెద్ద ఎత్తున చమురు నిల్వలను కనుగొనటంతో సమస్య మరింత సంక్లిష్టరూపం దాల్చింది.|Telugu_F|other|10.065479
processed_te_f_weather_01959.wav|ఆస్కార్ నిపుణులు కూడా ఈ సినిమా కోసం ఎదురుచూసే పరిస్థితి నెలకొన్నది అంటే,ఈ సినిమాపై ఎంత ఆసక్తి నెలకోన్నదో అర్ధం చేసుకోవచ్చు.|Telugu_F|other|9.994667
processed_te_f_books_socialscience_07458.wav|అదేవిధంగా విభిన్న పద్ధతుల్లో ఆహారాన్ని సేకరిస్తాయి. సూర్యకాంతి సమక్షంలో ఆహారాన్ని తయారుచేసుకునే వాటిని స్వయంపోషకాలు అంటారు. |Telugu_F|other|9.775229
processed_te_f_finance_00834.wav|ఒకరి చేతి నుంచి,మరొకరి చేతుల్లోకి మారే,కరెన్సీ నోట్ల ద్వారా కూడా,కరోనా వైరస్ వ్యాప్తి చెందుతుందని,సైంటిస్టులు హెచ్చరించారు. |Telugu_F|other|9.664000
processed_te_f_health_02711.wav|రిమోట్ టెస్టింగ్ సదుపాయం ద్వారా,వేలి నుంచి ఒక రక్తపు చుక్కను తీసి,దీంతోనే మలేరియా వ్యాధి సోకిందా? లేదా ?అని పరీక్షించవచ్చు.|Telugu_F|other|9.440000
processed_te_f_books_socialscience_04366.wav|అయితే తమది జాతీయ పార్టీ కాబట్టి హిందువులకే ప్రాతినిధ్యం వహించటం లేదంటూ ముస్లిము నియోజకవర్గాలలో కాంగ్రెస్ కూడా పోటీ చేసింది.|Telugu_F|other|9.984208
processed_te_f_books_socialscience_04605.wav|జపాను ప్రజలమైన మేం మాకున్న అన్ని వనరులతో ఈ ఉన్నత ఆదర్శాలను సాధిస్తామని మా జాతి గౌరవాన్ని పణంగా పెట్టి ప్రతిజ్ఞ చేస్తున్నాం.|Telugu_F|other|9.670729
processed_te_f_general_01582.wav|ఇంతకీ ఆ వజ్రం విలువ చెప్పలేదు కదూ, ఆ వజ్రం అమ్మగా వచ్చిన డబ్బుతో,ప్రపంచం మొత్తానికి రెండున్నర రోజులు పాటు భోజనం పెట్టొచ్చట.|Telugu_F|other|9.800000
processed_te_f_general_00778.wav|విద్యుత్ ఛార్జీల పెరుగుదల, బషీర్బాగ్ కాల్పుల నేపథ్యంలో,భరోసా లేని బతుకుల కోసం,తెలంగాణ ఉద్యమాన్ని ప్రారంభించాం అని చెప్పారు. |Telugu_F|other|9.781333
processed_te_f_weather_01738.wav|తొలిప్రేమ తో దర్శకుడిగా బిగిన్ అయిన వెంకీ అట్లూరి,మిస్టర్ మజ్నూ లాంటి హిట్ మూవీ తీసి,లవ్ స్టోరీ డైరెక్టర్ గా ఫేమస్ అయ్యారు.|Telugu_F|other|9.749333
processed_te_f_books_socialscience_03233.wav|మాకు అడవిలో ప్రవహించే నీళ్లు, చక్కటి మేత ఉన్నాయి.|Telugu_F|other|4.063125
processed_te_f_books_socialscience_02295.wav|దళ లాంటి వ్యవసాయ కూలీలు పేదవారుగా ఎందుకు ఉన్నారు?|Telugu_F|other|4.202438
processed_te_f_general_01487.wav|స్థానికుల కథనం ప్రకారం,గ్రామానికి చెందిన శ్రీరామోజు రాములు,వడ్రంగి వృత్తి పనులు కొనసాగిస్తున్నాడు.|Telugu_F|other|7.690667
processed_te_f_politics_01452.wav|స్థానిక రెడ్ సర్కిల్ వద్దగల బెల్లపు శోభనాధ్రి గ్రంథాలయంలో,శుక్రవారం విలేకరుల సమావేశం నిర్వహించారు.|Telugu_F|other|7.680000
processed_te_f_books_socialscience_00640.wav|కాబట్టి ప్రతి దశలోనూ జోడించిన అదనపు విలువను కానీ, లేదా అంతిమ వస్తువుల/ సేవల విలువ కానీ తీసుకోవాలి.|Telugu_F|other|8.707104
processed_te_f_books_socialscience_06003.wav|ఈ ఉద్యమాలలో కొన్నింటికి అమెరికా, ఇంగ్లాండుతో సహా కమ్యూనిస్టు వ్యతిరేక దేశాల మద్దతు కూడా లభించింది.|Telugu_F|other|7.778313
processed_te_f_finance_02017.wav|ప్రస్తుత ఆర్థిక సంవత్సరంలో,మూడో ద్వైమాసిక ద్రవ్య, పరపతి విధాన సమీక్ష సమావేశాలు,సోమవారం మొదలయ్యాయి.|Telugu_F|other|8.266667
processed_te_f_books_socialscience_03167.wav|క్రమంగా రోగాలు తగ్గి, ప్రజల ఆరోగ్యం మెరుగవుతోంది.|Telugu_F|other|3.935417
processed_te_f_general_01156.wav|లాంచి ప్యాడ్నుంచి రాకెట్ గాల్లోకి లేచిన నాలుగు సెకన్లలోనే,ప్రయోగ వేదికకు అత్యంత సమీపంలోనే కూలింది.|Telugu_F|other|8.700000
processed_te_f_books_socialscience_01104.wav|ఈ నదులు దాదాపు ఒకే ప్రాంతంలో కొన్ని కిలోమీటర్ల వ్యత్యాసంతో పుట్టి పర్వతశ్రేణుల వల్ల వేరుచేయబడతాయి.|Telugu_F|other|8.672271
processed_te_f_books_socialscience_07148.wav|మనుషులతో సహా జంతువులన్నీ కూడా రోగాల బారిన పడతాయి.|Telugu_F|other|4.341750
processed_te_f_education_02775.wav|ఈ నేపథ్యంలో,లాసెట్ ప్రవేశ పరీక్ష ప్రశ్నా పత్రాలను,కాకతీయ యూనివర్సిటీ విసి,చిరంజీవులు ఎంపిక చేశారు.|Telugu_F|other|9.589333
processed_te_f_books_socialscience_06292.wav|మొదటి పాత్ర ప్రభుత్వ శాఖలది, రెండవ పాత్ర పౌరులది.|Telugu_F|other|4.608792
processed_te_f_books_socialscience_03363.wav|సమానత, న్యాయం అన్న భావనలను పరిగణనలోకి తీసుకోవాలి.|Telugu_F|other|5.200000
processed_te_f_books_socialscience_03630.wav|సంపాదనపరులు కావటంతో పెరిగిన ఆత్మవిశ్వాసంతో జీవితంలోని అన్ని అంశాలలో మహిళలు సమానత్వాన్ని కోరసాగారు.|Telugu_F|other|8.600000
processed_te_f_books_socialscience_05341.wav|ఈ ఎన్నికలలో అసోం గణ పరిషత్  అధికారంలోకి వచ్చింది.|Telugu_F|other|4.341750
processed_te_f_finance_02609.wav|ఈ రుణానికి సంబంధించి,బ్యాంకులు,తమ వైపు నుంచి ఫైనాన్షియల్ బిడ్లు,దాఖలు చేయాల్సిందిగా ఆహ్వానించింది. |Telugu_F|other|7.498667
processed_te_f_books_socialscience_00607.wav|వస్తువులు, సేవల మొత్తం విలువను ఎలా అంచనా వేస్తాం?|Telugu_F|other|3.947021
processed_te_f_other_02087.wav|విశాఖ పట్టణంలో ఆరు కోట్ల రుపాయలతో నిర్మించిన,తెలుగుదేశం పార్టీ కార్యాలయాన్ని లోకేశ్ ప్రారంభించారు.|Telugu_F|other|7.744000
processed_te_f_other_00071.wav|శ్రీనగర్ అమర్నాథ్ యాత్రలో మరో విషాదం జరిగింది.జమ్మూకాశ్మీర్లో అమర్నాథ్ యాత్రికురాలు మృతి చెందింది.|Telugu_F|other|7.978667
processed_te_f_books_socialscience_03105.wav|వనరులను వినియోగిస్తూ ఉండటం వల్ల, లేదా అవి కాలుష్యానికి గురికావటం వల్ల ఈ సామర్థ్యం తగ్గుతూ ఉంటుంది.|Telugu_F|other|7.200000
processed_te_f_books_socialscience_01013.wav|భూమిపైన వాతావరణమే లేకపోతే ఇది చాలా చల్లగా ఉండేది.|Telugu_F|other|4.875813
processed_te_f_books_socialscience_03259.wav|మీ ప్రభుత్వం ఈ హక్కును గుర్తిస్తుందా, గుర్తించదా?|Telugu_F|other|3.807708
processed_te_f_health_01677.wav|వీరి నమూనాల్లో వైరస్ నిర్ధారణ కావడంతో,క్యోమ్ యూనివర్సిటీ ఆఫ్ మెడికల్ సైన్సెస్లో చికిత్స అందజేశారు.|Telugu_F|other|8.394667
processed_te_f_health_03128.wav|పెద్దవారిలో కీళ్లనొప్పులు సాధారణం కాబట్టి,వీటి కోసం వాడే మందులు వారి ఆయుష్షునే దెబ్బతీయడం బాధాకరం.|Telugu_F|other|7.800000
processed_te_f_politics_03211.wav|గత పేపర్ల విశ్లేషణను చూస్తే జిప్మర్ పేపర్లలో,ఇంగ్లిష్ మినహా మిగిలిన విభాగాలు సులభంగానే ఉంటున్నాయి.|Telugu_F|other|8.100000
processed_te_f_books_socialscience_00875.wav|దీనిని చర్చించటానికి వాతావరణ శాఖ అధికారులను కానీ, కళాశాల అధ్యాపకులను కానీ మీ తరగతికి ఆహ్వానించండి.|Telugu_F|other|8.683896
processed_te_f_books_socialscience_02025.wav|మిగిలిన ఆరు నెలల్లో వాళ్లు ఏ పనులు చేస్తూ ఉంటారు?|Telugu_F|other|3.807708
processed_te_f_finance_02396.wav|ఒరిజినల్ కరెన్సీ ఇస్తే,దొంగ నోట్లు ఇస్తానంటూ నమ్మించే మదార్,తన కస్టమర్లకు రకరకాల మాటలు చెప్పేవాడు.|Telugu_F|other|7.776000
processed_te_f_general_00889.wav|రిజ్వీ ఖాన్ ఒక ముస్లిం మతం కుటుంబం లో జన్మించాడు.|Telugu_F|other|4.320000
processed_te_f_books_socialscience_02122.wav|వాటిని అంతర్గత, అంతర్జాతీయ వలసలుగా వర్గీకరించండి.|Telugu_F|other|4.852604
processed_te_f_books_socialscience_01167.wav|వానాకాలంలో ఈ ఉపరితల ప్రవాహం గణనీయంగా పెరుగుతుంది.|Telugu_F|other|4.771333
processed_te_f_books_socialscience_00672.wav|మొత్తం ఉత్పత్తిలో సేవా రంగం ప్రముఖ స్థానంలో ఉంది.|Telugu_F|other|4.597188
processed_te_f_weather_02057.wav|అలా షూటింగ్ పట్ల మక్కువ పెంచుకున్న సౌరబ్,ఇప్పుడు  స్వర్ణానికే గురిపెట్టి సొంతం చేసుకోవడం గమనార్హం.|Telugu_F|other|7.850667
processed_te_f_books_socialscience_06710.wav|ఎందుకంటే ముదురు రంగులు ఎక్కువ కాంతిని శోషిస్తాయి.|Telugu_F|other|4.074729
processed_te_f_health_01559.wav|హరికృష్ణ మెదడులో రక్తం గడ్డ కట్టిందని పోస్ట్ మార్టం నిర్వహించిన డాక్టర్ శ్రీకాంత్ రెడ్డి తెలిపారు.|Telugu_F|other|6.965333
processed_te_f_general_01313.wav|ఒసామా బిన్ లాడెన్, తాలిబాన్ మరియు ఇతర దుష్టులను లక్ష్యంగా చేసుకుని కార్టూన్లు, ఫన్నీ చిత్రాలు, మరియు పేరడీలను వీక్షించండి.|Telugu_F|other|9.802667
processed_te_f_general_02356.wav|సోషల్ మీడియా బాగా విస్తరిస్తున్న ఈ తరుణంలో,సెలెబ్రిటీలు ఎక్కువగా ఈ వేదిక ద్వారానే తమ తమ అభిమాన వర్గాలకు టచ్ లో ఉంటున్నారు.|Telugu_F|other|9.900000
processed_te_f_other_01769.wav|వైసీపీతో బీజేపీ కుమ్మక్కైంది కాబట్టే,తాము ఎంత పోరాడినా కేంద్రం స్పందించడం లేదని తెలిపారు శ్రీకాకుళం ఎంపీ రామ్మోహన్ నాయుడు.|Telugu_F|other|10.176000
processed_te_f_general_01900.wav|బయట పోల్స్‌తో పాటు సోషల్ మీడియా ట్రెండ్స్ ని బట్టి చూస్తే,ఎక్కువ మంది మాత్రం మహేష్ విట్టా ఎలిమినేట్ అవుతారని చెపుతున్నారు.|Telugu_F|other|8.842667
processed_te_f_weather_01378.wav|ఇక బలమైన మెసేజ్ నే సాగదీసి చెప్పినట్టు అనిపించడం,అతి సాధారణంగా,సినిమాటిగ్ గా ముగిసే క్లైమాక్స్ ఈ సినిమాకు ప్రతికూల అంశాలు.|Telugu_F|other|9.888000
processed_te_f_books_socialscience_07257.wav|వాన నీటిని నిల్వచేసుకోడానికి, భూగర్భ జలాలను పెంచుకోవడానికి అవసరమైన చర్యలు పాటించడం ద్వారా మనం మన నీటి వనరులను కాపాడుకోగలం.|Telugu_F|other|9.844896
processed_te_f_politics_00330.wav|కింబర్లీతో పోల్చితే గోల్కొండ వజ్రాల తవ్వకం,పాలిషింగ్,గ్రైండింగ్ ఖర్చులు ఎక్కువ కావడంతో నిజాంల కాలంలోనే ఈ గనులు మూతపడ్డాయి.|Telugu_F|other|10.058667
processed_te_f_general_02076.wav|దేశం పేరునే కాకుండా, దేశం యొక్క నివాసితుల జాతీయత మరియు మాట్లాడే ప్రాథమిక భాషల పేర్లను వర్ణిస్తున్నట్లు,మేము నేర్చుకుంటాము.|Telugu_F|other|9.429333
processed_te_f_books_socialscience_06556.wav|మీ పాఠశాలలో పర్యావరణమిత్ర  కార్యక్రమాలను నిర్వహించి ఫలితాలు నమోదు చేయండి.|Telugu_F|other|6.083250
processed_te_f_books_socialscience_07161.wav|ఈ క్రమంలో విద్యా కార్యక్రమాల్లో ప్రతి వ్యక్తి భాగస్వామ్యం ఎంతో విలువైనది.|Telugu_F|other|5.500000
processed_te_f_books_socialscience_04436.wav|తాము కూడా బ్రిటన్‌కు వ్యతిరేకంగా పోరాడి, గెలవగలమని భారతీయులు అనుకోసాగారు.|Telugu_F|other|6.315458
processed_te_f_books_socialscience_06959.wav|జంతువులను దూరంగా ఉండి చూడాలే తప్ప వాటిని తాకడం, లాగడం వంటి పనులు చేయరాదు.|Telugu_F|other|6.466375
processed_te_f_books_socialscience_00751.wav|నరసింహ ఆదివారంనాడు కార్యాలయానికి వెళ్లడు. ఇది అతనికి వేతనంతో కూడిన సెలవు.|Telugu_F|other|6.628917
processed_te_f_books_socialscience_06251.wav|దాంట్లో పాల్గొంటున్న వాళ్లు వివిధ రాజకీయ పార్టీలకు చెందిన వాళ్లు కావచ్చు.|Telugu_F|other|5.500000
processed_te_f_books_socialscience_03339.wav|విధానాలను నిర్ణయించేవాళ్లు చాలా కాలం పర్యావరణ అంశాలను నిర్లక్ష్యం చేశారు.|Telugu_F|other|6.300000
processed_te_f_books_socialscience_06974.wav|మన సంస్కృతి సాంప్రదాయాలు, ఆచార వ్యవహారాలు అన్నీ ప్రకృతిలో ముడిపడి ఉంటాయి.|Telugu_F|other|6.100000
processed_te_f_books_socialscience_03993.wav|యువ చైనీయులు పాత సాంప్రదాయాలను, విదేశీ శక్తులను ఎందుకు వ్యతిరేకించసాగారు?|Telugu_F|other|6.582479
processed_te_f_books_socialscience_02654.wav|దాంతో విదేశీ వాణిజ్యం, విదేశీ పెట్టుబడులకు అవరోధాలను చాలావరకు తొలగించారు.|Telugu_F|other|6.721813
processed_te_f_books_socialscience_07293.wav|ఇది ఏ రకంగా ఫ్లోరైడ్ ప్రభావాన్ని అధికం చేయడానికి కారణమవుతోందో చర్చించండి.|Telugu_F|other|5.600000
processed_te_f_books_socialscience_01353.wav|నీళ్లు అన్నవి ప్రవహించే ఉమ్మడి వనరు అని గుర్తించే చట్టాలు, నియమాలు అవసరం.|Telugu_F|other|5.900000
processed_te_f_books_socialscience_06489.wav|ప్రతి పాఠాన్నీ ప్రారంభించేముందు ఆ అంశానికి సంబంధించి సమగ్రంగా చర్చించాలి.|Telugu_F|other|5.851063
processed_te_f_general_01014.wav|మార్స్ మీదకు ఈ ఇంజనీర్ సహాయంతో నాసా పంపిన ఇన్సైట్ మిషన్, అంగారకుడి అంతర్భాగంపై అధ్యయనం చేస్తుంది.|Telugu_F|other|9.248000
processed_te_f_finance_01544.wav|క్రౌడ్ ఫండింగ్ అంటే,వివిధ వ్యక్తుల నుంచి పెట్టుబడులు లేదా విరాళాలు శేకరించడం,కోవ కిందకి వస్తుంది.|Telugu_F|other|7.733333
processed_te_f_other_02571.wav|కూతురి మరణంతో దిగ్భ్రమకు గురైన గంగమ్మ,కాసేపటికి తాను కూడా ఇంట్లో ఉరేసుకుని ఆత్మహత్యకు పాల్పడింది.|Telugu_F|other|8.277333
processed_te_f_politics_00929.wav|స్థానికులు అందించిన సమాచారంతో,భీమ్గల్ పోలీసులు సంఘటనా స్థలానికి చేరుకుని శవ పంచనామా నిర్వహించారు.|Telugu_F|other|7.776000
processed_te_f_books_socialscience_01235.wav|అందరికీ నీళ్లు అంది, నీటిని సద్వినియోగం చేయాలంటే ఈ ప్రాంతమంతటా పంటల సరళీలో మార్పులు తీసుకురావాలి.|Telugu_F|other|7.755083
processed_te_f_books_socialscience_00337.wav|కానీ వీటివల్ల భూములు ముంపునకు గురై, గిరిజనుల వంటి నిర్వాసిత ప్రజల జీవితాలను అల్లకల్లోలం చేయవచ్చు.|Telugu_F|other|9.090229
processed_te_f_health_01511.wav|నిపుణుల అభిప్రాయాలు,చికిత్స విధానాలను రోగులు,వారి కుటుంబం చెంతకే చేర్చేందుకే నవ్య ను స్థాపించారు.|Telugu_F|other|8.842667
processed_te_f_general_02191.wav|మన భూమికి ఉపగ్రహం అయిన చందమామ,ఆది కాలంలో గిర్రున తిరిగే భూమి గ్రహం నుంచి విడిపోయిన ఒక పెద్ద శకలం.|Telugu_F|other|8.900000
processed_te_f_politics_01622.wav|ఇప్పటికే మోడీ నినాదంతో పాంఫ్లెట్స్ ఫ్రింటింగ్ చేయించిన పార్టీ నేతలు మళ్ళీ ప్రచారం ముమ్మరం చేశారు.|Telugu_F|other|8.352000
processed_te_f_books_socialscience_02873.wav|ఉదాహరణకు ప్రభుత్వం తన దగ్గర ఉన్న నిల్వల నుంచి ప్రజలకు బియ్యం అమ్మటంద్వారా దాని లభ్యతను పెంచవచ్చు.|Telugu_F|other|8.463292
processed_te_f_health_01650.wav|ప్లాస్టిక్ సర్జన్ రాబర్ట్,అనేక మందికి ప్లాస్టిక్ సర్జరీ చేసి సక్సెస్ఫుల్ డాక్టర్ ‌గా  రాణిస్తాడు.|Telugu_F|other|6.944000
processed_te_f_general_01475.wav|పాక్ కేంద్రంగా గల ఉగ్రవాదులే,ఈ దాడి చేశారని ఆరోపించిన భారత్, పాకిస్తాన్ తో  సంబంధాలను తెంచుకుంది.|Telugu_F|other|7.626667
processed_te_f_agri_01262.wav|సామాజిక మార్పునకు కార్మికులే కాకుండా, రైతు వర్గం కూడా, దోహదం చేస్తుందన్న సూత్రీకరణ, చాలా గొప్పది. |Telugu_F|other|8.032000
processed_te_f_politics_00794.wav|కుమ్రం భీం ఆసిఫాబాద్ జిల్లాలో నిర్వహించిన,జయంతి కార్యక్రమంలో ఎమ్మెల్యే కోవా లక్ష్మి పాల్గొన్నారు.|Telugu_F|other|7.594667
processed_te_f_finance_01770.wav|అదే విధంగా,ఆర్థిక సలహాదారు,పెట్టుబడి వ్యూహాన్ని సమగ్రంగా తెలుసుకొని,వివిధ ఆప్షన్లను ముందుంచుతాడు. |Telugu_F|other|8.416000
processed_te_f_health_02552.wav|జలుబు,దగ్గు,అధికంగా దప్పిక,శరీరం మంటలు పుట్టడం మొదలగు లక్షణాలకు తక్షణ నివారణ చూపిస్తుంది ఖర్జూరం.|Telugu_F|other|8.800000
processed_te_f_politics_01619.wav|నేను నిర్మాతను కాదు కాబట్టి సరిపోయింది,లేదంటే కోర్టుకు వెళ్దును అంటూ,తెగ సీరియస్ అయిపోయాడు మనోజ్.|Telugu_F|other|8.746667
processed_te_f_books_socialscience_01415.wav|జనగణన గురించి మరింత తెలుసుకునే ముందు మన ప్రాంతాన్ని సర్వేచేసి జనగణనలో చేపట్టే పనిని పరిశీలిద్దాం.|Telugu_F|other|8.532958
processed_te_f_other_01609.wav|పట్టదారు పాసు పుస్తకాల ముద్రణకు చేపట్టే డేటా ఎంట్రి నమోదుకు,ఆధార్ నంబర్ ను అనుసంధానం చేయడం విధిగా చేపట్టాలని ఆయన అన్నారు.|Telugu_F|other|9.621333
processed_te_f_other_01059.wav|శ్రీనివాస్ తో పాటు నిందితుల కాల్ డేటా ఆధారంగా దర్యాఫ్తును చేపట్టిన పోలీసులు,నిర్ఘాంతపోయే నిజాలను వెలుగులోకి తెస్తున్నారు.|Telugu_F|other|9.354667
processed_te_f_politics_02960.wav|ఏపీపీఎస్సీ గ్రూప్స్ ‌లోని జనరల్ స్టడీస్ మెంటల్ ఎబిలిటీలో భాగంగా వచ్చిన ప్రశ్నల తీరునూ పరిశీలించి ప్రాక్టీస్ చేయడం మంచిది.|Telugu_F|other|9.700000
processed_te_f_finance_01876.wav|స్వశక్తితో ముందుకు వెళ్లడానికి,కొద్ది మొత్తాలతో పెట్టుబడి పెట్టి,వ్యాపారాలు ప్రారంభించి,దిగ్విజయంగా ముందుకు సాగుతున్నారు.|Telugu_F|other|8.682667
processed_te_f_books_socialscience_01973.wav|వలస వచ్చిన వాళ్లు ఊళ్లోని తమ ఇల్లు, భూములపై హక్కులను కాపాడుకోటానికి గ్రామీణ ప్రాంతాలతో తమ ఆర్థిక సంబంధాలను కొనసాగిస్తారు.|Telugu_F|other|9.403708
processed_te_f_agri_02756.wav|మంచి సహోదర సంబంధంలో , గది నుండి అన్ని రకాల వస్తువులని, బట్టలు నుండి బాస్కెట్ బాల్ వరకు, ప్రింటర్ కాగితం వరకు పంచుకుంటారు.|Telugu_F|other|9.770667
processed_te_f_education_00889.wav|స్పౌస్ కేటగిరిలో అదనపు పాయింట్లు సాధించుకున్న భర్త, వికారాబాద్ జిల్లాకు బదిలీ అయితే,భార్య మేడ్చల్ జిల్లాకు,బదిలీ అయింది.|Telugu_F|other|10.186667
processed_te_f_books_socialscience_02686.wav|వ్యవసాయ ఉత్పత్తుల్లో వాణిజ్యంపై ప్రస్తుతం జరుగుతున్న చర్చ దీనికి ఉదాహరణ.|Telugu_F|other|6.187750
processed_te_f_books_socialscience_01894.wav|సర్వే నివేదిక ప్రకారం బరంపురం ఎంత ఘన వ్యర్థ పదార్థాలను ఉత్పత్తి చేసింది?|Telugu_F|other|6.071646
processed_te_f_other_00793.wav|ఉన్నత విద్యామండలి సైతం ముందుకు వచ్చి తోడ్పాటు అందించడంతో,తమ కార్యాచరణ మరింత తేలికైందని చెప్పారు.|Telugu_F|other|7.701333
processed_te_f_finance_01292.wav|డబ్బు సంపాదనే ధ్యేయంగా కాకుండా, తాము సంపాదించిన ఆ డబ్బును,పదిమంది బాగోగుల కోసం ఉపయోగించే వారే,పేరు ప్రఖ్యాతలు గడిస్తారు.|Telugu_F|other|9.898667
processed_te_f_finance_01013.wav|కొన్ని బ్యాంకులు నిబంధనలకు విరుద్ధంగా,రైతుమిత్ర సంఘంలోని అందరి అప్పును,ఒకే ఖాతా పేరుతో జమచేశాయి.|Telugu_F|other|8.900000
processed_te_f_education_00535.wav|గజ్వేల్ రూరల్:వెలుగు గజ్వేల్ మున్సిపల్ మాజీ చైర్మన్ గాడిపల్లి భాస్కర్ కుటుంబం నుంచి,కౌన్సిలర్లుగా ఐదుగురు బరిలో ఉన్నారు.|Telugu_F|other|9.898667
processed_te_f_books_socialscience_01845.wav|ఈ వ్యత్యాసం పట్టణాలు, నగరాల్లో ఇంకా పెరుగుతోంది.|Telugu_F|other|4.190833
processed_te_f_books_socialscience_01856.wav|మీరు నివసించే పట్టణం ఏ స్థాయిలో ఉందో సూచించండి .|Telugu_F|other|5.131229
processed_te_f_books_socialscience_04004.wav|పారిశ్రామిక ప్రగతి పరిమితంగానూ, నిదానంగానూ ఉంది.|Telugu_F|other|4.100000
processed_te_f_books_socialscience_05936.wav|బంగ్లాదేశ్‌కి భారతదేశం ఇచ్చిన మద్దతుని, శ్రీలంకలో దాని పాత్రని పోల్చండి.|Telugu_F|other|6.187750
processed_te_f_books_socialscience_04444.wav|అయితే బోస్‌తో గాంధీజీ ఏకీభవించలేదు, జపనీయులు భారతదేశానికి విముక్తి దాతలు కాలేరని అతడు భావించాడు.|Telugu_F|other|8.834812
processed_te_f_books_socialscience_02775.wav|ప్రపంచీకరణ యొక్క అతి పెద్ద ప్రభావం ఏదైనా ఉంటే అది ఈ జాతీయ భావన పలచబడటమే.|Telugu_F|other|6.512833
processed_te_f_books_socialscience_04973.wav|ఆనాటి నాయకులలో ఈ విషయంలో ఇదే ఏకాభిప్రాయం ఉండేది.|Telugu_F|other|4.597188
processed_te_f_books_socialscience_03312.wav|ఈ జ్ఞానంఎన్నో తరాలలో ఏర్పడి పెంపొందుతూ వచ్చింది.|Telugu_F|other|4.713271
processed_te_f_books_socialscience_07264.wav|మీ ఇంటిలో, పాఠశాలలోనూ తగిన నీటిసంరక్షణ విధానాన్ని ఎన్నుకొని అమలు చేయండి.|Telugu_F|other|6.199354
processed_te_f_books_socialscience_00579.wav|ఇటువంటి వార్తా పత్రిక కథనాలను మీరు చదివి ఉంటారు.|Telugu_F|other|4.364979
processed_te_f_books_socialscience_07066.wav|నీటి వనరులు కలుషితం కాకుండా చేసుకోవడం మన బాధ్యత.|Telugu_F|other|4.341750
processed_te_f_politics_03525.wav|అయితే బిష్కేష్ లో అలాంటీ సమావేశాలు ఏవీ లేవని విదేశాంగ శాఖ ప్రతినిధి రవీష్ కుమార్ స్పష్టం చేశారు.|Telugu_F|other|8.384000
processed_te_f_agri_03082.wav|నర్సంపేట:ప్రధానంగా వరి పంట, మొక్కజొన్న పంటలు సాగు చేసిన రైతులకు, భారీ స్థాయిలో నష్టం కలుగుతోంది.|Telugu_F|other|8.565333
processed_te_f_books_socialscience_07131.wav|తరగతిలో, ఇంటిలో మీ పరిశీలనలను ఇతరులతో పంచుకోండి.|Telugu_F|other|4.700000
processed_te_f_politics_01725.wav|మధ్నాహ్నం సమావేశం తరువాత తమ అభిప్రాయం స్పష్టం చేస్తామని మంగళగిరి ఎమ్మెల్యే ఆర్కే స్పష్టం చేశారు.|Telugu_F|other|8.074667
processed_te_f_finance_00535.wav|కేంద్ర రాష్ర్ట ప్రభుత్వాలకు కట్టాల్సిన పన్నులను ఎగవేసి,కస్టమర్లకు కొంత లాభం చూపించి,వారు కోట్లాది రూపాయలను దండుకున్నారు.|Telugu_F|other|8.960000
processed_te_f_books_socialscience_03873.wav|అదే సమయంలో అతడు కమ్యూనిస్టులు, సోషలిస్టుల నాయకత్వంలోని శ్రామిక వర్గ ఉద్యమాలను వ్యతిరేకించసాగాడు.|Telugu_F|other|8.184667
processed_te_f_other_03049.wav|కోబ్రా బెటాలియన్ అటవీ ప్రాంతంలో కూంబింగ్ నిర్వహిస్తుండగా,మావో యిస్టులు తారసపడి కాల్పులకు దిగారు.|Telugu_F|other|8.600000
processed_te_f_books_socialscience_04924.wav|ఆ తరువాత పోలింగ్ కేంద్రాలకు ఒక వరసలో క్రమశిక్షణతో కవాతు చేస్తూ వెళ్లారు.|Telugu_F|other|6.315458
processed_te_f_books_socialscience_05223.wav|పోటీతో కూడిన బహుళ పార్టీ వ్యవస్థ ఏర్పడటం వలన పార్టీ వ్యవస్థ మారిపోయింది.|Telugu_F|other|5.932333
processed_te_f_weather_01034.wav|అనంతరం టీ బ్రేక్ టైమ్ కల్లా వర్షం కాస్త తగ్గుముఖం పట్టడంతో ఎంపైర్లు మైదానాన్ని పరిశీలించి,గ్రౌండ్ సిబ్బందితో మాట్లాడారు.|Telugu_F|other|9.770667
processed_te_f_books_socialscience_02919.wav|మీ గ్రామంలో లేదా మీకు తెలిసిన గ్రామంలో వ్యవసాయ వైవిధ్యీకరణను వివరించండి.|Telugu_F|other|6.400000
processed_te_f_books_socialscience_03849.wav|ఒక జాతి అంతరించిపోకుండా ఉండటానికి ముఖ్యమైనవన్నీ ఆమెకు బాగా అర్థమవుతాయి .|Telugu_F|other|5.537583
processed_te_f_books_socialscience_00082.wav|నిమ్న హిమాలయ, శివాలిక్ శ్రేణుల మధ్య ఉండే లోయలను స్థానికంగా ‘డూన్ అంటారు.|Telugu_F|other|6.512833
processed_te_f_books_socialscience_02472.wav|మధ్యతరగతి, పెద్ద రైతులకు వ్యవసాయానికి అవసరమైన పెట్టుబడి ఎలా సమకూరుతుంది?|Telugu_F|other|6.466375
processed_te_f_books_socialscience_06070.wav|ప్రస్తుతం ఈ ఉద్యమం నలభై దేశాలలో విస్తరించి ఉంది.|Telugu_F|other|4.330146
processed_te_f_health_01678.wav|భారత్ ‌లో డెంగీ వ్యాధి కేసులు,ఏడేళ్లలో మూడు రెట్లు పెరిగాయని సాక్షాత్తు కేంద్ర ఆరోగ్య సంక్షేమ మంత్రిత్వశాఖ ప్రకటించింది.|Telugu_F|other|9.738667
processed_te_f_books_socialscience_05741.wav|అమెరికా, రష్యాలు ఈ ప్రాంతాన్ని తమ ప్రాభవంలోకి తీసుకోవాలని ప్రయత్నించాయి.|Telugu_F|other|5.781396
processed_te_f_books_socialscience_05039.wav|దేశ ఐక్యతకే ముప్పు  ఏర్పడిందని కొందరు భావించారు.|Telugu_F|other|4.300000
processed_te_f_books_socialscience_07347.wav|కానీ మనం ఈ సమీకరణాన్నే ప్రామాణికంగా తీసుకున్నాం.|Telugu_F|other|4.500000
processed_te_f_finance_01730.wav|ప్రజల ఆరోగ్యం దెబ్బ తీసే మద్యంపై మాత్రం,పన్ను విధించరు అని,ప్రభుత్వాల తీరును చీల్చి చెండాడుతారు. |Telugu_F|other|8.277333
processed_te_f_weather_01363.wav|చారిత్రక కట్టడంగా  అలరించే గోల్కోండ ఫోర్ట్ కు వెళితే చాలు మనసు తేలిక పడుతుందని అంటుంటారు కొందరు.|Telugu_F|other|7.600000
processed_te_f_general_02450.wav|మనదేశంలో హిందువులు ఎక్కువగా ఉన్నారు కనుక ఈ దేశాన్ని హిందూ దేశం అన్న డిమాండ్‌పై చురకలు అంటించారు. |Telugu_F|other|7.786667
processed_te_f_books_socialscience_07021.wav|మిగులు చెత్తను కంపోస్ట్ ఎరువు తయారీకీ, బయోగ్యాస్ ఉత్పత్తికి వాడడం అవసరం.|Telugu_F|other|5.943937
processed_te_f_books_socialscience_05118.wav|ఈ విధంగా భూమి కోల్పోయిన వాళ్లల్లో ఎక్కువమంది హిందూ భూస్వాములు కాగా, మిగులు భూమి పంపకంలో భూమిని పొందిన వాళ్లు ముస్లిములు.|Telugu_F|other|9.670729
processed_te_f_books_socialscience_04212.wav|వలస పాలకులు కొంత ప్రాంతాన్ని ఇష్టానుసారంగా తమ నియంత్రణలోకి తీసుకున్నారు.|Telugu_F|other|6.454771
processed_te_f_politics_01314.wav|ఆంధ్రప్రదేశ్‌లో సార్వత్రిక ఎన్నికలు సమీపిస్తున్న తరుణంలో,అధికార, ప్రతిపక్షాల మధ్య మాటల యుద్ధం తారాస్థాయికి చేరుకుంటుంది.|Telugu_F|other|9.200000
processed_te_f_politics_03643.wav|కాగా ఆ రాష్ట్ర ప్రభుత్వ ప్రతినిధి వాంగ్నింగ్,ఏపీ ప్రభుత్వం మధ్య ఈమేరకు అవగాహన ఒప్పందం కుదిరింది.|Telugu_F|other|7.957333
processed_te_f_books_socialscience_00350.wav|ఈ ప్రాజెక్టు నిర్మాణాన్ని ఆపి ప్రత్యామ్నాయ ఇంధనవనరుల గురించి ఆలోచించండి.|Telugu_F|other|6.083250
processed_te_f_health_02258.wav|మన చర్మం నార్మల్గా అంటే పొడి,ఆయిలీ కాకుండా మామూలుగా ఉంటే అంతర్ముఖులం మనస్తత్వం కలవారం అని అర్థం.|Telugu_F|other|8.768000
processed_te_f_weather_00258.wav|తాగునీటి కోసం ఆరు దశాబ్ధాలుగా వేచిచూస్తున్న భాగ్యనగర దాహార్తిని తీర్చేందుకు,కాళేశ్వరం ప్రాజెక్టు పెద్ద దిక్కుగా మారింది.|Telugu_F|other|9.400000
processed_te_f_books_socialscience_05132.wav|సార్వత్రిక ఎన్నికలలో ముజిబుర్ రెహ్మాన్ నాయకత్వంలోని పార్టీ గెలుపొందింది.|Telugu_F|other|5.793000
processed_te_f_politics_01986.wav|మధ్యాహ్న భోజనం పెడ్తాం'అని ఊరూరా తిరుగుతూ ప్రభుత్వ జూనియర్ లెక్చరర్లు ప్రచారం చేయాల్సి వస్తోంది.|Telugu_F|other|7.669333
processed_te_f_general_02350.wav|కానీ ఇప్పుడు రాయడం వాళ్ల ధర్మం,మనం ఇగ్నోర్ చేయడం మన ధర్మం అని అనుకున్నా.|Telugu_F|other|7.498667
processed_te_f_books_socialscience_01813.wav|మీ ఊరిలో ఉన్న సదుపాయానికి మించి మీరు చదువు కొనసాగించదలుచుకుంటే మీరు ఎక్కడికి వెళ్లవలసి వస్తుంది?|Telugu_F|other|7.789917
processed_te_f_books_socialscience_07146.wav|సహాయ చర్యలలో ప్రజల భాగస్వామ్యం, ప్రభుత్వ, ప్రభుత్వేతర సంస్థల పాత్రను గురించి సమాచారం సేకరించండి.|Telugu_F|other|8.498125
processed_te_f_agri_01409.wav|సకాలంలో పంటకు, తగిన మోతాదులో ఎరువులు మరియు నీరు పెట్టి, మంచి దిగుబడిని సాధించాడు ఖేటజీ అనే రైతు. |Telugu_F|other|8.981333
processed_te_f_books_socialscience_01831.wav|పట్టణాలు, నగరాలలోని జనాభా పెరుగుదలలో అధిక భాగం సహజ వృద్ధి వల్ల జరిగింది.|Telugu_F|other|6.500000
processed_te_f_books_socialscience_04710.wav|ఇక్కడ కూడా ఈ రెండింటికీ మధ్య మౌలికమైన తేడా ఉంది.|Telugu_F|other|4.446250
processed_te_f_books_socialscience_03404.wav|రోజువారి ఆహారంలో బియ్యం, గోధుమల వాడకం పెరిగింది.|Telugu_F|other|4.330146
processed_te_f_agri_02879.wav|చేపల ఉత్పత్తి పెంపకం పెరిగినంత మాత్రాన, గ్రోత్ రేట్ అనేది వ్యవసాయ రంగంలో ఉంటుందా, అని నిలదీశారు.|Telugu_F|other|7.776000
processed_te_f_books_socialscience_03068.wav|బరువు తక్కువగా ఉండటానికి, ఆహార అందుబాటుకు మధ్య గల సంబంధాన్ని తెలియజేయటానికి మీ ప్రాంతంనుంచి ఒక ఊహాజనిత ఉదాహరణను ఇవ్వండి.|Telugu_F|other|9.392104
processed_te_f_books_socialscience_00766.wav|వాళ్ల పని పరిస్థితులలో ఎటువంటి తేడాలు గమనించారు?|Telugu_F|other|3.958625
processed_te_f_books_socialscience_05825.wav|దీని గురించి మీరు మరొక అధ్యాయంలో తెలుసుకున్నారు.|Telugu_F|other|3.796083
processed_te_f_books_socialscience_03157.wav|కాని ఒక పక్షి అనేక చేపలను తిన్నప్పుడు వాటన్నిటిలో ఉండే విషమోతాదు ఆ పక్షిని చంపటానికి సరిపోతుంది.|Telugu_F|other|8.323979
processed_te_f_books_socialscience_07305.wav|అయితే ఈ పవిత్ర స్థలాలు కూడా ప్లాస్టిక్ కవర్లకు, చెత్తకు దూరంగా లేవు.అపరిశుభ్రంగా మారిపోతున్నాయి.|Telugu_F|other|7.546104
processed_te_f_books_socialscience_06596.wav|దోమలవల్ల వ్యాపించే వ్యాధుల గురించి తెలుసుకుందాం.|Telugu_F|other|3.600000
processed_te_f_books_socialscience_06383.wav|ఖర్చు లేకుండా, త్వరితగతిన న్యాయం పొందటానికి ప్రజలు ఇప్పుడు లోక్ అదాలత్‌లను ఉపయోగించుకుంటున్నారు.|Telugu_F|other|8.382021
processed_te_f_books_socialscience_00896.wav|ఉత్తరాన హిమాలయాలు ఉండగా, దక్షిణ ద్వీపకల్పం సముద్రాలతో చుట్టుముట్టి ఉంది.|Telugu_F|other|5.400000
processed_te_f_books_socialscience_06038.wav|అయితే ఇవి ఫలవంతం కాలేదు.|Telugu_F|other|2.800000
processed_te_f_education_00098.wav|న్యూఢిల్లీ: మాల్ట్ ఆధారిత హెల్త్ డ్రింక్ హార్లిక్స్ కొనుగోలు రేసులో,తాజాగా కోకకోలా కూడా చేరింది.|Telugu_F|other|8.544000
processed_te_f_books_socialscience_06605.wav|ఏ ఏ ప్రదేశాలలో దోమలు ఎక్కువగా ఉంటాయో కనుక్కోండి.|Telugu_F|other|4.300000
processed_te_f_politics_00650.wav|ఉస్మానియా యూనివర్సిటీ అసిస్టెంట్ ఫ్రొఫెసర్ కాశీం ను అరెస్టు చేయడంతో,ఉస్మానియా యూనివర్సిటీ విద్యార్థులు ఆందోళనకు దిగారు.|Telugu_F|other|8.149333
processed_te_f_books_socialscience_05933.wav|తమిళం మాట్లాడే అల్పసంఖ్యాక ప్రజల పట్ల శ్రీలంక ప్రభుత్వం వ్యవహరించిన తీరు ఇరు దేశ సంబంధాలమధ్య ముల్లు మాదిరి తయారయ్యింది.|Telugu_F|other|9.380479
processed_te_f_health_02812.wav|విధులలో ఉన్న వైద్యుడు ముఖేష్ గుండెల్లో నొప్పి వస్తుందని చెప్పినా,నామమాత్రపు మందులు ఇచ్చి ఇంటికి పంపించారు అని చెప్పారు.|Telugu_F|other|9.376000
processed_te_f_education_00856.wav|షేరింగ్ లో కూడా రెండు రకాలు వున్నాయి.ఒకటి ఫ్రెండ్స్కి మాత్రమే షేర్ చేయొచ్చు లేదా కమ్యూనిటీ మొత్తం చూసేలా షేర్ చేయొచ్చు.|Telugu_F|other|9.450667
processed_te_f_finance_01993.wav|లక్షల డబ్బు పెట్టి చదివించడం, అన్ని సౌకర్యాలు కల్పించడం కన్నా,ఈరకంగా మనం అందించే ప్రశాంతతే,ఎంతో విలువైందని తెలుసుకోండి.|Telugu_F|other|9.898667
processed_te_f_other_00585.wav|ఈ యాప్ ద్వారా ప్రజల సమస్యలు తెలుసుకుంటాము,కాని వెంటనే పరిష్కారం చూపలేము,ఎందుకంటే ఈ యాప్ మంత్రదండం కాదు అని ఆయన అన్నారు.|Telugu_F|other|9.738667
processed_te_f_general_02156.wav|జాదవ్ కేసులో భారతదేశం తరఫున,సుప్రీం కోర్టు సీనియర్ న్యాయవాది హరీశ్ సాల్వేతో కూడిన న్యాయవాదుల బృందం వాదనలు విన్పించింది.|Telugu_F|other|9.781333
processed_te_f_books_socialscience_01976.wav|తమ విద్యా, నైపుణ్యతలను బట్టి పట్టణాలకు వలస వచ్చిన వాళ్లు ఉపాధికి రక రకాల పద్ధతులు ఉపయోగిస్తారు.|Telugu_F|other|6.988833
processed_te_f_health_02083.wav|ఏడిస్ ఈజిప్ట్ అనే జాతి దోమకాటు వల్ల,మానవ శరీరంలోకి ప్రవేశించే వైరస్ వల్ల వచ్చేది డెంగ్యూ జ్వరం.|Telugu_F|other|7.946667
processed_te_f_books_socialscience_05643.wav|ప్రపంచంలోని దేశాలను తమ శిబిరంలో చేర్చుకోటానికి ఈ రెండు అగ్ర దేశాలు ఒకదానితో ఒకటి పోటీ పడసాగాయి.|Telugu_F|other|8.100000
processed_te_f_general_00711.wav|త్యాగరాజు కృతుల్లో కానీ, దీక్షితారు కృతుల్లో కానీ,కర్ణాటక సంగీతం అన్న ప్రస్తావన,ఎక్కడా కానరాదు.|Telugu_F|other|8.032000
processed_te_f_books_socialscience_00643.wav|ఒక దేశంలో, ఒక సంవత్సరంలో ఉత్పత్తి చేసిన అన్ని అంతిమ వస్తువులు, సేవల విలువను ఇది తెలియచేస్తుంది.|Telugu_F|other|8.022125
processed_te_f_general_01333.wav|అయితే తాను తప్పతాగి పక్కంటి వారిపై దాడి చేసినట్లు వస్తున్న వార్తల్లో,ఎటువంటి వాస్తవం లేదన్నాడు.|Telugu_F|other|7.520000
processed_te_f_general_02019.wav|ఎక్కడి నుంచైనా గెలుస్తాడనే బిల్డప్ ఇచ్చేందుకు,కుల మీడియా ద్వారా,ఇంకో నాలుగు పేర్లు చెప్పించాడు.|Telugu_F|other|7.300000
processed_te_f_health_01036.wav|ఆ క్రమంలో ఆమె గర్భం దాల్చడంతో ఎల్బీ నగర్లోని ఓ వైద్యుడిని అబార్షన్ చేయాల్సిందిగా అభ్యర్థించారు.|Telugu_F|other|7.765333
processed_te_f_finance_01186.wav|మనకు సహజంగా ఉండే,పొదుపు గుణంతో,అవసరం ఉన్నా లేకపోయినా,ఈ పథకాల్లో పెట్టుబడి పెట్టాలని ఆలోచిస్తాం.|Telugu_F|other|8.597333
processed_te_f_general_02046.wav|ముందుగా మంత్రి రవీంద్ర,దేశం నలుమూలల నుంచి వచ్చిన క్రీడాకారుల నుంచి గౌరవ వందనాన్ని స్వీకరించారు.|Telugu_F|other|8.100000
processed_te_f_health_00688.wav|వారి కుమారుడు ఏడున్నరేళ్ల విఘ్నేష్ కు ఇటీవల జ్వరం రావడంతో,స్థానికంగా ఉన్న ఆసుపత్రిలో చూపించారు.|Telugu_F|other|8.032000
processed_te_f_books_socialscience_02080.wav|వలస వెళ్లటం వల్ల ఆస్తులు అమ్ముకోకుండా అప్పులు తీర్చటానికి, ఇతర కార్యక్రమాలకు డబ్బు సమకూరుతుంది.|Telugu_F|other|7.128146
processed_te_f_books_socialscience_05926.wav|పొరుగునున్న పెద్ద దేశాలు ‘పెద్దన్న లాగా' వ్యవహరిస్తున్నాయని అనేక చిన్న దేశాలు ఆరోపిస్తూ ఉంటాయి.|Telugu_F|other|6.710187
processed_te_f_books_socialscience_02547.wav|అమెరికా, యూరపులలోని మార్కెట్లకు దగ్గరగా ఉండటంతో మెక్సికో, తూర్పు యూరపులో అసెంబ్లింగ్ చేపట్టారు.|Telugu_F|other|7.929250
processed_te_f_general_01590.wav|ఆగ్రా బేస్ నుంచి భారత సైనికులతో కూడిన విమానం,గాలిలోకి ఎగరగానే, బ్రిగేడియర్ బల్సారా నిద్రపోయారు.|Telugu_F|other|8.300000
processed_te_f_politics_01105.wav|దీనితో అన్ని ప్రముఖ కంపెనీలు,తమ ఉత్పత్తులకు కోహ్లీచే ప్రచారం చేయించుకునే ప్రయత్నం చేస్తున్నాయి.|Telugu_F|other|7.157333
processed_te_f_books_socialscience_04886.wav|భారతదేశ స్వాతంత్ర అనంతర చరిత్రలో తొలి సంవత్సరాలు నిర్ణయాత్మక పాత్రను పోషించాయనటంలో సందేహం లేదు.|Telugu_F|other|8.056958
processed_te_f_education_00791.wav|హత్నూర మండలంలోని,జగ్గంపేటకు చెందిన వివాహిత,నర్సాపూర్లో టైలరింగ్ శిక్షణ కోసం శుక్రవారం వచ్చింది.|Telugu_F|other|8.949333
processed_te_f_books_socialscience_05429.wav|దేశవిభజన సమయంలో ఘోరాల తరువాత రాజకీయ రంగం నుంచి మతాన్ని దూరంగా ఉంచటానికి కొంత ప్రయత్నం జరిగింది.|Telugu_F|other|8.600000
processed_te_f_books_socialscience_03937.wav|రష్యన్ విప్లవం ఆ సమాజంలో ఎన్నో మార్పులను తెచ్చింది. అవి ఏమిటి? వాళ్లు ఎదుర్కొన్న సవాళ్లు ఏమిటి?|Telugu_F|other|8.056958
processed_te_f_books_socialscience_06474.wav|అభివృది పేరిట కర్మాగారాలు ఇబ్బడిముబ్బడిగా పెంచేస్తూ పరిసరాలను కాలుష్య కాసారాలుగా మారుస్తున్నాం.|Telugu_F|other|7.731875
processed_te_f_books_socialscience_06702.wav|మన దేశంలో గుజరాత్ సౌరశక్తి వినియోగంలో ముందంజలో ఉండగా కర్ణాటక, తమిళనాడు తరువాత స్థానంలో ఉన్నాయి.|Telugu_F|other|8.486521
processed_te_f_books_socialscience_03907.wav|భయంకర నాజీ పాలననుంచి విముక్తిదాతలుగా సోవియట్ సైన్యానికి తూర్పు యూరపు అంతటా ఘనస్వాగతం లభించింది.|Telugu_F|other|8.900000
processed_te_f_books_socialscience_06455.wav|ఈ చట్టం కింద చేపట్టే కేసులు, ఉచిత న్యాయ సేవలు పొందటానికి పేర్కొన్న అర్హతలపై మీ అభిప్రాయం ఏమిటి?|Telugu_F|other|7.290687
processed_te_f_books_socialscience_03780.wav|దీనివల్ల వ్యవసాయ ఉత్పత్తుల ధరలు తగ్గి లక్షలాది రైతులు పేదవాళ్లుగా మారారు, వాళ్లు సాగు మానేశారు.|Telugu_F|other|8.184667
processed_te_f_books_socialscience_00553.wav|అందరికీ మెరుగైన విద్య, ఆరోగ్యం, ప్రభుత్వం ద్వారా మాత్రమే సాధ్యపడుతుంది.|Telugu_F|other|5.955542
processed_te_f_books_socialscience_05015.wav|దాంతో రెండవ పంచవర్ష ప్రణాళీక నుంచి ప్రాధాన్యత పరిశ్రమల వైపుకి మళ్లీంది.|Telugu_F|other|6.200000
processed_te_f_finance_02060.wav|వస్తువుల మరియు సేవల యొక్క,సాధారణ ధర స్థాయిని, ద్రవ్యోల్బణం సూచిస్తుంది.|Telugu_F|other|5.898667
processed_te_f_books_socialscience_01239.wav|కానీ వీటివల్ల, ప్రత్యేకించి పారిశ్రామిక సంస్థల వల్ల కాలుష్యం పెరిగింది.|Telugu_F|other|6.200000
processed_te_f_books_socialscience_00637.wav|పై ఉదాహరణ ద్వారా ఉత్పత్తిదారులు జోడించిన అదనపు విలువ ఎంతో తెలుసుకుందాం:|Telugu_F|other|5.978771
processed_te_f_books_socialscience_01986.wav|పట్టణ ప్రాంతాల్లో ఉద్యోగాలు దొరకటానికి పరిచయాలు, సంబంధాలు ఎందుకు అవసరం?|Telugu_F|other|5.793000
processed_te_f_books_socialscience_04661.wav|చర్చించి, ఆమోదించే నిమిత్తం అంతిమ ముసాయిదాను రాజ్యాంగ సభ ముందు  ఉంచారు.|Telugu_F|other|6.060042
processed_te_f_books_socialscience_00538.wav|బయట ఉద్యోగాలు చేసే మహిళలు స్వతంత్రంగా ఉంటారు, ఆత్మవిశ్వాసం కనబరుస్తారు.|Telugu_F|other|5.827833
processed_te_f_books_socialscience_03434.wav|జలసింధి గ్రామ ప్రజలు తమ ఊరినుంచి తరలి వెళ్లటాన్ని ఎందుకు తిరస్కరించారు?|Telugu_F|other|6.000000
processed_te_f_books_socialscience_02336.wav|ఈ పరికరాలు, యంత్రాలు అన్నీ వ్యవసాయానికి అవసరమైన భౌతిక పెట్టుబడిలో భాగం.|Telugu_F|other|6.199354
processed_te_f_books_socialscience_06349.wav|మన సైనిక దళాలు, భద్రతా సంస్థలు చాలా వరకు సమాచార కమిషన్ల పరిధిలోకి రావు.|Telugu_F|other|6.919167
processed_te_f_finance_00077.wav|తల్లిదండ్రులు,ఒక ప్రత్యేక బ్యాంకు ఖాతాను,తమ కుమార్తె పేరు మీద తెరిచారు.|Telugu_F|other|5.952000
processed_te_f_books_socialscience_00330.wav|పట్టికలోని కొన్ని గడులు నింపి ఉన్నాయి. పట్టికను పూర్తి చేయటానికి ప్రయత్నించండి. కావాలంటే ఇతర వర్గాల ప్రజలను జోడించండి.|Telugu_F|other|9.500000
processed_te_f_general_00869.wav|నాలుగు అంగుళాల టెలిస్కోప్ ద్వారా,బృహస్పతి మరియు దాని నాలుగు అతిపెద్ద చంద్రులు, బెల్ట్లు, మరియు మండలాల దృశ్యం చూడవచ్చు.|Telugu_F|other|9.760000
processed_te_f_politics_02955.wav|శుక్రవారం మోత్కూరు మండల పరిషత్ కార్యాలయంలో బునాదిగాని కాల్వ తవ్వకంలో,భూములు కోల్పోయిన రైతులకు నష్టపరిహారం చెల్లించారు.|Telugu_F|other|9.557333
processed_te_f_politics_02577.wav|ఎల్లుండి పవన్ కల్యాణ్‌తో వామపక్ష నేతలు భేటీ అయ్యి,సీట్ల సర్దుబాటు గురించి చర్చించి ఎవరెక్కడ పోటీ చేయాలో నిర్ణయిస్తారు.|Telugu_F|other|9.600000
processed_te_f_books_socialscience_05772.wav|అంతిమంగా అరాఫత్ ఉగ్రవాదాన్ని విడిచిపెట్టి ఇజ్రాయెల్‌ను గుర్తించటం ద్వారా శాంతియుత పరిష్కారం కనుగొనటానికి అంగీకరించాడు.|Telugu_F|other|8.730333
processed_te_f_politics_01959.wav|డొనాల్డ్ ట్రంప్ రిపబ్లికన్ పార్టీ నామినీగా అమెరికా అధ్యక్ష పదవికి పోటీ చేస్తుండడం రోనాల్డి‌గన్‌ను గర్తుకు తెస్తున్నది.|Telugu_F|other|9.173333
processed_te_f_books_socialscience_05077.wav|మధ్యస్థాయి కులాలు - ఇవి భూ సంస్కరణల వల్ల ప్రయోజనం పొంది ఆర్థికంగా లాభపడ్డాయి - మొదటిసారిగా రాజకీయ అధికారాన్ని పొందాయి.|Telugu_F|other|9.786833
processed_te_f_finance_01585.wav|ఇతర దేశాల కరెన్సీలతో పోల్చి చూసుకుంటే,డాలర్ డిమాండ్ తగ్గడంతో,మదుపరులు,దేశీయ కరెన్సీ వైపు మొగ్గు చూపినట్లు తెలుస్తోంది.|Telugu_F|other|10.186667
processed_te_f_general_02181.wav|అయితే తాను ఏకపక్షంగా మందిర నిర్మాణం కోరుకోవడం లేదని, హిందువులు, ముస్లింల పరస్పర ఆమోదంతో,అది జరగాలని ఆయన ముక్తాయించారు.|Telugu_F|other|9.749333
processed_te_f_politics_00977.wav|హైదరాబాద్‌లో జరిగిన ఓ అంతర్జాతీయ సదస్సులో,భారతీయ రిజర్వ్ బ్యాంకు ఆర్బీఐ మాజీ గవర్నర్ దువ్వూరి సుబ్బారావు పాల్గొన్నారు.|Telugu_F|other|9.781333
processed_te_f_general_01673.wav|బీచ్ లో నిష్క్రియాత్మక వినోదంతో పాటు, సముద్ర మరియు ఫిషింగ్, వినోదం ఆసక్తి ఉన్న పర్యాటకులు,ఉష్ణ జలాలలో ఈతను ఇష్టపడతారు.|Telugu_F|other|9.792000
processed_te_f_books_socialscience_05696.wav|రెండు అగ్ర రాజ్యాల మధ్య యుద్ధం అనివార్యమనిపించిన సందరభ్భాలు అనేకం ఎదురైనప్పటికీ దౌత్యంతో వీటిని ఎలాగో నివారించగలిగారు.|Telugu_F|other|9.670729
processed_te_f_finance_01785.wav|ఈ రంగంలో విజయం సాధించిన తరువాత, ఫెర్రాగామో తన స్వదేశానికి తిరిగి వచ్చాడు, అక్కడ అతను,తన సొంత వ్యాపారాన్ని స్థాపించాడు. |Telugu_F|other|9.482667
processed_te_f_books_socialscience_01265.wav|హివారే బజారులోని ఉమ్మడి భూములు, వ్యక్తిగత పచ్చిక భూములలో నేల, నీటి సంరక్షణ పనులను అమలు చేశారు.|Telugu_F|other|8.451688
processed_te_f_books_socialscience_01686.wav|ఆకాశంలో గ్రహాల కదలికలు వంటివి గమనించటానికి వాళ్లకి తీరిక సమయం చిక్కింది. జనాభా కూడా పెరిగింది.|Telugu_F|other|8.544562
processed_te_f_books_socialscience_02404.wav|భౌతిక పెట్టుబడి కిందికి వచ్చేవాటిని పేర్కొనండి.|Telugu_F|other|3.412958
processed_te_f_general_00317.wav|మతం మార్చి పేరు పెట్టిన అనంతరం,మౌల్వి దగ్గరుండి మరీ,ఆమెకు ముస్లిం యువకుడితో వివాహం జరిపించాడు.|Telugu_F|other|7.754667
processed_te_f_books_socialscience_06316.wav|ప్రధాన ఎన్నికల కమిషనరు, న్యాయవ్యవస్థ మాదిరి ఈ సమాచార కార్యాలయాలు స్వయంప్రతిపత్తి కలిగి ఉంటాయి.|Telugu_F|other|7.720271
processed_te_f_other_02483.wav|చిత్రసీమ లో ఎంతో ప్రతిష్టాత్మకంగా భావించే నంది అవార్డులను,ఆంధ్రప్రదేశ్ ప్రభుత్వం ప్రకటించింది.|Telugu_F|other|7.500000
processed_te_f_books_socialscience_02010.wav|చెరుకు నరికివేతకు రోజులకు వలస వచ్చినవాళ్లు ఫ్యాక్టరీలు కేటాయించిన ఖాళీ ప్రదేశాలలో నివసిస్తారు.|Telugu_F|other|7.801542
processed_te_f_books_socialscience_06238.wav|ఎన్నికలను బహిష్కరించటం నుంచి రిలే నిరాహారదీక్షల వరకు తమ వ్యతిరేకతను అనేక రూపాలలో వెల్లడించారు.|Telugu_F|other|7.940854
processed_te_f_books_socialscience_02185.wav|రాంపురానికి ఎంతో ముందుగానే విద్యుత్తు వచ్చింది.|Telugu_F|other|4.852604
processed_te_f_books_socialscience_04787.wav|అప్పుడు మనం ప్రపంచంలో ఎక్కడా లేనివిధంగా హృదయాల కలయికతో అధికార కేంద్రీకరణను సాధించి ఉండేవాళ్లం.|Telugu_F|other|8.463292
processed_te_f_politics_03584.wav|పంజాబ్,హర్యానాల హైకోర్టు న్యాయమూర్తి ఎస్ జె వాజిఫ్దార్ రాజ్ భవన్ లో ఆయన చేత ప్రమాణం చేయించారు.|Telugu_F|other|8.405333
processed_te_f_books_socialscience_02710.wav|ఈ పరిశ్రమలు, సేవలలో కొత్త ఉద్యోగాలు ఏర్పడ్డాయి.|Telugu_F|other|3.935417
processed_te_f_books_socialscience_03006.wav|పైన పేర్కొన్నట్టుగా పిల్లల పోషకాహారస్థాయిని పరిశీలించటానికి ఎత్తు, బరువు కొలతలను ఉపయోగిస్తారు.|Telugu_F|other|7.639000
processed_te_f_health_01789.wav|వచ్చీరాని వైద్యంతో కొందరు నాటు వైద్యులు చేస్తున్న చికిత్స,గిరిజన ప్రాణాలకు ముప్పు తెస్తున్నది.|Telugu_F|other|6.890667
processed_te_f_books_socialscience_02375.wav|రాంపురంలో అనేక కుటుంబాలు పాల ఉత్పత్తి చేస్తాయి.|Telugu_F|other|3.680000
processed_te_f_books_socialscience_05335.wav|ఈ కోరికలు ప్రజల్లో మతపరమైన భేదాలను సృష్టించాయి.|Telugu_F|other|4.300000
processed_te_f_books_socialscience_01585.wav|ప్రజలు ప్రాంతాలు దాటి వెళ్లటాన్ని వలసలు అంటారు.|Telugu_F|other|3.400000
processed_te_f_books_socialscience_02418.wav|వాళ్లు మనుషులను, వస్తువులను ఒక చోటునుంచి మరొకచోటుకు చేర్చి దానికి బదులుగా డబ్బులు తీసుకుంటారు.|Telugu_F|other|7.400000
processed_te_f_books_socialscience_02204.wav|రాంపురం గ్రామం మాదిరిగానే భారతదేశం అంతటా సాగునీటికి ప్రధానంగా భూగర్భ జలాలమీదే ఆధారపడి ఉన్నారు.|Telugu_F|other|8.000000
processed_te_f_books_socialscience_05428.wav|ఉపగ్రహ సాంకేతిక విజ్ఞానంతో దేశంలో టెలిఫోనిక్ నెట్‌వర్క్ వేగంగా విస్తరించటానికి ఇది దోహదపడింది.|Telugu_F|other|8.184667
processed_te_f_books_socialscience_03660.wav|వాళ్లు సోవియట్లుగా పిలవబడే సంఘాలుగా ఏర్పడ్డారు.|Telugu_F|other|4.063125
processed_te_f_books_socialscience_05098.wav|ఈ కాలంలోనే మత ఉద్రేకాలు కూడా చోటు చేసుకున్నాయి.|Telugu_F|other|4.800000
processed_te_f_books_socialscience_06677.wav|ప్రతి అంశంలోనూ కాలంతోపాటు మార్పును గమనించవచ్చు.|Telugu_F|other|4.400000
processed_te_f_books_socialscience_06582.wav|పోలియో వ్యాధికి తప్పక టీకాలు, తీసుకోవలసిన అవసరాన్ని నేడు చాలా విస్తృతంగా ప్రచారం చేస్తున్నారు.|Telugu_F|other|7.290687
processed_te_f_books_socialscience_04518.wav|కాంగ్రెస్ పేర్కొన్న కారణాలతో మీరు ఏకీభవిస్తారా?|Telugu_F|other|4.100000
processed_te_f_books_socialscience_06602.wav|ఆ వ్యాధులకు కారణమైన సూక్ష్మజీవులేవో కనుక్కోండి.|Telugu_F|other|4.353375
processed_te_f_books_socialscience_04693.wav|మొదటిది, ఏర్పాటు చేస్తున్న ప్రభుత్వ రూపం ఏమిటి?|Telugu_F|other|4.074729
processed_te_f_books_socialscience_07134.wav|పరిశుబ్రతకు ఆరోగ్యానికి సంబంధం ఉంది అని తెలియచేయడానికి మీరు ఏలాంటి కార్యక్రమాలు నిర్వహిస్తారు.|Telugu_F|other|7.023667
processed_te_f_politics_02260.wav|ఇతనిపట్ల జనంలో సానుభూతి పెరిగే విధంగా జరిగిన ప్రచారం అభినయమే ఆదర్శమన్న భ్రాంతిని ఫైలాయించింది.|Telugu_F|other|8.352000
processed_te_f_finance_02076.wav|మొదటి రెండు ఆప్షన్లతో పీఎఫ్ పాస్‌బుక్తో సహ, ఎంత వడ్డీ రేటు క్రెడిట్ అయిందో మొత్తం తెలుస్తుంది.|Telugu_F|other|7.400000
processed_te_f_books_socialscience_02447.wav|వ్యవసాయంలో శ్రమను మితంగా  ఉపయోగించుకుంటున్నారు.|Telugu_F|other|3.807708
processed_te_f_books_socialscience_05245.wav|పలు పార్టీల ప్రజాస్వామ్యంతో పోలిస్తే ‘ఏక పార్టీ ప్రజాస్వామ్యం' మెరుగైన ప్రత్యామ్నాయంగా ఉండేదా?|Telugu_F|other|7.200000
processed_te_f_books_socialscience_02001.wav|ఇలా వెళ్లే వలసలు సాధారణంగా ఆరు నెలలలోపు ఉంటాయి.|Telugu_F|other|4.341750
processed_te_f_books_socialscience_06984.wav|దీనిని అరికట్టవలసిన బాధ్యత మనదేనని గుర్తిద్దాం.|Telugu_F|other|3.947021
processed_te_f_weather_01564.wav|కేవలం మూడు రోజుల వ్యవధిలో,ఐదుగురు చిన్నారులు డెంగీతో చనిపోగా,మరొకరు డిఫ్తీరియాతో మృతి చెందారు.|Telugu_F|other|8.288000
processed_te_f_finance_00687.wav|సేవా పన్ను చెల్లించని కారణంగా,మహేష్ బాబు బ్యాంకు ఖాతాలను,అధికారులు సీజ్ చేసిన సంగతి తెలిసిందే. |Telugu_F|other|7.648000
processed_te_f_books_socialscience_07091.wav|ఎంత మంది ప్రజలు అక్కడి నుంచి తరలించబడుతున్నారు.|Telugu_F|other|3.819313
processed_te_f_books_socialscience_02432.wav|రాంపురంలో మెరుగైన రోడ్ల వల్ల కిశోర్ లాభపడ్డాడా?|Telugu_F|other|4.469458
processed_te_f_books_socialscience_04558.wav|రాచరిక కుటుంబాల పాలన కొనసాగాలని ఆ ప్రజలకు లేదు.|Telugu_F|other|5.525979
processed_te_f_books_socialscience_00994.wav|ఈ ఉష్ణప్రాంత తుఫానులు చాలా విధ్వంసకరంగా ఉంటాయి.|Telugu_F|other|3.958625
processed_te_f_finance_00513.wav|వస్తువులను,ఎలాంటి డ్యామేజ్ కాకుండా తిరిగి ఇచ్చేస్తే,ఈ సెక్యూరిటీ డిపాజిట్,వెనక్కి ఇచ్చేస్తారు.|Telugu_F|other|7.232000
processed_te_f_agri_00577.wav|మొదట పక్షిని గమనించని డ్రైవర్, రైతు చెప్పడంతో, పక్షిని గమనించి, ట్రాక్టర్ కింద పక్షి పడకుండా, నెమ్మదిగా తీసుకెళ్తాడు. |Telugu_F|other|9.100000
processed_te_f_general_01820.wav|ఫారెస్ట్ సర్వే ఆఫ్ ఇండియా డెహ్రడూన్ ఆధ్వర్యంలో,శాటిలైట్ ద్వారా ఎక్కడ అగ్ని ప్రమాదాలు జరుగుతున్నా సమాచారం చేరవేస్తారు.|Telugu_F|other|8.992000
processed_te_f_general_01956.wav|ప్రైవేట్ వ్యక్తులకు యుద్ధ విమానాల కొనుగోలు డీల్ ను అప్పజెప్పిన ప్రధాని మోదీ వాచ్మెన్ కాదని, దగాకోరు అని ధ్వజమెత్తారు.|Telugu_F|other|8.597333
processed_te_f_books_socialscience_04280.wav|తాగునీళ్లు కలుషితం కావటంతో ఆరోగ్యంపై వెంటనే ప్రభావం కనపడకపోయినప్పటికీ, దీర్ఘకాలంలో క్యాన్సర్ వంటి సమస్యలు ఏర్పడవచ్చు.|Telugu_F|other|9.700000
processed_te_f_politics_00395.wav|ఆ డబ్బుతో గ్రామాన్ని ఎక్కడికో తీసికెళ్తాం అని ఉన్నట్టుండి చిన్నబాబు చెప్పేసరికి,టీడీపీ శ్రోతలు తెగ చప్పట్లు కొట్టారు.|Telugu_F|other|9.653333
processed_te_f_general_01913.wav|చివరికి అతి తక్కువ కస్టమర్లు ఉన్న ఒక షాపుకు వెళ్లి, వారిని బతిమాలి, ఆ షాపులోని ట్రయల్ రూమ్ లో,తన బిడ్డకు పాలిచ్చింది.|Telugu_F|other|9.258667
processed_te_f_books_socialscience_04974.wav|భారతదేశం తన స్థానాన్ని పదిలపరుచుకునే ప్రక్రియలో ఉందని, ఈ సమయంలో ఎటువంటి దృష్టి మళ్లీంపులు ఉండకూడదని వాళ్లు భావించారు.|Telugu_F|other|8.846438
processed_te_f_books_socialscience_04234.wav|ఆ విధంగా ‘విభజించి, పాలించు అన్న సిద్ధాంతానికి అనుగుణంగా మూడు ప్రధాన గిరిజన తెగల మధ్య పోటీని, ఘర్షణని ప్రోత్సహించారు.|Telugu_F|other|9.949375
processed_te_f_books_socialscience_04668.wav|పాఠశాల మొత్తానికి ఒక రాజ్యాంగాన్ని ఏర్పాటు చెయ్యాల్సి ఉంటే ఎవరెవరు అందులో భాగస్వాములు కావాలి, ఎలా భాగస్వాములు కావాలి?|Telugu_F|other|8.858042
processed_te_f_books_socialscience_02057.wav|దీనికి యజమానుల నుంచి గుత్తేదారులకు కొంత ప్రతిఫలం అందటమే కాకుండా వలస కూలీలకు వచ్చేదాంట్లో నుంచి కూడా కొంత తీసుకుంటారు.|Telugu_F|other|9.148292
processed_te_f_books_socialscience_02841.wav|మొదటిభాగంలో ఆహార భద్రతకు సంబంధించిన అంశాలను చూస్తాం: దేశం మొత్తం మీద ఆహార ఉత్పత్తి, లభ్యత వంటివి ఇందులో తెలుసుకుంటాం.|Telugu_F|other|9.800000
processed_te_f_books_socialscience_01808.wav|ఉన్నత సాంకేతిక సదుపాయాలున్న ఆసుపత్రి సాధారణంగా మారుమూల గ్రామంలో ఉండదు.|Telugu_F|other|6.594104
processed_te_f_health_02624.wav|మీ చర్మం జిడ్డుగా ఉన్నట్లయితే,పగలు ఏదో ఒక సమయంలో ఐస్ ముక్కతో రుద్దండి.|Telugu_F|other|6.538667
processed_te_f_books_socialscience_02634.wav|పత్రికను ముద్రించిన తరువాత ప్రతులను విమానం ద్వారా లండన్‌కు పంపిస్తారు.|Telugu_F|other|5.653688
processed_te_f_books_socialscience_04046.wav|అంతిమంగా చైనా ప్రధాన భూభాగంపై పట్టు సాధించటంలో సిసిపి విజయవంతమయ్యింది.|Telugu_F|other|6.849521
processed_te_f_books_socialscience_01777.wav|ఈ జనాభా పెరుగుదల ఆర్థిక, సామాజిక అవకాశాలు పెరగటాన్ని కూడా సూచిస్తుంది.|Telugu_F|other|6.466375
processed_te_f_books_socialscience_06547.wav|పర్యావరణవేత్తలు, పర్యావరణ ఉద్యమాలు ఏ పనులపై కేంద్రీకృతమైనవో కనుగొనండి.|Telugu_F|other|6.400000
processed_te_f_books_socialscience_00078.wav|హిమాలయాల్లో అన్నిటికంటే దక్షిణాన ఉన్న శ్రేణిని శివాలిక్ శ్రేణి అంటారు.|Telugu_F|other|5.456313
processed_te_f_books_socialscience_06637.wav|ఇంధనాల వినియోగాన్ని ఏ విధంగా తగ్గించవచ్చునో కుటుంబసభ్యులతో చర్చించండి.|Telugu_F|other|5.665292
processed_te_f_books_socialscience_00382.wav|అదేవిధంగా అభివృద్ధికి ప్రజలు మిశ్రమ లక్ష్యాలను పరిగణనలోకి తీసుకుంటారు.|Telugu_F|other|6.640542
processed_te_f_books_socialscience_02308.wav|ఒకేపని చేస్తున్నప్పటికీ ఆడవాళ్లకంటే మగవాళ్లకు ఎక్కువ కూలీ  లభిస్తోంది.|Telugu_F|other|5.653688
processed_te_f_books_socialscience_01153.wav|అవపాతం అన్ని సంవత్సరాలు ఒకేలాగా కాకుండా ప్రతీ సంవత్సరం మారుతూ ఉంటుంది.|Telugu_F|other|5.990375
processed_te_f_books_socialscience_00017.wav|మీ అట్లాసులో ఇచ్చిన స్కలు ఆధారంగా ఆంధ్రప్రదేశ్ తీర పొడవును కనుక్కోండి.|Telugu_F|other|5.900000
processed_te_f_education_03394.wav|ఎంతో సింపుల్ గా ఉండే ధోని,ఇటీవలే నిసాన్ జొంగా జీప్ ను కొనుగోలు చేశాడు.|Telugu_F|other|6.933333
processed_te_f_books_socialscience_02056.wav|పంజాబ్‌లో వలస వచ్చిన కూలీలద్వారా ఇతరులను కూడా పనులకు పిలిపించుకుంటారు.|Telugu_F|other|5.600000
processed_te_f_books_socialscience_01253.wav|తుంగభద్ర నదీ పరీవాహక ప్రాంతంలో నీటికి పరస్పర విరుద్ధ వినియోగాలు ఏమిటి?|Telugu_F|other|6.547646
processed_te_f_books_socialscience_03720.wav|తమకు ఉచితంగా భూమి దొరుకుతుందని, యుద్ధం ముగుస్తుందని రైతాంగం ఆశించింది.|Telugu_F|other|6.176125
processed_te_f_books_socialscience_03710.wav|అయితే, ప్రభుత్వం దగ్గర పరిమితమైన వనరులు ఉండటంతో ఇవన్నీ అసమంగా  ఉండేవి.|Telugu_F|other|6.200000
processed_te_f_books_socialscience_06928.wav|ఒక సంవత్సరంలో అధిక, అల్ప వర్షాలు కురవడానికి గల కారణాలను విశ్లేషించండి.|Telugu_F|other|5.700000
processed_te_f_books_socialscience_05457.wav|అనేక అంశాలపై రాజకీయేతర నాయకత్వం కింద అనేక ప్రజా ఉద్యమాలు చెలరేగసాగాయి.|Telugu_F|other|6.837896
processed_te_f_books_socialscience_05454.wav|కేంద్ర ప్రభుత్వం ఈ నిర్ణయాన్ని ఆమోదించినందువల్లే ఇది జరిగి ఉంటుందని చాలామంది అభిప్రాయపడ్డారు.|Telugu_F|other|6.570875
processed_te_f_weather_01033.wav|కాగా పటిష్టమైన ఆస్త్రేలియాపై ఘన విజయం సాధించిన,హర్మన్‌ప్రీత్ సేనకు ప్రశంసల వర్షం కురుస్తోంది.|Telugu_F|other|8.405333
processed_te_f_books_socialscience_03611.wav|ఈ రెండు యుద్ధాల వల్ల మారణాయుధాల పోటీ ప్రత్యేకించి అణు బాంబులు, రసాయనిక ఆయుధాల పోటీ పెరిగింది.|Telugu_F|other|7.650604
processed_te_f_other_00676.wav|మృతిచెందిన వారిని చూస్తూ ఏడ్చేందుకు కూడా అవకాశం లేదు అని,గులాం అహ్మద్ గద్గద స్వరంతో చెప్పారు.|Telugu_F|other|7.690667
processed_te_f_books_socialscience_02593.wav|చైనాలోకి భారత ఉక్కును దిగుమతి చేసుకోవటం వల్ల రెండు దేశాల ఉక్కు మార్కెట్లు ఎలా అనుసంధానమౌతాయి?|Telugu_F|other|8.056958
processed_te_f_other_02120.wav|హైకోర్టు ప్రధాన న్యాయమూర్తిగా,జస్టిస్ జితేంద్రకుమార్ మహేశ్వరి సోమవారం ప్రమాణ స్వీకారం చేశారు.|Telugu_F|other|7.445333
processed_te_f_weather_00304.wav|అతను అక్షాంశాలు మరియు రేఖాంశాలతో మ్యాప్లను ఆకర్షించి,ఆప్టిక్స్ శాస్త్రాన్ని అభివృద్ధి చేశారు.|Telugu_F|other|7.744000
processed_te_f_books_socialscience_07130.wav|మీ పరిశోధన ఆధారంగా రుగ్మతలు, కొన్ని ప్రత్యేక రుతువులు, కాలాల్లో రావటంపై నివేదిక రూపొందించండి.|Telugu_F|other|7.279083
processed_te_f_general_02101.wav|సిగరెట్, ఆల్కహాల్ తో పోలిస్తే,సోషల్ మీడియా వల్ల కలిగే దుష్ప్రభావాలు చాలా తీవ్రంగా ఉంటున్నాయి.|Telugu_F|other|6.997333
processed_te_f_health_02140.wav|పాము కాట్లకి చికిత్స నందించే ఆరోగ్య కేంద్రమైన విష చికిత్స కేంద్రం వారిచే,ఈ పార్క్ ఏర్పాటైంది.|Telugu_F|other|7.530667
processed_te_f_politics_03591.wav|ఈ పనులు పూర్తైన తర్వాత,ఆయన ఎమ్మెల్యే మంచి లక్షణాలు ఉన్న అబ్బాయి చిత్ర షూటింగ్ లో పాల్గొంటారు.|Telugu_F|other|7.100000
processed_te_f_health_00241.wav|ఇక పాపకు చికిత్స అవసరం కావడంతో,నవజాత శిశు సంరక్షణ కేంద్రంలో చేర్చేందుకు కమ్రత్ తీసుకెళ్లింది.|Telugu_F|other|8.448000
processed_te_f_weather_01645.wav|కృష్ణా బేసిన్లో ఎగువ మహారాష్ట్ర,కర్ణాటకలో కురిసిన వర్షాలతో పదేళ్ల వరద రికార్డులు బధ్దలయ్యాయి.|Telugu_F|other|8.640000
processed_te_f_politics_00090.wav|డైరెక్టరేట్ జనరల్ బోర్డర్ సెక్యూరిటీ ఫోర్స్ ఈ ఖాళీ పోస్టుల్ని డైరెక్ట్ రిక్రూట్మెంట్ ఎగ్జామ్ ద్వారా భర్తీ చేస్తుంది. |Telugu_F|other|7.900000
processed_te_f_books_socialscience_04432.wav|ఇందుకు విరుద్ధంగా గాంధీజీ వంటి వాళ్లు బ్రిటన్ భారతదేశం విడిచి వెళ్లీపోతే అది సొంతంగా జపానును ఎదుర్కోగలదని భావించారు.|Telugu_F|other|9.380479
processed_te_f_other_01938.wav|ఈ సర్వీస్,యూజర్ కు  వచ్చే అన్ని మెయిల్ అటాచ్మెంట్స్ ను స్క్యాన్ చేసి అన్ వాంటెడ్ మెయిల్స్‌ను రిస్ట్రిక్ట్ చేస్తుంది.|Telugu_F|other|7.840000
processed_te_f_books_socialscience_01198.wav|వార్షిక ప్రవాహాలు, బావులు, బోరు బావులలో నీటిని పునరుద్ధరించే నిల్వల బట్టి మనకి అందుబాటులో ఉన్న నీరు ఆధారపడి ఉంటుంది.|Telugu_F|other|9.400000
processed_te_f_other_00957.wav|నిజమైన ఫ్రెండ్షిప్ అంటే ఏంటో తనకు చూపించిన ఈ ఇద్దరికి థ్యాంక్స్ అంటూ,ఫ్రెండ్షిప్ డేను సెలబ్రేట్ చేసుకున్నారు సోనాలి.|Telugu_F|other|8.437333
processed_te_f_agri_02563.wav|ఈ మూడు నదుల్లో నీరు తగ్గినా, కాళేశ్వరం నీటిని లింక్ చేస్తే, వందేళ్ల దాకా హైదరాబాద్ కు, నీటి సమస్య ఉండదన్నారు మంత్రి. |Telugu_F|other|8.981333
processed_te_f_books_socialscience_03661.wav|సైనికులు, పారిశ్రామిక కార్మికులు, గ్రామీణప్రాంత ప్రజలు కూడా ఏర్పరిచిన సోవియట్లు సాధారణ ప్రజల శక్తిని వెల్లడి చేసాయి.|Telugu_F|other|9.136688
processed_te_f_weather_02006.wav|చంద్రబాబు నాయుడుకు తీవ్రమైన అహంకారం ఉందనీ,డబ్బుంది కాబట్టి ఎవరినైనా కొనగలను,ఏదైనా చేయగలను అనే స్థాయిలో ఉన్నారన్నారు.|Telugu_F|other|9.900000
processed_te_f_other_02267.wav|తన నటనతో సినీ ఇండస్ట్రీలో బ్లాక్ బ్టస్టర్ అందుకున్న పవన్ కళ్యాణ్,తన పంచ్ డైలాగులతో ఓట్లను కొల్లగొట్టే పనిలో పడ్డారు.|Telugu_F|other|9.000000
processed_te_f_politics_00908.wav|ఈ సందర్భంగా ముఖ్యమంత్రి రాష్ట్రంలోని ప్రతి ఒక్కరికీ నూతన సంవత్సర,సుస్థిర ఇంధన సామర్థ్యం ఏడాది శుభాకాంక్షలు తెలిపారు.|Telugu_F|other|9.200000
processed_te_f_politics_01931.wav|అటువంటి ఓ పవర్‌ఫుల్ టైటిల్,ఇప్పుడు రామ్ చరణ్ నటించబోయే కొత్త సినిమాకి ఫిక్స్ అయిందని టాలీవుడ్ లో ప్రచారం జరుగుతుంది.|Telugu_F|other|8.800000
processed_te_f_books_socialscience_07203.wav|మొక్కలు, నీరు ఇవి రెండు ఇంటి పరిసరాలను ఆరోగ్య కరంగా మారుస్తాయి అంటారు కదా ఈ రెండింటి నిర్వహణ కోసం మీరు ఏమి చేస్తారు?|Telugu_F|other|9.717187
processed_te_f_books_socialscience_02776.wav|పునర్నిర్మాణం, అభివృద్ధికి అంతర్జాతీయ బ్యాంకును , అంతర్జాతీయ అభివృద్ది సంఘాలను కలిపి ప్రపంచ బ్యాంకుగా వ్యవహరిస్తారు.|Telugu_F|other|8.138229
processed_te_f_agri_03027.wav|అబ్బుగూడెం గ్రామానికి చెందిన, లక్ష్మారెడ్డి అనే రైతు, మృతి చెందిన ఒక పులికి చెందిన, నాలుగు పంజాలను ఇంటికి తీసుకువచ్చి, ఆవరణలో నిల్వ చేశాడు.|Telugu_F|other|10.186667
processed_te_f_books_socialscience_06967.wav|విభిన్న సంస్కృతీ సాంప్రదాయాలను, వారి ఆచార వ్యవహారాలను అర్థంచేసుకుని ఉమ్మడిగా జీవించేలా చేయడం విద్యాలక్ష్యాలలో ఒకటి.|Telugu_F|other|9.577854
processed_te_f_politics_00379.wav|యునైటెడ్ కింగ్డమ్‌కు చెందిన క్వీన్ విక్టోరియా,గ్రేట్ బ్రిటన్ యొక్క దీర్ఘకాల పాలనా చక్రవర్తి.|Telugu_F|other|7.498667
processed_te_f_general_01697.wav|మీకు ఇక్కడ భూమి ఉందొ లేదో, మీకు దమ్ముంటే మమ్మల్ని చూపమని అడగండి, మేము చూపిస్తాం అని అన్నాడు.|Telugu_F|other|7.360000
processed_te_f_books_socialscience_04390.wav|ఈ సంఘాల కార్యకలాపాలతో అనేకమంది కాంగ్రెస్‌వాదులు కూడా ప్రభావితమయ్యారు.|Telugu_F|other|6.100000
processed_te_f_books_socialscience_06092.wav| బహుళజాతి కంపెనీ యాజమాన్యాన్ని ఈ నేరానికి బాధ్యులుగా చెయ్యటం; చివరిగా భవిష్యత్తులో ఇటువంటి దుర్ఘటనలు జరగకుండా చూడటం.|Telugu_F|other|9.380479
processed_te_f_books_socialscience_00833.wav|ఇటువంటి కార్యకలాపాల ద్వారా రైతులకే కాకుండా, రవాణా, వ్యాపారం వంటి సేవలలో ఉన్నవాళ్లకు కూడా ఉత్పాదక ఉపాధి దొరుకుతుంది.|Telugu_F|other|9.496583
processed_te_f_books_socialscience_03930.wav|ప్రపంచ రంగం మీద రెండు అగ్రరాజ్యాలు ఆవిర్భవించాయి: అవి రష్యా, అమెరికా.|Telugu_F|other|6.100000
processed_te_f_weather_02368.wav|శరవేగంగా చిత్రీకరణ పూర్తి చేసి,మేలో ఈ సినిమాని విడుదల చేయనున్నట్లు,చిత్ర యూనిట్ పేర్కొన్నది.|Telugu_F|other|8.128000
processed_te_f_books_socialscience_01675.wav|ఆహార సరఫరాలో వచ్చిన మార్పుల వల్ల కొన్ని బృందాలు ఆహార ఉత్పత్తికి - వ్యవసాయానికి పూనుకున్నాయి.|Telugu_F|other|7.313917
processed_te_f_health_01026.wav|అయితే వ్యాక్సిన్ వేసిన అనంతరం జ్వరం రాకుండా ఉండేందుకు,పావువంతు డోస్ పారాసెట్మల్ మందు వేయాలి.|Telugu_F|other|7.648000
processed_te_f_books_socialscience_03264.wav|పెద్ద రైతులు వచ్చి మా పొలాల్లో కలుపుతీస్తారా, మా ఇళ్లు కట్టి పెడతారా?|Telugu_F|other|5.400000
processed_te_f_books_socialscience_06089.wav|ప్రపంచంలోనే ఇది అతి పెద్ద పారిశ్రామిక దుర్ఘటన.|Telugu_F|other|4.202438
processed_te_f_health_02658.wav|కెరీర్ స్పీడ్ అందుకుంటున్న సమయంలో,ప్రమాదకర వ్యాధి క్యాన్సర్ బారిన పడడం పెద్ద దెబ్బ అయ్యింది.|Telugu_F|other|7.072000
processed_te_f_politics_02906.wav|భారత రాజ్యాంగ విలువలు,ప్రాథమిక హక్కులు,ఆచరణలో లౌకిక వ్యవస్థను,చిత్తశుద్థితో పరిరక్షించి అమలు జరిపేందుకు పూనుకోవాలి.|Telugu_F|other|9.952000
processed_te_f_weather_01494.wav|తమ డిమాండ్ల సాధనకోసం,ఏలూరు కలెక్టర్ కార్యాలయం ముందు ధర్నా చేస్తున్న మహిళలపై,చింతమనేని దౌర్జన్యానికి దిగటం గమనార్హం.|Telugu_F|other|9.738667
processed_te_f_books_socialscience_01652.wav|మీరు ఉంటున్న ఊరు, పట్టణం లేదా నగరాన్ని చూడండి.|Telugu_F|other|4.515917
processed_te_f_books_socialscience_00120.wav|దీనికి పడమర అంచుగా పడమటి కనుమలు, తూర్పు అంచుగా తూర్పు కనుమలు ఉన్నాయి.|Telugu_F|other|6.700000
processed_te_f_education_00716.wav|ఎక్కువ పేజీలున్న డాక్యుమెంట్ను,సులభంగా స్క్రోల్ చేయడానికి,హైపర్ ఫాస్ట్ స్క్రోల్ ఆప్షన్ ఉంది.|Telugu_F|other|7.338667
processed_te_f_books_socialscience_05984.wav|సంస్కరణలు, మార్పుకోసం అహింసాత్మక సామాజిక ఉద్యమాలకు ఇది ప్రపంచ వ్యాప్తంగా ప్రేరణగా నిలిచింది.|Telugu_F|other|8.173042
processed_te_f_books_socialscience_01862.wav|భారతదేశంతో సహా అనేక దేశాలలో కొత్త రకపు నివాసప్రాంతాలు ఏర్పడుతున్నాయి.|Telugu_F|other|6.000000
processed_te_f_health_02709.wav|అర్హతలు లేకుండా అల్లోపతి వైద్యం చేస్తూ,మందులు రాస్తున్న మరో ఇద్దర్ని పోలీసులకు నివేదించింది.|Telugu_F|other|7.370667
processed_te_f_books_socialscience_01882.wav|వీటన్నిటివల్ల పర్యావరణంపై ఒత్తిడి పెరుగుతుంది.|Telugu_F|other|3.540667
processed_te_f_books_socialscience_05063.wav|అయితే ఓడిపోయిన పార్టీ అధికారాన్ని పట్టుకుని వేలాడలేదు, ఎన్నికలలో గెలిచిన పార్టీని ప్రభుత్వం ఏర్పాటు చెయ్యనిచ్చింది.|Telugu_F|other|8.451688
processed_te_f_books_socialscience_04140.wav|రబ్బరు, బియ్యం ధరలు పడిపోయి గ్రామీణ రుణభారం, నిరుద్యోగం పెరిగిపోయాయి.|Telugu_F|other|5.932333
processed_te_f_books_socialscience_05577.wav|ప్రభుత్వాన్ని ఏర్పాటు చెయ్యాలంటే రాజకీయ పార్టీలు సమాజంలోని భిన్న వర్గాల ప్రజలను ఆకర్షించాలి.|Telugu_F|other|7.650604
processed_te_f_weather_02106.wav|పది రోజుల పాటు అక్రమంగా నిర్భంధించిన పోలీసులు,అతడికి థర్డ్ డిగ్రీ ఎలా ఉంటుందో రుచి చూపించారు|Telugu_F|other|7.434667
processed_te_f_books_socialscience_03516.wav|అయితే ఈ రెండు ప్రపంచ యుద్దాల మధ్య తేడాలను తెలుసుకోవటానికి వాటిని పోల్చటం ఉపయోగకరంగా ఉంటుంది.|Telugu_F|other|7.650604
processed_te_f_books_socialscience_02697.wav|దేశాల చొరవతో ప్రపంచ వాణిజ్య సంస్థ మొదలయ్యింది.|Telugu_F|other|4.063125
processed_te_f_books_socialscience_03859.wav|రాజకీయ అస్తిరత్వంతో ప్రభుత్వం, తరువాత ప్రభుత్వం కుప్పకూలిపోయి స్థిరమైన పాలన లేకుండా పోయింది.|Telugu_F|other|7.700000
processed_te_f_weather_02238.wav|మఖ్ధుం భవన్ లో రెండు రోజుల పాటు జరిగే సిపిఐ రాష్ట్ర సమితి సమావేశాలు మంగళవారం ప్రారంభమయ్యాయి.|Telugu_F|other|7.968000
processed_te_f_politics_01844.wav|సౌండ్ స్క్రిప్టింగ్ విద్యార్థులు పదే పదే ప్రాసెసర్ ఉపయోగించి కంటెంట్ పదాలను హైలైట్ చేస్తారు.|Telugu_F|other|6.986667
processed_te_f_health_00545.wav|శరీరానికి కోత పెట్టి చేసే,ఓపెన్ సర్జరీలో,కణితిలోని కణాలు పక్కకు వెళ్లేందుకు ఆస్కారం ఉంటుంది.|Telugu_F|other|7.765333
processed_te_f_books_socialscience_05207.wav|ఒక పార్టీ ఆధిపత్యం అంటే ఏం అర్థం చేసుకున్నారు?|Telugu_F|other|3.529063
processed_te_f_books_socialscience_04486.wav|పాలకులు, వాళ్ల సైనికులకు వ్యతిరేకంగా రైతాంగం సాయుధ పోరాటం చేపట్టింది.|Telugu_F|other|6.048417
processed_te_f_books_socialscience_02065.wav|వలస వచ్చిన మహిళా కూలీలకు ప్రసూతి సెలవలు ఉండవు.|Telugu_F|other|3.923792
processed_te_f_health_01173.wav|ఎబోలా అనుమానిత కేసుగా స్వీకరించిన గాంధీ వైద్యులు,రోగి రక్త నమూనాలను తదుపరి పరీక్షల కోసం ఢిల్లీకి పంపినట్టు సమాచారం.|Telugu_F|other|9.322667
processed_te_f_books_socialscience_02844.wav|ఆహార భద్రతకు సరిపోయేటంత ఆహార ధాన్యాలను ఉత్పత్తి చేయటం ముఖ్యమైన అవసరం.|Telugu_F|other|6.454771
processed_te_f_books_socialscience_06906.wav|అందువల్ల పట్టణాలు, నగరాలపై ఒత్తిడి తగ్గుతుంది.|Telugu_F|other|4.341750
processed_te_f_books_socialscience_05730.wav|ఇది ప్రధానంగా పాలస్తీనా ఆక్రమణకు సంబంధించినది.|Telugu_F|other|4.500000
processed_te_f_books_socialscience_06570.wav|మీరు కనుగొన్న విషయాలతో ఒక నివేదిక తయారుచేయండి.|Telugu_F|other|3.900000
processed_te_f_books_socialscience_06732.wav|తోటలు, ఉద్యానవనాలు, వ్యవసాయ క్షేత్రాలవంటి చిన్న చిన్న ఆవరణ వ్యవస్థలలోని వివిధ జీవ రూపాలలో ఎంతో వైవిధ్యం కనబడుతుంది.|Telugu_F|other|9.600000
processed_te_f_books_socialscience_02454.wav|భవిష్యత్తులో గ్రామాలలో వ్యవసాయేతర ఉత్పత్తి కార్యకలాపాలు ఇంకా పెరగాలి.|Telugu_F|other|5.700000
processed_te_f_books_socialscience_03250.wav|అడవులులేని ప్రాంతంలో మేం నివసించాల్సివస్తే ఎన్నో తరాలుగా కాపాడుకుంటూ వస్తున్న ఈ జ్ఞానమంతా ఉపయోగంలేకుండా అయిపోతుంది.|Telugu_F|other|8.997354
processed_te_f_books_socialscience_00583.wav|ఈ పనులను ప్రధానంగా మూడు రంగాలుగా విభజిస్తారు .|Telugu_F|other|4.225667
processed_te_f_books_socialscience_04163.wav|దేశం ఉత్తర, దక్షిణ భాగాలుగా రెండుగా ఏర్పడింది.|Telugu_F|other|3.935417
processed_te_f_books_socialscience_04138.wav|చాలామంది విద్యార్థులు ఆ కాలంలో కొత్త రాజకీయ భావాల గురించి తెలుసుకోటానికి చైనా, ఫ్రాన్స్, రష్యా దేశాలకు వెళ్లసాగారు.|Telugu_F|other|9.368875
processed_te_f_books_socialscience_04709.wav|అదేవిధంగా భారత సమాఖ్య అధ్యక్షుని కింద పరిపాలనలో వివిధ శాఖలకు బాధ్యత వహిస్తూ మంత్రులు ఉంటారు.|Telugu_F|other|8.045333
processed_te_f_books_socialscience_06922.wav|ప్రపంచ వ్యాప్తంగా నీటి వనరుల సంరక్షణ ప్రాధాన్యత పై చర్చ జరుగుతున్నది.|Telugu_F|other|5.665292
processed_te_f_books_socialscience_06586.wav|ఏ ఏ వ్యాధులకు టీకాలు వేయించుకుంటారో కనుగొనండి.|Telugu_F|other|3.900000
processed_te_f_books_socialscience_02633.wav|పత్రిక డిజైనింగ్ అంతా కంప్యూటర్‌లో జరుగుతుంది.|Telugu_F|other|3.796083
processed_te_f_books_socialscience_01502.wav|సామాజిక, ఆర్థిక ప్రగతికి అక్షరాస్యత కీలకమైనది.|Telugu_F|other|4.364979
processed_te_f_general_00522.wav|సూర్య ఖాన్ కంపెనీ చేస్తున్న,ఈ పనులు పూర్తి కావడానికి,ఇంకా చాలా సమయం పట్టొచ్చని చెబుతున్నారు. |Telugu_F|other|7.488000
processed_te_f_other_00747.wav|దశావతారం చిత్రంలో కమల్హాసన్ పోషించిన పది పాత్రల్లోని ఓ పాత్రైన పోలీస్ అధికారి నాయుడు పాత్రలో కమల్హాసన్ కనిపిస్తాడు.|Telugu_F|other|9.344000
processed_te_f_agri_01986.wav|ఇక నీటి ఎద్దడి విపరీతంగా ఉన్న, మహారాష్ట్రలో కూడా, నీటి సదుపాయం ఉన్న ప్రాంతాల్లో, చెరకును మాత్రమే పండించడం విచిత్రం. |Telugu_F|other|8.565333
processed_te_f_finance_00465.wav|కొద్దిగా ముందే పొదుపు చేయడం ప్రారంభించి ఉంటే,ఈ రోజు మెరుగ్గా ఉండేది కదా,అనే భావన కల్గుతుంది.|Telugu_F|other|8.224000
processed_te_f_books_socialscience_00928.wav|సముద్రం నుంచి దూరాన్ని ఇది ఎలా తెలియచేస్తుంది?|Telugu_F|other|3.900000
processed_te_f_books_socialscience_01500.wav|మీ ప్రాంతంలో మగ పిల్లలను ఎక్కువగా కోరుకుంటారా?|Telugu_F|other|3.958625
processed_te_f_general_02087.wav|ఈ పరికరాలు అమెజాన్ ఎకో షోకి సారూప్యంగా ఉంటాయి.|Telugu_F|other|4.500000
processed_te_f_books_socialscience_00163.wav|ఇక్కడ ఉండే రకరకాల వృక్ష, జీవ జాతులకు ఈ ద్వీప సమూహం ప్రఖ్యాతిగాంచింది.|Telugu_F|other|7.197813
processed_te_f_books_socialscience_00426.wav|పోలికకు ‘సగటు ఉపయోగకరంగా ఉన్నా అది ప్రజల మధ్య అంతరాలను వెల్లడి చేయదు.|Telugu_F|other|7.174583
processed_te_f_books_socialscience_04618.wav|ఇంకా రాజుకి ప్రభుత్వంలో పెత్తందారీ పాత్ర ఉన్న విధానంతో కమ్యూనిస్టు పార్టీ సంతృప్తి చెందలేదు.|Telugu_F|other|7.300000
processed_te_f_books_socialscience_01641.wav|లింగ నిష్పత్తి చాలా ఎక్కువగాని, లేదా చాలా తక్కువగాని ఉంటే సమాజంపై పడే ప్రభావాలను పేర్కొనండి.|Telugu_F|other|7.987292
processed_te_f_books_socialscience_03436.wav|దీనిపై మాకు హక్కు ఉంది.|Telugu_F|other|2.300000
processed_te_f_books_socialscience_03227.wav|అక్కడ మాకు ఎవరు తెలుసు?|Telugu_F|other|2.077812
processed_te_f_books_socialscience_02184.wav|రాంపురంలో బాగా అభివృద్ధి చెందిన నీటిపారుదల వ్యవస్థ ఉన్నందువల్ల  రైతులు సంవత్సరంలో మూడు పంటలదాకా సాగు చేస్తున్నారు.|Telugu_F|other|9.276000
processed_te_f_other_01645.wav|తన వ్వ్యూహం విజయవంతం అయితే,చంద్రబాబు నాయుడు మరోసారి ఏపీలోనే కాదు ఢిల్లీలో కూడా,చక్రం తిప్పడం ఖాయం అని అనుకున్నాడు.|Telugu_F|other|9.354667
processed_te_f_general_01418.wav|ఆసియా గేమ్స్ వంటి ప్రతిష్ఠాత్మక క్రీడల్లో,దేశం తరఫున పతకం నెగ్గడమే ప్రస్తుతం నా ముందున్న లక్ష్యం అని ఆమె తెలిపారు. |Telugu_F|other|8.586667
processed_te_f_finance_01430.wav|సాధారణంగా,స్థలాన్ని లేదా భూమిని అమ్మడం ద్వారా వచ్చిన డబ్బు,అవాంఛిత వస్తువులను కొనుగోలు చేసేలా,ఆసక్తిని పెంచుతుంది.|Telugu_F|other|9.482667
processed_te_f_books_socialscience_05210.wav|ఐక్యత సాధించే అంశంగానో లేక విభజించే దానిగానో భారతదేశ రాజకీయాలలో భాష కేంద్ర బిందువుగా అనేకసార్లు తెరమీదకు వచ్చింది.|Telugu_F|other|10.077083
processed_te_f_general_01129.wav|పాఠ్యాంశాల్లో, ఆచరణలో, సాధారణ విషయాలను చెప్పేవారి కళాశాల కంటే ఎక్కువ పరిజ్ఞానం ఇవ్వాలని ప్రత్యేక దృష్టి పెట్టింది.|Telugu_F|other|9.504000
processed_te_f_finance_00615.wav|ఉచిత స్క్వేర్ క్యాష్,మీకు ఎటువంటి ఫీజు లేకుండా,ఎవరి బ్యాంకు ఖాతాకు అయిన, నేరుగా డబ్బు పంపడానికి వీలు కల్పిస్తుంది.|Telugu_F|other|8.600000
processed_te_f_other_02900.wav|ఢిల్లీవాసులు కేజ్రీవాల్ ని కొడుకుగా నమ్మితే ఆమ్ ఆద్మీకి ఓటేయాలని, ఉగ్రవాదిగా భావిస్తే బీజేపీకి ఓటు వేయాలని కోరారు.|Telugu_F|other|10.100000
processed_te_f_other_01353.wav|పెద్దమందడి మండలంలోని వెల్దూర్,వనపర్తి మండలం చిట్యాలలో  నూతనంగా నిర్మించిన మార్కెట్ గోదాములను మంత్రి ప్రారంభించారు.|Telugu_F|other|9.900000
processed_te_f_politics_02661.wav|ఆ లేఖను ఒకసారి పరిశీలిస్తే,ముఖ్యమంత్రి తీసుకున్న మూడు రాజధానుల నిర్ణయంతో,మేమంతా ఉన్నపళంగా రోడ్డున పడ్డాం అని ఉంది.|Telugu_F|other|8.600000
processed_te_f_books_socialscience_05256.wav|సామాజిక, రాజకీయ అంశాలపై ఈ పార్టీలలో కొన్నింటికి పూర్తి విరుద్ధ భావాలు ఉన్నాయన్న విషయాన్ని ఇక్కడ గుర్తు ఉంచుకోవాలి.|Telugu_F|other|9.670729
processed_te_f_weather_00448.wav|ఈ ఐదేళ్లలో బీజేపీ ఒకసారి నోట్లు మార్చింది,మరోసారి ట్యాక్స్ మార్చింది,ఇక వందల సార్లు మాట మార్చిందని ఎద్దేవా చేశారు.|Telugu_F|other|9.642667
processed_te_f_books_socialscience_02386.wav|వీటిని సాధారణంగా ఇంటి దగ్గరకానీ, పొలం దగ్గరకానీ పనిచేస్తూ కుటుంబ శ్రమను ఉపయోగించి చేస్తారు.|Telugu_F|other|7.789917
processed_te_f_health_01138.wav|విరేచనాలు లేదా డయేరియా,పసిపిల్లల నుంచి వృధ్ధుల వరకు అన్ని వయసుల వారికి వచ్చే సాధారణ వ్యాధి.|Telugu_F|other|7.744000
processed_te_f_books_socialscience_04267.wav|ఈ చమురును వెలికితీసే హక్కులను డచ్ షెల్ కంపెనీ నేతృత్వంలోని వివిధ బహుళజాతి కంపెనీలు పొందాయి.|Telugu_F|other|7.650604
processed_te_f_books_socialscience_07356.wav|మీరు ఏమి మార్పులను గమనించారు? ఏర్పడిన నీలి నలుపు రంగు పిండిపదార్థపు ఉనికిని తెలియజేస్తుంది. |Telugu_F|other|7.975688
processed_te_f_weather_02288.wav|న్యూఢిల్లీ:నెల రోజుల విరామం తర్వాత సోమవారం నుంచి పార్లమెంట్ సమావేశాలు పున:ప్రారంభం అయ్యాయి.|Telugu_F|other|8.128000
processed_te_f_politics_00318.wav|ముఖ్యమంత్రి అమలు చేసిన ప్రెండ్లీ పోలీసింగ్ ద్వారా,సత్ఫలితాలు ఇస్తున్నట్లు కూడా అయన అన్నారు.|Telugu_F|other|6.600000
processed_te_f_books_socialscience_03795.wav|మాంద్యం మొదలుకాక ముందు మొదటి ప్రపంచ యుద్ధకాలంలోనే ఈ దిశలో బ్రిటన్ కొన్ని చర్యలు చేపట్టింది.|Telugu_F|other|7.383563
processed_te_f_books_socialscience_00546.wav|భారతదేశం మొత్తంగా కంటే హిమాచల్‌ప్రదేశ్‌లో పాఠశాల విద్య విస్తరణ, అభివృద్ధి గణనీయంగా ఉన్నాయి.|Telugu_F|other|7.871187
processed_te_f_finance_01504.wav|ఈ పథకం,ముఖ్యంగా మొదటిసారి స్టాక్ మార్కెట్లలో పెట్టుబడులు పెట్టే,మదుపరుల కోసం ఉద్దేశించింది.|Telugu_F|other|7.893333
processed_te_f_books_socialscience_06378.wav|తగాదాలు, వివాదాల స్వభావం, వాటి మూలాలు సాధారణంగా స్థానిక ప్రజలకు, గ్రామ పెద్దలకు తెలుస్తాయి.|Telugu_F|other|8.000000
processed_te_f_books_socialscience_04066.wav|అయితే ముందునుంచి మధ్యతరగతి రైతాంగం బలమైన స్థితిలో ఉన్నందువల్ల అది ఎక్కువ ప్రయోజనం పొందింది.|Telugu_F|other|7.778313
processed_te_f_books_socialscience_05438.wav|కానీ మానవులంగ మనందరికీ మెరుగైన భవిష్యత్తును రూపొందించగల సామర్థ్యం, దృఢ చిత్తత మనకి ఉన్నాయి.|Telugu_F|other|7.499667
processed_te_f_politics_01761.wav|రైతులకు ఇన్ఫుట్ సబ్సిడీ ఇవ్వడం లేదని,కరువుపై రెయిన్ గన్ల తో ప్రచారం చేస్తున్నారని చెప్పారు.|Telugu_F|other|7.520000
processed_te_f_books_socialscience_02850.wav|హెక్టారుకు లభించే పంట దిగుబడిని పెంచటానికి అవసరమైన ఉత్పాదకాలను సక్రమంగా వినియోగించు కోవాలి.|Telugu_F|other|7.255854
processed_te_f_books_socialscience_03958.wav|ఏ దేశానికి వలసపాలిత ప్రాంతంగాలేని ఆసియాలో రెండు దేశాలను, ఆఫ్రికాలో ఒక దేశాన్ని గుర్తించండి.|Telugu_F|other|7.813146
processed_te_f_weather_01714.wav|సినీ నటుడు విజయ్ సాయి ఆత్మహత్యకు గల కారణాలు ఏంటనే కోణంలో,పోలీసులు దర్యాప్తు వేగవంతం చేశారు.|Telugu_F|other|8.000000
processed_te_f_education_01548.wav|ఈ మేరకు,తెలంగాణ రాష్ట్రంతో,వ్యాపార వాణిజ్య సంబంధాలకు సంబంధించిన,అంశాలను ఇరువురు చర్చించారు.|Telugu_F|other|9.216000
processed_te_f_other_02073.wav|అయితే ఇప్పుడు మారిన పరిస్థితుల్లో,పోలీసుల్లో కూడా ఇరు పార్టీల అనుయాయులు ఉండడం తటస్థించింది.|Telugu_F|other|7.594667
processed_te_f_books_socialscience_00430.wav|పై రెండు దేశాలలో, ఏ దేశంలో ఉన్నా మీరు సంతోషంగా ఉంటారా? రెండు దేశాల అభివృద్ధి స్థాయి ఒకటేనా?|Telugu_F|other|7.964062
processed_te_f_finance_00492.wav|కాగితపు డబ్బు మరియు సాధారణ క్రెడిట్ కార్డులకు ప్రత్యామ్నాయంగా,స్మార్ట్ కార్డు ఉద్భవించింది.|Telugu_F|other|7.104000
processed_te_f_general_02091.wav|ఇటీవల రష్యాకు చెందిన ఓ సోషల్ మీడియా 'సెల్ఫీస్ విత్ డెడ్' పేరుతో ఓ కాంపిటీషన్ కు తెరలేపింది.|Telugu_F|other|7.700000
processed_te_f_general_01452.wav|జపాన్ సహాయంతో నిర్మించే అణు విద్యుత్ ప్లాంట్లు,డిజాస్టర్ ప్రూఫ్ అనే గ్యారంటీ ఎవరూ ఇవ్వలేరు.|Telugu_F|other|7.125333
processed_te_f_finance_01929.wav|వీరు ఆర్థిక మాంద్యం సమయంలో,పెరిగి పెద్దవడంతో,డబ్బుల్ని పొదుపు చేయాలన్న స్పృహ కలిగి ఉన్నారు.|Telugu_F|other|7.488000
processed_te_f_books_socialscience_04481.wav|బెంగాల్‌లో పెద్ద భూస్వాములనుంచి భూమిని సాగుకు తీసుకున్న చిన్న, పేద రైతులు ఆందోళన చేయసాగారు.|Telugu_F|other|8.045333
processed_te_f_health_01857.wav|ఈ నేపథ్యంలో పుట్టుకతోనే పలువురు చిన్నారులు,అంగ వైకల్యం లేదా పౌష్టిక లోపంతో జన్మిస్తున్నారు.|Telugu_F|other|7.413333
processed_te_f_books_socialscience_02298.wav|మీ ప్రాంతంలో వస్తువుల, సేవల ఉత్పత్తిలో ఏ ఏ రకాలుగా శ్రమను పొందుతారు?|Telugu_F|other|5.932333
processed_te_f_books_socialscience_04002.wav|ప్రజలు ‘కలిసి పనిచేసే సహజాత అలవాటుని పెంపొందించుకోవాలని అతడు కోరాడు.|Telugu_F|other|6.200000
processed_te_f_books_socialscience_05764.wav|అరబ్బు బృందాలన్నింటినీ ఏకం చేసి ఇది ఒక కొత్త కోణాన్ని తీసుకొచ్చింది.|Telugu_F|other|5.525979
processed_te_f_books_socialscience_05931.wav|అనాదిగా భారతదేశం, శ్రీలంకల మధ్య సాంస్కృతిక, ఆర్థిక సంబంధాలు ఉన్నాయి.|Telugu_F|other|5.781396
processed_te_f_books_socialscience_07003.wav|ఈ వ్యర్థాలు విషతుల్యాలుగా మారి నేలను, నీటి వనరులను కలుషితం చేస్తాయి.|Telugu_F|other|6.071646
processed_te_f_books_socialscience_06952.wav|జంతుప్రదర్శనశాలలో నిర్వహిస్తున్న వివిధ పరిశోధనల గురించి తెలుసుకోండి.|Telugu_F|other|5.398271
processed_te_f_books_socialscience_04880.wav|ఎంతకాలం మన సామాజిక, ఆర్థిక జీవితాలలో సమానత్వాన్ని సాధించకుండా ఉందాం?|Telugu_F|other|6.187750
processed_te_f_books_socialscience_03044.wav|ప్రజా పంపిణీ వ్యవస్థ సామర్థ్యం, ఆహార పంటలను పండించటానికి ప్రాధాన్యత.|Telugu_F|other|5.200000
processed_te_f_books_socialscience_00857.wav|సేవా రంగం ఇతర రంగాలకంటే ఎలా భిన్నమైనది? కొన్ని ఉదాహరణలతో వివరించండి.|Telugu_F|other|6.400000
processed_te_f_books_socialscience_06676.wav|మన పరిసరాల్లోవచ్చే భౌతిక మార్పులను, వాటి ప్రభావాలను అధ్యయనం చేద్దాం.|Telugu_F|other|5.100000
processed_te_f_books_socialscience_03957.wav|ఫ్రాన్స్‌కి చెందిన ఒక ఆసియా, ఒక ఆఫ్రికా వలస ప్రాంతాన్ని గుర్తించండి.|Telugu_F|other|5.108021
processed_te_f_books_socialscience_05087.wav|ఈ ఉద్యమానికి ఉస్మానియా విశ్వవిద్యాలయ విద్యార్థులు నాయకత్వం వహించారు.|Telugu_F|other|5.665292
processed_te_f_finance_02018.wav|కానీ, పడిపోతున్న రూపాయి విలువ కారణంగా,భారత్ తో పోలిస్తే,గల్ఫ్ దేశాల్లో ఎక్కువ డబ్బు సంపాదించే అవకాశాలూ లేకపోలేదు.|Telugu_F|other|9.248000
processed_te_f_health_00511.wav|అంటే క్యాన్సర్ మహమ్మారి వల్ల ప్రాణాలు కోల్పోయిన వారికంటే,సూపర్ బగ్ వల్ల మృతి చెందిన వారి సంఖ్యే ఎక్కువగా ఉంటోంది.|Telugu_F|other|8.600000
processed_te_f_general_01160.wav|తెలుగు చలన చిత్రాలు ప్రారంభమైన తొలి రోజుల్లోనే, జాతిని చైతన్యం చేయడానికి,గూడవల్లి రామబ్రహ్మం కంకణం కట్టుకున్నారు.|Telugu_F|other|9.493333
processed_te_f_general_02367.wav|అయితే ఈ ప్రయోగంవల్ల అంతరిక్షంలో,పెద్ద సంఖ్యలో ఉపగ్రహ శకలాలు ఏర్పడ్డాయని,అమెరికా వంటి దేశాలు గగ్గోలు పెడుతున్నాయి.|Telugu_F|other|9.300000
processed_te_f_general_01816.wav|దిల్లీ:దక్షిణ కొరియాకు చెందిన కార్ల తయారీ సంస్థ కియా నుంచి,తొలి కారు సెల్టోస్ త్వరలోనే భారత మార్కెట్లోకి రానుంది.|Telugu_F|other|9.376000
processed_te_f_health_01402.wav|లివర్ క్యాన్సర్ తో,లాహోర్లోని ఒక ఆసుపత్రిలో చికిత్స కోసం చేరిన ఏడేళ్ల బాలుడు షాన్ సుల్తాన్ పరిస్థితి విషమించింది.|Telugu_F|other|9.472000
processed_te_f_books_socialscience_02801.wav|అనేక పేద దేశాలలో దీనివల్ల ప్రజాస్వామ్యం, కార్మికుల హక్కులు, పర్యావరణానికి భంగం కలుగుతోందని వీళ్లు వాదిస్తున్నారు.|Telugu_F|other|8.323979
processed_te_f_other_01350.wav|కొత్త లేదా స్టార్ ఇమేజ్ లేని వారితో సినిమా రూపొందిస్తే,ఇది చిన్న సినిమా అన్న ట్యాగ్ లైన్ తగిలిస్తాం అని చెప్పారు.|Telugu_F|other|8.500000
processed_te_f_finance_02498.wav|అన్ని ఆర్థిక బాధ్యతలు నెరవేరిన తర్వాత, స్టాక్ హోల్డర్లకు మిగిలి ఉన్న నగదు మొత్తాన్ని, లీక్డ్ నగదు ప్రవాహం అంటారు.|Telugu_F|other|8.600000
processed_te_f_books_socialscience_05506.wav|భారతదేశంలోకి స్వేఛ్చగా విదేశీ పెట్టుబడులు, వస్తువులను అనుమతించేలా భారత ఆర్థిక విధానం బలవంతంగా సరళీకృతం చేయబడింది.|Telugu_F|other|10.100000
processed_te_f_books_socialscience_01420.wav|ఇద్దరు లేదా ముగ్గురు విద్యార్థులు గల సర్వే నిర్వహణ బృందం తమ ప్రాంతంలోని 10 కుటుంబాల నుంచి సమాచారాన్ని సేకరించాలి.|Telugu_F|other|9.368875
processed_te_f_politics_01652.wav|ఫైనల్లో పాకిస్థాన్ అద్భుతమైన గేమ్ ఆడిందని,టోర్నీ మొత్తంలో టీమిండియా ప్రదర్శన కూడా బాగుందని గిల్‌క్రిస్ట్ అన్నాడు.|Telugu_F|other|8.885333
processed_te_f_books_socialscience_07306.wav|మనం ఆహారం తిన్న తర్వాత పడేసే పేపర్ ప్లేట్లు, ప్లాస్టిక్ గ్లాసులు, ప్లాస్టిక్ కవర్లు ఎక్కడపడితే అక్కడ పడేస్తుంటాం.|Telugu_F|other|8.335583
processed_te_f_weather_01926.wav|నాలుగువేల చదరపు అడుగులు విస్తీర్ణంతో,ప్రపంచ స్థాయి సదుపాయాలు అందిస్తున్నట్లు కంపెనీ ఎండి రూబల్ జైన్ వెల్లడించారు.|Telugu_F|other|9.472000
processed_te_f_weather_00930.wav|ఇక పాకిస్తాన్,బంగ్లాదేశ్ లతో వర్షం కారణంగా మ్యాచ్లు రద్దు కావడంతో ఆడకుండానే లంక జట్టుకి రెండు పాయంట్లు లభించాయి .|Telugu_F|other|9.770667
processed_te_f_politics_02549.wav|మెట్ట‌పల్లి రూరల్:యువత వివేకానంద బోధనలను ఆచరిస్తూ సన్మార్గంలో నడవాలని మెట్ట‌పల్లి డీఎస్పీ గౌస్‌బాబా పేర్కొన్నారు.|Telugu_F|other|10.069333
processed_te_f_health_00802.wav|దెబ్బ తగిలిన చోట గాయం మానిపోయాక ఆ ప్రదేశంలో చర్మం సున్నితంగా మారి,ఎప్పుడు ముట్టుకున్నా సెన్సిటివ్ గా అన్పిస్తుంది|Telugu_F|other|9.354667
processed_te_f_books_socialscience_06674.wav|ఇవి కొన్ని సంవత్సరాలకు సరిపడ మాత్రమే ఉన్నాయి.|Telugu_F|other|4.341750
processed_te_f_finance_00632.wav|ఇలా ఆర్థిక ప్రణాళికతో వెళ్తే,రిటైర్మెంట్ సమయానికి,మీ చేతికి పెద్ద మొత్తంలో డబ్బు వస్తుంది.|Telugu_F|other|7.242667
processed_te_f_books_socialscience_07388.wav|ఈ ప్రయోగంలో రెండు ఆకులను ఎందుకు పరిక్షించాలి? |Telugu_F|other|3.830917
processed_te_f_politics_01326.wav|అణ్వాయుధాల ప్రయోగాల విషయంలో,కేంద్ర రక్షణ శాఖ మంత్రి రాజ్ నాథ్ సింగ్ కీలక వ్యాఖ్యలు చేశారు.|Telugu_F|other|7.100000
processed_te_f_books_socialscience_04356.wav|ప్రజలపై కాంగ్రెస్‌కు ఉన్న పట్టు బలహీనపడేలా చేసి దానిని దండించటానికి గల మార్గాలకోసం చూశారు.|Telugu_F|other|8.440083
processed_te_f_books_socialscience_03983.wav|అతడి కార్యక్రమాన్ని ‘మూడు సిద్ధాంతాలు అంటారు.|Telugu_F|other|3.540667
processed_te_f_books_socialscience_00992.wav|అల్ప పీడన ప్రాంతం బాగా దక్షిణానికి మారుతుంది.|Telugu_F|other|3.842521
processed_te_f_weather_02213.wav|ఈ సినిమాకు కచ్చితంగా భారీ ఓపెనింగ్స్ వచ్చే ఛాన్స్ ఉందని,ట్రేడ్ వర్గాలు అంచనా వేస్తున్నాయి.|Telugu_F|other|7.040000
processed_te_f_books_socialscience_06391.wav|ఈ చట్టం ప్రకారం న్యాయ సహాయం అందించటానికి దేశవ్యాప్తంగా  ఒక న్యాయ వ్యవస్థను ఏర్పాటు చేశారు.|Telugu_F|other|7.964062
processed_te_f_books_socialscience_01889.wav|మీ అట్లాసు ఉపయోగించి బరంపురాన్ని గుర్తించండి.|Telugu_F|other|3.668375
processed_te_f_education_03352.wav|బుధవారం అర్థరాత్రి జరిపిన చర్చల అనంతరం,ఇరు పార్టీలు ఈ,నిర్ణయానికి వచ్చినట్లు చెబుతున్నారు.|Telugu_F|other|7.200000
processed_te_f_agri_00181.wav|పంటల కొనుగోలు కేంద్రాల్లో, అక్రమాలు జరిగితే, సేకరణ ఏజెన్సీని మార్చేస్తామని, మార్కెటింగ్ శాఖ ప్రత్యేక కమిషనర్ ప్రద్యుమ్న తేల్చిచెప్పారు.|Telugu_F|other|10.100000
processed_te_f_books_socialscience_01387.wav|నీటి సంరక్షణను మెరుగుపరచటానికి హివారే బజారులో వ్యవసాయంలో ఏ పద్ధతులపై నియంత్రణలు విధించారు?|Telugu_F|other|8.300000
processed_te_f_agri_00864.wav|తీరంలోని, ఓ మత్స్యకారుడి ఇంటి వద్ద కొబ్బరి తోటలో, చెత్తను పూడ్చేందుకు, ఓ గొయ్యిని తవ్వారు.|Telugu_F|other|7.232000
processed_te_f_books_socialscience_05002.wav|ఇందులో మూడు ప్రధాన అంశాలు ఉన్నాయి: భూ సంస్కరణలు, వ్యవసాయ సహకార సంఘాలు, స్థానిక స్వపరిపాలన.|Telugu_F|other|7.917625
processed_te_f_books_socialscience_00383.wav|మహిళలు వేతనంతో కూడిన పనిచేస్తుంటే కుటుంబంలోనూ, సమాజంలోనూ వాళ్ల హోదా పెరుగుతుందన్నది నిజమే.|Telugu_F|other|8.400000
processed_te_f_health_00788.wav|టమాటోలు తెంపుతున్న సమయంలో,గుండె పోటుతో చనిపోతున్న వయస్సు మళ్లిన వారు,ఎంతో మంది ఉంటున్నారు.|Telugu_F|other|7.232000
processed_te_f_weather_01861.wav|ఎలాంటి అవసరం,కారణం లేకుండా సోషల్ మీడియాలో స్ర్కోల్ చేయడాన్ని నివారించడం అలవాటు చేసుకోవాలి.|Telugu_F|other|8.138667
processed_te_f_books_socialscience_00758.wav|సాధారణంగా సాయంత్రం ఆమెకు రోజుకూలీ లభిస్తుంది.|Telugu_F|other|4.481083
processed_te_f_general_00864.wav|ఆరు రోజుల తరువాత, దాని విమానం జపాన్ ఆపరేషన్ టెన్గోను ఓడించి యుద్ధనౌక యమాటోను ముంచివేసింది.|Telugu_F|other|8.900000
processed_te_f_politics_01766.wav|స్థానిక కంఠేశ్వర్ కాలనీలోని ఓ ఇంట్లో,నాలుగు నెలల నుంచి ముగ్గురు యువకులు నివాసం ఉంటున్నారు.|Telugu_F|other|7.253333
processed_te_f_books_socialscience_05919.wav|అయితే బ్రహ్మపుత్ర, గంగా నదీజలాల పంపకం వంటి అనేక అంశాలపై రెండు దేశాల మధ్య విభేదాలు ఉన్నాయి.|Telugu_F|other|8.579396
processed_te_f_books_socialscience_06441.wav|కానీ అక్కడి అధికారులు వాళ్లను పట్టించుకోలేదు.|Telugu_F|other|3.552271
processed_te_f_books_socialscience_03234.wav|వ్యవసాయం కంటే కూడా మాకు పశు సంపద ఎంతో ముఖ్యం.|Telugu_F|other|4.000000
processed_te_f_books_socialscience_00710.wav|ఉదాహరణకు గాయత్రి అనే చిన్న రైతును తీసుకుందాం.|Telugu_F|other|4.000000
processed_te_f_books_socialscience_02942.wav|వీటిని మరొకసారి మననం చేసుకుని ముందుకు సాగండి.|Telugu_F|other|3.947021
processed_te_f_books_socialscience_00891.wav|లెహ్‌లో వర్షపాత తీరును జాగ్రత్తగా పరిశీలించండి. మిగిలిన ప్రాంతాలకు దీనికీ మధ్య తేడా ఏమిటి?|Telugu_F|other|7.500000
processed_te_f_books_socialscience_05947.wav|సైనిక ఒప్పందాలతో అగ్రరాజ్యాలు ఎలా లాభపడ్డాయి?|Telugu_F|other|4.202438
processed_te_f_finance_02235.wav|పొదుపు ఖాతాల సొమ్ము,ఐదేళ్లలో భారీగా పడిపోవడం,ఆర్థిక రంగంలో ప్రమాద ఘంటికలను మోగిస్తున్నాయి.|Telugu_F|other|7.744000
processed_te_f_books_socialscience_04062.wav|విచారణలలో ఈ వర్గం వాళ్లకు మరణశిక్ష విధించారు.|Telugu_F|other|3.800000
processed_te_f_books_socialscience_00804.wav|వ్యవసాయ కూలీలకు కనీస కూలీ, తగినంత పని అందాలి.|Telugu_F|other|4.620396
processed_te_f_books_socialscience_05887.wav|రాజకీయాలకు వచ్చేసరికి ప్రతి ఒక్కరూ భారతీయులే.|Telugu_F|other|4.074729
processed_te_f_weather_00664.wav|దశాబ్ధం క్రితం వజ్రాల కొనుగోలు సమయంలో,అత్యంత విలువైన వజ్రంలో వినాయకుడి రూపుని గుర్తించారు.|Telugu_F|other|7.700000
processed_te_f_books_socialscience_06417.wav|లక్ష రూపాయలలోపు వార్షిక ఆదాయం ఉన్న వ్యక్తులు.|Telugu_F|other|4.500000
processed_te_f_books_socialscience_02361.wav|అయితే వాళ్లు ఉత్పత్తి చేసిన దానిలో తేడా ఉంది.|Telugu_F|other|3.947021
processed_te_f_books_socialscience_06790.wav|కింది అంశాలతో పర్యావరణ వారాన్ని నిర్వహించండి.|Telugu_F|other|4.100000
processed_te_f_politics_01024.wav|దీనికితోడు కొద్ది నెలల క్రితం జరిగిన స్థానిక ఎన్నికల్లో,భాజపా పనితీరు బాగా మెరుగైంది కూడా.|Telugu_F|other|7.050667
processed_te_f_other_01396.wav|ఉమ్మడి రాష్ట్రంగా ఉన్నప్పుడు టిడిపి పార్టీ ఎంత స్ట్రాంగ్ గా ఉండేదో అందరికీ తెలిసిన విషయమే.|Telugu_F|other|6.794667
processed_te_f_books_socialscience_04192.wav|అమెరికాతో జరిగిన ఈ యుద్ధకాలం చాలా దారుణమైనది.|Telugu_F|other|3.668375
processed_te_f_books_socialscience_05407.wav|రాజీవ్ గాంధి నేతృత్వంలోని కాంగ్రెస్ అంతకు ముందెన్నడూ లేనంతగా ఎన్నికలలో ఘనవిజయం సాధించింది.|Telugu_F|other|6.965604
processed_te_f_finance_01938.wav|కరెన్సీ నోటుకు బదులు,కార్డుతో చెల్లింపులు జరిపేవారి సంఖ్య,మన దేశంలో అనూహ్యంగా పెరుగుతోంది.|Telugu_F|other|7.114667
processed_te_f_books_socialscience_05728.wav|ఇదే ప్రాంతాన్ని మధ్యప్రాచ్యం అని కూడా అంటారు.|Telugu_F|other|3.600000
processed_te_f_books_socialscience_01664.wav|వాటికి, ప్రధాన రహదారులకు మధ్య అనుసంధానం ఉందా?|Telugu_F|other|4.643625
processed_te_f_books_socialscience_01172.wav|నేలకి తేమని నిల్వ చేసుకునే సామర్థ్యం ఉంటుంది.|Telugu_F|other|3.900000
processed_te_f_books_socialscience_01064.wav|అంటే వరదలు, కరువులు ఎక్కువ అయ్యే అవకాశం ఉంది.|Telugu_F|other|4.400000
processed_te_f_books_socialscience_05379.wav|సిక్కు మతానికి చెందని ప్రజలపై దాడులు జరిగాయి.|Telugu_F|other|4.074729
processed_te_f_general_01194.wav|మనదంతా ఒకటే మతం.మానవత్వం అనే నినాదాన్ని సమాజంలోని ప్రతి ఒక్కరి హృదయంలో, మనసులో నాటుకునేలా ఒక గొప్ప మార్పురావాలి.|Telugu_F|other|9.653333
processed_te_f_books_socialscience_03814.wav|మొదటి ప్రపంచ యుద్ధం తరువాత యుద్ధనష్టాల చెల్లింపులు వంటివాటి భారం వల్ల జర్మనీ ఆర్థిక పరిస్థితి సంక్షోభంలో పడింది.|Telugu_F|other|9.299208
processed_te_f_general_00807.wav|పూర్తి స్వదేశీ పరిజ్ఞానంతో ఇండియా తయారు చేసుకున్న,తేలికపాటి యుద్ధ విమానం తేజస్ పై,అమెరికా పొగడ్తలు కురిపించింది.|Telugu_F|other|9.632000
processed_te_f_agri_01555.wav|కుండీల్లో మొక్కలకు వేసే ఉల్లి పొట్టుని, గుడ్డు పెంకుల్ని, వాడేసిన కాఫీ పొడిని, వర్షాకాలంలో వేయకుండా ఉంటే మంచిది. |Telugu_F|other|8.864000
processed_te_f_education_01206.wav|అన్నిటినీ మించి,సెంటిమెంట్ ఎంత బలంగా ఉందనేది,ఈ రాజీనామాల ద్వారా,కేంద్రం కాస్తైనా అర్థం చేసుకుంటుందో లేదో చూడాలి.|Telugu_F|other|9.482667
processed_te_f_books_socialscience_02144.wav|ఈ కథ చదువుతూ రాంపురంలో చూసిన అంశాలు మీ ప్రాంతానికి కూడా వర్తిస్తాయేమోనని మీరు కూడా ఆలోచించవచ్చు, పరిశీలించవచ్చు.|Telugu_F|other|8.730333
processed_te_f_books_socialscience_01737.wav|కొన్ని సందర్భాలలో పెద్ద సంఖ్యలో వలస వస్తున్న వాళ్లకు వసతి కల్పించటానికి గ్రామస్తులే తమ ఇళ్లల్లో మార్పులు చేశారు.|Telugu_F|other|8.900000
processed_te_f_books_socialscience_06084.wav|గ్రీన్‌పీస్ ఉద్యమం వెబ్‌సైట్ చూసి  అది పని చేస్తున్న అంశాల గురించి, ఎంచుకున్న పోరాట పద్ధతుల గురించి తెలుసుకోండి.|Telugu_F|other|8.451688
processed_te_f_other_03012.wav|ప్రశ్నోత్తరాల కార్యక్రమం ముగియగానే,ప్రభుత్వ పత్రాలను సభకు సమర్పించే కార్యక్రమాన్ని సుమిత్రా మహాజన్ పూర్తిచేశారు.|Telugu_F|other|9.900000
processed_te_f_other_00840.wav|అసలు ఆ మహిళ కావాలనే పృథ్విని టార్గెట్ చేసిందా?లేకపొతే ఇందులో పృథ్వి తప్పేమన్నా ఉందా అన్నది ఇంకా తెలియాల్సి ఉంది.|Telugu_F|other|9.120000
processed_te_f_books_socialscience_07117.wav|గత రెండు సంవత్సరాలలో అకస్మాత్తుగా విజృంభించిన వివిధ రకాల రుగ్మతల గురించి నమ్మకమైన మూలాల నుండి సమచారం సేకరించండి.|Telugu_F|other|9.032187
processed_te_f_other_01542.wav|సోషల్ మీడియాలో మంత్రులు చురుగ్గా ఉండాలని,ఏపి సి ఎం చంద్రబాబు సూచించిన నేపథ్యంలో మంత్రులు దానిపై దృష్టి పెట్టారు.|Telugu_F|other|8.640000
processed_te_f_politics_00926.wav|ఈ సందర్భంగా చిత్ర యూనిట్ శుక్రవారం సాయంత్రం స్థానిక ఎగ్మోర్లో గల రెడిసన్ హోటల్లో,విలేకరుల సమావేశం నిర్వహించింది.|Telugu_F|other|9.397333
processed_te_f_finance_00210.wav|ఉపాంత స్థిర వ్యయం:ఉపాంత స్థిర వ్యయం మరియు ఉపాంత వేరియబుల్ ధర సమానం.|Telugu_F|other|6.900000
processed_te_f_books_socialscience_06801.wav|మీ గ్రామం లేదా పట్టణం చుట్టుపక్కల ఉన్న రకరకాల  వనరులను గుర్తించండి.|Telugu_F|other|4.875813
processed_te_f_books_socialscience_01152.wav|అవపాతం అంటే వాన ఒక్కటే కాకుండా వడగళ్లు, హిమము, పొగమంచు కూడా ఉంటాయి.|Telugu_F|other|6.652146
processed_te_f_books_socialscience_07136.wav|రక్షిత, సహాయ, పునరావాస కార్యక్రమాల్లో మనవంతు కర్తవ్యం నిర్వహిద్దాం.|Telugu_F|other|5.537583
processed_te_f_books_socialscience_01809.wav|ఒక ప్రాంతం ఎంత పెద్దగా ఉంటే అక్కడ అన్ని ఎక్కువ సేవలు లభ్యం అవుతాయి.|Telugu_F|other|5.500000
processed_te_f_agri_01731.wav|రైతు ఒత్తిడి తెచ్చేసరికి, ప్రభుత్వ సర్వేయర్ అసిస్టెంట్  పెట్టుకున్న, ప్రైవేటు సర్వేయర్ నురైతు గ్రామానికి పంపి, సరిహద్దులు కొలిపించారు. |Telugu_F|other|9.632000
processed_te_f_books_socialscience_03135.wav|భూగర్భ నీటిని చాలా ఎక్కువగా వాడుకుంటున్నామన్నది ఇది తెలియచేస్తోంది.|Telugu_F|other|5.100000
processed_te_f_books_socialscience_01785.wav|ఇక్కడ పెద్ద మార్కెటుతో పాటు అనేక సాంస్కృతిక కార్యక్రమాలు జరుగుతాయి.|Telugu_F|other|5.600000
processed_te_f_books_socialscience_04213.wav|ప్రస్తుతం నైజీరియాగా మనకు తెలిసిన దేశాన్ని బ్రిటిషువారు ఏర్పరిచారు.|Telugu_F|other|5.537583
processed_te_f_politics_00919.wav|ప్రభుత్వానికి వ్యతిరేకంగా వార్తలు రాసే వారి మీద కేసులు పెట్టండి అంటూ,ముఖ్యమంత్రి కేసీఆర్ తన మంత్రివర్గ సభ్యులకు ఉద్భోదించటం తెలిసిందే.|Telugu_F|other|9.930667
processed_te_f_books_socialscience_07314.wav|ఈ చెత్త నీళ్ల ప్రవాహాన్ని అడ్డుకుంటుంది. నీళ్లను కలుషితం చేస్తుంది.|Telugu_F|other|4.887437
processed_te_f_books_socialscience_03511.wav|ఇవి ప్రాంతాల మీద ఆధిపత్యం కోసం, అధికారం కోసం పోటీని సూచిస్తున్నాయి.|Telugu_F|other|5.258938
processed_te_f_books_socialscience_03956.wav|హాలాండ్‌కి చెందిన ఒక ఆసియా, ఒక ఆఫ్రికా వలస ప్రాంతాన్ని గుర్తించండి.|Telugu_F|other|6.000000
processed_te_f_books_socialscience_02345.wav|గత సంవత్సరం తేజ్‌పాల్ ఈ డబ్బులో చాలా వరకు బ్యాంకు ఖాతాలో జమ చేశాడు.|Telugu_F|other|6.187750
processed_te_f_finance_01114.wav|బ్యాంక్ మేనేజర్ జ్యోతిప్రసాద్,బ్యాంక్ ఖాతాదారు చంద్రకళ ఖాతాలో,ఆ చెక్కులు డిపాజిట్ చేశారు.|Telugu_F|other|7.765333
processed_te_f_finance_01035.wav|ఆ ఫొటోగ్రాఫర్ గురించి ఆలోచించి,మీరు నా జీతం ఇంతేనా,నా సంపాదన ఇంతేనా అని దిగులు చెందవద్దు.|Telugu_F|other|8.170667
processed_te_f_health_02038.wav|ఆరోగ్యాన్ని ఒక్క హక్కుగా పరిగణించి,ఎన్టీఆర్ ఆరోగ్య పథకం పేరుతో అందరికీ చికిత్స అందించారు.|Telugu_F|other|7.400000
processed_te_f_other_01225.wav|అయితే ఈ కేసును విచారించిన రిచ్మండ్ కౌంటీ కోర్టు,వారికి దిమ్మ తిరిగిపోయే తీర్పు చెప్పింది.|Telugu_F|other|6.933333
processed_te_f_weather_01672.wav|దీంతో జాతీయ భద్రతకు తీవ్రమైన ముప్పుందని,అమెరికా నిఘా వర్గాలు ఆందోళన వ్యక్తం చేస్తున్నాయి.|Telugu_F|other|7.690667
processed_te_f_books_socialscience_01852.wav|పిరమిడ్‌లోని కింది భాగం భారతదేశ జనాభా గణన ప్రకారం అతి చిన్న నివాస ప్రాంతాలను సూచిస్తుంది.|Telugu_F|other|7.662208
processed_te_f_books_socialscience_06505.wav|వార్తాపత్రికలు, ఇతర మాధ్యమాలలో వచ్చే పర్యావరణ అంశాలను సేకరించి గోడపత్రికలో ప్రదర్శించండి.|Telugu_F|other|7.580938
processed_te_f_education_00466.wav|అయితే బొండా ఉమా చేసిన వ్యాఖ్యలతో,ఇంతకీ ఆ మంత్రులు ఎవరు అన్న దానిపై,పెద్ద చర్చ జరుగుతుంది.|Telugu_F|other|7.978667
processed_te_f_weather_01630.wav|సినిమాకు ఎంత కష్టపడాల్సి వుంటుందో,సినిమా ప్రమోషన్ కు అంత కష్టపడాల్సి వస్తుంది ఈ రోజుల్లో.|Telugu_F|other|7.434667
processed_te_f_books_socialscience_03055.wav|పండ్లు, కూరగాయలు, మాంసం, గుడ్లు వంటి వాటి వినియోగం చూస్తే కేలరీల క్షీణత ఆందోళనకరంగా ఉంది.|Telugu_F|other|7.627375
processed_te_f_finance_00475.wav|కార్మిక లోకపు కళ్యాణ సారథిగా,మార్క్స్ రాసిన కేపిటల్ పెట్టుబడి గ్రంథానికి,ఏళ్లు పైబడినాయి.|Telugu_F|other|7.893333
processed_te_f_books_socialscience_06583.wav|మశూచి మాదిరిగానే పోలియోనుకూడా పూర్తిగా రూపుమాపడానికి అంతర్జాతీయంగా ప్రయత్నం జరుగుతున్నది.|Telugu_F|other|7.128146
processed_te_f_health_02036.wav|కాకపోతే ఘాటైన కారంతో ఉన్నవీ,మసాలాలతో కూడిన ఆహారాలకు దూరంగా ఉండి,నోటి పరిశుభ్రత పాటించాలి.|Telugu_F|other|8.469333
processed_te_f_general_01957.wav|దేశంకోసం తమ జీవితాలను తృణప్రాయంగా అర్పించిన,భగత్సింగ్ లాంటి మహనీయుల త్యాగాలను అందుకోవాలి.|Telugu_F|other|7.946667
processed_te_f_books_socialscience_06752.wav|పంటపొలాలలో సీతాకోక చిలుకల వంటి కీటకాలు ఎంత ఎక్కువగా ఉంటే పరాగసంపర్కం అంత బాగా జరుగుతుంది.|Telugu_F|other|7.952458
processed_te_f_books_socialscience_00099.wav|హిమాలయాలనుంచి వచ్చే నదులు తెచ్చిన రకరకాల ఒండ్రుమట్టి వల్ల ఇది క్రమేపీ పూడుకుంటూ వచ్చింది.|Telugu_F|other|7.400000
processed_te_f_books_socialscience_07323.wav|స్వయంపోషకాలు కాంతిశక్తిని ఉపయోగించుకుని రసాయనిక సమ్మేళనాలు తయారుచేసుకుంటాయని మనకు తెలుసు. |Telugu_F|other|7.697042
processed_te_f_weather_01722.wav|వేగంగా పనులు పూర్తి చేసేలా జన్కో అధికారులు,బెల్ సంస్థను ప్రోత్సహించే వారని గుర్తు చేశారు.|Telugu_F|other|7.552000
processed_te_f_books_socialscience_07029.wav|మీ పరిసరాలలో జీవ విఛ్చిత్తి అయ్యేవి, కానివి వేరు చేయడానికి వేరు వేరు చెత్తకుండీలను ఏర్పాటుచేశారేమో తెలుసుకోండి.|Telugu_F|other|8.614229
processed_te_f_other_02767.wav|రాంచీ తీవ్ర దుర్భిక్ష పరిస్థితుల నుంచి గట్టెక్కేలా,వానలు కురవాలని ఆకాంక్షిస్తూ,భక్తులు నిప్పుల గుండంలో నడిచారు.|Telugu_F|other|9.100000
processed_te_f_politics_01709.wav|ఈ కార్యక్రమంలో ఎఫ్టీసీసీఐ అధ్యక్షుడు కరుణేంద్ర జాస్తి,సీనియర్ ఉపాధ్యక్షుడు రమకాంత్ ఇనానీ తదితరులు పాల్గొన్నారు.|Telugu_F|other|9.500000
processed_te_f_books_socialscience_06000.wav|ఈ ప్రభుత్వాలు తమను కూలదోసే కుట్రల గురించి నిత్యమూ భయపడుతూ ఉండి ప్రజల అన్ని కార్యకలాపాలపై నియంత్రణ, నిఘా ఉంచేవి.|Telugu_F|other|8.985750
processed_te_f_books_socialscience_02707.wav|బహుళజాతి సంస్థలు భారతదేశంలో తమ పెట్టుబడులను పెంచాయి, అంటే భారతదేశంలో పెట్టుబడులుపెట్టటం వాళ్లకు లాభసాటిగా ఉంది.|Telugu_F|other|9.937771
processed_te_f_politics_02288.wav|పోటీలేని సీజన్ ని బ్రహ్మాండంగా వాడుకున్న ఇస్మార్ట్ శంకర్,అన్ని చోట్లా రూపాయకు రెండు రూపాయలు సంపాదించి పెట్టాడు.|Telugu_F|other|8.746667
processed_te_f_politics_01218.wav|పవన్ పార్టీ పెడతారని,లేదంటే ఏదో ఓ పార్టీ తరఫున వచ్చే ఎన్నికల్లో పోటీ చేస్తారనే ప్రచారం విస్త్రృతంగా జరుగుతోంది.|Telugu_F|other|9.600000
processed_te_f_general_01753.wav|ఇలా నేత నేయాలంటే,పూరి గుడిసెల్లో ఉండే చేనేత మగ్గాల వద్ద, మగ్గం గోతుల్లోను నిత్యం విద్యుత్ బల్బులు వెలగాల్సిందే.|Telugu_F|other|9.226667
processed_te_f_agri_02709.wav|సోమవారం మేకలు కాయడానికి విఠల్ వెళ్లగా, పొలం వద్ద ఉన్న పశువులకు నీటిని తాపడం కోసం, అతని కుమారుడు గణేష్ వెళ్ళాడు.|Telugu_F|other|8.960000
processed_te_f_education_00456.wav|కాగా,ప్రస్తుత కోచింగ్ స్టాఫ్ ను,దరఖాస్తుల నుంచి మినహాయించి,నేరుగా ఇంటర్వ్యులకు హాజరయ్యే అవకాశం బోర్డు ఇచ్చింది.|Telugu_F|other|8.949333
processed_te_f_books_socialscience_01766.wav|ఆ విధంగానే ముంబయి, చెన్నై వంటి నగరాలను వలస పాలకులు భారతదేశ సహజ వనరులను కొల్లగొట్టటానికి మరింత అభివృద్ధి చేశారు.|Telugu_F|other|9.844896
processed_te_f_books_socialscience_06886.wav|అదే విధంగా తక్కువ నాణ్యత కలిగిన వస్తువుల జీవితకాలం తక్కువగా ఉండటం వల్ల వ్యర్థ పదార్థాలు పెరుగుతాయా? ఆలోచించండి.|Telugu_F|other|8.358813
processed_te_f_other_01826.wav|ఈ విషయంపై ఆరా తీద్దామని,ఆదాని ఎలక్ట్రీసిటీ సంస్థకు చెందిన టోల్ ఫ్రీ నంబర్ కు కాల్ చేస్తే ఎంతకు కలవడం లేదన్నారు.|Telugu_F|other|9.700000
processed_te_f_health_00656.wav|మీకు అందుబాటులో ఉన్న కంప్యూటర్,సెల్ఫోన్,ట్యాబ్ ద్వారా ఒత్తిడి నివారణ చర్యలు చేపట్టవచ్చు.|Telugu_F|other|7.400000
processed_te_f_health_01735.wav|అమృతాంజనం రాస్తే పోయే తలనొప్పికి కూడా,లక్ష రూపాయల చికిత్స చేసే ఖరీదైన డాక్టర్లూ ఉన్నారు.|Telugu_F|other|7.136000
processed_te_f_politics_01849.wav|గోవాలో అత్యధిక శాతం క్యాష్‌లెస్ లావాదేవీలు జరుగుతున్నాయని రక్షణ మంత్రి పారికర్ తెలిపారు.|Telugu_F|other|7.904000
processed_te_f_finance_01643.wav|సేవింగ్స్ బ్యాంకులో దాచుకున్న నగదు కంటే,లిక్విడ్ ఫండ్ లో పెట్టుబడి,కొంత నష్టభయం ఉంటుంది.|Telugu_F|other|6.848000
processed_te_f_health_02224.wav|కరోనా వస్తే చికిత్స చేయాలి అంతేగాని,ఇలా కాల్చి చంపుతారా అని నెటిజన్లు ప్రశ్నిస్తున్నారు.|Telugu_F|other|7.146667
processed_te_f_finance_00442.wav|ఏప్రిల్ నుంచి జూన్ త్రైమాసికంలో,వీటి వడ్డీ రేట్లలో,మార్పులు ఉండవని,కేంద్ర ఆర్థిక మంత్రిత్వ శాఖ ట్వీట్ చేసింది.|Telugu_F|other|9.482667
processed_te_f_general_01758.wav|ప్రమాద స్థలిలో దొరికిన బ్లాక్ బాక్సులను,తయారీ కంపెనీ బోయింగ్ సంస్థకు కానీ, అమెరికాకి కానీ,ఇరాన్ ఇంకా ఇవ్వలేదు.|Telugu_F|other|8.682667
processed_te_f_education_03197.wav|లిబియా విషయంలో,ఇటలీ చేస్తున్న కృషిని ప్రశంసించిన ఎర్డొగాన్,సిరియా సంక్షోభంపై కూడా,తాము చర్చించినట్లు తెలిపారు.|Telugu_F|other|9.077333
processed_te_f_books_socialscience_04933.wav|ఇతర ఏ పార్టీ కూడా కాంగ్రెస్‌కి సమీపంలో లేదు.|Telugu_F|other|5.119625
processed_te_f_books_socialscience_05903.wav|కాని సరిహద్దు వెంట అనేకసార్లు కాల్పులు, ఘర్షణలు చోటు చేసుకున్నాయి.|Telugu_F|other|5.793000
processed_te_f_education_02303.wav|దీప తన అక్కను చూడగానే,ఒక్కసారిగా జీపులో నుంచి బయటకు గెంతి,ఆప్యాయంగా గుండెలకు హత్తుకుంది.|Telugu_F|other|8.900000
processed_te_f_books_socialscience_02414.wav|ఉదాహరణకు పిండిమర నడిపే వ్యక్తి గ్రామంలోని చిన్న రైతులనుంచి గోధుమలు కొని, వాటిని రాయిగంజ్ మార్కెట్లో అమ్ముతాడు.|Telugu_F|other|9.200000
processed_te_f_finance_02337.wav|వీటిని తీర్చడం కోసం,డబ్బు సంపాదన ఒక్కటే లక్ష్యమైతే,ఏమీ పొందలేం, జీవితాన్ని ఆస్వాదించలేం.|Telugu_F|other|7.861333
processed_te_f_books_socialscience_07158.wav|విద్య వల్ల ఉపాధి అవకాశాలతోపాటు పరిసరాలపట్ల స్పృహ కూడా పెరుగుతుంది.|Telugu_F|other|5.900000
processed_te_f_general_00679.wav|ఈ దాడిని,జాతీయ భద్రతా మాజీ సలహాదారు,అధ్యక్ష అభ్యర్థి మహమ్మద్ హనీఫ్ అట్మర్,ట్విట్టర్ ద్వారా,తీవ్రంగా ఖండించారు.|Telugu_F|other|10.037333
processed_te_f_education_02698.wav|ఇతనికి ఏమైనా ప్రాబ్లం ఉందేమోనని,శాస్త్రవేత్తలు పరీక్షలు జరిపితే,చాలా నార్మల్ గా ఉన్నాడు.|Telugu_F|other|7.253333
processed_te_f_finance_02442.wav|ఈ విధానంలో,ఇండియాలోని కంపెనీలు,అడ్వర్టైజ్మెంట్ల ద్వారా సంపాదిస్తున్న ఆదాయంపై,ఆరుశాతం పన్ను వసూలు చేస్తున్నారు.|Telugu_F|other|8.500000
processed_te_f_books_socialscience_01358.wav|అంతేకాకుండా ఆ కంపెనీ వల్ల మంచినీటి నాణ్యత కూడా ప్రభావితం అవుతోంది.|Telugu_F|other|5.572417
processed_te_f_books_socialscience_06476.wav|భూమిని భద్రంగా కాపాడుతున్న ఓజోన్ పొరకే చేజేతులా చిల్లులు పెట్టేస్తూ మన వినాశనాన్ని మనమే కొని తెచ్చుకుంటున్నాం.|Telugu_F|other|7.569333
processed_te_f_books_socialscience_01405.wav|ఎంతమంది పిల్లలు ఉండటం సరైనదో వాళ్లని అడగండి.|Telugu_F|other|3.900000
processed_te_f_general_02159.wav|వాషింగ్ మెషీన్ల మీద ఎప్పుడు ఇవ్వనంత ఆఫర్లను మరియు డిస్కౌంట్లను అమెజాన్ ఇప్పుడు ఇస్తోంది.|Telugu_F|other|6.700000
processed_te_f_books_socialscience_00785.wav|ఏ కారణం లేకుండా ఉద్యోగస్తులను మానుకోమనవచ్చు.|Telugu_F|other|4.000000
processed_te_f_health_01023.wav|లేజర్ యొక్క తరంగదైర్ఘ్యం మరియు దాని పల్స్ యొక్క పొడవు చికిత్స ప్రభావాన్ని నిర్ణయిస్తాయి.|Telugu_F|other|7.360000
processed_te_f_books_socialscience_01552.wav|ఆహారం అందించాలని అందరూ గుర్తించసాగి ఆ దిశగా అనేక చర్యలు చేపట్టారు.|Telugu_F|other|5.688521
processed_te_f_books_socialscience_02160.wav|శ్రమజీవులలో అధిక శాతం తమ జీవనోపాధికి వ్యవసాయం మీద ఆధారపడి ఉన్నారు.|Telugu_F|other|5.600000
processed_te_f_books_socialscience_00695.wav|అయితే వ్యవసాయంలో ఉపాధి వాటా ఎందుకు తగ్గలేదు?|Telugu_F|other|4.400000
processed_te_f_books_socialscience_06859.wav|వీటిని కొనడంలో కొన్నిసార్లు ధర, ఆకర్షణీయంగా ఉండటం, నూతనత్వం వంటి లక్షణాలతోపాటు వాటి ఉపయోగాలు కూడా కారణమవుతాయి.|Telugu_F|other|9.577854
processed_te_f_education_00329.wav|ఒక్కో స్టేజీలో,అనుకున్న లక్ష్యాన్ని పూర్తి చేసుకుంటూ వెళ్తే,కొత్త స్టేజ్ ఓపెన్ అవుతుంది.|Telugu_F|other|6.517333
processed_te_f_books_socialscience_03763.wav|కమ్యూనిస్టు విధానాలపై వచ్చిన విమర్శలు ఏమిటి?|Telugu_F|other|3.273646
processed_te_f_books_socialscience_01718.wav|అయితే ఇప్పటి పరిస్థితి చూస్తే ఈ ప్రణాళీకలను అమలుపరిచినట్లు కనపడదు.|Telugu_F|other|5.700000
processed_te_f_education_00874.wav|ఉపాధ్యాయ శిక్షణ అయ్యాక,తెలుగు పండిత పట్టా కోసం,ప్రాచ్య కళాశాలలో ప్రైవేటుగా చదివారు వేణు.|Telugu_F|other|8.010667
processed_te_f_books_socialscience_06155.wav|ఇటువంటి అభివృద్ధి విధానం మారాలని నర్మదా బచావో ఆందోళన్ పోరాడుతోంది.|Telugu_F|other|6.466375
processed_te_f_books_socialscience_04578.wav|దేశ విభజనకు ముందు రాజకీయాలలో మతాన్ని ఏ ఏ విధంగా ఉపయోగించుకున్నారు?|Telugu_F|other|5.665292
processed_te_f_general_01911.wav|అక్కడ శుద్ధి చేసిన వాష్డ్ కోల్ బొగ్గును,జల రవాణా ద్వారా కృష్ణపట్నం పోర్టుకు చేరవేస్తారు.|Telugu_F|other|7.093333
processed_te_f_books_socialscience_01282.wav|నీటి వినియోగంలో దీర్ఘకాలిక సుస్థిరత సాధించే అంశాలు ఈ విధానంలో ముఖ్యమని మనకు అర్థమౌతుంది.|Telugu_F|other|7.592542
processed_te_f_books_socialscience_00914.wav|కర్కట రేఖకు దక్షిణ ప్రాంతం ఉష్ణమండలంలో ఉంది.|Telugu_F|other|4.100000
processed_te_f_weather_01818.wav|ఈ రియాలిటీ షోలో యాంకర్ ప్రదీప్,సుడిగాలి సుధీర్,రష్మీ సహా జడ్జులు అందరూ కలిసి స్టేజ్‌ పై నవ్వులు పూయిస్తుంటారు.|Telugu_F|other|9.226667
processed_te_f_finance_02148.wav|రాష్ట్రంలో సెల్ఫోన్ విక్రయాలపై,ఇక ఐదు శాతం మాత్రమే,విలువ ఆధారిత పన్ను వ్యాట్ విధిస్తారు.|Telugu_F|other|7.882667
processed_te_f_health_00325.wav|సిరప్స్ ‌లో ఎలాంటి డ్రగ్స్ ఉంటాయో అవగాహన లేకుండా,మెడికల్ షాప్ ‌కి వెళ్లి ఏదో ఒక దగ్గుమందు కొని వాడేస్తూ ఉంటాం.|Telugu_F|other|8.448000
processed_te_f_books_socialscience_06769.wav|పట్టికను పరిశీలించి వాటిలో ఏ ఏ వస్తువులు, వనరుల వినియోగాన్ని తగ్గించవచ్చునో గుర్తించండి.|Telugu_F|other|6.861125
processed_te_f_books_socialscience_06480.wav|విలువలు బోధిస్తే రావు, ఆచరిస్తే వస్తాయంటారు.|Telugu_F|other|3.691604
processed_te_f_politics_01123.wav|తాను ఐరన్లెగ్ కాదని,చంద్రబాబు తనపై అలా దుష్ప్రచారం చేశారని నగరి ఎమ్మెల్యే రోజా చెప్పారు.|Telugu_F|other|7.317333
processed_te_f_books_socialscience_06432.wav|అడ్వకేట్ల ద్వారా ఉచిత న్యాయ సలహా అందిస్తారు.|Telugu_F|other|3.552271
processed_te_f_books_socialscience_03340.wav|భారతదేశం వంటి అభివృద్ధి చెందుతున్న దేశంలో పేదరికం ఉంది కాబట్టి ఆర్థికాభివృద్ధి అవసరం అని వాళ్లు వాదించేవాళ్లు.|Telugu_F|other|9.276000
processed_te_f_education_02742.wav|పోలీస్ సిబ్బంది,అధికారులు విధి నిర్వహణలో,మరింత రాణించేందుకు,ఒక రోజు క్యాప్సుల్స,శిక్షణ తరగతులను ప్రారంభించారు.|Telugu_F|other|9.184000
processed_te_f_books_socialscience_01650.wav|జన సాంద్రతకు చెందిన కింది రెండు పటాలను, జనాభా పెరుగుదలకు సంబంధించిన రేఖా పటాన్ని చూడండి.|Telugu_F|other|7.186208
processed_te_f_books_socialscience_06362.wav|సమాచారాన్ని సేకరించే వ్యక్తి తాను ఎవరో తెలియ చేయాల్సిన అవసరం లేదు.|Telugu_F|other|6.257396
processed_te_f_books_socialscience_06484.wav|మీ ఆలోచనలను, అభిప్రాయాలను అందరితో పంచుకోండి.|Telugu_F|other|3.970229
processed_te_f_other_01427.wav|ఈ నేపథ్యంలో పలాస రైల్వేష్టేషన్ మీదుగా రాకపోకలు సాగించాల్సిన పలు రైళ్లు,ఆలస్యంగా నడిచాయి.|Telugu_F|other|7.498667
processed_te_f_books_socialscience_03225.wav|గుజరాత్‌లో వ్యవసాయానికి చాలా డబ్బులు కావాలి.|Telugu_F|other|3.540667
processed_te_f_books_socialscience_04080.wav|భారతదేశాన్ని బ్రిటన్ ప్రభావితం చేసినట్లే వియత్నామీయుల జీవితాలలో అన్ని అంశాలను ఫ్రెంచి వాళ్లు ప్రభావితం చేశారు.|Telugu_F|other|8.869646
processed_te_f_agri_02678.wav|ఇందులో ఉండే హోలోగ్రామ్ యంత్రం, అవతలి వ్యక్తి రూపాన్ని తీసుకుని, నీటి ఆవిరితో కూడిన రూపాన్ని, తెరపైకి త్రీడీ ప్రతిరూపంలో పంపిస్తుంది.|Telugu_F|other|10.048000
processed_te_f_books_socialscience_03970.wav|సమానత్వం, ప్రజాస్వామ్యం అన్న భావనలు వాళ్లకు ఎందుకు ముఖ్యం అయ్యాయి?|Telugu_F|other|5.642083
processed_te_f_education_01365.wav|రాణి పద్మావతి జీవిత కథ ఆధారంగా,ఈ సినిమా తీశారని,రాజ్పుత్లు ఆరోపిస్తోన్న విషయం తెలిసిందే.|Telugu_F|other|8.000000
processed_te_f_finance_01974.wav|కేవలం తనకు సరిపోయేంత డబ్బు మాత్రమే ఉంచుకొని,మిగతా డబ్బును,దైవ కార్యక్రమాల కోసం ఇవ్వడం,అలవాటుగా మార్చుకున్నాడు.|Telugu_F|other|9.400000
processed_te_f_books_socialscience_00390.wav|ప్రజల అభివృద్ధి లక్ష్యాలు వేరువేరుగా ఉంటాయి.|Telugu_F|other|3.500000
processed_te_f_books_socialscience_05316.wav|అసోంలో అస్సామీ భాషే కాకుండా బెంగాలీ భాష కూడా ఎక్కువగా మాట్లాడతారు.|Telugu_F|other|5.642083
processed_te_f_politics_01643.wav|గురువారం రాత్రి పూర్తిగా మెరీనా బీచ్ లో విద్యార్థులు కొవ్వొత్తులతో నిరసన వ్యక్తం చేశారు.|Telugu_F|other|8.352000
processed_te_f_finance_01079.wav|పన్ను భారాన్ని బాగా తగ్గిస్తే,చెల్లింపులు కూడా పెరిగి,గుప్త ధనం పేరుకుపోవడం తగ్గుతుందనే,అభిప్రాయం కూడా ఉన్నది.|Telugu_F|other|8.682667
processed_te_f_books_socialscience_04423.wav|గాంధీజీని వెంటనే ఖైదు చేసినా యువ కార్యకర్తలు దేశవ్యాప్తంగా సమ్మెలు నిర్వహించారు, దాడులలో ఆస్తినష్టం గావించారు.|Telugu_F|other|9.659125
processed_te_f_books_socialscience_02954.wav|భారత ప్రభుత్వం భారత ఆహార సంస్థ ద్వారా కొని నిల్వచేసే ఆహార ధాన్యాలను బఫర్ నిల్వలు అంటారు.|Telugu_F|other|7.700000
processed_te_f_books_socialscience_03063.wav|తక్కువ ఆదాయం ఉన్న ప్రజలలో తక్కువ కాలరీల వినియోగం ఎక్కువగా ఉంటుంది.|Telugu_F|other|5.400000
processed_te_f_general_02127.wav|రాఫెల్ యుద్ధ విమానాల కొనుగోలు ఒప్పందం వ్యవహారంలో,అవినీతి జరిగిందని కరాఖండీగా చెప్పడానికి,తవ్వేకొద్దీ వాస్తవాలు వెలుగు చూస్తున్నాయి.|Telugu_F|other|9.717333
processed_te_f_books_socialscience_04126.wav|దీంతో వాళ్లు తమ స్థానానికి ముప్పు వాటిల్లుతుందని భయపడే ఫ్రెంచి పాలకులతోనూ, స్థానిక సంపన్నులతోనూ ఘర్షణ పడాల్సిన పరిస్థితి ఏర్పడింది. |Telugu_F|other|10.100000
processed_te_f_books_socialscience_03004.wav|ఇలాంటి పరిస్థితులు చాలా అరుదుగా ఉంటున్నాయా, లేదా సాధారణ ధోరణిగా ఉందా అని అర్థం చేసుకోటానికి ఇది సహాయపడుతుంది.|Telugu_F|other|8.985750
processed_te_f_politics_02712.wav|ఎమ్మెల్యే నిమ్మల రామానాయుడు తనను బెదిరించి,తనపై తప్పుడు కేసు పెట్టించారని కాంట్రాక్టర్ పృథ్విరాజ్ ఆరోపించారు.|Telugu_F|other|8.600000
processed_te_f_books_socialscience_03628.wav|ప్రపంచ యుద్ధాల మాదిరి దీర్ఘకాలంపాటు జరిగే యుద్ధకాలంలో పారిశ్రామిక ఉత్పత్తి, ఇతర సేవలు కొనసాగవలసిన అవసరం ఉంది.|Telugu_F|other|9.543021
processed_te_f_books_socialscience_02071.wav|కుటుంబంలో కేవలం మగవాళ్లే వలసకి వెళ్లీనప్పుడు కుటుంబ బాధ్యతలు, వృద్ధుల సంరక్షణ భారం అంతా ఆడవాళ్ల మీద పడుతుంది.|Telugu_F|other|8.900000
processed_te_f_books_socialscience_06291.wav|సహ చట్టం ప్రయోజనాలు ప్రజలకు అందాలంటే నిర్వర్తించాల్సిన రెండు పాత్రల గురించి ఈ పాఠంలో క్లుప్తంగా తెలుసుకుందాం.|Telugu_F|other|8.474917
processed_te_f_politics_03076.wav|అయితే నాలుగు,ఐదు రోజుల క్రితం శుంభు కుటుంబం,తమ ఇంట్లోనే ఆత్మహత్యకు పాల్పడి ఉండవచ్చని స్థానికులు చెబుతున్నారు.|Telugu_F|other|8.704000
processed_te_f_other_02679.wav|ఈ సంఘటన వెనుక బీజేపీ పార్టీ కార్యకర్తల హస్తం ఉందని,కట్వా పట్టణం కాంగ్రెస్ కార్యదర్శి సుభాష్ సమంతా ఆరోపించారు.|Telugu_F|other|9.909333
processed_te_f_books_socialscience_06123.wav|ఇది పేద రైతులు, గిరిజనుల జీవన ప్రమాణాన్ని ఏ రకంగానూ మెరుగుపరచకుండా వాళ్లని నైపుణ్యంలేని కూలీలుగా మారుస్తుంది.|Telugu_F|other|8.753542
processed_te_f_books_socialscience_07383.wav|మొక్కలో ఎంపిక చేసుకున్న ఆకును బిరడా చీలికగుండా సగభాగం సీసాలోపలికీ సగభాగం సీసా వెలుపలికీ ఉండే విధంగా అమర్చండి. |Telugu_F|other|9.752000
processed_te_f_general_02052.wav|అసలే సంక్షోభంలో ఉన్న ఎయిర్ ఇండియా ఇలాంటి సేవలు అందిస్తే,మరోసారి ఎన్నడూ ప్రయాణికులు దీని వైపు కన్నెత్తి చూడరు.|Telugu_F|other|9.130667
processed_te_f_books_socialscience_06694.wav|మీ పరిసరాలలో వస్తున్న మార్పులను గురించి తెలుపుతూ ఒక చార్టును తయారుచేసి పాఠశాల బులెటన్ బోర్డులో ప్రదర్శించండి.|Telugu_F|other|7.546104
processed_te_f_politics_02803.wav|మల్టీ పర్పస్ వర్కర్ ప్రాథమిక విధి పారిశుద్ధ్యం కాగా,వారికి అప్పగించిన ఇతర పనులను కూడా నిర్వహించాల్సి ఉంటుంది.|Telugu_F|other|9.100000
processed_te_f_books_socialscience_03131.wav|లోపలికి ఇంకే నీటికంటే తోడేనీళ్లు ఎక్కువైతే కొంతకాలానికి తోడటానికి నీళ్లు ఉండవన్నది తేలికగా అర్థం చేసుకోవచ్చు.|Telugu_F|other|9.252771
processed_te_f_health_02549.wav|మీకు జరిగినట్లు ఇలా రెండు లేదా మూడుసార్లు గర్భస్రావం అయితే,దాన్ని రికరెంట్ ప్రెగ్నెన్సీ లాస్ గా  పేర్కొంటారు.|Telugu_F|other|8.224000
processed_te_f_books_socialscience_06334.wav|ప్రత్యక్షంగా లేదా పరోక్షంగా గణనీయ మొత్తంలో ప్రభుత్వ నిధులు అందే స్వఛ్చంద సంస్థలు కూడా ఈ చట్టంకిందికి వస్తాయి.|Telugu_F|other|8.834812
processed_te_f_books_socialscience_04324.wav|ఇతర స్వతంత్ర దేశాలను జయించటానికి ప్రయత్నిస్తున్న ఫాసిస్టు శక్తులను ఎదుర్కోవాలన్న కృతనిశ్చయంతో వాళ్లు ఉన్నారు.|Telugu_F|other|8.463292
processed_te_f_books_socialscience_02574.wav|ప్రపంచ వ్యాప్త కార్ల ఉత్పత్తికి భారతదేశం విడిభాగాలను అందించేలా అభివృద్ధి చెయ్యాలని కంపెనీ ఎందుకు అనుకుంటోంది?|Telugu_F|other|9.380479
processed_te_f_general_00488.wav|ఎవరైనా తమ వ్యక్తిగత సమాచారాన్ని,సెల్ఫోన్, ఫేస్‌బుక్ వంటి వాటిలో నిక్షిప్తం చేసుకుంటే,వారికి ఇబ్బందులు తప్పవు.|Telugu_F|other|9.002667
processed_te_f_finance_02440.wav|ప్రస్తుత ధరల సమాచారం కోసం లేదా మీ ఆర్డర్ యొక్క స్థితిని తనిఖీ చేయడానికి, దయచేసి వెబ్లో,మమ్మల్ని సందర్శించండి.|Telugu_F|other|8.970667
processed_te_f_weather_01150.wav|అలాగే దేశంలో ఇలాంటి ఘటనలు ఎన్నో జరిగాయని,ఇలాంటి సున్నిత అంశాలను రాజకీయం చెయ్యొద్దని వెంకయ్య విజ్ఞప్తి చేశారు.|Telugu_F|other|9.333333
processed_te_f_books_socialscience_06901.wav|పూర్వకాలంలో కమ్మరం, కుమ్మరం, వడ్రంగం మొదలైన వృత్తి నిపుణులందరూ గ్రామాలలో ఉండేవారు అందరికి జీవనోపాది లభించేది.|Telugu_F|other|9.554646
processed_te_f_weather_00995.wav|భారీ బహిరంగ సభకు వేదిక కానున్న రామ్ లీలా మైదానం,పరిసర ప్రాంతాలు పూర్తిగా భద్రతా బలగాల అధీనంలోకి వెళ్లిపోయాయి.|Telugu_F|other|9.749333
processed_te_f_books_socialscience_03830.wav|సమాజంలోని ఈ వర్గాలు తాము పేదవాళ్లుగా మారతామని, నాజీలు తమ పిల్లలకు మొదటినుంచి ఒకేరకమైన ఆలోచనను నేర్పించసాగారు.|Telugu_F|other|10.077083
processed_te_f_books_socialscience_07026.wav|గ్రంథాలయం, అంతర్జాలం ఉపయోగించి పర్యావరణంలో వివిధ పదార్థాలు ఎంతకాలం జీవ విఛ్చిత్తి కాకుండా ఉంటాయో తెలుసుకోండి.|Telugu_F|other|8.800000
processed_te_f_books_socialscience_05227.wav|ఇదే సమయంలో మత, కుల భేదాలను కొత్తగా సింగారించి వాటిని రాజకీయ సమీకరణకు ఉపయోగించుకున్నాయి.|Telugu_F|other|8.900000
processed_te_f_general_01865.wav|ఆ క్రమంలో,అమెజాన్ అడవుల్లో చెలరేగిన మంటలను ఆర్పేందుకు,యుద్ధ విమానాలను రంగంలోకి దించారు.|Telugu_F|other|7.000000
processed_te_f_general_02283.wav|జర్మన్ బ్రాండ్ అయిన మెట్జ్ టీవీ అమెజాన్ ఇండియా ద్వారా,భారత మార్కెట్లోకి ప్రవేశిస్తోంది.|Telugu_F|other|6.858667
processed_te_f_books_socialscience_01160.wav|మీ సమీప మండల కార్యాలయం నుంచి గత 5 సంవత్సరాలకు మొత్తం వార్షిక వర్షపాతం ఎంతో తెలుసుకోండి.|Telugu_F|other|7.453229
processed_te_f_politics_01410.wav|ముఖ్యమంత్రి ఆదేశాలతో పోలీస్ శాఖ,జగన్ కు జెడ్ ప్లస్ కేటగిరీ సెక్యురిటీని ఏర్పాటు చేశారు.|Telugu_F|other|7.300000
processed_te_f_education_00473.wav|పోలింగ్ కేంద్రాల వద్ద ఓటర్లకు,అధికారులు హెల్ప్ డెస్క్లు, వైద్య శిబిరాలు ఏర్పాటు చేశారు.|Telugu_F|other|6.645333
processed_te_f_agri_01871.wav|ఈ ఏడాది, సాగునీరు సకాలంలో అందడంతో, పల్నాడు ప్రాంతంలో మిర్చి, పత్తి అధికంగా సాగు చేశారు. |Telugu_F|other|7.800000
processed_te_f_finance_01012.wav|పాకిస్తాన్, బంగ్లాదేశ్, నేపాల్ దేశాల సరిహద్దుల నుంచి,నకిలీ కరెన్సీ నోట్ల వరద పారుతోంది.|Telugu_F|other|7.400000
processed_te_f_general_01600.wav|అగ్ని ప్రమాదంలో ఎనిమిది ఏసీలు, రెండు కంప్యూటర్లతో పాటు,ఇతర సామాగ్రి పూర్తిగా దగ్ధమైంది.|Telugu_F|other|7.000000
processed_te_f_health_01122.wav|నగరానికి చెందిన ఆంగోతు శ్రీనివాస్,కవితల కొడుకు జితేందర్ కు మెదడులో రక్తం గడ్డ కట్టింది.|Telugu_F|other|7.328000
processed_te_f_general_00612.wav|దీంతో,కొన్ని బడా కంపెనీలు,సోషల్ మీడియా ద్వారా కూడా,కోహ్లీతో ప్రచారాన్ని చేయిస్తున్నాయి.|Telugu_F|other|7.093333
processed_te_f_books_socialscience_05911.wav|రెండు దేశాల మధ్య శాశ్వత శాంతి నెలకొనటానికి భారతదేశం, పాకిస్తాన్‌లు ఏ చర్యలు తీసుకోవాలి?|Telugu_F|other|7.894417
processed_te_f_health_01385.wav|కిడ్నీ మార్పిడి శస్త్రచికిత్స జరగడంతో,గత మే నెల నుంచి జైట్లీ విధుల నుంచి తప్పుకున్నారు.|Telugu_F|other|7.008000
processed_te_f_agri_03057.wav|సహజ సిద్ధంగా కుళ్లిన ఆకులు వేసి పెంచిన, ఆర్గానిక్ అరకు కాఫీ విదేశాల్లోనూ దూసుకెళ్తోంది.|Telugu_F|other|6.698667
processed_te_f_books_socialscience_05226.wav|మార్కెటు ఆర్థిక విధానం, రాజకీయాల ప్రజాస్వామ్యం మధ్య ఘర్షణలు ఈ కాలంలో చోటు చేసుకోసాగాయి.|Telugu_F|other|7.800000
processed_te_f_health_01289.wav|దీనివల్ల సల్మాన్ కొంచెం ఒత్తిడికి,కోపానికి లోనైనా సరే,తీవ్రమైన నొప్పి ఆయన్ని బాధించేది.|Telugu_F|other|7.400000
processed_te_f_books_socialscience_07444.wav|ఈ చర్యను కాంతి విశ్లేషణ అంటారు. ఫోటో అనగా కాంతి లైసిస్ అనగా విఛ్చిత్తి చేయడం అని అర్థం. |Telugu_F|other|7.700000
processed_te_f_books_socialscience_02166.wav|అంతకుముందే చుట్టుపక్కల ఉన్న అడవులను, ఊళ్లోని బంజరు భూములను వ్యవసాయ భూములుగా మార్చేశారు.|Telugu_F|other|6.721813
processed_te_f_books_socialscience_04244.wav|ఖండాంతర ఆఫ్రికావాదం, ఖండాంతర నైజీరియావాదం ఆధారిత జాతీయ ఉద్యమానికి అతడు మద్దతు తెలిపాడు.|Telugu_F|other|7.766708
processed_te_f_finance_02504.wav|జీతంలో ఫిక్స్ పే, వేరియబుల్ పే, రిటైర్ అయ్యాక వచ్చే లాభాలు, స్టాక్ ఇన్సెంటివ్ ఉంటాయంది.|Telugu_F|other|7.500000
processed_te_f_agri_02926.wav|తొక్కతో ఆపిల్ తినడం ద్వారా, ఫైబర్ లోపలికి వెళ్లడం వల్ల, కొలెస్ట్రాల్ తగ్గే ఛాన్స్ ఉంది.|Telugu_F|other|6.154667
processed_te_f_education_03549.wav|దీంతో,మహారాష్ట్ర విద్యా శాఖ మంత్రి వినోద్ తావ్డే స్కూళ్లు, కాలేజీలకు సెలవు ప్రకటించారు.|Telugu_F|other|7.680000
processed_te_f_weather_01348.wav|ఉదయం నుంచి మధ్నాహ్నం వరకు,పూజా కార్యక్రమాలు జరగ్గా, ఆ తర్వాత ధార్మిక ప్రవచనాలు జరిగాయి.|Telugu_F|other|7.300000
processed_te_f_books_socialscience_01210.wav|ఆంధ్రప్రదేశ్‌లో ఉన్న దిగువ పరీవాహక ప్రాంతంలో వర్షపాతం తక్కువ, కరువు పరిస్థితులు ఎక్కువ.|Telugu_F|other|7.197813
processed_te_f_other_02468.wav|అందరూ భావిస్తున్నట్లు,నిజాం రాజుల కాలంలో తెలుగుకు ప్రాధాన్యత లేదనడం కూడా సరియైంది కాదు.|Telugu_F|other|7.328000
processed_te_f_books_socialscience_03714.wav|కర్మాగారాలు మూతపడటంతో లక్షలాది కార్మికులు తమ ఉద్యోగాలుకోల్పోయారు.|Telugu_F|other|5.932333
processed_te_f_health_00262.wav|కొన్ని సమస్యలు ప్రథమ చికిత్స చేస్తే తగ్గిపోయే రోగాల్లాంటివి కాగా,మరికొన్ని సమస్యలు ఎప్పటికీ వదలక పీడించే దీర్ఘకాలిక రోగాల్లాంటివి.|Telugu_F|other|10.133333
processed_te_f_books_socialscience_00719.wav|దీనివల్ల గాయత్రి కుటుంబానికి కూలి ద్వారా అదనపు ఆదాయం సమకూరుతుంది.|Telugu_F|other|6.094875
processed_te_f_books_socialscience_02637.wav|ప్రపంచీకరణకు, సమాచార సాంకేతిక పరిజ్ఞానానికి  మధ్యగల సంబంధం ఏమిటి?|Telugu_F|other|6.338667
processed_te_f_books_socialscience_05520.wav|ఈ ఆదేశాలతో అనేక నిరసనలు, ప్రత్యేకించి ఉత్తర భారతదేశంలో చెలరేగాయి.|Telugu_F|other|6.849521
processed_te_f_weather_00449.wav|పెరుగులో నిమ్మరసం కలిపి స్కాల్ప్ కి పట్టించి శుభ్రం చేసుకోవాలి.ఈ ప్యాక్ ని వారానికి రెండుసార్లు అప్లై చేస్తే,చుండ్రు తగ్గిపోతుంది.|Telugu_F|other|9.800000
processed_te_f_books_socialscience_02288.wav|రాంపురంలో రోజువారీ కూలిపని చేసే భూమిలేని ఒక వ్యవసాయ కూలీ పేరు దళ.|Telugu_F|other|6.048417
processed_te_f_books_socialscience_03370.wav|నియంత్రణ పాత్రను పోషించటానికి అనేక ప్రభుత్వ సంస్థలను నెలకొల్పారు.|Telugu_F|other|5.131229
processed_te_f_books_socialscience_02435.wav|దీనివల్ల అంతే భూమినుంచి రైతులు మరింత ఎక్కువ పంటలు పండిస్తున్నారు.|Telugu_F|other|5.793000
processed_te_f_books_socialscience_01494.wav|ఈ పరిస్థితిని అర్థం చేసుకోటానికి పక్కన ఉన్న ప్రశ్నలను చర్చించండి.|Telugu_F|other|5.015146
processed_te_f_books_socialscience_03444.wav|వాతావరణ మార్పు ప్రభావం అన్ని దేశాలపై ఉంటుందని ఎందుకనుకుంటున్నారు?|Telugu_F|other|5.200000
processed_te_f_politics_01324.wav|గత లోక్‌సభ ఎన్నికల్లో పాల్గొన్న విధంగా కాకుండా,ఈసారి తాము గెలుపొందే అవకాశాలు ఉన్న స్థానాల్లోంచే,పోటీ చేస్తామని ఆ పార్టీ పేర్కొంది.|Telugu_F|other|10.133333
processed_te_f_books_socialscience_04688.wav|ఆ తరువాత విమర్శలకు, సూచనలకు దీనిని  నెలల పాటు ప్రజల ముందు ఉంచారు.|Telugu_F|other|6.187750
processed_te_f_books_socialscience_02807.wav|అభివృద్ధి చెందుతున్న దేశాలు వాణిజ్యం, పెట్టుబడులలో సరళీకృత విధానాలను అవలంబించాలని అభివృద్ధి  చెందిన దేశాలు ఎందుకు కోరుకుంటున్నాయి?|Telugu_F|other|9.670729
processed_te_f_books_socialscience_02208.wav|దీనివల్ల సాగునీటికి డీజిలు/ విద్యుత్తు వినియోగం కూడా పెరుగుతుంది.|Telugu_F|other|5.131229
processed_te_f_books_socialscience_00328.wav|ఈ అధ్యాయంలో అభివృద్ధి అంటే ఏమిటో అర్థం చేసుకొనే ప్రయత్నం చేద్దాం.|Telugu_F|other|5.433104
processed_te_f_books_socialscience_01977.wav|పట్టణాలలో ఉద్యోగాలు దొరకటానికి పరిచయాలు, సంబంధాలు చాలా కీలకమైనవి.|Telugu_F|other|5.653688
processed_te_f_finance_02578.wav|ఇప్పటికే పార్టీ కోసం,సొంత డబ్బు చాలా వరకు ఖర్చు పెట్టిన,పవన్ కళ్యాణ్,ఇప్పుడు ఈ సభలతో భారీగానే అప్పు పడ్డాడు.|Telugu_F|other|9.088000
processed_te_f_general_02310.wav|జేమ్స్ కామెరాన్ స్పాట్ లైట్లో ఎక్కువ సమయం ఇవ్వడం వలన,నేను టైటానిక్ జాబితా నుండి నిష్క్రమించాను అని చెప్పారు. |Telugu_F|other|9.000000
processed_te_f_books_socialscience_02608.wav|అధిక విదేశీ పెట్టుబడులు, అధిక విదేశీ వాణిజ్యం వల్ల వివిధ దేశాల ఉత్పత్తి, మార్కెట్ల మధ్య అనుసంధానం పెరిగింది.|Telugu_F|other|8.591000
processed_te_f_books_socialscience_00985.wav|పశ్చిమతీరం వెంట పశ్చిమ కనుమల వల్ల ఈశాన్య ప్రాంతంలో ఎత్తైన కొండల వల్ల ఆ ప్రాంతాలలో వర్షపాతం ఎక్కువగా ఉంటుంది.|Telugu_F|other|9.380479
processed_te_f_books_socialscience_03989.wav|మొదటి ప్రపంచ యుద్ధంలో గెలుపొందిన బ్రిటన్ పక్షాన ఉన్నప్పటికి జపాను ఆక్రమించిన ప్రాంతాలు చైనాకి తిరిగి రాలేదు.|Telugu_F|other|8.440083
processed_te_f_weather_01907.wav|సోమవారం పార్లమెంట్ వరకు భారీ ర్యాలీ నిర్వహించిన విద్యార్థులను,సర్దార్జంగ్ టూంబ్ వద్ద పోలీసులు అడ్డుకున్నారు.|Telugu_F|other|8.672000
processed_te_f_general_00584.wav|అనేక భాషల నుంచి,విస్తృతంగా వాడుకలో ఉన్న పదాలను కూడా,ఆంగ్ల భాషలో ఇమిడ్చే ప్రయత్నాలు చేస్తుంటుంది ఆక్స్ ఫర్డ్.|Telugu_F|other|8.170667
processed_te_f_other_00966.wav|దానికి తోడు రద్దైన వెయ్యి నోట్లు ఇంకా చలామణిలో ఉండటంతో ఏది రద్దైన అసలు నోటో,ఏది నకిలీ నోటో అర్థం కావటం లేదు.|Telugu_F|other|9.642667
processed_te_f_general_01594.wav|చాలా విషయాలను క్షుణ్ణంగా చదివినా, వాటికి సంబంధించిన ప్రశ్నలు లేకుంటే,ఆ విద్యార్థి తక్కువ మార్కులు పొందుతాడు.|Telugu_F|other|7.744000
processed_te_f_politics_03307.wav|వేలాది కుటుంబాల్లో వెలుగులు నింపిన సీఎం జగన్‌కి,ఆజన్మాంతం రుణపడి ఉంటామని ఆర్టీసీ కార్మికులు ప్రతిజ్ఞ చేశారు.|Telugu_F|other|8.992000
processed_te_f_weather_01151.wav|ఈ చిత్రం అల్లు అర్జున్ కెరీర్ లోనే బిగ్గెస్ట్ కలెక్షన్ల రికార్డులు సాధిస్తుందని,ట్రేడ్ వర్గాలు చెబుతున్నాయి.|Telugu_F|other|7.466667
processed_te_f_weather_00916.wav|మంత్రి హరీష్ రావు గురించి అడిగితే,మెండి పట్టుదల కలిగిన హార్ఢ్ వర్కింగ్ నాయకుడని మంత్రి కేటీఆర్ ప్రశంసించారు.|Telugu_F|other|8.256000
processed_te_f_politics_03709.wav|నాగ్‌పూర్ లో కాంగ్రెస్ పార్టీ అభ్యర్థులు నానా పటేల్,రామ్టెక్ అభ్యర్థి కిషోర్ తరపున ప్రచార సభలో పాల్గొన్నారు.|Telugu_F|other|8.266667
processed_te_f_politics_01319.wav|శ్రీకృష్ణ దేవరాయల కాలానికి చెందిన ఆ కోటలో,అంతులేని వజ్ర వైఢూర్యాలు ఉన్నట్లు,ఎప్పటి నుంచో ప్రచారం జరుగుతోంది.|Telugu_F|other|8.100000
processed_te_f_books_socialscience_01171.wav|వ్యవసాయానికి నీళ్లు: పంటల వేళ్లు ఉండే ప్రాంతంలోకి నీళ్లు వర్షపాతం ద్వారాగానీ, సాగునీటి ద్వారాగానీ చేరుతుంది.|Telugu_F|other|8.695500
processed_te_f_finance_00900.wav|అంతర్జాతీయ మార్కెట్లో,డాలర్ పెరగడం,అలాగే ముడి చమురు ధరలు కూడా పెరగడంతో,రూపాయి పతనానికి అడ్డే లేకుండాపోతోంది. |Telugu_F|other|9.365333
processed_te_f_weather_01688.wav|సూట్కేసులు,బ్రీఫ్ కేసులకు అలవాటు పడి కేసుల్లో ఇరుక్కున్నది తల్లి, పిల్ల కాంగ్రెస్ నేతలేనని ఆమె విమర్శించారు.|Telugu_F|other|8.928000
processed_te_f_politics_01666.wav|లోక్ తాంత్రిక్ మోర్చా పేరుతో ఆరు పార్టీలు కలిసి,రాజస్థాన్లో మతోన్మాద బీజేపీకి వ్యతిరేకంగా పోటీ చేస్తున్నాయి.|Telugu_F|other|9.162667
processed_te_f_politics_02899.wav|సుహాసిని కోసం ఆమె సోదరులు ఎన్టీఆర్,కళ్యాణ్ రామ్ ఇతర కుటుంబ సభ్యులు ప్రచారం చేస్తారని జోరుగా వార్తలు వచ్చాయి.|Telugu_F|other|9.300000
processed_te_f_books_socialscience_01904.wav|మా తల్లిదండ్రులు, తాత, నానమ్మ చాలా సంవత్సరాలు నల్గొండ జిల్లా చిట్యాల మండలంలో మొగిలిదోరి గ్రామంలో ఉండేవాళ్లు.|Telugu_F|other|8.881250
processed_te_f_general_02210.wav|ఇది కాల్విన్ సైకిల్ యొక్క రేఖాచిత్రం,ఇది కిరణజన్య కాంతిలో,చీకటి ప్రతిచర్యలు లేకుండా జరిగే రసాయన చర్యల సమితి.|Telugu_F|other|9.400000
processed_te_f_education_01338.wav|ఈ విద్యా సంవత్సరం ప్రారంభం నుంచి కూడా,పలు వసతి గృహాలకు మెస్ బిల్లులు,కాస్మొటిక్ ఛార్జీలు చెల్లించాల్సి ఉంది.|Telugu_F|other|9.045333
processed_te_f_general_01618.wav|చలన చిత్రాలను చూడటం మరియు బిగ్గరగా సంగీతం వింటూ ఇష్టపడే ప్రజలు,మరింత సులభమైన హెడ్ఫోన్స్ కోసం బాగా సరిపోతారు.|Telugu_F|other|9.200000
processed_te_f_agri_01321.wav|యూనివర్సల్ కాన్సెప్ట్‌తో, రైతు నేపథ్యంలో వచ్చిన ఈ సినిమా, ఘన విజయాన్ని సొంతం చేసుకొని, కాసుల పంట పండించింది. |Telugu_F|other|8.618667
processed_te_f_finance_01107.wav|చిత్తూరు నగరంలో,ఇటీవల పావని అనే మహిళ,కొందరివద్ద బంగారు నగలను తాకట్టు పెట్టుకొని,వడ్డీ వ్యాపారం నిర్వహించేది.|Telugu_F|other|9.400000
processed_te_f_books_socialscience_02730.wav|దేశంలోని ప్రజలకు దానివల్ల ప్రయోజనాలు ఏమిటి?|Telugu_F|other|3.796083
processed_te_f_health_01636.wav|వేయించిన మెంతులను,వేయించని మెంతులను ఎలోగ్జాన్ ద్వారా,మధుమేహం కలిగించిన ఎలుకలకు వాడారు.|Telugu_F|other|7.082667
processed_te_f_books_socialscience_02809.wav|వాణిజ్య, పెట్టుబడి విధానాలను సరళీకరించటం వల్ల ప్రపంచీకరణ ప్రక్రియకు మేలు ఎలా జరిగింది?|Telugu_F|other|7.267479
processed_te_f_books_socialscience_01887.wav|దీనివల్ల ఎంతో చెత్తను తొలగించాల్సి ఉంటుంది.|Telugu_F|other|3.668375
processed_te_f_health_00669.wav|ఒక్కసారే బరువు తగ్గాలని అతిగా వ్యాయామం చేసేబదులు,దాన్ని ఒక రోజువారీ వ్యాపకంగా మార్చుకుంటే,ఆరోగ్యంతో బాటు ఆహ్లాదం కూడా తోడవుతుంది.|Telugu_F|other|10.026667
processed_te_f_books_socialscience_06568.wav|ఈ కలుషితాలు ఎక్కడినుండి విడుదల అవుతున్నాయి?|Telugu_F|other|3.273646
processed_te_f_books_socialscience_05994.wav|పౌరహక్కుల ఉద్యమ కోరికల జాబితా తయారుచేసి, వాటికి మీరు సూచించే పరిష్కారాలు ఏమిటో రాయండి.|Telugu_F|other|6.600000
processed_te_f_weather_01098.wav|చంద్రబాబుకు దమ్ముంటే,ఏపి ఆర్థిక పరిస్థితిపై శ్వేత పత్రం విడుదల చేయాలని డిమాండ్ చేశారు.|Telugu_F|other|6.901333
processed_te_f_books_socialscience_04143.wav|నిరసనకారులపై విమానాలతో బాంబులు కూడా వేశారు.|Telugu_F|other|4.100000
processed_te_f_books_socialscience_07144.wav|ప్రకృతి వైపరీత్యాలకు సంబంధించి ప్రజలు, అధికారులకు గల సంసిద్ధ తను, స్పృహను తెలుసుకోండి.|Telugu_F|other|7.012062
processed_te_f_books_socialscience_03111.wav|పర్యావరణం నిర్వర్తించే మరొక విధి కూడా ఉంది.|Telugu_F|other|3.668375
processed_te_f_books_socialscience_02829.wav|నా ఇద్దరు చెల్లెళ్లు, ఒక తమ్ముడు చనిపోయారు.|Telugu_F|other|3.401354
processed_te_f_books_socialscience_01392.wav|దీనిపై ఏమైనా నియంత్రణలు ఉండాలా? చర్చించండి.|Telugu_F|other|4.074729
processed_te_f_books_socialscience_06843.wav|అయితే ఇంత శ్రమించి నీళు పొందుతున్నాయన్న సంగతిని మరిచి నీటిని దుర్వినియోగం చేస్తున్నాం.|Telugu_F|other|6.800000
processed_te_f_books_socialscience_00866.wav|హైదరాబాదులో తరచు కురుస్తున్న అకాల వర్షాల వల్ల వాతావరణ శాఖ అధికారులు ఆశ్చర్యపోతున్నారు.|Telugu_F|other|7.100000
processed_te_f_books_socialscience_01297.wav|ఈ కారణాల వల్ల కొన్ని సంవత్సరాలు వరసగా తక్కువ వర్షపాతం ఉన్నా తాగునీటికి కొరత ఏర్పడలేదు.|Telugu_F|other|7.200000
processed_te_f_books_socialscience_02655.wav|దీని అర్థం దేశంలోకి సరుకులు స్వేఛ్చగా దిగుమతి చేసుకోవచ్చు, అలాగే ఎగుమతి కూడా చేయవచ్చు.|Telugu_F|other|7.929250
processed_te_f_health_01910.wav|మొత్తం మీద ఉబ్బసం వ్యాధి,కుటుంబంలో ఎవరికి ఉన్నా ఆ ఇంటిలో అందరూ మనశ్శాంతిని కోల్పోతారు.|Telugu_F|other|6.869333
processed_te_f_books_socialscience_01604.wav|ఈ భిన్న దృష్టికోణాలను ఎలా అర్థం చేసుకుంటాం?|Telugu_F|other|3.563896
processed_te_f_finance_01220.wav|సాధారణ నిర్వచనం ప్రకారం,ధర అనేది,నగదులో వస్తువు యొక్క విలువను,వ్యక్తీకరించే ఒక మార్గం.|Telugu_F|other|7.498667
processed_te_f_books_socialscience_03917.wav|అనుగుణంగా జపాను చక్రవర్తిని కొనసాగనిచ్చారు.|Telugu_F|other|4.000000
processed_te_f_books_socialscience_02368.wav|ఉత్పత్తిలో ఎటువంటి అకస్మాత్తు నష్టాలు లేవు.|Telugu_F|other|3.412958
processed_te_f_books_socialscience_07107.wav|నష్టాలు, ప్రమాదాలను దృష్టిలో ఉంచుకొని సాధ్యమైన పరిష్కారాలు ,ప్రత్యామ్నాయాలు సూచించండి.|Telugu_F|other|6.200000
processed_te_f_books_socialscience_04352.wav|పెద్ద ప్రజా ఉద్యమం ఏదీ ఆ కాలంలో చేపట్టలేదు.|Telugu_F|other|4.190833
processed_te_f_books_socialscience_07218.wav|పంటపొలాలను చేపల చెరువులుగా మార్చేస్తున్నాం.|Telugu_F|other|3.807708
processed_te_f_books_socialscience_00361.wav|ఇప్పుడు కింది ప్రశ్నలకు సమాధానాలు ఇవ్వండి :|Telugu_F|other|3.300000
processed_te_f_other_01966.wav|అదే జరిగింది అతని విషయంలో.వీడియో తీసి సోషల్ మీడియాలో పెట్టాక,అతని జాబ్ కే ఎసరు పడింది.|Telugu_F|other|7.434667
processed_te_f_politics_00576.wav|దీంతో అధికారులు ఎగువ కాపర్ డ్యాం,లోయర్ కాపర్ డ్యాం ల రక్షణ కోసం బౌల్డర్ వాల్స్ వేశారు.|Telugu_F|other|8.149333
processed_te_f_books_socialscience_00779.wav|ప్రభుత్వం, కంపెనీలు, పెద్ద సంస్థలలో పనిచేసే వాళ్లు వ్యవస్థీకృత రంగంలో పనిచేస్తున్నారు.|Telugu_F|other|7.046875
processed_te_f_politics_01980.wav|అతను గవర్నర్ అధ్యక్షత వహించిన పెళ్లిలో,మేరీ ఓస్మాండ్ అనే స్త్రీని వివాహం చేసుకున్నాడు.|Telugu_F|other|7.093333
processed_te_f_general_00849.wav|ఎన్క్‌లోజర్ వద్దకు వెళ్లిన ఆ బాలుడిని లక్ష్యంగా చేసుకుని,ఓ పులి అమాంతంగా పైకి దూకింది.|Telugu_F|other|6.900000
processed_te_f_books_socialscience_06916.wav|ఊరిలో మిగిలి ఉన్న కుటుంబం పరిస్థితి ఏమిటి ?|Telugu_F|other|3.018229
processed_te_f_general_02336.wav|అమృత నిధి అయిన చంద్రుడు చల్లగా ఉండటానికీ, సూర్యరశ్మి భూమిని చేరటానికి కూడా ఈయనే కారణం.|Telugu_F|other|7.360000
processed_te_f_agri_02714.wav|క్రెడాయ్ వంటి సంస్థల భాగస్వామ్యంతో, రైతు బజార్లు, మార్కెట్లు, ఇతర ప్రాంతాల్లో, అవగాహన కార్యక్రమాలు నిర్వహిస్తున్నాం అని చెప్పారు.|Telugu_F|other|10.000000
processed_te_f_books_socialscience_06523.wav|ఏ గ్లాసులోని నీరు వేడిగా ఉందో నమోదు చేయండి.|Telugu_F|other|3.285250
processed_te_f_books_socialscience_02736.wav|పారిశ్రామికవేత్తగా ఇంత తక్కువ కాలంలో సంక్షోభాన్ని ఎదుర్కోవలసి వస్తుందని రవి ఊహించలేదు.|Telugu_F|other|7.255854
processed_te_f_books_socialscience_05086.wav|ఆంధ్రప్రదేశ్‌లో ప్రత్యేక తెలంగాణ కోరసాగారు.|Telugu_F|other|3.540667
processed_te_f_books_socialscience_04507.wav|దాంతో అంతిమంగా కాబినెట్ మిషన్ ప్రతిపాదనను అటు కాంగ్రెస్, ఇటు ముస్లిం లీగు ఆమోదించలేదు.|Telugu_F|other|7.600000
processed_te_f_books_socialscience_04575.wav|దేశ విభజనకు ముందు వివిధ సమూహాల మధ్య అధికారాన్ని పంచుకోటానికి ఏఏ విధానాలను అవలంబించారు?|Telugu_F|other|7.778313
processed_te_f_books_socialscience_06510.wav|ఈ పుస్తకాన్ని అమలు చేయడంలో ఉపాధ్యాయులకన్నా మీ పాత్ర, బాధ్యత ఎక్కువ, సరదాగా పాల్గొనండి.|Telugu_F|other|7.464833
processed_te_f_books_socialscience_02297.wav|మీ ప్రాంతంలోని పరిస్థితిని దీనితో పోల్చండి.|Telugu_F|other|3.412958
processed_te_f_books_socialscience_02009.wav|తమ కుటుంబాలతో పాటు వీళ్లు కూడా వలస వస్తారు.|Telugu_F|other|3.412958
processed_te_f_education_00754.wav|రాజకీయాల్లో నీతులు చెప్పడం ఎదుటి వారికేనని,తమ దాకా వస్తే, ఏవీ పట్టవన్న నిజం మరోసారి రుజువైందని ఆయన అన్నారు. |Telugu_F|other|9.504000
processed_te_f_health_02155.wav|టైఫాయిడ్ వ్యాధి వ్యాపిస్తే బావులలో,మంచినీళ్ళ ట్యాంకులలో వ్యాధి నిరోధక ఔషధాలు కలిపి రక్షక చర్యలు తీసుకోవాలి.|Telugu_F|other|8.896000
processed_te_f_finance_02485.wav|చెక్కులు, డిమాండ్ డ్రాఫ్టులు, డెబిట్ లేదా క్రెడిట్ కార్డుల ద్వారా చెల్లించే మొత్తాలకు,ఎలాంటి పరిమితి ఉండదు.|Telugu_F|other|7.616000
processed_te_f_health_00342.wav|సాధారణ చికిత్సకు లొంగని వ్యాధులకు మూలకణాల చికిత్స అనగా స్టెమ్సెల్ చికిత్స,ఎంతో మెరుగైన ఫలితాలు సాధిస్తోంది.|Telugu_F|other|9.184000
processed_te_f_education_02411.wav|ఈ లోగా,ద్విచక్ర వాహనంపై వచ్చి,జాతీయ రహదారిని దిగ్బంధించిన,మాజీ మంత్రి దేవినేని ఉమను,పోలీసులు అడ్డుకున్నారు.|Telugu_F|other|10.058667
processed_te_f_books_socialscience_03382.wav|ఇందుకు బదులుగా పంట మార్పిడి, పెంటపోగు ఎరువు, పురుగుల జైవిక నియంత్రణ వంటి సహజ పద్ధతులను వీళ్లు అవలంబిస్తారు.|Telugu_F|other|9.392104
processed_te_f_books_socialscience_02969.wav|ఈ చట్టం ప్రకారం తక్కువ ఆదాయం ఉన్న కుటుంబాలలోని ప్రతి వ్యక్తికి సబ్సిడీ ధరకు 5 కిలోల ఆహార ధాన్యాలు అందుతాయి.|Telugu_F|other|8.614229
processed_te_f_politics_00762.wav|విద్యార్థుల మృతి పట్ల టీఆర్ఎస్ వర్కింగ్ ప్రెసిడెంట్,సిరిసిల్ల ఎమ్మెల్యే కేటీఆర్ దిగ్ర్భాంతి వ్యక్తం చేశారు.|Telugu_F|other|7.882667
processed_te_f_books_socialscience_03335.wav|పారిశ్రామికవేత్తలకు, ఖనిజాలు ఉన్న ప్రాంతాలలో నివసిస్తున్న ప్రజలకు మధ్య ఎటువంటి వైరుధ్యాలు చోటు చేసుకుంటాయి?|Telugu_F|other|8.184667
processed_te_f_books_socialscience_06497.wav|వనరుల సౌలభ్యత, స్థానిక పరిస్థితులను బట్టి వీలైన పాఠ్యాంశాన్ని ఎంపిక చేసుకునే సౌలభ్యం ఉపాధ్యాయునికి ఉంటుంది.|Telugu_F|other|8.277542
processed_te_f_general_00727.wav|ఓ సీనియర్ పోలీసు అధికారి ని నోడల్ ఆఫీసర్ గా నియమిస్తూ,టాస్క్‌ఫోర్స్ను ఏర్పాటు చేయాలని కూడా తేల్చిచెప్పింది.|Telugu_F|other|8.300000
processed_te_f_health_00695.wav|అల్జీమర్స్ వ్యాధిబారిన పడకుండా ఉండాలంటే,చిన్నప్పటి నుంచి పజిల్స్ బాగా ఆడాలని కెనడా ఆరోగ్య సంస్థే చెప్పింది.|Telugu_F|other|8.600000
processed_te_f_agri_00642.wav|అలెగ్జాండర్ మాట్లాడుతూ, వచ్చే ఏడాదికల్లా, మా రోబో పండించిన కూరగాయలు, సూపర్ మార్కెట్లకు చేరతాయి అని అన్నారు.|Telugu_F|other|8.192000
processed_te_f_general_01224.wav|సంగీతం ద్వారా భాషా పరివ్యాప్తిని ఉద్యమ స్ఫూర్తితో,అవిశ్రాంతం శ్రమిస్తున్న మహిళా గాయనిగా ఆమె రాణిస్తున్నారు.|Telugu_F|other|8.170667
processed_te_f_education_01598.wav|సింగ్ గత నెల,లండన్లో ఆర్సెలార్ మిట్టల్ చైర్మన్ లక్ష్మీ మిట్టల్తో సమావేశమై,జాయింట్ వెంచర్ పై చర్చలు జరిపారు.|Telugu_F|other|9.493333
processed_te_f_books_socialscience_00948.wav|భారతదేశ భూభాగంపై ఉష్ణోగ్రతలు నవంబరు మధ్యనుంచి గణనీయంగా తగ్గుతాయి, ఈ చలికాలం ఫిబ్రవరి మధ్యవరకు కొనసాగుతుంది.|Telugu_F|other|9.914542
processed_te_f_books_socialscience_05466.wav|తమ మధ్య విభేదాలతో సంబంధం లేకుండా కాంగ్రెసేతర రాజకీయ పార్టీలు ఏకం కావటంతో కాంగ్రెస్‌కి గెలవటం కష్టమైపోయింది.|Telugu_F|other|9.113458
processed_te_f_books_socialscience_04646.wav|అంతేకాదు, సంస్థానాల ప్రతినిధులకు ఎన్నికలు జరగనేలేదు, సంబంధిత సంస్థానాలతో చర్చల ద్వారా వీళ్లను ఎంపిక చేశారు.|Telugu_F|other|8.718729
processed_te_f_finance_01679.wav|అసలు తాము లేకపోతే,ప్రభుత్వాలు వేసే పన్నుల మీద,అసలు నియంత్రణే ఉండదని ,ఈ ఆఫ్షోర్ ఫైనాన్షియల్ సెంటర్లు అంటాయి.|Telugu_F|other|9.098667
processed_te_f_books_socialscience_05858.wav|ప్రస్తుతం రెండు దేశాలు ఆసియాలో బలపడుతున్న శక్తులుగా, ఆర్థికంగా ఉన్నత స్థానంలో ఉన్నవిగా గుర్తింపబడుతున్నాయి.|Telugu_F|other|8.335583
processed_te_f_books_socialscience_07272.wav|భూగర్భ జలాలలో ద్రవరూపంలోనూ రాతి పొరలలో ఘనరూపంలోనూ కర్మాగారాల వ్యర్థపదార్థాలలో వాయురూపంలోనూ దీనిని చూడవచ్చు.|Telugu_F|other|10.000000
processed_te_f_weather_00366.wav|జాతిపిత మహాత్మాగాంధీ చనిపోయిన రోజు ఓ మహాత్మా అంటూ పాడితే,భారత ప్రధాని నెహ్రూతో సహా కంటతడి పెట్టనివారు లేరు.|Telugu_F|other|9.400000
processed_te_f_other_02255.wav|నాగశౌర్య నటించిన తాజా సినిమా నర్తనశాల డిజాస్టర్ తర్వాత,ఇప్పుడిప్పుడే తదుపరి సినిమాలపై ఫోకస్ పెట్టాడు శౌర్య.|Telugu_F|other|9.653333
processed_te_f_politics_02340.wav|యువత కోరుకునే అంశాలు,లవ్ స్టొరీ,ఫ్యామిలీ ఎమోషన్స్ ని కలిపి కంప్లీట్ ఎంటర్టైనర్ గా రూపొందించిన సినిమానే గరం.|Telugu_F|other|9.386667
processed_te_f_books_socialscience_03605.wav|అదే సంవత్సరంలో జర్మనీ మిత్ర దేశమైన జపాను అమెరికాపై దాడి చేసింది.|Telugu_F|other|5.800000
processed_te_f_books_socialscience_00371.wav|వాళ్లు వివక్షతను వ్యతిరేకిస్తున్నారు. ఇవన్నీ ముఖ్యమైన లక్ష్యాలే.|Telugu_F|other|5.154458
processed_te_f_books_socialscience_01244.wav|అప్పటినుంచి పరిశ్రమలు శుద్ధిచేసిన జలాలను మాత్రమే నదిలోకి వదలాలి.|Telugu_F|other|5.862667
processed_te_f_books_socialscience_07494.wav|మెత్తటి ఆహారం లాలాజలంతో కలిసిన తరువాత ఆహారవాహికలోకి పంపబడుతుంది. |Telugu_F|other|6.071646
processed_te_f_weather_01009.wav|రాష్ట్రంలో వెనుకబడిన ప్రాంతాలు అభివృధ్ది చెందాలని,లేకపోతే తెలంగాణ ఉద్యమంలాంటి ఉద్యమం ఆంధ్రాలోనూ వచ్చే అవకాశం ఉందని హెచ్చరించారు.|Telugu_F|other|10.100000
processed_te_f_books_socialscience_03701.wav|అయితే వేగవంతమైన నిర్మాణం వల్ల పని పరిస్థితులు సరిగా ఉండేవి కావు.|Telugu_F|other|5.793000
processed_te_f_books_socialscience_05842.wav|చైనా, భారతదేశాల మధ్యనున్న టిబెట్ స్వతంత్ర బఫర్ ప్రాంతంగా ఉండేది.|Telugu_F|other|5.653688
processed_te_f_books_socialscience_04413.wav|వ్యాపారస్తులు, ఉద్యోగార్థులు హిందువులనుంచి పోటీ ఉండదని ఆశించారు. |Telugu_F|other|5.900000
processed_te_f_books_socialscience_05035.wav|సైన్ బోర్డులలో హిందీలో ఉన్న దానిమీద చాలాచోట్ల నలుపు రంగు పూశారు.|Telugu_F|other|5.932333
processed_te_f_books_socialscience_02751.wav|ఈ మూడు అంశాలు భారతీయ ఉత్పత్తిదారులకు ఎలా సహాయ పడతాయో వివరించండి.|Telugu_F|other|6.350292
processed_te_f_books_socialscience_04489.wav|దేశంలోని సాధారణ ప్రజల చర్యలను సమీక్షించండి. వాళ్ల కోరికలు ఏమిటి?|Telugu_F|other|5.549188
processed_te_f_books_socialscience_00432.wav|రెండు దేశాల సగటు ఆదాయం ఒకటే అయినా ‘క దేశంలో పంపిణీ సమానంగా ఉంది.|Telugu_F|other|6.234187
processed_te_f_books_socialscience_04725.wav|ఈ ద్వంద్వ రాజ్యతంత్ర విధానం, అమెరికా రాజ్యాంగాన్ని పోలి ఉంటుంది.|Telugu_F|other|4.469458
processed_te_f_books_socialscience_06372.wav|కోర్టుల బయట తగాదాల పరిష్కారానికి ప్రత్యామ్నాయ విధానం ఏదైనా ఉందా?|Telugu_F|other|5.967146
processed_te_f_books_socialscience_01324.wav|భూమి మీద ఏర్పరచుకున్న యాజమాన్య సరిహద్దులను భూగర్భజలాలు పాటించవు.|Telugu_F|other|6.094875
processed_te_f_books_socialscience_01019.wav|పారిశ్రామిక విప్లవం తరువాత భూమి వేడెక్కటానికి కారణం మానవ చర్యలే.|Telugu_F|other|5.900000
processed_te_f_books_socialscience_01452.wav|పిల్లలు, వృద్ధులు చాలా సందర్భాలలో వీళ్ల ఆదాయాలపై ఆధారపడి ఉంటారు.|Telugu_F|other|5.711729
processed_te_f_agri_00766.wav|సాధారణంగా మనం, ఏదైనా కాఫీ షాప్ కి వెళ్లామంటే, అక్కడున్న వెయిటర్లు, మనకు స్వాగతం పలకటంతో పాటు, వేడివేడి కాఫీని సర్వ్ చేస్తుంటారు.|Telugu_F|other|10.048000
processed_te_f_books_socialscience_01277.wav|అప్పుడు నేలకోత తీవ్రంగా ఉండేది, భూగర్భ జలాలు చాలా లోతుకి ఉండేవి.|Telugu_F|other|5.500000
processed_te_f_books_socialscience_05525.wav|వాళ్లు ప్రత్యేకంగా భూ సంస్కరణలు, హరిత విప్లవం ద్వారా లాభపడ్డారు.|Telugu_F|other|5.676896
processed_te_f_books_socialscience_03016.wav|వాళ్లు చాలా తక్కువ బరువు ఉంటే తప్పించి చూడగానే గుర్తించటం కష్టం.|Telugu_F|other|4.700000
processed_te_f_weather_00883.wav|రెండేళ్ల క్రితం నాని ఎమ్సీఏ మిడిల్ క్లాస్ అబ్బాయి చిత్రంతో,ఫుల్ లెంగ్త్ క్యారెక్టర్ ఆర్టిస్టుగా కెరీర్ ను స్టార్ట్ చేశారు భూమిక.|Telugu_F|other|9.472000
processed_te_f_health_03112.wav|న్యూరాన్స్ తో పాటు,గ్లాస్ కణాలుగా పిలువబడే ప్రత్యేక కణాలు,నరాల కణాలకు మద్దతు ఇస్తాయి.|Telugu_F|other|6.933333
processed_te_f_books_socialscience_04265.wav|ప్రజాస్వామిక నైజీరియాను నిర్మించే సవాలును ఇది ఎట్లా ఎదుర్కొంటుందో వేచి చూడాల్సి ఉంది.|Telugu_F|other|6.443167
processed_te_f_books_socialscience_01826.wav|ప్రజలు ఎక్కువగా వ్యవసాయేతర పనులు చేపడుతూ నగరాలు, పట్టణాలలో నివాసం ఏర్పరచుకుంటున్నారు.|Telugu_F|other|7.662208
processed_te_f_health_01915.wav|ప్రతి ఆరు సెకండ్లకు ఒకరు చొప్పున,రోజుకు పధ్నాలుగు వేలమంది ఈ వ్యాధి బారిన పడుతున్నారు.|Telugu_F|other|6.602667
processed_te_f_health_02234.wav|పద్మాసనం వల్ల వెన్ను నొప్పి ఉన్న వారు,మోకాళ్ల నొప్పులతో బాధపడే వారు ఉపశమనం పొందవచ్చు.|Telugu_F|other|6.858667
processed_te_f_politics_01695.wav|శిరూర్ ఎంపీ స్థానం నుండి టీవీ నటుడు అమోల్ కోహ్లే ఎన్సీపీ అభ్యర్ధిగా పోటీచేస్తున్నారు.|Telugu_F|other|7.253333
processed_te_f_finance_02512.wav|ఇన్సూరెన్స్ కంపెనీకి,అడ్వైజర్ గా చేరడం ద్వారా,పాలసీల విక్రయంపై,కొంత ఆదాయం గడించవచ్చు.|Telugu_F|other|7.800000
processed_te_f_politics_01451.wav|మీలాంటి వాళ్ళుండబట్టే ఈ ప్రపంచంలో తరువాతి తరాల వారికి,చరిత్ర తెలుస్తుంది అని అన్నారు.|Telugu_F|other|6.848000
processed_te_f_general_01392.wav|కొత్తవాళ్లు వెళ్తే అక్కడున్న జనం అంతా సంతోషంగా రమ్మని పిలిచి,భూమిని చవగ్గా అమ్ముతారట.|Telugu_F|other|7.093333
processed_te_f_books_socialscience_02613.wav|పెట్టుబడి, ప్రజలు, సాంకేతిక పరిజ్ఞానాల ప్రవాహంవల్ల సరిహద్దులు లేని ప్రపంచం ఏర్పడింది.|Telugu_F|other|6.965604
processed_te_f_books_socialscience_07333.wav|కిరణజన్యసంయోగక్రియకు సంబంధించిన మరిన్ని విషయాల గురించి మరింత వివరంగా అధ్యయనం చేద్దాం. |Telugu_F|other|7.600000
processed_te_f_education_01424.wav|యోగి ఆదేశాల మేరకు,లక్నోలోని డీజీపీ ఆఫీసు నుంచి ఎస్పీ సచీంద్ర పటేల్ కు, ఫోన్ వచ్చింది.|Telugu_F|other|8.522667
processed_te_f_books_socialscience_02531.wav|ముడి సరుకులు, ఆహార ధాన్యాలు, తయారైన వస్తువులను మాత్రమే దేశ సరిహద్దులను దాటి వెళ్లేవి.|Telugu_F|other|6.733417
processed_te_f_general_02321.wav|అంతేకాదు అక్కడ సైనిక పాలనకు పునాది వేసిన ఇస్కందర్ మిర్జాను కూడా,దేశం నుంచి తరిమేశారు.|Telugu_F|other|7.754667
processed_te_f_finance_00398.wav|క్రెడిట్ కార్డును ఉపయోగించే ముందు,బడ్జెట్ ‌ను తయారు చేసి,దాని ప్రకారం ఖర్చు పెట్టండి.|Telugu_F|other|6.186667
processed_te_f_politics_02973.wav|పండుగ సాయన్న జీవిత చరిత్ర రాసినందుకు గర్వంగా ఉందన్నారు పుస్తక రచయిత బెక్కెం జనార్దన్.|Telugu_F|other|7.648000
processed_te_f_weather_02217.wav|లడక్ ప్రాంతంలోని ఖార్దుంగ్ల ప్రాంతంమీదుగా వెళుతున్న,రెండు లారీలను హిమపాతం ముంచెత్తడంతో ఈ ప్రమాదం జరిగింది.|Telugu_F|other|9.077333
processed_te_f_finance_02605.wav|పశ్చిమాసియా దేశాల్లోని,భారతీయ సంతతి ప్రజలు పంపే డబ్బు మొత్తాలు తగ్గి,విదేశ మారక ద్రవ్య నిల్వలు పడిపోవచ్చు. |Telugu_F|other|8.810667
processed_te_f_books_socialscience_00459.wav|ఉదాహరణకు మీ డబ్బు కాలుష్యంలేని వాతావరణాన్ని కొనివ్వలేదు, లేదా కల్తీలేని మందులు దొరుకుతాయన్న హామీ ఇవ్వలేదు.|Telugu_F|other|8.700000
processed_te_f_education_00664.wav|పిచ్‌పై బంతి పడితే బౌండరీకే అన్న తరహాలో,వెస్టిండీస్ మాజీ క్రికెటర్ డ్వెన్ స్మిత్ భీకర విధ్వంసం కొనసాగింది.|Telugu_F|other|9.354667
processed_te_f_politics_01801.wav|ఈ విషయాన్ని తెలుసుకున్న తొండమాన్ చక్రవర్తి,వెంటనే ఈ ప్రదేశానికి చేరుకొని ఆ స్థల మహాత్మ్యాన్ని గుర్తించాడు.|Telugu_F|other|7.626667
processed_te_f_health_02134.wav|పాము కాటుకు గురైన భాగం నుంచి రక్తం పైకి వెళ్లకుండా,కరిచిన పైభాగంలో బట్ట లేదా దస్తీతో గట్టిగా కట్టుకట్టాలి.|Telugu_F|other|8.885333
processed_te_f_politics_01933.wav|లేహ్‌ కుబదులుగా మరోచోట స్థలం ఇవ్వడానికి ప్రభుత్వం అంగీకరిస్తే నిపుణులు పరిశీలించి ఆమోదం తెలపాల్సి ఉంటుంది.|Telugu_F|other|8.500000
processed_te_f_general_02059.wav|హాకీ జట్లు ఘోర పరాజయం:కామన్వెల్త్ క్రీడల్లో పతకమే లక్ష్యంగా బరిలోకి దిగిన భారత్ హాకీ జట్ల అంచనాలు తప్పాయి.|Telugu_F|other|8.757333
processed_te_f_books_socialscience_00514.wav|అంతేకాకుండా ఈ పాఠశాలలో ఉపాధ్యాయులు, తరగతి గదులు, మరుగుదొడ్లు, తాగునీరు వంటి కనీస సదుపాయాలు ఉండేలా చూసింది.|Telugu_F|other|9.786833
processed_te_f_books_socialscience_01714.wav|ప్రతి నగరానికి వివిధ రకాల ప్రాంతాలు రూపొందించటానికి, కేటాయించటానికి సాధారణంగా ఒక మాస్టర్ ప్రణాళీక ఉంటుంది.|Telugu_F|other|8.800000
processed_te_f_finance_00782.wav|డెబిట్ కార్డుల వినియోగంపై,కొన్ని బ్యాంకులు అందిస్తున్న,రివార్డు పాయింట్ల ద్వారా,ప్రోత్సాహకాల్నీ పొందవచ్చు. |Telugu_F|other|7.776000
processed_te_f_finance_02696.wav|ఆగడు సినిమా,ఎలాగో స్టాండర్డ్ ఎంటర్టైనర్ కాబట్టి,ఎక్కువ ఖర్చు పెట్టకుండా,అన్ని చోట్ల పొదుపు పాటిస్తున్నారు.|Telugu_F|other|7.882667
processed_te_f_books_socialscience_03366.wav|ప్రజలలో పర్యావరణ చైతన్యాన్ని కలిగించటానికి, సుస్థిర అభివృద్ధి దిశగా మళ్లటానికి వాళ్లు ఎంతగానో కృషి చేశారు.|Telugu_F|other|8.591000
processed_te_f_general_01789.wav|వివిధ దేశాల్లో, వివిధ రాష్ట్రాల్లో స్థిరపడ్డ తెలుగు వారి మధ్య,సుహృద్భావ సంబంధాలు నెలకొల్పడం వంటివి చేయాలి.|Telugu_F|other|8.042667
processed_te_f_books_socialscience_03392.wav|సుస్థిర పద్ధతుల్లో ఆహార ఉత్పత్తి, దాని సమాన పంపిణీకి మరొక చక్కని ఉదాహరణ ప్రత్యామ్నాయ ప్రజా పంపిణీ వ్యవస్థ.|Telugu_F|other|9.008979
processed_te_f_books_socialscience_06456.wav|గ్రామ పెద్దలు, కోర్టులు వివాదాలు/ తగాదాలను పరిష్కరించే విధానాలను పోల్చండి. మీరు దేనిని ఇష్టపడతారు, ఎందుకు?|Telugu_F|other|8.939312
processed_te_f_books_socialscience_00039.wav|కాలక్రమంలో ఈ లోయ ఉత్తరాది నుంచి హిమాలయ నదులు, దక్షిణాది నుంచి ద్వీపకల్ప నదులు తెచ్చిన ఒండ్రుతో మేటవేసింది.|Telugu_F|other|9.519813
processed_te_f_politics_01870.wav|వాస్తవం ప్రతినిధి:ప్రకాశం జిల్లా హెడ్ క్వార్ట్రర్ ఒంగోలు పట్టణంలోని కొత్తపట్నం బస్టాండ్ దగ్గర,ఉద్రిక్త పరిస్థితులు నెలకొన్నాయి.|Telugu_F|other|9.500000
processed_te_f_finance_00109.wav|దీనికి వెనకాడితే,బిడ్డ భవిష్యత్తు దెబ్బ తింటుందని భావించి,తాను వేసిన చిట్టీలను ఎత్తి, కొంత అప్పు తెచ్చి,ఫీజు కట్టాడు రాంరెడ్డి.|Telugu_F|other|10.080000
processed_te_f_health_01640.wav|కూల్ డ్రింక్స్ ఎక్కువగా తాగడం వల్ల,కాలేయం త్వరగా చెడి పోతుంది.కూల్ డ్రింక్స్ లో ఉండే పదార్థాలు కాలేయాన్ని పనిచేయకుండా చేస్తాయి.|Telugu_F|other|8.800000
processed_te_f_general_01630.wav|ఉద్యోగాలు చేస్తే చేయండి, లేదంటే ప్రభుత్వ ఉద్యోగాలకు రాజీనామా చేసి వెళ్లిపోండని,మంత్రి ప్రభుత్వ ఉద్యోగులపై తీవ్రంగా ఆగ్రహించారు.|Telugu_F|other|9.493333
processed_te_f_books_socialscience_06728.wav|సౌరశక్తిని ఉపయోగించమంటూ ఒక స్లోగన్ రాయండి, పోస్టర్ తయారుచేయండి.|Telugu_F|other|5.537583
processed_te_f_politics_01847.wav|సంజయ్ మెహ్రోత్రా ప్రస్తుతం మైక్రాస్ టెక్నాలజీలో ప్రెసిడెంట్,చీఫ్ ఎగ్జిక్యూటివ్ ఆఫీసర్ గా పనిచేస్తున్నారు.|Telugu_F|other|8.100000
processed_te_f_general_01527.wav|అలాగే ఇప్పుడు మున్నూరు కాపు విద్యార్థులకు,ఆ సామాజిక వర్గానికి చెందిన ఓ సంఘం స్కాలర్ షిప్పులు అందిస్తోంది.|Telugu_F|other|8.693333
processed_te_f_books_socialscience_01786.wav|నాటకాలు, సంగీతం, నాట్యం వంటి అనేక కార్యక్రమాలు ఇక్కడ జరుగుతాయి.|Telugu_F|other|5.793000
processed_te_f_general_01599.wav|ఆగస్ట్ నెల ప్రారంభంలో అమెజాన్ ఇండియా బాస్ అమిత్ అగర్వాల్,తమ సిబ్బందికి పంపిన ఈమెయిల్,వాట్సాప్ లో లీకైంది.|Telugu_F|other|8.554667
processed_te_f_books_socialscience_02611.wav|దేశాల మధ్య వస్తువులు, సేవలు, పెట్టుబడులు, సాంకేతిక విజ్ఞాన ప్రవాహాలు పెరుగుతున్నాయి.|Telugu_F|other|6.872729
processed_te_f_books_socialscience_01367.wav|భూగర్భజలాలు అందరికీ చెందిన వనరులు- మీ అభిప్రాయాన్ని వివరించండి.|Telugu_F|other|5.166062
processed_te_f_health_02124.wav|పూర్వం,ఆ దేశ రాజుకు సోకిన వింత జబ్బు ఎంతకు నయం కాకపోతే, దేశమంతా చాటింపు వేయించేవారు.|Telugu_F|other|7.669333
processed_te_f_finance_02378.wav|బిస్కెట్లు, అగ్గిపుల్లలు, హోటల్స్‌కు సంబంధించి కూడా,పన్ను రేట్ల తగ్గింపుపై సానుకూల నిర్ణయం ఉంటుందని,ఆయా వర్గాలు ఆశిస్తున్నాయి.|Telugu_F|other|10.154667
processed_te_f_books_socialscience_06373.wav|ప్రజలకు ఉచిత న్యాయ సేవలు అందించటానికి మన దేశంలో ఒక విధానం ఉంది.|Telugu_F|other|6.300000
processed_te_f_books_socialscience_07299.wav|మనలో చాలామందికి దేవుడి మీద నమ్మకం ఉంటుంది.|Telugu_F|other|3.540667
processed_te_f_weather_00513.wav|సంక్రాంతి పర్వదినం రోజుల్లో,రాత్రి పూట మందుకొట్టి రోడ్డెక్కిన వారిపై హైదరాబాద్ పోలీసులు కొరడా ఝళిపించారు.|Telugu_F|other|8.600000
processed_te_f_books_socialscience_06053.wav|అంతేకాదు యూరపులోని అనేక దేశాలతో సహా చాలా విశాల ప్రాంతంలో అణు కాలుష్యానికి కారణమైంది.|Telugu_F|other|8.184667
processed_te_f_books_socialscience_06758.wav|మొక్కలు , జంతువుల మధ్య జరిగే ఇతర రకాల ప్రతిచర్యలను గుర్తించండి.|Telugu_F|other|5.270562
processed_te_f_general_01580.wav|హాజీపూర్లో పాఠశాలకు వెళ్లే పిల్లల్ని ఎత్తుకెళ్లి,అతి కిరాతకంగా అత్యాచారం చేసి,చంపి బావిలో పూడ్చిపెట్టాడు.|Telugu_F|other|8.714667
processed_te_f_books_socialscience_07253.wav|ఈ విధానాన్ని అనుసరించబోయే వారికి మీరిచ్చే సలహాలు, సూచనలు ఏమిటి?|Telugu_F|other|5.100000
processed_te_f_books_socialscience_07027.wav|ఇటీవలి కాలంలో వస్తున్న విఛ్చిత్తి చెందే ప్లాస్టిక్‌తో తయారైన వస్తువులను గుర్తించండి.|Telugu_F|other|5.800000
processed_te_f_books_socialscience_00412.wav|దేశ ఆదాయం అంటే ఏమిటి?|Telugu_F|other|3.100000
processed_te_f_books_socialscience_04784.wav|కేంద్రీకరణ మంచిదే, ఒక్కొక్కసారి ఉపయోగకరమే.|Telugu_F|other|4.063125
processed_te_f_books_socialscience_01683.wav|మీరు ఎన్ని అంశాలు గుర్తించగలిగారో చూడండి .|Telugu_F|other|4.086333
processed_te_f_books_socialscience_07285.wav|ఫ్లోరోసిస్ ప్రభావిత ప్రాంతాలలో పారిశ్రామికంగా, ఉద్యోగరీత్యా ఎటువంటి అభివృద్ధి ఉండదు.|Telugu_F|other|6.700000
processed_te_f_books_socialscience_02609.wav|వేగంగా పెరుగుతున్న ఈ దేశాల అనుసంధానం, అంత: సంబంధాలే ప్రపంచీకరణ.|Telugu_F|other|5.665292
processed_te_f_finance_00915.wav|వ్యాపారులంతా కుమ్మక్కై,భారీగా స్టాక్ ను బ్లాక్ చేయడంతో,ధరలు తగ్గడం లేదని అంటున్నారు. |Telugu_F|other|7.000000
processed_te_f_books_socialscience_01658.wav|మీ ఊరు, పట్టణం లేదా నగరాన్ని పరిశీలించండి.|Telugu_F|other|4.100000
processed_te_f_books_socialscience_03813.wav|బలం, శక్తి ఉన్న వాళ్లకే ఈ ప్రపంచం చెందాలని మీరు అనుకుంటున్నారా?|Telugu_F|other|5.300000
processed_te_f_books_socialscience_06329.wav|ఈ అధికారం దేశంలోని న్యాయస్థానాలకే ఉంటుంది.|Telugu_F|other|3.819313
processed_te_f_books_socialscience_02331.wav|దీనికి సమాధానం తరువాతి భాగంలో తెలుస్తుంది.|Telugu_F|other|3.552271
processed_te_f_general_01201.wav|ఇక పాకిస్తాన్ మాత్రమే ముస్లిం దేశం అనుకుంటున్న వారికి బావి లోని కప్ప కధ గుర్తుందిగా.|Telugu_F|other|6.600000
processed_te_f_books_socialscience_01954.wav|రామయ్యకు వ్యవస్థీకృత రంగంలో పని దొరికింది.|Telugu_F|other|3.668375
processed_te_f_books_socialscience_00822.wav|మరి ప్రజలందరికీ ఉపాధి అవకాశాలు పెంచటం ఎలా?|Telugu_F|other|4.225667
processed_te_f_finance_02424.wav|అలహాబాద్ బ్యాంక్ మంగళవారం,బొంబాయి స్టాక్ ఎక్స్‌చేంజ్ బీఎస్ఈకి సమర్పించిన పత్రంలో,ఈ వివరాలు వెల్లడించింది.|Telugu_F|other|8.170667
processed_te_f_books_socialscience_06896.wav|స్థానిక పరిశ్రమలలో పనిచేసే కొందరు ఉద్యోగులతో కింది విషయాలపై మాట్లాడండి. ఆదాయం  ఎంత ?|Telugu_F|other|6.700000
processed_te_f_finance_02275.wav|ఊహించని పరిస్థితులు ఎదురై,బ్యాంకు డిపాజిట్లు,తిరిగి ఇవ్వలేని పరిస్థితి తలెత్తితే,అప్పుడే రిస్క్‌లో పడతాం.|Telugu_F|other|7.882667
processed_te_f_books_socialscience_03401.wav|సాగుచేసే పంటలు నేలకి, మనుషులకు, పశువులకు సమతుల పోషకాహారాన్ని ఇచ్చేలా ఎంపిక చేస్తారు.|Telugu_F|other|7.371958
processed_te_f_weather_01075.wav|అదే రోజు హైదరాబాద్ లో డజన్ల కొద్దీ సినీ ప్రముఖులు డ్రగ్స్ వ్యాపారం, వినియోగం కేసులో అడ్డంగా బుక్కైపోయారు.|Telugu_F|other|8.789333
processed_te_f_health_01572.wav|సమస్య ఏదైనా బీమా కంపెనీల మెడలు వంచాలంటే,ఇన్సూరెన్స్ అంబుడ్స్ మెన్ తలుపు తట్టడమే నయం.|Telugu_F|other|7.488000
processed_te_f_books_socialscience_00424.wav|భారతదేశ ప్రజల ఆదాయం పెరుగుదల గురించి తరువాత అధ్యాయంలో చదువుతాం.|Telugu_F|other|5.967146
processed_te_f_books_socialscience_01100.wav|భారతదేశ నదీ జల వ్యవస్థ మూడు భౌతిక అంశాలకు అనుగుణంగా రూపొందింది.|Telugu_F|other|6.257396
processed_te_f_other_01043.wav|అజ్ఞాతవాసి సినిమా విడుదలకు ముందు ముదురుతున్న ఈ వివాదం,నిజమా కాదా అన్న సంధింగ్ధంలో పవన్ అభిమానులు ఉన్నారు.|Telugu_F|other|8.600000
processed_te_f_books_socialscience_06672.wav|సోలార్ హీటర్లు, సోలార్ కుక్కర్లను వాడేలా ప్రజలను ప్రోత్సహించడం.|Telugu_F|other|4.759708
processed_te_f_health_02056.wav|కాగా, మోకాలి గాయానికి శస్త్ర చికిత్స చేయించుకున్న తర్వాత,క్రమంగా కోలుకుంటున్న సైనా నెహ్వాల్,గట్టిపోటీని ఇవ్వడానికి సిద్ధమైంది.|Telugu_F|other|9.973333
processed_te_f_books_socialscience_05576.wav|రెండు దశలలోని పోలికలు, తేడాలను వివరించండి.|Telugu_F|other|4.000000
processed_te_f_books_socialscience_06721.wav|అవసరం మేరకే ఫ్యాన్‌ను ఉపయోగించేలా రెగ్యులేటర్‌లను అమర్చుకోవాలి.|Telugu_F|other|4.900000
processed_te_f_books_socialscience_00507.wav|దీనినుంచి మనం ఎన్నో విషయాలు నేర్చుకోవచ్చు.|Telugu_F|other|3.700000
processed_te_f_books_socialscience_05046.wav|జాతీయ భాష అవసరం ఉందా?|Telugu_F|other|3.401354
processed_te_f_agri_01885.wav|ప్రతి ఇంటికీ ఒక కొబ్బరి మొక్క నాటేందుకు, మున్సిపల్ కమిషన్లు, చర్యలు తీసుకోవాలన్నారు. |Telugu_F|other|6.474667
processed_te_f_books_socialscience_01225.wav|ఎంత నీళ్లు అందుబాటులో ఉన్నాయన్న దానిమీద కర్ణాటక, ఆంధ్రప్రదేశ్‌ల మధ్య తేడాలు ఉన్నాయి.|Telugu_F|other|6.800000
processed_te_f_books_socialscience_05622.wav|ఐక్యరాజ్య సమితి ముఖ్య అధికారి అయిన సెక్రటరీ జనరల్ ఎన్నికలో అన్ని దేశాలు పాల్గొంటాయి.|Telugu_F|other|8.579396
processed_te_f_general_01279.wav|అల్ అరిష్ నగరంలోని,అల్ రౌడా మసీదులో నమాజులు చేసేందుకు వచ్చిన వారిపై,సాయుధుల గుంపు బాంబులతో దాడి జరిపింది.|Telugu_F|other|9.100000
processed_te_f_books_socialscience_05298.wav|ఆంధ్రప్రదేశ్‌లో ముఖ్యమంత్రులను కేంద్ర కాంగ్రెస్ నాయకత్వం తరుచు మారుస్తుండటం, పైనుంచి నాయకులను రుద్దటం ఇక్కడి ప్రజలకు నచ్చలేదు.|Telugu_F|other|10.100000
processed_te_f_books_socialscience_03421.wav|ఇది ప్రజా పంపిణి వ్యవస్థ మాదిరి పనిచేసేది.|Telugu_F|other|3.529063
processed_te_f_politics_03141.wav|నిజామాబాద్ జిల్లా,రుద్రూర్ గ్రామ సర్పంచ్ ఇందూరు చంద్రశేఖర్ కూడా ఇదే కోవలోకి వస్తాడు.|Telugu_F|other|7.296000
processed_te_f_books_socialscience_03706.wav|విస్తరించిన విద్యావిధానాన్ని రూపొందించారు.|Telugu_F|other|3.540667
processed_te_f_politics_01339.wav|ఇప్పటికైనా జిల్లా కలెక్టర్,కందుల కొనుగోళ్ళపై దృష్టి సారించి అక్రమాలకు కళ్ళెం వేయాలని రైతులు కోరుతున్నారు.|Telugu_F|other|7.392000
processed_te_f_books_socialscience_03009.wav|వయస్సు, బరువు ఖచ్చితంగా తెలుసుకుంటే ఈ సూచిక బాగా ఉపయోగపడుతుంది.|Telugu_F|other|5.665292
processed_te_f_politics_03606.wav|దివంగత ముఖ్యమంత్రి వై ఎస్ రాజశేఖర్ రెడ్డి ప్రోత్భలంతో,వేములవాడ రాజకీయాల్లో కీలకంగా మారారు ఆది శ్రీనివాస్.|Telugu_F|other|8.661333
processed_te_f_books_socialscience_00071.wav|హిమాద్రికి దక్షిణాన ఉన్న పర్వతశ్రేణిని ‘నిమ్న హిమాలయాలు అంటారు.|Telugu_F|other|5.340208
processed_te_f_books_socialscience_06742.wav|వివిధ రకాల మొక్కలు, కీటకాలను పరిశీలించండి.|Telugu_F|other|3.552271
processed_te_f_books_socialscience_02651.wav|భారతీయ ఉత్పత్తిదారులు ప్రపంచవ్యాప్త ఉత్పత్తిదారులతో పోటీ పడాల్సిన సమయం వచ్చిందని ప్రభుత్వం నిర్ణయించింది.|Telugu_F|other|8.200000
processed_te_f_books_socialscience_02340.wav|ఎందుకంటే వీళ్లు ఉత్పత్తి చేసేదే తక్కువ, అందులో చాలావరకు కుటుంబ అవసరాలకు ఉంచుకుంటారు.|Telugu_F|other|6.861125
processed_te_f_education_03079.wav|ఈ పద్ధతి మారాలని, మారాలంటే నాఫ్టా ఒప్పందంలోని కొన్ని అంశాలపై,మళ్లీ చర్చలు జరగాలని,ఆమ్లో వాదిస్తూ వచ్చాడు. |Telugu_F|other|10.100000
processed_te_f_politics_03664.wav|సిక్కులను ఊచకోత కోసిన వ్యక్తి కమల్ నాథ్ ని ముఖ్యమంత్రి చేసిన ఘనత,కాంగ్రెస్ కు దక్కుతుందని ఆయన ఆరోపించారు.|Telugu_F|other|8.362667
processed_te_f_books_socialscience_01365.wav|హివారే బజారులాగానే భూగర్భజలాల నియంత్రణ ప్రధానంగా ప్రజలే చేయాలా?|Telugu_F|other|5.827833
processed_te_f_education_00961.wav|వీణ విద్వాంసుడిగా మేస్ట్రో అవార్డును అందుకున్న రాజేష్,ప్రముఖ సంగీత దర్శకుడు జి రామనాధన్ తమ్ముడి కుమారుడు.|Telugu_F|other|9.226667
processed_te_f_other_00858.wav|పూర్తి పల్లెటూరి నేపథ్యంలో సాగే ఈ చిత్రం ఫస్ట్‌లుక్,సోమవారం ప్రసాద్ ల్యాబ్స్ లో సి కళ్యాణ్ విడుదల చేశారు.|Telugu_F|other|8.500000
processed_te_f_books_socialscience_02535.wav|ఒక దేశంకంటే ఎక్కువ దేశాలలో ఉత్పత్తిని చేపట్టే లేదా ఉత్పత్తులను నియత్రించే సంస్థలను బహళజాతి సంస్థ  అంటారు.|Telugu_F|other|8.881250
processed_te_f_health_01030.wav|అప్పటికి నా దగ్గరుండే కొద్ది పాటి చిల్లరా,వాడి చేతిలో పోసేదాన్ని మందులు కొనుక్కోమని.|Telugu_F|other|7.072000
processed_te_f_books_socialscience_06697.wav|సౌరశక్తితో పనిచేసే ఉత్పత్తులను గురించిన సమాచారాన్ని సేకరిద్దాం.|Telugu_F|other|4.800000
processed_te_f_other_00783.wav|అయితే ఇక్కడ అణ్వస్త్ర రహిత దేశాలకు,అణ్వస్త్ర సహిత దేశాలకు మధ్య తేడా ఎవరూ చూడడం లేదు.|Telugu_F|other|7.562667
processed_te_f_books_socialscience_01788.wav|ఇక్కడ స్థానిక విత్తనాలు, పశువుల అమ్మకాలు, కొనుగోళ్లు జరుగుతాయి.|Telugu_F|other|5.300000
processed_te_f_books_socialscience_03727.wav|మొదటి కొన్ని రోజులు భరింపరానివిగా ఉన్నాయి.|Telugu_F|other|3.784479
processed_te_f_general_01108.wav|భారత్‌పై ఓటమి తర్వాత,తమ దేశం మాజీ క్రికెటర్ల నుంచి కూడా,పాకిస్తాన్ జట్టు తీవ్రమైన విమర్శలు ఎదుర్కొంటోంది.|Telugu_F|other|8.960000
processed_te_f_other_02074.wav|నైట్ షిఫ్ట్ వాళ్లు గదిలో తెల్లటి వెలుగుల నిచ్చే దీపాలకన్నా,ఎర్రటి వెలుగునిచ్చే దీపాలు పెట్టుకుంటే మంచిది.|Telugu_F|other|7.466667
processed_te_f_books_socialscience_01643.wav|ఎటువంటి సారూప్యాలు, తేడాలు మీరు గమనించారు?|Telugu_F|other|3.819313
processed_te_f_books_socialscience_02461.wav|రాంపురంలో ఉత్పత్తి అవుతున్న పాలు, బెల్లం, గోధుమల వంటి వాటికి చుట్టుపక్కల గ్రామాలు, పట్టణాలు, నగరాలలో మార్కెటు ఉండటాన్ని చూశాం.|Telugu_F|other|10.077083
processed_te_f_general_02089.wav|సోషల్ మీడియా పెరిగిన తర్వాత,ఉప్పల్ బాలు వంటి వారు రాత్రికి రాత్రే ఫేమస్ అవుతున్నారు.|Telugu_F|other|6.346667
processed_te_f_books_socialscience_02490.wav|ఉత్పత్తికి, ప్రత్యేకించి వ్యవసాయానికి అవసరమైన నీరు ఒక సహజ వనరు.|Telugu_F|other|5.665292
processed_te_f_books_socialscience_01245.wav|అయితే ఈ చట్టాలను సమర్థంగా అమలు చేయటం లేదు.|Telugu_F|other|4.248875
processed_te_f_books_socialscience_02177.wav|భూమిని కొలవటానికి హెక్టారును  ప్రామాణిక కొలమానంగా ఉపయోగిస్తారు.|Telugu_F|other|4.748104
processed_te_f_books_socialscience_03901.wav|రెండవ ప్రపంచ యుద్ధం నీడలో జర్మనీ మానవ మారణ హొమాన్ని చేపట్టింది.|Telugu_F|other|5.375042
processed_te_f_other_01118.wav|ఆఫ్ షోల్డర్స్ భుజాల కిందకి దిగిన ఆఫ్షోల్డర్ ఫ్యాషన్ లు ఈ ఏడాది బాగా పాపులర్ అయ్యాయి.|Telugu_F|other|6.762667
processed_te_f_books_socialscience_05378.wav|ఈ ఘర్షణ మతపరమైన రంగును కూడా సంతరించుకుంది.|Telugu_F|other|4.190833
processed_te_f_books_socialscience_01758.wav|దీనివల్ల దీనికి సైనికపరంగా భద్రత ఉంది. ప్రాంతాలు ఒంటరిగా ఉండవు.|Telugu_F|other|6.200000
processed_te_f_books_socialscience_02666.wav|వాస్తవం ఏమిటంటే పై రెండింటికీ సంబంధం ఉంది.|Telugu_F|other|4.504292
processed_te_f_books_socialscience_00642.wav|మూడు రంగాల ఉత్పత్తిని కలిపితే దేశ స్థూల జాతీయోత్పత్తి వస్తుంది.|Telugu_F|other|5.433104
processed_te_f_books_socialscience_01963.wav|కాబట్టి వీళ్లు ఆశించిన ఉద్యోగ భద్రత ఉండదు, మెరుగైన ఆదాయం ఉండదు.|Telugu_F|other|5.600000
processed_te_f_books_socialscience_07456.wav|కాంతి మరియు ఇతర కారకాల అవశ్యకత మొక్క మొక్కకు వేరువేరుగా ఉంటాయి. |Telugu_F|other|5.688521
processed_te_f_books_socialscience_04570.wav|సమానతతో కూడిన స్వయం సమృద్ధ ఆధునిక దేశాన్ని నిర్మించడం ఒక సవాలుగాను, అవకాశంగాను ఉంది.|Telugu_F|other|7.383563
processed_te_f_agri_01943.wav|పాతవి అయిన ఆరెంజ్ రంగు విత్తనాలు కొత్త, గ్రీనర్ విత్తనాల కంటే, మెరుగైన అంకురోత్పత్తి రేటుని కలిగి ఉంటాయి.|Telugu_F|other|8.032000
processed_te_f_books_socialscience_05224.wav|ఈ మార్పు వల్ల ఏ ఒక్క పార్టీ కూడా తనంతట తాను ప్రభుత్వాన్ని ఏర్పాటు చెయ్యలేకపోవటంతో వరుసగా అనేక సంకీర్ణ ప్రభుత్వాలు ఏర్పడ్డాయి.|Telugu_F|other|10.100000
processed_te_f_books_socialscience_01936.wav|ఇంతకుముందు నివాసం ఉన్న స్థలం - ఒక వ్యక్తి ఆరు నెలలు లేదా అంతకు మించి ఎక్కువకాలం పాటు ఉన్న ప్రదేశం ఇక్కడ కొంతమంది జాబితా ఉంది.|Telugu_F|other|9.600000
processed_te_f_other_01410.wav|మణిరత్నం దర్శకత్వంలో వచ్చిన ఆ సినిమాలో ప్రధాన నాయిక ఐశ్వర్యారాయ్,కాగా ఆ సినిమా ఆశించిన విజయం సాధించలేదు.|Telugu_F|other|8.600000
processed_te_f_general_00452.wav|ఎన్టిపిసి తదితర సంస్థలు,సౌర విద్యుత్ పార్క్ లో,సౌర విద్యుత్ కేంద్రాలను ఏర్పాటు చేస్తాయని,గోయల్ తెలిపారు.|Telugu_F|other|8.576000
processed_te_f_finance_02096.wav|తక్కువ ఆదాయం గల దేశాలు, దీవులుగా ఉన్న దేశాలు, ఆర్థిక అవసరాలు గల దేశాలకు,తోడ్పాటు అందించాలని ఆయన అన్నారు.|Telugu_F|other|9.000000
processed_te_f_general_00792.wav|రెవెన్యూ,రిజి స్ట్రేషన్ శాఖకు సంబంధించి,ఆన్లైన్ సేవలు అనుసంధానం చేసే క్రమంలో,ప్రభుత్వం పనులు చేపట్టింది.|Telugu_F|other|8.554667
processed_te_f_education_00864.wav|వీటన్నింటినీ సుప్రీంకోర్టుకు బదిలీ చేస్తే,తీర్పు సమయంలో పరస్ఫర భిన్నమైన తీర్పులు ఉండబోవని వెల్లడించింది.|Telugu_F|other|8.400000
processed_te_f_general_01488.wav|కోస్తాంధ్ర నడిబొడ్డుగా, నవ్యాంధ్ర రాజధానిగా ఉన్న కృష్ణా జిల్లా గుండా,నాలుగు జాతీయ రహదారులు వెళ్తున్నాయి.|Telugu_F|other|7.776000
processed_te_f_general_01632.wav|గణతంత్ర దినోత్సవం రిప్లబిక్ డే అమెజాన్ గ్రేట్ ఇండియన్ సేల్ పేరుతో,అమెజాన్ స్పెషల్ విక్రయాలను చేపట్టింది.|Telugu_F|other|7.765333
processed_te_f_books_socialscience_06387.wav|సమాజంలోని బలహీన వర్గాలకు ఉచిత, సమర్థ న్యాయ సేవలను అందించటానికి న్యాయసేవ ప్రాధికార సంస్థ చట్టాన్ని చేయడం.|Telugu_F|other|10.158354
processed_te_f_books_socialscience_07281.wav|ఫ్లోరోసిస్ వ్యాధి సోకిన వ్యక్తి పూర్తిగా నిర్విర్యమై, తనకు తానే భారమై, సమాజానికి కూడా బారంగా తయారవుతాడు.|Telugu_F|other|8.080167
processed_te_f_books_socialscience_01433.wav|సర్వే చేసిన కుటుంబాలలోని మనుషుల లెక్కను చూపించటానికి ప్రతి బృందమూ కింద చూపిన విధంగా పట్టిక తయారుచేయాలి :|Telugu_F|other|8.138229
processed_te_f_weather_01897.wav|అస్సోం సిటిజన్ షిప్ బిల్లుపై నిరసన వ్యక్తం చేస్తూ,రాష్ట్ర పరిస్థితి దృష్ట్యా ఆయన ఈ నిర్ణయం తీసుకున్నారు.|Telugu_F|other|8.266667
processed_te_f_finance_02026.wav|కోటిన్నర లోపు టర్నోవర్ ఉన్న,సంస్థల పన్ను మదింపు వసూలుపై,రాష్ట్రాలకే అధికారం ఉండాలని,తెలంగాణ వాదిస్తోంది.|Telugu_F|other|8.900000
processed_te_f_books_socialscience_00878.wav|ఒక విశాల ప్రాంతంలో కొన్ని సంవత్సరాలపాటు ఒక క్రమాన్ని కనపరిచే వాతావరణ పరిస్థితులను ‘శీతోష్ణస్థితి అంటారు.|Telugu_F|other|8.500000
processed_te_f_other_02004.wav|పవర్‌స్టార్ పవన్ కళ్యాణ్ ప్రస్తుతం,సినిమాలకు దూరంగా ఉంటూ,ప్రత్యక్ష రాజకీయాల్లో చురుగ్గా పాల్గొంటున్నాడు.|Telugu_F|other|7.872000
processed_te_f_books_socialscience_02342.wav|మార్కెటు యార్డులోని వ్యాపారస్తులు ఈ గోధుమలను కొని వాటిని తిరిగి పట్టణాలు, నగరాలలోని దుకాణాలకు అమ్ముతారు.|Telugu_F|other|8.184667
processed_te_f_education_02557.wav|టైపింగ్ నిమిత్తం ,పార్టీ కీబోర్డ్ ‌ను వాడదాం అనుకుంటే,గూగుల్ అందిస్తున్న,జీబోర్డ్ యాప్ ని ప్రయత్నించండి.|Telugu_F|other|8.352000
processed_te_f_weather_02005.wav|ఈ రకం పంట ఆస్ర్టేలియాలో ఏడాదికి ఒక్కసారి మాత్రమే పండిస్తుంటే,మనదేశంలో మాత్రం రెండుసార్లు కోతకు వస్తుంది.|Telugu_F|other|8.672000
processed_te_f_books_socialscience_00987.wav|వేడిమి పెరుగుతున్న నెలల నుండి పొడిగా ఉండే చలి పరిస్థితుల మధ్య అక్టోబరు, నవంబరు నెలలు సంధి కాలంగా ఉంటాయి.|Telugu_F|other|8.416854
processed_te_f_books_socialscience_01566.wav|తండ్రిలాగా కాకుండా అతడికి పోలీసు ఉద్యోగం ద్వారా నెలనెలా జీతంతోపాటు భూమినుంచి కొంత ఆదాయం కూడా లభిస్తుంది.|Telugu_F|other|8.700000
processed_te_f_education_01051.wav|ఇక కాంగ్రెస్ నుంచి,మరికొంతమంది ఎమ్మెల్యేలు,కారెక్కేందుకు,రెడీగా ఉన్నారనే చర్చ,పార్టీలో జోరుగా సాగుతోంది. |Telugu_F|other|9.354667
processed_te_f_books_socialscience_02843.wav|చివరిగా, కుటుంబాల పోషకాహార స్థాయిని చూసి ఈ పథకాలు, పద్ధతులు సమర్ధంగా పని చేస్తున్నాయో లేదో తెలుసుకుంటాం.|Telugu_F|other|8.600000
processed_te_f_general_00986.wav|కథేంటంటే,మన దేశం బ్రిటిష్ పాలనలో ఉండగా,ఆఫ్ఘనిస్థాన్ నుంచి సుమారు పది వేల మంది సైనికులు దండెత్తి వచ్చారు.|Telugu_F|other|8.900000
processed_te_f_books_socialscience_02226.wav|భోగభాగ్యాలు లేకపోయినా కుటుంబానికి ఉన్న ఒక బర్రెతో వచ్చే అదనపు ఆదాయంతో సరిపోయే ఆహారాన్ని పొందగలిగేవాళ్లు.|Telugu_F|other|8.068563
processed_te_f_other_01175.wav|కడుపు నిండా తిని వచ్చినవారు థియేటర్ లో ఆ సీన్ చూసి నవ్వీ నవ్వీ వాంతులు చేసుకుంటారు.|Telugu_F|other|6.570667
processed_te_f_books_socialscience_07138.wav|ప్రపంచవ్యాప్తంగా వివిధ దేశాలు, అనేక ప్రకృతి వైపరీత్యాలతో విధ్వంసానికి గురౌతున్నాయి.|Telugu_F|other|6.700000
processed_te_f_health_00977.wav|కొన్ని సందర్భాల్లో గుండె సమస్యలు తలెత్తి,హార్ట్ స్ర్టోక్ కూడా వచ్చే అవకాశం ఉంటుంది.|Telugu_F|other|6.165333
processed_te_f_books_socialscience_01308.wav|కాబట్టి నదీ పరీవాహక ప్రాంతం లదా ఉప ప్రాంత పరిధిలో వ్యవస్థాగత నియమాలు, అవగాహన అవసరం.|Telugu_F|other|8.416854
processed_te_f_general_01229.wav|ఛత్తీస్ గడ్ లోని నందన్వన్ జంగిల్ సఫారీలో,ఒక పులి టూరిస్టు బస్సును వెంటబడి తరిమింది.|Telugu_F|other|7.000000
processed_te_f_finance_00582.wav|ప్రతి హెప్టాథ్లాన్ ఈవెంట్ గురించి,మరింత సమాచారం కోసం,క్రింది లింకులను తనిఖీ చేయండి.|Telugu_F|other|7.253333
processed_te_f_books_socialscience_00888.wav|పై పట్టికలోని ఉష్ణోగ్రతల పరిధి ఆధారంగా లెహ్ కంటే జైపూర్ వేడిగా ఉంటుందని చెప్పవచ్చా?|Telugu_F|other|7.400000
processed_te_f_agri_00553.wav|ఆంధ్రప్రదేశ్ కు చెందిన, రోలర్ స్కేటర్, ఆకుల సాయి సంహితను కూడా, ఈ అవార్డు వరించింది. |Telugu_F|other|6.442667
processed_te_f_books_socialscience_00656.wav|అవసరమైన ఆహారాన్ని కొంతమంది రైతులు ఉత్పత్తి చేయటంతో చాలామంది ఇతర పనులు చేపట్టసాగారు.|Telugu_F|other|7.697042
processed_te_f_books_socialscience_06809.wav|పెట్రోలు, విద్యుత్ వినియోగంలో మనం ఎంతో జాగ్రత్తగా ముందుచూపుతో ఉండాలని భావిస్తుంటాం.|Telugu_F|other|6.187750
processed_te_f_general_02471.wav|అమెజాన్: మీరు బ్లాగ్ లేదా వెబ్ సైట్ లో అమలు చేయగల ప్రకటన స్క్రిప్ట్లను అందిస్తుంది. |Telugu_F|other|6.442667
processed_te_f_finance_02137.wav|ఈ నేపథ్యంలో,సోమవారం స్టాక్ మార్కెట్లు జోష్ లో ఉంటాయని,ఆర్థిక నిపుణులు అంచనా వేశారు.|Telugu_F|other|7.776000
processed_te_f_health_00435.wav|మీరు రన్నింగ్, సైక్లింగ్, వ్యాయామం వంటివి చేసేటప్పుడు కూడా హెడ్సెట్ ని వాడుకోవచ్చు.|Telugu_F|other|6.293333
processed_te_f_books_socialscience_02772.wav|ప్రపంచీకరణ వల్ల జాతీయ రాజ్యాలు అంతరించిపోతాయా అనేది ఒక ప్రముఖ చర్చనీయాంశం అయ్యింది.|Telugu_F|other|7.058500
processed_te_f_general_01252.wav|విమానం దిగిన హరియాణా వాసి,తన లగేజ్ కలెక్ట్ చేసుకుని బయటకు వచ్చేందుకు ప్రయత్నించాడు.|Telugu_F|other|6.282667
processed_te_f_books_socialscience_07216.wav|నీటికరువు, ఆహారపు కొరత, కలుషితమైన గాలి మొదలైనవన్నీ నేడు మనల్ని పీడిస్తున్న సమస్యలు.|Telugu_F|other|6.861125
processed_te_f_education_00353.wav|సంజయ్ తో పాటు,పంజాబ్ ఆప్ కో అబ్జర్వర్ దుర్గేశ్ పతక్ కూడా,తన పదవికి రాజీనామా చేశారు.|Telugu_F|other|7.178667
processed_te_f_education_00342.wav|పంజాబీ ముస్లిం కార్పెంటర్ ఘాజీ ఇల్ముద్దిన్ షాహిద్ మీద,ఎఫ్ఐఆర్ కూడా ఇక్కడే నమోదైంది.|Telugu_F|other|6.922667
processed_te_f_books_socialscience_01709.wav|తరువాత వీటిల్లో కొన్ని ప్రాంతాలను స్థానిక అధికారులు క్రమబద్ధీకరించారు, గుర్తించారు.|Telugu_F|other|6.628917
processed_te_f_books_socialscience_00021.wav|తొమ్మిదవ తరగతిలో మీరు రేఖాంశాల గురించి, ‘కాలం, స్థలం అనే అంశాల గురించి చదివారు కదా!|Telugu_F|other|7.128146
processed_te_f_weather_01489.wav|అమరావతి:జగన్ హామీలను ప్రజలు నమ్మే పరిస్థితి లేదని,ఎమ్మెల్సీ బుద్ధా వెంకన్న అన్నారు.|Telugu_F|other|7.456000
processed_te_f_books_socialscience_03662.wav|రష్యా కమ్యూనిస్టు పార్టీలో బోల్షివిక్కులు అనే ఒక బృందం వీటికి దిశానిర్దేశం చేసింది.|Telugu_F|other|6.988833
processed_te_f_health_00225.wav|అయితే ఆంథ్రాక్స్ ని రాజకీయ లబ్ధికోసమే అక్కడ ప్రభలేలా చేస్తే,మరి ఆంథ్రాక్స్ కంటే ఎక్కువగా ఏజెన్సీ ఏరియా లో మలేరియా ఉందన్నారు.|Telugu_F|other|10.100000
processed_te_f_health_01617.wav|అయితే మెహ్రాన్ బేగం మాత్రం,తనకు పుట్టబోయే బిడ్డ ఆడబిడ్డ అని తెలియడంతో పసరు మందులు వేసి తనకు అబార్షన్ చేయించారని ఆరోపించింది.|Telugu_F|other|9.770667
processed_te_f_books_socialscience_03263.wav|గుజరాత్‌లో ఎవరు మాకు సహాయంగా వచ్చి మా పనిభారాన్ని తగ్గిస్తారు?|Telugu_F|other|6.048417
processed_te_f_books_socialscience_06890.wav|అయితే అందుకు సరైన ప్రణాళీక మరియు ప్రభుత్వ మద్దతు అవసరమవుతుంది.|Telugu_F|other|5.131229
processed_te_f_books_socialscience_03189.wav|ఇది గిరిజన భాష భిలాలాలో రికార్డు చేయగా, హిందీలోకి అనువదించారు.|Telugu_F|other|5.400000
processed_te_f_books_socialscience_06862.wav|కొన్నిసార్లు పర్యావరణానికి, వ్యక్తులకు కూడా హాని కలిగించవచ్చు.|Telugu_F|other|4.597188
processed_te_f_books_socialscience_04700.wav|ముసాయిదా రాజ్యాంగం పార్లమెంటరీ ప్రభుత్వాన్ని ప్రతిపాదిస్తోంది.|Telugu_F|other|4.457854
processed_te_f_agri_01478.wav|జర్మనీలోని విత్తన ఉత్పత్తి అభివృద్ధి ఇంప్లీమెంట్ ఏజెన్సీ అయిన, ఏడీటీ ప్రాజెక్ట్, ఈమేరకు, మంత్రికి ప్రత్యేకంగా ఒక లేఖ రాసింది|Telugu_F|other|10.058667
processed_te_f_books_socialscience_06472.wav|పచ్చదనం పరుచుకున్న అడవుల అందాన్ని ఆస్వాదిస్తున్నాం అంటూనే మరొక వైపు అభివృది నెపంతో విచక్షణా రహితంగా అడవుల్ని నరికేస్తున్నాం.|Telugu_F|other|9.299208
processed_te_f_books_socialscience_06749.wav|ఈ మధ్యకాలంలో పొద్దుతిరుగుడు పంట దిగుబడి గణనీయంగా తగ్గిపోయింది.|Telugu_F|other|4.600000
processed_te_f_books_socialscience_07202.wav|మన ఇంటిలో ఆరోగ్యకరమైన వాతావరణం ఉండాలంటే కుటుంబసభ్యులందరూ బాధ్యతగా ఉండాలనుకున్నప్పుడు నీవు ఏఏ బాధ్యతలు నిర్వహించాలనుకుంటావు ?|Telugu_F|other|9.705562
processed_te_f_health_01183.wav|ప్రజారోగ్య సంరక్షణలో భాగంగా గుండెజబ్బులు,క్యాన్సర్ల వంటి జీవనశైలి జబ్బుల నివారణ దిశగానూ,పెద్ద ఎత్తున కార్యక్రమాలు చేపట్టాలి.|Telugu_F|other|10.176000
processed_te_f_books_socialscience_05554.wav|విదేశీ సరుకుల దిగుమతుల మీద పరిమితులను, పన్నులను తగ్గించుకోవటం.|Telugu_F|other|5.386667
processed_te_f_books_socialscience_02464.wav|రాంపురానికి సంబంధించిన సమాచారం ఆధారంగా కింది వివరాలను నింపండి.|Telugu_F|other|5.119625
processed_te_f_books_socialscience_00001.wav|ఈ అధ్యాయంలో మనం భారతదేశ భౌగోళీక స్వరూపాల గురించి తెలుసుకుంటాం.|Telugu_F|other|5.525979
processed_te_f_books_socialscience_01366.wav|‘భూగర్భజలాల చట్టాలు పాతబడిపోయాయి మరియు ప్రస్తుత కాలానికి తగవు.|Telugu_F|other|5.688521
processed_te_f_books_socialscience_04083.wav|మెకాంగ్ డెల్టా ప్రాంతంలో సాగు విస్తీర్ణాన్ని పెంచటానికి ఫ్రెంచివాళ్లు బీడు భూముల నుంచి నీటిని తోడి కాలవల నిర్మాణం చేపట్టారు.|Telugu_F|other|10.077083
processed_te_f_other_02693.wav|కాశ్మీర్ కు ప్రత్యేక ప్రతిపత్తిని రద్దుచేయడం,తమ ఆంతరంగిక విషయమని,భారత ప్రభుత్వం నిర్భయంగా ప్రకటించింది.|Telugu_F|other|9.066667
processed_te_f_weather_00457.wav|అసలు ఈ సినిమాకి ఎడిటర్ సమస్యోదర్శకుడి సమస్యో తెలియదు కానీ,షూట్ చేసిన ఫూటేజ్ అంతా అలాగే సినిమాలో ఉంచారు.|Telugu_F|other|9.077333
processed_te_f_books_socialscience_00724.wav|దీని అర్థం వ్యవసాయ రంగంనుంచి చాలామంది వెళ్లీపోయి వేరే రంగాలలో పని చేసినప్పటికీ వ్యవసాయ ఉత్పత్తి తగ్గదు.|Telugu_F|other|9.200000
processed_te_f_weather_00249.wav|డిజైనింగ్ విషయానికి వచ్చేసరికి,రెడ్మీ ఎస్ అలానే రెడ్మీ ఎస్ ప్రైమ్ ఫోన్లు రెడ్మీ నోట్ కి దగ్గరగా ఉంటాయి.|Telugu_F|other|8.300000
processed_te_f_politics_01517.wav|కర్ణాటక ముఖ్యమంత్రి కుమారస్వామి సోదరుడు,ప్రజాపనుల శాఖ మంత్రి హెచ్డీ రేవణ్ణ మరో వివాదంలో చిక్కుకున్నారు.|Telugu_F|other|8.746667
processed_te_f_politics_03243.wav|ఎన్టీఆర్ ముఖ్యమంత్రి కావడానికి ముందు చేసిన రాష్ట్ర పర్యటనలో, అన్నగారి చైతన్య రథానికి రథసారధి హరికృష్ణే.|Telugu_F|other|8.800000
processed_te_f_weather_01092.wav|కాబట్టి అతడి సినిమాకు ఎన్ని కాల్షీట్లు ఇవ్వాలి,వర్క్ స్టయిల్ ఎలా ఉంటుందనే విషయంపై సమంతకు క్లారిటీ ఉంది.|Telugu_F|other|8.266667
processed_te_f_politics_03222.wav|తుపాకులతో తిరుగుతున్న పౌరుల్లో యువత సంఖ్యే ఎక్కువని,వారిలో మగవారి సంఖ్య మరీ ఎక్కువని ఈ సర్వే తెలిపింది.|Telugu_F|other|8.597333
processed_te_f_agri_02817.wav|రైతు రుణ మాఫీ చేసినందుకు, జైలుకు పంపించాలా లేక డ్వాక్రా రుణాలు మాఫీ చేసినందుకు పంపించాలా?అని నిలదీశారు.|Telugu_F|other|8.714667
processed_te_f_other_03287.wav|పోస్టల్ సార్టింగ్ అసిస్టెంట్,ఎల్డీసీ,కోర్టు క్లర్క్ పోస్టులకు అభ్యర్థి టైపింగ్ స్పీడ్ ను పరీక్షిస్తారు.|Telugu_F|other|8.200000
processed_te_f_finance_02594.wav|ఆర్థిక క్రమశిక్షణ, పొదుపు సంఘంగా ఏర్పడటం, రుణాలు తీసుకోవడం, తిరిగి చెల్లించడం వంటి అంశాలను వివరించింది. |Telugu_F|other|8.300000
processed_te_f_books_socialscience_01098.wav|భారతదేశంలో 10 కోట్ల ఎకరాల భూమి వరదకు గురయ్యే ప్రమాదం ఉంది, అంతే విస్తీర్ణం కరువుకి గురయ్యే అవకాశం ఉంది.|Telugu_F|other|8.800000
processed_te_f_finance_01289.wav|హైదరాబాద్ నగర టాస్క్ ఫోర్స్ పోలీసులు,తాజాగా,క్రెడిట్ కార్డుల భారీ మోసానికి సంబంధించిన కేసును ఛేదించారు.|Telugu_F|other|8.576000
processed_te_f_finance_02334.wav|ఈ దివాళా కోరు ఆర్థిక విధానం,మన్మోహన్ సింగ్ ప్రధాన మంత్రిత్వంలోని,కాంగ్రెస్ ప్రభుత్వం హయాంలో రూపొందింది.|Telugu_F|other|7.776000
processed_te_f_finance_01990.wav|నియంత్రణ సంస్థలు, నియంత్రిత సంస్థలు చేసే తప్పులకు,తమను బాధ్యులను చేయడం సరికాదని,బ్యాంకులు పేర్కొన్నాయి.|Telugu_F|other|8.192000
processed_te_f_other_02108.wav|రాష్ట్ర విభజన తరువాత అవశేష ఆంధ్రప్రదేశ్ లో జరిగిన తొలి ప్రత్యక్ష ఎన్నికలో వైకాపాకు పెద్దదెబ్బ తగిలింది.|Telugu_F|other|8.600000
processed_te_f_books_socialscience_02532.wav|భారతదేశం వంటి వలస  దేశాలు ముడి సరుకులు, ఆహార ధాన్యాలను ఎగుమతి చేసి, తయారైన సరుకులను దిగుమతి చేసుకునేవి.|Telugu_F|other|8.985750
processed_te_f_books_socialscience_06791.wav|వీధినాటకాలు లేదా ఏకాంకికలు వంటి వాటిద్వారా మూడు ‘ఆర్ లు పాటించడం వల్ల కలిగే లాభాలపై చైతన్యం కలిగించండి.|Telugu_F|other|8.400000
processed_te_f_politics_01062.wav|ఆ క్రమంలో గవర్నర్ కుటుంబం సైరా సినిమాను ప్రత్యేకంగా వీక్షించేలా,ప్రసాద్ ల్యాబ్స్‌లో  స్పెషల్ షో వేశారు.|Telugu_F|other|8.768000
processed_te_f_books_socialscience_06545.wav|దేశంలోని వేరు వేరు ప్రాంతాల్లో పనిచేస్తున్న పర్యావరణవేత్తల పేర్లు,  పర్యావరణ ఉద్యమాలను ఐదింటిని రాయండి.|Telugu_F|other|7.685437
processed_te_f_finance_02531.wav|ప్రస్తుతం మ్యూచువల్ ఫండ్స్ ను,డబ్బు సంపాదనకు,ఉత్తమ పెట్టుబడి మార్గాల్లో ఒకటిగా,చాలామంది భావిస్తున్నారు.|Telugu_F|other|8.100000
processed_te_f_books_socialscience_04551.wav|దాంతో ఆ సంఘంపై వ్యతిరేకత వెల్లువెత్తింది.|Telugu_F|other|3.807708
processed_te_f_books_socialscience_02806.wav|ఉత్పత్తిని చేపట్టటానికి, దానిని నియంత్రించటానికి, లేదా ఇతర దేశాలలో స్థిరపడటానికి బహుళజాతి సంస్థలు అవలంబించే విధానాలు ఏమిటి?|Telugu_F|other|9.960979
processed_te_f_books_socialscience_04358.wav|ఇదే అదనుగా ‘విభజించి పాలించు అన్న సిద్ధాంతాన్ని వాళ్లు పూర్తిస్థాయిలో అమలు చేశారు.|Telugu_F|other|6.594104
processed_te_f_books_socialscience_07310.wav|ఇట్లా వేయకపోతే మనం పారేసిన చెత్త నీళ్లలో కలిసిపోయి నీళ్లను కూడా కలుషితం చేస్తుంది.|Telugu_F|other|6.605708
processed_te_f_books_socialscience_03173.wav|నీటిని ఉమ్మడి ఆస్థిగా ఎందుకు పరిగణించాలి?|Telugu_F|other|3.500000
processed_te_f_books_socialscience_04135.wav|ఈ నవల ఆరోజుల్లో పెద్ద సంచలనం కలిగించింది.|Telugu_F|other|3.800000
processed_te_f_books_socialscience_04894.wav|బ్రిటిష్ పాలన నుంచి స్వాతంత్రం వచ్చిన తరువాత ప్రజాస్వామిక పంథాని అనుసరించటానికి భారతదేశం కట్టుబడి ఉండటాన్ని ఇవి సూచిస్తాయి.|Telugu_F|other|9.949375
processed_te_f_books_socialscience_06840.wav|వాల్టా చట్టం గురించి సమాచారం సేకరించండి .|Telugu_F|other|3.157542
processed_te_f_general_00777.wav|ఇదిలా ఉండగా,ప్రమోషన్ విషయంలో మహర్షి మరీ అంత దూకుడుగా లేడని సోషల్ మీడియా కంప్లైంట్.|Telugu_F|other|7.392000
processed_te_f_weather_00498.wav|సరిగ్గా ఇరవై నాలుగు గంటల తర్వాత షాపింగ్‌కు వెళ్లిన అతని భార్య,కిడ్నాప్ కు గురైంది.|Telugu_F|other|6.890667
processed_te_f_weather_00592.wav|భర్త హన్మంతరావు,చిన్నారులు మృతి చెందగా,ఉదయం గుర్తించిన స్థానికులకు కొన ఊపిరితో కొట్టుకుంటున్న హన్మంతరావు భార్య కనిపించింది.|Telugu_F|other|9.856000
processed_te_f_health_00764.wav|గోపాల గోపాల సినిమా షూటింగ్ బిజీలో ఉండడం,అలాగే నడుము నొప్పి వేధిస్తుండడం వల్ల,తాను ట్రావెల్ చేయలేనని పవన్ ‌కళ్యాణ్ చెప్పాడట.|Telugu_F|other|9.781333
processed_te_f_books_socialscience_02273.wav|వాళ్లు లాభాలు పొందవచ్చు లేదా నష్టపోవచ్చు.|Telugu_F|other|4.202438
processed_te_f_books_socialscience_01568.wav|వాళ్లు బతికి బట్టకడతారో లేదోనన్న అనుమానం.|Telugu_F|other|3.500000
processed_te_f_books_socialscience_06753.wav|మిరపతోటలలో కీటకాలను ఆకర్షించడానికి రైతులు బంతిమొక్కలను పెంచడం మీరు గమనించే ఉంటారు.|Telugu_F|other|7.151375
processed_te_f_books_socialscience_03639.wav|ప్రపంచ యుద్ధాలలో జాతీయ రాజ్యాలు, జాతీయతా భావం యుద్ధ కాంక్షను ఎలా ప్రభావితం చేశాయి?|Telugu_F|other|7.395187
processed_te_f_health_00240.wav| ఆటిజం స్పెక్ట్రమ్ డిజార్డర్ మరియు మేధో వైకల్యం ఉన్న పిల్లలలో నిద్ర సమస్యలు ఉంటాయి.|Telugu_F|other|6.800000
processed_te_f_books_socialscience_05695.wav|అన్ని దేశాల ప్రజలు యుద్ధ భయంతో గడపసాగారు.|Telugu_F|other|3.935417
processed_te_f_books_socialscience_03205.wav|ఎన్నో తరాలనుంచి మేం ఇక్కడ నివసిస్తున్నాం.|Telugu_F|other|3.500000
processed_te_f_books_socialscience_00744.wav|నరసింహ ప్రభుత్వ కార్యాలయంలో పని చేస్తాడు.|Telugu_F|other|3.830917
processed_te_f_books_socialscience_05748.wav|పాలస్తీనా పట్ల ఇజ్రాయెల్ దేశం అవలంబించిన విధానాలు విద్వేషాలను మరింత రెచ్చగొట్టాయి.|Telugu_F|other|6.849521
processed_te_f_other_02028.wav|ఉరి శిక్షను అమలు చేయడంలో న్యాయ వ్యవస్థ ప్రతిష్ఠే,ప్రమాదంలో పడింది అని ఆయన అన్నారు.|Telugu_F|other|6.101333
processed_te_f_finance_02365.wav|అటల్ పెన్షన్ యోజన స్కీమ్ లో  చేరినవారు,మరే ఇతర సామాజిక భద్రతా స్కీమ్ లలో చేరకూడదు.|Telugu_F|other|7.000000
processed_te_f_finance_01091.wav|ప్రతి నెలా తన జీతం అంతా,చివరి పైసాతో సహా,సంసారం కోసం మొదట ఖర్చు పెట్టేస్తాడు వాసు. |Telugu_F|other|8.170667
processed_te_f_books_socialscience_00352.wav|కాబట్టి, రెండు విషయాలు స్పష్టంగా ఉన్నాయి.|Telugu_F|other|3.400000
processed_te_f_books_socialscience_02914.wav|తలసరి ఆహార ధాన్యాల లభ్యతలో యూరపు, అమెరికా వంటి దేశాలతో పోలిస్తే భారతదేశంలో తక్కువ.|Telugu_F|other|7.522896
processed_te_f_books_socialscience_00783.wav|ఉద్యోగులకు జీతం తక్కువ, భద్రత కూడా ఉండదు.|Telugu_F|other|3.600000
processed_te_f_books_socialscience_04855.wav|భారత రాజ్యాంగంలోని కొన్ని అంశాలను ఎట్టి పరిస్థితులలోనూ సవరించటానికి లేదని ఇందులో వాదించారు. వీటిల్లో ప్రాధమిక హక్కులు ఒకటి.|Telugu_F|other|10.077083
processed_te_f_general_00552.wav|ఆయనను అల్ ఇండియా రేడియో వారు కూడా ఆహ్వానించి,వారి సంగీతాన్ని,శ్రోతలకు వినిపించారు.|Telugu_F|other|7.093333
processed_te_f_books_socialscience_04401.wav|మరొక రూపంలో సామ్రాజ్యవాదాన్ని సృష్టించటం.|Telugu_F|other|3.796083
processed_te_f_books_socialscience_01571.wav|ఉమేద్ పెద్ద కూతురు టీచరు శిక్షణ పొందింది.|Telugu_F|other|3.157542
processed_te_f_books_socialscience_05152.wav|అయితే, విధానాలు, కార్యక్రమాలకు సంబంధించి న్యాయవ్యవస్థకు భిన్న అభిప్రాయాలు ఉన్నాయి.|Telugu_F|other|6.900000
processed_te_f_general_02012.wav|ప్రపంచంలో అతి పెద్ద సౌర విద్యుత్ ప్లాంట్లలో ఒకటి,ఏపీలోని కర్నూలులో ఉన్నదని, దాని సామర్థ్యం వెయ్యి మెగావాట్లని ఆయన చెప్పారు.|Telugu_F|other|10.154667
processed_te_f_finance_01522.wav|విదేశీ ప్రభుత్వాలు గానీ, ఆర్థిక సంస్థలు అందించే తోడ్పాటు తగ్గి, వ్యాపార రీత్యా అప్పు తీసుకోవడం వల్ల,విదేశీ అప్పు పెరిగింది.|Telugu_F|other|9.800000
processed_te_f_books_socialscience_01377.wav|భూగర్భ జలాల ఉదాహరణ ద్వారా ప్రస్తుత ఆలోచనా విధానంలోని పరిమితులను అర్థం చేసుకున్నాం.|Telugu_F|other|6.700000
processed_te_f_general_01214.wav|తర్వాత ఇది వరకే స్పూన్లు అతికించి ఉంచిన గుండ్రటి అట్టపై,ఈ నెమలి బొమ్మను అంటించాలి.|Telugu_F|other|7.242667
processed_te_f_books_socialscience_01880.wav|పెరుగుతున్న పట్టణ జనాభాకు గృహవసతి కావాలి.|Telugu_F|other|3.529063
processed_te_f_books_socialscience_02589.wav|గతానికి, ప్రస్తుత పరిస్థితికి తేడా ఏమిటి?|Telugu_F|other|3.401354
processed_te_f_books_socialscience_00711.wav|ఆమె జొన్న, కందులు వంటి పంటలు పండిస్తుంది.|Telugu_F|other|3.819313
processed_te_f_books_socialscience_01168.wav|వర్షపాతంలో కొంత నేలలోకి, భూమి లోపలి పొరల్లోకి ఇంకి భూగర్భ జలాలను తిరిగి నింపుతాయి.|Telugu_F|other|7.476458
processed_te_f_books_socialscience_04992.wav|ప్రణాళీకా రచనను నెహ్రూమంచి ఆర్థిక విధానమే కాకుండా మంచి రాజకీయాలుగా కూడా భావించాడు.|Telugu_F|other|6.849521
processed_te_f_books_socialscience_01450.wav|వీళ్లు పునరుత్పత్తి వయస్సులో కూడా ఉంటారు.|Telugu_F|other|3.200000
processed_te_f_general_01867.wav|హే పిల్లా నుంచి మొదలైన ప్రయాణం జింపాక్ చిపాక్ తో ప్రపంచవ్యాప్త గుర్తింపు పొంది, టిపిరి టిపిరి పాటతో ఓ రేంజ్ కు చేరుకున్నది.|Telugu_F|other|9.770667
processed_te_f_politics_01598.wav|ఈ స్థానం నుండి ఎన్నికల్లో టీఆర్ఎస్ అభ్యర్థిగా టీ భీంసేన్ పోటీ చేసి ఓటమి పాలయ్యారు.|Telugu_F|other|7.253333
processed_te_f_books_socialscience_02537.wav|ఉత్పత్తి ఖర్చులను తగ్గించి తమ లాభాలను పెంచుకోటానికి బహుళజాతి సంస్థలు ఇలా చేస్తాయి.|Telugu_F|other|6.500000
processed_te_f_general_00566.wav|నిరుద్యోగ భృతి ఇచ్చే దిశగా,ప్రయత్నం కూడా చేయలేదని, ఉద్యోగ ప్రకటనలు కూడా,లేవన్నారు.|Telugu_F|other|7.498667
processed_te_f_books_socialscience_02758.wav|ప్రపంచీకరణ ఇప్పుడు ఎవరూ కాదనలేని వాస్తవం.|Telugu_F|other|3.935417
processed_te_f_books_socialscience_07056.wav|నేటికి చాలా ప్రాంతాల్లో అదే జరుగుతున్నది.|Telugu_F|other|3.424562
processed_te_f_education_00970.wav|అధికార పార్టీ ప్రణాళిక పక్కాగా అమలైతే,కూటమిలో కొంత మేర,కుదుపు తప్పదనే చర్చ,రాజకీయ పార్టీలో నడుస్తోంది.|Telugu_F|other|9.920000
processed_te_f_politics_01029.wav|చిత్తూరు:ఏపీ ఫైర్ బ్రాండ్ గా పేర్గాంచిన నగరి ఎమ్మెల్యే ఆర్కే రోజాకు  రాజకీయాల్లో ప్రత్యేక స్థానం ఉంది.|Telugu_F|other|8.373333
processed_te_f_general_01424.wav|ముఖ్యంగా నమాజు సమయానికి ఓ పక్కకు వెళ్లి,ఆ ముస్లిం సోదరులు నమాజు ప్రార్థన చేసిన విధానం సింప్లీ సూపర్బ్.|Telugu_F|other|8.938667
processed_te_f_politics_01981.wav|వడదెబ్బ వల్ల మరణించిన వారెవరైనా సరే ఆపద్బంధు పథకం ద్వారా వారికి సహాయం అందించాలని ముఖ్యమంత్రి తెలిపారు.|Telugu_F|other|7.946667
processed_te_f_agri_02729.wav|పంట పొలానికి ఎడ్ల బండిపై వెళ్తున్నప్పుడు, కరెంట్ తీగ తగలడంతో, రెండు పశువులు, ఘటనా స్థలంలోనే చనిపోయాయి.|Telugu_F|other|8.100000
processed_te_f_books_socialscience_04446.wav|జపాను సైన్యంతో కలిసి తన సైన్యంతో బ్రిటిష్‌వాళ్లకు వ్యతిరేకంగా దాదాపు మూడు సంవత్సరాలపాటు యుద్ధం చేశాడు.|Telugu_F|other|8.440083
processed_te_f_general_01578.wav|ఆ విషయం ప్రెస్ మీట్ పెట్టో, సోషల్ మీడియా ద్వారానో తెలియచేసి,మిగిలిన వారికి స్ఫూర్తి నింపితే బాగుండేది.|Telugu_F|other|7.500000
processed_te_f_agri_03032.wav|గొర్రెల మందల నుండి ప్రతి పండుగకు పటేల్, పట్వారీల ఇండ్లలో ఏ కార్యక్రమం జరిగినా గొర్రెలు, మేకలు ఇవ్వాలి.|Telugu_F|other|8.576000
processed_te_f_education_00704.wav|గతేడాది కూడా సీనియర్ నటుడు  నరేష్, శివాజీ రాజా మధ్య,నువ్వెంత అంటే నువ్వెంత,అనే స్థాయిలో పోరు జరిగింది.|Telugu_F|other|9.077333
processed_te_f_general_01345.wav|ఇస్లాం మతం ఆరంభమైన తరువాత,ఆ మతం సిద్ధాంతాన్ని స్వచ్ఛంగా అంగీకరించి,ఆ మతంలో చేరినవారు చాలా తక్కువ మంది.|Telugu_F|other|8.682667
processed_te_f_books_socialscience_05493.wav|అక్కడికక్కడే కౌలుదార్ల పేర్లు నమోదు చేసి, అన్ని చట్ట సంబంధ కాగితాలు తయారుచేసి వెంటనే పంచిపెట్టేవాళ్లు.|Telugu_F|other|8.045333
processed_te_f_health_01644.wav|మరక మంచిదే అన్న సర్ఫ్ ప్రకటన మాదిరిగా,కొన్నికొన్ని చోట్ల కొంతమందికి గాయం కూడా మంచిదే అంటుంటారు కొందరు. |Telugu_F|other|7.700000
processed_te_f_other_01451.wav|కేరళలోని పాల్ఘాట్ లో పుట్టిన జార్జిరెడ్డి,విప్లవమే తన ఊపిరిగా సమసమాజ స్థాపన కోసం తన ఆయువునే ధారపోశాడు.|Telugu_F|other|9.472000
processed_te_f_politics_02050.wav|కాగా రాష్ట్ర గవర్నర్ కెఎల్ నర్సింహన్ ను,బ్రహ్మోత్సవాలకు దేవస్థానం ఈవో తాళ్లూరి రమేష్బాబు ఆహ్వానించారు. |Telugu_F|other|9.100000
processed_te_f_education_02871.wav|సంపదలను ప్రసాదించే కల్పవృక్షం, కామధేనువు, దేవవైద్యుడు ధన్వంతరి కూడా,శ్రీ మహాలక్ష్మితో పాటే జన్మించారు.|Telugu_F|other|9.900000
processed_te_f_politics_01025.wav|నిజామాబాద్ లోక్‌సభ స్థానానికి రైతులు రెడీ కావడంతో,అక్కడ భారీ సంఖ్యలో నామినేషన్లు దాఖలయ్యే అవకాశం ఉంది.|Telugu_F|other|8.778667
processed_te_f_general_02425.wav|ఇది వాట్సప్ కు మాత్రమే కాకుండా,అన్ని సోషల్ మీడియా సైట్లకు కూడా వర్తిస్తుందని కేంద్ర ప్రభుత్వం అంటోంది. |Telugu_F|other|7.637333
processed_te_f_general_02364.wav|తిక్క, విన్నర్ లాంటి చిత్రాలు అతడి మార్కెట్ ని ఎఫెక్ట్ చేస్తే, నక్షత్రం మరింతగా సమస్యల్లోకి నెట్టింది.|Telugu_F|other|7.400000
processed_te_f_general_02411.wav|పాకిస్తాన్ కి చెందిన తీవ్రవాద సంస్థలు 'షారుక్ కి పాకిస్తాన్ వెల్కమ్ చెబుతుంది' అంటూ,సోషల్ మీడియా ద్వారా సందేశాలు పంపేశారు. |Telugu_F|other|9.397333
processed_te_f_politics_00147.wav|రాజధానిని శ్మశానంతో పోల్చారని,మరి ముఖ్యమంత్రి జగన్మోహన్ రెడ్డి శ్మశానంలో కూర్చొని సమావేశాలు పెడుతున్నారా అంటూ మండిపడ్డారు.|Telugu_F|other|9.365333
processed_te_f_politics_02585.wav|వీటన్నింటికీ తోడు అడ్వైర్టెజ్మెంట్ రూపంలో,వివిధ కంపెనీలకు సంబంధించిన ప్రచారం,ఆర్టీసీ బస్సుల వన్నె కోల్పోయేలా చేస్తున్నాయి.|Telugu_F|other|8.736000
processed_te_f_education_01042.wav|ఈ సందర్భంగా,రుద్రాక్ష్ మాట్లాడుతూ,గ్రాడ్యుయేషన్ పూర్తయ్యాక,సినిమాల్లో నటించాలని,యాక్టింగ్లో శిక్షణ తీసుకున్నానని చెప్పాడు.  |Telugu_F|other|9.800000
processed_te_f_books_socialscience_04865.wav|రాజ్యాంగంలోని అధికరణాలను సవరించటానికి అది అవకాశం కల్పించింది.|Telugu_F|other|5.000000
processed_te_f_books_socialscience_00091.wav| హిమాలయాల వల్ల శీతోష్ణస్థితి అనేక విధాలుగా ప్రభావితం అవుతుంది.|Telugu_F|other|5.166062
processed_te_f_books_socialscience_02240.wav|ప్రజలకు అవసరమైన వస్తువులు, సేవలను అందించటమే ఉత్పత్తి ఉద్దేశం.|Telugu_F|other|5.000000
processed_te_f_books_socialscience_00413.wav|దేశవాసులందరి ఆదాయమూ కలిపి దేశ ఆదాయం అవుతుందని వెంటనే చెబుతాం.|Telugu_F|other|5.688521
processed_te_f_books_socialscience_05012.wav|ఆనకట్టల వల్ల వ్యవసాయ, పారిశ్రామిక రంగాలు రెండూ లబ్ధి పొందాయి.|Telugu_F|other|4.800000
processed_te_f_books_socialscience_06622.wav|శిలాజ ఇంధనాల నుండి లభించే శక్తిని, సరైన రీతిలో వినియోగిద్దాం.|Telugu_F|other|4.991917
processed_te_f_politics_01610.wav|చాలామంది మహిళలు బ్రాండెడ్ స్విమ్‌సూట్స్ ను ఎంపిక చేసుకుంటారు.|Telugu_F|other|4.900000
processed_te_f_books_socialscience_03140.wav|భూగర్భ జలాలు తగ్గిపోవటమే కాదు, వాటి నాణ్యత కూడా తగ్గిపోతోంది.|Telugu_F|other|5.000000
processed_te_f_books_socialscience_02190.wav|ఆ తరువాత రైతులు సొంత ఖర్చుతో బోరుబావులు ఏర్పాటు చేసుకోసాగారు.|Telugu_F|other|5.793000
processed_te_f_health_00242.wav|ఆయుష్మాన్ భారత్ ద్వారా చికిత్స పొందిన వారితో,అల్పాహర విందులో పాల్గొన్న ఎంపీ ధర్మపురి అర్వింద్,సీఎం కేసీఆర్ పై మండిపడ్డారు.|Telugu_F|other|9.621333
processed_te_f_books_socialscience_04680.wav|ఈ ముసాయిదా రాజ్యాంగాన్ని ఎనిమిది నెలల పాటు ప్రజల ముందు ఉంచాం.|Telugu_F|other|6.454771
processed_te_f_books_socialscience_00520.wav|విద్యకు అత్యధిక ప్రాధాన్యతను ఇవ్వటంవల్ల మంచి ఫలితాలు వచ్చాయి.|Telugu_F|other|5.400000
processed_te_f_books_socialscience_01386.wav|ఈ అధ్యాయంలో చర్చించిన సానుకూల, ప్రతికూల మార్పులను వివరించండి.|Telugu_F|other|5.100000
processed_te_f_books_socialscience_01158.wav|భూగర్భం ద్వారా లోపలికి వచ్చే నీటిని అంచనా వేయటం కొంచెం కష్టం.|Telugu_F|other|5.433104
processed_te_f_books_socialscience_03139.wav|భూగర్బ జలాలు చాలా వేగంగా కిందికి, ఇంకా కిందికి పడిపోతున్నాయి.|Telugu_F|other|5.000000
processed_te_f_books_socialscience_06968.wav|ప్రజలు ప్రకృతిని పవిత్రంగా భావిస్తూ, సత్సంబంధాలు కలిగిఉంటారు.|Telugu_F|other|5.142854
processed_te_f_education_02494.wav|మాజీ కేంద్ర మంత్రి బండారు దత్తాత్రేయ మాట్లాడుతూ,మైనార్టీల అభ్యున్నతికై,కేంద్ర ప్రభుత్వం చిత్తశుధ్ధితో కృషి చేస్తుందన్నారు.|Telugu_F|other|10.000000
processed_te_f_books_socialscience_06436.wav|కింద పేర్కొన్న ఘటన మెదక్ జిల్లాలోని చిన్నశంకరంపేటలో జరిగింది.|Telugu_F|other|6.094875
processed_te_f_books_socialscience_05022.wav|అయితే ఈ కాలంలో భారతదేశం రెండు యుద్ధాలను ఎదుర్కోవలసి వచ్చింది.|Telugu_F|other|5.386667
processed_te_f_books_socialscience_05427.wav|అతడు భారతదేశంలో ‘టెలికం విప్లవం అనబడుతున్న దానిని ఆరంభించాడు.|Telugu_F|other|5.525979
processed_te_f_other_01653.wav|ఆయన యజ్ఞోపవీతం ధరించి ఉన్న ఫోటోలు,వీడియోలను కూడా కాంగ్రెస్ పార్టీ విడుదల చేసింది.|Telugu_F|other|6.240000
processed_te_f_general_02467.wav|ఆర్కిన్ యుగం యొక్క భూమి యొక్క పురాతన రాళ్ళలో గ్రీన్ స్టన్ బెల్ట్ లు చాలా సాధారణం. |Telugu_F|other|6.976000
processed_te_f_books_socialscience_06342.wav|కొంత సమాచారాన్ని ప్రభుత్వం వెల్లడి చెయ్యకుండా ఉండే అవకాశాన్ని చట్టం కల్పిస్తోంది.|Telugu_F|other|5.874271
processed_te_f_books_socialscience_06607.wav|దోమల వల్ల వ్యాపించే వ్యాధులనుండి రక్షణ పొందుటకు ఏ ఏ చర్యలను తీసుకోవాలో కనుగొనండి?|Telugu_F|other|6.594104
processed_te_f_books_socialscience_02703.wav|ప్రపంచీకరణ వల్ల వినియోగదారులు, ప్రత్యేకించి పట్టణాలలోని సంపన్నులకు మేలు జరిగింది.|Telugu_F|other|7.000438
processed_te_f_other_02281.wav|అజ్ఞాత కొండధారతో నిండే ఈ కోనేరులో స్నానం చేస్తే,సమస్త రుగ్మతలు పోతాయని ఒక నమ్మకం.|Telugu_F|other|7.594667
processed_te_f_books_socialscience_02952.wav|పేదలలో కూడా అత్యంత పేదలకు కూడా వేరే హక్కులు ఉన్నాయి, వాళ్లకు అందించే మోతాదు వేరు.|Telugu_F|other|6.700000
processed_te_f_other_02140.wav|బంకా జిల్లాలోని వాహ్దియా మోర్ ప్రాంతంలో,ఓ ట్రక్కు ఎదురుగా వస్తున్న ఆటోను ఢీకొంది.|Telugu_F|other|6.528000
processed_te_f_books_socialscience_01150.wav|ఉపరితల ప్రవాహం అంటే భూమి మీద వాగులు, కాలువలు, నదులు వంటి వాటిల్లోని నీటి ప్రవాహం.|Telugu_F|other|8.149833
processed_te_f_agri_00746.wav|నేల మీద ఉన్న చెట్ల మీదుగా, వాగుల మీదుగా, గాలిలో ప్రయాణించి, రోప్ వేలో వెళ్లొచ్చు.|Telugu_F|other|6.698667
processed_te_f_other_01648.wav|మరి అంతమందిని కొన్న వాళ్లకు,మరో నాలుగైదు మంది ఎమ్మెల్యేలను కొనడం పెద్ద కథేం కాదు.|Telugu_F|other|6.357333
processed_te_f_books_socialscience_02200.wav|భూమి, నీరు వంటి సహజ వనరులను అధికంగా ఉపయోగించటం వల్ల దిగుబడులు, ఉత్పత్తి పెరిగాయి.|Telugu_F|other|7.500000
processed_te_f_books_socialscience_00365.wav|ప్రభుత్వానికి, అణు విద్యుత్ కేంద్ర ప్రాంతాలలో నివసించే ప్రజలకు మధ్యగల వివాదాలేవి?|Telugu_F|other|6.640542
processed_te_f_books_socialscience_02299.wav|పైన ఇచ్చిన కూలిరేట్లతో మీ ప్రాంతంలో ఏదైనా పనికి అమలులో ఉన్న కూలిరేట్లను పోల్చండి.|Telugu_F|other|6.733417
processed_te_f_books_socialscience_01781.wav|గ్రామంలో వారం, వారం జరిగే సంత ఇతర ప్రదేశాలతో సంబంధానికి ముఖ్యమైన వేదికగా ఉంటుంది.|Telugu_F|other|7.200000
processed_te_f_education_00519.wav|చికాగోలోని పిలిగ్రిమ్ బాప్టిస్ట్ చర్చ్ యొక్క,సంగీత దర్శకుడిగా డోర్సే ఎంపికయ్యాడు.|Telugu_F|other|7.690667
processed_te_f_agri_02834.wav|రైతు బీమా పథకంలో, క్లైములను పొందిన కుటుంబాల్లో, ఎక్కువ మంది చిన్న, సన్నకారు రైతులే ఉన్నారని తెలిపారు.|Telugu_F|other|8.032000
processed_te_f_finance_01490.wav|కానీ నాడు నయీం ఇంట్లో,పెద్ద ఎత్తున డబ్బు దొరికిందని,కౌంటింగ్ మెషిన్లు తీసుకొచ్చి,డబ్బులు లెక్కించారు.|Telugu_F|other|8.437333
processed_te_f_books_socialscience_04130.wav|వియత్నాం మహిళలు, ప్రత్యేకించి కింది వర్గాల వారు సాంప్రదాయంగా పురుషులతో సమానత్వాన్ని అనుభవించే వాళ్లు.|Telugu_F|other|8.900000
processed_te_f_general_00633.wav|సోషల్ మీడియా విస్తృతంగా పెరిగిన ఈ కాలంలో,క్రేజ్ను పెంచుకుని,క్యాష్ చేసుకోవడం కూడా,ఈజీగానే అయిపోయింది.|Telugu_F|other|8.288000
processed_te_f_agri_02854.wav|ఎద్దు డెక్కల నుండి స్రవించే అమృతం, నేల మీద పడి, మంచి పంటలు పండుటకు, అనేక రోగ నివారణకు హేతువని నమ్మకం.|Telugu_F|other|8.300000
processed_te_f_health_00707.wav|పోయినవారం తన సహోద్యోగి వాళ్ల బంధువెవరో,డెంగ్యూ వచ్చి పోయారని చెప్పిన విషయం గుర్తొచ్చింది శ్రీకృష్ణకు.|Telugu_F|other|7.700000
processed_te_f_books_socialscience_01916.wav|ఈ కోర్సుకి దరఖాస్తు చేయడంలో ఒక మిత్రుడు సహాయం చేశాడు, అంతేకాదు హైదరాబాదులో ఎక్కడ ఉండాలో సలహా ఇచ్చాడు.|Telugu_F|other|8.700000
processed_te_f_politics_01955.wav|ఆషిక్ బనాయా ఆప్నే లాంటి సినిమాల్లో ఒకప్పుడు అందాల విందు చేసిన తనుశ్రీ దత్తా,ఈ ఆరోపణలు చేయడం గమనార్హం.|Telugu_F|other|8.896000
processed_te_f_general_00760.wav|రెండురోజుల పాటు జరిగే ఈ సదస్సులో,మన దేశం తరపున,విదేశాంగ మంత్రి సుష్మా స్వరాజ్ ప్రాతినిధ్యం వహిస్తారు.|Telugu_F|other|8.426667
processed_te_f_books_socialscience_05418.wav|దేశంలో అభివృద్ధిపై దృష్టి పెట్టినప్పటికీ అది నిజమైన లబ్ధిదారులకు చేరటంలేదని రాజీవ్‌గాంధి గుర్తించాడు.|Telugu_F|other|8.045333
processed_te_f_education_00909.wav|తాను గతంలోనే ఖురాన్ చదివానని, భగవద్గీత చదివాక మానవ విలువలు,అన్నింట్లోనూ ఒకటేనని గ్రహించానని చెప్పాడు.|Telugu_F|other|9.100000
processed_te_f_books_socialscience_03680.wav|ఆ రోజు ఉదయం మహిళా దినోత్సవం సందర్భంగా మహిళా కార్మికులు పురుషులకు ఎర్ర మెడపట్టీలను బహుమతిగా ఇచ్చారు...|Telugu_F|other|8.463292
processed_te_f_books_socialscience_07090.wav|ఆవాసప్రాంతాలను ద్వంసం చేసినట్లయితే ఆ ప్రాంతంలో నివసించే జంతు, వృక్ష జాతులకు ఏవిధమైన ప్రమాదం కలగవచ్చు?|Telugu_F|other|8.753542
processed_te_f_politics_01718.wav|రాష్ట్రంలో ఎన్ని సంఘాలు ఉన్నా ఒక్కదానికి మాత్రమే పూర్తిస్థాయి సభ్యత్వం ఉంటుందని సిఒఎ స్పష్టం చేసింది.|Telugu_F|other|8.400000
processed_te_f_finance_00803.wav|వివిధ దేశాల నుంచి వచ్చిన సమాచారంపై,దర్యాఫ్తు జరిపిన తర్వాత,ఆదాయ పన్ను శాఖ,వీరికి నోటీసులు పంపించిందట. |Telugu_F|other|8.565333
processed_te_f_books_socialscience_06400.wav|పదవిలో ఉన్న లేదా పదవీ విరమణ చేసిన హైకోర్టు జడ్జిని దీనికి కార్యనిర్వాహక చైర్మన్‌గా నామినేట్ చేస్తారు.|Telugu_F|other|10.030646
processed_te_f_education_01810.wav|దీంతో తీవ్ర అసంతృప్తికి లోనైన,పార్టీ నేత కన్నబాబు,పార్టీకి రాజీనామా చేయడానికి ,సిద్డమయ్యారని సమాచారం.|Telugu_F|other|9.400000
processed_te_f_books_socialscience_06946.wav|అయితే మనలో చాలామంది ముఖ్యంగా పిల్లలు జంతుప్రదర్శనశాలను కాలక్షేపం, వినోదం మరియు వేడుకగా భావిస్తున్నాం.|Telugu_F|other|8.753542
processed_te_f_books_socialscience_03308.wav|నిర్వాసితులైనందువల్ల పర్యావరణం అందుబాటులో లేకుండా పోయినా, లేదా అది కలుషితమైనా, విధ్వంసమైనా ఎక్కువగా నష్టపోయేది పేదవాళ్లే.|Telugu_F|other|9.810063
processed_te_f_finance_01459.wav|ఫుడ్ సర్వింగ్ యాప్ ల ద్వారా భోజనాలు,పేమెంట్ బ్యాంకుల ద్వారా విరాళాలు,ఇలా వివిధ మార్గాల్లో ,కేరళకు మన వంతు సహాయం చేయవచ్చు.|Telugu_F|other|9.781333
processed_te_f_politics_00405.wav|గత కొన్నేళ్లుగా పోటీ సంస్థ అమెజాన్‌తో,ఫ్లిప్‌కార్ట్‌కు మధ్య నడుస్తున్న డిస్కౌంట్ల యుద్ధమే ఈ నష్టాలకు కారణంగా తెలుస్తోంది.|Telugu_F|other|9.493333
processed_te_f_general_01478.wav|విస్తృతమైన శిల్పాలు మరియు ఆభరణాలు,ఇరవయ్యో శతాబ్దం మొదటి సగం నుండి,నార్వే అత్యుత్తమ కళాకారుల యొక్క ప్రతిభను ప్రదర్శించాయి.|Telugu_F|other|9.632000
processed_te_f_finance_01719.wav|వేగ నియంత్రణ కారణంగా,ప్రస్తుతం జూబ్లీ హిల్స్ చెక్ పోస్టు, పెద్దమ్మగుడి, మాదాపూర్ లో మెట్రో రైలు ఆగదని అధికారులు తెలిపారు. |Telugu_F|other|9.632000
processed_te_f_books_socialscience_03354.wav|ఉదాహరణకు మన నదులు, మురికి కాలవలను శుభ్రపరచటానికి డబ్బులు ఖర్చు చేయటమే కాకుండా అవి తిరిగి కాలుష్యానికి గురికాకుండా చూడాలి.|Telugu_F|other|9.700000
processed_te_f_weather_02567.wav|సాక్షి, హైదరాబాద్:ఎన్నికల్లో పొత్తులు పెట్టుకుంటే తప్పేంటని,కాంగ్రెస్ సీనియర్ నేత వి హనుమంతరావు టీఆర్ఎస్ ను ప్రశ్నించారు.|Telugu_F|other|10.165333
processed_te_f_other_02404.wav|న్యూజిలాండ్,ఆస్ట్రేలియాలు కూడా బలమైన జట్లేనని,కానీ వీటితో జరిగే పోరులో ఇంగ్లండ్,భారత్ దే పైచేయి సాధిస్తాయని పేర్కొన్నారు.|Telugu_F|other|9.781333
processed_te_f_books_socialscience_03991.wav|దేశ వనరులను నియంత్రిస్తున్న విదేశీయులను తరిమెయ్యాలని, పేదరికాన్ని తగ్గించి, అసమానతలను తగ్గించాలని విప్లవకారులు కోరసాగారు.|Telugu_F|other|10.100000
processed_te_f_politics_03681.wav|పూర్ణానంద్ దర్శకత్వంలో కార్తీక్ రాజు,మిస్తి చక్రవర్తి జంటగా రూపొందిన 'దీర్ఘ ఆయుష్మాన్భవ' చిత్రంలో కైకాల యముడిగా నటించారు.|Telugu_F|other|9.994667
processed_te_f_politics_00228.wav|మూడెకరాల స్థలంలో అపార్ట్‌మెంట్ నిర్మించాలంటే స్థానిక పంచాయతీ నుండి నో అబ్జెక్షన్ సర్టిఫికెట్ తీసుకుని అమరావతి నుంచి అనుమతులు పొందాల్సి‌ ఉంది.|Telugu_F|other|10.069333
processed_te_f_books_socialscience_07222.wav|అవసరానికి మించి మనం దురాశతో వాడుతున్నాం.|Telugu_F|other|3.436187
processed_te_f_general_01759.wav|కాటేజీల నిర్మాణానికి, బోటింగ్, జల క్రీడలు తదితర అభివృద్ధి పనుల కోసం,ప్రణాళికలో పెద్దపీట వేయాలన్నారు.|Telugu_F|other|8.554667
processed_te_f_books_socialscience_03499.wav|ప్రతి శతాబ్దానికి యుద్ధాల వల్ల ఆ శతాబ్ద జనాభాలో ప్రతి వెయ్యిమందిలో ఎంతమంది చనిపోయారో తెలియచేస్తుంది.|Telugu_F|other|8.068563
processed_te_f_books_socialscience_04373.wav|ఎటువంటి పరిస్థితులలో ఇది విఫలం అవుతుంది?|Telugu_F|other|3.424562
processed_te_f_books_socialscience_05753.wav|ఆస్వాన్ ఆనకట్ట కట్టినందుకు ఈజిప్టుకి అమెరికా తన ఆర్థిక సహాయాన్ని నిలిపి వేసింది.|Telugu_F|other|6.500000
processed_te_f_books_socialscience_03180.wav|ఇది ప్రపంచంలోని అతి పెద్ద జల విద్యుత్తు ప్రాజెక్టుల్లో ఒకటి.|Telugu_F|other|5.525979
processed_te_f_books_socialscience_02041.wav|ఈ వలస కూలీలలో అధిక సంఖ్య గిరిజనులు, ఇతర తక్కువ కులాల వాళ్లు.|Telugu_F|other|5.131229
processed_te_f_politics_01383.wav|ఖుష్భూ భర్తగానే కాకుండా ఆర్టిస్ట్ గా,దర్శకుడిగా పేరు పొందిన సుందర్ సి పై ఆరోపణలు చేసింది శ్రీరెడ్డి.|Telugu_F|other|7.797333
processed_te_f_finance_00642.wav|బ్యాంకు చీఫ్ మేనేజర్ అశ్విన్ మెహతా మాట్లాడుతూ,బ్యాంకులు చేస్తున్న ఆర్థిక రుణాల విధానాలను వివరించారు.|Telugu_F|other|7.232000
processed_te_f_books_socialscience_01934.wav|వివిధ ఆర్థిక, సామాజిక, రాజకీయ కారణాల వల్ల వలసలు వెళుతుంటారు.|Telugu_F|other|5.386667
processed_te_f_general_02243.wav|ఎన్నికల్లో అనుచిత లబ్ధికి,సోషల్ మీడియా వేదిక కారాదన్న లక్ష్యానికి,సంస్థ కట్టుబడి ఉందని ఉద్ఘాటించారు.|Telugu_F|other|8.469333
processed_te_f_books_socialscience_04982.wav|ఆధిపత్య, లేదా శక్తిమంత ప్రజానీకం మాట్లాడే తమిళం, తెలుగు వంటి భాషలను మాత్రమే పరిగణనలోకి తీసుకున్నారు.|Telugu_F|other|8.173042
processed_te_f_books_socialscience_07046.wav|మీ అధ్యయనం ఆధారంగా చెత్తను సేకరించే వారు ఏ ఏ వ్యర్థాలను సేకరిస్తున్నారు, వారి ఆరోగ్యపరిస్థితిపై ఒక నివేదిక రూపొందించండి.|Telugu_F|other|9.043792
processed_te_f_books_socialscience_07058.wav|మనుషులతో పాటు నీటి జంతువులు, ఇతర జంతువులు కూడా కాలుష్య ప్రభావానికి లోనౌతున్నాయి.|Telugu_F|other|6.478000
processed_te_f_books_socialscience_00133.wav|సాత్పురా పర్వతాలు దక్కన్ పీఠభూమికి ఉత్తర సరిహద్దుగా ఉన్నాయి.|Telugu_F|other|4.900000
processed_te_f_books_socialscience_00594.wav|అయితే, ఈ కుటుంబాల ఆదాయం అన్నిటికంటే ముఖ్యమైన సూచిక అవుతుంది.|Telugu_F|other|5.500000
processed_te_f_books_socialscience_00531.wav|కొడుకుల లాగానే కూతుళ్లు కూడా చదువుకోవాలని అక్కడి తల్లిదండ్రులు  కోరుకుంటున్నారు.|Telugu_F|other|5.967146
processed_te_f_books_socialscience_06333.wav|ప్రభుత్వ సంస్థ, ప్రభుత్వ నియంత్రిత సంస్థ, ప్రభుత్వం నిధులు సమకూర్చిన సంస్థలు ఈ చట్టంకిందికి వస్తాయి.|Telugu_F|other|8.149833
processed_te_f_books_socialscience_00618.wav|వీటిని అంతిమ వినియోగదారు వాడటం లేదుకాని, అంత్య వస్తువులైన ఇడ్లీ, దోశలు తయారు చేయటానికి వీటిని ఉత్పాదకాలుగా వాడుకున్నారు.|Telugu_F|other|10.193188
processed_te_f_weather_02355.wav|దీంతో ఈసారి ఆసియా గేమ్స్‌లో భారత అధ్లెట్ల బృందంపై,భారీ ఆశలు ఉన్నాయని చెప్పవచ్చు.|Telugu_F|other|8.245333
processed_te_f_books_socialscience_06557.wav|పర్యావరణవేత్తలు, పర్యావరణఉద్యమాలకు సంబంధించిన సమాచారాన్ని సేకరించి కింద ఇవ్వబడిన పట్టికను పూరించండి.|Telugu_F|other|7.801542
processed_te_f_health_02748.wav|చైనాలోని వూహాన్ లో కరోనా ప్రబలడంతో కొంత మంది వ్యాధి బారిన పడ్డారని,ఇంకెక్కడా దీని ప్రభావం లేదన్నారు.|Telugu_F|other|8.618667
processed_te_f_general_02104.wav|రెండేళ్ల కిందట విశాఖ తీరం నుంచి వేటకు వెళ్లిన ఒక బోటు నాలుగు, ఐదు గంటలు ప్రయాణం చేస్తే,మత్స్య సంపద పుష్కలంగా కనిపించేది.|Telugu_F|other|9.856000
processed_te_f_books_socialscience_00855.wav|ఈ అధ్యాయంలో మనం చూసిన ప్రతి రంగంలో స్థూల జాతీయోత్పత్తిలోనూ, ఉపాధిలోనూ దృష్టి ఎందుకు కేంద్రీకరించాలి?|Telugu_F|other|8.400000
processed_te_f_finance_01731.wav|ఇక, రెండో సెషన్లో ఆర్థిక వేత్తలు, పన్ను ప్రాక్టిషనర్లు, విద్యావంతులు, విధాన కర్తలతో భేటీ కానున్నారు. |Telugu_F|other|8.832000
processed_te_f_books_socialscience_02020.wav|కుప్పగా ఉన్న చెరుకు గడలను కట్టలుగా కట్టి నెత్తిమీద మోసుకుంటూ బళ్ల దగ్గరకు ఆడ, మగ మనుషులు చేరుస్తారు.|Telugu_F|other|7.900000
processed_te_f_books_socialscience_05877.wav|కాల్పుల విరమణకు అంగీకరించేట్లు రెండు దేశాలను ఐక్యరాజ్య సమితి సెక్రటరీ జనరల్ అయిన యుథాంట్ ఒప్పించాడు.|Telugu_F|other|8.200000
processed_te_f_books_socialscience_02834.wav|కోల్‌కతా వాసులు ఆ ఫొటోలను చూసినప్పుడు సమస్య తీవ్రత ఒక్కసారిగా వాళ్లకు బోధపడింది.|Telugu_F|other|6.466375
processed_te_f_other_03150.wav|భాష్పీభవనం చెందే పదార్థం,ఉష్ణమును పరిసరాల నుండి గ్రహిస్తుంది కనుక ఇది ఉష్ణ గ్రాహక ప్రక్రియ అవుతుంది.|Telugu_F|other|8.256000
processed_te_f_books_socialscience_00942.wav|శుష్క ఈశాన్య పవనాల మేఖలలో భారతదేశం ఉంది.|Telugu_F|other|4.364979
processed_te_f_books_socialscience_03222.wav|బట్టలు వంటివి కొనుక్కోటానికి మాత్రమే అదనంగా ఉన్నది అమ్ముతాం.|Telugu_F|other|4.063125
processed_te_f_politics_00893.wav|ఇటీవల కొండవీటి వాగు ఎత్తిపోతల పథకానికి,ముఖ్యమంత్రి చంద్రబాబు శంకుస్థాపన చేసిన దృశ్యం ఫైల్‌ఫోటో ఉంది.|Telugu_F|other|8.853333
processed_te_f_books_socialscience_04531.wav|శాంతి, సౌభ్రాతృత్వ సందేశాలను పంచుతూ గాంధీజీ అల్లర్లకు గురైన ప్రజల శిబిరాల మధ్య, ఆసుపత్రులలో గడిపాడు.|Telugu_F|other|8.985750
processed_te_f_finance_02341.wav|ఇక్కడ కోఅప్లికెంట్ కు,స్థిర ఆదాయం, మంచి క్రెడిట్ స్కోర్ ఉంటే,అప్పుడు లోన్ సులభంగానే మంజూరు అవుతుంది.|Telugu_F|other|8.149333
processed_te_f_weather_02100.wav|సిఎమ్ తొమ్మిది రోజుల పర్యటన అనంతరం ,సచివాలయం నుంచి స్వచ్ఛాంధ్ర కార్యక్రమంపై కలెక్టర్లతో వీడియో కాన్ఫరెన్స్ నిర్వహించారు.|Telugu_F|other|9.984000
processed_te_f_politics_00221.wav|బిగ్ బాస్ హౌస్ లో ఆలస్యంగా ఎంట్రీ ఇచ్చిన శిల్పా చక్రవర్తి,తనకు ఇచ్చిన దొంగల రాణి క్యారెక్టర్ ను సక్సెస్ ఫుల్ గా చేసింది.|Telugu_F|other|8.448000
processed_te_f_books_socialscience_06929.wav|కరువులు, వరదలు మొదలైనవన్నీ మానవ తప్పిదాల వల్ల కలుగుతున్నాయి.|Telugu_F|other|5.537583
processed_te_f_books_socialscience_03176.wav|జీవించే హక్కుకు ఎండోసల్పాన్ ఎలా భంగం కలిగించిందో వివరించండి.|Telugu_F|other|5.700000
processed_te_f_books_socialscience_02759.wav|ప్రపంచీకరణ వల్ల అందరికీ న్యాయం జరిగేటట్లు ఎలా చెయ్యాలి అనేది మన ముందున్న ప్రశ్న.|Telugu_F|other|6.373500
processed_te_f_books_socialscience_01268.wav|కార్యక్రమంలో భాగంగా రోడ్ల పక్కన, అటవీ భూములలో చెట్లు నాటారు.|Telugu_F|other|5.595646
processed_te_f_books_socialscience_00369.wav|మరోవిధంగా చెప్పాలంటే వాళ్లు మెరుగైన ఆదాయాలు కోరుకుంటున్నారు.|Telugu_F|other|5.026750
processed_te_f_weather_01715.wav|సూపర్ హిట్ సినిమాల టైటిళ్లు,కథలూ మళ్లీ వాడుకోవడం అనేది రిస్క్ తో కూడిన వ్యవహారం.|Telugu_F|other|7.168000
processed_te_f_books_socialscience_02539.wav|దాంట్లోని విడి భాగాలు చైనాలో తయారవుతాయి.|Telugu_F|other|3.412958
processed_te_f_weather_00971.wav|మంచు లక్ష్మి హోస్ట్ చేస్తోన్న ఈ షోలో,రకుల్ తన వ్యక్తిగత విషయాలను షేర్ చేసుకుంది.|Telugu_F|other|6.400000
processed_te_f_finance_00326.wav|మహాత్మాగాంధీ గుణకర్ భీమా యోజన పథకం ద్వారా,చేనేత కార్మికులకు,వారి కుటుంబ సభ్యులకు,భీమా సౌకర్యం కల్పిస్తున్నట్లు తెలిపారు.|Telugu_F|other|10.080000
processed_te_f_politics_03543.wav|ఇక ఆమధ్య సోనమ్ కపూర్ వెడ్డింగ్ రిసెప్షన్ లో ఇద్దరు కలిసి తెగ హంగామా చేశారు కూడా.|Telugu_F|other|6.773333
processed_te_f_books_socialscience_05384.wav|ఈ హింసను ఆపటానికి పాలనాయంత్రాంగం స్పందించినట్లు అనిపించలేదు.|Telugu_F|other|4.852604
processed_te_f_politics_02486.wav|తన నెట్వర్క్‌కి ఆధునిక హంగులు అద్దేందుకు దూరదర్శన్ జూలై,ఆగస్ట్ లో లోగో డిజైనింగ్ పోటీ నిర్వహించింది.|Telugu_F|other|8.074667
processed_te_f_health_02338.wav|మధుమేహం ఉన్న వారు భోజనం చేసిన వెంటనే సోంపును తింటే,దాని వల్ల రక్తంలో చక్కెర స్థాయిలు అదుపులో ఉంటాయి.|Telugu_F|other|8.000000
processed_te_f_politics_01511.wav|నేను డైరెక్ట్ చేస్తున్న చిచోరే రిలీజ్‌ కాగానే,ఈ మూవీ పట్టాలెక్కనుంది అంటూ ఉత్సాహంగా చెప్పాడు తివారీ.|Telugu_F|other|7.700000
processed_te_f_books_socialscience_04862.wav|దేశాన్ని పాలించటానికి రాజ్యాంగ సూత్రాలను, అంశాలను పేర్కొంది.|Telugu_F|other|5.000000
processed_te_f_books_socialscience_02279.wav|భూమిలేని కుటుంబాలనుంచి లేదా చిన్న రైతు కుటుంబాలనుంచి వ్యవసాయ కార్మికులు వస్తారు.|Telugu_F|other|6.200000
processed_te_f_books_socialscience_00415.wav|అయితే, దేశాలను పోల్చటానికి దేశ మొత్తం ఆదాయం అంతగా ఉపయోగపడదు.|Telugu_F|other|5.839437
processed_te_f_books_socialscience_06579.wav|ఏ ఏ వ్యాధులకు టీకాలు వేస్తారో కనుగొందాం.|Telugu_F|other|3.600000
processed_te_f_other_02392.wav|పార్టీ సిద్ధాంతాల్ని,హామీల్ని ప్రజలకు వివరించడం,వారు అంగీకరిస్తే పార్టీ సభ్యులుగా చేర్చుకోవడం ఈ కార్యక్రమం ముఖ్యోద్దేశం.|Telugu_F|other|9.642667
processed_te_f_books_socialscience_03381.wav|సేంద్రియ రైతులు రసాయనిక ఎరువులు, పురుగుమందులను వినియోగించరు.|Telugu_F|other|5.003521
processed_te_f_education_01532.wav|అయితే జగ్దీప్ కు,కేంద్ర బలగాలతో,భద్రత కల్పించాలా లేదా,అన్న దానిపై చర్చిస్తున్నట్లు,హోంశాఖ పేర్కొంది.|Telugu_F|other|9.888000
processed_te_f_general_02070.wav|హింస, చంపడం, దూషించడం, నాశనం చేయడం వంటి కృత్యాలతో,జంగమలు తమ మతం పట్ల దృఢమైన విధేయతను ప్రదర్శిస్తారు.|Telugu_F|other|9.461333
processed_te_f_politics_00699.wav|మునిసిపల్ ఎన్నికలు సజావుగా జరిగేందుకు,పకడ్బందీగా బందోబస్తు ఏర్పాట్లను పూర్తి చేసినట్టు జిల్లా ఎస్పీ సునీల్‌దత్ తెలిపారు.|Telugu_F|other|9.400000
processed_te_f_books_socialscience_00324.wav|అదేవిధంగా, దేశం ఎలా ఉండాలి అనేదాని గురించి కూడా మనకు కొన్ని అభిప్రాయాలు ఉన్నాయి.|Telugu_F|other|6.779854
processed_te_f_health_00542.wav|ఇది ఎక్కువగా ఓరల్ పిల్స్ వాడిన వారిలో,హార్మోన్ల రిప్లేస్‌మెంట్ ట్రీట్మెంట్ తీసుకున్న వారిలో,హార్మోన్ల చికిత్స తీసుకున్న వారిలో కనిపిస్తుంది.|Telugu_F|other|9.400000
processed_te_f_general_00545.wav|కానీ ప్రస్తుతం ఉన్న డీలర్ల సంగతేంటో తేల్చకుండా,ఇలాంటి ప్రకటనలు చేయడంతో,డీలర్లు ఆందోళన చెందుతున్నారు.|Telugu_F|other|8.458667
processed_te_f_books_socialscience_06611.wav|మురుగు నీరు నిల్వ ఉంటే దోమలు పెరుగుతాయి.|Telugu_F|other|3.308479
processed_te_f_books_socialscience_07024.wav|మీ అధ్యయనం ఆధారంగా నివేదిక రూపొందించండి.|Telugu_F|other|3.680000
processed_te_f_books_socialscience_01567.wav|ఉమేద్‌కి మొదట ఇద్దరు ఆడపిల్లలు పుట్టారు.|Telugu_F|other|3.424562
processed_te_f_books_socialscience_02272.wav|వాళ్ల వస్తువులను, సేవలను ప్రజలు కొంటారు.|Telugu_F|other|4.190833
processed_te_f_books_socialscience_06483.wav|కార్యక్రమాలను రూపొందించుకుని అమలుచేయండి.|Telugu_F|other|3.285250
processed_te_f_books_socialscience_00913.wav|భారతదేశాన్ని కర్కట రేఖ ఇంచుమించు రెండు సమభాగాలుగా చేస్తుంది.|Telugu_F|other|5.560812
processed_te_f_books_socialscience_00777.wav|వాళ్లకు వైద్య ప్రయోజనాలు కూడా అందించాలి.|Telugu_F|other|4.643625
processed_te_f_books_socialscience_01031.wav|అయితే జరుగుతున్న మార్పులకంటే, వాటి వేగం ఆందోళన కలిగిస్తోంది.|Telugu_F|other|5.400000
processed_te_f_books_socialscience_02324.wav|తన పొలంలో కోత పూర్తిచేసి తేజ్‌పాల్ పొలంలో కోతకు వెళ్లటానికి చాలా కష్టపడాల్సి ఉంటుందని సవితకు తెలుసు.|Telugu_F|other|8.068563
processed_te_f_politics_02085.wav|పైగా డబ్బింగ్ లక్షణాలు అణువణువూ నిండిపోయిన కథ కావడంతో,ఈ సినిమా మనది కాదులే అనే ఫీలింగ్ వచ్చేస్తుంది. |Telugu_F|other|8.469333
processed_te_f_books_socialscience_00649.wav|స్థూల జాతీయోత్పత్తిని గణించడంలో ద్రవ్యపరమైన లావాదేవీలు లేని ఇలాంటి వాటిని పరిగణనలోకి తీసికోవడం లేదు.|Telugu_F|other|8.776771
processed_te_f_books_socialscience_01784.wav|కొన్ని గ్రామాలలో వార్షిక సంత జరుగుతుంది.|Telugu_F|other|3.668375
processed_te_f_books_socialscience_04079.wav|ఫ్రెంచి పాలకులు వియత్నాం చక్రవర్తిని తమ చేతిలో కీలుబొమ్మగా చేసుకుని భారతదేశాన్ని బ్రిటిష్ వాళ్లు పాలించినట్లే పాలించారు.|Telugu_F|other|9.531417
processed_te_f_books_socialscience_06174.wav|‘‘దాంతో మరునాడు వందలాది మందిమి కదిలి ఊళ్లోకి వస్తున్న సారాబండిని ఊరిబయటే ఆపేశాం.|Telugu_F|other|6.400000
processed_te_f_books_socialscience_06430.wav|సివిల్ కోర్టు ఇచ్చే తీర్పుకి ఉండే విలువ దీనికి కూడా ఉంటుంది.|Telugu_F|other|4.300000
processed_te_f_books_socialscience_05240.wav|పోటీదారు ప్రత్యామ్నాయాలు ఏర్పడటంతో భారతీయ ఓటర్లకు ఎంచుకోటానికి అవకాశం లభించింది.|Telugu_F|other|7.255854
processed_te_f_other_01303.wav|మొదటి సినిమా ఘాజి తో నేషనల్ అవార్డు గెలుచుకున్న సంకల్ప్ రెడ్డి,ఈ చిత్రానికి దర్శకత్వం వహిస్తున్నాడు.|Telugu_F|other|7.594667
processed_te_f_books_socialscience_01999.wav|గ్రామీణ ప్రాంతం నుంచి పట్టణ ప్రాంతానికి వలస  గణాంకాలను, వలసకు గల కారణాలను చూశాం.|Telugu_F|other|6.071646
processed_te_f_politics_03277.wav|మొఘల్ వంశపు ఐదో చక్రవర్తి షాజహాన్,తన భార్య ముంతాజ్ మహల్ జ్ఞాపకంగా,తాజ్ ను నిర్మించాడని చరిత్ర పుస్తకాల్లో చదువుకున్నాం.|Telugu_F|other|9.952000
processed_te_f_politics_02915.wav|అమితాబ్‌కు ఇతర దేశాల్లోని షిప్పింగ్ కంపెనీలతో సంబంధం ఉందంటూ,పనామా పత్రాల్లో వెల్లడి కావడమే ఇందుకు కారణమని చెబుతున్నారు.|Telugu_F|other|9.674667
processed_te_f_general_00650.wav|ఈ ప్రక్రియ ప్రారంభమైన తరువాత, క్రూయిజర్ టోన్ నుండి,ఒక స్కౌట్ విమానం,అమెరికన్ విమానాలను గుర్తించడం గురించి నివేదించింది.|Telugu_F|other|9.376000
processed_te_f_general_00298.wav|అస్సాంలోకి అక్రమంగా వలస వచ్చినవారు,ఏ మతం వారైనా, వారిని బయటకు పంపిస్తాం అని,అందులో స్పష్టంగా చెప్పాం అని గుర్తు చేశారు. |Telugu_F|other|9.898667
processed_te_f_weather_02617.wav|ప్రతీ వ్యక్తీ స్వేచ్ఛగా రాజ్యాంగ హక్కులను పొందగలిగే రోజున మేం స్వాతంత్య్రం,న్యాయాన్ని విశ్వసిస్తాం అని వ్యాఖ్యానించారు.|Telugu_F|other|9.354667
processed_te_f_health_02205.wav|కళ్ల సమస్య వచ్చిందని అర్థమయ్యాక వైద్యుల్ని సంప్రదిస్తే,అరుదైన జన్యు సంబంధిత స్టార్ గార్డ్స్ వ్యాధి వచ్చిందని తెలిసింది.|Telugu_F|other|8.469333
processed_te_f_politics_02405.wav|అయితే ఎన్క్‌రిప్షన్తో నిమిత్తం లేకుండా,వాట్సప్ అకౌంట్లను డిజిటల్ ఫింగర్ ప్రింట్‌తో అనుసంధానం చేయాలని ప్రభుత్వం అంటోంది.|Telugu_F|other|9.536000
processed_te_f_health_01312.wav|ఈ హార్మోను ఆధారితంగా ఉన్న కొన్ని మాత్రలను తీసుకోవడం వల్ల,రుతుచక్రం స్థిరంగా ఉండిపోయి,గర్భం దాల్చే అవకాశాలు తగ్గిపోతాయి.|Telugu_F|other|9.642667
processed_te_f_books_socialscience_00817.wav|మిగిలినవాళ్లు తక్కువ వేతనంతో భద్రతలేని ఉద్యోగాలు చేస్తున్నారు, లేదా స్వయం ఉపాధిలో ఉన్నారు, లేదా నిరుద్యోగులుగా ఉన్నారు.|Telugu_F|other|9.914542
processed_te_f_finance_01395.wav|ఎమ్మమాడు ప్రాంతానికి చెందిన,గఫూర్ అనే వ్యక్తి వద్ద,భారీ మొత్తంలో డబ్బు ఉన్న విషయం తెలిసి,అతనికి అమ్మాయిని  ఎరగా వేసారు.|Telugu_F|other|8.992000
processed_te_f_health_02756.wav|నిద్రపోయే సమయంలో వెలుతురు ఉండటం వల్ల,మధుమేహం ముప్పు ఉన్నట్లు నార్త్ వెస్‌ట్రన్ యూనివర్సిటీ జరిపిన అధ్యయనంలో వెల్లడైంది.|Telugu_F|other|9.578667
processed_te_f_finance_02695.wav|మీరు కష్టపడి సంపాదించిన డబ్బు,పన్నుల రూపంలో చెల్లిస్తుంటే,ఆ డబ్బంతా ఏమవుతుందో, ఎక్కడికి వెళ్తుందో ఎప్పుడైనా ఆలోచించారా?|Telugu_F|other|10.100000
processed_te_f_books_socialscience_05865.wav|ఇంతకు ముందు పాఠంలో చెప్పినట్టు ఒకప్పటి బ్రిటిష్ ఇండియాని విభజించటం ద్వారా పాకిస్తాన్, భారతదేశం స్వతంత్ర దేశాలు అయ్యాయి.|Telugu_F|other|9.264396
processed_te_f_books_socialscience_06552.wav|మీ పరిశీలనల ఆధారంగా, పర్యావరణ విషయాల పట్ల ప్రజలలో ఏవిధంగా స్పృహను కల్గించవచ్చో నివేదిక తయారుచేయండి.|Telugu_F|other|9.020583
processed_te_f_books_socialscience_01296.wav|వర్షపాత వివరాలను ఖచ్చితంగా నమోదు చేసి పంటల ప్రణాళీక తయారుచేస్తారు, నీటి ప్రాధమ్యాలను నిర్ణయిస్తారు.|Telugu_F|other|7.987292
processed_te_f_agri_02955.wav|మందారం:చలువ చేసే గుణం ఉన్న మందార ఆకులను ముద్దగా నూరుకుని తలకు పట్టిస్తే శిరోజాలు దృఢంగా పెరుగుతాయి.|Telugu_F|other|8.437333
processed_te_f_health_02162.wav|హృద్రోగ నిపుణుడు డాక్టర్ రవీందర్ సింగ్ నేతృత్వంలో,ఈ శస్త్రచికిత్స సుమారు మూడు గంటల పాటు కొనసాగింది.|Telugu_F|other|8.000000
processed_te_f_general_00698.wav|కర్కాటక సంక్రాంతి నుంచి,ఆరు నెలలపాటు,భూమికి సాపేక్షంగా,సూర్యుడు క్రమక్రమంగా,దక్షిణం వైపు జరుగుతాడు.|Telugu_F|other|8.853333
processed_te_f_finance_00186.wav|అప్పటి నుంచి ఎమ్మెల్యేలు, ఎంపీలను లక్ష్యంగా చేసుకుని,మోసాలు చేయాలని,పకడ్బందీ ప్రణాళిక రూపొందించాడు.|Telugu_F|other|8.480000
processed_te_f_books_socialscience_07492.wav|‘జీవక్రియలలో సమన్వయం పాఠంలో సూచించిన విధంగా పిండి పదారంపై లాలాజల ప్రభావాన్ని తెలిపే ప్రయోగం చేయండి. |Telugu_F|other|8.370417
processed_te_f_politics_03180.wav|ఈ ఘటనను ఉగ్రవాద చర్యగా,ఈజిప్టు ఆరోగ్య మంత్రిత్వశాఖ ప్రతినిధి ఖలీద్ ముజహిద్ మస్రియా టీవీకి తెలిపారు.|Telugu_F|other|8.768000
processed_te_f_books_socialscience_04786.wav|నిరంకుశత్వం, ఫాసిజం నుంచి రక్షణ పొందటానికి ఏకైక మార్గం అధికారాన్నీ సాధ్యమైనంతవరకు వికేంద్రీకరించటం.|Telugu_F|other|9.531417
processed_te_f_health_00261.wav|నాజర్ కు ఒక చేయి వైకల్యం ఉన్న చేయిలా కనిపించేందుక, ఒక కృత్రిమ చేయిని అమర్చాం అని చెప్పాడు దర్శకుడు. |Telugu_F|other|8.010667
processed_te_f_health_00478.wav|ముప్ఫయి ఏళ్ల వయసు రాకముందే రక్తపోటు వచ్చిన వారికి,రక్తపోటు వచ్చి ఐదేళ్లు దాటిన వారికి తేడా ఉంటుంది.|Telugu_F|other|7.637333
processed_te_f_books_socialscience_02551.wav|బహుళజాతి సంస్థలు పని ప్రదేశాన్ని ఎంచుకోటానికి ఉపయోగించే సాధారణ సూచికలు: మార్కెట్లకు దగ్గరగా ఉండటం ;|Telugu_F|other|8.184667
processed_te_f_politics_03374.wav|హైదరాబాద్:మహబూ‌బ్‌నగర్ జిల్లా కల్వకుర్తి చెందిన పలువురు రైతులు సచివాలయం ముట్టడికి విఫలయత్నం చేశారు.|Telugu_F|other|8.500000
processed_te_f_agri_01367.wav|రాజేంద్ర సోనియా, రాజపురి వెరైటీ పసుపుకు, డిమాండ్ ఎక్కువగా ఉంటుందని, రైతు చిన్నారెడ్డి చెబుతున్నాడు. |Telugu_F|other|7.552000
processed_te_f_politics_00425.wav|డీకే అరుణ కూతురు,డీకే స్నిగ్ధారెడ్డి కూతురు కూడా,ఈసారి అసెంబ్లీ స్థానానికి పోటీ చేయడం దాదాపు ఖాయమే.|Telugu_F|other|8.900000
processed_te_f_education_00161.wav|జేబుదొంగ, మంచిదొంగ వంటి,దొంగల మూవీలతో హిట్లు కొట్టేసిన,మెగాస్టార్ చిరంజీవి ఇంట్లోనే దొంగలు పడ్డారు.|Telugu_F|other|8.426667
processed_te_f_agri_02899.wav|కోర్పోల్ గ్రామానికి చెందిన సాధారణ రైతు బిక్షపతి, వసంతలకు గల నలుగురు సంతానంలో, రమాదేవీ రెండో కూతురు.|Telugu_F|other|8.810667
processed_te_f_books_socialscience_02691.wav|అదనంగా ఉన్న వ్యవసాయ ఉత్పత్తులను వీళ్లు ఇతర దేశాల మార్కెట్లలో చాలా తక్కువ ధరలకు అమ్మ గలుగు తున్నారు.|Telugu_F|other|7.534500
processed_te_f_other_01628.wav|అప్పటి వరకు అంతా హ్యాపీగానే ఉన్నా,ఉన్నట్లుండి తన చెల్లి,పెళ్లికి ముందే ప్రెగ్నెంట్ అని తెలుస్తుంది.|Telugu_F|other|7.168000
processed_te_f_agri_02744.wav|రంగారెడ్డి జిల్లా, కొత్తూరు మండలంలో, ఓ రైతు దగ్గరి బంధువే, నకిలీ విత్తనాలను చెలామణి చేయడం గమనార్హం.|Telugu_F|other|7.658667
processed_te_f_finance_01816.wav|ఈ పొదుపు మంత్రం జపించే మన రాష్ట్రంలో,ఎమ్మెల్సీలకు లక్షల జీతాలు ఇస్తున్నామని కూడా,భావన అయి ఉండొచ్చు.|Telugu_F|other|8.170667
processed_te_f_agri_01573.wav|కలప, పండ్లు కూడా సాగుభూమి నుంచే పొందేలా, సమగ్ర అగ్రో ఫారెస్ట్రీ విధానాన్ని, సర్కారు రూపొందిస్తోంది. |Telugu_F|other|8.437333
processed_te_f_finance_00737.wav|డెబిట్ కార్డులను, క్రెడిట్ కార్డులను క్లోనింగ్ చేసి,అకౌంట్లలో ఉన్న,అసలు మొత్తాన్ని ఊడ్చేస్తున్నారు. |Telugu_F|other|7.253333
processed_te_f_books_socialscience_03683.wav|ఫ్లోర్‌మాన్ ఆ విషయాన్ని యాజమాన్యానికి తెలియచేసి ఆమెకు పూర్తిరొట్టెను పంపించాడు.|Telugu_F|other|6.454771
processed_te_f_finance_00541.wav|కాబట్టి, స్థిరమైన మూలధనం అనేది,డబ్బు పరంగా,సంస్థ యొక్క స్థిర ఆస్తుల వ్యక్తీకరణ.|Telugu_F|other|7.242667
processed_te_f_books_socialscience_05886.wav|భారతదేశ ప్రజలు ఏ మతాన్ని అయినా ఆచరించవచ్చు, ఏ విధంగానైనా దేవుడిని ఆరాధించవచ్చు.|Telugu_F|other|7.383563
processed_te_f_general_01462.wav|తర్వాత భూమి యొక్క పరిమాణం పెరిగింది, మరియు ఖండాంతర పలకలు, సముద్రాలు విడిపోయాయి.|Telugu_F|other|7.114667
processed_te_f_health_01797.wav|నిజానికి దాసరికి వయస్సుతో పాటే వచ్చే మధుమేహం తప్ప,మరే దీర్ఘకాలిక వ్యాధులు లేవు.|Telugu_F|other|6.997333
processed_te_f_other_01210.wav|ఈ సీజన్లో ఇప్పటి వరకు ఎనిమిది మ్యాచ్ లు ఆడిన బెంగళూరుకు ఇది మూడో విజయం మాత్రమే.|Telugu_F|other|6.528000
processed_te_f_weather_01699.wav|అయితే అఖిల్ కు సాహసం,శారీరక దారుఢ్యం ఉన్నా ఆర్థిక వనరుల లోటు అడ్డంకిగా మారింది.|Telugu_F|other|7.872000
processed_te_f_books_socialscience_04767.wav|అతి పెద్ద, సంక్లిష్టమైన పరిపాలనా యంత్రాంగంలో ఇటువంటి పదవులను గుర్తించటం కష్టమే.|Telugu_F|other|6.582479
processed_te_f_books_socialscience_00481.wav|కేరళ, పంజాబులను పోల్చటానికి ఉపయోగించిన ఆరోగ్యం, విద్యా సూచికలు ఎంతో ముఖ్యమైనవి.|Telugu_F|other|7.731875
processed_te_f_politics_01013.wav|కానీ సాహో విషయంలో మాత్రం ఇంత ప్రచారం చేయడం,వారిని ఒకింత ఈర్ష్య పడేలా చేస్తుంది.|Telugu_F|other|7.029333
processed_te_f_politics_01836.wav|ఇండియన్ ప్రీమియర్ లీగ్‌లో సూపర్ హిట్ జట్టేదైనా ఉందంటే అది చెన్నై సూపర్ కింగ్సే.|Telugu_F|other|6.293333
processed_te_f_general_01819.wav|పేజీల కొద్దీ జవాబులు, వ్యాసాలు బట్టీపట్టి రాయడం వలన,ఎలాంటి ప్రయోజనం సిద్ధించదు.|Telugu_F|other|6.282667
processed_te_f_books_socialscience_01306.wav|పక్క గ్రామాలు లోతైన బోరుబావులు తవ్వి భూగర్బ జలాలను వినియోగించటం మొదలు పెట్టాయి.|Telugu_F|other|6.600000
processed_te_f_health_02130.wav|అకాల ఆహార,విహారాల వల్లే ఈ ఎగ్జిమా వ్యాధి వస్తుందని,ఆయుర్వేద శాస్త్రం చెబుతుంది.|Telugu_F|other|6.730667
processed_te_f_finance_02410.wav|ఈ కొత్త విధానం అమలైతే,బ్యాంకులు,లక్షలాది మంది చిన్న కంపెనీలకు లోన్లు ఇవ్వొచ్చు.|Telugu_F|other|6.560000
processed_te_f_books_socialscience_01532.wav|ఒక సంవత్సరంలో వెయ్యిమంది జనాభాకి ఎంత మంది సజీవ పిల్లలు పుట్టారో అది జననాల రేటు.|Telugu_F|other|6.800000
processed_te_f_agri_00602.wav|రావెల పుష్కర ఆహ్వాన పత్రికను అందజేసిన తరువాత, జగన్ వారి కోసం, కాఫీ తెప్పించారు.|Telugu_F|other|6.965333
processed_te_f_general_01097.wav|తమ వద్ద ఉన్న మద్యం కూడా తాగించారనే కఠోర నిజం,పోస్టుమార్టం నివేదికలో వెల్లడైంది.|Telugu_F|other|6.837333
processed_te_f_books_socialscience_04104.wav|అంతేకాకుండా వాళ్లు ఇష్టంవచ్చినట్టు విధించే అనేక రకాల పన్నులను కూడా చెల్లించాలి.|Telugu_F|other|6.849521
processed_te_f_finance_02049.wav|రిజర్వు బ్యాంకు,ఇటీవల ప్రకటించిన పరపతి విధానంలో,వడ్డీ రేట్లలో ఏ మార్పూ చేయలేదు.|Telugu_F|other|6.997333
processed_te_f_books_socialscience_02572.wav|విదేశీ పెట్టుబడి అంటే ఏమిటి? ఫోర్డ్ మోటర్స్ భారతదేశంలో ఎంత పెట్టుబడి పెట్టింది?|Telugu_F|other|6.733417
processed_te_f_books_socialscience_00435.wav|ఇక్కడ ఇచ్చిన ఉదాహరణ కాకుండా పోలికకు సగటును ఉపయోగించే మరో మూడు ఉదాహరణలు ఇవ్వండి.|Telugu_F|other|6.919167
processed_te_f_books_socialscience_06493.wav|విద్యార్థులు కృత్యం చేసిన తరువాత వాటిని ప్రదర్శింపజేయించి వాటిపై మాట్లాడించాలి.|Telugu_F|other|6.129688
processed_te_f_general_01968.wav|తెలుగు ప్రజలను, తెలుగు జాతిని దేశం గుర్తించే విధంగా చేసిన ఘనత,ఎన్టీ రామారావుది.|Telugu_F|other|6.600000
processed_te_f_books_socialscience_05314.wav|ఎన్‌టిఆర్ రాజకీయాలలో ఈ దిగువ అంశాల ప్రాముఖ్యతను చర్చించండి.|Telugu_F|other|5.200000
processed_te_f_books_socialscience_04667.wav|ఈ ప్రక్రియలో  క్రియాశీలంగా పాల్గొనాల్సిన అవసరం ప్రజలందరికీ ఉందా లేక కొంతమంది విజ్ఞులకు ఈ బాధ్యత అప్పగిస్తే  సరిపోయేదా?|Telugu_F|other|9.786833
processed_te_f_books_socialscience_01898.wav|స్థిర నివాసం ఏర్పాటు చేసుకోవటంతో మానవ జీవనశైలి ఎలా మారింది?|Telugu_F|other|4.900000
processed_te_f_books_socialscience_03110.wav|దీనినుంచి భవిష్యత్తుకు  మనం ఎటువంటి గుణపాఠాలు నేర్చుకోవాలి?|Telugu_F|other|5.258938
processed_te_f_other_01007.wav|వీరిలో క్యాన్సర్ తో పోరాడుతున్న రోగులు, క్యాన్సర్ వల్ల తల్లిదండ్రుల్ని కోల్పోయిన పిల్లలతో పాటు మిగతావారు కూడా ఉన్నారు.|Telugu_F|other|8.672000
processed_te_f_books_socialscience_07068.wav|వాటిని అరికట్టడానికి ఏమేమి చర్యలు చేపట్టవచ్చునో ఆలోచించండి.|Telugu_F|other|5.100000
processed_te_f_books_socialscience_06966.wav|విభిన్న సంప్రదాయాలు మరియు సంస్కృతులపై గౌరవాన్ని కలిగిఉందాం.|Telugu_F|other|5.131229
processed_te_f_finance_00795.wav|గురువారం ఉదయం,ట్రేడింగ్ ప్రారంభంలో,నష్టాల్లోనే మొదలైన సెన్సెక్స్,మధ్యాహ్న సమయానికి కోలుకొని,తిరిగి లాభాల బాట పట్టింది. |Telugu_F|other|10.069333
processed_te_f_finance_02217.wav|మైనర్ పిల్లల పేరుతో,పెట్టుబడి పెట్టినా, దానిపై వచ్చే ఆదాయాన్ని,తల్లిదండ్రుల ఆదాయంగానే పరిగణించి,ఆదాయపు పన్ను గణించాలి.|Telugu_F|other|9.898667
processed_te_f_books_socialscience_06565.wav|ఇలాంటి వాటివల్ల ఆస్తమావంటి ఆరోగ్య సమస్యలు కూడా వస్తున్నాయి.|Telugu_F|other|4.481083
processed_te_f_books_socialscience_04103.wav|భూస్వాముల నుంచి భూమి తీసుకున్న రైతాంగం దానికి కౌలు చెల్లించటమే కాకుండా భూస్వామి పొలాల్లోనూ, వాళ్ల ఇళ్లలోనూ పని చేయాలి.|Telugu_F|other|9.400000
processed_te_f_general_01073.wav|ఇండియా గేట్ సమీపంలోని అంబేడ్కర్ స్టేడియం టర్మినల్ నుంచి,ప్రతి సోమవారం, బుధవారం, శుక్రవారాల్లో బస్సులు లాహోర్ వెళ్తాయి.|Telugu_F|other|10.080000
processed_te_f_finance_01308.wav|'ప్రాంతీయ ఆర్థిక స్వేచ్ఛా వాణిజ్య ఒప్పందాల'లో చేరి,విదేశీ పాడి ఉత్పత్తులను,దేశంలోకి దిగుమతి చేయడానికి సిద్ధం అవుతోంది.|Telugu_F|other|9.365333
processed_te_f_general_02172.wav|ఈ దాడి జరిగిన తర్వాత,చాలాసేపు మౌనంగా ఉన్న పాకిస్తాన్ విదేశాంగ శాఖ, గురువారం అర్ధరాత్రి ఎట్టకేలకు దానిపై నోరువిప్పింది.|Telugu_F|other|9.900000
processed_te_f_books_socialscience_02553.wav|భూమి, భవనాలు, యంత్రాలు, ఇతర పరికరాలు వంటి వాటికోసం బహుళజాతి సంస్థలు ఖర్చు పెట్టే మొత్తాన్ని విదేశీ పెట్టుబడులు అంటారు.|Telugu_F|other|9.600000
processed_te_f_books_socialscience_01023.wav|ఫలితంగా మంచు కింద ఉన్న మిథేన్ వాతావరణంలోకి విడుదల అవుతుంది.|Telugu_F|other|5.572417
processed_te_f_other_02179.wav|ఒక హిందీ నవల ఆధారంగా వస్తున్న ఈ ఇంగ్లీష్ సినిమా,తెలుగు లో రాజమౌళి దర్శకత్వంలో,రెహ్మాన్ మ్యూజిక్ దర్శకత్వంలో రాబోతుంది.|Telugu_F|other|9.653333
processed_te_f_general_01648.wav|శనివారం పశ్చిమ బెంగాల్ లోని కట్వా పట్టణంలో,దేశ తొలి ప్రధాని జవహర్ లాల్ నెహ్రూ విగ్రహానికి,దుండగులు నలుపు రంగు చల్లారు.|Telugu_F|other|9.621333
processed_te_f_politics_02005.wav|కోపాన్ని దిగమింగిన పాణి,ఇదిగో బ్లాంక్ చెక్కు నీకెంత కావాలో ఆ స్థలం ఖరీదుగా వ్రాసుకో,నేను కొనుక్కున్నాను అనుకో అన్నాడు. |Telugu_F|other|9.500000
processed_te_f_books_socialscience_03449.wav|మీ బడిలో, ఇంటి దగ్గర ప్రయత్నించటానికి తేలికైన పద్ధతి ఇదిగో:|Telugu_F|other|4.864208
processed_te_f_general_01186.wav|బోట్లలో షికారు, గుర్రాలపై స్వారీ చేస్తున్న పలు ఫొటోలను కోహ్లీతోపాటు,బిసిసిఐ తన అధికారిక సోషల్ మీడియా ద్వారా పంచుకుంది.|Telugu_F|other|9.800000
processed_te_f_other_00916.wav|అస్సోంలోని గువాహటిలో,మదర్ ఓల్డేజ్ హోమ్ నిర్వాహకులు,అక్కడ ఆశ్రయం పొందుతున్న వృద్ధుల కోసం ఓ కార్యక్రమాన్ని నిర్వహించారు.|Telugu_F|other|9.322667
processed_te_f_books_socialscience_01747.wav|అనేక సందర్భాలలో భూమి హక్కుకు సంబంధించి వివాదాలు తల ఎత్తేవి.|Telugu_F|other|5.270562
processed_te_f_books_socialscience_05832.wav|అంతర్జాతీయ సంబంధాలలో పరస్పర గౌరవం, సహకారాల కోసం కృషి చేయటం.|Telugu_F|other|7.000438
processed_te_f_books_socialscience_01391.wav|మీ ప్రాంతంలో ఏ ఏ అవసరాలకు నీటి కొనుగోలు, అమ్మకం జరుగుతోంది?|Telugu_F|other|5.500000
processed_te_f_books_socialscience_00022.wav|మీ అట్లాసు సహాయంతో భారతదేశ రేఖాంశ విస్తరణ ఎంతో తెలుసుకోండి.|Telugu_F|other|5.421479
processed_te_f_books_socialscience_00774.wav|వాళ్లు రోజులో నిర్ధారిత గంటలు మాత్రమే పని చేయాల్సి ఉంటుంది.|Telugu_F|other|4.800000
processed_te_f_books_socialscience_04612.wav|రాజకీయ వ్యవస్థ స్వరూపానికి సంబంధించి ఏ ఏ వాగ్దానాలు చేశారు?|Telugu_F|other|5.270562
processed_te_f_books_socialscience_06814.wav|రహదారులు, భవనాలు నిర్మాణం కోసం ఎన్నో చెట్లను కోల్పోతున్నాం.|Telugu_F|other|4.469458
processed_te_f_books_socialscience_04282.wav|నైజీరియాలోని చమురు వనరులలో అధిక భాగం ఆగ్నేయ భాగంలో ఉన్నాయి.|Telugu_F|other|5.653688
processed_te_f_books_socialscience_05166.wav|అయితే ఆమె సుప్రీంకోర్టు నుంచి నిలుపుదల ఆదేశాలు తెచ్చుకుంది.|Telugu_F|other|5.026750
processed_te_f_books_socialscience_03128.wav|లోపలి నుంచి తోడుకోటానికి ముందుగా నీళ్లు లోపలికి ఇంకాలి కదా.|Telugu_F|other|4.991917
processed_te_f_general_01476.wav|ఆ ఒక్క విషయంలో మాత్రం పరిహారం కాకుండా, భూమి ఇవ్వాల్సిందే అని గడ్కరీ ఎందుకంత కచ్చితంగా చెప్పినట్లు?|Telugu_F|other|7.765333
processed_te_f_agri_02785.wav|నాంది ఫౌండేషన్ ఆధ్వర్యంలో, ఆదివాసీలు, కాఫీ ఎగుమతుల్లో అద్భుత విజయాలను సాధించారని థామస్ కొనియాడారు.|Telugu_F|other|8.100000
processed_te_f_books_socialscience_02067.wav|కుటుంబాలు వలస వెళ్లీనప్పుడు తల్లిదండ్రులతో పాటు వెళ్లే చిన్నపిల్లలకు శిశు సంరక్షణ కేంద్రాలు ఉండవు.|Telugu_F|other|7.100000
processed_te_f_politics_03653.wav|కోర్సులో భాగంగా అప్రెంటిస్ షిప్,ఎక్కడ చేయాలనుకుంటున్నారో విద్యార్థులు ఎంచుకునే వెసులుబాటు ఉంటుంది.|Telugu_F|other|7.285333
processed_te_f_politics_01408.wav|విజయవాడ,గుంటూరు,వాల్తేర్,గుంతకల్ డివిజన్లతో కలుపుకొని విశాఖ జోన్ ఏర్పాటు చేయాలని లేఖలో వివరించారు.|Telugu_F|other|8.341333
processed_te_f_general_00071.wav|వజ్రంలో వజ్రం ఉన్న అరుదైన ఈ రత్నం,రష్యాలోని అల్రోసా పీజేఎస్సీ మైనింగ్ కంపెనీ తవ్వకాల్లో లభ్యమైంది.|Telugu_F|other|9.482667
processed_te_f_health_02942.wav|తామర వ్యాధి ఉన్న ప్రదేశంలో దురద ఎక్కువగా ఉండి,చిన్న చిన్న పొక్కులతో ఎర్రగా,గుండ్రంగా కన్పిస్తుంది.|Telugu_F|other|7.500000
processed_te_f_weather_00951.wav|హైదరాబాద్ సంస్థానంలో ప్రస్తుత తెలంగాణాతో పాటు,మరాఠ్వాడ మహారాష్ట్ర, బీదర్ కర్ణాటక ప్రాంతాలు ఉండేవి.|Telugu_F|other|8.693333
processed_te_f_general_00627.wav|వారు ప్రధాన మోటార్వే, రైలు మరియు సముద్ర మార్గాల గుండా, వెళతారు కాబట్టి,నగరం చాలా లవ్లీ గా ఉంటుంది.|Telugu_F|other|8.554667
processed_te_f_finance_02421.wav|ఎస్‌బీఐ ఫ్లెక్సీ డిపాజిట్ పథకంలో,ఇతరులతో పోలిస్తే, సీనియర్ సిటిజన్లు,అధిక వడ్డీ రేట్లను పొందవచ్చు.|Telugu_F|other|8.181333
processed_te_f_politics_01913.wav|ప్రచారం జరిగినంత గొప్పగా సాహోలో సత్తా కనిపించక,చిత్రబృందం తల పట్టుకుందన్న వ్యతిరేక కథనాలు మరోపక్క.|Telugu_F|other|8.490667
processed_te_f_books_socialscience_05507.wav|ఇంకొకవైపు కొత్త సామాజిక వర్గాలు మొదటిసారిగా తమ రాజకీయ ఆకాంక్షలను సాధించుకోటానికి ప్రయత్నించసాగాయి.|Telugu_F|other|8.200000
processed_te_f_books_socialscience_03711.wav|యుఎస్ఎస్ఆర్ పౌరులందరికీ పూర్తి ఉపాధి కల్పించగలిగింది, వాళ్ల జీవన ప్రమాణాలను గణనీయంగా పెంచగలిగింది.|Telugu_F|other|8.173042
processed_te_f_politics_01039.wav|బాధితులు సంగారెడ్డి జిల్లా,హత్నూర్ మండలం,సాదుల నగర్ గ్రామానికి చెందిన వారిగా పోలీసులు గుర్తించారు.|Telugu_F|other|7.600000
processed_te_f_books_socialscience_03590.wav|వర్సయిల్స్  ఒప్పందం తమపై విధించిన షరతులు తమను బానిసత్వంలోకి నెడుతున్నాయని జర్మనీవాసులు  భావించారు.|Telugu_F|other|8.100000
processed_te_f_books_socialscience_06976.wav|అంటే అవి ఎంతో విలువైనవని వాటివల్లనే మన జీవనం సుఖవంతంగా సాగుతోందని నమ్ముతాం. పేదసాదలకు సాయంచేస్తాం.|Telugu_F|other|8.800000
processed_te_f_other_00728.wav|గాంధీ నడిపిన స్వాతంత్ర్య పోరాటం మొత్తం బ్రిటిషర్ల అనుమతితో,వారి ప్రోద్భలంతోనే సాగిందని ఆరోపించారు.|Telugu_F|other|8.300000
processed_te_f_books_socialscience_04395.wav|ముస్లింలు అధికంగా ఉన్న ప్రాంతాలలో పాలనకు ప్రత్యేక ఏర్పాట్లు చేయాలన్న భావన చాలామందిలో ఏర్పడసాగింది.|Telugu_F|other|8.858042
processed_te_f_education_01651.wav|యాత్ర సజావుగా సాగడానికి వీలుగా,అన్ని ఏర్పాట్లు చేసినట్టు,జమ్ము ఐజీపీ ఎస్డీ సింగ్ జమ్వాల్ తెలిపారు.|Telugu_F|other|9.000000
processed_te_f_weather_01953.wav|హీరో అల్లు శిరీష్ మాట్లాడుతూ,మా శ్రీరస్తు శుభమస్తు టైటిల్లోనే చాలా పాజిటివ్ నెస్ ఉంది అని అన్నారు.|Telugu_F|other|7.900000
processed_te_f_general_00429.wav|ప్రమాదానికి గురైన ఉక్రెయిన్ విమానం నుంచి,రెండు బ్లాక్ బాక్స్ లను,ఇరాన్ రెస్క్యూ బృందం సేకరించింది.|Telugu_F|other|7.637333
processed_te_f_books_socialscience_04901.wav|క్రమం తప్పకుండా ఎన్నికలను నిర్వహించటం అన్నది ప్రజాస్వామ్యాన్ని నెలకొల్పామనటానికి స్పష్టమైన సంకేతం.|Telugu_F|other|7.600000
processed_te_f_other_00353.wav|చంద్రబాబు లాంటి నేతలు స్వాతంత్య్ర పోరాట కాలంలో ఉంటే,మనకు స్వాతంత్య్రం అక్కర్లేదని చెప్పేందుకు కూడా వెనకాడి ఉండేవారు కాదని ఎద్దేవా చేశారు.|Telugu_F|other|10.005333
processed_te_f_books_socialscience_04307.wav|జాతీయోద్యమ చివరి దశ గురించి తెలుసుకుని భారతదేశ విభజనకు దారి తీసిన పరిస్థితులు ఏమిటో అర్థం చేసుకోటానికి ప్రయత్నిద్దాం.|Telugu_F|other|8.567792
processed_te_f_books_socialscience_05998.wav|వాటిల్లోని అభిప్రాయబేధాలను గుర్తించండి.|Telugu_F|other|3.700000
processed_te_f_books_socialscience_00815.wav|ఇటువంటి కంపెనీల ఉత్పత్తులు, సేవలకు మంచి మార్కెటు ఉంది కానీ చాలా కొద్దిమందికే మంచి జీతంతో కూడిన ఉపాధి కల్పిస్తున్నాయి.|Telugu_F|other|9.368875
processed_te_f_books_socialscience_02905.wav|వాళ్ల దగ్గర ఉన్న ఆవాల విత్తనాలు మంచివి.|Telugu_F|other|3.680000
processed_te_f_books_socialscience_00956.wav|కింది పటంలోని రేఖలు జనవరిలో ఒకే సగటు ఉష్ణోగ్రత ఉండే ప్రదేశాలను చూపిస్తున్నాయి.|Telugu_F|other|6.640542
processed_te_f_books_socialscience_02848.wav|గత కొద్ది దశాబ్దాలుగా సాగుకింద ఉన్న భూమి ఇంచుమించు స్థిరంగా ఉందని మనకు తెలుసు.|Telugu_F|other|6.199354
processed_te_f_books_socialscience_06179.wav|ఒకరోజు సారాతో ఒక జీపు ఊళ్లోకి వచ్చింది.|Telugu_F|other|3.691604
processed_te_f_books_socialscience_03616.wav|టర్కీలో ఓట్టోమాన్ సామ్రాజ్యం స్థానంలో ప్రజాస్వామ్య, లౌకిక ప్రభుత్వం ఏర్పడింది.|Telugu_F|other|6.570875
processed_te_f_health_00541.wav|అయితే నిర్దిష్టమైన శిక్షణ,సర్టిఫికేట్ ఉండి వైద్యం అందించే వారికే,గర్భస్రావం చేసే అవకాశం ఉంటుందని ప్రభుత్వం చెప్తోంది.|Telugu_F|other|9.354667
processed_te_f_education_00916.wav|సాధారణ వైద్య పరీక్షలు చేయించుకుని,నో ప్రెగ్నెన్సీ సర్టిఫికెట్ను,క్రీడాకారులు సొంత డిక్లరేషన్తో సమర్పిస్తే,సరిపోతుంది.|Telugu_F|other|9.354667
processed_te_f_books_socialscience_06912.wav|పని చేసేచోట సౌకర్యాల పెంపుదల, అదనపు ఉపాధి అవకాశాలు కల్పించడంపై సూచనలు ఇవ్వండి.|Telugu_F|other|6.733417
processed_te_f_finance_02598.wav|మా అబ్బాయి అటల్ పెన్షన్ యోజన లో మదుపు చేస్తున్నాడు, ఎన్పీఎస్ లో కూడా చేయవచ్చా?|Telugu_F|other|6.453333
processed_te_f_books_socialscience_03047.wav|తక్కువ బరువు, తక్కువ ఎత్తు ఉన్నవాళ్లు పోషకాహారలోపానికి గురయ్యారని పేర్కొంటారు.|Telugu_F|other|5.932333
processed_te_f_books_socialscience_07493.wav|ఫలితాల గురించి మీ తరగతిలో చర్చించండి. అలాగే గంజితో కూడా చేయండి. ఏమి గమనించారు. |Telugu_F|other|6.700000
processed_te_f_politics_02087.wav|సీఎం మందిరాలకు,ఆలయాలకు ఎక్కడకు వెళ్లినా వంద కోట్ల కేటాయింపు అంటారని,వెచ్చించేదీ ఖర్చు చేసేదీ శూన్యమని ఎద్దేవా చేశారు. |Telugu_F|other|9.900000
processed_te_f_politics_03392.wav|బాలీవుడ్ దర్శకుడు వికాస్ బెహ్ల్ మీద,కంగనా సంచలన ఆరోపణలు చేసిన సంగతి తెలిసిందే.|Telugu_F|other|6.700000
processed_te_f_books_socialscience_01762.wav|విశాఖపట్టణానికి ఒక సుదీర్ఘ చరిత్ర ఉంది.|Telugu_F|other|4.875813
processed_te_f_finance_00466.wav|రియల్ ఎస్టేట్ లో, ఏజెంట్ కొన్ని విధులను కలిగి ఉంటారు, డబ్బు సంపాదించడం మరియు ఎస్క్రో ఖాతాలో,జమ చేయడం వంటివి చేస్తాడు.|Telugu_F|other|9.781333
processed_te_f_politics_01266.wav|తుదకు కేంద్ర ప్రభుత్వంతో సఖ్యతగా ఉన్న ముఖ్యమంత్రి చంద్రబాబు,సరైన సమయంలో స్పందించి ఉన్నా ఈ పరిస్థితి తటస్థించేది కాదు.|Telugu_F|other|9.184000
processed_te_f_finance_01387.wav|ప్రధానంగా ద్రవ్య చలామణీ పథకాలు, భూ సంబంధిత పెట్టుబడులు, పెట్టుబడి ఆధారిత సంస్థల మోసాలు,ఆంధ్రప్రదేశ్ ‌లో ఎక్కువయ్యాయి.|Telugu_F|other|10.165333
processed_te_f_finance_00540.wav|పేమెంటు బ్యాంకులు,సేవింగ్సు ఖాతాలో ఉండే నగదుకు,మంచి వడ్డీని అందించడం ద్వారా,వాణిజ్య బ్యాంకులకు పోటీగా నిలుస్తున్నాయి.|Telugu_F|other|9.376000
processed_te_f_books_socialscience_06834.wav|భూగర్భజలాలను నేరుగా వినియోగిస్తున్నారా?|Telugu_F|other|3.668375
processed_te_f_books_socialscience_06576.wav|ఇందువల్ల సూర్యరశ్మి భూమిపై సరిగా సోకదు.|Telugu_F|other|3.947021
processed_te_f_books_socialscience_06997.wav|అదే క్రమంలో విఛ్చిన్నం కాలేని పదార్థాలను జీవ విఛ్చిన్నం కాని పదార్థాలు అంటారు.|Telugu_F|other|6.060042
processed_te_f_books_socialscience_04182.wav|ఈనాటికి కూడా ప్రజలపై దాని ప్రభావం ఉంది.|Telugu_F|other|4.074729
processed_te_f_books_socialscience_06428.wav|ఇది సాధారణ న్యాయ స్థానాల్లో సాధ్యంకాదు.|Telugu_F|other|3.145938
processed_te_f_health_02059.wav|డి ఎస్ కొఠారి స్మారక పురస్కారం,చెన్నై అపోలో హాస్పిటల్ కార్డియాలజీ విభాగం డైరెక్టర్ డాక్టర్ ఐ సత్యమూర్తి అందుకున్నారు.|Telugu_F|other|9.290667
processed_te_f_agri_03063.wav|అందువల్ల రైతు భరోసా స్కీం వల్ల ప్రయోజనం పొందే రైతుల సంఖ్య సగానికి తగ్గబోతోంది. |Telugu_F|other|6.500000
processed_te_f_books_socialscience_03650.wav|మొదటి ప్రపంచ యుద్ధానికి ముందు ప్రపంచంలోకెల్లా అతి పెద్ద సైన్యం రష్యాకు ఉండేది.|Telugu_F|other|6.849521
processed_te_f_books_socialscience_03212.wav|తల్లి మొక్కజొన్న మా కడుపులు నింపుతుంది.|Telugu_F|other|3.200000
processed_te_f_agri_01395.wav|గొట్టిపర్తి గ్రామానికి చెందిన, రైతు కేసిరెడ్డి వెంకట్రెడ్డి, ఏడాది క్రితం, వ్యవసా య భూమిని కొనుగోలు చేసి, రిజిస్ట్రేషన్ చేయించుకున్నారు. |Telugu_F|other|9.770667
processed_te_f_agri_02963.wav|అప్పులు చేసి సాగు ప్రారంభిస్తే, చివరకు ఆ అప్పులు తీర్చలేని పరిస్థితి నెలకొందని, భీమవరం మండలానికి చెందిన ఆక్వా రైతు, కృష్ణంరాజు వాపోయారు.|Telugu_F|other|10.165333
processed_te_f_books_socialscience_03057.wav|పిల్లల్లోను, వయోజనుల్లోను తక్కువ బరువు సమస్య తీవ్రంగా ఉందని పోషకాహార నివేదికలు తెలియజేస్తున్నాయి.|Telugu_F|other|7.650604
processed_te_f_books_socialscience_04803.wav|కాబట్టి మనం ‘అంటరానితనం అన్న పదాన్ని ఉపయోగించినప్పుడు దాని అర్థం ఏమిటో మనందరికీ స్పష్టంగా ఉండాలి.|Telugu_F|other|7.650604
processed_te_f_books_socialscience_06999.wav|అభివృది వేగం కారణంగా పెద్ద పరిమాణంలో జీవ విఛ్చిత్తి కాని పదార్థాల ఉత్పత్తి క్రమంగా పెరుగుతున్నది.|Telugu_F|other|8.358813
processed_te_f_finance_01368.wav|ఆర్థిక మాంద్యం దెబ్బతో,దేశ ఖజానాకు,ఆదాయం భారీగా పడిపోతున్న నేపథ్యంలో,ఆ లోటును పూడ్చడం చాలా కష్టం.|Telugu_F|other|8.400000
processed_te_f_books_socialscience_06479.wav|ఇందుకోసం మనం ఏమేమి చేయాలో, ఏమేమి చేయకూడదో మీ చేతిలో ఉన్న ‘పర్యావరణ విద్య  పుస్తకం తెలియజేస్తుంది.|Telugu_F|other|7.430021
processed_te_f_politics_01774.wav|అర్హత కలిగిన విద్యార్థులూ,వారికి తగిన నైపుణ్యాలూ ఉంటే ఉద్యోగం ఇవ్వడం సంస్థలకు పెద్ద సమస్యేం కాదు.|Telugu_F|other|7.800000
processed_te_f_general_00277.wav|ఈ శిల్పాలు పరిమాణంలో,భారీ మరియు కూర్చొని మరియు ఆనుకుని ఉన్న,వివిధ స్థితిలో విష్ణువును చూపిస్తాయి.|Telugu_F|other|8.149333
processed_te_f_education_01575.wav|అయితే,అత్తారింటికి దారేది షూటింగ్ అయ్యీ అవ్వడంతోనే,ఆమె అంగారక అనే,కన్నడ సినిమాలో బిజీ అయిపోయింది.|Telugu_F|other|8.700000
processed_te_f_agri_01126.wav|ఈ నేపథ్యంలో, కేరళాకు చెందిన ఓ రైతు, సులభంగా కొబ్బరి చెట్లు ఎక్కేందుకు, ట్రీ బైక్ ను రూపొందించాడు. |Telugu_F|other|7.900000
processed_te_f_general_02027.wav|ఉరకలేసే జలపాతం,నింగిని తాకే కొండలపై నుంచి,వయ్యారంగా జారుతూ నృత్యం చేస్తే ఎంత ఆహ్లాదంగా తోస్తుంది?|Telugu_F|other|8.672000
processed_te_f_books_socialscience_02384.wav|ప్రస్తుతం రాంపురంలో వస్తువుల తయారీ పరిశ్రమలో ఉపాధి పొందుతున్న వాళ్లు 50 కంటే తక్కువ మంది ఉన్నారు.|Telugu_F|other|7.700000
processed_te_f_politics_03151.wav|నా పెదవులకు ఉన్న లిప్‌బామ్‌ను బంతికి రాసినట్లు పలువురు నాపై అనవసర ఆరోపణలు చేస్తున్నారని వాపోయారు. |Telugu_F|other|7.562667
processed_te_f_finance_01772.wav|ఆర్థిక వ్యవస్థకు బూస్టప్ ఇచ్చేలా,కేంద్రం చర్యలతో,స్టాక్ మార్కెట్లు,అనూహ్యమైన లాభాల్లోకి వెళ్లాయి. |Telugu_F|other|8.100000
processed_te_f_books_socialscience_04574.wav|భారతదేశ విభజనకు దారితీసిన వివిధ కారణాల జాబితా తయారుచేయండి.|Telugu_F|other|5.400000
processed_te_f_agri_01507.wav|రైతులకు రుణమాఫీ వంటి, తప్పుడు వాగ్దానాలను, తాము చేయమని, రైతు దర్జాగా, ధీమాగా బతికేలా తయారు చేస్తామని, మోదీ చెప్పారు. |Telugu_F|other|10.048000
processed_te_f_weather_02604.wav|నిలువెత్తు సాయిబాబా విగ్రహాన్ని దర్శింఛి ఆశీస్సులు పొందేందుకు,భక్తులు సాధారణంగా తెల్లవారు ఝామునుంచే బారులు తీరుతారు.|Telugu_F|other|9.800000
processed_te_f_agri_02869.wav|ఇంటింటికీ తాగునీరు అందించే పథకానికి, జిల్లా గ్రామీణ నీటి సరఫరా ఆర్డబ్ల్యూఎస్ శాఖ అధికారులు, ప్రణాళికలు రూపొందించారు.|Telugu_F|other|10.069333
processed_te_f_books_socialscience_03152.wav|ఒక స్థాయిని మించి విషపదార్థాలను పర్యావరణం జీర్ణించుకోలేదు.|Telugu_F|other|4.852604
processed_te_f_politics_00992.wav|గ్రామాలను స్వచ్ఛ గ్రామాలుగా తీర్చి దిద్ధేందుకు,ప్రతీ సర్పంచ్ కృషి చేయాలని ఎమ్మెల్యే బీరం హర్ష వర్ధన్ రెడ్డి అన్నారు.|Telugu_F|other|8.778667
processed_te_f_politics_00482.wav|భోపాల్లో పోటీ చేస్తే ఓటమి తప్పదనే భావనతో,ఒక ఝలక్ ఇవ్వాలనే బలవంతంగా దిగ్విజయ్‌ను కాంగ్రెస్ అభ్యర్థిగా పోటీకి దించారు.|Telugu_F|other|9.952000
processed_te_f_books_socialscience_07255.wav|నీరు కారిపోతున్న నల్లాలను ఎప్పటికప్పుడు బాగు చేయించుకోవడం.|Telugu_F|other|4.000000
processed_te_f_books_socialscience_05810.wav|పాశ్చాత్య దేశాలతో సంబంధాలను మెరుగుపరచటానికి ప్రయత్నించాడు.|Telugu_F|other|4.608792
processed_te_f_books_socialscience_00510.wav|కొండ ప్రాంతం కావటంతో చాలా గ్రామాలలో జనసాంద్రత చాలా తక్కువ.|Telugu_F|other|5.500000
processed_te_f_books_socialscience_02442.wav|వాళ్ల సాగుభూమి తక్కువగా ఉండటం వల్ల వాళ్ల ఉత్పత్తి సరిపోదు.|Telugu_F|other|4.875813
processed_te_f_books_socialscience_02162.wav|వీళ్ల సంక్షేమం వ్యవసాయక్షేత్రాల ఉత్పత్తి మీద ఆధారపడి ఉంది.|Telugu_F|other|4.469458
processed_te_f_weather_00351.wav|వరుణ్ తేజ్ తో కలిసి పూజా హెగ్డే నటించిన వాల్మీకి గద్దలకొండ గణేష్ కూడా,విజయం దిశగా పరుగులు పెడుతున్న సంగతి తెలిసిందే.|Telugu_F|other|9.888000
processed_te_f_books_socialscience_05071.wav|ఈ ఓటములు, సవాళ్లతో కాంగ్రెస్ అంతరంగికంగా కూడా బలహీనపడింది.|Telugu_F|other|5.793000
processed_te_f_books_socialscience_03733.wav|కానీ మా ప్రజల అంతరాత్మ సజీవంగా ఉందని మాకు సంతోషంగా ఉంది...|Telugu_F|other|5.688521
processed_te_f_books_socialscience_04281.wav|సముద్ర జలాల్లో చమురు ఊటలు చాలా ఎక్కువగా ఉండి, తీరప్రాంత పర్యావరణం ప్రభావితమయ్యి స్థానికంగా చేపల ఉత్పత్తి పడిపోతుంది.|Telugu_F|other|9.670729
processed_te_f_politics_02652.wav|కృష్ణాజిల్లా పెనమలూరు ఎమ్మెల్యే బోడే ప్రసాద్ ఆధ్వర్యంలో,ఈడ్పుగల్లులో ఫ్లడ్‌లైట్ల వెలుతురులో కోడిపందేలు నిర్వహించారు.|Telugu_F|other|9.258667
processed_te_f_books_socialscience_02229.wav|మెరుగైన సాగునీటి వసతి, ఆధునిక వ్యవసాయ పద్ధతులతో కూడా గోవిందు కొడుకులకు భూమినుంచి కుటుంబ అవసరాలు పూర్తిగా తీరడం లేదు.|Telugu_F|other|9.252771
processed_te_f_books_socialscience_02875.wav|తరువాతి భాగంలో ప్రభుత్వ నిల్వల గురించి మరింత తెలుసుకుంటాం.|Telugu_F|other|4.202438
processed_te_f_books_socialscience_00859.wav|పట్టణ, గ్రామీణ ప్రాంతాలనుంచి ఒక్కొక్క ఉదాహరణతో వివరించండి.|Telugu_F|other|5.100000
processed_te_f_other_02451.wav|ఆర్టీ నగర పోలీసులు ఘటనా స్థలాన్ని పరిశీలించి,మృతదేహాన్ని పోస్టుమార్టం నిమిత్తం అంబేడ్కర్ మెడికల్ కళాశాలకు తరలించారు.|Telugu_F|other|9.653333
processed_te_f_general_02000.wav|సంక్రాంతి రోజులలో వీటి చుట్టూ తిరుగుతూ,పాటలు పడుతూ నృత్యం చేసే బాలికలంతా,కృష్ణ భక్తి తమకూ కలగాలని ప్రార్థిస్తుంటారు.|Telugu_F|other|9.642667
processed_te_f_books_socialscience_06771.wav|ఈ పరిశోధన ఆధారంగా గమనించిన వస్తువులను వినియోగం తగ్గించడం, తిరిగి వాడడం, పునఃచక్రియం చేయగల వస్తువులుగా వర్గీకరించండి.|Telugu_F|other|9.300000
processed_te_f_books_socialscience_01744.wav|ఈ ప్రాంతాలలో సరైన బజారులు, మురుగునీటి వ్యవస్థ ఉండకపోవచ్చు.|Telugu_F|other|5.398271
processed_te_f_books_socialscience_01605.wav|జన సాంద్రత జనాభా విస్తరణను జన సాంద్రత బాగా తెలియజేస్తుంది.|Telugu_F|other|5.200896
processed_te_f_weather_01473.wav|ఇప్పుడు నేను ప్రపంచంలో ఎక్కువ సంతోషంగా ఉన్న అమ్మాయిని అంటూ కథానాయిక సమంతా ట్విట్టర్ లో తన ఆనందాన్ని వ్యక్తం చేసింది.|Telugu_F|other|9.770667
processed_te_f_books_socialscience_00353.wav|వేరువేరు వ్యక్తులకు వేరువేరు అభివృద్ధి లక్ష్యాలు ఉండవచ్చు. |Telugu_F|other|4.400000
processed_te_f_books_socialscience_04370.wav|ఈ ఉద్దేశం నెరవేర్చటంలో సహాయపడగల విధానాలు ఇంకేమైనా ఉన్నాయా?|Telugu_F|other|5.282167
processed_te_f_politics_02534.wav|వైకాపాను వీడి,దేశంతీర్ధం పుచ్చుకున్న జగ్గంపేట ఎమ్మెల్యే జ్యోతుల నెహ్రూకు మంత్రివర్గ విస్తరణలో మొండిచెయ్యి లభించింది.|Telugu_F|other|9.536000
processed_te_f_books_socialscience_04535.wav|ఆ పార్టీ ‘రెండు దేశాల సిద్ధాంతాన్ని ఎప్పుడూ అంగీకరించలేదు.|Telugu_F|other|4.700000
processed_te_f_books_socialscience_04930.wav|భారతదేశానికి జవహర్‌లాల్ నెహ్రూ మొదటి ప్రధానమంత్రి అయ్యాడు.|Telugu_F|other|6.400000
processed_te_f_general_01666.wav|కానీ, ఇప్పుడు పవన్ వైఖరి కూడా,ఒక ఫక్తు రాజకీయ నాయకుడు మాదిరిగానే మారిపోతోందా అనే సందిగ్ధం,సగటు అభిమానికి కలుగుతోంది.|Telugu_F|other|9.386667
processed_te_f_books_socialscience_04070.wav|యుద్ధంలో గెలవటానికి సిసిపికి భూ సంస్కరణలు ఎలా దోహదపడ్డాయి?|Telugu_F|other|5.700000
processed_te_f_politics_01365.wav|బంగారు తెలంగాణ నిర్మాణానికి తెలంగాణ రాష్ట్ర ప్రభుత్వం, ముఖ్యమంత్రి కెసిఆర్ ఆహర్నిశలు శ్రమిస్తూ అభివృధ్దే ధ్యేయంగా ముందుకు సాగుతున్నారు.|Telugu_F|other|9.877333
processed_te_f_books_socialscience_02679.wav|దేశాల మధ్య వాణిజ్యం ఎటువంటి అవరోధాలు లేకుండా స్వేఛ్చగా ఉండాలని వీళ్లు అంటారు.|Telugu_F|other|6.400000
processed_te_f_politics_01294.wav|ఇదిలా ఉండగా సురేందర్ రెడ్డి,చిరంజీవి మధ్య అంత సవ్యంగా లేదనే ప్రచారం జరిగింది.|Telugu_F|other|6.570667
processed_te_f_books_socialscience_02746.wav|పెరుగుతున్న పోటీ వల్ల రవి చిన్న ఉత్పత్తి కేంద్రం ఏ విధంగా ప్రభావితం అయ్యింది?|Telugu_F|other|6.234187
processed_te_f_health_02752.wav|వందమందిలో ఏ ఒక్కరికో వచ్చే ఈ వింత వ్యాధి,సల్మాన్ ను నాలుగేళ్లుగా వేధిస్తోంది.|Telugu_F|other|6.314667
processed_te_f_books_socialscience_01278.wav|అంతేకాకుండా వంటకి కట్టెపుల్లలు, పశువులకు పచ్చగడ్డి కొరత చాలా తీవ్రంగా ఉండేది.|Telugu_F|other|6.600000
processed_te_f_books_socialscience_05062.wav|దాదాపు 20 ఏళ్లపాటు నిరాటంకంగా పాలించిన పార్టీ ఇప్పుడు సవాళ్లను ఎదుర్కొంటోంది.|Telugu_F|other|6.965604
processed_te_f_health_02189.wav|మధుమేహం పేరుకు ఒక వ్యాధే కానీ,అనేకానేక ప్రాణాంతక రుగ్మతలకు ఇదో ప్రవేశ ద్వారం.|Telugu_F|other|7.018667
processed_te_f_politics_03305.wav|దీంతో ఈ జట్టుకూడా వచ్చే ఏడాది జరిగే టి వరల్డ్ కప్ మ్యాచ్ కు అర్హత సాధించింది.|Telugu_F|other|7.658667
processed_te_f_politics_01599.wav|ఈ మా ఎన్నికలు చూస్తుంటే భారత ప్రధాని మోడీ,రాహుల్ గాంధీ ఫైట్‌లా  ఉన్నాయన్నారు.|Telugu_F|other|6.144000
processed_te_f_books_socialscience_05478.wav|తొలి సంకీర్ణ ప్రభుత్వాలు చాలా అస్థిరంగా ఉండి వాటి పూర్తికాలం కొనసాగలేకపోయాయి.|Telugu_F|other|6.600000
processed_te_f_books_socialscience_02657.wav|ప్రభుత్వం విధించిన అవరోధాలను, పరిమితులను తొలగించటాన్ని ఆర్థిక సరళీకరణ అంటారు.|Telugu_F|other|6.500000
processed_te_f_books_socialscience_01467.wav|మహిళలకు, ప్రత్యేకించి బాలికలకు విద్య, అభివృద్ధిలో సమాన అవకాశాలు లభించటం లేదు.|Telugu_F|other|7.046875
processed_te_f_books_socialscience_06849.wav|ఇప్పటికీ మనదేశంలో చాలా ప్రాంతాల ప్రజలు తీవ్రమైన నీటి ఎద్దడితో బాధపడుతున్నారు.|Telugu_F|other|6.300000
processed_te_f_books_socialscience_06026.wav|దాంతో వియత్నాం యుద్ధానికి వ్యతిరేకంగా అమెరికా అంతటా ప్రజా నిరసనలు ఉప్పొంగాయి.|Telugu_F|other|6.582479
processed_te_f_books_socialscience_04807.wav|మరి మూలకారణాన్ని, అంటే కుల వివక్షతను తొలగిస్తే తప్ప, అంటరానితనం ఏదో ఒక రూపంలో కొనసాగుతూ ఉంటుంది.|Telugu_F|other|8.312375
processed_te_f_health_00498.wav|గొంతు దగ్గర గాయం ఉన్నవాడు,ఆ బాధ సలుపుతుంటే ఎలా మాట్లాడతాడో,అచ్చంగా అలాగే డైలాగ్స్ పలికాడు జగపతి.|Telugu_F|other|8.200000
processed_te_f_books_socialscience_02725.wav|ప్రపంచీకరణ వల్ల సేవలు, ప్రత్యేకించి IT తో కూడిన సేవలు అందించే కంపెనీలకు కొత్త అవకాశాలు లభించాయి.|Telugu_F|other|8.500000
processed_te_f_politics_01968.wav|ప్రతిపక్షాలు కేవలం రాజకీయ స్వార్థంతో,ఈర్ష్యతో సీఎం కేసీఆర్ పై ఆరోపణలు చేస్తున్నారని మండిపడ్డారు.|Telugu_F|other|8.341333
processed_te_f_general_01081.wav|అధికార పక్ష విద్వేష పూరిత ప్రచారంవల్ల,ప్రభుత్వ ప్రజాస్వామ్య లక్షణం అసలు రంగు ఏమిటో బయట పడ్తోంది.|Telugu_F|other|8.128000
processed_te_f_books_socialscience_05299.wav|జాతీయ కాంగ్రెస్ నాయకత్వం నుంచి ఆంధ్రప్రదేశ్ నాయకత్వానికి తగినంత గౌరవం లభించటంలేదని భావించసాగారు.|Telugu_F|other|8.056958
processed_te_f_agri_02860.wav|బ్యాంకు రుణాలు తీసుకొని, పంట తీయకున్నా, ప్రభుత్వ రైతు రుణమాఫీలో లబ్ధిదొరుకుతున్నది అని చెప్పారు. |Telugu_F|other|7.200000
processed_te_f_politics_01531.wav|ప్రభుత్వం మహిళల రక్షణకు మొదటి ప్రాధాన్యత ఇస్తుందని,దీనికోసమే షీ టీం లు ఏర్పాటుచేసిందని చెప్పారు.|Telugu_F|other|8.053333
processed_te_f_other_01323.wav|పాకిస్తాన్ ప్రధానమంత్రి ఇమ్రాన్ ఖాన్‌పై సినీ నటి,కాంగ్రెస్ నాయకురాలు ఖుష్భూ సుందర్ ఫైర్ అయ్యారు.|Telugu_F|other|7.786667
processed_te_f_finance_02162.wav|చికెన్ హోల్సేల్ వ్యాపారం చేసే,ఆదిల్ అనే వ్యక్తి,ప్రతిరోజు పాత నగరంలో,డబ్బు కలెక్షన్ చేస్తుంటాడు.|Telugu_F|other|8.277333
processed_te_f_health_00777.wav|ప్రథమ చికిత్స అయిన తర్వాత అతనిని,మెరుగైన చికిత్స కోసం లక్నో లోని హాస్పిటల్ కు తరలించడం జరిగింది.|Telugu_F|other|8.160000
processed_te_f_politics_03558.wav|కుటుంబ కలహాలే హత్యకు కారణమని,ప్రాథమిక విచారణలో తేలినట్టు నేరేడ్ మెట్ సీఐ నర్సింహస్వామి తెలిపారు.|Telugu_F|other|8.277333
processed_te_f_politics_02600.wav|డ్రగ్స్ మహమ్మారికి యువత ఎలా బానిసలుగా మారుతున్నారో తెలిపే ఇతివృత్తంతో,ఉడ్తా పంజాబ్ రూపొందించారు.|Telugu_F|other|7.957333
processed_te_f_politics_00990.wav|రవూఫ్‌పై ఆరోపణలు రావడంతో,అదే ఏడాది జరిగిన ఛాంపియన్స్ ట్రోఫీ నుంచి అతనికి ఐసీసీ ఉద్వాసన పలికింది.|Telugu_F|other|8.500000
processed_te_f_books_socialscience_05167.wav|కొన్ని రోజుల తరువాత జెపి ఉద్యమం మరింత తీవ్రతరం కావటంతో ప్రభుత్వం అత్యవసర పరిస్థితిని విధించింది.|Telugu_F|other|7.900000
processed_te_f_finance_01897.wav|ఒకటి కంటే ఎక్కువ క్రెడిట్ కార్డులను వాడటం ద్వారా,బిల్లులను సకాలంలో చెల్లించడంలో,జాప్యం జరగొచ్చు.|Telugu_F|other|7.600000
processed_te_f_books_socialscience_02095.wav|వలస వెళ్లీన దేశాలలోని పరిస్థితిని బట్టి కొంతకాలం తరువాత ఇలా వలస వెళ్లీన వాళ్లంతా తిరిగి వస్తారు.|Telugu_F|other|6.861125
processed_te_f_books_socialscience_02747.wav|ఇతర దేశాలతో పోలిస్తే తమ ఉత్పత్తి ఖర్చు ఎక్కువ కాబట్టి రవిలాంటి వాళ్లు ఉత్పత్తిని నిలిపివెయ్యాలా?|Telugu_F|other|7.871187
processed_te_f_education_03008.wav|ఒక భావం నుండి మరొక భావంలోకి వలస వెళ్లడమే జీవితమైనా, కవిత్వమైనా అని,అఫ్సర్ చెప్పకనే చెప్పాడు కదా. |Telugu_F|other|9.200000
processed_te_f_agri_02691.wav|తుమకూరు, హసన్, బెంగళూరు రూరల్ జిల్లాలకు చెందిన, సుమారు మూడు వేల గ్రామాల నుంచి, పీఠానికి ఆహార ధాన్యాలు అందుతున్నాయి.|Telugu_F|other|9.400000
processed_te_f_health_01464.wav|సారికకు,చిన్నారులకు అన్నంలో మత్తుమందు కలిపి ఇచ్చి,వారు నిద్రించే సమయంలో గ్యాస్ లీక్ చేసి హత్యచేశారా? అన్నది ప్రశ్న.|Telugu_F|other|9.632000
processed_te_f_health_02672.wav|మెదడువాపు వ్యాధి వ్యాప్తి చెందిన నేపథ్యంలో,మెడికల్ బృందంతో ప్రత్యేక టీమ్ ను ఏర్పాటు చేయాలని సుప్రీంకోర్టును కోరారు.|Telugu_F|other|8.500000
processed_te_f_politics_03176.wav|కోదండరాం రామగుండం నుంచి పోటీ చేస్తే,జిల్లాలోని మంథని, పెద్దపల్లి అసెంబ్లీ సెగ్మంట్లపై కూడా ప్రభావం పడే అవకాశం ఉంది.|Telugu_F|other|9.600000
processed_te_f_other_01144.wav|ఆరోగ్యం,పారిశుద్ధ్యం,పోషకాహారం వంటి విషయాల్లో పకడ్బందీ చర్యలు అమలు చేసేలా వివిధ స్థాయిల్లో కమిటీలను ఏర్పాటు చేయాలి.|Telugu_F|other|9.760000
processed_te_f_finance_01235.wav|సేవలపై పన్ను, వినోదపు పన్ను, ఎలక్ట్రిసిటీ డ్యూటీలు, ప్రయాణికులు, సరుకు రవాణాపై విధించే పన్నులు కూడా,పరోక్ష పన్నులే.|Telugu_F|other|9.909333
processed_te_f_weather_01395.wav|అలాగే తనకు ఈ విధమైన బెదిరింపులు ఓ నంబరు నుంచి వచ్చాయని,అసభ్యంగా మాట్లాడారని ఆ ఫోన్ నంబర్ ను  జొన్నవిత్తుల తెలిపారు.|Telugu_F|other|9.500000
processed_te_f_books_socialscience_02202.wav|రసాయనిక ఎరువులు, పురుగుమందులను అధికంగా, ఇష్టానుసారంగా వాడినందువల్ల భూసారం తగ్గుతోందని మన అనుభవం ద్వారా తెలుస్తోంది.|Telugu_F|other|8.869646
processed_te_f_finance_01363.wav|సామాన్యుడి గుప్పెట్లో,ప్రపంచ సమాచారాన్ని అందించి,సామాన్యుల కష్టార్జితాన్నే పరపతి చేసుకున్న,రిలయన్స్ దివాలా తీసింది.|Telugu_F|other|9.120000
processed_te_f_other_01954.wav|ఒక్క మాటలో చెప్పాలంటే,రాహుల్ ప్రసంగం,ఆధ్యాంతం అన్ని వర్గాలను ఆకట్టుకునే విధంగా సాగిందనే అభిప్రాయం వ్యక్తం అవుతోంది.|Telugu_F|other|8.693333
processed_te_f_finance_01639.wav|రాజ్ ‌కుమార్ బగాడియా అనే,పెట్రోల్ బంక్ యజమానికి,డబ్బు ఆశ ఎక్కువ అని గుర్తించిన ముఠా సభ్యులు,మోసానికి పథకం రచించారు.|Telugu_F|other|9.813333
processed_te_f_weather_01895.wav|అలాగే కాజల్ నెగిటివ్ రోల్ పోషిస్తున్న ఈ సినిమాలో,సోనూ సూద్ చాలా కాలం తరువాత మళ్లీ తెలుగు సినిమాలో కనిపించటం విశేషం.|Telugu_F|other|9.493333
processed_te_f_education_00322.wav|టర్కీకి చెందిన,ప్రముఖ ఇన్వెంటర్ సిలాల్ గోజర్ స్పెషల్ టెక్నిక్స్ సహాయంతో,ఈ గోస్ట్ ఫోన్ టెక్నాలజీని అభివృద్థి చేసారు.|Telugu_F|other|9.500000
processed_te_f_general_01862.wav|ఈ మామూలు కవి రాసిన పద్యాలకి,ఆ ప్రౌఢ కవి రాసిన కావ్యం కన్నా,సమాజం మీద ఎక్కువ ప్రభావం వుందని మనం తేలిగ్గా చెప్పొచ్చు.|Telugu_F|other|9.344000
processed_te_f_other_01965.wav|అందుకు జవాబుగా,అన్నంలో కూర కలుపుకుని మొదటి ముద్ద నోట్లో పెట్టుకుని తింటూ,గుత్తొంకాయ కూర అద్భుతంగా ఉంది అని అన్నాడు.|Telugu_F|other|8.600000
processed_te_f_books_socialscience_02672.wav|ఈ రోజు ప్రపంచంలోని అధిక శాతం జనాభాను ప్రభావితం చేసే కీలక అంశాలపై నిర్ణయాలను ప్రపంచ పరిపాలన సంస్థలు తీసుకుంటున్నాయి.|Telugu_F|other|9.960979
processed_te_f_education_01074.wav|ఈ వైద్య విధానాన్ని ప్రోత్సహించడం కోసం,లడఖ్లో,ఒక అంతర్జాతీయ కేంద్రాన్ని కూడా ఏర్పాటు చేస్తున్నట్లు,ప్రధాని తెలిపారు. |Telugu_F|other|8.938667
processed_te_f_books_socialscience_03749.wav|విప్లవం గురించి అతడు విన్నాడు, జారు పారిపోయాడని, తన స్వస్థానం అయిన కిర్‌గిజ్‌ని స్వాధీనం చేసుకున్న సైన్యాధిపతులు ఓడిపోయారని తెలిసింది.|Telugu_F|other|10.077083
processed_te_f_politics_00188.wav|ప్రభుత్వం ఇంత సిరియస్ గా  కార్యక్రమం చేపడితే,ఫీల్డ్ అసిస్టెంట్లు నిర్లక్షం చేస్తే ఎలా అని ఆర్మూర్ ఎమ్మెల్యే జీవన్‌రెడ్డి ప్రశ్నించారు.|Telugu_F|other|9.386667
processed_te_f_books_socialscience_06612.wav|కాబట్టి మురుగునీరు పారేలా చూడటం అవసరం.|Telugu_F|other|3.819313
processed_te_f_books_socialscience_04754.wav|దీనికి కెనడా దేశం ఒక్కటే చాలా వరకు సమీప పోలిక కలిగి ఉంది.|Telugu_F|other|5.300000
processed_te_f_books_socialscience_06051.wav|అణుకర్మాగారంలో పెద్ద ప్రమాదం జరిగింది.|Telugu_F|other|3.540667
processed_te_f_education_01423.wav|ప్రముఖ దర్శకుడి మాజీ భార్య,బాలీవుడ్ నటి కల్కి కోష్లిన్,మళ్లీ ప్రేమలో పడింది.|Telugu_F|other|7.008000
processed_te_f_general_01548.wav|మూడు నిమిషాల కన్న ఎక్కువ సమయం,మీరు టోల్ ప్లాజా వద్ద నిరీక్షణ చేయాల్సి వస్తే, ఫ్రీగా వెళ్లోచ్చు.|Telugu_F|other|7.000000
processed_te_f_books_socialscience_00957.wav|శీతాకాలంలో నిర్మలమైన ఆకాశం, గాలిలో తక్కువ తేమశాతం, చల్లటి గాలులతో వాతావరణం ఆహ్లాదకరంగా ఉంటుంది.|Telugu_F|other|9.000000
processed_te_f_health_00381.wav|చారిత్రాత్మక జనాభాలో కరువు, యుద్ధం, వ్యాధి వంటి కారణాలు అనియంత్రిత సంక్షోభానికి కారణమయ్యాయని మాల్థస్ వెల్లడించాడు.|Telugu_F|other|9.760000
processed_te_f_books_socialscience_02357.wav|వ్యవసాయ ఉత్పత్తుల ధరలు పడిపోవటంవల్ల కూడా నష్టాలు రావచ్చు.|Telugu_F|other|4.852604
processed_te_f_books_socialscience_01915.wav|ఆ తరువాత ఇంటర్మీడియట్, టీచరు ట్రైనింగ్ సర్టిఫికెట్ కోర్సులను హైదరాబాదులోని ప్రభుత్వ విద్యా సంస్థలలో పూర్తి చేశాను.|Telugu_F|other|8.591000
processed_te_f_books_socialscience_03817.wav|జర్మనీకి రుణాలు ఇవ్వటం ద్వారా, యుద్ధ నష్టాల చెల్లింపులను వాయిదా వెయ్యటం ద్వారా సహాయపడటానికి అమెరికా నిర్ణయించింది.|Telugu_F|other|8.997354
processed_te_f_finance_01332.wav|ముంబై టోల్ ప్లాజాలో,కార్డు స్వైప్ చేసిన పుణె వ్యక్తికి,ఘోరమైన షాక్ తగిలింది.|Telugu_F|other|6.176000
processed_te_f_finance_01388.wav|రిజర్వ్ బ్యాంక్ ఆఫ్ ఇండియా నిర్ణయించిన,క్యాష్ రిజర్వ్ రేషియో లో తేడా రాకుండా ఉండడానికై,బ్యాంకులు,ఒకదాని దగ్గర ఒకటి,అప్పు చేస్తూంటాయి.|Telugu_F|other|9.800000
processed_te_f_health_01133.wav|వైద్యులు సూచించే కొన్ని మందులు వాడటం వల్ల,మిడ్ నైట్ కాఫ్ ‌ను  దూరం చేయవచ్చు.|Telugu_F|other|5.760000
processed_te_f_books_socialscience_06561.wav|పోగైన రేణురూప కలుషితాలను అంచనా వేయండి.|Telugu_F|other|4.074729
processed_te_f_books_socialscience_04613.wav|ఈ దేశాల పౌరులకు ఏ ఏ వాగ్దానాలు చేశారు?|Telugu_F|other|3.500000
processed_te_f_politics_03136.wav|ఈ రెండు బ్రాంచీలకు జనరల్ స్టడీస్ తోపాటు,స్ట్రెంత్ ఆఫ్ మెటీరియల్, ఫ్లూయిడ్ మెకానిక్స్ అండ్ మెషినరీ మాత్రమే ఉన్నాయి.|Telugu_F|other|8.640000
processed_te_f_books_socialscience_03303.wav|స్వయం సమృద్ధ దశనుండి ఒక్కసారిగా కొరతలోకి విసిరివేయబడతారు.|Telugu_F|other|5.119625
processed_te_f_books_socialscience_04072.wav|వాటి మధ్య పోలికలు, తేడాలను పేర్కొనండి.|Telugu_F|other|3.529063
processed_te_f_agri_02584.wav|రోజూ ఈ చెట్ల వద్దకు వచ్చే శ్రీనివాస్రెడ్డి, చెట్లకు నీళ్లు పోసి పసుపు, కుంకుమ బొట్లను చెట్టు మొదట్లో పెట్టి, పూజలు చేసేవాడని సమాచారం. |Telugu_F|other|10.100000
processed_te_f_books_socialscience_02242.wav|వీటిని ఈ కింది విధంగా వర్గీకరించవచ్చు.|Telugu_F|other|3.145938
processed_te_f_books_socialscience_01073.wav|తిరువనంతపురం భూమధ్యరేఖకు దూరంగా ఉండి శీతాకాలంలో ఉష్ణోగ్రతలు తక్కువగా ఉంటాయి.|Telugu_F|other|7.200000
processed_te_f_books_socialscience_01745.wav|ఇక్కడ జనసాంద్రత కూడా ఎక్కువగా ఉంటుంది.|Telugu_F|other|3.006604
processed_te_f_books_socialscience_03089.wav|ఇక్కడ ఇచ్చిన గ్రాఫ్‌ల ఆధారంగా భారతదేశంలోని అంతరాల గురించి క్లుప్తంగా రాయండి.|Telugu_F|other|6.431563
processed_te_f_education_00765.wav|బుధవారం వాచ్మెన్ రంగన్నకు,నార్కో అనాలసిస్ పరీక్షలు చేయవచ్చని,పులివెందుల కోర్టు తీర్పు ఇచ్చింది.|Telugu_F|other|8.000000
processed_te_f_finance_02583.wav|కాబట్టి ప్రస్తుత ఫాసిస్టు మూలాలున్న ప్రభుత్వాలు కూడా,ఆయా దేశాలలోని,ఆర్థిక సంక్షోభానికి,తగిన పరిష్కారాన్ని చూపలేవు.|Telugu_F|other|9.800000
processed_te_f_books_socialscience_07420.wav|మొక్కల్లో కిరణజన్యసంయోగక్రియ జరిగే భాగాల పేర్లు చెప్పండి. |Telugu_F|other|4.887437
processed_te_f_books_socialscience_00437.wav|కొంత కాలంగా ఒక దేశ సగటు ఆదాయం పెరుగుతోందని గణాంకాలు చెబుతున్నాయని అనుకుందాం.|Telugu_F|other|6.768250
processed_te_f_weather_00895.wav|గుంటూరు:గుంటూరు జిల్లాలోని కాజా టోల్గేట్ వద్ద,ఎమ్మెల్యె చింతమనేని ప్రభాకర్ కు,టోల్గెట్ సిబ్బందికి వివాదం జరిగింది.|Telugu_F|other|9.482667
processed_te_f_books_socialscience_05672.wav|ఫలితంగా దీర్ఘకాల పారయుద్ధం చెలరేగింది.|Telugu_F|other|3.668375
processed_te_f_books_socialscience_02154.wav|పంజాబ్, హర్యానాలతో పాటు పశ్చిమ ఉత్తర ప్రదేశ్ వ్యవసాయపరంగా సంపన్నమైన ప్రాంతం.|Telugu_F|other|6.400000
processed_te_f_books_socialscience_02709.wav|ఈ ఉత్పత్తులకు సంపన్న కొనుగోలుదారులు అధిక సంఖ్యలో ఉన్నారు.|Telugu_F|other|5.003521
processed_te_f_books_socialscience_06625.wav|పెట్రోలు మరియు డిజిల్ అనే ఇంధనాలు శిలాజాలనుండి ఏర్పడ్డవే.|Telugu_F|other|4.900000
processed_te_f_general_00747.wav|సౌందరమ్ రమంథన్ ప్రభుత్వం నిర్దేశించిన తాజా ప్రమాణాలకు కట్టుబడి భారతీయ విద్యుత్ కేంద్రాలు ఉద్గారాలకు కళ్ళెం వేయాలి.|Telugu_F|other|10.080000
processed_te_f_other_02364.wav|ప్రజల కష్టాలు తెలుసుకునే ధ్యేయంతో,డాక్టర్ వైయస్ఆర్ చేపట్టిన పాదయాత్ర,ప్రధానంగా రైతులనే కేంద్రంగా చేసుకుని సాగింది.|Telugu_F|other|9.920000
processed_te_f_politics_01719.wav|శాసనసభ స్పీకర్ ఎంపికలో తీసుకున్న చొరవ,నిర్ణయానికి బలహీన వర్గాల తరపున సీఎంకు కృతజ్ణతలు తెలిపారు.|Telugu_F|other|8.400000
processed_te_f_politics_01688.wav|ప్రహ్లాద్ కాంగ్రెస్ అభ్యర్థిగా,కర్ణాటక మాజీ హొంశాఖ మంత్రి రామలింగారెడ్డి కుమార్తె సౌమ్యా రెడ్డి పోటీ చేస్తున్నారు.|Telugu_F|other|8.352000
processed_te_f_books_socialscience_00812.wav|ఈ రంగాలలో వస్తువుల, సేవల ఉత్పత్తి, ఉపాధులను పరిశీలిద్దాం.|Telugu_F|other|5.700000
processed_te_f_books_socialscience_00796.wav|వీళ్ల సంపాదన చాలా తక్కువ, అది కూడా క్రమం తప్పకుండా ఉండదు.|Telugu_F|other|4.700000
processed_te_f_general_02240.wav|దక్షిణ కొరియాకు చెందిన ప్రముఖ కార్ల తయారీ సంస్థ అయిన హ్యుందాయ్,మొదటిసారి ఎలక్ట్రిక్ ఎస్యూవీ కారును భారత మార్కెట్లోకి విడుదల చేయనుంది.|Telugu_F|other|10.058667
processed_te_f_education_01421.wav|కెప్టెన్ విరాట్ కోహ్లీ క్లాసికల్ ఇన్నింగ్స్‌కు ముగ్దుడైన,ఇంగ్లాండ్ మాజీ కెప్టెన్ మైకెల్ వాల్,ప్రశంసలు కురిపించాడు.|Telugu_F|other|9.000000
processed_te_f_health_00213.wav|మీరు ఎంచుకున్న మెడికేర్ అడ్వాంటేజ్ ప్లాన్ ‌ను బట్టి కొన్ని వైద్యాలు, హాస్పిటల్ నెట్వర్క్ ‌లో,మందులు లేదా సేవలకు యాక్సెస్ కోల్పోవచ్చు.|Telugu_F|other|9.653333
processed_te_f_books_socialscience_06190.wav|ఇక సారా ముట్టబోమని మగవాళ్లతో ఆలయాలలో ఒట్టు వేయించేవాళ్లు.|Telugu_F|other|4.736500
processed_te_f_general_00636.wav|జార్ఖండ్లోని,అందమైన మహిళలకు,ఉద్యోగాలను ఎరవేసి,వారిని ఢిల్లీకి పిలిపించి,మానవ అక్రమ రవాణా చేసే వారికి విక్రయించేది.|Telugu_F|other|9.900000
processed_te_f_books_socialscience_04630.wav|భారదేశ రాజ్యాంగాన్ని రాజ్యాంగ సభ రూపొందించి, ఆమోదించింది.|Telugu_F|other|4.864208
processed_te_f_books_socialscience_00977.wav|తరువాత ఈ పవనాలు నైరుతి రుతుపవనాలుగా ప్రయాణం మొదలుపెడతాయి.|Telugu_F|other|5.293771
processed_te_f_books_socialscience_07031.wav|మీ ఇంటిలో, పాఠశాలలో చెత్త ఉత్పత్తి అయ్యే సంధర్భాలు ఏమిటి?|Telugu_F|other|4.736500
processed_te_f_general_00876.wav|సామాన్యుల నుంచి సెలబ్రిటీల వరకూ,ఎక్కువగా వాడే సోషల్ మీడియా సైట్లలో ఇన్స్టాగ్రామ్దే హవా ఇప్పుడు.|Telugu_F|other|7.477333
processed_te_f_books_socialscience_02748.wav|మీ అభిప్రాయం ఏమిటి?|Telugu_F|other|1.694687
processed_te_f_books_socialscience_01591.wav|ఇటీవల పెళ్లీ జరిగి ఇంకా పిల్లలు లేని దంపతులతో మాట్లాడండి.|Telugu_F|other|5.154458
processed_te_f_other_02106.wav|పెట్టిన ప్రతి మొక్క బతికేలా చూడాలని,ఎన్ని కోట్లు ఖర్చైనా సరే ఈ కార్యక్రమం విజయవంతం చేయాలన్నారు.|Telugu_F|other|7.317333
processed_te_f_politics_00783.wav|అందువల్లే సముద్రం ఎంత ఉప్పొంగినా,ఈ క్షేత్రంలోకి ఒక్క చుక్క కూడా నీరు రాదని స్థానికులు చెబుతారు.|Telugu_F|other|7.626667
processed_te_f_books_socialscience_07052.wav|మానవులకు, జంతువులకు గల నీటి వనరుల ఆవశ్యకతను తెలుసుకుందాం.|Telugu_F|other|5.100000
processed_te_f_books_socialscience_05169.wav|దీనితో  ప్రజాస్వామ్యం లేకుండా పోయింది.|Telugu_F|other|3.401354
processed_te_f_books_socialscience_02481.wav|గోసాయిపూర్, మజాలి అనేవి ఉత్తర బీహార్‌లోని రెండు గ్రామాలు.|Telugu_F|other|5.131229
processed_te_f_books_socialscience_02515.wav|వాటి యజమానులు ఎవరు?|Telugu_F|other|1.950104
processed_te_f_books_socialscience_05278.wav|అంతర్గత కీచులాటలకు, ఫిరాయింపులకు ఈ పాలన గుర్తుండిపోయింది.|Telugu_F|other|4.800000
processed_te_f_finance_02305.wav|మనదేశంతో పాటు బ్రెజిల్, చైనా, మెక్సికో లాంటి దేశాలలో,బిలియన్ డాలర్ల సొమ్ము పెట్టుబడి పెడుతోంది.|Telugu_F|other|7.882667
processed_te_f_books_socialscience_07025.wav|మీ ఇంట్లో తయారయ్యే చెత్త వినియోగించి ఇంటి తోటకు కావలసిన ఎరువును తయారుచేయండి.|Telugu_F|other|6.000000
processed_te_f_books_socialscience_05992.wav|మహిళల సమానత్వం కోసం మహిళలు పోరాడాలని వాళ్లు భావించసాగారు.|Telugu_F|other|5.119625
processed_te_f_agri_02941.wav|అయితే మనకి ఎప్పట్నుంచో పరిచయం ఉన్న కొబ్బరి నూనెతో వంట చేయాలని మాత్రం అనుకోం.|Telugu_F|other|6.186667
processed_te_f_finance_01828.wav|ఆదాయ పన్ను అధికారుల తనిఖీలకు భయపడి,వాళ్ల నాన్నగారు,తన స్నేహితులను, బంధువులను నమ్మి డబ్బు వాళ్లందరి పేరిట పెట్టారు.|Telugu_F|other|9.500000
processed_te_f_books_socialscience_01838.wav|అయితే విద్యుత్తు, నీళ్లు, వైద్య సదుపాయాలు చాలినంతగా లేవు.|Telugu_F|other|5.793000
processed_te_f_books_socialscience_04705.wav|అతడు రాజ్యానికి అధిపతి కానీ కార్యనిర్వాహక వర్గానికి కాదు.|Telugu_F|other|4.800000
processed_te_f_finance_00804.wav|ఎంత కష్టపడితే డబ్బు వస్తుందో, దానికి,ఎలా విలువ ఇవ్వాలో,తండ్రి పాఠం ద్వారా,కుమారుడు గ్రహిస్తాడు. |Telugu_F|other|7.700000
processed_te_f_books_socialscience_00950.wav|ముఖ్యంగా ఉత్తర భారతదేశంలో అత్యల్ప ఉష్ణోగ్రతలు నమోదవుతాయి.|Telugu_F|other|5.293771
processed_te_f_agri_02513.wav|క్యాట్ ఫిష్ కు ఆహారంగా, వ్యాధులతో మరణించిన కోళ్లు, వ్యాపారులు వృధాగా పడేసే చికెన్ వేస్ట్, మాంసం వ్యర్థాలే వాడతారు. |Telugu_F|other|9.397333
processed_te_f_books_socialscience_05909.wav|రెండు దేశాల దగ్గర అణ్వాయుధాలు ఉన్నాయి.|Telugu_F|other|3.540667
processed_te_f_books_socialscience_05296.wav|వీటి మధ్య పోలికలు, తేడాలు గుర్తించండి.|Telugu_F|other|3.262021
processed_te_f_books_socialscience_00029.wav|పటంలో ఉన్న స్కలు ఆధారంగా బంగ్లాదేశ్తో భారతదేశ సరిహద్దు పొడవును అంచనా వేయండి.|Telugu_F|other|6.861125
processed_te_f_books_socialscience_04947.wav|ఇతర పార్టీలు పోటీ చేశాయి కానీ, కాంగ్రెస్‌ని సవాలుచేయగలిగే సంఖ్యలో స్థానాలను గెలుచుకోలేక పోయాయి.|Telugu_F|other|7.500000
processed_te_f_politics_01657.wav|ప్యారిస్ సభ పురోగతిపై అధికార ప్రతినిధి వికాస్ స్వరూప్ కూడా,తన ట్వీట్‌లో ఆశాభావం వ్యక్తం చేశారు.|Telugu_F|other|8.064000
processed_te_f_books_socialscience_04065.wav|పేదరైతుల కింద భూమి గణనీయంగా పెరిగింది.|Telugu_F|other|3.500000
processed_te_f_other_02603.wav|మెదక్ జిల్లా చిన్నకోడూర్ మండలం గంగాపూర్కు చెందిన పడిగ శంకరయ్య,తన ఇంట్లో దూలానికి ఉరేసుకుని ఆత్మహత్య చేసుకున్నారు.|Telugu_F|other|9.700000
processed_te_f_health_02074.wav|విధి నిర్వహణలో భాగంగా నిఫా వైరస్ రోగులకు చికిత్స అందిస్తూ,ఆ వైరస్ బారిన పడి ప్రాణాలు వదిలిన నర్సు,లిని గుర్తుందా.|Telugu_F|other|9.429333
processed_te_f_finance_02152.wav|ఇతర బ్యాంకులు,తమ నెట్వర్క్ ను,నెమ్మదిగా విస్తరిస్తున్న సమయంలో,ఐసీఐసీఐ బ్యాంకు,బ్రాంచ్ విస్తరణలో వేగం చూపిస్తుంది.|Telugu_F|other|9.248000
processed_te_f_finance_01899.wav|వీటికితోడు ఆర్థిక గణాంకాలు, అమెరికా స్టాక్ మార్కెట్ల రాత్రికి రాత్రే లాభాలు వంటివి,ట్రేడింగ్ పరిమాణాన్ని పెంచాయి.|Telugu_F|other|9.500000
processed_te_f_books_socialscience_02318.wav|విత్తనాలు, రసాయనిక ఎరువులు, పురుగుమందులకే కాక నీళ్లు కొనటానికి, తన వ్యవసాయ పరికరాల మరమ్మతుకు కూడా డబ్బులు కావాలి.|Telugu_F|other|9.125063
processed_te_f_finance_00392.wav|అయితే ప్రస్తుత,కొత్త ప్రభుత్వ చందాదారుల కోసం,పబ్లిక్ సెక్టార్ పెన్షన్ ఫండ్స్ డిఫాల్ట్,ఎంపికగా అందుబాటులో ఉంటుంది.|Telugu_F|other|9.664000
processed_te_f_politics_03290.wav|నిర్ధోషి కాని వాడికి ఎన్నికల్లో పోటీ చేసే ఛాన్స్ ఉండదు కాబట్టి,ఆ ఛాన్స్ తనకి దక్కి ఎమ్మెల్యే టిక్కెట్టు వస్తుందా?|Telugu_F|other|8.586667
processed_te_f_other_02257.wav|తెలుగు హీరోయిన్లకు కోపం వస్తే,నీ షూటింగ్ స్పాట్కొచ్చి మరీ కొడతాం అని,రకుల్ పరోక్షంగా శ్రీరెడ్డిని  హెచ్చరించింది.|Telugu_F|other|8.544000
processed_te_f_books_socialscience_02077.wav|వలస వెళ్లే వాళ్లలో చాలామంది, ప్రత్యేకించి దీర్ఘకాలం వలస వెళ్లేవాళ్లు ఊరిలో ఉన్న తమ కుటుంబాలకు డబ్బులు పంపిస్తారు.|Telugu_F|other|8.741938
processed_te_f_agri_02927.wav|అదే గ్రామానికి చెందిన పుసం సురేష్కు సంబంధించి ఒక ఎద్దు, కుమార్ రాజుకు చెందిన రెండు ఎడ్లు, ఉదయం మేత కోసం వెళ్లాయి.|Telugu_F|other|8.693333
processed_te_f_politics_03203.wav|సిపిఐ రాష్ట్ర కార్యాలయం మఖ్దూంభవన్ లో జరిగిన తెలంగాణ మహిళా సమాఖ్య వర్క్‌షాప్ నిర్ణయాలను పత్రికలకు విడుదల చేసింది.|Telugu_F|other|9.664000
processed_te_f_politics_02187.wav|బ్రిడ్జి పైనుంచి దూకడానికి ప్రయత్నించిన యువకుణ్ని,స్థానిక సెలబ్రిటీ జిమ్ లో కసరత్తులు చేస్తున్న యువకులు కాపాడారు. |Telugu_F|other|8.362667
processed_te_f_books_socialscience_01665.wav|ఎంపిక చేసిన ప్రాంతంలోని ప్రజలతో మాట్లాడి గత 20 సంవత్సరాలలో చోటు చేసుకున్న మార్పులు, వాటికిగల కారణాలు తెలుసుకోండి.|Telugu_F|other|8.672271
processed_te_f_finance_02320.wav|అమరావతి అభివృద్ధికి అప్పు ఇచ్చేందుకు,వరల్డ్ బ్యాంకు సిద్ధంగా ఉన్నట్లు లేఖ రాసిందని,దాన్ని సభలో చదివి వినిపించారు.|Telugu_F|other|8.900000
processed_te_f_general_02225.wav|అప్పుడు శివయ్యకు,నీ శ్రమలో ఏదైనా లోపం ఉంటే,ఈ రాగి నాణాలు బంగారు నాణాలుగా మారవు అన్న,సదానందుడి మాటలు గుర్తొచ్చాయి.|Telugu_F|other|9.664000
processed_te_f_books_socialscience_01985.wav|పట్టణ ప్రాంతాల జనాభా పెరగటానికి మూడవ కారణం విస్తరణ ప్రభావం, కొన్ని గ్రామీణ ప్రాంతాలు పెరిగి పట్టణ ప్రాంతాలవుతాయి.|Telugu_F|other|8.765167
processed_te_f_books_socialscience_00582.wav|ప్రజలు తమ జీవనోపాధికోసం రకరకాల పనులను చేపట్టడం గురించి ఎనిమిది, తొమ్మిది తరగతులలోని కొన్ని అధ్యాయాల్లో చర్చించాం.|Telugu_F|other|9.786833
processed_te_f_general_00464.wav|ఒకప్పుడు,నక్సలైటుగా అజ్ఞాత వాసం గడిపిన నయీం, ఐపీఎస్ అధికారి వ్యాస్ హత్యతో పాటు,ఇంకా చాలా హత్య కేసుల్లో నిందితుడు.|Telugu_F|other|9.642667
processed_te_f_books_socialscience_06453.wav|దేశంలోని వివిధ ప్రభుత్వ శాఖలనుంచి ఏ పౌరుడికైనా సమాచారం అందుబాటులో ఉండేలా చెయ్యటానికి ఎటువంటి చర్యలు తీసుకున్నారు?|Telugu_F|other|9.500000
processed_te_f_agri_01682.wav|వర్షాలు కురిసి, పంటలు బాగా పండాలంటూ, ఇలా కప్పలకు పెళ్లిళ్లు చేయడం, ఎప్పట్నుంచో వస్తున్న ఆచారం. |Telugu_F|other|7.500000
processed_te_f_finance_00251.wav|అనంతరం మీ బిల్లు లోంచి,మీ మెట్రొ టికెట్ ధర ఎంతయితే, అంత డబ్బును తగ్గించి,బిల్లును చెల్లించండి.|Telugu_F|other|7.658667
processed_te_f_books_socialscience_05348.wav|దీంతో అసోంలోని పలుప్రాంతాలలో అల్పసంఖ్యాక తెగల ప్రజలను బలవంతంగా ఖాళీ చేయించటానికి పూనుకున్నారు.|Telugu_F|other|7.906021
processed_te_f_books_socialscience_01710.wav|వీటిని గుర్తించిన మురికివాడలు, పున:నివాస కాలనీలు లేదా క్రమబద్ధీకరించిన అనధీకృత కాలనీలు అంటారు.|Telugu_F|other|7.975688
processed_te_f_education_01135.wav|పేజీల కొద్దీ డైలాగులు మాట్లాడిస్తూ,పంచ్లు వెతుక్కోండనే,శ్రీను వైట్ల ధోరణి,ఇందులోను కొనసాగింది. |Telugu_F|other|7.872000
processed_te_f_politics_02650.wav|మరోవైపు స్వర్ణం సాధించిన సౌరవ్ జౌధరి కూడా,టోక్యో ఒలింపిక్స్‌కు అర్హత సాధించిన సంగతి తెలిసిందే.|Telugu_F|other|7.776000
processed_te_f_finance_01619.wav|సూట్ ‌కేసు కంపెనీలో  పెట్టి,ఆ డబ్బును సాక్షి పత్రిక, ఛానల్లో పెట్టుబడి పెట్టారని విమర్శించారు.|Telugu_F|other|7.232000
processed_te_f_politics_02281.wav|శుభలేఖలో చాలా ప్రత్యేకత ఉందని,మీకున్న దేశభక్తి అలా చాటుకోవడం గర్వించదగ్గ విషయమని కితాబిచ్చారు.|Telugu_F|other|8.736000
processed_te_f_finance_00515.wav|ఫ్యూర్టో రికన్లు,ఆదాయం పన్ను చెల్లించాల్సిన అవసరం లేదు కానీ వారు అనేక ఇతర పన్నులు చెల్లించాలి.|Telugu_F|other|7.776000
processed_te_f_finance_02628.wav|మంచి జీతం నెల నెలా ఒకటో తారీఖున,బ్యాంకు ఖాతాలో పడేటప్పుడు,ఒక రకమైన జీవితానికి అలవాటు పడిపోతాం. |Telugu_F|other|8.160000
processed_te_f_general_01951.wav|ఆయన బస చేసిన అల్ఖాసర్ హోటల్‌పై,రాకెట్ దాడి జరిగినప్పటికీ,ఆయన ప్రాణాలతో సురక్షితంగా బయటపడ్డారు.|Telugu_F|other|8.400000
processed_te_f_education_01102.wav|మంత్రి మహ్మద్ అలీకి,వైద్య పరీక్షలు నిర్వహించిన డాక్టర్లు,ఆయన పరిస్థితి,నిలకడగా ఉందని తెలిపారు.|Telugu_F|other|7.872000
processed_te_f_weather_01165.wav|గత పన్నేండేళ్లుగా పాలమూరు ప్రజలు ఎదురు చూస్తున్న కృష్ణా పుష్కరాలు,మరో మూడ్రోజుల్లో రానున్నాయి.|Telugu_F|other|7.296000
processed_te_f_books_socialscience_05230.wav|అయితే ఇతరుల దృక్పథాలను అర్థం చేసుకోవాలి, ఇతరులు నొచ్చు కోకుండా తమ  అభిప్రాయాన్ని వెల్లడించాలి.|Telugu_F|other|7.244250
processed_te_f_education_03105.wav|అంతేకాదు,తన తాజా చిత్రం మహా కు సంబంధించిన,వివాదాస్పద పోస్టర్లతో,తమిళనాట బోల్డంత చర్చను రేపారు.|Telugu_F|other|9.280000
processed_te_f_weather_01401.wav|రిషీకపూర్ సతీమణి,అలనాటి హీరోయిన్ నీతూ కపూర్ తన భర్త క్యాన్సర్ వ్యాధికి గురైనట్టు వెల్లఢించారు.|Telugu_F|other|8.200000
processed_te_f_books_socialscience_01383.wav|తుంగభద్ర నదీ పరీవాహక ప్రాంతంలో నీటి వనరులకు సంబంధించి ఎదుర్కొంటున్న సవాళ్ల జాబితా తయారుచేయండి.|Telugu_F|other|7.847979
processed_te_f_books_socialscience_05751.wav|ఇజ్రాయెల్‌లోని బహిరంగ ప్రదేశాల్లో పేలుళ్లు చేపట్టటానికి అతడు ఆత్మాహుతి దళాలను  ఏర్పాటు చేశాడు.|Telugu_F|other|7.662208
processed_te_f_other_00530.wav|అదే గనుక జరిగితే,ప్రతిపక్షం వైఎస్సార్ కాంగ్రెస్ పార్టీకి అది బోల్డంత అడ్వాంటేజ్ గా  మారుతుంది.|Telugu_F|other|7.306667
processed_te_f_finance_00406.wav|అందుకే షీరోస్ పేరుతో,క్రౌడ్ ఫండింగ్ ద్వారా డబ్బు సేకరించి,దాన్ని యాసిడ్ బాధితులకు అందిస్తోంది.|Telugu_F|other|7.488000
processed_te_f_books_socialscience_06803.wav|మీరు గుర్తించిన వనరులను నమోదు చేసి తరగిపోయే మరియు ఎప్పటికి తరిగి పోని వనరులను పట్టికలో రాయండి.|Telugu_F|other|7.662208
processed_te_f_books_socialscience_06751.wav|పంటపొలాలలో విచక్షణా రహితంగా వాడుతున్న క్రిమిసంహారకాల వల్ల ఉపయోగపడే కీటకాలు కూడా చనిపోతున్నాయి.|Telugu_F|other|7.151375
processed_te_f_health_01715.wav|బరువు తగ్గాలంటే వీలైనంత ఎక్కువగా పొట్ట మాడ్చుకుని,అదేపనిగా వ్యాయామం చేయాలని అనుకుంటారు కొందరు.|Telugu_F|other|7.285333
processed_te_f_finance_00397.wav|ఆదాయ మార్గాలను,అన్వేషిస్తున్న కేంద్రానికి,జీఎస్టీ పన్ను రేటును పెంచడమే మార్గం,అని భావిస్తోంది.|Telugu_F|other|7.936000
processed_te_f_education_01340.wav|అయితే మధ్యలో,సాహో సినిమా షూటింగ్,,ప్రమోషన్లతో బిజీ అయిన ప్రభాస్,సినిమాకు కాస్త బ్రేక్ ఇచ్చాడు.|Telugu_F|other|8.341333
processed_te_f_politics_01506.wav|తాత్విక జిజ్ఞాసతో కాళోజీ రాసిన మినీ కవితలకు వచ్చినంత ప్రచారం,ఇతరులు రాసిన మినీ కవితలకు రాలేదు.|Telugu_F|other|7.946667
processed_te_f_general_01111.wav|పురంధ్రీశ్వరి లాంటి వాళ్లు బహిరంగ లేఖ రాయడం అన్నది,ఈ విషయానికి మరింత ప్రాచుర్యం పెంచుతున్నాయి.|Telugu_F|other|7.232000
processed_te_f_books_socialscience_01368.wav|మొదటి భాగంలో భారతదేశంలో వివిధ భూ భౌతిక పరిస్థితుల గురించి, నదీ వ్యవస్థల గురించి తెలుసుకున్నాం.|Telugu_F|other|7.871187
processed_te_f_general_01914.wav|అయితే రీసెంట్ గా పవన్,సోషల్ మీడియా టీమ్ తో నిర్వహించిన సమావేశంలో,అనేక విషయాలను ప్రస్తావించాడు.|Telugu_F|other|7.360000
processed_te_f_books_socialscience_00782.wav|నియమ, నిబంధనలు ఉంటాయి కానీ వీటిని అనుసరించరు, అనుసరించేలా చూసేవాళ్లు ఉండరు.|Telugu_F|other|6.222583
processed_te_f_books_socialscience_00343.wav|దీని ప్రధాన ఉద్దేశము నిరంతరం పెరుగుతున్న దేశ విద్యుఛ్చక్తి అవసరాలు తీర్చడం.|Telugu_F|other|6.400000
processed_te_f_books_socialscience_03918.wav|అయితే ఇంగ్లాండులో మాదిరిగా రాజ్యాంగబద్ధ రాచరిక పాలనను అక్కడ ఏర్పాటు చేశారు.|Telugu_F|other|6.700000
processed_te_f_books_socialscience_06081.wav|‘‘అనంత వైవిధ్యతతో కూడిన జీవాన్ని భూమి పోషించే శక్తిని కాపాడటం దాని ఉద్దేశం.|Telugu_F|other|5.700000
processed_te_f_books_socialscience_05846.wav|దలైలామాతో సహా వేలాది టిబెటన్లు తప్పించుకుని భారతదేశంలో ఆశ్రయం తీసుకున్నారు.|Telugu_F|other|6.582479
processed_te_f_books_socialscience_01804.wav|ఉదాహరణకు పెద్దగ్రామం, లేదా చిన్న పట్టణంలో ప్రాధమిక ఆరోగ్య కేంద్రం ఉండవచ్చు.|Telugu_F|other|6.745021
processed_te_f_general_01641.wav|అలాగే, మాజీ ప్రధాని రాజీవ్ గాంధీ హత్య కేసును కూడా,టాడా కోర్టే విచారించింది.|Telugu_F|other|6.144000
processed_te_f_finance_00276.wav|ఇంకా మరో ముఖ్యమైన విషయం,క్రెడిట్ కార్డు ఉంటె,మన పరిమితికి మించి వాడుతుంటాం.|Telugu_F|other|6.570667
processed_te_f_books_socialscience_05556.wav|ఆర్థిక రంగంలోని అనేక రంగాలలో  ప్రైవేటు పెట్టుబడి దారులకు అవకాశం కల్పించటం .|Telugu_F|other|6.200000
processed_te_f_books_socialscience_02869.wav|ఆహారధాన్యాల ఉత్పత్తి, లభ్యతల మధ్య తేడా ఉంది.దీనిని ఈ విధంగా అంచనా వేస్తారు.|Telugu_F|other|6.466375
processed_te_f_books_socialscience_03526.wav|పోలాండ్‌ను స్వాధీనం చేసుకోవటం చిన్న సైనిక చర్య అవుతుందని హిట్లర్ భావించాడు.|Telugu_F|other|6.454771
processed_te_f_books_socialscience_01527.wav|దీనిని అర్థం చేసుకోటానికి జనన, మరణాలు అన్న మౌలిక విషయాలను మరొకసారి చూద్దాం.|Telugu_F|other|6.300000
processed_te_f_books_socialscience_06520.wav|ఒక గాజుగిన్నెను తీసుకొని గ్లాసును పూర్తిగా మూసిఉంచేలా దాని మీద బోర్లించాలి.|Telugu_F|other|6.200000
processed_te_f_books_socialscience_06431.wav|వివాద అంతిమ పరిష్కారం ఆలస్యం కాకుండా ఉండటానికి దీనిపై అప్పీలును అనుమతించరు.|Telugu_F|other|6.900000
processed_te_f_books_socialscience_03625.wav|వీటిలో  కొన్నింటి గురించి మీరు విని ఉంటారు, వాటి పని తీరు కూడా చూసి ఉంటారు.|Telugu_F|other|5.653688
processed_te_f_politics_02565.wav|మొట్టమొదటిసారి ఒక ఈజిప్షియన్ ఈ అవార్డుకు ఎంపికై సలాహ్ ఓ చరిత్ర సృష్టించాడు.|Telugu_F|other|6.698667
processed_te_f_politics_00390.wav|కృష్ణపట్నం పోర్టు సెంట్రల్ ఇండియాకు గేట్వే కానుందని,పోర్టు చీఫ్ ఎగ్జిక్యూటివ్ ఆఫీసర్ అనిల్ కుమార్ యెండ్లూరి ఆశాభావం వ్యక్తం చేశారు.|Telugu_F|other|9.802667
processed_te_f_books_socialscience_05191.wav|ఆర్థిక లక్ష్యాల విషయంలో ప్రణాళీకా సంఘాన్ని నెలకొల్పటం, సమతుల ప్రాంతీయ అభివృద్ధిని లక్ష్యంగా పెట్టుకోవటం అన్న అంశాలు చెప్పుకోదగినవి.|Telugu_F|other|9.264396
processed_te_f_books_socialscience_03821.wav|కార్మికులు ఉపాధి కోల్పోయారు, లేదా వాళ్ల వేతనాలు తగ్గాయి.|Telugu_F|other|4.875813
processed_te_f_books_socialscience_02281.wav|దానికి బదులుగావాళ్లు చేసిన పనికి రైతు కూలీ చెల్లిస్తాడు.|Telugu_F|other|4.190833
processed_te_f_politics_01015.wav|బ్లాక్‌మనీ విషయంలో సీఎం చంద్రబాబు చేసిన వ్యాఖ్యలపై,వైసీపీ ఫైర్ బ్రాండ్ ఎమ్మెల్యే రోజా ఫైర్ అయిన సంగతి తెలిసిందే.|Telugu_F|other|9.077333
processed_te_f_books_socialscience_06533.wav|తరువాత మొదటి కారు కిటికీ అద్దాలు పూర్తిగా తెరిచి ఉంచాలి.|Telugu_F|other|4.400000
processed_te_f_books_socialscience_02726.wav|లండన్‌లోని కంపెనీకి భారతదేశంలోని కంపెనీ పత్రికను ముద్రించి ఇవ్వటం, కాల్ సెంటర్ల నిర్వహణ ఇందుకు కొన్ని  ఉదాహరణలు.|Telugu_F|other|8.858042
processed_te_f_health_02890.wav|ఏది చేయాలన్నా బాడీ ఫ్లెక్సిబుల్గా ఉండాలి కనుక,శరీరం అనువుగా,అనుకూలంగా ఉండడానికి వాటికి రోజూ వ్యాయామం చేయిస్తారు.|Telugu_F|other|9.290667
processed_te_f_other_02111.wav|ఓ అమ్మాయితో నిశ్చితార్థం చేసుకొని మరో అమ్మాయితో పెళ్లికి రెడీ కావడంతో అతడ్ని చితక్కొట్టి, పోలీసులకు అప్పగించారు.|Telugu_F|other|8.600000
processed_te_f_education_02478.wav|అనారోగ్యంతో జన్మించిన తన కుమార్తెకు,వైద్యం చేయించే స్థోమత లేదని,ఆరోగ్యశ్రీ కార్డు ఉన్నా,ప్రయోజనం లేదని తెలిపారు.|Telugu_F|other|9.450667
processed_te_f_books_socialscience_00522.wav|హిమాచల్‌ప్రదేశ్‌లో పిల్లలు చాలా ఉత్సాహంతో బడికి వస్తారు.|Telugu_F|other|4.620396
processed_te_f_books_socialscience_07097.wav|ఈ రకమైన అధ్యయనాలు ఇతర అభివృది కార్యక్రమాలపై కూడా చేయండి.|Telugu_F|other|4.736500
processed_te_f_books_socialscience_04243.wav|క్రమేపీ ఎన్ నంది అజికివె ప్రముఖ జాతీయ నాయకుడిగా ఎదిగాడు.|Telugu_F|other|5.270562
processed_te_f_general_00457.wav|నల్గొండ జిల్లా,వేములపల్లి మండలం,ఆమన్గల్ గ్రామానికి చెందిన సింధుజరెడ్డి,అమెరికా మహిళల క్రికెట్ జట్టుకు ఎంపికైంది.|Telugu_F|other|8.500000
processed_te_f_books_socialscience_01322.wav|దీని అర్థం భూగర్భజలాలపై భూమి ఉన్న వాళ్లకే హక్కు ఉంటుంది.|Telugu_F|other|4.748104
processed_te_f_politics_01998.wav|అర్హత:వెటర్నరీ సైన్సెస్ యానిమల్ హజ్బెండరీలో బ్యాచిలర్ డిగ్రీ లేదా తత్సమాన కోర్సులు చేసినవారు దరఖాస్తుకు అర్హులు.|Telugu_F|other|9.866667
processed_te_f_books_socialscience_04811.wav|ఈ నిర్వచనాన్ని ఆమోదిస్తే పుట్టిన ఊరు, కులం, లేదా లింగం ఆధారంగా చూపే వివక్షత కూడా ‘అంటరానితనంగా పరిగణింపబడుతుంది.|Telugu_F|other|9.786833
processed_te_f_books_socialscience_07205.wav|మానవ జీవనం సుస్థిరంగా ముందుకు సాగాలంటే వ్యవసాయం, పరిశ్రమలు, వాణిజ్యం, సేవలు వంటి చాలా ఆర్థిక కార్యకలాపాలు అవసరం.|Telugu_F|other|9.500000
processed_te_f_books_socialscience_04837.wav|రాజ్యాంగంలో ‘ప్రభుత్వ విధానాలకు ఆదేశిక సూత్రాలు ఉన్నాయి.|Telugu_F|other|4.597188
processed_te_f_weather_01145.wav|చిత్ర నిర్మాత ఎస్ కె ఎన్ మాట్లాడుతూ,నా గాడ్ఫాదర్ అల్లు అరవింద్ వల్లే నేను ఇప్పుడు నిర్మాతగా మారాను అని చెప్పారు.|Telugu_F|other|8.778667
processed_te_f_books_socialscience_05042.wav|ఇక్కడ కూడా ఒక జనాదరణ పొందిన సామాజిక ఉద్యమం వల్ల ప్రభుత్వం తన అధికారిక స్థానాన్ని పునః సమీక్షించుకోవలసి వచ్చింది.|Telugu_F|other|10.193188
processed_te_f_books_socialscience_05555.wav|భారతదేశంలో విదేశీ పెట్టుబడులపై పరిమితులను తగ్గించుకోవటం.|Telugu_F|other|5.119625
processed_te_f_books_socialscience_01760.wav|‘పరిస్థితి ఇతర ప్రదేశాలతో ఉన్న సంబంధాలను తెలియచేస్తుంది.|Telugu_F|other|4.800000
processed_te_f_books_socialscience_05765.wav|కోల్పోయిన భూమిని శాంతియుతంగా తిరిగి పొందటం దీని లక్ష్యం.|Telugu_F|other|4.500000
processed_te_f_books_socialscience_04482.wav|ఆ సమయంలో కౌలుకింద తమకు సగం, లేదా అంతకంటే తక్కువ ఇస్తుండగా తమ వాటాని మూడింట రెండు వంతులకు పెంచాలని వాళ్లు కోరారు.|Telugu_F|other|10.077083
processed_te_f_books_socialscience_07177.wav|సరదాగా సెల్‌ఫోన్ వాడకం, కంప్యూటర్ వినియోగం, థర్మామీటర్ రీడింగ్ చూడటం మొదలైనవి వాటిని వాడడం రాని వారికి నేర్పండి.|Telugu_F|other|9.067021
processed_te_f_books_socialscience_06730.wav|మీ ఊహలను, చిత్రాలను మీ ఉపాధ్యాయునికి చూపించి చర్చించండి.|Telugu_F|other|4.736500
processed_te_f_weather_02537.wav|చెత్తా చెదారం తొలగించడం,పాడుబడిన బావులను పూడ్చడం, శిథిలమైన ఇళ్లను తొలగించడం,ఇంకుడు గుంతలను ఏర్పాటు చేయడం చేశారు.|Telugu_F|other|9.472000
processed_te_f_books_socialscience_03939.wav|నాజీ జర్మనీల చేతిలో యూదులు ఏవిధమైన వేధింపులకు గురయ్యారు?|Telugu_F|other|5.258938
processed_te_f_finance_00997.wav|కళ్యాణ్ రామ్ ఈ సినిమాపై,భారీ అశలు పెట్టుకోవడంతో పాటు, తన మార్కెట్ పరిధిని మించి,పెట్టుబడి కూడా అధికంగా పెట్టాడు. |Telugu_F|other|8.832000
processed_te_f_books_socialscience_00902.wav|వివిధ రేఖాంశాల వద్ద సూర్య కిరణాల కోణాలలో ఏ తేడా ఉంటుంది?|Telugu_F|other|4.782938
processed_te_f_books_socialscience_03443.wav|ఖనిజాలు, ఇతర సహజ వనరులను వేగంగా సంగ్రహించడం వల్ల భవిష్యత్తు అభివృద్ధి అవకాశాలు దెబ్బ తింటాయి. మీరు ఏకీభవిస్తారా?|Telugu_F|other|9.600000
processed_te_f_politics_02258.wav|ముఖ్యంగా రాష్ట్రంలో విజృంభించిన విష జ్వరాలు,యూరియా కొరతతో రైతులు పడ్డ ఇబ్బందులపై ఆమె ప్రభుత్వాన్ని విమర్శించారు.|Telugu_F|other|9.300000
processed_te_f_weather_02613.wav|అయితే ఇండస్ట్రీ కి దిశా నిర్దేశం చూపాల్సిన వారే,ఈ రకంగా ప్రవర్తించడం పట్ల చిత్ర పరిశ్రమ దిగ్భ్రాంతికి గురౌతోంది.|Telugu_F|other|9.500000
processed_te_f_general_00959.wav|దీనికి హెచ్పి మోటార్ బిగించేందుకు,విద్యుత్ కనెక్షన్ కోసం,నగరంలోని విద్యుత్ శాఖ కార్యాలయాన్ని సంప్రదించాడు మోహన్. |Telugu_F|other|9.400000
processed_te_f_politics_03194.wav|ఈ ఘటనలో ఆరోపణలు ఎదుర్కొంటున్న సీఐ సన్యాసి నాయుడును సోమవారం రాత్రి సస్పెండ్ చేస్తూ,వీసీ లడ్డా ఆదేశాలు జారీచేశారు.|Telugu_F|other|10.069333
processed_te_f_politics_01155.wav|ఇటీవల నందికొట్కూరు,మద్దికెరలో ఇద్దరు విద్యార్థులు మృతి చెందినా,అధికారులు మాత్రం మరణాలు లేవని పేర్కొనడం గమనార్హం.|Telugu_F|other|9.461333
processed_te_f_health_00942.wav|ఇంటిపనులు,వంట పనులు చేసే స్త్రీలకు అసలు వ్యాయామం అవసరం లేదనే అపోహ వీడి,రోజూ ఒకే సమయానికి వ్యాయామం చేస్తే మంచిది.|Telugu_F|other|9.493333
processed_te_f_books_socialscience_03313.wav|ఇటువంటి సాంప్రదాయ జ్ఞానం బావా మహాలియా వంటి వాళ్లలో ఉంది.|Telugu_F|other|4.980313
processed_te_f_politics_00419.wav|సినిమా మొత్తం కనిపిస్తూ తెగ నవ్వించాలని ప్రయత్నించిన చిత్రం శ్రీను,ప్రేక్షకులను నవ్వించలేక బొక్క బోర్లా పడ్డాడు.|Telugu_F|other|8.600000
processed_te_f_weather_01875.wav|ఎలాంటి ఆపరేషన్లు చేసినా,ఇన్ పేషెంట్లుగా రోజుల తరబడి ట్రీట్మెంట్ అందించినా,వేలకు వేలు గుంజడం లాంటివి ఇక్కడ ఉండవు.|Telugu_F|other|8.778667
processed_te_f_books_socialscience_07227.wav|సహజ వనరుల సంరక్షణ విధానాలను ఛార్టుపై రాసి ప్రదర్శించండి.|Telugu_F|other|4.600000
processed_te_f_books_socialscience_05333.wav|వీటన్నిటి సారాంశం ఏమిటంటే అసోంని ‘అంతర్గత వలస ప్రాంతంగా పరిగణిస్తున్నారని, దీనిని ఆపివేయాలని ప్రజలు ఉద్యమించారు.|Telugu_F|other|8.985750
processed_te_f_books_socialscience_07050.wav|వారిపట్ల మీ భావాలను వ్యక్తం చేయడానికి ఏఏ పనులు చేస్తారు.|Telugu_F|other|4.875813
processed_te_f_books_socialscience_01252.wav|నీటి వినియోగ ప్రణాళీకల కోసం ప్రభుత్వ నదీ పరీవాహక ప్రాధికార సంస్థ ఉంటే ఎలా ఉపయోగకరంగా ఉంటుంది?|Telugu_F|other|8.173042
processed_te_f_books_socialscience_03311.wav|ప్రజలతోపాటు సాంప్రదాయ జ్ఞానం మాయమైపోతుంది, సుసంపన్నమైన పర్యావరణ జీవ వైవిధ్యత అంతరించిపోతుంది.|Telugu_F|other|8.474917
processed_te_f_politics_03280.wav|ఝంఝావతి,వంశధార ప్రాజెక్టుల కోసం ముఖ్యమంత్రి ఒక్కసారి కూడా ఒడిషా వెళ్లలేదని జగన్ విమర్శించారు.|Telugu_F|other|8.170667
processed_te_f_health_00693.wav|అయితే హర్ట్ ఎటాక్ తో పాటు,ఒకేసారి బ్రైయిన్ స్ట్రోక్ కూడా వచ్చిందని ఆస్పత్రి వర్గాలు తెలిపాయి.|Telugu_F|other|6.965333
processed_te_f_finance_02673.wav|ఆదాయ పన్నుకు సంబంధించిన ప్రశ్నలకు,జవాబులు పొందేందుకు,ఆదాయ పన్ను శాఖ జారీ చేసే ఫారంను నింపాలి. |Telugu_F|other|7.600000
processed_te_f_other_02447.wav|ఆ సమయంలో ప్రియా ప్రకాష్,తన మొదటి సినిమా రిలీజ్ అయ్యాక ప్రాజెక్ట్ పై సైన్ చేస్తానని చెప్పింది.|Telugu_F|other|7.328000
processed_te_f_finance_02457.wav|ఆర్బీఐ ద్వైమాసిక ద్రవ్య పరపతి విధానానికి,రిటైల్,ద్రవ్యోల్బణమే ప్రమాణంగా ఉండే విషయం తెలిసిందే.|Telugu_F|other|7.800000
processed_te_f_health_01840.wav|చైనా నుంచి మహమ్మారి కరోనా వైరస్,భారీ స్థాయిలో భారత్ ‌ను  తాకడంతో ప్రజలు ఆందోళన చెందుతున్నారు.|Telugu_F|other|7.946667
processed_te_f_politics_00721.wav|భారత్‌లాంటి సంప్రదాయ దేశంలో కట్టుబాట్ల కంచెను దాటుకొని,మహిళలు క్షౌరం చేయడం మామూలు విషయం కాదు.|Telugu_F|other|8.300000
processed_te_f_finance_02514.wav|కేవలం పెట్రోలు మాత్రమే కాదు, విద్యుత్ ను కూడా,వస్తుసేవల పన్ను పరిధిలోకి తీసుకొని రావాలన్నారు.|Telugu_F|other|6.986667
processed_te_f_agri_02193.wav|శివారు ప్రాంతాలలో, దాదాపు అన్నింటిలోనూ, గూస్బెర్రీ ఒకటి లేదా అంతకంటే ఎక్కువ పొదలు పెరుగుతాయి. |Telugu_F|other|8.042667
processed_te_f_politics_03366.wav|తనపై వేటు పడిన తర్వాత నవాజ్ షరీఫ్,తన భార్య కుల్సుం ను లాహోరు నుంచి ఎన్నికల్లో పోటీ చేయించారు.|Telugu_F|other|7.968000
processed_te_f_health_00754.wav|రెండు లేదా అంతకంటే ఎక్కువ మందుల కలయికతో,ఒకే మాత్రగా తయారయ్యే మందులను ఎఫ్ డి సి మందులు అంటారు.|Telugu_F|other|8.200000
processed_te_f_books_socialscience_00097.wav|మూడు హిమాలయ నదులైన గంగా, సింధు, బ్రహ్మపుత్రలు, వాటి ఉపనదుల వల్ల విశాల ఉత్తర మైదానం ఏర్పడింది.|Telugu_F|other|8.858042
processed_te_f_books_socialscience_07497.wav|ఇక్కడ ఆహారంలోని ప్రొటీన్‌లు పెప్సిన్ అనే ఎంజైమ్ సహాయంతో చిన్న చిన్న అణువులుగా విడగొట్టబడతాయి. |Telugu_F|other|7.200000
processed_te_f_finance_02351.wav|క్రెడిట్ కార్డు, గృహ, వ్యక్తిగత రుణం కోసం దరఖాస్తు చేసుకున్నా,రుణమిచ్చే సంస్థలు మాత్రం,మన క్రెడిట్ స్కోర్నే ప్రామాణికంగా చూస్తాయి.|Telugu_F|other|9.877333
processed_te_f_health_01008.wav|మొత్తంగా ఈ వ్యాధి ఏప్రిల్ నాటికి పూర్తిగా అదుపులోకి వస్తుందని,అంతర్జాతీయ ఖ్యాతి పొందిన అంటువ్యాధుల నిపుణుడు ఝాంగ్ నిషాన్ చెప్పారు.|Telugu_F|other|9.994667
processed_te_f_agri_02246.wav|ఎవరి వద్దైనా ప్లాస్టిక్ సంచులు కనబడితే, తన వద్ద ఉన్న జనపనార సంచులను వారికిచ్చి, ప్లాస్టిక్ వాడకం వల్ల వచ్చే అనర్ధాలను వివరిస్తారు. |Telugu_F|other|9.237333
processed_te_f_books_socialscience_00064.wav|హిమాద్రి శ్రేణి మంచుతో కప్పి ఉంటుంది.|Telugu_F|other|3.308479
processed_te_f_books_socialscience_00844.wav|అటవీప్రాంతాలకు దగ్గరగా ఉన్న గ్రామాలలో తేనె సేకరణ కేంద్రాలు ప్రారంభిస్తే అడవులలో సేకరించిన తేనె అక్కడ అమ్ముతారు.|Telugu_F|other|8.683896
processed_te_f_books_socialscience_05666.wav|ఇందుకు చిలీలో ఎస్ అల్లెండీ ప్రభుత్వాన్ని పడదొయ్యటం ఒక ఉదాహరణగా చెప్పవచ్చు.|Telugu_F|other|6.187750
processed_te_f_books_socialscience_04376.wav|యునైటెడ్ ప్రావిన్సస్, బాంబే, మద్రాసులో ముస్లిం లీగుకి కొంత ఆదరణ లభించింది.|Telugu_F|other|7.000000
processed_te_f_politics_03547.wav|తల్లిదండ్రులు వచ్చిన తర్వాత గది తలుపులు పగలకొట్టి,ఎస్ఐ ఏడుకొండలు సమక్షంలో సూసైడ్ నోట్ ను స్వాధీనం చేసుకున్నారు.|Telugu_F|other|8.400000
processed_te_f_health_01622.wav|వీరిద్దరినీ వెంటనే ఆస్పత్రికి పంపి స్క్యాన్ చేయగా,మార్ష్ గాయం తీవ్రంగా ఉందని,సర్జరీ చేయాల్సి వస్తుందని తేలింది.|Telugu_F|other|8.661333
processed_te_f_other_00985.wav|వివరాల్లోకి వెళితే,హండ్రెడ్ పర్సెంట్ లవ్ చిత్రాన్ని తమిళంలో హండ్రెడ్ పర్సెంట్ కాదల్ పేరుతో రీమేక్ చేస్తున్నారు.|Telugu_F|other|7.616000
processed_te_f_politics_02356.wav|సాక్షాత్తు ముఖ్యమంత్రి దత్తత తీసుకున్న,పెదలబుడ పంచాయతీ పరిధి కొత్తవీధికి చెందిన ఓ మహిళ డెంగ్యూతో మృతి చెందింది.|Telugu_F|other|9.504000
processed_te_f_health_00725.wav|ఈ వ్యాయామం వల్ల కాఫ్ కండరం,పిరుదుల దగ్గర ఉండే గ్లూట్ కండరం దృఢంగా మారతాయి.|Telugu_F|other|6.944000
processed_te_f_books_socialscience_05330.wav|టీ పరిశ్రమ ప్రధానంగా కోల్‌కతాలో ఉంది.|Telugu_F|other|3.680000
processed_te_f_books_socialscience_01337.wav|కాబట్టి భూమి యజమానులకు తమకు ఇష్టమొచ్చినంత నీటిని తోడుకునే హక్కును ఇవ్వలేం.|Telugu_F|other|6.385104
processed_te_f_books_socialscience_00041.wav|భారతదేశ భూ భాగంలో ఎంతో వైవిధ్యం ఉంది.|Telugu_F|other|3.842521
processed_te_f_books_socialscience_00344.wav|ఈ ప్రాంతం  ప్రజలు వారి భద్రత, రక్షణ, జీవనోపాధుల పరిరక్షణ కోసం ఉద్యమించారు.|Telugu_F|other|7.200000
processed_te_f_health_01935.wav|ఆరోగ్యశ్రీ నెట్ వర్క్ లోని ఆస్పత్రుల్లో మొదట పేషేంట్ కు చికిత్స చేస్తే,ఆ తర్వాత ప్రభుత్వం బిల్లు చెల్లిస్తుంది.|Telugu_F|other|7.797333
processed_te_f_books_socialscience_03857.wav|వ్యవసాయ ఉత్పత్తుల ధరలు పడిపోవటం వల్ల రైతాంగంలో అధిక భాగం ప్రభావితమయ్యింది.|Telugu_F|other|6.600000
processed_te_f_books_socialscience_00893.wav|చెన్నైలో వర్షాకాల నెలలను గుర్తించండి.|Telugu_F|other|3.436187
processed_te_f_books_socialscience_03686.wav|కర్మాగారంలోని ఇతర విభాగాలలోని మహిళలు మారఫ్ఫాకి మద్దతుగా ఆమె చుట్టూ చేరారు.|Telugu_F|other|6.315458
processed_te_f_finance_01077.wav|ఎక్కువగా కరెన్సీ నోట్లను కింద చల్లడం, ఆ డబ్బు తీసుకునేలా,టార్గెట్ ‌ను  ప్రేరేపించి,దృష్టి మరల్చడం చేస్తుంటుంది.|Telugu_F|other|8.970667
processed_te_f_books_socialscience_03779.wav|ఫ్యాక్టరీలు మూతపడి వాణిజ్యం తగ్గటంతో పట్టణాలు పతనానికి కేంద్రాలుగా మారాయి.|Telugu_F|other|7.395187
processed_te_f_books_socialscience_00058.wav|అంటే పశ్చిమ ప్రాంతంలో వెడల్పు ఎక్కువ.|Telugu_F|other|3.308479
processed_te_f_books_socialscience_01352.wav|ప్రస్తుతం మనముందున్న తీవ్ర సమస్య ఇదే.|Telugu_F|other|3.273646
processed_te_f_agri_01938.wav|అయినప్పటికీ, రైతు సహనంతో, ఆత్మస్థైర్యంతో ఉండి, మళ్లీ మొదటినుంచి సాగు ప్రారంభించాలి అని, రాజీవ్ పేర్కొంటున్నారు. |Telugu_F|other|9.653333
processed_te_f_books_socialscience_01120.wav|గంగానదిలో అనేక ఉపనదులు వచ్చి చేరతాయి.|Telugu_F|other|3.600000
processed_te_f_finance_01994.wav|ముందుగా,ప్రభుత్వరంగ సంస్థలలో పెడితే,ఏవిధమైన పెన్షన్లు అందుబాటులో ఉన్నాయి, పెన్షన్ ఎంతెంత వస్తుందో పరిశీలిద్దాం.|Telugu_F|other|9.400000
processed_te_f_agri_02046.wav|మోతాదుకు మించకుండా, చిన్న అల్లం ముక్కని, భోజనం ముందు తింటూ ఉంటే, పొట్టకు సంబంధించిన సమస్యలు, తగ్గుముఖం పడ్తాయి. |Telugu_F|other|8.288000
processed_te_f_books_socialscience_02558.wav|పెద్ద ఎత్తున నిధులు ఉండే బహుళజాతి కంపెనీలు ఈ పనిని తేలికగా చెయ్యగలుగుతాయి.|Telugu_F|other|5.920708
processed_te_f_books_socialscience_07044.wav|వీరికి మనవంతు సాయం చేయడం మన కర్తవ్యం.|Telugu_F|other|4.202438
processed_te_f_books_socialscience_04031.wav|భూస్వామ్యాన్ని అంతం చెయ్యటానికి పోరాడేలా అతడు చైనా రైతాంగాన్ని సంఘటితం చేస్తూ రైతాంగ సైన్యాన్ని నిర్మించసాగాడు.|Telugu_F|other|9.200000
processed_te_f_books_socialscience_06848.wav|హోటళ్ళు, బహుళ అంతస్తుల భవనాలు నీటి సక్రమ వినియోగం పట్ల దృష్టిపెట్టడం లేదు.|Telugu_F|other|6.478000
processed_te_f_finance_00906.wav|చైనా నుంచి దిగుమతి చేసుకునే,టాయ్స్ మీద,భారీగా దిగుమతి సుంకాలు విధించే అవకాశాలు ఉన్నాయని,ఆర్థిక శాఖ వర్గాల కథనం. |Telugu_F|other|9.098667
processed_te_f_other_02580.wav|అదే సమయంలో అటు నుంచి వస్తున్న లారీ,కారును ఢీకొనడంతో కారు నుజ్జు నుజ్జైంది.|Telugu_F|other|6.500000
processed_te_f_books_socialscience_05171.wav|అనేక ప్రాథమిక హక్కులను నిలిపి వేశారు.|Telugu_F|other|3.273646
processed_te_f_books_socialscience_02540.wav|ఈ విడిభాగాలను మెక్సికో, తూర్పు యూరపు దేశాలకు పంపించి అసెంబ్లింగ్ చేస్తారు.|Telugu_F|other|6.048417
processed_te_f_books_socialscience_02401.wav|ఎవరి స్థలంలో దుకాణాలను నెలకొల్పుతారు?|Telugu_F|other|3.006604
processed_te_f_politics_02696.wav|రంగారెడ్డి జిల్లా కొత్తూర్ మండలం ఇన్ములనర్వ గ్రామ పంచాయతీ పరిధిలో ఉన్న,ఈ జహంగీర్‌పీర్ దర్గాకు ఎంతో చరిత్ర ఉంది.|Telugu_F|other|9.642667
processed_te_f_books_socialscience_01317.wav|నీటిని సక్రమంగా వినియోగించుకోవటం ఎలా?|Telugu_F|other|3.500000
processed_te_f_politics_01136.wav|స్మగ్లింగ్ లాభసాటిగా ఉండటంతో,చాలా మంది చదువుకున్న తమిళ యువత అడవుల బాట పడుతున్నట్లు,ఫారెస్ట్ అధికారులు తెలిపారు.|Telugu_F|other|9.100000
processed_te_f_finance_02503.wav|బ్యాంకు బ్రాంచ్లతో పాటు,ఏటీఎం కేంద్రాల్లో,క్యాష్ డిపాజిట్ చేసే సౌకర్యాలు పెంచాలని,బ్యాంకుల్ని కోరింది ఎన్పీసీఐ.|Telugu_F|other|9.258667
processed_te_f_books_socialscience_00829.wav|గాయత్రి, ఇంకా ఇతర రైతులు మునుపటికంటే ఎక్కువ పంట పండిస్తున్నారని అనుకుందాం.|Telugu_F|other|6.361896
processed_te_f_general_01001.wav|సాంస్కృతిక విభాగంలో,దక్షిణ భారతదేశం నుంచి 'భారత్ గౌరవ్ అవార్డు' పొందిన తొలి వ్యక్తిగా,నరేష్ బాబు బాబీ నిలిచారు.|Telugu_F|other|9.632000
processed_te_f_books_socialscience_03286.wav|గుజరాత్‌లో భూమి మాకు ఆమోదయోగ్యం కాదు.|Telugu_F|other|3.807708
processed_te_f_books_socialscience_01832.wav|ఈ పట్టణాల జనాభా కాలక్రమంలో పెరిగింది.|Telugu_F|other|3.389750
processed_te_f_finance_00799.wav|ఫలితంగా,గత వారం రోజుల్లో,అన్ని దేశాల్లోని స్టాక్ మార్కెట్లు,పతనోన్ముఖం పట్టాయి.దీంతో లక్షల కోట్ల సంపద ఆవిరైంది. |Telugu_F|other|9.770667
processed_te_f_finance_01819.wav|గతంలో,భారీనష్టాల్లో మునిగిన కొన్ని బ్యాంకులు మాత్రం,స్వల్ప లాభాలు ఆర్జించడం,కొంతలో కొంత ఊరట.|Telugu_F|other|7.900000
processed_te_f_books_socialscience_05688.wav|కాలక్రమంలో వాటి మిత్ర దేశాలైన బ్రిటన్, ఫ్రాన్స్, చైనాలు కూడా అణ్వాయుధాలను సమకూర్చు కున్నాయి.|Telugu_F|other|7.778313
processed_te_f_books_socialscience_01730.wav|మాస్టర్ ప్రణాళీక ఈ కాలనీల అస్థిత్వాన్ని గుర్తించనందువల్ల వీటికి గుర్తింపు వచ్చే అవకాశం లేదు.|Telugu_F|other|7.395187
processed_te_f_finance_02683.wav|పరోక్షంగా ఆర్బీఐ వడ్డీ రేట్లపైనా,క్రూడాయిల్ ధరలు ప్రభావం చూపి,రేట్లు తగ్గకుండా నిరోధిస్తాయి. |Telugu_F|other|7.776000
processed_te_f_books_socialscience_06446.wav|సమాచార హక్కు ద్వారా అందిన వివరాలను బట్టి డబ్బు మంజూరయ్యింది కానీ, దానిని పంచలేదని తెలిసింది.|Telugu_F|other|7.000000
processed_te_f_books_socialscience_00339.wav|అభివృద్ధి అంటే విభిన్న అభిప్రాయాలున్నప్పుడు అభివృద్ధి యొక్క విధానాలలో వ్యత్యాసాలుండడం సహజమే.|Telugu_F|other|7.900000
processed_te_f_books_socialscience_07137.wav|భూకంపం, తుఫాను, వరదలు, సునామీ మొదలైన ప్రకృతి వైపరీత్యాలు మానవ నియంత్రణా పరిధికి ఆవల ఉన్నాయి.|Telugu_F|other|8.649062
processed_te_f_finance_00477.wav|దీనిని,కేంద్ర అవయవ యూరోపియన్ భీమా కమిటీ అంటారు మరియు దీని ప్రధాన కార్యాలయం,బ్రెజిల్ లో ఉంది.|Telugu_F|other|8.469333
processed_te_f_agri_01254.wav|పత్తి రైతులను ఆదుకోవడానికి, నిర్దిష్టమైన చర్యలు చేపట్టడంలో, విఫలమవు తుండడం, వారికి శాపమైంది. |Telugu_F|other|7.776000
processed_te_f_health_00716.wav|ఏదైనా చిగుళ్ల వ్యాధి లేదా దంత సమస్య వస్తొందన్న సూచనగా,నోటినుంచి చెడువాసన వచ్చే ప్రమాదం ఉంది.|Telugu_F|other|8.010667
processed_te_f_education_01295.wav|అదే సమయంలో,ఆయనకు అడ్డొచ్చిన వారిని,విలన్లుగా చిత్రించి,వారికి,రాజకీయ జీవితమే లేకుండా చేశారు.|Telugu_F|other|8.736000
processed_te_f_other_01276.wav|స్ట్రాంగ్ రూం ల వద్ద మరిన్ని కేంద్ర బలగాలతో,భద్రత పెంచాలని విఙ్ఞప్తి చేసినట్లు పేర్కొన్నారు.|Telugu_F|other|7.274667
processed_te_f_books_socialscience_04594.wav|రాచరిక పాలనను రద్దు చేస్తూ నేపాల్‌ని సమాఖ్య, ప్రజాస్వామిక, గణతంత్ర రాజ్యంగా ప్రకటిస్తున్నాం;|Telugu_F|other|7.600000
processed_te_f_weather_01193.wav|నెల్లూరు జిల్లాలోని కొవ్వూరులో రాకేందుమౌళి మరియు కళ్యాణ్ అనే ఇద్దరు ప్రాణ స్నేహితులు ఉంటారు.|Telugu_F|other|7.850667
processed_te_f_health_01770.wav|డాక్టర్ సంగ్మా ప్రయాణిస్తున్న దారిలో రోడ్ల మీద ఉన్న జనం దృష్టి,ఆ అంబులెన్స్ మీద పడనే పడింది.|Telugu_F|other|7.306667
processed_te_f_education_02970.wav|ధీరజ్ వైద్య్ అనే,కొత్త దర్శకుడు రూపొందించిన ఈ సినిమాను,సిద్ధార్థే,స్వయంగా నిర్మించడం విశేషం.|Telugu_F|other|7.893333
processed_te_f_weather_00999.wav|వర్షం కారణంగా ఆదివారం ఇండోర్ స్టేడియంలో సాధన చేసిన ఆటగాళ్లు,మంగళవారం మైదానంలోనే చెమటోడ్చారు.|Telugu_F|other|8.661333
processed_te_f_agri_01218.wav|ప్రజలంతా సుభిక్షంగా ఉండాలని, సకాలంలో వర్షాలు కురవాలని, పంటలు బాగా పండాలని, సంకల్పం పఠించారు. |Telugu_F|other|7.882667
processed_te_f_education_01695.wav|టీఆర్ఎస్ వర్కింగ్ ప్రెసిడెంట్ ,మాజీ మంత్రి కేటీఆర్,శుక్రవారం,సిరిసిల్ల పట్ణణంలో పర్యటించారు.|Telugu_F|other|8.213333
processed_te_f_other_00160.wav|లక్ష్యాత్మక ప్రశ్నలు,అతి లఘు ప్రశ్నలు,లఘు ప్రశ్నలు, వ్యాసరూప ప్రశ్నలతో ప్రశ్నాపత్రం ఉంటుంది.|Telugu_F|other|7.840000
processed_te_f_agri_01439.wav|నదులు, సరస్సులు, బావులు, చెరువుల్లో నీళ్లు ఉప్పుగా మారడంతో, తాగు నీటి సమస్య కూడా తలెత్తింది. |Telugu_F|other|7.594667
processed_te_f_books_socialscience_00941.wav|ట్రేడ్ అన్న జర్మన్ పదానికి ‘ట్రాక్ అని అర్థం, అంటే ఒకే దిశలో స్థిరంగా పయనించే గాలులని అర్థం.|Telugu_F|other|7.720271
processed_te_f_general_01135.wav|ప్రకటనల వ్యాపారంలో కొంత సమయం పనిచేసిన తరువాత, కోలిన్ ఫర్రేల్ ఒక నాటక నేపథ్యంలో పాల్గొంటుంది.|Telugu_F|other|8.200000
processed_te_f_books_socialscience_06618.wav|దోమలవల్ల వ్యాపించే వ్యాధులు, వాటి యొక్క లక్షణాలు, నివారణచర్యలను చార్టుపై రాసి ప్రదర్శించండి.|Telugu_F|other|6.872729
processed_te_f_books_socialscience_04199.wav|పౌరులపైన, అడవుల మీద నాపాలం, ఏజెంట్ ఆరెంజ్ వంటి రసాయనిక ఆయుధాలను అమెరికా ఉపయోగించటం సరైనదేనా?|Telugu_F|other|9.241167
processed_te_f_education_00952.wav|ఈ సమయంలోనే ఆత్మీయమైన స్నేహాలు,ఉన్నతమైన మానవతా విలువలు,వెలుగు రేఖలుగా దారి చూపుతూనే వున్నాయి.|Telugu_F|other|8.400000
processed_te_f_finance_00871.wav|తనకు పాతిక పర్సెంట్ వాటా ఇచ్చారని, మొత్తం పెట్టుబడి ఎమ్మెల్యేదే అని,సోమవారం మావోలతో అన్నాడట. |Telugu_F|other|8.181333
processed_te_f_books_socialscience_00474.wav|ఆరోగ్యం, విద్యపై ప్రభుత్వం ఖర్చుపెట్టే డబ్బుపైనే మెరుగైన సేవలు అందుబాటులో ఉండటం ఆధారపడిఉందా?|Telugu_F|other|7.871187
processed_te_f_books_socialscience_02015.wav|పశువులు, మనుషులు ఇరుకిరుకు పరిస్థితులలో నివసిస్తుంటారు.|Telugu_F|other|4.500000
processed_te_f_general_00358.wav|ములుగు:తోటి విద్యార్థుల అకృత్యాలు,అసాంఘీక చర్యలు,ఓ విద్యార్థి జీవితంలో,మర్చిపోలేని చేదు అనుభవాన్ని మిగిల్చాయి.|Telugu_F|other|9.920000
processed_te_f_books_socialscience_06678.wav|నిత్యం మన పరిసరాల్లో ఎన్నో మార్పులు చోటుచేసుకుంటుంటాయి.|Telugu_F|other|4.341750
processed_te_f_books_socialscience_02356.wav|వరదలు, పురుగుల వల్ల పంట నష్టపోయినప్పుడు ఇలా జరుగుతుంది.|Telugu_F|other|4.748104
processed_te_f_books_socialscience_07127.wav|కొన్ని రకాల అంటువ్యాధులు గ్రామంలో అందరికీ వ్యాపిస్తాయి.|Telugu_F|other|3.947021
processed_te_f_weather_01496.wav|అతివేగం,నిద్రమత్తే ప్రమాదానికి కారణమని ప్రాథమికంగా తేల్చిన పోలీసులు, కేసు నమోదు చేసి, దర్యాఫ్తు ప్రారంభించారు.|Telugu_F|other|9.216000
processed_te_f_finance_00402.wav|దేశాల మధ్య జరిగే,అక్రమ ద్రవ్య మార్పిడీని హవాలా అని,దేశంలోని వివిధ ప్రాంతాల మధ్య జరిగే దాన్ని,హుండీ అని అంటారు.|Telugu_F|other|9.386667
processed_te_f_agri_01155.wav|తొలుత మంత్రిని, రైతు సమన్వయ సమితి మండల కన్వీనర్, కంచర్ల మహేందర్ ఆధ్వర్యంలో, శాలువాలు కప్పి ఘనంగా సన్మానించారు. |Telugu_F|other|9.642667
processed_te_f_education_02757.wav|పరిసరాలు శుభ్రంగా లేకపోయినా, డ్రైనేజీ వ్యవస్థ బాగోక పోయినా సరే,దోమలు తమ ప్రతాపాన్ని చూపడానికి,సిద్దంగా ఉంటాయి.|Telugu_F|other|9.696000
processed_te_f_books_socialscience_06660.wav|కుక్కర్ అడుగు భాగంలో కరిగిపోని లవణాల పొరలు పేరుకుంటాయి.|Telugu_F|other|4.585562
processed_te_f_agri_02380.wav|కొంచెం దూరంగా కూర్చున్న బిజినెస్ ఎగ్జెక్యూటివ్, విచిత్రంగా చూడబోయి, తల దించుకుని, కప్పులో కాఫీ వెతుక్కున్నాడు. |Telugu_F|other|7.786667
processed_te_f_books_socialscience_05849.wav|భారతదేశాన్ని చైనా ప్రత్యర్థిగా భావించటం మొదలుపెట్టింది.|Telugu_F|other|4.597188
processed_te_f_books_socialscience_00030.wav|తొమ్మిదవ తరగతిలోని భూపటల చలనాల గురించి మరొకసారి చదవండి.|Telugu_F|other|5.270562
processed_te_f_politics_02829.wav|జనరల్ ఇంజినీరింగ్ సివిల్ అండ్ స్ట్రక్చురల్ లేదా ఎలక్ట్రికల్ లేదా మెకానికల్ విభాగాల్లో ఏదో ఒకదాన్ని ఎంచుకోవాలి.|Telugu_F|other|8.469333
processed_te_f_books_socialscience_02578.wav|భారతదేశంలో ఫోర్డ్ మోటర్స్ కార్ల ఉత్పత్తిని చేపట్టటం వల్ల ఉత్పత్తి  కార్యకలాపాలలో ఎటువంటి అనుసంధానం జరుగుతోంది?|Telugu_F|other|8.730333
processed_te_f_politics_01969.wav|వాస్తవం ప్రతినిధి:ఏపీలో ఎన్నికలపై ప్రపంచ వ్యాప్తంగా ఉన్న తెలుగు వాళ్ళు అందరూ ఎంతో ఉత్కంటగా ఎదురు చూస్తున్నారు.|Telugu_F|other|9.184000
processed_te_f_other_01549.wav|తెలుగుదేశం పార్టీలో చేరిన తర్వాత,ఎన్టీఆర్ చైర్మెన్ గా ఉన్న నేషనల్ ఫ్రంట్ విజయవంతం కావడంలో కీలకపాత్ర పోషించారు.|Telugu_F|other|9.066667
processed_te_f_weather_00588.wav|స్టేషన్లో సుదీర్ఘంగా ఆలోచిస్తూ కూర్చున్న ఆ యువకుడికి,అల్లంత దూరాన బుక్ స్టాల్ లో  ఓ చిన్న పుస్తకం కనిపించింది.|Telugu_F|other|8.597333
processed_te_f_weather_01832.wav|నల్గొండ:నల్గొండ పట్టణంలోని వివేకానంద విగ్రహం వద్ద,శనివారం ఉదయం రెండు బైక్లు ఢీకొన్న ఘటనలో ఓ వ్యక్తి మరణించాడు.|Telugu_F|other|9.900000
processed_te_f_other_01471.wav|అధికారంలో ఉన్నప్పుడు అభివృద్ది పట్టని జూపల్లి,నేడు మళ్లీ అభివృధ్ది మంత్రంతో ముందుకు వస్తున్నాడని విమర్శించారు.|Telugu_F|other|8.000000
processed_te_f_books_socialscience_00617.wav|ఈ ఉదాహరణలో వడ్లు, ఊక, బియ్యం వంటివి మాధ్యమిక వస్తువులు.|Telugu_F|other|5.514375
processed_te_f_weather_01682.wav|ఈ క్రమంలో రాంబాబు బహిర్భూమి కోసం ఎడమ కాల్వ దగ్గరికి వెళ్లి,అందులోకి దిగే క్రమంలో కాలుజారి ప్రాణాలు కోల్పోయాడు.|Telugu_F|other|9.461333
processed_te_f_general_02347.wav|వారికి ఆసక్తిగా ఉన్న బ్యాగులూ, కలంకారీ గాజుల తయారీ, కుషన్ కవర్లూ, బొమ్మల తయారీ వంటివి నేర్పించాం అని చెప్పారు. |Telugu_F|other|8.900000
processed_te_f_politics_02766.wav|మరోవైపు కల్పన చావ్లా జీవిత చరిత్ర ఆధారంగా రాబోతున్న సినిమాకు కూడా,ఏడాది తర్వాతే కాల్షీట్లు ఇస్తానని చెప్పింది.|Telugu_F|other|8.874667
processed_te_f_books_socialscience_06665.wav|అందుకని పదార్థాలను కొంతసేపు బయట ఉంచి తరువాత వేడిచేయాలి.|Telugu_F|other|5.142854
processed_te_f_other_02166.wav|పెరుగుతున్న వలసలకు వ్యతిరేకంగా,మరాఠీల ఉనికి కోసం,మనుగడ కోసం పోరాడాలని ఆ పత్రిక ద్వారా ఆయన ఉద్భోధిస్తూ వచ్చారు.|Telugu_F|other|9.088000
processed_te_f_finance_02370.wav|నిర్మాత ఎంత త్వరగా డబ్బు ఇస్తే,తాను మిగతా అమౌంట్ అరేంజ్ చేసుకుని,అప్పులు తీరుస్తానని,సెల్వకుమార్ చెబుతున్నాడు.|Telugu_F|other|8.300000
processed_te_f_other_00710.wav|ఈ యాక్షన్ ఎపిసోడ్ కోసం ప్రముఖ ఫైట్ మాస్టర్స్ రామ్, లక్ష్మణ్ ల  నేతృత్వంలో ఈనెల చివరి వరకు ఈ షెడ్యూల్ జరగనుంది.|Telugu_F|other|8.661333
processed_te_f_finance_01359.wav|ఆర్థిక సంవత్సం చివరికి వచ్చే సరికి,పన్ను పరిధిలోకి వచ్చే ఉద్యోగులు, వ్యాపారుల దృష్టి అంతా,ఒకటే దానిపై ఉంటుంది.|Telugu_F|other|8.693333
processed_te_f_books_socialscience_04498.wav|ఆ సమయంలో కాంగ్రెస్ పార్టీకి అధ్యక్షుడిగా మౌలానా అజాద్ ఉండటంతో దాని ప్రతినిధి బృందానికి అతడు నేతృత్వం వహించాడు.|Telugu_F|other|9.000000
processed_te_f_finance_01973.wav|వస్తు సేవల పన్ను గూడ్స్ అండ్ సర్వీసెస్ టాక్స్,వ్యవస్థీకృతం కావడం,సర్వ సమగ్ర ఆర్థిక సమీకృతికి,సరికొత్త మాధ్యమం.|Telugu_F|other|9.482667
processed_te_f_politics_00620.wav|ఇక్కడ ఏదో ఓ చోట గుత్తా సుఖేందర్ రెడ్డి పోటీ చేయాలని టిఆర్ఎస్ అధిష్టానం సూచించినా,సుఖేందర్ రెడ్డి మాత్రం పోటీకి దూరంగానే ఉన్నారు.|Telugu_F|other|10.048000
processed_te_f_finance_00962.wav|రాత్రి ప్రధాని నరేంద్ర మోడీ,పెద్ద నోట్ల రద్దు విషయాన్ని,ప్రకటించిన తరువాత మాత్రమే,బ్యాంకులు తమకు చేరిన నగదు ఛెస్ట్ లను తెరిచాయి. |Telugu_F|other|10.048000
processed_te_f_finance_02394.wav|ఈ ఏడాదికల్లా,పాత సరుకు కంప్లీట్ చేయాలనే వ్యూహంలో భాగంగా, కొన్ని రకాల ఎలక్ట్రానిక్ ఉత్పత్తులపై,భారీ డీల్స్ ని అందుబాటులో ఉంచింది.|Telugu_F|other|9.920000
processed_te_f_politics_03516.wav|కొద్దిరోజుల నుంచి హైదరాబాద్ లో ప్రముఖ కార్పొరేట్ కంపెనీల ఈమెయిల్స్ ఖాతాలను హ్యాక్ చేయడమే పనిగా పెట్టుకున్నారు కొందరు కేటుగాళ్లు. |Telugu_F|other|9.216000
processed_te_f_books_socialscience_07180.wav|వంటచెరకు, బొగ్గు మొదలైన ఇంధనాలను చాలా ఇండ్లలో వంటకోసం వినియోగిస్తున్నారు.|Telugu_F|other|6.478000
processed_te_f_politics_01727.wav|గిమ్హే నగరంలో పర్యటించిన ప్రధాని,మేయర్ హియో సియోంగ్ గాన్ తో భేటీ అయ్యారు.|Telugu_F|other|6.592000
processed_te_f_politics_01441.wav|ఇది మహా విపత్తు అంటూ,బెలెడ్వెన్ నగర మేయర్ సఫియో షేక్ అలీ వ్యాఖ్యానించారు.|Telugu_F|other|6.560000
processed_te_f_books_socialscience_01075.wav|అనంతపురం సముద్రానికి దగ్గరగా ఉంది, శీతోష్ణస్థితిపై సముద్ర ప్రభావం ఎక్కువ.|Telugu_F|other|6.600000
processed_te_f_agri_00552.wav|చెక్క తలుపులు, ఘన చెక్క నుండి లేదా గ్లెన్ బోర్డులు నుండి, తయారు చేస్తారు. |Telugu_F|other|5.760000
processed_te_f_books_socialscience_06087.wav|భోపాల్‌లోని యూనియన్ కార్బైడ్ కంపెనీ నుంచి ఒక రాత్రి విషవాయువు వెలువడింది.|Telugu_F|other|6.443167
processed_te_f_books_socialscience_00558.wav|మీ అభిప్రాయంలో హిమాచల్‌ప్రదేశ్‌లో ఏ ఏ అంశాలు పాఠశాల విద్యకు దోహదం చేశాయి?|Telugu_F|other|6.700000
processed_te_f_books_socialscience_03051.wav|తలసరి ఆహార ధాన్యాల అందుబాటు అనేవి వాస్తవంలో పెరగకపోగా అది తగ్గిపోవడమనేది బాధాకరమైన వాస్తవం.|Telugu_F|other|8.056958
processed_te_f_books_socialscience_04052.wav|మహిళల రక్షణకు, వాళ్ల హక్కులకు, బహు భార్యత్వ నిషేధానికి కూడా కొత్త ప్రభుత్వం చట్టాలుచేసింది.|Telugu_F|other|7.900000
processed_te_f_other_01308.wav|రాజ్ ఘర్ వాట్సప్ గ్రూపులో దేశ వ్యతిరేక మెసేజ్లు రావడంతో అడ్మిన్ జైలుకు వెళ్లాల్సి వచ్చింది.|Telugu_F|other|7.072000
processed_te_f_general_00692.wav|ఈ విషయాలను గురువారం,అమెజాన్ కిండ్లే విడుదల చేసిన రేహమ్ ఖాన్ అనే,పుస్తకంలో ఆమె వెల్లడించారు.|Telugu_F|other|7.754667
processed_te_f_education_01835.wav|సిల్క్ దారాల నాణ్యత, బ్లౌజ్లకు వేసే డిజైన్స్, స్టిచ్చింగ్ ని బట్టి,చార్జీలు వసూలు చేస్తారు.|Telugu_F|other|7.338667
processed_te_f_books_socialscience_03872.wav|తీవ్ర మాంద్యం, పెట్టుబడిదారీ విధానంతో భయపడిపోయిన మధ్యతరగతికి హిట్లర్ మాటలు ఎంతగానో నచ్చాయి.|Telugu_F|other|8.068563
processed_te_f_books_socialscience_05251.wav|కాంగ్రెస్‌కి వ్యతిరేకంగా అన్ని ప్రధాన ప్రతిపక్ష పార్టీలు కలిసి పోటీ చెయ్యాలని నిర్ణయించాయి.|Telugu_F|other|6.500000
processed_te_f_politics_00826.wav|నటుడు గొల్లపూడి మృతిపట్ల,తెలంగాణ ముఖ్యమంత్రి కె చంద్రశేఖర్ రావు దిగ్బ్రాంతి వ్యక్తం చేశారు.|Telugu_F|other|7.338667
processed_te_f_books_socialscience_00982.wav|ఈ రెండు శాఖలు భారతదేశానికి జూన్ మొదట్లో చేరుకుంటాయి. దీనినే ‘రుతుపవనాల ఆరంభంగా పేర్కొంటారు.|Telugu_F|other|7.900000
processed_te_f_books_socialscience_05605.wav|ఈ పరిస్థితులలో తమ కింద ఉన్న వలసపాలిత దేశాలకు బ్రిటన్ వంటి దేశాలు స్వాతంత్రం ఇవ్వక తప్పలేదు.|Telugu_F|other|7.650604
processed_te_f_education_01126.wav|ఆ తర్వాత అతను,హిజ్బుల్ ముజాహిదీన్ ఉగ్రవాద సంస్థలో చేరి,పూర్తి స్థాయిలో శిక్షణ తీసుకున్నాడు. |Telugu_F|other|7.861333
processed_te_f_finance_00703.wav|డీలర్ ఇప్పటికే ఉన్న కార్పెట్ను,కొనుగోలు చేయడం ద్వారా,మీరు సాధారణంగా,కొంత డబ్బు ఆదా చేయగలరు. |Telugu_F|other|8.600000
processed_te_f_agri_02871.wav|ఇంట్లోకి సరిపోయేంత వరకు వరినాట్లు వేయించి, మిగతా పొలంలో, కూరగాయల వంటి ఇతర పంటలు వేయించింది.|Telugu_F|other|7.488000
processed_te_f_books_socialscience_05973.wav|అన్యాయపు మంటల్లో కాలిపోతున్న నల్లజాతీయులకు ఈ చారిత్రాత్మక పత్రం ఒక ఆశాదీపంలాగా కనిపించింది.|Telugu_F|other|8.033729
processed_te_f_books_socialscience_02397.wav|బెల్లాన్ని మిశ్రిలాల్ తన ఊళ్లో కాకుండా జహంగీరాబాదులోని వ్యాపారస్తులకు ఎందుకు అమ్ముతున్నాడు?|Telugu_F|other|7.139771
processed_te_f_books_socialscience_04739.wav|‘‘భారత సమాఖ్య వ్యవస్థలో ఉన్న మరొక ప్రత్యేక అంశం ఇతర సమాఖ్య వ్యవస్థలకు భిన్నంగా నిలుపుతుంది.|Telugu_F|other|7.300000
processed_te_f_education_01257.wav|అమెరికాలో ఉంటున్న,ప్రవాస భారతీయుడు వెస్లీ మాద్యూస్ కి,అమెరికా కోర్టు జీవిత ఖైదు విధించింది.|Telugu_F|other|8.341333
processed_te_f_books_socialscience_02438.wav|ఉత్పత్తి పద్ధతులను సమీక్షించి, వనరులను సుస్థిర విధానంలో ఉపయోగించుకోవలసిన అవసరం ఎంతైనా ఉంది.|Telugu_F|other|7.534500
processed_te_f_books_socialscience_03748.wav|‘‘గ్రామ పెద్ద వృద్ధుడు, ఎంతో మంచివాడు. అతడికి సహాయంగా ఉన్న యువకుడు రష్యన్ మాట్లాడగలిగేవాడు.|Telugu_F|other|7.000000
processed_te_f_books_socialscience_00489.wav|తలసరి ఆదాయం : పోల్చటానికి వీలుగా అన్నిదేశాల తలసరి ఆదాయాన్ని అమెరికన్ డాలర్లలో లెక్కిస్తారు.|Telugu_F|other|7.569333
processed_te_f_other_02560.wav|అయితే సీఏం స్వయంగా వచ్చి తన కూతురిని చూడాలని,బాధితురాలి తల్లి రుఖ్సానా బీబీ డిమాండ్ చేశారు.|Telugu_F|other|9.248000
processed_te_f_education_00868.wav|ఓ సర్కిల్ ఇన్స్ పెక్టర్ స్థాయి అధికారికే,వేధింపులు ఉంటే,కిందిస్థాయి ఉద్యోగుల పరిస్ధితి ఏంటనే చర్చ జరుగుతోంది.|Telugu_F|other|8.533333
processed_te_f_other_02434.wav|ఈ సందర్భంగా సీఎం కేసీఆర్ మాట్లాడుతూ,పట్టణ ప్రగతిని ప్రజలందరి విస్త్రృత భాగస్వామ్యంతో విజయవంతం చేయాలని కోరారు.|Telugu_F|other|8.832000
processed_te_f_books_socialscience_02120.wav|వలస వెళ్లీన వాళ్లు ఆ ప్రాంతంలో సమస్యలు సృష్టిస్తారా/ సమస్యలకు కారణం అవుతారా? మీ సమాధానానికి  కారణాలు ఇవ్వండి.|Telugu_F|other|8.591000
processed_te_f_finance_01933.wav|డిస్‌ప్లే అయిన ప్రాజెక్టుల నుంచి,ప్రైవేట్ కంపెనీలు, దాతలు,ఏదో ప్రాజెక్టును ఎంపిక చేసుకుని,విరాళాలు ఇవ్వొచ్చు.|Telugu_F|other|8.900000
processed_te_f_books_socialscience_02561.wav|స్థానిక కంపెనీలను కొనుగోలు చేసిన తరువాత భారతదేశంలో వంటనూనెలలో కార్గిల్ అతి పెద్ద ఉత్పత్తిదారుగా పరిణమించింది.|Telugu_F|other|8.900000
processed_te_f_other_01192.wav|బాహుబలిలో జలపాతం దగ్గర ప్రభాస్ దూకే షాట్ చూసి ఇన్స్పయిర్ అయి,అది నిజంగా చేద్దామని చేసిన ఒక వ్యక్తి చనిపోయాడు.|Telugu_F|other|9.194667
processed_te_f_education_01711.wav|వ్యాపార ప్రక్రియలో భాగంగా,ఈ అనూహ్య నిర్ణయాన్ని,తీసుకోవాల్సి వచ్చినట్లు,కంపెనీ ఎక్స్చెంజీలకు,సమాచారం ఇచ్చింది.|Telugu_F|other|8.928000
processed_te_f_weather_00840.wav|ఈ సందర్భంగా ఆయన మాట్లాడుతూ ప్రతి విద్యార్థీ ఆత్మస్థైర్యంతో, ఏకాగ్రత,పట్టుదలతో చదువుకుని మంచిపేరు తేవాలన్నారు.|Telugu_F|other|9.610667
processed_te_f_education_01093.wav|ఆ సంగతి పక్కన పెడితే,ఇటీవల హైదరాబాద్లో జరిగిన,జీ తెలుగు కామెడీ అవార్డ్స్ వేడుకకు,పాయల్ను కూడా ఇన్వైట్ చేశారు. |Telugu_F|other|9.461333
processed_te_f_politics_01978.wav|అయినా కూడా నేను అలా అన్నానంటూ,ఎలా ప్రచారం చేస్తున్నారో నాకు అర్థం అవ్వడం లేదంటూ,మేఘాంశ్ అసహనం వ్యక్తం చేశాడు.|Telugu_F|other|9.173333
processed_te_f_politics_00534.wav|ఈ స్థానాన్ని చాలెంజ్‌గా  తీసుకున్న కాంగ్రెస్,గాంధీనగర్ ఉత్తర ఎమ్మెల్యే డాక్టర్ సీజే చావ్డాను పోటీకి దించింది.|Telugu_F|other|8.600000
processed_te_f_weather_01232.wav|తాజాగా ప్రఖ్యాత సంగీత విధ్వాంసుడు బాలమురళీ కృష్ణ మృతి నేపథ్యంలో,వర్మ చేసిన వ్యాఖ్యలపై రేగిన దుమారమూ అలాంటిదే.|Telugu_F|other|9.800000
processed_te_f_books_socialscience_04722.wav|ముసాయిదా  రాజ్యాంగాన్ని సమాఖ్య విధాన రాజ్యాంగంగా పేర్కొనవచ్చు, ఇది ద్వంద్వ రాజ్యతంత్రాన్ని ఏర్పాటు చేస్తుంది.|Telugu_F|other|7.917625
processed_te_f_books_socialscience_03777.wav|అమెరికాలో స్టాక్ మార్కెట్ కుప్పకూలటంతో మొదలైన పరిణామాలు అనతికాలంలోనే దాదాపుగా అన్ని దేశాలను ప్రభావితం చేశాయి.|Telugu_F|other|9.300000
processed_te_f_books_socialscience_05064.wav|దేశంలో ప్రజాస్వామ్యం వేళ్లూనుకుందని ఇది సూచిస్తుంది, పోటీతో కూడిన బహుళపార్టీ వ్యవస్థ వైపుకి దేశం పయనిస్తోంది.|Telugu_F|other|9.380479
processed_te_f_health_00330.wav|నివారణలో భాగంగా ఫిల్లింగ్ ద్వారా రంధ్రాలను పూడ్చటం,సమస్య మరీ తీవ్రమైన పక్షంలో రూట్కెనాల్ చికిత్స చేస్తుంటారు.|Telugu_F|other|8.576000
processed_te_f_general_02110.wav|టీచర్ పై కక్ష పెంచుకున్న ఆ విద్యార్థి, టీచర్ క్లాస్ రూంలో ఒంటరిగా ఉన్నప్పుడు,వెనక నుంచి కొడవలితో దాడి చేశాడు.|Telugu_F|other|8.400000
processed_te_f_finance_02488.wav|కోట్ల విలువయిన షేర్లను,తిరిగి కొనుగోలు చేయడానికి,కంపెనీ బోర్డు ఆమోదం తెలిపిందని,నాల్కో గత నెలలో ప్రకటించింది.|Telugu_F|other|8.565333
processed_te_f_weather_01287.wav|రియో ఒలంపిక్స్ లో అసాధారణ ప్రతిభతో,బ్యాట్మింటన్ మహిళల విభాగం లో సిల్వర్ మెడల్ ను తెలుగుతేజం సింధు సాధించింది.|Telugu_F|other|9.738667
processed_te_f_agri_01373.wav|వైఎస్ జగన్మోహన్ రెడ్డి హామీతో, ప్రతి రైతు, ధైర్యంగా వ్యయసాయం చేసేందుకు ముందుకు వచ్చే పరిస్థితి నెలకొంటుంది, అని మంత్రి అన్నారు. |Telugu_F|other|9.781333
processed_te_f_books_socialscience_06110.wav|నిర్వాసితులైన ప్రజలు వెళ్లటానికి ఎక్కడా చోటు లేదు, వాళ్లకి ఎటువంటి నష్టపరిహారమూ ఇవ్వలేదు, ఒకవేళ ఇచ్చినా అది నామమాత్రంగానే ఉంది.|Telugu_F|other|9.984208
processed_te_f_other_01817.wav|ఈ సమావేశంలో పాల్గొని,మా అభి ప్రాయాలను తెల్పేందుకు,నన్ను ఆహ్వానించినందుకు,మా పార్టీ తరఫున ధన్యవాదాలు తెల్పుతున్నాను అని అన్నారు.|Telugu_F|other|9.800000
processed_te_f_books_socialscience_03272.wav|ఎక్కువ డబ్బులు అవసరమయ్యే వ్యవసాయాన్ని చెయ్యలేనప్పుడు మా భూములను వాళ్లకు తాకట్టు పెట్టాలి, వాళ్లు మెల్లగా వాటిని కబ్జా చేస్తారు.|Telugu_F|other|8.579396
processed_te_f_agri_01023.wav|ఫ్రిజ్ నుండి, అప్పుడే బయటకు తీసిన దోసకాయ నుండి, రసం తీసి, దాన్ని చర్మానికి అప్లై చేయడం వల్ల, వివిధ రకాల చర్మ సమస్యలు తగ్గుతాయి. |Telugu_F|other|9.802667
processed_te_f_politics_01385.wav|దీనికితోడు కొందరు అధికారులు ఆనాటి గవర్నర్ అయిన కృష్ణకాంత్,ఆయన సతీమణి సుమన్ కృష్ణకాంత్‌ కూడా మద్యానికి వ్యతిరేకంగా గళం విప్పారు.|Telugu_F|other|9.866667
processed_te_f_politics_00660.wav|జస్టిస్ శివరాజ్ పాటిల్ ఇచ్చిన నివేదిక ప్రకారం,వాజ్పేయి హయాంలో కూడా స్పెక్ట్రమ్ కేటాయింపు లో అనేక అక్రమాలు జరిగాయని తెలుస్తుంది. |Telugu_F|other|9.600000
processed_te_f_politics_03190.wav|ఎన్టీపీసీ అన్నపూర్ణ కాలనీలో ధూంధాం కార్యక్రమంలో ఎమ్మెల్యే చందర్,కార్పొరేటర్లు,టీఆర్ఎస్ నాయకులు పాల్గొన్నారు.|Telugu_F|other|9.258667
processed_te_f_general_01875.wav|అమ్రిక్ సింగ్ జాతీయ స్థాయి హాకీ క్రీడాకారుడు కాగా, సిమ్రంజిత్ సింగ్,ఇటీవలే భారత హాకీ బృందానికి ఎన్నికయ్యాడు.|Telugu_F|other|8.693333
processed_te_f_books_socialscience_01598.wav|అతని కూతురు కూడా అలాగే ఆలోచిస్తోందా?|Telugu_F|other|2.900000
processed_te_f_books_socialscience_06610.wav|దోమతెర వాడకం కన్నా దోమలు ఉత్పత్తికాకుండా చూడడమే కీలకం.|Telugu_F|other|4.800000
processed_te_f_finance_02346.wav|ఇప్పటి వరకు,కార్మికుల వేతనాల్లో పొదుపు చేసే ఎనిమిది శాతానికి,కేవలం ఎనిమిది శాతం మ్యాచింగ్ గ్రాంటు ఇచ్చేవారు.|Telugu_F|other|8.853333
processed_te_f_books_socialscience_02789.wav|దీనికి ఆర్థిక, రాజకీయ, సాంస్కృతిక కోణాలు సైతం ఉన్నాయి.|Telugu_F|other|4.875813
processed_te_f_general_00398.wav|ఆమె అధికార పార్టీ ఎంపీగా ఉండి,గాంధీని హత్య చేసిన నాథూరాం గాడ్సేని కీర్తించిన తీరు,అందరికీ కోపం తెప్పించింది.|Telugu_F|other|8.565333
processed_te_f_books_socialscience_06294.wav|అంతకు ముందు ప్రభుత్వ శాఖలు, వాటి సిబ్బంది జవాబుదారీతనం ప్రధానంగా ఎన్నికైన ప్రజాప్రతినిధులకు పరిమితమై ఉండేది.|Telugu_F|other|9.159896
processed_te_f_books_socialscience_07193.wav|అందువల్ల కరెంటు వృథాను అరికట్టవచ్చు.|Telugu_F|other|3.200000
processed_te_f_books_socialscience_03438.wav|అన్న బావా మహాలియా మాటలను వివరించండి.|Telugu_F|other|3.935417
processed_te_f_weather_02682.wav|వ్యూహాన్ నగరంలో పరిస్థితి మరో భయానకంగా ఉండటంతో,వీధులన్నీ నిర్మానుష్యంగా మారిపోయి శ్మశాన వైరాగ్యం అలుముకుంది.|Telugu_F|other|9.900000
processed_te_f_books_socialscience_04747.wav|ఇందుకు ముసాయిదా రాజ్యాంగం మూడు విధానాలను అవలంబించింది:|Telugu_F|other|4.991917
processed_te_f_finance_02401.wav|సాధారణంగా షాపింగ్ చేసిన బిల్లులు, ఎటీఎం క్రెడిట్ కార్డు స్లిప్పులు, ఇతర బిల్లులను,మనలో చాలామంది పడేసుకుంటాం.|Telugu_F|other|8.725333
processed_te_f_finance_00885.wav|దివ్యాంగులకు రుణాలు ఇచ్చే విషయంలో,బ్యాంకులకు కూడా,లక్ష్యాలు పెట్టాలని,అప్పుడే బ్యాంకులు రుణాలు ఇస్తాయన్నారు. |Telugu_F|other|8.362667
processed_te_f_books_socialscience_04550.wav|అతడు ఒకప్పుడు హిందూ మహాసభలో సభ్యుడు.|Telugu_F|other|3.807708
processed_te_f_weather_00298.wav|సెయింట్ లూసియా బాల్ టాంపరింగ్ వివాదంలో,మరో టీమ్ కెప్టెన్ చిక్కుకున్నాడు.|Telugu_F|other|5.900000
processed_te_f_books_socialscience_06907.wav|అవి మురికి కూపాలుగా మారకుండా ఉంటాయి.|Telugu_F|other|3.006604
processed_te_f_finance_00502.wav|వ్యాపారులు,తమ నిధులను పెట్టుబడి కోసం,ఖచ్చితంగా,సాక్సో బ్యాంక్ ఎంచుకోండి.|Telugu_F|other|7.264000
processed_te_f_books_socialscience_02906.wav|నది నుంచి నేల పైకి ఏటవాలుగా ఉంటుంది.|Telugu_F|other|3.796083
processed_te_f_books_socialscience_02178.wav|అయితే గ్రామాల్లో ఎకరాలు, సెంట్లు, గుంటలు వంటి స్థానిక కొలమానాలు ఉన్నాయి.|Telugu_F|other|6.454771
processed_te_f_books_socialscience_01929.wav|హైదరాబాదు నగరంతో పాటు నల్లగొండ, రంగారెడ్డి జిల్లాలను చూపించే పటం గీయండి.|Telugu_F|other|5.800000
processed_te_f_other_02508.wav|ప్రస్తుతం హీరో రామ్ తో ఈ దర్శకుడు చేస్తున్న పండగ చేస్కో సినిమా  షూటింగు పూర్తి కావచ్చింది.|Telugu_F|other|6.954667
processed_te_f_finance_00383.wav|ఆ ఆదాయం నుంచి,జైల్లో మగ్గుతున్న ఖైదీల కుటుంబాలను,దృష్టిలో ఉంచుకొని,ఆ ఖైదీ కుటుంబానికి,వడ్డీ లేని రుణాలు ఇస్తున్నామని చెప్పారు. |Telugu_F|other|10.197333
processed_te_f_agri_01400.wav|అప్పుడు, అర్హులైన మహిళల ఖాతాల్లోకి, విడతల వారీగా డబ్బులు జమ చేసే కార్యక్రమంలో, కింద స్థాయి పసుపు దళం, గట్టిగానే ప్లాన్ చేశారట. |Telugu_F|other|10.186667
processed_te_f_books_socialscience_04879.wav|వైరుధ్యాలతో కూడిన ఈ జీవితాన్ని ఎంతకాలం భరిస్తూ వద్దాం?|Telugu_F|other|5.100000
processed_te_f_books_socialscience_05860.wav|దాంతో ఇవి ఒకదానిని ఒకటి రాజకీయ, ఆర్థిక పోటీదారుగా కూడా పరిగణిస్తున్నాయి.|Telugu_F|other|6.443167
processed_te_f_general_01379.wav|నిజానికి బెంగాల్ నుంచి పూరి వచ్చిన ఓ యాత్రికుడి ద్వారా,ఈ గ్రామ వాసులకి,సామాజిక అంశాల ఆధారంగా పెయింటింగ్స్ ని వేసే కళ అబ్బింది.|Telugu_F|other|10.197333
processed_te_f_health_02371.wav|అవేర్ ఆస్పత్రిలో రక్తం పరీక్షించిన వైద్యులు,అందులో ఒక ప్యాకెట్ లో రక్తం కల్తీదని తేల్చారు.|Telugu_F|other|7.178667
processed_te_f_finance_00728.wav|విశ్లేషణ కోసం డేటాను,గత సంవత్సరం,పన్ను రాబడి చూపే,క్రెమ్లిన్ యొక్క వెబ్ సైట్ నుండి తీశారు.|Telugu_F|other|7.797333
processed_te_f_books_socialscience_06895.wav|ఈ పరిశ్రమలు మరి కొంతమందికి ఉపాధి అవకాశాలు కల్పించగలవా?|Telugu_F|other|4.341750
processed_te_f_general_00770.wav|డోక్లాం సమస్యలో చైనా సార్వభౌమత్వం, భద్రతా ప్రయోజనాలు దెబ్బ తినకుండా,తమ సైన్యం అడ్డుగోడలా నిలిచిందని అన్నారు.|Telugu_F|other|9.269333
processed_te_f_weather_01530.wav|అలాగే డోలు వాయిస్తూ వేసే అడుగులను ముందడుగు,అల్లిరాణి, గొల్లభామ,సమ్మెట,పాంచ్ పటాకా లాంటి పేర్లుతో పిలుస్తారు.|Telugu_F|other|9.770667
processed_te_f_books_socialscience_04629.wav|భారతదేశంలో ఇది ఎలా జరిగిందో చూద్దాం.|Telugu_F|other|4.100000
processed_te_f_books_socialscience_06263.wav|అమెరికాలోని నల్ల జాతీయులు, మైరా పైబీ ఉద్యమాల మధ్య పోలికలు, తేడాలు ఏమిటి?|Telugu_F|other|6.000000
processed_te_f_politics_00980.wav|అనేకమంది మహిళలు యాసిడ్‌దాడుల వల్ల,ప్రాణాలతో పోరాటం చేస్తున్నారని యాసిడ్ బాధితురాలు లక్ష్మీ అగర్వాల్ అన్నారు.|Telugu_F|other|8.960000
processed_te_f_health_00555.wav|దీనిని ఇంకా నిర్లక్ష్యం చేస్తే సిర్రోసిస్ గా మారి,కాలేయం పూర్తిగా దెబ్బతిని,ప్రాణానికే ముప్పు వాటిల్లుతుంది.|Telugu_F|other|7.900000
processed_te_f_books_socialscience_06904.wav|వృత్తి పనివారలందరికీ ఆధునిక పరికరాలు అందుబాటులో ఉండటం.|Telugu_F|other|4.469458
processed_te_f_education_03547.wav|డెవిల్ నైట్ నిర్మాత డెల్ గణేశన్,తదుపరి నిర్మిస్తున్న ట్రాప్ సిటీ చిత్రంలో,జీవీ ప్రకాశ్,హీరోగా నటిస్తున్నారు.|Telugu_F|other|9.450667
processed_te_f_education_01832.wav|ఈ సినిమా,ఎందరో టెక్నీషియన్ ల జీవితాల దగ్గర నుంచీ,విలన్ కాలకేయ జీవితాన్ని కూడా మార్చేసింది.|Telugu_F|other|7.562667
processed_te_f_books_socialscience_01607.wav|ప్రపంచంలో అత్యధిక జన సాంద్రత గల దేశాలలో భారతదేశం ఒకటి.|Telugu_F|other|4.364979
processed_te_f_books_socialscience_01089.wav|మార్చి, మే నెలల మధ్య అత్యధిక ఉష్ణొగ్రత ఎందుకు ఉంటుంది?|Telugu_F|other|5.100000
processed_te_f_books_socialscience_05731.wav|అరబ్బులు నివాసముంటున్న పాలస్తీనా రెండవ ప్రపంచ యుద్ధానికి ముందు బ్రిటిష్ నియంత్రణలో ఉండేది.|Telugu_F|other|6.861125
processed_te_f_politics_00661.wav|భూపీందర్ కుమారుడు దీపేందర్ సింగ్ హుడా,రొహ్తక్ నుంచి నాలుగోసారి లోక్సభకు పోటీ చేస్తున్నారు.|Telugu_F|other|7.349333
processed_te_f_agri_00280.wav|తమను నానా రకాలుగా వేధించిన, పెప్సీ కంపెనీని వదలమని, రైతు సంఘాలు, భీష్మించుకు కూర్చున్నాయి. |Telugu_F|other|7.600000
processed_te_f_books_socialscience_01596.wav|మీ సర్వేలో సగటున ప్రతి మహిళకు ఎంతమంది పిల్లలు ఉన్నారు?|Telugu_F|other|4.225667
processed_te_f_books_socialscience_04713.wav|వాళ్ల సలహాలకు విరుద్ధంగా అతడు ఏమీ చేయలేడు, అదే విధంగా వాళ్ల సలహా లేకుండా కూడా ఏమీ చేయలేడు.|Telugu_F|other|7.244250
processed_te_f_education_01079.wav|రంగారావును,సిటీ ఆర్మూడ్ రిజర్వూ విభాగానికి బదిలీ చేస్తూ,ప్రభుత్వం,ఉత్తర్వులు జారీ చేసింది. |Telugu_F|other|7.989333
processed_te_f_books_socialscience_03453.wav|ఒక పలచటి మట్టి పొరతో దీనిని కప్పండి.|Telugu_F|other|3.145938
processed_te_f_books_socialscience_00885.wav|మీ అట్లాసు చూసి కింది ప్రాంతాలు ఏ భౌగోళీక ప్రదేశంలో ఉన్నాయో తెలుసుకోండి.|Telugu_F|other|6.257396
processed_te_f_agri_00413.wav|తెలంగాణ రాష్ట్రం సిద్దించిన తర్వాత, సాగు, త్రాగు నీటి ప్రాజెక్టుల అభివృద్ది కోసం, అనేక నూతన మార్గాలను అన్వేషించింది ప్రభుత్వం. |Telugu_F|other|8.900000
processed_te_f_books_socialscience_06842.wav|మరింత లోతుగా బోర్లువేసి భూగర్భజలాలను పైకి లాగుతున్నాం.|Telugu_F|other|5.258938
processed_te_f_agri_01190.wav|ఇంతకు ముందు పాలిహౌస్లోనే ఎరుపు, పసుపు రంగుల్లో క్యాప్సికం, ఫ్రెంచ్ బీన్స్ పంటలను వేసి, మంచి ఉత్పత్తి తీశారు.|Telugu_F|other|9.269333
processed_te_f_books_socialscience_03287.wav|మీ నష్టపరిహారం మాకు ఆమోదయోగ్యం కాదు.|Telugu_F|other|3.540667
processed_te_f_education_03544.wav|టీమిండియా మాజీ క్రికెటర్ గౌతమ్ గంభీర్ రికార్డును,యువ క్రికెటర్ శుబ్మన్ గిల్ బ్రేక్ చేశాడు.|Telugu_F|other|8.000000
processed_te_f_books_socialscience_03094.wav|ఈ అధ్యాయంలో మనం అభివృద్ధి, పర్యావరణం, ప్రజల మధ్య సంబంధాలను పరిశీలిద్దాం.|Telugu_F|other|5.781396
processed_te_f_books_socialscience_02661.wav|అది రాజకీయ నిర్ణయమా లేక ఆర్థిక, సాంకేతిక రంగ విప్లవమా?|Telugu_F|other|5.769792
processed_te_f_books_socialscience_03837.wav|అతడిలో ఆలోచన మొదలు అయ్యీకాకుండానే ఊపటానికి అతడికి ఒక చిన్న జెండా ఇస్తాం.|Telugu_F|other|6.466375
processed_te_f_weather_01359.wav|ప్రపంచంలోని అన్ని ఇతర మతాలను నిర్మూలించి,ఇస్లాంను ఏకైక మతంగా ప్రతిష్ఠించడం జిహాద్ లక్ష్యం.|Telugu_F|other|8.245333
processed_te_f_books_socialscience_03143.wav|అన్నీ వ్యర్థ, విషపూరిత పదార్థాలను నీటిలో పడేస్తున్నారు. ఈ పరిస్థితిని తేలికగా సరిదిద్దలేం.|Telugu_F|other|7.371958
processed_te_f_books_socialscience_00111.wav|దీనినే ఇక్కడ ‘టేరాయి ప్రాంతం అంటారు.|Telugu_F|other|3.500000
processed_te_f_books_socialscience_03762.wav|ఇటువంటి ప్రయోగాల కోసం వేలాదిమందిని చంపటం సమర్ధనీయమేనా?|Telugu_F|other|4.864208
processed_te_f_finance_01484.wav|కొనుగోళ్లకు పురికొల్పే,అంశాలేవీ లేకపోవడం, మందగమన భయాల కారణంగా,శుక్రవారం,స్టాక్ మార్కెట్ నష్టాల్లో ముగిసింది.|Telugu_F|other|9.930667
processed_te_f_books_socialscience_00816.wav|ఇది తీవ్ర అసమానతలతో  ఉన్న పరిస్థితి.|Telugu_F|other|3.412958
processed_te_f_politics_01103.wav|విభజన హామీల అమలుకు ముఖ్యమంత్రి కృషి చేస్తుంటే,వ్యక్తిగత విమర్శలు చేస్తున్నారని,రాష్ట్ర‌భివృద్థి వైకాపాకు పట్టడం లేదని అన్నారు.|Telugu_F|other|9.600000
processed_te_f_other_01563.wav|బాహుబలి సినిమాతో దేశవ్యాప్తంగా తెలుగు సినిమా పై,ఇతర భాషా సినీ ప్రేక్షకుల అసక్తి పెరిగింది.|Telugu_F|other|7.978667
processed_te_f_books_socialscience_06404.wav|ఆ పరిధిలో లోక్ అదాలత్‌లను నిర్వహించటం, న్యాయ సేవా కార్యక్రమాలను సమన్వయం చేయటం దీని బాధ్యత.|Telugu_F|other|7.900000
processed_te_f_books_socialscience_04906.wav|దేశంలోని కొన్ని ప్రాంతాలలో మహిళలు వాళ్ల తండ్రి, లేదా భర్త ద్వారా గుర్తింపబడేవారు, వాళ్లకి వేరే ప్రత్యేక గుర్తింపు ఉండేది కాదు.|Telugu_F|other|8.900000
processed_te_f_general_01357.wav|వైజాగ్‌కు చెందిన, తనకు అత్యంత సన్నిహితంగా ఉండే ఓ వ్యక్తిని రేష్మి పెళ్లాడినట్లు,సోషల్ మీడియా కోడై కూస్తోంది.|Telugu_F|other|8.970667
processed_te_f_books_socialscience_02506.wav|ఇవేకాక ప్రపంచీకరణకు రాజకీయ, సాంస్కృతిక కోణాలు ఉన్నాయి.|Telugu_F|other|5.300000
processed_te_f_books_socialscience_04016.wav|ఫ్యాక్టరీ యజమానులకు ప్రోత్సాహకంగా కార్మిక సంఘాలను అణిచివెయ్యటానికి కూడా అతడు పూనుకున్నాడు.|Telugu_F|other|7.371958
processed_te_f_health_01950.wav|కరోనా వైరస్ బారిన పడిన ఎంతో మంది రోగులకు చికిత్స అందించిన,డాక్టర్ లీ వెన్లియాంగ్ కూడా ఆ వైరస్ బారిన పడ్డారు.|Telugu_F|other|8.896000
processed_te_f_politics_01225.wav|బ్రాహ్మణి స్టీల్స్ పేరుతో భూములు కొట్టేసి,వేల కోట్లు దోచుకున్న చరిత్ర జగన్‌దని ఆరోపించారు.|Telugu_F|other|7.029333
processed_te_f_books_socialscience_03198.wav|మీరు, మీలాగా పట్టణాల్లో ఉండే వాళ్లందరూ కొండల్లో నివసించే మేము పేదవాళ్లమని, అడవుల్లోని కోతుల మాదిరి జీవిస్తున్నామని అనుకుంటారు.|Telugu_F|other|8.997354
processed_te_f_finance_01416.wav|ఆండ్రూ మరియు ఆమె ప్రేయసి,తన జీవిత భీమా పాలసీని వసూలు చేయడానికే,తన భర్తను చంపారని,న్యాయవాదులు భావిస్తున్నారు.|Telugu_F|other|9.664000
processed_te_f_health_02230.wav|ఈ మేరకు ఆరోగ్య శ్రీ ట్రస్టు ద్వారా,మహాత్మా గాంధీ క్యాన్సర్ హాస్పటల్ వారు,ఆమెకు వెంటనే చికిత్స ప్రారంభించారు.|Telugu_F|other|8.400000
processed_te_f_general_01962.wav|ఈ దేశంలో ఒక వ్యక్తిని అతని కులం, మతం బట్టి కాకుండా,అతని శక్తి, సామర్థ్యాలు, తెలివి తేటలను బట్టే గౌరవిస్తారు.|Telugu_F|other|8.192000
processed_te_f_general_01249.wav|కేంద్ర రాష్ట్ర వ్యవస్థల నిర్మాణాంశాలు, వాటి మధ్య సంబంధాలు,సంఘర్షణలు ప్రధానంగా ఉండేలా,సిలబస్ రూపకల్పన జరిగినట్లు కన్పిస్తోంది.|Telugu_F|other|10.176000
processed_te_f_finance_01861.wav|ముందుగా,క్రోమ్ బ్రౌజర్లోని,పేమెంట్స్ మెథడ్స్ ఆప్షన్ దగ్గర, మీ డెబిట్ కార్డు లేదా క్రెడిట్ కార్డును,యాడ్ చేసుకోవాల్సి ఉంటుంది.|Telugu_F|other|9.400000
processed_te_f_finance_00765.wav|అకౌంట్ యాక్టివ్గా ఉండాలంటే,మూడు ఆర్థిక సంవత్సరాల్లో ఒక్కసారైనా,అకౌంట్లో డబ్బులు డిపాజిట్ చేయడమో లేదా విత్ డ్రా చేయడమో చేయాలి. |Telugu_F|other|10.069333
processed_te_f_books_socialscience_02270.wav|కాబట్టి మార్కెటుకోసం ఉత్పత్తిచేసే వ్యాపారవేత్తలు ప్రణాళీకలు రూపొందించుకుని, అన్నింటిని ఏర్పాటు చేసుకుని, వాటిని నిర్వహించాలి.|Telugu_F|other|9.148292
processed_te_f_books_socialscience_05864.wav|సరిహద్దులకు సంబంధించి గత వైరుధ్యాలను మరిచి రెండు దేశాలు ఎంతవరకు అర్థవంత సహకారాన్ని, మిత్రత్వాన్ని సాధించగలవని అనుకుంటున్నారు?|Telugu_F|other|10.053875
processed_te_f_finance_01018.wav|బడ్జెట్ ‌లో  బ్యాంకులకు,మళ్ళీ మూలధనం ఇచ్చే ప్రతిపాదన ఉంటుందంటూ,వస్తున్న వార్తలకు,చిన్న బ్యాంకులు సానుకూలంగా స్పందిస్తున్నాయి.|Telugu_F|other|10.058667
processed_te_f_books_socialscience_00880.wav|ఒక సంవత్సరానికి, ఇంకొక సంవత్సరానికి వాతావరణంలో కొద్దిగా మార్పులు చోటుచేసుకున్నా మొత్తంమీద శీతోష్ణస్థితిలో ఏర్పడే క్రమం మారదు.|Telugu_F|other|9.775229
processed_te_f_general_00654.wav|యుద్ధంలో గాయపడిన వారి గాయాల్లోని,బాక్టీరియాను చంపడానికి కూడా,అలాంటి రసాయన పదార్థాలను,గాయాలపై పూస్తుండేవారు.|Telugu_F|other|9.248000
processed_te_f_weather_02242.wav|ప్రతికూల పరిస్థితుల్లో అధైర్య పడకుండా,సమయ స్ఫూర్తిని ప్రదర్శించి బోధిసత్త్వుడు ఇలా అందరి ప్రాణాలూ కాపాడాడు.|Telugu_F|other|8.949333
processed_te_f_other_01417.wav|టాలీవుడ్ మోస్ట్ హ్యాండ్సం హీరో,సూపర్ స్టార్ మహేష్ బాబు,సినిమా సినిమాకి వైవిధ్యం చూపడంలో ఎప్పుడూ ముందుంటాడు.|Telugu_F|other|8.853333
processed_te_f_health_02169.wav|దయచేసి ఈ విషయాన్ని రాజకీయం చేసి,ఈ మహమ్మారి లాంటి జబ్బు బారిన పడ్డ వాళ్లని ఇంకా క్షోభ పెట్టకండి అని అన్నాడు.|Telugu_F|other|8.800000
processed_te_f_weather_01669.wav|ఈ సినిమా గురించి లక్ష్మీ ప్రసన్న మాట్లాడుతూ,చాలా రోజుల తరవాత మా సంస్థ నుంచి వస్తున్న చిత్రమిది అని అన్నారు.|Telugu_F|other|8.277333
processed_te_f_general_02015.wav|స్క్రిపాల్, ఆయన కుమార్తెపై జరిగిన రసాయన వాయువు దాడి ఎవరు చేసినా,అది ఖండనార్హమే, ప్రమాదకర పోకడే అని అన్నారు.|Telugu_F|other|9.002667
processed_te_f_general_01883.wav|వీటితో పాటు సోషల్ నెట్ వర్కింగ్ వెబ్ సైట్స్ అయిన ఫేస్‌బుక్, ట్విట్టర్ లాంటి వాటికి ఈజీగా కనెక్ట్ అవ్వొచ్చు.|Telugu_F|other|8.266667
processed_te_f_books_socialscience_07275.wav|వార్తా పత్రికలు, మాగజైన్‌లు, కరదీపికలు పరిశీలించి సమాజంపై ఫ్లోరోసిస్ ప్రభావాన్ని తెలియజేస్తూ వ్యాసం రాయండి.|Telugu_F|other|8.753542
processed_te_f_agri_01383.wav|మంగళవారం , గొర్రెల కాపరి కరికె నర్సింహులు, గొర్రెలను తోలుకుని వెళ్లి, కృష్ణ పత్తి పైరులో మేపేందుకు వదిలాడు. |Telugu_F|other|8.400000
processed_te_f_politics_02524.wav|జైనుల ధాన్య భాండాగారంగా పేరు గాంచిన,గొల్లత్తగుడి ఆలయంలో ఒకప్పుడు బంగారు కుండలు ఉండేవని స్థానికులు చెబుతారు.|Telugu_F|other|8.992000
processed_te_f_general_02314.wav|తెలంగాణ యువతకు ఉద్యోగాలు ఇచ్చేందుకు పెట్టిన ముల్కీ రూల్స్ ను,తుంగలో తొక్కింది మీ నాయనమ్మ ఇందిరా గాంధీ కాదా.|Telugu_F|other|8.565333
processed_te_f_general_01581.wav|సోషల్ మీడియా గ్రూపుల్లో షేర్ అయిన ఆ విజువల్స్,చివరికి బాధితుల ఫోన్లకు చేరటంతో,వారు దిగ్భ్రాంతికి గురయ్యారు.|Telugu_F|other|9.226667
processed_te_f_health_00507.wav|ఇదిలా వుంటే అక్కడ ప్రజలకు క్షుద్రవిద్యలు మాత్రమే కాకుండా,మ్యాజిక్ ట్రిక్స్ మీద,ఆయుర్వేదం మీద బాగా పట్టుందట.|Telugu_F|other|8.600000
processed_te_f_politics_02223.wav|ఇక్కడ స్థానికులు చెప్పే కథను అనుసరించి,ధుర్యోధనుడు పాండవులను లక్క గృహంలో నిర్భంధించి చంపాలని నిర్ణయిస్తాడు.|Telugu_F|other|8.768000
processed_te_f_books_socialscience_00943.wav|భారతదేశ శీతోష్ణస్థితి ఉపరితల వాయు ప్రవాహాల వల్ల కూడా ప్రభావితం అవుతుంది, ఈ ప్రవాహాలను ‘జెట్ ప్రవాహం అంటారు.|Telugu_F|other|9.473375
processed_te_f_health_01110.wav|తన భార్యకు హెచ్ఐవీ వ్యాధి సోకింది కాబట్టి నాకు భార్యా,బిడ్డ అవసరం లేదని ఇంటి నుంచి గెంటేశాడు ఓ ప్రభుద్దుడు. |Telugu_F|other|8.600000
processed_te_f_books_socialscience_04559.wav|హైదరాబాదు, ట్రావన్‌కోర్‌లలో పాలక జమీందార్లకు వ్యతిరేకంగా రైతాంగం సాయుధ పోరాటం చేపట్టింది.|Telugu_F|other|8.033729
processed_te_f_politics_01104.wav|ప్రధాన పార్టీల రాష్ట్ర నేతలు,నేటి నుంచి డివిజన్‌లో  ప్రచారం చేసేందుకు సిద్దం అవుతున్నారు.|Telugu_F|other|6.368000
processed_te_f_books_socialscience_03166.wav|ఇటీవల కాలంలో న్యాయస్థానం ఆదేశాల ఫలితంగా కొన్ని సంవత్సరాలుగా ఎండోసల్ఫాన్ పిచికారీ ఆపేశారు.|Telugu_F|other|7.789917
processed_te_f_health_00146.wav|ఈ వాషెష్ లో ఉపయోగించే సర్ఫెక్ట్ ఇతర చర్మాలలో ఉపయోగించే సర్ఫక్టాంట్ కంటే తక్కువగా ఉంటుంది.|Telugu_F|other|7.616000
processed_te_f_books_socialscience_04226.wav|పశ్చిమ ఆఫ్రికాలోని లాగోస్‌ని విద్య, వ్యాపారం, పరిపాలనలకు ప్రధాన కేంద్రంగా రూపు దిద్దింది.|Telugu_F|other|7.400000
processed_te_f_finance_00595.wav|ట్రేడ్ వార్ నేపథ్యంలో,వర్ధమాన దేశాల సెంట్రల్ బ్యాంకులు,మానిటరీ పాలసీలో మార్పులు తెచ్చాయి.|Telugu_F|other|8.170667
processed_te_f_education_01310.wav|ఇక ప్రభాస్ సాహో చిత్రం,ప్రస్తుతం దుబాయ్ లో షూటింగ్ చేస్కుంటూ,బిజీగా ఉన్న సంగతి తెలిసిందే.|Telugu_F|other|9.000000
processed_te_f_books_socialscience_04969.wav|విన్నపాలు, దరఖాస్తులు, వీధులలో కవాతులు, నిరాహారదీక్షలు వంటి పద్ధతులను ఇందుకు ఉపయోగించారు.|Telugu_F|other|7.778313
processed_te_f_agri_01621.wav|అకాల వర్షాలకు పంటలు నష్టపోయిన రైతులకు, సబ్సిడీ ఇచ్చిన ఘనత, సిఎం కెసిఆర్ కే దక్కిందన్నారు. |Telugu_F|other|7.872000
processed_te_f_weather_02290.wav|దేశ ప్రజల సమస్యలను పరిష్కరించే దిశగా,ఫెడరల్ ఫ్రంట్ పాత్ర ఉంటుందని ఎంపీ కవిత పేర్కొన్నారు.|Telugu_F|other|7.445333
processed_te_f_books_socialscience_00887.wav|ఉష్ణోగ్రతా వ్యాప్తి అత్యధికం నుండి అత్యల్పం లెహలో బాగా వేడిగా, బాగా చలిగా ఉండే నెలలు ఏవి?|Telugu_F|other|7.998896
processed_te_f_finance_00896.wav|ఈ నేపథ్యంలో,క్రెడిట్ కార్డు రక్షణకు సంబంధించిన,బీమాను తీసుకోవడం వల్ల,నిశ్చింతగా ఉండొచ్చు. |Telugu_F|other|7.221333
processed_te_f_politics_01591.wav|తాజాగా ఈ కల్కి కొచ్లిన్ చేసిన,బేబీ బంప్ ఫోటో షూట్ కూడా,సోషల్ మీడియాలో తెగ వైరల్ అవుతోంది.|Telugu_F|other|8.768000
processed_te_f_books_socialscience_00900.wav|ఈ దృష్ట్యా భూమిని మూడు ప్రాంతాలుగా విభజిస్తాం. ఉష్ణ ప్రాంతాలు, భూమధ్యరేఖకు దగ్గరగా ఉన్నవి |Telugu_F|other|7.900000
processed_te_f_books_socialscience_00762.wav|పని సమయంలో  పెద్ద ప్రమాదం సంభవించినా, చనిపోయినా ప్రభుత్వం కొంత నష్టపరిహారం చెల్లిస్తుంది.|Telugu_F|other|7.162979
processed_te_f_weather_01370.wav|తొమ్మిది గంటల ప్రాంతంలో కాస్తంత వెదుక్కొని,ఓ సీఫుడ్ పుష్కలంగా దొరికే హోటల్లో స్థిరపడ్డాం.|Telugu_F|other|7.040000
processed_te_f_other_00655.wav|ఆమె ప్రధాన పాత్రలో నటించిన సినిమా హెచ్ కి,సిద్దార్థ్ పి మల్హోత్ర దర్శకత్వం వహిస్తున్నాడు.|Telugu_F|other|7.445333
processed_te_f_books_socialscience_00506.wav|‘హిమాచల్‌ప్రదేశ్‌లో పాఠశాల విద్యా విప్లవంగా పరిగణింపబడుతున్న దానిని మరింత లోతుగా చూద్దాం.|Telugu_F|other|7.441625
processed_te_f_weather_01457.wav|గత మూడు దశాబ్ధాలుగా ఇంగ్లాండ్ జట్టు,మూడు సార్లు వరల్డ్ కప్ ను  ఓడిన జట్టుగా పేరుగాంచింది.|Telugu_F|other|7.210667
processed_te_f_health_00214.wav|"యజ్ఞం చేస్తుంటే దాన్ని భగ్నం చేయడానికి రక్తం చిమ్మడం,ఎముకలు చల్లడం పురాణాల్లోనే విన్నాం.|Telugu_F|other|7.360000
processed_te_f_health_02659.wav|ప్రతి రోజూ ఉదయాన్నే మేకప్ వేసుకునే ముందు,గ్రీన్ టీతో ఆవిరి పడితే చర్మం ఆరోగ్యంగా ఉంటుంది.|Telugu_F|other|7.500000
processed_te_f_politics_02311.wav|కానీ ఫాల్గుణ మాసంతోనే తెలుగు రాష్ట్రాలు,నిప్పుల దుప్పటి కింద పొగలు సెగలు కక్కడం మొదలైంది.|Telugu_F|other|7.300000
processed_te_f_books_socialscience_02964.wav|కొన్నిసార్లు, ప్రభుత్వాలు ఈ ఆహార ధాన్యాలను విదేశాలకు ఎగుమతికూడా చేశాయి.|Telugu_F|other|6.060042
processed_te_f_books_socialscience_05593.wav|రెండవ ప్రపంచ యుద్ధకాలంలో అమెరికా ఎక్కువ ఉపాధి, అధిక ఉత్పాదకత సాధించారు. |Telugu_F|other|6.443167
processed_te_f_books_socialscience_05496.wav|అంతేకాకుండా పంటలో న్యాయమైన వాటా కౌలుదారుకి దక్కేలా ప్రభుత్వం చూస్తుంది.|Telugu_F|other|6.500000
processed_te_f_books_socialscience_06521.wav|కనీసం రెండు గంటల తరువాత రెండు గ్లాసులలోగల నీటి ఉష్ణోగ్రతను నమోదుచేయాలి.|Telugu_F|other|6.600000
processed_te_f_books_socialscience_03756.wav|యాభై వేరువేరు జాతులు ఉన్న ఈ దేశంలో నిజమైన మానవ సౌభ్రాతృత్వం కనపడుతుంది.|Telugu_F|other|5.932333
processed_te_f_books_socialscience_07296.wav|వీలైనంత వరకు ప్రతిరోజు కనీసం పావులీటరు పాలు ఇవ్వాలి అని ప్రచారం చేయాలి.|Telugu_F|other|5.943937
processed_te_f_books_socialscience_01885.wav|మురుగునీటి తొలగింపు సరిగా లేకపోతే అది ఎన్నో అంటువ్యాధులకు దారితీయవచ్చు.|Telugu_F|other|5.600000
processed_te_f_books_socialscience_05038.wav|కాంగ్రెస్ పార్టీయే హిందీ అనుకూల, హిందీ వ్యతిరేక శిబిరాలుగా విడిపోయింది.|Telugu_F|other|5.386667
processed_te_f_books_socialscience_07150.wav|బట్టలు, ఆహార పదార్థాలు సేకరించి పంపడం, సేవాక్యాంపులలో పాల్గొనడం చేయాలి.|Telugu_F|other|5.676896
processed_te_f_books_socialscience_02236.wav|గమనిక: ఈ గణాంకాలు రైతులు సాగుచేస్తున్న భూమి వివరాలను తెలియజేస్తున్నాయి.|Telugu_F|other|5.537583
processed_te_f_books_socialscience_03919.wav|పార్లమెంటు కి బాధ్యత వహించే ఎన్నికైన ప్రభుత్వం జపాను పాలనను చేపట్టింది.|Telugu_F|other|6.454771
processed_te_f_books_socialscience_00592.wav|రెండు కుటుంబాలు ఉన్నాయనుకుందాం- ఒకటి ధనిక కుటుంబం, రెండవది పేద కుటుంబం.|Telugu_F|other|5.549188
processed_te_f_finance_00806.wav|ఎవరి సిమ్కార్డ్ అయినా బ్లాక్ అయితే,వెంటనే బ్యాంకులను సంప్రదించి,క్రెడిట్, డెబిట్ కార్డులనే కాకుండా,ఆ ఖాతాలనే బ్లాక్ చేయించాలని సూచిస్తున్నారు. |Telugu_F|other|9.930667
processed_te_f_books_socialscience_02101.wav|వలస వెళ్లీన వాళ్ల కుటుంబాలు అప్పులు తీర్చగలగటం, ఆస్తులు కొనటం, జీవనశైలిలో మార్పు వంటి వాటిలో ఈ ప్రభావం చాలా బాగా కనపడుతుంది.|Telugu_F|other|9.682354
processed_te_f_books_socialscience_02500.wav|వీటిల్లో కొన్ని అంశాలను ఎనిమిదవ, తొమ్మిదవ తరగతులలో సేవారంగంలో కాల్ సెంటర్ వంటి కొత్త ఉద్యోగ అవకాశాలు ఏర్పడటం వంటివి  చూశారు.|Telugu_F|other|10.088688
processed_te_f_politics_02119.wav|మహిళలు వెళ్లడానికి ఎన్నో ఆలయాలు ఉన్నాయని,వారు అక్కడికి వెళ్లొచ్చని,అయ్యప్ప భక్తుల దీక్షను భగ్నం చేయొద్దు అని ఏసుదాసు కోరారు. |Telugu_F|other|9.600000
processed_te_f_books_socialscience_03304.wav|ఇప్పుడు వాళ్లు ఒక్క పంట అయినా పండించగలుగుతున్నారు, భవిష్యత్తులో సాగునీటి వసతి ఏర్పడితే పలు పంటలు పండించవచ్చన్న ఆశతో ఉన్నారు.|Telugu_F|other|9.392104
processed_te_f_agri_02757.wav|అయితే, రైతు భరోసా ప్రారంభం నేపథ్యంలో, వ్యవసాయ కమిషన్‌పై, సమీక్ష నిర్వహించిన జగన్మోహన్ రెడ్డి, మరో కీలక నిర్ణయం తీసుకున్నారు.|Telugu_F|other|10.100000
processed_te_f_books_socialscience_06748.wav|పరాగసంపర్కం కీటకాలద్వారా జరుగుతుందని చెప్పడానికి కీటకాల శరీరంలోని వివిధ భాగాలకు పరాగరేణువులు ఏమైనా అంటుకున్నాయేమో గమనించండి.|Telugu_F|other|9.600000
processed_te_f_finance_00878.wav|ఆదాయం పన్ను రీఫండ్ కోసం,రిక్వెస్ట్ పెట్టండి అంటూ,మీ మొబైల్కు మెసేజ్ పెట్టి,మిమ్మల్నే బురిడీ కొట్టిస్తున్నారు ఆన్లైన్ చోరులు. |Telugu_F|other|9.109333
processed_te_f_education_03104.wav|డైట్ చార్జీలు, కాస్మొటిక్ చార్జీలు సాంఘీక సంక్షేమ హాస్టళ్లలోని విద్యార్థులకు మాత్రమే ఇస్తారన్న విషయం,యనమలకు తెలియందేమీ కాదు.|Telugu_F|other|10.090667
processed_te_f_politics_03600.wav|జట్టు ప్రదర్శన బాగానే కనిపిస్తున్నా,ఆసియా కప్ గెలవడమే బెంచ్మార్క్ కాదని సెలక్షన్ కమిటీ ఛైర్మన్ హర్బిందర్ సింగ్ వెల్లడించారు.|Telugu_F|other|9.589333
processed_te_f_finance_02121.wav|నిర్మాణంలో ఉన్న రియల్ ఎస్టేట్ ప్రాజెక్ట్‌లపై,పన్ను రేటును,జీఎస్టీ మండలి తగ్గించడం,ఇన్వెస్టర్లలో సెంటిమెంట్ జోష్ ను పెంచింది.|Telugu_F|other|9.800000
processed_te_f_weather_01125.wav|ఈ సినిమాతో ఇండస్ట్రి హిట్ ని సొంతం చేసుకున్న ఆనందంలో ఉన్న నిర్మాత అల్లు అరవింద్ ఆనందం,తాజాగా రెట్టింపైంది.|Telugu_F|other|8.672000
processed_te_f_health_01786.wav|కాగా,గొంతు క్యాన్సర్ వ్యాధితో బాధపడిన కుల్సుమ్,లండన్ లోని ఓ ఆసుపత్రిలో చికిత్స పొందుతూ ప్రాణాలు విడిచింది.|Telugu_F|other|8.597333
processed_te_f_politics_03156.wav|మిత్రబృందంతో కలిసి శాంతినగర్,దన్గర్ మహిళా,అబుబాకర్ మసీదు ప్రాంతాల్లో సోమవారం ఇంటింటి ప్రచారం నిర్వహించారు.|Telugu_F|other|9.194667
processed_te_f_books_socialscience_05003.wav|మూడు రకాల భూ సంస్కరణలను ప్రతిపాదించారు: జమీందారీ వ్యవస్థ రద్దు, కౌలు విధానాల సంస్కరణ, భూ పరిమితి విధానాలు.|Telugu_F|other|8.730333
processed_te_f_books_socialscience_07002.wav|ఇంట్లో వీటిని వేరుచేయటం అనేది సాధారణంగా అలవాటు ఉండదు.|Telugu_F|other|4.900000
processed_te_f_politics_02649.wav|అనంతపురం జిల్లా,శెట్టూరు మండలం పెరుగుపాళ్యం గ్రామంలో,గురువారం ఈతకువెళ్లి ఇద్దరు విద్యార్థులు మృతి చెందారు.|Telugu_F|other|7.900000
processed_te_f_general_00863.wav|బళ్లారి వైపు వెళ్లే వాహనాలన్నీ,వెల్దుర్తి కూడలి వద్దే రోడ్డు దాటి,వ్యతిరేక దిశలోనే ప్రయాణం సాగిస్తున్నాయి.|Telugu_F|other|7.904000
processed_te_f_books_socialscience_06927.wav|వాటి ప్రభావం ప్రజల జీవితాలపై ఎలా వుంటుందో కనుక్కోండి.|Telugu_F|other|4.330146
processed_te_f_books_socialscience_01931.wav|ఈ టీచరే కాదు వందలాది, వేలాది ప్రజలు విద్య, ఉపాధి, మెరుగైన అవకాశాల కోసం పట్టణ ప్రాంతాలకు వలస వెళు తున్నారు.|Telugu_F|other|8.997354
processed_te_f_books_socialscience_04471.wav|అనతికాలంలోనే ఈ సమ్మె బొంబాయిలోని ఇతర నావికా వర్గాలకు, భారతదేశంలోని అన్ని నౌకా దళ కేంద్రాలకు విస్తరించింది.|Telugu_F|other|9.264396
processed_te_f_books_socialscience_05104.wav|ప్రభుత్వ ఉద్యోగాలలో ముస్లిములకు అధిక ప్రాతినిధ్యం, ప్రాతినిధ్య ప్రభుత్వం వంటి కోరికలతో ఈ ఉద్యమం సాగుతోంది.|Telugu_F|other|8.858042
processed_te_f_general_01259.wav|వాడే కాదమ్మా,ప్రతి అడ్డమైన వాడు బంగారం అనే పిలుస్తాడు, అదేదో దిక్కుమాలిన సినిమాతో,అందరికీ ఆ పదం అలవాటైంది.|Telugu_F|other|8.522667
processed_te_f_books_socialscience_04819.wav|‘అంటరానితనం ఏ రూపంలోనైనా నేరమేనని ఇక్కడ పేర్కొన్నారు.|Telugu_F|other|4.736500
processed_te_f_books_socialscience_06101.wav|ఈ విధంగా ఈనాటికి ఈ విషయంమీద ప్రజలను సమీకరిస్తున్నారు.|Telugu_F|other|4.700000
processed_te_f_books_socialscience_03062.wav|ఆహార భద్రత సాధించటానికి ఒకే పంటసాగును ప్రోత్సహించాలి.|Telugu_F|other|5.200000
processed_te_f_education_03598.wav|ఇక రాణి ముఖర్జీ ప్రధాన పాత్రలో,సిద్ధార్థ్ పి మలహోత్ర దర్శకత్వంలో తెరకెక్కిన,హిచ్కీ మూవీ చైనాలో విడుదలైంది.|Telugu_F|other|9.568000
processed_te_f_education_02243.wav|ప్రభుత్వ కాలేజీల్లో అడ్మిషన్ల పెంపునకు,రెండేళ్లక్రితం ప్రారంభించిన ప్రయత్నాలు,గత ఏడాది సత్ఫలితాలు ఇచ్చాయి.|Telugu_F|other|9.194667
processed_te_f_books_socialscience_03888.wav|ఎదురులేని  అధికారాన్ని పోలీసు దళాలు సమకూర్చుకున్నాయి.|Telugu_F|other|4.330146
processed_te_f_books_socialscience_02533.wav|దూరదేశాలను కలపటానికి వాణిజ్యం ప్రధాన మార్గంగా ఉండేది.|Telugu_F|other|4.597188
processed_te_f_finance_01796.wav|కొన్ని క్రెడిట్ కార్డులు,ఈ రివార్డు పాయింట్లని,తిరిగి క్యాష్ రూపంలో కన్వర్ట్ చేసే,సదుపాయం కల్పిస్తున్నాయి. |Telugu_F|other|7.370667
processed_te_f_books_socialscience_03243.wav|నింగొండి, హియాలీ రకం వెదురును చీల్చి తడికలు అల్లుతాం.|Telugu_F|other|4.400000
processed_te_f_books_socialscience_04090.wav|రబ్బరు తోటలలో వెట్టి కార్మికులను ఉపయోగించుకునేవాళ్లు.|Telugu_F|other|4.330146
processed_te_f_finance_02587.wav|సరైన నియమ నిబంధనలు పాటించకుండా,ప్రభుత్వ రంగ బ్యాంకులు,ఈవిధంగా,భారీ రుణాలు,ఎలా ఇచ్చాయని కూడా ప్రశ్నించింది. |Telugu_F|other|8.960000
processed_te_f_books_socialscience_01782.wav|ఈ వారపు సంత ఎంత పెద్దగా ఉంటే, ఆ ఊరు అంత పెద్దదన్నమాట.|Telugu_F|other|5.142854
processed_te_f_other_02465.wav|ఇలా చేసినందుకు శింబుపై మండి పడ్డ మద్రాస్ హైకోర్టు,అడ్వాన్స్‌ని వడ్డీతో సహ చెల్లించాలని అతడికి ఆదేశించింది.|Telugu_F|other|8.500000
processed_te_f_books_socialscience_06926.wav|గతంలో ఎప్పుడైనా వరదలు, కరువు సంభవించాయేమో కనుక్కోండి.|Telugu_F|other|4.900000
processed_te_f_politics_00871.wav|కశ్మీర్ లోయలోని కొన్ని ప్రాంతాలలో తన ఉనికిని చాటేందుకే,స్వతంత్య్ర కశ్మీర్ గా పాకిస్థాన్ ప్రచారం చేస్తోంది.|Telugu_F|other|7.882667
processed_te_f_general_00614.wav|అంతేకాకుండా,ఎలక్ట్రానిక్ మీడియా రంగంలో కూడా,జబ్నా ప్రవేశించి, తమ జిల్లా సమస్యలపై,మీడియా ద్వారా పోరాడేవారు.|Telugu_F|other|9.088000
processed_te_f_health_00820.wav|మనదేశంలో ప్రతీ సంవత్సరం,పధ్నాలుగు లక్షల నుంచి పదహారు లక్షల మంది,గుండె జబ్బు బాధితుల జాబితాలో చేరుతున్నారు. |Telugu_F|other|8.736000
processed_te_f_books_socialscience_04607.wav|లింగం అన్న పదాన్ని ఏ దేశ రాజ్యాంగ ప్రవేశిక పేర్కొంది?|Telugu_F|other|4.457854
processed_te_f_books_socialscience_02687.wav|భారతదేశంలో వ్యవసాయరంగమే అత్యధిక ఉపాధిని కల్పిస్తోంది.|Telugu_F|other|4.864208
processed_te_f_weather_01390.wav|ఆరంభ మ్యాచ్లో భాగంగా శనివారం గ్రూప్‌ బిలో ఆతిథ్య దేశం, ఒలింపిక్ చాంపియన్ ఇంగ్లాండ్ ను భారత్ ఎదుర్కోంటోంది.|Telugu_F|other|9.200000
processed_te_f_books_socialscience_05324.wav|అల అసోం విద్యార్థి సంఘం ఈ ఉద్యమానికి ముందు నిలిచింది.|Telugu_F|other|4.190833
processed_te_f_books_socialscience_00596.wav|ఈ విలువకు ఉపయోగించే సాంకేతిక పదం స్థూల జాతీయోత్పత్తి.|Telugu_F|other|5.549188
processed_te_f_politics_01638.wav|తజికిస్తాన్ మరియు తుర్కిస్థాన్ ల్ల పూర్తి ద్వంద్వ పౌరసత్వం,రెండు దేశాలు మాత్రమే పొందాయి.|Telugu_F|other|7.541333
processed_te_f_weather_01808.wav|అలా టైమ్ మిషన్ బ్యాక్‌డ్రాప్ లో సిద్ధం చేసిన కథ,రవితేజకు కనెక్ట్ అయిందని ఇండస్ట్రీ టాక్.|Telugu_F|other|7.178667
processed_te_f_education_03403.wav|ఆర్సీబీపై ఎక్కువ వికెట్లు తీసిన ఆటగాళ్ల జాబితాలో,ఆశిష్ ‌నెహ్రాతో సమానంగా,భజ్జీ నిలిచాడు.|Telugu_F|other|7.872000
processed_te_f_weather_01789.wav|కాగా అనిల్ గత కొంత కాలంగా జల్సాలకు అలవాటు పడి,పట్ణణంలో పలు కేసుల్లో నిందితుడిగా ఉన్నాడు.|Telugu_F|other|8.394667
processed_te_f_books_socialscience_04792.wav|సమానత్వ హక్కు నేపథ్యంలో ‘అంటరానితనం అన్న ఆచారానికి చట్ట పరంగా అంతం పలకాలని నిర్ణయించారు.|Telugu_F|other|7.600000
processed_te_f_education_01589.wav|తరువాత అన్నం సతీష్ ప్రభాకర్,ఎమ్మెల్సీ పదవికి రాజీనామా చేసి,బీజేపీ తీర్దం పుచ్చుకున్నారు.|Telugu_F|other|8.100000
processed_te_f_books_socialscience_01453.wav|ఉద్యోగులో లేదా వ్యవస్థీకృత రంగంలో పనిచేసిన వాళ్లకు పదవీ విరమణ తరువాత పెన్షను లభించవచ్చు.|Telugu_F|other|7.600000
processed_te_f_books_socialscience_02278.wav|మధ్యతరగతి రైతులు, పెద్ద రైతులు తమ పొలాల్లో పనిచేయటానికి వ్యవసాయ కూలీలను నియమించుకుంటారు.|Telugu_F|other|7.128146
processed_te_f_general_01046.wav|లింక్డిన్, ట్విట్టర్ వంటి సోషల్ మీడియా ద్వారా కూడా,మనకు సరిపోయే కంపెనీలను గుర్తించొచ్చు.|Telugu_F|other|7.242667
processed_te_f_books_socialscience_06585.wav|కాబట్టి టీకాలు వేయించుకోవలసిన అవసరం గురించి ప్రజలలో అవగాహన, స్పృహ కల్గించడం చాలా ముఖ్యం.|Telugu_F|other|7.418396
processed_te_f_general_02355.wav|ఇక సోషల్ మీడియా వీడియో ప్లాట్ఫామ్స్‌లో అయితే,ఈ మాటను మామూలుగా కాదు ఓ రేంజ్లో వాడేస్తారు.|Telugu_F|other|7.700000
processed_te_f_politics_01350.wav|కాగా ప్రఙ్ఞాసింగ్ ఠాకూర్,భోపాల్ నుంచి బీజేపీ ఎంపీ అభ్యర్థిగా పోటీ చేసిన విషయం తెలిసిందే.|Telugu_F|other|6.976000
processed_te_f_health_01339.wav|అంతేకాక మలేరియా వంటి వివిధ జబ్బుల వల్ల,రక్తంలోని ఎర్ర రక్తకణాలు ధ్వంసమయ్యి, మరలా పెరగవు.|Telugu_F|other|8.320000
processed_te_f_books_socialscience_05770.wav|దాడులు, ప్రతిదాడులతో ఈ ప్రాంతమంతా నిత్యం యుద్ధ వాతావరణంతోటి, ఉగ్రవాదుల దాడులతోటి ఉండేది.|Telugu_F|other|8.196271
processed_te_f_politics_01115.wav|చినకాకాని వద్ద హైవే దిగ్భంధనం కార్యక్రమంలో పాల్గొంటున్న రైతులు,ఆ రూట్లో వస్తున్న ఎమ్మెల్యే పిన్నెల్లి కారును అడ్డుకున్నారు.|Telugu_F|other|9.194667
processed_te_f_weather_01087.wav|భారీ అంచనాలతో అభిమానుల ముందుకు రానున్న ఈ సినిమాకు సంబంధించిన,రీఎనాక్ట్ మెంట్ ట్రైలర్ వీడియోను,ఇటీవలే మేకర్స్ రిలీజ్ చేశారు.|Telugu_F|other|10.176000
processed_te_f_finance_00939.wav|నరేంద్ర మోడీ,మూర్ఖంగా,పెద్ద నోట్లను రద్దు చేసినప్పుడు,ప్రజలు తమ డబ్బును డిపాజిట్ చేయటంతో,బ్యాంకుల నిండా డబ్బు వచ్చి పడింది. |Telugu_F|other|9.700000
processed_te_f_finance_01247.wav|ఇక బిజినెస్ పీపుల్,ఎక్కవగా ఇష్టపడే సబ్జెక్ట్ ఏదైనా ఉందంటే,అది ట్రేడింగ్ అనే చెప్పవచ్చు, లేదా అది ఈక్విటీ అనీ అయినా కావచ్చు.|Telugu_F|other|9.525333
processed_te_f_weather_00992.wav|’మంచు కురిసే వేళలో’ సినిమా ఫస్ట్‌లుక్ ను త్వరలోనే విడుదల చేస్తాం.డిసెంబర్ లో సినిమాను రిలీజ్ చెస్తాం అని బాలా పేర్కొన్నారు.|Telugu_F|other|9.194667
processed_te_f_agri_01234.wav|అడవి జంతువుల నుండి, పంటలను రక్షించేందుకు, రాత్రివేళ కాపలాగా వెళ్లిన ఓ రైతు, వేటగాళ్లు అమర్చిన, విద్యుత్తు తీగలకు బలైపోయాడు. |Telugu_F|other|9.941333
processed_te_f_agri_00107.wav|కాళేశ్వరం లిఫ్ట్ ఇరిగేషన్ ప్రాజెక్టు, ప్రపంచంలోని సాగు, తాగు నీటి ఇరిగేషన్ ప్రాజెక్టుల్లో, నెంబర్ వన్ స్థానం దక్కించుకుంది. |Telugu_F|other|9.589333
processed_te_f_finance_02413.wav|అంటే ఈ నూతన ఫార్ములా ప్రకారం,అన్ని ప్రభుత్వ బ్యాంకులు,తమ ఆర్థిక పరిస్థితిని అనుసరించి,ఉద్యోగులకు,ఇకపై వేతనాలు చెల్లిస్తాయి.|Telugu_F|other|10.016000
processed_te_f_politics_02065.wav|పేద ప్రజల జీవితాలలో చిచ్చు రేపిన గుడుంబాను పూర్తిగా రూపుమాపి, ప్రభుత్వం మంచిపని చేసిందన్నారు టీడీపీ ఎమ్మెల్యే ఆర్ కృష్ణయ్య. |Telugu_F|other|10.000000
processed_te_f_health_00418.wav|గర్భం యొక్క పన్నెండు మరియు పదునాల్గవ వారాల మధ్య,అల్ట్రాసౌండ్ చూడవచ్చు.|Telugu_F|other|6.100000
processed_te_f_general_00967.wav|ఈ సందర్భంగా ఆమెను అభినందిస్తూ,అందరూ తమ తమ ట్విట్టర్ అండ్ సోషల్ మీడియా ఖాతాల ద్వారా,విషెష్ అందిస్తున్నారు.|Telugu_F|other|8.700000
processed_te_f_weather_02194.wav|షార్ట్ సర్య్కూట్ వల్ల ప్రమాదం జరిగిందా,లేక వేరే కారణాలు ఉన్నాయా అనే కోణంలో అధికారులు విచారణ చేస్తున్నారు.|Telugu_F|other|7.701333
processed_te_f_weather_00446.wav|ఈటీవీ అత్యంత ప్రతిష్ఠాత్మకంగా ప్రసారం చేసే,స్టార్ మహిళ బాధ్యతల్నీ దీప్తిరెడ్డి తన భుజాల మీద వేసుకున్నారు.|Telugu_F|other|8.554667
processed_te_f_books_socialscience_00561.wav|‘సగటు ఎందుకు ఉపయోగిస్తాం? దీనిని ఉపయోగించటంలో ఏమైనా పరిమితులు ఉన్నాయా?|Telugu_F|other|6.000000
processed_te_f_education_02266.wav|కాలేజీలో తాగుబోతు అటెండర్,క్యారెక్టర్,సినిమా వేగానికి, ఫీల్గుడ్ ఫ్యాక్టర్కు,అవరోధంగా మారిందని చెప్పవచ్చు.|Telugu_F|other|9.440000
processed_te_f_books_socialscience_04169.wav|ఇటువంటి భూ సంస్కరణలు వియత్నాం సమాజంపై ఎటువంటి ప్రభావాన్ని చూపి ఉంటాయి?|Telugu_F|other|6.060042
processed_te_f_education_00997.wav|అందుకే ఇప్పుడు ఇవాళ్టి పర్యటనలో,పవన్ కళ్యాణ్,ఈ కేసుపై,ఎలా స్పందిస్తారో అన్న చర్చ,పెద్ద ఎత్తున జరుగుతోంది.|Telugu_F|other|9.344000
processed_te_f_books_socialscience_06635.wav|మీరు గమనించిన విషయాలను నమోదుచేయండి.|Telugu_F|other|3.145938
processed_te_f_health_00717.wav|లబ్ ‌డబ్ మంటూ నిరంతరం కొట్టుకుంటూ ఉండే గుప్పెడంత గుండె,కొద్దిసేపు విశ్రమిస్తే ప్రాణాలు గాల్లో కలిసినట్లే.|Telugu_F|other|8.554667
processed_te_f_books_socialscience_05393.wav|పౌరుల ప్రాణనష్టం పెద్ద ఎత్తున ఉండేలా విచక్షణారహిత దాడులకు పాల్పడ్డారు.|Telugu_F|other|6.500000
processed_te_f_health_01597.wav|దీంతో వెంటనే స్కానింగ్ తీయించగా ఎముక,లిగ్మెంట్ ‌కు ఎలాంటి గాయం కాలేదని తేలడంతో అంతా ఊపిరి పీల్చుకున్నారు.|Telugu_F|other|8.693333
processed_te_f_finance_00591.wav|బూత్ ‌ల వారీగా,డబ్బు పంపిణీ లెక్కలు కూడా,సందీప్ రెడ్డి డైరీలో దొరికాయి|Telugu_F|other|6.144000
processed_te_f_other_02998.wav|వజ్రాన్ని వజ్రంతోనే కోయాలి అన్నట్లు,అధర్మాన్ని అధర్మంతోనే జయించి, ధర్మాన్ని రక్షించడమే కృష్ణావతార ధ్యేయం.|Telugu_F|other|9.450667
processed_te_f_books_socialscience_06553.wav|మీ సహవిద్యార్థుల సలహాలను జోడించండి.|Telugu_F|other|3.145938
processed_te_f_books_socialscience_01656.wav|నివాసప్రాంతంలో విద్య, మతపర, వాణిజ్యం వంటి విభిన్న కార్యకలాపాలు ఉంటాయి.|Telugu_F|other|6.907563
processed_te_f_politics_01504.wav|సినిమా లైన్ హాలీవుడ్ దే అయినా కథ మాత్రం,స్థానిక వర్తమాన అంశాలతోనే ముడిపడి ఉంటుందని దర్శకుడు పేర్కొన్నాడు.|Telugu_F|other|8.437333
processed_te_f_books_socialscience_03285.wav|గుజరాత్‌లో మా దగ్గరకు ఎవరు వస్తారు?|Telugu_F|other|2.878896
processed_te_f_books_socialscience_06844.wav|తాగడానికి వాడే నీటినే టాయిలెట్లకు, మొక్కలకు వాడేస్తూ వృథా చేస్తున్నాం.|Telugu_F|other|5.537583
processed_te_f_books_socialscience_02019.wav|ఆడమనిషి, మగమనిషి చెరుకు నరికి, ఆకులు తొలగించి కింద పడేస్తారు, పిల్లలు వీటిని ఒక చోటకి కుప్పగా చేరుస్తారు.|Telugu_F|other|8.846438
processed_te_f_books_socialscience_01446.wav|వీళ్ల సంరక్షణను కుటుంబం చేపడుతుంది.|Telugu_F|other|3.145938
processed_te_f_books_socialscience_00479.wav|ఇటువంటి ప్రామాణికాల జాబితా చాలా పెద్దగా ఉంటే అప్పుడది అంతగా ఉపయోగపడదు.|Telugu_F|other|6.600000
processed_te_f_books_socialscience_02430.wav|అతడి నిర్వహణ పెట్టుబడి ఏమై ఉంటుంది?|Telugu_F|other|3.006604
processed_te_f_health_03169.wav|చికిత్స నిమిత్తం బలిజిపేట పీహెచ్సీకి రాగా,కుక్కకాటు ఇంజక్షన్ లేదని చెప్పి టీటీ ఇంజక్షన్ చేసి పంపించేశారు.|Telugu_F|other|8.832000
processed_te_f_finance_01988.wav|ఎమర్జెన్సీకి ముందు,చేతివృత్తుల వారి వార్షిక ఆదాయం, ప్రభుత్వ ఉద్యోగుల వార్షిక ఆదాయం,దాదాపు సమానంగా ఉండేది.|Telugu_F|other|8.832000
processed_te_f_books_socialscience_07273.wav|నల్గొండ, రంగారెడ్డి, ప్రకాశం జిల్లాలలో ఫ్లోరైడ్ ప్రభావం తీవ్రంగా ఉంది.|Telugu_F|other|5.676896
processed_te_f_books_socialscience_00585.wav|యంత్రాలు, పరికరాలు ఉపయోగించి వస్తువులు ఉత్పత్తి చేయడం, ఇతర పరిశ్రమలు ;|Telugu_F|other|6.373500
processed_te_f_politics_01671.wav|అంతకు ముందు ప్రజాసంఘాలు,విద్యార్థులు సంగారెడ్డి పట్ణణంలోని జ్యోతిబాఫూలే విగ్రహం వరకు ర్యాలీ నిర్వహించారు.|Telugu_F|other|8.800000
processed_te_f_books_socialscience_06734.wav|జీవులన్నీ ఉనికికోసం ఒక దానిపై ఒకటి ఆధారపడి పరస్పర సహాయం పొందుతున్నాయి.|Telugu_F|other|5.665292
processed_te_f_books_socialscience_05912.wav|భారతదేశం, పాకిస్తాన్‌ల అభివృద్ధికి రెండు దేశాల మధ్య శాంతి అవసరం ఏమిటి?|Telugu_F|other|6.000000
processed_te_f_books_socialscience_03330.wav|భూమి, అడవులు, నదిపై ప్రజల హక్కుల కోసం నర్మదా బచావో ఉద్యమం పోరాడుతోంది.|Telugu_F|other|6.570875
processed_te_f_weather_00665.wav|సాధారణంగా హీరోయిన్ క్యారెక్టర్ గుడ్ అని చెప్పడానికి లంగా ఓణి, సల్వార్ కమీజ్ వంటి కాస్ట్యూమ్స్ ని వాడతారు.|Telugu_F|other|8.074667
processed_te_f_books_socialscience_00132.wav|నర్మదానది దక్షిణాన ఉన్న త్రిభుజాకార ప్రాంతాన్ని దక్కన్ పీఠభూమి అంటారు.|Telugu_F|other|6.129688
processed_te_f_finance_00941.wav|బ్యాంకులు,గతంలో డిఫాల్టు చెందితే,ప్రభుత్వం ప్రజల డబ్బుని వినియోగించి,బెయిల్ అవుట్ నిధుల సమకూర్పు జరిపేది. |Telugu_F|other|8.448000
processed_te_f_politics_03270.wav|ఆమె కోసమైన యువత,తప్పకుండా పామోలిన్ సోప్ ను కొంటారు అనడంలో సందేహం లేదు.|Telugu_F|other|6.442667
processed_te_f_books_socialscience_05177.wav|ఇది అనేక మార్పులను తీసుకు వచ్చింది.|Telugu_F|other|3.006604
processed_te_f_finance_02630.wav|అలాగే ఈ పార్లమెంట్ వర్షాకాల సమావేశాల్లో,వస్తు, సేవల పన్ను జిఎస్టి,ఆమోదం పొందుతుందన్న అంచనాలూ కలిసొచ్చాయి. |Telugu_F|other|9.365333
processed_te_f_books_socialscience_04496.wav|పంజాబ్‌లోని యూనియనిస్టు పార్టీలో పలువురు ముస్లిములు సభ్యులుగా ఉన్నారు.|Telugu_F|other|5.400000
processed_te_f_finance_00862.wav|అయితే,ధాన్యాన్ని కొనుగోలు చేసి,తీసుకువెళ్లె బయ్యర్,నిబంధనల ప్రకారం,వ్యవసాయ మార్కెట్ చెక్ పోస్టులో,పన్ను కట్టాల్సి ఉంటుంది. |Telugu_F|other|9.770667
processed_te_f_politics_03027.wav|అతను కూడా టిక్కెట్ తీసుకుని ప్రచారం మొదలుపెట్టి,కాంట్రాక్టు డబ్బులు రావాల్సినవి అక్కౌంట్లో పడ్డాక,వైసీపీలోకి జంప్ అయ్యాడు.|Telugu_F|other|8.938667
processed_te_f_general_01624.wav|భారత హాకీ చరిత్రలోనే అత్యుత్తమ గోల్కీపర్లలో ఒకడిగా ఎదిగిన శ్రీజేష్,ఇప్పుడు నాయకత్వ బాధ్యతలను కూడా సమర్థంగా పోషిస్తున్నాడు.|Telugu_F|other|9.386667
processed_te_f_politics_01566.wav|దీనిపై తీవ్రంగా స్పందించిన అమెరికా రక్షణ మంత్రి జిమ్ మ్యాటిస్,ప్రపంచంలో ఎన్నో బెల్ట్ ‌లు,ఎన్నో రోడ్లు ఉన్నాయి అని అన్నారు.|Telugu_F|other|9.300000
processed_te_f_books_socialscience_03471.wav|అయితే ఇదే సమయంలో తీవ్ర ఆర్థిక మాంద్యం సంభవించి ఆర్థిక వ్యవస్థ చిన్నాభిన్నమయ్యింది, ప్రజలు పెద్ద సంఖ్యలో నిరుద్యోగులయ్యారు.|Telugu_F|other|9.937771
processed_te_f_politics_03425.wav|ఆదివారం హైటెక్స్‌లో నిర్వహించిన ప్రత్యేక కార్యక్రమంలో,ఇరాన్ కాన్సులేట్ జనరల్ హగ్సన్ ఘోమీ ఆయనకు ఈ అవార్డును ప్రదానం చేశారు.|Telugu_F|other|9.760000
processed_te_f_health_00433.wav|నగరంలో సీజనల్,డెంగ్యూ వ్యాధి నివారణలో భాగంగా,దోమల నివారణ మందు ఫాగింగ్,స్ప్రేయింగ్లను రెట్టింపు చేయాలని కమిషనర్ ఆదేశించారు.|Telugu_F|other|10.048000
processed_te_f_books_socialscience_02662.wav|ప్రపంచీకరణకు ఆర్థికరంగమే మూలం అని భావించేవాళ్లు దానికి ఆర్థిక శక్తులు కారణమని, దాని ఎల్లలను అవే నిర్ణయిస్తాయని వాదిస్తారు.|Telugu_F|other|10.100000
processed_te_f_politics_02254.wav|స్థానిక ఆన్‌లైన్ ప్రజా భద్రతా సేవలకు అస్పష్టంగా రిపోర్టును కలిగి ఉన్న,కొన్ని ఆన్లైన్ వారు కూడా స్మార్టింగ్‌ను ఆశ్రయించారు.|Telugu_F|other|9.856000
processed_te_f_politics_02015.wav|ఆకర్షించే లేతరంగుల మేళవింపుతో డిజిటల్ ప్రింటు గాగ్రాకు,మెడ దగ్గర రంగురంగుల రాళ్లతో చేసిన ఎంబ్రాయిడరీ మరింత వన్నెతెస్తుంది. |Telugu_F|other|10.144000
processed_te_f_weather_01576.wav|ఒకసారి జరిగిన తప్పు రెండుసార్లు జరిగితే,మళ్లీ మూడోసారి కూడా అదే తప్పు దొర్లేందుకు ఆస్కారం ఉంటుంది అని,గుహ వ్యాఖ్యానించారు.|Telugu_F|other|9.900000
processed_te_f_health_01027.wav|బెంగళూరుకు చెందిన ఒక వ్యక్తిని హెలికాప్టర్ ‌లో కేరళకు తీసుకువచ్చి, గుండె మార్పిడి చేయడంలో ఇక్కడి వైద్యులు విజయం సాధించారు.|Telugu_F|other|8.900000
processed_te_f_general_00987.wav|ఆమె వేసుకున్న బ్లౌజ్‌పై,హిందువుల దేవుడు శ్రీరామ అనే పేరును ముద్రించి ఉండటంతో,ఆ ఫోటో సోషల్ మీడియాలో పెద్ద దుమారం రేపుతుంది.|Telugu_F|other|10.144000
processed_te_f_books_socialscience_01548.wav|అనేక రోగాలకు కలుషిత నీరు, ఇరుకు ఇళ్లల్లో ఉండటం, పారిశుద్ధ్య లోపం వంటివి ప్రధాన కారణాలు.|Telugu_F|other|7.186208
processed_te_f_books_socialscience_05448.wav|ఈ చర్య ముస్లిం మహిళల ప్రయోజనాలను కాదని మత ఛాందసవాదులకు తల ఒగ్గిందని చాలామంది భావించారు.|Telugu_F|other|8.056958
processed_te_f_books_socialscience_07244.wav|వాటి గురించి తెలుసుకొని తగిన పద్దతినెంచుకొని విధిగా పాటించాల్సిన ఆవశ్యకత ఎంతైనా ఉన్నది.|Telugu_F|other|6.756625
processed_te_f_agri_00318.wav|అందువల్ల నీటిని, వెంటనే విడుదల చేసి, చెన్నై నీటి కటకట తీర్చాలని, పన్నీర్ సెల్వం కోరారు. |Telugu_F|other|7.370667
processed_te_f_books_socialscience_01669.wav|వాళ్లు సంచార జీవులు, అంటే ఒక ప్రదేశం నుంచి మరొక ప్రదేశానికి ప్రయాణం చేస్తూ ఉండే వాళ్లు.|Telugu_F|other|7.200000
processed_te_f_health_02227.wav|ఈ వ్యాధి ప్రధానంగా గబ్బిలాలలో కనిపించేది,కాని ఇప్పుడు అది మనుష్యులకు కూడా వ్యాపించింది.|Telugu_F|other|6.600000
processed_te_f_books_socialscience_01038.wav|ముఖ్యంగా ‘అభివృద్ధి చెందిన దేశాలు ‘అభివృద్ధి చెందుతున్న దేశాల మధ్య విభేదాలు తల ఎత్తాయి.|Telugu_F|other|6.803083
processed_te_f_education_00423.wav|బీజేపీలో చేరాలని కొంతకాలంగా,సుజనా చౌదరి అన్నెం సతీష్తో చర్చలు జరిపారని చర్చ జరుగుతోంది.|Telugu_F|other|7.989333
processed_te_f_books_socialscience_06236.wav|సాయుధ దళాల ప్రత్యేక అధికారాల చట్టాన్ని రద్దు చెయ్యాలని కూడా మైరా పైబీ ఉద్యమం కోరుతోంది.|Telugu_F|other|7.279083
processed_te_f_books_socialscience_06448.wav|సమాచార హక్కు చట్టం వల్ల ప్రభుత్వం పనిని మెరుగు పరచటం, పర్యవేక్షించటం ఎలా సాధ్యమవుతుంది?|Telugu_F|other|7.200000
processed_te_f_other_00385.wav|చిమ్నీ కుండల కోసం ఇతర పేర్లను చిమ్నీ స్టాక్, చిమ్నీ కెన్, మరియు ట్యూడర్ చిమ్నీ ఉన్నాయి.|Telugu_F|other|7.296000
processed_te_f_other_01445.wav|సో,అటు స్టార్ హీరోలు, ఇటు అప్ కమింగ్ హీరోలతో బ్యూటిఫుల్ కెరీర్ ఎంజాయ్ చేస్తోంది రష్మిక.|Telugu_F|other|7.200000
processed_te_f_books_socialscience_02069.wav|వాళ్లు స్వగ్రామాలకు తిరిగి వెళ్లీనప్పుడు అక్కడి పాఠశాలలు కూడా వాళ్లని మళ్లీ చేర్చుకోవు.|Telugu_F|other|6.200000
processed_te_f_weather_01514.wav|అయితే ఈ మధ్య వచ్చిన అజ్ఞాతవాసి చిత్రం మాత్రం,త్రివిక్రమ్ మీద గట్టిగానే ప్రభావం చూపింది.|Telugu_F|other|7.573333
processed_te_f_books_socialscience_03085.wav|అధిక ఆదాయం, సంపద ఉన్నవాళ్లు ఏది కావాలన్నా కొనుక్కోగల, వినియోగించుకోగల స్థితిలో ఉన్నారు.|Telugu_F|other|7.244250
processed_te_f_books_socialscience_02417.wav|రవాణా రంగంలో లారీ డ్రైవర్లు, ఎడ్ల బళ్లు, జట్కాలను నడిపేవాళ్లు మొదలైన వ్యక్తులు ఉన్నారు.|Telugu_F|other|7.522896
processed_te_f_books_socialscience_07039.wav|తరచుగా వారు విరిగిపోయిన గాజుపెంకులు లేక విస్పోటక పదార్థాల వల్ల గాయాలబారిన పడుతూ ఉంటారు.|Telugu_F|other|7.685437
processed_te_f_books_socialscience_04277.wav|ఈ చమురు వల్ల నేలలు, భూగర్భజలాలు కలుషితమయ్యి పంటలు, చేపల పెంపకం వంటివి దెబ్బతింటున్నాయి.|Telugu_F|other|8.000000
processed_te_f_books_socialscience_02409.wav|కుటుంబంలోని మహిళలు, పిల్లలు ఈ పనిలో పాలుపంచుకుంటారు.|Telugu_F|other|4.500000
processed_te_f_health_00574.wav|మీ మానిటర్ కు యాంటీ గ్లేర్ స్ర్కీన్ ను ఏర్పాటు చేయటం ద్వారా,కంటి ఒత్తిడి నుంచి కాస్తంత ఉపశమనం పొందవచ్చు.|Telugu_F|other|8.960000
processed_te_f_education_03478.wav|సాంబార్ సరస్సు,జైపూర్ మరియు జోధ్పూర్ రాజుల మధ్య గొడవలో ఉంది.అది చివరికి బ్రిటిష్ వారికి బదిలీ చేయబడింది.|Telugu_F|other|8.661333
processed_te_f_education_01005.wav|టిబెటన్ సాంప్రదాయ వైద్య విధానంలో,భాగమైన సోవారిగ్వా, భారత హిమాలయ ప్రాంతంలో,ఎంతో ప్రాచుర్యాన్ని కలిగి ఉంది|Telugu_F|other|8.661333
processed_te_f_books_socialscience_01474.wav|సెన్సెస్ సర్వేనుంచి మనకు మరో విషయం కూడా తెలుస్తోంది.|Telugu_F|other|4.353375
processed_te_f_books_socialscience_04214.wav|నైజర్ నదీ వ్యవస్థ కింద వివిధ తెగలు ఉంటున్న వేరు వేరు ప్రాంతాలను ఒకటిగా చెయ్యటం ద్వారా దీనిని ఏర్పరిచారు.|Telugu_F|other|9.264396
processed_te_f_books_socialscience_07166.wav|ఒకవేళ పాఠశాలకు వెళుతూవుంటే ఏ తరగతిలో ఉన్నారో అడగండి.|Telugu_F|other|5.100000
processed_te_f_other_01203.wav|ఒకే వేదికపై రెండు మతాలకు చెందిన సంస్కృతి సాంప్రదాయాలు ఉట్టి పడటం పట్ల,ప్రజలు హర్షం వ్యక్తం చేస్తున్నారు.|Telugu_F|other|8.373333
processed_te_f_books_socialscience_06820.wav|సహజవనరుల సంరక్షణలపై చార్ట్ రూపొందించి ప్రదర్శించండి.|Telugu_F|other|4.481083
processed_te_f_books_socialscience_01924.wav|అంతకు ముందు మేం ఉపయోగించిన బావి ఇప్పుడు ఎండిపోయింది.|Telugu_F|other|4.074729
processed_te_f_books_socialscience_00826.wav|అంటే ఆమెకున్న భూమిలో మరో ఇద్దరికి ఉపాధి దొరుకుతుంది.|Telugu_F|other|4.492687
processed_te_f_books_socialscience_04569.wav|రెండు శతాబ్దాలపాటు కొనసాగిన వలసపాలన దేశ అభివృద్ధిని అడ్డుకుని, దేశ ప్రజల ఆత్మవిశ్వాసాన్ని దెబ్బ తీసింది.|Telugu_F|other|8.500000
processed_te_f_books_socialscience_00670.wav|ఉత్పత్తి, ఉపాధుల దృష్ట్యా వ్యవసాయ రంగం క్షీణించింది.|Telugu_F|other|4.481083
processed_te_f_books_socialscience_02108.wav|కొన్ని సందర్భాలలో వలస కార్మికులకు జీతాలు చెల్లించరు.|Telugu_F|other|5.525979
processed_te_f_finance_01932.wav|అయితే దేశంలో,గత కొంత కాలం నుంచి,ద్రవ్యోల్బణం స్తబ్దుగా ఉన్నందున,వడ్డీ రేట్లు మరింత తగ్గవచ్చని పేర్కొంది.|Telugu_F|other|9.013333
processed_te_f_books_socialscience_02405.wav|మీ ప్రాంతంలో బజారులో తిరుగుతూ సరుకులు అమ్మేవాళ్లల్లో ఒకరినుంచి వాళ్ల రోజువారీ అమ్మకాలు ఎంతో తెలుసుకోండి.|Telugu_F|other|7.650604
processed_te_f_general_00782.wav|తను ఎంత మేధావినో చెప్పేందుకు,సోషల్ మీడియా వేదికగా ఆయన చేసిన ప్రయత్నం,ఇప్పుడు ఆయన్ను నవ్వుల పాలు చేసింది.|Telugu_F|other|8.565333
processed_te_f_books_socialscience_03712.wav|అందరికీ అక్షరాస్యత, ప్రాథమిక విద్యను అందించగలిగింది.|Telugu_F|other|4.608792
processed_te_f_books_socialscience_02440.wav|ఉత్పత్తిలో మిగుల్చుకున్న డబ్బు ద్వారా మధ్యతరగతి, పెద్ద రైతులకు తరువాతి పంటకు పెట్టుబడి ఏర్పాటు అవుతుంది.|Telugu_F|other|7.534500
processed_te_f_weather_02016.wav|బస్టాండ్ నుండి ప్రెస్ క్లబ్ మీదుగా బాలసముద్రం,ఏకశిల పార్కు నుండి అమర వీరుల స్ధూపం వరకు ర్యాలీ చేరుకుంది.|Telugu_F|other|9.400000
processed_te_f_books_socialscience_02214.wav|గ్రామంలోని అధిక భూమి ఉన్నత కులాల వారి చేతుల్లో ఉంది.|Telugu_F|other|4.074729
processed_te_f_other_00798.wav|పోత్గల్ ముస్తాబాద్,న్యూస్టుడే:మంత్రి కేటీఆర్ ముస్తాబాద్ మండలం పోత్గల్ గ్రామాన్ని శుక్రవారం సందర్శించారు.|Telugu_F|other|8.700000
processed_te_f_books_socialscience_06139.wav|‘నర్మదా బచావో ఉద్యమంలో అనేక ధోరణులు కలగలిసి ఉన్నాయి.|Telugu_F|other|4.736500
processed_te_f_books_socialscience_06874.wav|ప్రస్తుత కాలంలో వినియోగం కన్నా ఉత్పత్తి ఎక్కువయింది.|Telugu_F|other|4.202438
processed_te_f_books_socialscience_04868.wav|ఆనాటి రాజకీయ ఘటనలను రాజ్యాంగం ఎలా ప్రతిబింబిస్తోంది?|Telugu_F|other|5.000000
processed_te_f_education_01360.wav|దశాబ్ధాలుగా ప్రజలు, రైతులు, చేతివృత్తుల వారి సమస్యలపై,వామపక్షాలు రాజీలేని పోరాటం,చేస్తున్నాయని చెప్పారు.|Telugu_F|other|9.461333
processed_te_f_agri_02839.wav|రైతులకు సకాలంలో ఎరువులు సరఫరా చేసేందుకు, రాష్ట్ర ప్రభుత్వం, మార్క్ ఫెడ్ ని, నోడల్ ఏజెన్సీగా నియమించింది.|Telugu_F|other|8.565333
processed_te_f_politics_03252.wav|యువ మోర్చా కార్యకర్తలు కొందరు,కన్నౌర్ జిల్లాలోని ముఖ్యమంత్రి పినరయి విజయన్ నివాసానికి ర్యాలీగా వెళ్లారు.|Telugu_F|other|8.458667
processed_te_f_agri_01374.wav|ఉదయాన్నే అల్పాహారం తీసుకోవడం వీలుకాని సందర్భాల్లో, బాదం పప్పు తింటే మేలని, తాజా అథ్యయనం స్పష్టం చేసింది.|Telugu_F|other|8.300000
processed_te_f_books_socialscience_04562.wav|వాళ్లు తమంతట తాము విలీనం కాకపోతే ఆ ప్రక్రియను పూర్తి చెయ్యటానికి సైన్యాన్ని పంపించాల్సి ఉంటుందని కూడా అతడు స్పష్టపరిచాడు. |Telugu_F|other|9.682354
processed_te_f_books_socialscience_04467.wav|ఆహార ధాన్యాల కొరత, ఆహార కోటాలు, పెరుగుతున్న ధరలు, అక్రమ నిల్వలు, నల్ల బజారు వంటి వాటితో ప్రజల్లో తీవ్ర అశాంతి చెలరేగింది.|Telugu_F|other|10.065479
processed_te_f_books_socialscience_02127.wav|‘వలస కుటుంబాలలోని అధిక శాతం పిల్లలు బడి మధ్యలోనే మానేస్తారు. దీనితో మీరు ఏకీభవిస్తారా? మీ సమాధానానికి కారణాలు పేర్కొనండి.|Telugu_F|other|10.088688
processed_te_f_politics_03105.wav|సిటిజెన్‌షిప్ అమెండ్‌మెంట్ చట్టాన్ని వ్యతిరేకిస్తూ,అలీగఢ్ ముస్లిం యూనివర్శిటీ విద్యార్థులు నిరసన ప్రదర్శనలు నిర్వహించారు.|Telugu_F|other|8.661333
processed_te_f_books_socialscience_07498.wav|ఆహారంలో ఉండే ప్రొటీన్లు మరియు కార్బోహైడ్రేట్ అణువులు చిన్నచిన్న ముక్కలుగా విడగొట్టబడి మెత్తగా చిక్కటి రూపంలోకి మారుతుంది. |Telugu_F|other|9.450146
processed_te_f_agri_02988.wav|ఇలా ఉండగా, ప్రస్తుత పరిస్థితుల్లో, ప్రతీ సన్న, చిన్నకారు రైతు, కనీసం రెండు నుంచి ఐదు ఎకరాల వరక, రొయ్యల సాగును ఆరంభించారు.|Telugu_F|other|9.900000
processed_te_f_general_01616.wav|సతీశ్ ధావన్ అంతరిక్ష కేంద్రం మొదటి లాంచ్ ప్యాడ్ నుంచి,పీఎస్ఎల్వీ సీ రాకెట్ ద్వారా,హైసిస్ ఉపగ్రహాన్ని ఇస్రో ప్రయోగించింది.|Telugu_F|other|9.813333
processed_te_f_agri_01469.wav|హిందువుల్లో కొన్ని కులాల వారు, ఆవు మాంసం తింటారని, అలాంటప్పుడు, ముస్లీములు తింటే, తప్పు ఏమిటని, కొందరు ప్రశ్నిస్తున్నారు. |Telugu_F|other|8.842667
processed_te_f_health_00603.wav|అక్కడ తాను ఆర్ధో ఫిజీషియన్ ‌ను కలిశానని,వారి వద్ద చికిత్స తీసుకున్న తనకు ప్రస్తుతం పూర్తి రిలాక్స్‌గా ఉందని పేర్కొన్నాడు.|Telugu_F|other|8.672000
processed_te_f_weather_02387.wav|సీతమ్మ తల్లి,రామయ్య తండ్రి కల్యాణం సందర్భంగా వారి గొప్పతనం గురించి చెప్పుకునే ఈ వేడుక భక్తులను ఆద్యాంతం కనువిందు చేసింది.|Telugu_F|other|9.900000
processed_te_f_general_02126.wav|ఉద్యోగాల కోసం ప్రైవేట్ కంపెనీలకు వెళ్తే,స్కిల్, అన్స్కిల్ పేరుతో ఉద్యోగాలు ఇవ్వకుండా చిన్నచూపు చూస్తున్నారు అని వాపోయారు. |Telugu_F|other|9.685333
processed_te_f_politics_02620.wav|ఐసిస్ చిట్టాలో ఇప్పటికే ఆప్ఘనిస్తాన్, పాకిస్తాన్,బంగ్లాదేశ్‌లు వుండగా తాజాగా ఈ జాబితాలో ఇండియాలోని పలు రాష్ట్రాలు చేరాయి.|Telugu_F|other|9.696000
processed_te_f_general_02414.wav|అయితే ఈ పనుల్లో నాణ్యత లేదని ఆరోపిస్తూ,బకెట్లో నింపిన బురదను,రోడ్డు పనులను చేయిస్తున్న ఇంజనీర్ ప్రకాశ్ షడేకర్‌ పై పోశాడు. |Telugu_F|other|9.642667
processed_te_f_general_01303.wav|హనుమాన్ గుడి ఆలయం యొక్క రాళ్లను,కూడాకుతుబ్ కాంప్లెక్స్ లోని లాల్ కోట వద్ద గల,అవ్వత్ ఉల్ ఇస్లాం మసీద్ నిర్మాణానికి వాడారు.|Telugu_F|other|9.898667
processed_te_f_politics_01820.wav|బిజెపి వైఫల్యానికి కారణం మనోహర్ పారికర్ వారసుడిగా వచ్చిన లక్ష్మీకాంత్ పార్శేకర్‌ కు,నాయకత్వ లక్షణాలు లేకపోవడం అంటున్నారు.|Telugu_F|other|9.717333
processed_te_f_books_socialscience_02258.wav|అలా మార్చిన ప్రతిసారి మెరుగైన కొత్త  పనిముట్లు, యంత్రాలు వస్తున్నాయి.|Telugu_F|other|5.200000
processed_te_f_books_socialscience_05729.wav|అరబ్బులు, యూదుల మధ్య ఏర్పడిన ఘర్షణలను పశ్చిమ ఆసియా సంక్షోభమని అంటారు.|Telugu_F|other|6.200000
processed_te_f_finance_00948.wav|ఐదు వందల రూపాయల అప్పు కట్టని,రహీం పండ్ల బండిని,బ్యాంక్ జప్త్ చేసింది. |Telugu_F|other|5.898667
processed_te_f_other_01530.wav|కన్నౌజ్ సభలో ఎద్దు రావడం వెనక కూడా బీజేపీ కుట్ర ఉందని,ఆమె ఆరోపించారు.|Telugu_F|other|6.200000
processed_te_f_politics_01303.wav|ఆర్ ఎస్ ఎస్ తనపై బురద చల్లేందుకు ఈ ఆరోపణలు చేస్తోందని,రాహుల్ అన్నారు.|Telugu_F|other|6.300000
processed_te_f_books_socialscience_00983.wav|నాలుగు నుంచి అయిదు వారాలలో ఈ రుతుపవనాలు క్రమేపీ దేశమంతా వ్యాపిస్తాయి.|Telugu_F|other|6.000000
processed_te_f_books_socialscience_04166.wav|అయితే అనతికాలంలోనే అతడిని పడదోసి ఎన్‌గో డిన్ డీం అధికారంలోకి వచ్చాడు.|Telugu_F|other|6.988833
processed_te_f_books_socialscience_01570.wav|ఆ తరువాత అతడికి నలుగురు పిల్లలు పుట్టారు. వాళ్లలో ముగ్గురు అబ్బాయిలు.|Telugu_F|other|5.189292
processed_te_f_books_socialscience_03071.wav|ఆహార ఉత్పత్తి పెరగటానికి, ఆహార భద్రతకు మధ్య గల సంబంధాన్ని వివరించండి.|Telugu_F|other|5.514375
processed_te_f_weather_00490.wav|అదే సమయంలో ఓ డాక్టర్ ట్రూప్ కి,మంచు కొండల్లో ఓ డెడ్ బాడీ దొరుకుతుంది.|Telugu_F|other|5.962667
processed_te_f_books_socialscience_04076.wav|సిసిపికి చెందిన అధినాయకులు, లేదా ‘చైర్మన్ చాలా శక్తిమంతులుగా ఎదిగారు.|Telugu_F|other|6.048417
processed_te_f_books_socialscience_06229.wav|గ్రామాలు, పట్టణాలలోని వార్డులోని మహిళలు రోజూ ఈ పహరాలో పాల్గొనేవాళ్లు.|Telugu_F|other|5.900000
processed_te_f_books_socialscience_06580.wav|టీకాలు వేయించుకోవాల్సిన అవసరాన్ని, ప్రాముఖ్యతను ప్రజలకు తెలియజెపుదాం.|Telugu_F|other|5.015146
processed_te_f_books_socialscience_01632.wav|జనాభాలోని పెద్దవాళ్లలో ఆడవాళ్ల సంఖ్యను లింగ నిష్పత్తి తెలియజేస్తుంది.|Telugu_F|other|5.500000
processed_te_f_health_02891.wav|పురాణాల ప్రకారం రక్తం అనేది శరీరపు జ్యూస్,దీని అర్థం ఇదే ప్రాణం మనకు.|Telugu_F|other|6.517333
processed_te_f_books_socialscience_06082.wav|కాలక్రమంలో ఈ ఉద్యమం ‘సుస్థిర అభివృద్ధి అన్న భావనను ముందుకు తెచ్చింది.|Telugu_F|other|5.514375
processed_te_f_books_socialscience_06750.wav|దీనికి కారణం పరాగసంపర్కానికి సహయపడే కీటకాలు తగ్గిపోవడమేనని తెలిసింది.|Telugu_F|other|5.525979
processed_te_f_books_socialscience_06731.wav|పరాగసంపర్కం ద్వారా మొక్కలు, కీటకాల మధ్యగల సంబంధాన్ని అర్థంచేసుకుందాం.|Telugu_F|other|5.800000
processed_te_f_books_socialscience_05338.wav|హింస, అల్లర్లు తీవ్ర రూపం దాల్చటంతో కేంద్ర ప్రభుత్వం దీనిపై దృష్టిపెట్టాల్సి వచ్చింది.|Telugu_F|other|6.721813
processed_te_f_books_socialscience_00568.wav|అధిక ఆదాయం ఉన్నప్పుడు పిల్లల్ని బడికి పంపటం తల్లిదండ్రులకు తేలిక అవుతుందా? చర్చించండి.|Telugu_F|other|6.800000
processed_te_f_finance_00294.wav|కొత్త పన్ను మార్పులు,గిగ్ ఎకానమీ,వర్కర్స్ కోసం,ఒక పెద్ద పన్ను బ్రేక్ ఆఫర్ ను ఇచ్చింది.|Telugu_F|other|7.669333
processed_te_f_agri_00614.wav|గంగానది ప్రవహించే ప్రాంతం కావడంతో, మాల్డాలో, అతి మేలైన, ఫాల్జా మామిడి పండ్లు పండుతాయి.|Telugu_F|other|7.253333
processed_te_f_general_02244.wav|అన్నా హజారే దీక్షకు,దేశం లోని ముస్లిం మత పెద్దలు, ముస్లిం సంఘాలు సంఘీభావం ప్రకటించాయి.|Telugu_F|other|7.498667
processed_te_f_books_socialscience_04561.wav|భారతదేశంలో విలీనం కావలసిన ఆవశ్యకత గురించి అతడు రాచరిక కుటుంబాలతో చర్చలు మొదలుపెట్టాడు.|Telugu_F|other|7.650604
processed_te_f_books_socialscience_01103.wav|హిమాలయ నదులు మూడు ముఖ్యమైన వ్యవస్థల కిందకు వస్తాయి: అవి గంగ, సింధు, బ్రహ్మపుత్ర నదులు.|Telugu_F|other|7.464833
processed_te_f_general_00645.wav|భారత్,అన్ని రకాల సంస్కృతులను తనలో ఇముడ్చుకుంటూ,అందరినీ కలుపుకుంటూ ముందుకు వెళ్లే దేశం.|Telugu_F|other|7.477333
processed_te_f_finance_01742.wav|ఇలా చదవడం వల్ల,పుస్తకాలకు ఖర్చు పెట్టాల్సిన డబ్బునూ పొదుపు చేశా అని,చెబుతారు శ్రీనాథ్. |Telugu_F|other|6.848000
processed_te_f_books_socialscience_01801.wav|నివాస ప్రాంతాల లక్షణాలలో వైవిధ్యత పెరుగుతున్నకొద్దీ వాటిల్లోని సంక్లిష్టత పెరుగుతుంది.|Telugu_F|other|6.988833
processed_te_f_books_socialscience_01007.wav|అంతేకాకుండా ఈ వాతావరణం మనలను వెచ్చగా ఉంచుతుంది, నీటి చక్రం కూడా దీనిగుండా ఏర్పడుతుంది.|Telugu_F|other|7.500000
processed_te_f_agri_03021.wav|ఒకసారి వాళ్ళ అమ్మకి రావాల్సిన కూలి డబ్బులు కోసం, ఊళ్ళో ఒక రైతు ఇంటికి వెళ్ళాడు మనోహర్.|Telugu_F|other|6.453333
processed_te_f_finance_02218.wav|నోట్లను రద్దుచేస్తున్నట్లు ప్రకటించాక,ఒకవిధంగా బ్యాంకులు,నిశ్చల స్థితికి చేరుకున్నాయి.|Telugu_F|other|6.570667
processed_te_f_weather_01966.wav|అలాగే ఈ మధ్య కాలంలో పెద్దపల్లి మండలం,గుర్రాంపల్లిలో కూడా ఇలాంటి సంఘటనే చోటు చేసుకుంది.|Telugu_F|other|7.434667
processed_te_f_politics_02438.wav|ఇన్నాళ్లు మీరు బంధించాక కర్ఫ్యూను ఎత్తివేస్తే,అక్కడి యువత తుపాకీ పట్టక మరేం చేస్తుంది.|Telugu_F|other|7.786667
processed_te_f_education_00174.wav|తన మేన కోడలు, నటి పద్మిని కొల్హాపురి నటించిన,పానిపట్ సినిమా గురించి,ఆమె ట్వీట్ చేశారు.|Telugu_F|other|7.584000
processed_te_f_weather_01326.wav|రెండు రోజుల ప్యాచ్వర్క్ తప్ప,టాకీ పార్టు షూటింగ్ మొత్తాన్ని పూర్తి చేసుకుంది ఈ చిత్రం.|Telugu_F|other|6.378667
processed_te_f_other_01357.wav|పవన్ సినిమా అంటే ఏ దేవిశ్రీ ప్రసాద్ నో,మణిశర్మ రేంజ్ మ్యూజిక్ డైరెక్టర్ నో తీసుకోవాలి.|Telugu_F|other|6.677333
processed_te_f_weather_01751.wav|పాత ఖాట్మాండ్ లోని హన్ మాన్ డోక ప్రాంతంలో,భూకంప ప్రభావం తీవ్రంగా ఉన్నట్లు తెలుస్తోంది.|Telugu_F|other|7.400000
processed_te_f_books_socialscience_01279.wav|పశువులను మేపటంపై నిషేధం విధించినప్పుడు గడ్డి కోసుకుని, పశువులకు మేపటాన్ని అనుమతించారు.|Telugu_F|other|6.930792
processed_te_f_health_00329.wav|చాలా తరచుగా,ఈ వ్యాధి ముప్పై,యాభై సంవత్సరాల మధ్య వయస్సున్న ప్రజలు ఎదుర్కొంటున్న వ్యాధి.|Telugu_F|other|7.232000
processed_te_f_finance_00638.wav|అమెరికా కారణంగా,భారత్ తో  పాటు పలుదేశాల స్టాక్ మార్కెట్లు,గత ఏడెనిమిది నెలలుగా,పాతాళానికి చేరుతున్నాయి.|Telugu_F|other|8.704000
processed_te_f_general_02353.wav|వాట్సాప్ పూర్తిగా ఎన్క్‌రిప్ట్ అయి ఉంటుంది కాబట్టి,యూజర్ డేటాను ఫేస్‌బుక్,ఏ మాత్రం తెలుసుకునే వీలుండదు.|Telugu_F|other|7.637333
processed_te_f_books_socialscience_03920.wav|నాజీ సైన్యాధిపతులు, నాయకులలో అనేక మందిని నిర్బంధించి  ప్రఖ్యాత    న్యూరెంబర్గ్ విచారణలలో బోనెక్కించారు.|Telugu_F|other|8.730333
processed_te_f_finance_02633.wav|ఐఐపి, ద్రవ్యోల్బణం సూక్ష్మ గణంకాలు,అనుకూలంగా రానున్నాయనే అంచనాలు కూడా,మార్కెట్లపై విశ్వాసాన్ని పెంచాయి. |Telugu_F|other|9.200000
processed_te_f_finance_01658.wav|అంతేకాదు సెంట్రల్ బ్యాంకులు సైతం,బోర్డ్ అప్రూవ్ ‌డ్  యాక్షన్ ప్లాన్ ను,పట్టణ సహకార బ్యాంకులను అడగవచ్చు.|Telugu_F|other|8.170667
processed_te_f_politics_01846.wav|ఉద్యోగం సజ్జోగం లేని యువత అందరూ తప్పకుండా చిత్రలహరి చిత్రంతో కనెక్ట్ అవుతారని సాయిధరమ్ తేజ్ అంటున్నారు.|Telugu_F|other|8.885333
processed_te_f_education_02934.wav|అమెరికా మార్క్ ట్వైన్ యొక్క నిజమైన ప్రసంగం గురించి ఆయనకు ఉన్న జ్ఞానం, ఒక క్లాసిక్ గద్యను నకిలీ చేసింది.|Telugu_F|other|8.900000
processed_te_f_books_socialscience_02916.wav|పేద కుటుంబాల వాళ్లు శారీరిక కష్టం చేస్తారు, శక్తి కోసం వాళ్లు ఎక్కువగా ఆహారధాన్యాలపైనే ఆధారపడి ఉన్నారు.|Telugu_F|other|8.184667
processed_te_f_general_01030.wav|ఇస్లామిక్ స్టేట్ ఉగ్రవాద సంస్థకు చెందిన,అల్ మిన్పార్ జిహాదీ మీడియా నెట్ వర్క్,ఈ విషయాలను వెల్లడించింది.|Telugu_F|other|8.500000
processed_te_f_books_socialscience_01941.wav|ఆడవాళ్లలో వలస వెళ్లటానికి వివాహం ప్రధాన కారణం కాగా మగవాళ్లలో ఉపాధి లేదా ఉపాధికోసం అన్వేషణ ప్రధాన కారణం.|Telugu_F|other|9.300000
processed_te_f_politics_00267.wav|ఈశ్వర్ సినిమా టైంలోనే అతని కటౌట్ చూసి,ఓ పర్‌ఫెక్ట్ మాస్ హీరో అయ్యే లక్షణాలు ఉన్నాయని అందరు అనుకున్నారు.|Telugu_F|other|7.744000
processed_te_f_health_00635.wav|సాధారణంగా మనం చేసే రక్తదానం ద్వారా సేకరించిన రక్తం లోంచి,రెండు రకాల ద్రవాలు,రెందు రకాల కణాలను తీస్తారు.|Telugu_F|other|8.949333
processed_te_f_books_socialscience_01173.wav|వరద వంటి పరిస్థితుల్లో ఎక్కువ నీళ్లు ఉండి, అది నేల లోపలి పొరల్లోకి ఇంకకపోతే మొక్కల వేళ్లు దెబ్బతింటాయి.|Telugu_F|other|8.277542
processed_te_f_books_socialscience_02910.wav|అయితే ఒక ప్రణాళీక, ప్రభుత్వ సహాయమూ లేకుండా వాళ్లతో వైవిధ్యీకరణ గురించి మాట్లాడటం వృధా ప్రయాసే అవుతుంది.|Telugu_F|other|8.858042
processed_te_f_finance_01087.wav|వ్యయాల మార్కప్ ప్రీసెట్, తరచూ పారిశ్రామిక ప్రమాణం, లాభం మార్జిన్ శాతాన్ని,సరుకుల వ్యయంతో లెక్కించవచ్చు.|Telugu_F|other|8.970667
processed_te_f_other_00386.wav|నాలుగు దశాబ్దాల తరువాత,కాంపోజిట్ మాథ్స్ అంటూ నువ్వు పిలిచిన పిలుపుతో మరోసారి బాల్యంలోకి వెళ్లినట్టుంది.|Telugu_F|other|8.394667
processed_te_f_books_socialscience_03127.wav|విద్యుత్తు, డీజిలు మోటర్లతో భూగర్భజలాలు తోడటం మొదలైన తరువాత అవి కొన్ని వందల అడుగుల లోతుకి వెళ్లీపోయాయి.|Telugu_F|other|8.741938
processed_te_f_weather_01013.wav|ఈ సందర్భంగా ప్రముఖ నటి తెలంగాణ చేనేత బ్రాండ్ అంబాసిడర్ అయిన సమంత,కేటీఆర్ పై పొగడ్తల వర్షం కురిపించింది.|Telugu_F|other|9.184000
processed_te_f_general_00768.wav|ఇలాంటి సమస్యలు రాకుండా ఉండాలంటే,నేవల్ ఫ్లీట్ మీద నుంచి అటాక్ చేయడం,ఉత్తమమనే ఆలోచిస్తోంది రష్యన్ సైన్యం.|Telugu_F|other|8.672000
processed_te_f_weather_00483.wav|భారీవర్షం పడడంతో గోదావరి ఉద్ధృతి మరింత పెరిగిందని,దాంతో సుడిగుండాల తీవ్రత మరింత ఎక్కువైందని వివరించారు.|Telugu_F|other|8.661333
processed_te_f_health_02052.wav|మిస్టర్ చిత్రీకరణ సమయంలో కాలికి గాయం కావడం,కొన్ని రోజులు విశ్రాంతి తీసుకోవడం వల్ల వరుణ్ తేజ్ లావయ్యాడు.|Telugu_F|other|7.936000
processed_te_f_education_00605.wav|అమెరికాలో హెచ్బీ హోల్డర్ల జీవిత భాగస్వాములు,సుమారు డెబ్బై వేల మందికి,ప్రస్తుతం వర్క్ పర్మిట్లు ఉన్నాయి.|Telugu_F|other|8.600000
processed_te_f_politics_00358.wav|విషయాన్ని ముఖ్యమంత్రి కేసీఆర్ దగ్గరకు తీసుకెళ్తే,ఆయన్నుంచి వచ్చిన సమాధానం తలసానికి షాక్ కొట్టినట్లైంది.|Telugu_F|other|8.032000
processed_te_f_agri_00915.wav|తాను కొనుగోలు చేసిన పొలాన్ని, తనకు అమ్మిన వ్యక్తే, కబ్జా చేయడంతో, ఆత్మహత్యకు యత్నించాడు, ఓ రైతు కొడుకు.|Telugu_F|other|8.100000
processed_te_f_books_socialscience_01189.wav|ఇది ఆ సమయంలో ఉన్న నీటి నిల్వ. ఒక ఊరిలో చెరువులు, కుంటలు, మడుగుల వంటివి ఉండవచ్చు. ఇవన్నీ ఉపరితల నిల్వలు.|Telugu_F|other|9.659125
processed_te_f_books_socialscience_01332.wav|భూమిమీద వీచే గాలితో దీనిని పోల్చండి - ఇది ఎప్పుడూ ప్రవహిస్తూ ఉంటుంది, కాబట్టి దానికి సరిహద్దులు నిర్ణయించటం సాధ్యం కాదు.|Telugu_F|other|9.067021
processed_te_f_books_socialscience_01248.wav|తాగునీళ్లు, పారిశుద్ధ్యం కనీస అవసరాలని, డబ్బు చెల్లించలేకపోయినప్పటికీ అందరికీ వీటిని కనీసంగా అందించాలని కొంతమంది అంటారు.|Telugu_F|other|10.077083
processed_te_f_agri_01410.wav|తెల్లటి బియ్యం తినడం వల్ల, బి కాంప్లెక్స్ గొట్టాలు, బలానికి టానిక్కులు తాగాల్సిన స్థితిని, మనం శరీరానికి కలిగిస్తున్నాం.|Telugu_F|other|8.352000
processed_te_f_books_socialscience_04148.wav|వియత్నాం, చైనాలలో జాతీయతావాదం ఏర్పడటంలో యువత, విద్యార్థులు ముఖ్య పాత్ర పోషించారు. వీటి మధ్య పోలికలు, తేడాలను చర్చించండి.|Telugu_F|other|9.926167
processed_te_f_politics_01755.wav|పారిశుద్ధ్యంలో,అంటువ్యాధుల నియంత్రణలో,జీవన ప్రమాణాల పెంపులో,మనమే దేశంలో ముందుండాలని ముఖ్యమంత్రి చంద్రబాబు ఆకాంక్షించారు.|Telugu_F|other|9.856000
processed_te_f_general_00736.wav|హైదరాబాద్ నుంచి జడ్చర్ల వైపు,జాతీయ రహదారిపై వెళ్లే వాహనాలను,ఔటర్ రింగ్ రోడ్డు సర్వీసు రోడ్డు వైపు నుంచి మళ్లిస్తున్నారు.|Telugu_F|other|9.472000
processed_te_f_finance_01951.wav|ఆధార్ సంఖ్య, ఏ బ్యాంకు ఖాతా నుంచి,ఎంత డబ్బు కావాలో చెప్పి,బయోమెట్రిక్ పరికరంలో,వేలిముద్ర వేస్తే,డబ్బిస్తాం అని చెప్పారు.|Telugu_F|other|10.016000
processed_te_f_other_02524.wav|సినిమాల్లో కంటే వివాదాస్పద వాటితో వార్తల్లో నిలిచే హీరో నవదీప్,తాజాగా పొలిటికల్ విషయాలు మాట్లాడి అందర్నీ ఆశ్చర్యపరిచాడు.|Telugu_F|other|9.800000
processed_te_f_education_00758.wav|ఆదివారం ఉప్పొంగి ప్రవహిస్తున్న చెరువూరు వాగును దాటి, గ్రామాల్లోకి వెళ్లి,పిల్లలను గుర్తించి,నేత్ర పరీక్షలు నిర్వహించారు.|Telugu_F|other|9.632000
processed_te_f_health_00149.wav|స్క్వేర్ లేదా స్లాబ్ సెరిఫ్ లు,హెయిర్లైన్ సెరిఫ్స్ కంటే మందంగా ఉంటాయి మరియు ప్రధాన స్ట్రోక్ కంటే భారీ బరువు కూడా ఉంటాయి.|Telugu_F|other|9.500000
processed_te_f_agri_01785.wav|పాతిక సంవత్సరాల క్రితం, బాబూ బుడాన్ అనే సూఫీ గురువు, మక్కా యాత్రకు వెళ్లొస్తూ, యెమన్ నుంచి ఏడు కాఫీ గింజలు తీసుకొచ్చాడు. |Telugu_F|other|9.685333
processed_te_f_agri_00628.wav|అయితే, వాటికంటే ముందుగా, ఈ తేనె, వెల్లుల్లి మిశ్రమాన్ని తీసుకోవడం వల్ల, హెల్త్ బెనిఫిట్స్ ఉంటాయని చెబుతున్నారు నిపుణులు.|Telugu_F|other|8.608000
processed_te_f_books_socialscience_03875.wav|రాజకీయ ప్రత్యర్ధులను, ప్రత్యేకించి కమ్యూనిస్టులను ఇష్టం వచ్చినట్లు అరెస్టు చేసి కాన్సంట్రేషన్ క్యాంపులు కు పంపించేవారు.|Telugu_F|other|9.264396
processed_te_f_other_01593.wav|నాకేమి అక్కరలేదు ఆ ఆంధ్రా వాళ్ళ ప్రసాదాలు,అంటూ విసురుగా తన గదిలోకి వెళ్ళిపోయాడు చందు.|Telugu_F|other|6.600000
processed_te_f_books_socialscience_02133.wav|అంతర్గత, అంతర్జాతీయ వలసల ప్రభావాల మధ్య పోలికలను, తేడాలను పేర్కొనండి.|Telugu_F|other|6.187750
processed_te_f_books_socialscience_06724.wav|శక్తిని ప్రభావవంతంగా వినియోగించుట ధర్మాస్టాట్‌లను ఉపయోగించి డబ్బులను పొదుపు చేయవచ్చు.|Telugu_F|other|6.872729
processed_te_f_books_socialscience_04763.wav|సమాఖ్య వ్యవస్థలో భాగంగా ఉండే ద్వంద్వ రాజ్యతంత్రాలలో అన్ని దేశాలలో ద్వంద్వ సేవల విధానాన్ని అవలంబించారు.|Telugu_F|other|8.440083
processed_te_f_general_01180.wav|క్రో బంధుత్వాలు,ఇరక్వాయి బంధుత్వాలు వంటివే కానీ, వారికి తల్లి వైపు మాత్రమే,మేనరిక సంబంధాలు ఆమోదయోగ్యం.|Telugu_F|other|8.900000
processed_te_f_books_socialscience_02546.wav|పై ఉదాహరణలో తక్కువ ఖర్చుతో ఉత్పత్తి చెయ్యగల దేశంగా చైనా ఉపయోగపడింది.|Telugu_F|other|6.060042
processed_te_f_agri_00492.wav|మార్కెట్లో మంచి డిమాండ్ ఉన్న, ఈ జామ సాగు విధానం గురించి, రైతు మాటల్లోనే తెల్సుకుందాం.|Telugu_F|other|6.570667
processed_te_f_politics_01190.wav|అందుకే చాలా ఇబ్బందిగా ఉన్నా కూడా,మీడియాలో ఎలాంటి ప్రచారం కాకుండా జాగ్రత్త పడ్డాం అంటూ నాగబాబు అన్నాడు.|Telugu_F|other|8.362667
processed_te_f_books_socialscience_00529.wav|ఆడపిల్లలు కొన్ని తరగతులు చదువుతారు కానీ పాఠశాల విద్య పూర్తి చెయ్యరు.|Telugu_F|other|5.600000
processed_te_f_other_01834.wav|మెయిన్ పరీక్షలో ఐఎఫ్ఎస్ కు రెండు ఆప్షన్లుంటే,సివిల్స్‌కు మాత్రం ఒకటే ఆప్షనల్ ఉంటుంది.|Telugu_F|other|7.562667
processed_te_f_general_02218.wav|సోషల్ మీడియా పుణ్యమాని,గత నెలలో దేశవ్యాప్తంగా గుర్తింపు తెచ్చుకున్న 'డ్యాన్సింగ్ అంకుల్' గుర్తున్నాడా?|Telugu_F|other|7.765333
processed_te_f_weather_00363.wav|ఉదయం ఒక మోస్తరు లాభంతో ప్రారంభమైన నిఫ్టి మిడ్ సెషన్ కల్లా కనిష్ఠ స్థాయికి పడిపోయింది.|Telugu_F|other|7.178667
processed_te_f_books_socialscience_02668.wav|విదేశీ వాణిజ్య సరళీకరణ అంటే ఏమి అర్థం చేసుకున్నారు?|Telugu_F|other|4.202438
processed_te_f_finance_00390.wav|దీనికి కారణం,కొన్ని కన్సల్టెన్సీ సంస్థల మోసాలు వంటివి  విద్యార్థులు, వారి తల్లిదండ్రుల్లో ఉన్న అపోహలే.|Telugu_F|other|8.600000
processed_te_f_books_socialscience_03825.wav|ఉద్యోగాలు మాయమైపోవటంతో యువకులు నేరాలకు పాల్పడ్డారు.|Telugu_F|other|5.386667
processed_te_f_agri_02077.wav|రగ్గులు నైలాన్, ఉన్ని, అక్రిలిక్, పత్తి లేదా పాలిస్టర్ వంటి అనేక ఫైబర్స్ లో  వస్తాయి. |Telugu_F|other|7.264000
processed_te_f_books_socialscience_04167.wav|అతడు అణచివేత, నియంతృత్వపు ప్రభుత్వాన్ని ఏర్పరిచాడు.|Telugu_F|other|4.400000
processed_te_f_politics_00568.wav|రాష్ట్రంలో యువత నిరాశ,నిస్ఫృహలో ఉందని,నిరుద్యోగ భృతి ఇస్తానన్న చంద్రబాబు,యువతను మోసం చేశారని తెలిపారు.|Telugu_F|other|8.700000
processed_te_f_books_socialscience_06992.wav|చెట్లు, జంతువులపట్ల మన ప్రేమ, దయ ప్రదర్శించడానికి ఏమేమి పనులు చేయవచ్చో జాబితా రాయండి.|Telugu_F|other|7.534500
processed_te_f_politics_01443.wav|వాగ్‌భూషణం:భూషణం స్ఫూర్తితో మాట మీద అధికారం సాధించిన వాళ్లలో,తెలంగాణ రాష్ట్ర ముఖ్యమంత్రి కేసీఆర్ ఒకరు.|Telugu_F|other|8.800000
processed_te_f_agri_01584.wav|క్రమేపి ఆ ఉప్పు కరిగిపోయి, నేల ఉన్నట్టుండి పెద్దపెట్టున కుంగిపోయి, పెద్దపెద్ద ముంపు గుంటలు మిగులుతాయి. |Telugu_F|other|8.053333
processed_te_f_books_socialscience_06757.wav|మీరేమైనా పటాలు గీస్తే లేదా ఫొటోలు తీస్తే వాటితో పోస్టర్ తయారుచేయండి.|Telugu_F|other|5.943937
processed_te_f_other_02017.wav|భక్తులకు ఎలాంటి ఇబ్బందులు కలుగకుండా ఏర్పాట్లు చేయాలని,అడిషనల్ ఎస్పీ సుధీంధ్ర అన్నారు.|Telugu_F|other|7.050667
processed_te_f_weather_01943.wav|ఇప్పటికే వైకాపా కాల్ సెంటర్ల నుంచి వచ్చిన వాయిస్ కాల్ రికార్డులు మంత్రులు లోకేశ్,దేవినేని ఉమా ఇప్పటికే బహిర్గతం చేశారు.|Telugu_F|other|9.888000
processed_te_f_weather_02306.wav|ఓవరాల్ గా తొలి వికెట్ కు ఎక్కువసార్లు కంటే ఎక్కువ పరుగులు నమోదు చేసిన నాలుగో జోడీగా రోహిత్,థావన్ లు  గుర్తింపు పొందారు.|Telugu_F|other|10.154667
processed_te_f_agri_01053.wav|పూర్తి సేంద్రియ పద్ధతిలో, కాఫీ గింజల్ని పండించడం వల్ల, నాకు, అంతర్జాతీయ కాఫీ ఫైన్కప్ అవార్డూ వచ్చింది. |Telugu_F|other|8.181333
processed_te_f_general_02362.wav|రెండు దేశాల మధ్య అణ్వస్త్ర యుద్ధం జరిగితే,మొదటగా అణుబాంబు ప్రయోగించే దేశం,పాకిస్థానే అని వారంటున్నారు.|Telugu_F|other|8.458667
processed_te_f_other_03328.wav|కంచే చేను మేసినట్టు,ప్రభుత్వాలే తెగబడి ఇళ్ళను,ఊళ్ళను ఖాళీ చేయిస్తున్న వైఖరిని నిర్ద్వందంగా ఖండిస్తాడు.|Telugu_F|other|9.365333
processed_te_f_weather_02378.wav|అలానే ఏపీ ప్రజలు ప్రతిష్టాత్మాకంగా భావించే పోలవరం ప్రాజెక్ట్ పై కూడా,ఆయన స్పందించారు.|Telugu_F|other|8.373333
processed_te_f_finance_01157.wav|ఈ రచనలో,కాలిఫోర్నియా మరియు వర్జిన్ ద్వీపాలు మాత్రమే,క్రెడిట్ తగ్గింపుకు లోబడి ఉంటాయి.|Telugu_F|other|7.637333
processed_te_f_general_00728.wav|కొన్ని పదార్థాలు కూడా,సూపర్హిట్ చేయబడిన జెట్లలోకి విస్తరిస్తాయి, మరియు అవి  రేడియో ఉద్గారాలను ఇస్తాయి.|Telugu_F|other|8.832000
processed_te_f_books_socialscience_01846.wav|పట్టణప్రాంతాలలో ఇతర కులాలవారితో పోలిస్తే షెడ్యూల్డు కులాలు/ జాతుల ప్రజల ఆదాయాలు చాలా తక్కువగా ఉన్నాయి. |Telugu_F|other|8.800000
processed_te_f_agri_01062.wav|ప్రతి అంతస్తులో, ఒక స్వయంచాలక యంత్రం ఉంది, దీనిలో, మీరు కాఫీ లేదా రిఫ్రెష్మెంట్లను, కొనుగోలు చేయవచ్చు. |Telugu_F|other|8.704000
processed_te_f_books_socialscience_04123.wav|పాఠాలు చెప్పేటప్పుడు వియత్నాం టీచర్లు పాఠాలలో ఉన్నదానిని మార్చి ఫ్రెంచి ప్రభుత్వాన్ని విమర్శించే వారు.|Telugu_F|other|7.755083
processed_te_f_other_01989.wav|'వామనరావు గారూ నేను పోగొట్టుకున్న క్యాష్ వెనక్కి తెచ్చిస్తారా? ఒకటా రెండా పదిలక్షలు పోయింది' అంటూ సుబ్బారావు గుండెలు బాదుకుంటూ చెప్పాడు.|Telugu_F|other|9.800000
processed_te_f_books_socialscience_06747.wav|కీటకాలు పుష్పాలపై వాలుతున్న చిత్రాలను గీయండి. వీలయితే ఫొటోలు తీయండి.|Telugu_F|other|5.300000
processed_te_f_books_socialscience_01614.wav|జన సాంద్రతలో ఇంత తేడా ఎందుకు ఉంది?|Telugu_F|other|3.200000
processed_te_f_books_socialscience_00663.wav|కొత్త ఉత్పత్తి విధానాలు రావటంతో కర్మాగారాలు ఏర్పడి, విస్తరించసాగాయి.|Telugu_F|other|6.094875
processed_te_f_books_socialscience_02881.wav|ఆహార ధాన్యాలను పండించే రైతులు తమ ఆదాయాలను పెంచుకోటానికి వివిధ పంటలసాగును చేపట్టవచ్చు.|Telugu_F|other|7.128146
processed_te_f_books_socialscience_02092.wav|ఇటీవల కాలంలో భారతదేశ వృత్తినిపుణులు జర్మనీ, నార్వే, జపాన్, మలేషియా వంటి దేశాలకు కూడా వలస వెళుతున్నారు.|Telugu_F|other|8.858042
processed_te_f_health_00565.wav|వివిధ రోగాలు,వ్యాధులు నయం చేసేందుకు,కేంద్రం ఈ స్కీం కింద నిర్దేశించిన ధరలు,చాలా తక్కువగా ఉన్నాయన్నారు.|Telugu_F|other|8.298667
processed_te_f_politics_01034.wav|చూడటానికి ఎంతో ముద్దొచ్చేలా ఉన్న బుజ్జి కేటీఆర్ ఫొటోలను,పాప తల్లిదండ్రులు మంత్రి కేటీఆర్‌కు పంపించారు.|Telugu_F|other|8.117333
processed_te_f_education_00484.wav|గ్రీజ్మన్ గత సీజన్ అనంతరం,అట్లెటికొ మాడ్రిడ్ జట్టు నుంచి బదిలీ అయ్యేందుకు యత్నించాడు.|Telugu_F|other|7.168000
processed_te_f_general_01015.wav|ఈ కళాశాలకు చెందిన ప్రవీణ్ అనే విద్యార్థి,అతడి మిత్ర బృందంతో కలిసి ఆల్ టెర్రైన్ వాహనాన్ని రూపొందించారు.|Telugu_F|other|8.277333
processed_te_f_books_socialscience_03840.wav|కార్మిక సమాఖ్య వాళ్లని అప్పటిదాక పట్టుకునే ఉంటుంది.|Telugu_F|other|4.051500
processed_te_f_politics_02212.wav|ఇందులో భాగంగానే అసైన్డ్ భూములను దళిత రైతులు విక్రయించిన తర్వాత,ప్యాకేజీ ప్రకటించి తీవ్రంగా మోసగించారు.|Telugu_F|other|8.917333
processed_te_f_books_socialscience_02894.wav|దాదాపు అందరికీ బోరుబావులు ఉన్నాయి.|Telugu_F|other|3.100000
processed_te_f_weather_02427.wav|సరైనోడు సక్సెస్ తో అల్లుఅర్జున్ కూడా,శ్రీకాంత్ అడ్డాల తో సినిమా చేసేందుకు అసక్తిగా ఉన్నట్టు తెలిసింది.|Telugu_F|other|8.117333
processed_te_f_books_socialscience_02332.wav|ఈ గ్రామంలోని పెద్ద రైతులందరికీ ట్రాక్టర్లు ఉన్నాయి.|Telugu_F|other|3.529063
processed_te_f_books_socialscience_00434.wav|కాబట్టి, సగటు ఆదాయం పోలికకు ఉపయోగపడినా, ప్రజల మధ్య ఈ ఆదాయం ఎలా పంపిణీ అయిందో తెలియదు.|Telugu_F|other|8.382021
processed_te_f_books_socialscience_04701.wav|ఈ రెండింటికీ మౌలిక తేడాలు ఉన్నాయి.|Telugu_F|other|2.867292
processed_te_f_general_01997.wav|అయినా కానీ,దీక్షతో నృత్యం నేర్చుకుని ఎల్ విజయలక్ష్మి వంటి గొప్ప నర్తకికే పాఠాలు నేర్పినట్టుగా,ఆయన నటించిన తీరు అద్భుతం.|Telugu_F|other|9.354667
processed_te_f_politics_02229.wav|ఏదో చరిత్ర ప్రసిద్ధమైన ప్రదేశాన్ని చూపుతున్నట్లు,రామనాధం చెప్పుకు పోతూంటే స్వరాజ్యం ఓ క్షణం నిలబడింది.|Telugu_F|other|8.213333
processed_te_f_books_socialscience_05746.wav|అరబ్బులు తమ మాతృభూమిని వదులుకోటానికి అంగీకరించలేదు.|Telugu_F|other|5.200000
processed_te_f_books_socialscience_00750.wav|వైద్య, ఇతర భత్యాలు కూడా లభిస్తాయి.|Telugu_F|other|3.296854
processed_te_f_weather_00428.wav|మొత్తం ఐదు రోజుల పాటు ఈ వెడ్డింగ్ సెలబ్రేషన్స్,జోధ్పూర్లోని ఉమైద్ భవన్లో,రాయల్ వెడ్డింగ్ స్టైల్లో వీరి వివాహం జరిగింది.|Telugu_F|other|9.700000
processed_te_f_education_00837.wav|రియల్ స్టార్ వారసుడిగా మేఘాంశ్,సంచలనాలు సృష్టించడం ఖాయం అన్న,ఆసక్తికర చర్చ సాగుతోంది. |Telugu_F|other|7.712000
processed_te_f_politics_03082.wav|న్యాయమూర్తి కురియన్ తన పూర్వికుల గ్రామం కలాడే వచ్చిన సందర్భంగా,ఒక న్యూస్‌ఛానల్ వెళ్లి అతనిని కలిసింది.|Telugu_F|other|8.085333
processed_te_f_politics_01892.wav|కర్నాటకలో ఎక్కువ తమిళ ప్రజలు నివాసం ఉంటున్న చోట,తాము పోటీ చేస్తామని పూహళేంది అన్నారు.|Telugu_F|other|7.018667
processed_te_f_books_socialscience_02084.wav|మీ ప్రాంతంలో ఇటువంటివి ఏమైనా ఉన్నాయేమో తెలుసుకోండి.|Telugu_F|other|4.469458
processed_te_f_books_socialscience_06177.wav|అతడు భయపడిపోయాడు.|Telugu_F|other|1.834000
processed_te_f_books_socialscience_04534.wav|గాంధీజీ చొరవతో ‘అల్పసంఖ్యాక వర్గాల హక్కులపై నెహ్రూ, కాంగ్రెస్ ఒక తీర్మానాన్ని చేశాయి.|Telugu_F|other|7.255854
processed_te_f_other_00312.wav|దేవతా స్త్రీలను,కిన్నెర స్త్రీలను,గంధర్వ స్త్రీలను చూసా కానీ ఇలాంటి స్త్రీని చూడలేదు.|Telugu_F|other|7.157333
processed_te_f_books_socialscience_03283.wav|ఇందల్, దివస, దివాలి వంటి పండగలు జరుపుకోటానికి అన్ని ప్రాంతాల ప్రజలు ఇక్కడికి వస్తారు.|Telugu_F|other|6.478000
processed_te_f_books_socialscience_06187.wav|దుకాణాల్లో సారా పెట్టుకోనివ్వకుండా చేసి, లేదా మగవాళ్లు సారా కొనకుండా చేసి సారా అమ్మకాలను ఆపటానికి వాళ్లు ప్రయత్నించారు.|Telugu_F|other|9.055417
processed_te_f_books_socialscience_07049.wav|చెత్త సేకరించే వారు సమాజానికి చేస్తున్న సేవను మీరు ఏలా గౌరవిస్తారు.?|Telugu_F|other|5.200000
processed_te_f_books_socialscience_02987.wav|పైన చర్చించిన పథకాలు సమర్ధంగా పని చేస్తున్నాయో, లేదో, సమస్యాత్మక రంగాలు ఏమిటో కూడా ఇది తెలియచేస్తుంది.|Telugu_F|other|7.789917
processed_te_f_books_socialscience_06910.wav|ఆయా వనరుల కల్పనకు ఏమేమి చేయవచ్చు ప్రణాళీకలు రాయండి.|Telugu_F|other|4.500000
processed_te_f_finance_00930.wav|ట్రైల్ వాలెట్ యూజర్ ఫ్రెండ్లీ మరియు ఒక బటన్ నొక్కడంతో,మీ అకౌంట్ లో,మిగిలి ఉన్న డబ్బును తనిఖీ చేయవచ్చు. |Telugu_F|other|8.900000
processed_te_f_finance_00910.wav|సరుకు ఎగుమతి, దిగుమతి కోసం,హైదరాబాద్తో పాటు,ఇతర నగరాల్లో,చాలా చోట్ల స్టాక్ పాయింట్లు పెట్టాలని కోరారు. |Telugu_F|other|8.693333
processed_te_f_education_00414.wav|కోమటిరెడ్డి బ్రదర్స్ తీరుతెన్నులు,తొలి నుంచి ఎడ్డెం అంటే తెడ్డెం,అనే తీరుగానే ఉన్నాయని,కాంగ్రెస్ పార్టీలో,అంతర్గతంగా చర్చ సాగుతూనే ఉంది.|Telugu_F|other|10.176000
processed_te_f_finance_01890.wav|క్రెడిట్ కార్డు, వ్యక్తిగత రుణాలతో పోలిస్తే,సెక్యూరిటీస్ పై రుణాలు,తక్కువ వడ్డీ రేట్లకే లభిస్తున్నాయి.|Telugu_F|other|7.477333
processed_te_f_books_socialscience_03223.wav|మా శ్రమతో మేం అనేక రకాలైన ఆహార ధాన్యాలను పండిస్తాం.|Telugu_F|other|4.330146
processed_te_f_politics_00830.wav|విశాఖపట్నం లోఎక్జిక్యూటివ్ కాపిటల్ పనిచేయడం,మరో మూడు,నాలుగు నెలల్లో ప్రారంభం అవుతుందని ముఖ్యమంత్రి వైఎస్ జగన్ చెప్పారు.|Telugu_F|other|9.653333
processed_te_f_agri_02732.wav|కురియన్ సాధించిన క్షీర విప్లవంవల్ల, దేశంలో, దాదాపు రెండు కోట్ల రైతు కుటుంబాలు, ఆర్థికంగా స్థిరపడ్డాయి.|Telugu_F|other|8.600000
processed_te_f_books_socialscience_03578.wav|ఈ కూటమిలో చేరటానికి రష్యా, జర్మనీలను ఆహ్వానించలేదు.|Telugu_F|other|4.864208
processed_te_f_books_socialscience_01226.wav|నీళ్లు ప్రవహించే వనరు - ఎగువన నిల్వచేసినప్పుడు అది దిగువన ఉన్నవాళ్లకి అందే నీటిని ప్రభావితం చేస్తుంది.|Telugu_F|other|8.500000
processed_te_f_finance_01088.wav|స్టాక్ మార్కెట్లు ప్రారంభమైన కొద్ది సేపటికే,సిక్కా రాజీనామా ప్రకటన రావటంతో,ట్రేడింగ్ లో ఇన్ఫోసిస్ షేర్లు ఢమాల్ అన్నాయి.|Telugu_F|other|9.898667
processed_te_f_agri_02922.wav|గడ్డి మొక్కలతో ఫొటో సింతసిస్ సూత్రాన్ని అన్వయిస్తే, వచ్చే మార్పును, పచ్చరంగుల డిజైన్ మొక్కల్ని సృష్టించిన, సైంటిస్టుల ఆలోచనకి జోహార్లు.|Telugu_F|other|10.048000
processed_te_f_books_socialscience_02420.wav|కిశోర్ ఒక వ్యవసాయ కూలి, ఇతర కూలీల మాదిరిగానే కిశోర్‌కు వ్యవసాయ కూలి ద్వారా వచ్చే ఆదాయం కుటుంబ అవసరాలకు సరిపోయేది కాదు.|Telugu_F|other|9.682354
processed_te_f_other_00383.wav|అవే ఫస్ట్ పార్టీ ఇన్సూరెన్స్,సెకండ్ పార్టీ ఇన్సూరెన్స్, థర్డ్ పార్టీ ఇన్సూరెన్స్, కంప్రెహెన్సివ్ ఇన్సూరెన్స్ మొదలైనవి.|Telugu_F|other|8.650667
processed_te_f_books_socialscience_06401.wav|న్యాయ సహాయ కార్యక్రమాలు, పథకాలను అమలు చెయ్యటానికి ప్రతి జిల్లాల్లో జిల్లా న్యాయ సేవల ప్రాధికార సంస్థను ఏర్పాటు చేశారు.|Telugu_F|other|9.473375
processed_te_f_general_01730.wav|పట్టణంలోని ఐతానగర్ లంకదిబ్బకు చెందిన చేబ్రోలు దినేష్కుమార్,డిగ్రీ చదువు మధ్యలోనే ఆపేసి,పెయింటింగ్ పనులకు వెళుతున్నాడు.|Telugu_F|other|9.920000
processed_te_f_books_socialscience_04718.wav|‘‘చరిత్రలో ముఖ్యంగా రెండు రకాల రాజ్యాంగ రూపాలు ఉన్నాయి - ఒకదానిని ఏకీకృత విధానమని, రెండవదానిని సమాఖ్య విధానమని అంటారు.|Telugu_F|other|10.053875
processed_te_f_books_socialscience_00715.wav|అల్ప ఉపాధి అంటే ఇదే, అందరూ పని చేస్తున్నట్టు ఉంటుంది కానీ ఎవ్వరికీ తమ పూర్తి, సామర్థ్యానికి తగినట్టుగా పని ఉండటం లేదు.|Telugu_F|other|9.473375
processed_te_f_general_02387.wav|వాతావరణ శాస్త్రవేత్తలు,వివిధ రకాల వనరుల నుండి వాతావరణ సమాచారాన్ని సేకరించి,ఫలితాలను అధిక సామర్థ్యతతో అర్థం చేసుకోవాలి.|Telugu_F|other|10.176000
processed_te_f_books_socialscience_01346.wav|విద్యుత్తు, చమురు, సహజవాయువు, నీళ్లు వంటి వనరుల్లో ఒకరు ఉపయోగించుకున్నది మిగిలిన వాళ్ల అందుబాటును ప్రభావితం చేస్తుంది.|Telugu_F|other|9.368875
processed_te_f_agri_01799.wav|ఈ పరిస్థితుల్లో, రైతు బాల్‌డ్రిడ్ రూపొందించిన విధానంతో, తక్కువ శ్రమతో, వీలైనంత ఎక్కువ పరిమాణంలో, ఎరువులను అందించవచ్చు.|Telugu_F|other|9.376000
processed_te_f_health_01419.wav|తులసి వనంలాంటి అడవులలో గంజాయి మత్తెక్కిస్తోంది.రోజుల తరబడి మత్తులో ముంచెత్తే ఈ మహమ్మారి,యువతను లక్ష్యంగా చేసుకుంటుంది.|Telugu_F|other|9.898667
processed_te_f_general_02427.wav|ఇక మీడియా విషయానికి వస్తే టైమ్స్ ఆఫ్ ఇండియా, లోక్మత్, మలయాళ మాతృభూమి వంటి,అనేక మీడియా సంస్థలు వారివే. |Telugu_F|other|8.480000
processed_te_f_politics_03444.wav|నిజాలను నిర్భయంగా రాస్తూ,విలువలకు కట్టుబడిన పత్రిక ప్రజాశక్తి అని,ఉప ముఖ్యమంత్రి అంజాద్‌భాషా అన్నారు.|Telugu_F|other|8.400000
processed_te_f_other_01747.wav|జనతా పరివార్ కలుస్తుందో,లేదో తెలియని అయోమయం ఒకవైపున ఉంటే,జయలలిత అట్టహాసంగా అధికార పున:ప్రవేశం చేశారు.|Telugu_F|other|8.960000
processed_te_f_finance_00984.wav|గడచిన రెండేళ్లలో,ద్రవ్యోల్బణం చాలా తగ్గుముఖం పట్టిందని, ఇందుకు రాజన్ నిర్ణయాలే,కారణమని గుర్తుచేసింది. |Telugu_F|other|7.648000
processed_te_f_finance_01274.wav|చేతిలో చిల్లిగవ్వ లేక,అప్పు చేద్దామంటే కొత్త నోట్లు దొరక్క ,అంగన్వాడిల నిర్వహణ,అష్టకష్టాల పాలవుతుంది.|Telugu_F|other|8.170667
processed_te_f_politics_01425.wav|ప్రధాని మోడీ,కాంగ్రెస్ నేత రాహుల్ గాంధీ భవిష్యత్తుకు గుజరాత్ ఎన్నికలు,లిట్మస్ టెస్ట్ గా  మారనున్నాయి.|Telugu_F|other|7.800000
processed_te_f_health_00818.wav|రోజు వ్యాయామం చేయడం,తగినంత నిద్రపోవడం,బాగా నీళ్ళు తాగడమే తన ఆరోగ్య రహస్యం అని నాగార్జున వెల్లడించాడు. |Telugu_F|other|8.554667
processed_te_f_general_01838.wav|వారం రోజులు గడవక ముందే పఠాన్కోట్ ఏర్బేస్ పై ఉగ్రవాదుల దాడి,వీరి విమర్శలకు మరింతగా బలాన్ని చేకూర్చాయి.|Telugu_F|other|8.576000
processed_te_f_education_01125.wav|భవిష్యత్ నైపుణ్యాల శిక్షణ కోసం,నాస్కామ్ తరఫున,వెబ్సైట్ ఏర్పాటు చేసి,శిక్షణ మొదలుపెట్టాం అని తెలిపారు. |Telugu_F|other|8.650667
processed_te_f_other_00194.wav|ఒంటరిగా రోడ్డుపై వెళ్తున్న మహిళల మెడలోంచి బైక్ పై వెళ్తున్న దుండగులు,గొలుసులు తెంపుకుని వెళ్తున్నారు.|Telugu_F|other|7.712000
processed_te_f_other_01428.wav|మావోల బంద్ సందర్భంగా ఎలాంటి విధ్వంసక ఘటనలు జరుగకుండా,సరిహద్దు ప్రాంతాలలో పోలీసులు కూంబింగ్ చేపట్టారు.|Telugu_F|other|8.693333
processed_te_f_finance_02464.wav|చైనా బ్యాంకులు కూడా,మంచి లాభాలతో ఉన్నాయని, భారతీయ బ్యాంకులు,అధ్వాన్నంగా ఉన్నాయని సంస్థ వెల్లడించింది.|Telugu_F|other|7.925333
processed_te_f_books_socialscience_01761.wav|ఉదాహరణకు,విశాఖపట్టణం తీరప్రాంతంలో ఉండి భారతదేశం లోపల, బయట అనేక ప్రదేశాలతో ఆంధ్రప్రదేశ్‌ని కలుపుతుంది.|Telugu_F|other|9.670729
processed_te_f_books_socialscience_06266.wav|ఈ అధ్యాయంలో ఇచ్చిన ఉదాహరణల ఆధారంగా ‘ప్రజాస్వామ్యం - సామాజిక ఉద్యమాలు అన్న అంశంపై చిన్న వ్యాసం రాయండి.|Telugu_F|other|7.952458
processed_te_f_other_01751.wav|వరుణ్ తేజ్ లో మంచి ఈజ్ ఉందని,భవిష్యత్ లో వాళ్ళ బాబాయ్ పవన్ కళ్యాణ్ అంత పెద్ద స్టార్ అవుతాడని అన్నారు.|Telugu_F|other|7.900000
processed_te_f_finance_00742.wav|వడ్రంగి, క్షురక వృత్తులలో పెట్టుబడి ప్రధానమై,ఇతరులు కూడా,ఈ వృత్తిలో ప్రవేశించి,వ్యాపారంగా మార్చేసారు. |Telugu_F|other|9.400000
processed_te_f_agri_02683.wav|అటువంటి నేల అస్తిత్వ పరిరక్షణ కోసం, తెలంగాణ ప్రజాసమూహం, తమదైన పద్ధతుల్లో, ధిక్కార స్వరం వినిపించింది.|Telugu_F|other|8.600000
processed_te_f_general_00759.wav|పరమత రాజుల పాలనలో ఈ ఆలయంపై దాడి జరిగి,ఆలయం, అందులోని మహాలక్ష్మి విగ్రహం ధ్వంసమయింది.|Telugu_F|other|8.309333
processed_te_f_education_00965.wav|పైగా ఆర్థికంగా లేనివారికి సాయం చేసే సంస్థలు,ప్రభుత్వ కోచింగ్ సెంటర్లూ ఉండనే ఉన్నాయి.|Telugu_F|other|7.317333
processed_te_f_other_01569.wav|ఈ మేరకు శుక్రవారం సాయంత్రం,వరంగల్ సెంట్రల్ జైలు నుండి వారు బెయిల్‌పై విడుదల అయ్యారు.|Telugu_F|other|6.517333
processed_te_f_education_01605.wav|అయితే పీఆర్సీ ఎంత శాతం ఇవ్వాలనే దానిపై,ఉద్యోగ సంఘాలతో సమావేశమై,చర్చిస్తామని అన్నారు.|Telugu_F|other|8.000000
processed_te_f_books_socialscience_04806.wav|శ్రీ ఠాకూర్ చెప్పినట్టు అంటరానితనం కేవలం లక్షణం మాత్రమే, దాని మూల కారణం కుల వివక్షత.|Telugu_F|other|7.300000
processed_te_f_books_socialscience_04828.wav|కాబట్టి అభివృద్ధితోపాటు సామాజిక మార్పుకి కూడా రాజ్యాంగం దోహదం చెయ్యాలని గుర్తించారు.|Telugu_F|other|6.861125
processed_te_f_finance_02029.wav|ఈ సమయంలో, మీ చార్ట్,ఈ ట్యుటోరియల్ యొక్క మొదటి దశలో చూపిన,స్టాక్ చార్ట్‌తో సరిపోలాలి.|Telugu_F|other|6.965333
processed_te_f_books_socialscience_07407.wav|ఈ పరీక్షను బట్టి హైడ్రిల్లా మొక్కల నుండి వెలువడిన వాయువు ఆక్సిజన్ అని తెలుసుకోవచ్చు. |Telugu_F|other|6.300000
processed_te_f_books_socialscience_01382.wav|భూగర్భ జల వనరులను అంతర్గత, బాహ్య ప్రవాహాలలో ఏ ప్రక్రియ ఎక్కువగా ప్రభావితం చేస్తుంది?|Telugu_F|other|7.337125
processed_te_f_education_01844.wav|ముఖ్యంగా,ఈ మధ్య కాలంలో,ధోని కూతురు జీవా కూడా,సోషల్ మీడియాలో ట్రెండింగ్ గా నిలిచింది.|Telugu_F|other|7.800000
processed_te_f_finance_02175.wav|అన్ లిస్టెడ్ షేర్లు,మూడేళ్లకు మించి ఉంటే,వాటిపై,దీర్ఘకాల మూలధన లాభాల పన్ను పడుతుంది.|Telugu_F|other|7.400000
processed_te_f_general_00579.wav|ఒక విద్యుత్ ఉప్పెన లేదా,ఇతర యాంత్రిక సమస్య కారణంగా,థర్మల్ ఫ్యూజ్ ఎగిరిందని చెప్పారు. |Telugu_F|other|8.042667
processed_te_f_books_socialscience_06538.wav|దీనిని తగ్గించడానికి మీ ఇల్లు , పాఠశాల, ఊరి స్థాయిలో మనం ఏమేమి చేయవచ్చో చర్చించండి..|Telugu_F|other|7.151375
processed_te_f_books_socialscience_03450.wav|ఒక పెద్ద పాత్ర తీసుకుని అధికంగా ఉన్న నీళ్లు పోవటానికి కింద భాగంలో రంధ్రాలు చెయ్యండి.|Telugu_F|other|6.400000
processed_te_f_books_socialscience_01071.wav|గత కొన్ని దశాబ్దాలలో విదరభ్భ ప్రాంతంలో కరువులు ఎక్కువగా సంభవించాయి.|Telugu_F|other|5.800000
processed_te_f_books_socialscience_05691.wav|అలాగే అంతరిక్షంలోకి మొదటి వ్యక్తి యూరి గగారిన్‌ని రష్యా పంపించింది.|Telugu_F|other|6.582479
processed_te_f_books_socialscience_02424.wav|అంతేకాదు అతడు తన గేదెకు బండిని కట్టి వివిధ సరుకులను రవాణా చేస్తాడు.|Telugu_F|other|6.594104
processed_te_f_books_socialscience_05430.wav|అయితే ఆ తరువాత కాలం మత ధోరణి ఉన్న కొత్త రాజకీయ సమీకరణను చవిచూసింది.|Telugu_F|other|6.837896
processed_te_f_books_socialscience_05131.wav|పశ్చిమ పాకిస్తాన్ తమపై సవతితల్లి ప్రేమ కనపరచటంపై నిరసనలు చెలరేగాయి.|Telugu_F|other|6.800000
processed_te_f_books_socialscience_03109.wav|‘హరిత విప్లవం విస్తరించటం వల్ల ఎటువంటి పర్యావరణ సమస్యలు ఏర్పడ్డాయి?|Telugu_F|other|5.386667
processed_te_f_books_socialscience_01965.wav|చాలా మందికి తమ స్వగ్రామంలోనూ, వలస వెళ్లీన ప్రాంతంలోనూ ఇళ్లు ఉంటాయి.|Telugu_F|other|5.920708
processed_te_f_books_socialscience_01815.wav|మీకు వేరే వృతి విద్యలో ఆసక్తి ఉంటే మీరు ఎక్కడికి వెళ్లవలసి ఉంటుంది? |Telugu_F|other|5.300000
processed_te_f_books_socialscience_04943.wav|ఇది పాలనాపక్షంలోపల తన విధానాలను సవరించుకునేందుకు కూడా దోహదం చేసేది.|Telugu_F|other|5.920708
processed_te_f_books_socialscience_02833.wav|కోల్‌కతా వచ్చిన వాళ్లు రోడ్ల పక్కన అలా కూర్చుండి, అక్కడే చనిపోయారు.|Telugu_F|other|5.300000
processed_te_f_books_socialscience_04326.wav|మానవాళీకోసం నీకు ఉత్తరం రాయమని మిత్రులు నన్ను ఒత్తిడి పెడుతున్నారు.|Telugu_F|other|5.270562
processed_te_f_health_02243.wav|ప్రపంచంలో చిన్న పిల్లలకు ఇచ్చే వ్యాక్సిన్ల జాబితాలో,ఈ కొత్త టైఫాయిడ్ వ్యాక్సిన్ ను చేర్చిన మొదటి ప్రాంతంగా సింధ్ ప్రావిన్స్ మారుతుంది.|Telugu_F|other|9.440000
processed_te_f_books_socialscience_00515.wav|కాలం గడుస్తున్న కొద్ది ఈ సదుపాయాలను మెరుగుపరిచారు, విస్తృతం చేశారు.|Telugu_F|other|5.500000
processed_te_f_books_socialscience_05823.wav|యుఎస్ఎస్ఆర్ కుప్పకూలటంతో ప్రపంచ రాజకీయాలలో కొత్త యుగం ఆరంభమయ్యింది.|Telugu_F|other|5.920708
processed_te_f_books_socialscience_03138.wav|భూగర్భ  జలాలను అధికంగా వాడటం వల్ల దాని నిల్వలు అంతరించి పోతున్నాయి.|Telugu_F|other|5.386667
processed_te_f_books_socialscience_00164.wav|భారతీయులు నివసించే భూ భాగంలో భౌగోళీక స్వరూపాలలో ఎంతో వైవిధ్యత ఉంది.|Telugu_F|other|6.400000
processed_te_f_books_socialscience_02480.wav|అప్పుడు రాంపురం కథ ఇందుకు భిన్నంగా ఉండేదా? ఎలా? తరగతిలో చర్చించండి.|Telugu_F|other|5.920708
processed_te_f_general_02262.wav|అతని భారతీయ సేవకుని సమక్షంలో,హుక్కాను ఒక ఆంగ్లేయుడు ధూమపానం చేశాడు.|Telugu_F|other|6.176000
processed_te_f_education_02556.wav|అన్నపూర్ణ స్టూడియోస్ ‌‌లో,అగ్నిప్రమాదం జరిగిన మరుసటి రోజే,నాగార్జున ఈ ట్వీట్ ఏడ్చాము అని పెట్టడం,చర్చకు దారి తీసింది.|Telugu_F|other|9.568000
processed_te_f_politics_03140.wav|ఈ కేసులో నెమ్మదిగా ఒక్కోఅడుగు ముందుకు వేస్తున్న ఈడీ,త్వరలోనే కేసుని తుది దశకు తీసుకుని వెల్తుందని ప్రచారం జరుగుతోంది.|Telugu_F|other|8.629333
processed_te_f_finance_00863.wav|ఇప్పటికే,బ్యాంకులు విధిస్తున్న సర్వీస్ చార్జీలు, పెనాల్టీల దెబ్బకు,గగ్గోలు పెడుతున్న సామాన్యుడికి,ఇదీ మరో ఎదురుదెబ్బ. |Telugu_F|other|9.098667
processed_te_f_general_01969.wav|నిజానికి భూగోళం కూడా ఖగోళంలో అంతర్భాగమే అయినా,మనం భూగ్రహ వాసులం కాబట్టి,భూమి మినహా తక్కిన విశ్వాన్ని ఖగోళం అంటున్నాం.|Telugu_F|other|10.176000
processed_te_f_education_00647.wav|ప్రముఖ సంగీత దర్శకులు సాజిద్,వాజీద్ లు,ఈ చిత్రానికి సమకూర్చిన పాటలు,ఇప్పటికే ప్రేక్షకుల నాలుకలపై నాట్యం చేస్తున్నాయి.|Telugu_F|other|9.800000
processed_te_f_education_01198.wav|నష్టాన్ని పూడ్చేందుకు,స్పెషల్ ప్యాకేజీ ఇవ్వాలని,రాష్ట్ర ప్రభుత్వం,ఇప్పటికే,కేంద్రాన్ని కోరిందని,విజయన్ గుర్తు చేశారు. |Telugu_F|other|8.810667
processed_te_f_other_01999.wav|అయితే,సోమవారం సాయంత్రం ఇవ్వాల్సిన,ఏపీ ఎమ్సెట్ మెడికల్ స్ట్రీం ఫలితాలను వాయిదా వేయడంతో విద్యార్థుల్లో ఆందోళన మొదలైంది.|Telugu_F|other|9.632000
processed_te_f_general_00385.wav|సోషల్ మీడియా యాప్స్‌పై,గుర్రుగా ఉన్న భారత ప్రభుత్వం,త్వరలో,టెలిగ్రామ్ మెసేజింగ్ సర్వీస్ పై ,గట్టి చర్యలు తీసుకోనుంది.|Telugu_F|other|9.376000
processed_te_f_education_03461.wav|రెండో అమ్మాయి ఆరోగ్యంగానే ఉన్నప్పటికీ,ఏడు నెలలకే డెలివరీ కావడంతో,ఇన్క్యుబేటర్ బాక్స్‌లో పెట్టాలని,వైద్యులు సూచించారు.|Telugu_F|other|9.301333
processed_te_f_finance_01701.wav|ఇలా దీర్ఘకాలిక రుణాలను అందజేసిన ప్రాజక్టులు,రిస్క్ ‌తో  కూడినవి కావటం వల్ల,బ్యాంకులు ఫైనాన్షియల్ ఒత్తిడికి గురవుతాయి.|Telugu_F|other|9.098667
processed_te_f_books_socialscience_03752.wav|రష్యన్లు దేశంలోని మిగిలిన ప్రజలతో స్వేఛ్చగా కలవటం చూసి నిజమైన సమానత్వం ఉన్న దేశానికి వచ్చామన్న నమ్మకం నాకు కుదిరింది.|Telugu_F|other|9.682354
processed_te_f_politics_00508.wav|భవన నిర్మాణ కార్మికులు ప్రాణాలు కోల్పోతున్నా,ప్రభుత్వానికి చీమ కుట్టినట్టైనా లేదు సిగ్గుండాలని ఆగ్రహం వ్యక్తం చేశారు.|Telugu_F|other|7.872000
processed_te_f_health_00496.wav|అప్పటికే అంబులెన్స్ కోసం ఎదురు చూస్తున్న వైద్యులు,గర్బిణీకి వైద్యం అందించి,ప్రమాదం నుంచి సురక్షితంగా గట్టెంక్కించారు.|Telugu_F|other|8.300000
processed_te_f_finance_01382.wav|అప్పట్లో ఎల్ కె అద్వానీ, ప్రమోద్ మహాజన్ ప్రారంభించిన,ఇండియా షైనింగ్ ప్రచారానికి,స్టాక్ మార్కెట్ల పనితీరు బలమిచ్చింది.|Telugu_F|other|9.269333
processed_te_f_weather_01035.wav|బ్రిస్‌బేన్ మూడు టీల సిరీస్ లో భాగంగా,గబ్బాలో భారత్ ఆస్రేలియా మధ్య జరుగుతున్న తొలి మ్యాచ్‌కు వర్షం ఆటంకంగా నిలిచింది.|Telugu_F|other|10.176000
processed_te_f_politics_01415.wav|నల్గోండ:ముఖ్యమంత్రి కేసీఆర్ రైతులను ఎన్నో విధాలుగా మోసం చేస్తున్నారని,ఎమ్మెల్యే కోమటిరెడ్డి వెంకట్ రెడ్డి ఆరోపించారు.|Telugu_F|other|9.130667
processed_te_f_general_00251.wav|కమ్యూనిటీ రేడియో కూడా ప్రారంభించి,ఆర్జేలుగా వీరి సోషల్ లైఫ్ ను మెరుగు పర్చేందుకు,ప్రయత్నిస్తున్నారు.|Telugu_F|other|7.520000
processed_te_f_books_socialscience_06132.wav|భారతదేశంలోని అభివృద్ధి, పర్యావరణ అంశాలపై అధ్యయనం చేసి వాటి పట్ల అవగాహన కలిగేలా చెయ్యటం దీని ఉద్దేశం.|Telugu_F|other|9.159896
processed_te_f_books_socialscience_04261.wav|పౌర, ప్రజాస్వామిక ప్రభుత్వాలను ఏర్పాటు చెయ్యటానికి ఎన్నో ప్రయత్నాలు జరిగాయి కానీ ఇవన్నీ విఫలమయ్యాయి.|Telugu_F|other|7.929250
processed_te_f_books_socialscience_05725.wav|అలీనోద్యమ సూత్రాలకు అగ్ర రాజ్యాలు ఎలా స్పందించాయి?|Telugu_F|other|4.341750
processed_te_f_books_socialscience_00671.wav|గత 50 సంవత్సరాలలో అభివృద్ధి చెందిన దేశాలలో పారిశ్రామిక రంగంనుంచి సేవల రంగానికి ప్రాధాన్యత మారుతోంది.|Telugu_F|other|8.683896
processed_te_f_books_socialscience_07171.wav|వారాంతాలు, ఇతర సెలవుదినాలలో మురికి వాడలకు వెళ్లి వీధి బాలలకు, బడి మానివేసిన వారికి చదువు చెప్పవచ్చు.|Telugu_F|other|8.231104
processed_te_f_weather_01799.wav|పాలిటీ,ఎకానమీ,కరెంట్ అఫైర్స్ కోసం ప్రతిరోజు క్షుణ్నంగా ఏదైనా ప్రామాణిక దినపత్రిక చదివితే సరిపోతుంది.|Telugu_F|other|8.500000
processed_te_f_books_socialscience_02514.wav|మార్కెట్లో అందుబాటులో ఉన్న బ్రాండ్లను గుర్తించండి.|Telugu_F|other|4.100000
processed_te_f_books_socialscience_03452.wav|అధికంగా ఉన్న నీళ్లు పోవటానికి ఇది దోహదం చేస్తుంది.|Telugu_F|other|3.923792
processed_te_f_books_socialscience_03331.wav|‘అభివృద్ధి భావనలు అన్న అధ్యాయంలో మీరు ‘కుడంకుళం అణు విద్యుత్తు కర్మాగారానికి నిరసనల గురించి చదివారు.|Telugu_F|other|7.929250
processed_te_f_agri_02171.wav|ప్రియుడు ప్రశాంత్రెడ్డికి ఈ విషయం తెలిసి, వ్యవసాయ పొలం వద్దకు వెళ్లి, అక్కడే పురుగుల మందు సేవించాడు. |Telugu_F|other|7.648000
processed_te_f_books_socialscience_05928.wav|భారతదేశం, బంగ్లాదేశ్ ఉన్న పటం చూసి రెండు దేశాల మధ్య సహకారం ఆ రెండింటికీ ఎందుకు కీలకమైనదో పేర్కొనండి.|Telugu_F|other|8.718729
processed_te_f_agri_00237.wav|వెదురు గంప లేదా చాటలో పళ్లను ఉంచి, అస్తమించే సూర్యునికి, ఉదయించే సూర్యునికి, ప్రసాదంగా సమర్పిస్తారు. |Telugu_F|other|8.298667
processed_te_f_agri_02951.wav|ఆకుపచ్చ జండాలతో పాదయాత్ర చేస్తున్న రైతులు, రైతు కూలీలు, మహిళలతో తుళ్ళూరు, మండలం రహదారి నిండిపోయింది.|Telugu_F|other|8.448000
processed_te_f_education_01244.wav|హోదా అంశాన్ని,విభజన చట్టంలో చేర్చని పాపం,కాంగ్రెస్దేనని,కేంద్ర మంత్రి వెంకయ్య నాయుడు స్పష్టం చేశారు.|Telugu_F|other|8.480000
processed_te_f_health_00428.wav|గతేడాది కిడ్నీ మార్పిడి ఆపరేషన్ చేయించుకుని కోలుకున్న జైట్లీకి,కేన్సర్ రూపంలో మరో ముప్పు తలెత్తింది.|Telugu_F|other|8.160000
processed_te_f_politics_00807.wav|ఆపద్ధర్మ ముఖ్యమంత్రి హోదాలో చంద్రబాబు సాగించిన అవినీతి యజ్ఞం పై,పదుల సంఖ్యలో కేసులు కూడా నమోదయ్యాయి.|Telugu_F|other|8.149333
processed_te_f_education_01579.wav|జాన్సన్ అండ్ జాన్సన్బేబీ పౌడర్లో,ప్రమాదకర,క్యాన్సర్ కారకాలు ఉన్నాయని,ఇప్పటికే తేలిన విషయం తెలిసిందే.|Telugu_F|other|8.700000
processed_te_f_books_socialscience_03739.wav|పౌరులకు సాధారణ ప్రజాస్వామిక స్వేఛ్చ కూడా ఇవ్వలేదు.|Telugu_F|other|5.258938
processed_te_f_books_socialscience_05830.wav|ఇతర దేశాల అంతర్గత వ్యవహారాలలో జోక్యం చేసుకోకపోవటం.|Telugu_F|other|4.864208
processed_te_f_books_socialscience_01775.wav|శతాబ్దకాలంలో విశాఖపట్టణం జనాభా గణనీయంగా పెరిగింది.|Telugu_F|other|5.200000
processed_te_f_politics_03515.wav|ఇకపోతే,ఇప్పుడు ఫిక్స్ చేసిన టైమ్ కే మెగా హీరోలంతా థియేటర్ల ముందుకు వచ్చేసి పోటీ పడతారా?అనేది ప్రశ్న. |Telugu_F|other|7.946667
processed_te_f_education_02092.wav|సిస్టమ్ కీబోర్డులో,అక్షరాలను,నిర్ణీత క్రమంలో,టైప్ చేయడం ద్వారా,ఎమోజీలను,కామెంట్లుగా పోస్ట్ చేయొచ్చు.|Telugu_F|other|8.736000
processed_te_f_books_socialscience_01615.wav|దీనిని అర్థం చేసుకోటానికి మనం ఆ ప్రాంత చరిత్రను, భూ భాగాన్ని, వాతావరణ పరిస్థితులను అర్థం చేసుకోవాలి.|Telugu_F|other|7.836354
processed_te_f_books_socialscience_05155.wav|తన నియంత్రణలో లేని ఘటనల కారణంగా ఇందిరాగాంధి సమస్యలలో చిక్కుకుని తన మాటలు నిలుపుకోవటం కష్టం అయ్యింది.|Telugu_F|other|8.451688
processed_te_f_books_socialscience_07467.wav|అక్కడ నుండి శరీరం లోపలికి వెళ్తుంది. ఆ భాగాన్ని కణముఖం  అంటారు. పారామీషియంలో కణముఖాన్ని గుర్తించండి. |Telugu_F|other|8.103396
processed_te_f_books_socialscience_03866.wav|రాజకీయాలలో ఒక కొత్త శైలిని హిట్లర్ ప్రవేశపెట్టాడు.|Telugu_F|other|4.492687
processed_te_f_books_socialscience_05249.wav|రాజకీయ ఖైదీలందరినీ కూడా ఇందిరాగాంధి విడుదల చేశారు.|Telugu_F|other|4.724896
processed_te_f_general_01429.wav|పోలీసులు, గ్రామస్థుల కథనం ప్రకారం,రంగాపూర్ కు చెందిన పెండ్యాల రాములుచారి, మణెమ్మకు నలుగురు కుమారులు.|Telugu_F|other|8.021333
processed_te_f_books_socialscience_07142.wav|గత 10 సంవత్సరాలలో భారతదేశంలో సంభవించిన వివిధ రకాల ప్రకృతివైపరీత్యాలకు సంబంధించిన సమాచారం సేకరించండి.|Telugu_F|other|8.625833
processed_te_f_books_socialscience_05526.wav|అయితే విద్యలోను, ప్రభుత్వ ఉద్యోగాలలోను, రాజకీయాలలో సైతం తమకు తగినంత ప్రాతినిధ్యం లేదని భావించసాగారు.|Telugu_F|other|8.500000
processed_te_f_weather_00653.wav|క్రాస్ బోర్డర్ టెర్రరిజంతో పాటు,బోర్డర్ వెంట చైనా సైనికుల కదలికలు కొత్త చీఫ్ కు సవాలుగా మారనున్నాయి.|Telugu_F|other|8.500000
processed_te_f_politics_03570.wav|కాగా,భారత జవాన్లు డ్రోన్‌పై కాల్పులకు దిగిన ఘటనను తాను చూశానని రటోక్ సర్పంచ్ లక్బీర్ సింగ్ చెప్పారు.|Telugu_F|other|8.672000
processed_te_f_books_socialscience_05001.wav|నెహ్రు మొగ్గుచూపిన విధానాన్ని చివరికి అనుసరించారు.|Telugu_F|other|4.074729
processed_te_f_finance_00528.wav|ఎడెల్విసిస్ అంచనాలను చూస్తే,నిర్మాణంలో ఉన్న స్థిరాస్థి స్థాయిని బట్టి,పన్ను వర్తిస్తుందని చెపుతోంది.|Telugu_F|other|7.637333
processed_te_f_other_00332.wav|గుడ్ ఫ్రైడే కూడా బ్లాక్ ఫ్రైడే, హోలీ ఫ్రైడే, మరియు గ్రేట్ ఫ్రైడేగా కూడా సూచిస్తారు.|Telugu_F|other|6.784000
processed_te_f_books_socialscience_01146.wav|ఈ అంచనాలను వివిధ స్థాయిలలో - చిన్న పరీవాహక ప్రాంతానికి, లేదా మొత్తం నదికి చేయవచ్చు.|Telugu_F|other|7.453229
processed_te_f_politics_00965.wav|ఇంతలో కాంగ్రెస్ ఎమ్మెల్యే అమ్రీష్,వెంటనే సభలోకి వచ్చి ఓ భాజపా ఎమ్మెల్యేను కొట్టారు.|Telugu_F|other|7.000000
processed_te_f_agri_02693.wav|శ్రీ కృష్ణుడు తిరుగాడిన నేల కాబట్టే, ఇక్కడ మట్టిని తాకినా పుణ్యమని హిందువుల నమ్మకం.|Telugu_F|other|6.560000
processed_te_f_general_01431.wav|ఈ ఆరామంలో మూడు రాగి మరియు బంగారు పూతగల బుద్ధుడి విగ్రహాలు,గోల్డెన్ టెంపుల్ లో కలవు.|Telugu_F|other|7.221333
processed_te_f_books_socialscience_03933.wav|తూర్పు యూరపు, చైనాలతో కలిసి ఇప్పుడు అది విశాల ‘సామ్యవాద శిబిరంగా పరిగణింపబడసాగింది.|Telugu_F|other|7.662208
processed_te_f_finance_00297.wav|డబ్బును తిరిగి తన వ్యాపారంలో,పెట్టుబడి పెట్టడంతో,అతను మరింత నౌకాయాన నౌకలను ,చేశాడు.|Telugu_F|other|7.600000
processed_te_f_books_socialscience_03334.wav|ఎనిమిదవ తరగతిలోని ఆంధ్రప్రదేశ్‌లోని ఖనిజాలకు సంబంధించిన అధ్యాయాలను మరొకసారి చూడండి.|Telugu_F|other|7.116542
processed_te_f_books_socialscience_05895.wav|ముజిబుర్ రెహ్మాన్ మద్దతుదారులు ‘ముక్తి బాహిని పేరుతో విముక్తి పోరాటాన్ని చేపట్టారు.|Telugu_F|other|6.071646
processed_te_f_politics_01283.wav|ఈ క్రమంలో ఎదురుగా గూడ్సు రైలు వస్తుండటంతో,మరో ట్రాక్ మీదకు కార్మికులు చేరుకున్నారు.|Telugu_F|other|6.752000
processed_te_f_books_socialscience_03112.wav|అది వివిధ కార్యక్రమాల ద్వారా విడుదలయ్యే వ్యర్థాలను శుద్ధిచేసి, ప్రమాదరహితంగా చేయటం.|Telugu_F|other|6.500000
processed_te_f_general_02163.wav|వైమానిక దాడి తర్వాత,పాకిస్తాన్ అవమాన భారంతో,భారత్ పై కవ్వింపు చర్యలకి పాల్పడుతుంది.|Telugu_F|other|7.093333
processed_te_f_politics_00599.wav|ఎన్నికలు మన రెండు కుటుంబాల మధ్యో లేక అక్కా,తమ్ముళ్ల మధ్యో పోటీ కాదని హితవు పలికారు.|Telugu_F|other|7.029333
processed_te_f_books_socialscience_06933.wav|ఒకవైపు చెట్లు పెంచుతాం మరోవైపు కరెంటు తీగలకు  అడ్డొస్తున్నాయని వాటిని నరికివేస్తాం.|Telugu_F|other|6.500000
processed_te_f_finance_00314.wav|తాజా హైకోర్టు ఆదేశాల మేరకు మాత్రం,ఇన్వాయీస్ ప్రకారం,జీవిత కాల పన్ను విధించాల్సిందే.|Telugu_F|other|7.400000
processed_te_f_books_socialscience_02327.wav|చిన్నరైతుకు అప్పు దొరకటం కష్టం అని తెలుసు కాబట్టి ఆ షరతులన్నింటికీ సవిత ఒప్పుకుంది.|Telugu_F|other|6.849521
processed_te_f_weather_01354.wav|ఈ ప్రపంచం అంతా నిన్ను ద్వేషించినా,అన్నయ్య అండ నీకుంటే సరిపోతుంది అంటూ ఉంటాడు కిరణ్.|Telugu_F|other|7.178667
processed_te_f_other_01218.wav|ఇప్పుడు ఈ వజ్రంతో పాటు,మర్లిన్ మన్రో ఆటోగ్రాఫ్ చేసిన,ఆ ఫోటో కూడా వేలానికి వచ్చింది.|Telugu_F|other|7.210667
processed_te_f_books_socialscience_04006.wav|అయితే వీళ్లల్లో చాలా తక్కువ శాతం ఓడల నిర్మాణం వంటి ఆధునిక పరిశ్రమలలో ఉపాధి పొందారు.|Telugu_F|other|7.255854
processed_te_f_finance_02524.wav|కస్టమ్స్ నిర్ధారణ తుది సేకరణ తర్వాత, మీరు చెల్లించిన పన్ను,తిరిగి ఆఫ్సెట్ చేయవచ్చు.|Telugu_F|other|7.082667
processed_te_f_books_socialscience_00614.wav|హోటలు యజమాని ఊకను పొయ్యి మండించడానికి ఉపయోగిస్తాడు, బియ్యంతో ఇడ్లీ, దోశలు చేస్తాడు.|Telugu_F|other|7.418396
processed_te_f_finance_02321.wav|వృద్ధులతో సహా,సామాన్య ప్రజల,బ్యాంకు డిపాజిట్ల వడ్డీ రేట్లపై కూడా,కోత విధిస్తున్నది.|Telugu_F|other|6.954667
processed_te_f_books_socialscience_05954.wav|‘‘శ్రీలంకలో జాతి వైరుధ్యాలు భారతదేశంతో దాని సంబంధాలను ప్రభావితం చేశాయి. వివరించండి.|Telugu_F|other|8.045333
processed_te_f_finance_02507.wav|వివాదానికి మూలమైన సర్దుబాటు చేసిన స్థూల ఆదాయం,ఎడ్జస్టడ్ గ్రాస్ రెవెన్యూ అంటే ఏమిటి?|Telugu_F|other|7.210667
processed_te_f_books_socialscience_02899.wav|వాణిజ్య పంటలద్వారా వాళ్లకు ఎక్కువ ఆదాయం వస్తుంది, ప్రతి ఒక్కరూ కూరగాయలు పండిస్తారు.|Telugu_F|other|6.327063
processed_te_f_politics_03489.wav|గత ఎన్నికల్లో బిహార్లోని దర్బాంగా నుంచి భాజపా అభ్యర్థిగా పోటీ చేసి విజయం సాధించారు.|Telugu_F|other|7.424000
processed_te_f_weather_01919.wav|మొదటి రోజు కావటంతో,నగరంలోని పలు ప్రాంతాల నుంచి జనం షో రూం చూసేందుకు పరుగులు తీశారు.|Telugu_F|other|7.029333
processed_te_f_politics_03465.wav|హైదరాబాద్ నగరానికి చెందిన ప్రముఖ కార్పొరేట్ శిక్షకురాలు శృతి మశ్రూకు,ఉత్తమ కార్పొరేట్ శిక్షకురాలి అవార్డు లభించింది.|Telugu_F|other|9.173333
processed_te_f_books_socialscience_07436.wav|వివిధ రకాల చర్యలు జరగడానికి కాంతి అవసరం అవుతుంది. వాటితోపాటు మరికొన్ని చర్యలు కాంతి అవసరం లేకుండా కూడా జరుగుతుంటాయి.|Telugu_F|other|9.461750
processed_te_f_finance_02666.wav|మీరు మీ క్రెడిట్ లేదా డెబిట్ కార్డు స్వైప్ చేసినపుడు,అక్కడ అంతకుముందే ఏర్పాటు చేసిన స్కిమ్మర్లోకి,మీ డేటా వెళ్తుంది. |Telugu_F|other|8.821333
processed_te_f_finance_02575.wav|మా వ్యాపారానికి పెట్టుబడి పెట్టడానికి,సహాయం చేయండి మహాప్రభో అంటూ,బ్యాంకుల చుట్టూ తిరిగేవారు, దేశంలో లక్షల్లో ఉంటారు.|Telugu_F|other|9.500000
processed_te_f_weather_01663.wav|నెల్లూరు జిల్లా సతీష్ ధావన్ స్పేస్ సెంటర్,నేడు విశ్వవ్యాప్తంగా కీర్తిప్రతిష్టలు పొందిందని చెప్పడంలో అతిశయోక్తి లేదు.|Telugu_F|other|9.000000
processed_te_f_politics_00362.wav|ఈ యాత్ర ముఖ్యోద్దేశం ఏంటంటే,గాంధీజీ ఆశయాలనూ ఆదర్శాలను ప్రజల్లోకి తీసుకెళ్లి ప్రచారం చేయడం అని భాజపా చెప్తూ వచ్చింది.|Telugu_F|other|10.165333
processed_te_f_weather_01720.wav|విధాన సభకు అత్యంత సమీపంలోని కాస్మాండ్ హౌస్ వద్ద పాయింట్ బ్లాంక్ లో  వైభవ్‌ను కాల్చి చంపినట్టు పోలీసులు వెల్లడించారు.|Telugu_F|other|9.642667
processed_te_f_politics_01829.wav|సంఘటనా స్థలానికి బెజ్జూర్ స్థానిక సర్పంచ్ పెద్దలు సుగుణ శంకర్ లు హుటా హుటినా బయల్దేరి వెళ్లి,సహాయక చర్యలు చేపట్టారు.|Telugu_F|other|9.461333
processed_te_f_weather_02435.wav|బాహుబలి బాక్సాఫీస్ కి నోట్లవర్షం కురిపిస్తే,రేవంత్ రెడ్డి కాంగ్రెస్ కి  ఓట్ల వర్షం కురిపిస్తాడు అని ఆర్జీవి అన్నాడు.|Telugu_F|other|8.661333
processed_te_f_other_01482.wav|అకాడమీలో బ్యాట్మింటెన్ కోర్టులతో పాటు క్రికెట్,వాలీబాల్,బాస్కెట్ బాల్,ఇండోర్ జిమ్ లను ఏర్పాటు చేయనున్నట్లు చెప్పారు.|Telugu_F|other|9.077333
processed_te_f_books_socialscience_02517.wav|మీ తల్లిదండ్రులతో లేదా ఇతర పెద్దవాళ్లతో చర్చించి 30 సంవత్సరాల క్రితం ఎన్ని బ్రాండ్లు అందుబాటులో ఉన్నాయో తెలుసుకోండి.|Telugu_F|other|8.997354
processed_te_f_books_socialscience_00937.wav|అదేవిధంగా పశ్చిమ కనుమలలోని కొడైకెనాల్, ఉదగమండలం వంటి ప్రాంతాలలో తీర ప్రాంతాలతో పోలిస్తే ఉష్ణోగ్రతలు తక్కువగా ఉంటాయి.|Telugu_F|other|10.169958
processed_te_f_finance_02502.wav|రెండేళ్ల ఫిక్స్డ్ ఇంట్రెస్ట్ రేట్ అని ముందే చెప్పారు కాబడ్డి, రెండేళ్ల తర్వాత,వడ్డీ రేట్ని రీసెట్ చేస్తుంది బ్యాంకు.|Telugu_F|other|8.298667
processed_te_f_books_socialscience_04791.wav|ఈనాటికి కూడా  దానిని  బలంగా  వ్యతిరేకిస్తున్నామని చెప్పుకుంటూ మెల్లగా ఫాసిజంవైపుకే అడుగులు వేస్తాం.|Telugu_F|other|7.499667
processed_te_f_books_socialscience_05399.wav|వీటిల్లో అనేకం పౌరుల రాజ్యాంగ హక్కులకు భంగం కలిగించాయని భావించారు.|Telugu_F|other|5.600000
processed_te_f_finance_02139.wav|అసలుకు ఢోకా లేకుండా,స్థిరంగా వడ్డీ ఇచ్చే,చిన్న తరహా పొదుపు పథకాల్లో కూడా,కొంచెం పొదుపు చేసుకోవచ్చు.|Telugu_F|other|8.565333
processed_te_f_education_00835.wav|లండన్ క్రికెట్లో ప్లేయర్ల సేఫ్టీపై,ఎప్పుడూ చర్చ జరుగుతూనే ఉంటుంది.|Telugu_F|other|5.900000
processed_te_f_books_socialscience_06500.wav|కృత్య నిర్వహణే కాకుండా తరువాత, ముందు జరిగే చర్చలలో పాల్గొని మీ ఆలోచనలు, పరిష్కారాలు వ్యక్తం చేయండి.|Telugu_F|other|7.998896
processed_te_f_books_socialscience_02387.wav|కూలీలను వినియోగించటం చాలా తక్కువ.|Telugu_F|other|2.751187
processed_te_f_books_socialscience_01055.wav|వీళ్లు తమ జీవనోపాధిని కోల్పోతారు.|Telugu_F|other|3.552271
processed_te_f_agri_00944.wav|గోదావరిలో, నీటి ప్రవాహం ఉండే, జూన్ నెల నుంచి, డిసెంబర్ నెల వరకు, నీటిని లిఫ్టు చేసే అవకాశం ఉంటుంది. |Telugu_F|other|8.053333
processed_te_f_books_socialscience_04804.wav|ఈ పదం యొక్క పరిణామ ప్రభావం ఏమిటి?|Telugu_F|other|2.995000
processed_te_f_books_socialscience_06041.wav|ఒప్పందంపై సంతకం చేసిన కొంతకాలానికే యుఎస్ఎస్ఆర్ రద్దయ్యి దాని స్థానంలో కొత్తగా రష్యా దేశం ఏర్పడింది.|Telugu_F|other|8.045333
processed_te_f_education_02594.wav|స్వయంగా చిరంజీవి ముందే,తను ఈ పెర్ఫార్మెన్స్ ఇవ్వడం,ఎంతో ఎగ్జైటింగ్ గా ఉందని,సాయేషా చెప్పుకొచ్చింది.|Telugu_F|other|8.100000
processed_te_f_general_00529.wav|కానీ అక్కడ నివసిస్తున్న,పష్తూన్ సమాజం మాత్రం,సైనిక చర్యలతో,తమకు చాలా అన్యాయం జరిగిందని అనుకుంటోంది.|Telugu_F|other|8.821333
processed_te_f_finance_01979.wav|తపాలా పొదుపు పథకాలు, బ్యాంకు డిపాజిట్లాంటి,డెట్ పథకాల్లో వచ్చే వడ్డీకి,పన్ను చెల్లించాల్సి ఉంటుంది.|Telugu_F|other|8.309333
processed_te_f_finance_01884.wav|అలాగే, ఆ తరువాత సోమవారం బుద్ధపూర్ణిమ, మంగళవారం మే డే కార్మిక దినోత్సవం కావడంతో,బ్యాంకులు తెరచుకోవు.|Telugu_F|other|8.949333
processed_te_f_weather_00825.wav|కాగా నిందుతుడు శ్రీనివాస్ రెడ్డిని అరెస్ట్ చేసిన పోలీసులకు,దిగ్బ్రాంతి కల్గించే అంశాలు వెలువడ్డాయి.|Telugu_F|other|7.584000
processed_te_f_finance_02051.wav|చట్టంలో ఉండే,కొన్ని సందిగ్ధ విషయాల వల్ల,ఒకే వస్తువుకు,అన్ని రాష్ట్రాల్లోనూ,ఒకే పన్ను రేటు కుదరలేదు.|Telugu_F|other|8.298667
processed_te_f_politics_02422.wav|ఇంటి మార్ట్‌గేజ్ మంత్లీ పేమెంట్లు ఇతనే కడుతున్నాడు కానీ,ఈ దేశంలో చట్టాలు భార్యలకి అనుకూలంగా ఉంటాయి.|Telugu_F|other|8.800000
processed_te_f_books_socialscience_04695.wav|నేను మొదటి ప్రశ్నతో మొదలుపెడతాను.|Telugu_F|other|2.878896
processed_te_f_books_socialscience_02470.wav|వాళ్లకు క్రమం తప్పకుండా పని దొరుకుతుందా? వాళ్లు అప్పుల్లో ఉన్నారా?|Telugu_F|other|5.131229
processed_te_f_books_socialscience_06102.wav|ఒలంపిక్ సంఘం, డౌ కంపెనీకి మధ్య అనైతిక సంబంధాన్ని ప్రపంచ వ్యాప్తంగా అనేక సంస్థలు ఎత్తి చూపుతున్నాయి.|Telugu_F|other|8.000000
processed_te_f_agri_00783.wav|రాష్ట్రంలో, పెద్ద ఎత్తున, పత్తి కొనుగోలు కేంద్రాలు ఏర్పాటు చేయాలని, రాష్ట్రప్రభుత్వం, కేంద్ర జౌళి మంత్రిత్వ శాఖను, ఇప్పటికే కోరింది.|Telugu_F|other|9.200000
processed_te_f_books_socialscience_02394.wav|దీనికి శ్రమ ఎవరిద్వారా అందుతోంది?|Telugu_F|other|2.751187
processed_te_f_books_socialscience_02700.wav|పై ఉదాహరణలో అమెరికా ప్రభుత్వం ఉత్పత్తి చెయ్యటానికి రైతులకు పెద్ద మొత్తంలో డబ్బులు ఇస్తుందని  చూశాం.|Telugu_F|other|8.000000
processed_te_f_education_01325.wav|న్యూఢిల్లీ:తన ట్విట్టర్లతో,సంచలనాలు సృష్టించడంలో,మాజీ క్రికెటర్ వీరేంద్ర సెహ్వాగ్ది,అందెవేసిన చేయి.|Telugu_F|other|9.200000
processed_te_f_books_socialscience_00918.wav|బాగా పచ్చదనం, చెట్లు ఉండే ప్రాంతాలు సూర్యరశ్మిని బాగా గ్రహిస్తాయి.|Telugu_F|other|5.549188
processed_te_f_education_01166.wav|మాజీ ఎంపీ, టీడీపీ నేత నందమూరి హరికృష్ణ మృతి పట్ల,లక్ష్మీపార్వతి,తీవ్ర దిగ్బ్రాంతిని,వ్యక్తం చేశారు. |Telugu_F|other|8.700000
processed_te_f_books_socialscience_01070.wav|హిమాలయాల్లోని అనేక మంచుపర్వతాలు గత కొద్ది సంవత్సరాలలో కరిగిపోయాయి.|Telugu_F|other|6.361896
processed_te_f_books_socialscience_01035.wav|ఈ సమస్యను ఎదుర్కోటానికి శీతోష్ణస్థితి మార్పుపై ప్రపంచ దేశాల మధ్య అంతర ప్రభుత్వ సంఘం ఒకటి ఏర్పడింది.|Telugu_F|other|8.416854
processed_te_f_books_socialscience_02851.wav|సాగునీటి వసతిని పెంచటం ఒక మార్గం.|Telugu_F|other|2.611875
processed_te_f_finance_01492.wav|ఉద్యోగుల పింఛను ఎగ్గొట్టాలనే,కాంట్రిబ్యూటరీ పెన్షన్ పథకాన్ని,కేంద్ర ప్రభుత్వం,ఉద్యోగులపై రుద్దింది.|Telugu_F|other|8.500000
processed_te_f_books_socialscience_04109.wav|ఫ్రెంచి వాళ్లకు చదువుకున్న కార్మికుల అవసరం ఉంది కానీ విద్య వల్ల సమస్యలు ఉత్పన్నమవుతాయని భయపడసాగారు.|Telugu_F|other|8.196271
processed_te_f_books_socialscience_04058.wav|ఈ కొత్త నాయకత్వం ప్రధానంగా పేద, మధ్యతరగతి రైతాంగం నుంచి ఏర్పడింది.|Telugu_F|other|6.454771
processed_te_f_books_socialscience_03265.wav|ఇక్కడ మా గ్రామాలలో, మాతోటి వాళ్లనుంచి ఇంత సహాయం ఎందుకు లభిస్తుంది?|Telugu_F|other|6.176125
processed_te_f_books_socialscience_01739.wav|సాంప్రదాయ జీవనోపాధులైన పాలకోసం గేదెలను పెంచటం, మట్టికుండలు తయారుచేయటం వంటి సేవల అవసరం నగరాలకు ఉంది.|Telugu_F|other|9.600000
processed_te_f_books_socialscience_06603.wav|దోమల్లోని రకాలను, వాటి పేర్లను, అవి కలుగజేసే వ్యాధులను కనుక్కోండి.|Telugu_F|other|5.600000
processed_te_f_finance_02077.wav|అప్పటి నుంచి చూస్తే,ఈ షేర్ ధర,మూడింట రెండొంతులకు,పైగా నష్టపోయింది.|Telugu_F|other|5.770667
processed_te_f_politics_03687.wav|ఫ్లోరిడా సెనేటర్ మార్కో రుబియో భారత్,టాటా పేర్లను పేర్కొంటూ హెచ్ బి  వీసాకు వ్యతిరేకంగా మాట్లాడారు.|Telugu_F|other|8.640000
processed_te_f_finance_01145.wav|దీన్నిబట్టి,ప్రైవేట్ రంగ బ్యాంకుల్లో కన్నా,ప్రభుత్వ రంగ బ్యాంకుల్లోనే,మోసాలు ఎక్కువ జరగడం గమనార్హం.|Telugu_F|other|8.181333
processed_te_f_books_socialscience_01003.wav|భూమి గురుత్వాకర్షణ శక్తి వల్ల ఈ వాయువులు రోదసిలోకి తప్పించుకోలేదు.|Telugu_F|other|5.943937
processed_te_f_books_socialscience_01824.wav|మీకు ఇష్టమైన ఒక దేశాన్ని ఎంచుకుని ఇదే రకమైన పట్టిక తయారు చెయ్యండి.|Telugu_F|other|5.409875
processed_te_f_finance_02387.wav|వాళ్లకు ఇచ్చే పాకెట్ మనీని,పొదుపు చేసుకుని కొనుక్కుంటే,డబ్బు విలువ, వస్తువు విలువ రెండూ తెలుస్తాయి.|Telugu_F|other|7.488000
processed_te_f_health_00686.wav|ప్రతిరోజూ ఇంట్లో చేసే వ్యాయామం విసుగ్గా అనిపిస్తే,ఒకరోజు వాకింగ్ లేదా రన్నింగ్‌కి వెళ్లొచ్చు కదా...|Telugu_F|other|6.965333
processed_te_f_politics_01642.wav|తెలంగాణ రాష్ట్రం ముఖ్యమంత్రి కె చంద్రశేఖర్ రావు గారి జాగీరు కాదని,అబ్బసొత్తు అంతకంటే కాదని అన్నారు.|Telugu_F|other|8.085333
processed_te_f_general_00509.wav|చాలా కాలంపాటు,ఫ్లాట్లో విద్యుత్ మీటర్ను పని చేయకుండా చేసి,పెద్ద మొత్తంలో కరెంటు బిల్లు ఎగ్గొట్టారు.|Telugu_F|other|7.800000
processed_te_f_books_socialscience_00909.wav|భారతదేశంలో దక్షిణాది ప్రాంతం భూమధ్యరేఖకి దగ్గరగా ఉష్ణమండలంలో ఉంది.|Telugu_F|other|6.300000
processed_te_f_education_02597.wav|అజ్ఞానంతో ఆచరించినా,ఆ నియమం ఫలితాన్ని ఇస్తుందని, మిడిమిడి జ్ఞానంతో కాదంటే మాత్రం,దుష్ఫలితాలే వస్తాయని హెచ్చరించారు.|Telugu_F|other|9.600000
processed_te_f_agri_01163.wav|ఇక నీటి ఎద్దడి విపరీతంగా ఉన్న మహారాష్ట్రలో కూడా, నీటి సదుపాయం ఉన్న ప్రాంతాల్లో, చెరకును మాత్రమే పండించడం, విచిత్రం. |Telugu_F|other|8.981333
processed_te_f_health_01945.wav|భుజం భాగంలోని ఎముక డిస్లొకేట్ కావడంతో,డాక్టర్ గురవారెడ్డి ఆయనకు శస్త్ర చికిత్స చేసి మళ్లీ తాను సెట్ అయ్యేలా చేశారు.|Telugu_F|other|9.962667
processed_te_f_politics_02228.wav|గ్రామంలో పారిశుద్ధ్యం అస్తవ్యస్థంగా ఉండడంతో అందరూ జ్వరాల భారినపడి అనారోగ్యానికి గురవుతున్నారని స్థానికులు వాపోయారు.|Telugu_F|other|9.600000
processed_te_f_finance_00464.wav|మినీ బడ్జెట్ పై ఆసక్తి:దేశ ఆర్థిక వ్యవస్థను గాడిలో పెట్టేందుకు,ఇమ్రాన్ ఖాన్,మొదట పొదుపు చర్యలకు  శ్రీకారం చుట్టారు.|Telugu_F|other|9.354667
processed_te_f_finance_00447.wav|కానీ ఏదో విధంగా,మధ్యలో ఆ మొత్తం ఎడ్జస్ట్ అవ్వడం వల్ల,వడ్డీ నుంచి ఊరట పొందడానికి,ఆ మొత్తాన్ని కట్టేయాలని భావిస్తారు.|Telugu_F|other|9.536000
processed_te_f_politics_01649.wav|కృష్ణా,గోదావారి నదీ జలాల వినియోగంపై,అసెంబ్లీలో టీడీపీ ఎమ్మెల్యే పయ్యావుల కేశవ్ అద్భుత ప్రసంగం సభ్యులను ఆకట్టుకుంది.|Telugu_F|other|9.706667
processed_te_f_books_socialscience_03447.wav|‘‘స్థానిక జన జీవనానికి, జీవనోపాధులకు, పరిసరాలతో సహజీవనం చేసే జీవన విధానానికి పర్యావరణం చాలా ముఖ్యమైనది. వివరించండి.|Telugu_F|other|10.000000
processed_te_f_finance_01604.wav|గ్రేటర్ హైదరాబాద్ ‌లో,ఒకే ఇంటి నెంబరు గల ఆస్తికి,రెండో అసెస్మెంట్ నెంబరు ఇచ్చి,పన్ను కట్టమంటూ నోటీసులు ఇస్తున్నారు.|Telugu_F|other|9.088000
processed_te_f_books_socialscience_02556.wav|బహుళజాతి సంస్థలు తెచ్చే ఆధునిక సాంకేతిక పరిజ్ఞానంవల్లా, అదనపు పెట్టుబడుల వల్లా స్థానిక కంపెనీలు ప్రయోజనం పొందుతాయి.|Telugu_F|other|9.252771
processed_te_f_agri_02078.wav|గోధుమ పిండిని చిన్న చిన్న ఉండలుగా చేసి, ఉప్పెక్కువైన కూరలో వేసి, కాసేపు సన్నని మంటపై స్టౌమీద ఉంచి, కలిపి దించేయాలి. |Telugu_F|other|9.792000
processed_te_f_agri_00624.wav|గుంటూరు జిల్లా, అమరావతి ప్రాంతంలోని, వెలగపూడి గ్రామానికి చెందిన రైతు, అబ్బూరి అప్పారావు, నిరసనల్లో పాల్గొంటున్నారు.|Telugu_F|other|8.437333
processed_te_f_other_02606.wav|అయితే లండన్ కోర్టు తీర్పుపై అప్పీల్ దాఖలు చేసే విషయమై,తన న్యాయవాదుల బృందం దృష్టి సారించిందని విజయ్ మాల్యా చెప్పారు.|Telugu_F|other|9.781333
processed_te_f_politics_03629.wav|విద్యార్థులకు అక్రిడేషన్ సమస్య ఉంటే,సెలవు రోజులలో కూడా రావాలని జిల్లా మహిళా ప్రతినిధి లూసీ కాల్డ్వెల్ పేర్కొన్నారు.|Telugu_F|other|8.544000
processed_te_f_politics_01510.wav|ఆంధ్ర ప్రదేశ్ కి సాయంపట్ల కేంద్ర వైఖరిని సూక్ష్మంగా గ్రహించిన తెలంగాణ ముఖ్యమంత్రి కేసీఆర్,అత్యద్భుతంగా స్పందించారు.|Telugu_F|other|8.618667
processed_te_f_general_00794.wav| మహారాష్ట్రకు చెందిన కూలీలు ఉస్మాన్, రాజు లు,మరో వ్యక్తి లారీపై,టార్పాలిన్ కవర్లు వేస్తుండగా విద్యుత్ తీగలు తగిలాయి.|Telugu_F|other|9.920000
processed_te_f_politics_02058.wav|భారత్,పాక్‌ల మధ్య పోటీ అంటేనే నరాలు తెగే ఉత్కంఠ రెండు దేశాల్లోను ఉంటుందనేది సత్యం. |Telugu_F|other|6.900000
processed_te_f_books_socialscience_04939.wav|పార్టీ లక్ష్యాలతో వీళ్లు ఏకీభవించినప్పటికీ కొన్ని విధానాల విషయంలో విబేధాలు ఉండేవి.|Telugu_F|other|6.443167
processed_te_f_weather_01719.wav|కాకినాడ గోదావరిలో వరద ఉద్ధృతి పెరగటంతో,బోటు వెలికితీసే పనులకు మళ్లీ బ్రేక్ పడింది.|Telugu_F|other|8.106667
processed_te_f_education_02638.wav|జీర్ణ సమస్యలు, మలబద్ధకం సమస్య ఉన్నవారు రాత్రి పూట , ఖర్జూరాలు తింటే ఫలితం ఉంటుంది.|Telugu_F|other|7.392000
processed_te_f_books_socialscience_01805.wav|ఇక్కడ జలుబు, దగ్గు, ఫ్లూ, చిన్నగాయాల వంటి చిన్న చిన్న సమస్యలకు చికిత్స లభిస్తుంది.|Telugu_F|other|7.534500
processed_te_f_politics_03227.wav|జోగి భార్య రేణు కొంతా,ఆయన కోడలు రిచా జోగి బీఎస్పీ అకల్తరా నుంచి పోటీ చేస్తున్నారు.|Telugu_F|other|8.949333
processed_te_f_books_socialscience_00395.wav|వేరువేరు వస్తువులను పోల్చినప్పుడు వాటిల్లో పోలికలు ఉండవచ్చు, లేదా తేడాలు ఉండవచ్చు.|Telugu_F|other|6.361896
processed_te_f_books_socialscience_02676.wav|ప్రపంచ పరిపాలన సంస్థలలో ఒకటైన ప్రపంచ వాణిజ్య సంస్థను  గూర్చి కొంత వివరంగా చూద్దాం.|Telugu_F|other|6.861125
processed_te_f_books_socialscience_03422.wav|ప్రజలకు వేరువేరు కార్డులు ఉండి, వాటి ఆధారంగా ఎవరికి ఎంత ఇవ్వాలో నిర్ణయించే వాళ్లు.|Telugu_F|other|6.454771
processed_te_f_finance_01090.wav|రైలుమార్గ సంస్థలు,ల్యాండ్ గ్రాంట్స్ మరియు సబ్సిడీలలో మైలుల ట్రాక్లను అందుకున్నాయి.|Telugu_F|other|7.776000
processed_te_f_books_socialscience_04883.wav|బి.ఆర్. అంబేద్కర్ ఇంతకు ముందు అధ్యాయంలో భారత రాజ్యాంగాన్ని ఎలా రూపొందించారో చూశాం.|Telugu_F|other|6.466375
processed_te_f_weather_02089.wav|ప్రజాధనాన్ని లూటీ చేయడమే ఈ పద్ధతి ముఖ్యోద్దేశం అంటూ,కేల్కర్ కమిటీ ఏనాడో చెప్పింది.|Telugu_F|other|7.594667
processed_te_f_other_01612.wav|జోరుగా సాగే పోలవరం పనులను,వైకాపా తన స్వార్థం కోసం అడ్డుకుంటోందని ఆయన విమర్శించారు.|Telugu_F|other|7.178667
processed_te_f_books_socialscience_04254.wav|దక్షిణ ప్రాంతంలో కూడా యొరుబా, ఈబూ తెగల మధ్య ఘర్షణలు జాతీయ ఉద్యమాన్ని పీడించసాగాయి. |Telugu_F|other|7.662208
processed_te_f_education_02770.wav|రాహుల్ తండ్రి, మాజీ దివంగత ప్రధాని రాజీవ్ గాంధీ చితాభస్మం కలిపిన చోట,పూజలు చేశారు.|Telugu_F|other|7.648000
processed_te_f_finance_01250.wav|స్టాక్ బ్రోకర్ అని చెప్పుకున్నా,నిజంగా బ్రహ్మానందం,స్టాకులు కొనడం, అమ్మడం, కొనిపించడం, అమ్మించడం లాంటి పనులు,చాలా అరుదుగా చేస్తాడు.|Telugu_F|other|10.186667
processed_te_f_books_socialscience_07503.wav|కాలేయం ద్వారా విడుదలయ్యే పైత్యరసం కొవ్వు పదార్థాలను జీర్ణంచేసి చిన్నచిన్న రేణువులు గా మారుస్తుంది. ఈ విధానాన్ని ఎమల్సీకరణం  అంటారు. |Telugu_F|other|10.158354
processed_te_f_books_socialscience_03036.wav|చత్తీస్‌గఢ్‌లో ప్రజా వైద్యశాలకు తక్కువ బరువు ఉన్న రోగులు ప్రతి రోజూ పెద్ద సంఖ్యలో వస్తారు. అక్కడి డాక్టరు ఈ పరిస్థితిని వివరించారు.|Telugu_F|other|9.800000
processed_te_f_politics_02673.wav|మున్సిపల్ వైస్‌చైర్మన్ జిలాన్‌భాషా మాట్లాడుతూ ముఖ్యమంత్రి చంద్రబాబు మైనార్టీల అభివృద్ధికి కోట్లాది రూపాయలు ఖర్చు చేస్తున్నారన్నారు.|Telugu_F|other|9.386667
processed_te_f_books_socialscience_07245.wav|వర్షపు నీటి సంరక్షణ పద్ధతుల గురించి పుస్తకాలు, పత్రికలు, మ్యాగజైన్స్, ఇంటర్‌నెట్ నుండి కావాల్సిన సమాచారాన్ని, చిత్రాలను సేకరించండి.|Telugu_F|other|9.566250
processed_te_f_other_01779.wav|అయితే ఈ విషయం పట్ల ఏడాదిన్నర నుంచి వార్తలు పుట్టుకొస్తున్నా,రొనాల్డొ మాత్రం మౌనం వహించడం గమనార్హం.|Telugu_F|other|8.300000
processed_te_f_books_socialscience_05883.wav|అయితే వీటిని మనం రాజకీయాల్లో జోక్యం చేసుకోనివ్వం.|Telugu_F|other|4.457854
processed_te_f_health_00469.wav|దాన్నుంచి బయటపడి ఆరోగ్యంగా ఉండాలన్నా,ఒత్తిడి అదుపులో ఉండాలన్నా కూడా,శరీరానికి తగిన వ్యాయామం అవసరం.|Telugu_F|other|8.576000
processed_te_f_books_socialscience_06839.wav|నీటి వినియోగం అతిగా జరగకపోయినా అభివృది సాధ్యమేనా?|Telugu_F|other|3.947021
processed_te_f_agri_00856.wav|పుదీనా ఆకులను మెత్తగా చేసి, ఆ పుదీనా ఆకుల గుజ్జుని, కాలిన చోట పూతలా రాస్తే, మంట త్వరగా తగ్గుతుంది.|Telugu_F|other|8.053333
processed_te_f_books_socialscience_02195.wav|ఈనాటికి కూడా దేశంలోని సాగు విస్తీర్ణంలో 40 శాతానికంటే తక్కువ విస్తీర్ణానికి సాగునీటి సదుపాయం ఉంది.|Telugu_F|other|8.500000
processed_te_f_education_02706.wav|ఒక ఎన్‌జీవో సంస్థ,ఈ పర్యటనను ఏర్పాటు చేసింది.ఆ సంస్థే ప్రధాని మోడీతో,ఎంపీల భేటీని ఏర్పాటు చేసింది.|Telugu_F|other|9.418667
processed_te_f_other_00927.wav|ప్రాజెక్టు భూసేకరణ రిజిస్ర్టేషన్ కోసం,ప్రత్యేక రిజిస్ర్టేషన్ కార్యాలయం ఏర్పాటు చేస్తామని చెప్పారు.|Telugu_F|other|6.700000
processed_te_f_books_socialscience_02499.wav|దీనికి రాజకీయ, సాంస్కృతిక, ఆర్థిక కోణాలు ఉన్నాయి.|Telugu_F|other|4.500000
processed_te_f_politics_03522.wav|మూడు దశాబ్దాల చరిత్ర గల విశాఖ శారదా పీఠం,ఇటీవల కాలంలో అనూహ్యంగా విస్త్రృత ప్రాచుర్యంలోకి వచ్చింది.|Telugu_F|other|8.256000
processed_te_f_education_03601.wav|తెలుగు సినిమా పరిశ్రమలో రెడీ అయ్యే,ప్రతి సినిమాను,సెన్సార్ బోర్డ్‌కి పంపిస్తుంటారు,మన సినీ జీవులు.|Telugu_F|other|7.701333
processed_te_f_books_socialscience_03936.wav|వాటిని పేర్కొని, వాటి పరిమితులను కూడా పేర్కొనండి.|Telugu_F|other|3.807708
processed_te_f_books_socialscience_04175.wav|సొంత భూమి అనే యుగయుగాల రైతుల కలను నిజం చెయ్యటంతో వియత్నాం రైతాంగం పూర్తి మద్దతు వాళ్లకు లభించింది.|Telugu_F|other|8.440083
processed_te_f_weather_01575.wav|ఇరు దేశాల మధ్య శాంతి,సౌభ్రాతృత్వం మరింత పెంచుకునే దిశగా తాము ముందుకు సాగుతామని మోదీ భరోసా ఇచ్చారు.|Telugu_F|other|8.672000
processed_te_f_books_socialscience_06160.wav|ఇది రాత్రి బడిలో చదువు నేర్చుకున్న మహిళల విజయగాథ.|Telugu_F|other|4.086333
processed_te_f_books_socialscience_00958.wav|మధ్యధరా సముద్రం నుంచి వచ్చే తుఫాను వాయుగుండాలు ఉత్తర భారతదేశంలో ఓ మోస్తరు వర్షపాతానికి కారణమౌతాయి.|Telugu_F|other|8.254312
processed_te_f_politics_01273.wav|వార్త బయటకు రావడంతో,భారీ తాబేలును చూసేందుకు,స్థానికులు పెద్ద ఎత్తున టేల్పాండ్ వద్దకు చేరుకున్నారు.|Telugu_F|other|8.000000
processed_te_f_agri_02558.wav|రాష్ట్ర ప్రభుత్వం, జనాన్ని అన్ని విధాలా మోసం చేస్తోందని, పెనుమాక రైతు నరేష్రెడ్డి వ్యాఖ్యానించారు. |Telugu_F|other|7.520000
processed_te_f_finance_00259.wav|క్రెడిట్ కార్డ్ తీసుకున్న వారికి,ఎయిర్ ‌పోర్ట్ లాంజ్ ‌లో,కాంప్లిమెంటరీ యాక్సెస్ ఇస్తాయి బ్యాంకులు.|Telugu_F|other|8.160000
processed_te_f_books_socialscience_01087.wav|ఏ నెలలలో అత్యల్ప, అత్యధిక ఉష్ణొగ్రతలు నమోదయ్యాయి?|Telugu_F|other|4.759708
processed_te_f_books_socialscience_03008.wav|పిల్లలు చాలా వేగంగా ఎదుగుతారు కాబట్టి పెద్దవాళ్లలా కాకుండా  వయసుతోపాటు వాళ్ల బరువు పెరుగుతుంటుంది.|Telugu_F|other|8.068563
processed_te_f_politics_00896.wav|అయితే ఎఆర్ రెహ్మాన్ ఇచ్చిన కాల్షీట్స్‌ను అనుసరించి,ఈ తేదీలను ఖరారు చేయించారన్న ప్రచారం జరుగుతోంది.|Telugu_F|other|8.160000
processed_te_f_agri_01944.wav|జనగామ పర్యటనలో, రాష్ట్ర భారీ నీటి పారుదల, వ్యవసాయ మార్కెటింగ్ శాఖా మంత్రి, హరీష్రావు పాల్గొన్నారు. |Telugu_F|other|7.733333
processed_te_f_books_socialscience_04522.wav|ముస్లిం మత పాకిస్తాన్ ఏర్పాటు కావటంతో చాలామంది ప్రజలముందు ఊహించని బాధాకరమైన పరిస్థితి ఎదురయ్యింది.|Telugu_F|other|8.312375
processed_te_f_books_socialscience_05196.wav|అదేవిధంగా, ఉపాధి అవకాశాలు పెరగవలసినంతగా పెరగలేదు.|Telugu_F|other|4.457854
processed_te_f_politics_00210.wav|ఆ డాక్యుమెంటరీ'పద్మావత్'ఇంటర్వెల్ సమయంలో వేస్తే,అటు చరిత్ర పాఠం, ఇటు సంజయ్ పాఠం రెండూ అర్థమయ్యేవి.|Telugu_F|other|8.149333
processed_te_f_finance_01425.wav|పెద్ద నోట్ల రద్దుతో,వ్యాపారాలు పూర్తిగా స్థంభించిపోయి,తాము వీధిన పడ్డామని,వ్యాపారులు వాపోతున్నారు.|Telugu_F|other|7.900000
processed_te_f_books_socialscience_02346.wav|తరువాత సవిత లాగా అవసరమైన వాళ్లకు అప్పులు ఇచ్చాడు.|Telugu_F|other|4.330146
processed_te_f_education_00247.wav|వాగ్దేవి చెప్పినట్టు,ఈ అతీంద్రియ స్థితిలో నిలబడితే,జీవుడు ఎత్తే జన్మలు,మరణాలు,కలలలాగా కనిపిస్తాయి.|Telugu_F|other|9.162667
processed_te_f_agri_01102.wav|వీటితో, నీటి సమస్య తీవ్రంగా ఉన్న, బుందేల్ఖండ్, విద్యాంచల్ ప్రాంతాల్లో, నీటి సమస్యను తీర్చనున్నారు.|Telugu_F|other|7.914667
processed_te_f_weather_01403.wav|దీంతో మనస్తాపం చెంది,మంగళవారం మధ్యాహ్నం నెక్కొండలో పని ఉందంటూ ఇంట్లో చెప్పి బయటకు వెళ్లాడు రాహుల్.|Telugu_F|other|8.394667
processed_te_f_general_01473.wav|ఇదే విషయంలో, ఇంధన పంపుకు మెటల్ ట్యూబ్‌ను కలిపే రబ్బరు గొట్టం కూడా,రాట్ మరియు లీక్ను పొడిగిస్తుంది.|Telugu_F|other|7.786667
processed_te_f_books_socialscience_04075.wav|సిసిపి పాలన క్రమేపీ ఏక పార్టీ పాలనకు దారితీసింది.|Telugu_F|other|4.864208
processed_te_f_health_01923.wav|పూర్తిగా తిండి మానేయడం,వేళ తప్పిన భోజనం,బరువు తగ్గేందుకు ఏవేవో మందులు వాడటం వంటివి అస్సలు చేయకండి.|Telugu_F|other|8.330667
processed_te_f_books_socialscience_06650.wav|వెడల్పాటి లోతు తక్కువ ఉన్న గిన్నెలు వాడడం మంచిది.|Telugu_F|other|4.202438
processed_te_f_education_01337.wav|నేతాజీ సహా,విమాన ప్రమాదంలో తీవ్రంగా గాయపడ్డ అందర్నీ,సమీపంలోని,నన్మూన్ మిలటరీ ఆసుపత్రికి తరలించారు.|Telugu_F|other|9.568000
processed_te_f_general_02071.wav|అందుకోసం నిప్పు కణికలను ఓ రాగి చెంబులో వేసి,యూనిఫాంను ఇస్త్రీ చేసుకునే వాడిని అని చెప్పాడు రాముడు.|Telugu_F|other|7.541333
processed_te_f_finance_02129.wav|రియల్మి పేసా యాప్ ద్వారా,కేవలం రుణం మాత్రమే కాకుండా,మీ క్రెడిట్ రిపోర్ట్‌ను ఉచితంగానే చూసుకోవచ్చు.|Telugu_F|other|7.914667
processed_te_f_general_01153.wav|తాజాగా రష్యా జాతీయ మీడియాలో వెలువడిన రైజ్కోవ్ కథనం,మరోసారి అందరి దృష్టినీ ఆ బంగారం పైకి మరల్చింది.|Telugu_F|other|9.269333
processed_te_f_politics_00771.wav|ముఖ్యమంత్రి హోదాలో,జగన్ తన అధికారాన్ని ఉపయోగించి సాక్ష్యుల్ని ప్రభావితం చేయవచ్చని సీబీఐ పేర్కొంది.|Telugu_F|other|7.872000
processed_te_f_books_socialscience_05982.wav|ఆ తరువాత కాలంలో నల్ల జాతీయుల కోసం చట్టాలు చేశారు.|Telugu_F|other|4.063125
processed_te_f_other_01940.wav|స్మార్ట్ఫోన్ యూజర్లు,తమ ప్రాంతంలోని దోమల శబ్థాలను రికార్డ్ చేసి,ఈ యాప్ లో అప్లోడ్ చేసే వీలుంటుంది.|Telugu_F|other|7.872000
processed_te_f_books_socialscience_01586.wav|వలస అంతర్గతంగా  ఉండవచ్చు, అంతర్జాతీయంగా ఉండవచ్చు.|Telugu_F|other|4.899042
processed_te_f_education_01737.wav|ముగ్దుంపూర్ ను,ఆదర్శ గ్రామంగా అభివృద్ధి చేసేందుకు,అన్ని రకాలుగా,అండగా ఉంటానని,మంత్రి హామీ ఇచ్చారు.|Telugu_F|other|8.700000
processed_te_f_politics_02503.wav|నందినీ రెడ్డి డైరెక్ట్ చేసిన ఈ మూవీ,కొరియాలో హిట్‌ అయిన మిస్ గ్రానీ మూవీకి రీమేక్‌గా తెరకెక్కింది.|Telugu_F|other|7.658667
processed_te_f_politics_02562.wav|కాల్పుల శబ్ధం విన్న స్థానికులు పరుగు పరుగున అక్కడికి వచ్చి,రక్తపు మడుగులో పడివున్న మంగేశ్‌ను ఆసుపత్రికి తరలించారు.|Telugu_F|other|8.320000
processed_te_f_education_00634.wav|సైరా చిత్రం చాలా అధ్బుతంగా ఉన్నది.సురేందర్ రెడ్డి గారు,ఉయ్యాలవాడ జీవిత చరిత్రను అధ్బుతంగా మలిచారు అని ఆయన అన్నారు. |Telugu_F|other|9.800000
processed_te_f_other_01627.wav|సోమవారం అర్థరాత్రి సుకుమా జిల్లా,డోర్నపాల్ మండలంలోని పెద్దకుడ్తిలో,తెలంగాణ ఆర్టీసీ బస్సుకు మావోలు నిప్పు పెట్టారు.|Telugu_F|other|10.165333
processed_te_f_other_03082.wav|కొండలను పేల్చేందుకు వాడే జిల్టెన్ స్టిక్స్‌ను,దూర ప్రాంతాల నుంచి తెప్పించుకొని రహస్య ప్రాంతాల్లో దాచిపెడుతున్నారు.|Telugu_F|other|8.600000
processed_te_f_agri_00197.wav|మన సాంప్రదాయ పంటలను వదిలేసి, పాశ్చాత్యుల ప్రభావంతో, వారు ఉత్పత్తి చేసిన ఆహారమే, సంపూర్ణ ఆహారమంటూ, మనమూ తింటున్నాం. |Telugu_F|other|9.792000
processed_te_f_finance_01053.wav|దశాబ్దాలుగా,ప్రభుత్వ ఆర్థిక దన్నుతో నడుస్తున్న,పరిశ్రమల రంగం,మరోసారి పన్ను రాయితీలు, ప్రోత్సాహాకాల కోసం చూస్తోంది.|Telugu_F|other|10.026667
processed_te_f_finance_01945.wav|ఇదిలా ఉంటే,ఆర్థిక మందగమనం కొనసాగితే,ఇక రిజర్వ్ బ్యాంక్,వడ్డీ రేట్లను,మరింత తగ్గించాల్సి ఉంటుందని,సాల్గాడో అన్నారు.|Telugu_F|other|9.760000
processed_te_f_general_00472.wav|లెఫ్ట్ పార్టీలు, ఇతర ప్రజాస్వామ్య సంస్థలు, విద్యార్థి సంఘాల ఆధ్వర్యంలో జరిగిన బంద్ తో,అసోంలో జనజీవనం స్తంభించింది.|Telugu_F|other|10.058667
processed_te_f_books_socialscience_03399.wav|దీనివల్ల పంట నష్టాలనుంచి కూడా రక్షణ లభిస్తుంది, ప్రతికూల వాతావరణ పరిస్థితులలో కనీసం ఒక పంట అయినా దిగుబడినిస్తుంది.|Telugu_F|other|8.997354
processed_te_f_general_01514.wav|రేఖాకృతి ద్వారా ప్రత్యక్ష వైర్ కి , నల్ల వేడి సర్క్యూట్ వైర్లలో ఒకదానిని,ఇత్తడిరంగు టెర్మినల్స్‌కు కనెక్ట్ చేయండి.|Telugu_F|other|9.194667
processed_te_f_politics_03278.wav|దీనిపై మెహబూబా ముఫ్తీ కుమార్తె ఇల్తిజా జావేద్ 'వాయిస్ నోట్స్' ద్వారా బీబీసీ ప్రతినిధి కులదీప్ మిశ్రాతో మాట్లాడారు.|Telugu_F|other|9.578667
processed_te_f_other_02336.wav|పిచ్చోడి చేతిలో రాయి అన్నందుకే కేసుపెడితే,సీఎం ను నడిరోడ్డుపై కాల్చి చంపాలన్న మిమ్మల్నేం చేయాలి? అని ప్రశ్నించాడు.|Telugu_F|other|8.693333
processed_te_f_finance_01778.wav|ఇక ఈక్విటీ మ్యూచువల్ ఫండ్ల విషయానికి వస్తే,వీటిని మార్కెట్ లావాదేవీల్లో,ఎంతో నైపుణ్యం ఉన్న నిపుణులు నిర్వహిస్తారు. |Telugu_F|other|8.682667
processed_te_f_general_00641.wav|చాలా కాలంగా,రష్యా లాంటి దేశాన్ని,మిత్ర దేశంగా చూస్తున్నా, కేవలం ఆ ఒక్క దేశం తోనే వెళ్తే చాలదని,భారత్ గుర్తించింది.|Telugu_F|other|9.365333
processed_te_f_weather_00563.wav|రోడ్సైడ్ దుకాణాల్లో,అలానే ఫుట్పాత్ బజార్లలో విక్రయించే,చీప్ క్వాలిటీ హెడ్ఫోన్లు ఏ క్షణం వరకు పనిచేస్తాయో చెప్పలేం.|Telugu_F|other|9.258667
processed_te_f_weather_01238.wav|అలాంటి ఆడియన్స్‌ని నమ్ముకుని,భారీ లెవల్లో రిలీజ్ పెట్టిన కెజిఎఫ్ కి ,అడ్వాన్స్ బుకింగ్ అయితే హిందీలో గొప్పగా లేదు.|Telugu_F|other|8.789333
processed_te_f_agri_00452.wav|క్రిందటేడాది, ఒక ర్యాలీలో, కేజ్రీవాల్ ప్రసంగిస్తున్న సమయంలోనే, గజేంద్ర సింగ్ అనే రైతు, చెట్టుకు ఉరేసుకుని, ఆత్మహత్యకు పాల్పడ్డాడు. |Telugu_F|other|9.900000
processed_te_f_books_socialscience_02348.wav|ఈ సంవత్సరం తన సంపాదనతో తేజపాల్ మరొక ట్రాక్టరు కొనాలనుకుంటున్నాడు.|Telugu_F|other|5.793000
processed_te_f_finance_02303.wav|ఈ నిధుల రౌండ్లో,ఇప్పటికే పేటీఎంలో పెట్టుబడి పెట్టిన,ఆంట్ ఫైనాన్షియల్ తో పాటు,సాఫ్ట్ బ్యాంకు విజన్ ఫండ్ కూడా పాల్గొన్నాయని సమాచారం.|Telugu_F|other|10.165333
processed_te_f_books_socialscience_00591.wav|ఈ దిగువ చిత్రాలను పరిశీలించి అవి ఏ ఏ రంగాలకు చెందినవో పేర్కొనండి.|Telugu_F|other|5.154458
processed_te_f_books_socialscience_03641.wav|ప్రపంచంలో ఏదైనా దేశాలలో ఈనాటికీ ఈ అంశాలు ఏమైనా ఉన్నాయా? ఏ రూపంలో?|Telugu_F|other|6.199354
processed_te_f_books_socialscience_03764.wav|‘ఐరోపాలోని ఇతర రాజధానులతో పోలిస్తే మాస్కో అంత శుభ్రంగా అనిపించదు.|Telugu_F|other|5.200000
processed_te_f_books_socialscience_02437.wav|కానీ ఉత్పత్తిని పెంచటంలో భూమిమీద, సహజ వనరులపైన ఒత్తిడి పెరిగింది.|Telugu_F|other|5.793000
processed_te_f_education_00854.wav|క్వశ్చన్ పేపర్ ను అటాచ్ చేసి,ఈ పరీక్షను రద్దు చేయాలంటూ,ఓ విద్యార్ధి,తన తండ్రి జీ మెయిల్ అకౌంట్ ద్వారా,చైర్మన్ కు విజ్ఞప్తి చేశాడు.|Telugu_F|other|10.000000
processed_te_f_finance_01244.wav|స్టాక్ ఎక్స్‌ఛేంజీల కన్నా ముందే,కంపెనీల ఆర్థిక ఫలితాలు,సోషల్ మీడియా,వాట్సాప్ గ్రూపుల్లో లీక్ కావడాన్ని,సెబీ సీరియస్ ‌గా తీసుకుంది.|Telugu_F|other|9.800000
processed_te_f_general_01845.wav|శాంటా అవతారంలో ఉన్న మహేష్ తో దిగిన ఫోటోలను,నమ్రత సోషల్ మీడియా ద్వారా షేర్ చేశారు.|Telugu_F|other|7.466667
processed_te_f_weather_00925.wav|మంచు లక్ష్మి మాట్లాడుతూ,చందమామ కథలు సమయంలోనే ఈ కథ విని చాలా ఎగ్జైట్ అయ్యానన్నారు.|Telugu_F|other|7.562667
processed_te_f_politics_02972.wav|ప్రస్తుతం బాలీవుడ్ లో,ఓ హాట్ హీరోయిన్ ప్రెగ్నెంట్ అంటూ జోరుగా ప్రచారం జరుగుతుంది.|Telugu_F|other|6.581333
processed_te_f_books_socialscience_04223.wav|ఆఫ్రికా లోపలినుంచి రైతాంగ గిరిజనులను పట్టుకుని ఐరోపా బానిస వర్తకులకు అమ్మేవాళ్లు.|Telugu_F|other|7.000000
processed_te_f_books_socialscience_01299.wav|పశుపోషణ రంగం వృద్ధి చెందటం వల్ల సన్న, చిన్నకారు రైతులు గణనీయంగా ప్రయోజనం పొందారు.|Telugu_F|other|6.600000
processed_te_f_weather_01684.wav|అదే విషయం బిగ్ బాస్ ఫైనల్స్ రోజున,హోస్ట్ నాగార్జునతో రవి కృష్ణే స్వయంగా చెప్పాడు.|Telugu_F|other|7.552000
processed_te_f_politics_03397.wav|దేశ సంస్కృతి,చరిత్ర గురించి ఉద్భోద చేయడానికి,అసలు మోహన్ భగవత్ ఎవరని ప్రశ్నించారు.|Telugu_F|other|7.840000
processed_te_f_agri_01204.wav|ఈ రకం కంటిశుక్లం, నెమ్మదిగా అభివృద్ధి చెందుతుంది, ఇది వృద్ధులలో ఎక్కువగా ఉంటుంది. |Telugu_F|other|6.986667
processed_te_f_other_02249.wav|తిమ్మరసు సహోదరి కృష్ణాంబికకు ముగ్గురు కొడుకులు కోన మంత్రి,అప్ప మంత్రి,గోప మంత్రి.|Telugu_F|other|7.600000
processed_te_f_books_socialscience_03792.wav|అమెరికాలో ఎంతో అవసరమైన సామాజిక భద్రతా విధానాన్ని కూడా రూస్‌వెల్ట్ ప్రవేశపెట్టాడు.|Telugu_F|other|7.000000
processed_te_f_general_01482.wav|ఎన్ పి టి నిబంధనలు వివక్షతో కూడి ఉన్నందువల్ల మాత్రమే,మన దేశం ఈ వ్యవస్థలో చేరలేదు.|Telugu_F|other|7.114667
processed_te_f_finance_02481.wav|పన్ను రూపంలో వచ్చే ఆదాయం పరంగా చూసినట్లైతే,తెలంగాణ కంటే మనం బాగా వెనుకబడి ఉన్నాం.|Telugu_F|other|7.370667
processed_te_f_finance_00267.wav|ఒకే పన్ను అని చెప్తూనే,నాలుగు రకాల స్లాబ్లను,అమలు చేయటం ఏమిటని,ప్రశ్నిస్తున్నారు.|Telugu_F|other|6.700000
processed_te_f_books_socialscience_02244.wav|రాంపురంలో వ్యవసాయానికి భూమిని, నీటిని ఎలా ఉపయోగించుకుంటున్నారో పైన తెలుసుకున్నాం.|Telugu_F|other|6.454771
processed_te_f_books_socialscience_04796.wav|కుల వ్యవస్థని నిషేధించకుండా అంటరానితనాన్ని ఎలా నిషేధిస్తారో నాకు అర్థం కావటంలేదు.|Telugu_F|other|6.977229
processed_te_f_books_socialscience_03962.wav|ఈ దేశాలలో చాలా వాటిల్లో అనేక భాషలు, అనేక మతాలు ఉన్న వివిధ రకాల ప్రజలు ఉండేవాళ్లు.|Telugu_F|other|7.662208
processed_te_f_other_01436.wav|ఐటీ రంగంలో నైపుణ్య ఉద్యోగులను పెంచేందుకు,తెలంగాణ అకాడమీ ఆఫ్ స్కిల్స్ నాలెడ్జ్ ను  ఏర్పాటు చేశారు.|Telugu_F|other|7.765333
processed_te_f_education_01221.wav|ఆ పార్టీకి చిత్తశుధ్ది ఉన్నట్లయితే,తాము చేస్తున్న డిమాండ్ పై,సభలో చర్చకు,అవకాశం ఇవ్వాలని అన్నారు.|Telugu_F|other|8.192000
processed_te_f_books_socialscience_06764.wav|జనాభా పెరుగుదలతోపాటు జీవనశైలిలో మార్పుల కారణంగా, వనరులు, వస్తువుల వినియోగం క్రమంగా పెరుగుతున్నది.|Telugu_F|other|7.673813
processed_te_f_weather_01130.wav|ఈ నేపథ్యంలో ఈరోజు బుద్గాం జిల్లాలో,భారత వాయుసేనకు చెందిన ఓ యుద్ధవిమానం కూలిపోవడం కలకలం రేపుతోంది.|Telugu_F|other|9.100000
processed_te_f_general_00491.wav|ఇజ్రాయిల్ ఏర్పడగానే,దాని చుట్టూ ఉన్న ఇస్లాం మతరాజ్యాలు,ఆ దేశాన్ని ధ్వంసం చేయడానికి,నడుంబిగించాయి.|Telugu_F|other|8.300000
processed_te_f_books_socialscience_06313.wav|పైన వివరించిన దానిని బట్టి ఇటువంటి చట్టాన్ని అమలు చెయ్యటానికి ఒక నిర్మాణం అవసరం అని అర్థమవుతోంది.|Telugu_F|other|7.279083
processed_te_f_finance_00485.wav|తాజా ఆరోపణల వల్ల,సోమవారం,అమెరికా స్టాక్ మార్కెట్లలో,ఆ కంపెనీ సూచీ,ప్రారంభంలోనే ఒత్తిడికి లోనైంది.|Telugu_F|other|8.949333
processed_te_f_weather_00796.wav|ఆ పురాణాలు పలికిన పలుకులనే కాలజ్ఞానంగా అందించిన ఒక మహావ్యక్తి,శ్రీపోతులూరి వీర బ్రహ్మేంద్రస్వామి.|Telugu_F|other|8.384000
processed_te_f_books_socialscience_05308.wav|తెదేపా నుంచి కాంగ్రెస్‌కి పార్టీ ఫిరాయించిన ఎన్. భాస్కరరావుని ముఖ్యమంత్రిగా గవర్నరు ఆహ్వానించాడు.|Telugu_F|other|8.200000
processed_te_f_education_01961.wav|మొదట్లో ఈ విషయాన్ని సమర్దించిన,పాకిస్తానీ మాజీ కెప్టెన్,షాహిద్ అఫ్రిది,ఇప్పుడు తన మాటను మార్చారు.|Telugu_F|other|8.480000
processed_te_f_finance_01538.wav|ఈ నిర్ణయం,దేశ ఆర్థిక వ్యవస్థలో భారీ ప్రకంపనల్నే సృష్టించగా, ప్రజలకు కరెన్సీ కష్టాలు వచ్చిపడ్డాయి.|Telugu_F|other|8.032000
processed_te_f_books_socialscience_07084.wav|అందువల్ల ఏ అభివృది ప్రణాళీకనైనా అమలు చేసేముందు దాని ప్రభావంపై సమగ్రంగా అంచనా వేయటం ముఖ్యమైన అంశం.|Telugu_F|other|8.637458
processed_te_f_books_socialscience_04409.wav|చర్చలు, సంప్రదింపులు మొదలయ్యి, ఆగిపోవటంతో కొత్త దేశంగా పాకిస్తాన్ ఏర్పడటానికి మద్దతు పొందసాగింది.|Telugu_F|other|9.113458
processed_te_f_other_02969.wav|ఫిలిప్పీన్స్ చరిత్రకు సంబంధించిన ఆర్ట్ వర్క్లను చూడాలంటే,ఇక్కడి అయాలా మ్యూజియానికి వెళ్లాల్సిందే.|Telugu_F|other|8.000000
processed_te_f_books_socialscience_05472.wav|దీనర్థం అనేక పార్టీల రాజకీయ సిద్ధాంతాలను, కార్యక్రమాలను కలుపుకుని కనీస ఒప్పందాలకు రావలసి వచ్చేది.|Telugu_F|other|7.917625
processed_te_f_weather_01866.wav|ఇక,వరల్డ్కప్ లో పాక్ తో తలపడే మ్యాచ్ లో భారత జట్టు పై అదనపు ఒత్తిడి ఏమీ ఉండదని గవాస్కర్ చెప్పాడు.|Telugu_F|other|8.256000
processed_te_f_books_socialscience_00548.wav|అభివృద్ధి లక్ష్యాలలో వైవిధ్యం ఉన్నా వాటి సాధనా మార్గాలు వేరే అయినా అవి అభివృద్ధిలో భాగమే అవుతాయి.|Telugu_F|other|8.370417
processed_te_f_books_socialscience_00991.wav|ఇంతకుముందు వాయవ్య భారతంలో ఉండిన అల్ప పీడన పరిస్థితులు నవంబరు ఆరంభం నాటికి బంగాళాఖాతంలో ఏర్పడతాయి.|Telugu_F|other|8.950917
processed_te_f_books_socialscience_02795.wav|ఇంకొకవైపున వేలాదిమంది చిన్న ఉత్పత్తిదారులకు, కార్మికులకు వాళ్ల ఉపాధికి, హక్కులకు భంగం కలుగుతోంది.|Telugu_F|other|8.200000
processed_te_f_finance_00193.wav|సాధారణ పొదుపు ఖాతాలకు వర్తించే,వడ్డీ రేట్లే పెహ్లా కదమ్, పెహ్లీ ఉడాన్ పొదుపు ఖాతాలకు వర్తిస్తాయి.|Telugu_F|other|8.213333
processed_te_f_books_socialscience_05304.wav|రాష్ట్రాన్ని కాంగ్రెస్ పార్టీ క్రిందిస్థాయి కార్యాలయంగా పరిగణించటానికి వీలు లేదని అతడు వాదించాడు.|Telugu_F|other|7.244250
processed_te_f_health_01019.wav|రెండు నెలల క్రితం మా పాపకు జలుబు చేస్తే,ఈఎన్టీ స్పెషలిస్ట్ దగ్గరకు తీసుకెళ్లాం అని చెప్పింది మధు. |Telugu_F|other|7.000000
processed_te_f_politics_00985.wav|కాగా,రాష్ట్ర ముఖ్యమంత్రి చంద్రబాబు నాయుడు ను ఎంతో ముందుచూపు ఉన్న వ్యక్తిగా పేర్కొన్నారు రఖ్మనావ్.|Telugu_F|other|7.594667
processed_te_f_general_01659.wav|ప్రస్తుత రోజుల్లో సమాజ పోకడల గురించి చెప్తూ లీసా రాసిన కవితలు,ఇన్స్టాగ్రామ్లో ఇప్పుడు హాట్టాపిక్.|Telugu_F|other|8.576000
processed_te_f_general_00296.wav|ఆ సమయంలో,ఘూర్జర దేశం నుంచి వచ్చిన ఒక పండితుడు, తాను సంస్కృతంలో రచించిన,ఒక శ్లోకాన్ని వినిపించాడు.|Telugu_F|other|8.700000
processed_te_f_finance_01553.wav|సూపర్వైజరీ నిర్మాణం, క్రమంగా, ఒక స్వీయ నియంత్రణ సంస్థ మరియు డిపాజిట్ భీమా ఏజెన్సీ యొక్క నిర్వచనం.|Telugu_F|other|8.853333
processed_te_f_general_02040.wav|చంద్రునిపై ఇంతవరకూ ఎవరూ అన్వేషించని,దక్షిణ ధ్రువంపై దిగాలని భారతదేశం చేసిన ప్రయత్నం చరిత్రాత్మకం.|Telugu_F|other|8.181333
processed_te_f_books_socialscience_02407.wav|బస్‌స్టాండ్‌కు దగ్గరగా ఉన్న ఇళ్లల్లో కొన్ని కుటుంబాల వాళ్ళు తమకున్న స్థలంలో కొంత దుకాణాలు తెరవడానికి ఉపయోగించారు.|Telugu_F|other|8.184667
processed_te_f_education_00496.wav|పలు స్వచ్ఛంద సంస్థలు యుకె,జాక్సన్ స్వచ్ఛంద సంస్థ ఆధ్వర్యంలో బాలుడి వైద్య ఖర్చుల నిమిత్తం,నగదును విరాళంగా ఇచ్చారు.|Telugu_F|other|9.500000
processed_te_f_books_socialscience_03761.wav|సమానత్వం, స్వేచ్చ , సంపదలతో కూడిన ప్రపంచాన్ని నిర్మించటంలో సోవియట్ ప్రయోగం ఏ మేరకు విజయం సాధించిందో అంచనా వేయండి.|Telugu_F|other|9.276000
processed_te_f_general_00102.wav|జామ్జార్ అనేది,అనేక ఆన్లైన్ ఆర్కైవ్ మరియు కంప్రెస్డ్ ఫైల్ ఫార్మాట్లకు మద్దతు ఇచ్చే,ఒక ఆన్లైన్ ఫైల్ కన్వర్టర్ సేవ.|Telugu_F|other|9.760000
processed_te_f_weather_01747.wav|గత కొన్ని రోజులుగా,శ్రీదేవి హాజరైన కార్యక్రమాలు మరియు ఇతరత్ర విషయాలను కూడా దుబాయి పోలీసులు ఎంక్వౌరీ చేస్తున్నారు.|Telugu_F|other|9.312000
processed_te_f_other_02279.wav|షాద్ నగర్ టౌన్ అధికారుల నిర్లక్ష్యంతో రంగారెడ్డి జిల్లా షాద్ నగర్ మున్సిపాలిటీ ఓటరు జాబితా,తప్పుల తడకలా తయారైంది.|Telugu_F|other|9.482667
processed_te_f_general_00475.wav|ఎల్బినగర్ నుంచి,చాదర్ ఘాట్ మీదుగా వెళ్లే వాహనాలను,ముసారంబాగ్, అంబర్ పేట మీదుగా ట్రాఫిక్ సిబ్బంది మళ్లిస్తున్నారు.|Telugu_F|other|8.960000
processed_te_f_books_socialscience_02884.wav|కాలక్రమంలో ఇతర ఆహార పదార్థాల ఉత్పత్తి పెరిగినప్పటికి రోజువారీ కనీస ఆహార అవసరాలు తీర్చటానికి సరిపడేటంతగా ఇది లేదు.|Telugu_F|other|10.100000
processed_te_f_finance_01085.wav|అలాగే వరుసగా,మూడ్రోజులు బ్యాంకులు తెరుచుకోవు.రెండు రోజులు సమ్మె, ఒక రోజు సెలవు.ఏటీఎం సేవలకు ఇబ్బందులు ఏర్పడవచ్చు.|Telugu_F|other|10.186667
processed_te_f_weather_02029.wav|అంటే,కాంగ్రెస్ బలంగా ఉన్న ఏరియాలో,భాజపా ప్రభావం పడినా సమస్యేం ఉండదు అనేది తెరాస మౌనం వెనక వ్యూహంగా చెప్పుకోవచ్చు.|Telugu_F|other|9.994667
processed_te_f_politics_02081.wav|ఫ్రెడరిక్ ఏంగెల్స్ సూచించినట్టు'' మహిళలకు స్వేచ్ఛ రావాలంటే మొదటిగా మహిళలు చేసే వంటపని,సమాజ పరిశ్రమగా మారాలన్నారు. |Telugu_F|other|9.856000
processed_te_f_health_01382.wav|ఒకవేళ అల్జీమర్ వ్యాధే అందుకు కారణమైతే,అది రోజురోజుకూ పెరుగుతూపోయే వ్యాధి కాబట్టి,ఆ దశలో చికిత్సకు అవకాశం తక్కువే.|Telugu_F|other|9.664000
processed_te_f_finance_00616.wav|ఇటీవల,జూన్ త్రైమాసికంలో,హైడ్రో కార్బన్ల వ్యాపారం,కొంత ఒత్తిడికి గురైనా రిటైల్, ఇతర వ్యాపారాలు,దాన్ని ఆదుకున్నాయి.|Telugu_F|other|9.813333
processed_te_f_general_02428.wav|గత ఏడాది అక్టోబరులో సోషల్ మీడియా ప్లాట్ఫామ్ ఇన్స్టాగ్రామ్ లో  అడుగు పెట్టిన ఆయన,అయిదు నెలల్లోనే మిలియన్ ఫాలోవర్స్ ను సంపాదించారు. |Telugu_F|other|10.100000
processed_te_f_other_00629.wav|అజయ్ దేవ్‌గన్ వంటి సీనియర్ నటుడికి జోడీగా,శ్రియా లాంటి హీరోయిన్ అయితేనే బాగుంటుందని,చిత్ర యూనిట్ ఆమెను తీసుకున్నట్లు తెలుస్తోంది.|Telugu_F|other|9.760000
processed_te_f_finance_01912.wav|అప్పుగా ఇచ్చిన సొమ్మును రికవర్ చేయడానిక, మొత్తం ఏడుంపావు ఎకరాల స్టూడియోస్ ను,సీజ్ చేయడమే,తమకున్న మార్గమని,బ్యాంకులు పేర్కొన్నాయి.|Telugu_F|other|10.037333
processed_te_f_politics_01327.wav|కాగా,యాక్సిడెంటల్ డ్రౌనింగ్ కారణంగా శ్రీదేవి బోనీ కపూర్ అయ్యప్పన్ మృతి చెందినట్టు,దుబాయ్ వైద్యుల ప్రాథమిక నివేదికలో పేర్కొన్నారు.|Telugu_F|other|9.500000
processed_te_f_politics_00786.wav|ఎగ్జిక్యూటివ్ ప్రొడ్యూసర్ విజయ్‌వర్మ మాట్లాడుతూ,ఈ సినిమాకి సంబంధించిన ప్రీ ప్రొడక్షన్ వర్క్ ఆల్రెడీ స్టార్ట్ అయింది అని చెప్పారు.|Telugu_F|other|8.565333
processed_te_f_politics_03262.wav|అయితే ముఖ్యమంత్రి కుమారస్వామి మాత్రం,తమ పార్టీ నుంచి ఒక్కరిని తీసికెళ్తే అక్కడ్నించి పదిమంది వస్తారు అంటూ,వ్యాఖ్యలు చేస్తున్నారు.|Telugu_F|other|9.600000
processed_te_f_agri_01238.wav|జిల్లాలో, స్వల్పంగా నమోదైన చిరుజల్లులు, పత్తి పంటలకు, ప్రయోజనాన్ని చేకూర్చనున్నాయని, వ్యవసాయ శాఖా అధికార వర్గాలు పేర్కొంటున్నాయి.|Telugu_F|other|10.197333
processed_te_f_agri_01105.wav|జూరాల, తుంగభద్ర నుంచి, శ్రీశైలం జలాశయానికి, వరద నీటి విడుదల, క్రమంగా తగ్గుతోంది.|Telugu_F|other|7.210667
processed_te_f_politics_01896.wav|చిరంజీవి ఎలాగో కాంగ్రెస్ పార్టీ నాయకుడు కాబట్టి,చరణ్‌కి  ఖచ్చితంగా కాంగ్రెస్ పార్టీ వాళ్ల నుంచే ప్రచారం ఉంటుంది.|Telugu_F|other|8.469333
processed_te_f_general_01545.wav|అంతేకాదు, ఆండ్రూతో కలిసి దిగిన ఫొటోలను కూడా,సోషల్ మీడియా నుంచి డిలీట్ చేసేసింది.|Telugu_F|other|6.293333
processed_te_f_books_socialscience_05198.wav|ఇది భారతదేశాన్ని చాలాకాలం పాటు పీడిస్తూ ఉంటుంది.|Telugu_F|other|4.074729
processed_te_f_books_socialscience_01557.wav|మొత్తం జనాభాలో చిన్నవాళ్లు అధిక సంఖ్యలో ఉంటే రానున్న సంవత్సరాలలో వాళ్లు ఎదిగి, పెళ్లీ చేసుకుని పిల్లల్ని కంటారు.|Telugu_F|other|8.700000
processed_te_f_books_socialscience_03372.wav|వాతావరణ మార్పు వల్ల అన్ని దేశాలు, ప్రజలు అందరూ స్థాయీ బేధాలతో ప్రభావితం అవుతారు.|Telugu_F|other|6.315458
processed_te_f_politics_03300.wav|ఇరిగేషన్ స్కాంలో ఆరోపణలు ఎదుర్కొంటున్న ఆయనకు మహారాష్ట్ర అవినీతి నిరోధక శాఖ క్లీన్‌ఛీట్ ఇచ్చింది.|Telugu_F|other|8.341333
processed_te_f_books_socialscience_03374.wav|హరితగృహ వాయు ఉద్గారాలను తగ్గించటానికి ఒక దేశం నిర్ణయించుకోవచ్చు.|Telugu_F|other|5.514375
processed_te_f_books_socialscience_02410.wav|మన దేశంలో రైతులు, దుకాణదారులు, బజార్లలో తిరిగి వస్తువులు అమ్మేవాళ్లలాగా చాలామంది స్వయం ఉపాధి ఉన్నవాళ్లు ఉన్నారు.|Telugu_F|other|9.403708
processed_te_f_books_socialscience_02950.wav|ప్రజా పంపిణీ వ్యవస్థకు, ప్రజల ఆహార భద్రతకు మధ్య గల సంబంధం ఏమిటి?|Telugu_F|other|5.200000
processed_te_f_books_socialscience_05151.wav|దాంతో రాజకీయ లక్ష్యాలలో న్యాయస్థానాలు జోక్యం చేసుకుంటున్నాయనిపించేట్టుగా చేశారు.|Telugu_F|other|6.721813
processed_te_f_other_02256.wav|ఇక ఇటీవల అమిర్ ఖాన్ కూడా సినిమా రిలీజ్  పై ఓపెన్ గా స్పందించాడు.|Telugu_F|other|5.600000
processed_te_f_agri_00223.wav|హెచ్ టీ  పత్తి విత్తనాలకు, అనుమతి ఎందుకు ఇవ్వరని ప్రశ్నిస్తూ, రైతులతో కంపెనీలు , మహారాష్ట్రలో ధర్నాలు చేయించాయి. |Telugu_F|other|8.864000
processed_te_f_health_02071.wav|ఒకవేళ డ్రగ్స్ మహమ్మారి బారిన పడిన సినీ ప్రముఖులకు,నటులకు కౌన్సెలింగ్ ఇవ్వడానికి మా' ముందుకొస్తుంది అని చెప్పారు.|Telugu_F|other|8.900000
processed_te_f_education_01197.wav|పాలల్లో కల్తీని గుర్తించేందుకు,క్రోమటోగ్రఫీ, స్పెక్ట్రోస్కోపీ లాంటి,సాంకేతిక పరిజ్ఞానం,ఇప్పటికే అందుబాటులో ఉంది. |Telugu_F|other|9.493333
processed_te_f_agri_00036.wav|బ్రెస్ట్ క్యాన్సర్, లివర్ క్యాన్సర్, స్టొమక్ క్యాన్సర్ ను జీలకర్ర నివారిస్తుంది.|Telugu_F|other|5.664000
processed_te_f_books_socialscience_00486.wav|వ్యక్తి జీవించే సగటు కాలం: జన్మించిననాటి నుండి ఒక వ్యక్తి యొక్క సగటు జీవిత కాలాన్ని సూచిస్తుంది.|Telugu_F|other|6.900000
processed_te_f_health_00398.wav|వియత్నాం:ఓ వ్యక్తికి శస్త్రచికిత్స చేసిన వైద్యులు,కత్తెరను మాత్రం కడుపులోనే పెట్టేసి కుట్లేశారు.|Telugu_F|other|7.509333
processed_te_f_health_00735.wav|చివరకు లూథియానా వైద్యుడు డాక్టర్ మిల్నే వర్మ,ఆమెకు ఉచితంగా శస్త్రచికిత్స చేసి రాళ్లు తొలగించారు.|Telugu_F|other|7.925333
processed_te_f_other_02300.wav|ఇలాంటి కేరీర్ గ్రాఫ్ తో,బ్రహ్మొత్సవం,స్పైడర్ వంటి ప్లాపుల తరువాత చేస్తున్న సినిమా భరత్ అనే నేను.|Telugu_F|other|7.466667
processed_te_f_education_02759.wav|అయితే ఛత్రపతి శివాజీ,కదిలే శివలింగం ఉన్న,ఈ దుగ్దేశ్వర నాథ దేవాలయాన్ని పున:నిర్మించారని చెబుతారు.|Telugu_F|other|8.480000
processed_te_f_weather_02326.wav|ఇలా బుల్లి తెరపై అలరించిన ఎందరో అర్టిస్టులు,పలు కారణాలతో అర్దాంతరంగా మరణించడం పరిశ్రమ వర్గాల్లో విషాదం నింపింది.|Telugu_F|other|9.700000
processed_te_f_agri_00189.wav|వంగర మండలానికి చెందిన దారవత్ భగ్న, సబ్సిడీ స్కీం ద్వారా, హార్వెస్టర్ యంత్రాన్ని కొనుగోలు చేశాడు. |Telugu_F|other|8.298667
processed_te_f_weather_00967.wav|ఇక ఈ సినిమా ప్రస్తుతం కలెక్షన్ల వర్షం కురిపిస్తూ,బన్నీ కెరీర్లోనే హయ్యెస్ట్ వసూళ్లు సాధించిన సినిమాగా నిలిచింది.|Telugu_F|other|8.300000
processed_te_f_books_socialscience_03953.wav|ఆసియా, ఆఫ్రికాలలో కొన్ని దేశాలు స్వతంత్రంగానే ఉన్నాయి, ఇవి బూడిద రంగులో ఉన్నాయి.|Telugu_F|other|6.800000
processed_te_f_books_socialscience_03525.wav|జర్మనీలోని రెండు భాగాల మధ్య పోలిష్ ప్రాంతం ఉంది.|Telugu_F|other|4.469458
processed_te_f_weather_01062.wav|అలాగే మీ స్నేహితులను ఆహ్వనించడం ద్వారా కూడా,మీరు కూపన్లు గెలుచుకునే అవకాశం ఉంది.|Telugu_F|other|6.240000
processed_te_f_books_socialscience_03201.wav|అంజనవర గ్రామంలో పోలీసులు మామీద కాల్పులు కూడా జరిపారు, మా ఇళ్లను ధ్వంసం చేశారు...|Telugu_F|other|6.315458
processed_te_f_finance_01456.wav|మార్కెట్ పరిస్థితులు, మారిన మీ అవసరాలు, ఆర్థిక నేపథ్యాలను బట్టి,పెట్టుబడి పథకాల్లో,మార్పులు చేర్పులు చేసుకోవాలి.|Telugu_F|other|9.300000
processed_te_f_books_socialscience_02072.wav|ఇటువంటి కుటుంబాలలోని ఆడపిల్లలమీద తమ్ముళ్లు, చెల్లెళ్లను చూసుకోవాల్సిన భారం ఉండి చివరికి చాలామంది బడి మానేస్తారు.|Telugu_F|other|8.741938
processed_te_f_books_socialscience_02460.wav|వ్యవసాయేతర పనులు విస్తరించటానికి మరొక ముఖ్యమైన అవసరం ఉత్పత్తి చేసిన వస్తువులు, సేవలు అమ్మటానికి మార్కెటు  ఉండటం.|Telugu_F|other|8.500000
processed_te_f_other_01319.wav|టిఎస్ ఐపాస్ లో ఇప్పటికే పలు యూరోపియన్ కంపెనీలు,రాష్ట్రంలో పెట్టుబడులు పెట్టాయని మంత్రి చెప్పారు.|Telugu_F|other|7.400000
processed_te_f_finance_02015.wav|క్రూడ్ ధర తగ్గే కొద్దీ,ఈ కంపెనీల లాభాలకు,గండి పడుతుందనే భయంతో,ఇన్వెస్టర్లు,ఈ కంపెనీల షేర్లు,భారీగా విక్రయించారు.|Telugu_F|other|9.888000
processed_te_f_books_socialscience_05852.wav|అనేక ప్రయత్నాలు, సుదీర్ఘ చర్చలు తరువాత కూడా ఈ వివాదాలు ఈనాటికీ పరిష్కృతం కాలేదు.|Telugu_F|other|6.977229
processed_te_f_books_socialscience_06915.wav|మీ ఊరిలో ఎవరైనా ఇలా వలస పోయారా ?|Telugu_F|other|3.134313
processed_te_f_finance_02001.wav|హడ్కో వడ్డీ కన్నా,అమరావతి బాండ్ల వడ్డీ తక్కువే ఉన్నా,దానిపై విమర్శలు రావడాన్ని ఆయన తప్పుపట్టారు.|Telugu_F|other|8.032000
processed_te_f_books_socialscience_01720.wav|ప్రణాళీకాబద్ధమైన కాలనీకి అన్ని సదుపాయాలు ఉంటాయి.|Telugu_F|other|4.097958
processed_te_f_books_socialscience_04294.wav|వీటి మధ్య పోలికలు, తేడాలు ఏమిటి?|Telugu_F|other|3.401354
processed_te_f_other_02138.wav|అయితే, కిమ్ ఏం చేస్తారో తమకు సమాచారం లేదని,ఆయన ఏం చేప్తే అది చేయడానికి తాము సిద్ధంగా ఉన్నామని రి యొంగ్ చెప్పారు.|Telugu_F|other|9.400000
processed_te_f_books_socialscience_01123.wav|పై పటం చూసి గంగానది ఉపనదులలో ఉత్తర దిశగా ప్రవహించేవి ఏవో, దక్షిణ దిశగా ప్రవహించేవి ఎవో చెప్పండి.|Telugu_F|other|8.600000
processed_te_f_weather_02338.wav|రౌడీ బ్రాండ్ ప్రమోషన్లలో భాగంగా హైదరాబాద్ లో విజయ్ దేవరకొండ షర్ట్లెస్ ఫోజులతో కూడిన భారీ కటౌట్లు ఏర్పాటు చేశారు.|Telugu_F|other|10.100000
processed_te_f_books_socialscience_06188.wav|దుకాణాలు మూసెయ్యటానికి యజమానులు నిరాకరిస్తే వాటిని పికెటింగ్ చేసేవాళ్లు, సారా ప్యాకెట్లు బయట పారేసేవాళ్లు, సారా తగలబెట్టేవాళ్లు.|Telugu_F|other|9.438542
processed_te_f_books_socialscience_05795.wav|మతగ్రంథాలలో ఉన్న నియమాలను ప్రజలు ఖచ్చితంగా పాటించాలని  ప్రజలను బలవంతం చేయసాగారు.|Telugu_F|other|6.965604
processed_te_f_books_socialscience_00143.wav|పశ్చిమ కనుమలలో పుట్టిన గోదావరి, కృష్ణ వంటి నదులు పీఠభూమిగుండా ప్రవహిస్తూ బంగాళాఖాతంలో కలుస్తాయి.|Telugu_F|other|8.695500
processed_te_f_weather_00555.wav|ఆయన అలా నాట్యం చేస్తూ ఉంటే,ఈ లోకం అంతా ఆయన తేజస్సుకు పరవశించి నాట్యం చేయసాగింది.|Telugu_F|other|7.381333
processed_te_f_books_socialscience_05642.wav|పశ్చిమ యూరపు దేశాలైన బ్రిటన్, ఫ్రాన్స్, స్పెయిన్ వంటివి అమెరికా పక్షాన నిలిచాయి.|Telugu_F|other|6.837896
processed_te_f_books_socialscience_04923.wav|సూర్యోదయం అయ్యేవరకు ఇలా గడిపారు.|Telugu_F|other|3.006604
processed_te_f_books_socialscience_06166.wav|వాళ్ల చేతికి దొరికిన ప్రతి వస్తువూ పట్టుకెళతారు.|Telugu_F|other|3.424562
processed_te_f_books_socialscience_02503.wav|మొదటిది వస్తువులు, సేవల ప్రవాహం.|Telugu_F|other|3.157542
processed_te_f_books_socialscience_00498.wav|మానవ అభివృద్ధి సూచికలలో కొన్ని దేశాలు మరికొన్ని దేశాలకంటే ముందున్నాయన్నది చూశాం.|Telugu_F|other|6.700000
processed_te_f_education_00887.wav|మన రాష్ట్రంలో, బెంగళూరు, కోల్కతా నగరాల్లో సెల్ఫ్ డిఫెన్స్ కోచింగ్ కు వెళ్తున్న అమ్మాయిల,ఆడవాళ్ల సంఖ్య పెరిగింది.|Telugu_F|other|8.938667
processed_te_f_books_socialscience_01886.wav|పట్టణీకరణ పెరగటంలోని ఒక సమస్య భూమిలో కలిసిపోని, లేదా కుళ్లీపోవటానికి ఎక్కువ సమయం పట్టే పదార్థాల వినియోగం పెరగటం.|Telugu_F|other|9.276000
processed_te_f_books_socialscience_00118.wav|చుట్టూ గుండ్రటి కొండలతో తక్కువ లోతు ఉండే వెడల్పైన లోయలు ఉన్నాయి.|Telugu_F|other|6.257396
processed_te_f_finance_00938.wav|అమెరికా విధిస్తున్న,దిగుమతి సుంకాల నేపథ్యంలో జరుగుతున్న,వాణిజ్య యుద్ధానికి,ప్రస్తుతం కరెన్సీ వార్‌కూడా తోడయింది. |Telugu_F|other|8.981333
processed_te_f_books_socialscience_01488.wav|ఇక్కడ ఆడ శిశువుల భ్రూణ హత్య అన్న అంశం కూడా ఉంది.|Telugu_F|other|4.353375
processed_te_f_agri_03077.wav|ఈ క్రమంలోనే, బాదం పప్పుతో తయారు చేసే బాదం పప్పు బర్ఫీ కూడా, మనకు బలాన్నిస్తుంది.|Telugu_F|other|6.837333
processed_te_f_general_01368.wav|జపాన్ బుద్ధ సంఘం కొండ పైభాగంలో,శాంతి స్థూపం,శాంతి పగోడా అనే భారీ ఆధునిక స్థూపాన్ని నిర్మించింది.|Telugu_F|other|8.437333
processed_te_f_weather_01138.wav|గత కొన్ని రోజులుగా నాన్చుతూ వస్తోన్న,పవన్ కళ్యాణ్ రీ ఎంట్రీ విషయంపై మరోసారి క్లారిటీ వచ్చేసింది.|Telugu_F|other|7.840000
processed_te_f_finance_02090.wav|కోడిగుడ్లు కొనుగోలు చేసేందుకు,ఇప్పుడే రాకీ స్టార్ దగ్గర్నుంచి,చిల్లర డబ్బులు,అప్పు తీసుకున్నా అని చెప్పాడు రాము.|Telugu_F|other|8.181333
processed_te_f_politics_01669.wav|అభివృద్ధికి,సంక్షేమానికి ఆటంకాలు,విఘ్నాలన్నీ తొలగిపోయి ఇంటింటా శుభాలు,విజయాలు కలగాలని ముఖ్యమంత్రి ఆకాంక్షించారు.|Telugu_F|other|9.500000
processed_te_f_politics_01572.wav|మరి ఇలాంటి పోటీ మధ్య గోపీచంద్ లాంగ్ డిలేడ్,మూవీని రిలీజ్ చేస్తారా? అంటే సందేహమే.|Telugu_F|other|6.986667
processed_te_f_other_02687.wav|నాలుగు వేల టన్నుల చేపలు,రొయ్యలు,పీతలను శుద్ధిచేసే సామర్థ్యంతో ఇది పని చేస్తుంది.|Telugu_F|other|7.445333
processed_te_f_general_02335.wav|ఈ దాడుల్లో,ఫజుల్లా సహా తెహ్రీక్ తాలిబాన్ టిటిపికు చెందిన మరో నలుగురు కమాండర్లు సైతం మృతిచెందారు.|Telugu_F|other|7.914667
processed_te_f_books_socialscience_00005.wav|గోడ పటం, లేదా అట్లాసు సహాయంతో వీటిని వివరించండి.|Telugu_F|other|4.800000
processed_te_f_books_socialscience_01677.wav|దీనివల్ల మానవ జీవనశైలిలో ఎన్నో మార్పులు వచ్చాయి.|Telugu_F|other|4.300000
processed_te_f_books_socialscience_02320.wav|ఆమె దగ్గర డబ్బు లేకపోవటంతో తేజ్‌పాల్ అనే పెద్దరైతు దగ్గర అప్పు తీసుకోవాలనుకుంది.|Telugu_F|other|7.200000
processed_te_f_education_00777.wav|ఈ గేమ్ మోజులో పడిపోయి,పరీక్షలు కూడా ఎగ్గొట్టిన ఓ బాలుడు, ఆత్మహత్యకు పాల్పడ్డాడు.|Telugu_F|other|6.600000
processed_te_f_books_socialscience_05244.wav|వీటిల్లోని కొన్ని అంశాలను మరింత వివరంగా చూద్దాం.|Telugu_F|other|3.796083
processed_te_f_agri_00896.wav|వ్యవసాయ రంగం వృద్ధి కోసం, ప్రభుత్వం ఏర్పాటు చేసిన, రైతు సమన్వయ సమితి సభ్యులకు, గౌరవ భృతి అందిస్తాం అని చెప్పారు.|Telugu_F|other|8.576000
processed_te_f_books_socialscience_01653.wav|భవనాలు, రోడ్లు, మురుగు కాలవలు వంటివాటి అమరికకి ఒక పద్ధతి ఉందని మీరు గ్రహిస్తారు.|Telugu_F|other|7.000000
processed_te_f_finance_01439.wav|మనం చెమటోడ్చి కష్టపడి సంపాదించిన డబ్బులో,కొంత ఆదాయ పన్ను రూపంలో,ఇతర పన్నుల రూపంలో ప్రభుత్వానికి చెల్లిస్తున్నాం.|Telugu_F|other|8.704000
processed_te_f_other_02379.wav|ఇందులో భాగంగా ఏపి అధికార పార్టీ ఎమ్మెల్యేల గురించి,ఎంపి సుజనా చౌధరి తనదైన శైలిలో ప్రస్తావించారు.|Telugu_F|other|8.821333
processed_te_f_books_socialscience_02366.wav|అందుకు వాళ్లకు తగినంత భూమి ఉంది.|Telugu_F|other|3.285250
processed_te_f_weather_00942.wav|టీమిండియా కెప్టెన్ విరాట్ కోహ్లీపై,ప్రశంసల వర్షం కురిపించాడు బంగ్లాదేశ్ క్రికెటర్ తమీమ్ ఇక్భాల్.|Telugu_F|other|7.850667
processed_te_f_education_00756.wav|అంత ప్రాముఖ్యత ఉన్న పాత్ర కనుక,బిగ్బి ఒప్పుకున్నాడా,అంటూ, సోషల్ మీడియాలో,భారీగా చర్చ జరుగుతుంది.|Telugu_F|other|8.266667
processed_te_f_books_socialscience_03256.wav|నదీ తల్లి చల్లని కడుపులో మేం సంతృప్తికరమైన జీవనాలు గడుపుతున్నాం.|Telugu_F|other|5.000000
processed_te_f_finance_01303.wav|ఇక ఆర్బీఐ బాధ్యతల విషయానికి వస్తే,పార్లమెంటు,ఆర్బీఐకి,ద్రవ్యోల్బణం అడ్డుకునే పని అప్పగించింది" అన్నారు పట్నాయక్.|Telugu_F|other|9.770667
processed_te_f_books_socialscience_02879.wav|ఇది వినియోగదారులకు, ఉత్పత్తిదారులకు మంచి సంకేతం.|Telugu_F|other|3.935417
processed_te_f_books_socialscience_03702.wav|మాగ్నిటొగోర్స్క్ అన్న పట్టణంలో మూడు సంవత్సరాలలో ఉక్కు కర్మాగారాన్ని నిర్మించారు.|Telugu_F|other|6.454771
processed_te_f_agri_02893.wav|ముందుగా ఒక గిన్నె తీసుకొని, ఆరెంజ్ ఫుడ్ కలర్ ని  వేసి, కొద్దిగా నీటిని పోసి, కలిపి పెట్టుకోవాలి.|Telugu_F|other|7.754667
processed_te_f_books_socialscience_03238.wav|గుజరాత్‌నుంచి మనుషులు వచ్చి మా కొండల్లో తమ పశువులను మేపుకుంటారు.|Telugu_F|other|5.200000
processed_te_f_books_socialscience_00681.wav|వ్యాపారం, హోటళ్లు, రవాణా, ప్రసారాలకు కొన్ని ఉదాహరణలు పేర్కొనండి.|Telugu_F|other|5.688521
processed_te_f_finance_02406.wav|ట్రిబ్యునల్, కోర్టుల్లో ట్యాక్స్ శాఖ అప్పీలు చేసేందుకు ఉద్దేశించిన,పన్ను బాకీల పరిమితిని కూడా,గణనీయంగా పెంచింది.|Telugu_F|other|8.565333
processed_te_f_general_01565.wav|శివుని వర ప్రభావంతో,పులి పాదాలను పొందిన కారణంగా,అప్పటి నుంచి వ్యాఘ్రపాదుడు అనే పేరు స్థిరపడింది.|Telugu_F|other|7.893333
processed_te_f_books_socialscience_03943.wav|తీవ్ర మాంద్యంతో జర్మనీ ఎదుర్కొన్న సవాళ్లు ఏమిటి?|Telugu_F|other|4.074729
processed_te_f_books_socialscience_06936.wav|కానీ ఇది ఇంకా ప్రాచుర్యంలోకి రావలసిన అవసరం ఉంది.|Telugu_F|other|4.469458
processed_te_f_health_01271.wav|బాగా వ్యాయామం చేసిన మనిషికి చెమట పట్టడం వల్ల,సులువుగా దోమలను ఆకర్షించ గలుగుతాడు.|Telugu_F|other|6.965333
processed_te_f_health_01015.wav|వంటనూనెను పరిమితికి మించి ఉపయోగిస్తే,గుండె జబ్బులు,క్యాన్సర్ వంటి వ్యాధులకు దారితీసే ముప్పుందని నిపుణులు హెచ్చరిస్తూనే ఉన్నారు.|Telugu_F|other|9.354667
processed_te_f_health_00061.wav|క్రీస్తుపూర్వం ఎనిమిదో శతాబ్దికి చెందిన ఆత్రేయుని శిష్యుడైన అగ్నివేశుడు,తొలిసారిగా ఆయుర్వేద చికిత్స పద్ధతులను గ్రంథస్థం చేశాడు. |Telugu_F|other|9.749333
processed_te_f_general_01354.wav|బి టెక్ కూడా కంప్లీట్ చేశాను,చాల చోట్ల ఉద్యోగ ఆఫర్లు వచ్చినా కూడా,సంగీతం మీద ఇంట్రెస్ట్ ఉండడం వల్ల జాయిన్ అవలేదు అని చెప్పింది. |Telugu_F|other|9.877333
processed_te_f_politics_00709.wav|ఫామ్ లో ఉన్న దర్శకుడు కార్తిక్ సుబ్బరాజ్ డైరెక్ట్ చేయడం ఒక అడ్వాంటేజ్ అయితే,భారీ తారాగణం తో ఈ సినిమా తెరకెక్కడం మరో అడ్వాంటేజ్.|Telugu_F|other|10.186667
processed_te_f_general_02164.wav|మురికి కాల్వలు, విద్యుత్ దీపాల ఏర్పాటు అత్యవసరం కావడంతో,చాలామంది సర్పంచ్ లు సొంతంగా ఖర్చు చేసి పనులు చేయించారు.|Telugu_F|other|8.949333
processed_te_f_finance_01173.wav|అయితే ఇంకెందుకు ఆలస్యం,మా వన్ ఇండియా కూపన్ సెక్షన్ విభాగంలో లభిస్తున్న,క్యాబ్ సర్వీసులను,వెంటనే బుక్ చేసుకోండి.|Telugu_F|other|9.100000
processed_te_f_books_socialscience_03938.wav|తీవ్ర మాంద్యానికి కారణాల గురించి భిన్న వాదనలను పోల్చండి. వాటిల్లో దేనితో మీరు ఏకీభవిస్తారు? కారణాలు పేర్కొనండి.|Telugu_F|other|9.125063
processed_te_f_health_00334.wav|మా అబ్బాయికి కూడా ఓసారి జ్వరం వస్తే,మా అమ్మ ఉస్మాన్ బీబీని తలుచుకుని,మా చిన్నప్పటి విషయాలను మా బాబుకి చెప్పేది.|Telugu_F|other|8.597333
processed_te_f_education_00486.wav|మోడీ మాటల మోళీ,అమిత్ షా మంత్రాంగ ప్రభావం,ఈ ఎన్నికల్లో,ఓట్లను రాబట్టడం కష్టమేనని,కాషాయ శిబిరంలో చర్చ జరుగుతోంది.|Telugu_F|other|10.176000
processed_te_f_finance_00401.wav|గత బ్లాక్ పీరియడ్ ‌లో,నిర్ణయించిన ఫీజు గడువు ముగియడంతో,ఫీజులు పెంచాలని కోరుతూ,ఆరు కాలేజీలు కోర్టు మెట్లెక్కాయి.|Telugu_F|other|8.864000
processed_te_f_books_socialscience_02049.wav|కాలానుగుణంగా వలస వెళ్లేవాళ్లు ఎక్కువగా పేదవాళ్లే, వాళ్లకి సొంత ఊరిలో భూమి కూడా ఉండదు, ఉన్నా కొద్దిగానే ఉంటుంది.|Telugu_F|other|8.463292
processed_te_f_other_00571.wav|అగ్రరాజ్యం అమెరికా ఆయుధ నిపుణులను ఆహ్వానించి,వారి సమక్షంలోనే అణ్వాస్ర్తాలను డిస్మాంటిల్ చేస్తారని పేర్కొన్నారు.|Telugu_F|other|9.000000
processed_te_f_politics_03409.wav|ఓ వైపు సెక్యూరిటీ గార్డుగా పనిచేస్తూనే,జేఎన్యూలో రష్యన్ లాంగ్వేజ్ కోర్సు చదివేందుకు అర్హత పొందాడు రామ్జల్ మీనా.|Telugu_F|other|9.500000
processed_te_f_books_socialscience_05653.wav|ప్రఛ్చన్న యుద్ధ కాలంలో ఈ రెండు శిబిరాలు పరోక్ష యుద్ధాలు, సైనిక ఒప్పందాలు, ఆయుధ పోటీ వంటి ఎత్తుగడలను అవలంబించాయి|Telugu_F|other|9.252771
processed_te_f_general_00318.wav|నదిలో నీరు లేని సమయంలో,రైలు వంతెన సమీపం నుంచి దాటి,నేరుగా అంతర్గం  మీదుగా,తక్కువ దూరంతో ప్రయాణించి వెళ్తుంటారు.|Telugu_F|other|9.898667
processed_te_f_politics_02220.wav|బెంగళూరు:బెంగళూరు మేయర్ గంగాంబికే మల్లికార్జున్,ముఖ్యమంత్రి యడ్యూరప్పకు డ్రై ఫ్రూట్స్ ఇచ్చి చిక్కుల్లో పడ్డారు.|Telugu_F|other|9.300000
processed_te_f_finance_00062.wav|ఏదైనా ఆస్తిని అమ్మినప్పుడు,దానిపై వచ్చే మూలధన రాబడిని గణించి,ఆ మొత్తాన్ని,ఆదాయపు పన్ను రిటర్నులలో,దాఖలు చేయాలి.|Telugu_F|other|9.500000
processed_te_f_politics_01372.wav|స్నైపర్ బుల్లెట్ల నుంచి ప్రాణ రక్షణ కల్పించేందుకు,సర్వత్ర బుల్లెట్ ప్రూఫ్ జాకెట్లను అనూప్ మిశ్రా డెవలప్ చేశారు.|Telugu_F|other|8.618667
processed_te_f_finance_02284.wav|పోస్ట్ ఆఫీసుల దగ్గర నుండి,చిన్నమొత్తాల పొదుపు వరకు,ప్రజలు తమకు ఇష్టంవచ్చిన వాటిలో,తమ డబ్బులను దాచుకునే వీలుంది.|Telugu_F|other|8.960000
processed_te_f_books_socialscience_01959.wav|అంతేకాకుండా లింగ, కుల ఆధారిత వివక్షత పట్టణ ప్రాంతాలలో తక్కువగా ఉండి వాళ్లకు అధిక స్వేఛ్చను ఇస్తున్నట్లు ఉంటాయి.|Telugu_F|other|9.264396
processed_te_f_weather_00488.wav|ఐదు మ్యాచ్లలో నాలుగు గెలిచిన కోహ్లీసేనకు,న్యూజిలాండ్ తో  జరగాల్సిన మ్యాచ్,వర్షం కారణంగా రద్దైన విషయం తెలిసిందే.|Telugu_F|other|8.256000
processed_te_f_general_01739.wav|హిందూ మత పురాణ గ్రంథం అయిన మహాభారతం,ఐదుగురు సోదరులను వివాహం చేసుకున్న ఒక మహిళ ద్రౌపది గురించి ప్రస్తావిస్తుంది.|Telugu_F|other|8.298667
processed_te_f_politics_02654.wav|ఇదంత గమనిస్తున్న,కూటమి అభ్యర్థి ఆనంద్ ప్రసాద్,గొడవను ఆపాల్సింది పోయి ఆర్జం పోశారని పలువురు స్థానికులు తెలిపారు.|Telugu_F|other|8.992000
processed_te_f_finance_02216.wav|చేనేత, వస్త్ర, వ్యాపార రంగాలను,వస్తు సేవల పన్ను జీఎస్టీ నుంచి మినహాయింపు ఇవ్వాలంటూ,కేంద్రాన్ని కోరాలని అన్నారు.|Telugu_F|other|9.749333
processed_te_f_agri_00535.wav|ఆదివారం తెల్లవారు ఝామున, వ్యవసాయ పొలం వద్ద, రంగడు చెట్టుకు ఉరి వేసుకుని, ఆత్మహత్య చేసుకున్నాడు. |Telugu_F|other|7.400000
processed_te_f_education_01779.wav|ఆల్రెడీ,ఒక భాషలో హిట్ అయిన సినిమాను,మరో భాషలో తెరకెక్కించి,హిట్కొట్టడం,అంత ఈజీ కాదని అంటుంటారు.|Telugu_F|other|8.533333
processed_te_f_general_01481.wav|ఇవి ఎక్కువగా ఈశాన్య భారతదేశం, చైనా, నేపాల్ ప్రాంతాల్లో బుజ్జిగా ఉండేవే ఈ బుల్లి బుల్లి పక్షులు.|Telugu_F|other|8.400000
processed_te_f_books_socialscience_04526.wav|తమ ఇళ్లు, ఊళ్లు, పట్టణాలను విడిచి వెళ్లవలసి రావటంతో ఒకరిపట్ల ఒకరికి కోపం, విద్వేషాలు చెలరేగాయి.|Telugu_F|other|8.400000
processed_te_f_general_00470.wav|జులైలో,విజయవాడ నుంచి సింగపూర్ కు,నేరుగా విమాన సేవలు ప్రారంభం కావడం,నవ్యాంధ్ర ప్రజలకు శుభవార్తే.|Telugu_F|other|8.458667
processed_te_f_general_01331.wav|ఒకరోజు విమానం ప్రయాణం చేస్తున్న గ్రాసిలా,పంపా మీదుగా వెళ్తూ,ఖాళీగా ఉన్న తమ పొలాన్ని గమనించింది.|Telugu_F|other|7.349333
processed_te_f_other_00865.wav|దీంతో నిరాశ చెందిన కరుణరత్నె,ఆ బంతిని ఎలా ఆడి ఉండాల్సిందో ఓ సారి రిహార్సల్స్ గా  ప్రయత్నించాడు.|Telugu_F|other|7.900000
processed_te_f_politics_02934.wav|నరజాతి చరిత్ర సమస్తం,పరపీడన పరాయణత్వం అని అన్నట్టు,ఎక్కడ చూసినా ఈ కమిట్మెంట్ జాడ్యం వదలడం లేదు.|Telugu_F|other|8.469333
processed_te_f_agri_02405.wav|సీమలో పంటల రక్షణకు, రెయిన్ గన్ల ద్వారా, రక్షక నీటి తడులు ఇచ్చేందుకు, ఏర్పాట్లు ముమ్మరం చేసింది. |Telugu_F|other|7.605333
processed_te_f_education_02107.wav|అనుకున్నది సాధించాలి,హాయిగా బతకాలి,అనుకుంటూ కూర్చుంటే,జీవిత కాలం,చూస్తూ చూస్తూనే చేజారిపోతుంది.|Telugu_F|other|8.490667
processed_te_f_weather_01257.wav|ఈ చిత్రం తర్వాత నితిన్ వెంకీ అట్లూరి దర్శకత్వంలో,చంద్రశేఖర్ యేలేటి దర్శకత్వంలో నటించాల్సి ఉంది.|Telugu_F|other|8.000000
processed_te_f_education_02919.wav|దీంతో ఇవాళైనా సభ ఆర్డర్లో ఉంటుందా,అవిశ్వాస తీర్మానం చర్చకు వస్తుందా,అనేది సస్పెన్స్‌గా మారింది.|Telugu_F|other|8.554667
processed_te_f_books_socialscience_03884.wav|ఆర్థిక పరిస్థితి, ప్రసార సాధనాలు, సైన్యం, న్యాయ వ్యవస్థల మీద ప్రభుత్వం పూర్తి పట్టు సాధించింది.|Telugu_F|other|8.591000
processed_te_f_education_01909.wav|ఆర్థొడాక్స్ చర్చి, క్యాథలిక్ చర్చిలను ఏకం చేసే ఉద్దేశంతో,ఆ పని చేసినట్లు,ఆయన ఆ తర్వాత చెప్పారు.|Telugu_F|other|9.344000
processed_te_f_books_socialscience_03693.wav|ఈ క్షేత్రాలు గ్రామంలోని భూములు, పరికరాలు, యంత్రాలు, పశువులను అన్నింటిని ఉమ్మడి సొత్తుగా చేశాయి.|Telugu_F|other|8.056958
processed_te_f_finance_01635.wav|తర్వాత,ఆ ఎనిమిది బ్యాంకు ఖాతాల డెబిట్ కార్డులు, చెక్‌బుక్లుని కొరియర్లో తనకు పంపించాలని కోరాడు.|Telugu_F|other|7.500000
processed_te_f_books_socialscience_00810.wav|పని సరిగా దొరకకపోవటం, తక్కువ వేతనం ఉండటమే కాకుండా ఈ కార్మికులు సామాజిక వివక్షతకు కూడా లోనౌతారు.|Telugu_F|other|8.300000
processed_te_f_general_02134.wav|పక్షులు,గబ్బిలాలు లేదా మీ యార్డులోని ఇతర వన్యప్రాణుల కోసం ఇళ్ళు ఏర్పాటు చేయండి.|Telugu_F|other|6.869333
processed_te_f_books_socialscience_00428.wav|సంక్లిష్టంగా లేకుండా ఉండటానికి రెండు దేశాలలోనూ అయిదుగురే ప్రజలు ఉన్నారనుకుందాం.|Telugu_F|other|7.100000
processed_te_f_general_01787.wav|ఆ సమయంలో కారులో ఎఫ్ఎం వస్తుంటే, స్టేషన్ కి  కాల్ చేసి రేడియో జాకీతో మాట్లాడాడు.|Telugu_F|other|7.242667
processed_te_f_agri_02613.wav|జూరాల, తుంగభద్ర నుంచి, శ్రీశైలం జలాశయానికి, వరద నీటి విడుదల క్రమంగా తగ్గుతోంది. |Telugu_F|other|6.848000
processed_te_f_books_socialscience_04704.wav|ముసాయిదా రాజ్యాంగంలోని అధ్యక్షుడు బ్రిటిష్ రాజ్యాంగంలోని రాజు స్థానంలో  ఉంటాడు.|Telugu_F|other|6.048417
processed_te_f_weather_01444.wav|నగరం యొక్క అత్యంత ఆకర్షణీయ పురావస్తు శిల్పాలలో,టైర్ యొక్క ట్రైంఫాల్ ఆర్చ్ ఒకటి.|Telugu_F|other|8.400000
processed_te_f_books_socialscience_07069.wav|నీటి వనరులు కలుషితాలు కలిసిన నీరు దిగువకు ప్రవహించేకొద్దీ మరింత కలుషితమవుతుంది.|Telugu_F|other|6.884333
processed_te_f_books_socialscience_06861.wav|అయితే తక్కువ ధరలకు అమ్మే దిగుమతి చేస్తున్న వస్తువులు కొన్ని చాలా ప్రమాదకరమైనవి.|Telugu_F|other|6.466375
processed_te_f_books_socialscience_01659.wav|ఇంతకుముందు నేర్చుకున్న పద్ధతుల ఆధారంగా ఎంపిక చేసిన ఒక చిన్న ప్రాంతం పటం గీయండి.|Telugu_F|other|6.779854
processed_te_f_books_socialscience_03352.wav|దానిని పునరుద్ధరించటానికి ముందే పర్యావరణం నాశనం అయిపోవటాన్ని మనం కోరుకోవటంలేదు.|Telugu_F|other|6.199354
processed_te_f_books_socialscience_03373.wav|ఈ మార్పులలో అనేకం మనం అర్థం చేసుకునే స్థితిలో లేం, చాలావాటిని ముందుగా ఊహించలేం.|Telugu_F|other|6.710187
processed_te_f_books_socialscience_02335.wav|ఈ పెద్ద రైతులందరికీ తమ పొలాలకు సాగునీళ్లు అందించటానికి అనేక బోరుబావులు ఉన్నాయి.|Telugu_F|other|6.500000
processed_te_f_books_socialscience_00062.wav|అన్నిటికంటే ఉత్తరాన ఉన్న పర్వత శ్రేణిని ‘ఉన్నత హిమాలయాలు లేదా ‘హిమాద్రి అంటారు.|Telugu_F|other|6.698583
processed_te_f_books_socialscience_05034.wav|దిష్టిబొమ్మలు, హిందీ పుస్తకాలు, చివరికి రాజ్యాంగంలోని పేజీలను కూడా తగలబెట్టారు.|Telugu_F|other|6.315458
processed_te_f_health_00639.wav|ఈ వ్యాధి హ్యూమన్ ఇమ్మూనో డెఫిషియన్సీ సిండ్రోమ్ హెచ్ ఐ వి ద్వారా సంక్రమిస్తుంది.|Telugu_F|other|6.900000
processed_te_f_books_socialscience_04415.wav|ప్రజలమధ్య తన ఆదరణను పెంచుకోటానికి ముస్లిం లీగు ఈ కాలాన్ని సద్వినియోగపరుచుకుంది.|Telugu_F|other|7.300000
processed_te_f_general_01234.wav|శ్రీవారికి పట్టు వస్త్రాలు, వెండి పళ్ళాలు బహుకరించి, తమ కుమారుని వివాహ శుభ లేఖలు,స్వామి వారి పాదాల వద్ద ఉంచి పూజలు జరిపించారు.|Telugu_F|other|10.197333
processed_te_f_finance_00741.wav|కొత్తగా నమోదయ్యే కంపెనీలకు,పాన్ కార్డులతో పాటు, పన్ను తగ్గింపు ఖాతా సాంకేతాన్ని,అదే రోజు జారీ చేస్తున్నట్టు,ఐటి శాఖ తెలిపింది. |Telugu_F|other|10.100000
processed_te_f_books_socialscience_02264.wav|యంత్రాలు, పరికరాలు, భవనాలవంటి భౌతిక పెట్టుబడికి ఇది భిన్నమైనది.|Telugu_F|other|5.665292
processed_te_f_finance_00828.wav|ఫేస్‌బుక్లో మీ ఫ్రెండ్స్ లిస్ట్ను పరిశీలించి,మీకు రుణం తిరిగి చెల్లించే స్ధోమతను అంచనా వేసి,లోన్ ఇచ్చే సంస్థలు కూడా వచ్చేశాయి. |Telugu_F|other|9.845333
processed_te_f_politics_00290.wav|అందగత్తెల పోటీల్లో స్విమ్‌సూట్ల ప్రదర్శన ఇకపై ఉండబోవని,ఇటీవల మిస్ అమెరికా సంస్థ తీసుకున్న నిర్ణయం అందరి దృష్టినీ ఆకర్షించింది.|Telugu_F|other|10.090667
processed_te_f_books_socialscience_00606.wav|ఉత్పత్తి అయిన, అమ్మిన ప్రతి వస్తువును, సేవను లెక్కించటం అవసరమా?|Telugu_F|other|5.282167
processed_te_f_books_socialscience_00679.wav|మొత్తం వృత్తం ఆ సంవత్సరంలోని స్థూల జాతీయోత్పత్తిని సూచిస్తుంది.|Telugu_F|other|5.967146
processed_te_f_books_socialscience_02268.wav|యజమానులు మార్కెటు రిస్కును కూడా తీసుకోవాలి, అంటే ఉత్పత్తి చేసిన వస్తువులు, సేవలకు సరిపడా కొనుగోలుదార్లు ఉండవచ్చు, ఉండకపోవచ్చు.|Telugu_F|other|9.960979
processed_te_f_books_socialscience_06544.wav|పెద్దవారు, తోటివారిపై ప్రభావం చూపగల గొప్పశక్తి యువతరానికి ఉంది.|Telugu_F|other|5.142854
processed_te_f_books_socialscience_02901.wav|వీటి విత్తనాలు వాణిజ్య కంపెనీల నుంచి లభిస్తాయి, ఖరీదు ఎక్కువ...|Telugu_F|other|4.840979
processed_te_f_politics_00925.wav|మిస్టర్ చిత్రానికి మ్యూజిక్ అందించే అవకాశం కల్పించిన దర్శకుడు శ్రీనువైట్లకు,సంగీత దర్శకుడు మిక్కి జే మేయర్ థ్యాంక్స్ చెప్పారు.|Telugu_F|other|9.400000
processed_te_f_books_socialscience_04284.wav|చమురు సంపదతో ఉత్తర ప్రాంతాన్ని అభివృద్ధి చెయ్యటాన్ని వాళ్లు వ్యతిరేకిస్తున్నారు.ఈ సమస్యకు సరైన, న్యాయపూరితమైన పరిష్కారం ఏమిటి?|Telugu_F|other|9.682354
processed_te_f_books_socialscience_05346.wav|వీళ్లల్లో అనేకులు తమకు కూడా స్వయం ప్రతిపత్తి కావాలని అడగసాగారు.|Telugu_F|other|5.247333
processed_te_f_books_socialscience_00860.wav|అవ్యవస్థీకృత రంగంలోని కార్మికులకు ఈ కింది అంశాలలో రక్షణ కావాలి.|Telugu_F|other|5.839437
processed_te_f_books_socialscience_05303.wav|తెలుగువారి ఆత్మగౌరవం కోసం తెదేపా కృషి చేస్తుందని అతడు చెప్పాడు.|Telugu_F|other|4.991917
processed_te_f_politics_01064.wav|అదేవిధంగా ఎన్టీపీసీ ఫ్లాంట్‌తో  పాటు వివిధ ఏరియాల్లో పనిచేసే కార్మికులు,మధ్యాహ్న సమయంలో పనికి విరామం కల్పించాలని కోరుతున్నారు.|Telugu_F|other|9.749333
processed_te_f_books_socialscience_02757.wav|ఇంకొకవైపున ఎటువంటి ప్రయోజనం పొందని ప్రజలు అధిక సంఖ్యలో ఉన్నారు.|Telugu_F|other|5.015146
processed_te_f_books_socialscience_04430.wav|నాజీ సైన్యం సోవియట్ యూనియన్‌పై దండెత్తటంతో అది ఆందోళన చెందింది.|Telugu_F|other|5.653688
processed_te_f_books_socialscience_01681.wav|కాని వ్యవసాయదారులుగా ఒకే ప్రదేశంలో స్థిరనివాసం ఉండటం పెరిగింది.|Telugu_F|other|5.900000
processed_te_f_books_socialscience_07093.wav|ఆనకట్ట ద్వారా ఎంత పరిమాణంలో విద్యుఛ్చక్తి ఉత్పత్తి చేయబడుతుంది.|Telugu_F|other|4.875813
processed_te_f_weather_01945.wav|మితిమీరిన వేగంతో వెళ్లినా,డ్రైవర్ లేదా ప్రయాణికులు సీట్బెల్ట్ పెట్టుకోకున్నా,హెచ్చరికలు కూడా వస్తాయని టాటా మోటార్స్ తెలిపింది.|Telugu_F|other|9.770667
processed_te_f_health_00079.wav|తగు జాగ్రత్తలు తీసుకోకుండా,పెద్ద పెద్ద బరువులు ఎత్తే హమాలీల వంటివారికి, నడుం కండరాలు పట్టేయటం, నడుం నొప్పి వంటివి తలెత్తవచ్చు. |Telugu_F|other|9.898667
processed_te_f_weather_00865.wav|ఇటీవల బ్రహ్మి పుట్టినరోజు సందర్భంగా బాద్‌షా సెట్ లో కేకు కట్ చేసిన బ్రహ్మి ఆ సమయంలో పోలీస్ దుస్తుల్లో ఉన్నాడు.|Telugu_F|other|9.749333
processed_te_f_weather_00507.wav|మహేష్ సరసన పూజా హెగ్దె హీరోయిన్ గా నటిస్తున్న ఈ సినిమాలో,అల్లరి నరేష్ కూడా ఇంపార్టెంట్ రోల్ ప్లే చేస్తున్నాడు.|Telugu_F|other|8.672000
processed_te_f_books_socialscience_02528.wav|ఈనాడు వృత్తినైపుణ్యాలు ఉన్న ప్రజల వలసకు గిరాకీ ఉంది, అయితే ఇది పరిమితంగా ఉండి, తరచు వైరుధ్యాలకు దారితీస్తోంది.|Telugu_F|other|8.900000
processed_te_f_finance_01774.wav|ఈ నేపథ్యంలో,ప్రకృతి వనరుల వినియోగం, విద్యుచ్ఛక్తి వినియోగంలో పొదుపు ఆవశ్యకత,ఇప్పుడిప్పుడే ప్రపంచం గమనిస్తోంది. |Telugu_F|other|8.853333
processed_te_f_general_01703.wav|కరాటే శిక్షకులు గోపాల్ రెడ్డి, ఆర్ఏ స్వామి లు,ఈ శిక్షణలో మహిళా కండక్టర్లకు ముఖ్యమైన కరాటే పంచ్లను నేర్పించారు.|Telugu_F|other|9.130667
processed_te_f_books_socialscience_07402.wav|బొమ్మలో చూపిన విధంగా ప్రయోగానికి కావలసిన పరికరాలను సిద్దం చేసుకోండి. ఇలాంటివే రెండు అమరికలను ఏర్పాటుచేసుకోండి. |Telugu_F|other|9.206333
processed_te_f_politics_00601.wav|మీరు లక్షణాలు సంకలనం చేసిన తర్వాత, డ్రీమ్‌వీవర్ మీ డ్రాప్డౌన్ జాబితాను ఎంచుకున్న డిఫాల్ట్ విలువతో చూపిస్తుంది.|Telugu_F|other|8.700000
processed_te_f_general_01388.wav|కుతుబ్ షాహీల సమయంలో ఆ వజ్రం,మీర్ జుమ్లా దగ్గరే ఉండిపోయిందా లేక రాజుల దగ్గర ఉందా? అనేది స్పష్టమైన సమాచారం లేదు.|Telugu_F|other|9.376000
processed_te_f_education_01859.wav|రాష్ట్ర విభజన అనంతరం,తెలంగాణా రాష్ట్రంలో,కాళొజీ నారాయణ రావు,యూనివర్సిటీ ఆఫ్ హెల్త్ సైన్సెస్ ను ఏర్పాటు చేశారు.|Telugu_F|other|9.500000
processed_te_f_finance_00628.wav|మధ్య ప్రాచ్య ఉద్రిక్తతల నేపథ్యంలో,సురక్షిత పెట్టుబడి సాధనంగా భావించే,పసిడి,వెండి పైకి పెట్టుబడులు ప్రవహించాయి.|Telugu_F|other|9.700000
processed_te_f_education_00842.wav|కేసును జమ్మూ కాశ్మీర్ నుంచి,ఛండీగఢ్ కోర్టుకు బదిలీ చేయాలని,బాధిత బాలిక తండ్రి,విజ్ఞప్తి చేసిన విషయం తెలిసిందే.|Telugu_F|other|10.176000
processed_te_f_education_01833.wav|మొదటి నుంచి చివరి వరకూ,స్క్రీన్మీద సినిమా చూస్తున్న భావనకంటే, జీవితాన్ని చూస్తున్న ఆసక్తే,కలిగించాడు దర్శకుడు. |Telugu_F|other|8.266667
processed_te_f_health_02144.wav|వీరంతా ప్రస్తుతం శిఖామణి సెంటర్లోని డాక్టర్ రాజేంద్ర పిడికిటి సిటీ ఆర్థోపెడిక్ సెంటర్లో చికిత్స పొందుతున్నారు.|Telugu_F|other|8.608000
processed_te_f_books_socialscience_02389.wav|అంతకు ముందు చెరుకురసం తియ్యడానికి ఎడ్లను ఉపయోగించేవాళ్లు, కానీ ఇప్పుడు అందరూ యంత్రాలకు ప్రాధాన్యత ఇస్తున్నారు.|Telugu_F|other|8.500000
processed_te_f_politics_02971.wav|ఏ కోణం నుంచి చూసినా పంచాయతీ ఎన్నికలు ఒక లిట్మస్ టెస్ట్‌గానో,ప్రీఫైనల్ ‌గానో భావించాల్సిన అవసరం అసలే లేదన్నారు.|Telugu_F|other|9.397333
processed_te_f_education_01268.wav|మాస్కో:రష్యా ప్రధాన మంత్రి,దిమిత్రి మెద్వెదేవ్,తన పదవికి రాజీనామా చేసినట్లు,టాస్ న్యూస్ ఏజెన్సీ వెల్లడించింది.|Telugu_F|other|10.154667
processed_te_f_finance_02118.wav|కొత్త ఏడాదిలో,వరుస రెండు సెషన్లలో,లాభాలతో ముగిసిన స్టాక్ మార్కెట్లు, శుక్రవారం సెషన్లో,నెగిటివ్లో క్లోజయ్యాయి.|Telugu_F|other|9.098667
processed_te_f_politics_00527.wav|అనంతరం షరీఫ్‌ను,ముఖ్యమంత్రి చంద్రబాబు నాయుడు అభినందించి ఛైర్మన్ సీటు వద్దకు తోడ్కొని వెళ్లారు.|Telugu_F|other|7.221333
processed_te_f_books_socialscience_02315.wav|ఇటువంటి అప్పుల మీద వడ్డీ చాలా ఎక్కువగా ఉంటుంది.|Telugu_F|other|3.807708
processed_te_f_books_socialscience_07279.wav|ఫ్లోరోసిస్ వ్యాధికి తాగునీరు ఒక్కటే కారణం కాదు.|Telugu_F|other|3.958625
processed_te_f_education_03067.wav|మైక్రో వాటర్షెడ్ గ్రామాలకు,జీవనోపాధి కింద విడుదలైన నిధులను,గ్రామైక్య సంఘాల ఖాతాల్లో జమ చేశారు. |Telugu_F|other|8.700000
processed_te_f_books_socialscience_02864.wav|అందరికీ సరిపడా ఆహారం ఉందో, లేదో ఎలా లెక్కగడతాం?|Telugu_F|other|4.300000
processed_te_f_politics_02603.wav|షాంఘై సహకార మండలిలో భారత్,పాక్లకు సభ్యత్వం లభించిన తరువాత జరుగుతున్న తొలి శిఖరాగ్ర సదస్సు ఇదే.|Telugu_F|other|8.853333
processed_te_f_books_socialscience_06072.wav|ఇది ముఖ్యమైన అంతర్జాతీయ స్వఛ్చంద సంస్థలలో ఒకటి.|Telugu_F|other|4.190833
processed_te_f_health_01578.wav|ఆ మాట చెప్పేందుకు నీలాంటి వ్యక్తి ఆ రోజుల్లో నా పక్కన వుంది వుంటే జీవితం ఎంత సులువుగా గడిచేది.|Telugu_F|other|7.669333
processed_te_f_books_socialscience_03114.wav|కాలుష్యాన్ని పర్యావరణం గ్రహించి ప్రమాదరహితంగా మార్చే శక్తిని ‘శుద్ధిచేసే విధి' తెలియచేస్తుంది.|Telugu_F|other|7.300000
processed_te_f_politics_00356.wav|రానా ఈ చిత్రం పూర్తయ్యాక,క్రిష్ డైరెక్ట్ చేయబోయే కృష్ణం వందే జగద్గురుం షూటింగ్ లో పాల్గొంటారు.|Telugu_F|other|7.400000
processed_te_f_finance_00379.wav|ప్రత్యూషకు పేరు, పలుకుబడి, డబ్బు వస్తుందన్న ఏకైక కారణంతో,సిద్ధార్థ్, ఈ దారుణానికి పాల్పడ్డాడు.|Telugu_F|other|8.200000
processed_te_f_books_socialscience_05767.wav|దీనికి అయితే అరబ్బు దేశాలు అంత ఉత్సాహం చూపలేదు.|Telugu_F|other|4.202438
processed_te_f_finance_01616.wav|అనియంత్రిత పథకాల నుంచి,డబ్బు పొందుతున్న రియల్ ఎస్టేట్ డెవలపర్స్ ‌ను,ఇది కట్టడి చేస్తుందన్నారు.|Telugu_F|other|7.488000
processed_te_f_politics_01860.wav|దాంతో మంగ్తా ఆగ్రహంతో సర్పంచ్ ఇంటికి వెళ్లి,ఓడిపోయిన వారు నీ కింద పని చేయాలా?అని ప్రశ్నించారు.|Telugu_F|other|8.224000
processed_te_f_general_01299.wav|కామన్వెల్త్ క్రీడల ఓటిమిపై సమీక్షించిన హాకీ ఇండియా,భారీ ఎత్తు ప్రక్షాళనకు శ్రీకారం చుట్టనుంది.|Telugu_F|other|8.149333
processed_te_f_books_socialscience_07290.wav|ఒకవేళ చెరువులు, టాంకులలో నీరు తాగుతున్నట్లయితే అవి పరిశుభ్రంగా ఉన్నాయా? లేవా? అనేది గమనించాలి.|Telugu_F|other|7.139771
processed_te_f_books_socialscience_04357.wav|దేశప్రజలకు ప్రాతినిధ్యం వహించటానికి కాంగ్రెస్‌కు ఏమి అధికారం ఉందంటూ అనుమానాలను లేవనెత్తసాగారు.|Telugu_F|other|8.068563
processed_te_f_other_02251.wav|ఎమ్మెల్ల్యేల నిర్ణయంపై పార్టీ నాయకురాలు వై ఎస్ విజయమ్మ,వెంటనే స్పందించాలని ఆమె డిమాండ్ చేశారు.|Telugu_F|other|8.138667
processed_te_f_general_00550.wav|అప్పటికే,పరిశ్రమలో ఉన్న తయారీ యంత్రాలు,ఎగుమతికి సిద్ధం చేసిన ప్యాకెట్లు, స్నాక్స్ దగ్ధమయ్యాయి.|Telugu_F|other|7.882667
processed_te_f_books_socialscience_03488.wav|జర్మనీ దాని మిత్రదేశాల ఓటమితో యుద్దం ముగిసింది.|Telugu_F|other|4.991917
processed_te_f_general_02309.wav|మీ వెబ్ సైట్, విరాళం పేజీ, సోషల్ మీడియా ప్లాట్ఫామ్ మరియు ఇమెయిల్ న్యూస్ లెటర్లను పరీక్షించండి.|Telugu_F|other|7.765333
processed_te_f_education_03238.wav|కాలేజీ విద్యార్థుల కోసం,బార్ నిర్వాహకులు ప్రత్యేకంగా,వెడ్‌నెస్డే నైట్ పార్టీని ఏర్పాటు చేశారు.|Telugu_F|other|7.900000
processed_te_f_finance_01795.wav|మొదట డిపాజిట్ చేసింది పోగా,మిగిలిన మొత్తం చెల్లిస్తానని, తనను ఇంటర్వ్యూ చేయాలని ఆయన్ను కోరాడు. |Telugu_F|other|7.744000
processed_te_f_books_socialscience_01398.wav|చాలా ఎక్కువమందితో పంచుకోవలసి రావటం వల్లనే ఉద్యోగాలు, ఆహారం, వనరులు లేకుండా పోతున్నాయని అంటారు.|Telugu_F|other|8.393646
processed_te_f_finance_02165.wav|బ్యాంకు అకౌంట్ ఓపెన్ చేసే సమయంలో,ఓపెన్ కిట్, చెక్ బుక్, డెబిట్ కార్డు వంటివి,బ్యాంక్ ఇస్తుంది.|Telugu_F|other|6.965333
processed_te_f_health_01071.wav|క్యాన్సర్ విషయాన్నే తీసుకుంటే,రోగిని డిశ్ఛార్జి చేశాక కూడా నెలల తరబడి మందులు తీసుకుంటూ ఉండాలి.|Telugu_F|other|7.498667
processed_te_f_finance_02038.wav|వాయిస్ మెయిల్,సాధారణంగా,పాస్వర్డ్లను లేదా క్రెడిట్ కార్డ్ నంబర్ల వంటి,రహస్య డేటాను అడుగుతుంది.|Telugu_F|other|7.349333
processed_te_f_general_01149.wav|గతంలో మరాఠ్వాడాను హైదరాబాద్ నైజాం పాలించినందు వల్ల,భూమి రికార్డులలో వారు మరాఠాలుగా నమోదయ్యారు.|Telugu_F|other|8.426667
processed_te_f_general_00732.wav|మా వాహనాలు పడిపోవటం వల్ల,మరణాలు కూడా సంభవించిన ఘటనలు ఉన్నాయి'' అని చెప్పారు పాకిస్తాన్ కల్నల్.|Telugu_F|other|7.500000
processed_te_f_finance_01146.wav|స్టాక్ మార్కెట్లో,వక్రంగా అక్రమాలకు పాల్పడిందనే వార్తలు రావడంతో,సెబీ,దీనిపై విచారణ చేపట్టింది.|Telugu_F|other|8.021333
processed_te_f_books_socialscience_05157.wav|ద్రవ్యోల్బణం, నిత్యావసర వస్తువుల ధరల పెరుగుదల, ఆహార కొరత, నిరుద్యోగం వంటివి ప్రభావం చూపసాగాయి.|Telugu_F|other|7.650604
processed_te_f_weather_00506.wav|తత్ఫలితంగా తనకు దైవం ప్రసాదించిన అమూల్య మాతకు,కృతజ్ఞత చూపకపోగా కృతఘ్నుడుగా మారుతున్నాడు మనిషి.|Telugu_F|other|8.500000
processed_te_f_books_socialscience_05475.wav|అదే సమయంలో దీనివల్ల ఎంతో అస్థిరత కూడా నెలకొంది.|Telugu_F|other|4.713271
processed_te_f_politics_01541.wav|పాకిస్థానీ నటి మెహ్విష్ హయత్,బాలీవుడ్ స్టార్స్ షారుక్ ఖాన్, ఆలియా భట్లపై ఆరోపణలు చేస్తున్నారు.|Telugu_F|other|8.352000
processed_te_f_general_01248.wav|నిష్పక్ష పాతంగా, ప్రజాపక్షంగా ఉండాల్సిన మీడియా,అగ్రవర్ణ పాలకుల పక్షం వహించడం ఈ దేశ దౌర్భాగ్యం.|Telugu_F|other|7.626667
processed_te_f_education_03297.wav|అసెంబ్లీలో,మాజీ ప్రతిపక్ష నాయకుడు చంద్రకాంత్ కవ్లేకర్,ఉప ముఖ్యమంత్రిగా,ప్రమాణ స్వీకారం చేశారు.|Telugu_F|other|8.362667
processed_te_f_books_socialscience_06816.wav|కొండలను పిండిచేసి కంకర కుప్పలుగా మారుస్తున్నాం.|Telugu_F|other|3.500000
processed_te_f_weather_01095.wav|ఈ విషయం ఆమె తల్లిదండ్రుల దృష్టికి రావడంతో,ఇమ్రాన్ ఇంటికి వెళ్లి చూడగా,అతడికి ఇది వరకే పెళ్లైందని,అతడొక ముస్లిం అని తెలిసింది.|Telugu_F|other|9.770667
processed_te_f_politics_02884.wav|తమ హిస్టరీ యిలా వుంది కాబట్టి,కాంగ్రెస్ నిర్ద్వంద్వంగా ముఖ్యమంత్రి అభ్యర్థిని ప్రకటించి ఉండాల్సిందని అంటున్నారు కొందరు నేతలు.|Telugu_F|other|9.900000
processed_te_f_finance_00800.wav|ఈ డబ్బు చాలా వరకు వీసా, మాస్టర్ కార్డ్, మొదలైన కార్డు జారీ కంపెనీకి వెళుతుంది.వారు దీనిని 'ఇంటర్ఛేంజ్' రుసుము అని పిలుస్తారు. |Telugu_F|other|9.800000
processed_te_f_health_02127.wav|కాళ్లకు శస్త్ర చికిత్స చేసే రోజు,కాలి గోళ్లకు నెయిల్ పాలిష్ వేయించుకుని వెళ్లిందంటే ఆమె మానసిక పరిస్థితిని అర్థం చేసుకోవచ్చు.|Telugu_F|other|8.746667
processed_te_f_education_00275.wav|బాలుడికి వైద్య పరీక్షలు నిర్వహించిన లండన్ చిల్డ్రన్స్ హాస్పటల్ వైద్యులు,విశాఖలోని ఓమ్నీ ఆర్కే ఆస్పత్రికి వెళ్లాలని సూచించారు.|Telugu_F|other|10.100000
processed_te_f_finance_00155.wav|దివాలా తీసిన సంస్థలు,రిజల్యూషన్  ‌కు ఆలస్యంగా వెళ్తుండటంతో,అందులో పనిచేస్తున్న ఉద్యోగుల భవితవ్యం, ప్రశ్నార్థకంగా మారుతున్నది.|Telugu_F|other|9.962667
processed_te_f_finance_02386.wav|ఖాతాల్లో డిపాజిట్ చేసిన డబ్బు,ఎక్కడి నుంచి వచ్చిందని,తాము ప్రశ్నిస్తే, ఐదు లక్షల మంది స్పందించారని సీబీడీటీ వర్గాలు తెలిపాయి.|Telugu_F|other|9.898667
processed_te_f_agri_00125.wav|ప్లాస్టిక్ పూసలు, ప్రతికూల ఛార్జ్ మరియు అనుకూల ఛార్జ్ కలిగి ఉన్న నీటి నుండి, కాల్షియం మరియు మెగ్నీషియం ఖనిజాలను ఆకర్షిస్తాయి. |Telugu_F|other|9.792000
processed_te_f_education_00310.wav|మదర్ ఫౌండేషన్ ప్రతినిధిగా పనిచేస్తున్న విజయలక్ష్మీ, ఆదివారం,హన్మకొండ వడ్డెపల్లిలో,జీఎంఆర్ అపార్ట్మెంట్ వద్ద ధర్నా చేపట్టింది.|Telugu_F|other|10.176000
processed_te_f_books_socialscience_01984.wav|పట్టణాల్లో ఉంటున్న ప్రజల సహజ పెరుగుదల వల్ల పట్టణ జనాభాలో అధికశాతం వృద్ధి ఉంది.|Telugu_F|other|6.454771
processed_te_f_books_socialscience_04438.wav|బ్రిటన్ ఎదుర్కొంటున్న కష్ట సమయాన్ని సుభాష్ చంద్ర బోస్ మంచి అవకాశంగా భావించాడు.|Telugu_F|other|6.100000
processed_te_f_other_01849.wav|షార్ట్ సర్య్కూట్ తోనే ఈ ప్రమాదం జరిగి ఉంటుందని అగ్నిమాపక అధికారి వెల్లడించారు.|Telugu_F|other|5.845333
processed_te_f_books_socialscience_06682.wav|గత 5 సంవత్సరాలలో మీ పరిసరాల్లో లేదా ఊరిలో ఏమేమి మార్పులు వచ్చాయో పరిశీలించండి.|Telugu_F|other|6.900000
processed_te_f_politics_03135.wav|ఐర్లాండ్ లాంటి మత ఛాందసవాద సమాజంలో,మహిళలు చేసిన ఈ ఉద్యమం మిగతా దేశాలకూ ఆదర్శం.|Telugu_F|other|8.256000
processed_te_f_books_socialscience_01644.wav|ఆంధ్రప్రదేశ్‌లోని ఏ ప్రాంతాలలో జన సాంద్రత ఎక్కువగా ఉంది, దానికి కారణాలు ఏమిటి?|Telugu_F|other|6.652146
processed_te_f_books_socialscience_07172.wav|అదేవిధంగా పెద్దలకు చదువునేర్పే వయోజన విద్యాకేంద్రాలలో కార్యకర్తగా పనిచేయవచ్చు.|Telugu_F|other|6.733417
processed_te_f_books_socialscience_02576.wav|ఫోర్డ్ మోటర్స్‌కు వివిధ విడి భాగాలను అందించే పలు స్థానిక ఉత్పత్తిదారులు ఉండటం.|Telugu_F|other|6.861125
processed_te_f_books_socialscience_01309.wav|హివారే బజారులో నీటి సంరక్షణకు చేపట్టిన పనులను సూచించే వాక్యాల కింద గీత గీయండి.|Telugu_F|other|6.652146
processed_te_f_books_socialscience_01413.wav|ప్రజల వయసు, వృత్తి, ఇంటి రకం, చదువు, మతం వంటి అనేక వివరాలను జనగణన అందిస్తుంది.|Telugu_F|other|7.592542
processed_te_f_books_socialscience_02862.wav|దీర్ఘ కాలంపాటు వరి, గోధుమ దిగుబడులు గణనీయంగా పెరగటానికి ఏ అంశాలు దోహదం చేశాయి?|Telugu_F|other|7.650604
processed_te_f_books_socialscience_06998.wav|జీవవిఛ్చిన్నం కాని పదార్థాలు జడపదార్థాలుగా ఎక్కువ కాలం పర్యావరణంలో ఉండిపోతాయి.|Telugu_F|other|6.361896
processed_te_f_general_00751.wav|అసలు ఎందుకు భారీ భూకంపాలు వస్తాయని,స్విర్జర్ల్యాండ్కు చెందిన శాస్త్రవేత్తలు పరిశోధించి కారణాన్ని కనిపెట్టారు.|Telugu_F|other|8.170667
processed_te_f_books_socialscience_03568.wav|యుద్ధంలో విజేతలైన అతి పెద్ద అయిదు దేశాలైన అమెరికా, బ్రిటన్, ఫ్రాన్స్, ఇటలీ, జపానులు ఈ సమావేశంలో పాల్గొన్నాయి.|Telugu_F|other|9.300000
processed_te_f_general_00737.wav|తెలంగాణ రైతాంగ పోరాటం,ఎలాంటి మౌలికమైన మానవ హక్కులను ప్రస్తావించిందో,వట్టికోట అళ్వారుస్వామి నవలలు చిత్రించాయి.|Telugu_F|other|9.098667
processed_te_f_education_01231.wav|కానీ, శ్రీలంకలోని,జాఫ్నాలో ఉన్న,వల్లిపురం విష్ణు ఆలయంపై మాత్రం,దేవుళ్ల బొమ్మలతో పాటు,గాంధీజీ విగ్రహం ఉంటుంది.|Telugu_F|other|10.100000
processed_te_f_general_01688.wav|మన సమాజం ఎన్నో రంగాల్లో రాకెట్ వేగంతో ముందుకు దూసుకెళ్తున్నా, కులమతాల విషయంలో మాత్రం,యుగాల వెనక్కి వెళ్తోంది.|Telugu_F|other|8.960000
processed_te_f_politics_00404.wav|తెలుగుదేశం ఎంపీలకు,ఎన్డిఏ సంకీర్ణ ప్రభుత్వం నుంచి ఎలాంటి తోడ్పాటు లభించటం లేదని ఒక సీనియర్ ఎంపీ విమర్శించారు.|Telugu_F|other|9.237333
processed_te_f_politics_02847.wav|భయం భయంగా ఓ చోట నిల్చొని కంగారు పడుతున్న పూజను,కొంత మంది స్థానికులు గమనించి,విషయం తెలుసుకునే ప్రయత్నం చేశారు.|Telugu_F|other|8.992000
processed_te_f_politics_03527.wav|మహారాష్ట్ర పాల్ఘాట్ లోని అల్యాలిలో ఓ వివాహ వేడుకకు శార్దూల్ తల్లిదండ్రులు నరేంద్ర ఠాకూర్,హౌన్సాలు హాజరయ్యారు.|Telugu_F|other|9.621333
processed_te_f_finance_01804.wav|వేలాది కోట్ల రూపాయలు వడ్డీ కడుతూ,డబ్బు ఇలా దుర్వినియోగం చేయడం,ఎంతవరకు సమంజసమో,ఒక్కసారి మనసుపెట్టి ఆలోచించాలి.|Telugu_F|other|9.226667
processed_te_f_finance_00574.wav|కోల్ కతాలో అయితే,అసలు ఒక్క డాలర్,ప్రైవేట్ ఈక్విటీ పెట్టుబడి కూడా రాలేదని,అనారోక్ తన నివేదిక లో వెల్లడించింది.|Telugu_F|other|8.992000
processed_te_f_finance_00557.wav|స్టాక్ మార్కెట్లు,ఒక్కసారిగా,ఈ రేంజ్ ‌లో,లాభాల్లోకి వెళ్లడానికి కేంద్రం తాజాగా తీసుకున్న,ఉద్దీపన చర్యే కారణం.|Telugu_F|other|9.386667
processed_te_f_weather_02175.wav|హొణ్ణూరు స్టేషన్లో కేసు నమోదు కాగానే,అతన్ని అరెస్టు చేసేందుకు పోలీసులు నాలుగు రోజుల పాటు ప్లాన్ వేసుకున్నారు.|Telugu_F|other|9.066667
processed_te_f_books_socialscience_06115.wav|అంతేకాకుండా ఇవి ముందుగా ఆశించినంత విస్తీర్ణానికి సాగునీటిని అందించవు, అనుకున్నంత విద్యుత్తును ఉత్పత్తి చేయవు.|Telugu_F|other|8.358813
processed_te_f_health_00301.wav|బీటా కెరోటిన్ మరియు ఇతరత్రా ఫ్లేవనాయిడ్లు సమృద్ధిగా ఉండే బీట్రూట్ అనేది కాలేయం ఆరోగ్యంగా పనిచేసేలా చేస్తుంది.|Telugu_F|other|9.504000
processed_te_f_finance_01397.wav|ఆ దేశాన్ని,చైనా అప్పుల ఊబిలోంచి కాపాడేందుకు,భారత్ తో  పెట్టుబడులు, న్యాయమైన వాణిజ్య వ్యాపారాలు చేస్తేనే మేలు.|Telugu_F|other|8.821333
processed_te_f_politics_02097.wav|నిర్భయ వంటి కఠిన చట్టాలు ఉన్నా,కామాంధులు మాత్రం అన్నెం పున్నెం తెలియని బాలికలను పొట్టన పెట్టుకుంటూనే ఉన్నారు. |Telugu_F|other|8.500000
processed_te_f_education_00195.wav|ఈ నేపధ్యంలో,కంగనా దర్శకత్వం వహించే,ఈ సినిమా కోసం,మరింత బడ్జెట్ ను పెట్టేందుకు,జీ స్టూడియోస్ ముందుకు వచ్చింది.|Telugu_F|other|9.600000
processed_te_f_health_00627.wav|ధూళి కణాల కాలుష్యం,మెదడుకు రక్తం సరఫరా చేసే రక్త నాళాలకు కూడా చేటుచేస్తుందని,ఈ అధ్యయనం స్పష్టంచేయడం గమనార్హం.|Telugu_F|other|9.386667
processed_te_f_general_01589.wav|చెర్నోబిల్ అణు విద్యుత్ ప్లాంట్ వద్ద జరిగిన ప్రమాదం,అణు శక్తికి సంబంధించి సోషల్ ఫోబియా విజృంభణకు దారితీసింది.|Telugu_F|other|8.288000
processed_te_f_health_00386.wav|కరోనా వైరస్ ప్రబలిన రోగులకు చికిత్స అందించేందుకు వైద్యులు, సిబ్బందికి కావాల్సిన అన్ని రకాల దుస్తులు,గ్లౌజులు,మాస్క్ ‌లు  అందుబాటులో ఉన్నాయి.|Telugu_F|other|10.154667
processed_te_f_politics_01626.wav|తాను రజనీకాంత్ చిత్రాలకు పెద్ద అభిమాని అని,రజనీకాంత్ గ్రేట్ మ్యాన్ అని మాలాకా గవర్నర్,సూపర్ స్టార్ ని పొగడ్తలతో ముంచెత్తారు.|Telugu_F|other|9.877333
processed_te_f_books_socialscience_03934.wav|మొదటి ప్రపంచ యుద్ధం తరువాత రష్యా, జర్మనీల అనుభవాలను పోల్చండి. వాటిల్లో పోలికలు, తేడాలు ఏమిటి?|Telugu_F|other|8.196271
processed_te_f_books_socialscience_02683.wav|ప్రపంచ వాణిజ్య సంస్థ అందరూ స్వేఛ్చా వాణిజ్యం చేపట్టేలా చూడాలి.|Telugu_F|other|4.991917
processed_te_f_education_01306.wav|ప్రస్తుతం కేజీఎఫ్ సినిమా,సెన్సేషన్ క్రియేట్ చేస్తున్న నేపథ్యంలో,అందరి దృష్టీ,యష్ మీదే పడింది.|Telugu_F|other|8.480000
processed_te_f_books_socialscience_03158.wav|దోమలవంటి పురుగులు డిడిటికి త్వరగా నిరోధక శక్తిని పెంచుకుంటాయని కూడా రాచెల్ కార్సన్ చూపించారు.|Telugu_F|other|7.673813
processed_te_f_politics_02994.wav|పురుషుల ట్రిపుల్ జంప్‌లో అర్పిందర్ సింగ్,మహిళల హెప్టాథ్లాన్ విభాగంలో స్వప్నా బర్మన్ పసిడి పతకాలు సాధించి చరిత్ర సృష్టించారు.|Telugu_F|other|10.090667
processed_te_f_books_socialscience_01654.wav|ప్రపంచమంతటా ఈ పద్ధతిలో ఎన్నో తేడాలున్నాయని మీరు తెలుసుకుంటారు.|Telugu_F|other|5.433104
processed_te_f_health_00612.wav|ఇంట్లోనే మీ శరీర దారుఢ్యాన్ని పెంచేందుకు వీలుగా,డంబెల్స్‌తో కొద్దిసేపు వ్యాయామం చేయటం ఉత్తమం.|Telugu_F|other|7.500000
processed_te_f_books_socialscience_06182.wav|ఈ సంవత్సరం సారా వేలం పాటలో పాల్గొనే సాహసం ఎవరూ చెయ్యలేకపోయారు.|Telugu_F|other|5.100000
processed_te_f_books_socialscience_03386.wav|అలాగే ఒకటి రెండు పంటలు మాత్రమే కాకుండ అనేక పంటలను సాగు చెయ్యటం వల్ల జీవ వైవిధ్యత పెరుగుతుంది.|Telugu_F|other|7.940854
processed_te_f_other_02093.wav|ఉత్తర ప్రదేశ్ లో జరుగుతున్న అత్యాచార ఘటనలపై,యావత్ ప్రప్రంచమే దిగ్ర్భాంతిని వ్యక్తం చేస్తోంది.|Telugu_F|other|7.100000
processed_te_f_books_socialscience_03689.wav|అందరూ బజారులోకి పరుగులు తీశారు.|Telugu_F|other|3.018229
processed_te_f_books_socialscience_05473.wav|దాంతో ఏ ఒక్క పార్టీ తన పూర్తి పంథాను కొనసాగించటానికి వీలులేక కొంతవరకు తగ్గించుకోవలసి వచ్చేది.|Telugu_F|other|7.789917
processed_te_f_general_01803.wav|మొత్తానికి ముస్లీం దేశంతో పాటు,చిన్న దేశం అయిన బ్రూనైలో కూడా ఇలాంటి శిక్షలు ఉండటం అభినందనీయం.|Telugu_F|other|8.480000
processed_te_f_general_01607.wav|కృత్రిమ మేధస్సుగా పిలువబడే ఈ యాంత్రిక మేధస్సు,కంప్యూటర్ టెక్నాలజీలో జరుగుతున్న,బ్రహ్మాండమైన అభివృద్ధి కారణంగానే సాధ్యపడింది.|Telugu_F|other|9.088000
processed_te_f_books_socialscience_05841.wav|వలసపాలన కాలంలో రెండు దేశాల మధ్య సరిహద్దుగా మెక్ మోహన్ రేఖ గీశారు. నెహ్రూ దానిని అంగీకరించాడు.|Telugu_F|other|8.033729
processed_te_f_education_02744.wav|కొన్నేళ్లుగా పరిచయం ఉన్న,ఓ స్నేహితుడ్నే,ఆమె,తన జీవిత భాగస్వామిగా ఎన్నుకుందని,వార్తలు వచ్చాయి.|Telugu_F|other|8.000000
processed_te_f_books_socialscience_00326.wav|జీవితం అందరికీ మరింత బాగా ఉండగలదా? మరింత సమానత్వం సాధించవచ్చా?|Telugu_F|other|6.640542
processed_te_f_politics_01083.wav|గతంలోనూ విహారం కోసం వెళ్లి,చాలా మంది విద్యార్థులు ప్రాణాలు కోల్సోయిన సంఘటనలు చాలానే వున్నాయి.|Telugu_F|other|7.100000
processed_te_f_health_00780.wav|ఒకవేళ సకాలంలో అంబులెన్స్ వచ్చుంటే కచ్చితంగా ఆమె ప్రాణాలతో ఉండేదని చెబుతున్నారు కుటుంబసభ్యులు.|Telugu_F|other|7.400000
processed_te_f_finance_01991.wav|పన్ను ఆదా తో పాటు,మీ రిస్క్ సామర్థ్యాన్ని కూడా దృష్టి లో పెట్టుకుని,పథకాలను ఎంచుకోవడం మంచిది.|Telugu_F|other|7.104000
processed_te_f_finance_00816.wav|ఇక బ్యాంకు రుణాల రికవరీ, స్టాక్ మార్కెట్ స్థితిగతుల నేపథ్యంలో,ఇన్వెస్టర్లకు రాయితీలు,టూరిజం వంటివి,ఈ బడ్జెట్లో ప్రధానాంశాలు. |Telugu_F|other|10.026667
processed_te_f_books_socialscience_05831.wav|దాడులకు దిగకపోవటం, వివాదాలను పరస్పర అవగాహనతో పరిష్కరించుకోవటం.|Telugu_F|other|5.600000
processed_te_f_finance_02684.wav|కొన్ని ప్రైవేటు బ్యాంకులు,డిపాజిట్ల సమీకరణ వంటి సేవలను,ఔట్ సోర్సింగ్ పద్ధతిపై అందిస్తున్నాయి. |Telugu_F|other|6.976000
processed_te_f_finance_01969.wav|లిక్విడ్ ఫండ్లలో పెట్టిన పెట్టుబడులు,ఒక రోజునుంచి,ఎప్పుడైనా తిరిగి తీసుకోవచ్చు,వీటికి నిష్క్రమణ ఛార్జీలు,ఎగ్జిట్ లోడ్ ఉండవు.|Telugu_F|other|9.500000
processed_te_f_books_socialscience_03077.wav|అభివృద్ధికి కొలబద్దగా తలసరి ఆదాయం, స్థూల జాతీయోత్పత్తి ల కంటే మానవ అభివృద్ధి సూచిక మెరుగైనది.|Telugu_F|other|8.463292
processed_te_f_books_socialscience_05416.wav|ఇవి వాళ్లకు సరిగా అందుతున్నాయా?|Telugu_F|other|2.751187
processed_te_f_books_socialscience_05734.wav|ప్రాచీనకాలంలో అక్కడినుంచి వాళ్లను నిర్వాసితులను చేయడంతో వారు యూరపు, ఆసియా అంతటా వలసలు పోయారు.|Telugu_F|other|8.440083
processed_te_f_other_01120.wav|జన్ ధన్ ఆధార్ మొబైల్ జామ్ విధానం ఏమైంది?మేకిన్ ఇండియా, స్టార్టప్ ఇండియా ఏమైందని ప్రశ్నించారు.|Telugu_F|other|8.300000
processed_te_f_general_00835.wav|ఇలా ఉండగా జాతీయ పెట్టుబడి, తయారీ జోన్ నిమ్జ్ గా దీనికి సూత్రప్రాయంగా గుర్తింపు ఇచ్చిందన్నారు.|Telugu_F|other|7.800000
processed_te_f_finance_02562.wav|డిస్కౌంట్ కూపన్లు మనకు బెస్ట్ ఫ్రెండ్స్.ఆన్ లైన్లో డిస్కౌంట్ కూపన్ ను వాడకుండా,వస్తువును కొనేందుకు,ఎంతమాత్రమూ ముందడుగు వేయం.|Telugu_F|other|9.642667
processed_te_f_books_socialscience_06729.wav|ఒక కొత్తపరికరం సౌరశక్తితో పనిచేసేలా తయారుచేయడానికి ఆలోచించండి.|Telugu_F|other|5.398271
processed_te_f_books_socialscience_00580.wav|ఇవి దేనిగురించి మాట్లాడుతున్నాయి? ఎందుకు అంత నిరాశ కనపడుతోంది?|Telugu_F|other|5.700000
processed_te_f_books_socialscience_05604.wav|ఆ విధంగా వలస వ్యతిరేక పోరాటాలకు వెన్నుదన్నుగా రష్యా నిలబడింది.|Telugu_F|other|5.600000
processed_te_f_books_socialscience_06440.wav|విద్యార్థులు ఇందిరా క్రాంతి పథం  కార్యాలయానికి వెళ్లీ అడిగారు.|Telugu_F|other|5.500000
processed_te_f_finance_01523.wav|గూగుల్ పే సర్వీసుని తీసుకుంటే,క్రెడిట్ లేదా డెబిట్ కార్డు వివరాల్ని,ఎన్క్‌రిప్షన్ మోడ్ ‌లో  భద్రం చేస్తుంది.|Telugu_F|other|8.021333
processed_te_f_agri_02158.wav|ఘట్కేసర్ మండలం, ప్రతాప్ సింగారం గ్రామంలో, శుక్రవారం వ్యవసాయ శాఖ అధ్వర్యంలో, రైతు అవగాహణ సదస్సు నిర్వహించారు. |Telugu_F|other|9.408000
processed_te_f_education_01358.wav|పిచ్ బాగా స్లోగా టర్న్అవుతున్న సమయంలో,స్పిన్నర్లపై,హెట్మెయిర్ ఎదురుదాడి చేయడంతో,బ్యాటింగ్ ఈజీగా మారిపోయింది.|Telugu_F|other|9.728000
processed_te_f_weather_00192.wav|మిక్స్డ్ డబుల్స్ విభాగంలో భారత్ కు చెందిన ఉత్కర్ష్ అరోరా, కరిష్మా వాడ్కర్ లు రెండో రౌండ్లోనే నిష్క్రమించారు.|Telugu_F|other|8.800000
processed_te_f_agri_02690.wav|మార్కెట్ కు వచ్చే వారు కూడా, పెద్ద నోట్లే తెస్తుండటంతో, డబ్బులకు కూరగాయలు అమ్మటాన్ని, వ్యాపారస్తులు ఆపేశారు.|Telugu_F|other|7.776000
processed_te_f_books_socialscience_04504.wav|ఈ క్యాబినెట్ మిషన్ మూడు నెలలపాటు  దేశమంతా తిరిగి భారతదేశాన్ని విభజించకుండా మూడంచెల సమాఖ్యను ప్రతిపాదించింది.|Telugu_F|other|9.600000
processed_te_f_books_socialscience_03294.wav|గిరిజనులలో జీవనోపాధి, సంస్కృతి, సామాజిక సంబంధాలు అడవితో విడదీయరాని సంబంధం కలిగి ఉన్నాయి. దీనిని వివిరించండి.|Telugu_F|other|9.276000
processed_te_f_education_02962.wav|ఎంసెట్ ప్రశ్నాపత్రాల లీకేజీపై,దర్యాప్తు చేస్తున్న సిఐడి పోలీసులు, దిగ్బ్రాంతి కలిగించే విషయాలను కనుగొన్నారు.|Telugu_F|other|8.906667
processed_te_f_weather_02139.wav|భగీరథుని ప్రయత్నం కారణంగా,భూమిమీదకి వచ్చిన గంగ, ఉత్సాహంతో పరుగులు తీస్తూ జహ్ను మహర్షి ఆగ్రహానికి గురవుతుంది.|Telugu_F|other|8.928000
processed_te_f_general_00840.wav|దానికి సమాధానంగా,సులోచన వసుమతితో చూశావా వసు,సేవకి కూడా కులం మతం అంటగట్టే ఛండాలపు రోజులొచ్చాయి అని చెప్పింది. |Telugu_F|other|9.920000
processed_te_f_books_socialscience_05637.wav|అయితే ఈ దేశాలకు ప్రత్యేక అధికారాలు లేకపోతే ఐక్యరాజ్య సమితి సాఫీగా పనిచెయ్యలేదని కొంతమంది అంటారు. చర్చించండి.|Telugu_F|other|9.519813
processed_te_f_books_socialscience_04369.wav|* అల్పసంఖ్యాక వర్గాల ప్రయోజనాలు కాపాడటానికి ప్రత్యేక నియోజకవర్గాలు ఒక విధానం.|Telugu_F|other|7.836354
processed_te_f_politics_01565.wav|ఈ ప్రచారం ఎత్మౌద్దౌలా వ్యూ పాయింట్ పార్క్ వద్ద,రెండేళ్లకు పైబడి కొనసాగుతోంది.|Telugu_F|other|6.848000
processed_te_f_other_01205.wav|పాపాలకు వేల వేల దారులు,ధర్మానికి ఒకటే దారని ఈ చిత్రం చక్కని బాట చూపినట్లైంది.|Telugu_F|other|6.986667
processed_te_f_books_socialscience_06210.wav|మణిపూర్ ప్రస్తుతం రెండు విలక్షణ భౌగోళీక ప్రదేశాలను కలిగి ఉంది: కొండలు, లోయలు.|Telugu_F|other|6.700000
processed_te_f_weather_00953.wav|నమ్రత,ఉపాసన,మంచు లక్ష్మి,నారా బ్రాహ్మణి తదితరుల మధ్య క్లోజ్ ఫ్రెండ్షిప్ ఉంది.|Telugu_F|other|7.317333
processed_te_f_books_socialscience_00980.wav|బంగాళాఖాతం శాఖ బెంగాల్ తీరాన్ని, షిల్లాంగ్ పీఠభూమి దక్షిణ ముఖాన్ని తాకుతుంది.|Telugu_F|other|6.640542
processed_te_f_education_03034.wav|అయితే నేతాజీ ఇంఫాల్ నుంచి,సింగపూర్‌కి వెళ్ళిపోవడం వెనుక,కారణాలు బయటకు రావాలి. |Telugu_F|other|7.300000
processed_te_f_books_socialscience_03635.wav|సమానత్వం, సౌభ్రాతృత్వం అన్న సిద్ధాంతాల పునాదిపై సోషలిస్టు సమాజాలు ఏర్పడ్డాయి.|Telugu_F|other|6.721813
processed_te_f_books_socialscience_06597.wav|దోమలవల్ల వచ్చే వ్యాధులు వ్యాపించకుండా తీసుకోవలసిన ముందు జాగ్రత్తలు పాటిద్దాం.|Telugu_F|other|5.500000
processed_te_f_education_01471.wav|ఇదిలా ఉంటే,తన ఆత్మహత్యకు గల కారణాలను,మౌనిక,మూడు పేజీల సూసైడ్నోట్లో పేర్కొంది.|Telugu_F|other|7.850667
processed_te_f_books_socialscience_03457.wav|ఇది కుళ్లీన తరువాత మీ తోటలో కావలసిన మొక్కలు పెంచటానికి ఈ మట్టిని ఉపయోగించండి.|Telugu_F|other|6.466375
processed_te_f_books_socialscience_01319.wav|భూమి హక్కుకీ, భూగర్భ జలాలపై హక్కుకీ సంబంధం కలపటం అన్నది ఈ నియమాలలో ఉన్న లోపం.|Telugu_F|other|6.895958
processed_te_f_books_socialscience_01331.wav|కాబట్టి నీళ్లలాంటి ప్రవహించే వనరుపై ‘యాజమాన్యం గురించి ఆలోచించటం సరైనది కాదు.|Telugu_F|other|6.640542
processed_te_f_books_socialscience_02255.wav|ఇలా సంవత్సరాల తరబడి ఉపయోగపడటానికి వాటికి కొంత మరమ్మతు, నిర్వహణ అవసరం అవుతాయి.|Telugu_F|other|6.849521
processed_te_f_books_socialscience_02782.wav|ప్రభుత్వాలు తమ విధానాలను రూపొందించుకోవటంలో ప్రపంచ బ్యాంకు సలహా ఇచ్చి,  మార్గదర్శనం చేస్తూ వాటిని ప్రభావితం చెయ్యగలుగుతోంది.|Telugu_F|other|9.392104
processed_te_f_books_socialscience_04586.wav|తమ దేశం ఏర్పడటానికి దారితీసిన రాజకీయ ఘటనలను ప్రతిబింబించటానికి ప్రతి రాజ్యాంగమూ ప్రయత్నిస్తుందన్న విషయాన్ని గుర్తుంచుకోండి.|Telugu_F|other|9.786833
processed_te_f_other_00067.wav|క్రోమ్ బుక్ ల్యాప్టాప్ లలో మేం ఒక ప్రాజెక్టును చూపిస్తే,విద్యార్థులు ఆ ప్రాజెక్టుతో పాటు మరొక ప్రాజెక్టు కూడా చేస్తున్నారు.|Telugu_F|other|8.672000
processed_te_f_books_socialscience_02652.wav|పోటీ ఫలితంగా దేశంలోని ఉత్పత్తిదారులు తమ నాణ్యతను మెరుగుపరచుకోవలసి ఉంటుంది కాబట్టి వాటి పని తీరు మెరుగు అవుతుందని భావించారు.|Telugu_F|other|9.984208
processed_te_f_politics_00189.wav|వింగ్స్ మూవీ మేకర్స్ బేనర్ పై కార్తీక్‌రాజు,మిస్తి చక్రవర్తి జంటగా జి ప్రతిమ దీర్ఘాయుష్మాన్ భవ చిత్రాన్ని నిర్మిస్తున్నారు.|Telugu_F|other|9.400000
processed_te_f_books_socialscience_03743.wav|వాళ్లల్లో చాలామంది కమ్యూనిస్టులుగా మారి తమ తమ దేశాలలో కమ్యూనిస్టు విప్లవాల కోసం కృషి చేశారు.|Telugu_F|other|8.056958
processed_te_f_general_00783.wav|మేధో వలసల వల్ల,ఒకప్పుడు విజ్ఞాన భాండాగారంగా వెలుగొందిన దేశం,అజ్ఞానపు చెత్తకుండీగా మారుతోంది.|Telugu_F|other|8.320000
processed_te_f_education_01219.wav|హ్రితిక్ మాట్లాడుతూ ' నేను ప్రస్తుతం రెండు సినిమా ల షూటింగ్ లో బిజీ గా ఉన్నాను అని చెప్పారు. |Telugu_F|other|6.500000
processed_te_f_health_00128.wav|వెన్ను గాయం కారణంగా గత ఏడాది సెప్టెంబరు నుంచి క్రికెట్కి దూరంగా ఉంటున్నాడు హార్దిక్ పాండ్యా.|Telugu_F|other|7.498667
processed_te_f_books_socialscience_05082.wav|వాటిచరిత్ర అవినీతి, ఫిరాయింపులతో నిండిపోయింది.|Telugu_F|other|4.063125
processed_te_f_politics_01603.wav|ఈ క్రమంలో సఫ్దార్‌గంజ్ సమాధి వద్ద,పోలీసులు తమపై లాఠీఛార్జి చేశారంటూ విద్యార్థులు ఆరోపించారు.|Telugu_F|other|7.800000
processed_te_f_books_socialscience_06482.wav|మీరూ మీ ఉపాధ్యాయులూ కలిసి వాటిని నిర్వహించండి.|Telugu_F|other|3.900000
processed_te_f_politics_01821.wav|శనివారం డిఫెండింగ్ చాంపియన్లు,బెంగళూరు ఎఫ్‌సి జట్టుతో షిల్లాంగ్ లాజొంగ్ టీమ్ పోటీ పడనున్నది.|Telugu_F|other|9.173333
processed_te_f_books_socialscience_03125.wav|అంతేకాకుండా ఈ దశలో భూగర్భజలాలు దండిగా ఉన్నాయి.|Telugu_F|other|4.469458
processed_te_f_general_02256.wav|అప్పట్లో పాకిస్థాన్, మిలిటెన్సీ, పుల్వామాపై దాడి వంటి,నేషనల్ ఇష్యూలతో బీజేపీ ఓట్లు అడిగింది.|Telugu_F|other|7.893333
processed_te_f_politics_00589.wav|అయితే,రాహుల్ గాంధీ ఎక్కడ్నుంచి పోటీ చేయమంటే అక్కడ్నుంచి పోటీ చేస్తానని బండ్ల గణేష్ చెప్పారు.|Telugu_F|other|6.800000
processed_te_f_books_socialscience_02161.wav|వాళ్లు రైతులు కావచ్చు, వ్యవసాయ కూలీలు కావచ్చు.|Telugu_F|other|3.540667
processed_te_f_education_03553.wav|కొన్ని స్కూళ్లలోని,అడ్హక్ సిబ్బందికి జీతాలు కూడా,ఆ నిధి నుండే చెల్లిస్తున్నట్లు తెలుస్తోంది.|Telugu_F|other|7.274667
processed_te_f_books_socialscience_06794.wav|వ్యర్థ పదార్థాలతో హస్తకళా సామగ్రి తయారుచేయండి.|Telugu_F|other|3.935417
processed_te_f_books_socialscience_02994.wav|ఇవి ఆకుకూరలు, రాగులు వంటి వాటిద్వారా అందుతాయి.|Telugu_F|other|4.300000
processed_te_f_books_socialscience_06947.wav|జంతు ప్రదర్శనశాలల గురించిన సమాచారం సేకరించండి.|Telugu_F|other|3.900000
processed_te_f_books_socialscience_06782.wav|కడాయి, పెనము వంటి పాత్రలని తరచూ శుభ్రం చేయండి.|Telugu_F|other|4.481083
processed_te_f_weather_00947.wav|వర్షం వచ్చినా ఏమాత్రం ఆటంకం లేకుండా,యాగం నిర్విఘ్నంగా కొనసాగేలా వాటర్‌ప్రూఫ్ రూఫింగ్ వేశారు.|Telugu_F|other|7.900000
processed_te_f_general_01836.wav|చలికి మంట వద్ద కూర్చున్న వీడియో,తదితర విషయాలను,రేణూ దేశాయ్ సోషల్ మీడియా ద్వారా పంచుకున్నారు.|Telugu_F|other|7.300000
processed_te_f_other_02064.wav|పెళ్లై యేడాది తిరక్కొండానే,ఈ జంట విడాకులు తీసుకోవడం సినీ ఇండస్ట్రీలో హాట్ టాపిక్ గా మారింది.|Telugu_F|other|7.477333
processed_te_f_agri_00217.wav|రైతు ఏడ్చిన రాజ్యం, ఎద్దు ఏడ్చిన వ్యవసాయం, సాగదని గుర్తించుకుంటే మంచిదని, ఆయన హితవు పలికారు. |Telugu_F|other|7.800000
processed_te_f_finance_02661.wav|మరి కొంతమంది దిగ్గజాల వస్తువులను వేలం వేయగా,అన్నింటి కంటే పీలే జెర్సీనే అత్యధిక ధర పలికింది. |Telugu_F|other|7.498667
processed_te_f_health_02999.wav|భయోద్రేకం,శంక,ఊహాకల్పన,కలతల వంటివి కలిసి కట్టుగా కనిపించే మానసిక వ్యాధి అతిగా ఆందోళన చెందడం.|Telugu_F|other|8.842667
processed_te_f_politics_01236.wav|దేశ రాజధాని ఢిల్లీలోకన్నా,ముంబైలో ఎంతో కొంత మహిళలకు రక్షణ ఉందని సోనమ్‌కపూర్ చెప్పుకొచ్చింది.|Telugu_F|other|7.893333
processed_te_f_education_01687.wav|అప్పట్లో ఒక విలేఖరి,బాలయ్యను ఉద్దేశిష్తూ,లేపాక్షి ఉత్సవాలకు,చిరంజీవిని పిలిచారా,అని అడిగారు.|Telugu_F|other|8.700000
processed_te_f_weather_00554.wav|ఆక్లాండ్లోని ఈడెన్ పార్క్ వేదికగా శుక్రవారం జరిగిన తొలి మ్యాచ్లో కివీస్ భారీ స్కోర్ చేసింది.|Telugu_F|other|8.224000
processed_te_f_health_01993.wav|దీర్ఘకాలం నుంచి హై షుగర్ లెవెల్స్ తో బాధపడుతూ మందులు వాడుతున్న వారికోసం దివ్యౌషధం రాబోతోంది.|Telugu_F|other|7.690667
processed_te_f_books_socialscience_07015.wav|ఈ చెత్తను చెత్తబుట్టల్లో వేయడం ఒక మంచి అలవాటు.|Telugu_F|other|3.819313
processed_te_f_education_01040.wav|కాట్మండులో,ఓ మొబైల్ క్లినిక్ ద్వారా,లోయ ప్రాంతాల్లోకి వెళ్లి,కుగ్రామాలకు వైద్య సహాయం చేశాడు. |Telugu_F|other|7.445333
processed_te_f_education_03148.wav|అంతకు ముందు చంద్రబాబు ''విభజన చట్టంలో ఉన్నా కూడా, కడపకు,స్టీల్ ఫ్లాంట్ ఇవ్వలేదు అని అన్నారు. |Telugu_F|other|7.882667
processed_te_f_general_00375.wav|స్టేట్ మినిస్టరే కానీ, స్టేట్ మినిస్టర్లా లేడు,నాతో పాటు అప్పుడే విమానం దిగిన,సెంట్రల్ మినిస్టర్లా ఉన్నాడు.|Telugu_F|other|7.904000
processed_te_f_agri_01388.wav|సబ్సిడీ ఉల్లిపాయల పంపిణి, తూతూమంత్రంగా సాగుతుందని, కొల్లు రవీంద్ర, రైతు బజారు వద్దే, ఆందోళనకు కూర్చున్నారు. |Telugu_F|other|8.600000
processed_te_f_politics_00957.wav|గోవాలో కాంగ్రెస్ పక్షనేత చంద్రకాంత్ కవ్లేకర్ నేతృత్వంలోని ఎమ్మెల్యేల బృందం,గవర్నర్ మృదులా సిన్హాను కలిశారు.|Telugu_F|other|9.237333
processed_te_f_politics_02988.wav|జిల్లాలో గ్రామ పంచాయతీ ఎన్నికలు ముగిసిన తరువాత ఏర్పడిన, పంచాయతీల పాలక వర్గాల పాలనకు నేటితో ఏడాది పూర్తైంది.|Telugu_F|other|9.200000
processed_te_f_agri_02225.wav|టేక్మాల్ మండలంలోని, బర్దీపూర్ పాఠశాలలో, మధ్యాహ్న భోజన పథకంకోసం వాడుతున్న బియ్యం, పురుగులు పట్టి రంగుమారాయి. |Telugu_F|other|8.586667
processed_te_f_books_socialscience_03147.wav|వేరేమాటల్లో చెప్పాలంటే సుస్థిర అభివృద్ధి అందరికీ - ప్రస్తుత, రాబోయే తరాలకు నాణ్యమైన జీవనాన్ని కోరుకుంటుంది.|Telugu_F|other|8.730333
processed_te_f_education_02971.wav|నందూ సార్ కొట్టడంతోనే,కాలేజీ బిల్డింగ్ ‌పై  నుంచి దూకింది' అని మృతురాలి సోదరి శివాని కన్నీళ్లు పెట్టుకుంది.|Telugu_F|other|8.400000
processed_te_f_education_02373.wav|విజయ్ దేవరకొండ,తన ప్రశ్నను వీడియో రూపంలో పంపగా ,జగ్గీ వాసుదేవ్ గురూజీ కూడా,వీడియో ద్వారానే సమాధానం ఇచ్చారు.|Telugu_F|other|10.080000
processed_te_f_weather_01049.wav|వచ్చే ఏడాది ప్రేక్షకుల ముందుకు రాబోతున్న ఈ సినిమాని,అత్యంత భారీ బడ్జెట్ తో శొభూ యార్లగడ్డ నిర్మిస్తున్నారు.|Telugu_F|other|9.000000
processed_te_f_finance_00517.wav|ఒకప్పుడు తీరిక లేకుండా సర్వీసులు నడిపి, భారీ ఆదాయం సంపాదించిన పవన్ ‌హన్స్,కొన్నేళ్లుగా కష్టాల్లో సాగుతోంది.|Telugu_F|other|9.269333
processed_te_f_general_00860.wav|దేశ స్వాతంత్రం కోసం త్యాగాలు చేసి,స్వరాజ్య యజ్ఞంలో సమిధలైన గొప్ప వ్యక్తులను,ఈ రోజు ఎంత మంది స్మరిస్తుంటారు.|Telugu_F|other|8.416000
processed_te_f_education_02653.wav|కల్వకుర్తితో పాటు రాజీవ్ భీమ, నెట్టెంపాడు, కోయిల్ సాగర్ పనుల పురోగతిని కూడా,మంత్రి హరీశ్ రావు సమీక్షించారు.|Telugu_F|other|9.994667
processed_te_f_politics_03377.wav|లాహోర్లో జరిగిన పీఎస్ఎల్ ఫైనల్ మ్యాచ్ సందర్భంగా,ఇర్ఫాన్‌పై స్పాట్‌ఫిక్సింగ్ ఆరోపణలు వచ్చిన సంగతి తెలిసిందే.|Telugu_F|other|8.362667
processed_te_f_general_02394.wav|రియో ఒలింపిక్స్ మహిళల రెజ్లింగ్లో,కాంస్య పతకం సాధించడం ద్వారా సంచలనాల సాక్షి పేరు,యావత్ దేశంలో మారుమోగింది.|Telugu_F|other|9.500000
processed_te_f_finance_00377.wav|వడ్డీ రేట్లలో,ఎలాంటి మార్పులు చేపట్టకుండా,యధాతథంగా ఉంచుతూ,ఆర్బీఐ మార్కెట్ వర్గాలను ఆశ్చర్యంలో ముంచెత్తింది.|Telugu_F|other|9.354667
processed_te_f_general_01750.wav|కోహినూర్ వజ్రం, విలువైన గనులు, ఆటవిక సంపద, పారిశ్రామిక ప్రగతి గల తెలంగాణ,సకల సంపదల జ్ఞాన విజ్ఞాన భాండాగారం.|Telugu_F|other|9.920000
processed_te_f_general_02388.wav|బీజేపీ సొంతంగా సృష్టించిన నమో యాప్ తో,దేశం నలుమూలలా ఉన్న వివిధ వర్గాలతో,ప్రధానమంత్రి నరేంద్ర మోదీ మాటామంతీ.|Telugu_F|other|9.792000
processed_te_f_general_01745.wav|డిజీసేవక్ యాప్ లో నైపుణ్యం,ఆసక్తి ఉన్న వాలంటీర్లు,ఆన్ లైన్ లో  వివిధ ప్రభుత్వ విభాగాల్లో సేవలు అందించవచ్చు.|Telugu_F|other|8.900000
processed_te_f_politics_03149.wav|అయితే మార్గమధ్యంలో స్థానిక జర్నలిస్ట్ రాజీందర్ వ్యాస్, హుమయూన్ లు రోడ్డు పక్కన పడిపోయి ఉండటాన్ని గమనించారు.|Telugu_F|other|8.384000
processed_te_f_politics_01690.wav|చివరికి హరీష్ రావు తనకు కెటిఆర్ ముఖ్యమంత్రి అయినా అభ్యతరం లేదని చెప్పడంలోని ఆంతర్యం ఏంటో అర్ధం చేసుకోవచ్చు.|Telugu_F|other|8.490667
processed_te_f_books_socialscience_02399.wav|రాంపురంలోని వ్యాపారస్తులు నగరాలలోని హెూల్‌సేల్ మార్కెట్లలో సరుకులు కొనుక్కొచ్చి వాటిని రాంపురంలో అమ్ముతారు.|Telugu_F|other|8.056958
processed_te_f_politics_03204.wav|కాపుబలిజ సంక్షేమం కోసం తెలుగుదేశం సర్కారు ఎంతో చేస్తోందని ప్రచారం చేసుకోవడం,రామానుజయ పాదయాత్ర ముఖ్యోద్దేశం.|Telugu_F|other|9.800000
processed_te_f_other_01527.wav|ఎందుకంటే నా ఆసక్తి అంతా సింగింగ్, డ్యాన్సింగ్ వంటి ఎక్స్‌ట్రా కరిక్యులర్ యాక్టివిటీస్ మీద ఉండేదని చెప్పారు.|Telugu_F|other|7.957333
processed_te_f_general_02072.wav|వ్యక్తులు, వర్గంలా కాకుండా, యావత్తు హిందూ సమాజం ఒక్కటే అనే భావనతో పనిచేస్తే,హిందువులు రాణించడం తథ్యమన్నారు.|Telugu_F|other|8.768000
processed_te_f_books_socialscience_03808.wav|‘భూమి ఎవరికీ కేటాయింపబడి లేదు, ఎవరికీ బహమతిగా కట్టబెట్టిలేదు.|Telugu_F|other|5.653688
processed_te_f_general_01213.wav|అంతే తప్ప వస్త్ర వ్యాపారులపై పోలీసు జులుం ప్రదర్శిస్తే,మిన్నకుండటం ప్రభుత్వ చేతకాని తనాన్ని ఎత్తి చూపుతోందని విమర్శించారు.|Telugu_F|other|9.173333
processed_te_f_finance_00890.wav|పాకిస్థాన్లోని,పంజాబ్ రాష్ట్రం,ముల్తాన్ ప్రాంతానికి చెందిన,మహ్మద్ అర్షాద్ కుటుంబీకులు కూడా,అలాగే వెళ్లి డబ్బు సంపాదించారు. |Telugu_F|other|9.400000
processed_te_f_books_socialscience_01033.wav|స్వల్పకాలిక  మార్పులు ఒకదానికొకటి తోడై దీర్ఘకాలికంగా మారతాయి.|Telugu_F|other|5.734958
processed_te_f_books_socialscience_05873.wav|పాకిస్తాన్‌లో సైనిక నియంత జనరల్ ఆయుబ్‌ఖాన్ అధికారంలో ఉన్నాడు.|Telugu_F|other|5.200000
processed_te_f_weather_01277.wav|అలాగే,బాధితురాలి కుటుంబంలో ఒకరికి ఉద్యోగం ఇవ్వనున్నట్టు లక్నో డివిజనల్ కమిషనర్ ముఖేష్ మెష్రం ప్రభుత్వం తరపున హామీ ఇచ్చారు.|Telugu_F|other|10.133333
processed_te_f_politics_01772.wav|ఇండియన్ సినిమాకి గాడ్ ఫాదర్ గా చెప్పుకునే,దాదా సాహెబ్ పాల్కే తీసిన ఫీచర్ ఫిల్మ్ రాజా హరిశ్చంద్ర తో సినిమా చరిత్ర మొదలైంది.|Telugu_F|other|9.600000
processed_te_f_finance_02087.wav|అయితే డెబిట్ కార్డ్, క్రెడిట్ కార్డ్ క్లోనింగ్తో పాటు,ఓటీపీ పిన్ నంబర్లపై,ప్రజల్లో అవగాహన పెరగడంతో,గ్యాంగ్ రూట్ మార్చింది.|Telugu_F|other|9.792000
processed_te_f_politics_03677.wav|స్థానికులు తెలిపిన వివరాల ప్రకారం,తమ బంధువుల పెళ్లికి కుసుదీ నుంచి రామ్‌నగర్ కు,కుటుంబ సభ్యులతో ఎనిమిదేళ్ల బాలిక వచ్చింది.|Telugu_F|other|9.482667
processed_te_f_books_socialscience_05390.wav|పంజాబ్‌లో ఒక దశాబ్దకాలం పాటు హింస, ఘర్షణలు చోటు చేసుకున్నాయి.|Telugu_F|other|5.653688
processed_te_f_politics_01724.wav|టెస్లా కంపెనీ నుంచి పోటీ మరింతగా పెరిగిన నేపథ్యంలో,సరికొత్త ఫీచర్లతో కూడిన లీఫ్ ఎలక్ర్టిక్ కారును నిస్సాన్ విడుదల చేసింది.|Telugu_F|other|9.500000
processed_te_f_books_socialscience_01780.wav|ఈ సంబంధాలు ప్రత్యక్షమా, పరోక్షమా అన్నదాంట్లోనే తేడాలు ఉంటాయి.|Telugu_F|other|5.398271
processed_te_f_books_socialscience_06069.wav|ఈ పడవ పేరు ‘గ్రీన్‌పీస్, చివరికి ఇది ఆ ఉద్యమం పేరుగా మారింది.|Telugu_F|other|5.525979
processed_te_f_books_socialscience_02921.wav|ఆహారధాన్యాలు, ఇతర పదార్థాలు ఉత్పత్తి చేసినంత మాత్రాన సరిపోదు.|Telugu_F|other|5.600000
processed_te_f_books_socialscience_00647.wav|కానీ మార్కెటులో కొనుగోలు/అమ్మకాలు చేయని అంశాలు ఎన్నో ఉన్నాయి.|Telugu_F|other|5.600000
processed_te_f_finance_01340.wav|వీటిలో మరో మూడు బ్యాంకులు ,బ్యాంక్ ఆఫ్ అమెరికా, బ్యాంక్ ఆఫ్ టోక్యో మిటుబిషి, ద రాయల్ బ్యాంక్ ఆఫ్ స్కాట్లాండ్ కూడా ఉన్నాయి.|Telugu_F|other|8.682667
processed_te_f_politics_00258.wav|మెగా క్యాంప్ విడిపోయి,నష్టపోతున్న వైనం గమనించిన పెద్దలు కొందరు,నందమూరి క్యాంప్‌ను ఒక్కటి చేయాలన్న ప్రయత్నం మొదలు పెట్టారు.|Telugu_F|other|9.400000
processed_te_f_books_socialscience_03770.wav|ఇదంతా అరేబియన్ రాత్రుల కథలలోని భూతం చేసిన మాయలా కనిపిస్తుంది.|Telugu_F|other|5.270562
processed_te_f_books_socialscience_01667.wav|తొలి మానవులు వేట, సేకరణ ద్వారా ఆహారాన్ని సమకూర్చుకునే వాళ్లు.|Telugu_F|other|5.600000
processed_te_f_books_socialscience_04797.wav|అంటరానితనం అనేది కుల వ్యవస్థ అనే వ్యాధి యొక్క లక్షణం మాత్రమే.|Telugu_F|other|4.980313
processed_te_f_books_socialscience_03439.wav|‘‘చివరిగా వ్యర్థ పదార్థాలు, కాలుష్యం తక్కువగా ఉండేలా మన జీవన సరళీని మార్చుకోవటంపైన పర్యావరణ సమస్యల పరిష్కారం ఆధారపడి ఉంది.|Telugu_F|other|9.798438
processed_te_f_books_socialscience_01085.wav|కింది క్లైమేటొగ్రాఫ్‌లను పరిశీలించి ప్రశ్నలకు జవాబులు రాయండి:|Telugu_F|other|5.293771
processed_te_f_books_socialscience_03737.wav|దీనివల్ల డిమాండు-గిరాకి మధ్య సమతౌల్యాన్ని అది సాధించగలిగింది.|Telugu_F|other|5.600000
processed_te_f_books_socialscience_01010.wav|ఇది భూమిని కప్పి ఉంచే తేలికపాటి, బాగా పనిచేసే దుప్పటిలాంటిది.|Telugu_F|other|5.177667
processed_te_f_books_socialscience_02205.wav|ఫలితంగా దేశవ్యాప్తంగా భూగర్భజలమట్టాలు గణనీయంగా పడిపోతున్నాయి.|Telugu_F|other|5.700000
processed_te_f_agri_02935.wav|వీఆర్ కండ్రిగ గ్రామం సమీపంలోని, ఒక మామిడి తోటలో మేతకు వెళ్ళిన ఒక ఆవు, నాటుబాంబును గడ్డిగా భావించి, తినాలని ప్రయత్నించింది.|Telugu_F|other|10.069333
processed_te_f_books_socialscience_06296.wav|ప్రతి ప్రభుత్వశాఖ కొన్ని నియమ, నిబంధనల ఆధారంగా పని చేస్తుంది.|Telugu_F|other|5.154458
processed_te_f_general_00833.wav|తమిళనాడు నుంచి వచ్చిన ఈ ఇంజనీర్,స్మార్ట్ బాయ్' అని డేవ్ వాట్మోర్ కొనియాడాడు.|Telugu_F|other|6.500000
processed_te_f_books_socialscience_02153.wav|పశ్చిమ ఉత్తర ప్రదేశ్‌లోని సారవంతమైన గంగామైదానపు ఒండ్రు నేలల్లో రాంపురం ఉంది.|Telugu_F|other|6.300000
processed_te_f_books_socialscience_07206.wav|అంతే కాక సుస్థిర జీవనానికి నీరు, గాలి, శక్తి, వ్యవసాయ భూములు మొదలైనవి అవసరం.|Telugu_F|other|7.151375
processed_te_f_books_socialscience_03376.wav|కాబట్టి ప్రపంచస్థాయిలో అన్ని దేశాలు కలిసి చేపట్టే పరిష్కారాలు అవసరం అవుతాయి.|Telugu_F|other|6.500000
processed_te_f_general_01394.wav|ఇక ఈ షో ద్వారా,టెలివిజన్ కపుల్స్ డాన్స్ పెర్ఫార్మెన్స్ ని అందరు చూడనున్నారు.|Telugu_F|other|6.100000
processed_te_f_health_00200.wav|ప్రతి కానో స్ట్రోక్ యొక్క మూడు దశలు క్యాచ్ ఫేజ్,పవర్ ఫేజ్ మరియు రికవరీ ఫేజ్.|Telugu_F|other|7.082667
processed_te_f_books_socialscience_02752.wav|వీటిల్లో పెట్టుబడులు పెట్టటానికి బహుళజాతి సంస్థలు ఆసక్తి చూపిస్తాయా? ఎందుకు?|Telugu_F|other|6.350292
processed_te_f_agri_00593.wav|చిన్న చిన్న కాగితం ముక్కలను, కొంచెం ఎత్తు నుంచి వదిల్తే, అవి నేల మీద పడతాయి. |Telugu_F|other|5.898667
processed_te_f_books_socialscience_06737.wav|గాలి, నీరు, కీటకాలు, పక్షులు మొదలైనవి పరాగసంపర్కానికి వాహకాలుగా పనిచేస్తాయి.|Telugu_F|other|6.900000
processed_te_f_books_socialscience_01547.wav|అదేవిధంగా కలరా, ప్లేగు, కొంతవరకు మలేరియా వంటి అంటురోగాలను నియంత్రించగలిగారు.|Telugu_F|other|7.100000
processed_te_f_books_socialscience_04679.wav|ముసాయిదా రాజ్యాంగం అంత పెద్ద రాజ్యాంగం ఉన్న దేశం మరొకటి  లేదని ఒప్పు కోవాలి.|Telugu_F|other|6.100000
processed_te_f_other_00855.wav|ఇటీవల హిట్ సాంగ్స్ తో  మంచి పేరు తెచ్చుకున్న ఈమె,తాజాగా పాడిన పాట బూమ్ భూమ్.|Telugu_F|other|6.784000
processed_te_f_books_socialscience_05548.wav|ఈ ఘటన తరువాత తీవ్ర నిరసనలు, మతకల్లోలాలు చెలరేగాయి, చాలా ప్రాణనష్టం జరిగింది.|Telugu_F|other|6.988833
processed_te_f_books_socialscience_05215.wav|ఇందిరాగాంధీ తీసుకున్న ఏ చర్యలను ‘వామపక్ష పంథా వైపు మళ్లీంచటంగా పేర్కొన్నారు?|Telugu_F|other|6.048417
processed_te_f_books_socialscience_03843.wav|‘‘పురుషుల ప్రపంచంలో, అతని ప్రధాన రంగంలో మహిళలు జోక్యం చేసుకోవటం సరైనది కాదు.|Telugu_F|other|6.187750
processed_te_f_health_02758.wav|ఈ ట్రస్ట్ ఆధ్వర్వంలో,ఇక్కడ కుష్టు వ్యాధి నివారణ కోసం ఒక ఆసుపత్రి నడుస్తోంది.|Telugu_F|other|6.688000
processed_te_f_books_socialscience_03049.wav|ఈ పాఠం, మొదటి భాగంలో దేశం మొత్తాన్ని దృష్టిలో ఉంచుకొని ఆహార భద్రత అనే అంశాన్ని పరిశీలించాం.|Telugu_F|other|7.383563
processed_te_f_general_02346.wav|ఇంట్లో వాడే రసాయన అగర బత్తీల దగ్గర్నుంచి వాహనాలు, పరిశ్రమల ఉద్గారాల దాకా అన్నీ మానవ చర్యలే.|Telugu_F|other|8.426667
processed_te_f_agri_00558.wav|బియ్యం కార్డు అందినట్లు, సంబంధిత లబ్దిదారుల నుంచి, రశీదు కూడా, వాలంటీర్లు తీసుకుంటారన్నారు. |Telugu_F|other|7.221333
processed_te_f_weather_01661.wav|ఉదయం ఇంట్లోకి వెళ్ళేందుకు వచ్చిన అప్పల్ రాజు,డోర్లు తెరిచి ఉండటంతో షాక్ కు  గురై పడిపోయారు.|Telugu_F|other|7.434667
processed_te_f_finance_00739.wav|కేంద్ర ప్రభుత్వ మెగా పెన్షన్ స్కీమ్ తో,నేరుగా కార్మికుల ఖాతాల్లోకి,పెన్షన్ డబ్బు చేరుతుంది. |Telugu_F|other|7.400000
processed_te_f_education_02682.wav|తమిళనాడు చీఫ్ సెక్రటరీ,కె జ్ఞాన్దేశికన్,కేంద్రహోంశాఖ కార్యదర్శి రాజీవ్ మహర్షికి,లేఖ రాశారు.|Telugu_F|other|8.746667
processed_te_f_other_00897.wav|అంతకుముందు ఆరున్నర లక్షల అంగన్వాడి సెంటర్లుంటే,వాటి సంఖ్య ఇప్పటికి పధ్నాలుగు లక్షలు అయింది.|Telugu_F|other|7.600000
processed_te_f_weather_00689.wav|రామ్ దేవ్ ను వెంటనే అరెస్టు చేయాలని డిమాండ్ చేస్తూ,ఆయన దిష్టి బొమ్మను శనివారం దగ్థం చేశారు.|Telugu_F|other|6.869333
processed_te_f_politics_00287.wav|బీహార్ ముఖ్యమంత్రి నితీష్‌కుమార్,రెండు రోజుల క్రితం రంజాన్ సందర్భంగా ఇఫ్టార్ విందు ఇచ్చారు.|Telugu_F|other|7.338667
processed_te_f_books_socialscience_06324.wav|ఒకవేళ సమాచార అధికారులు ఇద్దరూ మీ దరఖాస్తుకు జవాబు ఇవ్వలేదని అనుకుందాం. అప్పుడు ఏం చెయ్యాలి?|Telugu_F|other|7.313917
processed_te_f_finance_00426.wav|ఆపై ఏదైనా సమస్య ఉందా,అని తనిఖీ చేయడానికి,మీ యొక్క బ్యాంక్ బ్రాంచ్ ‌ను,స్వయంగా సందర్శించండి.|Telugu_F|other|8.200000
processed_te_f_books_socialscience_00848.wav|మరిన్ని వస్తువులు, సేవలు ఉత్పత్తి చెయ్యటానికి పెద్ద గ్రామాలు, చిన్న పట్టణాలలో అనేక పరిశ్రమలను స్థాపించాలి.|Telugu_F|other|8.393646
processed_te_f_general_00655.wav|హైడన్బర్గ్ పేలుడు అనేది,హైడ్రోజన్ మరియు ప్రాణవాయువు కలిసి ఉన్నప్పుడు,ఏమి జరుగుతుందో అనేదానికి,మరొక ఉదాహరణ.|Telugu_F|other|9.216000
processed_te_f_finance_02274.wav|చాలా మంది,ఇంటిని కొనుగోలు చేసి,ఫర్నీచర్, పేయింటింగ్ వంటి వాటికి,ఒకేసారి ఎక్కువ మొత్తంలో పెట్టుబడి పెడతారు.|Telugu_F|other|8.298667
processed_te_f_education_01185.wav|అటువంటి చిరంజీవి,తన స్వభావానికి భిన్నంగా,తెరపై మాత్రం, పూర్తిగా రఫ్ గా కనిపిస్తాడు, రౌడీలను రఫ్ఫాడిస్తాడు. |Telugu_F|other|9.333333
processed_te_f_finance_02177.wav|కొన్ని ప్రైవేట్ రంగ బ్యాంకులు,తమ కస్టమర్లకు,ఏటీఎంల ద్వారానే,ప్రి అప్రూవ్డ్ పర్సనల్ రుణాలను అందిస్తున్నాయి.|Telugu_F|other|8.300000
processed_te_f_agri_00188.wav|ఈ డ్యాంలో నీటి లభ్యతను బట్టి, ఏటా, బ్రిజేష్కుమార్ ట్రిబ్యునల్ కేటాయించిన వాటాల మేరకు, నీటిని కేటాయిస్తారు. |Telugu_F|other|8.576000
processed_te_f_finance_02173.wav|సభ్యత్వ రుసుములు, విరాళాలు, ఎఫ్డీ వడ్డీ, బ్యాంకు వడ్డీ, ఐటీ రిఫండ్ పై వడ్డీ మొదలైనవి,టీఆర్ఎస్ ఆదాయ వనరులు.|Telugu_F|other|9.472000
processed_te_f_finance_02153.wav|హైదరాబాద్లో,ఏటా కోట్ల రూపాయలు టర్నోవర్ చేసే,క్యాబ్ సంస్థలు,పన్ను ఎగ్గొట్టేందుకు,అడ్డదారులు తొక్కుతున్నాయి.|Telugu_F|other|8.416000
processed_te_f_finance_02403.wav|మీ వాహనానికి, ప్రస్తుత ఎక్స్ షోరూం ధర ఎంత ఉందో, అంత మొత్తాన్ని చెల్లించే విధంగా కూడా,క్లెయిమ్ చేసుకోవచ్చు.|Telugu_F|other|7.800000
processed_te_f_other_02370.wav|పెద్ద కుమారుడు బాణాల శ్రీకాంతాచారి నాగార్జున సిమెంట్స్ కర్మాగారంలో కాంట్రాక్టు వర్కర్ గా పని చేస్తున్నాడు.|Telugu_F|other|8.200000
processed_te_f_general_00313.wav|దేశంలోని వేర్వేరు ప్రాంతాల నుంచి బయల్దేరిన యుద్ధ విమానాలు,కాశ్మీరుకు చేరగానే,రేడియో సైలెన్స్ ను పాటించాయి.|Telugu_F|other|8.900000
processed_te_f_finance_00731.wav|యెస్ బ్యాంకు, ఆర్బెయిల్, లక్ష్మీ విలాస్ బ్యాంకు లాంటి,బ్యాంకుల వడ్డీ రేట్లను పరిశీలించి,నిర్ణయం తీసుకోండి. |Telugu_F|other|8.160000
processed_te_f_general_00856.wav|ఈ ఇద్దరి మధ్య ఉన్న స్నేహానికి గుర్తుగా,ఈమధ్యే కుమారికి  రూపాయి కూడా తీసుకోకుండా సంగీతం అందించాడు దేవిశ్రీ.|Telugu_F|other|8.565333
processed_te_f_politics_03596.wav|బాగ్లి ఎమ్మెల్యే చంపాలాల్ దేవ్డా,సంతోశ్ అనే కానిస్టేబుల్ ను స్టేషన్ కు వచ్చి బెదిరిస్తూ దారుణంగా కొట్టాడు.|Telugu_F|other|8.256000
processed_te_f_finance_01108.wav|ఈ లెక్కను బుర్రలో జీర్ణం చేసుకున్న వారు,ద్రవ్యోల్బణం శాతాన్ని మించి,ఆదాయం లభించే వాటిలో,పెట్టుబడి పెడతారు.|Telugu_F|other|8.864000
processed_te_f_finance_00538.wav|ఇక ఈపీఎఫ్ కింద వచ్చే ఉద్యోగులు నేషనల్ పెన్షన్ స్కీమ్ ‌కు  మారేలా ఉన్న ప్రొవిజన్ ‌కు  కేంద్రం గుడ్ బై చెప్పినట్లు సమాచారం.|Telugu_F|other|9.400000
processed_te_f_politics_03389.wav|అలాగే స్థానిక టిఆర్ఎస్ నాయకులు,ప్రముఖ అడ్వోకేట్ నోటరీ కొలుగూరి శ్రీపతిరావు ఇంటికి వెళ్లిన ఎంపి కవిత,ఆతిథ్యం స్వీకరించారు.|Telugu_F|other|9.800000
processed_te_f_other_02222.wav|కావలి రవి బిత్తిరి సత్తి అయిన తీరు,డబ్బింగ్ ఆర్టిస్టుగా తను పడ్డ కష్టాలు,కొత్త సినిమా కబుర్లు ఇలా ఎన్నో విషయాలు చెప్పాడు.|Telugu_F|other|9.344000
processed_te_f_books_socialscience_03053.wav|మార్కెట్‌లో కొనడం ద్వారా కాని, చౌక ధరల దుకాణం నుండిగాని, మధ్యాహ్న భోజనం వంటి పథకాల ద్వారా గాని ఆహారం అందుబాటులోకి రావాలి.|Telugu_F|other|9.276000
processed_te_f_education_00621.wav|తాజాగా మంగళవారం భారత్ కివీస్ మ్యాచ్ సందర్భంగా, మంజ్రేకర్ పై,ఇంగ్లాండ్ మాజీ క్రికెటర్ మైకేల్ వాన్,ట్విట్టర్లో స్పందించాడు.|Telugu_F|other|10.048000
processed_te_f_education_03346.wav|ఈ సంధర్భంగా,వైద్యఆరోగ్య శాఖకు చెందిన ప్రిన్సిపల్ సెక్రటరీ, హెల్త్ డైరెక్టర్స్,మున్సిపల్ కమిషనర్ లకు,ఆదేశాలు జారీ చేసింది.|Telugu_F|other|9.909333
processed_te_f_politics_00400.wav|చాలామంది మహిళలు పిల్లల కోసం ఉదయం బ్రేక్‌ఫాస్ట్,మధ్యాహ్నాం లంచ్,ఈవెనింగ్ డిన్నర్ చేసేసి,మధ్యలో స్నాక్స్ ప్రిపేర్ చేస్తారు.|Telugu_F|other|9.386667
processed_te_f_general_01783.wav|సంస్కృతం సైన్టిఫిక్ లాంగ్వేజ్ అయినందున,భవిష్యత్తులో మాట్లాడే కంప్యూటర్లు అంటూ వస్తే,అవి సంస్కృత భాష లోనే అని సెలవిచ్చారు.|Telugu_F|other|9.354667
processed_te_f_weather_00313.wav|సింగరేణి వార్షిక టర్నోవరే వేల కోట్ల రూపాయలని,ఇందులో వేల కోట్లను ఎగ్గొడితే ఆ సంస్థ పరిస్థితి ఏమిటని లక్ష్మణ్ ప్రశ్నించారు.|Telugu_F|other|10.176000
processed_te_f_other_00323.wav|ఆ తరువాత పెద్దోడు చిన్నోడు ఊళ్లోకి పరుగెత్తారు.ఊళ్లో వాళ్లకి జరిగింది చెప్పారు.చిన్నోడు పెద్దోడిని ఎలా కాపాడాడో చెప్పారు.|Telugu_F|other|9.344000
processed_te_f_politics_01925.wav|ఈ కేసులో అసీమ్ సాహ్నే డిఫెన్స్ న్యాయవాదిగా వుండగా,ఆయనను అదనపు అడ్వకేట్ జనరల్‌గా నియమిస్తూ గవర్నర్ ఉత్తర్వులు జారీ చేశారు.|Telugu_F|other|10.144000
processed_te_f_politics_01573.wav|అధికార యంత్రాంగాన్ని పూర్తిగా పుష్కరాల పనుల్లో దించి,పుష్కరాల ప్రాశస్త్యాన్ని,దాని సెంటిమెంటును విపరీతంగా ప్రచారం చేశారు.|Telugu_F|other|9.500000
processed_te_f_finance_01692.wav|వ్యక్తిగత ఆదాయపు పన్ను మినహాయింపు పరిమితి పెంచితే, వినియోగం పెరిగి,ఎఫ్ ఎమ్ ‌సీ జీ కంపెనీల లాభాల వృద్ధికి దోహదం చేస్తుంది.|Telugu_F|other|10.000000
processed_te_f_other_02203.wav|సొంత రాష్ట్రంలో టిఆర్ఎస్ తొలి ప్లీనరీకి ముందు వేసిన అడ్హక్ కమిటీకి కన్వీనర్ గా ఈయన బాధ్యతలు నిర్వహించారు.|Telugu_F|other|8.554667
processed_te_f_finance_00414.wav|నా వద్ద సరిపోయేంత డబ్బు ఉంది,అని,మీకు మీరు భావించే వరకూ,ఈ పొదుపు కొనసాగాలి.|Telugu_F|other|6.800000
processed_te_f_finance_00220.wav|మోడీ ప్రభుత్వం,పెద్దవిలువ కరెన్సీ నోట్లను,రద్దుచేస్తూ ప్రకటించిన లక్షణాల్లొ నల్లధనం,అవినీతి నిర్మూలన వంటివి,ముఖ్యాంశాలు.|Telugu_F|other|9.674667
processed_te_f_general_01131.wav|ఈ గ్రహణాల నుంచి దేశం విముక్తం కావడం,నరేంద్ర మోదీ ఎఱ్ఱకోట బురుజులపై ప్రస్తావించిన నవ భారతం.|Telugu_F|other|8.181333
processed_te_f_books_socialscience_01400.wav|వాళ్ల కుటుంబాలు తప్పించి వాళ్లకి ఎటువంటి సామాజిక భద్రత లేదు.|Telugu_F|other|4.632000
processed_te_f_books_socialscience_02363.wav|తేలికగా లెక్క కట్టటానికి ఈ అంశాలను అనుకుందాం:|Telugu_F|other|3.668375
processed_te_f_books_socialscience_02516.wav|అవి భారతదేశంలో తయారవుతున్నాయా?|Telugu_F|other|2.751187
processed_te_f_books_socialscience_01853.wav|పైభాగం అతిపెద్ద నివాస ప్రాంతాలను సూచిస్తుంది.|Telugu_F|other|3.900000
processed_te_f_politics_03334.wav|ఉలుబేరియా నుంచి తృణమూల్ కాంగ్రెస్ అభ్యర్థిగా సజ్దా అహమ్మద్, బీజేపీ అభ్యర్థిగా జాయ్ ముఖర్జీ లు తీవ్రంగా పోటీ పడుతున్నారు.|Telugu_F|other|9.888000
processed_te_f_weather_01559.wav|అలాంటిది తాజాగా సరైనోడు సినిమాతో,స్టైలిష్ స్టార్ అల్లు ఈ ఫీట్ ను సాధించాడు.|Telugu_F|other|7.850667
processed_te_f_politics_03201.wav|సీఎం కేసీఆర్ చొరవతో హైదరాబాద్ లక్డీకాపూల్ లోని,సైఫాబాద్ పాత పోలీస్ స్టేషన్ ఖాళీస్థలం అద్భుతంగా మారుతోంది.|Telugu_F|other|9.100000
processed_te_f_books_socialscience_05718.wav|రెండు అగ్ర రాజ్యాలు అలీనోద్యమాన్ని అనుమానపు దృష్టితో చూశాయి.|Telugu_F|other|5.247333
processed_te_f_finance_01367.wav|అయితే, ముందుగానే పొదుపు చేయడంలో,మెళకువలు పాటిస్తే,నెల పూర్తయ్యే సరికి,మీ చేతిలో తప్పక డబ్బులు మిగులుతాయి.|Telugu_F|other|8.900000
processed_te_f_books_socialscience_02615.wav|ఉదాహరణకు ఒకప్పుడు, సర్వసత్తాక ప్రభుత్వాలు కరెన్సీ విలువను నిర్ణయించడం వంటి ముఖ్యమైన నిర్ణయాలు తీసికొనేవి.|Telugu_F|other|9.300000
processed_te_f_books_socialscience_02073.wav|వలస వెళ్లీన వాళ్లమీద కూడా వలస ప్రభావం చాలా తీవ్రంగా ఉంటుంది.|Telugu_F|other|4.446250
processed_te_f_politics_03413.wav|ఈ దాడులకు టీడీపీకి సంబంధం ఉందని,వైసీపీ జప్ఫాలు ప్రచారం చేస్తున్నారని,మాజీ ఎమ్మెల్యే బోండా ఉమ మండిపడ్డారు.|Telugu_F|other|9.589333
processed_te_f_general_00242.wav|భూమి మీద,భూమిని మించిన బరువు ఉన్న జీవులు జన్మిస్తే,భూమి తన భ్రమణ పరిభ్రమణ గతులను తప్పుతుందా అనేది ప్రశ్న.|Telugu_F|other|9.000000
processed_te_f_books_socialscience_05443.wav|ప్రగతిశీల ముస్లిములు ఈ తీర్పును స్వాగతించారు.|Telugu_F|other|3.656771
processed_te_f_education_01826.wav|మాట వినని నాయకులకు,ఇక రాజకీయ భవిష్యేత్తే ఉండదేమో,అన్నట్టుగా,ఆ పార్టీలో,క్రమశిక్షణ ఉంటుంది.|Telugu_F|other|7.900000
processed_te_f_books_socialscience_03221.wav|మేం తిండికోసం పంటలు పండిస్తాం.|Telugu_F|other|2.900000
processed_te_f_politics_00519.wav|జూలైలో ప్రారంభం కానున్న కొత్త విద్యా సంవత్సరంలో విద్యార్థులు బ్రౌన్ ట్రౌజర్,బ్రౌన్ పింక్ కాలర్,గీతల చొక్కాలను ధరిస్తారు.|Telugu_F|other|9.653333
processed_te_f_books_socialscience_06116.wav|ఆనకట్టలో నిల్వ చెయ్యగలిగిన నీటి మొత్తం ఇంజినీర్లు అంచనా వేసిన దానికంటే తక్కువగా ఉండటంవల్ల ఇలా జరుగుతోంది.|Telugu_F|other|8.358813
processed_te_f_books_socialscience_06343.wav|ఇలా మినహాయించిన కొన్ని అంశాలు:|Telugu_F|other|2.495771
processed_te_f_books_socialscience_01481.wav|ఆ ప్రాంతాలలో అధిక ఆదాయాలు ఉన్నా ఇలా జరగవచ్చు.|Telugu_F|other|4.100000
processed_te_f_books_socialscience_06908.wav|అందుకనే గ్రామాలను స్వయం సంవృది వ్యవస్థలుగా రూపొందించుకోవాలి.|Telugu_F|other|4.900000
processed_te_f_books_socialscience_01601.wav|జనాభా ఎక్కువై, వనరులు తక్కువ అవ్వటం వల్ల ఇతరులు ప్రయోజనం పొందలేకపోతున్నారని వీళ్లు అంటారు.|Telugu_F|other|6.756625
processed_te_f_books_socialscience_03276.wav|దీనిని కోల్పోతే మా చేతికి పారలు, పలుగులు తప్ప ఇంకేమీ రావు...|Telugu_F|other|5.200000
processed_te_f_books_socialscience_03839.wav|ఇదంతా అయిన తరువాత ఎవరినీ వదలం.|Telugu_F|other|3.273646
processed_te_f_books_socialscience_02138.wav|ఈ అధ్యాయంలో రెండు రకాల కార్యకలాపాలనూ చూద్దాం.|Telugu_F|other|3.807708
processed_te_f_books_socialscience_02526.wav|ఈ విధంగా సాంస్కృతిక మేళవింపులు అనేకం జరిగాయి.|Telugu_F|other|4.400000
processed_te_f_health_00096.wav|బ్రిటన్‌లోని కింగ్స్,కాలేజీ ఆస్పత్రి న్యూరో సర్జన్ కీమౌర్స్ అష్కాన్ వద్ద, ఆమె ట్యూమర్ కు సంబంధించి చికిత్స తీసుకుంటోంది. |Telugu_F|other|9.400000
processed_te_f_books_socialscience_03682.wav|అక్కడ ఉన్న కార్మికులు ఆమెకు మద్దతు ఇచ్చారు...|Telugu_F|other|3.600000
processed_te_f_books_socialscience_05421.wav|పేదరికం, అంచులకు నెట్టబడిన పేద ప్రజలు, మహిళలు, దళీతులు, గిరిజనులకు అభివృద్ది ఫలాలు అందుబాటులో ఉండటం లేదు.|Telugu_F|other|8.567792
processed_te_f_politics_03614.wav|ఇక మూడో సెట్ ను  ఏకపక్షంగా మారుస్తూ,ఫెదరర్ సర్వ్ ను  రెండు సార్లు బ్రేక్ చేసి మ్యాచ్ ను సొంతం చేసుకుని టోర్నీ ఫైనల్ కు అర్హత సాధించాడు.|Telugu_F|other|10.144000
processed_te_f_agri_00348.wav|విద్యార్థులకు, సన్నబియ్యంతో తయారు చేసిన అన్నం వడ్డించాల్సి ఉండగా, అందుకు విరుద్దంగా, దొడ్డు బియ్యం అన్న మే దిక్కవుతోంది. |Telugu_F|other|8.682667
processed_te_f_education_02171.wav|భార్యాభర్తల మధ్య,ఇక రాజీకి ఆస్కారమే లేదని,తేలితేనే,మూడోసారి తలాక్ చెప్పాలని,ఉద్ఘాటించింది.|Telugu_F|other|8.650667
processed_te_f_education_01315.wav|సెప్టంబర్ మొదటి వారంలో,రెండు దేశాల,ఆర్మీ డీజీ స్థాయి చర్చలు జరగనున్న తరుణంలో,పాక్ కాల్పులు ఉధృతం చేసింది.|Telugu_F|other|9.589333
processed_te_f_books_socialscience_00584.wav|ఉత్పత్తి ప్రక్రియలో ప్రకృతి ప్రధాన పాత్ర వహించే వ్యవసాయం, మత్స్య పరిశ్రమ, అటవీ, గనులకు సంబంధించిన పనులు ; |Telugu_F|other|8.416854
processed_te_f_education_02042.wav|జిడ్డు కృష్ణమూర్తి,యూజీ కృష్ణమూర్తి,స్వామి రామలు,తమ గ్రంథాలు,సాధనల ద్వారా,పాశ్చాత్య లోకాన్ని ఆకర్షించారు.|Telugu_F|other|9.706667
processed_te_f_books_socialscience_01736.wav|ఇది మాస్టరు ప్రణాళీకకు అనుగుణంగా ఉండకపోవచ్చు.|Telugu_F|other|4.400000
processed_te_f_books_socialscience_06982.wav|చెత్తా చెదారంతో నింపివేస్తాయి.|Telugu_F|other|2.751187
processed_te_f_finance_00422.wav|ఇతర ఖర్చుల ఒత్తిడికి తలొగ్గి, పొదుపు చేయాల్సిన మొత్తాన్ని వ్యయం చేస్తే,ఇక పొదుపు కొనసాగదు.|Telugu_F|other|7.637333
processed_te_f_politics_03618.wav|తాను తొలుత తన స్వస్థలం,రాజ్ గఢ్ నుంచి పోటీ చేయాలి అనుకున్నాను అని తెలిపారు.|Telugu_F|other|5.856000
processed_te_f_books_socialscience_00993.wav|ఈ కాలంలో అండమాన్ ప్రాంతంలో తుఫానులు, వాయుగుండాలు ఏర్పడతాయి. ఇవి అరేబియా సముద్రంలో పుడతాయి.|Telugu_F|other|7.731875
processed_te_f_education_00946.wav|ఒకప్పుడు వచ్చి రావడంతోనే,మార్కెట్లో దుమ్మురేపిన జీ ఫోన్లు,నేడు డెడ్ స్ఠితికి చేరుకున్నాయి.|Telugu_F|other|8.128000
processed_te_f_books_socialscience_07055.wav|వాటిలో సరస్సులు, కొలనులు, నదులు, వాగులు మొదలైనవి ముఖ్యమైనవి.|Telugu_F|other|5.537583
processed_te_f_books_socialscience_04951.wav|అధికారంలో ఉన్న పార్టీలు తరచు పక్షపాతంతో వ్యవహరించి, బహుళపార్టీ ప్రజాస్వామ్యం వేళ్లూనుకోకుండా ప్రతిపక్షాలను అణిచి వేసేవి.|Telugu_F|other|10.181583
processed_te_f_weather_01044.wav|అసలు పవన్ కళ్యాణ్ ను అర్థం పర్థం లేకుండా ఎందుకు టార్గెట్ చేశారని పవన్ ఫ్యాన్స్ ప్రశ్నల వర్షం కురిపించారు.|Telugu_F|other|8.362667
processed_te_f_finance_02322.wav|సులభంగా,క్షణాల్లో మంచి వడ్డీ రేట్లు, రివార్డులు, డాక్యుమెంట్లతో పనిలేకుండా ప్రారంభించే,ఆ ఖాతాలేంటో ఇప్పుడు తెలుసుకుందాం.|Telugu_F|other|9.472000
processed_te_f_general_00806.wav|ఉత్తర సిరియాలో సరిహద్దుకు సమీపంలో,'తుర్క్మెన్ మౌంటెన్' అనే ప్రాంతంలో,ఈ విమానం కూలిపోయింది.|Telugu_F|other|7.392000
processed_te_f_books_socialscience_06371.wav|ఉచిత న్యాయ సేవల ద్వారా ఎటువంటి కేసులు, తగాదాలను చేపట్టవచ్చు?|Telugu_F|other|5.560812
processed_te_f_books_socialscience_02825.wav|కోల్‌కతా వీధులలో ఎంతోమంది బాధలు అనుభవించేవారిని నేను చూశాను.|Telugu_F|other|4.991917
processed_te_f_education_00618.wav|వీడియోను బాగా గమనిస్తే,స్టేజీ వెనుక భాగంలో,హిమాచల్ పరివహన్ మజ్దూర్ సంఘ్,అని బ్యానర్ ఉన్నట్లు తెలుస్తోంది.|Telugu_F|other|8.682667
processed_te_f_politics_01748.wav|డెభ్భై ఏళ్ల స్వతంత్ర భారతంలో,ఐదున్నర దశాబ్దాలకు పైగా దేశాన్ని పాలించిన చరిత్ర దీనికి ఉంది.|Telugu_F|other|7.381333
processed_te_f_finance_02259.wav|చెక్ అవుట్ స్క్రీన్లో, మీరు డెబిట్ కార్డు, క్రెడిట్ కార్డు, నెట్ బ్యాకింగ్, యూపిఐ వంటి చెల్లింపులకు,సపోర్ట్ ను చూస్తారు.|Telugu_F|other|9.000000
processed_te_f_books_socialscience_05150.wav|ఈ రెండు చట్టాలను న్యాయస్థానాలలో సవాలు చేశారు.|Telugu_F|other|3.796083
processed_te_f_health_02941.wav|అమెరికాలో లక్షమందిలో ఒకరికి వచ్చే ఈ అరుదైన వ్యాధి బాక్టీరియా,ఆమెలోకి టాంపోన్ల రూపంలో ప్రవేశించి వైకల్యాన్ని మిగిల్చింది.|Telugu_F|other|9.500000
processed_te_f_other_02189.wav|యూపీలో ఎస్పి అధినేత ములాయం సింగ్ తన కుమారుడు అఖిలేష్ యాదవ్ నే  సీఎం చేశారు.|Telugu_F|other|6.933333
processed_te_f_education_01353.wav|ఆర్సీబీ బౌలర్ యజ్వేంద్ర చాహాల్,అద్భుతంగా రాణిస్తుండడం,ఆ జట్టుకు,అదనపు ఎనర్జీని ఇచ్చే అంశం.|Telugu_F|other|8.800000
processed_te_f_books_socialscience_03838.wav|తరువాత బడిలో హిట్లరు యువత, మిలటరీ సేవ ఉంటాయి.|Telugu_F|other|4.597188
processed_te_f_agri_01456.wav|విత్తనపు ముచ్చెలకు ఇరువైపుల నుంచి, ఈ చెద పురుగులు ప్రవేశించి, లోపల కణజాలను, మొగ్గలను తినడం వల్ల, మొలక శాతం తగ్గిపోతుంది. |Telugu_F|other|9.792000


==> filelists/nonparallel/export_processed_limmits_telugu_f_audiopath_text_sid_emotion_duration_val_nonparallel_data.txt <==
processed_te_f_politics_03490.wav|ఇదే క్రమంలో కుత్భుల్లాపూర్‌ కి  చెందిన రాయల పద్మావతి,ఆమె భర్త ఆ సంస్థలో స్థలం కొనుగోలుకు ముందుకు వచ్చారు.|Telugu_F|other|8.618667
processed_te_f_books_socialscience_06813.wav|నదులలోనుండి ఇసుకను తరలిస్తారు.|Telugu_F|other|2.611875
processed_te_f_health_02417.wav|దగ్ధమైన ఫ్యాట్లలో ఎక్కువగా మెడికల్ దుకాణాలు ఉండడంతో,వేల సంఖ్యలో మందులు మంటల్లో కాలిపోయాయి.|Telugu_F|other|7.648000
processed_te_f_other_03136.wav|మహేష్ తో ట్రెయిలర్ ని,ఎన్టీఆర్ తో ఫస్ట్ సాంగ్ ని లాంఛ్ చేయించిన బ్రహ్మానందం,ఆడియో లాంఛ్ కి పవన్ కళ్యాణ్ ని ఆహ్వానించాడు.|Telugu_F|other|9.898667
processed_te_f_books_socialscience_00894.wav|దీనిని జైపూర్‌తో పోలిస్తే ఏవిధంగా భిన్నమైనది?|Telugu_F|other|3.947021
processed_te_f_education_03137.wav|పూణెకి చెందిన,కొందరు ఆర్మీ క్రీడాకారులు,ఆమె గురించి తెలుసుకుని,వీల్ ‌చైర్లో కూర్చుని బాస్కెట్‌బాల్ ఆడేలా,శిక్షణ ఇచ్చారు.|Telugu_F|other|9.365333
processed_te_f_finance_02257.wav|దీంతో,కాల్ను రిసీవ్ చేసుకున్న వ్యక్తులు,అవి బ్యాంకు నుంచే వస్తున్నట్లు భ్రమపడి,తమ వ్యక్తిగత, కార్డు వివరాలు, ఓటీపీలు చెప్పేస్తున్నారు.|Telugu_F|other|10.186667
processed_te_f_politics_01621.wav|వీరిలో హుజురాబాద్ సెగ్మెంట్ నుండి పాడి కౌశిక్ రెడ్డి,తుమ్మెటి సమ్మిరెడ్డి లు కూడా కాంగ్రెస్ టికెట్‌కు పోటీ పడుతున్నారు.|Telugu_F|other|8.789333
processed_te_f_education_02795.wav|ప్రత్యేకించి,లోకేష్ డిజైన్ చేశారని చెప్పుకునే డాష్ బోర్డు, టెక్నాలజీ పరిపాలన వంటి వాటి గురించి,ఈ శిబిరంలో చెబుతున్నారు.|Telugu_F|other|9.900000
processed_te_f_finance_02079.wav|కేవలం నాలుగు రోజులే పనిచేసిన స్టాక్ మార్కెట్లలో,లావాదేవీలు వెనక్కి వస్తూ, ముందుకు వెళ్తూ,తీవ్రమయిన ఊగిసలాట మధ్య సాగాయి.|Telugu_F|other|9.237333
processed_te_f_agri_00388.wav|రైతు ఆత్మహత్యలు, వ్యవసాయ సంక్షోభం, కరువు, ఎన్కౌంటర్లు వంటివాటిపై, ప్రభుత్వాన్ని నిలదీసే రీతిలో, పత్రాల్లో రాసుకొచ్చారు. |Telugu_F|other|9.642667
processed_te_f_health_00664.wav|రక్త నమూనాలను సేకరించి,మైక్రోస్కోపిక్ ల్యాబోరేటరీ టెస్టులు లేదా ఆర్డీటీ టెస్టుల ద్వారా,మలేరియా వ్యాధిని నిర్ధారిస్తారు.|Telugu_F|other|9.098667
processed_te_f_agri_02104.wav|రైతు బంధుతో, రైతుల్లో ఆత్మస్థైర్యం పెరిగిందని, ఆదిలాబాద్ జిల్లా, బేల మండలం, ఆవాల్పూర్ గ్రామ రైతు, తిప్పపోచయ్య చెప్పారు. |Telugu_F|other|9.770667
processed_te_f_health_00343.wav|వ్యాయామం చేయాలని మనసులో ఎంత బలంగా ఉన్నా,రోజూ ఉదయాన్నే లేచి వాకింగ్ ‌కో,జాగింగ్ ‌కో  వెళ్లాలంటే నిద్ర మత్తు ఆవహిస్తుంది.|Telugu_F|other|8.900000
processed_te_f_politics_00469.wav|తెలంగాణ రాష్ర్ట ముఖ్యమంత్రి కల్వకుంట్ల చంద్రశేఖర్ రావు జన్మదిన వేడుకలు,పొరుగు రాష్ర్టమైన ఆంధ్రప్రదేశ్ లో ఘనంగా జరిగాయి.|Telugu_F|other|8.900000
processed_te_f_politics_01121.wav|కాకపోతే డైరెక్ట్ గా నిర్మాత అవతారం ఎత్తకుండా,అక్క నిఖితా రెడ్డి బ్యానర్ 'శ్రేష్ఠ్ మూవీస్'కి సపోర్ట్ ఇస్తున్నాడు నితిన్.|Telugu_F|other|9.354667
processed_te_f_education_03327.wav|కాలేజీ విద్యార్థులతో ప్రతిజ్ఞ.అది ఏ కాలేజీనో తెలియదు,ఎక్కడో తెలియదు కానీ,ఈ వీడియో మాత్రం,వాట్సప్ లో చక్కర్లు కొడుతొంది.|Telugu_F|other|10.186667
processed_te_f_politics_02912.wav|రాంపూర్ లో జయప్రదకు పోటీగా ఎస్పీ నేత ఆజంఖాన్ నిల్చో గా,కాంగ్రెస్ పార్టీ స్థానిక ఎమ్మెల్యే సంజీవ్ కపూర్ ను నిలబెట్టింది.|Telugu_F|other|10.090667
processed_te_f_health_00580.wav|ప్రసవం తర్వాత మహిళల పొట్టకండరాలు బలహీనం కావడంతో,వారి మూత్ర విసర్జన స్ఫింక్టర్ ‌పై నియంత్రణను కోల్పోతారు.|Telugu_F|other|9.300000
processed_te_f_politics_02552.wav|ప్రత్యేకమైన మిషన్లో భాగంగా అహ్మద్‌ను,భారత్‌కు  పంపినట్టు ఎస్ఎస్‌బి ప్రతినిధి ఒకరు మీడియాకు వెల్లడించారు.|Telugu_F|other|8.853333
processed_te_f_books_socialscience_04523.wav|కొత్తగా గీసిన సరిహద్దు రేఖకి ఒకవైపున ఉన్న హిందువులలో అభద్రతా భావం ఏర్పడి వలస వెళ్లడం తప్పనిసరి అయ్యింది.|Telugu_F|other|8.730333
processed_te_f_general_00035.wav|టెస్సి పుట్టింది కేరళలోనే,కానీ పాఠశాల, కళాశాల విద్య పూర్తవ్వగానే ఆమె ఉన్నత చదువుంతా పూనాలో పూర్తయ్యింది.|Telugu_F|other|9.781333
processed_te_f_politics_01866.wav|కొందరు సినీపెద్దలు ఒత్తిడి తెచ్చి,అకున్ సభర్వాల్ ను ట్రాన్స్ ఫర్ చేయించారని ఇప్పటికే ప్రచారం జరుగుతోంది.|Telugu_F|other|8.074667
processed_te_f_politics_01220.wav|టీఆర్ఎస్‌లో  సీఎల్పీని విలీనం చేయడాన్ని ఆయన తప్పుబడుతూ, గవర్నర్ కళ్లుండి కూడా  చూడటం లేదని విమర్శించారు.|Telugu_F|other|8.245333
processed_te_f_books_socialscience_07098.wav|ఉదాహరణకు ప్రత్యేక ఆర్థిక మండళ్లు, వంతెనలు, హోటళ్లు, పర్యాటక కేంద్రాలు, పెద్ద వ్యాపార సముదాయాలు మొదలైనవి.|Telugu_F|other|8.637458
processed_te_f_education_03390.wav|తెలుగు రాష్ట్రాల్లో,తీవ్ర సంచలనం రేకేత్తెంచిన,హాజీపూర్ వరుస హత్యల కేసులో తీర్పుపై,తీవ్ర ఉత్కంఠ నెలకొంది.|Telugu_F|other|9.514667
processed_te_f_health_00119.wav|పుణ్యకర్మలు చేసినవారు పుణ్యాత్ముల గర్భం నుంచి, అలాగే పాపాలు చేసినవారు  పాపత్ముల గర్భం నుంచి జన్మిస్తారు.|Telugu_F|other|8.100000
processed_te_f_politics_01680.wav|"కన్నవారికి" అంటే తల్లిదండ్రులు అని ఒక అర్థం,చూసినవారు అని మరొక అర్థం,అందుచేత ఇది శ్లేషాలంకారం అవుతుంది.|Telugu_F|other|9.450667
processed_te_f_finance_01723.wav|సమాజశాస్త్ర పరంగా చూస్తే,ఇద్దరు వ్యక్తులు లేదా రెండు సమూహాల మధ్యగల,సామాజిక సంబంధాలను సూచించేదే బంధుత్వం. |Telugu_F|other|9.898667
processed_te_f_other_00461.wav|ఏ సెగ్మెంట్లో తనకు ఎక్కువ ఓట్లొస్తాయో,ఆ సెగ్మెంట్ ఇన్చార్జికి కోటి రూపాయలు ఇస్తానని ఆయన వాగ్ధానం చేశారు.|Telugu_F|other|8.128000
processed_te_f_education_00653.wav|తెలంగాణ రాష్ట్రం సిద్ధించిన అనంతరం,ఆనాటి రాష్ట్రపతి ప్రణబ్ ముఖర్జీ కెసిఆర్ ను,కారణ జన్ముడిగా కొనియాడారు.|Telugu_F|other|8.960000
processed_te_f_books_socialscience_06467.wav|పరిశీలించే ఓర్పూ నేర్పూ ఉండాలేగానీ ప్రకృతిలో ప్రతి జీవీ మనకు బోలెడన్ని అత్యదభ్భుతమైన పాఠాలు నేర్పుతుంది.|Telugu_F|other|7.697042
processed_te_f_politics_03236.wav|మలేషియాకు చెందిన ఇద్దరు షట్లర్లు మ్యాచ్ ఫిక్సింగ్ చేసినట్టు వచ్చిన ఆరోపణలు రావడంపై,లీ చోంగ్ స్పందించాడు.|Telugu_F|other|8.053333
processed_te_f_politics_00334.wav|ఇద్దరు ఇంటర్ విద్యార్థులు బైక్‌పై వెళుతూ,చెక్‌పోస్ట్ వద్ద ఆర్టీసీ బస్సును ఓవర్టేక్ చేసే ప్రయత్నం చేశారు.|Telugu_F|other|7.744000
processed_te_f_politics_00928.wav|ఈ ఎన్నికల్లో తమతో ఆప్ కలిస్తే,ఆరు సీట్లలో బీజేపీకి గట్టి పోటీ ఇవ్వచ్చొని కాంగ్రెస్ పార్టీ అంచనా వేసింది.|Telugu_F|other|8.576000
processed_te_f_finance_02241.wav|దక్షిణాఫ్రికా కరెన్సీ ర్యాండ్,ఏకంగా ఏడు శాతం నష్టపోగా, చైనా కరెన్సీ యాన్,దాదాపు అర శాతం మేర నష్టపోయింది.|Telugu_F|other|9.888000
processed_te_f_finance_01435.wav|పాప్ స్మెర్స్ కూడా మెడికేర్ మరియు మెడికాయిడ్ కవర్ చేయవచ్చు, మరలా, కవరేజ్ కోసం మీ ప్లాన్ తో తనిఖీ చేయండి.|Telugu_F|other|9.482667
processed_te_f_finance_00239.wav|అమ్మ, అమ్మమ్మ ఇచ్చిన పాకెట్ ‌మనీని,రెండేళ్లుగా పొదుపు చేసి,ఈ గిఫ్టులు కొన్నాను,అని చెప్పుకొచ్చాడు ఇఫాన్.|Telugu_F|other|8.100000
processed_te_f_finance_00596.wav|నమస్తే సిరి, నా బ్యాంక్ అకౌంట్ ద్వారా,అటల్ పెన్షన్ యోజన పథకాన్ని,యాక్టీవేట్ చేసుకున్నాను.|Telugu_F|other|7.100000
processed_te_f_education_01673.wav|ఆంధ్రోడా అంటూ,కాస్త పరుష పదాలను వాడుతూ ,రిలీజ్ చేసిన ఈ పాటపై,ఆర్జీవీ వివరణ ఇచ్చుకున్నాడు.|Telugu_F|other|8.394667
processed_te_f_agri_02903.wav|పెర్కేల్ అనేది రెండు సామూహిక మరియు కార్డు చేసిన పత్తి నూలుతో తయారు చేసిన సాదానేత వస్త్రం.|Telugu_F|other|7.744000
processed_te_f_general_02341.wav|శనివారం అర్ధరాత్రి కత్తితో దాడి చేయడం,బైక్ ను దగ్ధం చేయడం వంటి సంఘటనలు చోటు చేసుకున్నాయి.|Telugu_F|other|7.082667
processed_te_f_other_02684.wav|రెండు దేశాల మధ్య పలు ఒప్పందాలు,ద్వైపాక్షిక సంబంధాలపై కీలక నిర్ణయాలు తీసుకునే అవకాశం ఉంది.|Telugu_F|other|7.989333
processed_te_f_other_02534.wav|చంద్రబాబు ఉద్దేశంలో పులివెందుల పంచాయితీ అంటే ఏంటో తెలియడం లేదు''అని అమర్నాథ్ మండిపడ్డారు.|Telugu_F|other|7.189333
processed_te_f_politics_01975.wav|వీళ్లకి పరిపాలన రాకపోయినా,తమకి కావలసిన వారు కాబట్టి రాజులు వీరినే అగ్రగణ్యుల్ని చేస్తారు.|Telugu_F|other|7.381333
processed_te_f_education_03146.wav|కేంద్ర హోంమంత్రితో చర్చించిన తర్వాత,దీనిపై ముందుకు వెళతాం అని,బొమ్మై మీడియాకు వివరించారు.|Telugu_F|other|7.850667
processed_te_f_agri_01672.wav|ఇప్పుడు దళసరి తెల్లని కాగితంపై, కొబ్బరి చిప్పల్ని బొర్లించి, పెన్సిల్తో గుండ్రంగా గీయాలి. |Telugu_F|other|6.837333
processed_te_f_education_03059.wav|వారికి సనాతన ధర్మంపై,ఆర్ష వాఙ్మయంపై, భక్తితో కూడిన జీవనంపై,చాలా అనురక్తి, నిబద్ధత ఉండేవి. |Telugu_F|other|9.162667
processed_te_f_general_00776.wav|అయితే బ్రిటిష్ వారి కాలం నుండి,పకడ్బందీగా భూమి రికార్డులు ఉండటంతో,జగన్ నిరాశకు గురయ్యాడు.|Telugu_F|other|7.754667
processed_te_f_books_socialscience_00680.wav|వ్యవసాయం, పరిశ్రమలు, సేవలు అనే మూడు రంగాల ఉత్పత్తి కలిపితే  స్థూల జాతీయోత్పత్తి వస్తుంది.|Telugu_F|other|7.100000
processed_te_f_education_03284.wav|మాజీ కేంద్ర మంత్రి సుజనా చౌధరిని,ఎంపీ మాల్యాద్రి రాజకీయాల్లో,తన గాడ్ ‌ఫాదర్ గా  చెబుతారు.|Telugu_F|other|8.256000
processed_te_f_finance_00190.wav|అంతర్జాతీయ ఆర్థిక వ్యవస్థల,పనితీరు,మరింత మెరుగైతే,పసిడి ధర,మరింత పతనం అయ్యేందుకు వీలుంది.|Telugu_F|other|9.300000
processed_te_f_finance_00497.wav|బ్యాంకులకు చేరుతున్న డబ్బు,ప్రజలకు వెళ్తోంది తప్ప,మళ్లీ బ్యాంకులకు,డిపాజిట్లు రావడం లేదు.|Telugu_F|other|7.360000
processed_te_f_weather_00952.wav|తెలుగు సినిమా చరిత్రలో,తనకంటూ ఒక ప్రత్యేక అధ్యాయాన్ని లిఖించుకున్న నటుడు మంచు మోహన్ బాబు.|Telugu_F|other|7.900000
processed_te_f_politics_03193.wav|ముంబై హెచ్డీఎఫ్సీ బ్యాంకు ఉపాధ్యక్షుడు సిద్ధార్థ్ సంఘ్వి అదృశ్యం కావడం కలకలం రేపుతున్నది.|Telugu_F|other|7.253333
processed_te_f_finance_02104.wav|అయితే మినిమమ్ బ్యాలెన్స్ అని కాకుండా,మంత్లీ యావరేజ్ బ్యాలెన్స్,అని చెబుతుంటాయి బ్యాంకులు.|Telugu_F|other|6.442667
processed_te_f_books_socialscience_07320.wav|ఇట్లా నదుల ఒడ్డున ఉన్న పవిత్ర స్థలాలు పాడవుతున్నాయి. వీటిని పవిత్రంగా ఉంచుకోడం మన బాధ్యత.|Telugu_F|other|7.500000
processed_te_f_books_socialscience_06337.wav|ప్రభావిత వ్యక్తికి పరిపాలన సంబంధ లేదా న్యాయ స్వరూపం గల నిర్ణయాలకు కారణాలను తెలియచెయ్యాలి.|Telugu_F|other|7.476458
processed_te_f_education_01678.wav|ఈ సినిమా కంటెంట్ ని,థీం లైన్ విని,మెగాస్టార్ చిరంజీవి కూడా మెచ్చుకున్నారు.|Telugu_F|other|6.700000
processed_te_f_books_socialscience_01687.wav|జనాభా పెరగటంతో నేత, కుండల తయారీ, లోహాల తయారీ, ఇతర వృత్తుల వంటివి పెరిగాయి.|Telugu_F|other|7.100000


==> filelists/nonparallel/export_processed_limmits_telugu_m_audiopath_text_sid_emotion_duration_train_nonparallel_data.txt <==
processed_te_m_agri_02160.wav|స్ట్రేంజర్ల అత్తి ఒక విలక్షణ చెట్టు చాలా ముఖ్యమైన చెట్టు |Telugu_M|other|4.373333
processed_te_m_finance_00904.wav|వాణిజ్య భీమా విస్తరించింది మరియు పరిశ్రమ యొక్క పాత్ర మార్చబడింది|Telugu_M|other|5.154458
processed_te_m_agri_00516.wav|ఒక కుక్బుక్ నేను మాంసం రుచి కూడా చెక్క సుత్తి కొట్టిన చేసే నుండి ఆధారపడి చదవండి|Telugu_M|other|7.360000
processed_te_m_agri_02091.wav|సరైన కలుపు గుర్తింపు అనేది ఒక నిర్దిష్ట మొక్కకు సంబంధించి సంవత్సరాల్లో సంకలనం చేయబడిన జ్ఞానానికి గేట్వే|Telugu_M|other|8.085333
processed_te_m_agri_01827.wav|గోదావరి నీటి ప్రవాహం కి జూన్ నుంచి డిసెంబర్ వరకు నీటిని లిఫ్టు చేసే అవకాశం ఉంటుంది|Telugu_M|other|6.455312
processed_te_m_finance_00912.wav|మీరు కోరుకునే ఒక ధర్మం లేదా మీకు ఏది చేయగలదో చూడగల పెట్టుబడి లేదా ఆర్థిక ప్రణాళిక సంస్థను కనుగొనండి|Telugu_M|other|7.336875
processed_te_m_agri_01756.wav|దేశానికి స్వాతంత్ర్యం వచ్చిన తర్వాత రైతు సంక్షేమంపై ఎన్నో పార్టీలు పెద్ద పెద్ద మాటలు చెప్పాయి|Telugu_M|other|6.752000
processed_te_m_agri_00774.wav|ముదురు ఎరుపు నుండి గోధుమ వరకు ఉండే ప్రవాహం కొద్దిగా పాత రక్తాన్ని లేదా నెమ్మదిగా ప్రవహిస్తుంది|Telugu_M|other|7.232000
processed_te_m_finance_01766.wav|టెర్రీ యొక్క సిద్ధాంతం ప్రకారం వ్యక్తిగత గుర్తింపును వ్యక్తులు వ్యక్తిగత గుర్తింపుగా ఇవ్వాలా లేదా అనేది వ్యక్తిగత రాష్ట్ర చట్టాలపై ఆధారపడి ఉంటుంది|Telugu_M|other|9.612687
processed_te_m_agri_00677.wav|పాల ఉత్పత్తిలో ప్రపంచంలోనే అగ్రస్థానంలో ఉన్న భారత్ను పశుగ్రాసం కొరత చాలా తీవ్రంగా వేధిస్తోంది|Telugu_M|other|7.893333
processed_te_m_finance_01755.wav|ఆర్థిక ఇబ్బందులను ఎదుర్కొనేందుకు సిద్ధంగా ఉండాలంటే సంపాదనను సరైన మార్గంలో పెట్టుబడి పెట్టాలి|Telugu_M|other|6.373500
processed_te_m_agri_01740.wav|గజ్వేల్ హైవేకు దగ్గర్లో ఏర్పాటు చేసిన ఈ అధునాతన రైతు మార్కెట్ ను దాదాపు కోటి రూపాయలతో నిర్మించారు|Telugu_M|other|7.744000
processed_te_m_finance_01865.wav|ఈ సందర్భంగా ప్రసంగించిన పలువురు నేతలు కార్పొరేట్లకు ప్రభుత్వాలు భారీ మొత్తంలో పన్ను రాయితీలు ఇవ్వడంతో పాటు, రుణమాఫీ కూడా చేస్తున్నాయని అన్నారు |Telugu_M|other|9.763625
processed_te_m_education_01073.wav|రామ్ చరణ్ కెరీర్లో సూపర్ హిట్ అయిన మగధీర సినిమాలోని భారీ డైలాగ్ ని ఎంతో తేలికగా చెప్పిన బుడ్డోడు గురించే ఇప్పుడు నెట్లో పెద్ద చర్చ జరుగుతుంది|Telugu_M|other|10.197333
processed_te_m_politics_02635.wav|అప్పుల బాధతో రైతులు అర్ధాంతరంగా తనువు చాలిస్తుంటే అధికారులు సాధారణ మరణాలుగా రికార్డులలో చూపించి వారి కుటుంబాలకు మరింత అన్యాయం చేస్తున్నారు.|Telugu_M|other|9.426937
processed_te_m_finance_01041.wav|కేంద్ర ఆర్థిక మంత్రి అరుణ్ జైట్లీ జోక్యం చేసుకుని కరెన్సీ నోట్ల ముద్రణపై ప్రతిపక్ష సభ్యులు బాధ్యతా రహితంగా వ్యాఖ్యానించడం సరికాదని అన్నారు.|Telugu_M|other|9.055417
processed_te_m_finance_02678.wav|మీరు మొదట వచ్చినప్పుడు మీరు అందించిన ఏ డిపాజిట్ను కోల్పోవాలో లేదా మీ డిపాజిట్ కోల్పోవడాన్ని మీరు మీ ఒప్పందంలోని మంచి ప్రింట్ను చదివే అవసరం|Telugu_M|other|9.148292
processed_te_m_agri_00366.wav|లక్ష్మాపూర్ ధాన్యం కొనుగోలు కేంద్రానికి రెండు రోజుల కిందట చేరుకున్న రైతు గోపాల్ తాను తెచ్చిన ధాన్యాన్ని అమ్మేందుకు పడిగాపులు కాస్తున్నారు|Telugu_M|other|9.664000
processed_te_m_finance_01956.wav|విదేశాలకు వెళ్లే సమయంలో క్రెడిట్ కార్డుకు బదులు ముందుగా కరెన్సీ లోడ్ చేసిన ట్రావెల్ కార్డును తీసుకెళ్లడం వల్ల ఖర్చులు ఆదా చేసుకోవచ్చు. |Telugu_M|other|8.300000
processed_te_m_weather_01446.wav|మొదటి టెస్టు ముగింపు రోజున గ్యాలరీని ఓ ప్రేక్షకుడు తన పట్ల జాత్యాంకర వ్యాఖ్యలు చేసినట్లు జోఫ్రా ఆర్చర్ తన ట్విట్టర్లో ట్వీట్ చేశాడు. |Telugu_M|other|8.927708
processed_te_m_politics_02407.wav|ఈ ఎన్నికల్లో తమ అభ్యర్థిని గెలిపించుకునేందుకు టీఆర్ఎస్ పార్టీ స్థానిక సమస్యల పరిష్కారమే అజెండాగా ప్రచారం చేస్తూ జనాల్లోకి వెళ్తోంది.|Telugu_M|other|9.531417
processed_te_m_education_00165.wav|ఎందుకంటే ఆంధ్రప్రదేశ్ కు ప్రత్యేక హోదా కల్పిస్తూ అప్పటి ప్రధాని మన్మోహన్ సింగ్ రాజ్యసభలో ప్రకటన చేసినప్పుడే ఈ అంశం చర్చకు వచ్చింది.|Telugu_M|other|9.312000
processed_te_m_general_00295.wav|రెండు దేశాల మధ్య ద్వైపాక్షిక సంబంధాలు మరింత బలోపేతం అయ్యేందుకు కృషి చేసిన వ్యక్తులకు సంస్థలకు ఈ కార్యక్రమంలో అవార్డులను అందజేశారు. |Telugu_M|other|9.519813
processed_te_m_other_02194.wav|కొరటాల శివ చేసింది తక్కువ సినిమాలే అయినా అవి బాక్స్ ఆఫీస్ దగ్గర పెద్ద విజయం సాధించడంతో టాప్ డైరెక్టర్స్ లిస్ట్ లోకి చేరుకున్నాడు.|Telugu_M|other|7.546104
processed_te_m_health_01505.wav|అయితే గత పది రోజుల నుండి ఇంటికి వెళ్లకుండా కుటుంబ సభ్యులను కలవకుండా కరోనా వైరస్ బాధితులకు చికిత్స అందించడంలో నిమగ్నం అయిపోయింది.|Telugu_M|other|9.566250
processed_te_m_politics_02075.wav|స్క్యానింగ్ మరియు ఫ్యాక్స్ సామర్ధ్యంతో ప్రాథమిక ప్రింటర్ యొక్క లక్షణాలను కలిపే ప్రింటర్లు హోమ్ ఆఫీస్ నిపుణులలో ప్రముఖంగా ఉన్నాయి|Telugu_M|other|7.987292
processed_te_m_general_00943.wav|ఈ సందర్భంగా ప్రాజెక్టు మేనేజర్ బ్రెంట్ కోబ్లీ మాట్లాడుతూ ఇప్పటికే పలు కంపెనీలు విద్యుత్ ఇంధన ఆధారిత విమానాల తయారీని మొదలెట్టాయి. |Telugu_M|other|8.556188
processed_te_m_other_03125.wav|ఆయనపై యూపీ మంత్రి స్వామి ప్రసాద్ మౌర్యా కూతురు సంఘమిత్ర బీజేపీ అభ్యర్థిగా దిగడంతో యాదవేతర బీసీల ఓట్లు ధర్మేంద్రకు పడకపోవచ్చు.|Telugu_M|other|9.334042
processed_te_m_finance_02413.wav|అంటే ఈ నూతన ఫార్ములా ప్రకారం అన్ని ప్రభుత్వ బ్యాంకులు తమ ఆర్థిక పరిస్థితిని అనుసరించి ఉద్యోగులకు ఇకపై వేతనాలు చెల్లిస్తాయి. |Telugu_M|other|8.161437
processed_te_m_finance_00834.wav|ఒకరి చేతి నుంచి మరొకరి చేతుల్లోకి మారే కరెన్సీ నోట్ల ద్వారా కూడా కరోనా వైరస్ వ్యాప్తి చెందుతుందని సైంటిస్టులు హెచ్చరించారు|Telugu_M|other|8.637458
processed_te_m_finance_01876.wav|స్వశక్తితో ముందుకు వెళ్లడానికి కొద్ది మొత్తాలతో పెట్టుబడి పెట్టి వ్యాపారాలు ప్రారంభించి దిగ్విజయంగా ముందుకు సాగుతున్నారు. |Telugu_M|other|6.977229
processed_te_m_finance_02471.wav|ప్రభుత్వంలోని వివిధ శాఖల ద్వారా జరిగే సరుకు రవాణాను ఇకపై కచ్చితంగా ఆర్టీసీ కార్గో అండ్ పార్సిల్ సర్వీస్ ద్వారానే చేస్తాం. |Telugu_M|other|7.900000
processed_te_m_agri_01761.wav|నేడు నేను కన్నీరుగా కరిగిన గీతికను సిగ్గుతో రెండుగా చీలిన వెదురు బొంగును మంటలో అంతరాంతర దగ్ధమైన బూడిదను అని ఆవేదన చెందారు|Telugu_M|other|9.408000
processed_te_m_finance_00326.wav|మహాత్మాగాంధీ గుణకర్ భీమా యోజన పథకం ద్వారా చేనేత కార్మికులకు వారి కుటుంబ సభ్యులకు భీమా సౌకర్యం కల్పిస్తున్నట్లు తెలిపారు.|Telugu_M|other|9.156875
processed_te_m_finance_00801.wav|ప్రధాని మోడీ ప్రభుత్వం తీసుకున్న ఈ చర్యకు ఉన్నట్టుండి ఇంకిపోయిన చెరువుల్లా బ్యాంకుల్లోని కరెన్సీ నిల్వలు ఖాళీ అయిపోయాయి|Telugu_M|other|8.498125
processed_te_m_agri_00573.wav|వెంటనే వారు మొక్కల సరైన పెరుగుదల మరియు అభివృద్ధి జోక్యం ఎందుకంటే కలుపు మొక్కలు, వారితో ఒక క్రూరమైన పోరాటం ప్రారంభం వంటి|Telugu_M|other|9.685333
processed_te_m_politics_00495.wav|కిడ్నీ రోగులు అధికంగా ఉన్న శ్రీకాకుళం జిల్లాతో పాటు పలు ప్రాంతాల్లో కిడ్నీ సమస్యలపై అధ్యయనం చేస్తామని ఆయన హామీ ఇచ్చారు.|Telugu_M|other|8.869646
processed_te_m_education_01198.wav|నష్టాన్ని పూడ్చేందుకు స్పెషల్ ప్యాకేజీ ఇవ్వాలని రాష్ట్ర ప్రభుత్వం ఇప్పటికే కేంద్రాన్ని కోరిందని విజయన్ గుర్తు చేశారు|Telugu_M|other|7.648000
processed_te_m_agri_01350.wav|ఈ గణాంకాలను పరిశీలిస్తే ప్రస్తుతం రాష్ట్ర ప్రభుత్వం అమలు చేస్తున్న రైతు రుణ ఉపశమన పథకం సముద్రంలో కాకి రెట్టతో సమానం|Telugu_M|other|9.280000
processed_te_m_agri_00802.wav|కాఫీ ఎక్కువ్గా తీసుకోవడం వల్ల మీ పరిస్థితి మరీ దారుణం అవుతుంది కాబట్టి మీరు వీలైనంత తక్కువగా కాఫీ తీసుకోవడం మంచిది|Telugu_M|other|8.906667
processed_te_m_general_02238.wav|మనుషులను దూరం చేసే మతం కన్నా ఆత్మీయతతో వారిని ఒక్కటిగా చేసే మానవత్వం ఎంతో గొప్పదని తిరుపతి ఎంపీ వెలగపల్లి అన్నారు. |Telugu_M|other|8.242708
processed_te_m_general_01382.wav|దేశం విపత్కర పరిస్థితుల్లో ఉన్న సమయంలో ఒకటిగా ఉండాలన్న రాజ్యాంగ స్ఫూర్తికి సాక్ష్యంగా రాజకీయ పార్టీలు నిలబడ్డాయి. |Telugu_M|other|7.964062
processed_te_m_agri_00577.wav|మొదట పక్షిని గమనించని డ్రైవర్ రైతు చెప్పడంతో పక్షిని గమనించి ట్రాక్టర్ కింద పక్షి పడకుండా నెమ్మదిగా తీసుకెళ్తాడు|Telugu_M|other|8.417500
processed_te_m_other_01005.wav|ప్రస్తుతానికి ఈ సెన్షేషనల్ వార్తపై ఇంకా అఫిషియల్ క్లారిటీ లేకపోయినా ఈ వార్త మాత్రం సెన్షేషనల్ గా వైరల్ అవుతోంది. |Telugu_M|other|7.300000
processed_te_m_weather_02396.wav|ముంబై సమీపంలో ఒక మెగాసిటీని ఏర్పాటు చేసేందుకు బ్లూ ప్రింట్ ను సిద్ధం చేసినట్టు ఒక ఇంగ్లీష్ పేపర్ వెల్లడించింది. |Telugu_M|other|7.267479
processed_te_m_education_00790.wav|పాఠశాలల ప్రారంభంలో అధికారులు తనిఖీలు చేస్తూ సామర్థ్య పరీక్షలు చేయించని బస్సులను గుర్తించి కేసులు నమోదు చేయాలి.|Telugu_M|other|7.978667
processed_te_m_agri_00272.wav|మంగళవారం గ్రామీణ పేదరిక నిర్మూలన సంస్థ సెర్ఫ్ ఆధ్వర్యంలో మండలంలోని విస్నూరులో మామిడి రైతులకు అవగాహన కల్పించారు|Telugu_M|other|10.058667
processed_te_m_health_01422.wav|వెబ్సైట్ల నుంచి తీసుకున్న మందులు వికటించి రోగి మరణిస్తే దానికి ఎవరు బాధ్యత వహిస్తారని వీరు ప్రశ్నిస్తున్నారు.|Telugu_M|other|7.476458
processed_te_m_general_02292.wav|దీంతో ఈ విమానం ద్వారా ఢిల్లీ మీదుగా కనెక్టింగ్ విమానాలను అందుకునే ప్రయాణికులు తీవ్ర ఇబ్బందులు ఎదుర్కొన్నారు. |Telugu_M|other|6.733417
processed_te_m_general_02314.wav|తెలంగాణ యువతకు ఉద్యోగాలు ఇచ్చేందుకు పెట్టిన ముల్కీ రూల్స్ ను తుంగలో తొక్కింది మీ నాయనమ్మ ఇందిరా గాంధీ కాదా. |Telugu_M|other|7.441625
processed_te_m_politics_02040.wav|బాధిత యువతి పట్ల అవాంఛనీయ ప్రచారం నివారించి నైతిక విలువలకు పట్టం గట్టాలని ఆయన అన్ని వర్గాలను అభ్యర్థించారు|Telugu_M|other|7.592542
processed_te_m_finance_01796.wav|కొన్ని క్రెడిట్ కార్డులు ఈ రివార్డు పాయింట్లని తిరిగి క్యాష్ రూపంలో కన్వర్ట్ చేసే సదుపాయం కల్పిస్తున్నాయి|Telugu_M|other|6.048417
processed_te_m_finance_02587.wav|సరైన నియమ నిబంధనలు పాటించకుండా ప్రభుత్వ రంగ బ్యాంకులు ఈవిధంగా భారీ రుణాలు ఎలా ఇచ్చాయని కూడా ప్రశ్నించింది|Telugu_M|other|7.093333
processed_te_m_education_01474.wav|ఇంతలో గాంగ్జు యూత్ సైన్స్ అండ్ టెక్నాలజీ ఇన్నోవేషన్ కాంటెస్ట్ ఉందని ఎవరో చెబితే దీన్ని ఆ పోటీలో పెట్టాడు.|Telugu_M|other|8.149333
processed_te_m_weather_01211.wav|బాల్రాజ్ అడిగాడు అన్నా మేము చాలా రోజుల నుంచి అడుగుతున్నాం ఒకేసారి పెద్ద అమౌంట్ ఇస్తే మాకు పనికి వస్తుంది. |Telugu_M|other|7.476458
processed_te_m_finance_01773.wav|మీ సహాయ అర్హతను లెక్కించేందుకు మీ ఆదాయం మాత్రమే కాకుండా, మీ జీవిత భాగస్వామి యొక్క ఆస్తులని గుర్తుంచుకోండి|Telugu_M|other|7.592542
processed_te_m_health_02104.wav|ఎండలో ఎక్కువగా తిరగడం వల్ల చర్మం తన సహజ రంగును కోల్పోయి వేరే రంగులోకి మారుతుందనే విషయం అందరికీ తెలిసిందే.  |Telugu_M|other|7.400000
processed_te_m_weather_01170.wav|అలాంటప్పుడు ఆప్మెల్ మొత్తం తమదేనని ఆంధ్రప్రదేశ్ వాదించడం సమంజసం కాదని తెలంగాణ అభ్యంతరం వ్యక్తం చేసింది. |Telugu_M|other|7.650604
processed_te_m_general_01224.wav|సంగీతం ద్వారా భాషా పరివ్యాప్తిని ఉద్యమ స్ఫూర్తితో అవిశ్రాంతం శ్రమిస్తున్న మహిళా గాయనిగా రాణిస్తున్నారు. |Telugu_M|other|7.546104
processed_te_m_finance_00925.wav|హార్లీ డేవిడ్సన్ బైక్లపై ఎక్కువ పన్ను విధిస్తోందని భారత్‌ను అమెరికా నిలదీయడం తదనంతర పరిణామాలు తెలిసినవే|Telugu_M|other|7.801542
processed_te_m_education_01920.wav|రాజశేఖర్ ప్రవర్తనపై చిరంజీవి అభ్యంతరం వ్యక్తం చేస్తే నిప్పును కప్పెట్టినంత మాత్రాన పొగరాకుండా పోతుందా?|Telugu_M|other|8.010667
processed_te_m_weather_00761.wav|ఇందుకోసం శనివారం జరిగిన అల్లర్లపై రాష్ట్ర హోంశాఖ నేరుగా స్పందించి రాష్ట్ర ప్రభుత్వాన్ని వివరణ కోరింది. |Telugu_M|other|6.884333
processed_te_m_weather_01527.wav|అన్ని కార్యక్రమాలు పూర్తి చేసుకున్న ఈ సినిమా గత కొద్ది రోజులుగా సరైన రిలీజ్ డేట్ కోసం ఎదురు చూస్తోంది. |Telugu_M|other|6.083250
processed_te_m_finance_01490.wav|కానీ నాడు నయీం ఇంట్లో పెద్ద ఎత్తున డబ్బు దొరికిందని కౌంటింగ్ మెషిన్లు తీసుకొచ్చి డబ్బులు లెక్కించారు.|Telugu_M|other|6.791458
processed_te_m_health_01529.wav|మెడికల్ షాపులు మరియు గడువు మందులు పారవేయడం గురించి నిబంధనలు రాష్ట్రం నుండి రాష్ట్రాలకు మారుతూ ఉంటాయి.|Telugu_M|other|6.849521
processed_te_m_education_01085.wav|ఆ సమయంలో కాగా ఆ ప్రాంతంలోని ఓబ్నిస్క్ నగరంలో నివసించిన అతని తల్లి మాస్కోకు పరీక్షలు రాయడానికి వచ్చారు|Telugu_M|other|7.763438
processed_te_m_finance_01821.wav|సైబర్ క్రైమ్స్ నియంత్రణ కోసం పోలీస్ శాఖ సలహాలు తీసుకొని సైబర్ సెక్యూరిటీ విధి విధానాలను రూపొందించాలి. |Telugu_M|other|6.872729
processed_te_m_education_02092.wav|సిస్టమ్ కీబోర్డులో అక్షరాలను నిర్ణీత క్రమంలో టైప్ చేయడం ద్వారా ఎమోజీలను కామెంట్లుగా పోస్ట్ చేయొచ్చు.|Telugu_M|other|7.242667
processed_te_m_education_01196.wav|ఇది అజీజ్ గారు రచించిన నవల వృత్తాంతం చాలా క్లుప్తంగా ఈ కథలో ఇక్కడ చెప్పని వివరాలు నవలలో చాలా ఉన్నాయి|Telugu_M|other|7.990938
processed_te_m_agri_01912.wav|రామం జల్లుతున్న విత్తనాల్లో ఎక్కువ భాగం నాగలి జాడలో కాకుండా బయటే పడుతూ నాగలి దెబ్బకు చిట్లి పోసాగాయి|Telugu_M|other|7.850667
processed_te_m_finance_02051.wav|చట్టంలో ఉండే కొన్ని సందిగ్ధ విషయాల వల్ల ఒకే వస్తువుకు అన్ని రాష్ట్రాల్లోనూ ఒకే పన్ను రేటు కుదరలేదు. |Telugu_M|other|6.187750
processed_te_m_finance_01428.wav|ఇక కలెక్షన్స్ విషయానికి వస్తే డిక్టేటర్ పెట్టుబడి కూడా రాకుండా నిర్మాతకు భారీ నష్టాలను మిగిల్చింది.|Telugu_M|other|6.597500
processed_te_m_politics_01628.wav|ఈ కాలేజీ వేడుకలు చూస్తుంటే తను చదివిన కాలేజీ నాటి జ్ఞాపకాలు గుర్తుకు వస్తున్నాయని గవర్నర్ తెలిపారు.|Telugu_M|other|6.455312
processed_te_m_agri_00724.wav|తెలంగాణ ఏర్పడే నాటికి లక్షల టన్నుల నిల్వ సామర్థ్యం ఉన్న గోదామును లక్షల టన్నుల సామర్థ్యానికి తెచ్చాం|Telugu_M|other|8.885333
processed_te_m_general_02077.wav|ప్రతిష్టాత్మక కాళేశ్వరం ప్రాజెక్టును ముందుకు నడపడంలో విద్యుత్ శాఖ అత్యంత కీలకమైన పాత్ర పోషించనుంది. |Telugu_M|other|6.861125
processed_te_m_agri_03046.wav|ఇలాంటి రైతులను ప్రభుత్వం ప్రోత్సహిస్తే అద్భుతాలు జరిగే అవకాశం ఉందని రైతు ప్రతినిధులు చెబుతున్నారు.|Telugu_M|other|6.083250
processed_te_m_agri_00738.wav|ఒంగోలు సిటీ సామాన్య పేద రైతు కుటుంబంలో జన్మించిన నందిగం సురేష్ వైఎస్ జగన్మోహన్ రెడ్డికి వీరాభిమాని|Telugu_M|other|8.384000
processed_te_m_health_01262.wav|అలాంటిది ఒకే రక్తం పంచుకు పుట్టిన నా తమ్ముడిని అలా చూడడానికి నాకు ధైర్యం ఉంటుందని ఎలా అనుకోమంటారు.|Telugu_M|other|6.965604
processed_te_m_agri_01766.wav|ఈ సందర్భంగా వారికి రైతు సంఘాల నాయకులతో కలిసి అర్వింద్ పసుపు రైతుల సమస్యలపై వినతి పత్రం సమర్పించారు|Telugu_M|other|7.882667
processed_te_m_education_01651.wav|యాత్ర సజావుగా సాగడానికి వీలుగా అన్ని ఏర్పాట్లు చేసినట్టు జమ్ము ఐజీపీ ఎస్డీ సింగ్ జమ్వాల్ తెలిపారు.|Telugu_M|other|6.880000
processed_te_m_weather_00826.wav|హెచ్బీ వీసాల వినియోగాన్ని తగ్గించాలని ప్రభుత్వం నుంచి తీవ్ర ఒత్తిడి ఉండటంతో జారీకి కళ్లెం వేశారు. |Telugu_M|other|6.907563
processed_te_m_agri_00884.wav|మెదక్జిల్లా శివ్వంపేట మండలం దొంతి గ్రామంలో పులగరి శంకర్ అనే రైతు అప్పుల బాధతో ఉరేసుకుని చనిపోయాడు|Telugu_M|other|7.840000
processed_te_m_finance_02609.wav|ఈ రుణానికి సంబంధించి బ్యాంకులు తమ వైపు నుంచి ఫైనాన్షియల్ బిడ్లు దాఖలు చేయాల్సిందిగా ఆహ్వానించింది|Telugu_M|other|6.600000
processed_te_m_health_02536.wav|అవయవ మార్పిడి శస్త్ర చికిత్సలు అందుబాటులో లేకపోవడం వలన పలువురు అర్ధాంతరంగా మృత్యువాత పడుతున్నారు. |Telugu_M|other|7.046875
processed_te_m_agri_01927.wav|ఆగ్రహించిన రాజా జగత్ సింగ్ క్రౌర్యానికి ఆ రైతు తనతో పాటు తన కుటుంబాన్ని అగ్నికి ఆహుతి చేసుకుంటాడు|Telugu_M|other|8.021333
processed_te_m_health_02849.wav|కాలం చెల్లిన మందులు పెద్ద సంఖ్యలో రావడంతో వీటిని ఎలా పంపిణీ చేయాలని వాలంటీర్లు ప్రశ్నిస్తున్నారు. |Telugu_M|other|6.100000
processed_te_m_weather_00983.wav|సోన్ భద్ర బాధిత కుటుంబాలను కలవడంలో ప్రియాంక ఎంతో తెగువ చూపారంటూ ఆమెపై ప్రశంసల వర్షం కురిపించారు. |Telugu_M|other|7.337125
processed_te_m_finance_01897.wav|ఒకటి కంటే ఎక్కువ క్రెడిట్ కార్డులను వాడటం ద్వారా బిల్లులను సకాలంలో చెల్లించడంలో జాప్యం జరగొచ్చు. |Telugu_M|other|6.300000
processed_te_m_health_02924.wav|వ్యాయామం తర్వాత చెమట వస్త్రాలను మార్చండి మరియు స్నానం చేసిన తర్వాత బాగా పొడిగా ఉండేలా చూసుకోండి.|Telugu_M|other|6.210958
processed_te_m_finance_00148.wav|ఏదైనా ఫ్రీలాన్స్ వర్క్ మీరు చేస్తే ఆ మొత్తంలో కొంత అప్వర్క్ తీసుకొని మిగతా డబ్బు మీకు ఇస్తుంది.|Telugu_M|other|6.837896
processed_te_m_other_01350.wav|కొత్త లేదా స్టార్ ఇమేజ్ లేని వారితో సినిమా రూపొందిస్తే చిన్న సినిమా అన్న ట్యాగ్లైన్ తగిలిస్తాం. |Telugu_M|other|5.900000
processed_te_m_agri_02879.wav|చేపల ఉత్పత్తి పెంపకం పెరిగినంత మాత్రాన గ్రోత్ రేట్ అనేది వ్యవసాయ రంగంలో ఉంటుందా అని నిలదీశారు. |Telugu_M|other|6.501208
processed_te_m_finance_00397.wav|ఆదాయ మార్గాలను అన్వేషిస్తున్న కేంద్రానికి జీఎస్టీ పన్ను రేటును పెంచడమే మార్గం అని భావిస్తోంది.|Telugu_M|other|6.570875
processed_te_m_finance_00513.wav|వస్తువులను ఎలాంటి డ్యామేజ్ కాకుండా తిరిగి ఇచ్చేస్తే ఈ సెక్యూరిటీ డిపాజిట్ వెనక్కి ఇచ్చేస్తారు.|Telugu_M|other|5.932333
processed_te_m_finance_00804.wav|ఎంత కష్టపడితే డబ్బు వస్తుందో, దానికి ఎలా విలువ ఇవ్వాలో తండ్రి పాఠం ద్వారా కుమారుడు గ్రహిస్తాడు|Telugu_M|other|7.251563
processed_te_m_agri_01262.wav|సామాజిక మార్పునకు కార్మికులే కాకుండా రైతు వర్గం కూడా దోహదం చేస్తుందన్న సూత్రీకరణ చాలా గొప్పది|Telugu_M|other|7.456000
processed_te_m_education_00279.wav|పరీక్ష ప్రాప్టీ పుస్తకాలను సమీక్షించండి మరియు మీకు ప్రాప్యత ఉన్నట్లు అనేక పరీక్షలు తీసుకోండి.|Telugu_M|other|7.008000
processed_te_m_politics_01712.wav|అయినా లోకేష్ కాబోయే సీఎం అని ప్రచారం జరుగుతున్న ఈ సమయంలో వెనక్కి తగ్గేందుకు లోకేష్ ఒప్పుకోడు.|Telugu_M|other|6.710187
processed_te_m_weather_02368.wav|శరవేగంగా చిత్రీకరణ పూర్తి చేసి మేలో ఈ సినిమాని విడుదల చేయనున్నట్లు చిత్ర యూనిట్ పేర్కొన్నది. |Telugu_M|other|6.083250
processed_te_m_politics_02817.wav|ఆధునిక యువత ప్రతినిధులు తరచూ ప్రసిద్ధ బ్రాండ్ టామీ హిల్ఫైగర్ ఉత్పత్తులకు ప్రాధాన్యత ఇస్తారు.|Telugu_M|other|6.443167
processed_te_m_finance_02681.wav|విధ్వంసం వారి సొంత డూమ్ లేదా వారి సొంత పొదుపు లేదా వారి కుటుంబం యొక్క పొదుపు కొందరు ఆటగాళ్ళు|Telugu_M|other|6.269021
processed_te_m_general_00850.wav|అప్పుడే ఆయనకు తెలిసింది పద్నాలుగేళ్ల ఆ కుర్రాడు ప్రెసిడెన్సీ కళాశాలలో డిగ్రీ చదువుతున్నాడని. |Telugu_M|other|6.000000
processed_te_m_finance_00783.wav|ఇక ఇన్ఫీకి కొత్త చీఫ్ రానున్నారన్న వార్తలు స్టాక్ మార్కెట్ ఇన్వెస్టర్ల సెంటిమెంట్ ను పెంచాయి|Telugu_M|other|6.826292
processed_te_m_agri_00260.wav|బహు కొత్తగా వారి పువ్వులు మీకు ఆహ్లాదం దశాబ్దాల మరియు ప్రతి సంవత్సరం అదే స్థానంలో పెంచవచ్చు|Telugu_M|other|7.232000
processed_te_m_health_01182.wav|స్ట్రోక్ యొక్క మీ విశ్వాసాన్ని పెంచుతూ మీడియం స్పీడ్ స్ట్రోక్ మీ ఆటపై ఒత్తిడి తగ్గిస్తుంది.|Telugu_M|other|5.502750
processed_te_m_other_01759.wav|జాంగ్ముతో పాటు చైనా మరికొన్ని డ్యామ్లు నిర్మించే ఆలోచన కూడా ఉన్నట్టు గతంలో వార్తలు వచ్చాయి. |Telugu_M|other|6.547646
processed_te_m_health_01857.wav|ఈ నేపథ్యంలో పుట్టుకతోనే పలువురు చిన్నారులు అంగ వైకల్యం లేదా పౌష్టిక లోపంతో జన్మిస్తున్నారు.|Telugu_M|other|6.315458
processed_te_m_health_01791.wav|ఇక నాన్నగారి గురించి చెప్పాలంటే నాకు తెలుగు అనే మూడు అక్షరాలు వింటే నా రక్తం ఉప్పొంగుతుంది.|Telugu_M|other|6.315458
processed_te_m_finance_00703.wav|డీలర్ ఇప్పటికే ఉన్న కార్పెట్ను కొనుగోలు చేయడం ద్వారా మీరు సాధారణంగా కొంత డబ్బు ఆదా చేయగలరు|Telugu_M|other|6.443167
processed_te_m_general_01124.wav|లైన్ ఖర్చులు తగ్గేందుకు వీలుగా సబ్ స్టేషన్లకు దగ్గరలో సౌర విద్యుత్ ప్లాంట్లను నెలకొల్పారు.|Telugu_M|other|5.676896
processed_te_m_finance_00632.wav|ఇలా ఆర్థిక ప్రణాళికతో వెళ్తే రిటైర్మెంట్ సమయానికి మీ చేతికి పెద్ద మొత్తంలో డబ్బు వస్తుంది.|Telugu_M|other|6.071646
processed_te_m_other_02447.wav|ఆ సమయంలో ప్రియా ప్రకాష్ తన మొదటి సినిమా రిలీజ్ అయ్యాక ప్రాజెక్ట్ సైన్ చేస్తానని చెప్పింది. |Telugu_M|other|6.083250
processed_te_m_education_01126.wav|ఆ తర్వాత అతను హిజ్బుల్ ముజాహిదీన్ ఉగ్రవాద సంస్థలో చేరి పూర్తి స్థాయిలో శిక్షణ తీసుకున్నాడు|Telugu_M|other|6.965333
processed_te_m_weather_01102.wav|ఇష్టం లేకున్నా తన భర్త తనతో ఓరల్ సెక్స్ కోసం ఒత్తిడి చేస్తున్నాడని కోర్టును ఆశ్రయించింది. |Telugu_M|other|6.141312
processed_te_m_health_01686.wav|అతను మొదటి గ్రేడ్ స్థాయిలో పైన చదవలేడు మరియు డైస్లెక్సియా వ్యాధి నిర్ధారణను కలిగి ఉంటాడు.|Telugu_M|other|6.547646
processed_te_m_agri_00800.wav|అలాగే పంటలు సాగు చేసే సమయంలో ట్రాక్టర్ డ్రైవర్లూ ప్రమాదాలకు గురైన సందర్భాలు అనేకం ఉన్నాయి|Telugu_M|other|7.381333
processed_te_m_general_02440.wav|తమ సామాజిక వర్గం వారు రాజకీయాల్లో చక్రం తిప్పుతుంటే వారికి వంతపాడటం మీడియా సంస్థల వంతైంది|Telugu_M|other|6.338667
processed_te_m_finance_00739.wav|కేంద్ర ప్రభుత్వ మెగా పెన్షన్ స్కీమ్తో నేరుగా కార్మికుల ఖాతాల్లోకి పెన్షన్ డబ్బు చేరుతుంది|Telugu_M|other|5.688521
processed_te_m_health_02038.wav|ఆరోగ్యాన్ని ఒక్క హక్కుగా పరిగణించి ఎన్టీఆర్ ఆరోగ్య పథకం పేరుతో అందరికీ చికిత్స అందించారు. |Telugu_M|other|6.292229
processed_te_m_weather_01566.wav|అలాగే నాలుగేళ్ల ప్రధాని నరేంద్ర మోదీ పాలనలో ఎఫ్డీఐలు బిలియన్ డాలర్లకు పెరిగాయని చెప్పారు. |Telugu_M|other|6.350292
processed_te_m_agri_00934.wav|మొదట కొన్ని సంవత్సరాల పాటు సిసిడి కొన్ని ఎంచుకున్న ప్రాంతాల్లో కాఫీ కేఫ్ను ప్రారంభించింది|Telugu_M|other|7.872000
processed_te_m_general_00763.wav|వృద్ధి రేటును నియంత్రించి జనాభా కట్టడిలో మనం సాధించిన సత్ఫలితాల వల్ల ఇలా జరిగి ఉండొచ్చు. |Telugu_M|other|6.094875
processed_te_m_education_02698.wav|ఇతనికి ఏమైనా ప్రాబ్లం ఉందేమోనని శాస్త్రవేత్తలు పరీక్షలు జరిపితే చాలా నార్మల్ గా ఉన్నాడు.|Telugu_M|other|6.455312
processed_te_m_agri_00722.wav|శరీరానికి ఎంతో ఆరోగ్యాన్ని పోషకాలను ఇచ్చే అరటి పండు మనుగడ ఇప్పుడు ప్రశ్నార్థకంగా మారింది|Telugu_M|other|6.848000
processed_te_m_finance_00856.wav|కనుక ధైర్యంగా షాపింగ్ చేయండి మరియు షాపింగ్ చేసే ప్రతిసారి కొనుగోలుపై డబ్బు ఆదా చేసుకోండి|Telugu_M|other|6.569063
processed_te_m_other_02328.wav|అనుమానం ఎక్కువ కావడంతో స్థానికుల సహాయంతో మహేష్ కుటుంబ సభ్యులు పోలీసులకు ఫిర్యాదు చేశారు. |Telugu_M|other|5.943937
processed_te_m_general_00648.wav|ఇలా రోజుకో మూడేసి రాగి మాడలు ఇచ్చే బదులు మొత్తం సొమ్మంతా మీకు పదో రోజున ఒకేసారి ఇస్తాను. |Telugu_M|other|6.756625
processed_te_m_finance_00896.wav|ఈ నేపథ్యంలో క్రెడిట్ కార్డు రక్షణకు సంబంధించిన బీమాను తీసుకోవడం వల్ల నిశ్చింతగా ఉండొచ్చు|Telugu_M|other|7.592812
processed_te_m_health_00947.wav|తక్కువ ప్రభావ వ్యాయామం మరియు శారీరక చికిత్స ద్వారా మీరు మీ జెల్ట్లను ఆరోగ్యంగా ఉంచవచ్చు.|Telugu_M|other|7.313917
processed_te_m_finance_02230.wav|ప్రభుత్వాలు తీసుకుంటున్న పొదుపు చర్యలతో ప్రజల ఆరోగ్య పరిస్థితి మరింత దుర్భరంగా తయారైంది. |Telugu_M|other|5.600000
processed_te_m_politics_00861.wav|జవహర్ నగర్ లోని ఓ ఇంట్లోంచి దుర్వాసన వస్తుండడంతో స్థానికులు పోలీసులకు సమాచారం అందించారు.|Telugu_M|other|6.711250
processed_te_m_general_01849.wav|మరీ ముఖ్యంగా కుటుంబ బాధ్యతలు చూసుకుంటూ ఇంటి పట్టున ఉండే మహిళలకు సీరియల్సే ప్రధాన వినోదం. |Telugu_M|other|6.200000
processed_te_m_other_02624.wav|ఈ సినిమాలో ఆర్తన అనే కొత్త హీరోయిన్ తెలుగు సినిమా పరిశ్రమకి హీరోయిన్ గా పరిచయం కానుంది. |Telugu_M|other|5.700000
processed_te_m_agri_00944.wav|గోదావరిలో నీటి ప్రవాహం ఉండే జూన్ నుంచి డిసెంబర్ వరకు నీటిని లిఫ్టు చేసే అవకాశం ఉంటుంది|Telugu_M|other|7.125333
processed_te_m_agri_01055.wav|గత ఏడాది మాత్రం నీటి సమస్య కారణంగా నిర్ణీత వ్యవధిలో లక్ష్యాన్ని చేరుకోలేక పోయిందన్నారు|Telugu_M|other|6.688000
processed_te_m_general_00645.wav|భారత్ అన్ని రకాల సంస్కృతులను తనలో ఇముడ్చుకుంటూ అందరినీ కలుపుకుంటూ ముందుకు వెళ్లే దేశం. |Telugu_M|other|5.711729
processed_te_m_agri_01209.wav|వ్యవసాయ రంగంలో ప్రస్తుత వృద్థి రేటు ప్రకారం రైతు ఆదాయాన్ని రెట్టింపు చేయడం సాధ్యం కాదు|Telugu_M|other|6.752000
processed_te_m_finance_01909.wav|అలాగే గ్రాఫ్లలో ప్రభుత్వం ఆ సంవత్సరంలో ఏ వర్గానికి ఎంత డబ్బు కేటాయించిందో చూపించవచ్చు. |Telugu_M|other|6.100000
processed_te_m_weather_02067.wav|బృందావనంలో కోతుల దాడుల్లో కొందరు ప్రాణాలు కూడా కోల్పోయారని ఆమె ఆందోళన వ్యక్తం చేశారు. |Telugu_M|other|6.000000
processed_te_m_health_00912.wav|పొడవు షడ్జమ భాగాలు దీనికి కారణమైన ఒత్తిడి లేదా గాయం తీవ్రత సంబంధించిన నమ్ముతున్నారు.|Telugu_M|other|7.104938
processed_te_m_general_02089.wav|సోషల్ మీడియా పెరిగిన తర్వాత ఉప్పల్ బాలు వంటి వారు రాత్రికి రాత్రే ఫేమస్ అవుతున్నారు.|Telugu_M|other|6.164521
processed_te_m_weather_01917.wav|ఒక్కసారి ఈ ప్రక్రియకు అలవాటు పడితే వారికి అవకాశం దొరుకుతుంది అని ఎస్ట్విక్ అన్నాడు. |Telugu_M|other|5.943937
processed_te_m_general_00234.wav|సోల్ ప్రస్తుత పాప్ సంగీతం మరియు ఫంక్ వంటి అనేక ఇతర సంగీత శైలులకు స్ఫూర్తినిచ్చింది. |Telugu_M|other|5.990375
processed_te_m_finance_02321.wav|వృద్ధులతో సహా సామాన్య ప్రజల బ్యాంకు డిపాజిట్ల వడ్డీ రేట్లపై కూడా కోత విధిస్తున్నది. |Telugu_M|other|5.433104
processed_te_m_health_02732.wav|చిత్తూరు జిల్లా క్షయ నివారణ శాఖలో ముదురుతున్న మహిళా డాక్టర్ లైంగిక వేధింపుల వివాదం. |Telugu_M|other|5.600000
processed_te_m_other_01911.wav|ముస్లింలు ఒక మధ్యవర్తి యొక్క అవసరం లేకుండా ఆల్మైటీతో ప్రత్యక్ష సంబంధం కలిగి ఉంటారు. |Telugu_M|other|5.560812
processed_te_m_agri_00837.wav|అలాగే కొర్రల పంటలు పండించేవారు కూడా తక్కువగా ఉండటంతో ప్రస్తుత పంటలకు అలవాటు పడ్డాం|Telugu_M|other|6.464000
processed_te_m_general_02407.wav|అమెరికా దేశం జారీ చేసే గ్రీన్కార్డుకు నకిలీలు పుట్టించడం దాదాపు అసాధ్యమనే చెప్పాలి|Telugu_M|other|6.000000
processed_te_m_agri_00487.wav|కౌజు పిట్టల పెంపకంలో రాణిస్తున్న మేడ్చల్ జిల్లా రైతు జక్క పెద్దన్నపై ప్రత్యేక కథనం|Telugu_M|other|6.986667
processed_te_m_finance_00838.wav|బ్లాంక్ చెక్ అంటే ఆయన దాని మీద ఎంత డబ్బు అయినా రాసుకోవచ్చు, మార్చుకుని తీసుకోవచ్చు|Telugu_M|other|6.269021
processed_te_m_agri_00082.wav|దీంతో మరింత మెరుగైన పశువైద్యం పాడి రైతు ఇంటి ముంగిటకే చేర్చాలనేది ప్రభుత్వ లక్ష్యం|Telugu_M|other|7.200000
processed_te_m_agri_00492.wav|మార్కెట్లో మంచి డిమాండ్ ఉన్న ఈ జామ సాగు విధానం గురించి రైతు మాటల్లోనే తెల్సుకుందాం|Telugu_M|other|7.082667
processed_te_m_other_01612.wav|జోరుగా సాగే పోలవరం పనులను వైకాపా తన స్వార్థం కోసం అడ్డుకుంటోందని ఆయన విమర్శించారు. |Telugu_M|other|6.361896
processed_te_m_agri_01885.wav|ప్రతి ఇంటికీ ఒక కొబ్బరి మొక్క నాటేందుకు మున్సిపల్ కమిషన్లు చర్యలు తీసుకోవాలన్నారు|Telugu_M|other|5.536000
processed_te_m_agri_00850.wav|ఏ అటవీ ద్వారా స్త్రోల్ మరియు మీరు స్వభావం భారీ పడిపోయిన కలప చిన్న పని ఎలా చూడగలరు|Telugu_M|other|7.104000
processed_te_m_weather_02394.wav|అప్పుడు ఈరోజు పాలు తాగేటప్పుడు నిన్ను ఏడ్పించి తీరుతాడు చూడు అని ముసల్ది అంటుంది. |Telugu_M|other|5.537583
processed_te_m_general_00604.wav|ఇరవై నాలుగు గంటల నిరంతర విద్యుత్ సరఫరాకు ఈ పరిస్థితి తీవ్ర అవరోధంగా మారిందన్నారు. |Telugu_M|other|5.800000
processed_te_m_finance_02342.wav|జూన్ నెల పెంపులో బ్యాంకులు కాస్త దూకుడు తగ్గించి స్వల్పంగా వడ్డీ రేట్లను పెంచాయి. |Telugu_M|other|5.467917
processed_te_m_finance_00576.wav|మీరు కొనుగోలు చేయడానికి ముందు మీ యోగ ప్యాంటులో కొల్లగొట్టిన ధనాన్ని తనిఖీ చేయండి.|Telugu_M|other|5.305396
processed_te_m_finance_02604.wav|ప్రేమ లేదా డబ్బు కోసం వృత్తిపరంగా గురుద్వారా లేదా ప్రైవేట్ గృహాలలో పాథ్ చదవవచ్చు|Telugu_M|other|6.300000
processed_te_m_weather_01504.wav|ప్రభుత్వ ప్రధాన కార్యదర్శి నీలం సాహ్ని శనివారం రాత్రి ఈ ఉత్తర్వులు జారీ చేశారు. |Telugu_M|other|5.500000
processed_te_m_weather_02020.wav|అలా హ్యాపీగా సాగిపోతున్న మాస్ లైఫ్ లోకి సడన్ గా శివ కుమార్ సూర్య ఎంటర్ అవుతాడు. |Telugu_M|other|5.537583
processed_te_m_general_00920.wav|మొగల్తూరు నుంచి బస్సులో రావడానికి ఏడు కిలోమీటర్ల దూరానికి ఒక గంట సమయం పట్టేది. |Telugu_M|other|5.900000
processed_te_m_other_01819.wav|సోషల్ మెసేజ్ తో కూడుకున్న ఈ సినిమా మహేష్ బాబు రేంజ్ ని మరింత పెంచేలా ఉంటుందట. |Telugu_M|other|5.700000
processed_te_m_finance_02611.wav|దివాలా దశలో ఉన్న నిస్సాన్ కంపెనీని ఉత్తమ సంస్థగా అభివృద్ధి చేసింది కూడా ఆయనే|Telugu_M|other|5.467917
processed_te_m_agri_00668.wav|పసుపు కుంకుమ కింద, మంది డ్వాక్రా సంఘాల మహిళలకు ప్రభుత్వం లబ్ధి చేకూరుస్తోంది|Telugu_M|other|6.869333
processed_te_m_health_02807.wav|హైదరాబాద్ సహా ఇతర ప్రాంతాల్లో చికిత్స చేయించుకుంటే ఈ పథకం కింద అర్హులు కారు. |Telugu_M|other|5.100000
processed_te_m_weather_01675.wav|అంతేకాకుండా అక్కడ వాళ్ళకి శంకర్ ఎలాగో ఇక్కడ మనకి రాజమౌళి అలాగే అని అన్నారు. |Telugu_M|other|5.967146
processed_te_m_finance_01782.wav|సవరించిన రాజ్యాంగ పత్రాలు అందిన రెండు వారాలలో, రాష్ట్ర నిర్ణయం తెలుస్తుంది|Telugu_M|other|4.900000
processed_te_m_health_03117.wav|వ్యాధి సోకితే యుపటోరియం పర్ఫోటం అనే మందును వాడటం వల్ల మంచి ఫలితాలు ఉంటాయి. |Telugu_M|other|5.270562
processed_te_m_politics_00516.wav|అటు టీడీపీ కూడా ఆప్ విజయాన్ని స్వాగతిస్తూ సోషల్ మీడియాలో ప్రచారం చేస్తున్నా ప్రస్తుత పరిస్థితుల నేపథ్యంలో బయటికి ఏమీ మాట్లాడలేని పరిస్థితుల్లో ఉంది.|Telugu_M|other|10.169958
processed_te_m_finance_02308.wav|సీలింగ్ లేదా గోడలపై ఏదైనా ఇన్స్టాల్ చేసే ముందు మీ భూస్వామిని తనిఖీ చేయండి. |Telugu_M|other|5.305396
processed_te_m_agri_00593.wav|చిన్న చిన్న కాగితం ముక్కలను కొంచెం ఎత్తు నుంచి వదిల్తే అవి నేల మీద పడతాయి|Telugu_M|other|5.952000
processed_te_m_other_01568.wav|ఈ సినిమాలో హెబ్బా పటేల్ తో పాటు మరో ఇద్దరు హీరోయిన్లు కూడా నటిస్తున్నారు. |Telugu_M|other|5.154458
processed_te_m_health_01131.wav|మెదడు గాయం ఫలితంగా నరాల వివాదం యొక్క ఆకస్మిక దిగ్భ్రాంతికి గురి కావచ్చు.|Telugu_M|other|5.154458
processed_te_m_health_02897.wav|రక్త సంబంధమైన ఈ వ్యాధి బారిన పడుతున్న వారి సంఖ్య ఈజిప్టులో చాలా ఎక్కువ. |Telugu_M|other|4.875813
processed_te_m_general_00324.wav|డిగ్రీలో భాషా సబ్జెక్టులు మూడేళ్లు ఉన్న కారణంగా ప్రధాన సబ్జెక్టులకు సమయం సరిపోవడం లేదని అటానమస్ కాలేజీలు ఉన్నత విద్యామండలి దృష్టికి తెచ్చాయి. |Telugu_M|other|10.077083
processed_te_m_finance_02579.wav|హనీ ట్రాక్ పేరుతో డబ్బు ఉన్న వాళ్లకి అమ్మాయిలను ఎరగా వేసి తీయని గొంతుతో భారీగా డబ్బులు కాజేస్తున్న ముఠాలు ఈ మధ్య కాలంలో దేశంలో ఎక్కువైపోయాయి. |Telugu_M|other|9.600000
processed_te_m_general_00415.wav|ఆ వీడియో గేమ్ తయారు చేసి తన ప్రేయసిని కంప్యూటర్ ముందు కూర్చోబెట్టి వీడియోలో ఉన్న అమ్మాయి నువ్వే అని చెప్పడంతో ఆమె చాలా సంతోషంతో పొంగిపోయింది.|Telugu_M|other|9.700000
processed_te_m_general_00726.wav|ఇక సోషల్ మీడియా వాడకం ఎక్కువ అయిన తర్వాత ఈ జాడ్యం మరింత విస్తరించింది. |Telugu_M|other|5.200000
processed_te_m_politics_01480.wav|నా సంపాదనతో నేను కొనుగోలు చేసుకున్న వాటిపై కొందరు అసత్యపు ప్రచారం చేస్తున్నారంటూ ఫిర్యాదు చేయడంతో పోలీసులు ఇప్పుడు ఎంక్వౌరీ మొదలు పెట్టారు.|Telugu_M|other|9.032187
processed_te_m_education_02680.wav|తెలంగాణ ఉద్యమంలో ఆర్టీసీతో పెట్టుకుంటే అగ్గిపెట్టెతో పెట్టుకున్నట్టేనని కేసీఆర్ అన్నారని మరి ఇప్పుడు ఆయన చేసేది ఏంటని జీవన్ రెడ్డి అన్నారు.|Telugu_M|other|9.653333
processed_te_m_agri_02907.wav|ఇలాంటి పరిస్థితుల్లో ఆటో స్టార్టర్ల వినియోగం వల్ల భూగర్భ జలాలు మరింత వేగంగా తగ్గిపోతూ నీటి లభ్యత ప్రశ్నార్థకంగా మారే ప్రమాదం వెంటాడుతోంది. |Telugu_M|other|9.450146
processed_te_m_finance_01948.wav|వారి ఆర్థిక ఆస్తులు మరియు ఇతర ఆస్తులను భీమా ఒప్పందంలోకి ప్రవేశించాయి. |Telugu_M|other|5.000000
processed_te_m_finance_01638.wav|దాదాపు రెండు వేల కోట్ల రూపాయల విలువ చేసే రద్దైన కరెన్సీతో ఆమె ఆస్తులను కొనుగోలు చేసినట్టుగా ఆదాయపు పన్ను వర్గాలు కోర్టుకు సమాచారం ఇచ్చాయి.|Telugu_M|other|9.786833
processed_te_m_finance_00482.wav|లేదా భీమా పాలసీ ద్వారా లభించే రిటర్న్ కన్నా ఎక్కువ రిటర్న్ ఇచ్చేది మరేదైనా ఉంటే అందులో పెట్టుబడి కోసం సరెండర్ ఆలోచనతో ముందుకు వెళ్లొచ్చు.|Telugu_M|other|9.473375
processed_te_m_education_03493.wav|పార్లమెంటరీ వ్యవహారాల సహాయ మంత్రి ముక్తార్ అబ్బాస్ నఖ్వి జోక్యం చేసుకుంటూ నోట్ల రద్దుపై చర్చకు ప్రభుత్వం సిద్ధంగా ఉందని స్పష్టం చేశారు.|Telugu_M|other|10.193188
processed_te_m_education_00448.wav|డీఎస్సీ, టెట్ షెడ్యూల్ విడుదల కావడంతో కోచింగ్ సెంటర్లు అవసరం లేని సిలబస్నంతా విద్యార్థులపై రుద్దొద్దని మంత్రి గంటా విజ్ఞప్తి చేశారు.|Telugu_M|other|8.917333
processed_te_m_other_02504.wav|ఎన్టీఆర్ సినిమా కోసం అని మాత్రమే కాకుండా తాను ఏ సినిమా చేసినా కూడా దర్శకుడు త్రివిక్రమ్ టైటిల్ విషయంలో చాలా జాగ్రత్తలు తీసుకుంటాడు.|Telugu_M|other|8.358813
processed_te_m_agri_01395.wav|గొట్టిపర్తి గ్రామానికి చెందిన రైతు కేసిరెడ్డి వెంకట్రెడ్డి ఏడాది క్రితం వ్యవసా య భూమిని కొనుగోలు చేసి రిజిస్ట్రేషన్ చేయించుకున్నారు|Telugu_M|other|8.917333
processed_te_m_general_02048.wav|ఈ వీధిలో మనం మనలాగే బతకొచ్చా అనే పక్క మతం వాడి వేదన జ్వలిస్తుంది. |Telugu_M|other|4.900000
processed_te_m_education_02857.wav|వేతన జీవులు అందరూ తాము రిటైర్మెంట్ తీసుకున్న తర్వాత నిశ్చింతగా జీవించేందుకు ముందుగానే ప్రణాళికా బద్ధంగా సన్నద్ధం కావాల్సి ఉంటుంది.|Telugu_M|other|9.312000
processed_te_m_health_02221.wav|మూడు నెలల క్రితం నగరానికి చెందిన మహేశ్వరికి శస్త్ర చికిత్స చేసిన నిమ్స్ వైద్యులు కడుపులో కత్తెర పెట్టి కుట్లేసిన సంగతి తెలిసిందే. |Telugu_M|other|8.358813
processed_te_m_health_00547.wav|అలాగే అంతర్గత అవయవాలు పాథాలజీ గుర్తించేందుకు మరియు వారికి చికిత్స కోసం క్షుణ్ణంగా క్లినికల్ మరియు ప్రయోగశాల పరీక్ష నిర్వహిస్తారు.|Telugu_M|other|9.125063
processed_te_m_finance_02641.wav|దీంతో ఈ బిల్లు రావడం వల్ల ఆయా కంపెనీలు, భాగస్వామ్య, వ్యక్తిగత సంస్థల దివాలా తీర్మానంలో ప్రామాణికత ఉంటుందని కేంద్రం పేర్కొంటోంది|Telugu_M|other|8.997354
processed_te_m_health_00783.wav|ఈ రకమైన అక్రాంసియా యొక్క నిర్దిష్ట కారణాలు తెలియవు, కానీ ఇది పుట్టిన ముందు సంభవించిన మెదడు గాయం లేదా స్ట్రోక్ ఫలితంగా ఉండవచ్చు.|Telugu_M|other|9.543021
processed_te_m_health_03155.wav|ప్రస్తుతం గాంధీ ఆస్పత్రిలో పాజిటివ్గా నిర్ధారణ అయిన ఏడుగురికి, వైరస్ సోకిందని భావిస్తున్న మరో నలుగురికి చికిత్స అందిస్తున్నారు. |Telugu_M|other|7.697042
processed_te_m_health_00528.wav|తరచూ ముక్కు నుండి రక్తస్రావం జరుగుతుంటే ప్రమాదమే కానీ అప్పుడప్పుడు రక్తం వస్తూ ఉండటం సహజమే కాబట్టి ఎటువంటి టెన్షన్ పడక్కర్లేదు.|Telugu_M|other|9.554646
processed_te_m_weather_02015.wav|కాగా శుక్రవారం ఈ చిత్రం విడుదల కానుండడంతో హైదరాబాద్ ప్రసాద్ థియేటర్ వద్ద టికెట్ల విక్రయాన్ని బుధవారం ఉదయం నుండి ప్రారంభించారు. |Telugu_M|other|8.100000
processed_te_m_general_01231.wav|అక్కడి కోర్టు ఇటీవలే తీర్పునిచ్చిన నేపథ్యంలో ఇకపై అక్కడి మద్యం ప్రియులకు ఆ తీర్పు వారి గొంతులో ఆల్కహాల్ పోసినంత కిక్కిచ్చింది. |Telugu_M|other|8.347208
processed_te_m_agri_01423.wav|పత్తి పండించే జిల్లాల వారిగా ఆయా కలెక్టర్లతో కొనుగోలు ఏర్పాట్లపై వీడియో కాన్ఫరెన్స్ లో మంత్రుల బృందం పరిస్థితిని సమీక్షించింది|Telugu_M|other|8.490667
processed_te_m_health_02557.wav|బోరు కొడితే ఏదో ఒకటి నములుతూ ఉండడం కొందరికి అలవాటు అంతకంటే బ్రీతింగ్ ఎక్సర్సైజ్, ఇంకా ఏదైనా తేలికపాటి వ్యాయామం వంటివి చేయండి. |Telugu_M|other|8.567792
processed_te_m_education_02700.wav|నీలం స్ప్రూస్ అరుదుగా పెద్ద సంఖ్యలో దొరుకుతుంది, కానీ ప్రసార ప్రదేశాల్లో ఇది తరచుగా మాత్రమే తక్కువగా ఉండే జీవులను కలిగి ఉంది.|Telugu_M|other|8.917333
processed_te_m_agri_02777.wav|అలా అదుముతూ మధ్యలో తయారు చేసి పెట్టుకున్న కొబ్బరి లౌజును ఉంచి కజ్జికాయ ఆకారం వచ్చే విధంగా మడుస్తూ అంచును మెలిపెట్టి మూసేయాలి.|Telugu_M|other|8.788375
processed_te_m_finance_01767.wav|సబ్ ఎడిటర్ ఉద్యోగంలో ఉన్న సౌలభ్యం ఏమంటే , మనం ఎప్పటికీ ఆదాయపు పన్ను పరిధిలోకి రాకుండా యాజమాన్యాలే తగు జాగ్రత్తలు తీసుకుంటాయి|Telugu_M|other|9.500000
processed_te_m_politics_00263.wav|ఉభయ రాష్ట్రాలు అభివృద్ధి పథంలో నడిచి దేశంలోనే అగ్రగామిగా కొనసాగే ఉజ్వల భవిష్యత్ అందించాలని దేవుని ప్రార్థించినట్టు చెప్పారు.|Telugu_M|other|9.891333
processed_te_m_weather_02397.wav|మగ్దూం భవన్లో శనివారం ఏర్పాటు చేసిన విలేకరుల సమావేశంలో సిపిఐ రాష్ట్ర కార్యదర్శి చాడ వెంకటరెడ్డి యాత్ర వివరాలను వెల్లడించారు. |Telugu_M|other|9.159896
processed_te_m_finance_00921.wav|మీరు ముందుకు వెళ్లేందుకు లేదా పన్ను మినహాయింపు కోసం స్వచ్ఛంద సంస్థకు విరాళంగా ఇవ్వాల్సిన అవసరం లేని వస్తువులను రీసెల్ చేయండి|Telugu_M|other|8.358813
processed_te_m_general_01598.wav|అంతరాయం లేకుండా నాణ్యమైన విద్యుత్ సరఫరా వల్ల ప్రజల్లో సంతోషం వ్యక్తం అవుతోందని, ఇది ఏపీ బ్రాండ్ ఇమేజ్ ను కూడా పెంచిందన్నారు. |Telugu_M|other|8.200000
processed_te_m_weather_00976.wav|తెలంగాణ రాష్ట్ర నాలుగో ఆవిర్భావ దినోత్సవం సందర్భంగా హైదరాబాద్ సహా రాష్ట్రంలోని అన్ని ప్రాంతాలు సర్వాంగ సుందరంగా తయారయ్యాయి. |Telugu_M|other|8.707104
processed_te_m_general_01479.wav|పాకిస్తాన్ సైన్యం ఇలా అక్కడి ప్రజలను రెచ్చగొట్టి సరిహద్దు వైపుగా పంపుతోందని భారత సైన్యం ఒక మీడియా స్టేట్మెంట్ లో తెలిపింది. |Telugu_M|other|7.697042
processed_te_m_weather_00713.wav|ఇప్పుడు ఏపీ రాజకీయాల్లో కూడా అలాంటి కీలక ఘట్టం ఆవిష్కృతం అయ్యేందుకు కాంగ్రెస్ అధిష్టానం భావిస్తున్నట్టు విశ్వసనీయ సమాచారం. |Telugu_M|other|8.649062
processed_te_m_general_01055.wav|ఫ్లెక్స్ సంఘం అన్ని విద్యార్థులకు నాయకత్వ నైపుణ్యాలను అభివృద్ధి చేయడానికి మరియు వారి అభ్యాస బాధ్యతకు అవకాశం కల్పిస్తుంది. |Telugu_M|other|8.100000
processed_te_m_politics_02911.wav|సంఘటనా స్థలానికి చేరుకున్న పోలీసులు మధ్యాహ్నాంలోగా నిందితుడిని అరెస్ట్ చేస్తామని హామీ ఇవ్వడంతో బాధితులు ధర్నా విరమించారు.|Telugu_M|other|8.521354
processed_te_m_health_01556.wav|పరీక్ష మరియు ప్రశ్నావళి ఫలితాల ఆధారంగా ఒక వైద్యుడు మాత్రమే పరీక్ష మరియు తదుపరి చికిత్స కోసం ఒక ప్రణాళికను సిద్ధం చేయగలడు.|Telugu_M|other|8.660667
processed_te_m_general_01132.wav|భారతదేశ అంతరిక్ష ప్రయోగ రంగానికి, యావత్ వైజ్ఞానిక రంగానికి మరిన్ని సేవలు అందించాలని హరీష్ రావు ఈ సందర్భంగా ఆకాంక్షించారు. |Telugu_M|other|8.892875
processed_te_m_other_02524.wav|సినిమాల్లో కంటే వివాదాస్పద వాటితో వార్తల్లో నిలిచే హీరో నవదీప్ తాజాగా పొలిటికల్ విషయాలు మాట్లాడి అందర్నీ ఆశ్చర్య పరిచాడు. |Telugu_M|other|7.685437
processed_te_m_other_01264.wav|టీఆర్ఎస్ ప్రభుత్వాన్ని బద్నాం చేసేందుకు కాంగ్రెస్ నేతలు పన్నిన కుయుక్తులను అసెంబ్లీ వేదికగా సీఎం కేసీఆర్ తిప్పికొట్టారు. |Telugu_M|other|7.662208
processed_te_m_agri_01774.wav|వరి బియ్యం గంజికి సముద్రపు నాచు నుంచి సంగ్రహించిన కర్రగీన్ అనే పదార్థం కలిపి అరటి కాయలకు లేపనం చేసి సత్ఫలితాలు సాధించారు|Telugu_M|other|9.440000
processed_te_m_health_02738.wav|ఇంగ్లీష్ మందులను ఎక్కువగా ఇవ్వకుండా చాలా తక్కువ మందులు ఇస్తూ, ఆ మందులు కూడా అవసరం ఉంటేనే వేసుకునేలా సూచనలు చేస్తున్నారు. |Telugu_M|other|8.300000
processed_te_m_politics_02835.wav|కానీ మన రేప్ నిందితులకు మన న్యాయవ్యవస్థ ఎందుకు మరణశిక్ష విధించడం లేదు అని ప్రశ్నిస్తున్నాను అని ఓ నెటిజన్ ట్వీట్ చేశారు.|Telugu_M|other|8.672271
processed_te_m_politics_02915.wav|అమితాబ్‌కు ఇతర దేశాల్లోని షిప్పింగ్ కంపెనీలతో సంబంధం ఉందంటూ పనామా పత్రాల్లో వెల్లడి కావడమే ఇందుకు కారణమని చెబుతున్నారు.|Telugu_M|other|8.254312
processed_te_m_education_00758.wav|ఆదివారం ఉప్పొంగి ప్రవహిస్తున్న చెరువూరు వాగును దాటి గ్రామాల్లోకి వెళ్లి పిల్లలను గుర్తించి నేత్ర పరీక్షలు నిర్వహించారు.|Telugu_M|other|8.106667
processed_te_m_other_02666.wav|వివిధ ప్రాంతాల నుంచి వచ్చే భక్తులకు పార్కింగ్ స్థలాలు చూపించే బోర్డులను ఏర్పాటు చేశామని ఇంజినీరింగ్ అధికారులు తెలిపారు. |Telugu_M|other|7.267479
processed_te_m_other_01053.wav|ఈ కేసులో జాత్యాంతర సంబంధాలను నిషేధించే చట్టాలకు ముగింపు పూర్తయింది, కానీ జాత్యాంతర వివాహాన్ని నిషేధించే చట్టాలకు కాదు. |Telugu_M|other|8.358813
processed_te_m_finance_02047.wav|అంతేకాదు రిటైర్మెంట్ తర్వాత వచ్చే నగదు మొత్తాన్ని స్థిరమైన ఆదాయం వచ్చే పథకాల్లో పెట్టుబడి పెట్టడం మంచిది అని చెప్పారు. |Telugu_M|other|7.162979
processed_te_m_politics_00292.wav|గెలిచే పరిస్థితి లేకపోయినా కొద్దో గొప్పో ఓట్లు చీల్చే సత్తా ఉన్నందున వీరిపై దృష్టి పెడతారు ప్రధాన పార్టీల అభ్యర్థులు.|Telugu_M|other|8.246875
processed_te_m_other_01290.wav|కేంద్రంపై చేస్తున్న పోరాటాన్ని మరింత ఉద్ధృతం చేసేందుకు రెండు కమిటీలను ఏర్పాటు చేయాలని అఖిలపక్ష సమావేశం నిర్ణయించింది. |Telugu_M|other|7.952458
processed_te_m_health_00708.wav|కొన్ని మందులు అనేక హైపర్టానిక్ ఒత్తిడి పెంచడానికి ఎందుకంటే ఒత్తిడి పెరిగిన మీ ప్రాధమిక చికిత్స వైద్యుడు సంప్రదించాలి.|Telugu_M|other|7.871187
processed_te_m_agri_01687.wav|రైతు వ్యవసాయ కార్మిక సంఘాలతో సంఘీభావాన్ని పెంచుకుంటూ ఉద్యమాన్ని రాష్ట్ర వ్యాప్తంగా క్షేత్ర స్థాయికి తీసుకు వెళ్ళింది|Telugu_M|other|8.021333
processed_te_m_health_01253.wav|మీ స్లింగ్ను ధరించే లక్ష్యం శస్త్రచికిత్స లేదా గాయం తర్వాత వైద్యం చేయడంతో మీ భుజం మరియు చేతిని రక్షించడం జరుగుతుంది.|Telugu_M|other|9.125063
processed_te_m_agri_00448.wav|మొదటి మొగ్గలు జూలైలో కనిపిస్తాయి, మరియు సూక్ష్మ విత్తనాల పూర్తి విల్టింగ్ మరియు పరిపక్వత ఆగష్టు చివరిలో సంభవిస్తుంది|Telugu_M|other|9.664000
processed_te_m_politics_03465.wav|హైదరాబాద్ నగరానికి చెందిన ప్రముఖ కార్పొరేట్ శిక్షకురాలు శృతి మశ్రూకు ఉత్తమ కార్పొరేట్ శిక్షకురాలి అవార్డు లభించింది.|Telugu_M|other|7.882792
processed_te_m_finance_00766.wav|సామాజిక భీమా నిధి నివేధిక రోజు ఫండ్ ఇవ్వబడిందని భావిస్తారు|Telugu_M|other|4.749062
processed_te_m_agri_00809.wav|అత్యంత విస్తృతమైన ఎరుపు మరియు నారింజ చేపలు మార్కెట్లో ఆధిపత్యం ఉన్న ట్రంక్పై తెలుపు మరియు పసుపు పోగులను కలిగి ఉంటాయి|Telugu_M|other|8.757333
processed_te_m_finance_00721.wav|అంతటా యూరోపియన్ దేశాలు సరిహద్దుల స్కెంజెన్ ఒప్పందం ఆధారంగా నటన, నియంత్రణ కొరకు ఒక ప్రత్యేక విధానాన్ని పరిచయం చేసింది|Telugu_M|other|8.532958
processed_te_m_agri_01989.wav| ఉత్పత్తులను సృష్టించడం లేదా అద్దెకు ఇవ్వడం లేదా వాటిని నిల్వ చేయడానికి గిడ్డంగి స్థలాన్ని కొనుగోలు చేయడం అవసరం లేదు|Telugu_M|other|7.882667
processed_te_m_finance_01633.wav|కేసును సమర్పించిన రాష్ట్రం సాధారణంగా రెండు నుంచి మూడు వారాల్లో పన్ను రాయితీ నుండి ఆఫ్ ‌సెట్ నుండి డబ్బు పొందుతుంది.|Telugu_M|other|7.488062
processed_te_m_finance_01363.wav|సామాన్యుడి గుప్పెట్లో ప్రపంచ సమాచారాన్ని అందించి సామాన్యుల కష్టార్జితాన్నే పరపతి చేసుకున్న రిలయన్స్ దివాలా తీసింది.|Telugu_M|other|8.080167
processed_te_m_other_01965.wav|అందుకు జవాబుగా అన్నంలో కూర కలుపుకుని మొదటి ముద్ద నోట్లో పెట్టుకుని తింటూ గుత్తొంకాయ కూర అద్భుతంగా ఉంది అని అన్నాడు. |Telugu_M|other|7.302313
processed_te_m_finance_01059.wav|అప్పుగా తీసుకున్న డబ్బులు తిరిగి ఇమ్మన్న పాపానికి అసభ్యంగా మాట్లాడడంతో తట్టుకోలేని ఓ వివాహిత ఆత్మహత్యకు పాల్పడింది.|Telugu_M|other|7.871187
processed_te_m_health_01173.wav|ఎబోలా అనుమానిత కేసుగా స్వీకరించిన గాంధీ వైద్యులు రోగి రక్త నమూనాలను తదుపరి పరీక్షల కోసం ఢిల్లీకి పంపినట్టు సమాచారం.|Telugu_M|other|8.219500
processed_te_m_weather_01494.wav|తమ డిమాండ్ల సాధనకోసం ఏలూరు కలెక్టర్ కార్యాలయం ముందు ధర్నా చేస్తున్న మహిళలపై చింతమనేని దౌర్జన్యానికి దిగటం గమనార్హం.|Telugu_M|other|8.567792
processed_te_m_finance_01945.wav|ఇదిలా ఉంటే ఆర్థిక మందగమనం కొనసాగితే ఇక రిజర్వ్ బ్యాంక్ వడ్డీ రేట్లను మరింత తగ్గించాల్సి ఉంటుందని సాల్గాడో అన్నారు. |Telugu_M|other|8.254312
processed_te_m_agri_01227.wav|తనకు ఎటువంటి ఫలము లేనందుకు అత్తి చెట్టును యేసు నిందించాడు|Telugu_M|other|5.013333
processed_te_m_agri_01805.wav|కాగితం వాల్పేపర్ యొక్క లోపాలలో ఒకటి మురికిని పొందడం సులభం|Telugu_M|other|5.687500
processed_te_m_finance_01430.wav|సాధారణంగా స్థలాన్ని లేదా భూమిని అమ్మడం ద్వారా వచ్చిన డబ్బు అవాంఛిత వస్తువులను కొనుగోలు చేసేలా ఆసక్తిని పెంచుతుంది.|Telugu_M|other|8.091771
processed_te_m_education_01074.wav|ఈ వైద్య విధానాన్ని ప్రోత్సహించడం కోసం లడఖ్లో ఒక అంతర్జాతీయ కేంద్రాన్ని కూడా ఏర్పాటు చేస్తున్నట్లు ప్రధాని తెలిపారు|Telugu_M|other|8.373333
processed_te_m_health_01288.wav|ఏ రోగి ఈ ఆసుపత్రికి వచ్చినా తాత్కాలికంగా ప్రథమ చికిత్స మాత్రమే చేసి నెల్లూరుకు తరలించడం చేస్తున్నారని ఆరోపించారు.|Telugu_M|other|8.637458
processed_te_m_finance_02618.wav|రిటైలరుల రిపోర్టు విక్రేత మోసం ఎక్కువగా వెలుపలి వ్యాపారులు స్టాక్ జాబితాకు స్టోర్లోకి వస్తున్నప్పుడు సంభవిస్తుంది|Telugu_M|other|7.081708
processed_te_m_general_02435.wav|ఆస్ట్రేలియాలో గోల్ట్ కోస్ట్లో జరిగిన ముగింపు వేడుకల్లో భారత బృందానికి బాక్సింగ్ దిగ్గజం మేరీకోస నేతృత్వం వహించారు|Telugu_M|other|8.521354
processed_te_m_finance_00265.wav|బ్యాంకు యొక్క క్రెడిట్ విధానం  ఆర్థిక సూచికల రిపోర్టింగ్ కాలంలో సంస్థ యొక్క విజయం వర్ణించే అంచనాలు కలిగి ఉంటుంది.|Telugu_M|other|7.627375
processed_te_m_agri_00624.wav|గుంటూరు జిల్లాకు అమరావతి ప్రాంతంలోని వెలగపూడి గ్రామానికి చెందిన రైతు అబ్బూరి అప్పారావు నిరసనల్లో పాల్గొంటున్నారు|Telugu_M|other|8.522667
processed_te_m_health_01199.wav|ఆ మందులు లేకపోతే ఒకటే కాంబినేషన్ అంటూ ఇతర కంపెనీల మందులను అంటగట్టే ప్రయత్నాన్ని మెడికల్ షాపుల వారు చేస్తున్నారు.|Telugu_M|other|7.940854
processed_te_m_finance_02015.wav|క్రూడ్ ధర తగ్గే కొద్దీ ఈ కంపెనీల లాభాలకు గండి పడుతుందనే భయంతో ఇన్వెస్టర్లు ఈ కంపెనీల షేర్లు భారీగా విక్రయించారు. |Telugu_M|other|7.964062
processed_te_m_finance_02039.wav|జాతీయ గ్రాంటు ఆరువేల రూపాయలు రావడంతో అందరం కలిసి బ్యాంకు ఖాతా ప్రారంభించి పొదుపు పెంచుకుంటూ వచ్చాం అని చెప్పారు. |Telugu_M|other|7.418396
processed_te_m_agri_02383.wav|ప్రధానంగా అది తగినంత ఆర్ద్రీకరణ అవసరం మరియు కొల్లాజెన్ మరియు ఎలాస్టిన్ అభివృద్ధి మరియు అభివృద్ధిలో మద్దతు అర్థం|Telugu_M|other|8.045333
processed_te_m_general_02189.wav|మా బహుళ వినియోగ సామర్ధ్యాలపై మా కస్టమర్లతో సన్నిహితంగా ఉండటానికి సోషల్ మీడియా మాకు సహాయం చేస్తుంది అని అన్నారు. |Telugu_M|other|7.847979
processed_te_m_finance_01170.wav|ఈ సందేశాలు అందిన వెంటనే ఆయా బ్యాంకులు ఈ మొత్తాలను తమ వద్ద ఉన్న పీఎన్బీకి చెందిన నాస్ట్రో అకౌంట్లోకి మళ్లించాయి.|Telugu_M|other|8.358813
processed_te_m_politics_01136.wav|స్మగ్లింగ్ లాభసాటిగా ఉండటంతో చాలా మంది చదువుకున్న తమిళ యువత అడవుల బాట పడుతున్నట్లు ఫారెస్ట్ అధికారులు తెలిపారు.|Telugu_M|other|7.569333
processed_te_m_politics_02927.wav|అందుకే పెద్దలు పిల్లలకు కథలు చెప్పేటప్పుడు ఆసక్తి కలిగేందుకు ఏడు తాటిచెట్ల ఎత్తుండే రాక్షసుడు అంటూ చెబుతుంటారు.|Telugu_M|other|8.047812
processed_te_m_finance_00799.wav|ఫలితంగా గత వారం రోజుల్లో అన్ని దేశాల్లోని స్టాక్ మార్కెట్లు పతనోన్ముఖం పట్టాయి దీంతో లక్షల కోట్ల సంపద ఆవిరైంది|Telugu_M|other|8.637458
processed_te_m_education_01157.wav|దర్శకుడు సుజీత్కు అంతగా అనుభవం లేని కారణంగా పదే పదే స్క్రిప్ట్లో మార్పులు చేర్పులు చేస్తున్నట్లుగా తెలుస్తోంది|Telugu_M|other|7.232000
processed_te_m_education_00428.wav|అందాల ప్రదర్శణ అంటూ శ్రీరంగ నీతులు చెప్పిన తాప్సి ఇప్పుడు బాలీవుడ్లో ఒక సినిమా కోసం దాదాపు నగ్నంగా నటిస్తోంది.|Telugu_M|other|8.106667
processed_te_m_education_03401.wav|వృత్తి రీత్యా వైద్యుడైన మేఘ్వాల్ ఒక మానసిక రోగి అని పుష్కర్ స్టేషన్ ఇన్ఛార్జ్ అధికారి మహావీర్ శర్మ వివరించారు.|Telugu_M|other|7.731875
processed_te_m_weather_01832.wav|నల్గొండ:నల్గొండ పట్టణంలోని వివేకానంద విగ్రహం వద్ద శనివారం ఉదయం రెండు బైక్లు ఢీకొన్న ఘటనలో ఓ వ్యక్తి మరణించాడు. |Telugu_M|other|8.200000
processed_te_m_health_02340.wav|ఈ రకమైన మస్తిష్క రక్తహీనత యొక్క సంకేతాలు దీర్ఘకాలం, ప్రోట్రూషన్ లేదా రక్తం గడ్డకట్టడం యొక్క చీలిక వరకు కనబడవు. |Telugu_M|other|8.509750
processed_te_m_finance_02130.wav|మీ చిన్న వ్యాపారం యొక్క ఇన్వెంటరీ పెట్టుబడి మొత్తం నేరుగా మీ లాభం మరియు నగదు ప్రవాహాన్ని ప్రభావితం చేస్తుంది. |Telugu_M|other|6.700000
processed_te_m_finance_00900.wav|అంతర్జాతీయ మార్కెట్లో డాలర్ పెరగడం, అలాగే ముడి చమురు ధరలు కూడా పెరగడంతో రూపాయి పతనానికి అడ్డే లేకుండా పోతోంది|Telugu_M|other|8.498125
processed_te_m_other_01683.wav|తల్లి మృతి చెందిన గదిలో రెండు కత్తులతో పాటు మలయాళంలో రాసి ఉన్న సూసైడ్ నోట్ ను పోలీసులు స్వాధీనం చేసుకున్నారు. |Telugu_M|other|7.162979
processed_te_m_finance_01804.wav|వేలాది కోట్ల రూపాయలు వడ్డీ కడుతూ డబ్బు ఇలా దుర్వినియోగం చేయడం ఎంతవరకు సమంజసమో ఒక్కసారి మనసుపెట్టి ఆలోచించాలి.|Telugu_M|other|7.700000
processed_te_m_weather_02473.wav|తిరుమలలో స్వామికి అభిషేకం చేయించడం, శేషవస్త్రంతో సన్మానం చేయించేందుకు తాను టికెట్లు ఇప్పిస్తానంటూ నమ్మించాడు. |Telugu_M|other|7.600000
processed_te_m_politics_01808.wav|గత ఎన్నికల్లో టీడీపీకి మద్దతుగా నిలచి ప్రచారం చేసిన పవన్ ఈ ఎన్నికల్లో స్వయంగా రంగంలోకి దిగిన విషయం తెలిసిందే.|Telugu_M|other|7.325521
processed_te_m_education_01045.wav|ఏపీలో మూడు రాజధానులపై హాట్ హాట్ గా చర్చ జరుగుతున్న వేళ సీఎం జగన్ వైజాగ్ లో కీలక భేటీ పెట్టటానికి కారణం ఏంటి?|Telugu_M|other|9.045333
processed_te_m_finance_01107.wav|చిత్తూరు నగరంలో ఇటీవల పావని అనే మహిళ కొందరివద్ద బంగారు నగలను తాకట్టు పెట్టుకొని వడ్డీ వ్యాపారం నిర్వహించేది.|Telugu_M|other|7.735000
processed_te_m_finance_01416.wav|ఆండ్రూ మరియు ఆమె ప్రేయసి తన జీవిత భీమా పాలసీలో వసూలు చేయడానికి తన భర్తను చంపారని న్యాయవాదులు భావిస్తున్నారు.|Telugu_M|other|7.952458
processed_te_m_general_01594.wav|చాలా విషయాలను క్షుణ్ణంగా చదివినా, వాటికి సంబంధించిన ప్రశ్నలు లేకుంటే ఆ విద్యార్థి తక్కువ మార్కులు పొందుతాడు. |Telugu_M|other|7.070104
processed_te_m_health_01869.wav|గ్రామాల్లో ఒక ఇంట్లో ఎవరికైనా జ్వరం వ్యాపిస్తే వైరస్ గా  మెల్లగా ఇంట్లోని మిగిలిన సభ్యులకు జ్వరం సోకుతుంది.|Telugu_M|other|7.615771
processed_te_m_politics_03638.wav|కాలం చెల్లిన సిద్థాంతాలకు బదులు ప్రత్యామ్నాయ పద్ధతుల్లో సమానత్వం సాధించేలా మావోయిస్టులు కృషి చేయాల్సి ఉంది.|Telugu_M|other|7.604167
processed_te_m_general_01581.wav|సోషల్ మీడియా గ్రూపుల్లో షేర్ అయిన ఆ విజువల్స్ చివరికి బాధితుల ఫోన్లకు చేరటంతో వారు దిగ్భ్రాంతికి గురయ్యారు. |Telugu_M|other|6.942396
processed_te_m_politics_01668.wav|ఇందుకు బదులుగా స్థానిక జిల్లా మెజిస్ట్రేట్ అనుమతితో ఇల్తిజా ముఫ్తిని కలవచ్చని చెప్పినట్లు ఆయన పేర్కొన్నారు.|Telugu_M|other|7.221042
processed_te_m_agri_01938.wav|అయినప్పటికీ రైతు సహనంతో, ఆత్మస్థైర్యంతో ఉండి మళ్లీ మొదటినుంచి సాగు ప్రారంభించాలి అని రాజీవ్ పేర్కొంటున్నారు|Telugu_M|other|8.384000
processed_te_m_education_01773.wav|కేంద్ర మాజీ మంత్రి పురంధ్రేశ్వరీ మాట్లాడుతూ ఆంధ్రప్రదేశ్ అభివృద్ధికి బీజేపీ ఎప్పుడూ కట్టుబడి ఉంటుందన్నారు.|Telugu_M|other|7.712000
processed_te_m_agri_02380.wav|కొంచెం దూరంగా కూర్చున్న బిజినెస్ ఎగ్జెక్యూటివ్ విచిత్రంగా చూడబోయి తల దించుకుని కప్పులో కాఫీ వెతుక్కున్నాడు|Telugu_M|other|7.200000
processed_te_m_health_00477.wav|ఆక్సిజన్ లోపం అంతర్గత అవయవాలు లాంటివి దుర్గుణాలు, ఏ వ్యాధి వెంబడించే లేదా ఒక స్వతంత్ర ప్రక్రియ ఏర్పడవచ్చు.|Telugu_M|other|8.161563
processed_te_m_politics_03705.wav|కొన్ని కార్పొరేట్ కాలేజీలు తెలుగులో తక్కువ మార్కులు వస్తాయి కాబట్టి సంస్కృతం, ఫ్రెంచ్ లేక హిందీని ప్రత్యామ్నాయంగా తీసుకోమని విద్యార్థులపై ఒత్తిడి చేస్తున్నారు.|Telugu_M|other|9.473375
processed_te_m_agri_01500.wav|తొలుత మంత్రికి రైతు సమన్వయ సమితి మండల కన్వీనర్ కంచర్ల మహేందర్ ఆధ్వర్యంలో శాలువాలు కప్పి ఘనంగా సన్మానించారు|Telugu_M|other|9.546667
processed_te_m_other_01875.wav|అద్భుతమైన ఈ పాటకు అనుగుణంగా చక్కని పెదాల కదలికతో ఎన్టీఆర్ చక్కని హావభావాలతో అందర్నీ మంత్రముగ్థులను చేశారు. |Telugu_M|other|7.720271
processed_te_m_other_01402.wav|కతిహార్ నగరానికి సమీపంలో గ్యాల్తొలి మందిర్ వద్ద గురువారం ఆటో అదుపు తప్పి బోల్తా పడడంతో ఈ ప్రమాదం జరిగింది. |Telugu_M|other|8.068563
processed_te_m_finance_01150.wav|వినూత్న నిర్ణయాలు, ప్రభుత్వం చేపట్టే గట్టి చర్యల కారణంగానే బ్యాంకులు తిరిగి ప్రజల విశ్వాసాన్ని చూరగొంటాయి.|Telugu_M|other|7.731875
processed_te_m_weather_01631.wav|తెలుగు సూపర్ స్టార్ మహేష్ బాబు అప్ కమింగ్ సినిమా మహర్షి టీజర్ కి  అభిమానుల నుంచి భారీ స్పందన కనిపిస్తోంది. |Telugu_M|other|6.605708
processed_te_m_finance_01679.wav|అసలు తాము లేకపోతే ప్రభుత్వాలు వేసే పన్నుల మీద అసలు నియంత్రణే ఉండదని ఈ ఆఫ్షోర్ ఫైనాన్షియల్ సెంటర్లు అంటాయి.|Telugu_M|other|8.869646
processed_te_m_education_02299.wav|అప్పుడు కూడా అన్ని రాజకీయ పార్టీల మద్దతు కూడగట్టి ఉభయసభల్లో అవిశ్వాస తీర్మానం పెట్టాం కానీ చర్చకు రాలేదు.|Telugu_M|other|7.365312
processed_te_m_politics_03023.wav|పంచాయతీకి చెల్లించాల్సిన రాయితీ ఎగవేతకే తనపై కన్సల్‌టెన్సీ కంపెనీ నిరాధార ఆరోపణలు చేస్తోందని మండిపడ్డారు.|Telugu_M|other|7.720271
processed_te_m_finance_00782.wav|డెబిట్ కార్డుల వినియోగంపై కొన్ని బ్యాంకులు అందిస్తున్న రివార్డు పాయింట్ల ద్వారా ప్రోత్సాహకాల్నీ పొందవచ్చు|Telugu_M|other|6.547646
processed_te_m_politics_01029.wav|చిత్తూరు ఏపీ ఫైర్ బ్రాండ్ గా పేర్గాంచిన నగరి ఎమ్మెల్యే ఆర్కే రోజా రాజకీయాల్లో ఆమెకు ప్రత్యేక స్థానం ఉంది.|Telugu_M|other|7.232646
processed_te_m_general_01914.wav|అయితే రీసెంట్ గా పవన్ ను సోషల్ మీడియా టీమ్ తో నిర్వహించిన సమావేశంలో అనేక విషయాలను గురించి ప్రస్తావించాడు. |Telugu_M|other|6.803083
processed_te_m_finance_02275.wav|ఊహించని పరిస్థితులు ఎదురై బ్యాంకు డిపాజిట్లు తిరిగి ఇవ్వలేని పరిస్థితి తలెత్తితే అప్పుడే రిస్క్‌లో పడతాం. |Telugu_M|other|6.600000
processed_te_m_finance_01477.wav|అంతేకాదు బొగ్గుతో పోలిస్తే ఈ కరెన్సీ నోట్లు విడుదల చేసే ఉద్గారాలు కూడా తక్కువేనని ఆ కంపెనీ వెల్లడించింది.|Telugu_M|other|7.476458
processed_te_m_weather_00229.wav|అంతేకాదు, లోక జనశక్తి పార్టీ ఎల్జేపీ కూడా బీజేపీకి గుడ్బై చెప్పేందుకు సిద్ధంగా ఉన్నట్లు ఆయన వెల్లడించారు. |Telugu_M|other|7.580938
processed_te_m_general_00952.wav|మీకు దండం పెడతాను, పల్నాడు పరువు తీయొద్దు అని రిక్వెస్ట్ చేస్తూ తన సోషల్ మీడియా పేజీలో ఓ పోస్ట్ పెట్టారు. |Telugu_M|other|6.800000
processed_te_m_general_01442.wav|తయారీ చార్జీలను బంగారంలో నిర్ణీత శాతం లేదా గ్రాముకు ఇంత చొప్పున వసూలు చేసే రెండు విధానాలు ఆచరణలో ఉన్నాయి. |Telugu_M|other|7.290687
processed_te_m_general_02014.wav|నా చిన్నప్పుడు చూసిన ఒక రామాయాణం సినిమాలోని పుష్పక విమానం లాంటిదే ఒకటి పైన ఎగురుతోంది అని చెప్పాడు రంగడు. |Telugu_M|other|6.600000
processed_te_m_politics_03482.wav|దీనిపై స్వయంగా ముఖ్యమంత్రి పర్యవేక్షణ చేసిన, కఠినమైన చర్యలు తీసుకునే విధంగా సీఎం స్పందించాలని ఆయన కోరారు.|Telugu_M|other|8.115000
processed_te_m_agri_01373.wav|వైఎస్ జగన్మోహన్ రెడ్డి హామీతో ప్రతి రైతు ధైర్యంగా వ్యయసాయం చేసేందుకు ముందుకు వచ్చే పరిస్థితి నెలకొంటుంది|Telugu_M|other|7.338667
processed_te_m_finance_00476.wav|ఈ విధానాలను ఆయా దేశాలు నాలుగు రకాలుగా సవాలు చేయగలవు.|Telugu_M|other|4.388208
processed_te_m_politics_00928.wav|ఈ ఎన్నికల్లో తమతో ఆప్ కలిస్తే ఆరు సీట్లలో బీజేపీకి గట్టి పోటీ ఇవ్వచ్చొని కాంగ్రెస్ పార్టీ అంచనా వేసింది.|Telugu_M|other|7.393750
processed_te_m_education_01115.wav|కోస్టారికా కాపీ సువాసన మరియు గొప్ప రుచిని కలిగి ఉంది|Telugu_M|other|4.266667
processed_te_m_education_02498.wav|ఉగ్రవాద సమస్యే తమకు ముఖ్యమైన అంశమని పేర్కొంటూ సీమాంతర ఉగ్రవాదంపై చర్చలకు తాము సిద్ధమని తెగేసి చెప్పింది.|Telugu_M|other|8.181333
processed_te_m_education_00870.wav|ప్రస్తుతం జయలలిత రాజకీయ జీవితంపై సందిగ్ధత నెలకొన్న నేపథ్యంలో మరోసారి రాజకీయ అరంగేట్రంపై చర్చ జరుగుతోంది.|Telugu_M|other|8.373333
processed_te_m_finance_01289.wav|హైదరాబాద్ నగర టాస్క్ ఫోర్స్ పోలీసులు తాజాగా క్రెడిట్ కార్డుల భారీ మోసానికి సంబంధించిన కేసును ఛేదించారు.|Telugu_M|other|7.223125
processed_te_m_education_00605.wav|అమెరికాలో హెచ్బీ హోల్డర్ల జీవిత భాగస్వాములు సుమారు డెబ్బై వేల మందికి ప్రస్తుతం వర్క్ పర్మిట్లు ఉన్నాయి.|Telugu_M|other|7.242667
processed_te_m_finance_01990.wav|నియంత్రణ సంస్థలు, నియంత్రిత సంస్థలు చేసే తప్పులకు తమను బాధ్యులను చేయడం సరికాదని బ్యాంకులు పేర్కొన్నాయి.|Telugu_M|other|6.849521
processed_te_m_weather_00921.wav|భారీ వర్షం కారణంగా ఎమ్మెల్యేలకు కొత్త భవనం నిర్మాణ కార్యక్రమాన్ని దేవేంద్ర ఫడ్నవిస్ రద్దు చేసుకున్నారు. |Telugu_M|other|7.046875
processed_te_m_general_02011.wav|ఒకప్పుడు ఉపాధి కల్పించి వేలాది మందిని ఆదుకున్న చేనేత రంగం పవర్ లూమ్స్ ప్రవేశంలో క్షీణదశకు చేరుకుంటోంది. |Telugu_M|other|7.453229
processed_te_m_general_00614.wav|అంతేకాదు ఎలక్ట్రానిక్ మీడియా రంగంలో కూడా జబ్నా ప్రవేశించి, తమ జిల్లా సమస్యలపై మీడియా ద్వారా పోరాడేవారు. |Telugu_M|other|7.360354
processed_te_m_weather_01084.wav|అలాగే సమాజ్వాదీ పార్టీ నేత అతుల్ ప్రధాన్ కూడా సద్భావన పేరుతో చేపట్టిన ర్యాలీని అధికారులు అడ్డుకున్నారు. |Telugu_M|other|7.500000
processed_te_m_general_02418.wav|దాంతో భూమి మీది నుంచి మనం ఎప్పుడు చూసినప్పటికీ చంద్రుడి తాలూకు ఒక వైపున ఉన్న భాగం మాత్రమే కనిపిస్తుంది|Telugu_M|other|7.174583
processed_te_m_finance_02141.wav|రియల్ ఎస్టేట్ లో పెద్ద ఆర్థిక పెట్టుబడుల నియంత్రణ సాధారణంగా లాభంతో నడిచే కార్పొరేషన్ కి  లొంగిపోతుంది. |Telugu_M|other|6.756625
processed_te_m_weather_01096.wav|అలాగే తన కొడుకు మొదటి సినిమాకు ఇంత మంచి సినిమా రావడానికి మూల కారకుడైన సందీప్ వంగకు కృతజ్ఞతలు చెప్పాడు.|Telugu_M|other|7.522896
processed_te_m_agri_02768.wav|గుంటూరు జిల్లా, అత్తోట గ్రామానికి చెందిన రైతు రవీంద్ర బాబు నాలుగేళ్లుగా ప్రకృతి వ్యవసాయం చేస్తున్నాడు. |Telugu_M|other|6.361896
processed_te_m_weather_02041.wav|కీర్తి సురేష్ ను చూసి ఇంత భారీ మొత్తానికి కొనుగోలు చేయడం ఏంటీ అంటూ కొందరు ఆగ్రహం వ్యక్తం చేస్తున్నారు.|Telugu_M|other|6.605708
processed_te_m_agri_01383.wav|మంగళవారం గొర్రెల కాపరి కరికె నర్సింహులు గొర్రెలను తోలుకుని వెళ్లి కృష్ణ పత్తి పైరులో మేపేందుకు వదిలాడు|Telugu_M|other|7.477333
processed_te_m_politics_00623.wav|ఇంఫాల్ అసెంబ్లీ ఎన్నికలు జరిగే మణిపూర్లో రాజకీయాలు ఇప్పుడు ఆర్థిక దిగ్బంధం చుట్టూ కేంద్రీకృతం అయ్యాయి.|Telugu_M|other|7.592542
processed_te_m_finance_00644.wav|సేవింగ్స్  బ్యాంక్ ఖాతాలో పొదుపు చేస్తే నగదు సురక్షితంగా ఉండడంతో పాటు ఆశించిన వడ్డీ రేట్లను పొందవచ్చు.|Telugu_M|other|6.559271
processed_te_m_health_01394.wav|మీరు ఫ్లైయింగ్ సమయంలో గర్భం యొక్క కోర్సు క్లిష్టతరం చేసే ఒక వ్యాధి మీకు తెలిస్తే, ఈ ఆలోచనను వదిలేయండి.|Telugu_M|other|7.592812
processed_te_m_finance_02043.wav|బార్టర్ లావాదేవీలు ప్రతి సభ్యుని మరియు సంవత్సర ముగింపు పన్ను రిపోర్టింగ్లకు నెలవారీ గణనను అందిస్తుంది. |Telugu_M|other|6.900000
processed_te_m_agri_00269.wav|బల్బోసా కొన్ని రకాలైన నేల శిలీంధ్రాలతో ఒక నిర్దిష్ట సంబంధాన్ని కలిగి ఉంది, అవి లేకుండా అవి పెరుగుతాయి|Telugu_M|other|8.640000
processed_te_m_finance_02685.wav|ఆదాయ పన్ను శాఖ అధికారులు ఢిల్లీలో నేషనల్ స్టాక్ ఎక్సేంజ్ బ్రోకర్ సంజయ్ గుప్తా నివాసంలో సోదాలు జరిపారు|Telugu_M|other|6.700000
processed_te_m_politics_02634.wav|ఉపాధ్యాయ అర్హత పరీక్ష రద్దు చేస్తారంటూ వస్తోన్న వదంతుల్ని అభ్యర్థులు నమ్మొద్దని ఆయన విజ్ఞప్తి చేశారు.|Telugu_M|other|7.649687
processed_te_m_general_00633.wav|సోషల్ మీడియా విస్తృతంగా పెరిగిన ఈ కాలంలో క్రేజ్ను పెంచుకుని క్యాష్ చేసుకోవడం కూడా ఈజీగానే అయిపోయింది. |Telugu_M|other|6.700000
processed_te_m_finance_02675.wav|వారి వారపు ఆదాయం నిర్దిష్ట మొత్తంలో ఉంటే జీతం ఉద్యోగులు సాధారణంగా ఓవర్ టైం నుండి మినహాయింపు పొందుతారు|Telugu_M|other|6.814687
processed_te_m_education_02663.wav|వీడియో ఫుటేజీ వచ్చాక వారే శ్రీరెడ్డిపై బట్టలు కప్పి తామే దుప్పటి కప్పాం అంటూ గొప్పలు చెబుతోందని అంది.|Telugu_M|other|7.082667
processed_te_m_health_00577.wav|వ్యాధి సోకిన దాదాపు ఆరువేల మంది రోగుల కోసం ఖాళీగా ఉన్న ఓ భవనాన్ని అత్యవసర ఆసుపత్రిగా తీర్చిదిద్దింది.|Telugu_M|other|8.010521
processed_te_m_general_02427.wav|ఇక మీడియా విషయానికి వస్తే టైమ్స్ ఆఫ్ ఇండియా, లోక్మత్, మలయాళ మాతృభూమి వంటి అనేక మీడియా సంస్థలు వారివే|Telugu_M|other|7.139771
processed_te_m_finance_01739.wav|ఈ అపార్థం మీ కొత్త బిల్లులు, తీసివేతలు లేదా పన్ను అకౌంటింగ్ పద్ధతులలో మీ పన్ను బిల్లును తగ్గిస్తుంది|Telugu_M|other|6.652146
processed_te_m_finance_00225.wav|ఆ లక్కీ కేసులో, మీరు స్క్రాప్ చేయడం మరియు పెయింటింగ్ చేయడం ద్వారా చాలా ఎక్కువ డబ్బు ఆదా చేసుకోవచ్చు.|Telugu_M|other|6.837896
processed_te_m_education_00995.wav|విదేశీ కరెన్సీని బదిలీ చేయడానికి పర్సెంటేజ్లను తీసుకుంటూ దందాలు చేయడాన్ని పోలీసుల దృష్టికి వచ్చింది.|Telugu_M|other|7.232000
processed_te_m_health_02316.wav|నిన్న సాయంత్రం ఉన్నట్టుండి కడుపులో నొప్పి రావడంతో ఆయన్ను గోవా మెడికల్ కాలేజీ ఆస్పత్రిలో చేర్పించారు. |Telugu_M|other|5.909104
processed_te_m_general_01500.wav|అన్ని వాతావరణ పరిస్థితుల్లో ఎగిరే బహుళ ఉపయోగ ఫైటర్ విమానం వైమానిక దళంలోని ఇతర విమానాలకు తోడ్పడనుంది. |Telugu_M|other|7.453229
processed_te_m_agri_00210.wav|చిత్తూరు జిల్లా గంగవరం మండలం కేసి పెంట గ్రామంలో పెరుమాళ్ అనే రైతు అప్పుల బాధతో ఆత్మహత్య చేసుకున్నాడు|Telugu_M|other|7.605333
processed_te_m_agri_01719.wav|విల్లీ యొక్క అనేక దుర్గుణాలలో ఒకటి కాఫీ మరియు అతను కాఫీని త్రాగిన తర్వాత తన నాలుకని మీ వద్ద ఉంచుతాడు|Telugu_M|other|7.850667
processed_te_m_finance_01124.wav|సినిమా దర్శకులకు, పెద్ద స్టూడియోలకు పని చేయడానికి ఉత్తమ మార్గం డబ్బు సంపాదించే చిత్రాలను సృష్టించడం.|Telugu_M|other|6.965604
processed_te_m_health_01967.wav|ఈ చికిత్స విధానంలో మూల కణాలను తీసేటప్పుడు దాతలు ఒక్కింత నొప్పితో పాటు కొంత బాధ భరించాల్సి వస్తొంది.|Telugu_M|other|7.325521
processed_te_m_general_00529.wav|కానీ అక్కడ నివసిస్తున్న పష్తూన్ సమాజం మాత్రం సైనిక చర్యలతో తమకు చాలా అన్యాయం జరిగిందని అనుకుంటోంది. |Telugu_M|other|7.500000
processed_te_m_finance_00789.wav|కానీ వీటివల్ల జనాలకు కలుగుతున్న లాభం ప్రభుత్వేతర సంస్థలకు భారీగా ప్రయాణ సుంకం టోల్టాక్స్ చెల్లించడం|Telugu_M|other|8.149833
processed_te_m_general_01324.wav|పూజకు పర్యవసానం పర్యావరణ కాలుష్యం కాకూడదనే భావన నుంచి పుట్టుకొచ్చిన ఆలోచనే హోలీ వేస్ట్ రీసైక్లింగ్. |Telugu_M|other|9.159896
processed_te_m_general_00791.wav|పాకిస్తాన్ కెప్టెన్ సర్ఫరాజ్ అహ్మద్ వర్ణ వివక్ష వ్యాఖ్యలపై క్రీడా ప్రపంచంలో తీవ్ర దుమారం రేగుతోంది. |Telugu_M|other|7.023667
processed_te_m_politics_02085.wav|పైగా డబ్బింగ్ లక్షణాలు అణువణువూ నిండిపోయిన కథ కావడంతో ఈ సినిమా మనది కాదులే అనే ఫీలింగ్ వచ్చేస్తుంది|Telugu_M|other|7.348750
processed_te_m_other_01610.wav|ఈ సినిమాల తర్వాత ఒక తమిళ్,తెలుగు ద్విభాషా చిత్రానికి విజయ్ గ్రీన్ సిగ్నల్ ఇచ్చారనే విషయం తెలిసిందే. |Telugu_M|other|6.872729
processed_te_m_health_02162.wav|హృద్రోగ నిపుణుడు డాక్టర్ రవీందర్ సింగ్ నేతృత్వంలో ఈ శస్త్రచికిత్స సుమారు మూడు గంటల పాటు కొనసాగింది. |Telugu_M|other|6.431563
processed_te_m_general_01859.wav|కానీ, ఆమెను హత్య చేసిన వారిని ఎన్కౌంటర్ చేస్తే మానవ హక్కుల ఉల్లంఘన అంటూ పెద్ద ఎత్తున అరుస్తున్నారు. |Telugu_M|other|6.779854
processed_te_m_general_02204.wav|ఈ క్రీడలు ముగిసిన తర్వాత నేను మరో నాలుగేళ్ల పాటు పూర్తి ఫిట్నెస్తో కొనసాగడం ఎంతో కష్టమైన వ్యవహారమే. |Telugu_M|other|7.100000
processed_te_m_finance_02668.wav|ఇటీవల ఎదురైన నష్టాల ఊబి నుంచి కోలుకున్న స్టాక్ మార్కెట్ రెట్టించిన ఉత్సాహంతో ముందుకు దూసుకెళ్లింది|Telugu_M|other|6.200000
processed_te_m_education_01406.wav|హైదరాబాద్ నగర ప్రజలు మెట్రో రైలును ఆహ్వానించిన తీరు, వారు మెట్రో రైలు వినియోగంలో ప్రదర్శిస్తున్న క్రమశిక్షణ పట్ల మంత్రి కేటీఆర్ కృతజ్ఘతలు తెలిపారు.|Telugu_M|other|10.176000
processed_te_m_finance_02396.wav|ఒరిజినల్ కరెన్సీ ఇస్తే దొంగ నోట్లు ఇస్తానంటూ నమ్మించే మదార్ తన కస్టమర్లకు రకరకాల మాటలు చెప్పేవాడు. |Telugu_M|other|6.652146
processed_te_m_education_01337.wav|నేతాజీ సహా విమాన ప్రమాదంలో తీవ్రంగా గాయపడ్డ అందర్నీ సమీపంలోని నన్మూన్ మిలటరీ ఆసుపత్రికి తరలించారు.|Telugu_M|other|9.376000
processed_te_m_politics_03211.wav|గత పేపర్ల విశ్లేషణను చూస్తే జిప్మర్ పేపర్లలో ఇంగ్లిష్ మినహా మిగిలిన విభాగాలు సులభంగానే ఉంటున్నాయి.|Telugu_M|other|7.255854
processed_te_m_agri_01167.wav|గద్వాల జిల్లా గద్వాల మండలంలోని వీరాపూరం గ్రామానికి చెందిన బీసన్న అనే రైతు గుండెనొప్పితో చనిపోయాడు|Telugu_M|other|7.392000
processed_te_m_finance_01730.wav|ప్రజల ఆరోగ్యంపై దెబ్బ తీసే మద్యంపై మాత్రం పన్ను విధించరు అని ప్రభుత్వాల తీరును చీల్చి చెండాడుతారు|Telugu_M|other|7.000000
processed_te_m_finance_01368.wav|ఆర్థిక మాంద్యం దెబ్బతో దేశ ఖజానాకు ఆదాయం భారీగా పడిపోతున్న నేపథ్యంలో ఆ లోటును పూడ్చడం చాలా కష్టం.|Telugu_M|other|7.104938
processed_te_m_health_01851.wav|తదనంతరం, అన్ని నిర్దేశించిన మందులు పైన రోగి మరియు దీర్ఘ వ్యతిరేక అనారోగ్య నైట్వేర్ ధరించి ఉండాలి.|Telugu_M|other|7.337125
processed_te_m_finance_00485.wav|తాజా ఆరోపణల వల్ల సోమవారం అమెరికా స్టాక్ మార్కెట్లలో ఆ కంపెనీ సూచీ ప్రారంభంలోనే ఒత్తిడికి లోనైంది.|Telugu_M|other|7.232646
processed_te_m_other_02571.wav|కూతురి మరణంతో దిగ్భ్రమకు గురైన గంగమ్మ కాసేపటికి తాను కూడా ఇంట్లో ఉరేసుకుని ఆత్మహత్యకు పాల్పడింది. |Telugu_M|other|6.466375
processed_te_m_health_00624.wav|మందులు ఇవ్వడం లేదంటే పేస్మేకర్ వంటివి అమర్చడం మాత్రమే ప్రస్తుతం ఈ సమస్యకు ఉన్న పరిష్కార మార్గాలు.|Telugu_M|other|7.194687
processed_te_m_education_00986.wav|అలాంటి సీమాన్ సీఎం వైయస్ జగన్ ను పొగడ్తలతో ముంచెత్తడంపై తమిళ రాజకీయాల్లో ఆసక్తికర చర్చ జరుగుతోంది|Telugu_M|other|7.744000
processed_te_m_finance_00559.wav|అందువల్ల మీరు ఒక పదార్థాన్ని కొనడం మరియు దానిని ఇన్స్టాల్ చేయడం కోసం మీరు చాలా డబ్బు చెల్లించాలి.|Telugu_M|other|6.199354
processed_te_m_general_02058.wav|పార్లమెంటు ఆమోదం లేకుండా ఏర్పడిన సలహా సంఘం సూచనల మేరకు మన్మోహన్ సింగ్ ని  ప్రధాని కుర్చీలో కూచోబెట్టి వెనుక నుంచి సోనియా పాలించింది అని చెప్పారు.  |Telugu_M|other|9.995812
processed_te_m_other_00793.wav|ఉన్నత విద్యామండలి సైతం ముందుకు వచ్చి తోడ్పాటు అందించడంతో తమ కార్యాచరణ మరింత తేలికైందని చెప్పారు. |Telugu_M|other|6.617312
processed_te_m_other_01275.wav|అయితే కార్గిల్ యుద్ధ సమయంలో అమెరికా ఆ వ్యవస్థను అర్థాంతరంగా ఆపేసి భారత్ కు  గట్టి షాక్ ఇచ్చింది. |Telugu_M|other|6.733417
processed_te_m_politics_00943.wav|ఆర్టీసీ కార్మికుల డిమాండ్ల పరిష్కారం కోసం ప్రభుత్వం ఏర్పాటు చేసిన ఈడీ ఎగ్జిక్యూటివ్ డైరెక్టర్ల కమిటీపై బుధవారం నాడు ఆశ్వత్థామరెడ్డి స్పందించారు.|Telugu_M|other|10.100312
processed_te_m_finance_01772.wav|ఆర్థిక వ్యవస్థకు బూస్టప్ ఇచ్చేలా కేంద్రం చర్యలతో స్టాక్ మార్కెట్లు అనూహ్యమైన లాభాల్లోకి వెళ్లాయి|Telugu_M|other|6.600000
processed_te_m_other_02068.wav|అదే ఈ సినిమాకు బలం అవుతుందని తప్పకుండా కమర్షియల్ హిట్ అవుతుందన్న విశ్వాసంతో ఉన్నాడు ఈ యంగ్ హీరో. |Telugu_M|other|6.199354
processed_te_m_health_03006.wav|ప్రజల్లో ఎటువంటి సందిగ్ధత లేకుండా చేసేందుకు కేవలం వైరస్ పేరును పిలవకుండా వ్యాధి పూర్తి పేరు వచ్చేలా కరోనా వైరస్ డిసీజ్ కోవిడ్ అని పేరు పెట్టారు. |Telugu_M|other|9.194729
processed_te_m_health_01535.wav|అశ్వగంధతో చికిత్స నాలుగుసార్లు మరియు ఎనిమిది వారాల్లో గుర్తించిన ఒత్తిడి స్థాయిపై గణనలు తగ్గాయి.|Telugu_M|other|6.512833
processed_te_m_finance_00729.wav|ప్రపంచ స్థాయి స్మార్ట్ఫోన్ మార్కెట్ వాటా జాబితాలో అతిపెద్ద లాభం చైనా కంపెనీ అయిన రియల్మి సంస్థది|Telugu_M|other|6.582479
processed_te_m_finance_02608.wav|ఇది వ్యక్తిగత ఒంటారియో ఆదాయ పన్ను కోతలు మరియు ప్రత్యక్ష చెల్లింపులు లేదా రిబేటులను కలిగి ఉంటుంది|Telugu_M|other|6.443167
processed_te_m_weather_02297.wav|ప్రజా సమస్యలని ప్రభుత్వం దృష్టికి తీసుకుని వెళ్ళడం, ఆ దిశగా ప్రభుత్వాన్ని ప్రశ్నించడం వంటి కార్యక్రమాలు పవన్ కళ్యాణ్ చేస్తున్నారని అనిత అన్నారు.|Telugu_M|other|9.020583
processed_te_m_finance_01414.wav|మొత్తంగా తిరుమల శ్రీవారి హుండీ ద్వారా వచ్చిన చిల్లర నాణేల డిపాజిట్ సమస్యకు చిక్కుముడి వీడుతోంది.|Telugu_M|other|6.408333
processed_te_m_agri_02744.wav|రంగారెడ్డి జిల్లా కొత్తూరు మండలంలో ఓ రైతు దగ్గరి బంధువే నకిలీ విత్తనాలను చెలామణి చేయడం గమనార్హం. |Telugu_M|other|6.361896
processed_te_m_finance_01770.wav|అదే విధంగా ఆర్థిక సలహాదారు పెట్టుబడి వ్యూహాన్ని సమగ్రంగా తెలుసుకొని వివిధ ఆప్షన్లను ముందుంచుతాడు|Telugu_M|other|6.700000
processed_te_m_health_02776.wav|చికిత్స యొక్క అన్ని ఇతర విభాగాల మాదిరిగానే, నొప్పి వర్గీకరణ అనేది చికిత్స ప్రగతికి మారుతుంటుంది. |Telugu_M|other|6.768250
processed_te_m_general_01443.wav|కుటుంబ సభ్యుల కథనం ప్రకారం ధర్మపురి మండలం జైన గ్రామానికి చెందిన టేకుమెట్ల గంగాధర్ ఉపాధి నిమిత్తం గత రెండు సంవత్సరాల క్రితం గల్ఫ్ దేశం వెళ్లాడు. |Telugu_M|other|9.740396
processed_te_m_general_02450.wav|మనదేశంలో హిందువులు ఎక్కువగా ఉన్నారు కనుక ఈ దేశాన్ని హిందూ దేశం అన్న డిమాండ్‌పై చురకలు అంటించారు|Telugu_M|other|6.466375
processed_te_m_politics_02000.wav|తెలంగాణ రాష్ట్రంలో గత కొద్ది రోజులుగా ఆర్టీసీ కార్మికులు సమ్మె చేస్తున్న సం‌గతి మనకు తెలిసిందే.|Telugu_M|other|5.943937
processed_te_m_education_02819.wav|రాజీనామా చేసి ఎన్నికలకు వెళ్తాం, ప్యాకేజీ ఇస్తారా అని ప్రధానిని ప్రశ్నిస్తే జవాబు ఏమిటో చూడాలి.|Telugu_M|other|7.242667
processed_te_m_health_00510.wav|వ్యాధి చుట్టూ ఉన్న స్టిగ్మా మరియు తిరస్కారం తరచుగా వారి రోగ నిర్ధారణ గురించి ప్రజలను ఉంచుతుంది.|Telugu_M|other|6.710187
processed_te_m_other_02446.wav|మోడీ గజ్వేల్ పర్యటన తర్వాత దీనిపై స్పష్టత వచ్చినట్టే కనిపించినా ఇంకా ఏదో అస్పష్టత కనిపిస్తోంది. |Telugu_M|other|6.895958
processed_te_m_general_02046.wav|ముందుగా మంత్రి రవీంద్ర దేశం నలుమూలల నుంచి వచ్చిన క్రీడాకారుల నుంచి గౌరవ వందనాన్ని స్వీకరించారు. |Telugu_M|other|6.500000
processed_te_m_agri_02558.wav|రాష్ట్ర ప్రభుత్వం జనాన్ని అన్ని విధాలా మోసం చేస్తోందని పెనుమాక రైతు నరేష్రెడ్డి వ్యాఖ్యానించారు|Telugu_M|other|6.200000
processed_te_m_general_00810.wav|రూపకర్తలు ముస్లిం మహిళలకు ఫ్యాషన్ దుస్తులను తయారు చేస్తారు, వారు కూడా అందంగా ఉండటానికి అర్హులు. |Telugu_M|other|6.800000
processed_te_m_weather_02184.wav|కొన్ని రోజుల క్రితం నాటకీయ పరిణామాల మధ్య కాంగ్రెస్ జేడీయూ ప్రభుత్వం కుప్పకూలిన విషయం తెలిసిందే. |Telugu_M|other|6.100000
processed_te_m_health_01234.wav|ఈ వ్యాధి నయం కాదని విష్ణుమూర్తి ఎంతో కాలం బతకడని వైద్యులు తెలపడంతో ఆ కుటుంబంలో కల్లోలం రేగింది.|Telugu_M|other|6.895958
processed_te_m_education_00756.wav|అంత ప్రాముఖ్యత ఉన్న పాత్ర కనుక బిగ్బి ఒప్పుకున్నాడా అంటూ సోషల్ మీడియాలో భారీగా చర్చ జరుగుతుంది.|Telugu_M|other|7.370667
processed_te_m_finance_02295.wav|రెండవ ఇంటిని కొనుగోలు చేసే వారిలో కొందరు పదవీ విరమణ అనంతరం విశ్రాంతి తీసుకోవడం, మరికొందరు అద్దె ద్వారా వచ్చే ఆదాయం కోసం కొనుగోలు చేస్తున్నారు. |Telugu_M|other|8.985750
processed_te_m_general_00843.wav|ఐదుగురు సాయుధ పోలీసులతో కూడిన ఒక పోలీసు బృందాన్ని మేం కన్హయ్య స్వస్థలంలో భద్రత కోసం నియమించాం. |Telugu_M|other|7.058500
processed_te_m_finance_01114.wav|వాటిని బ్యాంక్ మేనేజర్ జ్యోతిప్రసాద్ బ్యాంక్ ఖాతాదారు చంద్రకళ ఖాతాలో చెక్కులు డిపాజిట్ చేశారు.|Telugu_M|other|7.453229
processed_te_m_finance_00221.wav|డీలర్ మీ డబ్బును తిరిగి స్వల్పంగా మార్చడానికి ప్రయత్నిస్తే లేదా మీ డబ్బుని తిరిగి పొందకుండా ప్రయత్నిస్తే, వెంటనే మీ న్యాయవాదికి  కాల్ చేయండి.|Telugu_M|other|10.077083
processed_te_m_politics_01461.wav|ఈ మొత్తం బృందానికి వంట చేసేందుకు బ్లాక్‌జాక్ అనే ఇరవై మూడేళ్ల ఇన్యూట్ తెగ మహిళను ఎంపిక చేశారు.|Telugu_M|other|6.849521
processed_te_m_agri_01802.wav|రంగారెడ్డి జిల్లా పెద్ద గోల్కొండ గ్రామంలో మరణించిన రైతు భార్యకు రైతుబంధు బీమా చెక్కు అందజేశారు|Telugu_M|other|7.776000
processed_te_m_health_01789.wav|వచ్చీరాని వైద్యంతో కొందరు నాటు వైద్యులు చేస్తున్న చికిత్స గిరిజన ప్రాణాలకు ముప్పు తెస్తున్నది.|Telugu_M|other|5.920708
processed_te_m_health_02554.wav|ప్రస్తుత అంచనాల ప్రకారం ప్రపంచం మొత్తంలో గుండె జబ్బులతో మరణించే వారి సంఖ్య భారత్లోనే అత్యధికం. |Telugu_M|other|6.396729
processed_te_m_health_02068.wav|ఈ టీకాలు వ్యాధి తరుచుగా ప్రబలే ప్రాంతాల్లో ఏటా సెప్టెంబర్లో వేయించాలి.ఈ టీకాలు వేసే సమయంలో పశువైద్య సిబ్బంది ప్రత్యేక జాగ్రత్తలు తీసుకోవాలి. |Telugu_M|other|9.821667
processed_te_m_education_01102.wav|మంత్రి మహ్మద్ అలీకి వైద్య పరీక్షలు నిర్వహించిన డాక్టర్లు ఆయన పరిస్థితి నిలకడగా ఉందని తెలిపారు|Telugu_M|other|6.176000
processed_te_m_other_01948.wav|ఈ సమాహారం యొక్క ఫలితంగా గట్టిపడే సమయాన్ని పెరుగుదల ఫలితంగా, ఆర్ద్రీకరణ ప్రక్రియ తగ్గిస్తుంది. |Telugu_M|other|6.489604
processed_te_m_finance_01790.wav|రెండ్రోజుల క్రితం నష్టాల బాటలో ముగిసిన భారతీయ స్టాక్ మార్కెట్లు సోమవారం భారీ లాభాలతో ముగిశాయి|Telugu_M|other|6.327063
processed_te_m_general_02276.wav|ఎలక్ట్రిక్ కార్ల వినియోగంతో పెట్రోల్, డీజిల్ కార్ల ద్వారా వచ్చే కాలుష్యానికి చెక్ పెట్టొచ్చు.|Telugu_M|other|5.642083
processed_te_m_general_02193.wav|గ్యాస్ యొక్క మండే స్వభావం కారణంగా అన్ని వెట్లెస్ డ్రైయర్లు విద్యుత్ ద్వారా శక్తిని పొందుతాయి. |Telugu_M|other|6.733417
processed_te_m_politics_01446.wav|తెలంగాణ సంస్కృతిని తెలిపేలా బతుకమ్మ సంబరాలను ఘనంగా నిర్వహించడం ఆనందంగా ఉందని మహిళలు తెలిపారు.|Telugu_M|other|6.988833
processed_te_m_agri_00324.wav|నల్లవడ బియ్యం ఎందుకు తినాలో పోచయ్య అనే రైతు చెప్తుంటే ఇంతకాలం మనం తిన్న చెత్తేంటో తెలుస్తుంది|Telugu_M|other|7.082667
processed_te_m_general_02167.wav|సోషల్ మీడియా ద్వారా అమ్మాయిలను పరిచయం చేసుకుని, చిన్న చిన్న అవసరాలు తీర్చుతూ హెల్ప్ చేసేవాడు. |Telugu_M|other|5.781396
processed_te_m_other_02380.wav|ఇందులోని మదర్ సాంగ్‌కు మంచి స్పందన వచ్చింది అన్నారు ముఖ్యంగా మదర్ సాంగ్లో అద్భుతంగా నటించాడు. |Telugu_M|other|6.000000
processed_te_m_general_00503.wav|ఆ విధంగా, మీరు ఈ ఇబ్బందులను ఎదుర్కుంటే ఏం చేయాలో మీకు తెలుస్తుంది మరియు మీరు మీ శరీరానికి కొంత సమయం ఇవ్వడం ప్రాముఖ్యతను అర్థం చేసుకుంటుంది.|Telugu_M|other|9.241167
processed_te_m_weather_00999.wav|వర్షం కారణంగా ఆదివారం ఇండోర్ స్టేడియంలో సాధన చేసిన ఆటగాళ్లు మంగళవారం మైదానంలోనే చెమటోడ్చారు. |Telugu_M|other|6.524438
processed_te_m_education_01295.wav|అదే సమయంలో ఆయనకు అడ్డొచ్చిన వారిని విలన్లుగా చిత్రించి వారికి రాజకీయ జీవితమే లేకుండా చేశారు.|Telugu_M|other|6.816000
processed_te_m_other_01620.wav|ఇవాళ నిర్మల్ పట్ణణంలో ఏర్పాటు చేసిన పంచాయతీ సమ్మేళనంలో మంత్రి ఇంద్రకరణ్ రెడ్డి పాల్గొన్నారు. |Telugu_M|other|6.756625
processed_te_m_agri_00832.wav|కాష్మీర్ విషయం మరియు సాధారణ ఉన్ని తయారు చేసిన ఉత్పత్తి బాహ్య చిహ్నాల ద్వారా అయోమయం పొందవచ్చు|Telugu_M|other|7.082667
processed_te_m_other_02716.wav|కాకుంటే తన రాజకీయ లభ్ధి కోసమే ఇటువంటి వివాదాలు సృష్టించడం ఒక దుర్గుణంగా మారిపోయింది అందరికీ. |Telugu_M|other|6.594104
processed_te_m_finance_00465.wav|కొద్దిగా ముందే పొదుపు చేయడం ప్రారంభించి ఉంటే ఈ రోజు మెరుగ్గా ఉండేది కదా అనే భావన కల్గుతుంది.|Telugu_M|other|6.419937
processed_te_m_health_00688.wav|వారి కుమారుడు ఏడున్నరేళ్ల విఘ్నేష్ ఇటీవల జ్వరం రావడంతో స్థానికంగా ఉన్న ఆసుపత్రిలో చూపించారు.|Telugu_M|other|7.313917
processed_te_m_weather_01403.wav|దీంతో మనస్తాపం చెంది, మంగళవారం మధ్యాహ్నం నెక్కొండలో పని ఉందంటూ ఇంట్లో చెప్పి బయటకు వెళ్లాడు. |Telugu_M|other|6.385104
processed_te_m_agri_01775.wav|దుక్కిదున్నిన నాటి నుంచి పంట చేతికొచ్చి మార్కెటింగ్ వరకు అన్ని అంశాలను సుదీర్ఘంగా చర్చించారు|Telugu_M|other|6.837333
processed_te_m_weather_00309.wav|అకాల వర్షం వల్ల నష్టపోయిన రైతాంగానికి ఇన్పుట్ సబ్సిడీ ఇవ్వని కాంగ్రెస్ నేతలు అన్నదాతల గురించి మాట్లాడటం విడ్డూరంగా ఉందని వ్యాఖ్యానించారు. |Telugu_M|other|9.400000
processed_te_m_politics_00835.wav|ఇప్పటికే పార్టీ నాయకులు ప్రచారం చేస్తుండగా, రామ్‌లీలా మైదానంలో ప్రధాని మోడీ భారీ బహిరంగ సభ నిర్వహించి ప్రజలను ఆకట్టుకునే ప్రయత్నం చేశారు.|Telugu_M|other|10.030646
processed_te_m_general_01094.wav|వీరి సమాజాలు ఇట్మాల్ భాష మాండలికం సామాజిక సాంస్కృతిక అనుబంధాల ప్రకారం సమూహాలుగా ఏర్పడ్డాయి. |Telugu_M|other|7.300000
processed_te_m_finance_00197.wav|పొదుపు అలవాటును పెంపొందించుకునేందుకు, సంపద సృష్టించుకునేందుకు ఆర్థిక ప్రణాళిక తోడ్పడుతుందా?|Telugu_M|other|6.965604
processed_te_m_finance_00492.wav|కాగితపు డబ్బు మరియు సాధారణ క్రెడిట్ కార్డులకు ప్రత్యామ్నాయంగా స్మార్ట్ కార్డు ఉద్భవించింది.|Telugu_M|other|6.199354
processed_te_m_finance_00743.wav|అలెగ్జాండర్ వివిధ బ్యాంకుల్లో అప్పు చాలా తిరిగి కొనుగోలు చేయడానికి చాలా కష్టం అని వాదించాడు|Telugu_M|other|5.549188
processed_te_m_general_02141.wav|సుష్మా స్వరాజ్‌పై సామాజిక మాధ్యమంలో దాడి చేయడాన్ని విపక్ష పార్టీలు కూడా తీవ్రంగా ఖండించాయి. |Telugu_M|other|5.885875
processed_te_m_general_00692.wav|ఈ విషయాలను గురువారం అమెజాన్ కిండ్లే విడుదల చేసిన ఆమె రేహమ్ ఖాన్ అనే పుస్తకంలో వెల్లడించారు. |Telugu_M|other|6.400000
processed_te_m_finance_01745.wav|మాకు ఏ పెన్షన్ లేదు, మాకు ఒంటరి మహిళలకు మించిన ప్రత్యేక రక్షణలు ఆర్థిక ఆలంబనాలు కావాలన్నారు|Telugu_M|other|7.100000
processed_te_m_politics_01377.wav|సరిగ్గా రెండేళ్ల కిందట ఓ బుడ్డోడు మగధీర డైలాగులు చెప్పి సోషల్ మీడియాలో తెగ పాపులర్ అయ్యాడు.|Telugu_M|other|6.210958
processed_te_m_other_02073.wav|అయితే ఇప్పుడు మారిన పరిస్థితుల్లో పోలీసుల్లో కూడా ఇరు పార్టీల అనుయాయులు ఉండడం తటస్థించింది. |Telugu_M|other|6.489604
processed_te_m_agri_02193.wav|శివారు ప్రాంతాలలో, దాదాపు అన్నింటిలోనూ గూస్బెర్రీ ఒకటి లేదా అంతకంటే ఎక్కువ పొదలు పెరుగుతాయి|Telugu_M|other|7.082667
processed_te_m_politics_00433.wav|పట్టణం చుట్టూ ఉన్న చాలామంది పురుషులు మరియు మహిళలు నిస్సందేహంగా ఒక ప్రాజెక్ట్ కోసం తారాగణం చేస్తున్న పాత్రల గురించి నిస్సందేహంగా ఉన్నారు.|Telugu_M|other|9.543021
processed_te_m_general_01202.wav|ప్రమాదాల్ని, ప్రకృతి విపత్తులను ప్రభుత్వాల నిర్లక్ష్యాన్ని ప్రపంచానికి చాటి చెప్పడానికి మీడియా రిపోర్టర్లు కాస్త వైవిధ్యంగా ఆలోచిస్తారు. |Telugu_M|other|9.159896
processed_te_m_finance_02572.wav|ఆ డబ్బు భవిష్యత్తులో మనం చెల్లించబోయే లోన్ ప్రిన్సిపల్ మొత్తంతో పాటు వడ్డీ భారమూ తగ్గిస్తుందంటే కాస్త ఆశ్చర్యంగానే ఉన్నప్పటికీ ఇది నిజం. |Telugu_M|other|8.463292
processed_te_m_politics_02190.wav|రామునికి గుడి కడతామంటూ ఆ పార్టీ ముప్పై ఏళ్లుగా చెబుతూనే ఉందని, ఎన్నికలు వచ్చినప్పుడు మాత్రమే ఆ పార్టీకి గుడి గుర్తొస్తుందని విమర్శించారు|Telugu_M|other|8.904479
processed_te_m_finance_01498.wav|గ్రామీణ పరపతి సౌకర్యాలను మరింతగా పెంచాలని అందుకోసం అక్కడున్న లక్షకు పైగా బ్యాంకు శాఖల ద్వారా రుణాల బట్వాడా సులభతరం చేయాలని కోరుతున్నారు.|Telugu_M|other|10.042250
processed_te_m_education_01302.wav|ఆంధ్రప్రదేశ్ ప్రాంత ప్రజలకు ఇష్టం లేకుండానే రాష్ట్ర విభజన జరిగిందని, ఆ సమయంలో ఏపీకి రెవెన్యూ లోటు పూడ్చాలని విభజన చట్టంలో ఉందని అన్నారు.|Telugu_M|other|9.920000
processed_te_m_finance_00934.wav|అదే విధంగా మీకు అత్యవసరం ఉన్పప్పుడు కొంత డబ్బు ఖర్చులకు అందుబాటులో ఉండేలా చూసుకోవడం ముఖ్యం|Telugu_M|other|6.269021
processed_te_m_education_01079.wav|రాంగారావును సిటీ ఆర్మూడ్ రిజర్వూ విభాగానికి బదిలీ చేస్తూ ప్రభుత్వం ఉత్తర్వులు జారీ చేసింది|Telugu_M|other|6.698667
processed_te_m_politics_02402.wav|తల్లిదండ్రులు, విద్యావంతులు, గ్రామ పెద్దలు బాలికలకు అండగా ఉంటూ వారి అభ్యున్నతికి తోడ్పాటు అందించాల్సిన బాధ్యత ప్రతి ఒక్కరిపై ఉందన్నారు.|Telugu_M|other|9.543021
processed_te_m_health_01994.wav|అయితే ఈ వ్యాధి సోకిన వెంటనే చికిత్స ప్రారంభిస్తే ప్రాణాపాయం ఉండదని డాక్టర్లు చెబుతున్నారు.|Telugu_M|other|6.721813
processed_te_m_general_00317.wav|మతం మార్చి పేరు పెట్టిన అనంతరం మౌల్వి ఆమెకు దగ్గరుండి ముస్లిం యువకుడితో వివాహం జరిపించాడు. |Telugu_M|other|6.373500
processed_te_m_general_01467.wav|జ్ఞానానికి తప్ప, చదువు ప్రాణాలు తీయడానికి కాదని గుర్తించని హంతక వ్యవస్థకు అందరం బాధ్యులమే. |Telugu_M|other|6.373500
processed_te_m_general_01773.wav|ఈ నేపథ్యంలో కేరళలో ముస్లిం జనాభా ఎక్కువగా ఉండే మలప్పురం జిల్లాలో ఓ హిందూ ఆలయ నిర్వాహకులు ముస్లింలకు ఇఫ్తార్ విందు ఏర్పాటు చేయడం విశేషం. |Telugu_M|other|9.800000
processed_te_m_education_01175.wav|ఎమోషనల్ సీన్ కావడం, సినిమాకు కీలకం కావడంతో తింటే నిద్రొస్తుంది, లేజీగా ఉంటామని అనుకున్నాడు|Telugu_M|other|7.104000
processed_te_m_other_01679.wav|ఏకంగా తన క్యాంప్ కార్యాలయంలో ప్రత్యేక అధికారిగా పని చేసే అవకాశాన్ని హరిషృష్ణకు కల్పించారు. |Telugu_M|other|6.361896
processed_te_m_education_02002.wav|ఒక నర్సింగ్ తల్లి గ్లూటెన్ను తింటున్నప్పుడు, బంకను చిన్న మొత్తంలో ఆమె పాలలో గుర్తించవచ్చు.|Telugu_M|other|6.442667
processed_te_m_agri_01682.wav|వర్షాలు కురిసి పంటలు బాగా పండాలంటూ ఇలా కప్పలకు పెళ్లిళ్లు చేయడం ఎప్పట్నుంచో వస్తున్న ఆచారం|Telugu_M|other|6.848000
processed_te_m_education_01949.wav|విద్య కోసం ఎంత ఖర్చైనా భరించి సౌకర్యాలను కల్పిస్తామని మాజీ ఎంపీ పీ తిరుమల్రెడ్డి తెలిపారు.|Telugu_M|other|6.227812
processed_te_m_finance_01346.wav|ఇప్పుడున్న పరిస్థితుల దృష్ట్యా బంగారంపై పెట్టుబడి స్వల్ప కాలంతో పాటు దీర్ఘకాలంలో మంచి రాబడిని వస్తుందని ప్రజలు ఎక్కువగా నమ్ముతున్నారు.|Telugu_M|other|9.659125
processed_te_m_general_01498.wav|రాష్ట్రవ్యాప్తంగా మీడియా సంస్థలు నిర్వహించిన సర్వేలో శాస్త్రీయంగా ప్రత్యేక ప్రశ్నావళిని రూపొందించి ప్రజల నుంచి అభిప్రాయాలు సేకరించాయి. |Telugu_M|other|9.067021
processed_te_m_health_02713.wav|ఆ వ్యాక్సీన్ను వైద్యులకు అందించి తన బిడ్డకు రేబిస్ వ్యాధి సోకకుండా జాగ్రత్త తీసుకున్నాడు. |Telugu_M|other|5.500000
processed_te_m_finance_00728.wav|విశ్లేషణ కోసం డేటాను గత సంవత్సరం పన్ను రాబడి చూపే క్రెమ్లిన్ యొక్క వెబ్ సైట్ నుండి తీశారు|Telugu_M|other|6.315458
processed_te_m_agri_00498.wav|దీంతో తానాజీ పెంచుకుంటున్న యశ్వంత్ అనే ఉడుముకు తేనె రాసి ఏటవాలుగా ఉన్న కొండపైకి వదులుతాడు|Telugu_M|other|8.149333
processed_te_m_finance_00190.wav|అంతర్జాతీయ ఆర్థిక వ్యవస్థల పనితీరు మరింత మెరుగైతే పసిడి ధర మరింత పతనం అయ్యేందుకు వీలుంది.|Telugu_M|other|7.223125
processed_te_m_health_01065.wav|హిప్నోటిక్స్ నిద్రను సులభతరం చేసే మందులు వంటి ఇతర మందులు కూడా పడిపోయే అవకాశము పెంచుతుంది.|Telugu_M|other|6.199354
processed_te_m_health_00801.wav|మోకాలి గాయానికి ఇక్కడ చికిత్స పొందుతున్న షమీ హుటాహుటిన తన స్వస్థలం ఆమ్రోహాకు వెళ్లిపోయాడు|Telugu_M|other|6.547646
processed_te_m_general_00776.wav|అయితే బ్రిటిష్ వారి కాలం నుండి పకడ్బందీగా భూమి రికార్డులు ఉండటంతో జగన్ నిరాశకు గురయ్యాడు. |Telugu_M|other|6.200000
processed_te_m_weather_02290.wav|దేశ ప్రజల సమస్యలను పరిష్కరించే దిశగా ఫెడరల్ ఫ్రంట్ పాత్ర ఉంటుందని ఎంపీ కవిత పేర్కొన్నారు. |Telugu_M|other|6.478000
processed_te_m_general_02075.wav|పోలీసు అధికారులు మరియు అగ్నిమాపక సిబ్బంది వంటి కమ్యూనిటీ సహాయకుల గురించి వారికి నేర్పండి. |Telugu_M|other|7.255854
processed_te_m_politics_01276.wav|మంత్రి పదవి దక్కనందుకు తనకు ఎటువంటి అసంతృప్తీ లేదని వైసీపీ ఎమ్మెల్యే రోజా స్పష్టం చేశారు.|Telugu_M|other|6.083250
processed_te_m_health_02224.wav|కరోనా వస్తే చికిత్స చేయాలి అంతేగాని, ఇలా కాల్చి చంపుతారా అని నెటిజన్లు ప్రశ్నిస్తున్నారు. |Telugu_M|other|5.746562
processed_te_m_weather_01672.wav|దీంతో జాతీయ భద్రతకు తీవ్రమైన ముప్పుందని అమెరికా నిఘా వర్గాలు ఆందోళన వ్యక్తం చేస్తున్నాయి. |Telugu_M|other|6.300000
processed_te_m_general_02105.wav|సిటీ ప్యాలెస్ కట్టడం ప్రాంగణం మధ్యలో పాలరాయితో నిర్మించిన పద్మాకారపు బురుజు కు ప్రసిద్ధి. |Telugu_M|other|5.700000
processed_te_m_general_02434.wav|అమెరికా ఆంగ్ల భాష ప్రపంచంలోనే ఎక్కువ ప్రభావాన్ని చూపింది, ఐరోపా మరియు ఇతర ప్రాంతాల్లో బ్రిటిష్ ఇంగ్లీష్తో పాటు ఇది ఒక ఎంపికగా మారింది|Telugu_M|other|9.786833
processed_te_m_agri_02963.wav|అప్పులు చేసి సాగు ప్రారంభిస్తే చివరకు ఆ అప్పులు తీర్చలేని పరిస్థితి నెలకొందని భీమవరం మండలానికి చెందిన ఆక్వా రైతు కృష్ణంరాజు వాపోయారు. |Telugu_M|other|8.916083
processed_te_m_health_01305.wav|మెత్తలు చర్మం సూపర్ క్లీన్ ఫీలింగ్ చేస్తాయి. ఇతర వైద్యం మెత్తలు కొన్నిసార్లు వెనక్కి వదిలేయని ఏదైనా విచిత్రమైన అవశేషం లేకుండా ఉంటాయి.|Telugu_M|other|8.637458
processed_te_m_politics_02327.wav|బంగ్లాదేశ్ నుంచి దశాబ్దాల తరబడి చొరబడిన అక్రమ ప్రవేశకులు వివిధ గ్రామాలలో, పట్టణాలలో స్థానిక ప్రజలను నిర్మూలించడం దశాబ్దాల వైపరీత్యం.|Telugu_M|other|9.287604
processed_te_m_general_01801.wav|ఒక ఇమెయిల్ సర్వర్ అనేది ఇంటర్నెట్ సర్వీస్ ప్రొవైడర్స్ లో  నడుస్తున్న కార్యక్రమం మరియు మెయిల్ రవాణా చేయడానికి ఉపయోగించే పెద్ద సైట్లు. |Telugu_M|other|8.950917
processed_te_m_weather_00608.wav|ఈ యంత్రం భద్రతా వ్యవస్థలు చురుకుగా మరియు నిష్క్రియాత్మక రెండు వివిధ ప్రగల్భాలు చేయవచ్చు. |Telugu_M|other|5.967146
processed_te_m_finance_02206.wav|మొదటిలో అతను ఆవిష్కరణ వ్యవస్థ అభివృద్ధి మరియు మానవ మూలధనం పెట్టుబడి విస్తరణను సాధించారు. |Telugu_M|other|6.245792
processed_te_m_general_02232.wav|మొత్తంమీద ఒక దశలో మన సంగీతం రెండు పెద్ద పాయలుగా విడిపోయి వాటి మధ్య సంపర్కం తగ్గిపోయింది. |Telugu_M|other|6.187750
processed_te_m_general_02431.wav|నిజంగా గ్రౌట్ను వ్యాప్తి చేయడానికి ఉపయోగించే భాగం, సాధారణంగా రబ్బరు నుండి తయారు చేస్తారు|Telugu_M|other|5.665292
processed_te_m_general_02462.wav|సజ్లాన్ అనే మన దేశం కంపెనీ ఆర్ ఎ పవర్ అనే జర్మనీ కంపెనీని రెండు బిలియన్ డాలర్లకు కొన్నది|Telugu_M|other|6.500000
processed_te_m_agri_01686.wav|సాక్షి ప్రతినిధి, శ్రీకాకుళం ఇంటింటికీ నాణ్యమైన బియ్యం పంపిణీ పథకం ఒక బృహత్తర కార్యక్రమం|Telugu_M|other|6.711250
processed_te_m_politics_00869.wav|అందువల్లే ప్రతి మంగళ, శుక్రవారాల్లో ఎక్కువ సంఖ్యలో మహిళలు ఈ తలుపులమ్మ లోవకు వచ్చి మాంగళ్య సౌభాగ్యం కోసం అమ్మవారిని పూజిస్తూ ఉంటారు.|Telugu_M|other|9.981563
processed_te_m_finance_01717.wav| కానీ కొందరు ఆస్తులను కలిగి ఉన్నవారు తాకట్టుకు సిద్ధంగా ఉన్నారు మరియు అద్భుతమైన క్రెడిట్ రేటింగ్‌కు చాలా మంచి వ్యక్తిని కలిగి ఉంటారు|Telugu_M|other|8.033729
processed_te_m_politics_03458.wav|జాతి వ్యతిరేక నినాదాలు ఇస్తున్న జేఎన్యూ విద్యార్థులకు ముఖ్యమంత్రి కేజ్రీవాల్ మద్దతుగా నిలిచారని బీజేపీ నేతలు తీవ్ర విమర్శలు చేశారు.|Telugu_M|other|9.171500
processed_te_m_agri_01685.wav|మీరు తడిగా ఉన్న నేల లేదా పాక్షిక నీడను కలిగి ఉంటే, కొంచెం తక్కువ నీడను పొందితే , మీరు స్ట్రైకింగ్ లిగులారియా మొక్కలతో తప్పు చేయలేరు|Telugu_M|other|9.418667
processed_te_m_general_01157.wav|ఈ కొనుగోలుతో క్లౌడ్ కంప్యూటింగ్ సేవలు అందించే టాప్ కంపెనీల జాబితాలో ఐబీఎం చేరినట్లైంది. |Telugu_M|other|6.400000
processed_te_m_agri_00616.wav|ఆ షెల్ఫిష్ ఆతురతగా పంటలు నాశనం కాకుండా, వారు ఇప్పటికీ ఫంగల్ మరియు వైరల్ వ్యాధులు పడలేదు|Telugu_M|other|6.853438
processed_te_m_education_00497.wav|వివేకం యొక్క జ్ఞానం వారి మార్గాల్లో ఆలోచన ఇవ్వడం,కానీ ఫూల్స్ యొక్క మూర్ఖత్వం వంచన ఉంది.|Telugu_M|other|6.944000
processed_te_m_politics_01086.wav|దాడులకు ముందే తమకు హెచ్చరికలు అందాయని ప్రభుత్వ అధికార ప్రతినిధి రజిత సేనరత్నే చెప్పారు.|Telugu_M|other|6.570875
processed_te_m_agri_02864.wav|చాలా మంది కన్విన్స్ అయినట్టే తలాడించారు కానీ కొంత మందికి ఇంకా కొన్ని అనుమానాలు ఉన్నాయి.|Telugu_M|other|5.560812
processed_te_m_other_01963.wav|ఈ సినిమాను లోకేష్ కనకరాజ్ దర్శకత్వం వహించగా డ్రీమ్ వారియర్ పిక్చర్ సంస్థ నిర్మిస్తోంది.|Telugu_M|other|5.549188
processed_te_m_weather_02199.wav|దీంతో రంగంలోకి దిగిన పోలీసులు ఫేక్ ఫేస్‌బుక్ తయారు చేసిన సాయిని శనివారం అరెస్టు చేశారు. |Telugu_M|other|5.943937
processed_te_m_education_01091.wav|గుంటూరు శేషేంద్ర శర్మ గురించి పవన్ కు ఉన్న జ్ఞానం గురించి మీడియాలో వార్తలు వస్తూ ఉంటాయి|Telugu_M|other|5.920000
processed_te_m_general_01600.wav|అగ్ని ప్రమాదంలో ఎనిమిది ఏసీలు, రెండు కంప్యూటర్లతో పాటు ఇతర సామాగ్రి పూర్తిగా దగ్ధమైంది. |Telugu_M|other|5.900000
processed_te_m_health_01385.wav|కిడ్నీ మార్పిడి శస్త్రచికిత్స జరగడంతో గత మే నెల నుంచి జైట్లీ విధుల నుంచి తప్పుకున్నారు.|Telugu_M|other|5.801250
processed_te_m_general_00612.wav|దీంతో కొన్ని బడా కంపెనీలు సోషల్ మీడియా ద్వారా కూడా కోహ్లీతో ప్రచారాన్ని చేయిస్తున్నాయి. |Telugu_M|other|5.800000
processed_te_m_other_01339.wav|ఇప్పటికే పలు కేసులని ఎదుర్కొన్న సల్మాన్ ఖాన్ ఈ కేసులో మాత్రం వ్యతిరేఖ సాక్షులు ఉన్నారు. |Telugu_M|other|5.560812
processed_te_m_other_02771.wav|వేటకు వెళ్లేటప్పుడు కుటుంబంతో సరదాగా గడిపి వెళ్లిన మత్స్యకారుల కుటుంబాలు తమవారు బందీలుగా చిక్కారని తెలియగానే ఆందోళన చెందుతున్నారు. |Telugu_M|other|8.700000
processed_te_m_politics_02740.wav|ఫలితంగా ర్యాంకుల సంగతి పక్కన పెడితే ఏటా పదుల సంఖ్యలో విద్యార్థులు మానసికఒత్తిడికి తట్టుకోలేక అర్థాంతరంగా ప్రాణాలు తీసుకుంటున్నారు.|Telugu_M|other|8.788375
processed_te_m_politics_03166.wav|ఆధునిక యుద్ధ పరిస్థితుల్లో ముఖ్యమైన పాత్ర పిన్ ఇన్ఫాంట్రీ బాటిల్ పోషిస్తుంది కాబట్టి విభాగాలు సంఖ్య ఇంకా ఎక్కువగా ఆధారపడి ఉంటుంది.|Telugu_M|other|9.171500
processed_te_m_other_01709.wav|అందులో సంప్రదాయ బద్ధంగా జరుగుతున్న తన కుమారుడు యువరాజ్ పెళ్లికి రానని ఇదే విషయాన్ని యువీ తల్లి షబ్నంకు ముందే చెప్పానని వివరించాడు. |Telugu_M|other|8.753542
processed_te_m_education_01858.wav|టాలీవుడ్ లో హీరోయిన్ గా అడుగుపెట్టి ఇప్పుడు బాలీవుడ్ లో బిజీ హీరోయిన్ గామారిన తాప్సి స్టార్ హీరో కుమారుడిపై అసహనం వ్యక్తం చేసింది.|Telugu_M|other|8.896000
processed_te_m_health_02113.wav|ఆయా పాఠశాలలు అందిస్తున్న నాణ్యమైన విద్య, పరిశుభ్రత నిర్వహణ వంటి ఏడు అంశాలను విద్యాశాఖ ప్రామాణికంగా తీసుకొని ర్యాంకుల్ని ఇవ్వనుంది. |Telugu_M|other|9.345667
processed_te_m_politics_00962.wav|కాంగ్రెస్ ఉపాధ్యక్షుడు రాహుల్ గాంధీ పార్టీ నాయకుల మాట వినకుండా అవుట్‌సోర్సర్ ప్రశాంత్ కిశోర్ మాట వింటాడంటూ సంచలన వ్యాఖ్యలు చేశారు.|Telugu_M|other|8.846438
processed_te_m_finance_01929.wav|ఆర్థిక మాంద్యం సమయంలో పెరిగి పెద్దవడంతో డబ్బుల్ని పొదుపు చేయాలన్న స్పృహ కలిగి ఉన్నారు. |Telugu_M|other|5.363437
processed_te_m_finance_01912.wav|అప్పుగా ఇచ్చిన సొమ్మును రికవర్ చేయడానికి మొత్తం ఏడుంపావు ఎకరాల స్టూడియోస్ ను సీజ్ చేయడమే తమకున్న మార్గమని బ్యాంకులు పేర్కొన్నాయి. |Telugu_M|other|7.685437
processed_te_m_education_01553.wav|పప్పాజీ ఎడం చేత్తో ఆమె జుట్టు పట్టుకుని ఎంగిలి చేత్తోనే మాడుని కొట్టడం మొదలు పెట్టాడు.|Telugu_M|other|6.208000
processed_te_m_health_02657.wav|ఆ క్యాన్సర్ వ్యాధికి చికిత్స చేసే పనిలో ప్రధానమంత్రి నరేంద్ర మోడీ బిజీగా ఉన్నారన్నారు. |Telugu_M|other|5.200000
processed_te_m_education_01194.wav|సాంఘిక జీవనం కలిసి ఉండాలన్న ప్రజల వాంఛకు రాజకీయ వ్యవస్థే ఈ దేశంలో అడ్డుగోడగా నిలిచింది|Telugu_M|other|6.432000
processed_te_m_health_02542.wav|గత కొన్ని నెలలుగా అనారోగ్యంతో బాధపడుతూ హైదరాబాద్లో చికిత్స తీసుకుంటున్న విషయం విదితమే. |Telugu_M|other|5.990375
processed_te_m_agri_01672.wav|ఇప్పుడు దళసరి తెల్లని కాగితంపై కొబ్బరి చిప్పల్ని బొర్లించి పెన్సిల్తో గుండ్రంగా గీయాలి|Telugu_M|other|6.208000
processed_te_m_health_02072.wav|వైద్యులు పరీక్షించి డెంగీ జ్వరం అని తెలపడంతో మెరుగైన వైద్యం కోసం బెంగళూరుకు తరలించారు. |Telugu_M|other|5.676896
processed_te_m_other_01966.wav|అదే జరిగింది అతని విషయంలో.వీడియో తీసి సోషల్ మీడియాలో పెట్టాక అతని జాబ్ కే ఎసరు పడింది. |Telugu_M|other|6.600000
processed_te_m_health_02654.wav|కానీ కానర్ రీడ్ మాత్రం వైద్యులు సూచించిన మందులు వద్దని సొంత వైద్యం వైపే మొగ్గు చూపాడు. |Telugu_M|other|5.444708
processed_te_m_agri_00280.wav|తమను నానా రకాలుగా వేధించిన పెప్సీ కంపెనీని వదలమని రైతు సంఘాలు భీష్మించుకు కూర్చున్నాయి|Telugu_M|other|6.837333
processed_te_m_weather_01098.wav|చంద్రబాబుకు దమ్ముంటే ఏపి ఆర్థిక పరిస్థితిపై శ్వేత పత్రం విడుదల చేయాలని డిమాండ్ చేశారు.|Telugu_M|other|5.862667
processed_te_m_other_01596.wav|ఎలాగో కొత్త కథ చెప్పనప్పుడు అందులో మాస్ అంశాల్నైనా బలంగా పండించే ప్రయత్నం చేయాల్సింది.|Telugu_M|other|6.350292
processed_te_m_politics_02790.wav|కన్నడ చిత్రసీమకు చెందిన కొంతమంది వ్యక్తుల ప్రోద్బలంతోనే తను ఇలా బయటకొచ్చి అర్జున్ పై ఆరోపణలు చేశాననే వాదనను శృతి తిప్పికొట్టింది.|Telugu_M|other|9.438542
processed_te_m_politics_01370.wav|దేశంలో మనుషుల కన్నా ఆవులకే రక్షణ ఎక్కువగా ఉందని ఇదివరకే ట్వింకిల్ ఖన్నా ట్వీట్ చేశారు.|Telugu_M|other|6.094875
processed_te_m_politics_00786.wav|ఎగ్జిక్యూటివ్ ప్రొడ్యూసర్ విజయ్‌వర్మ మాట్లాడుతూ ఈ సినిమాకి సంబంధించిన ప్రీ ప్రొడక్షన్ వర్క్ ఆల్రెడీ స్టార్ట్ అయింది అని చెప్పారు.|Telugu_M|other|8.219500
processed_te_m_politics_01375.wav|మరి కొద్ది రోజుల్లో పెళ్లి పీటలు ఎక్కాల్సిన ఓ ఎమ్మెల్యే పెళ్లి అర్థాంతరంగా ఆగిపోయింది.|Telugu_M|other|5.545312
processed_te_m_politics_02080.wav|ఇక ఈ సినిమా క్లైమాక్స్ అత్తారింటికి దారేది చిత్రంను మించి ఉంటుందనే ప్రచారం రావడంతో సినిమాపై అంచనాలు ఆకాశాన్ని అంటేలా వస్తున్నాయి|Telugu_M|other|8.758750
processed_te_m_weather_01554.wav|అలాగే, ఇప్పుడున్న కోట్ల విలువైన స్క్రాప్ కాంట్రాక్టర్లను తొలగించి తన తమ్ముడికి ఇవ్వాలని ఒక ఎంపీ ఒత్తిడి తెచ్చినట్లు తెలుస్తోంది. |Telugu_M|other|8.126604
processed_te_m_education_00784.wav|కోర్టు ఆదేశాలకు విరుద్ధంగా బీహార్ షెల్టర్ హొం కేసును విచారిస్తున్న సిబిఐ అధికారిని బదిలీ చేయడంపై సుప్రీం ఆగ్రహం వ్యక్తం చేసింది.|Telugu_M|other|9.653333
processed_te_m_agri_01933.wav|ఎర్రజొన్న, పసుపు పంటలను గిట్టుబాటు ధరకు రాష్ట్ర ప్రభుత్వమే కొనుగోలు చేయాలని డిమాండ్ చేస్తూ 5వ నంబర్ జాతీయ రహదారిని దిగ్బంధించారు|Telugu_M|other|9.706667
processed_te_m_health_01326.wav|కఠిన శిక్ష టైఫాయిడ్ నుంచి ప్రజలను రక్షించేందుకు మేరీని న్యూయార్క్ సముద్రం తీరానికి శివారులో గల నార్త్ బ్రదర్ ద్వీపంలో బంధించారు.|Telugu_M|other|9.270625
processed_te_m_other_01383.wav|ముంగిళ్ల ముందు ముగ్గులు వేసే ఆచారం ఎప్పుడు మొదలైందో చరిత్రలో ఇదమిత్థంగా నమోదు కాలేదు. |Telugu_M|other|5.300000
processed_te_m_agri_01621.wav|అకాల వర్షాలకు పంటలు నష్టపోయిన రైతులకు సబ్సిడీ ఇచ్చిన ఘనత సిఎం కెసిఆర్కే దక్కిందన్నారు|Telugu_M|other|7.125333
processed_te_m_health_00151.wav|అంతేకాకుండా బాంబే బ్లడ్ గ్రూప్ ఉన్న వాలంటీర్లు రక్తం ఇచ్చేందుకు ముందుకు రావడం విశేషం.|Telugu_M|other|6.350292
processed_te_m_education_01128.wav|తన భార్య నీలిమా డాక్టరేట్ ఇస్తామంటూ కొందరు ముందుకు వచ్చిన సమయంలో నమ్మొద్దని చెప్పింది|Telugu_M|other|6.186667
processed_te_m_education_00890.wav|దిగంబర కవిత్వంలో అశ్లీల పదాల వాడకం ఎంతవరకు సమర్థనీయం అనే చర్చ సాహితీ లోకంలో వచ్చింది.|Telugu_M|other|7.232000
processed_te_m_finance_00651.wav|ముఖ్యమైన విషయం ఏమిటంటే వారు ఒకే రకంగా ఉంటారు, కాబట్టి అవి సంపూర్ణంగా స్టాక్ చేస్తాయి.|Telugu_M|other|6.176125
processed_te_m_agri_00989.wav|మేము చెప్పినట్లుగా, సీక్వోయా ఒక అద్భుతమైన కలప మరియు అదే సమయంలో చాలా త్వరగా పెరుగుతాయి|Telugu_M|other|7.456000
processed_te_m_agri_00306.wav|వ్యక్తిగతంగా, నేను చేప మీద మామిడి లేదా పీచు సల్సా వంటి పండు సల్సాలను ప్రేమిస్తున్నాను|Telugu_M|other|7.210667
processed_te_m_health_00259.wav|పిల్లలలో తడి దగ్గును చికిత్స చేయడానికి, వైద్యుడు ఆశించిన మూలికల స్వీకరణను సూచిస్తాడు.|Telugu_M|other|5.971875
processed_te_m_finance_00719.wav|మీ కాల్ తీసుకునే వ్యక్తి మిమ్మల్ని తిరిగి కాల్ చేస్తాడని చెప్తే, ఆ వ్యక్తి నుండి మీరు వినకపోతే మీరు మళ్లీ కాల్ చేయమని అడుగుతారు|Telugu_M|other|7.859583
processed_te_m_weather_01197.wav|సుబ్బరాయుడు రెండు లక్షలు రామం చేతికిచ్చి పని త్వరగా ప్రారంభించాలి, పట్టుమని పదిహేను రోజులు కూడా లేవు అని గద్గద స్వరంతో అన్నాడు. |Telugu_M|other|8.579396
processed_te_m_politics_02129.wav|ప్రిన్స్ లేవ్ గోలిట్సన్ ఈ ప్రదేశాలపై శ్రద్ధ తీసుకున్నాడు మరియు చక్రవర్తి సరస్సు ఒడ్డున స్థిరనివాస స్థాపనపై నిర్ణయం తీసుకున్నాడు|Telugu_M|other|8.881250
processed_te_m_agri_02776.wav|బియ్యం కార్డు పొందేందుకు అర్హులు కార్యాలయాల చుట్టూ తిరగకుండా గ్రామ, వార్డు వాలంటీర్లే ఇంటింటికీ వెళ్లి దరఖాస్తులు స్వీకరించారు.|Telugu_M|other|7.600000
processed_te_m_education_02449.wav|కిమ్ జోంగ్ ఉన్ ఇప్పటికే అమెరికాతో చర్చలు ఫలించవని ఒక నిశ్చయానికి వచ్చేసి, కొత్త ఉత్తర్వులు ఇవ్వటానికి సన్నద్ధమయ్యే అవకాశం ఉంది.|Telugu_M|other|9.941333
processed_te_m_general_01630.wav|ఉద్యోగాలు చేస్తే చేయండి, లేదంటే ప్రభుత్వ ఉద్యోగాలకు రాజీనామా చేసి వెళ్లిపోండని మంత్రి ప్రభుత్వ ఉద్యోగులపై తీవ్రంగా ఆగ్రహించారు. |Telugu_M|other|8.800000
processed_te_m_agri_00783.wav|రాష్ట్రంలో పెద్ద ఎత్తున పత్తి కొనుగోలు కేంద్రాలు ఏర్పాటు చేయాలని రాష్ట్రప్రభుత్వం కేంద్ర జౌళి మంత్రిత్వ శాఖను ఇప్పటికే కోరింది|Telugu_M|other|9.066667
processed_te_m_health_02102.wav|అలా చేస్తే సాధారణ ప్రసవం కావడం పెద్ద కష్టమేం కాదు అని డాక్టర్ స్వాతి సూచిస్తున్నారు. |Telugu_M|other|5.500000
processed_te_m_health_00896.wav|పీల్చుకోబడ్డ సూక్ష్మ కణాలు ముక్కు నుండి మస్తిష్కానికి సులువైన మార్గాన్ని ఎంచుకుంటాయి|Telugu_M|other|5.781396
processed_te_m_agri_01871.wav|ఈ ఏడాది సాగునీరు సకాలంలో అందడంతో పల్నాడు ప్రాంతంలో మిర్చి, పత్తి అధికంగా సాగు చేశారు|Telugu_M|other|7.338667
processed_te_m_finance_02539.wav|వచ్చే నెల ఆరామ్ కో  షేర్లు ఆ దేశ స్టాక్ మార్కెట్ తడావుల్లో లిస్ట్ అయ్యే అవకాశం ఉంది. |Telugu_M|other|6.141312
processed_te_m_other_01569.wav|ఈ మేరకు శుక్రవారం సాయంత్రం వరంగల్ సెంట్రల్ జైలు నుండి వారు బెయిల్‌పై విడుదల అయ్యారు. |Telugu_M|other|5.700000
processed_te_m_general_02098.wav|భారత దేశంలోని వివిధ భాషా చిత్రాలకు రెహ్మాన్ అందించే మ్యూజిక్ ఒక ఎత్తు కాగా,అంతర్జాతీయ చిత్రాలకు అతను అందించే సంగీతం మరో ఎత్తు. |Telugu_M|other|8.892875
processed_te_m_finance_00250.wav|గతేడాది నవంబర్ నెలలోనే కనిష్క్ గోల్డ్ సంస్థను రుణ ఎగవేత జాబితాలో చేర్చాయి బ్యాంకులు.|Telugu_M|other|6.698583
processed_te_m_general_01570.wav|ఇక ప్రాంతీయ భాషా రామాయణాల విషయానికి వస్తే, అవి వాల్మీకి రామాయణం లాటి ఇతిహాసాలు కావు. |Telugu_M|other|5.943937
processed_te_m_education_03052.wav|ప్రతిసారి గాంధీ కుటుంబాన్ని టార్గెట్ చేస్తూ ఏ పటేల్‌నో లేదా మరో నేతనో చర్చించే మోదీ ఇప్పుడు గాంధీ కుటుంబానికి మరో షాక్ ఇచ్చారు|Telugu_M|other|9.696000
processed_te_m_politics_01598.wav|ఈ స్థానం నుండి ఆ ఎన్నికల్లో టీఆర్ఎస్ అభ్యర్థిగా టీ భీంసేన్ పోటీ చేసి ఓటమి పాలయ్యారు.|Telugu_M|other|6.597500
processed_te_m_health_02201.wav|ఇతర ఎంపికలలో ఒకటి మంచిది అని మీరు అనుకుంటే, ప్రత్యామ్నాయ విధానాన్ని నిర్వహించే సర్జన్ నుండి రెండవ అభిప్రాయాన్ని అభ్యర్థించండి. |Telugu_M|other|8.358813
processed_te_m_general_02302.wav|భారతదేశం సమగ్ర చిత్రాన్ని, ప్రభుత్వ యోజనలోని సఫల ప్రయత్నాన్ని రాష్ట్రపతి ప్రసంగం గౌరవ సభ్యుల ముందుంచుతూ గంగాఝరిలా సాగిపోయింది. |Telugu_M|other|9.400000
processed_te_m_weather_00977.wav|అన్ని ప్రాంతాలు అభివృద్ధి కావాలన్న లక్ష్యంతో తమ ప్రభుత్వం ముందుకు వెళ్తోందని, ప్రభుత్వానికి ఎవరిపైనా కక్షలేదని స్పష్టం చేశారు. |Telugu_M|other|7.859583
processed_te_m_weather_01464.wav|ఈ చిత్ర టీజర్ విడుదల చేసినప్పటి నుండి ఈ చిత్రం మీద మరిన్ని అంచనాలు పెరిగేలా చేసింది. |Telugu_M|other|5.560812
processed_te_m_general_02171.wav|ఎల్ నినో ప్రభావిత సంవత్సరంగా వాతావరణ శాస్త్రవేత్తలు నిర్ధారించిన సమయంలో ఇలా సరికొత్త రీతిలో దీని ప్రభావం కనిపించడం విడ్డూరమే. |Telugu_M|other|8.370417
processed_te_m_politics_02208.wav|సోవియట్ యూనియన్‌గా  మారిన రష్యా ద్వారా కమ్యూనిజం వ్యాప్తి చెందడానికి ఈ ప్రవచనం ఊహించినట్లు చాలా మంది విశ్వాసులు ఉద్ఘాటించారు.|Telugu_M|other|8.649062
processed_te_m_general_02168.wav|అప్పుడు వీడియో క్లిప్లను కంపైల్ చేయండి, కొన్ని చిత్రాలు మరియు సంగీతాన్ని చేర్చండి మరియు ఒక రోజు కోసం దీన్ని సిద్ధం చేసుకోండి. |Telugu_M|other|7.964062
processed_te_m_finance_00741.wav|కొత్తగా నమోదయ్యే కంపెనీలకు పాన్ కార్డులతో పాటు, పన్ను తగ్గింపు ఖాతా సాంకేతాన్ని అదే రోజు జారీ చేస్తున్నట్టు ఐటి శాఖ తెలిపింది|Telugu_M|other|8.254312
processed_te_m_health_01183.wav|ప్రజారోగ్య సంరక్షణలో భాగంగా గుండెజబ్బులు, క్యాన్సర్ల వంటి జీవనశైలి జబ్బుల నివారణ దిశగానూ పెద్ద ఎత్తున కార్యక్రమాలు చేపట్టాలి.|Telugu_M|other|8.929375
processed_te_m_health_01581.wav|శస్త్రచికిత్స యొక్క లక్ష్యం పూర్తి చీలికల లిప్ విస్తృత ఏకపక్ష లేదా ద్వైపాక్షిక సంపూర్ణ చీలిక అసంపూర్ణ చీలిక పెదవులకి మార్చడం.|Telugu_M|other|9.461750
processed_te_m_finance_02252.wav|కర్నాటకలో కూలి పనులు చేసి డబ్బు చెల్లించాలని శ్రీనివాసులు ఆరు నెలల క్రితం వెళ్లాడు. |Telugu_M|other|5.363437
processed_te_m_agri_01954.wav|తోట లో బుక్మార్క్ ఆపిల్ పండ్లు నాటడం వంటి అనేక ప్రశ్నలకు ఒక తోటమాలి సమాధానాలు అవసరం|Telugu_M|other|6.826667
processed_te_m_general_00893.wav|అటువంటి అప్సరసలు భూమి పైకి వచ్చి స్నానం చేసేవారని మనకు చిన్నప్పుడు కథలు చెప్పేవారు. |Telugu_M|other|5.560812
processed_te_m_agri_00198.wav|మెరుపు సాధారణంగా క్లౌడ్ నుండి నేల వరకు లేదా క్లౌడ్ వరకు క్లౌడ్ నుండి ప్రయాణిస్తుంది|Telugu_M|other|7.109375
processed_te_m_health_02119.wav|అక్కడ వారికి చికిత్స చేసి,మెరుగైన వైద్యం కోసం నెల్లూరు ప్రధాన వైద్యశాలకు తరలించారు. |Telugu_M|other|5.700000
processed_te_m_finance_01910.wav|సాధారణ ప్రయాణ భీమా కంటే గర్భిణీ స్త్రీలకు ప్రయాణ భీమా అనేక రెట్లు ఎక్కువగా ఉంటుంది. |Telugu_M|other|5.897500
processed_te_m_general_02032.wav|ఒంటరి మహిళలను టార్గెట్ చేసుకుని మూల మలుపుల్లో దాడి చేసి బంగారు చైన్లను దొంగలించారు. |Telugu_M|other|6.048417
processed_te_m_finance_00163.wav|అతను భౌతిక వ్యక్తులు నిక్షేపాల్లో నిర్బంధ భీమా యొక్క ఆల్ రష్యన్ కార్యక్రమం సభ్యుడు.|Telugu_M|other|6.443167
processed_te_m_education_03078.wav|కేంద్ర మాజీ మంత్రి దగ్గుబాటి పురంధ్రీశ్వరి దాదాపు రెండు నెలలపాటు అక్కడే మకాం చేశారు|Telugu_M|other|6.581333
processed_te_m_finance_00915.wav|వ్యాపారులంతా కుమ్మక్కై భారీగా స్టాక్ ను బ్లాక్ చేయడంతో ధరలు తగ్గడం లేదని అంటున్నారు|Telugu_M|other|6.060042
processed_te_m_other_01396.wav|ఉమ్మడి రాష్ట్రంగా ఉన్నప్పుడు టిడిపి ఎంత స్ట్రాంగ్ గా ఉండేదో అందరికీ తెలిసిన విషయమే. |Telugu_M|other|4.875813
processed_te_m_education_02157.wav|స్వీట్ అలిస్సం ప్లాంట్స్ బ్లూమ్ రిపీట్, అయితే అనేక రకాలు వేడిగా పుష్పించేలా ఉంటాయి.|Telugu_M|other|6.176000
processed_te_m_health_02802.wav|ఆయుర్వేదం వ్యాధి లక్షణాలనే కాక ఆ వ్యాధి రావడానికి మూల కారణాలను కూడా అన్వేషిస్తుంది. |Telugu_M|other|5.839437
processed_te_m_health_02747.wav|నాడీ వ్యవస్థ వ్యాధి నాడీ వ్యవస్థను ప్రభావితం చేసే సెరెబ్రల్ పాల్సీ వంటి వ్యాధి జీర్ణవ్యవస్థ యొక్క చలనంతో జోక్యం చేసుకోవచ్చు. |Telugu_M|other|8.400000
processed_te_m_health_02664.wav|గతంలో యుఎస్ ఓపెన్లో గాయం అవ్వడంతో మోకాలికి సర్జరీ చేయించుకున్న సానియా మిర్జా ఇప్పడిప్పుడే ఆ గాయం నుండి కోలుకోవడం జరుగుతుంది.|Telugu_M|other|8.382021
processed_te_m_other_01431.wav|పార్టీ కోసం కష్టపడి, అనేక విధాలుగా నష్టపోయిన తమకు కాంట్రాక్ట్,అవుట్ సోర్సింగ్ పోస్టులు కూడా దక్కడం లేదన్న ఆవేదన వారిలో ఉంది. |Telugu_M|other|8.637458
processed_te_m_general_01289.wav|సాయంత్రం వరకూ ఏర్పడిన విద్యుత్ సంక్షోభం ముఖ్యంగా నిరంతరం విద్యుత్ కోతల కార ణంగా ఆ పరిశ్రమల్లో ఉత్పత్తులు గణనీయంగా పడిపోయాయి. |Telugu_M|other|8.776771
processed_te_m_agri_01955.wav|ఆ బల్లి నోటికి అందీ అందని దూరంలో పత్తి గింజల పిండి కొద్దిగా జల్లిన పళ్లెం పెడతారుట|Telugu_M|other|7.637333
processed_te_m_agri_00768.wav|తర్వాత మామిడి కాయల్ని సగానికి తరిగి మధ్యలో ఉండే టెంకను వేరు చేసి ముక్కలు కట్చేయాలి|Telugu_M|other|6.711250
processed_te_m_general_02356.wav|సోషల్ మీడియా బాగా విస్తరిస్తున్న ఈ తరుణంలో సెలెబ్రిటీలు ఎక్కువగా ఈ వేదిక ద్వారానే తమ తమ అభిమాన వర్గాలకు టచ్ లో  ఉంటున్నారు. |Telugu_M|other|8.370417
processed_te_m_education_01333.wav|ఇక్కడ ఒక రకంగా కాదు, నందమూరి నటసింహాన్ని పలు రకాలుగా బద్నాం చేసే యత్నం జరుగుతోంది.|Telugu_M|other|6.197333
processed_te_m_weather_00498.wav|సరిగ్గా ఇరవై నాలుగు గంటల తర్వాత షాపింగ్‌కు వెళ్లిన అతని భార్య కిడ్నాప్ కు గురైంది. |Telugu_M|other|5.398271
processed_te_m_politics_01637.wav|గండ్లను పూడ్చేందుకు అధికారులు కూలీలను పంపించగా వారితో పాటు రైతులు కూడా పని చేశారు.|Telugu_M|other|5.700125
processed_te_m_politics_01078.wav|డిజిటల్ ముఖంలో ఇది నవ్వే నవ్వు చూసి ఎవరైనా లిఫ్ట్ ఇస్తారని రూపకర్తలు చెబుతున్నారు.|Telugu_M|other|5.537583
processed_te_m_health_02877.wav|అతను భూమ్మీదకు వచ్చేసరికి తదుపరి చికిత్స కూడా అవసరం లేకుండా వ్యాధి నయమైందని సంబంధిత వర్గాలు విడుదల చేసిన అధ్యయనంలో తేలింది. |Telugu_M|other|8.115000
processed_te_m_general_02471.wav|అమెజాన్: మీరు బ్లాగ్ లేదా వెబ్ సైట్ లో అమలు చేయగల ప్రకటన స్క్రిప్ట్లను అందిస్తుంది|Telugu_M|other|5.000000
processed_te_m_finance_00878.wav|ఆదాయం పన్ను రీఫండ్ కోసం రిక్వెస్ట్ పెట్టండి అంటూ మీ మొబైల్కు మెసేజ్ పెట్టి మిమ్మల్నే బురిడీ కొట్టిస్తున్నారు ఆన్లైన్ చోరులు|Telugu_M|other|7.871187
processed_te_m_politics_03572.wav|అయితే మంత్రి తీరుపై స్థానికులు ఆగ్రహం వ్యక్తం చేస్తూ పలు వాహనాలకు నిప్పు పెట్టారు.|Telugu_M|other|5.665292
processed_te_m_other_02028.wav|ఉరి శిక్షను అమలు చేయడంలో న్యాయ వ్యవస్థ ప్రతిష్ఠే ప్రమాదంలో పడింది అని ఆయన అన్నారు.|Telugu_M|other|6.222583
processed_te_m_general_00566.wav|నిరుద్యోగ భృతి ఇచ్చే దిశగా ప్రయత్నం కూడా చేయలేదని, ఉద్యోగ ప్రకటనలు కూడా లేవన్నారు. |Telugu_M|other|5.839437
processed_te_m_health_02377.wav|వ్యాయామం చేస్తూ, శారీరక శ్రమ ఉండే పనులు చేస్తూ శరీరాన్ని దృఢంగా ఉండేలా చూసుకోవాలి. |Telugu_M|other|5.500000
processed_te_m_politics_00947.wav|ఇక సార్వత్రిక ఎన్నికల్లో వైసీపీ రికార్డు స్థాయిలో మెజారిటీ సాధించి జగన్మోహన్ రెడ్డి నవ్వాంధ్రకు రెండో ముఖ్యమంత్రి అయ్యారు.|Telugu_M|other|8.149833
processed_te_m_agri_01554.wav|వరి బియ్యం అప్పటి డీల్‌ల్యాండ్ బియ్యంతో కూడుకున్నది, మరియు దీనికి భూభాగాల యొక్క వ్యవస్థీకృత మరియు స్థిరమైన యాజమాన్యం అవసరం|Telugu_M|other|9.600000
processed_te_m_finance_01632.wav|ఈ పథకాన్ని పౌరులకు మరింత చేరువ చేయడానికి ఎన్ఫీఎస్ అకౌంట్ తెరిచే విధానాన్ని నేషనల్ పెన్షన్ సిస్టమ్ ట్రస్ట్ సులభతరం చేసింది.|Telugu_M|other|9.128438
processed_te_m_other_01662.wav|అయితే రీసెంట్ గా ఢిల్లీలో గ్రాండ్ గా రిసెప్షెన్ ని జరుపుకున్న ఈ జంటకు శుభాకాంక్షలు తెలిపేందుకు ప్రధాన మంత్రి మోడీ వచ్చారు. |Telugu_M|other|7.824750
processed_te_m_finance_00349.wav|అధిక నికర నిష్క్రియ ఆదాయం ఒక ఎస్ కార్పొరేషన్ ద్వారా సంపాదించిన నిష్క్రియాత్మక ఆదాయంపై కార్పొరేట్ ‌స్థాయి పన్ను విధించింది.|Telugu_M|other|8.625833
processed_te_m_agri_02110.wav|మండల పరిధిలోని కన్నాయిగూడెం గ్రామానికి చెందిన గిరిజన రైతు దుగ్గి శోభన్బాబు పొలంలో శనివారం పని చేస్తుండగా పాము కాటు వేసింది|Telugu_M|other|9.429333
processed_te_m_finance_00109.wav|దీనికి వెనకాడితే బిడ్డ భవిష్యత్తు దెబ్బ తింటుందని భావించి వేసిన చిట్టీలను ఎత్తి, కొంత అప్పు తెచ్చి ఫీజు కట్టాడు రాంరెడ్డి.|Telugu_M|other|7.871187
processed_te_m_education_00990.wav|స్లావ్ల కోసం బాత్రూమ్ను సందర్శించడం పురాతన సంప్రదాయం, దీనితో విభిన్న సంఖ్యలో ఇతిహాసాలు మరియు నమ్మకాలు సంబంధం కలిగి ఉంటాయి.|Telugu_M|other|9.514667
processed_te_m_health_00169.wav|శ్వాస సంబంధిత సమస్యతో బాధపడుతూ ఢిల్లీలోని ఆల్ ఇండియా ఇన్స్టిట్యూట్ ఆఫ్ మెడికల్ సైన్సెస్ హాస్పిటల్లో చికిత్స పొందుతున్నారు.|Telugu_M|other|7.604167
processed_te_m_health_02089.wav|నిర్దిష్టమైన వ్యాయామం లేదా నైపుణ్యంతో మంచిగా ఉండాలనే విశిష్టత యొక్క సూత్రం , మీరు వ్యాయామం లేదా నైపుణ్యాన్ని నిర్వహించాలి. |Telugu_M|other|8.370417
processed_te_m_agri_01735.wav|మొదటి కూరగాయలు ఉపయోగం తెగుళ్లు లేదా వ్యవసాయ రసాయనాలు ద్వారా ప్రభావితం పండని అనువైన పండు నాణ్యత విడిపోయి సార్టింగ్ మృదువుగా|Telugu_M|other|9.664000
processed_te_m_finance_01097.wav|చాలా గ్రామాల్లో ప్రజలు భారీగా నగదును విరాళాలుగా  ఇవ్వడంతో పాటు రోజూ వందల సంఖ్యలో జనం ఆయనతో పాటు ప్రచారంలో పాల్గొంటున్నారు.|Telugu_M|other|9.403708
processed_te_m_other_00867.wav|ఇన్స్టంట్ చార్ట్ బస్టర్ అయిన ఈ పాటకి అన్ని వైపుల నుంచి అద్భుతమైన స్పందన వస్తోంది. |Telugu_M|other|5.200000
processed_te_m_weather_01601.wav|లాబ్స్టర్ అనే సముద్ర పీతల వేట కోసం సముద్రంలోకి వెళ్లిన జాలర్ల బోటు బోల్తా పడింది. |Telugu_M|other|6.200000
processed_te_m_health_01135.wav|ఆరోగ్య కేంద్రాల నుండి లక్ష మందికి పైగా ప్రజలు సబ్సిడి ధరలపై మందులు పొందుతున్నారు.|Telugu_M|other|5.502750
processed_te_m_agri_01012.wav|ఒక రైతు తన పొలంలో బావిని తవ్వుతూ ఉండగా అమ్మవారి ఆకృతితో ఉన్న బండరాయి అడ్డొచ్చింది|Telugu_M|other|6.186667
processed_te_m_agri_00483.wav|అప్పుడు క్రమంగా పిండి లో పోయాలి మరియు చిన్న పేస్ట్రీ మెత్తగా పిండిని పిసికి కలుపు|Telugu_M|other|7.200000
processed_te_m_finance_01365.wav|అంతెందుకు గతంలో రుణం తీసుకుని మదుపు చేయడం ద్వారా ఎవరికో లాభం వచ్చిందనే అనుకుందాం.|Telugu_M|other|6.013604
processed_te_m_agri_01021.wav|మండలంలో గోన్గొప్పుల, లింగాపూర్ గ్రామలకు చెందిన రైతు కుటుంబాలకు మంత్రి వేముల ప్రశాంత్ రెడ్డి రైతు బీమా చెక్కులను అందజేశారు|Telugu_M|other|9.697188
processed_te_m_weather_02305.wav|గ్రీవెన్స్ డే రోజున కలెక్టరేట్ వద్ద ఈ క్యాంటీన్ ద్వారా వచ్చె భోజనం అందుబాటులో ఉండేవిధంగా ఏర్పాట్లు చేయనున్నట్లు తెలిపారు.|Telugu_M|other|8.000000
processed_te_m_finance_02602.wav|తగినంత పాలన లేకుండా ఆఫ్రికాను పాలించిన ఒక పదం నుండి తిరిగి వచ్చిన తరువాత, అతను తన ఆదాయాన్ని భర్తీ చేయడానికి వర్తకం చేశాడు|Telugu_M|other|8.846438
processed_te_m_health_03089.wav|మీరు మీ ఆస్త్మా చికిత్స గురించి మిమ్మల్ని అవగాహన చేసుకోవాలి మరియు మీ చికిత్స బృందాన్ని అభివృద్ధి చేయడాన్ని ప్రారంభించాలి. |Telugu_M|other|8.242708
processed_te_m_general_01918.wav|ఈ ఘటన జరిగిన సమయంలో అక్కడే ఉన్న నురాలియా మజ్లాన్ తన సహోద్యోగికి జరిగిన ఈ చేదు అనుభవాన్ని సోషల్ మీడియా ద్వారా చెప్పుకుంది. |Telugu_M|other|8.600000
processed_te_m_weather_01948.wav|టైటిల్ జస్ట్ఫికేషన్ గా వచ్చే పాట విడుదలైన కొద్ది సమయంలోనే భారీగా లైక్స్ రావడంతో చిత్రంపై ఉన్న ఆసక్తిని అంచనా వేసుకోవచ్చు. |Telugu_M|other|9.000000
processed_te_m_finance_01569.wav|వాస్తవిక డేటాను సమతుల్య సమాచారంతో పోల్చడం ద్వారా నిర్దిష్ట తేదీలో సంస్థ యొక్క స్టాక్ లభ్యత యొక్క ఇన్వెంటరీ తెలుసుకోవచ్చు.|Telugu_M|other|8.892875
processed_te_m_agri_00342.wav|దట్టమైన అటవీ ప్రాంతంలో కొపిరి గడ్డి అంతర భాగంలో ఈ బొడ్డెంగులు సహజంగా జన్మిస్తాయి|Telugu_M|other|7.189333
processed_te_m_finance_01951.wav|ఆధార్ సంఖ్య, ఏ బ్యాంకు ఖాతా నుంచి ఎంత డబ్బు కావాలో చెప్పి బయోమెట్రిక్ పరికరంలో వేలిముద్ర వేస్తే డబ్బిస్తాం అని చెప్పారు. |Telugu_M|other|8.126604
processed_te_m_agri_02757.wav|అయితే, రైతు భరోసా ప్రారంభం నేపథ్యంలో వ్యవసాయ మిషన్‌పై సమీక్ష నిర్వహించిన జగన్మోహన్ రెడ్డి మరో కీలక నిర్ణయం తీసుకున్నారు. |Telugu_M|other|8.000000
processed_te_m_other_02588.wav|గుజరాత్ లో నిర్మిస్తున్న ధొలెరా సిటీ ఇప్పుడు ఆంధ్రప్రదేశ్ లో హాట్ టాపిక్ అయింది. |Telugu_M|other|4.800000
processed_te_m_weather_01062.wav|అలాగే మీ స్నేహితులను ఆహ్వనించడం ద్వారా కూడా మీరు కూపన్లు గెలుచుకునే అవకాశం ఉంది. |Telugu_M|other|6.234187
processed_te_m_weather_00971.wav|మంచు లక్ష్మి హోస్ట్ చేస్తోన్న ఈ షోలో రకుల్ తన వ్యక్తిగత విషయాలను షేర్ చేసుకుంది. |Telugu_M|other|5.978771
processed_te_m_politics_00887.wav|అవినీతి ఆరోపణలు రావడంతో ఏపీఎఫ్డీసీ వైస్ చైర్మన్ అండ్ మేనేజింగ్ డైరెక్టర్ రామకృష్ణను నాలుగు నెలల క్రితమే సస్పెండ్ చేశారు.|Telugu_M|other|8.637458
processed_te_m_other_00719.wav|జనసేన అధినేత పవన్ కల్యాణ్ అజ్ఞాత వాసి కాదు అజ్ఞాన వాసి అంటే మహేష్ ట్వీట్ చేశారు.|Telugu_M|other|5.967146
processed_te_m_politics_03022.wav|విద్యార్థులు కూడా మృతదేహం ముందు కూర్చుని అతడు తమ వర్సిటీ విద్యార్థేనని కావాలనే పోలీసులు వివరాలు మాయం చేశారని నినదించారు.|Telugu_M|other|8.300771
processed_te_m_other_00677.wav|ఇక అక్కడి నుంచి వెళ్తూ వెళ్తూ ఓ వంద ఎకరాల పొలాన్ని ఆ ప్రాంత వాసులకు దానం చేశాడు. |Telugu_M|other|5.723354
processed_te_m_general_01361.wav|కుటుంబ బంధాలు, మానవ సంబంధాలు బలంగా ఉన్న కాలంలో సామాజిక రుగ్మతలు తక్కువగా ఉండేవి. |Telugu_M|other|6.222583
processed_te_m_finance_02191.wav|ఎటువంటి ఇబ్బంది లేకుండా ఈ ఫోన్ పే ఏటీఎం నుండి డబ్బు డ్రా చేసుకునేలా సృష్టించారు. |Telugu_M|other|5.084792
processed_te_m_politics_02757.wav|ఇంతలో నారదుడు అటుగా వచ్చి ప్రాబ్లం అంతావిని దీనికి భూలోకంలోని ఆంధ్రప్రదేశ్ ముఖ్యమంత్రి ఒక్కరే సమాధానం చెప్పగలడు అన్నాడు.|Telugu_M|other|8.265937
processed_te_m_weather_01153.wav|ప్రస్తుతం మామూలు వర్షాలతోనే పరిస్థితి ఇలా ఉంటే ముందు ముందు భారీ వర్షాలు వస్తే దోమల వృధ్ధి మరింత పెరిగే అవకాశాలు ఉన్నాయి. |Telugu_M|other|8.277542
processed_te_m_health_02130.wav|అకాల ఆహార, విహారాల వల్లే ఈ ఎగ్జిమా వ్యాధి వస్తుందని ఆయుర్వేద శాస్త్రం చెబుతుంది. |Telugu_M|other|6.176125
processed_te_m_politics_01764.wav|కానీ అప్పటి నేపాల్ సైనిక దళాల ప్రధాన అధికారి రుక్మాంగద కటావల్ ఈ చైనా అనుకూల భారత్ వ్యతిరేక రక్షణ విధానాన్ని నిరసించాడు.|Telugu_M|other|9.043792
processed_te_m_general_02028.wav|అన్ని విధాలా నైపుణ్యం కలిగిన ఇంజనీర్ తన కంపెనీలోనే ఉండాలన్న బిజినెస్ ఈగోతో, తన కంపెనీలో చేరమని రఘువరన్ కు  ఆఫరిస్తుంది. |Telugu_M|other|8.660667
processed_te_m_politics_00916.wav|రాహుల్ హింసించడం వల్లే తమ కుమార్తె ఆత్మహత్య చేసుకుందని ప్రత్యూష తల్లిదండ్రులు పోలీసులకు ఫిర్యాదు చేసిన సంగతి తెలిసిందే.|Telugu_M|other|7.871187
processed_te_m_health_02205.wav|కళ్ల సమస్య వచ్చిందని అర్థమయ్యాక వైద్యుల్ని సంప్రదించాక అరుదైన జన్యు సంబంధిత స్టార్ గార్డ్స్ వ్యాధి వచ్చిందని తెలిసింది. |Telugu_M|other|7.400000
processed_te_m_agri_01257.wav|దీంతో తెలంగాణ ప్రభుత్వం మళ్లీ నాలుగు రాష్ట్రాల మధ్య నీటి కేటాయింపులు జరపాలంటూ ట్రిబ్యునల్, సుప్రీంకోర్టును ఆశ్రయించింది|Telugu_M|other|8.661333
processed_te_m_finance_01993.wav|లక్షల డబ్బు పెట్టి చదివించడం, అన్ని సౌకర్యాలు కల్పించడం కన్నా ఈరకంగా మనం అందించే ప్రశాంతతే ఎంతో విలువైందని తెలుసుకోండి. |Telugu_M|other|7.836354
processed_te_m_finance_00425.wav|అత్యధికంగా ఎగుమతి జరిగే వస్తువులకు సంబంధించి అభివృద్ధి చెందుతున్న ఆర్థిక వ్యవస్థలలో టారిఫ్, నాన్టారిఫ్ ఆటంకాలు ఉన్నాయి.|Telugu_M|other|8.521354
processed_te_m_health_01419.wav|తులసి వనంలాంటి అడవులలో గంజాయి మత్తెక్కిస్తోంది. రోజుల తరబడి మత్తులో ముంచెత్తే ఈ మహమ్మారి యువతను లక్ష్యంగా చేసుకుంటుంది.|Telugu_M|other|8.904479
processed_te_m_general_01997.wav|అయినా కానీ దీక్షతో నృత్యం నేర్చుకుని ఎల్ విజయలక్ష్మి వంటి గొప్ప నర్తకికే పాఠాలు నేర్పినట్టుగా ఆయన నటించిన తీరు అద్భుతం. |Telugu_M|other|7.600000
processed_te_m_general_01097.wav|తమ వద్ద ఉన్న మద్యం కూడా తాగించారనే కఠోర నిజం పోస్టుమార్టం నివేదికలో వెల్లడైంది.|Telugu_M|other|5.500000
processed_te_m_agri_02419.wav|జోపై పతనం లోకి బాగా పుష్పిస్తాయి మరియు మెత్తటి విత్తనాల తలలు ఉత్పత్తి చేస్తుంది|Telugu_M|other|5.189292
processed_te_m_agri_00775.wav|ఈ సందర్భంగా రవీంద్ర పటిదార్ అనే రైతు మాట్లాడుతూ, 'మేము టమోటాను సాగు చేస్తున్నాం|Telugu_M|other|6.581333
processed_te_m_agri_01130.wav|దక్షిణ మగ్గోళాలపై పసుపు ఆకులు మీ నేల తగినంత నత్రజనిని కలిగి ఉన్నాయని సూచిస్తాయి|Telugu_M|other|6.848000
processed_te_m_education_00777.wav|ఈ గేమ్ మోజులో పడిపోయి పరీక్షలు కూడా ఎగ్గొట్టిన ఓ బాలుడు ఆత్మహత్యకు పాల్పడ్డాడు.|Telugu_M|other|6.560000
processed_te_m_health_01247.wav|ప్రశ్న:ఊరిని దత్తత తీసుకోవడం అనే కాన్సెప్ట్ మీ నిజ జీవితం నుంచి ప్రేరణ పొందారా?|Telugu_M|other|7.453229
processed_te_m_agri_00530.wav|ఈ చిన్న చిక్కుళ్ళు ప్రోటీన్ మరియు ఇతర ముఖ్యమైన పోషకాలను గొప్ప పంచ్గా అందిస్తాయి|Telugu_M|other|7.210667
processed_te_m_agri_00507.wav|జాక్మన్ యొక్క క్లెమాటిస్ అద్భుతమైన పువ్వులు కలిగిన ఒక బలమైన ఇంకా కాంపాక్ట్ వైన్|Telugu_M|other|7.338667
processed_te_m_other_01900.wav|తూర్పు కేప్ లోని మాతాలో జరిగిన సాంస్కృతిక కార్యక్రమాల పోటీలకు సంబంధించిన ఫుటేజి ఈ వారం ప్రారంభంలో వెలుగులోకి వచ్చింది. |Telugu_M|other|8.265937
processed_te_m_politics_03429.wav|ప్రజలను మభ్యపెడుతూ కమ్యూనిటీ భవనాలను అడిగేందుకు వెళితే కండువాలు వేస్తున్నారని ఎమ్మెల్యే అభ్యర్థి సంజీవ్రెడ్డి అన్నారు.|Telugu_M|other|7.743479
processed_te_m_other_03325.wav|ఈ నేపథ్యంలో ప్లాస్టిక్ వ్యర్థాలపై పోరు సల్పేందుకు ఉద్దేశించిన విధానాలు మిశ్రమ ఫలితాలను ఇస్తున్నాయని నివేదిక పేర్కొంది. |Telugu_M|other|7.453229
processed_te_m_finance_00383.wav|ఆ ఆదాయం నుంచి జైల్లో మగ్గుతున్న ఖైదీల కుటుంబాలను  దృష్టిలో ఉంచుకొని ఆ ఖైదీ కుటుంబానికి వడ్డీ లేని రుణాలు ఇస్తున్నాము.|Telugu_M|other|8.370417
processed_te_m_health_00369.wav|వీరికి ఈ వయసులో తల్లిపాలు లేదంటే ఫార్ములా మిల్క్ లేదంటే రెండూ కలిపి ఇవ్వొచ్చు.|Telugu_M|other|5.549188
processed_te_m_politics_00512.wav|మరి కావాలని ప్రచారం చేస్తున్నారో లేక నిజంగా సినిమా స్టొరీ ఇదే కావచ్చో కానీ రూమర్స్ మాత్రం భాగానే ప్రచారం అవుతున్నాయి.|Telugu_M|other|8.637458
processed_te_m_finance_00843.wav|తాజాగా నరేంద్ర మోడీ నేతృత్వంలోని కేంద్ర ప్రభుత్వం విశాఖ స్టీల్ ప్లాంట్లో తన పెట్టుబడి కింద ఒక్క రూపాయి కూడా పెట్టలేదు|Telugu_M|other|8.080167
processed_te_m_health_01414.wav|నీటిలో ఆక్సిజన్ వారి పోరస్ చర్మం గుండా వెళుతుంది మరియు రక్తం నేరుగా వెళ్తుంది.|Telugu_M|other|6.083250
processed_te_m_education_00401.wav|ఈ అమలు సమాచారాన్ని బదిలీ లక్ష్యం సూచిస్తుంది.వ్యక్తీకరణ ఆ భాష స్పీకర్ యొక్క వ్యక్తీకరణ యొక్క మానసిక స్థితి కూడా ఉంది.|Telugu_M|other|8.874667
processed_te_m_finance_00540.wav|పేమెంటు బ్యాంకులు సేవింగ్సు ఖాతాలో ఉండే నగదుకు మంచి వడ్డీని అందించడం ద్వారా వాణిజ్య బ్యాంకులకు పోటీగా నిలుస్తున్నాయి.|Telugu_M|other|7.197813
processed_te_m_health_00578.wav|ఒక పంటికి కారణమయ్యే పగుళ్లు లేదా విరిగిన దంతాలు దంత పల్ప్ యొక్క చికిత్సను శాశ్వతంగా నొప్పికి చికిత్స చేయవలసి ఉంటుంది.|Telugu_M|other|8.637458
processed_te_m_finance_02125.wav|ప్రస్తుత నిష్పత్తి దాని ప్రస్తుత ఆస్తులతో దాని స్వల్పకాలిక బాధ్యతలను చెల్లించే సంస్థ యొక్క సామర్థ్యాన్ని కొలుస్తుంది.|Telugu_M|other|7.406792
processed_te_m_other_01604.wav|కావ్య పాత్ర ఫాస్ట్ అమ్మాయి కాగా,శిరీష పాత్ర గోపాల కృష్ణే లోకంగా భావించే పాత్ర. |Telugu_M|other|6.083250
processed_te_m_agri_00430.wav|వియత్నాం అతని పేరు జాక్, వియత్నాంలోని ఒక మారుమూల గ్రామంలో నివసించే మాములు రైతు|Telugu_M|other|7.200000
processed_te_m_general_00581.wav|చిత్తూరు జిల్లా వాల్మీకిపురం గ్రామానికి చెందిన గంగాధరం అనే వ్యక్తి అదే గ్రామానికి చెందిన బాలికపై అత్యాచారం చేయబోయాడు. |Telugu_M|other|7.882792
processed_te_m_health_01417.wav|సుదీర్ఘకాలం ఒక సంవత్సరం లేదా అంతకన్నా ఎక్కువ వ్యాధి చికిత్స మరియు ప్రత్యేక బోర్డింగ్ ఇళ్ళు మరియు మందులను నిర్వహించడం.|Telugu_M|other|8.277542
processed_te_m_education_01561.wav|కాగా నేడు తార్నాకలోని సెయింట్ ఆన్స్ కన్సొలేట్ తెలంగాణ విస్తృత స్థాయి భేటీలో భాగంగా ఆయన రాజీనామాను సభ్యులు ఆమోదించారు.|Telugu_M|other|9.600000
processed_te_m_politics_00821.wav|ఇటువంటి టర్బైన్ నూనెలు అదనంగా తీవ్రమైన ఒత్తిడి లక్షణాలు కలిగి, పరికరాలు ఆపరేషన్ సమయంలో గేర్లు యొక్క సరళత అందిస్తుంది.|Telugu_M|other|8.358813
processed_te_m_general_02421.wav|మా ఇమెయిల్ ఇన్బాక్స్‌లోకి చాట్ ఖాతాదారుల ఏకీకరణ అనేది స్నేహితులు మరియు కుటుంబ సభ్యులతో మరింత సన్నిహితంగా ఉండిపోయింది|Telugu_M|other|8.532958
processed_te_m_politics_03532.wav|వెల్టూరు గ్రామంలోని డైరెక్టర్ పదవి కోసం టీఆర్ఎస్ నాయకులు, సర్పంచ్ శ్రీనివాస్ రెడ్డి ఆధ్వర్యంలో ప్రచారం నిర్వహించారు.|Telugu_M|other|7.476458
processed_te_m_weather_02528.wav|ఈతరహా పరిస్థితిలో ముక్కు మూసుకుని కూర్చోవడం బాధ్యుడైన పౌరుడిగా తనకు తగదన్న నిర్ణయానికి వచ్చానని గద్దర్ పేర్కొన్నారు. |Telugu_M|other|7.267479
processed_te_m_general_01666.wav|కానీ, ఇప్పుడు పవన్ వైఖరి కూడా ఒక ఫక్తు రాజకీయ నాయకుడు మాదిరిగానే మారిపోతోందా అనే సందిగ్ధం సగటు అభిమానికి కలుగుతోంది. |Telugu_M|other|8.400000
processed_te_m_politics_01510.wav|ఆంధ్ర ప్రదేశ్ కి సాయం పట్ల కేంద్ర వైఖరిని సూక్ష్మంగా గ్రహించిన తెలంగాణ ముఖ్యమంత్రి కేసీఆర్ అత్యద్భుతంగా స్పందించారు.|Telugu_M|other|7.778313
processed_te_m_finance_00736.wav|ఇరాన్నుండి ముడిచమురు ఎగుమతి సైతం ఆటంకాలు కలిగించడం ద్వారా ఆదేశ ఆర్థిక వ్యవస్థను ధ్వంసం చేసేందుకే ట్రంప్ పూనుకున్నారు|Telugu_M|other|8.509750
processed_te_m_politics_00090.wav|డైరెక్టరేట్ జనరల్ బోర్డర్ సెక్యూరిటీ ఫోర్స్ ఈ ఖాళీ పోస్టుల్ని డైరెక్ట్ రిక్రూట్మెంట్ ఎగ్జామ్ ద్వారా భర్తీ చేస్తుంది.|Telugu_M|other|6.965604
processed_te_m_politics_01931.wav|అటువంటి ఓ పవర్‌ఫుల్ టైటిల్ ఇప్పుడు రామ్ చరణ్ నటించబోయే కొత్త సినిమాకి ఫిక్స్ అయిందని టాలీవుడ్ లో ప్రచారం జరుగుతుంది.|Telugu_M|other|7.348750
processed_te_m_education_03423.wav|వివరాల్లోకి వెళితే హర్వీందర్ చౌదరి అనే న్యాయవాది సర్దార్జీ జోకులపై సుప్రీం కోర్టులో ప్రజాహిత వ్యాజ్యం దాఖలు చేసింది.|Telugu_M|other|7.906021
processed_te_m_general_01474.wav|మైదానంలో గోల్ఫ్ టీస్ను ఉంచడం ద్వారా వారికి మీ పార్టీకి వైండింగ్ మార్గాన్ని సృష్టించండి మరియు వారికి బుడగలు జతచేయండి. |Telugu_M|other|7.900000
processed_te_m_health_00859.wav|వారి అభిప్రాయం ప్రకారం, ఈ వ్యాధి సోకిన వ్యక్తికి, ఒక నిర్దిష్ట రక్తంలో లీక్మియాని కలిగించే రెట్రో వైరస్ వలన వస్తుంది|Telugu_M|other|8.358813
processed_te_m_agri_03056.wav|నీటి నిరోధకత కలిగిన క్రాస్ లింక్డ్ బంధాలతో పాలిమర్ విభాగాల మధ్య హైడ్రోజన్ బంధాలను భర్తీ చేయడం ద్వారా ఇది పనిచేసింది. |Telugu_M|other|7.847979
processed_te_m_general_00790.wav|కేవలం ఇస్లాం మతానికి చెందిన వారే కాకూండా ఇతర మతాలకు చెందిన వారు కూడా వస్తారు. |Telugu_M|other|5.293771
processed_te_m_agri_02789.wav|మీరు కూడా ఒకసారి ఈ చెక్క కళ్లద్దాలను ఆర్డర్ ఇచ్చి మరింత ట్రెండీగా కనిపించండి. |Telugu_M|other|5.154458
processed_te_m_general_00542.wav|సియోల్ రెండు రోజుల పర్యటనకు దక్షిణ కొరియా వెళ్లిన ప్రధాని నరేంద్ర మోడీని ఆ దేశం సియోల్ శాంతి బహుమతితో సత్కరించింది. |Telugu_M|other|7.900000
processed_te_m_finance_01463.wav|అన్ని డబ్బులు ఉన్న నటుడు పద్దెనిమిది సంవత్సరాల వరకు మకాలే కుల్కిన్ యొక్క ఏజెంట్ అయిన అతని తండ్రికి బాధ్యత వహించాడు.|Telugu_M|other|7.735000
processed_te_m_finance_00464.wav|మినీ బడ్జెట్ పై ఆసక్తి:దేశ ఆర్థిక వ్యవస్థను గాడిలో పెట్టేందుకు ఇమ్రాన్ ఖాన్ మొదట పొదుపు చర్యలకు  శ్రీకారం చుట్టారు.|Telugu_M|other|8.115000
processed_te_m_education_01422.wav|జీవిత భాగస్వామి మరియు కుటుంబం మాడిసన్ క్లేకర్ నేపథ్యం నుండి వితంతువు అయిన డోల్లే పేయ్న్ తోడ్ను వివాహం చేసుకున్నారు.|Telugu_M|other|8.650667
processed_te_m_finance_00234.wav|మోదీ ఆడిన కరెన్సీ జూదం వల్ల భారత ఆర్థిక వ్యవస్థ దెబ్బతిందని ప్రముఖ వార్తా సంస్థ బీబీసీ పేర్కొందని ఆయన గుర్తుచేశారు.|Telugu_M|other|8.498125
processed_te_m_health_00218.wav|ఈ వ్యాయామం చేస్తున్నప్పుడు మీరు ఏవైనా సమస్యలను ఎదుర్కుంటే, ఆంగ్లంలో ప్రామాణిక కాంట్రాక్షన్లపై పేజీలను సమీక్షించండి.|Telugu_M|other|8.254312
processed_te_m_finance_01386.wav|క్రెడిట్ స్కోరింగ్ వ్యవస్థలు కొన్ని వనరులు కూడా ఎనేబుల్ మరియు భాగస్వాములు చేసే "డెల్టా క్రెడిట్ బ్యాంక్" గమనించండి.|Telugu_M|other|7.615771
processed_te_m_politics_01810.wav|హైదరాబాద్ నగరాన్ని ప్రపంచ స్థాయి ఉన్నత నగరాల సరసన చేర్చడానికి తెలంగాణ ముఖ్యమంత్రి కెసిఆర్ స్వచ్చ్ హైదరాబాద్ కార్యక్రమాన్ని మొదలు పెట్టిన సంగతి తెలిసిందే.|Telugu_M|other|9.960979
processed_te_m_other_02436.wav|దీంతో కనీసం ప్రియదర్శి బైక్ నైనా సినిమాలో చూపిద్దామని చిత్రబృందం భావించి బైక్ ను చోరీ చేస్తున్నట్లుగా చిత్రించారు. |Telugu_M|other|7.151375
processed_te_m_finance_01494.wav|పన్ను ఒకేసారి పెంచి ప్రస్తుత ధరల్లోనే అమ్మాలని చెప్తే తాము నష్టపోయే ప్రమాదం ఉందని ఎరువుల కంపెనీలు పేర్కొంటున్నాయి.|Telugu_M|other|8.231104
processed_te_m_agri_00602.wav|రావెల పుష్కర ఆహ్వాన పత్రికను అందజేసిన తరువాత జగన్ వారి కోసం కాఫీ తెప్పించారు|Telugu_M|other|7.520000
processed_te_m_agri_01172.wav|ఇంట్లో ఉంచే కంపోస్ట్ కంటైనర్లను ఖాళీ చేసి, వాటికి  మంచి స్క్రబ్బింగ్ ఇవ్వండి|Telugu_M|other|5.696000
processed_te_m_politics_03035.wav|కన్నుగుడ్డు లోపలి ఒత్తిడిని కొలిచే సాధనం యొక్క అదనపు లక్షణాలు అరిథ్మియా మరియు సూచిక ఉద్యమం ఉనికిని కలిగి ఉండవచ్చు.|Telugu_M|other|8.277542
processed_te_m_politics_02171.wav|ఆధుణీకరణ కోసం అర్హత లేని స్ప్రింట్ మరియు వెరిజోన్ వైర్లెస్ చందాదారులు, ఫోన్ కోసం పూర్తి రిటైల్ ధరను వసూలు చేస్తారు|Telugu_M|other|8.544562
processed_te_m_finance_01073.wav|రాజ్యాంగ పత్రాలు, పన్ను అధికారం, లీజు లేదా ప్రొడక్షన్ సౌకర్యాలు యాజమాన్యం పత్రాలతో రిజిస్ట్రేషన్ చూడటానికి అడగండి.|Telugu_M|other|8.219500
processed_te_m_weather_00624.wav|అలాగే నిజాం దగ్గర మంత్రిగా ఉన్న సూరజ్ ఉల్ముల్క్ చనిపోగా అతని మేనల్లుడు సాలార్జంగ్ మంత్రి అవడం గురించి తెలుస్తుంది. |Telugu_M|other|7.685437
processed_te_m_finance_01783.wav|ఇది ఒకటి కంటే తక్కువ క్రెడిట్ లేదా, ఒకటి కంటే ఎక్కువ డెబిట్ సమానంగా ఉండవచ్చు|Telugu_M|other|5.300000
processed_te_m_finance_01053.wav|దశాబ్దాలుగా ప్రభుత్వ ఆర్థిక దన్నుతో నడుస్తున్న పరిశ్రమల రంగం మరోసారి పన్ను రాయితీలు, ప్రోత్సాహాకాల కోసం చూస్తోంది.|Telugu_M|other|8.019375
processed_te_m_politics_02774.wav|దీంతో ఫలితాలు రాకముందే మెయిన్స్ జరగడం ఇబ్బందిగా మారుతుందన్న ఉద్దేశంతోనే మెయిన్స్ వాయిదా వేశారని ప్రచారం సాగుతోంది.|Telugu_M|other|8.649062
processed_te_m_finance_02583.wav|కాబట్టి ప్రస్తుత ఫాసిస్టు మూలాలున్న ప్రభుత్వాలు కూడా ఆయా దేశాలలోని ఆర్థిక సంక్షోభానికి తగిన పరిష్కారాన్ని చూపలేవు. |Telugu_M|other|7.917625
processed_te_m_weather_01159.wav|మజ్లీస్ పార్టీ నాయకుల ఒత్తిడి వల్లే పోలీసులు ఈ కేసులు నమోదు చేశారని అన్నారు. |Telugu_M|other|5.100000
processed_te_m_general_01179.wav|సమాజ పరిణామాల్ని నివేదించడం రిపోర్టు చేయడం, ఆ పరిణామాల మీద భావ సంచయాన్ని సాగించడం, మీడియా ధర్మం అని గతంలో అనేవారు. |Telugu_M|other|8.486521
processed_te_m_politics_01120.wav|ఇక అత్యంత ప్రాచీన చరిత్ర కలిగిన భారత దేశంలో శత్రు దుర్భేద్యమైన కోటలకు నిలవు.|Telugu_M|other|5.920708
processed_te_m_health_00260.wav|విజన్ దృక్పథం యొక్క నిజమైన నష్టాన్ని లేనప్పటికీ, కొన్నిసార్లు ఒక వైపు దృష్టిలో ఉన్న స్ట్రోక్ ప్రాణాలను విస్మరించడం|Telugu_M|other|7.905625
processed_te_m_education_01421.wav|కెప్టెన్ విరాట్ కోహ్లీ క్లాసికల్ ఇన్నింగ్స్‌కు ముగ్దుడైన ఇంగ్లాండ్ మాజీ కెప్టెన్ మైకెల్ వాల్ ప్రశంసలు కురిపించాడు.|Telugu_M|other|7.381333
processed_te_m_finance_01908.wav|ఐదు వందల రూపాయలు, వెయ్యి రూపాయల కరెన్సీ నోట్లను రద్దు చేయడం ఈ బ్రహ్మాస్త్రం. |Telugu_M|other|5.363437
processed_te_m_weather_01131.wav|అదే గ్రామానికి చెందిన సంపంగి రవిని నిందితుడిగా భావించి గోపాల్ కుటుంబ సభ్యులు రవి ఇంటిని బుధవారం ఉదయం దగ్దం చేశారు. |Telugu_M|other|7.580938
processed_te_m_politics_02966.wav|ఈ సందర్భంగా బంగ్లా కెప్టెన్ ముష్ఫికర్ రహీమ్ మాట్లాడుతూ భారత్‌తో  ఏకైక టెస్టులో మెరుగైన ప్రదర్శన చేస్తామని అన్నాడు.|Telugu_M|other|7.535938
processed_te_m_agri_02660.wav|ఆ తర్వాత జాతీయ సృజనాత్మక రైతు అవార్డును ఇండియన్ అగ్రికల్చర్ ఇనిస్టిట్యూట్ న్యూఢిల్లీ నిర్వహించిన కార్యక్రమంలో కేంద్ర వ్యవసాయ మంత్రి నుంచి అందుకున్నారు. |Telugu_M|other|9.635917
processed_te_m_health_02813.wav|సౌకర్యం కోసం కంటి అద్దాలను కాసేపు ఫ్రిడ్జ్ లో పెట్టేసి ఆ తర్వాత కళ్లకు పెట్టుకోవడం ద్వారా తక్షణ ఉపశమనం పొందవచ్చు. |Telugu_M|other|7.406792
processed_te_m_health_02296.wav|త్వరగా బరువు తగ్గాలనే ఉద్దేశ్యంతో డైటింగ్లు, తీవ్రస్థాయిలో వ్యాయామంతో పాటు మందులు వేసుకోవడం లాంటివి చేస్తున్నారు. |Telugu_M|other|6.900000
processed_te_m_other_02709.wav|ఘటనా స్థలానికి చేరుకున్న పోలీసులు ఘటనా స్థలాన్ని పరిశీలించి, శ్రీకాంత్ రాసిన డెత్ నోట్ ను  స్వాధీనం చేసుకున్నారు. |Telugu_M|other|7.151375
processed_te_m_health_03164.wav|అంటే క్యాన్సర్ మహమ్మారి వల్ల ప్రాణాలు కోల్పోయిన వారి కంటే సూపర్ బగ్ వల్ల మృతిచెందిన వారి సంఖ్యే ఎక్కువగా ఉంటుంది. |Telugu_M|other|7.255854
processed_te_m_general_02367.wav|అయితే ఈ ప్రయోగంవల్ల అంతరిక్షంలో పెద్ద సంఖ్యలో ఉపగ్రహ శకలాలు ఏర్పడ్డాయని అమెరికా వంటి దేశాలు గగ్గోలు పెడుతున్నాయి. |Telugu_M|other|7.600000
processed_te_m_agri_00793.wav|ఈ విత్తనం అవోకాడో విత్తనం వంటి నీటితో సస్పెండ్ చేయవచ్చు లేదా విత్తనాల నేల యొక్క కుండలో ఉబ్బిన వైపుగా అది నాటవచ్చు|Telugu_M|other|9.770667
processed_te_m_agri_00228.wav|ఈ నేపథ్యంలో రైతు ఖాతాలో పడుతున్నా తమ సొంత ఇంటికి వచ్చినట్లు అనుభూతి పొందుతున్నారు ఉమ్మడి నల్లగొండ జిల్లా రైతన్నలు|Telugu_M|other|9.184000
processed_te_m_agri_02976.wav|నిల్వ మరియు కార్గో నిర్వహణకు వచ్చినప్పుడు ప్రత్యేకంగా నేను ట్రక్ యొక్క రోజువారీ వినియోగంతో పూర్తిగా తీసుకున్నాను. |Telugu_M|other|7.012062
processed_te_m_general_01874.wav|మహిళల అక్రమ రవాణాకు వ్యతిరేకంగా పనిచేసే సంఘాలు, పోలీసు బలగాలు ఎక్కువగా భారత్ నేపాల్ సరిహద్దు దగ్గర నిఘా పెట్టాయి. |Telugu_M|other|7.975688
processed_te_m_finance_01030.wav|నా వద్ద ఈ జన్మకు సరిపోయే డబ్బు ఉంది, అయినా కూడా వచ్చే డబ్బును మాత్రం వదులుకోను అంటూ పోసాని కుండబద్దలు కొట్టేశాడు.|Telugu_M|other|7.453229
processed_te_m_politics_02258.wav|ముఖ్యంగా రాష్ట్రంలో విజృంభించిన విష జ్వరాలు, యూరియా కొరతతో రైతులు పడ్డ ఇబ్బందులపై ఆమె ప్రభుత్వాన్ని విమర్శించారు.|Telugu_M|other|8.149833
processed_te_m_health_03113.wav|ప్రత్యేక అవసరాలు, చికిత్సను బట్టి ఇతర రోగాలకు సంబంధించి హైదరాబాద్ లో  చికిత్స తీసుకునే రోగులకు మాత్రం గతంలో మాదిరిగానే ఈ పథకం వర్తిస్తుందని పేర్కొంది. |Telugu_M|other|10.146750
processed_te_m_finance_01155.wav|వృత్తుల్లో ఉన్న వాళ్లు, పెట్టుబడి లేక ఇతరుల వద్ద పనిచేస్తున్న వాళ్లకు పెట్టుబడి అందజేసి సొంతంగా షాపులు పెట్టుకునేట్టు చేస్తామని ఈటల రాజేందర్ తెలిపారు.|Telugu_M|other|10.038438
processed_te_m_weather_02418.wav|ఆ డైలాగ్ ని పూరి ఎంతో అలోచించి రాయడంతో ఆ డైలాగ్ పూరికి బాగా ఇష్టం అని టాక్. |Telugu_M|other|6.060042
processed_te_m_general_02121.wav|అయితే క్రికెట్ రంగానికి మాస్టర్ బ్లాస్టర్ సేవలను గుర్తించిన బ్రిటన్ కు చెందిన వ్యాపారస్థంస్థ ఈస్ట్ ఇండియా కంపెనీ ఓ అరుదైన బహుమతితో ఆయనను సత్కరించింది. |Telugu_M|other|9.900000
processed_te_m_education_00955.wav|ఈ లీక్డ్ వీడియో వచ్చిన రోజుల్లో అంతటా ఈ టాపిక్ గురించే పెద్ద చర్చ జరిగింది.|Telugu_M|other|5.333333
processed_te_m_finance_01541.wav|మీకు కుటుంబ వ్యాపారం లేదా పూర్వీకుల ప్రాపర్టీ ద్వారా ఆదాయం వస్తుంటే మీరు హిందూ అన్డివైడెడ్ ఫ్యామిలీ పేరుతో పాన్ నెంబర్ తీసుకొని పన్నులు చెల్లించొచ్చు.|Telugu_M|other|9.775229
processed_te_m_health_01834.wav|అలాగే వ్యాధి నివారణపై దృష్టి పెడుతుంది, ఆరోగ్య మరియు భవిష్యత్తు దీర్ఘాయువు కోసం చికిత్స పద్ధతులు అందిస్తున్నాయి.|Telugu_M|other|8.103396
processed_te_m_other_02473.wav|కార్గొ బస్సులపై తన ఫోటో పెట్టేందుకు టీఎస్ ఆర్టీసీ ఏర్పాటు చేస్తుందన్న వార్తలపై తెలంగాణ సీఎం కేసీఆర్ స్పందించారు. |Telugu_M|other|7.557729
processed_te_m_politics_00926.wav|ఈ సందర్భంగా చిత్ర యూనిట్ శుక్రవారం సాయంత్రం స్థానిక ఎగ్మోర్లో గల రెడిసన్ హోటల్లో విలేకరుల సమావేశం నిర్వహించింది.|Telugu_M|other|8.010521
processed_te_m_finance_02578.wav|ఇప్పటికే పార్టీ కోసం సొంత డబ్బు చాలా వరకు ఖర్చు పెట్టిన పవన్ కళ్యాణ్ కి  ఇప్పుడు ఈ సభలతో భారీగానే అప్పు పడ్డాడు. |Telugu_M|other|7.100000
processed_te_m_weather_01875.wav|ఎలాంటి ఆపరేషన్లు చేసినా ఇన్ పేషెంట్లుగా రోజుల తరబడి ట్రీట్మెంట్ అందించినా వేలకు వేలు గుంజడం లాంటివి ఇక్కడ ఉండవు. |Telugu_M|other|7.400000
processed_te_m_weather_00575.wav|గజ్వేల్ నియోజక వర్గంలో ఇంటింటికి నల్లా నీటిని అందించడం పూర్తి కాగానే సుదర్శన యాగాన్ని గజ్వేల్లోనే నిర్వహిస్తారు. |Telugu_M|other|7.800000
processed_te_m_politics_03232.wav|మార్కెటింగ్ ఫీజు లేకుండా ఏజెంట్లకు కమీషన్ ఇవ్వకుండా రైతులు టమోటాలను అమ్ముకునే వెసులుబాటు కల్పించినట్లు తెలిపారు.|Telugu_M|other|7.232646
processed_te_m_politics_00964.wav|వైసీపీ పార్టీ అధినేత జగన్ రానున్న ఎన్నికలలో తన పార్టీ మెజార్టీ సీట్లు సంపాదిస్తే ముఖ్యమంత్రి పీఠంలో కూర్చుంటాడు.|Telugu_M|other|8.149833
processed_te_m_general_01185.wav|రాను రాను సోషల్ మీడియా ప్రధాన మీడియాకు ప్రమాదంగా మారిందా? సోషల్ మీడియాను వైరల్ మీడియాగా చిత్రీకరించే ప్రయత్నం ప్రారంభమైందా? అనే ప్రశ్న  తలెత్తుతుంది.  |Telugu_M|other|10.111917
processed_te_m_finance_02124.wav|వాస్తవిక నగదు విలువ విధానాలు తక్కువ ప్రీమియంలు కలిగి ఉండవచ్చు, కానీ చాలా గృహ వ్యాపారాలు విపత్తు నష్టానికి తర్వాత తక్కువ సెటిల్మెంట్ విలువను పొందలేవు. |Telugu_M|other|9.926167
processed_te_m_politics_03411.wav|అమరావతి రాజధాని భూముల విషయంలో ఇన్ సైడర్ ట్రేడింగ్ జరిగిందని వైసీపీ ప్రభుత్వం ఆరోపణలు చేస్తోన్న విషయం తెలిసిందే.|Telugu_M|other|7.639000
processed_te_m_agri_00620.wav|మన దేశంలో అస్సాం రాష్ట్రం అతి పెద్ద తేయాకు ఉత్పత్తి రాష్ట్రంగా పేరు పడింది|Telugu_M|other|5.546667
processed_te_m_health_02670.wav|కానీ, వారి మనసుకు అయిన గాయాన్ని నయం చేయగలడా అని ప్రకాశ్ రాజ్ ప్రశ్నించారు. |Telugu_M|other|4.759708
processed_te_m_agri_01443.wav|వాణిజ్య లేదా అభిరుచి ప్రయోజనాల కోసం తేనెటీగలు ఉంచడం అనేది తేనెటీగల హక్కులను మానవ ఉల్లంఘన లేకుండా ఉల్లంఘిస్తుంది|Telugu_M|other|9.664000
processed_te_m_other_01577.wav|జెన్ కో, ట్రాన్స్ కో వంటి సంస్థలతో సమన్వంగా ముందుకు వెళ్లాలని ఆయన అన్నారు. |Telugu_M|other|5.142854
processed_te_m_politics_02157.wav|అనంతరం తల్లిదండ్రులు విధులకు హాజరు అయ్యేందుకు వెళ్లిపోగా ఇంట్లోని ఫ్యాన్కు ప్రభ ఉరేసుకొని ఆత్మహత్యకు పాల్పడింది|Telugu_M|other|7.755083
processed_te_m_other_02357.wav|అది అభిమానుల జన్మ హక్కు అని తనదైన శైలిలో నవ్వేసే మనస్తత్వం త్రివిక్రమ్ ది. |Telugu_M|other|5.142854
processed_te_m_general_01102.wav|పాఠశాల సంవత్సరాల్లో, ఆమె ఇతర పిల్లలను మాదిరిగా వేర్వేరు వృత్తాంశాలకు వెళ్లి నృత్యం మరియు సంగీతాన్ని ఆచరించింది. |Telugu_M|other|7.557729
processed_te_m_general_00679.wav|ఈ దాడిని జాతీయ భద్రతా మాజీ సలహాదారు, అధ్యక్ష అభ్యర్థి మహమ్మద్ హనీఫ్ అట్మర్ ట్విట్టర్ ద్వారా తీవ్రంగా ఖండించారు. |Telugu_M|other|8.265937
processed_te_m_finance_01793.wav|మీరు పెట్టుబడి పెట్టడానికి ముందు గూఢ లిపి ఎలా పనిచేస్తుందో అర్థం చేసుకోండి|Telugu_M|other|5.224125
processed_te_m_weather_01539.wav|మరి అలా అనుకునే వారు ఈ విధంగా కొత్తగా ఆలోచించి స్ఫీకర్స్ ని ట్రై చేయవచ్చు. |Telugu_M|other|5.688521
processed_te_m_weather_01843.wav|కోస్గీలో బుధవారం ఓ ప్రార్థనాలయం వద్ద చోటు చేసుకున్న అసాంఘిక చర్యతో పరిస్థితి ఉద్రిక్తంగా మారిన విషయం తెలిసిందే.|Telugu_M|other|7.673813
processed_te_m_politics_02288.wav|పోటీ లేని సీజన్ని బ్రహ్మాండంగా వాడుకున్న ఇస్మార్ట్ శంకర్ అన్ని చోట్లా రూపాయకు రెండు రూపాయలు సంపాదించి పెట్టాడు.|Telugu_M|other|7.337125
processed_te_m_general_00191.wav|ఇంక ఆలస్యం చేయకుండా వెంటనే రంగంలోకి దిగిన కోస్ట్ గార్డ్ సిబ్బంది గస్తీ నిఘా విమానం ఉపయోగించి గురువారం మధ్యాహ్నం నుంచి వారి కోసం తీవ్రంగా గాలించారు. |Telugu_M|other|10.053875
processed_te_m_health_02667.wav|జ్వరం తగ్గించేవి మీ జ్వరాన్ని తగ్గించే అనేక మందులు కూడా తేలికపాటి నొప్పిని ఉపశమనం చేస్తాయి, కాబట్టి ఈ ఓవర్ ది కౌంటర్ ఔషధాలు డబుల్ డ్యూటీని చేయగలవు. |Telugu_M|other|9.589458
processed_te_m_other_01964.wav|‘వెరిస్క్ మేపుల్ క్రాఫ్ట్’ పౌర అశాంతి కారణంగా వ్యాపారాల్లో అవకాశాలు కోల్పోతున్న దేశాల జాబితాను విడుదల చేసింది. |Telugu_M|other|7.162979
processed_te_m_education_02557.wav|టైపింగ్ నిమిత్తం థర్డ్ పార్టీ కీబోర్డ్ ‌ను వాడదాం అనుకుంటే గూగుల్ అందిస్తున్న జీబోర్డ్ యాప్ ని  ప్రయత్నించండి.|Telugu_M|other|7.722667
processed_te_m_agri_02572.wav|వంశీ గారు నెనర్లు, అయితే మీరు సరైన ఫిల్టర్ కాఫీ రుచి చూడలేదని నా అనుమానం అండీ దాని రుచి ఇన్స్టంట్ కి రానే రాదు|Telugu_M|other|8.405250
processed_te_m_politics_02829.wav|జనరల్ ఇంజినీరింగ్ సివిల్ అండ్ స్ట్రక్చురల్ లేదా ఎలక్ట్రికల్ లేదా మెకానికల్ విభాగాల్లో ఏదో ఒకదాన్ని ఎంచుకోవాలి.|Telugu_M|other|7.209417
processed_te_m_general_02245.wav|కొందరు తాము ఉద్యోగాలు చేసిన ఊళ్లోలో, పదవులు నిర్వహించిన నగరాల్లో స్థిరపడితే కొందరు స్వగ్రామాలకు వెళ్లిపోవచ్చు. |Telugu_M|other|7.139771
processed_te_m_education_03197.wav|లిబియా విషయంలో ఇటలీ చేస్తున్న కృషిని ప్రశంసించిన ఎర్డొగాన్ సిరియా సంక్షోభంపై కూడా తాము చర్చించినట్లు తెలిపారు.|Telugu_M|other|8.277333
processed_te_m_finance_00611.wav|ఈ గురుకుల పాఠశాలలో ఏడవ తరగతి చదువుతున్న అశ్మిత అనే విద్యార్థిని నోటు పుస్తకాన్ని తరగతి గదిలో ఎవరో చింపివేశారు.|Telugu_M|other|8.416854
processed_te_m_politics_02949.wav|తమకు టికెట్ రాకుంటే స్వాంత్రత్య అభ్యర్థులుగా తమ కుటుంబ సభ్యులు మూడు స్థానాల్లో పోటీ చేస్తామని తేల్చి చెప్పారు.|Telugu_M|other|7.627375
processed_te_m_finance_00442.wav|ఏప్రిల్ నుంచి జూన్ త్రైమాసికంలో వీటి వడ్డీ రేట్లలో మార్పులు ఉండవని కేంద్ర ఆర్థిక మంత్రిత్వ శాఖ ట్వీట్ చేసింది.|Telugu_M|other|7.395187
processed_te_m_politics_03096.wav|కానీ ఇంట్లోకి ఆ అబ్బాయి స్కూల్ ‌నుండి వచ్చేసరికి తల్లిదండ్రులు గొడవ పడుతుంటే అదిచూసిన ఆ అబ్బాయి ఏమీ చెప్పలేడు.|Telugu_M|other|6.965604
processed_te_m_other_01914.wav|హలీం అరేబియా ప్రాంతంలో పుట్టినా కేరళ మీదుగా ప్రయాణించి దక్కన్ ప్రాంతాన్ని చేరుకుందని పుష్పేష్ పంత్ వివరించారు. |Telugu_M|other|7.035271
processed_te_m_finance_02442.wav|ఈ విధానంలో ఇండియాలోని కంపెనీలు అడ్వర్టైజ్మెంట్ల ద్వారా సంపాదిస్తున్న ఆదాయంపై ఆరుశాతం పన్ను వసూలు చేస్తున్నారు. |Telugu_M|other|6.954000
processed_te_m_finance_01974.wav|కేవలం తనకు సరిపోయేంత డబ్బు మాత్రమే ఉంచుకొని మిగతా డబ్బును దైవ కార్యక్రమాల కోసం ఇవ్వడం అలవాటుగా మార్చుకున్నాడు. |Telugu_M|other|7.290687
processed_te_m_weather_01585.wav|ఏక పత్నీవ్రతుడు,ఈ రోజు ఒక భార్య కలిగి ఉండటం అనేది ఒక కట్టుబాటుగా మారింది. |Telugu_M|other|5.154458
processed_te_m_general_00478.wav|ఇంటర్నెట్ డెస్క్:అమెరికాకు చెందిన మోటార్ సైకిళ్ల తయారీ సంస్థ ఇండియన్ మోటార్ సైకిల్స్ యొక్క రెండు కొత్త మోడళ్లను భారత మార్కెట్ కు  పరిచయం చేయనుంది. |Telugu_M|other|10.053875
processed_te_m_education_00905.wav|మీకు నైపుణ్యాలు ఉంటే వయసు అసలు సమస్యే కాదు అని మరో వ్యక్తి ట్వీట్ చేశారు.|Telugu_M|other|5.431563
processed_te_m_politics_01171.wav|గ్రూప్సాన్ లో ఒక స్థానిక హోటల్ కోసం మీరు మంచి ఒప్పందాన్ని కూడా పొందవచ్చు.|Telugu_M|other|4.771333
processed_te_m_weather_01583.wav|ప్రపంచంలోనే అత్యంత పొట్టి మహిళ రికార్డు భారత యువతి జ్యోతి ఆగ్మే పేర ఉంది. |Telugu_M|other|5.421479
processed_te_m_politics_01739.wav|ఇంతలో జగిత్యాల ఎమ్మెల్యే సంజయ్ కుమార్ అత్యుత్సాంతో కవిత పోటీ చేస్తానంటే పదవీ త్యాగానికి సిద్ధమని ప్రకటించారు.|Telugu_M|other|7.621250
processed_te_m_politics_01360.wav|క్రీడా పానీయాలు చురుకుగా పెద్దలు మరియు క్రీడాకారులు కోసం ఆర్ద్రీకరణ నిర్వహణ యొక్క ఒక ముఖ్యమైన భాగంగా ఉంటుంది.|Telugu_M|other|7.360354
processed_te_m_politics_00708.wav|కామారెడ్డి జిల్లా బీర్కూర్ మండలంలోని సాంబాపూర్ మహిళలు మంగళవారం బీర్కూర్, పొతంగల్ రహదారిపై ఉదయం ఆందోళన చేశారు.|Telugu_M|other|8.637458
processed_te_m_health_02549.wav|మీకు జరిగినట్లు ఇలా రెండు లేదా మూడుసార్లు గర్భస్రావం అయితే దాన్ని రికరెంట్ ప్రెగ్నెన్సీ లాస్ గా  పేర్కొంటారు. |Telugu_M|other|8.149833
processed_te_m_politics_03076.wav|అయితే నాలుగు,ఐదు రోజుల క్రితం శుంభు కుటుంబం తమ ఇంట్లోనే ఆత్మహత్యకు పాల్పడి ఉండవచ్చని స్థానికులు చెబుతున్నారు.|Telugu_M|other|6.977229
processed_te_m_health_02226.wav|మతిగతి కోల్పోయి హాస్పిటల్లో లైఫ్ సపోర్ట్ మీద జీవించి ఉండటం చందూ ఇష్టపడక యుధనేషియా స్వచ్ఛంద మరణం ఎంచుకుంటుంది. |Telugu_M|other|7.940854
processed_te_m_education_01338.wav|ఈ విద్యా సంవత్సరం ప్రారంభం నుంచి కూడా పలు వసతి గృహాలకు మెస్ బిల్లులు, కాస్మొటిక్ ఛార్జీలు చెల్లించాల్సి ఉంది.|Telugu_M|other|8.224000
processed_te_m_finance_02642.wav|అదనంగా వ్యాపార కార్యక లాపాలు, విస్తరణకు అందుబాటు ధరలో రుణాలు లభ్యం కావాలంటే వడ్డీ రేట్లను తగ్గించాలని కోరింది|Telugu_M|other|7.488062
processed_te_m_politics_02712.wav|ఎమ్మెల్యే నిమ్మల రామానాయుడు తనను బెదిరించి తనపై తప్పుడు కేసు పెట్టించారని కాంట్రాక్టర్ పృథ్విరాజ్ ఆరోపించారు.|Telugu_M|other|6.965604
processed_te_m_general_01688.wav|మన సమాజం ఎన్నో రంగాల్లో రాకెట్ వేగంతో ముందుకు దూసుకెళ్తున్నా, కులమతాల విషయంలో మాత్రం యుగాల వెనక్కి వెళ్తోంది. |Telugu_M|other|7.162979
processed_te_m_general_02270.wav|మనం ఇప్పటి వరకు చంద్రుడి వయసు భూమి కంటే చాలా తక్కువ అని భావిస్తూ వచ్చాం. |Telugu_M|other|5.100000
processed_te_m_weather_01752.wav|తనకు పెళ్లి విషయంలో నిహారికకు టైమ్ ఇచ్చామని, కులంతో సంబంధం లేకుండా మంచి అబ్బాయి అయితే చాలని, పెళ్లి చేయడానికి సిద్ధంగా ఉన్నామని నాగబాబు అన్నారు.|Telugu_M|other|9.972604
processed_te_m_finance_00615.wav|ఉచిత స్క్వేర్ క్యాష్ మీకు ఎటువంటి ఫీజు లేకుండా ఎవరి బ్యాంకు ఖాతాకు నేరుగా డబ్బు పంపడానికి వీలు కల్పిస్తుంది.|Telugu_M|other|6.594104
processed_te_m_finance_01484.wav|కొనుగోళ్లకు పురికొల్పే అంశాలేవీ లేకపోవడం, మందగమన భయాల కారణంగా శుక్రవారం స్టాక్ మార్కెట్ నష్టాల్లో ముగిసింది.|Telugu_M|other|8.219500
processed_te_m_finance_00835.wav|మొత్తం చెల్లించిన తర్వాత ఎన్ఓసీ నో అబ్జెక్షన్ సర్టిఫికెట్ బ్యాంకు నుంచి తీసుకొని క్రెడిట్ బ్యూరోకి అందించారు|Telugu_M|other|7.522896
processed_te_m_general_02178.wav|టెక్నాలజీ పెరగడంతో దూరాలు తగ్గుతున్నాయి.ఇందుకు మెయిన్ బేస్ సోషల్ మీడియా.  |Telugu_M|other|4.840979
processed_te_m_finance_02567.wav|ప్రభుత్వం పెట్రో ఉత్పత్తులపై పన్ను తగ్గించుకుని, వేల, లక్షల కోట్లలో జరుగుతున్న అవినీతికి చెక్ పెడితే సంక్షేమ పథాకాలకు ఇబ్బంది ఉండదని అంటున్నాయి.|Telugu_M|other|9.287604
processed_te_m_finance_02346.wav|ఇప్పటి వరకు కార్మికుల వేతనాల్లో పొదుపు చేసే ఎనిమిది శాతానికి కేవలం ఎనిమిది శాతం మ్యాచింగ్ గ్రాంటు ఇచ్చేవారు. |Telugu_M|other|6.663750
processed_te_m_agri_02011.wav|వారు సాంకేతిక సౌకర్యాలు కన్సల్టింగ్, నిర్వహణ మరియు మరమ్మత్తు చేపట్టవచ్చు|Telugu_M|other|6.314667
processed_te_m_education_01093.wav|ఆ సంగతి పక్కన పెడితే ఇటీవల హైదరాబాద్లో జరిగిన జీ తెలుగు కామెడీ అవార్డ్స్ వేడుకకు పాయల్ను కూడా ఇన్వైట్ చేశారు|Telugu_M|other|7.882667
processed_te_m_health_02115.wav|అనేక క్యాన్సర్ సెంటర్లు దానంతట విగ్లను తీసుకొని, రొమ్ము క్యాన్సర్ చికిత్స ప్రారంభంలో వారికి ఉచితంగా ఇస్తారు. |Telugu_M|other|7.255854
processed_te_m_weather_01151.wav|ఈ చిత్రం అల్లు అర్జున్ కెరీర్ లోనే బిగ్గెస్ట్ కలెక్షన్ల రికార్డులు సాధిస్తుందని ట్రేడ్ వర్గాలు చెబుతున్నాయి. |Telugu_M|other|6.385104
processed_te_m_weather_01264.wav|ప్రస్తుతం అఙ్ఞాతంలో ఉన్న కోగంటి సత్యం తెలంగాణలో ఓ ప్రముఖ రాజకీయ నేత ఆశ్రయం పొందినట్టుగా వార్తలు వస్తున్నాయి. |Telugu_M|other|7.244250
processed_te_m_health_00695.wav|అల్జీమర్స్ వ్యాధి బారిన పడకుండా ఉండాలంటే చిన్నప్పటి నుంచి పజిల్స్ బాగా ఆడాలని కెనడా ఆరోగ్య సంస్థే చెప్పింది.|Telugu_M|other|8.080167
processed_te_m_finance_00712.wav|వివరాల్లోకి వెళితే కోయంబత్తూర్ కెనరా బ్యాంక్ శాఖలో వెట్రివేల్ అనే వ్యక్తి తన ఆస్తిని తాకట్టు పెట్టి కోటి రూపాయలు రుణం కోసం దరఖాస్తు చేసుకున్నాడు|Telugu_M|other|8.997354
processed_te_m_politics_00173.wav|ఎమ్మెల్యే వర్గీయుల ఫ్లెక్సీల్లో రాజశేఖర్ ఫోటోలు, రాజశేఖర్ వర్గీయుల ఫ్లెక్సీల్లో ఎమ్మెల్యే ఫోటోలు ఉండటం లేదు.|Telugu_M|other|8.080167
processed_te_m_weather_02390.wav|నెల్లూరు పాళెం సెంటర్ కు చేరుకున్న ఈ బృందానికి స్థానిక ప్రజలు స్వాగతం పలికి సత్కారాలు చేసి వీడ్కోలు పలికారు. |Telugu_M|other|7.406792
processed_te_m_general_00584.wav|అనేక భాషల నుంచి విస్తృతంగా వాడుకలో ఉన్న పదాలను కూడా ఆంగ్ల భాషలో ఇమిడ్చే ప్రయత్నాలు చేస్తుంటుంది ఆక్స్ ఫర్డ్. |Telugu_M|other|7.592542
processed_te_m_education_02705.wav|అయితే చిరంజీవి కాల్షీట్లు ఇవ్వడంతో రాఘవ ఇంట్లో రామయ్య వీధిలో కృష్ణయ్యతో రామకృష్ణను దర్శకునిగా పరిచయం చేశారు.|Telugu_M|other|7.744000
processed_te_m_health_02564.wav|చికిత్స సమయంలో మరియు దాని తొలగింపుకు జిప్సం యొక్క అనువర్తనం నుండి, రోగి మూడు వారాలపాటు విశ్రాంతి తీసుకోవాలి. |Telugu_M|other|7.337125
processed_te_m_finance_00502.wav|వ్యాపారులు తమ నిధులను పెట్టుబడి కోసం ఖచ్చితంగా సాక్సో బ్యాంక్ ఎంచుకోండి.|Telugu_M|other|5.409875
processed_te_m_education_01766.wav|కట్టికాయ నుంచి చింతగింజలు తొలగించి శుద్ధిగా ప్యాక్చేసి వచ్చే కూలితో జీవనం సాగించే కుటుంబాలు అధికంగా ఉన్నాయి.|Telugu_M|other|7.968000
processed_te_m_education_03422.wav|గతంలో పలు ప్రభుత్వ కార్యాలయాల్లో పలువురు ఆన్ ‌డ్యూటీలో చేసిన టిక్ ‌టాక్ వీడియోలు వైరల్ కావడంతో అధికారులు వారిపై క్రమశిక్షణ చర్యలు తీసుకున్నారు.|Telugu_M|other|9.159896
processed_te_m_politics_01594.wav|సీనియర్లు అన్న వారిని పక్కన పెట్టి తన మాట వినేవారికే లోకేష్ వచ్చే ఎన్నికల్లో ప్రాధాన్యత ఇచ్చే అవకాశం ఉందని పార్టీ వర్గాల్లో ప్రచారం జరుగుతోంది.|Telugu_M|other|9.171500
processed_te_m_politics_02315.wav|తన విచిత్ర నటనతో తెలుగు సినిమా ఇండస్ట్రీలో తన కంటూ ఓ ముద్ర వేసుకున్న బర్నింగ్ స్టార్ సంపూర్ణేష్ బాబు సిక్స్ ప్యాక్ కోసం తెగ కష్టపడి పోతున్నారు.|Telugu_M|other|9.426937
processed_te_m_general_02081.wav|జాతీయ మీడియా చెబుతున్న దాని ప్రకారం నిర్భయ సామూహిక అత్యాచార కేసు కు సంబంధించిన నిందితుల్లో వినయ్ శర్మ అనే నిందితుడు క్షమాభిక్షకు అభ్యర్థించాడు.|Telugu_M|other|10.000000
processed_te_m_other_00205.wav|బ్రెగ్జిట్ ప్రజాభిప్రాయ సేకరణపై ఆమె మాట్లాడుతూ బ్రెగ్జిట్ అంటే బ్రెగ్జిట్ అని వ్యాఖ్యానిస్తూ మరో ప్రజాభిప్రాయ సేకరణకు తావులేదని స్పష్టం చేశారు. |Telugu_M|other|8.939312
processed_te_m_finance_01826.wav|బ్యాంకులకు కంపెనీ బకాయి పడిన రుణాలను వాటాలుగా మార్చుకోవాలని దివాలా పరిస్థితిని ఎదుర్కోకుండా చూడాలని బ్యాంకులను ప్రభుత్వం కోరినట్టు తెలుస్తోంది. |Telugu_M|other|9.800000
processed_te_m_education_03598.wav|ఇక రాణి ముఖర్జీ ప్రధాన పాత్రలో సిద్ధార్థ్ పి మల్హోత్ర దర్శకత్వంలో తెరకెక్కిన హిచ్కీ మూవీ చైనాలో విడుదలైంది.|Telugu_M|other|8.289146
processed_te_m_weather_01094.wav|ఫైనల్ ఆంత్రోపిక్ ప్రిన్సిపల్ ఏ శాస్త్రీయ ప్రాముఖ్యత కలిగి ఉంటుందని నమ్మేందుకు శాస్త్రీయ సమర్థన నిజంగా లేదు. |Telugu_M|other|7.093333
processed_te_m_weather_02568.wav|ద్వైపాక్షిక సంబంధాలను నూతన దశకు చేరుస్తూ భారత్, జపాన్లు శనివారం కీలక రంగాలలో పలు ఒప్పందాలపై సంతకాలు చేశాయి. |Telugu_M|other|8.400000
processed_te_m_other_02365.wav|సినిమా రిలీజ్ అయితేనే నా గురించి కూడా అందరికీ తెలుస్తుంది, ఆన్ స్క్రీన్ ఎలా చేసాను అనేది క్లారిటీ వస్తుంది. |Telugu_M|other|6.478000
processed_te_m_other_02589.wav|ఈ నేపథ్యంలో లక్ష్మీస్ ఎన్టీఆర్ సినిమా విషయంలో మిమ్మల్ని ఇబ్బంది పెట్టిన చంద్రబాబుకు చుక్కలు చూపిస్తున్నారు. |Telugu_M|other|6.350292
processed_te_m_finance_02020.wav|పన్నుల ఎగవేతకు చట్టబద్ధ మార్గాన్ని సుగమం చేసిన ద్వంద్వ పన్నుల రద్దు ఒప్పందాలను గత ప్రభుత్వాలు చేసుకొన్నాయి. |Telugu_M|other|7.128146
processed_te_m_politics_01847.wav|సంజయ్ మెహ్రోత్రా ప్రస్తుతం మైక్రాస్ టెక్నాలజీలో ప్రెసిడెంట్, చీఫ్ ఎగ్జిక్యూటివ్ ఆఫీసర్ గా పని చేస్తున్నారు.|Telugu_M|other|7.109375
processed_te_m_weather_00366.wav|జాతిపిత మహాత్మాగాంధీ చనిపోయిన రోజు ఓ మహాత్మా అంటూ పాడితే భారత ప్రధాని నెహ్రూతో సహా కంటతడి పెట్టనివారు లేరు. |Telugu_M|other|8.700000
processed_te_m_general_00887.wav|విమానం ఎక్కిన ప్రతివాడు ఎగురుతున్నాం అనుకుంటాడు కానీ నిజానికి విమానం ఒక్కటే ఎగురుతుంది మనం కూర్చుంటాం అంతే. |Telugu_M|other|7.200000
processed_te_m_general_00926.wav|ఇటువంటిదే ఇటీవల పబ్జీ గేమ్ ఆడుతూ మెడ నరాలు పట్టేసి ప్రాణాలు కోల్పోయిన విద్యార్థి గురించి వార్తల్లో విన్నాం. |Telugu_M|other|6.640542
processed_te_m_health_00999.wav|శిశుపాలుడి ని శిక్షించే క్రమంలో సుదర్శన చక్రాన్ని ప్రయోగించిన కృష్ణుని చూపుడు వేలుకు రక్తం ధారగా కారుతుంది.|Telugu_M|other|7.662208
processed_te_m_other_02026.wav|అయితే పవన్ పర్యటన నేపథ్యంలో అకస్మాత్తుగా ఆయన ఫ్యాన్స్ సైతం వైసీపీ పార్టీ మీద నిప్పులు చెరగడం ప్రారంభించారు. |Telugu_M|other|7.200000
processed_te_m_agri_01931.wav|అలాగే కేంద్ర జౌళి శాఖ మంత్రి స్మృతి ఇరానీతో సమావేశమై తెలంగాణలో పత్తి కొనుగోలు అంశంపై చర్చించినట్టు తెలిపారు|Telugu_M|other|9.418667
processed_te_m_health_00542.wav|ఇది ఎక్కువగా ఓరల్ పిల్స్ వాడిన వారిలో, హార్మోన్ల రిప్లేస్‌మెంట్ ట్రీట్మెంట్ తీసుకున్న వారిలో, హార్మోన్ల చికిత్స తీసుకున్న వారిలో కనిపిస్తుంది.|Telugu_M|other|8.776771
processed_te_m_politics_01816.wav|దీంతో అప్పటి ముఖ్యమంత్రి చంద్రబాబు నాయుడు సీబీఐని రాష్ట్రాంలోకి రానివ్వకుండా సహజ అంగీకారాన్ని వెనక్కి తీసుకుంటూ సంచలన నిర్ణయాన్ని ప్రకటించారు.|Telugu_M|other|9.426937
processed_te_m_other_00834.wav|ఇప్పుడు అదే పార్టీకి చెందిన ఏపీ ఎమ్యెల్యే ఒకరు వైసీపీ ఎమ్యెల్యే అభ్యర్థికి ఓట్లు వేయండి అంటూ బహిరంగంగా వ్యాఖ్యానించడం టీడీపీ లో కలకలం రేపింది. |Telugu_M|other|9.032187
processed_te_m_other_03173.wav|అందువల్లనే మళ్ళీ సేంద్రియ ఉత్పత్తులపై ప్రజల్లో అవగాహన పెరిగిందని, సాగు విస్తీర్ణం కూడా మెరుగైందని అన్నారు.|Telugu_M|other|7.900000
processed_te_m_agri_02754.wav|టార్గెట్ కు  మించి సరుకును ఉత్పత్తి చేస్తే అదనంగా మరో ఐదు శాతం రాయితీగా సొమ్మును ప్రభుత్వమే చెల్లిస్తోంది. |Telugu_M|other|6.617312
processed_te_m_weather_02626.wav|తొమ్మిదవ రోజున కూడా హౌస్ఫుల్స్ నమోదవుతూ ఉండడంతో ఖైదీ రచ్చ ఇప్పట్లో ఆగేట్టు లేదనేది క్లియర్ గా తెలుస్తోంది. |Telugu_M|other|7.569333
processed_te_m_politics_00420.wav|రంజిత్ ఈ చిత్రాన్ని కూడా డైరెక్ట్ చేస్తుండటంతో సినిమా ఎలా ఉండబోతోందో అనే ఉత్సుకత ప్రేక్షకుల్లో ఎక్కువైంది.|Telugu_M|other|6.837896
processed_te_m_weather_00436.wav|దీంతో తాజాగా మళ్లీ కాంగ్రెస్ తో  కలుస్తారని భావిస్తున్న సమాజ్వాదీ పార్టీ పరిస్థితి సందిగ్ధంలో పడినట్లైంది.|Telugu_M|other|7.464833
processed_te_m_weather_00975.wav|లోతట్టు ప్రాంతాలు పశ్చిమ తీరంలో డూండీ తూర్పున గ్రీనాక్ నుండి విస్తరించి అదృశ్య దక్షిణ సరిహద్దులో  ఉన్నాయి. |Telugu_M|other|7.464833
processed_te_m_other_01501.wav|భారత్ కు పర్యావరణ అనుకూల ఎలక్ర్టిక్ రిక్షాలను డెలివరీ చేస్తామని జెఫ్ బెజోస్ చేసిన ట్వీట్ వైరల్ గా మారింది. |Telugu_M|other|6.745021
processed_te_m_weather_02217.wav|లడక్ ప్రాంతంలోని ఖార్దుంగ్ల ప్రాంతంమీదుగా వెళుతున్న రెండు లారీలను హిమపాతం ముంచెత్తడంతో ఈ ప్రమాదం జరిగింది. |Telugu_M|other|7.162979
processed_te_m_education_00931.wav|తరుచూ అణ్వాయుధ పరీక్షలు నిర్వహిస్తూ కంటిలో నలుసులా మారిన కిమ్ను అమెరికా తనదైన శైలిలో దారిలోకి తెచ్చుకుంది.|Telugu_M|other|7.712000
processed_te_m_finance_01468.wav|వృద్ధాశ్రమం మేనేజర్ ముందుగా ఇరవై వేలు డిపాజిట్ చేయాలి అన్నప్పుడు నువ్వు నా వైపు చూశావు డబ్బేది అన్నట్టుగా.|Telugu_M|other|7.453229
processed_te_m_finance_01115.wav|మొదట, వస్త్రాన్ని కత్తిరించే కత్తిని లేదా క్రెడిట్ కార్డు యొక్క అంచును ఉపయోగించి ఏవైనా వయాబీని తొలగించండి.|Telugu_M|other|7.522896
processed_te_m_politics_02257.wav|విదేశాలలో తన భార్యా, పిల్లలతో దిగిన ఫోటోలను కొందరు మార్ఫింగ్ చేసి విదేశాల్లో యువతులతో జల్సాలు చేస్తున్నానని ప్రచారం చేస్తున్నారని ఆరోపించారు.|Telugu_M|other|10.193188
processed_te_m_finance_00967.wav|బుక్ చేసిన ట్రిప్ ను వాట్సప్ ద్వారా సంబంధిత వ్యక్తులకు షేర్ చేయవచ్చని, రిసీవ్ చేసుకున్న వ్యక్తులు దానిని వేరే వారికి షేర్ చేయొద్దని సూచించారు|Telugu_M|other|9.055417
processed_te_m_education_01054.wav|అలాగే దిల్లీ హైకోర్టుకు ఈ వ్యవహారాన్ని ఎందుకు బదిలీ చేయొద్దో కూడా వాదించేందుకు, పిటిషనర్ తరఫు న్యాయవాదులు సిద్ధంగా ఉండాలని ధర్మాసనం తెలిపింది|Telugu_M|other|10.080000
processed_te_m_agri_01321.wav|యూనివర్సల్ కాన్సెప్ట్‌తో, రైతు నేపథ్యంలో వచ్చిన ఈ సినిమా ఘన విజయాన్ని సొంతం చేసుకొని కాసుల పంట పండించింది|Telugu_M|other|8.650667
processed_te_m_politics_01339.wav|ఇప్పటికైనా జిల్లా కలెక్టర్ కందుల కొనుగోళ్ళపై దృష్టి సారించి అక్రమాలకు కళ్ళెం వేయాలని రైతులు కోరుతున్నారు.|Telugu_M|other|7.499667
processed_te_m_health_02891.wav|పురాణాల ప్రకారం రక్తం అనేది శరీరపు జ్యూస్, దీని అర్థం ఇదే ప్రాణం మనకు. |Telugu_M|other|5.154458
processed_te_m_agri_02125.wav|పైగా దీనిని సాకుగా చూపి భవిష్యత్ లో బియ్యం సరఫరాను పూర్తిగా నిలిపివేసే ప్రమాదం ఉందన్న వాదననూ తోసిపుచ్చలేం|Telugu_M|other|8.128000
processed_te_m_general_00967.wav|ఈ సందర్భంగా ఆమెను అభినందిస్తూ అందరూ తమ తమ ట్విట్టర్ అండ్ సోషల్ మీడియా ఖాతాల ద్వారా విషెష్ అందిస్తున్నారు. |Telugu_M|other|7.731875
processed_te_m_politics_03134.wav|మెట్రో భూములపై ఘాటుగా స్పందించిన తెదేపా ఎమ్మెల్యే రేవంత్ రెడ్డికి పరువు నష్టం దావా నోటీసులు జారీ అయ్యాయి.|Telugu_M|other|7.012062
processed_te_m_politics_02909.wav|ఇంటికి వచ్చిన చిన్నారికి తీవ్ర రక్తస్రావం అవడంతో తల్లిదండ్రులు చిన్నారిని అడగగా ఆమె అసలు విషయం తెలిపింది.|Telugu_M|other|7.116542
processed_te_m_politics_03149.wav|అయితే మార్గమధ్యంలో స్థానిక జర్నలిస్ట్ రాజీందర్ వ్యాస్, హుమయూన్, రోడ్డు పక్కన పడిపోయి ఉండటాన్ని గమనించారు.|Telugu_M|other|6.965604
processed_te_m_health_01500.wav|రియో ఒలింపిక్స్‌లో లీగ్ దశ నుంచి నిష్క్రమించిన సైనా మోకాలి గాయం తీవ్రంగా బాధించడంతో చికిత్స చేయించుకుంది.|Telugu_M|other|7.836354
processed_te_m_education_02266.wav|కాలేజీలో తాగుబోతు అటెండర్ క్యారెక్టర్ సినిమా వేగానికి, ఫీల్గుడ్ ఫ్యాక్టర్కు అవరోధంగా మారిందని చెప్పవచ్చు.|Telugu_M|other|7.477333
processed_te_m_agri_00552.wav|చెక్క తలుపులు ఘన చెక్క నుండి లేదా గ్లెన్ బోర్డులు నుండి తయారు చేస్తారు|Telugu_M|other|5.173333
processed_te_m_general_02166.wav|అణు కేంద్రాల్లో ప్రమాదాల తీవ్రత దృష్ట్యా అమెరికాతో సహా అగ్రరాజ్యాలు అణు విద్యుత్ ఉత్పత్తిని మానుకున్నాయి. |Telugu_M|other|6.594104
processed_te_m_finance_02696.wav|ఆగడు సినిమా ఎలాగో స్టాండర్డ్ ఎంటర్టైనర్ కాబట్టి ఎక్కువ ఖర్చు పెట్టకుండా అన్ని చోట్ల పొదుపు పాటిస్తున్నారు|Telugu_M|other|6.280625
processed_te_m_health_00408.wav|వైట్వాటర్ రాఫ్టింగ్ సమయంలో సంభవించే ఎక్కువ మరణాలు గుండె దాడులకు మరియు ఆకృతి లేని వ్యక్తుల మధ్య జరుగుతాయి.|Telugu_M|other|7.882792
processed_te_m_education_00997.wav|అందుకే ఇప్పుడు ఇవాళ్టి పర్యటనలో పవన్ కళ్యాణ్ ఈ కేసుపై ఎలా స్పందిస్తారో అన్న చర్చ పెద్ద ఎత్తున జరుగుతోంది.|Telugu_M|other|8.160000
processed_te_m_health_01826.wav|ఇన్కాసివ్ క్యాన్సర్లో క్యాన్సర్ కణాలకు ఒకే విధంగా కనిపించే క్యాన్సర్లో ఉన్న కణాలు , కణాలు ఎంతవరకు విస్తరించాయో వ్యత్యాసం మాత్రమే చూపిస్తాయి.|Telugu_M|other|10.077083
processed_te_m_agri_03054.wav|రాష్ట్ర ప్రభుత్వం తోడ్పాటును అందిస్తే నిజామాబాద్ జిల్లాలో తమ సంస్థ ద్వారా ఫుడ్ ప్రాసెసింగ్ యూనిట్ను ఏర్పాటు చేసేందుకు సిద్ధంగా ఉన్నామన్నారు. |Telugu_M|other|8.800000
processed_te_m_general_01985.wav|తమ భూమి పరిసర ప్రాంతంలో పులిచింతల ప్రాజెక్ట్ రావడంతో భూమికి డిమాండ్ పెరిగిందని దాంతో భూమాఫియా కన్ను తమ భూమి మీద పడిందన్నారు లక్ష్మీ నర్సమ్మ. |Telugu_M|other|10.053875
processed_te_m_agri_00223.wav|హెచ్టీ పత్తి విత్తనాలకు అనుమతి ఎందుకు ఇవ్వరని ప్రశ్నిస్తూ రైతులతో కంపెనీలు మహారాష్ట్రలో ధర్నాలు చేయించాయి|Telugu_M|other|8.032000
processed_te_m_finance_02024.wav|ఇది ఇదివరకే గత ప్రభుత్వాలు చేపట్టిన ఫైనాన్షియల్ ఇంక్లూజన్ ఆర్థిక సమ్మిళిత వ్యూహంకు మరో రూపం అని చెప్పారు. |Telugu_M|other|7.267479
processed_te_m_general_01878.wav|అనేక సర్వర్లు ఇంటర్నెట్ కు  అనుసంధానం చేస్తాయి, ఇంటర్నెట్ రేడియో స్టేషన్లకు మరియు రాప్సోడి వంటి ఇతర ఆన్లైన్ సంగీత సేవలను యాక్సెస్ చేస్తాయి. |Telugu_M|other|9.786833
processed_te_m_politics_02580.wav|సరైన సమయానికి గమ్యం చేరాలన్న ఆతృతలో విద్యార్థులు రద్దీగా ఉండే బస్సులను సైతం వదలకుండా ఫుట్‌బోర్డులపై నిలబడి ప్రయాణించడం అలవాటు చేసుకున్నారు.|Telugu_M|other|9.310833
processed_te_m_health_02218.wav|ఇది సమస్యలను కలిగించే సామర్థ్యం కలిగి ఉంటుంది, మరియు అకాల చికిత్స విషయంలో దీర్ఘకాలిక రూపంలోకి వెళ్తుంది. |Telugu_M|other|7.244250
processed_te_m_agri_01667.wav|కానీ ఈ గొర్రె మాత్రం దాన్ని ఫొటో తీసినా ఊరుకునే ప్రసక్తే లేదంటూ ఏకంగా కెమెరామెన్ను కొమ్ములతో కుమ్మేసింది|Telugu_M|other|8.138667
processed_te_m_education_01217.wav|వికారాబాద్ జిల్లా బషీరాబాద్ మండలం జీవన్గీకి చెందిన షాదుల్లా సోమవారం బషీరాబాద్ పోలీస్ స్టేషన్ కు వచ్చాడు.|Telugu_M|other|8.010667
processed_te_m_education_02054.wav|మత్స్యకారుల సంక్షేమానికి అనూహ్యంగా బడ్జెట్ను ప్రవేశపెట్టి ఆదుకున్న సీఎం జగనన్నకు జీవితాంతం రుణపడి ఉంటాం.|Telugu_M|other|8.000000
processed_te_m_health_00636.wav|ఖమ్మం జిల్లాలోని ఏజెన్సీ ప్రాంతాలైన పాల్వంచతో పాటు కొత్తగూడెం, భద్రాచలంలో డెంగ్యూ వ్యాధి విజృంభిస్తోంది.|Telugu_M|other|8.358813
processed_te_m_education_00120.wav|చట్టంలో నిర్ధేశించిన దానికన్నా ఎక్కువ పరిహారాన్ని ఆయా సందర్భాలను బట్టి కల్పించేం దుకు వీలుందని తెలిపారు.|Telugu_M|other|7.733333
processed_te_m_weather_00618.wav|పారిస్ లోని పాక్ ఎంబసీ తరఫున మసూద్ పార్లమెంట్ ప్రసంగానికి అత్యంత పకడ్బందీగా యత్నాలు జరిగాయని వెల్లడైంది. |Telugu_M|other|7.580938
processed_te_m_education_03079.wav|ఈ పద్ధతి మారాలని, మారాలంటే నాఫ్టా ఒప్పందంలోని కొన్ని అంశాలపై మళ్లీ చర్చలు జరగాలని ఆమ్లో వాదిస్తూ వచ్చాడు|Telugu_M|other|8.149333
processed_te_m_education_01132.wav|న్యూఢిల్లీ ఐపీఎల్ మాజీ కమిషనర్ లలిత్ మోడీ, ఆయన భార్య మినాల్ మోడీలకు స్విట్జర్లాండ్ నోటీసులు జారీ చేసింది|Telugu_M|other|7.349333
processed_te_m_agri_00307.wav|కాఫీ లేదా డిన్నర్ కోసం కొన్ని నాన్రన్నింగ్ ఫ్రెండ్స్‌తో కలపండి, లేదా ఒక చిత్రం లేదా నాటకాన్ని పట్టుకోండి|Telugu_M|other|8.405333
processed_te_m_general_00527.wav|సాంకేతిక సమస్య తలెత్తడంతో నలుగురు మాత్రమే ప్రయాణించే అవకాశం ఉన్న ఈ బుల్లి విమానం దుబాయ్ లో  కూలిపోయింది. |Telugu_M|other|7.186208
processed_te_m_education_01185.wav|అటువంటి చిరంజీవి తన స్వభావానికి భిన్నంగా తెరపై మాత్రం పూర్తిగా రఫ్ గా కనిపిస్తాడు, రౌడీలను రఫ్ఫాడిస్తాడు|Telugu_M|other|7.712000
processed_te_m_agri_00916.wav|పూడూరు మండల పరిధిలోని సోమన్గురి, నస్కల్ ఫారెస్ట్ ఏరియాలో శనివారం నీటి గుంటలలో ట్యాంకర్లతో నీటిని నింపారు|Telugu_M|other|9.045333
processed_te_m_general_00830.wav|ఆల్టై, సయన్ గొడవ మరియు మంగోలియన్ జంతుజాలం పరిరక్షణ ప్రాంతంలో వన్యప్రాణుల సంపదను అందించిన అంశాలు ఉన్నాయి. |Telugu_M|other|8.126604
processed_te_m_politics_00491.wav|ప్రకాశం జిల్లాలో ఇవాళ ఆమె మాట్లాడుతూ ఆరోపణలు చేస్తున్న మంత్రులు ఆడవాళ్లో మగవాళ్లో అర్ధం కావడం లేదన్నారు.|Telugu_M|other|7.476458
processed_te_m_finance_02096.wav|తక్కువ ఆదాయం గల దేశాలు, దీవులుగా ఉన్న దేశాలు, ఆర్థిక అవసరాలు గల దేశాలకు తోడ్పాటు అందించాలని ఆయన అన్నారు. |Telugu_M|other|7.700000
processed_te_m_politics_01290.wav|హిట్ లేకుండానే ఇంత బిజీగా ఉన్న రోహిత్‌కి  సక్సెస్ కూడా వచ్చిందంటే ఇక అప్పుడు రోహిత్ డేట్స్ కోసం ప్రొడ్యూసర్స్ ఇంకెంతగా పోటీ పడిపోతారో మరి.|Telugu_M|other|9.949375
processed_te_m_general_02157.wav|మానవ హక్కులను ఉల్లంఘిస్తూ జరిగే మానవ అక్రమ రవాణా ప్రపంచంలో అతి పెద్ద వ్యవస్థీకృత నేరాల జాబితాలో మూడవది. |Telugu_M|other|7.569333
processed_te_m_finance_01723.wav|సమాజశాస్త్ర పరంగా చూస్తే ఇద్దరు వ్యక్తులు లేదా రెండు సమూహాల మధ్యగల సామాజిక సంబంధాలను సూచించేదే బంధుత్వం|Telugu_M|other|8.474917
processed_te_m_education_03432.wav|ఫ్లొరల్ ప్రిజర్వేషన్ ఫ్రీజీ డ్రైయింగ్ టెక్నాలజీ ద్వారా పూలను సంరక్షించే విధానంపై పేటెంట్ హక్కు పొందారు.|Telugu_M|other|6.977229
processed_te_m_general_00768.wav|ఇలాంటి సమస్యలు రాకుండా ఉండాలంటే నేవల్ ఫ్లీట్ మీద నుంచి అటాక్ చేయడం ఉత్తమమనే ఆలోచిస్తోంది రష్యన్ సైన్యం. |Telugu_M|other|7.453229
processed_te_m_other_02516.wav|గత నెలలో నిర్వహించిన అణ్వేతర బాలిస్టిక్ క్షిపణి పరీక్షలకు మద్దతు ఇవ్వడంతో అమెరికా ఈ ఆంక్షలు విధించింది. |Telugu_M|other|6.756625
processed_te_m_health_00565.wav|వివిధ రోగాలు, వ్యాధులు నయం చేసేందుకు కేంద్రం ఈ స్కీం కింద నిర్దేశించిన ధరలు చాలా తక్కువగా ఉన్నాయన్నారు.|Telugu_M|other|8.104688
processed_te_m_weather_01543.wav|ర్యాంకింగ్ సాధించిన తొలి బ్రిటన్ గా అతడికి గుర్తింపు లభించడంతో ఈ నైట్హుడ్ గౌరవ పురస్కారం కూడా దక్కింది. |Telugu_M|other|6.700000
processed_te_m_health_02198.wav|డీర్ ఫ్లైట్ బ్యాక్టీరియా మరియు బ్యాక్టీరియా వ్యాధి తులరేమియా, దీనిని కుందేలు జ్వరం అని కూడా పిలుస్తారు. |Telugu_M|other|6.292229
processed_te_m_education_02934.wav|అమెరికా మార్క్ ట్వైన్ యొక్క నిజమైన ప్రసంగం గురించి ఆయనకు ఉన్న జ్ఞానం, ఒక క్లాసిక్ గద్యను నకిలీ చేసింది.|Telugu_M|other|7.349333
processed_te_m_general_01030.wav|ఇస్లామిక్ స్టేట్ ఉగ్రవాద సంస్థకు చెందిన అల్ మిన్పార్ జిహాదీ మీడియా నెట్ వర్క్ ఈ విషయాలను వెల్లడించింది. |Telugu_M|other|6.872729
processed_te_m_agri_00928.wav|కొంచెం కొంచెం మీరు కావాల్సిన అన్నింటికీ, పసుపు యొక్క షాట్ లాంటిది ఎక్కువగా తటస్థ ప్రదేశంలో మేల్కొంటుంది|Telugu_M|other|7.509333
processed_te_m_health_02172.wav|రక్షకుడు చుట్టుపక్కల కట్టు చుట్టూ లేదా తల మరియు గాయం మీద నేరుగా ఉంచిన పట్టీతో ఫ్రేమ్ ద్వారా నిలుస్తాడు. |Telugu_M|other|7.255854
processed_te_m_politics_02733.wav|ఇంజురీ టైమ్ నాలుగో నిమిషంలో మొరాటా స్పోర్టింగ్ లిస్బన్ రక్షణ వలయాన్ని లాఘవంగా ఛేదించి కీలక గోల్ చేశాడు.|Telugu_M|other|7.604167
processed_te_m_health_03020.wav|సాధారణ దృష్టాంతంలో ఒక రోగికి ఉమ్మడి, సాధారణంగా భుజం, మోకాలి లేదా చీలమండకు ఒక గాయం కోసం ఎక్స్రే ఉంటుంది. |Telugu_M|other|7.600000
processed_te_m_finance_02334.wav|ఈ దివాళా కోరు ఆర్థిక విధానం మన్మోహన్ సింగ్ ప్రధాన మంత్రిత్వంలోని కాంగ్రెస్ ప్రభుత్వం హయాంలో రూపొందింది.|Telugu_M|other|6.547646
processed_te_m_agri_01732.wav|మీరు డ్రింజర్ షీట్లను ఉపయోగిస్తే, సెన్సార్ను ఒక పత్తి బంతితో మరియు నెలకొల్పిన కొద్దిపాటి మద్యంతో తుడవడం|Telugu_M|other|7.893333
processed_te_m_finance_01323.wav|ఈ పద్దతి ప్రకారం, కార్పెట్ ఏరియా యూనిట్ ధర లేదా మొత్తం ఆస్తిలో నిర్మించిన ప్రాంతంపై పన్నును విధిస్తారు.|Telugu_M|other|7.313917
processed_te_m_health_02438.wav|శస్త్రచికిత్స చేయబడిన ప్రదేశాల వంటి వైద్యం జరుగుతున్న ప్రాంతాల్లో తరచుగా ఫాల్స్ పాజిటివ్లు కనిపిస్తాయి. |Telugu_M|other|6.524438
processed_te_m_health_00853.wav|ఆమె శరీరంలోకి రక్తాన్ని ఎక్కించాల్సిన అవసరం ఉండగా, ఆమె బ్లడ్ గ్రూప్‌కు  చెందిన రక్తం దొరకడం దుర్లభమైంది|Telugu_M|other|7.313917
processed_te_m_finance_02592.wav|మీరు ఈ ప్రాంతంలో నివసిస్తున్న డీహార్డ్ ట్రైల్ రన్నర్ అయితే, ఎంట్రీ ఫీజులో కొంచెం డబ్బు ఆదా చేయడానికి మీరు ఐదురేస్ పాస్ను కొనుగోలు చేయగలరు|Telugu_M|other|9.008979
processed_te_m_weather_02807.wav|లోయర్ మాన్హట్టన్ ఏరియాలో దుండగుడు ట్రక్కును తాను వెళ్లే మార్గంలో కాకుండా సైకిళ్లు వెళ్లే మార్గంలోకి వేగంగా మళ్లించి జనంపైకి దూసుకెళ్లాడు. |Telugu_M|other|9.148292
processed_te_m_weather_00812.wav|కంప్యూటర్లో మన స్నేహితుడు ఒకడు సరదాగా ఓ గేమ్ ఆడుతుంటే చూస్తున్నట్లు, మనమే కంప్యూటర్లో ఓ షార్ట్ ఫిలిం చూస్తున్నట్లు అనిపిస్తుంది ఈ సినిమా.|Telugu_M|other|9.200000
processed_te_m_general_02138.wav|భారత క్రీడా రంగానికి పిటి ఉష, మిల్కా సింగ్ వంటి వారు ఉత్తమ సేవలు అందించారని, మరి సల్మాన్ క్రీడలకు చేసిన సేవలు ఏమిటని యోగేశ్వర్ నిలదీశాడు. |Telugu_M|other|9.844896
processed_te_m_general_01468.wav|హమ్మింగ్‌బర్డ్స్ చూసే ప్రతి బిర్లర్ వాటి  వైమానిక విమాన సామర్థ్యాలను చూసి ఆశ్చర్యాన్ని కలిగిస్తుంది, కానీ హమ్మింగ్ పక్షులు ఎలా ఎగురుతాయి?|Telugu_M|other|8.939312
processed_te_m_other_02247.wav|తాను స్టేట్ ఫైట్ చేస్తాను కానీ స్ట్రీట్ ఫైట్ చేయలేనని అని అంటూ, స్ట్రీట్ ఫైట్ కోసం తాను అవసరం లేదని కూడా కుండబద్దలు కొట్టినట్లు చెప్పారు. |Telugu_M|other|8.300000
processed_te_m_finance_00760.wav|తర్వాత మార్చుకోవచ్చా? వీలుకాదు సర్టిఫికెట్ల తనిఖీ పూర్తయిన వెంటనే రిజిస్ట్రేషన్ ఫామ్లో వివరాలను క్షుణ్నంగా చెక్ చేసుకోవడం అభ్యర్థి బాధ్యత|Telugu_M|other|9.403708
processed_te_m_finance_01758.wav|మీరు వారిని షూట్ చేస్తే, కొన్నిసార్లు వారు మీకు డబ్బు చెల్లిస్తే వారు అడుగుతారు లేదా మీ కవచం నుండి మట్టిని శుభ్రం చేయడానికి మీకు చెప్తారు|Telugu_M|other|8.614229
processed_te_m_education_00982.wav|ఈ అతిథి గృహానికి ఎదురుగా ఉన్న వాల్తేరు క్లబ్, పక్కనున్న దస్పల్లా భూముల పైనే చర్చ జరిపినట్లు తెలిసింది.|Telugu_M|other|7.989333
processed_te_m_education_00891.wav|గృహ నిర్మాణాలు అనేక రకాలు ఉన్నాయి.|Telugu_M|other|2.698667
processed_te_m_finance_01615.wav|రాష్ట్ర ప్రభుత్వం తీసుకున్న రుణాలకు వడ్డీ చెల్లింపు, విదేశీ ప్రాజెక్టులకు రీపేమెంట్ చేస్తామని చెప్పాం.|Telugu_M|other|6.582479
processed_te_m_education_01153.wav|కానీ టీం ఇండియా తొలి టెస్టులో ఆట చూసాక బజ్జీ నోటికి తాళం పడ్డట్లైంది|Telugu_M|other|5.018146
processed_te_m_politics_01425.wav|ప్రధాని మోడీ, కాంగ్రెస్ నేత రాహుల్ గాంధీ భవిష్యత్తుకు గుజరాత్ ఎన్నికలు లిట్మస్ టెస్ట్ గా  మారనున్నాయి.|Telugu_M|other|6.419937
processed_te_m_general_01329.wav|జోకర్ల టోపీలు పెట్టుకునే ఈ నీలి రంగు బుడతలు ఇప్పుడు మరిన్ని హంగులతో కొత్త కథాంశంతో మళ్లీ రాబోతున్నాయి. |Telugu_M|other|6.884333
processed_te_m_health_01251.wav|వివిధ రోగుల పరిస్థితికి అనుగుణంగా వారికి సరిపడే చికిత్స లను అందిస్తున్నట్లు డాక్టర్ లక్ష్మి తెలి పారు.|Telugu_M|other|6.711250
processed_te_m_health_01468.wav|పేద రోగులకు నిర్ణీత సంఖ్యలో ఉచితంగా శస్త్రచికిత్స అందించేందుకు కొన్ని ఆసుపత్రులు పెద్ద మనసుతో ఒప్పుకున్నాయి కూడా అని ఈమధ్యే ప్రకటించాడు.|Telugu_M|other|9.949375
processed_te_m_general_01345.wav|ఇస్లాం మతం ఆరంభమైన తరువాత ఆ మతం సిద్ధాంతాన్ని స్వచ్ఛంగా అంగీకరించి ఆ మతంలో చేరినవారు చాలా తక్కువ మంది. |Telugu_M|other|7.900000
processed_te_m_general_01007.wav|వాలియంట్ నైట్స్ ముగింపును మరియు ఆంగ్ల లాంగ్బో యొక్క పరిచయం ను చూసిన యూరోపియన్ యుద్ధాల్లో ఇది ఒక మలుపు. |Telugu_M|other|6.745021
processed_te_m_politics_02212.wav|ఇందులో భాగంగానే అసైన్డ్ భూములను దళిత రైతులు విక్రయించిన తర్వాత ప్యాకేజీ ప్రకటించి తీవ్రంగా మోసగించారు.|Telugu_M|other|8.115000
processed_te_m_education_01096.wav|అనంతరం ఎఆర్‌టీయుసి రాష్ట్ర ప్రధాన కార్యదర్శి జీ ఓబులేసు కార్మిక సంఘాల నిర్ణయాలను మీడియాకు వెల్లడించారు|Telugu_M|other|8.757333
processed_te_m_politics_01197.wav|మాజీ ముఖ్యమంత్రి చంద్రబాబు నాయుడు తన నివాసంగా మార్చుకున్న అనధికార కట్డడాన్ని పక్కనే ప్రతిపక్ష నేత హోదాలో తనకే ఇవ్వాలని మొదటి లేఖ రాశారు.|Telugu_M|other|9.380479
processed_te_m_health_01415.wav|వీరిలో వివిధ రకాల దీర్ఘకాలిక వ్యాధులతో నిత్యం మందులు వాడుతున్న వారిని హెల్త్ అవేర్నెస్ అనే పేరుతో వాట్సాప్ గ్రూప్ ఏర్పాటు చేసి చేర్చారు.|Telugu_M|other|10.077083
processed_te_m_education_00645.wav|డిగ్రీ విద్యార్థులకు నైపుణ్య కోర్సుల్లో శిక్షణతో పాటు అప్రెంటిస్షిప్ విధానాన్ని కూడా అమల్లోకి తేనుంది.|Telugu_M|other|7.232000
processed_te_m_health_01764.wav|రోగి యొక్క స్థితిని బట్టి, బెడ్సరలు సంభవిస్తాయి, వాటి నివారణ మరియు చికిత్స కొంతవరకు భిన్నంగా ఉండవచ్చు.|Telugu_M|other|7.871187
processed_te_m_health_01093.wav|తన మోకాలి గాయం నుంచి ఇప్పుడిప్పుడే కోలుకుని ప్రాక్టీస్ చేస్తున్న సైనా ఈ ప్రతిష్ఠాత్మక సంఘ సభ్యురాలుగా నియామకం కావడం చెప్పుకోదగ్గ విషయమే.|Telugu_M|other|9.891333
processed_te_m_politics_02587.wav|భారత్ చైనా మధ్య స్నేహ సంబంధాలను వర్షాకాలంలో కురిసే వానతో పోల్చారు ఆ దేశ కాన్సులేట్ జనరల్ హెంగ్ జియూన్.|Telugu_M|other|7.763438
processed_te_m_agri_01120.wav|భూగర్భ జలాన్ని ఓపెన్లూప్ వ్యవస్థలకు కూడా వాడతారు, నీటి నాణ్యత అనుకూలంగా ఉంటుంది మరియు అన్ని భూగర్భ నీటిని విడుదల చేసే నిబంధనలు కలుస్తాయి|Telugu_M|other|9.920000
processed_te_m_education_02224.wav|తీవ్ర గాయాలకు గురైన బాలుడి పరిస్ధితి విషమంగా ఉందని, ఇప్పుడే ఏమీ చెప్పలేమని అక్కడి వైద్యులు తమకు తెలిపారని బాధితుడి కుటుంబీకులు చెప్పారు.|Telugu_M|other|9.173333
processed_te_m_politics_01003.wav|అత్యంత తక్కువ కాలంలో, ఎక్కువ మందిని ప్రభావితం చేసి, శరవేగంగా ప్రతి ఒక్కరికీ చేరువైన ఈ డిజిటల్ విప్లవానికి ఈ దశాబ్దే ఆలవాలంగా నిలిచింది.|Telugu_M|other|9.953125
processed_te_m_agri_02812.wav|దీంతో ఆయన మండల రైతు సమన్వయ సమితి హోదాలో కూర్చోవచ్చని దీనిపై  ఏమైనా అభ్యంతారాలు ఉంటే కలెక్టర్ కు  ఫిర్యాదు చేసుకోండని అనడంతో శాంతించారు. |Telugu_M|other|9.589458
processed_te_m_general_01848.wav|కరీంనగర్ లోని రాజీవ్ రహదారిపై వేగంగా వెళుతున్న ఓ కారు అడ్డొచ్చిన సైకిల్ను తప్పించబోయి రోడ్డు పక్కన ఉన్న కిరాణా షాపు పైకి దూసుకెళ్లింది. |Telugu_M|other|8.660667
processed_te_m_finance_01741.wav|ఏదైనా కారణం చేత రైలు రద్దయితే ప్రయాణీకులు బుక్ చేసుకున్న టికెట్ల డబ్బులు తిరిగి బ్యాంకు ఖాతాకు అటోమేటిక్గా వస్తాయని రైల్వేశాఖ తెలిపింది|Telugu_M|other|9.171500
processed_te_m_education_01810.wav|దీంతో తీవ్ర అసంతృప్తికి లోనైన పార్టీ నేత కన్నబాబు పార్టీకి రాజీనామా చేయడానికి  సిద్డమయ్యారని సమాచారం.|Telugu_M|other|7.381333
processed_te_m_agri_01976.wav|మొత్తం తౌడునే కాకుండా ఆ గొట్టాలలో నిల్వ ఉండడానికి, రంగుకు, వాసనకు కొన్ని మందులను కలిపి తయారు చేస్తారు|Telugu_M|other|7.978667
processed_te_m_health_00902.wav|చర్మాంతర్గత కణజాలం యొక్క ఎక్కువ సాంద్రత కలిగిన శరీర భాగాలను వాటిని ఆదర్శ ఇంజెక్షన్ సైట్లుగా చేస్తాయి.|Telugu_M|other|7.801542
processed_te_m_general_00489.wav|ఇందుకు ఉదాహరణ నార్కెట్పల్లి రహదారి ఒక ప్రైవేట్ ట్రావెల్స్‌కు చెందిన బస్సు సాంకేతిక లోపంతో ఆగిపోయింది. |Telugu_M|other|7.755083
processed_te_m_finance_00639.wav|మీరు గుల్బిస్ అభిమాని అయినా లేదా ఆమె గురించి సమాచారాన్ని కోరితే, క్రింద ఉన్న శీర్షికలను తనిఖీ చేయండి.|Telugu_M|other|7.453229
processed_te_m_health_01693.wav|యనమల చికిత్స చేయించుకున్న ఆస్పత్రిలో ఏ చికిత్సకు ఎంత వసూలు చేస్తున్నారో ఆ సంగతి కూడా కాస్త చదవిపోండి.|Telugu_M|other|7.604167
processed_te_m_general_00298.wav|అస్సాంలోకి అక్రమంగా వలస వచ్చినవారు ఏ మతం వారైనా, వారిని బయటకు పంపిస్తాం అని అందులో స్పష్టంగా చెప్పాం. |Telugu_M|other|7.200000
processed_te_m_health_01673.wav|గత పది రోజుల నుంచి మాట్లాడి మాట్లాడి నా గొంతు ఎండిపోయింది.దగ్గొస్తోంది రక్తం వచ్చేంతగా దగ్గుతున్నాను.|Telugu_M|other|7.580938
processed_te_m_general_02099.wav|ఫలానా ప్రాంతంపై దాడి చేయాలి అంటే, రాడార్లకు దొరక్కుండా దూసుకెళ్లే క్షిపణి వ్యవస్థ ఫ్రాన్స్ దగ్గరుంది. |Telugu_M|other|6.419937
processed_te_m_finance_01341.wav|సరిగ్గా మీ పెయింట్ ‌బాల్స్‌ను నిర్వహించడం ద్వారా మీరు ఉన్నప్పుడు వారు సిద్ధంగా ఉన్నారని భీమా చేయగలరు.|Telugu_M|other|6.803083
processed_te_m_other_01517.wav|దక్షిణాదిన దశపాప దశమి పర్వం సదాశివ బ్రహ్మేంద్ర సరస్వతి స్వామి యతి వారి పూజకు ప్రత్యేకించ బడడం విశేషం. |Telugu_M|other|7.700000
processed_te_m_health_01933.wav|బీర్ హాప్స్ ‌లో  ఉన్న వ్యాధి నిరోధక కారకాలపై జరిపిన శాస్త్రవేత్తల అధ్యయనంలో పలు విషయాలు వెల్లడయ్యాయి.|Telugu_M|other|7.464833
processed_te_m_health_01380.wav|ఆస్ట్రేలియాకు చెందిన డెంటల్ సర్జన్ తుషన్ బైనాండితో ఆమె కొంతకాలంగా పీకల్లోతు ప్రేమలో మునిగి తేలుతోంది.|Telugu_M|other|7.313917
processed_te_m_politics_01057.wav|ప్రదర్శన యొక్క బర్బాంక్ స్టూడియో కాంప్లెక్స్‌లో తన డ్రెస్సింగ్ గదిని తుడిచిపెట్టి చివరి రోజు గడిపాడు.|Telugu_M|other|6.303854
processed_te_m_politics_02705.wav|ముఖ్యమంత్రి కెసిఆర్ గతంలో రెండువేల కోట్ల రూపాయల సహాయం అందించడంతో సంస్థ పరిస్థితి మెరుగైందని చెప్పారు.|Telugu_M|other|8.149833
processed_te_m_politics_03326.wav|వీరంతా పార్లమెంట్ స్క్వెర్ వద్ద మహాత్మాగాంధీ విగ్రహం ముందు బ్యానర్లు, జెండాలతో ప్రదర్శన నిర్వహించారు.|Telugu_M|other|7.476458
processed_te_m_other_00828.wav|అన్న వినోద్ కోసం తమ్ముడు వివేక్ చేసిన తప్పిదాలే ఆయన రాజకీయ భవిష్యత్తుపై నీలినీడలు కమ్ముకునేలా చేశాయి. |Telugu_M|other|6.884333
processed_te_m_weather_02183.wav|సుమారు మూడు గంటల పాటు కేసుకు సంబంధించిన విషయాలపై ఆయనను విచారించిన పోలీసులు తరువాత ఆయనను వదిలి వేశారు. |Telugu_M|other|6.872729
processed_te_m_weather_01023.wav|వదులైన మంచు త్వరగా కృంగిపోవడం మరియు కరుగుతాయి, మరియు అది ఒక అందమైన శిల్పం కటౌట్ అవకాశం ఇవ్వాలని లేదు. |Telugu_M|other|7.592542
processed_te_m_agri_00920.wav|మరియు నిజంగా, ఎలా పెళ్లితో ఒక చెడు ఉత్పత్తి లేదా ఉత్పత్తుల కోసం ఒక మంచి ఖ్యాతి తో ఒక తయారీదారు స్థోమత|Telugu_M|other|8.533333
processed_te_m_finance_00718.wav|ప్రభుత్వ రంగ సంస్థలను ప్రైవేటు వ్యక్తులకు ప్రత్యేకించి తమ ఆశ్రిత పెట్టుబడి దారులకు ధారాదత్తం చేయడమే మోడీ ప్రభుత్వం నైజంగా కనిపిస్తోంది|Telugu_M|other|9.810063
processed_te_m_education_02908.wav|రాజ్యసభలో బుధవారం ప్రధాని మోడీ చేసిన ప్రసంగం అందులో మాజీ ప్రధాని మన్మోహన్ సింగ్‌ పై  వాడిన అనుచిత పదజాలం జుగుప్సాకరం అని విమర్శించారు.|Telugu_M|other|9.952000
processed_te_m_weather_02262.wav|ఇక స్టార్ హీరో పవన్ కళ్యాణ్ ముఖ్య అతిధిగా హాజరు కాగా, చాగంటి వారు తమ ప్రవచన ధారలతో దీపోత్సవ ప్రాంగణంలో ఆధ్మాత్మిక జల్లులు కురిపించారు. |Telugu_M|other|9.821667
processed_te_m_politics_03649.wav|ఈ ప్రాంతాల్లో ప్రచారం సందర్భంగా బీజేపీ నేతలు అలీ వర్సెస్ భజరంగ్ బలీ అనే కాన్సెప్ట్‌తో ముందుకెళ్లారు.|Telugu_M|other|6.803083
processed_te_m_health_03029.wav|ఇప్పటికే నలుగురు ఫ్లూ లక్షణాలతో చికిత్స పొందుతుండగా తాజాగా మరో ముగ్గురికి ఈ వ్యాధి ఉన్నట్లు తేలింది.|Telugu_M|other|6.000000
processed_te_m_finance_00742.wav|వడ్రంగి, క్షురక వృత్తులలో పెట్టుబడి ప్రధానమై ఇతరులు కూడా ఈ వృత్తిలో ప్రవేశించి వ్యాపారంగా మార్చేసారు|Telugu_M|other|6.861125
processed_te_m_agri_00650.wav|గ్రీన్ టీ ఆకులు ప్రాసెసింగ్ సమయంలో ఆవిరితో లేదా పాన్మంటలుగా ఉంటాయి, ఇవి ఆక్సీకరణం నుండి నిరోధిస్తాయి|Telugu_M|other|8.480000
processed_te_m_education_02959.wav|మరోవైపు, సీనియర్ కాంగ్రెస్ నేత, కేంద్ర మాజీ హోంమంత్రి చిదంబరం సెల్వంలో ధైర్యం నింపాడని చెబుతున్నారు.|Telugu_M|other|7.349333
processed_te_m_education_00637.wav|మరో కార్యక్రమంలో ప్రముఖ గాయని శుభా ముద్గల్కు రాజీవ్ సద్భావనా అవార్డును అందజేస్తున్న కాంగ్రెస్ నేతలు.|Telugu_M|other|7.280000
processed_te_m_finance_01217.wav|పోర్టబుల్ గురించి సమీక్షల జాబితాను తనిఖీ చేయండి మరియు మీకు ఉత్తమంగా పనిచేసే టాబ్లెట్ ‌ను  ఎంచుకోండి.|Telugu_M|other|6.965604
processed_te_m_health_02874.wav|శరీరంలోని ద్రవం లేదా రక్తం యొక్క పరిమాణం అనూహ్యంగా తక్కువగా ఉన్నప్పుడు, మెదడు తగినంత రక్తం పొందలేవు. |Telugu_M|other|7.151375
processed_te_m_education_01244.wav|హోదా అంశాన్ని విభజన చట్టంలో చేర్చని పాపం కాంగ్రెస్దేనని కేంద్ర మంత్రి వెంకయ్య నాయుడు స్పష్టం చేశారు.|Telugu_M|other|6.698667
processed_te_m_general_02243.wav|ఎన్నికల్లో అనుచిత లబ్ధికి సోషల్ మీడియా వేదిక కారాదన్న లక్ష్యానికి సంస్థ కట్టుబడి ఉందని ఉద్ఘాటించారు. |Telugu_M|other|6.733417
processed_te_m_politics_00893.wav|ఇటీవల కొండవీటి వాగు ఎత్తిపోతల పథకానికి ముఖ్యమంత్రి చంద్రబాబు శంకుస్థాపన చేసిన దృశ్యం ఫైల్‌ఫోటో ఉంది.|Telugu_M|other|7.453229
processed_te_m_finance_00984.wav|గడచిన రెండేళ్లలో ద్రవ్యోల్బణం చాలా తగ్గుముఖం పట్టిందని, ఇందుకు రాజన్ నిర్ణయాలే కారణమని గుర్తుచేసింది|Telugu_M|other|7.174583
processed_te_m_education_01159.wav|డ్వోరక్ త్వరగా వయోలిన్కు చేరుకున్నాడు మరియు త్వరలోనే చర్చి మరియు గ్రామ బ్యాండ్లలో ఆడడం ప్రారంభించాడు|Telugu_M|other|7.393750
processed_te_m_politics_01804.wav|అసలు ఇంతకీ కథేంటి అంటే ఈసారి ఎన్నికల్లో ఏపీ నుండి పోటీ చేయాలని భావించిన ఆలీ అన్ని పార్టీలు తిరిగారు.|Telugu_M|other|7.093333
processed_te_m_politics_03286.wav|స్థానిక సిపిఐ కార్యాలయంలో రెడ్ బుక్ ఆవిష్కరణ కార్యక్రమంలో సిపిఎం నాయకులు ఎన్ వై నాయుడు పాల్గొన్నారు.|Telugu_M|other|7.313917
processed_te_m_finance_00642.wav|బ్యాంకు చీఫ్ మేనేజర్ అశ్విన్ మెహతా మాట్లాడుతూ బ్యాంకులు చేస్తున్న ఆర్థిక రుణాల విధానాలను వివరించారు.|Telugu_M|other|6.210958
processed_te_m_weather_02264.wav|అరిథ్మెటిక్ ప్రశ్నలను రోజువారీ దినచర్యలో భాగంగా ఉండే అంశాలతో ముడిపెడుతూ ఆలోచించడం అలవాటు చేసుకోవాలి. |Telugu_M|other|8.068563
processed_te_m_general_00672.wav|అయితే ఆశిష్ నడుపుతున్న విమానం అనుకోని ప్రమాదంలో చిక్కుకోవడం దానికి భార్యే ప్రత్యక్ష సాక్షి కావడం సంధ్యా ను మరింత బాధకు గురిచేస్తుంది. |Telugu_M|other|8.800000
processed_te_m_general_01506.wav|గౌవహటిలో జరిగిన ఒక కార్యక్రమంలో మాట్లాడిన అసోం మంత్రి హిమంత బిస్వ శర్మ మనం పాపం చేసినప్పుడు దేవుడు మనకు శిక్ష విధిస్తాడు అని అన్నాడు. |Telugu_M|other|9.500000
processed_te_m_politics_03641.wav|తాము బ్యాంకాక్ వెళ్లినప్పుడు సదరు ప్రముఖుడికి తాను డ్రగ్స్ తెచ్చి ఇచ్చానని ఒకరు వాంగ్ములంలో చెప్పాడని తెలుస్తోందని ప్రచారం సాగుతోంది.|Telugu_M|other|8.254312
processed_te_m_finance_01904.wav|కాలర్ ద్వారా డయల్ చేయబడిన పొడిగింపుల ఆధారంగా కాల్ ఫార్వర్డింగ్ ద్వారా వ్యాపార సంస్థలకు తగిన వ్యక్తులు లేదా విభాగాలకు కాల్స్ చేయవచ్చు. |Telugu_M|other|8.950917
processed_te_m_health_02150.wav|ఇతర రుగ్మతలను నయం చేయడానికి ఔషధాలు ఉన్నట్లే నిద్రలేమి పోగొట్టేందుకు కూడా ఔషధాలు ప్రకృతిలోనే ఉంటాయని భావించి, నానా ప్రయోగాలు చేసేవారు.|Telugu_M|other|9.600000
processed_te_m_education_00950.wav|తనకు బాగా పరిచయం ఏర్పడిన తర్వాత పార్టీ ఎమ్మెల్యేలకు వక్తృత్వంలో శిక్షణ ఇవ్వాలని కోరినపుడు ఆయన ఒప్పుకొని చాలా సార్లు వచ్చారని అన్నారు.|Telugu_M|other|10.037333
processed_te_m_other_02675.wav|కేశవరావు మాట్లాడుతూ అనంతపూర్ అమరావతి ఎక్స్‌ప్రెస్ వే ద్వారా కోల్పోయే అడవీ సంపదకు ప్రత్యామ్నాంగా మరో చోట అడవిని అభివృద్ధి చేయాలన్నారు.|Telugu_M|other|9.276000
processed_te_m_politics_01017.wav|మూడు రాజధానుల నిర్ణయాన్ని వ్యతిరేకిస్తూ రాజధాని ప్రాంత రైతులు, మహిళలు తమ ఉద్యమాన్ని ఉద్ధృతం చేశారు.|Telugu_M|other|6.625938
processed_te_m_education_01114.wav|ఈ క్రమంలో కమర్షియల్ విలువలు మిస్ కాకూడదనే ప్రయత్నంలో యాక్షన్  పార్టీని మాత్రం థ్రిల్లింగ్గా మలిచాడు|Telugu_M|other|6.464000
processed_te_m_health_01275.wav|జరిగిన ఘోరం వెలుగులోకి రాగానే డాక్టర్లు హుటాహుటిన చికిత్స చేయగా ఏడుగురు రెండురోజుల్లో కోలుకున్నారు.|Telugu_M|other|6.686979
processed_te_m_education_00796.wav|ఇప్పుడు ఈ పరికరం యొక్క అనేక రకాలు ఉన్నాయి, వాటి రూపకల్పన మరియు అటాచ్మెంటు పద్ధతి వేర్వేరుగా ఉంటాయి.|Telugu_M|other|7.082667
processed_te_m_agri_01777.wav|వసంతకాలం వృద్ధ బీటిల్ గ్రబ్లు టర్ఫ్ గడ్డి మూలాలు మరియు దెబ్బతీయటం పచ్చికలపై ఆహారం, చురుకుగా మారతాయి|Telugu_M|other|7.210667
processed_te_m_politics_00934.wav|అయితే ముఖ్యమంత్రి చంద్రబాబు నాయుడు మాత్రం అందుకు ససేమిరా అన్నట్టు భీష్మించడం ఆశ్చర్యం కలిగిస్తుంది.|Telugu_M|other|6.965604
processed_te_m_health_02665.wav|ఇతర ఆర్థోపెడిక్ డాక్టర్లకు చికిత్స విశ్లేషణ చేసిన వారికి గోల్డ్ మెడల్, సిల్వర్ మెడల్ను ప్రకటించారు.|Telugu_M|other|5.955542
processed_te_m_finance_01145.wav|దీన్నిబట్టి ప్రైవేట్ రంగ బ్యాంకుల్లో కన్నా ప్రభుత్వ రంగ బ్యాంకుల్లోనే మోసాలు ఎక్కువ జరగడం గమనార్హం.|Telugu_M|other|6.269021
processed_te_m_education_02146.wav|నిన్నటితో పండగ సెలవులు పూర్తయిపోయి ఎక్కడివాళ్ళు అక్కడికి వెళ్ళిపోయి బిజీగా మారిపోయినా బంటుగాడు మాత్రం ఇప్పట్లో తగ్గేది లేదంటున్నాడు.|Telugu_M|other|9.301333
processed_te_m_health_01188.wav|రెండో విధానంలో బీమా సంస్థతో ఒప్పందం కుదుర్చుకున్న ఆసుపత్రిలో చేరినప్పుడు, చికిత్స పూర్తిగా నగదు రహితంగా ఉండేలా వెసులుబాటు కల్పించడం.|Telugu_M|other|9.473375
processed_te_m_agri_02729.wav|పంట పొలానికి ఎడ్ల బండిపై వెళ్తున్నప్పుడు కరెంట్ తీగ తగలడంతో రెండు పశువులు ఘటనా స్థలంలోనే చనిపోయాయి. |Telugu_M|other|6.895958
processed_te_m_education_03044.wav|మేము కమాండ్మెంట్లను వ్యక్తిగతంగా తీసుకుంటే, అమెరికా చట్టంలో వారు ఎక్కడ వ్యక్తం చేస్తారో అడిగితే, సమస్యలు మరింత స్పష్టంగా కనిపిస్తాయి|Telugu_M|other|9.557333
processed_te_m_education_01100.wav|టాలీవుడ్ మోస్ట్ ఎలిజిబుల్ బ్యాచులర్స్ లో ఒకడైన నితిన్ పెళ్లి గురించి గత కొన్నేళ్లుగా చర్చ సాగుతోంది|Telugu_M|other|6.997333
processed_te_m_weather_01339.wav|అరెస్టు చేయడానికి నిరసనగా అల్గునూరు ఛౌరస్తాలోని రోడ్డుపై కూర్చొని కెసిఆర్ కొద్దిసేపు ఆందోళన చేశారు. |Telugu_M|other|6.884333
processed_te_m_finance_02441.wav|రాష్ట్ర ప్రభుత్వం విలువ ఆధారిత పన్ను నుంచి తిరుమలకు మినహాయింపు ఇచ్చిన దృష్ట్యా, జీఎస్టీ నుంచి కూడా తప్పించాలని జైట్లీని యనమల కోరారు. |Telugu_M|other|8.161437
processed_te_m_general_02090.wav|సంఘటన జరిగిన రోజు రాత్రి దిశ కాళ్లు,చేతులు పట్టుకుని బలవంతంగా లాక్కెళ్తుండగా ఆమె గట్టిగా కేకలు పెట్టడంతో వారు ఆమెకు మద్యం తాగించారు.|Telugu_M|other|9.844896
processed_te_m_agri_02817.wav|రైతు రుణ మాఫీ చేసినందుకు జైలుకు పంపించాలా, డ్వాక్రా రుణాలు మాఫీ చేసినందుకు పంపించాలా అని నిలదీశారు. |Telugu_M|other|7.279083
processed_te_m_general_00844.wav|ప్రయాణికుల నుంచి వస్తున్న ఒత్తిడితో చెన్నై బీచ్ నుంచి తిరుమాల్పూర్ వరకు ఒక విద్యుత్ రైలును నడిపారు. |Telugu_M|other|6.640542
processed_te_m_education_02056.wav|ఏడు దశాబ్దాలుగా నానుతూ, మూడు దశాబ్దాలుగా సంక్షోభాల మధ్యే భిన్న ప్రభుత్వాల హయాంలో శాంతి చర్చలు సాగుతూ ఈ  సమస్య సవాలు విసురుతూనే ఉంది.|Telugu_M|other|10.154667
processed_te_m_politics_03667.wav|సంఘటన గరించి తెలియగానే కేరళ ముఖ్యమంత్రి ఉమెన్ చాంధీతో పాటు ఆయన మంత్రివర్గ సభ్యులు హుటాహుటిన అక్కడకు చేరుకుని సహాయక చర్యలు చేపట్టారు.|Telugu_M|other|9.441250
processed_te_m_health_02314.wav|కానీ వ్యాయామం సౌకర్యంగా ఉండాలన్నా, వ్యాయామం వల్ల శారీరక సమస్యలు తలెత్తకుండా ఉండాలన్నా జిమ్ డ్రెస్సింగ్ లో  కొన్ని నియమాలు పాటించాలి. |Telugu_M|other|8.474917
processed_te_m_general_02266.wav|గణిత శాస్త్రవేత్తలు ఆల్జీబ్రా తరగతిలో కవిత్వం కోసం సూత్రాలను ఉపయోగించి గణిత సూత్రాలను వ్రాసే ప్రక్రియలకు సమానంగా ఉంటుందని గమనించాలి. |Telugu_M|other|9.496583
processed_te_m_health_02297.wav|పప్పి స్టేజి నుంచి వ్యాక్సిన్ ఇవ్వాలని, లేదంటే కుక్కలకు పార్వో ఓవిరస్ వ్యాధి సోకే అవకాశం ఉందన్నారు. |Telugu_M|other|6.582479
processed_te_m_finance_00186.wav|అప్పటి నుంచి ఎమ్మెల్యేలు, ఎంపీలను లక్ష్యంగా చేసుకుని మోసాలు చేయాలని పకడ్బందీ ప్రణాళిక రూపొందించాడు.|Telugu_M|other|6.837896
processed_te_m_agri_02732.wav|కురియన్ సాధించిన క్షీర విప్లవంవల్ల దేశంలో దాదాపు రెండు కోట్ల రైతు కుటుంబాలు ఆర్థికంగా స్థిరపడ్డారు. |Telugu_M|other|6.628917
processed_te_m_politics_00518.wav|పంజాబ్‌లోని అంబేడ్కర్ సేన కార్యకర్తలు పగ్వారా ప్రాంతంలో నిరసన ప్రదర్శన జరిపి కేంద్ర మంత్రి స్మృతి ఇరానీ దిష్టిబొమ్మను దగ్ధం చేశారు.|Telugu_M|other|9.264396
processed_te_m_agri_00273.wav|ఇది మీ ట్వీట్ కాఫీ రుచి లేదా ఎంత బాగుంది మీ భోజనం వెళ్ళిందో మంచిది, మీరు ఏమి చేస్తున్నారో ప్రపంచాన్ని త్వరిత ట్వీట్ చేయడానికి సులభం|Telugu_M|other|9.717333
processed_te_m_agri_01353.wav|ఇతర గొర్రెలు మరియు మేకలు కూడా తెగి పడ్డ ఆ కరెంటు తీగ వైపు వచ్చేందుకు చూస్తున్న సమయంలో మేకల కాపర్లు వాటిని అటు నుండి దూరంగా కొట్టారు|Telugu_M|other|10.154667
processed_te_m_health_02137.wav|ఒక్కసారే బరువు తగ్గాలని అతిగా వ్యాయామం చేసే బదులు దాన్ని ఒక రోజువారీ వ్యాపకంగా మార్చుకుంటే ఆరోగ్యంతో బాటు, ఆహ్లాదం కూడా తోడవుతుంది. |Telugu_M|other|9.450146
processed_te_m_politics_02424.wav|పెంచ్ నేషనల్ పార్కు చుట్టూ ఉన్న గ్రామాల్లోని గోండు తెగకు చెందిన గిరిజనుల స్థానిక ఆచారాలను, సంస్కృతులను దగ్గరగా చూసే అవకాశం ఉంటుంది.|Telugu_M|other|9.426937
processed_te_m_health_01991.wav|బ్యాంకులో ఉద్యోగం చేసి రిటైర్ అయిన ఇద్దరు భార్యభర్తల ఇంట్లో పెస్ట్ కంట్రోల్ ‌చెదలు నివారణ సిబ్బంది ఉదయం క్రిమి సంహారక మందు చల్లారు.|Telugu_M|other|9.960979
processed_te_m_agri_01731.wav|రైతు ఒత్తిడి తెచ్చేసరికి ప్రభుత్వ సర్వేయర్ అసిస్టెంట్గా పెట్టుకున్న ప్రైవేటు సర్వేయర్ను రైతు గ్రామానికి పంపి సరిహద్దులు కొలిపించారు|Telugu_M|other|9.269333
processed_te_m_finance_00660.wav|ఈసారి బడ్జెట్ తక్కువ పన్నుల రంగంతోనే ఉంటుందని, తక్కువ పన్నులు లేదా పన్ను మినహాయింపు పరిమితులు పెంచడం కానీ ఉంటాయని నాగ్పాల్ అన్నారు.|Telugu_M|other|8.660667
processed_te_m_general_00128.wav|గత ఏడాది నవంబరు నెలలో చోడవరం కోట వీధికి చెందిన పద్మావతి అనే బాలికను అత్యంత క్రూరంగా అత్యాచారం చేసి పెట్రోల్ పోసి కాల్చి హత్యచేశారు. |Telugu_M|other|9.856500
processed_te_m_finance_00665.wav|నేరుగా బంగారాన్ని కలిగి ఉండేదానికి ప్రత్యామ్నాంగా మంచి పెట్టుబడి మార్గం ఈ సార్వభౌమ బంగారు బాండ్లు.|Telugu_M|other|6.512187
processed_te_m_finance_00737.wav|డెబిట్ కార్డులను, క్రెడిట్ కార్డులను క్లోనింగ్ చేసి అకౌంట్లలో ఉన్న అసలు మొత్తాన్ని ఊడ్చేస్తున్నారు|Telugu_M|other|5.572417
processed_te_m_agri_01062.wav|ప్రతి అంతస్తులో ఒక స్వయంచాలక యంత్రం ఉంది, దీనిలో మీరు కాఫీ లేదా రిఫ్రెష్మెంట్లను కొనుగోలు చేయవచ్చు|Telugu_M|other|8.000000
processed_te_m_finance_01425.wav|వ్యాపారులు పెద్ద నోట్ల రద్దుతో వ్యాపారాలు పూర్తిగా స్థంభించిపోయి తాము వీధిన పడ్డామని వాపోతున్నారు.|Telugu_M|other|6.826292
processed_te_m_politics_01913.wav|ప్రచారం జరిగినంత గొప్పగా సాహోలో సత్తా కనిపించక చిత్రబృందం తల పట్టుకుందన్న వ్యతిరేక కథనాలు మరోపక్క.|Telugu_M|other|7.871187
processed_te_m_finance_02017.wav|ప్రస్తుత ఆర్థిక సంవత్సరంలో మూడో ద్వైమాసిక ద్రవ్య, పరపతి విధాన సమీక్ష సమావేశాలు సోమవారం మొదలయ్యాయి. |Telugu_M|other|7.418396
processed_te_m_politics_01619.wav|నేను నిర్మాతను కాదు కాబట్టి సరిపోయింది, లేదంటే కోర్టుకు వెళ్దును అంటూ తెగ సీరియస్ అయిపోయాడు మనోజ్.|Telugu_M|other|7.093333
processed_te_m_general_00270.wav|జే మహేంద్రన్ సోషల్ మీడియా అకౌంట్ నుంచి ట్వీట్ చేస్తూ డైరెక్టర్ మహేంద్రన్ ఇకలేరు అని ట్వీట్ చేశారు. |Telugu_M|other|6.803083
processed_te_m_agri_02683.wav|అటువంటి నేల అస్తిత్వ పరిరక్షణ కోసం తెలంగాణ ప్రజాసమూహం తమదైన పద్ధతుల్లో ధిక్కార స్వరం వినిపించింది. |Telugu_M|other|6.640542
processed_te_m_weather_02021.wav|ఫిరోజాబాద్ జిల్లాలో శనివారం జరిగిన వివిధ ఆందోళనల్లో ముగ్గురు మృతి చెందారని ఎస్పీ సచీంద్ర తెలిపారు. |Telugu_M|other|7.200000
processed_te_m_health_01870.wav|స్తబ్ధతకు చికిత్స ఒక సమీకృత విధానం మరియు డాక్టర్ మరియు రోగి మధ్య నమ్మదగిన సంబంధాన్ని కలిగి ఉండాలి.|Telugu_M|other|7.000438
processed_te_m_health_00466.wav|ప్రత్యేకించి వైద్య చికిత్స అవకాశం చాలా పరిమితం ఉన్నప్పుడు, గర్భధారణ సమయంలో వారి ఉనికి కోల్పోతుంది.|Telugu_M|other|7.221042
processed_te_m_politics_02863.wav|లోతు శత్రువు రక్షణ చీల్చుకొని అవసరం లేనందున ఇకపై సమీపంలో స్థలం యాక్సెస్ తో సూపర్సోనిక్ వేగం అవసరం.|Telugu_M|other|7.223125
processed_te_m_weather_01621.wav|కొలమావు కోకిల, ఇమ్మైకా నోడిగల్ సినిమాల విజయం తర్వాత ఈ సినిమా వస్తుండటంతో భారీ అంచనాలు నెలకొన్నాయి. |Telugu_M|other|7.418396
processed_te_m_politics_03104.wav|అయితే ఈ విషయంపై పాకిస్తాన్‌లో  గల పంజాబ్ ముఖ్యమంత్రి సర్దార్ ఉస్మాన్ బుజ్డార్ విచారణకు ఆదేశించారు.|Telugu_M|other|6.721813
processed_te_m_education_01366.wav|అతని మృతికి మాజీ టెస్టు క్రికెటర్ హనీఫ్ మహమ్మద్సహా పలువురు మాజీ క్రికెటర్లు సంతాపం వ్యక్తం చేశారు.|Telugu_M|other|7.498667
processed_te_m_weather_01653.wav|అన్వేష్ తన కూతురుని చాలా రోజుల నుంచి వేధించాడని, పోలీసులు అన్వేష్ ను  కఠినంగా శిక్షించాలని కోరారు. |Telugu_M|other|6.454771
processed_te_m_weather_01953.wav|హీరో అల్లు శిరీష్ మాట్లాడుతూ మా శ్రీరస్తు శుభమస్తు టైటిల్లోనే చాలా పాజిటివ్ నెస్ ఉంది అని అన్నారు. |Telugu_M|other|7.000438
processed_te_m_health_01639.wav|బరువును జోడించే సామర్థ్యం మీ స్క్వేట్స్ మరియు మీ ప్రయాణ వ్యాయామం నియమానికి వైవిధ్యాన్ని తెస్తుంది.|Telugu_M|other|6.826292
processed_te_m_education_00944.wav|చర్చ సాగుతుండగా స్పీకర్ మేఘ్వాల్ జోక్యం చేసుకుని దెయ్యాల అంశంపై ప్రత్యేకంగా చర్చ జరగాలని చెప్పారు.|Telugu_M|other|8.170667
processed_te_m_agri_02990.wav|ప్రపంచ దేశాలకు బ్రెజిల్ కాఫీ భారీగా సరఫరా అవుతుండగా, ఆ తరువాతి స్థానంలో వియత్నాం కాఫీ నిలుస్తోంది. |Telugu_M|other|6.907563
processed_te_m_agri_00204.wav|కర్ర నాగలి చూద్దామన్నా కన్పించని పరిస్థితి ఎడ్లు కూడా మోజు ఉన్న రైతుల వద్ద మాత్రమే కన్పిస్తున్నాయి|Telugu_M|other|6.858667
processed_te_m_agri_00532.wav|రైస్ ఒక గ్లూటెన్లేని ధాన్యం మరియు కనుక ఇది గోధుమ ఉత్పత్తులను తప్పించుకునే వారిలో ప్రజాదరణ పొందింది|Telugu_M|other|8.234667
processed_te_m_health_01008.wav|మొత్తంగా ఈ వ్యాధి ఏప్రిల్ నాటికి పూర్తిగా అదుపులోకి వస్తుందని అంతర్జాతీయ ఖ్యాతి పొందిన అంటువ్యాధుల నిపుణుడు ఝాంగ్ నిషాన్ చెప్పారు.|Telugu_M|other|9.125063
processed_te_m_politics_02033.wav|అగ్రరాజ్యాలు అమెరికా, రష్యాలు సిరియా వ్యవహారాన్ని స్థానిక సమస్యగా పరిగ ణించి దూరంగా ఉన్నట్లయితే అసలీ సంక్షోభమే తలెత్తక పోయి ఉండేది|Telugu_M|other|9.276000
processed_te_m_general_00207.wav|ఈ సాంస్కృతిక మరియు మేధో ఉద్యమాలు మతం యొక్క ధోరణి గురించి కాకుండా వ్యక్తిగత అంతర్బుద్ధి మరియు భావన గురించి ఆలోచనను ప్రోత్సహించింది. |Telugu_M|other|9.902938
processed_te_m_finance_01843.wav|మన ఆర్థిక వ్యవస్థలోకి ప్రపంచీకృత గ్లోబలైజ్డ్ ద్రవ్యం తిరిగి అనివార్యంగా రానున్నందున తీవ్ర సంక్షోభం తలెత్తే పరిస్థితులు నెలకొంటాయి. |Telugu_M|other|9.345667
processed_te_m_agri_00803.wav|మామిడి పండ్లు, సమోసాలు, సుగంధపు బియ్యం వంటి వాటికి కూడా ప్రసిద్ధి|Telugu_M|other|5.685333
processed_te_m_weather_00449.wav|పెరుగులో నిమ్మరసం కలిపి స్కాల్ప్ కి పట్టించి శుభ్రం చేసుకోవాలి.ఈ ప్యాక్ ని వారానికి రెండుసార్లు అప్లై చేస్తే చుండ్రు తగ్గిపోతుంది. |Telugu_M|other|8.614229
processed_te_m_other_01598.wav|స్ప్లెండిడ్ మెటల్ ప్రోడక్ట్స్ లిమిటెడ్, సుజనా యూనివర్సల్ ఇండస్ట్రీస్ కంపెనీలో శుక్రవారం రాత్రి వరకు అధికారులు సోదాలు నిర్వహించారు. |Telugu_M|other|8.100000
processed_te_m_finance_01538.wav|ఈ నిర్ణయం దేశ ఆర్థిక వ్యవస్థలో భారీ ప్రకంపనల్నే సృష్టించగా, ప్రజలకు కరెన్సీ కష్టాలు వచ్చిపడ్డాయి.|Telugu_M|other|7.186208
processed_te_m_education_00797.wav|చాలా కాలంగా దీనిపై ఆసక్తికర చర్చ సాగుతున్నా మరోసారి శంకర్ తనని కలిసి కన్ఫామ్ చేశారని తెలుస్తోంది.|Telugu_M|other|7.744000
processed_te_m_education_00374.wav|ఇలా చేస్తే సబ్జెక్ట్ పై ఉన్న పట్టు తో ఎలాంటి ప్రశ్నలు వచ్చిన ఈజీగా సమాధానం చెప్పొచ్చు అంటున్నారు.|Telugu_M|other|6.997333
processed_te_m_agri_02957.wav|ఇది ప్రజలపై సానుకూల ప్రభావాన్ని కలిగి ఉంటుంది, అలాగే డాల్ఫిన్ ఉత్పత్తి చేసే శబ్ధాలు కూడా ఉన్నాయి. |Telugu_M|other|6.210958
processed_te_m_general_02100.wav|చాలా మంది జపాన్ వెళ్లే టూరిస్టులు టోక్యోలో దిగగానే ముందు ఈ ఫ్లవర్ టన్నెల్ టూర్ పూర్తి చేసేస్తారు. |Telugu_M|other|6.292229
processed_te_m_finance_00959.wav|అంతర్జాతీయ క్రెడిట్ మార్కెట్ ఒక చెడు కీర్తి కలిగి దేశంలో ఆర్థిక స్వాతంత్య్రం తిరస్కరణ అందిస్తుంది|Telugu_M|other|6.756625
processed_te_m_health_01650.wav|ప్లాస్టిక్ సర్జన్ రాబర్ట్ అనేక మందికి ప్లాస్టిక్ సర్జరీ చేసి సక్సెస్ఫుల్ డాక్టర్ ‌గా  రాణిస్తాడు.|Telugu_M|other|5.967146
processed_te_m_politics_01263.wav|దమ్ముంటే నల్గొండ జిల్లాలో పార్టీ మారిన వారి తో రాజీనామా చేయించి పోటీ చేయించాలని ఆయన సవాల్ చేశారు.|Telugu_M|other|7.104938
processed_te_m_health_02693.wav|ఈ వ్యాధి కారణంగా పంటి ప్రిమోర్డియా యాంత్రిక గాయం లేదా సంక్రమణ ఫొలిక్యులర్ ప్రవేశించడం జరుగుతుంది. |Telugu_M|other|6.884333
processed_te_m_finance_00775.wav|కోశాధికారి పన్ను ఎగవేత సమకాలీన, రిసెప్షన్ సహా ఫుట్బాల్ ప్రపంచంలో చాలా సాధారణంగా అభియోగాలు వచ్చాయి|Telugu_M|other|7.731875
processed_te_m_health_01596.wav|అయితే క్లూలెస్ వ్యాఖ్యల యొక్క మెరుగైన సహనం.వ్యాయామం చేయడానికి నాకు అవకాశం ఇచ్చినందుకు ధన్యవాదాలు.|Telugu_M|other|7.499667
processed_te_m_education_01221.wav|ఆ పార్టీకి చిత్తశుధ్ది ఉన్నట్లయితే తాము చేస్తున్న డిమాండ్ పై సభలో చర్చకు అవకాశం ఇవ్వాలని అన్నారు.|Telugu_M|other|7.104000
processed_te_m_finance_00553.wav|మూడేళ్ల తర్వాత ఖాతాదారులు ఈ హ్యాండ్ ‌సెట్లను తిరిగి ఇచ్చేస్తే వారికి మొత్తం నగదును వాపసు ఇస్తారు.|Telugu_M|other|6.048417
processed_te_m_weather_00613.wav|ఆమె నటించిన అందాజ్ అప్నా అప్నా సినిమాలో ఓ సాంగ్ ని నేను ఎన్నిసార్లు చూశానో చెప్పలేను అని అన్నారు. |Telugu_M|other|6.478000
processed_te_m_health_00351.wav|రెండోసారి విజయ గర్భం దాల్చడంతో ప్రతి నెలా సుల్తాన్ ‌బజార్ ఆసుపత్రికి వచ్చి చెకప్ చేయించుకుంటుంది.|Telugu_M|other|6.466375
processed_te_m_health_03174.wav|మెదడు యొక్క సబ్కోర్టికల్ భాగమైన ఒక స్ట్రోక్ అరుదుగా ఆలోచన, తీర్పు లేదా భాషను ప్రభావితం చేస్తుంది.|Telugu_M|other|7.139771
processed_te_m_general_00453.wav|అంటే, దేవుడు ఇచ్చిన అవకాశాన్ని సద్వినియోగం చేసుకోవడం గురించి బొత్స మాట్లాడుతుంటే,ఇలాంటివన్నీ కొంతమందికి గుర్తొస్తాయి అని అన్నాడు. |Telugu_M|other|8.950917
processed_te_m_health_01491.wav|బ్రాండెడ్ మందులు తయారు చేసే సంస్థలు ఇచ్చే ప్యాకేజీలు, విలువైన గిప్టులకు డాక్టర్లు ఆశపడి బ్రాండెడ్ మందులకే ప్రాధాన్యత ఇస్తున్నారు.|Telugu_M|other|8.916083
processed_te_m_politics_03619.wav|జార్ఖండ్:జై శ్రీరామ్ పేరుతో కొందరు బీజేపీ నేతలు రాముడి పరువు తీస్తున్నారని జార్ఖాండ్ కాంగ్రెస్ ఎమ్మెల్యే ఇర్ఫాన్ అన్సారీ అన్నారు.|Telugu_M|other|8.602625
processed_te_m_general_01846.wav|అంతిమంగా, సైడ్బార్ దిగువ భాగంలో సోషల్ మీడియా ప్రస్తావన సోషల్ మెన్షన్ మీ పదం యొక్క ప్రస్తావనను కనుగొన్న సోషల్ మీడియా మూలాల జాబితా. |Telugu_M|other|9.067021
processed_te_m_health_01719.wav|మన కంటిలోని రెటీనా లోపల ఉండే కణాలు ఎల్ఈడీ బల్బుల వల్ల నాశనమై పోతాయని, దాంతో మనం కంటి చూపును కోల్పోతామని సైంటిస్టులు చెబుతున్నారు.|Telugu_M|other|9.821667
processed_te_m_general_01866.wav|తాను స్వయంగా ఢిల్లీ వెళ్లి ప్రధాన మంత్రితో చర్చించి ఉద్యోగాల భర్తీకి స్థానికతపై కొత్త జోనల్ వ్యవస్థకు శీఘ్రంగా ఆమోదం సంపాదించారు. |Telugu_M|other|8.950917
processed_te_m_weather_02119.wav|స్పీడ్ బ్రేకర్లు లేక ప్రమాదాలు జరుగుతున్నా అధికారులు వారోత్సవాల సమయంలో అవగాహన కల్పించడం తప్ప సరైన చర్యలు తీసుకోని పరిస్థితి ఉంది. |Telugu_M|other|9.800000
processed_te_m_agri_00990.wav|రైతుల పేరుతో ఎమ్మెల్యేలు ఇజ్రాయిల్ టూరుకు వెళ్లి రాగానే రైతు రాజ్యం, బంగారు తెలంగాణ వచ్చేస్తాయా?|Telugu_M|other|7.733333
processed_te_m_finance_02394.wav|ఈ ఏడాదికల్లా పాత సరుకు కంప్లీట్ చేయాలనే వ్యూహంలో భాగంగా, కొన్ని రకాల ఎలక్ట్రానిక్ ఉత్పత్తులపై భారీ డీల్స్ ని అందుబాటులో ఉంచింది. |Telugu_M|other|8.405250
processed_te_m_health_01213.wav|పాక్షిక హెప్టెక్టమీ ఇది క్యాన్సర్ యొక్క శస్త్రచికిత్స తొలగింపు మరియు కొన్ని పరిసర సాధారణ కణజాలం.|Telugu_M|other|6.965604
processed_te_m_finance_01437.wav|విషయాన్ని బ్యాంక్ శాఖ మేనేజర్ అమరేష్ వద్ద ప్రస్తావించగా తన డిపాజిట్ బాండ్ పోయిందని యాదిరెడ్డి చెప్పడంతో డూప్లికేట్ బాండ్ ఇచ్చాం.|Telugu_M|other|9.531417
processed_te_m_weather_01587.wav|కొన్ని సార్లు కావాలనే లిప్ లాక్ ని కాస్త కాంట్రవర్సీ చేసి మరీ జనాల దృష్టి  ఇక్కడ పడేలా చేస్తారు. |Telugu_M|other|6.094875
processed_te_m_health_02709.wav|అర్హతలు లేకుండా అల్లోపతి వైద్యం చేస్తున్న, మందులు రాస్తున్న మరో ఇద్దర్ని పోలీసులకు నివేదించింది. |Telugu_M|other|5.900000
processed_te_m_politics_03665.wav|దీంతో కాంగ్రెస్ ఫైర్ బ్రాండ్ రేవంత్ రెడ్డిని ఓడించిన కొడంగల్ ఎమ్మెల్యే పట్నం నరేందర్రెడ్డి మంత్రి పదవిపై గంపెడాశ పెట్టుకున్నారు.|Telugu_M|other|8.133125
processed_te_m_finance_01566.wav|దాన్నుంచి తిరిగి కాపురం పట్టాలపైకి తీసుకురావడం ఇందులో జరిగినా అది ఒప్పుకోలు విధంగా చిత్రించలేదు.|Telugu_M|other|6.663750
processed_te_m_health_02850.wav|రోగి యొక్క భస్త్రిక అవసరం లేదు మరియు అందువలన ఈ రకమైన శస్త్రచికిత్స నుండి కొన్ని సమస్యలు ఉన్నాయి. |Telugu_M|other|6.501208
processed_te_m_education_01284.wav|విండో దిగువన ఉన్న బటన్, అన్ని పేజీలను, లింకులను మరియు స్క్రిప్ట్లు పేర్కొన్న పేజీలో కనిపిస్తాయి.|Telugu_M|other|6.698667
processed_te_m_agri_01220.wav|వచ్చే మూడేళ్లలో పుష్కలంగా నీళ్లుండేలా స్కూళ్లలో మంచి నీటి నిర్వహణ విధానాలు పాటించాలని సూచించింది|Telugu_M|other|7.232000
processed_te_m_agri_01291.wav|అత్యుత్తమ ముసుగులు చాలా ముదుపు చెక్క నుండి చెక్కబడ్డాయి, కాని ఇతరులు పొట్లకాయలు, కాగితం గుజ్జు లేదా బియ్యంగడ్డితో తయారు చేస్తారు|Telugu_M|other|9.440000
processed_te_m_general_02323.wav|లండన్ లోని ప్రీవీ కౌన్సిల్ జడ్జీలు సంస్కృతం నేర్చుకుని మన పురాతన హిందూ ధర్మాలకు భాష్యం చెప్పి అమలు చేసిన సందర్భాలు కూడా ఉన్నాయి. |Telugu_M|other|8.939312
processed_te_m_general_00883.wav|ఇప్పటికే జపాన్ ఇన్ఫెక్షన్లు, సైబర్ భద్రత, ట్రాఫిక్ ప్రయాణ వ్యవస్థల రూపంలో సమస్యలు ఎదుర్కొంటుంది. |Telugu_M|other|6.652146
processed_te_m_agri_01295.wav|దశాబ్దాలు గడుస్తున్నా బయ్యారం పెద్ద చెరువును మీడియం ఇరిగేషన్ ప్రాజెక్టుగా మార్చుతామన్న పాలకుల మాటలు నీటి మూటలుగానే మిగిలి పోయాయి|Telugu_M|other|9.034667
processed_te_m_education_02107.wav|అనుకున్నది సాధించాలి, హాయిగా బతకాలి అనుకుంటూ కూర్చుంటే జీవిత కాలం చూస్తూ చూస్తూనే చేజారిపోతుంది.|Telugu_M|other|7.274667
processed_te_m_politics_02468.wav|రాజమండ్రిలో చెవిటి పాలేరు వేషం వేసేవు కాబట్టి, ఏలూరులో కుంటి జమీందారు వేస్తావని మాణిక్యం అంటాడు.|Telugu_M|other|6.559271
processed_te_m_education_00834.wav|కార్మికులకు అండగా ప్రభుత్వంపై ఒత్తిడి తెచ్చేందుకు ప్రతిపక్షాలు చేసే ప్రయత్నాలను కూడా న్యాయస్దానమే చేస్తున్నట్టు చర్చ జరుగుతోంది.|Telugu_M|other|8.815625
processed_te_m_general_02219.wav|డెల్టాలు, నదులు సముద్రంలో సంగమించే ప్రదేశాల్లో కొత్తగా మట్టిచేరిక వల్ల ఎటువంటి ప్రయోజనాలు కలగవు. |Telugu_M|other|6.745021
processed_te_m_health_00498.wav|గొంతు దగ్గర గాయం ఉన్నవాడు ఆ బాధ సలుపుతుంటే ఎలా మాట్లాడతాడో అచ్చంగా అలాగే డైలాగ్స్ పలికాడు జగపతి.|Telugu_M|other|7.720271
processed_te_m_health_00222.wav|లానా చాలా ఎక్కువగా ఎనర్జీ డ్రింక్స్ తీసుకుందని, శరీరంలో కెఫిన్ చాలా అధికంగా చేరడం వల్లే గుండె పోటు వచ్చిందని డాక్టర్లు తేల్చారు.|Telugu_M|other|9.078625
processed_te_m_health_00229.wav|ఇది శరీరంలోని కనెక్టివ్ టిస్యూని ఎఫెక్ట్ చేసే సిస్టమ్ డిసీజ్ ‌లో  రుమాటిక్ జ్వరం అతి ముఖ్యమైనది.|Telugu_M|other|6.861125
processed_te_m_general_01190.wav|ప్రభుత్వ పాఠశాలల్లో ఆంగ్ల మాధ్యమంలో బోధన, ఎస్సీలకు మూడు కార్పొరేషన్ల ఏర్పాటుకు తదితర ముఖ్యమైన బిల్లులకు కూడా మండలి అడ్డుపడింది. |Telugu_M|other|9.589458
processed_te_m_health_03111.wav|సాధారణంగా గర్భం దాల్చిన మహిళలకు జికా వైరస్ సోకితే బిడ్డ మైక్రోసెఫలీ శరీరం పెద్దదిగా ఉండి తల చిన్నదిగా ఉండడం లోపంతో జన్మిస్తాడు. |Telugu_M|other|9.334042
processed_te_m_politics_03598.wav|రైల్వేలో గ్యాంగ్ మెన్ గా  పనిచేస్తున్న శ్రీనివాస్ మృతదేహాన్ని బోరబండ సమీపంలో గుర్తించిన స్థానికులు పోలీసులకు సమాచారం అందించారు.|Telugu_M|other|8.637458
processed_te_m_politics_00938.wav|మాజీ ముఖ్యమంత్రి దివంగత వైఎస్ రాజశేఖర్ రెడ్డి వర్ధంతి సందర్భంగా ఆయన అర్ధాంగి వైఎస్ విజయమ్మ మీడియాకు ప్రత్యేక ఇంటర్వ్యూ ఇచ్చారు.|Telugu_M|other|9.960979
processed_te_m_other_01426.wav|అతను యువ క్రికెటర్లకు సదా అండగా ఉండేవాడని, వారిని మంచి క్రికెటర్లుగా తీర్చి దిద్దేందుకు సర్వం ఒడ్డేవాడని క్లార్క్ పేర్కొన్నాడు.|Telugu_M|other|8.486521
processed_te_m_finance_00962.wav|రాత్రి ప్రధాని నరేంద్ర మోడీ పెద్ద నోట్ల రద్దు విషయాన్ని ప్రకటించిన తరువాత మాత్రమే బ్యాంకులు తమకు చేరిన నగదు ఛెస్ట్ లను తెరిచాయి|Telugu_M|other|8.502812
processed_te_m_finance_00347.wav|దీని ప్రకారం ప్రతి డిస్కం ముందుగా ప్రతి నెలలో డబ్బును బ్యాంకులో డిపాజిట్ చేసి ఎల్సీ తీసుకోవాలి.|Telugu_M|other|6.861125
processed_te_m_health_00848.wav|నిఫా సోకిన పేషెంట్ ఆరోగ్య పరిస్థితి, ప్రస్తుతం మెరుగైందని, జ్వరం తగ్గుతోందని డాక్టర్లు చెప్పారు|Telugu_M|other|6.686979
processed_te_m_other_02579.wav|ష్వే మాత్రం చాలా చిన్న విషయాన్ని సాకుగా చూపించి తన టైటిల్ని వెనక్కి తీసుకోవడం సరికాదని అన్నారు. |Telugu_M|other|6.489604
processed_te_m_general_00711.wav|త్యాగరాజు కృతుల్లో కానీ, దీక్షితారు కృతుల్లో కానీ కర్ణాటక సంగీతం అన్న ప్రస్తావన ఎక్కడా కానరాదు. |Telugu_M|other|6.640542
processed_te_m_general_01308.wav|ఆరంభ వీడియో ఎడిటర్ మరియు ఫోటో ఎడిటర్ ట్రిమ్ సహాయ వీడియో లేదా సంగీతం మరియు టెక్స్ట్ జోడిస్తుంది. |Telugu_M|other|6.872729
processed_te_m_agri_01888.wav|కష్టపడి బోరు వేసుకుని పంట సాగు చేస్తుంటే, అధికారులు ఇష్టారాజ్యంగా పూడ్చేయడంతో రైతు కుదేలయ్యాడు!|Telugu_M|other|7.733333
processed_te_m_general_00550.wav|అప్పటికే పరిశ్రమలో ఉన్న తయారీ యంత్రాలు, ఎగుమతికి సిద్ధం చేసిన ప్యాకెట్లు, స్నాక్స్ దగ్ధమయ్యాయి. |Telugu_M|other|6.385104
processed_te_m_weather_01811.wav|ఈ క్రమంలో మంద్సార్ జిల్లా నౌగాన్ గ్రామంలో చోటు చేసుకున్న ఘటన పరిస్థితి తీవ్రతకు అద్దం పడుతోంది.|Telugu_M|other|6.594104
processed_te_m_agri_00398.wav|మిషన్ జల జీవన్తో నీటి సంరక్షణతో పాటు వాన నీటిని ఒడిసి పట్టేందుకు ప్రత్యేక కార్యక్రమాలు చేపట్టాం|Telugu_M|other|8.650667
processed_te_m_education_03242.wav|డ్రెస్డెన్ యూనివర్సిటీ ఆఫ్ టెక్నాలజీలో ఫిజిక్స్ అధ్యయనం చేస్తూ జర్మనీలో గ్రీన్ పార్టీలో చేరారు.|Telugu_M|other|6.826667
processed_te_m_agri_00896.wav|వ్యవసాయ రంగం వృద్ధి కోసం ప్రభుత్వం ఏర్పాటు చేసిన రైతు సమన్వయ సమితి సభ్యులకు గౌరవ భృతి అందిస్తాం|Telugu_M|other|7.872000
processed_te_m_finance_01874.wav|ప్లెక్సిబిలిటీ ఇలాంటి స్వల్ప కాలిక రుణ నిధులను తమకు అనుకూలంగా ఉన్న సమయంలో పెట్టుబడి పెట్టవచ్చు. |Telugu_M|other|6.721813
processed_te_m_general_01379.wav|నిజానికి బెంగాల్ నుంచి పూరి వచ్చిన ఓ యాత్రికుడి ద్వారా ఈ గ్రామ వాసులకి సామాజిక అంశాల ఆధారంగా పెయింటింగ్స్ ని వేసే కళ అబ్బింది. |Telugu_M|other|8.765167
processed_te_m_politics_02815.wav|తీర్పు సందర్భంగా న్యాయమూర్తి జస్టిస్ ఎడిస్ మాట్లాడుతూ, మెక్ కన్నె పిల్లలపై లైంగిక హింసకు పాల్పడే ప్రమాదకారి అని  పేర్కొన్నారు.|Telugu_M|other|7.998896
processed_te_m_agri_01969.wav|విదేశాల నుండి రైతులు, రైతు ప్రతినిధులు అక్కడికి వచ్చి ఆ సంఘం  రైతులకు అందిస్తున్న సేవలను చూసి ముగ్ధులైన సందర్భాలు ఎన్నోఉన్నాయి|Telugu_M|other|9.280000
processed_te_m_politics_02868.wav|భారతీయ అమెరికన్ల మద్దతు లభించడం మాకు గర్వకారణం అని డెమోక్రటిక్ పార్టీ జాతీయ కమిటీ అధికార ప్రతినిధి జాన్ సాన్టోస్ పేర్కొన్నారు.|Telugu_M|other|9.668750
processed_te_m_health_00231.wav|నా జీవితం అని హెల్టర్స్కెల్టర్ వాగ్వివాదం లో కూడా, ప్రపంచంలోని తక్కువ వర్ణద్రవ్యంతో సంబంధం లేకుండా బలంగా ఉన్నట్లు నేను చూశాను.|Telugu_M|other|9.693958
processed_te_m_finance_00931.wav|ఈ క్రమంలో, వ్యాపార యజమానులు ఏ క్రెడిట్ లేకుండా ఒక వ్యాపార క్రెడిట్ కార్డును పొందడం ఖచ్చితంగా ఒక సవాలు అడ్వెంచర్ అని గ్రహించాలి|Telugu_M|other|9.125063
processed_te_m_health_01172.wav|వంకర్లు తిరిగిన శరీరం, చిన్నపిల్లల నుంచి వృద్ధుల వరకు రాష్ట్రంలో వేలాది మందిని పట్టి పీడిస్తున్న భయంకర వ్యాధి పేరే ఫ్లోరోసిస్.|Telugu_M|other|9.125063
processed_te_m_weather_01481.wav|అయితే మోడీ ఎప్పుడయితే కాంగ్రెస్ ముక్త్ భారత్ అనడం స్టార్ట్ చేశాడో అప్పటి నుండి కాంగ్రెస్ పరిస్థితి కొద్దిగా మెరుగవడం మొదలైంది. |Telugu_M|other|7.580938
processed_te_m_agri_00400.wav|అక్కడ బలిపీఠం పెద్ద జంతువుల విషయంలో లేదా బలిపీఠం మీద కొంత నీరు మరియు బార్లీ విత్తనాలు పోస్తారు|Telugu_M|other|7.872000
processed_te_m_agri_00696.wav|పెబ్బేరు ఆరుగాలం శ్రమించి పండించిన ఉల్లి పంట చేతికోచ్చి తమ కష్టాలు తీరుతాయని రైతు సంబర పడ్డారు|Telugu_M|other|8.128000
processed_te_m_agri_00523.wav|మొక్క పూర్తిగా పండ్లను ఉత్పత్తి చేయడానికి ముందు బీన్ ప్యాడ్స్ను పండించటం వలన, పంటను పెంచుతుంది|Telugu_M|other|7.477333
processed_te_m_general_00194.wav|గ్రామానికి చెందిన శంకరాచారి అనే వ్యక్తి నర్సంపేట పట్టణంలో విద్యుత్ ఛార్జింగ్ బల్బును కొన్నాడు. |Telugu_M|other|5.800000
processed_te_m_finance_02038.wav|వాయిస్ మెయిల్ సాధారణంగా పాస్వర్డ్లను లేదా క్రెడిట్ కార్డ్ నంబర్ల వంటి రహస్య డేటాను అడుగుతుంది. |Telugu_M|other|6.036812
processed_te_m_agri_02983.wav|దేశానికి స్వాతంత్య్రం వచ్చిన తర్వాత రైతు సంక్షేమంపై ఎన్నో పార్టీలు పెద్ద పెద్ద మాటలు చెప్పాయి. |Telugu_M|other|5.955542
processed_te_m_finance_02409.wav|దీని వల్ల ఖాతాలో స్తబ్దుగా ఉండే కన్నా ఫిక్స్డ్ డిపాజిట్ ద్వారా కాస్త ఎక్కువ వడ్డీని పొందవచ్చు. |Telugu_M|other|5.851063
processed_te_m_other_01852.wav|మహేష్,పూరి కాంబినేషన్ లో పోకిరి, బిజినెస్ మేన్ సినిమాల తర్వాత వస్తుందని ఆశిస్తున్న సినిమా ఇది. |Telugu_M|other|6.083250
processed_te_m_politics_02330.wav|ఫలానా క్రిస్టో కరెన్సీలపై పెట్టుబడులు పెట్టాలంటూ హ్యాకర్లు మేకఫీ అకౌంట్ ద్వారా ప్రచారం చేశారు.|Telugu_M|other|6.454771
processed_te_m_finance_01551.wav|బ్రిటిష్ ‌వారు నిర్ణయించిన విధంగా భారత కరెన్సీకి నిర్ణీత మారక విలువలతో నిజాం కరెన్సీ ఉండెడిది.|Telugu_M|other|6.547646
processed_te_m_finance_00846.wav|వ్యాపారాలు కూడా వన్డే రెపో రేటు నుండి ప్రారంభించి, సెంట్రల్ బ్యాంక్ నిధుల నుంచి అప్పుగా ఉంటాయి|Telugu_M|other|6.686979
processed_te_m_education_01340.wav|అయితే మధ్యలో సాహో సినిమా షూటింగ్, ప్రమోషన్లతో బిజీ అయిన ప్రభాస్ సినిమాకు కాస్త బ్రేక్ ఇచ్చాడు.|Telugu_M|other|6.965333
processed_te_m_other_01270.wav|అంతేకాదు, బ్యాంకులముందు క్యూలు కట్టి నిలబడ్డ ప్రజల గురించి కూడా కాస్త నిష్టూరంగానే మాట్లాడారు. |Telugu_M|other|5.955542
processed_te_m_health_00895.wav|సంశ్లిష్ట కణజాలం యొక్క శోషరస కణుపులు మరియు సంక్లిష్టమైన మరియు అంతర్లీన నిర్మాణాన్ని సూచిస్తాయి|Telugu_M|other|7.592542
processed_te_m_weather_01410.wav|మెట్రో రైళ్లలోనూ ఈ పరిస్థితికి విరుగుడుగా దుబాయ్ మెట్రోలో స్ల్పిట్ రివర్సల్ అమలు చేస్తున్నారు. |Telugu_M|other|6.013604
processed_te_m_health_00780.wav|ఒకవేళ సకాలంలో అంబులెన్స్ వచ్చుంటే కచ్చితంగా ఆమె ప్రాణాలతో ఉండేదని చెబుతున్నారు కుటుంబ సభ్యులు.|Telugu_M|other|7.104938
processed_te_m_finance_00303.wav|కానీ ఖచ్చితంగా భావోద్వేగాలు మరియు డబ్బు విలువ ఇటువంటి ఒక యంత్రం, బట్వాడా చేయగల అనుభవాలు అవసరం.|Telugu_M|other|7.650604
processed_te_m_weather_01565.wav|అల్బర్ట్ డ్యూరర్ యొక్క ప్రత్యేకమైన ప్రత్యేకత, స్వీయ చిత్రపటాన్ని తన చిత్రలేఖనం యొక్క ప్రారంభ కాలంలో ప్రముఖ స్థానం కలిగి ఉంది. |Telugu_M|other|8.776771
processed_te_m_agri_00514.wav|ప్రతి సంవత్సరం రైతు కూలీలు ఆంధ్రా ప్రాంతంతో పాటు నిజామాబాద్ , నర్సంపేట , తదితర ప్రాంతాలకు వ్యవసాయ పనులకు వలసలు పోతూనే ఉన్నారు|Telugu_M|other|9.813333
processed_te_m_education_03442.wav|గ్రామంలో సంగీత శిక్షణ పూర్తి చేసిన విద్యార్థులను దేశంలో పేరున్న సంగీత విధ్వాంసుల వద్దకు తీసుకెళ్లి వారి వద్ద జాయిన్ చేసేశారు.|Telugu_M|other|8.916083
processed_te_m_finance_01049.wav|గుర్తుంచుకోండి, మీ లక్ష్యాన్ని డబ్బు సంపాదించే ఒక సులభమైన సైట్ ‌ను సృష్టించడం, మీ సందర్శకుల దృష్టిని తగ్గించడం వంటివి చేయాలి.|Telugu_M|other|9.194729
processed_te_m_general_00758.wav|గడ్డకట్టే ఒక ఎడారి ద్వీపంలో వారి విమానాల క్రాష్ల తరువాత ఒంటరిగా ఉన్న పాఠశాల విద్యార్థుల సమూహం యొక్క జీవితాలను అన్వేషిస్తుంది. |Telugu_M|other|8.950917
processed_te_m_finance_01466.wav|ఈ కేసులో డిమాండ్ యొక్క ధర మరియు పరిమాణం అదే విధంగా మారుతుంది, తత్ఫలితంగా, తరుగుదల లేదా విలువ పెరుగుదల అమ్మకాలు లేకుండా మారవు.|Telugu_M|other|9.368875
processed_te_m_general_02419.wav|ప్రపంచంలో ఏ స్పేస్ రాకెట్ ఎగిరినా హైదరాబాద్లో తయారైన స్పేస్ పార్ట్ అందులో ఉంటున్నాయంటే డాక్టర్ కలాం పడిన తపన అందులో ఉందన్నారు|Telugu_M|other|8.400000
processed_te_m_politics_02452.wav|తల్లిదండ్రులు మరియు తాతామామల వారు గుర్తించిన సరిఅయిన మ్యాచ్ ‌లతో వారి పిల్లలను బ్లైండ్ డేట్లకు సెట్ చేయడానికి అసాధారణం కాదు.|Telugu_M|other|8.265937
processed_te_m_politics_03541.wav|పెట్రోల్ ధరల పెంపునకు నిరసనగా లోక్ తాంత్రిక్ జనతాదళ్ కార్యకర్తలు మోటారు సైకిళ్లను భుజాలపైకి ఎత్తుకుని నిరసన ప్రదర్శన చేశారు.|Telugu_M|other|8.393646
processed_te_m_politics_02784.wav|గోండ్ వంశస్తులు స్థాపించిన నాగపూర్ నగరాన్ని తర్వాత మరాఠా భోంస్లే రాజులు హస్తగతం చేసుకున్నారు.|Telugu_M|other|7.109375
processed_te_m_health_02368.wav|కానీ ప్రతి కొత్త క్లూ మరియు గొలుసులోని కొత్త లింక్ ఆస్టియో ఆర్థరైటిస్ యొక్క నివారణ మరియు చికిత్సలో పురోగతికి దారి తీస్తుంది. |Telugu_M|other|8.080167
processed_te_m_finance_00816.wav|ఇక బ్యాంకు రుణాల రికవరీ, స్టాక్ మార్కెట్ స్థితిగతుల నేపథ్యంలో ఇన్వెస్టర్లకు రాయితీలు, టూరిజం వంటివి ఈ బడ్జెట్లో ప్రధానాంశాలు|Telugu_M|other|8.776771
processed_te_m_education_02744.wav|కొన్నేళ్లుగా పరిచయం ఉన్న ఓ స్నేహితుడ్నే ఆమె తన జీవిత భాగస్వామిగా ఎన్నుకుందని వార్తలు వచ్చాయి.|Telugu_M|other|6.720000
processed_te_m_finance_00765.wav|అకౌంట్ యాక్టివ్గా ఉండాలంటే మూడు ఆర్థిక సంవత్సరాల్లో ఒక్కసారైనా అకౌంట్లో డబ్బులు డిపాజిట్ చేయడమో లేదా విత్ డ్రా చేయడమో చేయాలి|Telugu_M|other|9.555000
processed_te_m_education_01336.wav|లేటెస్టు టెక్నాలజీతో పాటు వ్యక్తిగత అంశాల భద్రతకు పెద్ద పీట వేస్తూ ఇందులో సెట్టింగ్సు ఉంటాయి.|Telugu_M|other|6.768125
processed_te_m_weather_01113.wav|దీంతో గరుత్మంతుడు ఆకాశంలో ఎగురుతూ మేధావి మహర్షి వద్ద పెరుగుతున్న లక్ష్మీ దేవిని గుర్తిస్తాడు.|Telugu_M|other|6.361896
processed_te_m_health_02335.wav|వ్యాధి కారణాలు సాయంకాలం తరువాత,మనం చేసే పనుల్లో ఎక్కువగా ఉంటున్నాయని తునియరత్ అనోథాయి సంతవీ శాస్త్రవేత్త చేస్తున్న హెచ్చరిక. |Telugu_M|other|9.055417
processed_te_m_health_00716.wav|ఏదైనా చిగుళ్ల వ్యాధి లేదా దంత సమస్య వస్తొందన్న సూచనగా నోటినుంచి చెడు వాసన వచ్చే ప్రమాదం ఉంది.|Telugu_M|other|7.453229
processed_te_m_finance_02457.wav|ఆర్బీఐ ద్వైమాసిక ద్రవ్య పరపతి విధానానికి రిటైల్ ద్రవ్యోల్బణమే ప్రమాణంగా ఉండే విషయం తెలిసిందే. |Telugu_M|other|6.700000
processed_te_m_health_02734.wav|శిశువులకు టీకాలు వేసిన తర్వాత మాత్రలు ఇవ్వడంలో సిబ్బంది చేసిన పొరపాటే ఈ ఘోరానికి దారితీసింది. |Telugu_M|other|6.373500
processed_te_m_health_02403.wav|దోమలు వ్యాపించకుండా కాలువల్లో మందులు చల్లించడం నుంచి ఫాగ్ కొట్టించడం వరకు కోట్ల రూపాయలు ఖర్చు చేయించనిదే నిద్రే రాదు వాటికి. |Telugu_M|other|8.231104
processed_te_m_finance_02690.wav|ఈ చర్య రాష్ట్ర ఆదాయం పన్ను లేకుండా తొమ్మిది రాష్ట్రాల జాబితా నుండి వాషింగ్టన్ను తీసివేస్తుంది|Telugu_M|other|5.500000
processed_te_m_education_00140.wav|ఆ సమయంలో ఉన్న సంక్షోభంలో, అప్పుల వర్గం ఆటోమేటిక్గా నిస్సహాయ వ్యక్తుల వర్గంకు బదిలీ చేయబడింది.|Telugu_M|other|6.965333
processed_te_m_education_03299.wav|అదే సమయంలో పీసీసీ పదవిని ఆశిస్తున్న మాజీ సీఎం భూపీందర్ సింగ్ హుడాను సీఎల్పీ నేతగా నియమించారు.|Telugu_M|other|7.733333
processed_te_m_finance_00687.wav|సేవా పన్ను చెల్లించని కారణంగా మహేష్ బాబు బ్యాంకు ఖాతాలను అధికారులు సీజ్ చేసిన సంగతి తెలిసిందే|Telugu_M|other|6.303854
processed_te_m_health_02078.wav|మానసిక వైద్యశాస్త్రం వృద్ధిలోకి వచ్చి దశాబ్దాలు గడిచినా, దిగులుకు అసలు కారణం డిప్రెషన్ అను సత్యం ఇంకా చాలా మందికి చేరనేలేదు.|Telugu_M|other|8.200000
processed_te_m_finance_01817.wav|పెట్టిన ఈ భారీ పెట్టుబడి తిరిగి రావడానికి శంకర్ ఎలాంటి స్ట్రాటజీని ఫాలో అవుతాడో చూద్దాం అంది. |Telugu_M|other|6.315458
processed_te_m_agri_00915.wav|తాను కొనుగోలు చేసిన పొలాన్ని అమ్మిన వ్యక్తే కబ్జా చేయడంతో ఆత్మహత్యకు యత్నించాడు ఓ రైతు కొడుకు|Telugu_M|other|7.365312
processed_te_m_agri_00556.wav|స్వాతంత్య్రం వచ్చినప్పటి నుంచి నేటివరకూ భూమిని నమ్ముకుని బతికే లక్షలాది రైతు కుటుంబాలకు వేరే ఉపాధిని ఏ ప్రభుత్వం కల్పించలేదు|Telugu_M|other|9.280000
processed_te_m_finance_02081.wav|కాగా ఈ బ్యాంకుల విలీనం వల్ల రెగ్యూలేటరీ సంస్థలు, బ్యాంకులు తమ సంస్థలోని వాటాలపై ఎలాంటి నిర్ణయం తీసుకుంటాయో వేచి చూడాలన్నారు. |Telugu_M|other|8.700000
processed_te_m_politics_02283.wav|హెల్లెనెస్ మధ్య అరుదుగా ఉన్న మహిళలకు స్పార్టాకు హక్కులు లభించాయి, కానీ వారసుడిగా గోర్గోను క్లియోమెన్స్ వారసుడిగా భావించలేదు.|Telugu_M|other|10.053875
processed_te_m_general_00835.wav|ఇలా ఉండగా జాతీయ పెట్టుబడి, తయారీ జోన్ నిమ్జ్ గా దీనికి సూత్రప్రాయంగా గుర్తింపు ఇచ్చిందన్నారు. |Telugu_M|other|6.600000
processed_te_m_agri_02820.wav|ఇక్కడి స్వచ్ఛంద సంస్థలు, రైతు సంఘాలు, రైతులు, సాధారణ పౌరులు అప్రమత్తంగా ఉండి ఆ పరిస్థితి రాకుండా అనేక సమయాలలో అడ్డుకున్నారు. |Telugu_M|other|8.649062
processed_te_m_finance_01522.wav|విదేశీ ప్రభుత్వాలు గానీ, ఆర్థిక సంస్థలు అందించే తోడ్పాటు తగ్గి, వ్యాపార రీత్యా అప్పు తీసుకోవడం వల్ల విదేశీ అప్పు పెరిగింది.|Telugu_M|other|9.526563
processed_te_m_politics_01827.wav|అమెరికా ప్రతినిధి బృందంలో ప్రధాన కార్యదర్శి చార్లెస్ ఇవాన్ హుఘ్స్ పసిఫిక్‌లో  జపాన్ విస్తరణను పరిమితం చేయాలని కోరుకున్నారు.|Telugu_M|other|8.614229
processed_te_m_education_02418.wav|ఒలింపిక్స్‌లో మెడల్ ఆశిస్తున్న బజ్రంగ్, కేజీ కేటగిరీలో నేషనల్ మెడలిస్ట్ అయిన సంగీత ఈ విషయాన్ని తమ కుటుంబ సభ్యులకు చెప్పారు.|Telugu_M|other|9.290667
processed_te_m_education_03009.wav|యూపీలోని మహారాజ్ జంగ్ జిల్లాలో పర్యటిస్తున్న మంత్రి రామ్‌పతి శాస్త్రిని విలేకరులు జీఎస్టీ అమలు గురించి పలు ప్రశ్నలు అడిగారు|Telugu_M|other|9.013333
processed_te_m_general_01050.wav|హత్య జరిగిన సమయంలో గాంధీ సోదరుడి మనుమరాలు మనుబెన్ గాంధీ కూడా పక్కనే ఉన్నారు, కాని పోలీసులు ఎన్నడూ ఆమె వాంగ్మూలం తీసుకోలేదు. |Telugu_M|other|8.900000
processed_te_m_politics_03332.wav|అయితే కొందరు పోలీసులే మఫ్టీలో ఉండి రాళ్లు విసిరారని, ఈ సాకు చెప్పి తమను బద్నాం చేయాలని చూస్తున్నారని కార్మికులు ఆరోపించారు.|Telugu_M|other|8.416854
processed_te_m_education_01057.wav|ఉద్యోగాలకు అనువైన నైపుణ్యాలు అందుబాటులో ఉండే ధోరణి గణనీయంగా మెరుగైందని వీబాక్స్ వ్యవస్థాపక సీఈవో నిర్మల్ సింగ్ పేర్కొన్నారు|Telugu_M|other|8.906667
processed_te_m_weather_00503.wav|పార్టీ ప్రధాన కార్యదర్శులు నెల రోజుల పాటు క్షేత్ర స్థాయిలో పర్యటిస్తూ పార్టీ శ్రేణులకు దిశా నిర్ధేశం చేయాలని ఆయన సూచించారు. |Telugu_M|other|8.625833
processed_te_m_education_01042.wav|ఈ సందర్భంగా రుద్రాక్ష్ మాట్లాడుతూ గ్రాడ్యువేషన్ పూర్తయ్యాక సినిమాల్లో నటించాలని యాక్టింగ్లో శిక్షణ తీసుకున్నాను అని అన్నాడు|Telugu_M|other|8.490667
processed_te_m_health_01284.wav|మందులు:డెంగ్యూ వ్యాధి నివారణకు జల్సీమియం అనే మందును వ్యాధి రాకముందు ఒకరోజు మూడు మోతాదులు తీసుకుంటే వ్యాధి సోకకుండా ఉంటుంది.|Telugu_M|other|9.264396
processed_te_m_finance_00426.wav|ఆపై ఏదైనా సమస్య ఉందా అని తనిఖీ చేయడానికి మీ యొక్క బ్యాంక్ బ్రాంచ్ ‌ను  స్వయంగా సందర్శించండి.|Telugu_M|other|6.338667
processed_te_m_politics_00809.wav|మూడు దశాబ్ధాలుగా ప్రతి అసెంబ్లీ ఎన్నికల్లోనూ కుప్పం నుంచే చంద్రబాబు పోటీ చేస్తూ వస్తున్నారు.|Telugu_M|other|6.408333
processed_te_m_weather_02106.wav|పది రోజుల పాటు అక్రమంగా నిర్భంధించిన పోలీసులు అతడికి థర్డ్ డిగ్రీ ఎలా ఉంటుందో రుచి చూపించారు|Telugu_M|other|6.210958
processed_te_m_agri_01126.wav|ఈ నేపథ్యంలో కేరళాకు చెందిన ఓ రైతు సులభంగా కొబ్బరి చెట్లు ఎక్కేందుకు ట్రీ బైక్ను రూపొందించాడు|Telugu_M|other|6.613333
processed_te_m_finance_01877.wav|నిరవ్ మోదీ వజ్రాల వ్యాపారానికి కావల్సిన డబ్బు పంజాబ్ నేషనల్ బ్యాంకు దగ్గర రుణంగా తీసుకోవాలి. |Telugu_M|other|6.036812
processed_te_m_finance_02494.wav|నెలసరి ఖర్చుల కోసం బ్యాంకు ఖాతా నుంచి గానీ పిల్లల దగ్గర్నుంచి గానీ ఒకేసారి డబ్బు తీసుకోవాలి. |Telugu_M|other|5.862667
processed_te_m_education_01440.wav|గత అర్ధరాత్రి బెత్లెహెమ్లో చర్చిలో వందలాది మంది క్రైస్తవ భక్తులు సమావేశమై ప్రార్థనలు చేశారు.|Telugu_M|other|6.954667
processed_te_m_education_02576.wav|హర్షు వంతు వచ్చేసరికి లేచి నిలబడి, నా లైంగిక స్వభావం గురించి చర్చించాలంటే కొంత కలవరంగా ఉంది.|Telugu_M|other|6.688000
processed_te_m_finance_01847.wav|ఎన్డీఏ పాలనలో ప్రభుత్వరంగ బ్యాంకులు పూర్తిగా దివాళా తీశాయన్నారు మాజీ ప్రధాని మన్మోహన్ సింగ్. |Telugu_M|other|6.443167
processed_te_m_education_03298.wav|కష్టపడి తాను అనుకున్నది సాధించుకున్న వారిలో చిరంజీవి ది బెస్ట్ ఎక్సాంపుల్ అని చెప్పుకోవచ్చు.|Telugu_M|other|5.685333
processed_te_m_other_00680.wav|కోట్లు పెట్టి దాన్ని సొంతం చేసుకున్నాడు భారత్ కు  చెందిన బల్విందర్ సింగ్ సాహ్నీ అనే వ్యక్తి. |Telugu_M|other|5.456313
processed_te_m_health_00545.wav|శరీరానికి కోత పెట్టి చేసే ఓపెన్ సర్జరీలో కణితిలోని కణాలు పక్కకు వెళ్లేందుకు ఆస్కారం ఉంటుంది.|Telugu_M|other|6.756625
processed_te_m_general_00950.wav|కాగా, సోషల్ మీడియాలో తన పిల్లల గురించి అధికంగా పోస్టులు చేసే రేణూ దేశాయ్ ఒక్కోసారి భావోద్వేగ పూరితంగా కవితలు రాస్తుంటుంది. |Telugu_M|other|8.544562
processed_te_m_general_01586.wav|అస్సాం ప్రాంతంలో సమీప బెంగాల్ రాష్ట్రంలో భూమి కోసం భుక్తి కోసం కమ్యునిస్ట్ పార్టీ సాగి స్తున్న తేబాగ్ పోరాటాలను గ్రహించాడు|Telugu_M|other|8.000000
processed_te_m_health_02361.wav|స్వలింగ సంపర్కం ద్వారా డెంగ్యూ సోకడం ఇదే తొలిసారి అని మాడ్రిడ్ పబ్లిక్ హెల్త్ డిపార్ట్మెంట్ అధికారులు మీడియాకు వివరించారు. |Telugu_M|other|7.534500
processed_te_m_education_02309.wav|రాష్ట్రంలో డెంగ్యూ, విష జ్వరాలు వ్యాప్తి చెందుతున్న దృష్ట్యా ఆమె ఒకింత హెచ్చరిస్తూ వైద్యులు జాగ్రత్తగా మెలగాలని సూచించారు.|Telugu_M|other|8.160000
processed_te_m_agri_01234.wav|అడవి జంతువుల నుండి పంటలను రక్షించుకునేందుకు రాత్రివేళ కాపలాగా వెళ్లిన ఓ రైతు వేటగాళ్లు అమర్చిన విద్యుత్తు తీగలకు బలైపోయాడు|Telugu_M|other|9.994667
processed_te_m_health_01820.wav|కాబట్టి ఒక స్పెషలిస్ట్ కన్సల్టింగ్ లేకుండా గర్భవతి మహిళలకు పిల్లలకు కూడా రక్తనాళ సంకోచ చుక్కల సిఫార్సు లేదని  వర్తిస్తాయి.|Telugu_M|other|9.020583
processed_te_m_education_00719.wav|అందువలన తాకగానే ప్రతి భ్రాంతిని కూడా కేవలం నాలుగు సెకన్లు జీవిస్తున్న భ్రాంతిని, రూపొందించే నిజానికి ఒక చిన్న అవకాశం ఉంది.|Telugu_M|other|9.013333
processed_te_m_education_03108.wav|బోధనా సామాగ్రి, ఆధునిక సాంకేతిక పరిజ్ఞానం, వృత్యాంతర శిక్షణలతో ప్రభుత్వ పాఠశాల విద్యారంగం బలోపేతం కోసం ప్రయత్నాలు జరిగాయి.|Telugu_M|other|9.973333
processed_te_m_general_02371.wav|విమానం మరియు ఆటోమొబైల్ క్రాష్లు వారి యాంత్రిక డేటా మరియు ట్రాఫిక్ మరియు వాతావరణ నమూనాల అంచనా విశ్లేషణ ద్వారా తగ్గించవచ్చు. |Telugu_M|other|8.649062
processed_te_m_finance_00305.wav|అందువలన లక్ష్మీ దేవత, దీని మంత్రం పన్నెండు రెట్లు తక్కువ ప్రభావాన్ని కలిగి ఉండాలని, డబ్బు మరియు సంపద ను ఉదారంగా ఇచ్చేవాడు.|Telugu_M|other|8.660667
processed_te_m_finance_00778.wav|చెన్నై అత్యధిక పారితోషికం తీసుకునే నటుల్లో ఒకరైన తలపతి విజయ్పై ఆదాయ పన్ను ఎగవేత కేసుకు సంబంధించి విచారణ ప్రారంభం కానున్నది|Telugu_M|other|9.754062
processed_te_m_other_01754.wav|సుజనాతో భేటీ ప్రకంపనలు తగ్గక ముందే,వంశీ సీఎం జగన్మోహన్ రెడ్డితో భేటీ కావడం పొలిటికల్ సర్కిల్స్ లో కన్ఫ్యుజింగ్ గా మారింది. |Telugu_M|other|8.463292
processed_te_m_education_01035.wav|అడ్డగోలుగా జరుగుతోంది బాబోయ్ అని అన్ని వేదికలపై గగ్గోలు పెట్టడం వలననే సీమాంధ్ర ప్రయోజనాల గురించి కాస్తయినా చర్చ జరుగుతోంది|Telugu_M|other|8.629333
processed_te_m_politics_03412.wav|తాజా ఎన్నికల్లోనూ మరోసారి గెలుపొంది వరుసగా ఆరో సారి ముఖ్యమంత్రి అవ్వాలని ఆశపడ్డ చామ్లింగ్‌కు ఎస్కేఎం పార్టీ షాక్ ఇచ్చింది.|Telugu_M|other|8.649062
processed_te_m_education_03438.wav|అందువల్ల ఈ సినిమా జస్ట్ ఓ కుర్రాడి జీవితంలోని ట్వెంటీస్, ఫార్టీస్ అనే రెండు భాగాలను మాత్రమే ప్రెజెంట్ చేసే కథగా అనుకోవాలి.|Telugu_M|other|8.242708
processed_te_m_finance_01055.wav|అక్కడి నుంచి సబ్ బ్రోకర్ నుంచి స్టాక్ బ్రోకర్ గా  అంచెలు అంచెలుగా ఎదిగి స్టాక్ మార్కెట్ లో తన సామ్రాజ్యాన్ని విస్తరించాడు.|Telugu_M|other|7.731875
processed_te_m_health_01517.wav|ఈ డైనమిక్ వ్యాయామం మీ శరీరాన్ని ఉద్యమం అంతటా నిలకడగా ఉంచడానికి కష్టంగా పనిచేసే తక్కువ శరీరాన్ని మరియు కోర్లా పనిచేస్తుంది.|Telugu_M|other|9.334042
processed_te_m_health_03165.wav|ఇక బిలియరీ అట్రీషియాకు శస్త్రచికిత్స చేసిన తర్వాత ఐదారేళ్లకు కొందరిలో కాలేయ మార్పిడి చేయాల్సిన పరిస్థితి కూడా తలెత్తొచ్చు. |Telugu_M|other|8.045333
processed_te_m_education_00408.wav|అభ్యర్థుల గెలుపు ఓటములపై నరాలు తెగే ఉత్కంఠ ఉంటుంటే అలకపాన్పు ఎక్కిన నేతలు ఇకనైనా అలక వీడతారా అంటూ ఆసక్తికర చర్చ జరుగుతోంది|Telugu_M|other|9.802667
processed_te_m_agri_02667.wav|ఆత్మహత్యలు చేసుకున్న రైతు కుటుంబాలలో పెళ్లి కాని యువతులు ఉంటే వారికి సామాజిక వర్గాలతో సంబంధం లేకుండా కళ్యాణలక్ష్మి పథకాన్ని అమలు చేయాలని తీర్మానించింది. |Telugu_M|other|9.647521
processed_te_m_agri_02770.wav|పద్మశ్రీ అవార్డు అందాక దరిద్రం పట్టుకుందని దైతరీ నాయక్ అనే రైతు ఆవేదన వ్యక్తం చేస్తున్నాడు. |Telugu_M|other|6.361896
processed_te_m_politics_02168.wav|ప్రదర్శన యొక్క వేర్వేరు ప్రమాణాలు రెస్టారెంట్లు, బార్లు, ఫిట్నెస్ సెంటర్లు, రిటైల్ దుకాణాలు|Telugu_M|other|6.721813
processed_te_m_finance_02123.wav|దిగుమతి సుంకం సాధారణ లెడ్జర్ ఖాతాలోకి ప్రవేశించే విలువలను మీ సరఫరా గొలుసులు మీకు చెప్పగలవు. |Telugu_M|other|6.176125
processed_te_m_agri_00529.wav|కొన్నిసార్లు అది పుష్పం ప్రత్యేక ఎరువులు, నీరు త్రాగుటకు లేక నీటి సమర్థించారు తిండికి అవసరం|Telugu_M|other|7.733333
processed_te_m_education_01619.wav|వినాయక్ ఈ చిత్రం కోసం దాదాపుగా పాతిక కేజీల బరువు తగ్గేందుకు కఠినంగా కసరత్తులు చేస్తున్నాడు.|Telugu_M|other|6.336000
processed_te_m_other_01959.wav|దీనివల్లే ఆయన పదవి నుంచి దిగిపోయి,భార్య రబ్డీ దేవిని సీఎం పీఠంపై కూర్చోపెట్టాల్సి వచ్చింది. |Telugu_M|other|5.816229
processed_te_m_politics_01638.wav|తజికిస్తాన్ మరియు తుర్కిస్థాన్ పూర్తి ద్వంద్వ పౌరసత్వం నిజంగా రెండు దేశాలు మాత్రమే పొందాయి.|Telugu_M|other|6.454771
processed_te_m_health_02349.wav|ఒక ధూమ్ర మహిళ యొక్క చర్మం పొడి, నిస్తేజంగా మరియు ఆక్సిజన్ ఆకలి కారణంగా ముడుతలకు గురవుతుంది. |Telugu_M|other|7.046875
processed_te_m_agri_00642.wav|అలెగ్జాండర్ మాట్లాడుతూ వచ్చే ఏడాదికల్లా మా రోబో పండించిన కూరగాయలు సూపర్ మార్కెట్లకు చేరతాయి|Telugu_M|other|7.253333
processed_te_m_finance_02411.wav|అచ్చం అలాగే మీరు వారి ఖర్చులకు ఇచ్చే వాటిల్లో కొంత మొత్తాన్ని పొదుపు చేసేలా ప్రోత్సహించండి. |Telugu_M|other|5.723354
processed_te_m_politics_00287.wav|బీహార్ ముఖ్యమంత్రి నితీష్‌కుమార్ రెండు రోజుల క్రితం రంజాన్ సందర్భంగా ఇఫ్టార్ విందు ఇచ్చారు.|Telugu_M|other|6.791458
processed_te_m_general_01452.wav|జపాన్ సహాయంతో నిర్మించే అణు విద్యుత్ ప్లాంట్లు డిజాస్టర్ ప్రూఫ్ అనే గ్యారంటీ ఎవరూ ఇవ్వలేరు. |Telugu_M|other|5.900000
processed_te_m_education_01234.wav|ఈ పిటిషన్ జస్టిస్ బోబ్డో, జస్టిస్ అబ్దుల్ నాజీర్లతో కూడిన ధర్మాసనం ముందు విచారణకు వచ్చింది.|Telugu_M|other|6.853438
processed_te_m_education_01040.wav|కాట్మండులో ఓ మొబైల్ క్లినిక్ ద్వారా లోయ ప్రాంతాల్లోకి వెళ్లి కుగ్రామాలకు వైద్య సహాయం చేశాడు|Telugu_M|other|6.421333
processed_te_m_politics_01248.wav|దీంతో గతంలో వెలుతురుగా  ఉన్న పేరు కాలక్రమేణ వెల్దుర్తిగా మారిందని గ్రామ పెద్దలు అంటున్నారు.|Telugu_M|other|6.698583
processed_te_m_finance_01504.wav|ఈ పథకం ముఖ్యంగా మొదటిసారి స్టాక్ మార్కెట్లలో పెట్టుబడులు పెట్టే మదుపరుల కోసం ఉద్దేశించింది.|Telugu_M|other|6.176125
processed_te_m_weather_01298.wav|"ప్రేమలో ఫాలింగ్ కేవలం భావనను అస్పష్టంగా మరియు సాధారణ భావాన్ని బాట్లింగ్ లో  కలిగి ఉంటుంది. |Telugu_M|other|6.300000
processed_te_m_general_02301.wav|ప్రైమరీ నుంచి సెకండరీ స్కూల్కి మారుతున్న సమయంలో చిన్నారులకు సోషల్ మీడియా కీలకంగా మారుతోంది. |Telugu_M|other|6.315458
processed_te_m_health_01036.wav|ఆ క్రమంలో గర్భం దాల్చడంతో ఎల్బీ నగర్లోని ఓ వైద్యుడిని అబార్షన్ చేయాల్సిందిగా అభ్యర్థించారు.|Telugu_M|other|6.617312
processed_te_m_education_01762.wav|దానికి తోడు ఇప్పుడు సొసైటీలో ఉన్న సైజ్ జీరో ట్రైండ్ కూడా ఈ సినిమాపై ఆసక్తి పెంచేలా చేసింది.|Telugu_M|other|6.762667
processed_te_m_other_01622.wav|దీనికి సంబంధించిన ఫోటోను ఆ రాష్ట్ర క్రీడా మంత్రి రాబర్ట్ రోమావియా రోయ్ట్ ట్విట్టర్లో పోస్ట్ చేస్తూ ఆమెకు సెల్యూట్ చేశారు. |Telugu_M|other|8.000000
processed_te_m_education_00901.wav|ఈ ఎంట్రీ వారి పని కోసం ఒక ప్లేస్హోల్గా పనిచేస్తుంది, దీని గురించి ఎవరైనా రిమోట్గా ఉత్సుకతతో పరిశోధన చేయాల్సిన అవసరం ఉంది.|Telugu_M|other|9.270625
processed_te_m_health_02586.wav|జైనాబ్ కు  చికిత్స సమయంలో ఎక్కువ రక్తం అవసరం కనుక మరో ఎనిమిది మంది దొరికితే చికిత్స మొదలు పెడతామని వైద్యులు చెబుతున్నారు.|Telugu_M|other|7.755083
processed_te_m_politics_02960.wav|ఏపీపీఎస్సీ గ్రూప్స్ ‌లోని జనరల్ స్టడీస్ మెంటల్ ఎబిలిటీలో భాగంగా వచ్చిన ప్రశ్నల తీరునూ పరిశీలించి ప్రాక్టీస్ చేయడం మంచిది.|Telugu_M|other|8.904479
processed_te_m_other_02186.wav|నిజానికి సగం కట్డిన కట్టడాలతో అది స్మశానం లాగా ఉంది అని, వాటిని నువ్వు ఏం చూస్తావని మాత్రమే బొత్స అన్నారని వివరణ ఇచ్చారు. |Telugu_M|other|8.000000
processed_te_m_education_00535.wav|గజ్వేల్ రూరల్, వెలుగు గజ్వేల్ మున్సిపల్ మాజీ చైర్మన్ గాడిపల్లి భాస్కర్ కుటుంబం నుంచి కౌన్సిలర్లుగా ఐదుగురు బరిలో ఉన్నారు.|Telugu_M|other|8.275313
processed_te_m_education_00403.wav|కష్టం ఫేజ్ పరస్పర లెర్నింగ్ మరియు విశ్వాసం, నమ్మకాలు మరియు ఆదర్శాలు, భావాలు మరియు భావోద్వేగాలు మానసిక ప్రక్రియలు ఉన్నాయి.|Telugu_M|other|9.418667
processed_te_m_health_00651.wav|పల్స్ అర్థం జెర్కీ కంపనాలు కింద నౌకను గోడలు కారణంగా సంకోచిత గుండె పనితీరును వారి రక్త సరఫరా మార్పుల కారణంగా తలెత్తే చర్య.|Telugu_M|other|9.682354
processed_te_m_health_02736.wav|మెడికల్ క్యాంప్ పేరుతో పది లక్షల రూపాయల విలువ చేసే మందులు పంపినట్టు రికార్డులు సృష్టించాలని ఓ మహిళా డాక్టర్ పై ఆయన ఒత్తిడి చేస్తున్నట్టు స్పష్టమౌతోంది. |Telugu_M|other|9.473375
processed_te_m_health_01667.wav|క్యాంపులో ట్రీట్మెంట్ చేయలేని ఆరోగ్య సమస్య చికిత్స కోసం సమీపంలో అన్ని వసతులున్న హాస్పిటల్ ‌కి  తక్కువ ఖర్చుతో ట్రీట్మెంట్ అందించాలని సిఫార్సు చేస్తారు.|Telugu_M|other|9.786833
processed_te_m_weather_01359.wav|ప్రపంచంలోని అన్ని ఇతర మతాలను నిర్మూలించి ఇస్లాంను ఏకైక మతంగా ప్రతిష్ఠించడం జిహాద్ లక్ష్యం. |Telugu_M|other|6.849521
processed_te_m_politics_01084.wav|విదేశీ పర్యాటకుల సంఖ్య స్థానిక సంస్కృతిని అర్థం లిక్తెన్స్‌తీన్ ఆర్ట్ మ్యూజియం లో ఉన్నాయి.|Telugu_M|other|6.327063
processed_te_m_agri_01365.wav|కొద్ది రోజులుగా శ్రీ లక్ష్మీ విలాసులో ప్రొద్దుటే ఒక ప్లేటు ఇడ్లీ తిని కాఫీ తాగడం అలవాటైంది |Telugu_M|other|7.200000
processed_te_m_finance_01131.wav|ఖాతాలో డబ్బు లేదని తెలపడంతో ఆ దొంగ ఆమె నుంచి తీసుకున్న సొమ్మంతా తిరిగిచ్చేసి వెళ్లిపోయాడు.|Telugu_M|other|7.453229
processed_te_m_weather_00258.wav|తాగునీటి కోసం ఆరు దశాబ్ధాలుగా వేచిచూస్తున్న భాగ్యనగర దాహార్తిని తీర్చేందుకు కాళేశ్వరం ప్రాజెక్టు పెద్ద దిక్కుగా మారింది. |Telugu_M|other|7.900000
processed_te_m_general_00634.wav|తమ దేశాన్ని బద్నాం చేయడానికి భారత్ పఠాన్ కోట్ దాడి పేరుతో డ్రామా ఆడిందంటూ ఆ బృందం అక్కడి ప్రభుత్వానికి నివేదిక ఇస్తుందట. |Telugu_M|other|8.115000
processed_te_m_health_00975.wav|పెన్నులు నుండి సిరా మాదిరిగా, మొదట బట్టల మీద జిడ్డైన మచ్చలను చికిత్స చేయటం మొదలు పెట్టండి.|Telugu_M|other|6.853438
processed_te_m_other_01609.wav|పట్టదారు పాస్పుస్తకాల ముద్రణకు చేపట్టే డేటా ఎంట్రి నమోదుకు ఆధార్ నంబర్ ను అనుసంధానం చేయడం విధిగా చేపట్టాలని ఆయన అన్నారు. |Telugu_M|other|8.486521
processed_te_m_education_02743.wav|టీచింగ్ ట్వెన్సెస్తో పాటు వెళ్ళే సవాళ్లు ఉన్నప్పటికీ మిడిల్ స్కూల్ తరగతుల్లో హోల్డింగ్ చర్చలు ప్రత్యేకం బహుమతిగా ఉంటాయి.|Telugu_M|other|8.417500
processed_te_m_education_00889.wav|స్పౌస్ కేటాగిరిలో అదనపు పాయింట్లు సాధించుకున్న భర్త వికారాబాద్ జిల్లాకు బదిలీ అయితే భార్య మేడ్చల్ జిల్లాకు బదిలీ అయింది.|Telugu_M|other|8.629333
processed_te_m_agri_00496.wav|మృదు ముడి గుడ్డు గతంలో సగం వరకు రసాలు ఉంది తరిగిన ఉల్లిపాయ ఉప్పు బియ్యం ఒక చిన్న మొత్తం, మరియు పచ్చి గ్రుడ్డు జోడిస్తారు|Telugu_M|other|10.180625
processed_te_m_education_00915.wav|గౌతమ్నంద చిత్రంలో హీరో పాత్ర కోసం బిలియనర్ల కుమారులపై దర్శకుడు ప్రత్యేకంగా పరిశోధన చేశారు.|Telugu_M|other|6.986667
processed_te_m_weather_01932.wav|ఇవి వాక్శుద్ధిని, ఉపాసనను అతీంద్రియ శక్తికి సంబంధించిన శాస్త్రాలలో పూర్తి పట్టును ఇస్తాయి. |Telugu_M|other|6.100000
processed_te_m_other_02684.wav|రెండు దేశాల మధ్య పలు ఒప్పందాలు, ద్వైపాక్షిక సంబంధాలపై కీలక నిర్ణయాలు తీసుకునే అవకాశం ఉంది.|Telugu_M|other|6.400000
processed_te_m_education_01041.wav|ఒక నిపుణుడు మరియు సరైన నోటి సంరక్షణతో రెగ్యులర్ పరీక్షలు గింగివిటిస్ మరియు పార్డోంటైటిస్ యొక్క అద్భుతమైన నివారణగా ఉంటాయి|Telugu_M|other|9.697188
processed_te_m_politics_03110.wav|ఉర్ధూ మీడియం స్కూళ్లలో కూడా ఈ విధానం అమలు చేయాలని ముస్లిం మత పెద్దలు కోరారని సిఎం అన్నారు.|Telugu_M|other|6.570875
processed_te_m_health_02371.wav|అవేర్ ఆస్పత్రిలో రక్తం పరీక్షించిన వైద్యులు అందులో ఒక ప్యాకెట్ లో రక్తం కల్తీదని తేల్చారు. |Telugu_M|other|5.700000
processed_te_m_weather_02213.wav|ఈ సినిమాకు కచ్చితంగా భారీ ఓపెనింగ్స్ వచ్చే ఛాన్స్ ఉందని ట్రేడ్ వర్గాలు అంచనా వేస్తున్నాయి.|Telugu_M|other|5.142854
processed_te_m_education_03352.wav|బుధవారం అర్థరాత్రి జరిపిన చర్చల అనంతరం ఇరు పార్టీలు ఈ నిర్ణయానికి వచ్చినట్లు చెబుతున్నారు.|Telugu_M|other|6.325333
processed_te_m_finance_00828.wav|ఫేస్‌బుక్లో మీ ఫ్రెండ్స్ లిస్ట్ను పరిశీలించి మీకు రుణం తిరిగి చెల్లించే స్ధోమతను అంచనా వేసి లోన్ ఇచ్చే సంస్థలు వచ్చేశాయి|Telugu_M|other|8.985750
processed_te_m_general_02275.wav|దేశ చరిత్రలో గతంలో ఎన్నడూ లేని విధంగా మీడియా ముందుకొచ్చిన అత్యున్నత కోలి జయంలోని నలుగురు సీనియర్ న్యాయ మూర్తులు దిగ్భ్రాంతికర విషయాలను వెల్లడిం చారు. |Telugu_M|other|10.100000
processed_te_m_agri_01610.wav|ఈ సమావేశంలో పత్తి మార్కెట్ కమిటీ కార్యదర్శులు, జిల్లా మార్కెటింగ్ అధికారులు, సిసిఐ బ్రాంచ్ మేనేజర్స్, మార్కెటింగ్ శాఖ ప్రత్యేక అధికారులు పాల్గొన్నారు|Telugu_M|other|10.069333
processed_te_m_general_01182.wav|ఈ భూమి ఎవరిదని ఇళ్ళు వేసుకున్నారు, ఎంత కాలంగా ఉంటున్నారు, ఇంటి పన్ను, విద్యుత్ బిల్లులు చెల్లిస్తున్నారా అంటూ బాధితులను ప్రశ్నించి జవాబులు రాబట్టారు. |Telugu_M|other|9.299208
processed_te_m_weather_00395.wav|లోక్పాల్ ఏర్పాటులో ప్రభుత్వం జాప్యాన్ని ప్రశ్నిస్తూ లోక్పాల్ ఎంపిక కమిటీని ఏర్పాటుచేసి, పది రోజుల్లో ఎంపికను ఖరారు చేయాలని సుప్రీంకోర్టు ఆదేశించింది. |Telugu_M|other|10.100000
processed_te_m_general_02387.wav|వాతావరణ శాస్త్రవేత్తలు వివిధ రకాల వనరుల నుండి వాతావరణ సమాచారాన్ని సేకరించి, ఫలితాలను అధిక సామర్థ్యతతో అర్థం చేసుకోవాలి. |Telugu_M|other|8.776771
processed_te_m_general_00650.wav|ఈ ప్రక్రియ ప్రారంభమైన తరువాత, క్రూయిజర్ టోన్ నుండి ఒక స్కౌట్ విమానం అమెరికన్ విమానాలను గుర్తించడం గురించి నివేదించింది. |Telugu_M|other|7.900000
processed_te_m_education_01688.wav|అయితే పశ్ఛిమ బెంగాల్లో మాత్రం అనిశ్చితి పెంచేందుకు వామపక్షాలు కాంగ్రెస్ ప్రయత్నం చేస్తున్నారని మమతా బెనర్జీ ఆరోపించారు.|Telugu_M|other|7.370667
processed_te_m_education_02795.wav|ప్రత్యేకించి లోకేష్ డిజైన్ చేశారని చెప్పుకునే డాష్ బోర్డు, టెక్నాలజీ పరిపాలన వంటి వాటి గురించి ఈ శిబిరంలో చెబుతున్నారు.|Telugu_M|other|8.117333
processed_te_m_agri_01478.wav|జర్మనీలో విత్తన ఉత్పత్తి అభివృద్ధి ఇంప్లీమెంట్ ఏజెన్సీ అయిన ఏడీటీ ప్రాజెక్ట్ ఈమేరకు మంత్రికి ప్రత్యేకంగా ఒక లేఖ రాసింది|Telugu_M|other|9.280000
processed_te_m_other_00585.wav|ఈ యాప్ ద్వారా ప్రజల సమస్యలు తెలుసుకుంటాము,కాని వెంటనే పరిష్కారం చూపలేము,ఎందుకంటే ఈ యాప్ మంత్రదండం కాదు అని ఆయన అన్నారు. |Telugu_M|other|8.400000
processed_te_m_finance_01525.wav|పెట్రోల్ నుంచి పన్నుల రూపంలో కేంద్రానికి వాటా వెళ్తోందని, పన్ను తగ్గించాలని రాష్ట్రాలపై కేంద్రం ఒత్తిడి చేస్తోందన్నారు.|Telugu_M|other|7.848750
processed_te_m_agri_02289.wav|రైతులు, లేస్ చిప్స్లో ఉపయోగించే రిజిస్టర్డ్ బంగాళాదుంప రకం సాగు చేయకుండా కట్టడి చేయటానికి కూడా కొత్త ఎత్తు వేసినట్టుంది|Telugu_M|other|8.672000
processed_te_m_finance_00466.wav|రియల్ ఎస్టేట్ లో, ఏజెంట్ నమ్మలేని విధులను కలిగి ఉంటారు, డబ్బు సంపాదించడం మరియు ఎస్క్రో ఖాతాలో జమ చేయడం వంటివి చేస్తాడు.|Telugu_M|other|8.649062
processed_te_m_weather_02616.wav|ముషీరాబాద్ ఏక్ మినార్ సమీపంలో కూల్ డ్రింక్స్ అమ్మే ఎండీ షాహెద్ సేవా కార్యక్రమాల్లో ఎంతో మందికి ఆదర్శంగా నిలుస్తున్నాడు.|Telugu_M|other|8.000000
processed_te_m_education_02956.wav|ప్రస్తుతం ముగ్గురు మాజీ ఎమ్మెల్యేలు కుర్రి పున్నారెడ్డి, జూలకంటి దుర్గాంబ, పిన్నెల్లి లక్ష్మారెడ్డి టీడీపీలోనే ఉన్నారు.|Telugu_M|other|8.128000
processed_te_m_education_00416.wav|ప్రజల్లోకి వెళ్లేందుకు పాదయాత్ర చేయాలా లేక రోడ్షోలు నిర్వహించాలా అనే అంశంపై విస్తృతంగా చర్చ ఇటీవల జరిగినట్లు తెలిసింది.|Telugu_M|other|8.917333
processed_te_m_general_01908.wav|సైనిక సాంకేతిక సాహిత్యం, విమానం వాహకాలు మరియు యాంటీ సబ్మెరైన్ నౌకలు సోవియట్ యూనియన్ యొక్క సాయుధ కాలం గురించి చెబుతుంది. |Telugu_M|other|9.357271
processed_te_m_weather_02100.wav|సిఎమ్ తొమ్మిది రోజుల పర్యటన అనంతరం సచివాలయం నుంచి స్వచ్ఛాంధ్ర కార్యక్రమంపై కలెక్టర్లతో వీడియో కాన్ఫరెన్స్ నిర్వహించారు. |Telugu_M|other|7.952458
processed_te_m_health_00887.wav|ఈ ఇబ్బంది యొక్క చికిత్సా, శోథ నిరోధక ప్రక్రియను తగ్గించడం మరియు గాయం యొక్క ప్రాంతంలో పఫ్నెస్ను తొలగించడం లక్ష్యంగా ఉంది|Telugu_M|other|8.707104
processed_te_m_finance_02695.wav|మీరు కష్టపడి సంపాదించిన డబ్బు పన్నుల రూపంలో చెల్లిస్తుంటే ఆ డబ్బంతా ఏమవుతుందో, ఎక్కడికి వెళ్తుందో ఎప్పుడైనా ఆలోచించారా?|Telugu_M|other|7.650604
processed_te_m_general_01489.wav|కాబట్టి మీరు ఉపాధి పై దృష్టి ఉండాలి, చాలా ముఖ్యమైన భౌతిక మరియు ఆధ్యాత్మిక బలం దేహదారుడ్య. |Telugu_M|other|6.745021
processed_te_m_education_03146.wav|కేంద్ర హోంమంత్రితో చర్చించిన తర్వాత దీనిపై ముందుకు వెళతాం అని బొమ్మై మీడియాకు వివరించారు.|Telugu_M|other|7.093333
processed_te_m_education_01310.wav|ఇక ప్రభాస్ సాహో చిత్రం ప్రస్తుతం దుబాయ్ లో షూటింగ్ చేస్కుంటూ బిజీగా ఉన్న సంగతి తెలిసిందే.|Telugu_M|other|6.569063
processed_te_m_education_01548.wav|ఈ మేరకు తెలంగాణ రాష్రంతో వ్యాపార వాణిజ్య సంబంధాలకు సంబంధించిన అంశాలను ఇరువురు చర్చించారు.|Telugu_M|other|6.709333
processed_te_m_health_00344.wav|ఎందుకంటే, జనాలు డిప్రెషన్ లాంటి పరిస్థితిలో ఉంటే వారికి కొంత ఊరట నిచ్చేది ఎంటర్టైన్మెంట్.|Telugu_M|other|6.199354
processed_te_m_weather_01466.wav|చేకూరి రామారావు జలాంతశ్చంద్ర చపల అనే మారు పేరుతో ఎన్నో రోజులు దాన్ని ఘాటుగా విమర్శించారు. |Telugu_M|other|7.000000
processed_te_m_other_02492.wav|అయితే ఈ సారి బ్రాహ్మణ వర్గం నుంచి జగన్ ముగ్గురికి టికెట్లు ఇవ్వగా అందులో ఇద్దరు గెలిచారు. |Telugu_M|other|5.688521
processed_te_m_health_02046.wav|నయం కాని రోగాలను ఆమె దైవ శక్తుల ద్వారా నయం చేస్తారన్న విశ్వాసాన్ని కూడా ప్రశ్నించడం కాదు. |Telugu_M|other|5.955542
processed_te_m_agri_00863.wav|దాని శాఖల వలె ప్లూమెరియా ఆల్బా యొక్క ఆకులు పాలిపోయిన తెల్లగా ఉన్న తెల్లటి సాప్ను ఇస్తుంది|Telugu_M|other|8.256000
processed_te_m_other_01225.wav|అయితే ఈ కేసును విచారించిన రిచ్మండ్ కౌంటీ కోర్టు వారికి దిమ్మ తిరిగిపోయే తీర్పు చెప్పింది. |Telugu_M|other|5.816229
processed_te_m_finance_00595.wav|ట్రేడ్ వార్ నేపథ్యంలో వర్ధమాన దేశాల సెంట్రల్ బ్యాంకులు మానిటరీ పాలసీలో మార్పులు తెచ్చాయి.|Telugu_M|other|5.549188
processed_te_m_weather_01988.wav|పుష్పించే డోగ్వుడ్ కార్నస్ ఫ్లోరిడా అమెరికాలో అత్యంత ప్రజాదరణ పొందిన అలంకార చెట్లలో ఒకటి. |Telugu_M|other|6.454771
processed_te_m_education_02973.wav|జైపూర్ రాజస్థాన్లోని భరత్పూర్ జిల్లాలో జీపు చెరువులో బోల్తా పడి నలుగురు దుర్మరణం చెందారు.|Telugu_M|other|6.837333
processed_te_m_finance_00596.wav|నమస్తే సిరి, నా బ్యాంక్ అకౌంట్ ద్వారా అటల్ పెన్షన్ యోజన పథకాన్ని యాక్టీవేట్ చేసుకున్నాను.|Telugu_M|other|5.421479
processed_te_m_agri_01810.wav|ప్రకృతి ప్రసాదించిన నీటిని నిల్వచేసే నీటి వనరుల సంరక్షణ బాధ్యత తన భుజ స్కందాలపై వేసుకుంది|Telugu_M|other|7.370667
processed_te_m_agri_00217.wav|రైతు ఏడ్చిన రాజ్యం, ఎద్దు ఏడ్చిన వ్యవసాయం సాగదని గుర్తించుకుంటే మంచిదని ఆయన హితవు పలికారు|Telugu_M|other|7.360000
processed_te_m_agri_01066.wav|అలాంటి రైతుల కోసమే తెచ్చిన పీఎమ్కిసాన్ ద్వారా బడుగు రైతు కుటుంబాలకు దక్కే భరోసా నామమాత్రం|Telugu_M|other|7.349333
processed_te_m_education_01129.wav|ఈ నిర్ణయం ఆస్త్మా రకం వ్యక్తి అనుభవాలు మరియు ఆమె వ్యక్తిగత వైద్య చరిత్రపై ఆధారపడి ఉంటుంది|Telugu_M|other|6.453333
processed_te_m_politics_00897.wav|బుధవారం కోస్గిలో జరిగిన కాంగ్రెస్ పార్టి స్థానిక నాయకుల ఆత్మీయ సమ్మేళనంలో ఆయన మాట్లాడారు.|Telugu_M|other|6.965604
processed_te_m_weather_01220.wav|విఘ్నాలు తొలగించే వినాయకుడి ముప్పు వాటిల్లే ప్రమాదం ఉండటంతో సిటీ పోలీసులు అలర్ట్ అయ్యారు. |Telugu_M|other|6.200000
processed_te_m_education_00466.wav|అయితే బొండా ఉమా చేసిన వ్యాఖ్యలతో ఇంతకీ ఆ మంత్రులు ఎవరు అన్న దానిపై పెద్ద చర్చ జరుగుతుంది.|Telugu_M|other|7.114667
processed_te_m_general_02341.wav|శనివారం అర్ధరాత్రి కత్తితో దాడి చేయడం, బైక్ను దగ్ధం చేయడం వంటి సంఘటనలు చోటు చేసుకున్నాయి. |Telugu_M|other|6.000000
processed_te_m_finance_01516.wav|మీరు ఒక క్రెడిట్ కార్డ్ పొందవచ్చు ఇక్కడ మీరు వండరింగ్ ఉంటే, మీరు బ్యాంకును  సంప్రదించాలి.|Telugu_M|other|6.303854
processed_te_m_weather_01952.wav|దీంతో సిట్ అధికారులు దర్యాప్తును మరింత వేగవంతం చేశారు.మరోవైపు హత్యకు సంబంధించిన రోజుకో కొత్త అంశం వెలుగులోకి వస్తొంది. |Telugu_M|other|8.400000
processed_te_m_finance_01880.wav|ముంబై రిజర్వుబ్యాంకు పాలసీ సమీక్ష, ఆర్థిక గణాంకాల ఆధారంగా వచ్చేవారం దేశీ స్టాక్ మార్కెట్లలో ట్రెండ్ నిర్ణయం కానున్నది. |Telugu_M|other|8.200000
processed_te_m_health_01670.wav|ఎముకను నయం చేస్తున్నంత వరకు, మీరు అంత్య భాగంలో బరువు వేయలేము ఎందుకంటే టాలస్ ఫ్రాక్చర్ నుండి రికవరీ సుదీర్ఘంగా ఉంటుంది.|Telugu_M|other|9.357271
processed_te_m_education_02939.wav|నిత్యజీవము స్నెగర్కేకు గంభీరమైన త్యాగానికి హామీ ఇచ్చింది, మరియు తన బంధువుల శ్రేయస్సు మరియు సంపదకు వాగ్దానం చేయబడ్డాయి.|Telugu_M|other|9.034667
processed_te_m_education_01281.wav|తుళ్ళూరు , వెలగపూడి వంటి ప్రదేశాలతో పోల్చి చూస్తే అన్ని రకాలుగా భవన నిర్మాణాలకు మంగళగిరి అనుకూలం అని ఆయన పేర్కొన్నారు.|Telugu_M|other|8.789333
processed_te_m_politics_03694.wav|బీచ్ రోడ్డు విశాఖ తూర్పు ఉత్తరాంధ్ర అభివృద్ధి చెందాలంటే విశాఖ ఎగ్జిక్యూటివ్ క్యాపిటల్ చేయాలని విద్యార్థులు నినదించారు.|Telugu_M|other|6.954000
processed_te_m_general_01648.wav|శనివారం పశ్చిమ బెంగాల్ లోని కట్వా పట్టణంలో దేశ తొలి ప్రధాని జవహర్ లాల్ నెహ్రూ విగ్రహానికి దుండగులు నలుపు రంగు చల్లారు. |Telugu_M|other|7.700000
processed_te_m_politics_01279.wav|స్వర్ణ్‌భారత్ ట్రస్ట్ ఏర్పాటు చేయడం గొప్ప ఆలోచన అని హైకోర్టు ప్రధాన న్యాయమూర్తి జస్టిస్ టీబీ రాధాకృష్ణన్ పేర్కొన్నారు.|Telugu_M|other|7.871187
processed_te_m_general_01073.wav|ఇండియా గేట్ సమీపంలోని అంబేడ్కర్ స్టేడియం టర్మినల్ నుంచి ప్రతి సోమవారం, బుధవారం, శుక్రవారాల్లో బస్సులు లాహోర్ వెళ్తాయి. |Telugu_M|other|7.940854
processed_te_m_finance_01197.wav|ఆరు నెలల నుంచి పిల్లలమర్రి ఎంట్రన్స్ నుంచి తిరిగి వచ్చే వరకు ఎంత చెల్లిస్తున్నారు, ఏఏ విభాగానికి ఎంత ఆదాయం వస్తుందనే విషయాలపై నివేదిక తీసుకున్నారు.|Telugu_M|other|10.169958
processed_te_m_finance_02416.wav|కాగా నిధుల దారి మళ్లింపు సహా అక్రమాలకు పాల్పడి దివాలా చట్ట ప్రక్రియలో ఉన్న దాదాపు పన్నెండు కంపెనీలపై బ్యాంకులు, దర్యాప్తు సంస్థలు దృష్టి సారించాయి. |Telugu_M|other|9.914542
processed_te_m_general_02057.wav|ఎవరైతే ఈ బంగారాన్ని పట్టుకు వెళ్తారో ఆవ్యక్తి విమానం నుంచి దిగే ఆఖరు వ్యక్తి అవుతుంటాడు. |Telugu_M|other|6.000000
processed_te_m_agri_01569.wav|ఓ రైతు తన ఇనుప వ్యవసాయ పనిముట్లను పొరుగింటి వ్యక్తికి అప్పగించి అర్జెంటు పనిమీద ఊరెళతాడు|Telugu_M|other|7.210667
processed_te_m_agri_01254.wav|పత్తి రైతులను ఆదుకోవడానికి నిర్దిష్టమైన చర్యలు చేపట్టడంలో విఫలమవు తుండడం వారికి శాపమైంది|Telugu_M|other|7.338667
processed_te_m_education_00329.wav|ఒక్కో స్టేజీలో అనుకున్న లక్ష్యాన్ని పూర్తి చేసుకుంటూ వెళ్తే కొత్త స్టేజ్ ఓపెన్ అవుతుంది.|Telugu_M|other|5.674667
processed_te_m_agri_00347.wav|పంట భూమిలో ఎలుకలు వంటివి రైతుకు శత్రువులు వీటిని భక్షించే సర్పాలు రైతుకు పరోక్ష మిత్రులు|Telugu_M|other|7.370667
processed_te_m_education_01589.wav|తరువాత అన్నం సతీష్ ప్రభాకర్ ఎమ్మెల్సీ పదవికి రాజీనామా చేసి బీజేపీ తీర్దం పుచ్చుకున్నారు.|Telugu_M|other|6.570667
processed_te_m_weather_02169.wav|ఇటువంటి అసాధారణ యాష్ట్రే కూడా ఒక లాంగ్ జర్నీ అని ఉంటే, కారులో కనెక్టర్ కనెక్ట్ చేయవచ్చు. |Telugu_M|other|6.234187
processed_te_m_finance_00726.wav|ప్రధానమంత్రి సురక్ష యోజన, ప్రధానమంత్రి జీవన్ జ్యోతి భీమా యోజన జీవన్ సురక్ష డిపాజిట్ పథకం|Telugu_M|other|6.826292
processed_te_m_weather_01469.wav|మిత్రులు పార్టీ పేరుతో బుక్చేస్తే మందు మాత్రం ఒకటి రెండు సార్లు తాగాను అని ఆయన చెప్పారు. |Telugu_M|other|5.293771
processed_te_m_weather_01144.wav|ఈ విషయమై సినిమా దర్శకుడు ఇంతియాజ్ అలీని, నిర్మాతలను కోర్టుకు ఈడ్చేందుకు సిద్ధం అవుతోంది. |Telugu_M|other|5.978771
processed_te_m_finance_01472.wav|నెలసరి ఆదాయం అంతా నెల మధ్యలోనే ఖాళీ అయిపోతే, అవసరాల కోసం అత్యవసర నిధి జోలికి వెళ్లొద్దు.|Telugu_M|other|6.455312
processed_te_m_finance_01643.wav|సేవింగ్స్ బ్యాంకులో దాచుకున్న నగదు కంటే లిక్విడ్ ఫండ్ లో పెట్టుబడి కొంత నష్టభయం ఉంటుంది.|Telugu_M|other|5.915000
processed_te_m_health_02988.wav|వాటిని బట్టి చికిత్స తీసుకుంటూనే అవాంఛిత రోమాల సమస్యని అదుపులో ఉంచేందుకు లేజర్ చేస్తారు. |Telugu_M|other|5.955542
processed_te_m_finance_02337.wav|వీటిని తీర్చడం కోసం డబ్బు సంపాదన ఒక్కటే లక్ష్యమైతే ఏమీ పొందలేం, జీవితాన్ని ఆస్వాదించలేం. |Telugu_M|other|6.257396
processed_te_m_education_00862.wav|ఇందులో ఓపెనర్లుగా శుబ్మన్ గిల్, బెంగాల్కు చెందిన అభిమన్యు ఈశ్వరన్ పేర్లపై చర్చ జరగనుంది.|Telugu_M|other|6.569063
processed_te_m_agri_00605.wav|కాడ్మియం పసుపు మాధ్యమం కూడా ఒక వెచ్చని పసుపు వర్సెస్ హాన్సా లేదా చల్లగా ఉండే నిమ్మ పసుపు|Telugu_M|other|7.733333
processed_te_m_education_00874.wav|ఉపాధ్యాయ శిక్షణ అయ్యాక తెలుగు పండిత పట్టా కోసం ప్రాచ్య కళాశాలలో ప్రైవేటుగా చదివారు వేణు.|Telugu_M|other|6.965333
processed_te_m_education_01673.wav|ఆంధ్రోడా అంటూ కాస్త పరుష పదాలను వాడుతూ రిలీజ్ చేసిన ఈ పాటపై ఆర్జీవీ వివరణ ఇచ్చుకున్నాడు.|Telugu_M|other|6.794667
processed_te_m_health_01578.wav|ఆ మాట చెప్పేందుకు నీలాంటి వ్యక్తి ఆ రోజుల్లో నా పక్కన వుంటే జీవితం ఎంత సులువుగా గడిచేది.|Telugu_M|other|6.083250
processed_te_m_politics_02357.wav|వందలాది మంది పోలీసులు మోహరించి గొడవలు సృష్టించి మహిళలు అని చూడకుండా నాయకులను అతి కిరాతకంగా ఈడ్చుకుంటూ అరెస్టు చేశారు.|Telugu_M|other|8.149833
processed_te_m_finance_01785.wav|ఈ రంగంలో విజయం సాధించిన తరువాత, ఫెర్రాగామో తన స్వదేశానికి తిరిగి వచ్చాడు, అక్కడ అతను తన సొంత వ్యాపారాన్ని స్థాపించాడు|Telugu_M|other|8.649062
processed_te_m_agri_01456.wav|విత్తనపు ముచ్చెలకు ఇరువైపుల నుంచి ఈ చెద పురుగులు ప్రవేశించి, లోపల కణజాలను, మొగ్గలను తినడం వల్ల మొలక శాతం తగ్గిపోతుంది|Telugu_M|other|9.941333
processed_te_m_education_01943.wav|ఈ ఏడాది తెలుగు ప్రేక్షకులను ఆకట్టుకున్న కాజల్ అగర్వాల్ ప్రస్తుతం తమిళంలో క్రేజీ ప్రాజెక్ట్స్ చేస్తూ బిజీ బిజీగా ఉంది.|Telugu_M|other|8.531250
processed_te_m_health_03122.wav|వాస్తవానికి, స్ట్రోక్ కారణంగా డైస్ఫేజియా కోసం నాలుక వ్యాయామాల ప్రభావాన్ని శాస్త్రీయ పరిశోధనా అధ్యయనాలు ప్రదర్శించాయి. |Telugu_M|other|8.091771
processed_te_m_politics_03029.wav|చార్మినార్ ఎమ్మెల్యేగా సుదీర్ఘంగా విజయం సాధిస్తూ వచ్చిన అహ్మద్ పాషా ఖాద్రీ ఈ సారి యాకుత్పురా నుంచి పోటీ చేస్తున్నారు.|Telugu_M|other|8.161437
processed_te_m_politics_00508.wav|భవన నిర్మాణ కార్మికులు ప్రాణాలు కోల్పోతున్నా ప్రభుత్వానికి చీమ కుట్టినట్టైనా లేదు సిగ్గుండాలని ఆగ్రహం వ్యక్తం చేశారు.|Telugu_M|other|8.161563
processed_te_m_finance_00808.wav|కాబట్టి, పేర్లను, పన్ను సంకేతాలు మరియు ఇతర రిజిస్ట్రేషన్ నంబర్లను గుర్తించడంతో మీకు పూర్తి కంప్లైంట్ వ్యాపారం కావాలా?|Telugu_M|other|9.125063
processed_te_m_politics_01266.wav|తుదకు కేంద్ర ప్రభుత్వంతో సఖ్యతగా ఉన్న ముఖ్యమంత్రి చంద్రబాబు సరైన సమయంలో స్పందించి ఉన్నా ఈ పరిస్థితి తటస్థించేది కాదు.|Telugu_M|other|8.683896
processed_te_m_politics_02906.wav|భారత రాజ్యాంగ విలువలు, ప్రాథమిక హక్కులు, ఆచరణలో లౌకిక వ్యవస్థను చిత్తశుద్థితో పరిరక్షించి అమలు జరిపేందుకు పూనుకోవాలి.|Telugu_M|other|9.020583
processed_te_m_finance_00584.wav|పూర్తి స్పెక్ట్రమ్ లైట్లలో పెట్టుబడి పెట్టండి మరియు మీ ఇంటి కార్యాలయంలో కనీసం ఒక గాలిశుద్ధి కర్మాగారాన్ని తీసుకురండి.|Telugu_M|other|6.977229
processed_te_m_finance_01738.wav|ఆర్థిక వెసులుబాటు కలిగిన వారందరూ ఉదారంగా సాగు పెట్టుబడి చెక్కులను, తిరిగి రాష్ట్ర రైతుసంఘం నిధికి ఇవ్వాలని ఆయన కోరారు|Telugu_M|other|7.882792
processed_te_m_health_00654.wav|శ్రీహరి చెవులు, ముక్కుల నుంచి రక్తస్రావం కావడంతో బంధువులు చికిత్స కోసం ముస్తాబాద్ లోని ప్రైవేటు ఆసుపత్రికి తరలించారు.|Telugu_M|other|8.219500
processed_te_m_health_02714.wav|రొమ్ము ఆరోగ్యంపై మరింత అవగాహన కల్పించేందుకు ఉషాలక్ష్మి రొమ్ము కేన్సర్ ఫౌండేషన్ మరో వినూత్న కార్యక్రమాన్ని చేపట్టింది. |Telugu_M|other|7.800000
processed_te_m_education_00916.wav|సాధారణ వైద్య పరీక్షలు చేయించుకుని నో ప్రెగ్నెన్సీ సర్టిఫికెట్ను క్రీడాకారులు సొంత డిక్లరేషన్తో సమర్పిస్తే సరిపోతుంది.|Telugu_M|other|7.872000
processed_te_m_weather_01132.wav|సవరించిన పౌరసత్వ చట్టాన్ని వ్యతిరేకిస్తూ శనివారం జరిగిన నిరసన ప్రదర్శనలో పాల్గొన్నందుకు వృధ్ధుడని కూడా చూడకుండా దరాపురిని పోలీసులు అరెస్టు చేశారు. |Telugu_M|other|9.624292
processed_te_m_finance_00116.wav|మళ్ళీ కార్డు స్వైప్ చేసి తన అకౌంట్ బ్యాలెన్స్ చెక్ చేసుకుంటే తన డబ్బు తన అకౌంట్లోనే ఉందని, బయటకు వచ్చిన డబ్బు తనది కాదని తెలిసి ఊపిరి పీల్చుకుంది.|Telugu_M|other|9.937771
processed_te_m_general_01998.wav|సిటీ ట్రాఫిక్ పోలీసులు ట్రాఫిక్ నేరగాళ్లను పట్టుకునే క్రమంలో ఎలాంటి పొర పాట్లకు తావు లేకుండా వుండేందుకు తమ మెడలో చిన్నపాటి కెమెరాలు ధరిస్తున్నారు. |Telugu_M|other|9.100000
processed_te_m_general_00599.wav|మిక్సర్ మైక్రోసాఫ్ట్ యాజమాన్యంలో ఉన్న ఒక వీడియో గేమ్ స్ట్రీమింగ్ సేవ మరియు అమెజాన్ యొక్క ట్విచ్ మరియు గూగుల్ యొక్క యూట్యూబ్ కు ప్రత్యక్ష పోటీదారు. |Telugu_M|other|10.077083
processed_te_m_other_00167.wav|డైరెక్షన్ డిపార్ట్మెంట్ తో  పాటు ఇతర నటీనటులు, ప్రొడక్షన్ టీం అంతా నేడు లండన్ వెళ్తుండగా, ఎన్టీఆర్ మాత్రం రేపు వెళ్లేందుకు ఏర్పాట్లు చేస్తున్నాడు.|Telugu_M|other|9.055417
processed_te_m_education_01125.wav|భవిష్యత్ నైపుణ్యాల శిక్షణ కోసం నాస్కామ్ తరఫున వెబ్సైట్ ఏర్పాటు చేసి శిక్షణ మొదలుపెట్టాం|Telugu_M|other|6.186667
processed_te_m_education_01119.wav|లోక్ సభలో అవిశ్వాసంపై చర్చ సందర్భంగా ప్రధాని మోదీ కూడా కేసీఆర్ మీద పొగడ్తలు కురిపించారు|Telugu_M|other|6.720000
processed_te_m_finance_01083.wav|ఎందుకంటే ఎఫెక్టీవ్ వడ్డీ రేటు ఈఐఆర్ దాని సంబంధిత స్థిర వడ్డీ రేటు కంటే అధికంగా ఉంటుంది.|Telugu_M|other|6.826292
processed_te_m_politics_03524.wav|తన ప్రదర్శన నచ్చక చిరాకుతో ఓ దృఢమైన వస్తువుకు పంచ్ ఇవ్వడంతో మార్క్రమ్ గాయపడటం గమనార్హం.|Telugu_M|other|6.977229
processed_te_m_education_01871.wav|విద్యార్థులకు మరింత సౌలభ్యం కోసం పలు సంస్థలు ఇప్పుడు యూజీ, పీజీ స్థాయిలో యాక్చూరియల్ సైన్స్ కోర్సులు అందిస్తున్నాయి.|Telugu_M|other|8.010667
processed_te_m_other_00774.wav|ఆహార కల్తీ, విత్తనాలు, ఎరువుల కల్తీ విషయంలో ప్రభుత్వ వైఖరిపై అసంతృప్తి వ్యక్తం చేసింది. |Telugu_M|other|6.100000
processed_te_m_other_01439.wav|తాజాగా బ్రహ్మోత్సావంలో మహేష్ బాబుకి షాక్ ఇచ్చిన శ్రీకాంత్ అడ్డాలను పరిచయం చేసింది ఆయనే.|Telugu_M|other|5.537583
processed_te_m_weather_01192.wav|కింగ్ఫిషర్ సంస్థల అధినేత, విలాస పురుషుడు విజయ్ మాల్యా విదేశాలకు వెళ్లిపోవడం ఎపిసోడ్లో రోజుకో అంశం తెరమీదకు వస్తోంది. |Telugu_M|other|7.871187
processed_te_m_general_01865.wav|ఆ క్రమంలో అమెజాన్ అడవుల్లో చెలరేగిన మంటలను ఆర్పేందుకు యుద్ధ విమానాలను రంగంలోకి దించారు. |Telugu_M|other|6.478000
processed_te_m_weather_01348.wav|ఉదయం నుంచి మధ్నాహ్నం వరకు పూజా కార్యక్రమాలు జరగ్గా, ఆ తర్వాత ధార్మిక ప్రవచనాలు జరిగాయి. |Telugu_M|other|5.839437
processed_te_m_weather_02486.wav|పోలీసులు కిడ్నాపర్ కోసం గాలిస్తున్న సమయంలో కిడ్నాపర్ ఫోన్ చేయగా మీరడిగిన డబ్బులు ఇస్తాం ఎక్కడికి రావాలో చెప్పమనగా అల్మాస్ గూడకు రావాలని చెప్పాడు. |Telugu_M|other|10.053875
processed_te_m_general_00907.wav|ఈ సంఘటనల వల్ల పబ్జి లాంటి ఆన్లైన్ ఆటలు యువతను ఎలా పెడదారి పట్టిస్తున్నాయో గ్రహించవచ్చు. |Telugu_M|other|6.200000
processed_te_m_weather_02054.wav|ఇక రంజిత్ హత్య కేసుపై లక్నో పోలీసులు గాలింపు చర్యలు చేపట్టగా సీసీటీవీ వీడియో ఆధారంగా నిందితుడి ఫొటోను విడుదల చేశారు. |Telugu_M|other|8.347208
processed_te_m_education_00423.wav|బీజేపీలో చేరాలని కొంతకాలంగా సుజనా చౌదరి అన్నెం సతీష్తో చర్చలు జరిపారని చర్చ జరుగుతోంది.|Telugu_M|other|6.720000
processed_te_m_finance_00550.wav|సంక్రాంతి సీజన్ లో ఎలాగూ కలెక్షన్స్ వస్తాయి కానీ ఇన్వెస్ట్‌మెంట్ ప్రకారం పెట్టిన పెట్టుబడి వీలైనంత త్వరగా వచ్చేయాలి.|Telugu_M|other|7.697042
processed_te_m_health_01603.wav|స్ట్రైట్ లెగ్ పెంచుతుంది మీ వైపు లేదా కడుపులో వ్యాయామం చేయడం ద్వారా మీ గ్లూట్ కండరాలను బలోపేతం చేయడానికి మార్చవచ్చు.|Telugu_M|other|8.393646
processed_te_m_other_00957.wav|నిజమైన ఫ్రెండ్షిప్ అంటే ఏంటో తనకు చూపించిన ఈ ఇద్దరికి థ్యాంక్స్ అంటూ ఫ్రెండ్షిప్ డేను సెలబ్రేట్ చేసుకున్నారు సోనాలి. |Telugu_M|other|6.900000
processed_te_m_education_01804.wav|మహిళా పక్షపాతి, ప్రజానేత దివంగత ఎన్టీఆర్ వ్యక్తిగత జీవితంపై బురద జల్లేందుకే లక్ష్మీస్ ఎన్టీఆర్ సినిమాను తీశారన్నారు.|Telugu_M|other|8.394667
processed_te_m_general_02283.wav|జర్మన్ బ్రాండ్ అయిన మెట్జ్ టీవీ అమెజాన్ ఇండియా ద్వారా భారత మార్కెట్లోకి ప్రవేశిస్తోంది. |Telugu_M|other|5.653688
processed_te_m_finance_00460.wav|మీరు టెక్స్ట్ టెర్మినల్ లోకి ప్రవేశించిన తర్వాత, తిరిగి రండి లేదా ఎంటర్ కీ ని నొక్కండి.|Telugu_M|other|6.338667
processed_te_m_education_00753.wav|ఈ మరుగుదొడ్లు ఖరీదైనవి మరియు మీ ప్లంబింగ్ గోడ లోపల ఎలా ఉంటుందో దాని పూర్వ జ్ఞానం అవసరం.|Telugu_M|other|7.223125
processed_te_m_agri_02369.wav|ఇటీవలే దీనిని ఎక్కువగా ఐస్ల్యాండ్ పెరుగు అని పిలుస్తారు, ఇది ఒకటి లేదా ఇతర వాటికి ప్రత్యేకంగా ఉత్పత్తి చేయడం అసాధ్యం|Telugu_M|other|7.700000
processed_te_m_other_02367.wav|అసలే టెన్షన్, కూర్చుంటే కాసేపు ఏదో ఒకటి మాట్లాడి కాలక్షేపం చేయక నిద్రేంటి  అనుకున్నాడు. |Telugu_M|other|5.676896
processed_te_m_education_00473.wav|పోలింగ్ కేంద్రాల వద్ద ఓటర్లకు అధికారులు హెల్ప్ డెస్క్లు, వైద్య శిబిరాలు ఏర్పాటు చేశారు.|Telugu_M|other|5.802667
processed_te_m_general_00289.wav|ఇప్పటి వరకు సౌర వాయువులు ప్లూటో అవతల, మన పాలపుంతల పరిధిలో పాలపుంతల శక్తితో విలీనం అవుతాయని శాస్త్రవేత్తలు నమ్మేవారు. |Telugu_M|other|9.264396
processed_te_m_general_00894.wav|ప్రాంతంలో ఈ కోటను సందర్శించిన బ్రిటీషు చిత్రకారుడు థామస్ ఫ్రీజర్ ఈ కోట గురించి రెండు అద్భుతమైన వర్ణ చిత్రాలు గీశారు. |Telugu_M|other|8.277542
processed_te_m_finance_00863.wav|ఇప్పటికే బ్యాంకులు విధిస్తున్న సర్వీస్ చార్జీలు, పెనాల్టీల దెబ్బకు గగ్గోలు పెడుతున్న సామాన్యుడికి ఇదో మరో ఎదురుదెబ్బ|Telugu_M|other|8.080167
processed_te_m_other_01703.wav|ఈ జన్యువులకు టైప్ మధుమేహం, ఊబకాయంతో సంబంధం లేదని అసలు వాటికి ఏ కోశానా ఆస్కారం లేదని వారు ఈ సందర్భంగా స్పష్టం చేసారు. |Telugu_M|other|9.000000
processed_te_m_health_01170.wav|ఏదేమైనా మీకు మరింత స్వస్థత చేకూరాలని, రాబోయే ఓటమిని ఎదుర్కోగల గుండె దిటవు మీలో పెరగాలని ఆ భగవంతుని ప్రార్థిస్తున్నా.|Telugu_M|other|9.264396
processed_te_m_politics_00576.wav|దీంతో అధికారులు ఎగువ కాపర్ డ్యాం ,లోయర్ కాపర్ డ్యాం ల రక్షణ కోసం బౌల్డర్ వాల్స్ వేశారు.|Telugu_M|other|6.569063
processed_te_m_finance_02657.wav|మీరు ఒకవేళ పెన్షన్ అందుకుంటున్న ప్రాంతంలో లేకుండా వేరేచోట నివసిస్తూ ఉంటే మీరు బ్యాంక్ బ్రాంచ్‌కు వెళ్లాల్సి రావొచ్చు|Telugu_M|other|7.337125
processed_te_m_health_03022.wav|తరచుగా కొన్నిసార్లు ఉద్గార కాంతికి సమాంతరంగా, మీ పల్స్ లేదా హృదయ స్పందన రేటు మరియు మీ రక్తం యొక్క ఆక్సిజన్ కంటెంట్ను కొలిచే ఒక సెన్సార్ ఉంటుంది. |Telugu_M|other|10.135146
processed_te_m_politics_00967.wav|ప్రస్తుతం జరుగుతున్న పార్లమెంట్ ఎన్నికలలో వలస వచ్చిన నేతలు గ్రామాలలో విస్త్రుతంగా ప్రచారం చేస్తూ ఎంపీ దృష్టిలో పడేందుకు ప్రయత్నాలు చేస్తున్నారు.|Telugu_M|other|9.403708
processed_te_m_health_01575.wav|ఐదు వందల నుంచి వెయ్యి రూపాయలు కన్సల్టేషన్ తీసుకున్న స్పెషలిస్ట్ డాక్టర్ పేషెంట్ ‌తో  మాట్లాడే ఏకైక వాక్యం అదొక్కటే అయి ఉంటుంది చాలా సందర్భాల్లో.|Telugu_M|other|9.798438
processed_te_m_health_00431.wav|పెరిగిన కండరాల స్థాయి, మెదడు మరియు వెన్నుపాము యొక్క క్రియాత్మక బలహీనత సంబంధం వ్యాధులు ఈ రక్తపోటు చికిత్సలో దాని అప్లికేషన్ యొక్క నాంది పలికింది.|Telugu_M|other|10.077083
processed_te_m_health_00978.wav|ఈ కొద్దిగా కాలితే హాస్పిటల్ వరకు ఏం వెళ్తాంలే అని భావించి అక్కడ చూసిన దాని ప్రకారం ఇంట్లో ఉన్న టూత్ పేస్ట్ ‌ని  ఆ కాలిన గాయం వద్ద మర్దన చేసింది.|Telugu_M|other|10.038438
processed_te_m_health_02848.wav|పదే పదే ఎక్స్ కిరణాలు శరీరం మీద పడటం వల్ల కణాలు నాశనం కావడానికి బదులు అవి క్రమరహితంగా పెరిగేందుకు ప్రేరణ పొందుతాయి. |Telugu_M|other|7.964062
processed_te_m_finance_00845.wav|ఒప్పందం యొక్క ముగింపు వద్ద అది తగినంత లేదా డిపాజిట్ ప్రారంభించేంత ప్లాస్టిక్ మరియు బైండింగ్ తయారీకి ధరఖాస్తు చేశారు|Telugu_M|other|8.872500
processed_te_m_health_02899.wav|మిల్క్ తిస్టిల్ మీ శరీరం కాలేయంలో మందులు మెటాబోలిజ్ చేయడానికి మార్గాలు మార్చవచ్చు మరియు మందులతో సంకర్షణ చెందుతుంది. |Telugu_M|other|8.300000
processed_te_m_health_00174.wav|మానసికంగా, శారీరకంగా మరియు ఆధ్యాత్మికంగా నేను ఇతరుల సహాయం మరియు నయం గురించి బలమైన, సమతుల్య మరియు ఉద్రేకంతో ఉన్నాను.|Telugu_M|other|9.299062
processed_te_m_education_00647.wav|ప్రముఖ సంగీత దర్శకులు సాజిద్వాజీద్లు ఈ చిత్రానికి సమకూర్చిన పాటలు ఇప్పటికే ప్రేక్షకుల నాలుకలపై నాట్యం చేస్తున్నాయి.|Telugu_M|other|8.389062
processed_te_m_finance_00266.wav|సంస్థాగత కార్మిక సంఘాల జోక్యం లేదు  మార్కెట్ ఆర్థిక చట్టాలను ఉల్లంఘించి జీతం రేట్లను సెట్ లో రాష్ట్రం సంభవిస్తుంది.|Telugu_M|other|8.393646
processed_te_m_health_02685.wav|మెలిస్సా శరీరం మరియు ముఖం బీటింగ్ సంకేతాలను చూపించాయి, మరియు ఆమె ఆమెకు మైకము మరియు నొప్పి గురించి ఫిర్యాదు చేసింది.|Telugu_M|other|8.000000
processed_te_m_education_02597.wav|అజ్ఞానంతో ఆచరించినా ఆ నియమం ఫలితాన్ని ఇస్తుందని, మిడిమిడి జ్ఞానంతో కాదంటే మాత్రం దుష్ఫలితాలే వస్తాయని హెచ్చరించారు.|Telugu_M|other|8.501333
processed_te_m_education_03322.wav|కేరళ ప్రజల సంవత్సరాది ఓనం పండుగ అక్కడి ప్రజల్లో కొత్త జీవితానికి అంకురార్పణ చేస్తుందని మోదీ ఆశాభావం వ్యక్తం చేశారు.|Telugu_M|other|8.106667
processed_te_m_health_02191.wav|మే నెలలో మూత్ర పిండ మార్పిడి చేయించుకున్న అరుణ్ జైట్లీ వైద్యుల సలహా, సూచనల మేరకు నెల రోజులు విశ్రాంతి తీసుకున్నారు. |Telugu_M|other|7.267479
processed_te_m_finance_00447.wav|కానీ ఏదో విధంగా మధ్యలో ఆ మొత్తం ఎడ్జస్ట్ అవ్వడం వల్ల వడ్డీ నుంచి ఊరట పొందడానికి ఆ మొత్తాన్ని కట్టేయాలని భావిస్తారు.|Telugu_M|other|7.906021
processed_te_m_finance_02456.wav|పెట్రోల్, డీజిల్తో కార్లపై సంప్రదాయ పన్ను భారం పెంచాలని కేంద్ర ఆర్థిక శాఖ యోచిస్తోంది. |Telugu_M|other|6.100000
processed_te_m_education_01464.wav|చిన్న చిన్న పనులు చేసుకుంటూ రోడ్సైడ్ జీవితాల్ని గడిపేవాళ్ల కోసం వీటిని ఏర్పాటు చేశారు.|Telugu_M|other|5.941333
processed_te_m_health_00476.wav|స్కై రోగులలో వ్యాధికి ఒక రకమైన వ్యాధి ఉంది, ఇది ప్రమాదకరం మరియు ఎప్పుడూ వ్యాపిస్తుంది.|Telugu_M|other|7.906021
processed_te_m_agri_01282.wav|ఉదయాన కాఫీ పెట్టడం దగ్గర మొదలయ్యే అవస్థ, వంట పూర్తి చేసేసరికి తారస్థాయికి చేరుకుంటోంది|Telugu_M|other|6.592000
processed_te_m_general_02033.wav|ఆమె హత్యలో ఎలాంటి అనుమానాలు అక్కర్లేదని ఇండియన్ పోలీసు వర్గాల వారు కూడా నిర్ధారించారు. |Telugu_M|other|5.746562
processed_te_m_health_02723.wav|డ్రైవింగ్ ఒక స్ట్రోక్ తర్వాత అతిపెద్ద జీవనశైలి సర్దుబాట్లు మరియు భద్రతా సమస్యలలో ఒకటి. |Telugu_M|other|5.932333
processed_te_m_weather_01156.wav|దీంతో కొక్యూంబో తీరంలో నివసించే వారు వెంటనే ఇళ్లను ఖాళీ చేయాలని ప్రభుత్వం ఆదేశించింది. |Telugu_M|other|6.300000
processed_te_m_health_01644.wav|మరక మంచిదే అన్న సర్ఫ్ ప్రకటన మాదిరిగా, కొన్నికొన్ని చోట్ల కొంతమందికి గాయం కూడా మంచిదే.|Telugu_M|other|6.176125
processed_te_m_finance_02318.wav|తొలుత సైకిల్ పంక్చర్ షాపును నిర్వహించే రమేష్ ఆ తర్వాత వడ్డీ వ్యాపారాన్ని ఎంచుకొన్నాడు. |Telugu_M|other|5.177667
processed_te_m_education_01520.wav|పిల్లలను తీసుకుని ఎక్కువ చార్జీలు పెట్టుకుని ఎలా తీసుకెళ్తాంమేం అని ఆవేదనగా చెప్పింది.|Telugu_M|other|5.834667
processed_te_m_health_01289.wav|దీనివల్ల సల్మాన్ కొంచెం ఒత్తిడి, కోపానికి లోనైనా సరే తీవ్రమైన నొప్పి ఆయన్ని బాధించేది.|Telugu_M|other|6.060042
processed_te_m_general_00709.wav|సోషల్ మీడియా నుంచి టెలివిజన్ మీడియా వరకూ అందరూ ఇలాంటి న్యూస్ ని స్ప్రెడ్ చేసిన వాళ్ళే. |Telugu_M|other|5.200000
processed_te_m_finance_01220.wav|సాధారణ నిర్వచనం ప్రకారం ధర అనేది నగదులో వస్తువు యొక్క విలువను వ్యక్తీకరించే ఒక మార్గం.|Telugu_M|other|6.408333
processed_te_m_weather_01146.wav|మాడుగుల అసెంబ్లీ స్థానం నుండి టీడీపీ అభ్యర్ధిగా అల్లు భానుమతిని ఎన్టీఆర్ ఖరారు చేశారు. |Telugu_M|other|6.385104
processed_te_m_health_02876.wav|జెనెరిక్ మందులు తయారు చేసే కంపెనీలు అంత బడా సంస్థలు కాకపోయినా ఆ మందుల ఫార్ములా ఒక్కటే. |Telugu_M|other|5.816229
processed_te_m_general_00460.wav|ఆన్లైన్ సేవల వల్ల మానవ ప్రమేయం తగ్గిందని, నిర్ణీత గడువులోగా సేవలు లభ్యం కానిచో అపరాధ రుసుం విధించేలా భవిష్యత్తులో నిర్ణయాలు ఉండబోతున్నాయన్నారు. |Telugu_M|other|10.100000
processed_te_m_politics_03550.wav|నెయ్మార్ స్థాయికి తగ్గ ప్రదర్శన చేసి, అతడికి సహచరుల నుంచి సహకారం అందితే ఈసారి బ్రెజిల్ కచ్చితంగా కప్పు గెలుస్తుందని భావిస్తున్నారు విశ్లేషకులు.|Telugu_M|other|10.088688
processed_te_m_weather_00281.wav|క్రింద మీరు ప్రధాన సామ్రాజ్యం భవనం మరియు మధ్య ప్రాచ్యం లేదా సమీప ప్రాచ్యం వర్ణించారు.ఈ ప్రాంతం యొక్క చక్రవర్తుల సంఘటితం సమాచారాన్ని కనుగొంటారు. |Telugu_M|other|10.053875
processed_te_m_finance_00156.wav|కస్టమర్ల నుంచి డెబిట్ లేదా క్రెడిట్ కార్డుల ద్వారా పేమెంట్ ‌ను  యాక్సెప్ట్ చేసినందుకు ఎండీఆర్ ఫీజును మర్చెంట్ బ్యాంక్లకు చెల్లించాల్సి ఉంటుంది.|Telugu_M|other|9.392104
processed_te_m_agri_02819.wav|భారత పత్తి సంస్థ రైతుల నుంచి పత్తి కొనుగోలు చేసిన వెంటనే తక్పట్టి వివరాలు సహా మొత్తం పక్రియ వేగంగా జరిగేలా ప్రత్యేక సాఫ్ట్వేర్ను రూపొందించింది. |Telugu_M|other|9.856500
processed_te_m_weather_01018.wav|వర్షం వల్ల మ్యాచ్ రద్దయితే అండర్రైటర్స్ కింద భారీ మొత్తాలను బీమా కంపెనీలు చెల్లించాల్సి ఉంటుందని ఆయన పేర్కొన్నారు. |Telugu_M|other|7.100000
processed_te_m_finance_00771.wav|అతీంద్రియ ఆదాయం లేకుండా, మీ సంస్థ కోసం క్రెడిట్ పొందుతారు|Telugu_M|other|3.839062
processed_te_m_other_01864.wav|ఎప్పుడైతే జనసేన అనే ఇంకో ప్రత్యామ్న్యాయం కనిపించిందో అప్పటి నుంచి క్రమంగా సిపిఎం వైఖరిలో కూడా మార్పు కనిపిస్తోంది. |Telugu_M|other|7.430021
processed_te_m_weather_00930.wav|ఇక పాకిస్తాన్, బంగ్లాదేశ్ లతో వర్షం కారణంగా మ్యాచ్లు రద్దు కావడంతో ఆడకుండానే లంక జట్టుకి రెండు పాయంట్లు లభించాయి . |Telugu_M|other|7.743479
processed_te_m_health_02074.wav|విధి నిర్వహణలో భాగంగా నిఫా వైరస్ రోగులకు చికిత్స అందిస్తూ ఆ వైరస్ బారిన పడి ప్రాణాలు వదిలిన నర్సు, లిని గుర్తుందా.|Telugu_M|other|8.200000
processed_te_m_health_01544.wav|ఇన్ఫిల్ట్‌రేట్స్, చిన్న తెల్ల మచ్చలు కలిగించే మంట పదార్థం మరియు తెల్ల రక్త కణాలు కూడా కార్నియాలో వృద్ధి చెందుతాయి.|Telugu_M|other|7.604167
processed_te_m_agri_02869.wav|ఇంటింటికీ తాగునీరు అందించే పథకానికి జిల్లా గ్రామీణ నీటి సరఫరా ఆర్డబ్ల్యూఎస్ శాఖ అధికారులు ప్రణాళికలు రూపొందించారు. |Telugu_M|other|7.700000
processed_te_m_agri_00827.wav|ప్రభుత్వం అనేది రైతుల పట్ల అశ్రద్థ చూపకూడదు ఎందుకంటే మనం ఈ రోజు సంతృప్తిగా అన్నం తింటున్నాం అంటే దానికి కారణం రైతు|Telugu_M|other|9.386667
processed_te_m_politics_01046.wav|కోర్టులో పోలీసులు సమర్పించిన అన్ని ఆధారాలు, సాక్షుల వాంగ్ములం మేరకు న్యాయమూర్తి శుక్రవారం సాయంత్రం తీర్పు ఇచ్చారు.|Telugu_M|other|7.847979
processed_te_m_health_00559.wav|ద్వైపాక్షిక చెవి శస్త్రచికిత్స కూడా శ్వాస మరియు కొన్ని వారసత్వంగా వెర్టిగో లోపాలు వంటి పరిస్థితికి  కారణం కావచ్చు.|Telugu_M|other|8.080167
processed_te_m_general_00636.wav|జార్ఖండ్లోని అందమైన మహిళలకు ఉద్యోగాలను ఎరవేసి వారిని ఢెల్లీకి పిలిపించి మానవ అక్రమ రవాణా చేసే వారికి విక్రయించేది. |Telugu_M|other|8.231104
processed_te_m_other_01645.wav|తన వ్వ్యూహం విజయవంతం అయితే,చంద్రబాబు నాయుడు మరోసారి ఏపీలోనే కాదు ఢిల్లీలో కూడా చక్రం తిప్పడం ఖాయం అని అనుకున్నాడు. |Telugu_M|other|7.600000
processed_te_m_other_01978.wav|కాంగ్రెస్ అభ్యర్థి సునీల్ జాఖడ్ ముందు చూపు కలిగిన వ్యక్తని,ఈ ప్రాంత అభివృద్ధికి కృషి చేస్తారని సింగ్ వెల్లడించారు. |Telugu_M|other|7.302313
processed_te_m_health_00972.wav|త్రెషోల్డ్ వ్యాయామాలు రెండు రకాలుగా ఉంటాయి, అధిక హృదయ స్పందన రేటుతో లేదా అధిక మరియు తక్కువ ప్రయత్నం యొక్క విరామాలలో స్థిరమైన రాష్ట్ర వ్యాయామం.|Telugu_M|other|9.682354
processed_te_m_finance_01935.wav|మోడీ ప్రభుత్వం అంతర్జాతీయ ద్రవ్య పెట్టుబడికి పూర్తిగా లొంగిపోయి దేశ ప్రజల ఆర్థిక శక్తిని దెబ్బ తీస్తూ స్టాక్ మార్కెట్ ను  ఉత్తేజ పరుస్తున్నది. |Telugu_M|other|8.939312
processed_te_m_finance_00341.wav|కేటాయించిన వర్గీకరణ సంకేతాలు నిష్పాక్షికంగా పన్ను వ్యత్యాసం మరియు ఇది ఒక ఆర్థిక దృగ్విషయంగా పన్ను పుట్టుక ద్వారా నిర్ణయించే ప్రమాణాలు ఉన్నాయి.|Telugu_M|other|9.775229
processed_te_m_general_02466.wav|ప్రభుత్వ రంగంలోనే కాకుండా రాష్ట్రంలోని ప్రైవేట్ పరిశ్రమలు, సంస్థల్లో స్థానికులకే ఉద్యోగాలు దక్కాలి, ఇదే కొలువుల కొట్లాట బహిరంగ సభ ముఖ్యోద్దేశం|Telugu_M|other|10.169958
processed_te_m_other_01201.wav|ప్రస్తుతం టాలీవుడ్లో వరుసగా టాప్ హీరోల సరసన నటిస్తూ పరిశ్రమలో హాట్ టాపిక్ గా మారింది. |Telugu_M|other|5.816229
processed_te_m_weather_01167.wav| తమన్నా పాత్ర ఈ సినిమాలో నాగ్,కార్తిల కథను ఆడియన్స్ కోణంలో చూసే పాత్రగా చెప్పుకోవచ్చు. |Telugu_M|other|5.978771
processed_te_m_agri_01770.wav|జిల్లా లోని భద్రాచలం, పాల్వంచ, కొత్తగూడెం డివిజన్లలో నాణ్యమైన ఆకు ఉత్పత్తి జరుగుతోంది|Telugu_M|other|6.304000
processed_te_m_politics_03141.wav|నిజామాబాద్ జిల్లా, రుద్రూర్ గ్రామ సర్పంచ్ ఇందూరు చంద్రశేఖర్ కూడా ఇదే కోవలోకి వస్తాడు.|Telugu_M|other|5.971875
processed_te_m_general_01028.wav|రెండవ కాగితంలో మిగిలిన రసాయన పదార్థముల చేరికతో మార్పునొందు నిరంతర ప్రభావం ఒక పరిణామం. |Telugu_M|other|6.489604
processed_te_m_general_02293.wav|కాని ప్రతి సంగీతం విషయం గురించి సందిగ్ధతలు మాత్రమే ఉండటానికి సంగీతం రిలిజన్ కాదు కదా?|Telugu_M|other|6.100000
processed_te_m_weather_01483.wav|ఈ మేరకు ప్రభుత్వ ప్రధాన కార్యదర్శి నీలం సాహ్నీ శనివారం రాత్రి ఉత్తర్వులు జారీ చేశారు. |Telugu_M|other|6.000000
processed_te_m_politics_01004.wav|రాజకీయ ఊరేగింపులు,పబ్లిక్ లేదా నేషనల్ పండుగలలో కూడా పురుషులు మాత్రమే డాన్స్ చేస్తారు.|Telugu_M|other|5.816229
processed_te_m_other_01389.wav|తల్లిని హతమార్చిన ఈ తతంగమంతా చిన్నారి వినోదిని కళ్ళెదుటే జరగడంతో ఆమె భయానికి లోనైంది.|Telugu_M|other|5.955542
processed_te_m_agri_01009.wav|ఈ ఉదాహరణ సమస్య ఏమిటంటే రియాక్టెంట్ల నుంచి ఉత్పత్తి చేయబడిన ఉత్పత్తిని అంచనా వేయడం ఎలా|Telugu_M|other|7.264000
processed_te_m_politics_00701.wav|విద్యార్థులు వాటిని చూడగలిగే తరగతిలో ఒక స్థలంలో పాఠ్య లక్ష్యాలు మరియు వనరులను ఉంచండి.|Telugu_M|other|6.060042
processed_te_m_education_01967.wav|భద్రాద్రి రాముడి చెంత పచ్చదనం తోరణాన్ని కట్టిన వనజీవి రామయ్యకు అరుదైన గౌరవం దక్కింది.|Telugu_M|other|6.592000
processed_te_m_other_02017.wav|భక్తులకు ఎలాంటి ఇబ్బందులు కలుగకుండా ఏర్పాట్లు చేయాలని అడిషనల్ ఎస్పీ సుధీంధ్ర అన్నారు. |Telugu_M|other|6.000000
processed_te_m_education_01957.wav|ఇలాంటి వాడికోసమా నా జీవితాన్ని త్యాగం చేసింది అనుకుంటూ మనసులో కుమిలి కుమిలి ఏడ్చింది.|Telugu_M|other|5.930667
processed_te_m_health_01982.wav|కిరిట్సీ రైజాన్ ప్రాంతం ఒక పురాతన భవనంలో ఉన్న క్షయవ్యాధి రోగుల పిల్లల ఆరోగ్య కేంద్రం.|Telugu_M|other|7.499667
processed_te_m_agri_00535.wav|ఆదివారం తెల్లవారు ఝామున వ్యవసాయ పొలం వద్ద చెట్టుకు ఉరి వేసుకుని ఆత్మహత్య చేసుకున్నాడు|Telugu_M|other|6.186667
processed_te_m_finance_00616.wav|ఇటీవల జూన్ త్రైమాసికంలో హైడ్రో కార్బన్ల వ్యాపారం కొంత ఒత్తిడికి గురైనా రిటైల్, ఇతర వ్యాపారాలు దాన్ని ఆదుకున్నాయి.|Telugu_M|other|8.022125
processed_te_m_politics_03230.wav|దేవరకద్ర, కొల్లాపూర్ నుంచి పోటీ చేసిన కాంగ్రెస్ నేతలు పాలమూరు ప్రాజెక్టు ఆపాలని కోర్టుకు వెళ్లిన్రని మండిపడ్డారు.|Telugu_M|other|7.987292
processed_te_m_finance_01439.wav|మనం చెమటోడ్చి కష్టపడి సంపాదించిన డబ్బులో కొంత ఆదాయ పన్ను రూపంలో, ఇతర పన్నుల రూపంలో ప్రభుత్వానికి చెల్లిస్తున్నాం.|Telugu_M|other|7.964062
processed_te_m_agri_00970.wav|హైడ్రోజన్ పెరాక్సైడ్ యొక్క టాబ్లెట్ను నీటిలో కరిగించి, తాజా నీటి స్పాంజితో శుభ్రం చేయడానికి ఒక డిష్గా కురిపించాలి|Telugu_M|other|8.533333
processed_te_m_general_00171.wav|సంస్కృతం నుండి ఉద్భవించిన మాట్లాడే భాషల యొక్క శ్రేణి సంస్కృత రచనలో వ్రాయబడిన వివిధ స్క్రిప్ట్ల ద్వారా సరిపోతుంది. |Telugu_M|other|7.975688
processed_te_m_weather_01079.wav|నడుం చుట్టుకొలత ఇది పెల్విస్ ఆకారాన్ని బట్టి, అబ్డామినల్ ఒబెసిటీని బట్టి ఒకరిలో ఉన్నట్లు మరొకరిలో ఉండక మారుతుంది. |Telugu_M|other|7.662208
processed_te_m_education_01224.wav|పాలస్తీనా ప్రధాని మహ్మద్ ఇష్తాయే ఇటీవల జోర్డాన్, ఇరాక్లలో జరిపిన పర్యటన వివరాలపై చర్చించాల్సి ఉందని ఆయన తెలిపారు.|Telugu_M|other|8.277333
processed_te_m_finance_00756.wav|మీకు ఇది అవసరం లేదు, కానీ మీకు డబ్బు మిగిలి ఉంది, మీరు దానిని సబ్వే కౌంటర్లో డిపాజిట్ చేసి డబ్బును తిరిగి పొందాలి|Telugu_M|other|7.877187
processed_te_m_agri_00522.wav|మీరు సరిగ్గా ఉన్న మొక్కను కలిగి ఉన్న తర్వాత, నేల వేయడంతో దాని చుట్టూ నింపండి, మీరు వెళ్ళినప్పుడు తేలికగా నొక్కండి|Telugu_M|other|8.245333
processed_te_m_finance_02018.wav|కానీ, పడిపోతున్న రూపాయి విలువ కారణంగా భారత్ తో పోలిస్తే గల్ఫ్ దేశాల్లో ఎక్కువ డబ్బు సంపాదించే అవకాశాలూ లేకపోలేదు. |Telugu_M|other|7.975688
processed_te_m_politics_02549.wav|మెట్ట‌పల్లి రూరల్ యువత వివేకానంద బోధనలను ఆచరిస్తూ సన్మార్గంలో నడవాలని మెట్ట‌పల్లి డీఎస్పీ గౌస్‌బాబా పేర్కొన్నారు.|Telugu_M|other|8.405250
processed_te_m_agri_01737.wav|సంవత్సరాల నుంచి తాను సేంద్రియ వ్యవసాయం తాను చేస్తున్నట్లు రాష్ట్ర ఉత్తమ రైతు కేంద్రే బాలాజీ ఆంధ్ర భూమితో తెలిపారు|Telugu_M|other|8.170667
processed_te_m_politics_00446.wav|ధర్మాగ్ని పునీతులైన జయేంద్ర స్వామి, డెబ్బయ్యవ పీఠాధిపతి శంకర విజయేంద్ర సరస్వతి స్వామి సనాతన తేజంతో వెలగడం చరిత్ర.|Telugu_M|other|8.858042
processed_te_m_health_00511.wav|అంటే క్యాన్సర్ మహమ్మారి వల్ల ప్రాణాలు కోల్పోయిన వారికంటే సూపర్ బగ్ వల్ల మృతి చెందిన వారి సంఖ్యే ఎక్కువగా ఉంటోంది.|Telugu_M|other|8.405250
processed_te_m_weather_02185.wav|గత ఏడాది జమ్ముకు తరలించి తరచూ అతడితో కాంటాక్ట్  లో ఉండేవాడని, ఆయుధాలను అందుకుంటూ ఉండేవాడని పోలీసులు వెల్లడించారు. |Telugu_M|other|8.358813
processed_te_m_finance_00307.wav|అక్కడ ఆమె ఇద్దరు మనుషులను కలుసుకుంది, ఒక స్టాక్ బ్రోకర్ అయిన డానీ ముర్రే మరియు అతని స్నేహితుడు జాన్ వేన్ విల్సన్.|Telugu_M|other|8.672271
processed_te_m_finance_01944.wav|మ్యూచువల్ ఫండ్లలో క్రమానుగత పెట్టుబడి విధానంలో నెలనెలా మదుపు చేస్తూ వెళ్తే మంచి రాబడిని ఆర్జించేందుకు వీలవుతుంది. |Telugu_M|other|7.600000
processed_te_m_health_02530.wav|ఏదైనా కారణాలతో కాస్త నొప్పి అనిపించగా మెడికల్ షాపుకు వెళ్లిపోయి నొప్పి నివారణ మందులు పెయిన్కిల్లర్స్ కొని వేసుకోవడం చాలా ఎక్కువగా జరుగుతోంది. |Telugu_M|other|9.000000
processed_te_m_general_02026.wav|తమ కంపెనీలో పనిచేస్తోన్న మహిళా కార్మికులకు నెలసరి నొప్పుల నుంచి విముక్తి పొందేందుకు వస్త్ర తయారీ సంస్థలు గుర్తింపు లేని మాత్రలను ఇస్తున్నాయి. |Telugu_M|other|9.100000
processed_te_m_general_01246.wav|కడప, కర్నూలు, అనంతపురం జిల్లాలలో నాలుగు వేల మెగవాట్ల సామర్థ్యం కలిగిన సౌర విద్యుత్ పార్కులను కేంద్ర ప్రభుత్వ సహకారంతో అభివృద్ధి చేస్తున్నారు. |Telugu_M|other|9.577854
processed_te_m_finance_00806.wav|ఎవరి సిమ్కార్డ్ అయినా బ్లాక్ అయితే వెంటనే బ్యాంకులను సంప్రదించి క్రెడిట్, డెబిట్ కార్డులనే కాకుండా ఆ ఖాతాలనే బ్లాక్ చేయించాలని సూచిస్తున్నారు|Telugu_M|other|9.821667
processed_te_m_finance_01334.wav|అయితే గోల్డెన్ రూల్ మీ క్రెడిట్ కార్డుకు సంబంధించి మీ ఖాతా యొక్క భద్రత మరియు మీ క్రెడిట్ స్కోర్ మెరుగ్గా ఉండటానికి ఎటువంటి సమాచారం ఇవ్వకూడదు.|Telugu_M|other|9.725625
processed_te_m_health_02818.wav|నొప్పిని నియంత్రించడం, నొప్పి తీవ్రతను తగ్గించడం, నొప్పిని నివారించడం, నొప్పితో సౌకర్యవంతంగా జీవించడం అనేవి ఆయుర్వేద చికిత్సలో ప్రధానాంశాలు. |Telugu_M|other|8.800000
processed_te_m_general_01086.wav|దాంతో అనేక మంది సబ్సిడీల కోసం ఎదురు చూడకుండా సౌర విద్యుత్ మీదనే దృష్టి పెడుతున్నారు. |Telugu_M|other|5.955542
processed_te_m_weather_01044.wav|అసలు పవన్ కళ్యాణ్ ను ఎందుకు అర్థం పర్థం లేకుండా ఎందుకు టార్గెట్ చేశారని పవన్ ఫ్యాన్స్ ప్రశ్నల వర్షం కురిపించారు.|Telugu_M|other|6.779854
processed_te_m_agri_01024.wav|ప్రతి వృత్తం మధ్యలో మేము త్రిభుజం తయారు చేయడానికి మూడు వైపుల నుండి సమ్సా యొక్క అంచులను మాంసం నింపి, చీలిక వేయాలి|Telugu_M|other|9.045333
processed_te_m_finance_02664.wav|లక్షలోపు ఉన్నవారు ఆర్థిక బలహీన వర్గాలు, అల్పాదాయ వర్గాలకు వడ్డీ రాయితీ రుణ పథకంలో భాగంగా రుణం పొందేందుకు అర్హులు|Telugu_M|other|8.045333
processed_te_m_education_01141.wav|పూర్తి వినాశనం ఆప్షన్ లు  మరియు రాజీలు ఉండదు, ఇది అబ్డాన్ యొక్క భయపెట్టే మరియు వ్యక్తీకరణ యొక్క చిత్రం చేస్తుంది|Telugu_M|other|8.650667
processed_te_m_general_01194.wav|మనదంతా ఒకటే మతం మానవత్వం అనే నినాదాన్ని సమాజంలోని ప్రతి ఒక్కరి హృదయంలో, మనసులో నాటుకునేలా ఒక గొప్ప మార్పురావాలి. |Telugu_M|other|8.900000
processed_te_m_finance_01143.wav|దేశ ఆర్థిక వ్యవస్థలో పెద్ద పన్నుల సంస్కరణ గా అభివర్ణించదగ్గ ఏక పన్ను వ్యవస్థ జీఎస్టీ అమలులోకి వచ్చి ఏడాదయ్యింది.|Telugu_M|other|9.403708
processed_te_m_politics_00994.wav|డిజిటల్ సర్వీస్ ప్రొవైడర్లు మరియు నిర్మాతల మండలి సభ్యులు త్వరలోనే సంయుక్త ప్రెస్‌మీట్‌కు ఏర్పాట్లు చేస్తున్నారు.|Telugu_M|other|7.116542
processed_te_m_politics_03692.wav|హుజూర్ నగర్ నుండి టిఆర్ఎస్ అభ్యర్ధిగా పోటీ చేసి ఓడిన తెలంగాణ అమరుడు శ్రీకాంతా చారి తల్లి కాసోజు శంకరమ్మకు ఈ దఫా టికెట్ దక్కే పరిస్థితి లేదు.|Telugu_M|other|10.077083
processed_te_m_general_00807.wav|పూర్తి స్వదేశీ పరిజ్ఞానంతో ఇండియా తయారు చేసుకున్న తేలికపాటి యుద్ధ విమానం తేజస్ పై అమెరికా పొగడ్తలు కురిపించింది. |Telugu_M|other|7.871187
processed_te_m_general_00538.wav|ముంబయి నుంచి ఢిల్లీ మీదుగా న్యూయార్క్ వెళ్లే విమానం ఎక్కేందుకు వచ్చిన వృద్ధురాలిని ఓవర్ బుకింగ్ కారణంగా ఎయిర్ ఇండియా సిబ్బంది అడ్డుకున్నారు. |Telugu_M|other|8.405250
processed_te_m_other_00985.wav|వివరాల్లోకి వెళితే, హండ్రెడ్ పర్సెంట్ లవ్ చిత్రాన్ని తమిళంలో హండ్రెడ్ పర్సెంట్ కాదల్ పేరుతో రీమేక్ చేస్తున్నారు. |Telugu_M|other|6.617312
processed_te_m_politics_02187.wav|బ్రిడ్జి పైనుంచి దూకడానికి ప్రయత్నించిన యువకుణ్ని, స్థానిక సెలబ్రిటీ జిమ్లో కసరత్తులు చేస్తున్న యువకులు కాపాడారు|Telugu_M|other|7.627375
processed_te_m_general_01769.wav|అవి భూమి ఉపరితలం నుండి డెబ్బై కిలోమీటర్లకు  దాదాపు సమానమైన దూరం చేరుకుని  ఆరిపోతాయి. |Telugu_M|other|6.600000
processed_te_m_finance_00456.wav|బుకింగ్ చేసినప్పుడు, అతిథులు వారి వ్యక్తిగత క్రెడిట్ కార్డు యొక్క వివరాలను సూచించాల్సిన అవసరం ఉంది.ఆ తర్వాత పాస్పోర్ట్‌ తో పాటు సమర్పించాలి.|Telugu_M|other|8.776771
processed_te_m_general_01583.wav|అప్పుడు స్క్వేర్లో సర్కిల్ సెట్ మరియు అతని చుట్టూ సూర్యుడు ఒక నివాళి నృత్యం నడిపాడు. |Telugu_M|other|5.572417
processed_te_m_health_02483.wav|కొన్ని అధ్యయనాలు రొమ్ము క్యాన్సర్ నిర్ధారణ తర్వాత చికిత్స మరియు రికవరీ సమయంలో జిన్సెంగ్ రూట్ తీసుకోవడం నుండి సానుకూల ఫలితాలను నిర్ధారించాయి. |Telugu_M|other|9.566250
processed_te_m_agri_01833.wav|ఒక ఊరిలో సోమయ్య అనే రైతు ఉండేవాడు, అతనికో పొలం ఉంది, గొర్రెల మంద కూడా ఉంది, కూలీలతో ఒకరోజు మందని తోలుకు వెళ్తాడు|Telugu_M|other|8.778667
processed_te_m_health_00803.wav|అక్కడ ఆస్పత్రిలో రోగులకు చికిత్స చేస్తున్న ఓ నర్స కూడ ఈ వైరస్ వ్యాధి సోకి చనిపోయింది|Telugu_M|other|5.920708
processed_te_m_finance_02175.wav|అన్ లిస్టెడ్ షేర్లు మూడేళ్లకు మించి ఉంటే వాటిపై దీర్ఘకాల మూలధన లాభాల పన్ను పడుతుంది. |Telugu_M|other|5.769792
processed_te_m_agri_00899.wav|గ్రామానికి చెందిన డీలర్ కౌకుంట్ల శ్రీనివాస్రెడ్డి , రాత్రి గ్రామ సమీపంలోని ఒక రైతు పొలంలోని చింత చెట్టుకు ఉరి వేసుకుని ఆత్మహత్య చేసుకున్నాడు|Telugu_M|other|10.090667
processed_te_m_finance_01020.wav|లక్షలు డిపాజిట్ చేస్తానన్న మోదీ హామీ గురించి చెప్పిన వాళ్లను నిలదీయండి అని ర్యాలీలో ఆమె అన్న మాటలకు మాధ్యమాలు విస్తృత ప్రాచుర్యం కల్పించాయి.|Telugu_M|other|9.960979
processed_te_m_finance_02412.wav|జాతీయ స్టాక్ ఎక్స్‌ఛేంజీ కార్వీ స్టాక్ బ్రోకింగ్ లిమిటెడ్ సంస్థకు చెందిన ట్రేడింగ్ లైసెన్స్ ను సస్పెండ్ చేసింది. |Telugu_M|other|6.257396
processed_te_m_agri_00302.wav|గెస్ట్ నిపుణులు వినూత్న లేజర్ ఎలాస్టిన్ మరియు కొల్లాజెన్ ఉత్పత్తి ఒక స్టిమ్యులేటింగ్ ప్రభావం కలిగి నిర్ధారించండి|Telugu_M|other|9.290667
processed_te_m_health_00785.wav|ఒకసారి గర్భం వచ్చి, ప్రసవం అయితే రెండోసారి చికిత్స అవసరం లేకుండానే గర్భం దాల్చొచ్చు.|Telugu_M|other|6.269021
processed_te_m_education_00381.wav|ఆ చట్టంతో మన గణతంత్ర రాజ్య ప్రస్థానం లౌకిక పదం నుంచి మిథ్యా లౌకిక వైపు మళ్లుతున్నది.|Telugu_M|other|7.594667
processed_te_m_agri_01339.wav|తప్పులు చేయకుండా ఉండాలంటే, మీరు మొదట నీటి సరఫరా నెట్వర్క్ యొక్క పథకాన్ని సృష్టించాలి|Telugu_M|other|6.709333
processed_te_m_weather_02743.wav|తిప్పాపురం చెరువు సమీపానికి చేరుకున్న మావోయిస్టులు.మావోయిస్టులు పోలీసుల వైపు బాంబులు విసిరేసి దమ్ముంటే రమ్మని సవాలు విసిరినట్లు తెలుస్తోంది. |Telugu_M|other|9.043792
processed_te_m_health_01622.wav|వీరిద్దరినీ వెంటనే ఆస్పత్రికి పంపి స్క్యాన్ చేయగా మార్ష్ గాయం తీవ్రంగా ఉందని, సర్జరీ చేయాల్సి వస్తుందని తేలింది.|Telugu_M|other|7.934062
processed_te_m_politics_01067.wav|కేరళలో జరిగిన ఈ ఘటనకు అసలు కారణంగా స్థానిక అబ్కారీ శాఖ చేసిన పొరపాటే కావడం గమనార్హం.|Telugu_M|other|6.837896
processed_te_m_politics_03328.wav|మరో సభ్యుడు లెఫ్ట్‌నెంట్ జనరల్ రవి తొగ్డెతో కలిసి మాజీ క్రికెటర్లు పడుతున్న ఇబ్బందులపై ఆమె సమావేశం నిర్వహించారు.|Telugu_M|other|7.755083
processed_te_m_finance_01173.wav|అయితే ఇంకెందుకు ఆలస్యం, మా వన్ ఇండియా కూపన్ సెక్షన్ విభాగంలో లభిస్తున్న క్యాబ్ సర్వీసులను వెంటనే బుక్ చేసుకోండి.|Telugu_M|other|7.940854
processed_te_m_politics_03485.wav|ఆయన రెండు రోజుల నుండి బయటకు రాకపోవడం, ఆయన ఫ్లాట్ నుండి అదో రకమయిన దుర్వాసన వస్తుందని గ్రహించిన అక్కడి స్థానికులు పోలీసులకి సమాచారం ఇచ్చారు.|Telugu_M|other|10.042250
processed_te_m_general_00954.wav|కానీ ఇప్పుడు సామాన్యులు కూడా వెళ్లొచ్చని ఎలాన్ మస్క్ స్థాపించిన స్పేస్ఎక్స్ కంపెనీ చంద్రుని మీదకు రాకెట్ ట్రావెల్ సర్వీస్ని ప్రారంభించింది. |Telugu_M|other|9.078625
processed_te_m_finance_02354.wav|కాని సేవారంగం సర్వీసు సెక్టార్ పరిధిలో పన్ను వల్ల వచ్చే ఆదాయం కోల్పోకుండా గట్టిచర్యలు చేపట్టాలని తెలంగాణ రాష్ట్ర వాణిజ్య శాఖ నిర్ణయించింది. |Telugu_M|other|9.659125
processed_te_m_finance_00081.wav|ఇలాంటి వాళ్లు ఇక్కడి ఐపీ అడ్రస్ ‌లకు అడ్వర్టైజ్మెంట్లు ఇవ్వడం ద్వారా, ఇండియన్ల డేటా అమ్మడం ద్వారా సంపాదించిన మొత్తానికి పన్ను వర్తిస్తుంది.|Telugu_M|other|10.065479
processed_te_m_other_02279.wav|షాద్నగర్ టౌన్ అధికారుల నిర్లక్ష్యంతో రంగారెడ్డి జిల్లా షాద్నగర్ మున్సిపాలిటీ ఓటరు జాబితా తప్పుల తడకలా తయారైంది. |Telugu_M|other|7.557729
processed_te_m_finance_02227.wav|వీలైనంత త్వరగా వ్యాపార క్రెడిట్ నివేదికపై ఏదైనా అసమానత క్రమం చేయడానికి ఎల్లప్పుడూ ఆరోగ్యంగా ఉంటుందని సూచించండి. |Telugu_M|other|7.499667
processed_te_m_finance_01584.wav|దీనిలో కొద్దిగా మార్పు తెచ్చి, జీతం మైనస్ పొదుపు ఖర్చు అనే లెక్క నేర్చుకుంటే జీవితంలో ఆర్థిక భరోసాకు ఢోకా లేదు.|Telugu_M|other|8.138229
processed_te_m_finance_00777.wav|కానీ అదే సమయంలో వివాహం మరియు భవిష్యత్తులో సూపర్వైజర్ విడిపోయారు.  రెండు సంవత్సరాల తరువాత బ్యాంకు దివాలా తీసింది|Telugu_M|other|8.360625
processed_te_m_politics_01176.wav|ఈ ఘటనపై అఫ్ఘాన్ అంతర్గత వ్యవహారాల మంత్రిత్వ శాఖ అధికార ప్రతినిధి నస్రత్ రహీమీ తీవ్ర దిగ్భ్రాంతి వ్యక్తం చేశారు.|Telugu_M|other|8.265937
processed_te_m_agri_01381.wav|ఆధునిక కాఫీ వినియోగం దిగువ రిస్క్ ఆఫ్ స్ట్రోక్తో అనుబంధం కలిగి ఉంది. ప్రాస్పెక్టివ్ స్టడీస్ యొక్క మెటా విశ్లేషణ|Telugu_M|other|8.501333
processed_te_m_weather_00614.wav|శనివారం మల్దకల్ సమీపంలో రెండు వరిగడ్డి ట్రాక్టర్ల్ రాగా ,ఎదురుగా వచ్చే జాతర బస్సులు వాహనాలతో ఇబ్భందిగా మారింది. |Telugu_M|other|8.103396
processed_te_m_other_02767.wav|రాంచీ తీవ్ర దుర్భిక్ష పరిస్థితుల నుంచి గట్టెక్కేలా వానలు కురవాలని ఆకాంక్షిస్తూ భక్తులు నిప్పుల గుండంలో నడిచారు. |Telugu_M|other|8.254312
processed_te_m_health_01363.wav|అధిక రక్తపోటు సెరిబ్రల్ సంక్షోభాల సమయంలో అమాంతం, ఒత్తిడి జంప్స్ అటానమిక్ ఆటంకాలు వంటి చలి లేదా జ్వరం జరుగుతాయి.|Telugu_M|other|8.498125
processed_te_m_finance_02503.wav|బ్యాంకు బ్రాంచ్లతో పాటు ఏటీఎం కేంద్రాల్లో క్యాష్ డిపాజిట్ చేసే సౌకర్యాలు పెంచాలని బ్యాంకుల్ని కోరింది ఎన్పీసీఐ. |Telugu_M|other|7.400000
processed_te_m_general_01753.wav|ఇలా నేత నేయాలంటే పూరి గుడిసెల్లో ఉండే చేనేత మగ్గాల వద్ద, మగ్గం గోతుల్లోను నిత్యం విద్యుత్ బల్బులు వెలగాల్సిందే. |Telugu_M|other|7.580938
processed_te_m_finance_00402.wav|దేశాల మధ్య జరిగే అక్రమ ద్రవ్య మార్పిడీని హవాలా అని, దేశంలోని వివిధ ప్రాంతాల మధ్య జరిగే దాన్ని హుండీ అని అంటారు.|Telugu_M|other|8.405250
processed_te_m_politics_00254.wav|గుర్తుంచుకోండి మీరు స్కేట్‌బోర్డ్ తొక్కడం ముందు, మీరు ఎల్లప్పుడూ ఒక హెల్మెట్ మరియు ఇతర రక్షణ పరికరాలు ధరించాలి.|Telugu_M|other|8.231104
processed_te_m_finance_02216.wav|చేనేత, వస్త్ర, వ్యాపార రంగాలను వస్తు సేవల పన్ను జీఎస్టీ నుంచి మినహాయింపు ఇవ్వాలంటూ కేంద్రాన్ని కోరాలని అన్నారు. |Telugu_M|other|7.697042
processed_te_m_finance_00582.wav|ప్రతి హెప్టాథ్లాన్ ఈవెంట్ గురించి మరింత సమాచారం కోసం క్రింది లింకులను తనిఖీ చేయండి.|Telugu_M|other|5.293771
processed_te_m_finance_02348.wav|బ్యాంక్ ఖాతా నుంచి డబ్బు డ్రా అయినట్టు తెలిస్తే సాధ్యమైనంత తొందరగా ఫిర్యాదు చేయాలి.|Telugu_M|other|5.100000
processed_te_m_general_02163.wav|వైమానిక దాడి తర్వాత పాకిస్తాన్ అవమాన భారంతో భారత్ పై కవ్వింపు చర్యలకి పాల్పడుతుంది. |Telugu_M|other|5.900000
processed_te_m_finance_00314.wav|తాజా హైకోర్టు ఆదేశాల మేరకు మాత్రం ఇన్వాయీస్ ప్రకారం జీవిత కాల పన్ను విధించాల్సిందే.|Telugu_M|other|5.804625
processed_te_m_education_03421.wav|కఠ్మాండు నేపాల్ ప్రధాని పుష్పకుమార్ దహాల్ ప్రచండ బుధవారం తన పదవికి రాజీనామా చేశారు.|Telugu_M|other|6.315458
processed_te_m_education_02736.wav|దయచేసి ఇలా జిహ్వ చాపల్యానికి అరుదైన జీవరాశుల్ని బలి చేయకండి అంటూ రిక్వెస్ట్ చేశారు.|Telugu_M|other|6.592000
processed_te_m_agri_01708.wav|తమకశ్వాస గలవారు పరిసరాలు వేడిగా ఉండాలని, వేడి నీరు, కాఫీ వంటివి తాగాలని కోరుకుంటారు |Telugu_M|other|7.242667
processed_te_m_weather_01489.wav|అమరావతి:జగన్ హామీలను ప్రజలు నమ్మే పరిస్థితి లేదని ఎమ్మెల్సీ బుద్ధా వెంకన్న అన్నారు. |Telugu_M|other|5.900000
processed_te_m_other_01557.wav|కనుక ఈసారి ఆయన దీక్షకి కూర్చొంటే కాపులు అందరూ ఆయనకు అండగా నిలుస్తారో లేదో అనుమానమే. |Telugu_M|other|6.222583
processed_te_m_politics_01114.wav|గత ఇరవై ఏళ్లలో ఓటింగ్ అంటే తెలీని ఈ హైపర్ సెన్సిటివ్ నక్సల్ ప్రాంతంలో మొదటిసారి పోలింగ్‌కోసం మూడు పోలింగ్ స్టేషన్లను ఏర్పాటు చేస్తున్నారు.|Telugu_M|other|9.415313
processed_te_m_finance_01366.wav|హెచ్డీఎఫ్సీ ఇన్ఫినియా క్రెడిట్ కార్డులు ఉన్నవారు ఐఫోన్ ను స్మార్ట్ బై ద్వారా కొంటే ఎక్స్ రివార్డ్ పాయింట్ బెనిఫిట్ కింద డిస్కౌంట్ ఇస్తారు.|Telugu_M|other|9.136688
processed_te_m_health_00025.wav|న్యూయార్క్ కాంగోలో ఎబోలా వైరస్ విజృంభిస్తున్న నేపథ్యంలో ప్రపంచ ఆరోగ్య సంస్థ డబ్ల్యూహెచ్ఓ ప్రపంచ వ్యాప్తంగా ఎబోలా ఎమర్జెన్సీని ప్రకటించింది|Telugu_M|other|9.984208
processed_te_m_finance_00837.wav|క్రెడిట్ కార్డు, డెబిట్ కార్డు కన్నా వెడ్డింగ్ కార్డు ఖరీదు. మగతనం అంటే భార్యను, తల్లిలా చూసుకోవడం ఇలాంటి మంచి మాటలు వినే అవకాశం చిక్కింది|Telugu_M|other|9.128438
processed_te_m_agri_00581.wav|మొత్తం హౌస్ కోసం నీటి మృదుల పరికరాన్ని లేదా నీటిని ఫిల్టర్ను ఇన్స్టాల్ చేయడానికి ఇది ఒక బిట్గా భావిస్తున్నారా?|Telugu_M|other|9.184000
processed_te_m_other_01080.wav|దానిలోని ముఖ్యాంశాలను పైన పేర్కొన్న కెమిస్ట్రీ అధ్యాయాలపై ముఖ్యాంశాలతో కూడిన షార్ట్ నోట్స్ను తయారు చేసుకోవాలి.|Telugu_M|other|7.964062
processed_te_m_health_01591.wav|రోగికి నొప్పులు ఎక్కువ సేపు వస్తుండడం వల్ల మైల్డ్‌గా అనల్జిక్ మందుల్ని నొప్పి తీవ్రతని బట్టి వాడాల్సి ఉంటుంది.|Telugu_M|other|7.221042
processed_te_m_health_02871.wav|ఇతమిద్దంగా ఇవి రొమ్ము క్యాన్సర్ కారణాలని చెప్పలేము కాని కొన్ని విపత్కర పరిస్థితుల వలన వచ్చే అవకాశాలు ఉండవచ్చు. |Telugu_M|other|7.200000
processed_te_m_weather_02714.wav|దీంతో దీర్ఘకాలంగా అపరిష్కృ తంగా ఉన్న నీటివాటా వ్యవహారాన్ని ఇకఫైనల్ చేసేందుకు అంతా సిద్ధమైనట్లు భావిస్తున్నారు. |Telugu_M|other|7.600000
processed_te_m_general_00358.wav|ములుగు:తోటి విద్యార్థుల అకృత్యాలు,అసాంఘీక చర్యలు ఓ విద్యార్థి జీవితంలో మర్చిపోలేని చేదు అనుభవాన్ని మిగిల్చాయి.|Telugu_M|other|8.010521
processed_te_m_weather_00784.wav|ముగ్గురు ఉగ్రవాదులు ఉన్నట్లు సమాచారం రావడంతో బ్రెంటీ బట్పోరా ప్రాంతంలో ఆర్మీ భారీ కూంబింగ్ ఆపరేషన్ చేపడుతోంది. |Telugu_M|other|7.800000
processed_te_m_finance_01359.wav|ఆర్థిక సంవత్సం చివరికి వచ్చే సరికి పన్ను పరిధిలోకి వచ్చే ఉద్యోగులు, వ్యాపారుల దృష్టి అంతా ఒకటే దానిపై ఉంటుంది.|Telugu_M|other|7.836354
processed_te_m_politics_01018.wav|కిక్‌స్టార్టర్ మరియు ఇండీ మీరు నగదు పెంచడానికి ఒక పరిమిత ప్రచారం పొడవు సెట్ ఎందుకంటే, టైమింగ్ చాలా ముఖ్యమైనది.|Telugu_M|other|7.731875
processed_te_m_politics_02899.wav|సుహాసిని కోసం ఆమె సోదరులు ఎన్టీఆర్, కళ్యాణ్ రామ్, ఇతర కుటుంబ సభ్యులు ప్రచారం చేస్తారని జోరుగా వార్తలు వచ్చాయి.|Telugu_M|other|7.360354
processed_te_m_education_00752.wav|ముంబైలోని ఒక వైద్య కళాశాలలో పీజీ చేస్తున్న విద్యార్థిని డాక్టర్ పాయల్ తాడ్వీ గత బుధవారం ఆత్మహత్య చేసుకున్నారు.|Telugu_M|other|9.071563
processed_te_m_education_00842.wav|కేసును జమ్మూ కాశ్మీర్ నుంచి ఛండీగఢ్ కోర్టుకు బదిలీ చేయాలని బాధిత బాలిక తండ్రి విజ్ఞప్తి చేసిన విషయం తెలిసింది.|Telugu_M|other|7.905625
processed_te_m_agri_03007.wav|అందుకే రైతు కుటుంబాలకు వెన్ను దన్నుగా నిలిచే రైతు బీమా పథకం అమలు కోసం ప్రభుత్వం పకడ్బందీగా ప్రణాళికలు చేసింది. |Telugu_M|other|7.200000
processed_te_m_finance_02222.wav|తాజాగా ఆ బకాయిని కేశినేని నాని ఆధ్వర్యంలోని సంస్థ చెల్లించగా, డబ్బు ముట్టినట్టు బ్యాంకు నుంచి సమాచారం అందింది. |Telugu_M|other|7.700000
processed_te_m_education_02757.wav|పరిసరాలు శుభ్రంగా లేకపోయినా, డ్రైనేజీ వ్యవస్థ బాగోక పోయినా సరే దోమలు తమ ప్రతాపాన్ని చూపడానికి సిద్దంగా ఉంటాయి.|Telugu_M|other|8.234667
processed_te_m_general_00494.wav|పలువురు నెటిజనులు అత్యంత పురాతన చిత్ర పటాలను పోస్ట్ చేసి వీటిని చూసైనా భారతదేశం అంటే ఏమిటి? అని తెలుసుకుంటారు. |Telugu_M|other|7.882792
processed_te_m_politics_02604.wav|రహస్య మూలాలు మరియు పురాతన కాలంలో అంబర్ రహస్యమైన లక్షణాలు అతీంద్రియ శక్తులు అతన్ని కేటాయించడానికి  దారితీసింది.|Telugu_M|other|7.649687
processed_te_m_education_01154.wav|తాజాగా టామ్ క్రూయిజ్ గురించి మాజీ భార్య నికోల్ కిడ్మన్ ఓ మేగజైన్ ఇంటర్వ్యూలో పలు ఆసక్తికర విషయాలు వెల్లడించారు|Telugu_M|other|8.917333
processed_te_m_finance_01973.wav|వస్తు సేవల పన్ను గూడ్స్ అండ్ సర్వీసెస్ టాక్స్ వ్యవస్థీకృతం కావడం సర్వ సమగ్ర ఆర్థిక సమీకృతికి సరికొత్త మాధ్యమం. |Telugu_M|other|7.697042
processed_te_m_general_01349.wav|వేలాది మంది తల్లిదండ్రులు, విద్యార్థులు, విద్యార్థి సంఘాల నేతలు, రాజకీయ పార్టీల నాయకులు, యువజన సంఘాల నాయకులు ఇంటర్ బోర్డును ముట్టడించారు. |Telugu_M|other|9.148292
processed_te_m_health_02650.wav|అందువల్ల వైరస్ ఇతరులకు సోకకుండా నివారించడం, సోకిన వారికి చికిత్స అందించడం ప్రధాన లక్ష్యాలుగా ప్రభుత్వం, పార్టీ యంత్రాంగం మొత్తం కదిలింది. |Telugu_M|other|9.055417
processed_te_m_general_01260.wav|అధికారంలో ఉన్న నాయకుడికి ఇష్టం వచ్చినట్టు రాజ్యాంగాలను రాసుకునే దేశం, రాజ్యాంగానికి లోబడి పనిచేసే భారతదేశం గురించి మాట్లాడడం హాస్యాస్పదం. |Telugu_M|other|9.868104
processed_te_m_other_01433.wav|గురువారం కరీంనగర్ జిల్లా కేంద్రంలోని శాతవాహన వర్సిటీ తొలి కాన్వొకేషన్ కు  ముఖ్య అతిథిగా హాజరైన ఆయన విద్యార్థులను ఉద్దేశించి ప్రసంగించారు. |Telugu_M|other|9.500000
processed_te_m_general_00127.wav|కోపర్నికన్ సూత్రం దాని సాంప్రదాయ రూపంలో భూమి విశ్వంలో ఒక విశేష లేదా ప్రత్యేక భౌతిక స్థానం లో విశ్రాంతి లేదు అని సూత్రం ద్వారా వివరించారు. |Telugu_M|other|9.693958
processed_te_m_health_02279.wav|క్లిష్టమైన చికిత్స కోసం మీరు మిల్క్ తిస్టిల్ యొక్క కాచి వడపోసిన సారము తీసుకోవచ్చు. |Telugu_M|other|5.491146
processed_te_m_agri_00910.wav|భారీ వెనుక విండో కి గాజు దిగువ భాగంలో క్రాస్కారు కలుపు అవసరం, ఒక గొట్టంను పూడ్చండి|Telugu_M|other|8.000000
processed_te_m_health_00712.wav|మీరు నెఫ్రోపతీ యొక్క రోగ నిర్ధారణ కలిగి ఉంటే, చికిత్స మాత్రమే మందులు కలిగి ఉండాలి.|Telugu_M|other|6.478000
processed_te_m_health_01332.wav|చాలామంది పౌర గాయాలు తమ మిలిటరీ ప్రత్యర్ధుల కంటే చాలా త్వరగా చికిత్స పొందుతున్నాయి.|Telugu_M|other|6.199354
processed_te_m_weather_02089.wav|ప్రజాధనాన్ని లూటీ చేయడమే ఈ పద్ధతి ముఖ్యోద్దేశం అంటూ కేల్కర్ కమిటీ ఏనాడో చెప్పింది. |Telugu_M|other|5.932333
processed_te_m_general_01214.wav|తర్వాత ఇది వరకే స్పూన్లు అతికించి ఉంచిన గుండ్రటి అట్టపై ఈ నెమలి బొమ్మను అంటించాలి. |Telugu_M|other|5.943937
processed_te_m_other_00329.wav|పర్ఫెక్ట్ బీచ్ పర్ఫెక్ట్ వాటర్ పర్ఫెక్ట్ హోటల్ పర్ఫెక్ట్ ఫుడ్ అంటూ ట్వీట్ చేసింది. |Telugu_M|other|6.200000
processed_te_m_agri_00614.wav|గంగానది ప్రవహించే ప్రాంతం కావడంతో మాల్డాలో అతి మేలైన ఫాల్జా మామిడి పండ్లు పండుతాయి|Telugu_M|other|6.711250
processed_te_m_finance_02488.wav|కోట్ల విలువయిన షేర్లను తిరిగి కొనుగోలు చేయడానికి కంపెనీ బోర్డు ఆమోదం తెలిపిందని నాల్కో గత నెలలో ప్రకటించింది. |Telugu_M|other|7.070104
processed_te_m_health_02765.wav|కానీ మధుమేహం, అధిక రక్తపోటు వంటి ముప్పు కారకాలను మార్చుకోవటం మాత్రం మన చేతుల్లోనే ఉందనే సంగతిని విస్మరించలేం. |Telugu_M|other|7.600000
processed_te_m_education_01711.wav|వ్యాపార ప్రక్రియలో భాగంగా ఈ అనూహ్య నిర్ణయాన్ని తీసుకోవాల్సి వచ్చినట్లు కంపెనీ ఎక్స్చెంజీలకు సమాచారం ఇచ్చింది.|Telugu_M|other|7.232000
processed_te_m_weather_01285.wav|దేశీయంగా శాసిస్తున్న కొన్ని రాజకీయ శక్తులు మధ్య ప్రాచ్యాన్ని మరు భూమిగా మార్చాలని చూస్తున్నాయని విమర్శించారు. |Telugu_M|other|7.371958
processed_te_m_education_00195.wav|ఈ నేపధ్యంలో కంగనా దర్శకత్వం వహించే ఈ సినిమా కోసం మరింత బడ్జెట్ ను పెట్టేందుకు జీ స్టూడియోస్ ముందుకు వచ్చింది.|Telugu_M|other|7.905625
processed_te_m_health_01612.wav|రొమ్ము క్యాన్సర్ సెల్ లైన్స్ లో మొరిండా సిట్రిఫోలియా నోని యొక్క ఫ్రూట్ నుండి సేకరించిన యాంటీకన్సర్ ఎఫెక్ట్స్.|Telugu_M|other|7.371958
processed_te_m_general_02052.wav|అసలే సంక్షోభంలో ఉన్న ఎయిర్ ఇండియా ఇలాంటి సేవలు అందిస్తే మరోసారి ఎన్నడూ ప్రయాణికులు దీని వైపు కన్నెత్తి చూడరు.|Telugu_M|other|7.000000
processed_te_m_agri_00183.wav|ముప్పేటలో మూడు పేటలుంటే ఉన్నాయేమో కాని ముప్పేటకాయ అంటే మూడు పాళ్ళు ముదిరి ఇంకా ఒక పాలు లేతగా ఉన్న కొబ్బరి కాయ|Telugu_M|other|9.493333
processed_te_m_finance_01855.wav|ఆచార్య కెంట్ ప్రకారం వార్షిక ద్రవ్యోల్బణం రేటు మూడు శాతం దాటకపోతే దానిని పాకుతున్న ద్రవ్యోల్బణం రేటు అనవచ్చు. |Telugu_M|other|7.964062
processed_te_m_general_01779.wav|ఇక, ఇరాన్ అణ్వాయుధాలకు సంబంధించిన పరీక్షలు, అణు విద్యుత్ ఉత్పత్తికి సంబంధించిన కార్యక్రమాలు ఇక్కడే జరుగుతాయి. |Telugu_M|other|6.800000
processed_te_m_education_00824.wav|బెంగుళూరు ప్రత్యేక పరిశోధన బృందం చురుకుగా కదిలి డొంకంతా కదిపిన తర్వాత మహారాష్ట్ర ఎటిఎస్ బృందమూ కదలక తప్పలేదు.|Telugu_M|other|8.417500
processed_te_m_education_01231.wav|కానీ, శ్రీలంకలోని జాఫ్నాలో ఉన్న వల్లిపురం విష్ణు ఆలయంపై మాత్రం దేవుళ్ల బొమ్మలతో పాటు గాంధీజీ విగ్రహం ఉంటుంది.|Telugu_M|other|8.161563
processed_te_m_politics_02847.wav|భయం భయంగా ఓ చోట నిల్చొని కంగారు పడుతున్న పూజను కొంత మంది స్థానికులు గమనించి విషయం తెలుసుకునే ప్రయత్నం చేశారు.|Telugu_M|other|9.032187
processed_te_m_general_00944.wav|ప్రభుత్వ అధికారిపై దాడితోపాటు విద్యుత్ కోతలపై రాజ్బరాలో ఆందోళన చేసిన రెండు కేసుల్లోనూ ఆయనకు బెయిలు మంజూరైంది. |Telugu_M|other|8.149833
processed_te_m_politics_00404.wav|తెలుగుదేశం ఎంపీలకు ఎన్డిఏ సంకీర్ణ ప్రభుత్వం నుంచి ఎలాంటి తోడ్పాటు లభించటం లేదని ఒక సీనియర్ ఎంపీ విమర్శించారు.|Telugu_M|other|8.753542
processed_te_m_education_01139.wav|కేశినేని శ్రీనివాస్ సోమవారం లోకసభ జీరో అవర్లో నాయక్పోడు కులం వారు ఎదుర్కొంటున్న సమస్యల గురించి ప్రస్తావించారు|Telugu_M|other|8.416000
processed_te_m_general_00794.wav|మోమిన్పేట పెట్రోల్ బంక్ మహారాష్ట్రకు చెందిన కూలీలు ఉస్మాన్, రాజు మరో వ్యక్తి లారీపై టార్పాలిన్ కవర్లు వేస్తుండగా విద్యుత్ తీగలు తగిలాయి. |Telugu_M|other|9.368875
processed_te_m_general_02004.wav|కార్మిక సమస్యలకు మూలాలు ప్రభుత్వ విధానాల్లో ఉండగా ప్రభుత్వాన్ని గుర్తింపు సంఘం పల్లెత్తు మాట అనకుండా సన్మానాలు, సత్కారాలతో సరిపెట్టింది. |Telugu_M|other|9.400000
processed_te_m_general_01296.wav|తన తల్లి అనారోగ్య పరిస్థితుల కారణంగా విమానం నుంచి దిగే సమయంలో ఆమెకు చక్రాల కుర్చీ ఏర్పాటుచేయాల్సిందిగా సుప్రియ విమాన సిబ్బందిని కోరింది. |Telugu_M|other|9.717187
processed_te_m_weather_00360.wav|రాత్రి కలిపిన ఇడ్లీ పిండిని ఉదయం ఇడ్లీ పాత్రలో వేసేటప్పుడు ఎక్కువగా కలిపితే ఇడ్లీ గట్టిగా వస్తాయి గనుక పిండిని అలాగే పాత్రలో వేసుకోవాలి. |Telugu_M|other|9.090229
processed_te_m_politics_01924.wav|అమెరికాలో జరిగిన గత అధ్యక్ష ఎన్నికల్లో 'అబ్కీ బార్ ట్రంప్ సర్కార్' అంటూ ట్రంప్ ప్రచారం నిర్వహించిన విషయాన్ని మాత్రమే ఆయన ప్రస్తావించారు.|Telugu_M|other|8.660667
processed_te_m_politics_01787.wav|సురేం‌ద్ర రెడ్డి డైరెక్ట్ చేయనున్న ఈ సినిమా కోసం చిరు ఇప్పటికే తన లుక్ ను పూర్తిగా మార్చేసి కెమెరా ముందుకు వెళ్లేందుకు సిద్ధంగా ఉన్నారు.|Telugu_M|other|8.133125
processed_te_m_politics_02946.wav|వైస్ ఛాన్సెలర్ జగదీష్ కుమార్ పెంచిన హాస్టల్ ఫీజును తగ్గించేది లేదంటూ భీష్మించుకుని కూర్చోవడంతో క్యాంపస్‌లో విద్యార్థులు ఆందోళనకు దిగారు.|Telugu_M|other|9.213750
processed_te_m_agri_01830.wav|బరగి డైవెర్షన్ ప్రాజెక్ట్ మరియు రాణి అవంతిబైలోది సాగర్ ప్రాజెక్ట్, ఈ డ్యాం ద్వారా అభివృద్ధి చెందిన రెండు ముఖ్య నీటి పారుదల ప్రాజెక్టులు|Telugu_M|other|8.885333
processed_te_m_general_01889.wav|గాణపత్య మతం ప్రాచుర్యంలో ఉన్న కాలంలో మోర్గాంవ్ ఆ మతానికి ప్రధాన కేంద్రంగా ఉండేది. |Telugu_M|other|5.700000
processed_te_m_education_00502.wav|వియత్నాం పర్యటన సందర్భంగా హనోయ్ లో ఆ దేశ ప్రధానితో మోడీ జరిపిన ద్వైపాక్షిక చర్చల్లో కీలక ఒప్పందాలు కుదిరాయి.|Telugu_M|other|8.501333
processed_te_m_other_01931.wav|రాపర్ కూలియో నగరం యొక్క ఈ చీకటి వర్ణనను విలేజ్ వాయిస్ వార్షిక పజ్జ్ మరియు జాప్ పోలీస్ విమర్శకుల జాబితాలో మొదటి సింగిల్ గా పేర్కొన్నారు. |Telugu_M|other|9.055417
processed_te_m_education_01292.wav|ఇద్దరి మధ్య రాజీ చేయడానికి పార్టీ అధినేత జగన్ స్వయంగా రంగంలోకి దిగి బాలినేనిని జిల్లా అధ్యక్ష్యుడిని చేశారు.|Telugu_M|other|7.978667
processed_te_m_finance_00362.wav|భౌతికమైన సుఖం, ఆర్థిక లాభం తప్ప ఆధ్యాత్మికంగా అలాంటి మూర్ఖులకు ఎలాంటి లాభం కలగదు.|Telugu_M|other|6.036812
processed_te_m_finance_00263.wav|ఖర్చు చేస్తున్నప్పుడు ఎంత డబ్బు మిగిల్చారో ఆ మొత్తాన్ని వారికి కేటాయించిన డబ్బీలో వేసుకునేలా ప్రోత్సహించాలి.|Telugu_M|other|7.232646
processed_te_m_general_01357.wav|వైజాగ్‌కు చెందిన, తనకు అత్యంత సన్నిహితంగా ఉండే ఓ వ్యక్తిని రేష్మి పెళ్లాడినట్లు సోషల్ మీడియా కోడై కూస్తోంది. |Telugu_M|other|7.012062
processed_te_m_general_01996.wav|ప్రత్యక్ష సాక్షులు వెల్లడించిన వివరాల ప్రకారం, బాణాసంచా కాల్చుతుండగా, రెండు రాకెట్లు వేదికపైకి దూసుకొచ్చాయి. |Telugu_M|other|6.900000
processed_te_m_general_02039.wav|మిస్ట్ కంపౌండ్ లైన్ నుంచి నక్లెస్ రోడ్డు రోటరీ నుంచి ఖైరతాబాద్ లైబ్రరీ వైపు వచ్చే వాహనాలు ఖైరతాబాద్ ప్రింటింగ్ ప్రెస్ వైపు మళ్లిస్తారు. |Telugu_M|other|8.486521
processed_te_m_finance_00932.wav|అందువలన, అవినీతి పెద్ద శాతం ఉన్న స్థితిలో, వేస్ట్ కాకుండా పూర్తి పన్ను కంటే పౌరుల దారిద్ర్యం అనేది ఒక మార్గం|Telugu_M|other|7.592542
processed_te_m_finance_02670.wav|అందుకే డబ్బు మొత్తం ఒకే దగ్గర కాకుండా హ్యాండ్‌బ్యాగులో కూడా కాస్త డబ్బు ఉంచుకోండి|Telugu_M|other|4.957083
processed_te_m_finance_02481.wav|పన్ను రూపంలో వచ్చే ఆదాయం పరంగా చూసినట్లైతే తెలంగాణ కంటే మనం బాగా వెనుకబడి ఉన్నాం. |Telugu_M|other|5.746562
processed_te_m_finance_01628.wav|పౌల్సేన్ యొక్క నిర్వచనాలు స్పష్టంగా ప్రతి ద్రవ్యోల్బణం ఆర్థిక వ్యవస్థలోని ఇతర మార్పుల లక్షణంగా చూస్తున్నాయి.|Telugu_M|other|8.219500
processed_te_m_general_01708.wav|కొన్నెమరా పబ్లిక్ లైబ్రరీ భారతదేశం నందలి తమిళనాడు రాష్ట్రం లోని చెన్నై పట్టణం లోని ఎగ్మూరు ప్రాంతంలో ఉన్నది. |Telugu_M|other|7.600000
processed_te_m_agri_01826.wav|కాఫీ యంత్రం యొక్క కొమ్ములో మేము నిద్రపోతున్న కాఫీని వదులుతాము, దానిని మేము కొంటాం|Telugu_M|other|5.943437
processed_te_m_health_02064.wav|విశ్లేషణ మరియు చర్మ క్యాన్సర్ చికిత్సకు సరికొత్త పద్ధతులను చర్మ క్యాన్సర్ చికిత్సలో నిష్ణాతులైన ఆంకాలజీ క్లినిక్లు జర్మనీ లో పొందవచ్చు. |Telugu_M|other|9.276000
processed_te_m_politics_02488.wav|చిన్నారితో వెంకటేష్ అసభ్య ప్రవర్తన విషయం తెలుసుకున్న అక్కడి స్థానికులు వెంకటేష్‌ను  చుట్టు ముట్టి నిలదీశారు.|Telugu_M|other|6.965604
processed_te_m_weather_01684.wav|అదే విషయం బిగ్ బాస్ ఫైనల్స్ రోజున హోస్ట్ నాగార్జునతో రవి కృష్ణే స్వయంగా చెప్పాడు. |Telugu_M|other|5.500000
processed_te_m_education_03040.wav|చర్చి అంతర్గ చిహ్నాలు మరియు రంగుల మొజాయిక్ తో అమర్చారు|Telugu_M|other|4.885333
processed_te_m_health_03118.wav|కాక్సాకీ వైరస్గా పిలిచే ఈ వైరస్ కారణంగా హ్యాండ్ ఫుట్ మౌత్ అనే వ్యాధి ప్రబలుతోంది. |Telugu_M|other|5.400000
processed_te_m_politics_01855.wav|ఈ సందర్భంగా ఎమ్మెల్యే మాట్లాడుతూ ఇటీవల పద్మోత్సవ కార్యక్రమంతో మహిళా వర్సిటీ ఖ్యాతి వ్యాపించిందని కొనియాడారు.|Telugu_M|other|7.755083
processed_te_m_health_01089.wav|సాధారణ పిండి పదార్థాలు ఈ లోడ్ మీ మెదడు యొక్క ట్రిప్టోప్హాన్ స్థాయిలు పెరుగుతుంది.|Telugu_M|other|5.943437
processed_te_m_education_00271.wav|ఆ మధ్య అమీర్పేట్లో కోచింగ్ సెంటర్లు రోడ్ల మీద, ఫుట్పాత్ల పైన ఏర్పాటు చేసిన ఫ్లెక్సీలను అధికారులు తొలగించారు.|Telugu_M|other|7.861333
processed_te_m_politics_02951.wav|ఇదిలా ఉంటే గత ఏడాది జనరల్ అట్లాంటిక్ చేతుల్లోకి వెళ్లిన కార్వీ ఫిన్టెక్ పేరు కేఫిన్ టెక్నాలజీస్‌గా  మారింది.|Telugu_M|other|8.531250
processed_te_m_politics_02792.wav|ఆయన చక్కగా వండిన వంటను ప్రేక్షకులకు అందంగా వడ్డించడమే నా పని అన్నట్లు బ్రాండ్‌బాబు సినిమాను డైరెక్ట్ చేశాను.|Telugu_M|other|7.731875
processed_te_m_education_00935.wav|అలాగే రాష్ట్రేతర ప్రాంతంలో ఎక్కడైనా, చండీగఢ్కు కేసును బదిలీ చేయాలని బాధితురాలి తండ్రి సుప్రీంను ఆశ్రయించారు.|Telugu_M|other|8.384000
processed_te_m_education_01559.wav|కాగా భర్త వేధింపులు భరించలేక జీవితంపై విరక్తి చెంది ఆత్మహత్యకు పాల్పడినట్లు అంజలి తన సూసైట్నోట్లో పేర్కొంది.|Telugu_M|other|8.757333
processed_te_m_health_00439.wav|ఖర్జూరాల్లో ఉండే విటమిన్స్, మినరల్స్ కూడా త్వరగా గర్భం దాల్చేందుకు దోహదం చేస్తాయని చాలా అధ్యయనాల్లో తేలింది.|Telugu_M|other|8.393646
processed_te_m_other_01898.wav|రజ్హా తండ్రి కూతురు కోసం నిర్మల్ చేరుకుని తన వెంట రావాలని కోరినా ఆమె ఒప్పుకోలేదు. |Telugu_M|other|5.600000
processed_te_m_politics_02972.wav|ప్రస్తుతం బాలీవుడ్ లో ఓ హాట్ హీరోయిన్ ప్రెగ్నెంట్ అంటూ జోరుగా ప్రచారం జరుగుతుంది.|Telugu_M|other|4.887437
processed_te_m_politics_00980.wav|అనేకమంది మహిళలు యాసిడ్‌దాడుల వల్ల ప్రాణాలతో పోరాటం చేస్తున్నారని యాసిడ్ బాధితురాలు లక్ష్మీ అగర్వాల్ అన్నారు.|Telugu_M|other|7.453229
processed_te_m_health_00842.wav|అల్బినిజం అనేది కంటి మరియు చర్మం రెండింటినీ ప్రభావితం చేసే ఒక సంక్రమిత వ్యాధి, కానీ కొన్నిసార్లు ఇది కళ్ళను మాత్రమే ప్రభావితం చేస్తుంది|Telugu_M|other|9.821667
processed_te_m_general_01984.wav|అయితే, మెథనాల్ జాడలు మిగిలి ఉంటుందని గుర్తుంచుకోండి, ఇది ఇంధన వ్యవస్థలో ఏదైనా రబ్బరు భాగాలను దెబ్బతీస్తుంది. |Telugu_M|other|7.046875
processed_te_m_politics_00865.wav|నూతన సంవత్సరం సందర్భంగా తెలంగాణ ముఖ్యమంత్రి మా ఆంధ్ర ప్రజలకు మంచి గిఫ్టే ఇచ్చారు.|Telugu_M|other|6.199354
processed_te_m_politics_02035.wav|పాలిథీన్ షీట్‌పై పెంచిన నారుతోపాటు, ట్రేలలో పెంచిన నారును యంత్రాలతో నాటుకునే విధానానికి పెద్ద ఎత్తు ప్రచారం కల్పించాల్సి ఉందని తెలిపారు|Telugu_M|other|9.185313
processed_te_m_politics_01056.wav|మున్సిపల్ ఎన్నికల్లో టికెట్ల కోసం టీఆర్ఎస్ నేతల నడుమ అంతర్గత పోటీ ఉందని, కాంగ్రెస్, బీజేపీకి దిక్కూదివాణం లేదని తలసాని ఎద్దేవా చేశారు.|Telugu_M|other|9.697188
processed_te_m_finance_01426.wav|భిన్నంగా పేర్కొన్న ప్రకారం, శీఘ్ర నిష్పత్తి ప్రతి డాలర్ ప్రస్తుత బాధ్యతలకు అందుబాటులో ఉన్న ద్రవ ఆస్తులకు డాలర్ మొత్తాన్ని అందిస్తుంది.|Telugu_M|other|8.974146
processed_te_m_weather_02209.wav|మీరు ఓవర్ ప్రొనేట్ చేస్తే మీ పాదము బాహ్యంగా లేదా లోపలి వైపున వంపు వైపుకు తగిలితే, మీరు భర్తీ చేయటానికి మోషన్ కంట్రోల్ షూలను జత చేయాలి. |Telugu_M|other|9.700000
processed_te_m_education_00938.wav|కనీసం 10వ తరగతి, ఆపై చదువుకున్న వారికి వేర్ హౌస్ ప్యాకేజింగ్, మొబైల్ ఫోన్ల అసెంబ్లింగ్ తదితర కోర్సుల్లో శిక్షణ ఇవ్వనున్నట్లు తెలిపారు.|Telugu_M|other|10.069333
processed_te_m_health_02132.wav|రూపాయి ఖర్చు లేకుండా శంకరమ్మ అనే రోగికి కిడ్నీ బ్లాడర్లో రాళ్లను తొలగించి అద్భుతమైన చికిత్స చేయడం గమనార్హం. |Telugu_M|other|7.499667
processed_te_m_other_02692.wav|ఈ పోస్టర్లు విజయ్ పై  ఇటీవల జరిగిన ఐటీ దాడులను ఉద్దేశించి పెట్టి ఉంటారని రాజకీయ విశ్లేషకులు భావిస్తున్నారు.|Telugu_M|other|6.800000
processed_te_m_politics_00975.wav|మరోవైపు సత్తుపల్లి ఎమ్మెల్యే సండ్ర వెంకట వీరయ్య బెయిల్ పిటిషన్‌పై ఏసీబీ కోర్టులో వాదనలు ఇవాళ్టితో ముగిశాయి.|Telugu_M|other|8.010521
processed_te_m_agri_02187.wav|అన్ని చెక్క భాగాలను గట్టిగా పట్టుకుంటూ ఉంటాము, ఆపై వాటిని స్వీయతట్టడం మరలు ఉపయోగించి కోస్వోవర్లకు కలుపుతాము|Telugu_M|other|7.904000
processed_te_m_general_02068.wav|ఒక ఆధునిక పరీక్ష, ఆష్ యొక్క టెక్స్ట్ మతం మరియు రాష్ట్రంలో కీలకమైన ఘర్షణలతో సహా అంశాల శ్రేణిని వర్ణిస్తుంది. |Telugu_M|other|8.000000
processed_te_m_education_01435.wav|కాగా అదే కేసులో మాజీ ప్రధాని మన్మోహన్ సింగ్ను కూడా సిబిఐ దోషిగా పేర్కోంటూ కోర్టుకు నివేదికలు దాఖలు చేసింది.|Telugu_M|other|8.757333
processed_te_m_weather_01971.wav|సాంఘిక చిత్రాల్లో పీడిత జనాల ఈతి బాధలు, దారిద్య్ర కష్టాలను మానవీయ కోణంలో ఆవిష్కరించే ప్రయత్నాలు మొదలయ్యాయి. |Telugu_M|other|8.300000
processed_te_m_finance_02485.wav|చెక్కులు, డిమాండ్ డ్రాఫ్టులు, డెబిట్ లేదా క్రెడిట్ కార్డుల ద్వారా చెల్లించే మొత్తాలకు ఎలాంటి పరిమితి ఉండదు. |Telugu_M|other|6.152917
processed_te_m_politics_03139.wav|నాన్ ఇమిగ్రెంట్ వీసాకు అర్హత పొందాలంటే ముందుగా మీరు ఐ దరఖాస్తును భర్తీ చేసి గ్రీన్ కార్డును సరెండర్ చేయాలి.|Telugu_M|other|7.847979
processed_te_m_other_01158.wav|అంతర్గాం:పెద్దపల్లి జిల్లా అంతర్గాం మండలంలోని ఎల్లంపల్లి శ్రీపాద ప్రాజెక్టులోకి స్వల్పంగా నీరు పెరుగుతుంది. |Telugu_M|other|6.756625
processed_te_m_health_01113.wav|ఈ ప్రక్రియ అనేక నిమిషాల నుండి చాలా రోజుల వరకు పడుతుంది.డిప్రెషన్ నిద్ర రుగ్మతలు నిద్రలేమి మరియు నైట్మేర్స్.|Telugu_M|other|8.358813
processed_te_m_health_00555.wav|దీనిని ఇంకా నిర్లక్ష్యం చేస్తే సిర్రోసిస్గా మారి కాలేయం పూర్తిగా దెబ్బతిని ప్రాణానికే ముప్పు వాటిల్లుతుంది.|Telugu_M|other|7.174583
processed_te_m_health_00633.wav|ఇది శస్త్రచికిత్స కలిగి ఉన్నప్పుడు, మేము తరచుగా ఇదే పరిస్థితి ద్వారా వెళ్ళాను ఇతరుల గురించి కథలు వినడానికి.|Telugu_M|other|7.731875
processed_te_m_other_01714.wav|ఒకసారి అమెరికా వెళ్ళినప్పుడు అక్కడ తెలుగువాళ్ళు నన్ను గుర్తుపట్టి మీరు షార్ట్ ఫిల్మ్ లో చేశారు కదా అన్నారు.|Telugu_M|other|7.174583
processed_te_m_politics_01496.wav|కేసులో ఆరోపణలు ఎదుర్కొంటున్న రుషికేష్ దేవ్రికర్, కత్రాస్ ప్రాంతంలో నివాసం ఉంటున్నట్లు పోలీసులు గుర్తించారు.|Telugu_M|other|7.209417
processed_te_m_education_01062.wav|లక్షల మంది కాలేజీ విద్యార్థులకు ఉచితంగా జీ, జీ డోంగిల్, ల్యాప్టాప్ లేదా ట్యాబ్లెట్ ఇస్తామని స్పష్టం చేసింది|Telugu_M|other|7.605333
processed_te_m_agri_01565.wav|కెప్టెన్ కెల్లర్ ఒక పత్తి రైతు మరియు వార్తాపత్రిక ఎడిటర్ మరియు సివిల్ వార్లో కాన్ఫెడరేట్ సైన్యంలో పనిచేశారు|Telugu_M|other|8.074667
processed_te_m_general_01577.wav|అంటే, దేశం బాగుంటే, అప్పుడే ముస్లింలు బాగుంటారని, ముస్లింలు బాగుంటే అప్పుడే దేశం బాగుంటుందని చెబుతూ వచ్చాం. |Telugu_M|other|6.800000
processed_te_m_health_02497.wav|చిన్నపిల్లల వైద్యులు డాక్టర్ పి సురేష్కుమార్ నేతృత్వంలోని వైద్యుల బృందం తల్లి, బిడ్డలకు చికిత్స అందించింది. |Telugu_M|other|7.464833
processed_te_m_general_00654.wav|యుద్ధంలో గాయపడిన వారి గాయాల్లోని బాక్టీరియాను చంపడానికి కూడా అలాంటి రసాయన పదార్థాలను గాయాలపై పూస్తుండేవారు. |Telugu_M|other|7.313917
processed_te_m_health_01854.wav|కొన్నిరోజుల క్రితం స్కిన్ స్పెషలిస్ట్ దగ్గరకు వెళ్లినప్పుడు అర్జంట్ గా గడ్డం తీసేయాలని డాక్టర్లు సూచించారట.|Telugu_M|other|6.837896
processed_te_m_general_02199.wav|దివ్యాంగులకు కృత్రిమ అవయవాలు ఇవ్వడమే కాకుండా విద్య, ఉద్యోగ, ఉపాధి అవకాశాల కోసం తమ సంస్థ పని చేస్తుందన్నారు. |Telugu_M|other|7.987292
processed_te_m_agri_01311.wav|ఇటువంటి నేలలు అధిక నీటి పారగమ్యత మరియు వదులుగా రాజ్యాంగం, వివిధ మొక్కల పెరుగుదల కోసం చాలా అనుకూలంగా ఉంటుంది|Telugu_M|other|8.522667
processed_te_m_general_01170.wav|ఒంటరిగా ఉన్న మహిళపై దాడి చేసి మెడలోని బంగారు పుస్తెల తాడును లాక్కొని పారిపోయారు. |Telugu_M|other|6.500000
processed_te_m_finance_02479.wav|మొబైల్ కు  బ్యాంకు నుంచి ఎస్ఎంఎస్ వచ్చే వరకు డబ్బు పోయిన సంగతి వారికి తెలియలేదు. |Telugu_M|other|5.100000
processed_te_m_agri_02075.wav|పండ్లు కూడా  ప్రేక్షకులను ఆకర్షిస్తాయి, అందువల్ల పండిన పండ్లు అవుట్డోర్లో ఉంచండి|Telugu_M|other|6.570667
processed_te_m_general_02476.wav|ఇప్పుడు ఇంకో హీరో శర్వానంద్తో కూడా అదే పరిస్థితి ఉందని సోషల్ మీడియా కోడై కూసింది|Telugu_M|other|5.375042
processed_te_m_agri_00644.wav|నర్సింహ్మకు గత కొంత కాలంగా తన వ్యవసాయ పొలం సమీపంలోని రైతులతో భూ వివాదాలు ఉన్నాయి|Telugu_M|other|7.616000
processed_te_m_politics_01183.wav|దిల్షాన్ సభ్యత్వం తీసుకుంటున్న ఫొటోను ఆ పార్టీ తమ సోషల్ మీడియాలో పోస్ట్ చేసింది.|Telugu_M|other|5.560812
processed_te_m_agri_01123.wav|అరిజోన రైతు డేవిడ్ హడ్సన్ అసాధారణ లక్షణాలతో తన మట్టిలో తెలియని విషయం కనుగొన్నాడు|Telugu_M|other|6.000312
processed_te_m_weather_01379.wav|ముఖ్యంగా క్రికెటర్లు బస చేసే హోటల్ గ్రాండ్బే వద్ద భారీ బందోబస్తు ఏర్పాటు చేశారు. |Telugu_M|other|5.734958
processed_te_m_politics_03214.wav|హస్తం గుర్తుతో గెలిచి, పార్టీ మారాల్సి వచ్చేసరికి నాయకత్వంపై నమ్మకం లేదంటూ ఆరోపణలు చేస్తున్నారని, అసలు వీళ్లకు సిగ్గుందా?అని అన్నారు.|Telugu_M|other|9.508208
processed_te_m_finance_02204.wav|అలాంటి పన్నులను రిగ్రెసివ్ మరియు ప్రగతిశీల పన్నులు అని పిలుస్తారు.అంతేకాక మూలధన లాభాలు సాధారణంగా ఇతర ఆదాయం కంటే వేరొక స్థాయిలో ఉంటాయి|Telugu_M|other|9.717187
processed_te_m_health_01997.wav|శస్త్ర చికిత్స సమయంలో ఆమే కడుపులో అపెండిక్స్ గడ్డ పగిలి చీము చేరి అది ఇన్పెక్షన్ గా మారిందని దానిని శుభ్రం చేసామని వైద్యులు తెలిపారు.|Telugu_M|other|9.682354
processed_te_m_finance_00229.wav|రైళ్లలో డెబిట్ కార్డ్, క్రెడిట్ కార్డ్ ద్వారా చెల్లించి ఆహార పదార్థాలను కొనుగోలు చేసి, దానికి సంబంధించి ఇన్స్టంట్ బిల్లును పొందవచ్చు.|Telugu_M|other|9.276000
processed_te_m_other_00581.wav|తొర్రూరు డివిజన్ కేంద్రంలోని ఎల్వైఆర్ గార్డెన్లో తొర్రూరు మండల టీఆర్ఎస్ పార్టీ ఏర్పాటు చేసిన అభినందన సభలో మంత్రి పాల్గొని మాట్లాడారు. |Telugu_M|other|9.183125
processed_te_m_health_01204.wav|వారు వారి సంస్కృతి, నమ్మకాలు, జీవనశైలి మరియు కుటుంబ జీవితం, అలాగే వారి అనారోగ్యం మరియు చికిత్స సందర్భంలో ప్రతి వ్యక్తిని వీక్షించారు.|Telugu_M|other|9.891333
processed_te_m_general_01326.wav|అమెరికా ఇటీవల జనరలైజ్డ్ సిస్టమ్ ఆఫ్ ప్రిఫరెన్సెస్ జీఎస్పీ కింద భారత్ కు  ఉన్న అభివృద్ధి చెందుతున్న దేశం లబ్ధిదారు హోదాను తొలగించింది. |Telugu_M|other|9.183125
processed_te_m_finance_00944.wav|దారిద్య్ర రేఖకు దిగువున ప్రతి వ్యక్తి ఖాతాలో వారానికి, పక్షానికి లేదా నెలకు కొంత మొత్తం నగదును జమ చేయడమే సార్వత్రిక కనీస ఆదాయం స్కీమ్|Telugu_M|other|10.169958
processed_te_m_health_00745.wav|అలాగే, పెళ్లై జీవిత భాగస్వామితో విడిపోయిన వారు, ఒంటరిగా జీవించే వారిలో గుండె సంబంధిత వ్యాధులు వస్తున్నాయట.|Telugu_M|other|7.592542
processed_te_m_weather_00234.wav|ఇలాంటి కథల పత్రిక ప్రపంచంలో మరొకటి లేదని సామాన్యులు, మాన్యులు కూడా ముక్తకంఠంతో దశాబ్దాలుగా ఘోషిస్తున్నారు. |Telugu_M|other|7.743479
processed_te_m_health_02111.wav|ఇది మంచి అలవాటే కానీ హోమియో వాడాల్సిందే అని పట్టుపట్టడం, బలవంతంగా ఇంగ్లీషు మందులు మాన్పించడం చేస్తున్నాడట. |Telugu_M|other|7.267479
processed_te_m_general_00856.wav|ఈ ఇద్దరి మధ్య ఉన్న స్నేహానికి గుర్తుగా ఈమధ్యే కుమారికి  రూపాయి కూడా తీసుకోకుండా సంగీతం అందించాడు దేవిశ్రీ.|Telugu_M|other|7.325521
processed_te_m_agri_02276.wav|జోగుళాంబ గద్వాల జిల్లా గద్వాల మండలంలోని వీరాపూరం గ్రామానికి చెందిన బీసన్న అనే రైతు గుండెనొప్పితో చనిపోయాడు|Telugu_M|other|8.640000
processed_te_m_health_00657.wav|మీరు రొమ్ము క్యాన్సర్ చికిత్స ద్వారా వెళ్తుండగా, మీ మనస్సును ఒంటరిగా రొమ్ము క్యాన్సర్ మీద దృష్టి పెట్టారు.|Telugu_M|other|6.826292
processed_te_m_weather_00777.wav|కింగ్డావో రెండు రోజుల పర్యటన నిమిత్తం భారత ప్రధాని నరేంద్ర మోదీ శనివారం చైనాలోని కింగ్డావోకు చేరుకున్నారు. |Telugu_M|other|7.371958
processed_te_m_politics_00803.wav|మరోదిక్కు వెల్దండ నుంచి పోటీ చేసే యువ నాయకుడు జిల్లాకు చెందిన మరో మంత్రి ఆశీర్వాదాలు పొందినట్లు తెలిసింది.|Telugu_M|other|8.637458
processed_te_m_finance_01399.wav|ఇది నిస్సందేహంగా రూపాయి రూపాయి బ్యాంకుల్లో డిపాజిట్ చేసుకున్న ప్రజాధనాన్ని కార్పొరేట్లకు ధారాదత్తం చేయడమే.|Telugu_M|other|7.464833
processed_te_m_agri_00387.wav|మీ పేరు మరియు లోగోతో పెన్నులు లేదా కాఫీ కప్పులు మాత్రమే కాదు, నగలు, బుక్మార్క్లు, సౌందర్యాలు మరియు మరిన్ని|Telugu_M|other|9.184000
processed_te_m_health_01769.wav|ఈ అత్యంత అధునాతన వ్యాయామం అబ్జర్వర్, బ్యాక్, కాళ్ళు మరియు చేతులు వంటి పలు కండరాలను లక్ష్యంగా చేసుకుంటుంది.|Telugu_M|other|8.010521
processed_te_m_finance_02224.wav|డీఫ్యాక్టో ప్రభుత్వాలు వేస్తున్న వడ్డీ రేట్లు హెచ్చుగా ఉన్న కారణంగా ముఖ్యంగా ప్రైవేటు ఇండస్ట్రీ కుదేలైంది. |Telugu_M|other|6.837896
processed_te_m_education_00825.wav|కాగా ఇటీవలే వైసీపీలో చేరతానని ప్రకటించిన వల్లభనేని వంశీ ఎక్కడ కూర్చుంటారనే చర్చ రాజకీయ వర్గాల్లో జరిగింది.|Telugu_M|other|8.650667
processed_te_m_weather_01682.wav|ఈ క్రమంలో రాంబాబు బహిర్భూమి కోసం ఎడమ కాల్వ వద్ద వెళ్లి అందులోకి దిగే క్రమంలో కాలుజారి ప్రాణాలు కోల్పోయాడు. |Telugu_M|other|7.395187
processed_te_m_health_01456.wav|ఈ ఇన్ఫెక్షన్ వచ్చిన కొత్తలో టాన్సిల్స్ నొప్పి మొదలై చాలా రోజుల పాటు ఏ మందులకూ లొంగకుండా అలాగే ఉండిపోతుంది.|Telugu_M|other|7.209417
processed_te_m_politics_00966.wav|ముఖ్యమంత్రి చంద్రబాబు సమక్షంలోనే బాలకృష్ణ అనుచిత వ్యాఖ్యలు చేసిన విషయాన్ని గవర్నర్ దృష్టికి తీసుకువెళ్లాం.|Telugu_M|other|6.547646
processed_te_m_health_02143.wav|దాంతో దాని తల ప్రమాదంలో తెగిపోయినా దాని కంఠం దగ్గర రక్తం గడ్డకట్టి ఆ ప్రాంతం నుంచి రక్తం కారడం ఆగిపోతుంది. |Telugu_M|other|7.940854
processed_te_m_weather_00783.wav|టాక్సోనమిక్ అధికారులు సాధారణంగా రెండు ఉపజాతులు, తూర్పు హెల్బెండర్ మరియు ఓజార్క్ హెల్బెండర్లను గుర్తించారు. |Telugu_M|other|7.453229
processed_te_m_agri_02046.wav|మోతాదుకు మించకుండా చిన్న అల్లం ముక్కని భోజనం ముందు తింటూ ఉంటే పొట్టకు సంబంధించిన సమస్యలు తగ్గుముఖం పడ్తాయి|Telugu_M|other|8.117333
processed_te_m_other_00790.wav|టర్కీలో జరిగిన అహ్మెట్ కామ్రెట్ టోర్నీలో స్వర్ణం గెలిచి అంతర్జాతీయ వేదికపై సత్తా చాటింది ఈ పంజాబీ అమ్మాయి. |Telugu_M|other|7.824750
processed_te_m_agri_00397.wav|ఒక నీటి నిరోధక స్కీ లేదా స్నోబోర్డింగ్ జాకెట్ అందుబాటులో లేకుంటే, మంచి శీతాకాలపు జాకెట్ తదుపరి ఉత్తమ ఎంపిక|Telugu_M|other|9.802667
processed_te_m_politics_00839.wav|కాగా, దిశ స్టేషన్ ఏర్పాటు చేసిన తరువాత ఆ స్టేషన్లో టీడీపీ మహిళ ఎమ్మెల్యే ఆదిరెడ్డి భవాని కంప్లైంట్ చేశారు.|Telugu_M|other|8.010521
processed_te_m_politics_03312.wav|ఒకవేళ కోచ్ రేసులో ఉన్న అభ్యర్థులు నేరుగా ఇంటర్య్వూకు హాజరు కాని పక్షంలో వారికి వీడియో కాన్ఫరెన్స్ ద్వారా ఆ ప్రక్రియను నిర్వహిస్తారు.|Telugu_M|other|8.649062
processed_te_m_general_00182.wav|అయితే తన పర్సనల్ లైఫ్, ప్రొఫెషనల్ లైఫ్ కు  సంబంధించిన విషయాలపై ఎలాంటి రూమర్స్ వచ్చినా రష్మి వెంటనే సోషల్ మీడియా ద్వారా స్పందిస్తారు. |Telugu_M|other|8.600000
processed_te_m_health_02832.wav|నగర ప్రజల్లో వినికిడి సమస్యతో పాటు రోడ్లు శబ్ద కాలుష్యంగా ఉంచడం, ఒత్తిడి చికాకు, కలత నిద్ర, రక్తపోటు వంటి ఇతర రుగ్మతలు వస్తాయన్నారు. |Telugu_M|other|9.183125
processed_te_m_weather_01520.wav|ప్రథమార్ధం అంతా సాగదీత వ్యవహారమే, తల్లి కొడుకుల మధ్య బంధాన్ని ఆవిష్కరించే అవకాశం ఉన్నాయా? ఆ దిశగా ఏమాత్రం దర్శకుడు దృష్టి పెట్టలేదు. |Telugu_M|other|8.788375
processed_te_m_politics_02207.wav|దేవాలయాల్లో బలవంతంగా కానుకలు వసూళ్లు చేయడం జరగదు, కాని దేవాలయంకు వెళ్లిన ప్రతి వారు తోచినంత హుండీలో వేయాలనే ప్రచారం బాగా జరుగుతుంది.|Telugu_M|other|9.798438
processed_te_m_education_00037.wav|దీంతో పాటు బోధ్ ట్రీ వ్యూహాత్మకంగా స్టార్ఫిట్ టెక్నాలజీస్ ప్రైవేట్ లిమిటెడ్ స్టార్ఫిట్  మరో భాగస్వామ్య ఒప్పందం చేసుకుందని తెలిపింది.|Telugu_M|other|9.962667
processed_te_m_general_00222.wav|గోపురం దాని ఎత్తైనప్పుడు, పెద్ద పక్షులు ఇప్పటికీ ఫీడర్ను యాక్సెస్ చేయగలవు మరియు స్కెరెల్లు వైపు లేదా భూమి నుండి తినేవారిగా మారవచ్చు. |Telugu_M|other|8.962521
processed_te_m_education_00819.wav|హైదరాబాద్ తెలంగాణ రాష్ట్రంలో ఐపిఎస్ అధికారులు భారీస్థాయిలో బదిలీ అయ్యారు.  దీనిపై రాష్ట్ర ప్రభుత్వం బుధవారం ఉత్తర్వులు జారీ చేసింది.|Telugu_M|other|9.953125
processed_te_m_general_01353.wav|ఫేస్‌బుక్ లేదా ఇతర సోషల్ మీడియా సైట్లకు మీ కంటెంట్ ను  దాని లింక్ తో  మీరు కొత్తదాన్ని పోస్ట్ చేసిన ప్రతిసారీ భాగస్వామ్యం చేసుకోండి.|Telugu_M|other|8.498125
processed_te_m_politics_00572.wav|అధిక అవరోధం లక్షణాలు గుర్తించడం ఆర్ద్ర పరిస్థితులలో పరిపక్వం పూత అనుమతి ఉండాలి.|Telugu_M|other|6.060042
processed_te_m_education_03509.wav|జ్యోత్స్నా అనుకున్నట్టు జీవా చేతిలో ఆమె చావు రాసిపెట్టి ఉందా అన్నది మిగిలిన కథ.|Telugu_M|other|5.549188
processed_te_m_agri_00285.wav|మీ మొండెం దృఢంగా ఉంచండి మరియు మధ్యలో కదలికను నివారించండి లేదా పండ్లు పైకి దూకుట|Telugu_M|other|6.698667
processed_te_m_general_00923.wav|చైనా సిద్ధం చేసిన సూపర్సోనిక్ వేగంతో దూసుకెళ్లే మానవ రహిత యుద్ధ విమానం పేరేమి ?|Telugu_M|other|6.652146
processed_te_m_finance_02049.wav|రిజర్వు బ్యాంకు ఇటీవల ప్రకటించిన పరపతి విధానంలో వడ్డీ రేట్లలో ఏ మార్పూ చేయలేదు. |Telugu_M|other|5.235729
processed_te_m_finance_02410.wav|ఈ కొత్త విధానం అమలైతే బ్యాంకులు లక్షలాది మంది చిన్న కంపెనీలకు లోన్లు ఇవ్వొచ్చు. |Telugu_M|other|5.328604
processed_te_m_health_02782.wav|బీటా కణాలు అని పిలువబడే ద్వీపికా కణాల ప్రతి క్లస్టర్లో అదనపు కణాలు కనిపిస్తాయి. |Telugu_M|other|5.688521
processed_te_m_weather_02059.wav|మా మధ్య జరిగే పర్సనల్ విషయాలు కూడా అలా వాళ్ళ అమ్మతో చెప్పినందుకు కోపం వచ్చింది.|Telugu_M|other|5.200000
processed_te_m_general_01293.wav|భూమి లోపల చిక్కటి ద్రవరూపంలో ఉండే శిలాద్రవం మాంటిల్‌పై టెక్టానిక్ ప్లేట్స్ అనే భూఫలకాలు ఉంటాయని తెలుసుగా. |Telugu_M|other|7.952458
processed_te_m_education_00618.wav|వీడియోను బాగా గమనిస్తే స్టేజీ వెనుక భాగంలో హిమాచల్ పరివహన్ మజ్దూర్ సంఘ్ అని బ్యానర్ ఉన్నట్లు తెలుస్తోంది.|Telugu_M|other|8.384000
processed_te_m_politics_01288.wav|ఉత్తమ్‌కుమార్ రెడ్డి కారణంగానే కాంగ్రెస్ ఓటమి చెందిందని పీసీసీ అధికార ప్రతినిధి గజ్జెల కాంతం మండిపడ్డారు.|Telugu_M|other|7.604167
processed_te_m_health_01891.wav|చికిత్స ప్రభావం ఎలక్ట్రోడ్ మరియు రోగి శరీరపు ఉపరితల మధ్య కణజాలం యొక్క అవుట్ ‌గోయింగ్ లోతు ప్రస్తుత కారణం.|Telugu_M|other|7.848750
processed_te_m_health_00546.wav|పిస్ట్యూలర్ వ్యాధి యొక్క ఉత్తమ నివారణ చేతుల స్వచ్ఛతను మరియు అధిక కాలుష్యానికి కారణాలు పూర్తిగా తొలగించడం.|Telugu_M|other|7.194687
processed_te_m_weather_00483.wav|భారీ వర్షం పడడంతో గోదావరి ఉద్ధృతి మరింత పెరిగిందని, దాంతో సుడిగుండాల తీవ్రత మరింత ఎక్కువైందని వివరించారు. |Telugu_M|other|7.546104
processed_te_m_other_02074.wav|నైట్ షిఫ్ట్ వాళ్లు గదిలో తెల్లటి వెలుగుల నిచ్చే దీపాలకన్నా,ఎర్రటి వెలుగునిచ్చే దీపాలు పెట్టుకుంటే మంచిది. |Telugu_M|other|6.733417
processed_te_m_finance_01779.wav|బ్యాంకుల్లోకి డబ్బు వచ్చాక, ఓపిక కొద్దీ ఒక్కో ఖాతాను పరీక్షించి, ఎవరు బినామీయో, ఎవరు సనామీయో తేల్చుకోవాలి|Telugu_M|other|7.300000
processed_te_m_education_00770.wav|మీకు గొప్ప పెయింటింగ్ ఆలోచనలు లేనట్లయితే, ప్రపంచంలోని అన్ని సాంకేతిక చిత్రకళ నైపుణ్యాలు నిష్ఫలంగా ఉంటాయి.|Telugu_M|other|9.792000
processed_te_m_general_01488.wav|కోస్తాంధ్ర నడిబొడ్డుగా, నవ్యాంధ్ర రాజధానిగా ఉన్న కృష్ణా జిల్లా గుండా, నాలుగు జాతీయ రహదారులు వెళ్తున్నాయి.|Telugu_M|other|7.100000
processed_te_m_health_02724.wav|రన్నర్స్ కూడా కోర్సులో శ్వాస తీసుకొని దృశ్యానికి మరియు చాలా ప్రత్యేకమైన ఫినిషర్ పతకంతో చికిత్స పొందుతారు. |Telugu_M|other|6.500000
processed_te_m_general_00667.wav|దీని ఫలితంగా, విజ్ఞాన శాస్త్రానికి తెలిసిన అనేక అరుదైన ఖనిజాలు వేలకొద్దీ మెటామార్ఫిక్ శిలలలో సంభవిస్తాయి. |Telugu_M|other|7.731875
processed_te_m_other_02175.wav|ఈ కార్యక్రమాన్ని మంత్రి తలసాని, బాలీవుడ్ నటుడు ముఖేష్ ఖన్నా తదితరులు జ్యోతి ప్రజ్వలనం చేసి ప్రారంభించారు.|Telugu_M|other|7.200000
processed_te_m_general_01580.wav|హాజీపూర్లో పాఠశాలకు వెళ్లే పిల్లల్ని ఎత్తుకెళ్లి అతి కిరాతకంగా అత్యాచారం చేసి చంపి బావిలో పూడ్చిపెట్టాడు. |Telugu_M|other|7.290687
processed_te_m_finance_02476.wav|బిల్డర్ యొక్క రిస్క్ పాలసీ భిన్నమైన సంఘటనల నుండి భీమా నిర్మాణాలకు చేసిన నష్టానికి కవరేజ్ ను  అందిస్తుంది. |Telugu_M|other|7.081708
processed_te_m_finance_01177.wav|కాగా ప్రస్తుతం ఉజ్జయినీ ప్రాజెక్టు నుంచి విడుదల చేసిన నీరు భీమా ద్వారా తంగిడి వద్ద కృష్ణాలో కలుస్తున్నది.|Telugu_M|other|7.731875
processed_te_m_health_00087.wav|బ్రిటన్‌కు చెందిన సర్జన్ అండ్రెవ్ వేక్ఫీల్డ్ తెచ్చిన ఉద్యమం మూలంగా గత దశాబ్దంలో టీకాల కార్యక్రమం కొన్ని దేశాల్లో తగ్గుముఖం పట్టింది|Telugu_M|other|9.310833
processed_te_m_politics_03383.wav|వాస్తవం ప్రతినిధి:కర్నూలు జిల్లాలో నిన్న తెలుగుదేశం పార్టీకి మరో షాక్ నేత రాంపుల్లారెడ్డి పార్టీకి గుడ్ బై చెప్పిన సంగతి తెలిసిందే.|Telugu_M|other|8.521354
processed_te_m_other_03329.wav|విలువైన వస్తువుల్ని తీసుకెళ్లొచ్చు,ప్రయాణాలకు అనుకూలం భుజాలకు వేసుకుంటే స్టైల్ గానూ ఉంటుంది అందుకే బ్యాక్‌ప్యాక్లంటే యువతకు మక్కువ. |Telugu_M|other|8.544562
processed_te_m_weather_00931.wav|మంచు విష్ణు, బ్రహ్మానందం ప్రధాన పాత్రలో నటిస్తున్న ఆచారి అమెరికా యాత్ర సినిమా మొదలైంది.జి నాగేశ్వర్ రెడ్డి దర్శకత్వం వహిస్తున్నాడు. |Telugu_M|other|9.264396
processed_te_m_finance_00674.wav|మనం ఇక్కడ చైనా టపాసులను నిషేధిస్తున్న కాలంలోనే చైనా కరెన్సీ యాన్ ప్రపంచంలో ఐదవ ప్రీమియం కరెన్సీగా స్ఫెషల్ డ్రాయింగ్ రైట్స్ పొందింది|Telugu_M|other|9.566250
processed_te_m_finance_00727.wav|మీరు సభ్యుడు అయితే హర్బర్ డే ఫౌండేషన్ నుండి చాలా సరసమైన ధరల వద్ద పెద్ద బేర్రూట్ స్టాక్ కొనుగోలు చేయవచ్చు|Telugu_M|other|7.244250
processed_te_m_education_01458.wav|ధౌరహ్రాలో కాంగ్రెస్ దివంగత నేత, కేంద్ర మాజీ మంత్రి జితేంద్ర ప్రసాద్ కొడుకు, కేంద్ర మాజీ మంత్రి జితిన్ ప్రసాద్ మళ్లీ పోటీకి దిగారు.|Telugu_M|other|9.525333
processed_te_m_education_00287.wav|ఎల్వీ బదిలీ అనంతరం వ్యూహాత్మంగా నీలం సాహ్ని పేరును సీఎం జగన్ తెరపైకి తెచ్చారు.|Telugu_M|other|5.943437
processed_te_m_agri_00909.wav|ఆధునిక పికెట్లను మరియు సమకాలీన కార్పెటింగ్తో కూడిన మోటైన చెక్క నెల్ల్ పోస్టుల సమ్మేళనం బాగా పనిచేస్తుంది|Telugu_M|other|8.928000
processed_te_m_finance_02689.wav|డబ్బు అతనిని, బంగారు మరియు వజ్రాలు అతనిని మరియు అతని సొంత సమృద్ధిని ఆకర్షించదు|Telugu_M|other|5.862667
processed_te_m_weather_02004.wav|మేరా బూత్ సబ్సే మ‌జ్‌బూత్ కార్యక్రమంలో భాగంగా ప్రపంచంలోనే ఇది అతిపెద్ద వీడియో కాన్ఫరెన్స్ నిర్వహించింది. |Telugu_M|other|7.673813
processed_te_m_general_02250.wav|కార్గిల్ యుద్ధంలో ప్రాణాలు కోల్పోయిన అమరులకు మన దేశం తరఫున నివాళి అర్పిస్తున్నాను అని నివాళి అర్పించారు. |Telugu_M|other|7.279083
processed_te_m_other_00951.wav|మరాఠీలో మట్టి చెప్పను గాడ్గే అంటారు దీంతో ఆయనకి గాడ్గే బాబా అని పేరు వచ్చింది.|Telugu_M|other|5.537583
processed_te_m_agri_02797.wav|నీటి మట్టానికి రెండు మీటర్ల ఎత్తున ఉన్న మట్టి దిబ్బపై వీరుండగా, బ్రిటీష్ నేవీ సీల్స్ వీరిని కనిపెట్టారు. |Telugu_M|other|6.478000
processed_te_m_general_02045.wav|కొందరు ఆటోమొబైల్ కర్మాగారాల్లో తమ కొత్త కార్లలో రౌటర్లను ఇన్స్టాల్ చేస్తారు, కానీ అనేక కొత్త వాహనాలు ఇప్పటికీ వాటిని నిర్మించలేదు. |Telugu_M|other|9.200000
processed_te_m_other_00372.wav|ఇదిగో రెండు వేలు పాడు చేసింది నువ్వే నువ్వే అన్నాడు దురుసుగా ఆ ప్యాంటు లాగుతూ. |Telugu_M|other|5.142854
processed_te_m_agri_01952.wav|అందరం కల్సుకుందాం మాట్లాడుకుందాం మన గొర్రె బొక్కుల మంచి చెడ్డలు మాట్లాడుకుందాం|Telugu_M|other|6.432000
processed_te_m_weather_01323.wav|కానీ సన్నివేశం చూస్తుంటే అతడు ఈ కేసు నుంచి నిర్ధోషిగా బయటపడే అవకాశాల్ని కాదనలేని పరిస్థితి కనిపిస్తోంది. |Telugu_M|other|7.100000
processed_te_m_other_01946.wav|అతని కొత్త ఆల్బం పాత మరియు కొత్త పాటలతో కూర్చబడింది.|Telugu_M|other|3.552271
processed_te_m_agri_03063.wav|అందువల్ల రైతు భరోసా స్కీం వల్ల ప్రయోజనం పొందే రైతుల సంఖ్య సగానికి తగ్గబోతోంది।|Telugu_M|other|5.142854
processed_te_m_finance_00410.wav|స్థూల ఆదాయ హామీ మీ జీతం మరియు ఓవర్హెడ్ ఖర్చులు ఒకే నెలవారీ హామీ రేటులో ఉంటాయి.|Telugu_M|other|6.303854
processed_te_m_general_00468.wav|ఆమె భర్త జహీర్ఖాన్ తన బంధువులతో కలిసి లాల్ఖాన్ పై దాడి చేసి, చెవులను కోసేశారు. |Telugu_M|other|6.234187
processed_te_m_general_00915.wav|ఇంగ్లీష్వారు ప్రపంచం మీద వేసిన రెండు పెద్ద ముద్రలలో మొదటిది భాష, రెండవది ఆటలు. |Telugu_M|other|5.978771
processed_te_m_finance_00753.wav|ఒకోసారి బోనస్ లేదా అనుకోని విధంగా లంప్సం లో డబ్బు వచ్చిన వారికి ఇది బాగుంటుంది|Telugu_M|other|5.715937
processed_te_m_health_01565.wav|మేము వరుసలు మరియు అవుట్పుట్ పట్టిక స్తంభాల సంఖ్యను గుర్తించేందుకు మరియు కణాలు కావలసిన సంఖ్యలో ఎంచుకోండి.|Telugu_M|other|7.479063
processed_te_m_general_00787.wav|అతిపెద్ద తూర్పు యూరోపియన్ గుహలు ఒకటి, మరియు పూర్తి ప్రవహించే జలపాతం నరములు చక్కిలిగింత మరియు సందర్శకులు దృష్టిలో ఆహ్లాదంగా ఉంటాయి. |Telugu_M|other|8.939312
processed_te_m_health_02786.wav|ఇతర చికిత్సలు వ్యాధి నిర్భంధ మందులు లేదా గుండె లేదా మూత్రపిండాల మందులు వంటి లక్షణాలపై దృష్టి పెట్టవచ్చు.|Telugu_M|other|6.756625
processed_te_m_general_01184.wav|ఆ కాలంలో ఎస్పీలుగా పనిచేసిన బ్రిటిష్ ఉద్యోగులు తమ తనిఖీల సందర్భంగా ఈ పోలీసు స్టేషన్ గురించి రాసిన కామెంట్లు ఆ రిజిస్టర్లో ఉన్నాయి. |Telugu_M|other|9.159896
processed_te_m_health_01061.wav|కీళ్ల నొప్పులు, కండరాల నొప్పులు ఉన్నవారు గోరు వెచ్చటి నీటిలో సాక్సులను ముంచి నొప్పి ఉన్న ప్రాంతంలో కాసేపు ఉంచితే ఉపశమనం పొందుతారు.|Telugu_M|other|9.473375
processed_te_m_agri_00484.wav|అలాగే ప్రొజెస్టెరాన్ మరియు ఈస్ట్రోజెన్ ఉత్పత్తి పెరుగుతుంది, మరియు అది కూడా కొన్ని మార్పులు కలిగిస్తుంది|Telugu_M|other|7.477333
processed_te_m_politics_02957.wav|ఆ రెండు విషయాల్లో ఆమె అప్సెట్ అయిందని,ఆ కారణంగానే ప్రెసిడెంట్ గా పోటీ చేస్తానని అన్నారని చెప్పుకొచ్చాడు.|Telugu_M|other|6.826292
processed_te_m_weather_01371.wav|సూర్యతో పాటు మలయాళీ సూపర్‌స్టార్ మోహన్ లు  కూడా ఈ సినిమాలో నటించడంతో ఈ సినిమాపై భారీ అంచనాలు ఏర్పడ్డాయి. |Telugu_M|other|7.360354
processed_te_m_politics_01504.wav|సినిమా లైన్ హాలీవుడ్దే అయినా కథ మాత్రం స్థానిక వర్తమాన అంశాలతోనే ముడిపడి ఉంటుందని దర్శకుడు పేర్కొన్నాడు.|Telugu_M|other|7.116542
processed_te_m_agri_01657.wav|వరంగల్ జిల్లాలో అప్పుల బాధతో ఒక రైతు ఆత్మహత్య అనే వార్తకంటే, ఆమ్రపాలి పెళ్లిలో వడ్డించే వంటలేంటో తెలుసా?|Telugu_M|other|8.266667
processed_te_m_education_01431.wav|మనోరోగ వైద్యులు హోస్ఫీల్డ్ కొట్టేటప్పుడు అతను చేసిన విధంగానే టైసన్ ఎక్కువగా "స్నాప్" చేయలేదని నమ్ముతారు.|Telugu_M|other|7.754667
processed_te_m_weather_00457.wav|అసలు ఈ సినిమాకి ఎడిటర్ సమస్యో దర్శకుడి సమస్యో తెలియదు కానీ షూట్ చేసిన ఫూటేజ్ అంతా అలాగే సినిమాలో ఉంచారు. |Telugu_M|other|7.600000
processed_te_m_other_02284.wav|అంబిడెంట్ నుండి పొందిన బంగారాన్ని లిక్విడి అమౌంట్ తో కర్నాటక అసెంబ్లీ ఎన్నికలకు నిధులుగా వాడారని క్రైమ్ బ్రాంచ్ అధికారులు అన్నారు. |Telugu_M|other|8.335583
processed_te_m_finance_02360.wav|డబ్బు ఎక్కువ ఉన్న వారు తమ జీవనమును అత్యంత లగ్జరీగా గడిపేందుకు ఆసక్తి చూపుతారు. |Telugu_M|other|5.300000
processed_te_m_weather_01041.wav|లేలేత కిరణాలకు సుదూరంలో ఉన్న కంచన్ గంగా కాంచనగంగా పర్వతం బంగారు వర్ణంలో మెరిసే దృశ్యం అద్భుతంగా ఉంటుంది. |Telugu_M|other|8.200000
processed_te_m_health_01273.wav|చిత్తూరు జిల్లాలో ఏడుగురికి కొత్తగా స్వైన్ ఫ్లూ వ్యాధి సోకగా, వారిలో ఇద్దరు తిరుపతి నగరానికి చెందినవారు.|Telugu_M|other|6.826292
processed_te_m_general_00522.wav|సూర్య ఖాన్ కంపెనీ చేస్తున్న ఈ పనులు పూర్తి కావడానికి ఇంకా చాలా సమయం పట్టొచ్చు. |Telugu_M|other|5.688521
processed_te_m_weather_01897.wav|అస్సోం సిటిజన్ షిప్ బిల్లుపై నిరసన వ్యక్తం చేస్తూ రాష్ట్ర పరిస్థితి దృష్ట్యా ఆయన ఈ నిర్ణయం తీసుకున్నారు. |Telugu_M|other|6.338667
processed_te_m_politics_02760.wav|మధ్య మాలిలోని ఓ స్థానిక స్థావరం వద్దకు ద్విచక్ర వాహనాలు, కార్లలో వచ్చిన దుండగులు దియౌరాలోని ఆర్మీ క్యాంపుపై కాల్పులకు పాల్పడ్డారు.|Telugu_M|other|9.896250
processed_te_m_agri_00669.wav|హెచ్చరిక ప్రభావాన్ని కలిగి ఉన్న బలమైన టీ, కాఫీ మరియు ఇతర పానీయాల జిన్సెంగ్ ప్రేమికులను జాగ్రత్త వహించాలి|Telugu_M|other|8.661333
processed_te_m_health_02086.wav|ఒక టీ స్పూన్ గోరింటాకు పొడిని నిమ్మరసంతో కలిపి ప్రతి రోజు తాగితే రక్తం శుభ్రపడి చర్మంలో మెరుగు వస్తుంది.|Telugu_M|other|7.035271
processed_te_m_weather_01718.wav|కెప్టెన్ హషీం ఆమ్లా నేతృత్వంలోని దక్షిణాఫ్రికా జట్టు ఎలాగైనా సరే రెండో టెస్టులో గెలవాలనే పట్టుదలతో ఉంది. |Telugu_M|other|7.600000
processed_te_m_other_01203.wav|ఒకే వేదికపై రెండు మతాలకు చెందిన సంస్కృతి సాంప్రదాయాలు ఉట్టి పడటం పట్ల ప్రజలు హర్షం వ్యక్తం చేస్తున్నారు. |Telugu_M|other|7.418396
processed_te_m_health_00706.wav|అవకాశాలు మీ భుజం చికిత్స తర్వాత  కొంతసేపు ఒక స్లింగ్ లో ఉంటుంది, ముఖ్యంగా మీరు శస్త్రచికిత్స కలిగి ఉంటే.|Telugu_M|other|7.731875
processed_te_m_general_00782.wav|తను ఎంత మేధావినో చెప్పేందుకు సోషల్ మీడియా వేదికగా ఆయన చేసిన ప్రయత్నం ఇప్పుడు ఆయన్ను నవ్వుల పాలు చేసింది. |Telugu_M|other|7.557729
processed_te_m_finance_02419.wav|మారిన పరిస్థితుల నేపథ్యంలో బ్యాంకుల్లో ఏడాది, మూడేళ్ల వ్యవధికి ఫిక్స్డ్ డిపాజిట్ చేసే వారి సంఖ్య పెరిగేందుకు వీలుందని చెప్పొచ్చు. |Telugu_M|other|7.900000
processed_te_m_health_01573.wav|ఈ వ్యాధి నిన్ను విడిచి నాకు వచ్చిన బాగుండును గదాయని అమ్మవారిని ధ్యానిస్తూండగా ఆ మరునాడే పిల్లవాడికి వ్యాధి నయమవటం ప్రారంభించింది.|Telugu_M|other|8.929375
processed_te_m_finance_01445.wav|నిధుల బదులుగా మీ యాజమాన్య ఈక్విటీ యొక్క కొంత భాగాన్ని మీరు ఇచ్చినందున ఈక్విటీ యొక్క పరిస్ధితి మీ వ్యాపారం పూర్తి నియంత్రణలో లేదు.|Telugu_M|other|8.498125
processed_te_m_health_02762.wav|ఆ ప్రాంతం ప్రత్యేకత గురించి, తన జీవితం గురించి, బిర్, హిమాలయాల్లో పుట్టడం తన అదృష్టంగా చెబుతూ, నా దృష్టి మళ్లించి భయం పోగొట్టాడు. |Telugu_M|other|8.000000
processed_te_m_health_01210.wav|నువ్వు వచ్చావంటే నేనే వ్యక్తిగతంగా మానసిక వైద్యుడి దగ్గరకు తీసుకెళ్లి చికిత్స చేయిస్తా అని గంభీర్ ట్విట్టర్ ‌లో  వ్యాఖ్యానించాడు.|Telugu_M|other|8.360625
processed_te_m_weather_02265.wav|పెద్దపల్లి జిల్లా కేంద్రంలోని ఉదయ్ నగర్లో దారుణ సంఘటన చోటు చేసుకుంది.కుటుంబ కలహాలతో భర్త పాషాఖాన్ను అతని భార్య కత్తితో పొడిచింది. |Telugu_M|other|9.554646
processed_te_m_education_01861.wav|పార్లమెంట్ విభజన చట్టంలో పొందుపర్చిన అంశాలను అమలు చేయాలని తెలంగాణ విషయంలో రాహుల్గాంధీతో సహా కాంగ్రెస్ నేతలు ప్రశ్నంచటం లేదన్నారు.|Telugu_M|other|10.133333
processed_te_m_politics_02384.wav|వాస్తవం ప్రతినిధి:శాసన మండలి రద్దు అనే అంశాన్ని తెరపైకి తీసుకువచ్చి తెలుగుదేశం పార్టీ ఎమ్మెల్సీలను కన్ఫ్యూజన్‌లో పెట్టేశారు జగన్.|Telugu_M|other|8.625833
processed_te_m_health_02634.wav|కొన్నిసార్లు ఇది వెన్ట్రిక్యులర్ సెప్టల్ లోపం, చాలా సాధారణ పుట్టుకతో వచ్చే గుండె లోపాలతో ఒక నెల వయసులో ఉన్న శిశువులలో జరుగుతుంది. |Telugu_M|other|8.834812
processed_te_m_finance_01567.wav|ఈ వాలెట్లోని డైరెక్ట్ డెబిట్ ఫీచర్ ద్వారా ఇండస్ ఇండ్ బ్యాంక్ ఖతాదారులు ముందుగా తమ అకౌంట్లను యాప్ ‌తో  లింక్ చేసుకోవాల్సి ఉంటుంది.|Telugu_M|other|8.858042
processed_te_m_agri_01342.wav|అయితే బడిలో స్నేహితుల సాయంతో భుజాల మధ్య కొక్కి ఉండే చెక్క నిర్మాణాన్ని ఉంచి కుర్చీ, స్టూలు పైకెత్తేవాడు|Telugu_M|other|8.362667
processed_te_m_finance_00664.wav|రెండునెలలు కాపురం చేసిన తరువాత మౌనికి తన భర్త వద్ద ఉన్న బంగారం, డబ్బు తీసుకుని తండ్రితో కలిసి పరారైంది.|Telugu_M|other|7.348750
processed_te_m_politics_00358.wav|విషయాన్ని ముఖ్యమంత్రి కేసీఆర్ దగ్గరకు తీసుకెళ్తే ఆయన్నుంచి వచ్చిన సమాధానం తలసానికి షాక్ కొట్టినట్లైంది.|Telugu_M|other|7.743479
processed_te_m_health_02582.wav|సికిల్సెల్ వ్యాధి ఉన్న ప్రజలు సాధారణంగా ఇంట్రావీనస్ ద్రవాలు మరియు రక్తం యొక్క మార్పిడిని స్వీకరిస్తారు. |Telugu_M|other|7.488062
processed_te_m_agri_01229.wav|ఢిల్లీలో ఆ సర్దార్జీ తన స్కూటీపై నీటి క్యాన్లను పెట్టుకుని అందరికీ ఉచితంగా చల్లని నీటిని అందిస్తున్నాడు|Telugu_M|other|7.989333
processed_te_m_weather_01274.wav|సహజంగానే, ఫోటోగ్రాఫర్ ఏమిటో మీకు ఇత్సెల్ఫ్, కానీ ఫలితం ప్రధానంగా మీరు మరియు మీ తయారీపై ఆధారపడి ఉంటుంది. |Telugu_M|other|7.766708
processed_te_m_education_00635.wav|10 వేల జీతంలో సగం వరకు హెల్మెట్స్ కొనుగోలు చేసి రోడ్డుపై హెల్మెట్స్ లేకుండా తిరిగే వారికి ఇస్తూ ఉంటారు.|Telugu_M|other|7.381333
processed_te_m_politics_00267.wav|ఈశ్వర్ సినిమా టైంలోనే అతని కటౌట్ చూసి ఓ పర్‌ఫెక్ట్ మాస్ హీరో అయ్యే లక్షణాలు ఉన్నాయని అందరు అనుకున్నారు.|Telugu_M|other|7.998896
processed_te_m_finance_02531.wav|ప్రస్తుతం మ్యూచువల్ ఫండ్స్ ను డబ్బు సంపాదనకు ఉత్తమ పెట్టుబడి మార్గాల్లో ఒకటిగా చాలామంది భావిస్తున్నారు. |Telugu_M|other|6.257396
processed_te_m_finance_00638.wav|అమెరికా కారణంగా భారత్ తో  పాటు పలుదేశాల స్టాక్ మార్కెట్లు గత ఏడెనిమిది నెలలుగా పాతాళానికి చేరుతున్నాయి.|Telugu_M|other|6.710187
processed_te_m_general_00982.wav|స్కూలు కెళ్లే పిల్లల నుంచి కూలి పని చేసే వాళ్ల వరకు ప్రతి ఒక్కరికి ఇప్పుడు సోషల్ మీడియా ఫ్లూ అంటుకుంది. |Telugu_M|other|6.200000
processed_te_m_agri_02225.wav|టేక్మాల్ మండలంలోని బర్దీపూర్ పాఠశాలలో మధ్యాహ్న భోజన పథకంకోసం వాడుతున్న బియ్యం పురుగులు పట్టి రంగుమారాయి|Telugu_M|other|7.989333
processed_te_m_general_00438.wav|సాంఘిక నిర్మాణం సామాజిక వ్యవస్థల వ్యవస్థీకృత సమితి మరియు వ్యవస్థీకృత సంబంధాల ఆకృతులు కలిసి పనిచేస్తాయి. |Telugu_M|other|8.022125
processed_te_m_finance_00714.wav|ఏంజెల్ బ్రోకింగ్ సంస్థ మిడ్ సైజ్ ప్రైవేటు రంగ బ్యాంకులు ప్రస్తుతం ట్రేడింగ్ మెరుగ్గా ఉందని అంచనా వేసాయి|Telugu_M|other|6.315458
processed_te_m_education_02288.wav|కాపోన్ బ్రూక్లిన్ నుండి మొదటగా బోయరీ బాయ్స్ మరియు ఫైవ్ పాయింట్స్ గ్యాంగ్తో తన ప్రారంభ శిక్షణను పొందాడు.|Telugu_M|other|7.349333
processed_te_m_politics_01815.wav|పట్టణ పరిధిలోని సిధ్దారం రోడ్డులో టాలెంట్ స్కూల్ విద్యార్థులు శనివారం ఉద్యా నవన సందర్శనలో పాల్గొన్నారు.|Telugu_M|other|7.325521
processed_te_m_other_00606.wav|చెప్పాల్సిన పద్ధతిలో చెప్తే ఎవరైనా ఎదురు మాట చెప్పరు.సందర్భం తెలుసుకుని మాట్లాడాలి,పద్ధతులను పాటించాలి. |Telugu_M|other|7.174583
processed_te_m_education_01697.wav|బాలీవుడ్ లో ఎంత బిజీగా ఉన్నా కూడా సౌత్ నుంచి ఆఫర్స్వస్తే మిస్ చేసుకోవడం లేదు.|Telugu_M|other|5.568000
processed_te_m_agri_02814.wav|ఒక చెక్క గదిని పూర్తి చేయడానికి ఒక అందమైన ఎంపిక ఒక బ్లాక్ హౌస్ గోడ బోర్డింగ్. |Telugu_M|other|6.000000
processed_te_m_general_01072.wav|పార్టీ స్థాపన నుంచి నేటి వరకు ఆ పార్టీ ని ఇంతవరకు నెట్టుకొచ్చింది మతం కార్డే. |Telugu_M|other|5.500000
processed_te_m_finance_02637.wav|జూలియస్ నుండి ఎక్కువ మొత్తాన్ని డబ్బు సంపాదించిన తరువాత నియయస్ అనుచరులు పెద్ద సమూహంతో వస్తాడు, తైస్ యొక్క సేవలను కొంచెం సేపు కొనుగోలు చేయాలని కోరుకున్నారు|Telugu_M|other|9.833271
processed_te_m_politics_03305.wav|దీంతో ఈ జట్టుకూడా వచ్చే ఏడాది జరిగే టి వరల్డ్ కప్ మ్యాచ్ కు అర్హత సాధించింది.|Telugu_M|other|5.967146
processed_te_m_health_01449.wav|పొడి తో రోగుల చికిత్స అలాగే కష్టమైన కఫం తో ఒక ఉత్పాదక దగ్గు కోసం వాడుకోవచ్చు.|Telugu_M|other|6.478000
processed_te_m_weather_01253.wav|రాజధాని ప్యారిస్ కి నైరుతి శివార్లలోని సెవ్రెస్ లో ఈ చాక్లెట్ ఇంటిని కట్టారు. |Telugu_M|other|6.000000
processed_te_m_education_02475.wav|గత సంవత్సరం పుదుచ్ఛేరి పార్టీ మహాసభ అనంతరం ఈ సమస్యల పైనే ఆయన నాతో చర్చించారు.|Telugu_M|other|7.242667
processed_te_m_agri_00196.wav|ఇది ఒక నీటి వికర్షకం యొక్క ఫంక్షన్ ప్రదర్శించి తద్వారా సహజ ప్రసరణ ఉల్లంఘించదు|Telugu_M|other|7.093333
processed_te_m_agri_02372.wav|అందుకే దానిమ్మ గింజల్నుంచి రసం తీసి అందులో దూదిని ముంచి పెదాల మీద అద్దుకోవాలి|Telugu_M|other|5.400000
processed_te_m_health_01051.wav|కలరా బ్యాక్టీరియా లేని ప్రజలకు తప్పుడు పాజిటివ్ ‌లను ఇచ్చేవారు, కలరా లేని వ్యక్తులను సరిగ్గా అంచనా వేసేటప్పుడు అవి గొప్పవి కావు.|Telugu_M|other|8.846438
processed_te_m_politics_02266.wav|దరులుల్ అన్సార్ వెల్ఫెర్ సొసైటి ఆధ్వర్యంలో గురువారం స్థానిక ఆర్ఫ గార్డెన్ లో పేదలకు దుప్పట్ల పంపిణీ కార్యక్రమాన్ని నిర్వహించారు.|Telugu_M|other|8.939312
processed_te_m_other_00665.wav|తన భర్త యోధుడని, ఎలాంటి సమస్యనైనా ఎదుర్కొనే ఆత్మస్థైర్యం తనకు ఉందని బాలీవుడ్ స్టార్ ఇర్ఫాన్ ఖాన్ భార్య సుతాపా సిక్దర్ తెలిపింది. |Telugu_M|other|9.206333
processed_te_m_other_01481.wav|డోనాల్డ్ ట్రంప్ అధ్యక్షుడిగా బాధ్యతలు స్వీకరించిన తర్వాత తమ విదేశాంగ విధానంలో మార్పుండదని పాకిస్థాన్ లో అమెరికా రాయభారి అన్నారు.|Telugu_M|other|8.776771
processed_te_m_finance_00999.wav|ఏదిఏమైనా ఎన్పిఎల సమస్యలు సమూలంగా పరిష్కారం అయితేనే ప్రభుత్వరంగ బ్యాంకుల స్టాక్ కొనుగోలు మంచిదని బ్రోకింగ్ సంస్థలు సూచిస్తున్నాయి|Telugu_M|other|9.270625
processed_te_m_finance_02302.wav|నెలకు కనీసం ఐదువేల రూపాయల పొదుపు కూడా లేకుండా మొత్తం లక్ష రూపాయలు ఖర్చు చేయడం, కొందరికి అదీ సరిపోక అప్పులు చేయడాన్ని చూస్తుంటాం. |Telugu_M|other|8.289146
processed_te_m_finance_02225.wav|తాయిలాలతో పాపులర్ బడ్జెట్ కు బదులు వాస్తవ దృష్టితో సౌకర్యాల పెంపు, దుబారా తగ్గింపు, ఆదాయం పెంపు అనే మూడు అంశాల చుట్టూ తిరిగింది. |Telugu_M|other|8.741938
processed_te_m_politics_00804.wav|హైకోర్టు తాత్కాలిక ప్రధాన న్యాయమూర్తి జస్టిస్ రమేష్ రంగనాథన్, జస్టిస్ దుర్గా ప్రసాద్‌తో  కూడిన ధర్మాసనం ఈ స్టేను మంజూరు చేసింది.|Telugu_M|other|8.776771
processed_te_m_health_02386.wav|గర్భం అనేది స్త్రీ శరీరంలో ఒక భాగంగా చూసినప్పుడే ఆమెకు అబార్షన్ చేసుకునే అధికారం ఉంటుందని భావించవచ్చు.|Telugu_M|other|6.756625
processed_te_m_finance_00774.wav|నిస్సందేహంగా, మంచి న్యాయవాదులు డబ్బు వారి శ్రమకి, వారి సహాయం కోసం, వారు తరువాత తీసుకున్నట్లు తెలిసింది|Telugu_M|other|7.052500
processed_te_m_politics_02229.wav|ఏదో చరిత్ర ప్రసిద్ధమైన ప్రదేశాన్ని చూపుతున్నట్లు రామనాధం చెప్పుకు పోతూంటే స్వరాజ్యం ఓ క్షణం నిలబడింది.|Telugu_M|other|7.232646
processed_te_m_education_02610.wav|బాలీవుడ్నుంచి 'తన్హాజీ' ఘన విజయాన్ని అందుకుని పీరియడ్ డ్రామాల పట్ల సినీ పరిశ్రమకి నమ్మకాన్ని పెంచింది.|Telugu_M|other|7.104000
processed_te_m_weather_02133.wav|మీ చిన్నాన్నగారి అమ్మాయిలాగా ఎవణ్నో తీసుకొచ్చి వీడే మీ అల్లుడు అంటే అప్పుడు మీరన్న మాట నిజమే అవుతుంది. |Telugu_M|other|7.200000
processed_te_m_other_02118.wav|కాబట్టి అతను మొదటి జట్టులో ముప్పై ప్రదర్శనలు ఆడాడు.|Telugu_M|other|3.500000
processed_te_m_agri_00224.wav|యువ సాక్షులు పెయింటింగ్ తరువాత మిగిలిన బాల్రూమ్ వెళ్ళండి స్మారక పువ్వులు వేయడానికి వెళ్తున్నారు, మరియు|Telugu_M|other|8.149333
processed_te_m_education_00973.wav|శిక్షణ పూర్తి చేసుకున్న వారికి ఉద్యోగ అవకాశాలు కల్పిస్తామని అప్సా డైరెక్టర్ శ్రీనివాస్రెడ్డి తెలిపారు.|Telugu_M|other|6.613333
processed_te_m_health_02600.wav|ఒక చిన్నారికి కరోనా వైరస్ సోకగా ఆ చిన్నారిని వైద్యుడు ప్రత్యెక వార్డులో పెట్టి చికిత్స అందిస్తున్నాడు. |Telugu_M|other|6.640542
processed_te_m_other_00643.wav|భార్యే దగ్గరుండి మరీ భర్తకు మరో పెళ్లి చేసిన ఘటన ఒడిశాలోని మల్కన్గిరి జిల్లా మత్తిలిలో చోటు చేసుకుంది. |Telugu_M|other|6.800000
processed_te_m_finance_01803.wav|ఇంకోపక్క స్టాక్ మార్కెట్ వ్యాపారంలో స్పెక్యులేషన్ ద్వారా వేగంగా కొందరి వద్ద సంపద కేంద్రీకృతం అవుతోంది. |Telugu_M|other|7.162979
processed_te_m_general_00157.wav|అసలు మరియు ప్రత్యామ్నాయ విమాన నిష్క్రమణ సమయం, ప్రయాణీకులు పరిహారం, అలాగే విమానం ఆలస్యం విషయంలో ఇచ్చాం. |Telugu_M|other|7.859583
processed_te_m_politics_01908.wav|అన్ని ద్రవాలు వాటి ఉష్టోగ్రత పారామితులు,కందెన మరియు వ్యతిరేక తుప్పు లక్షణాలు ద్వారా విభిన్నంగా ఉంటాయి.|Telugu_M|other|7.371958
processed_te_m_other_02203.wav|సొంత రాష్ట్రంలో టిఆర్ఎస్ తొలి ప్లీనరీకి ముందు వేసిన అడ్హక్ కమిటీకి కన్వీనర్ గా  బాధ్యతలు నిర్వహించారు. |Telugu_M|other|6.768250
processed_te_m_health_00342.wav|సాధారణ చికిత్సకు లొంగని వ్యాధులకు మూలకణాల చికిత్స స్టెమ్సెల్ చికిత్స ఎంతో మెరుగైన ఫలితాలు సాధిస్తోంది.|Telugu_M|other|7.604167
processed_te_m_health_00521.wav|వాల్నట్స్ గుండె సంబంధ జబ్బులను తగ్గించి, మెదడును ఆరోగ్యంగా ఉంచుతాయని గతంలో పలు అధ్యయనాలు వెల్లడించాయి.|Telugu_M|other|7.488062
processed_te_m_finance_02594.wav|ఆర్థిక క్రమశిక్షణ, పొదుపు సంఘంగా ఏర్పడటం, రుణాలు తీసుకోవడం, తిరిగి చెల్లించడం వంటి అంశాలను వివరించింది|Telugu_M|other|6.954000
processed_te_m_other_01246.wav|ఇది సృజనాత్మక దౌత్యమని, స్టేట్స్ మన్ తరహా నిర్ణయమని బీజేపీ నాయకులు డంకా బజాయించి ప్రశ్నలు కురిపించారు. |Telugu_M|other|7.151375
processed_te_m_general_01921.wav|విమానం గాల్లో ఉండగా, అదే మార్గంలో మరో విమానం వస్తున్నప్పుడు కాక్పిట్ లోని పైలట్లను ఇది హెచ్చరిస్తుంది. |Telugu_M|other|6.779854
processed_te_m_weather_02174.wav|తమన్నా నటించిన మొదటి సినిమా ఫ్లాప్ అవ్వడం, అలాగే ఇలియానా మొదటి సినిమా బ్లాక్ బస్టర్ హిట్ ని సాదించాయి.|Telugu_M|other|6.400000
processed_te_m_agri_01388.wav|సబ్సిడీ ఉల్లిపాయలు పంపిణి తూతూమంత్రంగా సాగుతుందని కొల్లురవీంద్ర రైతు బజారు వద్దే ఆందోళనకు కూర్చున్నారు|Telugu_M|other|7.989333
processed_te_m_finance_00928.wav|మీరు చాలా తక్కువ జాబితాను కలిగి ఉంటే, అప్పుడు మీరు స్టాక్ అవుట్లను మరియు కస్టమర్ గుడ్విల్ను కోల్పోతారు|Telugu_M|other|6.826292
processed_te_m_politics_01190.wav|అందుకే చాలా ఇబ్బందిగా ఉన్నా కూడా మీడియాలో ఎలాంటి ప్రచారం కాకుండా జాగ్రత్త పడ్డాం అంటూ నాగబాబు అన్నాడు.|Telugu_M|other|7.735000
processed_te_m_other_00337.wav|పాపం మమ్మీ, మమ్మీకి ఉద్యోగం లేదు,ఉద్యోగం చేస్తే డాడీ మమ్మీకి హెల్ప్ చేస్తారు అని మనసులో అనుకుంది రమ్య. |Telugu_M|other|6.954000
processed_te_m_politics_01103.wav|విభజన హామీల అమలుకు ముఖ్యమంత్రి కృషి చేస్తుంటే వ్యక్తిగత విమర్శలు చేస్తున్నారని, రాష్ట్ర‌భివృద్థి వైకాపాకు పట్టడం లేదని అన్నారు.|Telugu_M|other|8.900937
processed_te_m_finance_00686.wav|స్లొవేకియా అనేది "ఆర్థిక పులి" యొక్క ముద్దుపేరు, ఎందుకంటే తక్కువ ఆదాయ పన్ను కారణంగా విదేశీ పెట్టుబడుల భారీ మొత్తం ఆకర్షిస్తుంది|Telugu_M|other|9.322437
processed_te_m_weather_01218.wav|ఈరోజు జస్టిస్ బ్రిజ్మోహన్ హరికిషన్ లోయా మరణంపై స్వతంత్ర దర్యాప్తును కోరిన పిటిషన్లను సుప్రీంకోర్టు తోసిపుచ్చిన విషయం తెలిసిందే. |Telugu_M|other|8.997354
processed_te_m_education_03123.wav|సస్పెండు కాదు కనీసం ఒక సంవత్సరం సర్వీసు కోల్పోయేలా క్రమశిక్షణ చర్య అయినా తీసుకునే నిబంధన ఒకటి విద్యాశాఖ వెంటనే ప్రవేశ పెట్టాలి.|Telugu_M|other|9.301333
processed_te_m_politics_01134.wav|సమ్మె ప్రారంభమైన వారం, పది రోజులకు రాజకీయ పక్షాలు, ఆర్టీసీ కార్మిక సంఘాల జెఎసీ ప్రతినిధులు గవర్నర్ జోక్యానికి విఙ్ఞప్తి చేశారు.|Telugu_M|other|8.997354
processed_te_m_other_01817.wav|ఈ సమావేశంలో పాల్గొని,మా అభి ప్రాయాలను తెల్పేందుకు నన్ను ఆహ్వానించినందుకు మా పార్టీ తరఫున ధన్యవాదాలు తెల్పుతున్నాను అని అన్నారు. |Telugu_M|other|8.370417
processed_te_m_finance_02378.wav|బిస్కెట్లు, అగ్గిపుల్లలు, హోటల్స్‌కు సంబంధించి కూడా పన్ను రేట్ల తగ్గింపుపై ఆయా వర్గాలు, సానుకూల నిర్ణయం ఉంటుందని ఆశిస్తున్నాయి.|Telugu_M|other|8.289146
processed_te_m_other_02540.wav|మంగళవారం మండల పరిధిలోని లాల్తండా ఆవాస గ్రామమైన చిలుకాని నగర్లో సోమయ్య ఆరవ వర్ధంతిని పార్టీ మండల పార్టీ ఆధ్వర్యంలో నిర్వహించారు. |Telugu_M|other|9.856500
processed_te_m_other_01584.wav|ఒరిజినల్ బాండ్ తో పాటు ఆమె ఆధారాలు అన్నీ తీసుకెళ్లినా ఖాతాదారు స్వయంగా వస్తేనే రిజిష్ట్రేషన్ చేస్తామంటూ సిబ్బంది తిప్పి పంపారు. |Telugu_M|other|8.500000
processed_te_m_weather_01770.wav|కోట్లు కూడా ఖర్చు చేయలేని సీఎం సిద్ధరామయ్య అనీ, ఈ ప్రభుత్వానికి రోజులు దగ్గర పడ్డాయని ప్రధాని నరేంద్రమోడీ ధ్వజమెత్తడం గమనార్హం. |Telugu_M|other|8.776771
processed_te_m_health_01778.wav|ఈ మొటిమల వలన వచ్చే మచ్చలే చాలా ఇబ్బందిగా ఉంటే వాటికి తోడుగా వచ్చే గుంటలు అంటే చర్మం పై ఏర్పడే రంధ్రాలు చాలా ఎబ్బెట్టుగా ఉంటాయి.|Telugu_M|other|9.555000
processed_te_m_general_01988.wav|ఈ విషయంలో మన భారత దేశం కొంత నయమే అయినా, గత పదేళ్లలో మన దేశంలో కూడా వడ్డీరేట్లు సగానికి సగం పడిపోయిన విషయాన్నీ గుర్తించి ఉండాలి. |Telugu_M|other|9.000000
processed_te_m_finance_01532.wav|పోల్చదగిన స్థానాలకు నిచ్చెనలు మరియు జీతాలు వంటి వెబ్ ‌సైట్లు తనిఖీ చేయండి లేదా పరిహారం కన్సల్టెంట్ యొక్క సేవలను నిమగ్నం చేయండి.|Telugu_M|other|8.591000
processed_te_m_weather_01945.wav|మితిమీరిన వేగంతో వెళ్లినా, డ్రైవర్ లేదా ప్రయాణికులు సీట్బెల్ట్ పెట్టుకోకున్నా హెచ్చరికలు కూడా వస్తాయని టాటా మోటార్స్ తెలిపింది. |Telugu_M|other|8.115000
processed_te_m_weather_00440.wav|హైదరాబాద్ లోని హకీంపేట ఎయిర్పోర్ట్ నుంచి శనివారం ఎయిర్ఫోర్స్‌కు చెందిన ప్రత్యేక విమానంలో రాష్ట్రపతి ఢెల్లీకి బయల్దేరి వెళ్లారు. |Telugu_M|other|8.149833
processed_te_m_general_00284.wav|దేవుడికి లేని వివక్ష వీరికెందుకు, సమాజం ఎంతో పురోభివృద్ధి చెందుతున్న ఈ దశలో కూడా ఇంకా ఇలాంటి మూర్ఖపు ఆలోచనలు ఏంటి? అని అన్నారు. |Telugu_M|other|9.252771
processed_te_m_health_00968.wav|అటువంటి హెచ్ ఐ వి సంక్రమణ వంటి తీవ్రమైన అంతర్లీన స్థితికి సంబంధించిన అథ్లస్ స్టోమాటిటిస్ కేసులను నోటి మందులతో చికిత్స చేయవచ్చు.|Telugu_M|other|9.412812
processed_te_m_politics_01119.wav|రాజధాని నిర్మాణానికి రైతులు స్వచ్ఛందంగా భూములిస్తే తీసుకోవాలి తప్ప, బలవంతంగా తీసుకోవడం తగదని జనసేన అధినేత పవన్ కళ్యాణ్ అన్నారు.|Telugu_M|other|8.869646
processed_te_m_politics_03249.wav|అయితే దీనిపై వైసీపీ ఎమ్మెల్యే చెవిరెడ్డి భాస్కర్ రెడ్ది చంద్రబాబు రాకుండా తన బంట్రోతులను పంపాడంటూ మాట్లాడిన మాటలు ఇప్పుడు తీవ్ర దుమారాన్ని లేపుతున్నాయి.|Telugu_M|other|10.030646
processed_te_m_agri_00582.wav|అయితే గులాబీ దళపతి మాత్రం కనీస మద్దతుధర, సబ్సీడీ లాంటి వాటి జోలికి వెళ్లలేదు|Telugu_M|other|6.741333
processed_te_m_weather_00978.wav|స్ప్రింగ్ దుంపలు గత మంచు ముందు ఒక నెల చుట్టూ అవుట్ డోర్లో నేరుగా విత్తవచ్చు.|Telugu_M|other|5.456313
processed_te_m_weather_01598.wav|దీంతో ఆ ముగ్గురు అతడిని ఆ రంధ్రం నుంచి బయటకు లాగేందుకు విశ్వప్రయత్నం చేశారు.|Telugu_M|other|5.166062
processed_te_m_agri_00634.wav|వారు చెక్క మరియు జంతు చర్మంతో చేసిన ఖుంగ్ అని పిలువబడే డ్రమ్స్ ను వాయిస్తారు|Telugu_M|other|5.941333
processed_te_m_other_01210.wav|ఈ సీజన్లో ఇప్పటి వరకు ఎనిమిది మ్యాచ్లాడిన బెంగళూరుకు ఇది మూడో విజయం మాత్రమే. |Telugu_M|other|5.100000
processed_te_m_weather_00465.wav|ఈ రోజు స్వర్ణాంధ్ర కాదు కదా, రోల్డుగోల్డు ఆంధ్ర కూడా వచ్చినట్లు కనబడటం లేదు. |Telugu_M|other|5.769792
processed_te_m_agri_00649.wav|దానిమ్మ గింజల పొడికి కాస్త సైంధవ లవణాన్ని చేర్చి తీసుకుంటే అజీర్ణం దరి చేరదు|Telugu_M|other|6.314667
processed_te_m_finance_01332.wav|ముంబై టోల్ ప్లాజాలో కార్డు స్వైప్ చేసిన పుణె వ్యక్తికి ఘోరమైన షాక్ తగిలింది.|Telugu_M|other|5.537583
processed_te_m_education_01030.wav|ఒక వృత్తాకార మోషన్, ఒక టూత్పిక్ ఉండాలి ఇది చక్కగా చేతి రెండు పరీక్షలు కలపాలి|Telugu_M|other|6.101333
processed_te_m_education_00909.wav|తాను గతంలోనే ఖురాన్ చదివానని, భగవద్గీత చదివాక మానవ విలువలు అన్నింట్లోనూ ఒకటేనని గ్రహించానని చెప్పాడు.|Telugu_M|other|7.850667
processed_te_m_other_01628.wav|అప్పటి వరకు అంతా హ్యాపీగానే ఉన్నా, ఉన్నట్లుండి చెల్లి,పెళ్లికి ముందే తను ప్రెగ్నెంట్ అని తెలుస్తుంది.|Telugu_M|other|6.745021
processed_te_m_general_00490.wav|అమెజాన్ గ్రేట్ ఇండియన్ సేల్ పేరుతో భారీ డిస్కౌంట్ లు ఇస్తూ స్మార్ట్ ఫోన్ లపై భారీ ఆఫర్స్ అందిస్తోంది. |Telugu_M|other|6.800000
processed_te_m_other_00638.wav|ఢిల్లీలో ఆమ్ ఆద్మీ పార్టీకి చారిత్రక విజయం లభించడం వెనుక కూడా బిజ్లీ హాఫ్ హామీ ముఖ్యపాత్ర పోషించింది. |Telugu_M|other|7.000000
processed_te_m_other_01428.wav|మావోల బంద్ సందర్భంగా ఎలాంటి విధ్వంసక ఘటనలు జరుగకుండా సరిహద్దు ప్రాంతాలలో పోలీసులు కూంబింగ్ చేపట్టారు. |Telugu_M|other|7.290687
processed_te_m_education_01607.wav|ఈ కథ ఎస్తేర్ గ్రీన్వుడ్ జీవితంలో ఒక సంవత్సరం గురించి చెబుతుంది, ఆమెకు ముందు ఆమెకు ఒక భవిష్యత్తు ఉంది.|Telugu_M|other|7.360000
processed_te_m_agri_00923.wav|అందుకు భిన్నంగా గడ్డి మొక్క కూడా మొలవని నేల కనిపించడం దారిద్ర్యం తరుముకు రానుందనే విషయాన్ని చెబుతుంది|Telugu_M|other|7.370667
processed_te_m_politics_03444.wav|నిజాలను నిర్భయంగా రాస్తూ విలువలకు కట్టుబడిన పత్రిక ప్రజాశక్తి అని ఉప ముఖ్యమంత్రి అంజాద్‌భాషా అన్నారు.|Telugu_M|other|7.360354
processed_te_m_other_00194.wav|ఒంటరిగా రోడ్డుపై వెళ్తున్న మహిళల మెడలోంచి బైక్ పై వెళ్తున్న దుండగులు గొలుసులు తెంపుకుని వెళ్తున్నారు. |Telugu_M|other|5.800000
processed_te_m_agri_00299.wav|భోంచేస్తూనే తమ పొలంలో సాగు చేసిన పంటల గురించి భార్యతో మాట్లాడుతున్న రంగయ్యకు ఉన్నట్టుండి పొలం మారింది|Telugu_M|other|7.978667
processed_te_m_politics_03070.wav|గమనించిన స్నేహితులు, స్థానికులు తీవ్ర గాయాలైన అఫ్సర్ని దగ్గర్లోని ఓ ప్రైవేటు ఆస్పత్రికి తీసుకెళ్లారు.|Telugu_M|other|7.116542
processed_te_m_education_01020.wav|వీరందరు టెట్, డిఎస్సీ పరీక్షలు కలిపి నిర్వహిస్తుందా, విడివిడిగా నిర్వహిస్తుందా అని సందిగ్ధంలో ఉన్నారు|Telugu_M|other|7.024063
processed_te_m_agri_01275.wav|ఇవాళ రైతు పరిస్థితి ఎలా ఉందంటే ఆర్నెల్లు కష్టపడి సోనా మసూరి బియ్యం పండించినా రేషన్ బియ్యం తింటున్నారు|Telugu_M|other|8.544000
processed_te_m_health_00682.wav|రెండు టాబ్లెట్లతో తగ్గే రోగాన్ని మెడికల్ ‌షాపు టార్గెట్స్ కోసం అక్కర్లేని రకరకాల మందులు రాస్తున్నారు.|Telugu_M|other|6.547646
processed_te_m_health_01432.wav|పరిశుభ్రత లక్ష్యంగా పెట్టుకొని ఇది ప్రారంభమైనా దీని రూపు రేఖలను డాక్టర్ పద్మావతి పూర్తిగా మార్చేశారు.|Telugu_M|other|6.967187
processed_te_m_other_02314.wav|భోగవల్లి ప్రసాద్ నిర్మించిన దోచేయ్ సినిమా ఆడియో విడుదల కార్యక్రమం శుక్రవారం సాయంత్రం హైదరాబాద్, తాజ్ డెక్కన్ హోటల్లో జరిగింది. |Telugu_M|other|7.929250
processed_te_m_finance_01704.wav|అలాగే ప్రమాదకర మరియు ప్రమాద రహిత సెక్యూరిటీలు రాబడి మరియు లాభదాయకం, ఈక్విటీ మరియు డెబ్ట్, రెండు దేశీయ మరియు విదేశీ మధ్య విభజన.|Telugu_M|other|9.902938
processed_te_m_health_02781.wav|వీటిలోని కణాలు అపసవ్యంగా ప్రవర్తించడం వల్ల గుండెజబ్బులు, అల్జీమర్స్ వంటి రోగాలు సైతం వాటిని బలిగొనే అవకాశం ఉన్నట్లు గమనించారు. |Telugu_M|other|8.800000
processed_te_m_health_02056.wav|కాగా, మోకాలి గాయానికి శస్త్ర చికిత్స చేయించుకున్న తర్వాత క్రమంగా కోలుకుంటున్న సైనా నెహ్వాల్ గట్టిపోటీని ఇవ్వడానికి సిద్ధమైంది. |Telugu_M|other|8.985750
processed_te_m_politics_01202.wav|దాంతో ఏదో సర్ది చెప్పి తన కూతురుతో మాట్లాడి తల్లిదండ్రులు వెళ్శిపోయిన తర్వాత ఇలా తనని చంపేశారని జయశ్రీ తల్లిదండ్రులు వాపోయారు.|Telugu_M|other|8.900937
processed_te_m_weather_00922.wav|టీడీపీ సభ్యులపై ఆ పార్టీ అధినేతపై నిత్యం విమర్శలు వర్షం కురిపించే రోజా బాలకృష్ణతో ఫోటో దిగడం అందరిని ఆశ్ఛర్యానికి గురిచేసింది. |Telugu_M|other|8.834812
processed_te_m_education_00769.wav|ఎందుకంటే హోదా విషయంలో ఎప్పుడూ చెప్పినదే చెప్తారు కానీ ఆ తీర్మానమంటూ పెట్టాక ప్రభుత్వ వైఫల్యాల గురించి బోల్డంత చర్చ జరుగుతుంది.|Telugu_M|other|9.290667
processed_te_m_general_01176.wav|పెరిగిన సోషల్ మీడియా పరిధి కారణంగా మనం ఈమధ్య  కాలంలో వైధ్య శాస్త్రంలో జరుగుతున్న అభివృద్ధి మరియు ఆశ్చర్యకర విషయాల గురించి రెగ్యులర్ గా  వింటూనే ఉన్నాం. |Telugu_M|other|10.000000
processed_te_m_health_02174.wav|ఈ వ్యక్తికి ప్రభుత్వం జారీచేసిన ఆరోగ్యశ్రీ కార్డు ఉన్నప్పటికి ఆరోగ్యశ్రీ నియమ నిబంధనల ప్రకారం గుండె సర్జరీకి మాత్రమే ఉచిత వైద్యానికి ఈ వ్యక్తి అర్హుడు. |Telugu_M|other|9.995812
processed_te_m_politics_02445.wav|సెన్సార్ పూర్తి చేసినా కూడా సర్టిఫికెట్ ఇవ్వాలంటే లక్ష్మీపార్వతి నుంచి నో అబ్జక్షన్ సర్టిఫికేట్ కావాలంటూ వాళ్లు కండీషన్ పెట్టినట్లు ప్రచారం జరుగుతుంది.|Telugu_M|other|9.299208
processed_te_m_health_02469.wav|గర్భం చీలినప్పటి నుండి రెగ్యులర్ చెకప్లు చేయించుకుంటూ హైరిస్క్ ప్రెగ్నెన్సీ కేసుల్ని ముందు గుర్తించడం అన్ని విధాలా మంచిదని డాక్టర్ కె ఉమాదేవి చెప్పారు.|Telugu_M|other|9.300000
processed_te_m_education_01771.wav|ప్రస్తుతం 'షాదీ సే సిద్ ఎఫెక్ట్' సినిమా షూటింగ్ లో బిజీగా ఉన్న ఈ అమ్మడు నిజంగానే ప్రెగ్నెంట్ అయిందని చెప్పేందుకు విశ్లేషకులు చాలా కారణాలు చెబుతున్నారు.|Telugu_M|other|9.813333
processed_te_m_agri_01832.wav|రోజు వారి పనుల్లో భాగంగా భీంరెడ్డి తన వ్యవసాయ పొలం వద్ద పనులు చేస్తుండగా ఆకస్మికంగా ఉరుములు, మెరుపులతో కూడిన జల్లులు కురిసాయి|Telugu_M|other|9.697188
processed_te_m_finance_00276.wav|ఇంకా మరో ముక్యమైన విషయం క్రెడిట్ కార్డు ఉంటె మన పరిమితికి మించి వాడుతుంటాం.|Telugu_M|other|4.899042
processed_te_m_education_00379.wav|భైంసా పట్టణంలోని శివాజీ చౌక్లో బుధవారం లారీ ఢీకొనడంతో రాజేందర్ అనే వ్యక్తి అక్కడిక్కడే మృతి చెందాడు.|Telugu_M|other|8.416000
processed_te_m_education_03034.wav|అయితే నేతాజీ ఇంఫాల్నుంచి సింగపూర్‌కి వెళ్ళిపోవడం వెనుక కారణాలు బయటకు రావాలి|Telugu_M|other|5.706667
processed_te_m_general_01061.wav|పైగా శ్రీముఖితో అతనికి ఉన్న వైరాన్ని తన సోషల్ మీడియా నెట్ వర్స్క్ ద్వారా పాజిటివ్ గా మార్చుకున్నాడు. |Telugu_M|other|6.350292
processed_te_m_weather_01906.wav|అలాగే ఈ సినిమాని మే సెకండ్ వీక్ లో విడుదల చేయాలని ప్లాన్ చేసినట్లు సమాచారం. |Telugu_M|other|4.800000
processed_te_m_other_00578.wav|జోగుళాంబ గద్వాల జిల్లా మల్దకల్ మండలం నాగర్ దొడ్డిలో సోమవారం సాయంత్రం ఈ విషాదకర సంఘటన చోటు చేసుకుంది. |Telugu_M|other|7.662208
processed_te_m_finance_00414.wav|నా వద్ద సరిపోయేంత డబ్బు ఉంది అని మీకు మీరు భావించే వరకూ ఈ పొదుపు కొనసాగాలి.|Telugu_M|other|5.804625
processed_te_m_general_01999.wav|స్పెల్లింగ్ మరియు గ్రామర్ లోపాలతో పాటుగా మీరు వెతుకుతున్న దానిపై మరిన్ని చిట్కాల కోసం, లా స్కూల్ రెస్యూమ్ స్టైల్ గైడ్ చూడండి. |Telugu_M|other|7.708646
processed_te_m_health_01671.wav|చర్మవ్యాధి శస్త్రచికిత్స తరువాత రక్తస్రావం తరువాత శస్త్రచికిత్స తర్వాత లేదా స్కాబ్లు వచ్చినప్పుడు ఒక వారం తర్వాత సంభవిస్తాయి.|Telugu_M|other|9.659125
processed_te_m_weather_01135.wav|అదే కాన్సెప్ట్లో క్లారిటీ లేకపోతే, దాన్ని రెండు గంటల సినిమాగా మలిచే టాలెంట్ లేకపోతే, ఆ కాన్సెప్ట్ కి  ఆడియన్స్ కనెక్ట్ అవ్వకపోతే ఆ సినిమా చీదేస్తుంది. |Telugu_M|other|9.800000
processed_te_m_agri_00734.wav|రబీ సీజన్లో పంట నష్టం వాటిల్లితే ఖరీఫ్కు ముందే పరిహారం చెల్లించాలని రైతు సంఘాలు డిమాండు చేస్తున్నాయి|Telugu_M|other|7.978667
processed_te_m_general_00545.wav|కానీ ప్రస్తుతం ఉన్న డీలర్ల సంగతేంటో తేల్చకుండా ఇలాంటి ప్రకటనలు చేయడంతో డీలర్లు ఆందోళన చెందుతున్నారు. |Telugu_M|other|7.186208
processed_te_m_finance_02131.wav|అప్పుడు తిరిగి ఆ బడ్జెట్ ను,ఆర్థిక స్థోమతను సక్రమ స్థాయికి చేర్చటానికి కేంద్రం ప్రత్యక్షపు పన్నులను, పరోక్షపు పన్నులను పెంచాల్సి వస్తోంది, పెంచుతోంది. |Telugu_M|other|10.065479
processed_te_m_health_01683.wav|మాస్టల్గియా యొక్క రొమ్ము క్యాన్సర్ యొక్క లక్షణంగా ఉండటం చాలా తక్కువగా ఉంటుంది.కానీ ప్రమాదం ఉన్న స్త్రీలను పరీక్షించటం ముఖ్యం.|Telugu_M|other|9.148292
processed_te_m_other_02319.wav|ఒక్కసారిగా బామ్మగారి మెడ చుట్టూ చేయి వేసి, బుగ్గ మీద ముద్దు పెట్టింది రాజి. |Telugu_M|other|4.700000
processed_te_m_weather_02225.wav|శనివారం నిర్మాత సునీత మీడియాతో మాట్లాడుతూ 'సౌత్ కొరియన్ సినిమా 'మిస్ గ్రానీ' నిర్మాత థామస్ ఇండియాలో రీమేక్ చేద్దామని వచ్చారు. |Telugu_M|other|7.685437
processed_te_m_health_00117.wav|టుట్సీ మరియు హుతు మధ్య ఉన్న చాలా ద్వేషం వారు బెల్జియన్ పాలనలో చికిత్స చేయబడిన మార్గాల నుండి వచ్చాయి.|Telugu_M|other|7.476458
processed_te_m_weather_01351.wav|మాలి సరిహద్దుకు సమీపంలోని అర్బిండా అనే పట్టణంపై ముష్కరులు మంగళవారం ఉదయం దాడికి తెగబడ్డట్లు తెలిపారు. |Telugu_M|other|7.186208
processed_te_m_finance_02435.wav|అలా చేయడం వల్ల రుణాల కోసం వెళ్లిపోయేంత తక్కువ ఖర్చుతో వడ్డీ రేట్లు వస్తాయి. |Telugu_M|other|5.200000
processed_te_m_health_00725.wav|ఈ వ్యాయామం వల్ల కాఫ్ కండరం, పిరుదుల దగ్గర ఉండే గ్లూట్ కండరం దృఢంగా మారతాయి.|Telugu_M|other|5.920708
processed_te_m_politics_03256.wav|మరోవైపు స్థానికి రైతులు మంగళగిరి ఎమ్మెల్యె రామకృష్ణ కనపడడం లేదంటూ పోలీసులకు ఫిర్యాదు చేయడం గమనార్హం.|Telugu_M|other|7.104938
processed_te_m_general_01389.wav|ప్రస్తుతానికి అగ్ని క్షిపణి ఎనిమిది వేల కిలోమీటర్ల దూరంలో ఉన్న లక్ష్యాన్ని ఛేదించగల ఒక దివ్యాస్త్రం. |Telugu_M|other|6.489604
processed_te_m_finance_01861.wav|ముందుగా క్రోమ్ బ్రౌజర్లోని పేమెంట్స్ మెథడ్స్ ఆప్షన్ దగ్గర, మీ డెబిట్ కార్డు లేదా క్రెడిట్ కార్డును యాడ్ చేసుకోవాల్సి ఉంటుంది.|Telugu_M|other|7.557729
processed_te_m_politics_03618.wav|తాను తొలుత తన స్వస్థలం రాజ్ గఢ్ నుంచి పోటీ చేయాలి అనుకున్నాను అని తెలిపారు.|Telugu_M|other|4.794542
processed_te_m_finance_02386.wav|ఖాతాల్లో డిపాజిట్ చేసిన డబ్బు ఎక్కడి నుంచి వచ్చిందని తాము ప్రశ్నిస్తే, ఐదు లక్షల మంది స్పందించారని సీబీడీటీ వర్గాలు తెలిపాయి. |Telugu_M|other|7.871187
processed_te_m_politics_03554.wav|దీంతో దేశ ప్రజల భద్రత దృష్ట్యా శ్రీలంకా ప్రభుత్వం ముస్లిం మహిళలు బుర్ఖా ధరించడంపై నిషేధం విధించింది.|Telugu_M|other|6.967187
processed_te_m_politics_02120.wav|శ్రీహరికోట శాస్త్రజ్ఞులు, సాంకేతిక సిబ్బంది సమిష్టి కృషితో భారతీయ అంతరిక్ష పరిశోధనా కేంద్రం ఇస్రో మరోమారు చరిత్ర సృష్టించింది|Telugu_M|other|9.659125
processed_te_m_general_01641.wav|అలాగే, మాజీ ప్రధాని రాజీవ్ గాంధీ హత్య కేసును కూడా టాడా కోర్టే విచారించింది. |Telugu_M|other|5.549188
processed_te_m_weather_01809.wav|అలబామా రెసిడెన్ట్ విద్యార్థులకు ఆన్ లైన్ పబ్లిక్ స్కూల్ కోర్సులు ఉచితంగా పొందటానికి అవకాశం ఇస్తుంది. |Telugu_M|other|6.884333
processed_te_m_weather_00838.wav|దక్షిణ కొరియా తీర ప్రాంతానికి అమెరికా అణ్వాయుధాలు బుసాన్ వైపు భారీ విమాన వాహక నౌకగట్టి దెబ్బ కొడతాం. |Telugu_M|other|8.022125
processed_te_m_other_02785.wav|ది గ్రేట్ సావిత్రి దానగుణం, ఉధాత్తమైన ఆలోచనకు ఇదిగో ఈ పురాతన కట్టడమే పెద్ద ఎగ్జాంపుల్గా నిలుస్తోంది. |Telugu_M|other|7.522896
processed_te_m_other_01303.wav|మొదటి సినిమా ఘాజి తో నేషనల్ అవార్డు గెలుచుకున్న సంకల్ప్ రెడ్డి ఈ చిత్రానికి దర్శకత్వం వహిస్తున్నాడు. |Telugu_M|other|6.338667
processed_te_m_agri_00659.wav|ఈ మొదటి స్కేట్బోర్డర్లు రోలర్ స్కేట్ చక్రాలతో కలప పెట్టెలతో లేదా బోర్డులతో దిగువ భాగంలో కత్తిరించాయి|Telugu_M|other|8.373333
processed_te_m_health_02127.wav|కాళ్లకు శస్త్ర చికిత్స చేసే రోజు కాలి గోళ్లకు నెయిల్ పాలిష్ వేయించుకుని వెళ్లిందంటే ఆమె మానసిక పరిస్థితిని అర్థం చేసుకోవచ్చు. |Telugu_M|other|8.231104
processed_te_m_politics_03310.wav|వ్రిందివాన్ అనే గ్రామంలో పాములాడించే వ్యక్తి అక్కడున్న స్థానిక ఆలయంలో పాములు ఆడించాలని కూర్చొన్నాడు.|Telugu_M|other|6.559271
processed_te_m_general_00976.wav|ఒకే కులం, మతం ఉన్న జనాభా ఓటర్ల ద్వారా ఎన్నికలలో రాజకీయంగా లబ్ధిపొందటం మన రాజకీయ పార్టీలకు కొత్తకాదు. |Telugu_M|other|7.162979
processed_te_m_education_00852.wav|సీతమ్మవారు, వాల్మీకి ఆశ్రమంలో ఉండగా పెంచిన చెట్ల రకాలు ఏమిటో తెలిస్తే చెప్పండి? వనవాసంలో ద్రౌపది ఏం చెట్లు పెంచిందో చెప్పండి?|Telugu_M|other|9.429333
processed_te_m_finance_00787.wav|ఇంటర్ ఎగ్జామ్స్ కు సంబంధించి గురువారంతో విత్ ఔట్ లేట్ ఫీజు గడువు ముగియనుంది|Telugu_M|other|5.801250
processed_te_m_general_02170.wav|కృష్ణా జలాల విషయంలో బ్రిజేష్ కుమార్ ట్రిబ్యునల్ ఇచ్చిన తీర్పు ఒకటి కాగా, విద్యుత్ చార్జీలు పెంచుతూ తీసుకున్న నిర్ణయం రెండోది. |Telugu_M|other|7.557729
processed_te_m_other_03088.wav|సెలక్షన్ కమిటీ సభ్యుడైన కకోద్కర్ డైరెక్టర్ల ఎంపికకు సంబంధించిన ఇంటర్యూలకు బయటి వ్యక్తులను ఎలా పిలిపిస్తారని ఇరానీ ఆరోపించారు. |Telugu_M|other|8.718729
processed_te_m_general_00332.wav|కొత్త వాయిస్ మెయిల్ సేవలను ఇప్పుడు అందుబాటులో ఉన్నందున, మీరు కూడా మీ వాయిస్ మెయిల్ ఆన్లైన్ లేదా ఇమెయిల్ ద్వారా ప్లే చేయవచ్చు. |Telugu_M|other|8.045333
processed_te_m_agri_01238.wav|జిల్లాలో స్వల్పంగా నమోదైన చిరుజల్లులు పత్తి పంటలకు ప్రయోజనాన్ని చేకూర్చ నున్నాయని వ్యవసాయ శాఖా అధికార వర్గాలు పేర్కొంటున్నాయి|Telugu_M|other|9.412812
processed_te_m_other_02937.wav|ప్రత్యేక హోదాపై కాంగ్రెస్ కు చిత్త శుద్ది లేదని, ఉంటే, ఈ బిల్లు ఎజెండాలో పద్నాలుగో అంశానికి మార్చితే ఎందుకు కాంగ్రెస్ ఒప్పుకుందని రమేష్ ప్రశ్నించారు. |Telugu_M|other|9.601083
processed_te_m_general_00408.wav|అందువల్ల స్కొలాస్టిక్ చిల్డ్రన్స్ డిక్షనరీలో టెక్నాలజీ మరియు సోషల్ మీడియా నిబంధనలు అలాగే విస్తరించిన భౌగోళిక విభాగం ఉన్నాయి. |Telugu_M|other|8.600000
processed_te_m_finance_01008.wav|మిన్నెసోటాతో సహా కొన్ని రాష్ట్రాలు, పన్నుల వాడకంపై అంశాల స్వచ్ఛంద నివేదన కోరుతూ రాష్ట్ర ఆదాయపు పన్ను రాబడిపై ఒక పంక్తి అంశం.|Telugu_M|other|9.055417
processed_te_m_agri_01518.wav|లూయిస్ ఫిలిప్ మెరుగైన హస్తకళ, విలువైన ఉత్పత్తి పోర్ట్ఫోలియో, అద్భుతమైన రిటైల్ అనుభవం ద్వారా విలువను పంపిణీపై దష్టి పెడుతుంది|Telugu_M|other|9.162667
processed_te_m_general_00541.wav|అంతకంతకు అగ్ని కీలలు ఎక్కువ కావడంతో నాగర్ కర్నూల్, అచ్చంపేట నుంచి అగ్నిమాపక వాహనాలు, సిబ్బంది చేరుకొని మంటలను ఆర్పుతున్నారు. |Telugu_M|other|8.695500
processed_te_m_weather_00764.wav|డెన్మార్క్లోని రోస్కిల్డేలో జరిగిన రోస్కిల్డే ఫెస్టివల్ ప్రపంచంలోని పురాతన మరియు అత్యంత ప్రసిద్ధి చెందిన రాక్ పండుగలలో ఒకటి. |Telugu_M|other|9.067021
processed_te_m_health_01154.wav|వ్యాయామం భుజం కండరాలు డెల్టోయిడ్స్ మరియు ఎగువ ఛాతీ కండరాలు పెటెటల్స్ యొక్క ముందు మరియు మధ్య భాగాన్ని లక్ష్యంగా చేసుకుంటుంది.|Telugu_M|other|8.776771
processed_te_m_health_01488.wav|దీంతో రక్తం ధారలుగా కారుతున్నా ఎలాంటి ఆందోళన చెందకుండా ఐదుబ్లాకుల తరువాత ఉన్న క్వీన్స్ ఆసుపత్రికి అలాగే నడుచుకుంటూ వెళ్లాడు.|Telugu_M|other|9.299208
processed_te_m_other_03275.wav|సిపిఎం రాష్ట్ర కార్యదర్శి తమ్మినేని వీరభద్రం మాట్లాడుతూ ఉస్మానియా ఆస్పత్రిని కూలగొడతామంటే ఊరుకునే ప్రశ్నేలేదని హెచ్చరించారు. |Telugu_M|other|8.265937
processed_te_m_agri_00452.wav|క్రిందటేడాది ఒక ర్యాలీలో కేజ్రీవాల్ ప్రసంగిస్తున్న సమయంలోనే గజేంద్ర సింగ్ అనే రైతు చెట్టుకు ఉరేసుకుని ఆత్మహత్యకు పాల్పడ్డాడు|Telugu_M|other|9.781333
processed_te_m_politics_02446.wav|సోషలిస్టు ఆదర్శాలకు పల్లకీలోని ప్రాథమిక సూత్రం అదే.మనిషిని మనిషి మోయడం అనాగరికంగానూ, సంస్కార హీనంగానూ కనిపించడంలో వింత లేదు.|Telugu_M|other|9.287604
processed_te_m_finance_02415.wav|ఫీజు షెడ్యూల్ను స్థాపించడం వల్ల మీరు ప్రొఫెషినల్గా కనిపిస్తారు మరియు మీ ఆదాయం స్థిరంగా ఉంచుకోవచ్చు. |Telugu_M|other|6.791458
processed_te_m_health_02351.wav|నిజానికి ఇప్పుడుంటున్న ట్రాఫిక్ తో  కాస్త ఇబ్బందే అయినా నాకు ఒకే సమయంలో వ్యాయామం చేసినట్లూ ఉంటోంది. |Telugu_M|other|6.100000
processed_te_m_finance_00704.wav|మీరు శ్రద్ధ వహించే ఒక ఖచ్చితమైన వ్యక్తి అయితే, అన్లాక్ చేసిన ఫోన్ నుండి మీ డబ్బును తిరిగి పొందవచ్చు|Telugu_M|other|6.315458
processed_te_m_agri_01181.wav|మధ్యాంధ్ర కోస్తా ప్రాంతం, వ్యవసాయిక క్షేత్రంగా, మైదాన ప్రాంతంగా, నీటి వనరులు సమృద్ధిగా ఉన్న ప్రాంతం|Telugu_M|other|7.877187
processed_te_m_weather_01017.wav|తాజాగా గుజరాత్ రాష్ట్రంలోని నవ్సరీ ఏరియాలో సింగర్ గీతా రాబి మీద డబ్బుల వర్షం కురిపించారు వీక్షకులు. |Telugu_M|other|7.743479
processed_te_m_politics_03388.wav|జిల్లాకు చెందిన ఓ మంత్రి, ఓ ఎమ్మెల్యే ఒత్తిడి కారణంగానే మిగిలిన వారికి ఎన్వోసీలు ఇవ్వలేదని సమాచారం.|Telugu_M|other|6.954000
processed_te_m_health_01763.wav|దగ్గు, జలుబు, జ్వరం తదితర అనారోగ్య సమస్యలు పెద్దల కన్నా పిల్లల్నే ఎక్కువగా ఇబ్బందులకు గురిచేస్తాయి.|Telugu_M|other|7.000438
processed_te_m_general_00499.wav|స్విచ్ లో కొత్త ప్రసారాలు తరచుగా తమ బ్రాండ్లు నిర్మించడంలో సోషల్ మీడియా యొక్క శక్తిని విస్మరించాయి.|Telugu_M|other|7.012062
processed_te_m_agri_02834.wav|రైతు బీమా పథకంలో క్లైములను పొందిన కుటుంబాల్లో ఎక్కువ మంది చిన్న, సన్నకారు రైతులే ఉన్నారని తెలిపారు. |Telugu_M|other|6.489604
processed_te_m_health_00469.wav|దాన్నుంచి బయటపడి ఆరోగ్యంగా ఉండాలన్నా, ఒత్తిడి అదుపులో ఉండాలన్నా కూడా శరీరానికి తగిన వ్యాయామం అవసరం.|Telugu_M|other|7.708646
processed_te_m_finance_02139.wav|అసలుకు ఢోకా లేకుండా స్థిరంగా వడ్డీ ఇచ్చే చిన్న తరహా పొదుపు పథకాల్లో కూడా కొంచెం పొదుపు చేసుకోవచ్చు. |Telugu_M|other|6.187750
processed_te_m_education_02594.wav|స్వయంగా చిరంజీవి ముందే తను ఈ పెర్ఫార్మెన్స్ ఇవ్వడం ఎంతో ఎగ్జైటింగ్ గా ఉందని సాయేషా చెప్పుకొచ్చింది.|Telugu_M|other|6.709333
processed_te_m_finance_02679.wav|ఏటీఎం సెంటర్లకు వెళ్ళి ఇంట్లో ఉన్న కార్డులన్నీ వాడేసి అకౌంట్లలో డబ్బు గుంజేసి జేబుల్లో కుక్కేస్తారు|Telugu_M|other|6.500000
processed_te_m_politics_00425.wav|డీకే అరుణ కూతురు డీకే స్నిగ్ధారెడ్డి కూతురు కూడా ఈసారి అసెంబ్లీ స్థానానికి పోటీ చేయడం దాదాపు ఖాయమే.|Telugu_M|other|7.848750
processed_te_m_other_00728.wav|గాంధీ నడిపిన స్వాతంత్ర్య పోరాటం మొత్తం బ్రిటిషర్ల అనుమతితో, వారి ప్రోద్భలంతోనే సాగిందని ఆరోపించారు. |Telugu_M|other|7.081708
processed_te_m_general_01026.wav|ఇంటింటి రామాయణం నాట్య సుమాంజలి జానపద నృత్యం కార్యక్రమాలు ఉత్సాహంగా గడిపేందుకు తోడ్పాటును అందించాయి. |Telugu_M|other|7.569333
processed_te_m_general_00579.wav|ఒక విద్యుత్ ఉప్పెన లేదా ఇతర యాంత్రిక సమస్య కారణంగా థర్మల్ ఫ్యూజ్ ఎగిరింది. |Telugu_M|other|5.400000
processed_te_m_finance_01746.wav|విదేశీ బహుళజాతి కంపెనీలను ఆహ్వానించటం ద్వారా దేశీయ ఉత్పత్తిని పెంచి 'విలువైన విదేశీ మారక ద్రవ్యాన్ని' పొదుపు చేయవచ్చనే విషయం గురించి చాలానే చెప్పారు|Telugu_M|other|10.000000
processed_te_m_finance_01727.wav|సీజన్ ముగిసే సరికి అతని ఎకానమీ కేవలం గానే ఉండటం పొదుపు బౌలింగ్‌కి నిదర్శనం|Telugu_M|other|5.584021
processed_te_m_politics_00401.wav|కాంగ్రెస్‌ను వీడేందుకు సిద్ధమైన ఎమ్మెల్యే కోమటిరెడ్డి రాజగోపాల్ రెడ్డి వెళ్తూ వెళ్తూ హస్తం పార్టీకి ఊహించని షాక్ ఇచ్చేలా గ్రౌండ్ వర్క్ చేస్తున్నారు.|Telugu_M|other|9.752000
processed_te_m_politics_01010.wav|ప్రస్తుతం ఈ ఓల్డేజ్ కపుల్ పెళ్లి వీడియో సోషల్ మీడియాలో తెగ వైరల్ అవుతోంది.|Telugu_M|other|5.003521
processed_te_m_weather_00804.wav|అలా బెజ్జూర్ కు  కరెంటు సమస్య తలెత్తకుండా ఉండాలనే ఉద్దేశ్యంతో అధికారులు స్పందించి పెంచికల్పేట్ మార్గంలో బెజ్జూర్ కు మరో విద్యుత్లైన్ ఏర్పాటు చేశారు. |Telugu_M|other|9.821667
processed_te_m_education_01043.wav|ఒక విక్రేత నుండి అన్ని మెయిల్సూ, మీరు కూడా ఇంటర్నెట్ ద్వారా బదిలీ చేయవచ్చు|Telugu_M|other|5.440000
processed_te_m_health_02081.wav|ఆ మందులు అవి వేసుకోలేక పిల్లలొద్దు అసలు ఈ జీవితమే వద్దు చద్దాం అనిపించేది. |Telugu_M|other|5.560812
processed_te_m_general_01342.wav|ఓడ దొంగలను అరికట్టే నెపంతో అరేబియా సముద్రంలో తిష్ఠవేసిన చైనా నౌకాదళం అసలు లక్ష్యం మన పడమటి సముద్ర తీరాన్ని కనిపెట్టి ఉండడం. |Telugu_M|other|9.171500
processed_te_m_agri_02870.wav|వనపర్తి జిల్లా అమరచింత మండలం మస్తీపూర్ గ్రామంలో శ్రీనివాసులు అనే రైతు పొలంలోని బావిలో మొసలి కన్పించడంతో ఆందోళనకు గురయ్యారు. |Telugu_M|other|9.100000
processed_te_m_politics_00147.wav|రాజధానిని శ్మశానంతో పోల్చారని, మరి ముఖ్యమంత్రి జగన్మోహన్ రెడ్డి శ్మశానంలో కూర్చొని సమావేశాలు పెడుతున్నారా అంటూ మండిపడ్డారు.|Telugu_M|other|8.591000
processed_te_m_health_01957.wav|వ్యాధి రోగులకు వివిధ దశలలో వారి విజ్ఞాన వ్యతిరేక వైఖరిని నిర్ధారిస్తూ, శ్రవణ దృశ్య లేదా ఘ్రాణ సంబంధమైన భ్రాంతులు ఎంచుకుంది.|Telugu_M|other|9.194729
processed_te_m_other_01133.wav|దాతలు సహకరిస్తే బెంచీలు ఏర్పాటు చేయవచ్చని తెలపగా, వెంటనే స్పందించిన ఆయన త్వరలో పాఠశాలకు నూతన బెంచీలు ఏర్పాటు చేస్తానన్నారు. |Telugu_M|other|8.800000
processed_te_m_general_00729.wav|భారతదేశం గురించి ఇక్కడ ప్రజల గురించి మాట్లాడకుండా అదే పనిగా పాకిస్తాన్ గురించే మోదీ మాట్లాడడం విడ్డూరంగా ఉందని ఆయన అన్నారు. |Telugu_M|other|8.400000
processed_te_m_politics_03677.wav|స్థానికులు తెలిపిన వివరాల ప్రకారం తమ బంధువుల పెళ్లికి కుసుదీ నుంచి రామ్‌నగర్ కు  కుటుంబ సభ్యులతో ఎనిమిదేళ్ల బాలిక వచ్చింది.|Telugu_M|other|7.743479
processed_te_m_politics_00950.wav|సిఎం కేజ్రీవాల్, ఆరోగ్యమంత్రి సత్యేంద్ర జైన్లపై అవినీతి ఆరోపణలు చేయడంతో అధికార పార్టీ ఎమ్మెల్యేలు ఆ దుశ్చర్యకు పాల్పడ్డారు.|Telugu_M|other|8.637458
processed_te_m_other_02656.wav|మహేష్,చరణ్ లతో కలిసి ముగ్గురు హీరోల సినిమా తీయడానికి సిద్ధం అంటూ ఎన్టీఆర్ వాళ్ళ మధ్యన ఉన్న స్నేహాన్ని అద్భుతంగా చెప్పేసాడు. |Telugu_M|other|7.813146
processed_te_m_education_00422.wav|రిలయన్స్ లైఫ్ బ్రాండ్ స్మార్ట్ఫోన్లను కొనుగోలు చేసే యూజర్లు రిలయన్స్ జియో జీ ఎక్స్పీరియన్స్ను ముందుగా పొందే అవకాశం ఉంటుంది.|Telugu_M|other|8.042667
processed_te_m_other_01393.wav|అయితే బుధవారం మధ్యాహ్నాం ఫుల్ గా తాగిన మల్లేశ్ తన స్నేహితులతో కలిసి భార్యపై దారుణానికి ఒడిగట్టారు. |Telugu_M|other|6.094875
processed_te_m_education_01166.wav|మాజీ ఎంపీ, టీడీపీ నేత నందమూరి హరికృష్ణ మృతి పట్ల లక్ష్మీపార్వతి తీవ్ర దిగ్బ్రాంతిని వ్యక్తం చేశారు|Telugu_M|other|7.893333
processed_te_m_politics_03056.wav|కౌంటీ ఎగ్జిక్యూటివ్ రిచ్ ఫిట్జెరాల్డ్ కూడా అధ్యక్షుడి వద్దకు వెళ్లబోరని మేయర్ కార్యాలయం తెలిపింది.|Telugu_M|other|5.665292
processed_te_m_education_03601.wav|తెలుగు సినిమా పరిశ్రమలో రెడీ అయ్యే ప్రతి సినిమాను సెన్సార్ బోర్డ్‌కి పంపిస్తుంటారు మన సినీ జీవులు.|Telugu_M|other|6.187750
processed_te_m_politics_01148.wav|ఆ సమయంలో రొనాల్డొ మోకాళ్లపై ఉన్నాడని జరిగిన విషయంలో ఇద్దరి మధ్యలో పూర్తి వ్యతిరేకత లేదని తెలిపాడు.|Telugu_M|other|6.431563
processed_te_m_other_01312.wav|ముఖ్యంగా పాఠ్య పుస్తకాల్లోని విషయాలు ఒక్కోసారి ఒక మాట అర్థం తెలియక పోయినా వాక్యం భావం తెలుస్తుంది. |Telugu_M|other|6.605708
processed_te_m_weather_00774.wav|ప్రతి టాబ్టా సెట్ కోసం నాలుగు సార్లు సెట్ చేయండి.|Telugu_M|other|3.250417
processed_te_m_finance_01546.wav|అప్పుడప్పుడు వారాంతపు హోమ్ ప్రాజెక్ట్ కోసం, ఒక బడ్జెట్ స్టూడియో ఫైండర్ డబ్బు ఆదా చేసే గొప్ప ఎంపిక.|Telugu_M|other|7.162979
processed_te_m_health_01511.wav|నిపుణుల అభిప్రాయాలు, చికిత్స విధానాలను రోగులు, వారి కుటుంబం చెంతకే చేర్చేందుకే నవ్యను స్థాపించారు.|Telugu_M|other|7.244250
processed_te_m_agri_01053.wav|పూర్తి సేంద్రియ పద్ధతిలో కాఫీ గింజల్ని పండించడం వల్ల నాకు అంతర్జాతీయ కాఫీ ఫైన్కప్ అవార్డూ వచ్చింది|Telugu_M|other|7.978667
processed_te_m_education_02856.wav|గుంటూరు జిల్లాలోని వెల్దుర్తి మండలం కేపీగూడెం వాసి శివనాయక్ కు గురజాల కోర్టు జీవితఖైదు విధించింది.|Telugu_M|other|7.317333
processed_te_m_weather_01365.wav|ఇప్పటి ఎన్కౌంటర్లో మేజర్ ధోండియాల్ మృతి చెందడంతో సిఆర్పిఎఫ్ భద్రతా బలగాలు మరింత అప్రమత్తం అయ్యాయి. |Telugu_M|other|7.093333
processed_te_m_finance_02421.wav|ఎస్‌బీఐ ఫ్లెక్సీ డిపాజిట్ పథకంలో ఇతరులతో పోలిస్తే, సీనియర్ సిటిజన్లు అధిక వడ్డీ రేట్లను పొందవచ్చు. |Telugu_M|other|6.300000
processed_te_m_general_02071.wav|అందుకోసం నిప్పు కణికలను ఓ రాగి చెంబులో వేసి యూనిఫాంను ఇస్త్రీ చేసుకునే వాడిని అని చెప్పాడు రాముడు. |Telugu_M|other|6.454771
processed_te_m_agri_01838.wav|నాగభూషణం నుంచి బ్యాగ్ను తీసుకుని కొడుతూ ఈడ్చుకుని వెళ్లి పొలం వద్ద ఉన్న కొబ్బరి చెట్టుకు కట్టేశారు|Telugu_M|other|6.997333
processed_te_m_general_00530.wav|అప్పుడు, ఒక దిశలో ముగింపులో ఒక నీలి రంగు చతురస్రం క్లిక్ చేసి, కత్తిని సర్దుబాటు చేయడానికి లాగండి. |Telugu_M|other|7.100000
processed_te_m_health_01355.wav|పూల్ నృత్యకారుల కంటే వారి ఏకైక కదిలే భాగాన్ని స్ట్రోక్ చేయితో కూడిన పూల్ రోబోట్లు ఎక్కువగా ఆడతారు.|Telugu_M|other|7.592542
processed_te_m_weather_02257.wav|భటిండా జిల్లాలోని తల్వాండి సబో ప్రాంతంలో అల్లరి మూకలను చెదర గొట్టడానికి పోలీసులు కాల్పులు జరిపారు. |Telugu_M|other|6.489604
processed_te_m_health_03153.wav|రొమ్ము క్యాన్సర్ నిర్ధారణ కోసం ఇస్రేల్ వైద్య కేంద్రాలు విశ్లేషణ యొక్క వివిధ రకాలను  కొనసాగించింది. |Telugu_M|other|6.350292
processed_te_m_agri_01400.wav|అప్పుడు అర్హులైన మహిళల ఖాతాల్లోకి విడతల వారీగా డబ్బులు జమ చేసే కార్యక్రమంలో, కింద స్థాయి పసుపు దళం గట్టిగానే ప్లాన్ చేశారట|Telugu_M|other|9.045333
processed_te_m_politics_03603.wav|కోడెల మృతిపై చంద్రబాబు తప్పుడు ప్రచారం చేస్తూ రాజకీయ లభ్ది పోందేందుకు ప్రయత్నాలు చేస్తున్నారని అంబటి మరోసారి ఫైర్ అయ్యారు.|Telugu_M|other|8.019375
processed_te_m_agri_01473.wav|పెద్ద చదువులు చదివినా ఉద్యోగం లేని యువకుల్లో, పంటలు పండక, రుణాలు తీరక చావలేక బతుకున్న రైతుల జీవితాల్లో ఆనందం ఎక్కడుంటుంది?|Telugu_M|other|9.589333
processed_te_m_agri_01444.wav|నాటికి రైతు ఆదాయాన్ని రెట్టింపు చేయడమే లక్ష్యంగా కేంద్ర ప్రభుత్వం ఈ అభ్యాస్ అనే కోర్సుకు శ్రీకారం చుట్టినట్లు పేర్కొన్నారు|Telugu_M|other|8.256000
processed_te_m_general_01624.wav|భారత హాకీ చరిత్రలోనే అత్యుత్తమ గోల్కీపర్లలో ఒకడిగా ఎదిగిన శ్రీజేష్ ఇప్పుడు నాయకత్వ బాధ్యతలను కూడా సమర్థంగా పోషిస్తున్నాడు. |Telugu_M|other|9.171500
processed_te_m_health_00963.wav|ఏం భయం లేదు నేను వచ్చేసాగా ముందు నాన్నగారికి మత్తు ఇంజెక్షన్ ఇవ్వు ఈలోపు మనమిద్దరం ఆ ప్రదేశానికి వెళ్దాం అమ్మకి ఏం అవ్వదు.|Telugu_M|other|8.986250
processed_te_m_politics_01314.wav|ఆంధ్రప్రదేశ్‌లో  సార్వత్రిక ఎన్నికలు సమీపిస్తున్న తరుణంలో అధికార, ప్రతిపక్షాల మధ్య మాటల యుద్ధం తారా స్థాయికి చేరుకుంటుంది.|Telugu_M|other|8.800000
processed_te_m_health_02136.wav|మెదడు శరీరంపై ఆడ అనాఫిలస్ దోమ కుట్టడం ద్వారా జ్వరం సోకి తీవ్రంగా మారి మెదడుపై ప్రభావం చూపి మృతి చెందేందుకు, దారితీస్తుంది.|Telugu_M|other|8.765167
processed_te_m_education_02494.wav|మాజీ కేంద్ర మంత్రి బండారు దత్తాత్రేయ మాట్లాడుతూ మైనార్టీల అభ్యున్నతికై కేంద్ర ప్రభుత్వం చిత్తశుధ్ధితో కృషి చేస్తుందన్నారు.|Telugu_M|other|9.024000
processed_te_m_agri_01023.wav|ఫ్రిజ్ నుండి అప్పుడే బయటకు తీసిన దోసకాయ నుండి రసం తీసి దాన్ని చర్మానికి అప్టై చేయడం వల్ల వివిధ రకాల చర్మ సమస్యలు తగ్గుతాయి|Telugu_M|other|9.909333
processed_te_m_health_01569.wav|అతనీ స్థితిలో ఉండటానికి కారకుడైన నాన్న కరన్సింగ్ క్యాన్సర్ ‌తో బాధపడుతూ ప్రస్తుతం పంజాబ్ ఆసుపత్రిలో చికిత్స పొందుతున్నాడు.|Telugu_M|other|8.138229
processed_te_m_finance_01438.wav|ప్రభుత్వంలోని వివిధ శాఖల ద్వారా జరిగే సరుకు రవాణాను ఇకపై ఖచ్చితంగా ఆర్టీసీ కార్గో అండ్ పార్శిల్ సర్వీస్ ద్వారానే చేస్తాము.|Telugu_M|other|7.998896
processed_te_m_general_01213.wav|అంతే తప్ప వస్త్ర వ్యాపారులపై పోలీసు జులుం ప్రదర్శిస్తే మిన్నకుండటం ప్రభుత్వ చేతకాని తనాన్ని ఎత్తి చూపుతోందని విమర్శించారు. |Telugu_M|other|8.500000
processed_te_m_politics_03560.wav|రెండేళ్ల క్రితం మిజోరాంలోని చింగ్చిప్ సైనిక స్కూల్లో బాలికల ప్రవేశాన్ని పైలట్ ప్రాజెక్టుగా రక్షణ మంత్రిత్వ శాఖ చేపట్టింది.|Telugu_M|other|7.847979
processed_te_m_other_01365.wav|మరో సీనియర్ ఐపీఎస్ అధికారి హేమంత్ నింబాళ్కర్ ను ఇదే కేసులో విచారణ చేశారు. |Telugu_M|other|5.100000
processed_te_m_finance_01906.wav|చూసేందుకు ఏమీ లేని సాధారణ బిచ్చగత్తెలా కనిపించిన ఆమె వద్ద ఉన్న క్యాష్, అకౌంట్లో ఉన్న నగదు, చేతిలోని క్రెడిట్ కార్డును చూసి పోలీసులు ఖంగు తిన్నారు. |Telugu_M|other|9.612687
processed_te_m_other_00320.wav|జాసన్ మార్వెల్ కామిక్స్ యొక్క అందంగా ముఖ్యమైన పాత్ర ఉంది, కాబట్టి అది సూపర్హీరో కామిక్ అభిమానులు ముద్రించిన కొన్ని వర్గాలలో చాలా ప్రసిద్ధమై  ఉంది. |Telugu_M|other|9.995812
processed_te_m_general_02350.wav|కానీ ఇప్పుడు రాయడం వాళ్ల ధర్మం, మనం ఇగ్నోర్ చేయడం మన ధర్మం అని అనుకున్నా. |Telugu_M|other|5.096417
processed_te_m_general_02131.wav|కానీ ఇప్పుడు సైబర్ నేరగాళ్లు ఎక్కడో కూర్చొని ఓ ఫోన్, సిమ్ కార్డు, కంప్యూటర్ సాయంతో వందల కిలోమీటర్ల దూరంలో ఉన్నవారిని కూడా బోల్తా కొట్టిస్తున్నారు. |Telugu_M|other|9.450146
processed_te_m_weather_01696.wav|ఆ పరిస్థితి నుంచి బాబు క్రమంగా లోకేష్ భవిష్యత్త్ నేత అనేలా ప్లాన్ చేశారు.|Telugu_M|other|4.748104
processed_te_m_health_02434.wav|అయితే అలా కాలిన వెంటనే ఓ చిన్న చిట్కా పాటిస్తే మంచి ఉపశమనం కల్గుతుంది అంటున్నారు ఆరోగ్య నిపుణులు. |Telugu_M|other|6.791458
processed_te_m_agri_02298.wav|డంప్లింగ్స్ డౌ మరియు మాంసం నుండి తయారు చేస్తారు, కనుక ఇది జీర్ణ వ్యవస్థకు జీర్ణం చేయడం చాలా కష్టం |Telugu_M|other|7.754667
processed_te_m_other_01359.wav|సభ నడిచిన తీరును ప్రజలు అసహ్యించుకోవడమే కాక, సదరు సభ మనుగడనే ప్రశ్నార్థంలోకి నెట్టిన తాజా స్థితి. |Telugu_M|other|6.907563
processed_te_m_education_00804.wav|రజనీకి ప్రపంచంలోని వెయ్యి కంపెనీల సీఈవోలతో సత్సంబంధాలు ఉన్నాయని పార్టీ వర్గాల్లో చర్చ జరుగుతోంది.|Telugu_M|other|7.488000
processed_te_m_politics_01889.wav|రాష్ట్రంలోని ఐదు బర్డ్ శాంక్చురీలను అభివృద్ధి చేయాలని, మన అడవులను కాపాడాలని ముఖ్యమంత్రి చెప్పారు.|Telugu_M|other|6.710187
processed_te_m_finance_01553.wav|సూపర్వైజరీ నిర్మాణం, క్రమంగా, ఒక స్వీయ నియంత్రణ సంస్థ మరియు డిపాజిట్ భీమా ఏజెన్సీ యొక్క నిర్వచనం.|Telugu_M|other|7.987292
processed_te_m_general_01418.wav|ఆసియా గేమ్స్ వంటి ప్రతిష్ఠాత్మక క్రీడల్లో దేశం తరఫున పతకం నెగ్గడమే ప్రస్తుతం నా ముందున్న లక్ష్యం. |Telugu_M|other|6.071646
processed_te_m_finance_00193.wav|సాధారణ పొదుపు ఖాతాలకు వర్తించే వడ్డీ రేట్లే పెహ్లా కదమ్, పెహ్లీ ఉడాన్ పొదుపు ఖాతాలకు వర్తిస్తాయి.|Telugu_M|other|7.223125
processed_te_m_education_01067.wav|అంతగా కావాలంటే, చదువుకోని వారికి లేదా ఇమ్మిగ్రెంట్ కేటగిరీ వారికి ప్రత్యేక శిక్షణ ఇచ్చి పంపించాలి|Telugu_M|other|6.954667
processed_te_m_agri_02841.wav|దీంట్లో భాగంగానే ప్రభుత్వం వాగ్దానం చేసినట్లుగా , గ్రామీణ రైతు బజార్లను ఆధునిక మండీలుగా మార్చాలి. |Telugu_M|other|6.478000
processed_te_m_general_01475.wav|పాక్ కేంద్రంగా గల ఉగ్రవాదులే ఈ దాడి చేశారని ఆరోపించిన భారత్, పాకిస్తాన్ తో  సంబంధాలను తెంచుకుంది. |Telugu_M|other|6.884333
processed_te_m_general_00387.wav|ఇది కాకుండా మాసాన్, కాక ముట్టై, ఉమ్రిక మొదలైన సినిమాలు కూడా ఆస్కార్ నామినేషన్స్ కి వెళ్లనున్నాయి. |Telugu_M|other|7.743479
processed_te_m_agri_01212.wav|కానీ వెల్ష్ ఆనియన్ ఆకులు విటమిన్ సి సమృద్ధిగా ఉంటాయి మరియు ఉల్లిపాయ ఆకులు చాలా పోలి రుచిగా ఉంటాయి|Telugu_M|other|8.405333
processed_te_m_health_02312.wav|యాంటీకార్ప్ యొక్క ఉనికిని రుమటాయిడ్ ఆర్థరైటిస్ కోసం మరింత తీవ్రమైన వ్యాధి కోర్సు అంచనా వేయబడింది. |Telugu_M|other|6.861125
processed_te_m_finance_01340.wav|వీటిలో మరో మూడు బ్యాంకులు బ్యాంక్ ఆఫ్ అమెరికా, బ్యాంక్ ఆఫ్ టోక్యో మిటుబిషి, ద రాయల్ బ్యాంక్ ఆఫ్ స్కాట్లాండ్ కూడా ఉన్నాయి.|Telugu_M|other|7.735000
processed_te_m_agri_00376.wav|సుజ్డాల్ సమీపంలోని అనేక గ్రామాలలో, బ్రతికి ఉన్న చెక్క నిర్మాణాలు ఇక్కడ తెచ్చాయి రైతు కుటీరాలు, చర్చిలు, అవుట్ బిల్డింగ్లు|Telugu_M|other|9.781333
processed_te_m_weather_00365.wav|రెండు, మూడు రోజుల కిందట వరకూ పూర్తి స్థాయిలో చంద్రబాబును, లోకేష్ ను  టార్గెట్ చేసిన పవన్ ఇప్పుడు జగన్ ని టార్గెట్ చేశారు. |Telugu_M|other|7.476458
processed_te_m_finance_02551.wav|బిట్కాయిన్, వర్చువల్ కరెన్సీ వ్యాపారానికి ఎలాంటి సంస్థలకూ అనుమతులు ఇవ్వలేదని భారతీయ రిజర్వు బ్యాంకు నిష్కర్షగా చెప్పింది. |Telugu_M|other|7.232646
processed_te_m_politics_00325.wav|కోయిలకొండ మండలం బూర్గుపల్లి గ్రామ గిరిజన మహిళా సర్పంచ్ దేవమ్మ గత ఎన్నికల్లో టీఆర్ఎస్ పార్టీ నుంచి సర్పంచ్‌గా  ఎన్నికైంది.|Telugu_M|other|9.392104
processed_te_m_politics_03594.wav|గత రెండు రోజులలో స్విస్ పన్నుల విభాగం ఉప అధిపతి నికోలస్ మెరియో లుశ్చెర్ నాయకత్వంలో ఒక ప్రతినిధి బృందం భారత్ కు  వచ్చింది.|Telugu_M|other|8.649062
processed_te_m_education_03466.wav|చాలా రకాలుగా యూత్ ట్రెండ్స్ ని  సృష్టించే స్టార్ హీరోయిన్ సమంత అక్కినేని ఈ ట్రెండ్‌కు కూడా ఇక్కడ తానే శ్రీకారం చుట్టింది.|Telugu_M|other|7.877187
processed_te_m_agri_00939.wav|ఉమ్మడి రంగా రెడ్డి జిల్లాలోని రంగారెడ్డి , వికారాబాద్లో ఎక్కువగా మెట్ట పంటలపై ఆధారపడి రైతు కుటుంబాలు జీవనం సాగిస్తున్నారు|Telugu_M|other|8.938667
processed_te_m_finance_00890.wav|పాకిస్థాన్లోని పంజాబ్ రాష్ట్రం ముల్తాన్ ప్రాంతానికి చెందిన మహ్మద్ అర్షాద్ కుటుంబీకులు కూడా అలాగే వెళ్లి డబ్బు సంపాదించారు|Telugu_M|other|8.289146
processed_te_m_weather_01447.wav|ష్రోటైడ్ గురించిన సూచనలు సెలవు రోజున ప్రతి కొత్త రోజులో ఉన్నాయి, ఇవి సాంప్రదాయ వాటి నుండి వేర్వేరు పేర్లను కలిగి ఉన్నాయి. |Telugu_M|other|8.231104
processed_te_m_politics_02084.wav|డిల్లీ: అతి చిన్న వయస్సులో ఇద్దరు మైనర్లు వివాహం చేసుకున్నారు ఏడాది గడవక ముందే ఓ బిడ్డకి జన్మనిచ్చి తల్లిదండ్రులు అయ్యారు|Telugu_M|other|8.559688
processed_te_m_finance_01236.wav|పన్ను చెల్లింపులపై వారిని పొగిడే విత్త మంత్రులు టాక్స్ పేయర్స్‌కు లబ్ధి చేకూర్చాలంటే మాత్రం ఒకటికి పదిసార్లు ఆలోచిస్తారు.|Telugu_M|other|8.219500
processed_te_m_politics_00723.wav|హైదరాబాద్ మొన్నటి అసెంబ్లీ ఎన్నికల్లో అద్భుతమైన విజయాన్ని సాధించి ఫుల్‌జోష్‌లో  ఉన్న తెలంగాణ రాష్ట్ర సమితికి లోక్‌సభ ఎన్నికలు గట్టి షాక్ ఇచ్చాయి.|Telugu_M|other|10.038438
processed_te_m_other_00882.wav|మొదటి స్పెక్ట్రంలో పనిచేసే పరికరాన్ని రెండవ స్పెక్ట్రంలో మాత్రమే పనిచేసే ఒకదానికి మాత్రమే కనెక్ట్ చేయడానికి ప్రయత్నిస్తే, కనెక్షన్ విజయవంతం కాదు. |Telugu_M|other|9.183125
processed_te_m_health_02573.wav|పశువైద్యుడు త్వరగా మరియు నొప్పి లేకుండా స్టెరాయిడ్ మరియు క్రిమినాశక కంటి మందులతో కంటికి చికిత్స చేస్తాడు మరియు చిన్చిల్లా మళ్లీ ఆరోగ్యంగా ఉంటారు. |Telugu_M|other|8.985750
processed_te_m_health_00763.wav|అయ్యో అపార్ధం చేసుకోకండి అదేదో నెగిటివ్ హోమియోపతి వాళ్లు మొత్తం ఫ్యామిలీలకు రోగం నయం చేసినట్టు మీరు టీవీ కట్టేసి మన ఫ్యామిలీ మొత్తాన్ని కాపాడారు.|Telugu_M|other|10.169958
processed_te_m_weather_00643.wav|ఎగ్జామ్ రాసి రిజల్ట్ కోసం ఎలా ఎదురు చూస్తామో అలానే సినిమా రిలీజ్ టైంలో ఫలితం ఎలా వస్తుందో అని ఎన్నో నిద్రలేని రాత్రులు గడిపానని చెబుతుంది తాప్సి. |Telugu_M|other|9.879708
processed_te_m_general_00049.wav|అత్యధిక మార్కులు సంపాదించిన ఎస్సీ, ఎస్టీ, ముస్లిం విద్యార్థులను కుల ద్వేషంతో, వర్ణ ద్వేషంతో ఎలా తప్పించిందో ఆ వివరాలన్నీ సమాజం ముందుకు తెచ్చింది. |Telugu_M|other|9.914542
processed_te_m_finance_00964.wav|ట్రేడ్ క్రెడిట్ మీ వ్యాపారాన్ని ఆర్థికంగా మీ సప్లయ్లను అడగడం అవసరం, కాబట్టి మీరు నగదు వస్తున్నప్పుడు తిరిగి చెల్లించాల్సిన జాబితాలో వాటిని ఉంచాలి|Telugu_M|other|9.960979
processed_te_m_politics_03505.wav|ఫారిన్ డైరెక్ట్ ఇన్వెస్ట్‌మెంట్ ఎఫ్డీఐ విధానంలోని నిబంధనలు అన్నింటినీ ఈ కంపెనీలు సక్రమంగా నెరవేర్చేలా చూసేందుకే ప్రభుత్వం తాజా చర్య ప్రకటించింది.|Telugu_M|other|9.949375
processed_te_m_health_01929.wav|రెండో చికిత్స ఎలాగూ మరణం తప్పదు కాబట్టి దానిపై ఉన్న భయాన్ని తగ్గించేలా మానసిన స్వాంతన కలిగించడం.|Telugu_M|other|7.383563
processed_te_m_general_00646.wav|మొత్తానికి తెలుగు మీడియా సహా ఇంగ్లిష్ మీడియా తాకిడి కేవలం ఆ ముగ్గురికే ఉండగా హిందీ మీడియా కూడా రామ్మోహన్నే ఆశ్రయించింది. |Telugu_M|other|8.000000
processed_te_m_general_00397.wav|వర్షాలు తగ్గేలోగా మహా నాగరికులు నిరంతరం వైతరణీ నదుల వంటి రహదారుల గుండా ప్రయాణం చేయడం తప్పదు మరి. |Telugu_M|other|7.186208
processed_te_m_other_02295.wav|ఢిల్లీలోని ఫ్లైయింగ్ క్లబ్లో జరిగిన వివాహ వేడుకలకు విజేందర్ స్నేహితుడు, కాంగ్రెస్ నాయకుడు రాహుల్ గాంధీతో పాటు పరిమిత సంఖ్యలో అతిథులు హాజరయ్యారు. |Telugu_M|other|9.200000
processed_te_m_agri_01555.wav|కుండీల్లో మొక్కలకు వేసే ఉల్లి పొట్టుని, గుడ్డు పెంకుల్ని, వాడేసిన కాఫీ పొడిని వర్షాకాలం పోయేంత వరకు వేయకుండా ఉంటే మంచిది|Telugu_M|other|9.141333
processed_te_m_weather_02104.wav|అలానే గ్యాంగ్ లీడర్ఫంక్షన్ ను ఒకే రోజు నాలుగు సిటీస్ లో గ్రాండ్గా జరిపించిన అరుదైన రికార్డ్ మా ఇద్దరి కాంబినేషన్ లో ఉంది|Telugu_M|other|8.347208
processed_te_m_agri_02924.wav|ఇరవయ్యవ శతాబ్దంలో సాగు మరియు హార్వెస్టింగ్ టీ ఆకులు టెక్నాలజీపై తీవ్రంగా పనిచేయడం ప్రారంభించాడు. |Telugu_M|other|6.361896
processed_te_m_finance_00689.wav|మీరు వీల్‌ఛైర్, పవర్ కుర్చీ లేదా స్కూటర్ను అద్దెకు తీసుకునే ముందు మొత్తం ఖర్చు మరియు భద్రతా డిపాజిట్ గురించి తెలుసుకోండి|Telugu_M|other|8.091771
processed_te_m_health_02637.wav|విశాఖ నుండి నేరుగా హైద్రాబాద్ కు వచ్చిన జగన్ సిటి న్యూరో సెంటర్ ఆసుపత్రిలో చికిత్స తీసుకొన్నాడు. |Telugu_M|other|6.396729
processed_te_m_general_02078.wav|చాలా కొద్ది మంది మాత్రమే దేశం కోసం, సాటి ప్రజల కోసం తమ ప్రాణాలను తృణ ప్రాయంగా భావించే వారుంటారు. |Telugu_M|other|6.977229
processed_te_m_education_02340.wav|రెండేళ్లపాటు ఇంతమంది ఇన్ని రకాలుగా పడిన కష్టం నాలుగు భాషల స్క్రీన్స్ మీద రేపు ఆవిష్కృతం కానుంది.|Telugu_M|other|7.232000
processed_te_m_health_03047.wav|వాకింగ్తో పాటు డాక్టరు సలహాతో చిన్న చిన్న వ్యాయామాలు చేస్తే గ్యాస్ సమస్య నుండి ఉపశమనం పొందవచ్చు. |Telugu_M|other|5.943937
processed_te_m_finance_01534.wav|మీరు మీ ఖాతాలోకి లాగిన్ అయినప్పుడు మీ స్కోర్లను మీరు చూడకపోతే, కేవలం ఒక వారం వేచి ఉండి మళ్ళీ వెబ్ ‌సైట్ ని తనిఖీ చేయండి.|Telugu_M|other|8.231104
processed_te_m_agri_01367.wav|రాజేంద్ర సోనియా, రాజపురి వెరైటీ పసుపుకు డిమాండ్ ఎక్కువగా ఉంటుందని రైతు చిన్నారెడ్డి చెబుతున్నాడు|Telugu_M|other|7.477333
processed_te_m_weather_00298.wav|సెయింట్ లూసియా బాల్ టాంపరింగ్ వివాదంలో మరో టీమ్ కెప్టెన్ చిక్కుకున్నాడు. |Telugu_M|other|4.632000
processed_te_m_agri_00534.wav|ఇంటి వద్ద కాఫీ చెట్టు అలంకరించు ఆ పండ్లు, ఆరు నెలల కన్నా ఎక్కువ పరిపక్వం|Telugu_M|other|6.688000
processed_te_m_health_02941.wav|అమెరికాలో లక్షమందిలో ఒకరికి వచ్చే ఈ అరుదైన వ్యాధి బాక్టీరియా ఆమెలోకి టాంపోన్ల రూపంలో ప్రవేశించి వైకల్యాన్ని మిగిల్చింది. |Telugu_M|other|8.254312
processed_te_m_agri_00645.wav|పొడి లైవ్స్ కలప ఎండబెట్టడం చాంబర్ తయారు ఇళ్ళు వారి యజమానుల నుండి సానుకూల భావోద్వేగాలు చాలా కారణం|Telugu_M|other|8.426667
processed_te_m_finance_01247.wav|ఇక బిజినెస్ పీపుల్ ఎక్కవగా ఇష్టపడే సబ్జెక్ట్ ఏదైనా ఉందంటే, అది ట్రేడింగ్ అనే చెప్పవచ్చు, లేదా అది ఈక్విటీ అయినా కావచ్చు.|Telugu_M|other|8.776771
processed_te_m_education_00356.wav|ఈ ఘటనపై దర్యాఫ్తు నిష్పాక్షికంగా సాగేందుకు న్యూస్లైవ్ ఛానల్ ప్రధాన సంపాదకుడు అత్నుబుయాన్ తన ఉద్యోగానికి రాజీనామా చేశారు.|Telugu_M|other|9.952000
processed_te_m_other_03049.wav|కోబ్రా బెటాలియన్ అటవీ ప్రాంతంలో కూంబింగ్ నిర్వహిస్తుండగా మావో యిస్టులు తారసపడి కాల్పులకు దిగారు. |Telugu_M|other|6.222583
processed_te_m_weather_00334.wav|సెన్సార్ బోర్డ్ చీఫ్ గా  ఉన్న పహ్లజ్ నిహ్లానీని తొలగించిన అనంతరం అతడి స్థానంలో ప్రసూన్ జోషిని నియమించిన విషయం తెలిసిందే. |Telugu_M|other|8.149833
processed_te_m_finance_01940.wav|ఆ ఫార్ములా వేరే కంపెనీకి ఇస్తే ఈయన అప్పు తీరిపోయి కొంత డబ్బు మిగిలేదేమో. |Telugu_M|other|5.300000
processed_te_m_finance_01226.wav|మీ సమయాన్ని తీసుకోండి, మొదట ప్రతి విభాగాన్ని ఆఫ్ ‌లైన్ ‌లో  రాయండి మరియు ట్రిపుల్ మీ పనిని సమర్పించే ముందు తనిఖీ చేయండి.|Telugu_M|other|8.846438
processed_te_m_health_02287.wav|సైకోజెనిక్ స్మృతి అనేది ఒక రకమైన మార్పిడి క్రమరాహిత్యం, అంటే ఒక మనోవిక్షేప ఫిర్యాదు మరింత శారీరక లోపానికి దారితీస్తుంది.  |Telugu_M|other|8.416854
processed_te_m_general_01565.wav|శివుని వర ప్రభావంతో పులి పాదాలను పొందిన కారణంగా అప్పటి నుంచి వ్యాఘ్రపాదుడు అనే పేరు స్థిరపడింది. |Telugu_M|other|6.547646
processed_te_m_health_00777.wav|ప్రథమ చికిత్స అయిన తర్వాత అతనిని మెరుగైన చికిత్స కోసం లక్నో లోని హాస్పిటల్ కు తరలించడం జరిగింది.|Telugu_M|other|7.035271
processed_te_m_weather_01987.wav|అలాగే తీర్పు నేపథ్యంలో ప్రజలు సంయమనం పాటించాలని దర్గా మతపెద్ద దీవాన్ జైనులబ్దీన్ అలీఖాన్ కోరారు. |Telugu_M|other|8.000000
processed_te_m_other_00553.wav|అనంతరం తన గురించి పాజిటివ్ గా  మాట్లాడినా, నెగిటివ్ గా  మాట్లాడినా పాజిటివ్ గానే తీసుకుంటా అంటూ క్లారిటీ ఇచ్చాడు రాహుల్. |Telugu_M|other|7.720271
processed_te_m_weather_02109.wav|విషయం తెలుసుకున్న అక్కన్నపేట పోలీసులు 7న కేసు నమోదు చేసుకుని ప్రత్యేక బృందాలతో గాలించి నిందితుడి కోహెడ మండలంలో అదుపులోకి తీసుకున్నట్లు తెలిపారు. |Telugu_M|other|10.000000
processed_te_m_finance_02379.wav|ఈ ఒక్క సంవత్సరమే పన్ను రాయితీ రూపేణా ఐదు లక్షల కోట్ల కన్నా ఎక్కువగానే కార్పొరేట్లు లబ్ధిపొందారు. |Telugu_M|other|6.118083
processed_te_m_education_02820.wav|ఆరు వందల సంవత్సరాల క్రితం జీవించిన అజ్టెక్, కోసం, వారి జీవితాలను ప్రధాన విధిని దేవతల ఆరాధన ఉంది.|Telugu_M|other|7.509333
processed_te_m_finance_02160.wav|త్రెషోల్డ్ లిమిట్ కంటే ఖాతాలో ఎక్కువ డబ్బు ఉంటే అది వెంటనే ఫిక్స్డ్ డిపాజిట్ రూపంలోకి మారుతుంది. |Telugu_M|other|5.897500
processed_te_m_politics_00840.wav|పిల్లలకు అనేకమంది తల్లిదండ్రులు ఫ్లూ షాట్ల భద్రత మరియు సామర్ధ్యం గురించి ఆందోళనలు కలిగి ఉన్నారు.|Telugu_M|other|6.895958
processed_te_m_finance_00255.wav|పిఎఫ్ ‌పై  వడ్డీ రేటును తగ్గించడాన్ని ఉద్యోగ సంఘాలు దేశవ్యాప్తంగా నిరసన తెలిపిన విషయం తెలిసిందే.|Telugu_M|other|6.605708
processed_te_m_finance_00733.wav|క్యాథ్లీన్ ఐరోపా పర్యటన కోసం డబ్బు అవసరం, మరియు ఆమె పేకాట ఆడటానికి అవసరం|Telugu_M|other|5.545312
processed_te_m_weather_00497.wav|అలాగే సిబ్బంది "కొరియర్ సర్వీస్ ఎక్స్‌ప్రెస్" ఇంటర్వ్యూలో మీరు టైమ్ టేబుల్ కోసం అనేక ఎంపికలు అందిస్తున్నారు.వాస్తవం సమీక్షించి అండర్లైన్ చేయండి. |Telugu_M|other|9.879708
processed_te_m_agri_01232.wav|అంతే ఉద్యోగానికి రిజైన్ చేసి సొంతూరు వచ్చేశాడు ప్రకాశం జిల్లా మార్టురు మండలం బొబ్బెపల్లి గ్రామానికి చెందిన యువ రైతు శరత్|Telugu_M|other|9.600000
processed_te_m_finance_01921.wav|ఆ వయసులో రిస్క్ సామర్థ్యం తక్కువగా ఉంటుంది కాబట్టి, చేసిన పొదుపును భద్రత కలిగిన పథకాలలో ఉంచి, ఆ రాబడితో ఆదాయం పొందవచ్చు. |Telugu_M|other|8.600000
processed_te_m_finance_02451.wav|ట్రేడింగ్ కంపెనీలను ట్రేడింగ్‌కు దూరంచేస్తూ సెబీ తీసుకున్న చర్యతో, స్టాక్ ఇండెక్స్ లు నష్టాల బాట పట్టిన సంగతి తెలిసిందే. |Telugu_M|other|7.000000
processed_te_m_weather_01827.wav|చాలా రోజుల తర్వాత మళ్ళీ చిరు మేకప్ వేసుకొని కెమెరా ముందుకు రానుండడంతో ఈ చిత్ర టీంతో పాటు అభిమానులు కూడా మూమెంట్ కోసం ఎంతగానో ఎదురు చూస్తున్నారు. |Telugu_M|other|9.844896
processed_te_m_education_02812.wav|ఏడీహెచ్డీ, ఆటిజం వంటి మానసిక సమస్యలు ఉన్న పిల్లల్లో నైపుణ్యాలు నేర్పేందుకు అయిన స్పెషల్ ఎడ్యుకేషన్లో నైపుణ్యం సాధించాను.|Telugu_M|other|9.354667
processed_te_m_politics_00699.wav|మునిసిపల్ ఎన్నికలు సజావుగా జరిగేందుకు పకడ్బందీగా బందోబస్తు ఏర్పాట్లను పూర్తి చేసినట్టు జిల్లా ఎస్పీ సునీల్‌దత్ తెలిపారు.|Telugu_M|other|8.498125
processed_te_m_health_01638.wav|అందువల్ల గ్లూకోజు స్థాయులను బట్టి ఇన్సులిన్ మోతాదులను మార్చుకోవాలే గానీ మధుమేహం ఉందని చెప్పి అది తినకూడదు, ఇది తినకూడదు అని ఆంక్షలు పెట్టొద్దు.|Telugu_M|other|10.042250
processed_te_m_finance_00562.wav|అంతర్జాతీయ మార్కెట్లో డాలర్ ఇండెక్స్ పరుగు కొనసాగితే పసిడి వెనక్కు తగ్గడం ఖాయమని ఆర్జేఓ ఫ్యూచర్స్ ‌లో  సీనియర్ మార్కెట్ విశ్లేషకులు అంటున్నారు.|Telugu_M|other|9.949375
processed_te_m_other_03019.wav|ఇవాళ్టితో ఆర్టీసీ కార్మికుల సమ్మె ముగింపునకు ఒక ప్రయత్నం ప్రారంభం అవుతుందీ అనుకుంటే, దీన్ని మరింతగా సాగదీసే ధోరణే ప్రభుత్వ వాదనలో కనిపిస్తోంది. |Telugu_M|other|9.612687
processed_te_m_finance_00089.wav|ఇంకా మీరు మీ గేమింగ్ కోసం పూర్తి స్పీకర్ సిస్టమ్ ‌లో  పెట్టుబడి పెట్టకపోతే, మంచి ధ్వనించే స్పీకర్లతో వచ్చిన మానిటర్లు ఎల్లప్పుడూ మంచి కొనుగోలు.|Telugu_M|other|9.531417
processed_te_m_education_01658.wav|రంగం లాంటి బ్లాక్ బస్టర్తో మనదగ్గరా అంతో ఇంతో గుర్తింపు తెచ్చుకున్న జీవా హీరోగా నటించిన ఈ మూవీ తమిళ్తో పాటు సమాంతరంగా తెలుగులోనూ రిలీజ్ చేశారు.|Telugu_M|other|9.941333
processed_te_m_finance_01278.wav|దివాలా ప్రక్రియలో భాగంగా జరిపే ఆస్తుల వేలంలో డిఫాల్టర్లుగా ముద్రపడిన వారికి పాల్గొనే అవకాశం ఇవ్వొద్దని యాక్సిస్ బ్యాంక్ చీఫ్ శిఖా శర్మ అన్నారు.|Telugu_M|other|9.670729
processed_te_m_weather_00565.wav|సోమవారం రోజున శివాలయ పునర్ అభివృద్ధి పనుల్లొ భాగంగా గర్భాలయ నిర్మాణానికి శంకుస్థాపన పూజలను శాస్త్రోక్తంగా నిర్వహించారు. |Telugu_M|other|7.975688
processed_te_m_health_01827.wav|కరోనా వైరస్ వ్యాప్తి చెందకుండా, అసలు రాకుండా మేము బాగా సిద్ధమయ్యాం, అన్ని ముందు జాగ్రత్త, నివారణ చర్యలు తీసుకుంటున్నాం.|Telugu_M|other|8.173042
processed_te_m_weather_00527.wav|రోజుకో వివాదం పద్మావతిని చుట్టుముడుతుంటే తాజాగా సీనియర్ నటుడు, భాజపా ఎంపీ పద్మావతి మంటల్ని మరింత పెంచే ప్రయత్నం చేశాడు. |Telugu_M|other|8.521354
processed_te_m_finance_00333.wav|కవరేజ్ మరియు దాని ధర ఎంపిక కోర్సు, శైలి, పేమెంట్ పరిస్థితులు మరియు ఆపరేటింగ్ పరిస్థితులు ప్రయోజనం మీద  ఆధారపడి ఉంటుంది.|Telugu_M|other|9.136688
processed_te_m_health_01986.wav|గుండె వైఫల్యం ఉన్న రోగులలో దీర్ఘకాలిక క్లినికల్ ఫలితాలపై కర్ట్రియల్ ఫైబ్రిలేషన్ యొక్క కాథెటర్ అబ్లేషన్ ప్రభావం ఉంటుంది.|Telugu_M|other|9.519813
processed_te_m_finance_01395.wav|ఎమ్మమాడు ప్రాంతానికి చెందిన గఫూర్ అనే వ్యక్తి వద్ద భారీ మొత్తంలో డబ్బు ఉన్న విషయం తెలిసి అతనికి అమ్మాయిని  ఎరగా వేసారు.|Telugu_M|other|8.649062
processed_te_m_health_01727.wav|చాలా పెద్ద నౌక స్ట్రోకులు ఎంబోలిక్ స్ట్రోకులు, అనగా శరీరంలో మరెక్కడ నుండి డ్రిఫ్టింగ్ రక్తం గడ్డకట్టడం వల్ల జరుగుతుంది.|Telugu_M|other|8.068563
processed_te_m_finance_01238.wav|మనసులో వచ్చే మొదటి విషయం "ఫ్లిప్పర్," గృహాలను కొనుగోలు చేయడం, వారిని ఫిక్సింగ్ చేయడం మరియు లాభం కోసం త్వరగా అమ్ముతుంది.|Telugu_M|other|8.707104
processed_te_m_education_00856.wav|షేరింగ్ లో కూడా రెండు రకాలు వున్నాయి.ఒకటి ఫ్రెండ్స్కి మాత్రమే షేర్ చేయొచ్చు లేదా కమ్యూనిటీ మొత్తం చూసేలా షేర్ చేయొచ్చు.|Telugu_M|other|7.733333
processed_te_m_health_02652.wav|మీరు ఆర్థరైటిస్ ఉపశమనం కోసం ఉత్తమ కోర్సును నిర్ణయిస్తే అది  క్రమంగా ఏ పని చేస్తుందో మరియు దానిపై నిర్మించాలని అనుకోండి. |Telugu_M|other|8.370417
processed_te_m_politics_01348.wav|విస్ఫోటనం యొక్క క్రమం, అలాగే వారి ప్రదర్శన యొక్క సమయ జీవి మరియు బాహ్య కారకాల యొక్క వ్యక్తిగత లక్షణాలపై ఆధారపడి ఉంటుంది.|Telugu_M|other|8.637458
processed_te_m_education_00881.wav|తొలుత ఎంపీపీ బాలునాయక్, జెట్పీటీసీ సభ్యులు అంకిరెడ్డి కృష్ణారెడ్డి కేక్కట్ చేసి వైద్య సిబ్బందికి శుభాకాంక్షలు తెలిపారు.|Telugu_M|other|10.069333
processed_te_m_health_00563.wav|శరీరంలో ఎక్కడైనా కట్టిపడేసి, మెలనోమా కణాలు అస్థిరంగా గుణించడం మరియు మెటాస్టేజ్లను ఏర్పరుస్తాయి కొత్త క్యాన్సర్ కణితులు.|Telugu_M|other|9.412812
processed_te_m_agri_00388.wav|రైతు ఆత్మహత్యలు, వ్యవసాయంలో సంక్షోభం, కరువు, ఎన్కౌంటర్లు వంటివాటిపై ప్రభుత్వాన్ని నిలదీసే రీతిలో పత్రాల్లో రాసుకొచ్చారు|Telugu_M|other|9.813333
processed_te_m_health_02892.wav|జనగామ జిల్లా మల్కాపూర్ కు చెందిన బాలికకు ఏడేళ్ల వయసులోనే మధుమేహం వచ్చింది.బాలిక తల్లి కూలీ డబ్బులతోనే వైద్యం చేయించేది. |Telugu_M|other|7.836354
processed_te_m_politics_02624.wav|సౌదీ అరేబియాలో మహిళలు ఆదివారం వాహనాలతో రోడ్లెక్కారు.కార్లతో రోడ్లపై సందడి చేస్తూ, కేరింతలు కొడుతూ సంబరాలు చేసుకున్నారు.|Telugu_M|other|9.008979
processed_te_m_health_02756.wav|నిద్రపోయే సమయంలో వెలుతురు ఉండటం వల్ల మధుమేహం ముప్పు ఉన్నట్లు నార్త్ వెస్‌ట్రన్ యూనివర్సిటీ జరిపిన అధ్యయనంలో వెల్లడైంది.|Telugu_M|other|7.453229
processed_te_m_other_00672.wav|సరిహద్దుల్లో స్నైపర్ దాడులు పెరుగుతున్న నేపథ్యంలోనే ఆర్మీ పెద్ద ఎత్తున స్నైపర్ రైఫిల్స్ కొనుగోలు చేయాలని నిర్ణయించింది. |Telugu_M|other|7.430021
processed_te_m_agri_03082.wav|నర్సంపేట:ప్రధానంగా వరి పంట, మొక్కజొన్న పంటలు సాగు చేసిన రైతులకు భారీ స్థాయిలో నష్టం కలుగుతోంది. |Telugu_M|other|6.500000
processed_te_m_other_01296.wav|ఇవి కూడా రద్దీ అధికంగా ఉన్న బిచ్కుంద, బీర్కూర్, నిజామాబాద్ మార్గాలకే ఈ బస్సులను పరిమితం చేశారు. |Telugu_M|other|6.768250
processed_te_m_politics_00783.wav|అందువల్లే సముద్రం ఎంత ఉప్పొంగినా ఈ క్షేత్రంలోకి ఒక్క చుక్క కూడా నీరు రాదని స్థానికులు చెబుతారు.|Telugu_M|other|6.269021
processed_te_m_other_01098.wav|ఇదే మూర్ఛరోగ రుగ్మత కలిగిన వ్యక్తులతో పోలిస్తే, స్లీప్ అప్నియా లేకుండా మూర్ఛలు ఎక్కువగా ఉంటాయి.|Telugu_M|other|5.932333
processed_te_m_general_00488.wav|తమ వ్యక్తిగత సమాచారాన్ని సెల్ఫోన్, ఫేస్‌బుక్ వంటి వాటిలో నిక్షిప్తం చేసుకుంటే ఇబ్బందులు తప్పవు. |Telugu_M|other|6.094875
processed_te_m_finance_02625.wav|ప్రభుత్వం తక్షణమే జోక్యం చేసుకొని పన్ను రాయితీలు వంటి ఊరటలు కల్పించి డిమాండ్ను పెంచాలని కోరింది|Telugu_M|other|5.600000
processed_te_m_finance_02305.wav|మనదేశంతో పాటు బ్రెజిల్, చైనా, మెక్సికో లాంటి దేశాలలో బిలియన్ డాలర్ల సొమ్ము పెట్టుబడి పెడుతోంది.|Telugu_M|other|6.141312
processed_te_m_politics_00898.wav|రైతులపై కాంగ్రెస్ది కపట ప్రేమ అని, రైతులను కాల్చి చంపిన చరిత్ర ఆ పార్టీకి ఉందని మంత్రి అన్నారు.|Telugu_M|other|6.826292
processed_te_m_agri_01256.wav|వేణుమాధవ్ కూడా ఇండస్ట్రీలో సంపాదించిన డబ్బుతో తన సొంతూరులో పదెకరాలు పొలం కొని వ్యవసాయం చేసేవారట|Telugu_M|other|8.019375
processed_te_m_other_02477.wav|కామన్గా ఆడియెన్స్ అందరూ కనెక్ట్ అయ్యే సబ్టెక్ట్ కాబట్టి సినిమా ప్రేక్షకులకు విపరీతంగా నచ్చింది. |Telugu_M|other|5.537583
processed_te_m_health_00436.wav|చర్మం యొక్క భుజాలు లేదా పూతల యొక్క అస్పష్టత లేదా వేళ్లు లేదా కాలిలో గ్యాంగ్ ‌గ్రీన్ కణజాల మరణం.|Telugu_M|other|7.743479
processed_te_m_health_02982.wav|అలాగే ఒంటి మీద చర్మం కింద రక్తపు మచ్చల్లాంటివి కనిపిస్తే అది డెంగ్యూకు ముందస్తు స్థితి అన్నమాట. |Telugu_M|other|5.955542
processed_te_m_weather_01564.wav|కేవలం మూడు రోజుల వ్యవధిలో ఐదుగురు చిన్నారులు డెంగీతో చనిపోగా, మరొకరు డిఫ్తీరియాతో మృతి చెందారు. |Telugu_M|other|6.200000
processed_te_m_agri_00508.wav|మొలకల కోసం అప్లికేషన్ వారానికి ఒకసారి మరియు గృహ నిర్బంధం సమయంలో మొలకల వరకూ ప్రతిదినమూ నీటి ఉంది|Telugu_M|other|8.245333
processed_te_m_finance_00868.wav|కార్మోనా చేత హోమ్మేడ్ చేసిన, బ్లాగర్ ఉర్సుల ఆమె "ఖరీదైన రుచి మరియు డబ్బు లేదు" అని ఒప్పుకుంటారు|Telugu_M|other|7.735000
processed_te_m_agri_00559.wav|ఈ వంటకం అరటి మరియు తేనె తో ఒక గసగసాల పాలు ఆధారంగా ఒక కాక్‌టైల్ ప్రస్తుత ప్రయత్నాలు చేస్తున్నారు|Telugu_M|other|7.735000
processed_te_m_weather_02631.wav|ముద్దబంతి నవ్వులో మూగబాసలూ అంటూ ముదిత నవ్వులో దాగున్న ముగ్ధ సౌందర్యాన్ని చిత్రించారు సినీకవులు. |Telugu_M|other|6.700000
processed_te_m_general_01331.wav|ఒకరోజు విమానం ప్రయాణం చేస్తున్న గ్రాసిలా పంపా మీదుగా వెళ్తూ ఖాళీగా ఉన్న తమ పొలాన్ని గమనించింది. |Telugu_M|other|6.756625
processed_te_m_finance_01601.wav|రాష్ట్ర రవాణాశాఖ మంత్రి మదన్ ‌మిత్ర ఈ కంపెనీలో డబ్బు పెట్టుబడి పెట్టమని ప్రజలను ప్రోత్సహించారు.|Telugu_M|other|6.280625
processed_te_m_health_01739.wav|పార్కిన్సన్ వ్యాధి, స్ట్రోక్, మరియు తల గాయం వంటి నరాల సమస్యల వలన సూడోబల్బార్ ప్రభావితం కావచ్చు.|Telugu_M|other|7.104938
processed_te_m_other_00530.wav|అదే గనుక జరిగితే, ప్రతిపక్షం వైఎస్సార్ కాంగ్రెస్ పార్టీకి అది బోల్డంత అడ్వాంటేజ్ గా  మారుతుంది. |Telugu_M|other|5.955542
processed_te_m_finance_00675.wav|యోగ్యత మరియు సంబంధిత అధికార వ్యవస్థలు నిర్వచించిన లక్ష్యాలను మరియు ఉద్దేశ్యాలను నియంత్రణ చేశారు|Telugu_M|other|6.594104
processed_te_m_education_01165.wav|అటు మాజీ ముఖ్యమంత్రులు మెహబూబా ముఫ్తి, ఒమర్ అబ్దుల్లాలను నిన్న రాత్రి నుంచి హౌస్ అరెస్ట్ చేశారు|Telugu_M|other|7.498667
processed_te_m_agri_02778.wav|గంగా తీరం నుండి కావేరి వరకూ సామ్రాజ్యాన్ని విస్తరించిన గజపతి సామ్రాజ్య ఆది పురుషుడు నేల కూలాడు. |Telugu_M|other|6.478000
processed_te_m_general_02397.wav|కళా సాహిత్య రంగాల్లో హిందీ భాషను విస్తరించడం ద్వారా భారతీయ సాహిత్యం వృధ్ధి చెందుతుందని అన్నారు. |Telugu_M|other|6.350292
processed_te_m_politics_02281.wav|శుభలేఖలో చాలా ప్రత్యేకత ఉందని, మీకున్న దేశభక్తి అలా చాటుకోవడం గర్వించదగ్గ విషయమని కితాబిచ్చారు.|Telugu_M|other|7.081708
processed_te_m_other_01572.wav|సినిమాలకు సంబంధించిన నటన,దర్శకత్వంతో పాటు ఇంకా చాలా విషయాల్లో కమల్ కి మంచి విషయ పరిజ్ఞానం ఉంది.|Telugu_M|other|7.139771
processed_te_m_general_00704.wav|విమానం విమాన అనార్ద్ర ఎత్తులో భూమి యొక్క ఉపరితలం వద్ద వాతావరణ పీడనం యొక్క ఎత్తు నిర్ణయిస్తుంది. |Telugu_M|other|6.779854
processed_te_m_finance_02384.wav|బ్లాక్ మనీ కట్టడికి, ఫేక్ కరెన్సీ నిరోధానికి, ఎలక్ట్రానిక్ చెల్లింపులు పెరిగేందుకు పెద్ద నోట్ల రద్దు దారి తీస్తుందని,ప్రకటన రోజున ప్రధాన మంత్రి నరేంద్ర మోడి చెప్పారు. |Telugu_M|other|10.181583
processed_te_m_weather_02063.wav|ఇంటి యజమానులు రోజు మాదిరిగానే వ్యాపారం చేస్తుండగా ఆకస్మికంగా వచ్చిన అధికారులు సెల్ఫొన్లను స్వాధీనం చేసుకొని విషయం చెప్పి తనిఖీలు నిర్వహించారు. |Telugu_M|other|9.554646
processed_te_m_agri_02798.wav|బుధవారం నుంచి నీటి పెరుగుదల కనిపించినా గురువారం మధ్యాహ్నానికి గుబ్బలంపాలెం, ఏ వీరవరం, తొయ్యేరు, దేవీపట్నం పొలాల్లోకి వరద నీరు చొచ్చుకొచ్చింది. |Telugu_M|other|9.900000
processed_te_m_finance_02382.wav|జూన్లో బాంబే హైకోర్టు రుణాల ఎగవేత కేసుపై విచారణ చేస్తూ రుణాలు ఎగవేసే వారికి బ్యాంకులు వాట్సాప్ ద్వారా కూడా లీగల్ నోటీసులు పంపొచ్చని చెప్పింది. |Telugu_M|other|9.500000
processed_te_m_politics_02245.wav|ఇటీవల కాలం లో వాట్సాప్ లో ఫేక్ వార్తల ప్రచారం ఎక్కువై పోయిన సంగతి తెల్సిందే. ఈ వార్తల మూలంగా నిజమైన వార్తలను సైతం నమ్మలేని పరిస్థితికి వచ్చాం.|Telugu_M|other|10.077083
processed_te_m_health_01297.wav|ఈ కేసులో బాధితుడికి చికిత్స అందించిన వైద్యులు షంట్ రక్త ప్రవాహాన్ని మళ్లించే అతిచిన్న పైపు ద్వారా పురుషాంగంలో స్తంభించిన రక్తాన్ని తొలగించారు.|Telugu_M|other|9.891333
processed_te_m_weather_00924.wav|ముత్వేల్లిగూడ గ్రామంలో ఓఇంటి సమీపంలో ఉన్న ఈ తాటిచెట్టుపై శుక్రవారం రాత్రి వర్షం కురుస్తున్న సమయంలో ఒక్కసారిగా ఉరుములు మెరుపులతో పిడుగు పడింది. |Telugu_M|other|9.700000
processed_te_m_finance_01894.wav|ఇలా అన్ని ఏరియాల్లో జెర్సీ కంటే తక్కువ వసూలు చేస్తుండడంతో ‘గ్యాంగ్ లీడర్’ పై పెట్టుబడి పెట్టినవారు ఇప్పుడు ఏమవుతుందా అని ఆందోళన చెందుతున్నారు. |Telugu_M|other|9.055417
processed_te_m_health_01260.wav|సమాజ భాగస్వామ్యం ఎయిడ్స్ వ్యాధి నివారణ పేరుతో వందలాది మంది విద్యార్థులతో తుమ్మలపల్లి కళాక్షేత్రం వరకు ఈ ర్యాలీ తీశారు.|Telugu_M|other|8.637458
processed_te_m_politics_02460.wav|ఈ సందర్భంగా గవర్నర్ మాట్లాడుతూ ఫ్లీట్ రివ్యూ విజయవంతం కావాలని, భారత నౌకాదళ ప్రతిభ దశ దిశలా వ్యాపించాలని ఆకాంక్షించారు.|Telugu_M|other|8.881250
processed_te_m_education_01371.wav|నజీమ్ సేథీ స్థానంలో ఐసీసీ మాజీ చీఫ్ ఎహ్సాన్ మణిని చైర్మన్గా నామినేట్ చేస్తున్నట్టు ప్రధాని ఇమ్రాన్ ఖాన్ ట్వీట్ చేశారు.|Telugu_M|other|8.885333
processed_te_m_weather_02006.wav|చంద్రబాబు నాయుడుకు తీవ్రమైన అహంకారం ఉందనీ, డబ్బుంది కాబట్టి ఎవరినైనా కొనగలను, ఏదైనా చేయగలను అనే స్థాయిలో ఉన్నారన్నారు. |Telugu_M|other|8.500000
processed_te_m_general_02181.wav|అయితే తాను ఏకపక్షంగా మందిర నిర్మాణం కోరుకోవడం లేదని, హిందువులు, ముస్లింల పరస్పర ఆమోదంతో అది జరగాలని ఆయన ముక్తాయించారు. |Telugu_M|other|8.300000
processed_te_m_finance_01953.wav|షేరు ధర గత చరిత్రను గమనిస్తూ దాని సప్లై డిమాండులను విశ్లేషించి భవిష్యత్తులో దాని ధర ఏవిధంగా ఉంటుందో అంచనా వేస్తుంటారు. |Telugu_M|other|8.405250
processed_te_m_education_03309.wav|ఎమ్వార్వో విజయా రెడ్డిని సజీవ దహనం చేసే సమయంలో ఏం జరిగిందనే విషయమై పోలీసులు మరోసారి సురేష్ ‌ను  విచారించే అవకాశం ఉంది.|Telugu_M|other|8.682667
processed_te_m_health_00653.wav|నెల్లూరు జిల్లాలో డెలివరీ కోసం వచ్చిన శ్రావణి అనే మహిళకు శస్త్రచికిత్స చేసిన డాక్టర్లు కడుపులోనే కాటన్ ను మర్చిపోయారు.|Telugu_M|other|8.219500
processed_te_m_agri_02104.wav|రైతు బంధుతో తమలో రైతుల్లో ఆత్మస్థైర్యం పెరిగిందని ఆదిలాబాద్ జిల్లా బేల మండలం ఆవాల్పూర్ గ్రామ రైతు తిప్పపోచయ్య చెప్పారు|Telugu_M|other|9.813333
processed_te_m_politics_01025.wav|నిజామాబాద్ లోక్‌సభ స్థానానికి రైతులు బ్యాలెట్‌పోరుకు రెడీ కావడంతో అక్కడ భారీ సంఖ్యలో నామినేషన్లు దాఖలయ్యే అవకాశం ఉంది.|Telugu_M|other|8.939312
processed_te_m_general_02172.wav|ఈ దాడి జరిగిన తర్వాత చాలాసేపు మౌనంగా ఉన్న పాకిస్తాన్ విదేశాంగ శాఖ, గురువారం అర్ధరాత్రి ఎట్టకేలకు దానిపై నోరువిప్పింది. |Telugu_M|other|8.393646
processed_te_m_finance_02345.wav|చెల్లించిన మొత్తాన్ని మరియు మీ మిగిలిన స్టాక్ నుండి వేరు చేసే క్లుప్త వివరణతో మీరు చేసిన ప్రతి కొనుగోలును లాగ్ చేయండి. |Telugu_M|other|7.209417
processed_te_m_agri_02084.wav|డబ్బో నిరపాయ గ్రంథులు లేకుండా మరియు చాలా మృదువైనదిగా ఉండాలి, అంతిమ ఉత్పత్తి యొక్క నాణ్యత నేరుగా దీనిపై ఆధారపడి ఉంటుంది|Telugu_M|other|9.141333
processed_te_m_health_02974.wav|కోఠి ప్రభుత్వ ప్రసూతి ఆసుపత్రిలో వారం రోజుల క్రితం గర్భిణులకు కల్తీ రక్తం సరఫరా చేస్తున్నట్టు ఓ రోగి ఫిర్యాదు చేసింది. |Telugu_M|other|7.700000
processed_te_m_politics_02087.wav|సీఎం మందిరాలకు, ఆలయాలకు ఎక్కడకు వెళ్లినా వంద కోట్ల కేటాయింపు అంటారని, వెచ్చించేదీ ఖర్చు చేసేదీ శూన్యమని ఎద్దేవా చేశారు|Telugu_M|other|8.521354
processed_te_m_health_00381.wav|చారిత్రాత్మక జనాభాలో కరువు, యుద్ధం, వ్యాధి వంటి కారణాలు అనియంత్రిత సంక్షోభానికి శ్రద్ధ వహించాయని మాల్థస్ వెల్లడించాడు.|Telugu_M|other|9.566250
processed_te_m_weather_01174.wav|పైన చెప్పినట్లుగా సాధారణంగా, వరుడు తల్లిదండ్రుల నుండి ముసుగును తొలగిస్తారు, తద్వారా హెడ్సార్ఫ్ మీద పెట్టడం జరుగుతుంది.|Telugu_M|other|8.962521
processed_te_m_general_00241.wav|అంత్యక్రియల సమయంలో ఆ మమ్మీలోని పార్థీవ దేహానికి బంగారం లేదా మెటల్ లోహంతో తయారు చేసిన కంకణాలను జత చేసినట్లు వెల్లడైంది.|Telugu_M|other|8.556188
processed_te_m_general_01092.wav|విద్యుత్ ప్లాంట్ల నుంచి కాలుష్య ధూమాన్ని బయటకు పంపే చిమ్నీ బాగా ఎత్తుగా ఉండాలని తీర్మానించారు. |Telugu_M|other|6.210958
processed_te_m_other_01618.wav|సిపిఐ జిల్లా కార్యదర్శుల సదస్సు సిపిఐ తెలంగాణ రాష్ట్ర కార్యాలయం మఖ్ధూంభవన్లో ఆదివారం జరిగింది. |Telugu_M|other|6.800000
processed_te_m_general_01111.wav|పురంధ్రీశ్వరి లాంటి వాళ్లు బహిరంగ లేఖ రాయడం అన్నది ఈ విషయానికి మరింత ప్రాచుర్యం పెంచుతున్నాయి. |Telugu_M|other|6.083250
processed_te_m_weather_01077.wav|జబ్నతోపాటు మరో అమ్మాయిని, చూపు సరిలేని కొడుకును పోషించాల్సిన బాధ్యత అతడితో ఆ మాట చెప్పించింది.|Telugu_M|other|6.675354
processed_te_m_general_00623.wav|ఒక నామమాత్రపు చొక్కా లేదా ఒక దుస్తులు ఆదర్శంగా వస్తువు గృహాల లేదా చేతితో ఎంబ్రాయిడరీ చేస్తారు. |Telugu_M|other|6.652146
processed_te_m_health_02884.wav|ఆ మొదటి కొన్ని దశల తర్వాత నొప్పి తక్కువగా ఉండిపోయినా, దీర్ఘకాలం కూర్చొన్న తర్వాత తలెత్తుతుంది. |Telugu_M|other|6.083250
processed_te_m_general_01951.wav|ఆయన బస చేసిన అల్ఖాసర్ హోటల్‌పై రాకెట్ దాడి జరిగినప్పటికీ ఆయన ప్రాణాలతో సురక్షితంగా బయటపడ్డారు. |Telugu_M|other|6.652146
processed_te_m_health_00970.wav|ఒక నియమం ప్రకారం, వ్యాధి యొక్క ప్రాధమిక దశ దీర్ఘకాలిక రూపంలో ఉంటే, ప్రత్యేకంగా రోగ చిహ్నమైనది.|Telugu_M|other|7.453229
processed_te_m_politics_03508.wav|గంపలగూడెం స్థానిక తోటమూల రింగు సెంటరులో ప్రభుత్వ దిష్టిబొమ్మను సిపిఎం ఆధ్వర్యంలో దగ్థం చేశారు.|Telugu_M|other|7.104938
processed_te_m_education_01300.wav|ఆదివారం జరిగిన ఈ మా అధ్యక్షుడి  ఎన్నికల్లో శివాజీ రాజా పై సీనియర్ నటుడు నరేష్ విజయం సాధించారు.|Telugu_M|other|7.381333
processed_te_m_weather_01468.wav|ఈ ఫీచర్లు మీకు బడ్జెట్ స్మార్ట్ ఫోన్ లోనూ, హై ఎండ్ స్మార్ట్ఫోన్ వంటి అనుభవాన్ని మీకు ఇస్తుంది. |Telugu_M|other|5.839437
processed_te_m_health_00835.wav|మీకు నిరంతర అడుగు నొప్పి ఉంటే, అడుగు ఆర్థొటిక్స్ మీకు సహాయం చేస్తారా అని, మీ వైద్యుడిని అడగండి|Telugu_M|other|7.244250
processed_te_m_education_01014.wav|హాట్చింగ్ తరువాత, యువ పక్షులకు వారి తల్లిదండ్రుల నుండి విస్తృతమైన శ్రద్ధ అవసరం లేదా బోధన అవసరం|Telugu_M|other|6.954667
processed_te_m_general_01552.wav|సోషల్ మీడియా దిగ్గజం నెట్‌ఫ్లిక్స్, డిస్నీ మరియు ఇతర మీడియా సంస్థలకు ఉద్దేశించి స్ట్రీమింగ్ పరికరంలో వారి కంటెంట్ ను చేరుకున్నట్లు తెలిసింది. |Telugu_M|other|8.660667
processed_te_m_other_01440.wav|ఈ ఆరుగురు సభ్యులతో కూడిన కమిటీ కూడా ఇంటర్ఛేంజ్ ఫీజును పెంచాలని సిఫార్సు చేసినట్లు తెలుస్తోంది. |Telugu_M|other|6.350292
processed_te_m_finance_00942.wav|మల్టీలెవల్ మార్కెటింగ్ కంపెనీ పేరిట మోసాలు చేసిన మోసగాళ్ల బ్యాంకుల ఖాతాలలో ఇంత పెద్ద మొతాన్ని జప్తు చేయించడం దేశంలో ఇటీవల కాలంలో ఇదే తొలిసారి|Telugu_M|other|10.123750
processed_te_m_finance_01375.wav|ఈ డబ్బంతా స్థిరాస్తి, స్టాక్ మార్కెట్ రంగాల్లోకి ప్రవహించి, అక్కడి ధరలను పెంచిందే తప్ప కొత్త ఫ్యాక్టరీలు, కొత్త ఉద్యోగాల సృష్టికి తోడ్పడలేదు.|Telugu_M|other|9.868104
processed_te_m_politics_01860.wav|దాంతో మంగ్తా ఆగ్రహంతో సర్పంచ్ ఇంటికి వెళ్లి ఓడిపోయిన వారు నీ కింద పని చేయాలా?అని ప్రశ్నించారు.|Telugu_M|other|6.710187
processed_te_m_general_00374.wav|తల్లి తండ్రి కూడా జాతీయ వాలీబాల్ క్రీడాకారుడు, అక్క విద్య కూడా హ్యాండ్బాల్ బ్రహ్మాండంగా ఆడేది. |Telugu_M|other|6.663750
processed_te_m_agri_01102.wav|వీటితో నీటి సమస్య తీవ్రంగా ఉన్న బుందేల్ఖండ్, విద్యాంచల్ ప్రాంతాల్లో నీటి సమస్యను తీర్చనున్నారు|Telugu_M|other|6.965333
processed_te_m_health_00739.wav|శస్త్రచికిత్స యొక్క రకాన్ని బట్టి, వెన్నుపాము యొక్క వివిధ ప్రాంతాలలో ఒక దిగ్భంధం నిర్వహించారు.|Telugu_M|other|6.408333
processed_te_m_health_00959.wav|వారు ఆదర్శంగా నివారణ లేదా వ్యాధి ప్రారంభ దశలో చికిత్స కోసం చికిత్సా వ్యాయామాలు వంటి సరిపోతాయి.|Telugu_M|other|6.910312
processed_te_m_politics_02819.wav|నిజంగా నాకు ప్రాణహాని జరిగితే నా తల్లిదండ్రులు నా భర్త తప్ప మరెవరూ కంటతడి పెట్టేందుకు కూడా సిద్ధంగా లేరు అని జైషా గద్గద కంఠస్వరంతో చెప్పింది.|Telugu_M|other|9.659125
processed_te_m_agri_00461.wav|కలప కర్రలను ఉపయోగించి పుస్తకాన్ని రీక్లాంప్ చేయండి మరియు కవర్ డ్రీస్ పూర్తిగా వరకు వేచి ఉండండి|Telugu_M|other|6.965333
processed_te_m_politics_02260.wav|ఇతనిపట్ల జనంలో సానుభూతి పెరిగే విధంగా జరిగిన ప్రచారం అభినయమే ఆదర్శమన్న భ్రాంతిని ఫైలాయించింది.|Telugu_M|other|7.244250
processed_te_m_politics_03483.wav|తిరుమలలో పురాతన కట్డడాలకు రక్షణ కరవైందని ఫిర్యాదులు వచ్చినట్లు కేంద్ర పురావస్తు శాఖ పేర్కొంది.|Telugu_M|other|6.569063
processed_te_m_general_00732.wav|మా వాహనాలు పడిపోవటం వల్ల మరణాలు కూడా సంభవించిన ఘటనలు ఉన్నాయి'' అని చెప్పారు పాకిస్తాన్ కల్నల్. |Telugu_M|other|6.652146
processed_te_m_agri_02411.wav|మీ బావి లేదా నీటి వ్యవస్థ మినరల్ కంటెంట్లో ఎక్కువగా ఉంటే, సన్స్‌క్రీన్లో పదార్థాల స్థాయిలను చదవండి మరియు అవోబెన్జోన్తో ఉన్నవారిని నివారించండి|Telugu_M|other|9.972604
processed_te_m_general_00831.wav|మీడియా స్వేచ్ఛ, హక్కులను గౌరవిస్తూనే ఈ కలుషిత పోకడలకు కళ్లెం వేయడానికి ప్రతి వారూ చొరవ చూపాలి. |Telugu_M|other|7.058500
processed_te_m_health_00479.wav|హొగన్ కు  అనేక విరిగిన ఎముకలు మరియు రక్తం గడ్డలు పడ్డాయి మరియు ఆసుపత్రిలో రెండు నెలలు గడిపాడు.|Telugu_M|other|6.954000
processed_te_m_education_03297.wav|అసెంబ్లీలో మాజీ ప్రతిపక్ష నాయకుడు చంద్రకాంత్ కవ్లేకర్ ఉప ముఖ్యమంత్రిగా ప్రమాణ స్వీకారం చేశారు.|Telugu_M|other|6.976000
processed_te_m_finance_01347.wav|ఇలా రుణ సదుపాయాన్ని వాడుకున్న ప్రతిసారీ నిర్ణీత తేదీలోపు గ్రేస్ పిరియడ్ చెల్లిస్తే వడ్డీ పడదు.|Telugu_M|other|6.547646
processed_te_m_education_01864.wav|దీనికి సంబంధించిన ఫోటోల్ని కాశ్శీర్ సర్కారు ప్రభుత్వ అధికారిక ఫేస్ బుక్ పేజీలో పోస్ట్ చేసింది.|Telugu_M|other|6.688000
processed_te_m_general_01977.wav|మతస్వేచ్ఛ ఉండాలని కోరుకున్నట్టే మతాచరణ లేకుండా జీవించే స్వేచ్ఛ కూడా ఎప్పటిలాగే వర్ధిల్లాలి మతం కంటే మానవత్వాన్ని మన పతాకంగా మార్చాలి అన్నారు. |Telugu_M|other|10.042250
processed_te_m_politics_01506.wav|తాత్విక జిజ్ఞాసతో కాళోజీ రాసిన మినీ కవితలకు వచ్చినంత ప్రచారం ఇతరులు రాసిన మినీ కవితలకు రాలేదు.|Telugu_M|other|6.733417
processed_te_m_politics_00418.wav|రేపే ఎన్నికలకు వెళ్దామని, మీకు దమ్ముంటే ఉత్తర ప్రదేశ్ లో కూడా ఎన్నికలు పెట్టాలని సవాల్ చేశారు.|Telugu_M|other|5.920708
processed_te_m_education_00553.wav|పంట నష్టపోయిన రైతులకు ఇన్సూరెన్స్ బకాయిల చెల్లింపులో జాప్యంపై వైఎస్సార్ కాంగ్సెస్ పార్టీ మాజీ ఎంపీ వైఎస్ అవినాశ్ రెడ్డి ఆగ్రహం వ్యక్తంచేశారు.|Telugu_M|other|9.824000
processed_te_m_education_01779.wav|ఆల్రెడీఒక భాషలో హిట్ అయిన సినిమాను మరో భాషలో తెరకెక్కించి హిట్కొట్టడం అంత ఈజీ కాదని అంటుంటారు.|Telugu_M|other|7.232000
processed_te_m_health_00396.wav|అలాగే, అధిక రక్తపోటు, కిడ్నీ వ్యాధి మరియు వాపు బట్టి ప్రజలకు సాల్టెడ్ హెర్రింగ్ చేరి పొందలేము.|Telugu_M|other|7.209417
processed_te_m_general_00269.wav|పెద్ద నదులు ఇటువంటి ఓల్గా కిడ్నేప్ లేదా అమెజాన్ వంటి వారి వెడల్పును  అనేక కిలోమీటర్లు చేరవచ్చు|Telugu_M|other|7.058500
processed_te_m_education_02433.wav|తల్లి తండ్రుల పెంపకం, గురువుల శిక్షణ తో వచ్చేది గవర్నమెంటు సంబరాలతో, శాసనాలతో ఉప్పొంగేది కాదు.|Telugu_M|other|6.954667
processed_te_m_education_03105.wav|అంతేకాదు తన తాజా చిత్రం మహా కు సంబంధించిన వివాదాస్పద పోస్టర్లతో తమిళనాట బోల్డంత చర్చను రేపారు.|Telugu_M|other|7.744000
processed_te_m_education_00898.wav|బోల్షెవిక్ యొక్క మార్గం చాలా క్లిష్టమైనది మరియు విసుగు పుట్టింది, కానీ వారికి  సొంత నమ్మకాలు మరియు లక్ష్యాలు ఉన్నాయి.|Telugu_M|other|8.218438
processed_te_m_finance_01701.wav|ఇలా దీర్ఘకాలిక రుణాలను అందజేసిన ప్రాజక్టులు రిస్క్ ‌తో  కూడినవి కావటం వల్ల బ్యాంకులు ఫైనాన్షియల్ ఒత్తిడికి గురవుతాయి.|Telugu_M|other|8.068563
processed_te_m_other_00227.wav|అద్దె అద్దెదారుని అద్దెని ఎంత తరచుగా పెంచుకోవాలో మరియు ఎంత మంది భూస్వామి అద్దె పెంచుకోవచ్చో ప్రత్యేక నియమాలు ఉన్నాయి. |Telugu_M|other|7.743479
processed_te_m_politics_00395.wav|ఆ డబ్బుతో గ్రామాన్ని ఎక్కడికో తీసికెళ్తాం అని ఉన్నట్టుండి చిన్నబాబు చెప్పేసరికి టీడీపీ శ్రోతలు తెగ చప్పట్లు కొట్టారు.|Telugu_M|other|8.056958
processed_te_m_politics_01607.wav|బీజేపీ కార్యాలయంలో గురువారం జరిగిన హోలీ వేడుకల్లో లఖీంపూర్ ఖేరీ బీజేపీ ఎమ్మెల్యే యోగేష్ వర్మపై కాల్పులు కలకలం రేపాయి.|Telugu_M|other|8.939312
processed_te_m_politics_03140.wav|ఈ కేసులో నెమ్మదిగా ఒక్కోఅడుగు ముందుకు వేస్తున్న ఈడీ త్వరలోనే కేసుని తుది దశకు తీసుకుని వెల్తుందని ప్రచారం జరుగుతోంది.|Telugu_M|other|7.877187
processed_te_m_health_01877.wav|ఈ చికిత్స పద్దతులను, ఎక్సర్ ‌సైజ్ ను క్రమబద్ధంగా చేస్తూ తగిన ఆహార నియమాలు పాటిస్తే స్థూలకాయ సమస్యను అదుపులో ఉంచవచ్చు.|Telugu_M|other|9.159896
processed_te_m_general_01913.wav|చివరికి అతి తక్కువ కస్టమర్లు ఉన్న ఒక షాపుకు వెళ్లి, వారిని బతిమాలి, ఆ షాపులోని ట్రయల్ రూమ్ లో తన బిడ్డకు పాలిచ్చింది. |Telugu_M|other|7.600000
processed_te_m_health_00764.wav|గోపాల గోపాల షూటింగ్ బిజీలో ఉండడం, అలాగే నడుము నొప్పి వేధిస్తుండడం వల్ల తాను ట్రావెల్ చేయలేనని పవన్ ‌కళ్యాణ్ చెప్పాడట.|Telugu_M|other|8.637458
processed_te_m_other_02640.wav|లక్నొలోని సమాజ్వాది పార్టీ కార్యాలయంలో పార్టీ నేతలు కార్యకర్తలు కేక్ కట్ చేసి ములాయంకు జన్మదిన శుభాకాంక్షలు తెలిపారు. |Telugu_M|other|8.347208
processed_te_m_agri_02799.wav|అనేక బాతులు మరియు కోళ్లు, అలాగే అద్భుతమైన గొర్రె వారి అతిథులు అనుగుణంగా మరియు బహుమతులు కోసం ప్రార్థించు అని చెప్పాడు. |Telugu_M|other|7.697042
processed_te_m_weather_01436.wav|అలాగే జగన్ అవినీతి భాగోతంపై అచ్చెంనాయుడు విమర్శలను గుప్పించడంతో అధికార,విపక్షాల మధ్య తీవ్ర వాగ్వివాదం చోటు చేసుకుంది. |Telugu_M|other|8.600000
processed_te_m_general_00139.wav|ఇంటర్నెట్ అనేది గేట్ వేస్ తో కలిసి కనెక్ట్ చేయబడిన నెట్వర్క్ హార్డ్వేర్ యొక్క ఒక పెద్ద మరియు సంక్లిష్టమైన అగ్రిగేషన్. |Telugu_M|other|7.232646
processed_te_m_health_00496.wav|అప్పటికే అంబులెన్స్ కోసం ఎదురు చూస్తున్న వైద్యులు గర్బిణీకి వైద్యం అందించి ప్రమాదం నుంచి సురక్షితంగా గట్టెంక్కించారు.|Telugu_M|other|7.383563
processed_te_m_other_01844.wav|ఇప్పటి వరకు ఇఎస్ఐలో రెండు వందల కోట్ల వరకు శ్క్యాం జరిగినట్లు పేర్కొంటున్న ఎసిబి అధికారులు అంతకన్నా ఎక్కువే జరిగిందని తాజాగా పేర్కొంటున్నారు. |Telugu_M|other|8.858042
processed_te_m_health_02844.wav|ఈ మధుమేహం ఉన్న వారు తరచూ మూత్రం వెళ్ళడం నీరు ఎక్కువగా బయటకు వెళ్తుంది. |Telugu_M|other|4.608792
processed_te_m_politics_01465.wav|డేర్బెంట్ కోట మరియు దాని చుట్టూ ప్రదర్శన యొక్క ఇంకొక వర్షన్ కూడా ఉంది.|Telugu_M|other|4.794542
processed_te_m_health_02160.wav|అపోలో ఆసుపత్రిలో నెఫ్రాలజీ సీనియర్ కన్సల్టెంట్ బాధ్యతలు కూడా నిర్వహిస్తున్న సౌందర్ రాజన్ ఇండియన్ కౌన్సిల్ ఆఫ్ మెడికల్ రిసెర్చ్ ఐసీఎంఆర్ గవర్నింగ్ కౌన్సిల్ సభ్యుడు. |Telugu_M|other|10.000000
processed_te_m_general_00942.wav|నజ్కా భూమి యొక్క ఉపరితలం మీద నేరుగా నెలకొని ఇవి రహస్యమైన సంఖ్యలు మరియు పంక్తులు హెచ్చరించాయి.   |Telugu_M|other|7.453229
processed_te_m_finance_00489.wav|ఆరంభ దిగ్భ్రాంతి నుంచి తేరుకొని స్టాక్ మార్కెట్లు వారంలో తిరిగి మామూలు స్థితికి చేరుకొన్నాయి.|Telugu_M|other|6.303854
processed_te_m_education_01135.wav|పేజీల కొద్దీ డైలాగులు మాట్లాడిస్తూ పంచ్లు వెతుక్కోండనే శ్రీను వైట్ల ధోరణి ఇందులోను కొనసాగింది|Telugu_M|other|6.560000
processed_te_m_finance_02091.wav|అలాగే ఇన్ఫోసిస్ ఎంప్లాయ్ రఘురాం క్రెడిట్ కార్డ్ మిస్యూజ్ అవుతోందని మరో ఫిర్యాదు కూడా అందింది. |Telugu_M|other|5.900000
processed_te_m_general_00955.wav|స్టార్ లైబ్రరీ యునైటెడ్ స్టేట్స్‌లో తూర్పు ఆసియా సేకరణల కోసం నిర్మించిన మొట్టమొదటి గ్రంథాలయం. |Telugu_M|other|6.245792
processed_te_m_health_01840.wav|చైనా నుంచి మహమ్మారి కరోనా వైరస్ భారీ స్థాయిలో భారత్ ‌ను  తాకడంతో ప్రజలు ఆందోళన చెందుతున్నారు.|Telugu_M|other|7.476458
processed_te_m_finance_01972.wav|నేను కొంత మొత్తం మ్యూచువల్ ఫండ్ లో పెట్టుబడి పెట్టాలని అనుకుంటున్నా, సరియైన సమాచారం ఇవ్వగలరు. |Telugu_M|other|6.100000
processed_te_m_health_00241.wav|ఇక పాపకు చికిత్స అవసరం కావడంతో నవజాత శిశు సంరక్షణ కేంద్రంలో చేర్చేందుకు కమ్రత్ తీసుకెళ్లింది.|Telugu_M|other|7.348750
processed_te_m_general_01803.wav|మొత్తానికి ముస్లీం దేశంతో పాటు చిన్న దేశం అయిన బ్రూనైలో కూడా ఇలాంటి శిక్షలు ఉండటం అభినందనీయం. |Telugu_M|other|6.900000
processed_te_m_politics_03591.wav|ఈ పనులు పూర్తైన తర్వాత ఆయన ఎమ్మెల్యే మంచి లక్షణాలు ఉన్న అబ్బాయి చిత్ర షూటింగ్ లో పాల్లొంటారు.|Telugu_M|other|6.234187
processed_te_m_politics_00721.wav|భారత్‌లాంటి సంప్రదాయ దేశంలో కట్టుబాట్ల కంచెను దాటుకొని మహిళలు క్షౌరం చేయడం మామూలు విషయం కాదు.|Telugu_M|other|6.711250
processed_te_m_finance_01991.wav|పన్ను ఆదా తో పాటు మీ రిస్క్ సామర్థ్యాన్ని కూడా దృష్టి లో పెట్టుకుని పథకాలను ఎంచుకోవడం మంచిది. |Telugu_M|other|6.100000
processed_te_m_education_00586.wav|ప్రోగ్రామర్ ఈ అంశాల ఎన్కోడింగ్ ప్రతి ఇతర మరియు ఎన్కోడింగ్ పేజీకి సంబంధించి సరైనవి అని చూడాలి.|Telugu_M|other|7.137812
processed_te_m_health_00675.wav|విల్లీ ఆత్మ ప్రస్తుతం బర్డోలో ఉంది, మరణం మధ్యలో ఉండటం మరియు తర్వాత ఏమి వస్తుంది అనేది ప్రశ్న.|Telugu_M|other|7.592542
processed_te_m_politics_01223.wav|అదనంగా, గదులు యొక్క రకాన్ని బట్టి ఒక క్లామ్షేల్ లేదా ఒక సోఫా లో నిద్ర మరొక స్థలం జోడించవచ్చు.|Telugu_M|other|7.488062
processed_te_m_finance_02575.wav|మా వ్యాపారానికి పెట్టుబడి పెట్టడానికి సహాయం చేయండి మహాప్రభో అంటూ బ్యాంకుల చుట్టూ తిరిగేవారు, దేశంలో లక్షల్లో ఉంటారు. |Telugu_M|other|7.348750
processed_te_m_weather_02101.wav|శనివారం పాకిస్థానీ బలగాలు జరిపిన కాల్పుల్లో తంగ్థార్ సెక్టార్లోని గుంధీషత్ గ్రామంలోని పౌర ప్రాంతాలలో నష్టం జరిగింది. |Telugu_M|other|8.231104
processed_te_m_other_02267.wav|తన నటనతో సినీ ఇండస్ట్రీలో బ్లాక్ బ్టస్టర్ అందుకున్న పవన్ కళ్యాణ్ తన పంచ్ డైలాగులతో ఓట్లను కొల్లగొట్టే పనిలో పడ్డారు. |Telugu_M|other|7.313917
processed_te_m_other_01353.wav|పెద్దమందడి మండలంలోని వెల్దూర్, వనపర్తి మండలం చిట్యాలల్లో నూతనంగా నిర్మించిన మార్కెట్ గోదాములను మంత్రి ప్రారంభించారు. |Telugu_M|other|7.964062
processed_te_m_education_01681.wav|ఆలయం బయట ఉన్న పోటులో తయారయ్యే బూందీని ఆలయం లోపలున్న పోటులోకి తరలించి అక్కడ ప్రత్యేక యంత్రంలో చక్కర జీరాతో కలుపుతారు.|Telugu_M|other|8.736000
processed_te_m_finance_01082.wav|మీరు బ్యాంకు ఖాతాను మరియు క్రెడిట్ కార్డ్‌ను మీ ప్రియతో భాగస్వామ్యం చేస్తే, బ్యాంకును బద్దలు కొట్టడం ఒక చెడ్డ ఆలోచన.|Telugu_M|other|7.592542
processed_te_m_education_02298.wav|లియోనార్డో యుద్ధం మరియు ముట్టడి ఆయుధాల యంత్రాలను రూపకల్పన చేయడం ద్వారా "జీవితం పవిత్రమైన" వాదనను చెల్లుబాటు చేసింది.|Telugu_M|other|8.661333
processed_te_m_health_01707.wav|వివాదాస్పద సరికొత్త సంతానోత్పత్తి విధానంతో ముగ్గురి నుంచి సేకరించిన డిఎన్ఎ ద్వారా జోర్డాన్ జంటకు ఈ బిడ్డ జన్మించాడు.|Telugu_M|other|9.519813
processed_te_m_general_00707.wav|మండల కేంద్రంలోని మత్స్యగిరి స్వామి దేవస్థానం వీధి వైపు ఓల్లాల సంతోష్ ఇంటి సమీపంలోని విద్యుత్ స్తంభం పగుళ్లు బారింది. |Telugu_M|other|8.033729
processed_te_m_other_01453.wav|సంగీత దర్శకుడు వివేక్ సాగర్ మాట్లాడుతూ తరుణ్ భాస్కర్, విశ్వక్ చెప్పినట్టు కచ్చితంగా ఇది అథెంటిక్ ఫిల్మ్ అని అన్నారు. |Telugu_M|other|7.151375
processed_te_m_other_00729.wav|అయ్యో పాపం వాగ్ధేవి చాలా మంచి పిల్ల, ఆ దొంగ సచ్చినోడికి ఏమంట పని ఆ అమ్మాయితో అంటూ నందిత సపోర్ట్ ఇచ్చింది వాగ్ధేవికి. |Telugu_M|other|8.115000
processed_te_m_education_01262.wav|ఒకవేళ ఈ చర్చలు గనుక ఫలిస్తే ఇప్పటికే పలు తెలుగు సినిమాల్లో నటించిన సన్నీ లియోన్ శేఖర్సూరి చిత్రంలో కూడా మెరవడం ఖాయం.|Telugu_M|other|8.768000
processed_te_m_health_02033.wav|ఇది రక్తం సిరలోకి వెనుకకు ప్రవహించేలా చేస్తుంది, ఒత్తిడిని సృష్టించడం మరియు సిరను వాపు మరియు విస్తరించేలా చేస్తుంది. |Telugu_M|other|7.964062
processed_te_m_weather_01395.wav|అలాగే తనకు ఈ విధమైన బెదిరింపులు ఓ నంబరు నుంచి వచ్చాయని, అసభ్యంగా మాట్లాడారని ఆ ఫోన్ నంబర్ ను  జొన్నవిత్తుల తెలిపారు. |Telugu_M|other|8.056958
processed_te_m_general_00733.wav|భారతదేశం మొత్తం బ్రిటీష్ వారి ఆధీనం నుంచి విడివడి స్వేచ్ఛా స్వాతంత్ర్యాలు సాధించుకున్నా తెలంగాణ ప్రాంతానికి మాత్రం అప్పట్లో విమోచన కలగలేదు. |Telugu_M|other|9.624292
processed_te_m_agri_01527.wav|దక్షిణాన ఉష్ణోగ్రతలు ఉత్తరాన ప్లస్ పన్నెండు నుండి దక్షిణాన పద్దెనిమిది నుండి పదివేల నుండి నీటి ప్రదేశం మరియు పరిధి అంతటా మరింత మార్పులైనివి|Telugu_M|other|10.090667
processed_te_m_weather_02278.wav|పశ్చిమ పర్యటన ఆధ్యాంతం బాబు,లోకేష్ లపై ఎక్కడా తగ్గకుండా విమర్శలు చేస్తూ వచ్చిన పవన్ కళ్యాణ్ జంగారెడ్డి గూడెం సభలో మాత్రం దుమ్ము దులిపేశారు. |Telugu_M|other|9.693958
processed_te_m_weather_02690.wav|నీటిని పట్టుకుంటున్న సమయంలో గ్రామంలోని సద్దుల నర్సింహులు ఇంటి సమీంపలోని గేట్వాల్ తెరుచుకుని ఉండటంతో నీళ్ల వేగానికి పాము పైప్ పైకి వచ్చింది. |Telugu_M|other|9.868104
processed_te_m_weather_00426.wav|రాకేష్ రెడ్డి కోసం గాలిస్తుండగా అతని బాబాయ్ శ్రీధరెడ్డికి అనుమానం వచ్చి హరీష్ రెడ్డి ఇంటికి వెళ్లడంతో అప్పటికే రాకేష్ రెడ్డి రక్తపు మడుగులో పడి మృతిచెంది ఉన్నాడు. |Telugu_M|other|10.077083
processed_te_m_agri_01162.wav|చివరికి భూములు ఇవ్వబోమన్న రైతుల పంటలు కూడా ప్రభుత్వమే దగ్దం చేయించిన నీచమైన ఘటనలు కూడా చూశాం|Telugu_M|other|7.136000
processed_te_m_agri_02783.wav|ఆ కొబ్బరి కాయ ముక్కలు స్పీడ్ తో వచ్చి అశ్విని వెళ్తున్న ఆటోకి తాకాయి. |Telugu_M|other|4.300000
processed_te_m_finance_00724.wav|రాష్ట్రాల నుంచి సేకరించిన వస్తుసేవల పన్ను జీఎస్టీలో వాటా ఇవ్వకుండా కేంద్రం నాన్చుతూనే ఉన్నది|Telugu_M|other|6.327063
processed_te_m_agri_01052.wav|రెస్టారెంట్లు, ఫాస్ట్‌ఫుడ్ సెంటర్లలో ఫుడ్ ప్రాసెసింగ్ కోసం, ప్యాకింగ్ కోసం వాడే పదార్థాల్లో ఉండే ఫ్తాలేట్స్ అనే రసాయనాలు ఆహారంలో కలుస్తాయి|Telugu_M|other|9.962667
processed_te_m_politics_01844.wav|సౌండ్ స్క్రిప్టింగ్ విద్యార్థులు పదే పదే ప్రాసెసర్ ఉపయోగించి కంటెంట్ పదాలను హైలైట్ చేస్తారు.|Telugu_M|other|5.781396
processed_te_m_general_02101.wav|సిగరెట్, ఆల్కహాల్తో పోలిస్తే సోషల్ మీడియా వల్ల కలిగే దుష్ప్రభావాలు చాలా తీవ్రంగా ఉంటున్నాయి. |Telugu_M|other|6.300000
processed_te_m_education_00426.wav|దేశవ్యాప్తంగా సీబీఐ, ఆర్బీఐ వంటి వ్యవస్థలను మోడీ సర్కారు ఎలా నియంత్రించే ప్రయత్నం చేస్తోందో దానిపై చర్చ జరుగుతోంది.|Telugu_M|other|8.256000
processed_te_m_weather_01120.wav|అలాంటిది ఇది ద్వాపరయుగం నాటి క్షేత్రంగా చెప్పబడుతూ వుండటం, రుక్మిణీ కళ్యాణ ఘట్టాలతో ఈ క్షేత్రం సరిపోల్చడం చిత్రమైన అనుభూతిని కలిగిస్తుంది. |Telugu_M|other|9.400000
processed_te_m_health_00631.wav|ఎశ్త్రేట్ నొప్పి కోసం నష్టాలు మరియు గాయం తర్వాత మరియు అతని లేదా ఆమె మరణం ముందు బాధ భరించారు.|Telugu_M|other|7.174583
processed_te_m_education_01725.wav|నెలలు నిండకుండా పుట్టిన ప్రపంచ ప్రముఖులలో సర్ ఇసాక్ న్యూటన్, సర్ విన్స్టన్ చర్చిల్, మార్క్ ట్వైన్ వంటివారు ఉన్నారు.|Telugu_M|other|8.256000
processed_te_m_politics_00949.wav|గోకుల్ డైరెక్ట్ చేస్తున్న ఈ కాష్మోరా సినిమాతో శివగామి రమ్యకృష్ణకు, రుద్రమదేవి అనుష్కకు సవాల్ విసిరినట్టు ఉంది నయన్.|Telugu_M|other|8.498125
processed_te_m_education_00941.wav|నిన్నటి ప్రత్యేక శీర్షికలో భాగంగా కొత్త ఎడిషన్ మోటో జీ స్మార్ట్ఫోన్ మొదటి లుక్కు సంబంధించి గిజ్బాట్ ప్రత్యేక కథనాన్ని ప్రచరించటం జరిగింది.|Telugu_M|other|9.867812
processed_te_m_general_01862.wav|ఈ మామూలు కవి రాసిన పద్యాలకి ఆ ప్రౌఢ కవి రాసిన కావ్యం కన్నా సమాజం మీద ఎక్కువ ప్రభావం వుందని మనం తేలిగ్గా చెప్పొచ్చు. |Telugu_M|other|8.126604
processed_te_m_general_01835.wav|మరి మన ప్రజాస్వామ్య దేవాలయంపై దాడి జరిపి, పది మంది దాకా మన వీరుల మృతికి కారకుడైన ముష్కరుడు అఫ్జల్గురు అని చెప్పారు. |Telugu_M|other|8.300000
processed_te_m_general_02091.wav|ఇటీవల రష్యాకు చెందిన ఓ సోషల్ మీడియా 'సెల్ఫీస్ విత్ డెడ్' పేరుతో ఓ కాంపిటీషన్ కు తెర లేపింది.|Telugu_M|other|6.327063
processed_te_m_other_01028.wav|వరుణ్ తేజ్ కూడా తెలంగాణా యాస లో మాట్లాడుతూ కామెడీ పండించాడని, మేహ్రిన్ కు వరుణ్ కు మధ్య వచ్చే వైఫ్ అండ్ హస్బెండ్ కామెడీ సినిమాకు మంచి ప్లస్ పాయింట్స్ అంటున్నారు.|Telugu_M|other|10.146750
processed_te_m_general_00783.wav|మేధో వలసల వల్ల ఒకప్పుడు విజ్ఞాన భాండాగారంగా వెలుగొందిన దేశం అజ్ఞానపు చెత్తకుండీగా మారుతోంది. |Telugu_M|other|7.046875
processed_te_m_politics_03042.wav|ఇటీవల అంగన్వాడీ కేంద్రాలపై విజిలెన్స్ ఎన్పోర్స్‌మెంట్ అధికారులు తనిఖీలు చేయగా పథకాల అమలులో, విద్యార్థుల హాజరులో తేడాలున్నట్లు గుర్తించారు.|Telugu_M|other|9.403708
processed_te_m_education_02262.wav|గతేడాది మేజర్ గొగోరు బుద్గామ్లో ఒక పౌరుడిని జీపుకు కట్టి గ్రామాల్లో తిప్పిన సంగతి తెలిసిందే.|Telugu_M|other|7.360000
processed_te_m_education_01534.wav|బిష్కెక్ లో జరిగే సమావేశంలో జిన్పింగ్, మోడీలు పలు ద్వైపాక్షిక అంశాలపై చర్చిస్తారని చెప్పారు.|Telugu_M|other|7.242667
processed_te_m_agri_01568.wav|కాంపాక్ట్ ఫ్రిజ్, కాఫీ మేకర్, మరియు టీనేజ్ కౌంటర్ టాట్ కాబట్టి అతను శాండ్విచ్లు మరియు మట్టి కప్పులను మూడ్ చేసినప్పుడు చేసేటప్పుడు చేయవచ్చు|Telugu_M|other|9.941333
processed_te_m_finance_02559.wav|దాంతోపాటు ఆ మధ్యకాలంలో విదేశీ సంస్థల నుంచి తీసుకున్న అప్పులు, వడ్డీలను తిరిగి కేంద్రమే చెల్లిస్తామన్న హామీని ఆర్థిక మంత్రికి గుర్తుచేశారు. |Telugu_M|other|8.985750
processed_te_m_finance_02687.wav|మేము ఇక్కడ కష్టపడి సంపాదించింది మన ఊర్లోనే పెట్టుబడి పెట్టాలని నువ్వంటే సరే అని ఒప్పుకున్నాం|Telugu_M|other|5.990375
processed_te_m_other_00511.wav|రవి ఓ సందర్భంలో ఇంటినుంచి బయటకు వెళ్తే ఎక్కడికి వెళ్తావు అంటే విజయవాడ వెళ్తానని రవి అన్నాడు.|Telugu_M|other|6.300000
processed_te_m_health_03105.wav|సాధారణ వ్యాధులకు సంబంధించి ప్రధానంగా బీపీ, షుగర్, జ్వరాలకు ఇచ్చే పారాసిట్మాల్ మాత్రలు కాకుండా అధిక ధరలు ఉన్న మందులు కొన్నట్లు తెలుస్తోంది. |Telugu_M|other|9.078625
processed_te_m_finance_02110.wav|బ్యాంకుల్లో డిపాజిట్ అయిన పాత పెద్ద నోట్లలో కూడా నల్లధనం ఉన్నదని ఎన్డిఏ ప్రభుత్వం చెబుతోంది. |Telugu_M|other|6.100000
processed_te_m_weather_01574.wav|మరో చల్లని ఫీచర్ స్నాప్చాట్ ముందు అనేది షూట్ మరియు తరువాత భాగపు భాగం. |Telugu_M|other|5.421479
processed_te_m_health_00561.wav|క్రమం తప్పకుండా నెలసరి పాస్, స్రావాల లో కొద్దిగా రక్తం గడ్డకట్టడం ఉంటే అది ఆందోళన కాదన్నారు.|Telugu_M|other|7.035271
processed_te_m_education_01282.wav|మర్జీ రైడ్షేరింగ్ అనువర్తనం కోసం డ్రైవర్ అవుతుంది, ఇది స్ప్రింగ్ఫీల్డ్ టాక్సీ డ్రైవర్లను వ్యాపారంలోకి తీసుకుంటుంది.|Telugu_M|other|8.533333
processed_te_m_finance_00986.wav|సినీతారలు స్విస్ బ్యాంకులో డబ్బు దాచుకొనే నిమిత్తం విదేశీ షూటింగ్ల నాటకం ఆడటం కేంద్ర ప్రభుత్వం దృష్టిలోకి వచ్చిందా?|Telugu_M|other|8.149833
processed_te_m_health_01595.wav|వాల్ స్లైడ్లు మీ క్వాడ్లను మరియు మొత్తం అంచును బలోపేతం చేయడానికి ఒక శారీరక చికిత్స వ్యాయామం.|Telugu_M|other|7.093333
processed_te_m_politics_00719.wav|మరి ఈ సారి ఫ్రెండ్షిప్ డేకి మీ మిత్రులు కట్టే ఫ్రెండ్షిప్ బ్యాండ్ల ద్వారా వారిలో ఏ లక్షణాలు దాగున్నాయో గుర్తించండి.|Telugu_M|other|7.453229
processed_te_m_politics_00946.wav|ఆ సమయంలో మోళకాల్మూరు నుంచి బీఎస్ఆర్ కాంగ్రెస్ పార్టీ నుంచి పోటీ చేసిన ఎస్ తిప్పేస్వామి ఎమ్మెల్యేగా విజయం సాధించారు.|Telugu_M|other|9.612687
processed_te_m_finance_01235.wav|సేవలపై పన్ను, వినోదపు పన్ను, ఎలక్ట్రిసిటీ డ్యూటీలు, ప్రయాణికులు, సరుకు రవాణాపై విధించే పన్నులు కూడా పరోక్ష పన్నులే.|Telugu_M|other|8.498125
processed_te_m_other_01625.wav|తండ్రి ఫ్రెండ్స్ కి మాత్రం నిజం చెప్పి వాళ్లని ఇలాంటి మాయలో పడొద్దని చెప్పి పంపేశాడు సందీప్. |Telugu_M|other|5.955542
processed_te_m_finance_00867.wav|డిస్నీల్యాండ్ ఆదాయం సంపాదించిన తరువాత, కంపెనీ ఆ హక్కులను తిరిగి కొనుగోలు చేసింది మరియు ఆదాయాన్ని అంతర్గతంగా ఉంచింది|Telugu_M|other|8.916083
processed_te_m_general_01004.wav|ఫ్యూయల్ డిమాండ్ ఎక్కువగా ఉండబోతున్న దేశాల్లో ఇండియా కూడా ఉంటుందని, అందుకే ఇక్కడ తమ పెట్టుబడులు వస్తున్నాయని బ్రిటిష్ పెట్రోలియం చెబ్తోంది. |Telugu_M|other|8.080167
processed_te_m_finance_00659.wav|అనుకున్న దానికంటే బడ్జెట్ ఎక్కువ అవడంతో, తను తీసుకున్న జిల్లాలకి వచ్చిన అడ్వాన్స్ ‌తో  పాటు, తన సొంత ఫ్లాట్ ఒకటి అమ్మి పెట్టుబడి పెట్టాడట.|Telugu_M|other|8.765167
processed_te_m_agri_02007.wav|ఉమ్మడి మెదక్ జిల్లా జహీరాబాద్ మండలం ఖాసీంపూర్ గ్రామ రైతు మల్లేశం తన పది ఎకరాల భూమిలో సేంద్రియ వ్యవసాయం చేస్తున్నారు|Telugu_M|other|9.408000
processed_te_m_finance_01503.wav|ఆ నష్టాల్లో అధిక శాతం మేర గడిచిన రెండు రోజుల్లో మన ఈక్విటీ మార్కెట్లు తిరిగి పూడ్చుకున్నాయి.|Telugu_M|other|7.174583
processed_te_m_finance_00274.wav|ఏవిధమైన ఉద్యోగం, ఆదాయ మార్గం, ఆదాయపు పన్ను రిటర్నులు లేకుండా విద్యార్ధులకు బ్యాంకులు స్టూడెంట్ క్రెడిట్ కార్డు సౌకర్యాన్ని అందిస్తున్నాయి.|Telugu_M|other|9.276000
processed_te_m_agri_02485.wav|మండలంలోని మేనూర్, మొఘా, సుల్తాన్పేట్ తదితర గ్రామాల్లో మామిడి తోటలకు ఎక్కువ నష్టం వాటిల్లింది|Telugu_M|other|7.046875
processed_te_m_general_00821.wav|ఫోర్ట్ సమ్టర్ యొక్క బాంబు దాడి పౌర యుద్ధం యొక్క ప్రారంభ పోరు మరియు దేశంలో నాలుగేళ్ల రక్తపాత పోరాటంలో ప్రవేశించింది. |Telugu_M|other|8.312375
processed_te_m_politics_03168.wav|తాము బహిర్భూమికి వెళ్లబోమంటూ మహిళలు క్షమాపణ పత్రాన్ని రాసి ఇవ్వాల్సి ఉంటుందని, ఆ తరువాతే నిత్యావసర సరుకులను సరఫరా చేస్తామని వెల్లడించారు.|Telugu_M|other|9.438542
processed_te_m_politics_00389.wav|ఈ నేపథ్యంలో దుబాయ్‌లో  శుక్రవారం లేదా శనివారం జరుగనున్న ఐసీసీ ఎగ్జిక్యూటివ్ బోర్డ్ త్రైమాసిక సమావేశంలో భారత్‌ పాక్ మ్యాచ్ చర్చకు రానుంది.|Telugu_M|other|9.763625
processed_te_m_finance_01659.wav|ఇండియన్ ఓవర్సీస్ బ్యాంకుకు కూడా ఈ కోటాలోనుంచి వాటాలు దక్కడంతో ఆయా బ్యాంకులు తమ క్రెడిట్ గ్రోత్ ‌లలో క్షీణత లేకుండా చూసుకునే వీలేర్పడింది.|Telugu_M|other|9.647521
processed_te_m_politics_03686.wav|కాగా మాయావతి ప్రకటనపై అఖిలేశ్ లక్నోలో స్పందిస్తూ ఘట్ భంధన్ గనుక విడిపోతే తాము కూడా అసెంబ్లీ ఎన్నికల్లో ఒంటరిగానే పోటీ చేస్తామని చెప్పారు.|Telugu_M|other|9.949375
processed_te_m_weather_01992.wav|వారు హర్ముస్జో బీన్స్, సెసేమ్ గింజలు, మరియు సుగంధ ద్రవ్యాలతో తయారు చేయబడిన హమ్ముస్తో జత చేసినప్పుడు వారు మంచి చిరుతిండిని తయారు చేస్తారు. |Telugu_M|other|10.123521
processed_te_m_health_01286.wav|ఊబకాయం, ఇన్సులిన్ నిరోధకత లేదా మధుమేహం వంటి సమస్యలున్న వారికి గుండెలోని రక్తనాళాలు మూసుకుపోయి, గుండె జబ్బువచ్చే అవకాశాలు ఎక్కువగా ఉంటాయి.|Telugu_M|other|10.169958
processed_te_m_finance_02243.wav|కొత్త అప్పు తీసుకునే పరిస్థితి లేకుండా చేసిపోయారు.కేంద్ర మంత్రితో భేటీ అనంతరం టీడీపి ప్రభుత్వంపై మంత్రి, బుగ్గన రాజేంద్రనాథ్ రెడ్డి ఫైర్.|Telugu_M|other|9.300000
processed_te_m_education_00616.wav|వారి సమక్షంలో హార్ట్‌ఫుల్నెస్ ప్రప్రథమ మార్గదర్శి లాలాజీ కి హార్ట్‌ఫుల్నెస్ ప్రస్తుత మార్గదర్శి కమలేష్ పటేల్ ఈ కేంద్రాన్ని అంకితం చేశారు.|Telugu_M|other|9.973333
processed_te_m_finance_01663.wav|సెంట్రల్ యూరోపియన్ బ్యాంక్ జర్మనీ లో దాని ప్రారంభం నుండి, ఫ్రాంక్ఫర్ట్, యూరోపియన్ సెంట్రల్ బ్యాంకులు మొత్తం వ్యవస్థ నాయకత్వంలో ఏకమయ్యారు.|Telugu_M|other|8.625833
processed_te_m_finance_02207.wav|నిర్దిష్ట నటులు,రాష్ట్ర, సమర్థ అధికారులు, పురపాలక సంఘాలు, పన్ను ఏజెంట్లు, చెల్లించేవారు పాల్గొనే పరస్పర చర్యలను నార్మల్స్ నియంత్రిస్తాయి. |Telugu_M|other|9.879708
processed_te_m_politics_01181.wav|ప్రస్తుతం హైకోర్టులో వేసిన కేసులను పుల్‌బెంచ్‌కు అప్పీల్ చేసి వెంటనే కోర్టు ఆదేశాలతో ఎన్నికలు జరుపాలని ఆయన కోరారు.|Telugu_M|other|7.766708
processed_te_m_general_00641.wav|చాలా కాలంగా రష్యా లాంటి దేశాన్ని మిత్ర దేశంగా చూస్తున్నా, కేవలం ఆ ఒక్క దేశం తోనే వెళ్తే చాలదని భారత్ గుర్తించింది. |Telugu_M|other|7.824750
processed_te_m_health_01847.wav|మీ కండరాల ఫైబర్స్ ‌లో  చిన్న కన్నీరువల్ల నొప్పి కలుగుతుంది, ఇది ఓవర్లోడ్ అయినప్పుడు కండరాలు స్పందించడం మానేస్తాయి.|Telugu_M|other|8.393646
processed_te_m_general_01542.wav|ఫ్యాషన్ యొక్క నూతన పోకడలు మరియు పోకడలు ఉన్నప్పటికీ, పట్టు ఒక ఫ్యాషనబుల్ వార్డ్రోబ్లో ప్రముఖ స్థానాన్ని ఆక్రమించదు. |Telugu_M|other|8.254312
processed_te_m_politics_01476.wav|తండ్రిలోని నాయకత్వ లక్షణాలు పుష్కలంగా ఉన్నాయని, ఆయన ఇతరుల అభివృద్ధిని కాంక్షిస్తారని అమెరికా ప్రజలు చెప్పుకుంటారు.|Telugu_M|other|7.755083
processed_te_m_education_03471.wav|ఇది రష్యన్ వర్తకుల అభ్యర్ధనపై దీపములు తయారు చేయబడి, హోలీ సేపల్చ్రే యొక్క చర్చికి గౌరవమైన టోక్యంగా అందజేయడం మంచిది.|Telugu_M|other|8.765167
processed_te_m_health_02633.wav|అంతేకాకుండా, మీ డాక్టర్ మీకు చెప్పినట్లుగా, రక్తపోటుకు చికిత్స చేయడం వలన గుండెపోటు వచ్చే ప్రమాదాన్ని తగ్గిస్తుంది. |Telugu_M|other|7.100000
processed_te_m_weather_02537.wav|చెత్తా చెదారం తొలగించడం, పాడుబడిన బావులను పూడ్చడం, శిథిలమైన ఇళ్లను తొలగించడం, ఇంకుడు గుంతలను ఏర్పాటు చేయడం చేశారు. |Telugu_M|other|9.008979
processed_te_m_finance_00091.wav|హైదరాబాద్, నమస్తే తెలంగాణ:ప్రతిష్ఠాత్మక కాళేశ్వరం ప్రాజెక్టుకు ఆర్థిక సహకారం అందించేందుకు బ్యాంకులు ముందుకొచ్చాయి.|Telugu_M|other|8.382021
processed_te_m_other_01704.wav|డార్లింగ్ స్వామి దర్శకత్వం వహించిన ఈ సినిమాలో ప్రిన్స్ హీరోగా నటించగా డింపుల్ చొప్దా, మానస హీరోయిన్స్ గా నటించారు. |Telugu_M|other|7.900000
processed_te_m_general_01141.wav|ప్రద్యుమన్ ఠాకూర్ అనే రెండో తరగతి బాలుడిని పాఠశాల వాష్రూమ్ వద్ద బస్సు కండక్టర్ లైంగికంగా హింసించేందుకు యత్నించాడు. |Telugu_M|other|7.952458
processed_te_m_agri_02708.wav|భూగర్భ జలాలను ఒకవైపు తోడేస్తుంటే, మరోవైపు భూమిలోకి నీరు ఇంకడం ద్వారా భూగర్భ జలాలు రీచార్జ్ అయ్యే నేల తగ్గిపోతోంది. |Telugu_M|other|7.987292
processed_te_m_general_01129.wav|పాఠ్యాంశాల్లో, ఆచరణలో, సాధారణ విషయాలను చెప్పేవారి కళాశాల కంటే ఎక్కువ పరిజ్ఞానం ఇవ్వాలని ప్రత్యేక దృష్టి పెట్టింది. |Telugu_M|other|7.964062
processed_te_m_politics_00817.wav|వాకర్స్ హైకింగ్, అలాగే వేట మరియు ఫిషింగ్ ఆశ్రితులకు మధ్యధరా యొక్క స్థానిక ప్రకృతి దృశ్యాలు ఆకట్టుకునే అందం ఉంటాయి.|Telugu_M|other|9.412812
processed_te_m_general_00747.wav|సౌందరమ్ రమంథన్ ప్రభుత్వం నిర్దేశించిన తాజా ప్రమాణాలకు కట్టుబడి భారతీయ విద్యుత్ కేంద్రాలు ఉద్గారాలకు కళ్ళెం వేయాలి. |Telugu_M|other|8.683896
processed_te_m_weather_01994.wav|శనివారం ఆయన డివిజన్ పరిధిలోని అన్ని కాలనీల్లో విస్తృతంగా పర్యటించి తన ఉంగరం గుర్తుపై ఓటు వేయాలని విజ్ఞప్తి చేశారు.|Telugu_M|other|7.952458
processed_te_m_education_00460.wav|కాగా, నేటి సమావేశాల్లో భాగంగా, చేనేత కార్మికులకు సబ్సిడీ మొత్తాల మంజూరీపై అసెంబ్లీ ప్రశ్నోత్తరాల్లో చర్చ జరగనుంది.|Telugu_M|other|8.245333
processed_te_m_weather_01313.wav|ప్రభుత్వ నమూనాలో భారీ మార్పు చేయకపోతే ఈ వెల్నెస్ సెంటర్లు మళ్లీ సబ్సెంటర్లు, విహెచ్ల వైఫల్యాలనే భారీగా అందిస్తాయి. |Telugu_M|other|8.500000
processed_te_m_finance_00871.wav|తనకు పాతిక పర్సెంట్ వాటా ఇచ్చారని, మొత్తం పెట్టుబడి ఎమ్మెల్యేదే అని సోమవారం మావోలతో అన్నాడట|Telugu_M|other|6.965604
processed_te_m_health_00185.wav|శరీర డైస్మోర్ఫిక్ డిజార్డర్ యొక్క సాక్ష్యాన్ని ప్రదర్శించే ఒక రోగికి సర్జన్ స్పందించడం ఎలా?|Telugu_M|other|6.849521
processed_te_m_other_01165.wav|ఈస్ట్మన్ ఒక ఆసక్తిగల ఫోటోగ్రాఫర్ మరియు  అతను ఈస్ట్మన్ కోడాక్ సంస్థ యొక్క స్థాపకుడు అయ్యాడు. |Telugu_M|other|6.300000
processed_te_m_general_01658.wav|పెళ్లి పందిరిలో విద్యుత్ బల్బులకు వేసిన తీగను డెకరేషన్ సిబ్బంది ఇనుప స్తంభానికి తగిలించారు. |Telugu_M|other|6.000000
processed_te_m_agri_01028.wav|మిడ్వెస్ట్ ఉత్పత్తి చేసిన గోధుమ మరియు ధాన్యం ప్రపంచంలోని అతిపెద్ద ధాన్యం నౌకాశ్రయంగా మారాయి|Telugu_M|other|7.114667
processed_te_m_politics_02701.wav|ముఖ్యమంత్రి చంద్రబాబు నాయుడు అలా అనుకుంటే అంతకన్నా మూర్ఖుడు మరొకరు ఉండరని ఆయన విమర్శించారు.|Telugu_M|other|6.071646
processed_te_m_finance_00256.wav|దీంతో ఆదాయం కోసం ఇన్నాళ్లూ ఆయిల్‌పైనే ఆధారపడ్డ గల్ఫ్ దేశాలు సంస్కరణల బాటలోకి వెళ్లి తీరాలి.|Telugu_M|other|7.244250
processed_te_m_agri_02722.wav|ఆమె ఒక తేనెటీగల గుహను బహుమతిగా ఇచ్చిన తర్వాత ఆమెకు తేనెటీగలు చదివేందుకు ఆమె ఆసక్తి చూపింది. |Telugu_M|other|6.478000
processed_te_m_finance_02677.wav|ఒకవేళ మీకు నష్ట భయం అస్సలు లేని పధకాలు కావాలంటే బ్యాంకు ఫిక్సిడ్ డిపాజిట్ ని ఎంచుకోవడం మేలు|Telugu_M|other|6.280625
processed_te_m_health_02493.wav|కొన్ని అధ్యయనాలు హార్ట్ డిసీజ్ మరియు పాండోంటల్ వ్యాధి మధ్య ఉన్న సంబంధం ఉండవచ్చని సూచించాయి. |Telugu_M|other|6.300000
processed_te_m_finance_02683.wav|పరోక్షంగా ఆర్బీఐ వడ్డీ రేట్లపైనా క్రూడాయిల్ ధరలు ప్రభావం చూపి రేట్లు తగ్గకుండా నిరోధిస్తాయి|Telugu_M|other|6.280625
processed_te_m_education_00801.wav|దీక్షాంత్ పరేడ్లో శిక్షణ పూర్తి చేసుకున్న ప్రొబేషనరీ అధికారులు ఎంతో ఉత్సాహంగా కవాతు చేశారు.|Telugu_M|other|6.853438
processed_te_m_politics_00912.wav|ముఖ్యమంత్రి కుమారుడు యతీంద్ర మాట్రిక్స్ ఇమేజ్ సొల్యూషన్స్ డైరెక్టర్ పదవికి రాజీనామా చేశారు.|Telugu_M|other|6.269021
processed_te_m_health_01725.wav|అవసరాన్ని బట్టి ఫిల్లింగ్తోపాటు లాలాజలం పెంచే మందులు వాడడం, నీరు ఎక్కువగా తీసుకోవడం చేయాలి.|Telugu_M|other|6.733417
processed_te_m_finance_01867.wav|విదేశీ బ్యాంకులు కూడా సేవల మార్కెట్ లో ఉంటుంది, మరియు అది శాసన ఫ్రేమ్ లో విడిగా చర్చించారు. |Telugu_M|other|5.800000
processed_te_m_agri_01593.wav|వేములకొండ చెరువు పక్కన పొలంలో పత్తి విత్తనాలు నాటేందుకు మహిళా కూలీలు ట్రాక్టర్లో బయల్దేరారు|Telugu_M|other|6.720000
processed_te_m_politics_00318.wav|ముఖ్యమంత్రి అమలు చేసిన ప్రెండ్లీ పోలీసింగ్ ద్వారా సత్ఫలితాలు ఇస్తున్నట్లు కూడా అయన అన్నారు.|Telugu_M|other|7.081708
processed_te_m_weather_01817.wav|సాహస యాత్ర తమకు కొత్త శక్తిని ఇచ్చిందని సాహసయాత్ర టీం లీడర్ మన్మీత్ కౌర్ తదితరులు తెలిపారు. |Telugu_M|other|6.872729
processed_te_m_other_03306.wav|ఈ పురుగు పరిమాణ రోబో ఒక పంటిలో ఇరుక్కున పదార్థాన్ని తీసే టూత్పిక్ అంత చిన్న సైజులో ఉంటుంది. |Telugu_M|other|6.118083
processed_te_m_politics_00826.wav|నటుడు గొల్లపూడి మృతిపట్ల తెలంగాణ ముఖ్యమంత్రి కె చంద్రశేఖర్ రావు దిగ్బ్రాంతి వ్యక్తం చేశారు.|Telugu_M|other|6.085625
processed_te_m_agri_02702.wav|ముడి పదార్థం పెరుగుతున్న ఎక్కువ భూభాగాన్ని, అర్హతలో ద్రాక్ష అత్యధిక స్థాయి వద్ద కొలుస్తారు. |Telugu_M|other|5.967146
processed_te_m_other_02418.wav|తను చెప్పిన కథని డెవలప్ చేసి ఏకంగా సినిమా ఎలా తీస్తారని దిల్ రాజుని శ్రీ వాస్ ప్రశ్నించాడట. |Telugu_M|other|5.943937
processed_te_m_education_00457.wav|ట్రిబ్యునల్ ఆదేశం మేరకు ఆమోదిస్తుందా లేద అప్పీల్ కు వెళ్తుందా అనేది చర్చ నీయాంశంగా మారింది.|Telugu_M|other|6.483750
processed_te_m_education_00948.wav|పుల్వామా ఘటనలో సీఆర్పీఎఫ్ కాన్వాయ్పై ఆత్మాహుతి దాడికి పాల్పడిన అదిల్కు ఇతనే శిక్షణ ఇచ్చాడు.|Telugu_M|other|7.349333
processed_te_m_weather_01722.wav|వేగంగా పనులు పూర్తి చేసేలా జెన్కో అధికారులు, బెల్ సంస్థను ప్రోత్సహించే వారని గుర్తు చేశారు. |Telugu_M|other|6.199354
processed_te_m_politics_00627.wav|వాస్తవం ప్రతినిధి రెజ్లర్ బజ్రంగ్ పునియా రాజీవ్ గాంధీ ఖేల్‌రత్న అవార్డుకు నామినేట్ అయ్యాడు.|Telugu_M|other|7.104938
processed_te_m_health_03095.wav|యునైటెడ్ స్టేట్స్ మరియు ఇతర పారిశుద్ధ్యము బాగా స్థిరపడిన మరియు మంచి వ్యక్తిగత పరిశుభ్రత విస్తృతంగా అభ్యసిస్తున్న ఇతర అభివృద్ధి చెందిన దేశాల్లో కలరా చాలా అరుదు. |Telugu_M|other|10.135146
processed_te_m_general_01716.wav|ముంబై:మద్యం కారణంగా జరిగే రోడ్డు ప్రమాదాలకు, డ్రంకెన్ డ్రైవ్ లకు చెక్ పెట్టేందుకు మహారాష్ట్ర ప్రభుత్వం ఓ కొత్త విధానాన్ని తీసుకొచ్చింది. |Telugu_M|other|8.660667
processed_te_m_other_01326.wav|వెనుక నుంచి హీరోయిన్ స్టిల్ ఇవ్వగా ఎవరో కనుక్కోండి చూద్దాం అనే తరహాలో పక్కన హరీష్ శంకర్ వేలు చూపిస్తూ ప్రశ్న అడగటంతో ఇది వైరల్ అయ్యింది. |Telugu_M|other|8.858042
processed_te_m_other_01750.wav|అప్పట్లో ఉద్యోగుల ఇబ్బందులను అర్థం చేసుకున్న సీఎం చంద్రబాబు వారి కోరిక ప్రకారం ఫైవ్ డే వీక్ ‘వారానికి ఐదు’ పనిదినాలు అమలు ప్రారంభించారు. |Telugu_M|other|9.276000
processed_te_m_general_01735.wav|భక్తి ప్రకటనకి సంగీతం అనాదిగా నాంది అయ్యింది, కాబట్టి శాస్త్రీయ సంగీతం అంటే భక్తి పాటలు తప్ప ఇంకేవీ లేదనే మూర్ఖ వాదనలు కూడా వింటూవుంటాం. |Telugu_M|other|9.891333
processed_te_m_finance_01695.wav|హైదరాబాద్,బిజినెస్ బ్యూరో:ఇప్పటికే ఏరోస్పేస్ రంగంలో టాటాల రాకతో తనదైన ముద్ర వేసుకున్న హైదరాబాద్ ‌కి  మరో అంతర్జాతీయ పెట్టుబడి రాబోతోంది.|Telugu_M|other|9.914542
processed_te_m_weather_02423.wav|ఆత్మ విషయంలో తాత్వికులు మనసుతో తాదాత్మయత చెందితే, అదే ఆత్మను భగవంతుడు అని భక్తులు భక్తిమార్గంలో ఆరాధిస్తారు అదే ఆత్మను అనంతశక్తి అంటారు. |Telugu_M|other|9.700000
processed_te_m_politics_00752.wav|గాంధీనగర్లో బీజేపీ తరఫున ఆప్ నుంచి పార్టీ ఫిరాయించిన అనిల్ బాజ్పాయ్ రంగంలో ఉంటే, కాంగ్రెస్ నుంచి అర్వీందర్ సింగ్ లవ్లీ పోటీ పడుతున్నారు.|Telugu_M|other|10.100312
processed_te_m_finance_01068.wav|అలా హోంలోన్ ప్రీ పేమెంట్ సదుపాయంతో సొమ్ము చెల్లించడం వల్ల ముందస్తు వడ్డీ భారం గణనీయంగా తగ్గడమే కాదు, వడ్డీ చెల్లించే సమయమూ తగ్గిపోతుంది.|Telugu_M|other|9.543021
processed_te_m_general_00345.wav|మీరు సమాచారాన్ని ఇక్కడ కనుగొన్న తర్వాత, మీరు దీన్ని ముద్రించవచ్చు, ఇమెయిల్ చేయవచ్చు లేదా మ్యాప్ కి  లింక్ ను  కూడా భాగస్వామ్యం చేయవచ్చు. |Telugu_M|other|9.300000
processed_te_m_finance_01142.wav|ఇప్పుడు అమరావతి,విజయవాడ ,గుంటూరు బెల్ట్‌ను రాజధానిని చేయడం ద్వారా బిలియన్ డాలర్ బిజినెస్ డీల్స్ దీంతో ముడిపడి ఉన్న సంగతిని విస్మరించలేం.|Telugu_M|other|9.839375
processed_te_m_health_01980.wav|ప్రస్తుత తరుణంలో ప్రపంచ వ్యాప్తంగా సంభవిస్తున్న అత్యధిక మరణాల్లో గుండె జబ్బుల కారణంగా మరణిస్తున్న స్త్రీలు, పురుషుల సంఖ్యే ఎక్కువగ ఉంది.|Telugu_M|other|9.287604
processed_te_m_general_02369.wav|రామంతాపూర్ ప్రధాన రహదారిపై ఉన్న ఇందిర ఇంపీరియల్ షాపింగ్ మాల్ వెనుక ఉన్న ప్రహరీ కూలడంతో పక్కనే ఉన్న విద్యుత్ ట్రాన్స్‌ఫార్మర్ ధ్వంసమైంది. |Telugu_M|other|9.241167
processed_te_m_politics_01055.wav|అయితే దివంగత ముఖ్యమంత్రి వైయస్ రాజశేఖర్ రెడ్డి డ్రీం ప్రాజెక్టు ని శంకుస్థాపన చేయడం తో ఆంధ్ర ప్రదేశ్ ప్రజలు సంతోషం వ్యక్తం చేస్తున్నారు.|Telugu_M|other|8.776771
processed_te_m_education_02478.wav|అనారోగ్యంతో జన్మించిన తన కుమార్తెకు వైద్యం చేయించే స్థోమత లేదని, ఆరోగ్యశ్రీ కార్డు ఉన్నా ప్రయోజనం లేదని తెలిపారు.|Telugu_M|other|8.138667
processed_te_m_finance_01899.wav|వీటికితోడు ఆర్థిక గణాంకాలు, అమెరికా స్టాక్ మార్కెట్ల రాత్రికి రాత్రే లాభాలు వంటివి ట్రేడింగ్ పరిమాణాన్ని పెంచాయి. |Telugu_M|other|7.406792
processed_te_m_general_02225.wav|అప్పుడు శివయ్యకు నీ శ్రమలో ఏదైనా లోపం ఉంటే ఈ రాగి నాణాలు బంగారు నాణాలుగా మారవు అన్న సదానందుడి మాటలు గుర్తొచ్చాయి. |Telugu_M|other|8.080167
processed_te_m_education_01263.wav|ఈ చిత్రాన్ని ఫస్ట్ ఫ్రేం ఎంటర్టైన్మెంట్స్ పతాకంపై రాజీవ్ రెడ్డి, సాయిబాబు జాగర్లమూడి సంయుక్తంగా నిర్మిస్తున్నారు.|Telugu_M|other|7.637333
processed_te_m_finance_02003.wav|వారంతా క్రెడిట్ కార్డుల ద్వారా తన ఖాతాకు డబ్బులు వేసేవారని కెల్విన్ చెప్పడంతో బ్యాంకు ఖాతాలపై పోలీసులు కన్నేశారు. |Telugu_M|other|7.279083
processed_te_m_health_02071.wav|ఒకవేళ డ్రగ్స్ మహమ్మారి బారిన పడిన సినీ ప్రముఖులకు, నటులకు కౌన్సెలింగ్ ఇవ్వడానికి మా' ముందుకొస్తుంది అని చెప్పారు. |Telugu_M|other|7.627375
processed_te_m_general_00475.wav|ఎల్బినగర్ నుంచి చాదర్ ఘాట్ మీదుగా వెళ్లే వాహనాలను ముసారంబాగ్, అంబర్ పేట మీదుగా ట్రాఫిక్ సిబ్బంది మళ్లిస్తున్నారు.|Telugu_M|other|7.476458
processed_te_m_agri_02122.wav|వెల్లటూరు, కిష్టాపురం, అడ్లూరు, నెమలిపురి గ్రామాలకు రాకపోకలు నిలిచిపోగా గ్రామ సమీపాల్లోని పంట పొలాలు నీట మునిగాయి|Telugu_M|other|9.269333
processed_te_m_agri_02801.wav|ఆర్చర్డ్స్ ఇచ్చిన ప్రాంతంలో ఒకటి లేదా రెండు పాలినిటర్ చెట్లను కలపడం మరియు తేనెటీగలు పుప్పొడి బదిలీని చేయనివ్వండి. |Telugu_M|other|7.300000
processed_te_m_health_02096.wav|నాటి ఆయుర్వేద ఆచార్యులు ఈ చర్మం ఏడు సూక్ష్మ వలల అంటే పొరల నిర్మితం అని ప్రస్తావించినా మనకి కనిపించేవి మూడు పొరలు. |Telugu_M|other|8.242708
processed_te_m_education_01253.wav|భారత్జపాన్ భాగస్వామ్య పెట్టుబడుల్లో కూడా జపాన్ పరిజ్ఞానం ఉన్న వారికి తొలి ప్రాధాన్యం కల్పిస్తామని స్పష్టం చేశారు.|Telugu_M|other|7.905625
processed_te_m_finance_01378.wav|ఆర్బీఐ తమను పిసిఎ బ్యాంకుల జాబితాలో చేర్చినట్టుగా ఎల్విబి స్వయంగా శనివారం స్టాక్ మార్కెట్ వర్గాలకు వెల్లడించింది.|Telugu_M|other|8.370417
processed_te_m_finance_00290.wav|ఏప్రిల్ నెలలో భారతదేశం, దేశంలో ఉన్న మొత్తం ట్రైవాలెంట్ వాక్సిన్ స్టాక్ ను మార్కెట్ నుండి తొలగించి ధ్వంసం చేసింది.|Telugu_M|other|7.621250
processed_te_m_agri_00814.wav|రిలాక్సేషన్ కొరకు యాపిల్, పైనాపిల్ ముక్కలు కాస్త పుదీనా కలిపి జ్యూస్ తీసి నిమ్మరసం తగినంత మాత్రం కలుపుకుని తాగండి|Telugu_M|other|8.992000
processed_te_m_weather_02777.wav|హాంగ్ కాంగ్ మేన్లాండ్ చైనాను కలుపుతూ నిర్మించిన రెండు కట్టడాలను నెల రోజుల వ్యవధిలో జిన్పింగ్ ప్రారంభించడం విశేషం. |Telugu_M|other|7.162979
processed_te_m_finance_01111.wav|రుణం తీర్చివేయడం ముగిసిన ప్రతీసారీ బ్యాంకులు లేదా ఆర్థిక సంస్థల నుంచి నో డ్యు సర్టిఫికెట్ తీసుకోవడం మర్చిపోవద్దు.|Telugu_M|other|8.010521
processed_te_m_health_02547.wav|డైస్మోర్ఫోనిక్ కాలం ఊహాత్మక పరిపూర్ణత కారణంగా రోగిలో కనిపించే ఒక బలమైన అసంతృప్తిని కలిగి ఉన్న వ్యాధి యొక్క ఆరంభం. |Telugu_M|other|8.567792
processed_te_m_agri_02691.wav|తుమకూరు, హసన్, బెంగళూరు రూరల్ జిల్లాలకు చెందిన సుమారు మూడు వేల గ్రామాల నుంచి పీఠానికి ఆహార ధాన్యాలు అందుతున్నాయి. |Telugu_M|other|7.453229
processed_te_m_finance_00853.wav|ఇమెయిల్లోని లింక్పై క్లిక్ చేయవద్దు మరియు మీ బ్యాంక్ ఖాతా లేదా క్రెడిట్ కార్డ్ సమాచారాన్ని స్వచ్చందంగా తీసుకోకండి|Telugu_M|other|8.289146
processed_te_m_agri_02239.wav| ఈ రకం కంటిశుక్లం నెమ్మదిగా అభివృద్ధి చెందుతుంది, వృద్ధులలో ఎక్కువగా ఉంటుంది, మరియు కంటికి పసుపు రంగులోకి వస్తుంది|Telugu_M|other|8.161563
processed_te_m_finance_01303.wav|ఇక ఆర్బీఐ బాధ్యతల విషయానికి వస్తే, పార్లమెంటు ఆర్బీఐకి ద్రవ్యోల్బణం అడ్డుకునే పని అప్పగించింది" అన్నారు పట్నాయక్.|Telugu_M|other|8.625833
processed_te_m_finance_00297.wav|డబ్బు తిరిగి తన వ్యాపారంలో పెట్టుబడి పెట్టడంతో, అతను మరింత నౌకాయాన నౌకలను కొనుగోలు చేశాడు.|Telugu_M|other|6.837896
processed_te_m_general_00789.wav|అయినా అంతటి మహా పండితుడు ఇటు ఆంగ్లం అటు సంస్కృతం ఈ రెంటికీ మధ్యలో తెలుగులోనూ కూడా అయ్యాడు. |Telugu_M|other|6.640542
processed_te_m_finance_00908.wav|స్వాప్నికుడు చనిపోయిన మనిషి డబ్బు మందపాటి స్టాక్ అందజేశారు, అది వాణిజ్య విషయాలలో అపవిత్రము|Telugu_M|other|6.569063
processed_te_m_other_02566.wav|కామారెడ్డి, నిజామాబాద్ జిల్లాలో మిషన్ భగీరథ పనులపై రాష్ట్ర వ్యవసాయ శాఖ మంత్రి శ్రీ పొచారం శ్రీనివాస రెడ్డి సమీక్ష సమావేశం నిర్వహించారు. |Telugu_M|other|9.299208
processed_te_m_finance_01938.wav|కరెన్సీ నోటుకు బదులు కార్డుతో చెల్లింపులు జరిపేవారి సంఖ్య మన దేశంలో అనూహ్యంగా పెరుగుతోంది.|Telugu_M|other|6.048417
processed_te_m_other_01476.wav|అన్ని సినిమాల్లో లాగానే హీరో ఆ ప్రేమకు సహకరిస్తూ అడ్డు వచ్చిన వాళ్లను అడ్డంగా కొడ్తూంటాడు. |Telugu_M|other|5.676896
processed_te_m_finance_01835.wav|గత ఐదేళ్ల కాలంలో భారత్లోకి వచ్చిన అతి పెద్ద విదేశీ ప్రత్యక్ష పెట్టుబడి కియా కార్ల ప్లాంట్. |Telugu_M|other|6.200000
processed_te_m_agri_01867.wav|ఇతర మార్గాల్లో అయినా నీళ్లు తీసుకొస్తాం గానీ, రైతు నష్టపోవద్దు అని సీఎం పదేపదే చెప్తుంటారు|Telugu_M|other|6.853438
processed_te_m_health_01889.wav|ఆ తర్వాత నాదల్ మోకాలి గాయం మరింత ఇబ్బంది పెట్టడంతో టోర్నీ నుంచి అర్థాంతరంగా తప్పుకున్నాడు.|Telugu_M|other|7.116542
processed_te_m_health_02079.wav|రోగ లక్షణాలను ద్రవశీర్షం రోగి యొక్క వయస్సు, మరియు వ్యాధి యొక్క డిగ్రీ ద్వారా గుర్తిస్తారు. |Telugu_M|other|6.094875
processed_te_m_health_00656.wav|మీకు అందుబాటులో ఉన్న కంప్యూటర్, సెల్ఫోన్, ట్యాబ్ ద్వారా ఒత్తిడి నివారణ చర్యలు చేపట్టవచ్చు.|Telugu_M|other|6.000312
processed_te_m_other_02457.wav|మేజర్ అనేది ఇండియాలోని అందరి కోసం చెబ్తున్న కథ అని క్లుప్తంగా శోభిత పాత్రను పరిచయం చేశారు. |Telugu_M|other|5.932333
processed_te_m_politics_01861.wav|ఈ వ్యాసం లో మీరు ఒక ఫోన్ నంబర్ మరియు ఎలా వ్యవస్థ యొక్క అన్ని లక్షణాలు శీఘ్రంగా ఆక్సెస్ పొందడానికి లేదా సృష్టించవచ్చు అని నేర్చుకుంటారు.|Telugu_M|other|8.614229
processed_te_m_education_01408.wav|ఆర్మూర్ టీవీ సౌండ్ విషయంలో ఓ వ్యక్తి చేసిన దాడిలో సాత్పుతే గిర్మాజీ రాజేందర్ మృతి చెందాడు.|Telugu_M|other|7.082667
processed_te_m_education_02924.wav|ఈ చిత్రంలో ఆంధ్రోడా అంటూ వివాదాస్పద వ్యాఖ్యలతో ఉన్న ఓ పాటని కూడా ఆర్జీవీ పాడి వినిపించారు.|Telugu_M|other|6.848000
processed_te_m_politics_01766.wav|స్థానిక కంఠేశ్వర్ కాలనీలోని ఓ ఇంట్లో నాలుగు నెలల నుంచి ముగ్గురు యువకులు నివాసం ఉంటున్నారు.|Telugu_M|other|6.733417
processed_te_m_general_01906.wav|ఇటీవల ఐరాసలో మాట్లాడిన పాక్ ప్రధాని ఇమ్రాన్ ఖాన్ అణు దాడి భయాన్ని సృష్టించిన నేపథ్యంలో రాజ్ నాథ్ చేసిన వ్యాఖ్యలకు ప్రాధాన్యత చేకూరింది. |Telugu_M|other|9.380479
processed_te_m_politics_01748.wav|డెభ్భై ఏళ్ల స్వతంత్ర భారతంలో ఐదున్నర దశాబ్దాలకు పైగా దేశాన్ని పాలించిన చరిత్ర దీనికి ఉంది.|Telugu_M|other|6.698583
processed_te_m_politics_02456.wav|జననాల రేటును పెంచేందుకు స్థానిక పాలక సంస్థలు ఇలాంటి ప్రోత్సహకాలు ఇస్తున్నా ఇప్పటికీ ఫిన్లాండ్ జాతీయ జననాల రేటు అత్యంత తక్కువగా ఉంటోంది.|Telugu_M|other|9.682354
processed_te_m_finance_00422.wav|ఇతర ఖర్చుల ఒత్తిడికి తలొగ్గి, పొదుపు చేయాల్సిన మొత్తాన్ని వ్యయం చేస్తే ఇక పొదుపు కొనసాగదు.|Telugu_M|other|6.199354
processed_te_m_finance_00982.wav|ఈ విధంగా విస్తారిత ఈక్విటీపై కూడా కంపెనీ అద్భుత పనితీరు కనబరుస్తూ రావడంతో స్టాక్ మార్కెట్లో ఈ కంపెనీ షేర్కు డిమాండ్ పెరుగుతూనే వస్తోంది|Telugu_M|other|9.555000
processed_te_m_weather_01553.wav|అయితే అప్పుడు వారు సమర్థించారు అనే వాదనకు పూర్తి విరుద్ధంగా కేటీఆర్ ఈరోజు వ్యాఖ్యానించారు. |Telugu_M|other|6.000000
processed_te_m_finance_01099.wav|కంపెనీ సీఈఓగా ఉన్న డ్యాన్ ఉద్యోగస్తుల జీతాల కంటే తన జీతం చాలా తక్కువగా ఉండేలా చూసుకుంటాడు.|Telugu_M|other|7.731875
processed_te_m_weather_01630.wav|సినిమాకు ఎంత కష్టపడాల్సి వుంటుందో, సినిమా ప్రమోషన్ కు అంత కష్టపడాల్సి వస్తుంది ఈ రోజుల్లో.|Telugu_M|other|6.094875
processed_te_m_agri_02786.wav|నీటి నుండి గీసిన మరియు తీసిన ప్రతి మత్స్యకారుడు ఈ అసాధారణ దృగ్విషయాన్ని ఖచ్చితంగా చేయగలడు. |Telugu_M|other|6.489604
processed_te_m_health_00730.wav|అదే విధంగా, ప్రపంచంలోని అనేక భాషలు ఇప్పటికీ తక్కువ సభ్యోక్తి పద్ధతిలో శరీర విధులు చికిత్స.|Telugu_M|other|6.617312
processed_te_m_education_01866.wav|దక్షిణ కొరియాకు చెందిన టెక్నాలజీ దిగ్గజం ఎల్జీ గ్రూప్ మాజీ చైర్మన్ కూచా క్యుంగ్ మరణించారు.|Telugu_M|other|8.938667
processed_te_m_agri_02871.wav|ఇంట్లోకి సరిపోయేంత వరకు వరినాట్లు వేయించి, మిగతా పొలంలో కూరగాయల వంటి ఇతర పంటలు వేయించింది. |Telugu_M|other|6.000000
processed_te_m_weather_02093.wav|దీనిపై కార్యక్రమాన్ని చేపట్టి దశాబ్దం కావస్తున్నా ఏ ప్రాజెక్టూ వేగంగా పూర్తయిన దాఖలా లేదు. |Telugu_M|other|5.943937
processed_te_m_general_01300.wav|ఎవరైనా ఒక మోడరన్ డ్రెస్ వేసుకొని ఫేస్‌బుక్ లేదా ఏదైనా సోషల్ నెట్వర్కింగ్ సైట్లో పోస్ట్ చేస్తే వెంటనే ఈ ట్రోలర్స్ రాబందుల్లా వాలిపోతారు. |Telugu_M|other|9.043792
processed_te_m_other_01460.wav|సమాచారం అందుకున్న వెంటనే అదనపు పోలీసు, ఆర్మీ బలగాలను రోహ్మూ పోలింగ్ కేంద్రానికి తరలించారు.|Telugu_M|other|6.478000
processed_te_m_agri_01884.wav|నెలవంక ఆకారంలో ఉన్నఈ బీచ్లో పొడవైన కొబ్బరి తోటలను చూడటం వల్ల మనస్సుకు ఆహ్లాదం కలిగిస్తుంది|Telugu_M|other|7.264000
processed_te_m_weather_02598.wav|తెల్లవార్లూ ఒక్కసారైనా గాండ్రుమంటూ అరవని సదరు వ్యాఘ్ర రాజములు నిజం టైగర్స్ కావు బొమ్మలోచ్. |Telugu_M|other|6.977229
processed_te_m_finance_00670.wav|ముఖ్యంగా వడ్డీ కట్ చేసుకొని లోన్ ఇచ్చే ఫైనాన్సర్లు సాయంత్రం వ్యాపారం ముగిసిన తర్వాత తామిచ్చిన లోన్ డబ్బును తిరిగి తీసుకోవడం జరుగుతుంది.|Telugu_M|other|8.637458
processed_te_m_health_01033.wav|కాగా, రెండు రోజుల క్రితం జ్వరం రావడం, చలితీవ్రత ఎక్కువగా ఉండడంతో ఫిట్స్ ‌వచ్చి అపస్మారక స్థితిలోకి వెళ్లిపోయాడు.|Telugu_M|other|8.358813
processed_te_m_health_03107.wav|ఈ వ్యాధి లక్షణాల లక్షణం గనాడాల్ డైస్క్రషియా మరియు అండాశయ పోషకాహార వంటి అస్తిత్వాలకి దగ్గరి సంబంధం కలిగి ఉంటుంది. |Telugu_M|other|8.700000
processed_te_m_education_01222.wav|డ్రీం పుస్తకం సమీప భవిష్యత్తులో, మీరు వ్యాపార మరియు వ్యక్తిగత జీవితంలో మీకు  సహాయపడే కొత్త జ్ఞానాన్ని పొందుతారు.|Telugu_M|other|7.125333
processed_te_m_agri_00744.wav|ఇదే ఆకారం ఉన్న ఒకే పేరు మరియు పువ్వులు ఉన్నప్పటికీ, మడగాస్కర్ పెరివిన్కిల్ ఈ రెండు మొక్కల నుండి భిన్నంగా ఉంటుంది|Telugu_M|other|8.672000
processed_te_m_agri_01351.wav|ప్రిస్క్రిప్షన్ ప్రకారం, మొక్క మరియు గడ్డి విత్తనాలు అనుకూలంగా ఉంటాయి. క్రియాశీల పదార్ధం గుర్రం యొక్క ఆల్కలీయిడ్|Telugu_M|other|8.501333
processed_te_m_politics_01035.wav|బంగ్లాదేశ్ నుంచి మన దేశంలోకి చొరబడిన విదేశీయుల సంఖ్య రెండు కోట్లని మూడు కోట్లని దశాబ్దాల తరబడి ప్రచారం జరిగింది.|Telugu_M|other|7.639000
processed_te_m_other_01542.wav|సోషల్ మీడియాలో మంత్రులు చురుగ్గా ఉండాలని ఏపి సి ఎం చంద్రబాబు సూచించిన నేపథ్యంలో మంత్రులు దానిపై దృష్టి పెట్టారు.|Telugu_M|other|7.673813
processed_te_m_finance_01038.wav|మార్పులను సేవ్ చేసి, మెయిల్ స్క్రీన్ కు  తిరిగి రావడానికి సంతకం స్క్రీన్ యొక్క ఎగువ ఎడమ వైపు ఉన్న బాణం నొక్కండి.|Telugu_M|other|7.731875
processed_te_m_finance_01994.wav|ముందుగా, ప్రభుత్వరంగ సంస్థలలో పెడితే ఏవిధమైన పెన్షన్లు అందుబాటులో ఉన్నాయి, పెన్షన్ ఎంతెంత వస్తుందో పరిశీలిద్దాం. |Telugu_M|other|7.430021
processed_te_m_health_01944.wav|ఇవి సిలికాన్ ప్రొస్థెసెస్ కంటే బరువులో తేలికైనవి మరియు వెంటనే మీకు శస్త్రచికిత్స తరువాత కావలసినట్టు  ధరించవచ్చు.|Telugu_M|other|8.509750
processed_te_m_weather_01453.wav|ఫ్ల్యాష్ బ్యాక్లోకి ప్రభాస్ తీసుకు వెళ్లబోతున్న నేపథ్యంలో సినిమాపై అప్పుడే అంచనాలు ఆకాశాన్ని తాకేలా వస్తున్నాయి. |Telugu_M|other|6.895958
processed_te_m_health_01402.wav|లివర్ క్యాన్సర్తో లాహోర్లోని ఒక ఆసుపత్రిలో చికిత్స కోసం చేరిన ఏడేళ్ల బాలుడు షాన్ సుల్తాన్ పరిస్థితి విషమించింది.|Telugu_M|other|8.673438
processed_te_m_finance_00732.wav|వారంతా తమ వేతనాల నుంచి నెలనెలా కొంత మొత్తాన్ని పొదుపు చేసి అత్యంత ఖరీదైన టెల్సా కారును కొనిచ్చి ఆయనకు షాకిచ్చారు|Telugu_M|other|7.847979
processed_te_m_finance_00797.wav|సంస్థ అండర్‌రేటింగ్ లేదా బీమా యొక్క రుజువు అవసరం లేదు, రెండూ కూడా మీరు ఆరోగ్య భీమా పొందడానికి నష్టం చేస్తున్నాయి|Telugu_M|other|8.104688
processed_te_m_politics_01663.wav|గత కొంత కాలంగా తెలంగాణ ముఖ్యమంత్రి కేసీఆర్ నియంతృత్వ ధోరణితో వ్యవహరిస్తూ అడ్డొస్తున్న వారి గొంతు నొక్కుతున్నారు.|Telugu_M|other|7.476458
processed_te_m_health_02626.wav|అంటే క్యాన్సర్ మహమ్మారి వల్ల ప్రాణాలు కోల్పోయిన వారికంటే సూపర్బగ్ వల్ల మృతి చెందిన వారి సంఖ్యే ఎక్కువగా ఉంటోంది. |Telugu_M|other|7.488062
processed_te_m_health_03171.wav|ఐదు రోజుల క్రితం చైనా నుంచి హైదరాబాద్ కు  వచ్చిన ఒక యువ వైద్యుడు జలుబు, దగ్గు లక్షణాలతో ఫీవర్ ఆసుపత్రిలో చేరాడు. |Telugu_M|other|7.395187
processed_te_m_general_00307.wav|వెంకన్న కబడ్డీ ఆటపై ఉన్న మక్కువతో జిల్లాలోని పలు ప్రాంతాలలో కబడ్డీ ఆట ఎక్కడ నిర్వహించినా ఉత్సాహంగా పాల్గొనేవాడు. |Telugu_M|other|8.149833
processed_te_m_other_02763.wav|రామచంద్ర పురం మాదిగలు చిందోళ్లపై అనుసరిస్తున్న నీతిమాలిన వ్యవహారంలో ఆయన ఎవరి పక్షం వహిస్తారని ప్రశ్నిస్తున్నారు. |Telugu_M|other|7.430021
processed_te_m_education_00932.wav|చంద్రబాబు కి ప్రత్యామ్న్యాయంగా లోకేష్ ను చంద్రబాబు తయారు చేస్తున్నా ఆయన నాయకత్వంపై ఎవరికీ పెద్దగా నమ్మకాలు లేవు.|Telugu_M|other|8.501333
processed_te_m_general_00083.wav|భూమి యొక్క బయటి షెల్ సంకర్షణతో తయారయ్యే లితోస్పెరిక్ ప్లేట్లు, కొన్ని అంతర్లీన మాంటిల్ లోకి క్రిందికి పడిపోతాయి. |Telugu_M|other|7.592542
processed_te_m_education_01731.wav|జమియత్ తరపున వాదనలు వినిపిస్తున్న ఇజాజ్ మక్బూల్ ఈ మేరకు తనను తొలగిస్తూ రాసిన లేఖను పంపారని రాజీవ్ ధవన్ తెలిపారు.|Telugu_M|other|8.149333
processed_te_m_finance_00717.wav|దీనికి కారణం వారు డబ్బును ఇన్షూరెన్స్, పెట్టుబడి, డబ్బు ఖర్చు వంటివాటిని ఏ విధంగా మేనేజ్ చేశారన్నదే ఇక్కడ ముఖ్యం|Telugu_M|other|7.453229
processed_te_m_general_02333.wav|అగ్నిపర్వత ద్వీప చారికలు లేదా ఖండాల అంచుల మధ్య,భూమి యొక్క గొప్ప ఉపవిభాగ మండలాలపై కూడా బేజల్స్ విస్ఫోటనం చెందాయి. |Telugu_M|other|8.649062
processed_te_m_weather_02613.wav|అయితే ఇండస్ట్రీ కి దిశా నిర్దేశం చూపాల్సిన వారే ఈ రకంగా ప్రవర్తించడం పట్ల చిత్ర పరిశ్రమ దిగ్భ్రాంతికి గురౌతోంది. |Telugu_M|other|7.766708
processed_te_m_politics_01641.wav|పూజా హెగ్డే స్టార్‌డం రకుల్ ప్రీత్ సింగ్ మాదిరిగా మూడు నాళ్ల ముచ్చటగానే మిగిలి పోనున్నట్లుగా ప్రచారం జరుగుతోంది.|Telugu_M|other|6.582479
processed_te_m_politics_01218.wav|పవన్ పార్టీ పెడతారని, లేదంటే ఏదో ఓ పార్టీ తరఫున వచ్చే ఎన్నికల్లో పోటీ చేస్తారనే ప్రచారం విస్త్రృతంగా జరుగుతోంది.|Telugu_M|other|8.521354
processed_te_m_weather_01760.wav|ప్రపంచంలో ఎవరు అడ్డొచ్చినా మూడు రాజధానుల ప్రతిపాదన ఆగదని వైఎస్సార్ సిపి పార్లమెంటరీ నేత విజయసాయి రెడ్డి అన్నారు. |Telugu_M|other|8.000000
processed_te_m_finance_01456.wav|మార్కెట్ పరిస్థితులు, మారిన మీ అవసరాలు, ఆర్థిక నేపథ్యాలను బట్టి పెట్టుబడి పథకాల్లో మార్పులు చేర్పులు చేసుకోవాలి.|Telugu_M|other|7.221042
processed_te_m_general_01709.wav|మీ స్కైస్ లో ఫోటోలు మరియు మెరిసే నక్షత్రాలు ముఖ్యాంశాలు జోడించడం కోసం ఈ సెట్ పనిలో బ్రష్లు గొప్ప పనులు చేస్తాయి. |Telugu_M|other|7.975688
processed_te_m_politics_02785.wav|తన జీవిత చరిత్ర బర్నింగ్ బ్రైట్ రాస్తున్న దీప్తిప్రియా మల్హోత్రాకు యోగ గురించి ఇరోం మాట్లాడుతూ, యోగ అంటే ఫుట్బాల్ ఆట కాదు అని అన్నారు.|Telugu_M|other|10.169958
processed_te_m_agri_01183.wav|పట్టాదారై నాగలి పట్టి వ్యవసాయం చేసే నిజమైన రైతులకి , స్థానికంగా ఉండే వారికి, కొంత చదువుకున్న వారికి ఈ సమితుల్లో ప్రాధాన్యత ఇస్తున్నారు|Telugu_M|other|9.621333
processed_te_m_politics_00919.wav|ప్రభుత్వానికి వ్యతిరేకంగా వార్తలు రాసే వారి మీద కేసులు పెట్టండి అంటూ ముఖ్యమంత్రి కేసీఆర్ తన మంత్రివర్గ సభ్యులకు ఉద్భోదించటం తెలిసిందే.|Telugu_M|other|9.403708
processed_te_m_health_03060.wav|అయితే, మెదడు యొక్క లక్ష్యంగా ఉన్న ప్రాంతం చికిత్స చేయబడితే, చికిత్స క్షేత్రానికి అనుబంధంగా ఉన్న పాచ్లో మాత్రమే అపోలోసియా కనిపిస్తుంది. |Telugu_M|other|8.892875
processed_te_m_general_02255.wav|కొందరు వాస్తవిక సంఘటనలు నుంచి తీసుకుంటే, మరికొందరు తాము చదివిన సాహిత్యం నుంచి , ఇంకొందరు తాము చూసిన సినిమాల నుంచి ప్రేరణ పొందుతూంటారు. |Telugu_M|other|10.100000
processed_te_m_general_00908.wav|హిమాచల్ ప్రదేశ్ రాష్ట్ర రోడ్డు రవాణా సంస్థకు చెందిన ఈ బస్సుల్లో ఒకటి మనాలినుంచి కట్రాకు వెళ్తుండగా, మరోటి మనాలినుంచి చంబాకు వెళ్తోంది. |Telugu_M|other|9.400000
processed_te_m_education_00510.wav|సమాచారం అందుకున్న జీహెచ్ఎంసీ డిజాస్టర్ రెస్క్యూ బృందాలు, ఫైర్ విభాగానికి చెందిన నాలుగు ఫైర్ ఇంజన్లు మంటలను ఆర్పేందుకు రంగంలోకి దిగాయి.|Telugu_M|other|9.668750
processed_te_m_general_00673.wav|డాన్స్ హాల్ కూడా బాష్మెంట్ అని కూడా పిలుస్తారు, ఈ పదం సంగీతం లేదా డ్యాన్స్‌హాల్ సంగీతాన్ని ప్రదర్శిస్తున్న పెద్ద పార్టీని సూచిస్తుంది. |Telugu_M|other|8.939312
processed_te_m_education_01679.wav|ఇక రీసెంట్ గా ప్రభాస్ ఒప్పుకుంటే ధూం ఫ్రాంచైజీలో నాలుగో భాగాన్ని ప్లాన్ చేస్తానని బాలీవుడ్ బడా ప్రొడ్యూసర్ ప్రకటించిన సంగతి తెలిసిందే.|Telugu_M|other|8.565333
processed_te_m_other_00690.wav|జిల్లాలో రెవెన్యూ డివిజన్ల వారీగా పోలింగ్ బూత్లను ఏర్పాటు చేసిన జిల్లా యంత్రాంగం కావాల్సిన అన్ని ఏర్పాట్లను పకడ్భందిగా పూర్తి చేసింది. |Telugu_M|other|8.509750
processed_te_m_weather_01808.wav|అలా టైమ్ మిషన్ బ్యాక్‌డ్రాప్ లో  సిద్ధం చేసిన కథ రవితేజకు కనెక్ట్ అయిందని ఇండస్ట్రీ టాక్. |Telugu_M|other|5.676896
processed_te_m_other_02480.wav|వాఘా సరిహద్దు వద్ద భారత జవాన్లు పాక్ సైనికులకు స్వీట్లు పంచి వారిని ఆలింగనం చేసుకున్నారు. |Telugu_M|other|5.816229
processed_te_m_health_01358.wav|శస్త్రచికిత్స చేయకుండా కంటి లోపల వాపు ఒక వారం లేదా రెండు వారాల కోసం చుట్టూ హేంగ్ ఉంటుంది.|Telugu_M|other|6.686979
processed_te_m_health_00759.wav|లైంగిక మార్గంలో జననేంద్రియ ట్రిఖోమోనాస్ యొక్క ద్రావణం వ్యాధి యొక్క ఆగమనం యొక్క మూల కారణం.|Telugu_M|other|7.104938
processed_te_m_health_00128.wav|వెన్ను గాయం కారణంగా గత ఏడాది సెప్టెంబరు నుంచి క్రికెట్కి దూరంగా ఉంటున్న హార్దిక్ పాండ్యా.|Telugu_M|other|6.083250
processed_te_m_finance_00475.wav|కార్మిక లోకపు కళ్యాణ సారథిగా మార్క్స్ రాసిన కేపిటల్ పెట్టుబడి గ్రంథానికి ఏళ్లు పైబడినాయి.|Telugu_M|other|6.597500
processed_te_m_finance_01035.wav|ఆ ఫొటోగ్రాఫర్ గురించి ఆలోచించి మీరు నా జీతం ఇంతేనా,నా సంపాదన ఇంతేనా అని దిగులు చెందవద్దు.|Telugu_M|other|7.104938
processed_te_m_agri_01061.wav|ఇంటి అనుమతుల కోసం దరఖాస్తుతో పాటు రెవెన్యూ, నీటి పారుదల శాఖలు జారీ చేసిన ఎన్వోసీ జతచేయాలి|Telugu_M|other|7.626667
processed_te_m_agri_02889.wav|రైతు సంఘాలు, మిల్లర్లు, ధాన్యం కొనుగోలు కేంద్రాల బాధ్యులతో ఒక సమావేశాన్ని ఏర్పాటు చేయాలి. |Telugu_M|other|6.222583
processed_te_m_other_01372.wav|సరోగసి పద్ధతి ద్వారా ఇద్దరు పిల్లలకు సన్నీ జన్మనివ్వగా, నిషా అనే పాపను అడాప్ట్ చేసుకుంది.|Telugu_M|other|6.400000
processed_te_m_weather_01476.wav|మిడ్సెంచరీ ఆధునిక భోజనాల గదికి, మీరు తగిన కాంతి పరికరాలు కోసం వందల ఎంపికలను కలిగి ఉంటారు. |Telugu_M|other|6.628917
processed_te_m_politics_01591.wav|తాజాగా ఈ కల్కి కొచ్లిన్ చేసిన బేబీ బంప్ ఫోటో షూట్ కూడా సోషల్ మీడియాలో తెగ వైరల్ అవుతోంది.|Telugu_M|other|7.221042
processed_te_m_education_01138.wav|ఇద్దరు కాంగ్రెస్ ఎమ్మెల్యేలు సుభాశ్ శిరోద్కర్, దయానంద్ సోప్తి గత సంవత్సరం రాజీనామా చేశారు|Telugu_M|other|6.688000
processed_te_m_finance_01121.wav|వైఎస్ కనుక కౌన్సిల్ ను తిరిగి ఏర్పాటు చేయకపోతే నారా లోకేశ్ అనే వ్యక్తి ఎమ్మెల్సీ అవుతాడా?|Telugu_M|other|7.035271
processed_te_m_politics_02454.wav|సీడి యాక్సిస్ రోడ్డుపై ఆయా ప్రాంతాలకు చెందిన రైతులు బైఠాయించి రహదా రిని దిగ్బంధనం చేశారు.|Telugu_M|other|6.686979
processed_te_m_other_01507.wav|కొద్దికాలం తర్వాత, క్వెల్ తన సొంత రికార్డు లేబుల్ బ్లాక్స్మిత్ రికార్డ్స్ ను స్థాపించాడు. |Telugu_M|other|5.500000
processed_te_m_finance_01963.wav|బ్యాంకులు చిన్న డిపాజిట్ల కంటే బల్క్ డిపాజిట్లపై కొంత మేర అదనపు వడ్డీని ఆఫర్ చేస్తుంటాయి. |Telugu_M|other|5.900000
processed_te_m_agri_00493.wav|నేల యొక్క ఉపరితలం క్రింద మీ ఊడూ లిల్లీ కామ్మ్ లేదా గడ్డలు నాలుగు నుంచి ఆరు అంగుళాలు మొక్క|Telugu_M|other|8.522667
processed_te_m_politics_01462.wav|ఒక స్కెచ్‌బుక్ అనేది ఆలోచనలు మరియు రికార్డుల కోసం పని చేసే సాధనం, ప్రదర్శన కోసం పని కాదు.|Telugu_M|other|6.954000
processed_te_m_politics_00972.wav|ఈ ఎమ్మెల్యేల్లో ఒకరైన జర్నైల్ సింగ్ వివాదం ముదరకుండా తన ఎమ్మెల్యే పదవికి రాజీనామా చేశారు.|Telugu_M|other|6.129688
processed_te_m_finance_02082.wav|స్టాక్ మార్కెట్ గురించి ఏ మాత్రం అవగాహన లేకుండా ఇన్ వెస్ట్ చేస్తే ఉన్నది ఊడ్చుకు పోతుంది.  |Telugu_M|other|5.700000
processed_te_m_politics_01104.wav|ప్రధాన పార్టీల రాష్ట్ర నేతలు నేటి నుంచి డివిజన్‌లో  ప్రచారం చేసేందుకు సిద్దం అవుతున్నారు.|Telugu_M|other|5.816229
processed_te_m_weather_01367.wav|అలా ముఖం పెట్టావు ఈ హైదరాబాద్ నగరంలో నివసిస్తూ నగరాన్ని నిర్మించిన కులీ కుతూబ్షా తెలియదా?|Telugu_M|other|6.478000
processed_te_m_education_01868.wav|ప్రిన్స్ ఆండ్ర్యూ అనే సంస్కర్త తన కెరీర్లో నిరాశ లేకుండా ఉన్నంతలో  ఒక మాదిరి చురుకైన సాంఘిక జీవితాన్ని గడిపారు.|Telugu_M|other|8.245333
processed_te_m_general_00605.wav|జాతుల మరియు చారిత్రక ఎగ్జిబిషన్ ఉడ్ముర్ట్ మరియు నగరం యొక్క సంస్కృతి, సంప్రదాయాలు మరియు ఆచారాలు గురించి చెప్పడం. |Telugu_M|other|7.859583
processed_te_m_agri_01663.wav|ఈ సరళమైన టేప్పోప్ చెక్క ఆకృతి వంటకాలు, సాధారణ ఆహారాలు, మరియు చవకైన పుష్పం గుత్తితో పార్టీ ఆకృతి పూర్తిచేస్తుంది|Telugu_M|other|9.738667
processed_te_m_weather_01867.wav|ఓటర్లలో చైతన్యం నింపడానికి ముందుకొచ్చిన ద్రవిడ్ కే  ఓటు హక్కు లేకపోవడం పట్ల అంతా ఆశ్చర్యం వ్యక్తం చేస్తున్నారు. |Telugu_M|other|7.534500
processed_te_m_general_01563.wav|ఇస్లాం వ్యాప్తికై యితర దేశాలపై దాడి చేసిన తర్వాత బొక్కసం ఖాళీ అవుతూంటే వెండి నాణాల బదులు రాగి నాణాలు వేయించాడు. |Telugu_M|other|7.800000
processed_te_m_education_02825.wav|ఇటీవల బెంగళూరులో ఆమ్నెస్టీ ఇండియా నిర్వహించిన కశ్మీర్‌పై  చర్చ కార్యక్రమం వివాదాలకు దారి తీసిన సంగతి తెలిసిందే.|Telugu_M|other|7.978667
processed_te_m_education_02974.wav|మేము మెస్సేజీలు ఇవ్వటానికి పుట్టలేదు అని సత్పురుషుడు చక్రపాణి నిజం ఒప్పుకున్నాడు కాబట్టే ఆయనకు పద్మశ్రీ రాలేదు.|Telugu_M|other|7.990938
processed_te_m_finance_00938.wav|అమెరికా విధిస్తున్న దిగుమతి సుంకాల నేపథ్యంలో జరుగుతున్న వాణిజ్య యుద్ధానికి ప్రస్తుతం కరెన్సీ వార్‌కూడా తోడయింది|Telugu_M|other|7.174583
processed_te_m_agri_01765.wav|రష్యన్ ఫెడరేషన్ యొక్క యూరోపియన్ భాగమైన గడ్డి మరియు అటవీ గడ్డి పశ్చిమ కాంతి ఫెర్రేట్ యొక్క ఉపజాతి చెలామణి అయింది|Telugu_M|other|8.768000
processed_te_m_politics_01372.wav|స్నైపర్ బుల్లెట్ల నుంచి ప్రాణ రక్షణ కల్పించేందుకు సర్వత్ర బుల్లెట్ ప్రూఫ్ జాకెట్లను అనూప్ మిశ్రా డెవలప్ చేశారు.|Telugu_M|other|6.988833
processed_te_m_health_00641.wav|గర్భస్రావం ఉన్న కోత కలిగిన స్త్రీలు అశ్విక స్థితిలో "చేతుల్లో నుండి" బాహుమూలాల నుండి తినే స్థానానికి సరిపోతారు.|Telugu_M|other|8.080167
processed_te_m_politics_03516.wav|కొద్దిరోజుల నుంచి హైదరాబాద్ లో  ప్రముఖ కార్పొరేట్ కంపెనీల ఈమెయిల్స్ ఖాతాలను హ్యాక్ చేయడమే పనిగా పెట్టుకున్నారు.|Telugu_M|other|6.698583
processed_te_m_other_02166.wav|పెరుగుతున్న వలసలకు వ్యతిరేకంగా మరాఠీల ఉనికి కోసం, మనుగడ కోసం పోరాడాలని ఆ పత్రిక ద్వారా ఆయన ఉద్భోధిస్తూ వచ్చారు. |Telugu_M|other|8.091771
processed_te_m_weather_01069.wav|సోమవారం ఉదయం ఖలిస్థాన్ విముక్తి ఫ్రంట్ అధినేత హర్మీందర్ సింగ్ అలియాస్ మింటూను ఢిల్లీలో పోలీసులు అరెస్టు చేశారు. |Telugu_M|other|7.731875
processed_te_m_health_00861.wav|బ్లడ్ స్ట్రీం ద్వారా క్యాన్సర్ కణాలు కూడా రక్తపు స్రవంతిలోకి ప్రవేశిస్తాయి, దీని ద్వారా అవి శరీరం చుట్టూ ఉంటాయి|Telugu_M|other|7.731875
processed_te_m_general_01970.wav|వివరణ వెబ్సైట్లు, సోషల్ నెట్వర్కులు, బ్లాగులు మరియు వ్యక్తిగత ప్రారంభ పేజీలలో పనిచేసే విడ్జెట్ల అద్భుతమైన మూలం. |Telugu_M|other|8.416854
processed_te_m_weather_01499.wav|ప్రొడ్యూసర్ అలెగ్జాండర్ సాల్కిండ్ వారు వేచి చూడాల్సిన అవసరం ఉందని, "ఈ చేపల సినిమా ఎలా మారిపోయిందో" అని అన్నారు. |Telugu_M|other|7.200000
processed_te_m_weather_01818.wav|ఈ రియాలిటీ షోలో యాంకర్ ప్రదీప్, సుడిగాలి సుధీర్, రష్మీ సహా జడ్జులు అందరూ కలిసి స్టేజ్‌పై నవ్వులు పూయిస్తుంటారు. |Telugu_M|other|7.600000
processed_te_m_politics_00673.wav|బుల్లెట్‌ప్రూఫ్ మాబ్స్టర్ బాస్ ఇతర రెండు పెద్ద మోబ్స్టర్ శైలుల కన్నా త్వరగా ఆరోగ్యాన్ని పునరుత్పత్తి చేస్తుంది।|Telugu_M|other|7.592542
processed_te_m_education_01197.wav|పాలల్లో కల్తీని గుర్తించేందుకు క్రోమటోగ్రఫీ, స్పెక్ట్రోస్కోపీ లాంటి సాంకేతిక పరిజ్ఞానం ఇప్పటికే అందుబాటులో ఉంది|Telugu_M|other|8.480000
processed_te_m_other_01826.wav|ఈ విషయంపై ఆరా తీద్దామని ఆదాని ఎలక్ట్రీసిటీ సంస్థకు చెందిన టోల్ ఫ్రీ నంబర్ కు కాల్ చేస్తే ఎంతకు కలవడం లేదన్నారు. |Telugu_M|other|7.847979
processed_te_m_health_03041.wav|బోయిల్స్ మరియు మొటిమలు స్ఫోటములు వేర్వేరు కారణాలు కలిగి ఉంటాయి మరియు అవి చాలా విభిన్నంగా చికిత్స పొందుతున్నాయి. |Telugu_M|other|7.023667
processed_te_m_finance_01500.wav|న్యూయార్క్లోని బ్రూక్లిన్ ఫ్లాట్ బుష్ నేషనల్ బ్యాంక్ యొక్క జాన్ బిగ్గిన్స్ మొదటి బ్యాంకు జారీ చేసిన క్రెడిట్ కార్డు యొక్క సృష్టికర్త.|Telugu_M|other|8.231104
processed_te_m_politics_00476.wav|వెర్మోంట్:స్వలింగ వివాహాలు మరియు శాసనసభ యొక్క ఓటు ద్వారా స్వలింగ వివాహం ఆమోదించిన మొదటి రాష్ట్రం అనుమతించే నాల్గవ రాష్ట్రంగా మారింది.|Telugu_M|other|10.158354
processed_te_m_finance_00993.wav|ప్రస్తుతం ముంబైలో వరదలతో పాటు బాండ్ల ద్వారా రుణాలు సేకరిస్తే ఎక్కువ వడ్డీ పడే అవకాశం ఉండటంతో రుపీ టర్మ్‌లోన్కు వెళ్లాలని నిశ్చయించారు|Telugu_M|other|9.839375
processed_te_m_agri_02788.wav|బుధవారం తన నివాసం నుంచి పౌర సరఫరాలు, ఉద్యాన, వ్యవసాయ శాఖలు, రైతు బజార్ల అధికారులు, జిల్లాల కలెక్టర్లతో టెలీ కాన్ఫరెన్స్ నిర్వహించారు. |Telugu_M|other|9.171500
processed_te_m_finance_01422.wav|ఆ పెట్టుబడి సమయం, డబ్బు, లేదా సేవలను విరాళంగా పొందవచ్చు.కానీ విద్యను సమర్ధించే మరియు మద్దతు ఇచ్చే సమాజాలు ఆర్థికంగా వృద్ధి చెందుతాయి.|Telugu_M|other|10.152188
processed_te_m_finance_01665.wav|ప్రైవేటు వినియోగం ఇల్లు, కారు, కన్జ్యూమర్ డ్యురబుల్స్, క్రెడిట్ కార్డులు కారణంగా రుణ మార్కెట్ భారీగా వృద్ధి చెందనుందని అంచనా వేసింది.|Telugu_M|other|9.392104
processed_te_m_finance_01923.wav|రెండు దశాబ్ధాల క్రితం తాను పనిచేసిన రెస్టారెంట్లో డబ్బు దొంగిలించిన ఓ వెయిట్రెస్ పశ్చాత్తాపంతో ఇప్పుడా సొమ్మును వడ్డీతో  సహా పంపింది.|Telugu_M|other|8.649062
processed_te_m_politics_02530.wav|సంక్రాంతి పండగ సందర్భంగా మహిళలు సకినాలు చేసుకుంటుంటే ఎంఐఎం గూండాలు అక్కడికి వెళ్లి మూత్ర విసర్జన చేశారని ఆరోపిస్తూ నిప్పులు చెరిగారు.|Telugu_M|other|9.276000
processed_te_m_health_02178.wav|జలుబు చేసి ముక్కు దిబ్బడతో ఇబ్బందిగా ఉన్నప్పుడు కర్చీఫ్ మీద రెండు మూడు చుక్కల లవంగ నూనెని చల్లి వాసన పీలిస్తే మంచి ఉపశమనం కలుగుతుంది. |Telugu_M|other|9.159896
processed_te_m_general_01040.wav|సూర్యోదయ వేళ ఆ ప్రాంతాన్ని చూడాలన్నా, సూర్యుడు అస్త మించే అద్భుత దృశ్యాన్ని కెమెరాలో బంధించాలన్నా రాత్రి వేళ ఆ ప్రాంతంలో ఉండాల్సిందే. |Telugu_M|other|9.171500
processed_te_m_politics_02044.wav|బరుల వద్ద స్థలం రోలర్లతో చదును చేయించి, ట్యాంకర్లతో తడిపి, ఇనుప ముళ్లకంచె వేసేందుకు ఇనుప స్తంభాలు పాతడం కోసం గోతులు కూడా తవ్వి ఉంచారు|Telugu_M|other|9.914542
processed_te_m_health_03142.wav|ఈ వ్యాయామం కోర్ మీద దృష్టి పెడుతుంది, కానీ అది నిటారుగా ఉండే వ్యాయామం చేస్తూ, నిలబడి ఉన్న లెగ్ యొక్క హామ్ స్ట్రింగ్స్ మరియు గ్లౌట్స్ మీద కూడా పనిచేస్తుంది. |Telugu_M|other|9.438542
processed_te_m_health_00634.wav|డ్రగ్స్ ఎందుకంటే ఈ వ్యాధి కాలేయానికి అదనపు భారం పూర్తిగా నిష్ఫలమైన, తగినంత మందగిస్తుంది.|Telugu_M|other|6.338667
processed_te_m_health_02847.wav|ఆ డాక్టరు ఏ ఇంజెక్షన్ ఇచ్చారో గానీ ఆ మందు శరీరంలోకి వెళ్లగానే నా చుట్టూ ఉన్న నర్సులు అందగత్తెలా కనిపించారు అని ఇమ్రాన్ పేర్కొన్నారు. |Telugu_M|other|8.382021
processed_te_m_other_00887.wav|అఖ్నూర్ సెక్టార్లో ఖౌర్ ప్రాంతంలో విధి నిర్వహణలో ఉన్న సమయంలో అతడు ఆత్మహత్య చేసుకున్నాడు. |Telugu_M|other|6.083250
processed_te_m_general_02233.wav|బెల్జియంలోని ఒకప్పటి యుద్ధ క్షేత్రంలో పురావస్తు శాస్త్రవేత్తలు జరుపుతోన్న తవ్వకాలు మొదటి ప్రపంచ యుద్ధానికి సంబంధించిన భయంకర వాస్తవాలను కళ్ళకు కడుతున్నాయి. |Telugu_M|other|10.100000
processed_te_m_weather_02167.wav|ఒక కండక్టర్, అలాగే స్వరకర్త థాముస్గ్రేవ్ యునైటెడ్ స్టేట్స్ మరియు బ్రిటన్లో నిర్వహించారు. |Telugu_M|other|6.071646
processed_te_m_health_01039.wav|బట్టలు లేకుండా నిద్రించడం వలన శరీరంలో రసాయనిక మార్పులు జరిగి, శక్తిని హరించేలా చేస్తుందని ఆయుర్వేదం చెబుతుంది.|Telugu_M|other|7.662208
processed_te_m_finance_02239.wav|ముందుగా అంతే రుణాన్ని,అదే అవసరం కోసం గత ఆర్థిక సంవత్సరం ప్రథమార్థంలో ఎస్‌బీఐ నుంచి తీసుకొని ఉంటే,ఎంత వడ్డీ వర్తిస్తుందో లెక్కించాలి. |Telugu_M|other|9.125063
processed_te_m_education_00472.wav|బ్రైట్ లైట్ మరియు చీకటి బ్రైట్ లైట్ మా సిర్కాడియన్ లయాలను బదిలీ చేయడానికి ప్రత్యక్ష ప్రభావాన్ని కలిగి ఉంటుంది.|Telugu_M|other|6.837333
processed_te_m_politics_01345.wav|సంగారెడ్డి జిల్లాకు చెందిన ఓ బాలికకు మూణ్నెల్ల క్రితం తల్లిదండ్రులు నిశ్చితార్థం చేశారు.|Telugu_M|other|5.932333
processed_te_m_finance_00499.wav|స్పెక్ట్రం కొనుగోలు చేసిన కంపెనీలు అందుకు సంబంధించిన ఫీజు చెల్లింపులకు మరింత వ్యవధి ఇవ్వడం ఇందులో ప్రధానమైంది.|Telugu_M|other|7.731875
processed_te_m_agri_00350.wav|ఈ బ్రిడ్జీ తెహ్రీ జిల్లాలో తపోవన్ గ్రామం నుంచి పౌరి జిల్లాలోని జంక్ గ్రామాలను కలుపుతుంది|Telugu_M|other|7.338667
processed_te_m_politics_00930.wav|గత సోమవారం రోజున పెట్రోల్ ను దొంగతనం చేస్తున్నారనే ప్రచారం స్థానికంగా వైరల్ ‌గా మారింది.|Telugu_M|other|5.920708
processed_te_m_agri_00558.wav|బియ్యం కార్డు అందినట్లు సంబంధిత లబ్దిదారుల నుంచి రశీదు కూడా వాలంటీర్లు తీసుకుం టారన్నారు|Telugu_M|other|7.765333
processed_te_m_politics_02711.wav|గ్రీకులు, హోమర్ పేర్ల బిల్డర్ల, కార్పెంటర్లు, తోలు మరియు లోహపు కార్మికులు మరియు పాటర్స్ వంటి పురాతన కళాకారులు.|Telugu_M|other|9.299208
processed_te_m_general_02210.wav|ఇది కాల్విన్ సైకిల్ యొక్క రేఖాచిత్రం, ఇది కిరణజన్య కాంతి లో చీకటి ప్రతిచర్యలు లేకుండా జరిగే రసాయన చర్యల సమితి. |Telugu_M|other|7.569333
processed_te_m_general_00146.wav|పురాతన కాలానికి చెందిన ఈ కధలు కథల అంశంగానే ఉన్నాయి, కానీ టెలివిజన్ మరియు చిత్రాల ఆగమనం కృతజ్ఞతల, భావన మళ్లీ మళ్లీ మళ్లీ జీవిస్తుంది. |Telugu_M|other|10.065479
processed_te_m_weather_01620.wav|తమిళ స్టార్ హీరో విజయ్ నివాసాల్లో ఇన్కం టాక్స్ అధికారులు రెండో రోజు సోదాలు చేస్తున్నారు. |Telugu_M|other|5.700000
processed_te_m_politics_02683.wav|జనక్షేమమే తన సంకల్పంగా తరతరాల తలరాతను మార్చాలని సంకల్పించిన ముఖ్యమంత్రి స్వప్నం నెరవేరే రోజు మరెంతో దూరం లేదు.|Telugu_M|other|8.254312
processed_te_m_agri_01196.wav|నిర్మల్ జిల్లా లక్ష్మీంపూర్ కు చెందిన సత్యం దాదాపు పదేళ్లుగా గోధుమ గడ్డిని పెంచుతున్నాడు|Telugu_M|other|6.186667
processed_te_m_finance_00969.wav|మీరు మీ ఆహార వస్తువులపై అమ్మకపు పన్ను వసూలు చేయాలా వద్దా అనే దాని గురించి మీ రాష్ట్ర పన్ను లేదా కంప్ట్రోలర్ కార్యాలయంను సంప్రదించండి|Telugu_M|other|9.543021
processed_te_m_general_00570.wav|పాక్ లో మరో దాష్టీకం:మండపం నుంచి హిందూ వధువును ఎత్తుకెళ్లి మతం మార్చి పెళ్లాడిన ముస్లిం. |Telugu_M|other|6.373500
processed_te_m_politics_00915.wav|సరైన రక్షణ పది పదిహేను సెంటీమీటర్ల పెరుగుదల, మరియు రెండు లేదా మూడు పార్శ్వ శాఖలు ఏర్పాటు టాప్ నిర్ధారిస్తుంది.|Telugu_M|other|8.707104
processed_te_m_health_01283.wav|బయటకు వెళ్తున్నప్పుడు మంచి షూస్ ధరించడం, వ్యాయామం చేస్తున్నప్పుడు మోకాళ్లకు ధరించే నీప్యాడ్స్ వంటివి ధరించండి.|Telugu_M|other|7.104938
processed_te_m_other_01471.wav|అధికారంలో ఉన్నప్పుడు అభివృద్ది పట్టని జూపల్లి నేడు మళ్లీ అభివృధ్ది మంత్రంతో ముందుకు వస్తున్నాడని విమర్శించారు. |Telugu_M|other|7.023667
processed_te_m_politics_03279.wav|బుల్లి తెరపై సెన్షేషన్ క్రియేట్ చేసిన సావిత్రి మరియు బిత్తిరి సత్తిలు ఈమద్య మీడియాలో తెగ వార్తల్లో ఉంటున్నారు.|Telugu_M|other|6.825000
processed_te_m_agri_01145.wav|అదేవిధంగా, ఆల్గై, కిరణజన్య ద్వారా ఇతర సముద్ర జీవనం కోసం ఆహారాన్ని ఉత్పత్తి చేసే ఒక మొక్క|Telugu_M|other|8.160000
processed_te_m_other_01566.wav|రెండు తెలుగు రాష్ట్రాలతో పాటు, దేశ రాజధాని ఢిల్లీ, బెంగళూరు, చెన్నైతో పాటు అనేక ప్రాంతాల్లో ప్రజానీకం స్వఛ్చందంగా రోడ్లపైకి వచ్చారు. |Telugu_M|other|8.800000
processed_te_m_other_01427.wav|ఈ నేపథ్యంలో పలాస రైల్వేష్టేషన్ మీదుగా రాకపోకలు సాగించాల్సిన పలు రైళ్లు ఆలస్యంగా నడిచాయి. |Telugu_M|other|6.478000
processed_te_m_general_02164.wav|మురికి కాల్వలు, విద్యుత్ దీపాల ఏర్పాటు అత్యవసరం కావడంతో చాలామంది సర్పంచ్లు సొంతంగా ఖర్చు చేసి పనులు చేయించారు. |Telugu_M|other|7.500000
processed_te_m_education_02445.wav|చిన్న తరహా సరఫరాదారులకు కాంపోజిషన్ పథకాన్ని వర్తింపచేసే విషయాన్ని కూడా ఇవాళ్టి సమావేశంలో చర్చించే అవకాశం ఉంది.|Telugu_M|other|9.557333
processed_te_m_education_02985.wav|టీఎంసీల సామర్థ్యంతో నిర్మించ తలపెట్టిన ఇమామ్బాద్ జలాశయాన్ని ఈ ప్యాకేజీ నుంచి తొలగించారు.|Telugu_M|other|6.720000
processed_te_m_education_01760.wav|కాలిఫోర్నియా థౌజెండ్ ఓక్స్ నగరంలోని ఒక బార్లో కాల్పులు జరిపిన నిందితుడిని అమెరికా మాజీ సైనికుడుగా గుర్తించారు.|Telugu_M|other|7.990938
processed_te_m_education_00372.wav|నీ దయవలన నా అజ్ఞానం తీరింది సందేహం పోయింది ఆత్మజ్ఞానం కల్గింది నువ్వేమి చెప్తే అది చేయడానికి సిద్దంగా ఉన్నాను.|Telugu_M|other|8.682667
processed_te_m_politics_02689.wav|కష్టంలో మహిళలు సహాయం కోరి వస్తే వారికి పూర్తి రక్షణ కల్పించే వ్యవస్థలు  పోలీసులు, డాక్టర్లు, ప్రభుత్వేతర సంస్థలు బలహీనంగా ఉన్నాయి. .|Telugu_M|other|8.881250
processed_te_m_weather_01150.wav|అలాగే దేశంలో ఇలాంటి ఘటనలు ఎన్నో జరిగాయని, ఇలాంటి సున్నిత అంశాలను రాజకీయం చెయ్యొద్దని వెంకయ్య విజ్ఞప్తి చేశారు. |Telugu_M|other|7.464833
processed_te_m_education_02134.wav|విద్యార్ధులను పరీక్షలు పాస్ చేయిస్తామని ప్రోఫెసర్ నిర్మలాదేవి వల వేసేదని పోలీసుల విచారణలో వెల్లడైందని సమాచారం.|Telugu_M|other|7.744000
processed_te_m_education_01893.wav|ఇదే విధంగా ఇప్పుడు మహర్షి విడుదల సందర్భంగా మహేష్ బాబు కూడా ఫుల్ బిజీ గా ప్రచార బాధ్యతల్లో మునిగి తేలుతున్నాడు.|Telugu_M|other|7.125333
processed_te_m_education_02935.wav|ఇప్పటికే పలు క్రేజీ సినిమాల్లో అవకాశాలు కూడా అందిపుచ్చుకుంటూ దూసుకు పోతున్న ఈ భామ నటించిన హర్రర్ సినిమా నాయకి త్వరలో విడుదల కానుంది.|Telugu_M|other|9.152000
processed_te_m_education_01293.wav|సోమవారం రాత్రి నుంచి కొన్ని టీవీ చానల్స్ లో అణ్ణామలై తన పదవికి రాజీనామా చేస్తున్నారని బ్రేకింగ్ న్యూస్ వేశారు.|Telugu_M|other|7.509333
processed_te_m_health_03076.wav|ఈ వ్యాధి రాత్రుల చేతి వేళ్ళకు మూర్ఖత్వం వంటి లక్షణం యొక్క రూపాన్ని కూడా ప్రేరేపిస్తుంది. |Telugu_M|other|5.500000
processed_te_m_general_01046.wav|లింక్డిన్, ట్విట్టర్ వంటి సోషల్ మీడియా ద్వారా కూడా మనకు సరిపోయే కంపెనీలను గుర్తించొచ్చు.|Telugu_M|other|6.000000
processed_te_m_education_01826.wav|మాట వినని నాయకులకు ఇక రాజకీయ భవిష్యేతే ఉండదేమో అన్నట్టుగా ఆ పార్టీలో క్రమశిక్షణ ఉంటుంది.|Telugu_M|other|6.837333
processed_te_m_education_01873.wav|చాలా స్టైలిష్ మరియు ధైర్యంగా రాగ్డ్ స్ట్రీట్ జీన్స్ తో క్లాసిక్ పడవల కలయిక కనిపిస్తుంది.|Telugu_M|other|5.941333
processed_te_m_politics_01721.wav|నైజాం హక్కులు ఇరవై కోట్లకి తీసుకున్నాడు.కానీ ఇందులో దిల్ రాజు రిస్క్ పద్ధెనిమిది కోట్లు.|Telugu_M|other|6.060042
processed_te_m_weather_00163.wav|ఆమె చుట్టూ క్రమంగా పుష్పం ట్విస్ట్, మరియు పుష్పించే సమయంలో, అది ఒక అందమైన మంచు తెలుపు పుష్పగుచ్ఛము అయిపోతుంది. |Telugu_M|other|7.592542
processed_te_m_education_02915.wav|సాంసింగ్ ప్రత్యెక పక్షులు, జంతు జీవులతో నిండిన కొన్ని అటవీ ప్రదేశాలకు దగ్గరగా కూడా ఉంది.|Telugu_M|other|6.602667
processed_te_m_education_00491.wav|మొదటి క్రీడాకారుడు తన స్పూన్ నుండి రెండవ ఆటగాడి యొక్క స్పూన్ వరకు కన్నులను బదిలీ చేయాలి.|Telugu_M|other|6.058667
processed_te_m_education_01037.wav|తన సిల్హౌట్ ఒక విస్తృత భుజాలు, ఒక ఇరుకైన నడుము, బలమైన చేతులు, శిక్షణ పొందిన ఛాతీ మరియు ప్రెస్ ఘనాల సూచిస్తుంది|Telugu_M|other|10.180625
processed_te_m_agri_00609.wav|సీతాఫలం గింజలను వేపనూనెలో మర్దించి తలమీద లేపనం చేసుకుంటే తలలో ఉన్న చుండ్రంతా రాలిపోతుంది|Telugu_M|other|7.765333
processed_te_m_education_03139.wav|ఒక లంబ ప్రపంచ గార్డెన్స్ ఆకాశహర్మ్యం యొక్క అతని కల.మీరు గ్రౌండ్ జీరో వద్ద చూడలేరు. అది భవనాలలో ఒకటిగా మారింది.|Telugu_M|other|8.746667
processed_te_m_agri_01614.wav|జడ్చర్ల రూరల్ ఆరుగాలం ఎండనక వాననక కష్టించి పంటలు పండించే రైతన్నకు వ్యవసాయమే ప్రధాన ఆదారం|Telugu_M|other|7.914667
processed_te_m_health_02692.wav|తన నరాలలో కెనడియన్ ఫ్రెంచ్ తల్లి మరియు అమెరికన్ ఇటాలియన్ తండ్రివైపు రక్తం ప్రవహిస్తుంది. |Telugu_M|other|5.549188
processed_te_m_education_00835.wav|లండన్ క్రికెట్లో ప్లేయర్ల సేఫ్టీపై ఎప్పుడూ చర్చ జరుగుతూనే ఉంటుంది.|Telugu_M|other|5.772812
processed_te_m_education_01075.wav|ఈ సందర్భంలో బోధన పై అడ్వాంటేజ్ ప్రొఫెషనల్ విద్య మరియు అనుభవం అవసరం|Telugu_M|other|5.440000
processed_te_m_politics_03382.wav|అప్పుడు కేవలం మండల స్థాయిలో చిత్రలేఖనం, క్విజ్, వక్తృత్వం, దేశభక్తి గీతాల ఆలాపన అనే అంశాలపై మాత్రమే చిన్నారులకు పోటీలు నిర్వహించారు.|Telugu_M|other|9.810063
processed_te_m_politics_00601.wav|మీరు లక్షణాలు సంకలనం చేసిన తర్వాత, డ్రీమ్‌వీవర్ మీ డ్రాప్డౌన్ జాబితాను ఎంచుకున్న డిఫాల్ట్ విలువతో చూపిస్తుంది.|Telugu_M|other|8.010521
processed_te_m_agri_02934.wav|గోమూత్రం ఏ ధరకు అమ్ముతున్నారో, గోమయంతో గోబర్ గ్యాస్, సేంద్రియ ఎరువులు ఎంత తయారు చేయవచ్చో ఆయన రాసుకుని వచ్చారు. |Telugu_M|other|7.847979
processed_te_m_agri_00808.wav|మండల పరిధిలోని బర్దీపూర్ గ్రామానికి చెందిన ఎర్రోళ్ళ మాణప్ప అనే రైతు తనకున్న ఎకరం పొలంలో సాయిజొన్న పంటను వేశాడు|Telugu_M|other|9.269333
processed_te_m_weather_01789.wav|కాగా అనిల్ గత కొంత కాలంగా జల్సాలకు అలవాటు పడి పట్ణణంలో పలు కేసుల్లో నిందితుడిగా ఉన్నాడు. |Telugu_M|other|6.350292
processed_te_m_politics_01969.wav|వాస్తవం ప్రతినిధి:ఏపీలో ఎన్నికలపై ప్రపంచ వ్యాప్తంగా ఉన్న తెలుగు వాళ్ళు అందరూ ఎంతో ఉత్ఖంటగా ఎదురు చూస్తున్నారు.|Telugu_M|other|7.708646
processed_te_m_education_02105.wav|ఒక కెరియర్ ఓరియెంటెడ్ స్ట్రిక్ట్ పర్సనాలిటీ జీవితంలోని ప్రేమ ఘట్టాన్ని మరీ ఇంత సింపుల్గా తేల్చేయడం మెప్పించదు.|Telugu_M|other|8.000000
processed_te_m_education_01365.wav|రాణి పద్మావతి జీవిత కథ ఆధారంగా ఈ సినిమా తీశారని రాజ్పుత్లు ఆరోపిస్తోన్న విషయం తెలిసిందే.|Telugu_M|other|7.232000
processed_te_m_general_00496.wav|కాగా, అమెజాన్ సుమారు నాలుగేళ్ల నుంచి గూగుల్కి చెందిన క్రోమ్ క్యాస్ట్ స్ట్రీమింగ్ అడాప్టర్ ను  తమ పోర్టల్లో విక్రయించడం నిలిపేసింది.|Telugu_M|other|9.229563
processed_te_m_general_02044.wav|ఇంపెడెన్స్ విశ్లేషణ ఉపయోగించి బయోమెట్రిక్ సమాచారాన్ని కొలిచే స్మార్ట్ స్కేల్స్ అడుగుల ద్వారా తేలికపాటి విద్యుత్ ప్రేరణలను పంపుతాయి. |Telugu_M|other|8.500000
processed_te_m_finance_00848.wav|మహా మాంద్యం సమయంలో బ్యాంకులు రుణదాతకు మరింత అధ్బుతంగా మారాయి. చిన్న వ్యాపారాలు ఫైనాన్సింగ్ ప్రత్యామ్నాయ వనరులను చూడటం ప్రారంభించాయి|Telugu_M|other|9.543021
processed_te_m_general_02365.wav|ఇటీవల మెల్బోర్న్‌లోని ఓ చర్చిలో భారతీయ క్యాథలిక్ ఫాదర్ పై దారుణంగా దాడి జరిగిన నేపథ్యంలో జరిగిన ఈ ఘటన తీవ్ర ఆందోళన రేకెత్తిస్తోంది. |Telugu_M|other|9.500000
processed_te_m_politics_00390.wav|కృష్ణపట్నం పోర్టు సెంట్రల్ ఇండియాకు గేట్వే కానుందని పోర్టు చీఫ్ ఎగ్జిక్యూటివ్ ఆఫీసర్ అనిల్ కుమార్ యెండ్లూరి ఆశాభావం వ్యక్తం చేశారు.|Telugu_M|other|9.113458
processed_te_m_health_01907.wav|విధానం పూర్తిగా గాయం రివర్స్ విధానం మార్చడం మరియు పొడవు తయారు లింబ్ పొడిగింపు, కీలు ఒత్తిడి దిశలో సరసన గాయం లో ఆఫ్సెట్ ముగుస్తుంది.|Telugu_M|other|10.077083
processed_te_m_finance_01753.wav|అతను తరువాత నా యజమాని భార్య ఇంటి యజమానిగా ఉద్యోగం సంపాదించాడు, అతను శుభ్రత, పొదుపు మరియు కృషికి గౌరవంగా గౌరవించే అనుభవాన్ని పొందాడు|Telugu_M|other|9.995812
processed_te_m_politics_02663.wav|ఒక చికెన్‌షాపులో పనిచేస్తూ జీవనం సాగిస్తున్న అతనికి వారం రోజుల క్రితం ఒక్కసారిగా ఫిట్స్ రావడంతో స్థానిక అపోలో ఆసుపత్రికి తరలించారు.|Telugu_M|other|9.136688
processed_te_m_general_00875.wav|కోస్ట్ యొక్క వాటా ఇంటర్ఫేస్ ఇప్పుడు కనిపించాలి, ఇమేజ్, ఫేస్‌బుక్ మరియు ట్విట్టర్ వంటి అనేక ఎంపికలతో పాటు చిత్రాలను ప్రదర్శిస్తుంది. |Telugu_M|other|8.544562
processed_te_m_general_02127.wav|రాఫెల్ యుద్ధ విమానాల కొనుగోలు ఒప్పందం వ్యవహారంలో అవినీతి జరిగిందని కరాఖండీగా చెప్పడానికి తవ్వేకొద్దీ వాస్తవాలు వెలుగు చూస్తున్నాయి. |Telugu_M|other|8.765167
processed_te_m_finance_02219.wav|ఆర్థిక వృద్ధికి దోహదపడే రైలు, రహదారి, రహదారులు, ఇతర ప్రాజెక్టులలో ప్రపంచ స్థాయి మౌలిక సదుపాయాల కోసం ఈ డబ్బు ఖర్చు చేసే అవకాశం ఉంది. |Telugu_M|other|9.345667
processed_te_m_politics_00746.wav|మరోవైపు దర్శకుడు విఘ్నేశ్‌శివన్ ఇంట్లో పెళ్లి ఒత్తిడి పెరగడంతో పెళ్లి చేసుకోవాలన్న నిర్ణయానికి ఇదీ ఒక కారణం అని ప్రచారం జరుగుతోంది.|Telugu_M|other|9.125063
processed_te_m_general_00901.wav|భారత్, అమెరికా దేశాల మధ్య సంబంధాలు బలోపేతం కావడానికి మాజీ ప్రధానమంత్రి అటల్ బిహారీ వాజ్పేయి ముందు చూపే కారణమని అమెరికా కొనియాడింది. |Telugu_M|other|10.193188
processed_te_m_finance_00311.wav|రియల్బూమ్ పెద్ద ఎత్తున రావడంతో అజీజ్ ‌నగర్ గ్రామంలో పెద్ద ఎత్తున భూములు విక్రయించి గ్రామంలోని బ్యాంకులో నగదు డిపాజిట్ చేసుకున్నారు.|Telugu_M|other|9.032187
processed_te_m_finance_00968.wav|పేటీఎం, అమెజాన్, ఓలా క్యాబ్ లకు ఆయన ఖాతా నుంచి డబ్బు వెళ్లినట్లు బ్యాంకు స్టేట్మెంట్లో వచ్చిందని అధికారులు చెప్పటంతో నివ్వెర పోయాడు|Telugu_M|other|8.707104
processed_te_m_general_00211.wav|భారతీయ మహిళల రక్తంలోనే పోరాట పటిమ ఉందని రాణి రుద్రమదేవి, ఝాన్సీ లక్ష్మీబాయి, ఇందిరా గాంధీ వంటి వారు దేశం కోసం త్యాగాలు చేశారన్నారు. |Telugu_M|other|9.700000
processed_te_m_health_01729.wav|ముఖ్యంగా రక్తం దానం ఇచ్చేవారు గర్భిణీగా ఉండి పురుషులకు దానం ఇస్తే ట్రాన్ఫ్యూజన్ రిలేటెడ్ ఎక్యూట్ లంగ్ ఇంజ్యూరీ వంటి ప్రమాదం తప్పదు.|Telugu_M|other|9.577854
processed_te_m_weather_01741.wav|అది అలా ఉంటే మాళవిక ఉప్పొంగే అందాలతో సోషల్ మీడియాలో ఫోటోలను పోస్ట్ చేస్తూ కుర్రకారుకు నిద్రలేకుండా చేస్తోంది. |Telugu_M|other|7.418396
processed_te_m_politics_01179.wav|ముఖ్యంగా ప్రాంగణ ఎంపికలకు వెళ్లే విద్యార్థులు అక్కడ ఇంటర్వూలు ఎలా ఎదుర్కోవాలో సీనియర్లను అడిగి తెలుసుకోవచ్చు.|Telugu_M|other|6.837896
processed_te_m_education_00868.wav|ఓ సర్కిల్ ఇన్స్ పెక్టర్ స్థాయి అధికారికే వేధింపులు ఉంటే కిందిస్థాయి ఉద్యోగుల పరిస్ధితి ఏంటనే చర్చ జరుగుతోంది.|Telugu_M|other|7.360000
processed_te_m_finance_01933.wav|డిస్‌ప్లే అయిన ప్రాజెక్టుల నుంచి ప్రైవేట్ కంపెనీలు, దాతలు ఏదో ప్రాజెక్టును ఎంపిక చేసుకుని విరాళాలు ఇవ్వొచ్చు. |Telugu_M|other|6.733417
processed_te_m_other_00970.wav|ఒక మంచి మొబైల్ ఫోన్ కొనుక్కునే స్థోమత కలిగిన కుటుంబానికి,ఒక టాయిలెట్ కట్టుకునే స్థోమత లేదు అని అనుకోలేము కదా. |Telugu_M|other|6.900000
processed_te_m_weather_01688.wav|సూట్కేసులు, బ్రీఫ్ కేసులకు అలవాటు పడి కేసుల్లో ఇరుక్కున్నది తల్లి, పిల్ల కాంగ్రెస్ నేతలేనని ఆమె విమర్శించారు. |Telugu_M|other|7.662208
processed_te_m_politics_03434.wav|బ్లూం ఫౌంటైన్లోని సుప్రీం కోర్టులో న్యాయమూర్తి ఎరిక్ లీచ్ తీర్పును వెల్లడించిన సమయంలో పిస్టోరియస్ అక్కడ లేడు.|Telugu_M|other|7.488062
processed_te_m_politics_02340.wav|యువత కోరుకునే అంశాలు, లవ్ స్టొరీ, ఫ్యామిలీ ఎమోషన్స్ ని కలిపి కంప్లీట్ ఎంటర్టైనర్ గా రూపొందించిన సినిమానే గరం.|Telugu_M|other|7.360354
processed_te_m_politics_01007.wav|రేవులను, స్తంభాలను తీరం వెంబడి వివిధ అడ్డంకులు నిర్మాణంలో ఉపయోగించే ఫైబర్‌గ్లాస్  ఉత్తమ ప్రదర్శన చూపిస్తుంది.|Telugu_M|other|7.479063
processed_te_m_health_02631.wav|ఇది రక్తంతో పడుతున్న మందులు మరియు వార్ఫరిన్, వెల్లుల్లి, మరియు జింగ్కో వంటి సప్లిమెంట్లతో సంకర్షణ చెందుతుంది. |Telugu_M|other|7.700000
processed_te_m_agri_00176.wav|పశు సంవర్ధక శాఖ ప్రత్యేక కార్యదర్శిగా అదర్ సిన్హ, నీటి పారుదల శాఖ ముఖ్య కార్యదర్శిగా రజత్కుమార్ ను నియమించారు|Telugu_M|other|9.754062
processed_te_m_health_01005.wav|ఒకరి నుంచి ఒకరికి సులభంగా వ్యాప్తిచెందే ఈ వ్యాధి బారిన పడి వేలాది మంది ప్రాణాలు కోల్పోయిన వారు ఎందఱో ఉన్నారు.|Telugu_M|other|7.313917
processed_te_m_health_01711.wav|ఆరోగ్యంగా ఉన్న అథ్లెట్లలో డొంగ్నిఫయింగ్ అనేది ప్రారంభంలో వ్యాయామం చేసేవారిలో త్వరగా లేదా తీవ్రంగా జరుగుతుంది.|Telugu_M|other|7.987292
processed_te_m_education_03501.wav|ఈసారి ఏకంగా అతన్ని ఓఢించారు కాబట్టి ఈ ప్రభుత్వంలో ఆమెకు మరింత ప్రాధాన్యత వుంటుందని రాజకీయంగా చర్చ జరుగుతోంది.|Telugu_M|other|8.509750
processed_te_m_general_00425.wav|కింది ఏ విద్యుత్ ప్రాజెక్టుకు పద్మభూషణ్ కనూర్ లక్ష్మణరావు ప్రాజెక్టు అని పేరు పెట్టారు?|Telugu_M|other|5.572417
processed_te_m_finance_00866.wav|మీరు పెద్ద కొనుగోలు చేయవచ్చు, కానీ ఈ చోదకంలో, మొదట మీ ఉద్దేశాలను ప్రగాఢంగా తనిఖీ చేయండి|Telugu_M|other|6.711250
processed_te_m_education_00702.wav|అమరావతి కర్ణాటక రైతుల అరెస్ట్ను టీడీపీ జాతీయ అధ్యక్షుడు, మాజీ సీఎం చంద్రబాబు ఖంఢించారు.|Telugu_M|other|6.954667
processed_te_m_education_01628.wav|ఆయన నిర్లక్ష్యం వల్ల లాకప్డెత్ జరిగిందంటూ జామ్ నగర్ కోర్టు ఆయనకు జీవిత ఖైదు విధించింది.|Telugu_M|other|6.581333
processed_te_m_other_00312.wav|దేవతా స్త్రీలను, కిన్నెర స్త్రీలను, గంధర్వ స్త్రీలను చూసా కానీ ఇలాంటి స్త్రీని చూడలేదు.|Telugu_M|other|5.688521
processed_te_m_finance_00924.wav|దానికి పది లక్షల రూపాయలు అప్పు తెచ్చి మరీ 'వైష్ణవి సొల్యూషన్' పేరుతో కంపెనీ పెట్టించాను|Telugu_M|other|5.781396
processed_te_m_general_01770.wav|ఆ పార్టీ సోషల్ మీడియా విభాగంతో అనుబంధంగా నడుస్తూ ఉన్న నకిలీ ఖాతాలపై కొరడా ఝుళిపించింది. |Telugu_M|other|6.300000
processed_te_m_general_02144.wav|ది నేషన్ అనే పత్రిక స్వాతంత్ర్య పోరాటంలో ఉన్న వీరుల దాడి అని హెడ్డింగ్ తో కథనం రాసింది. |Telugu_M|other|6.036812
processed_te_m_education_00365.wav|అందువల్లే నేటి కుర్రాళ్లు కాలేజీ క్యాంపస్లొ రూమ్ రూమ్ అంటూ దీనికో బ్రాండ్ తీసుకొచ్చారు.|Telugu_M|other|6.688000
processed_te_m_health_01745.wav|అతని తోడ్పాటు ఒత్తిడి, నిద్ర లేకపోవడం, మరియు మందులు కొన్ని విభాగాల యొక్క సాధారణ ఉపయోగం.|Telugu_M|other|6.454771
processed_te_m_other_02577.wav|ఈ ఎన్నికల్లో తమిళ ప్రజల మన్నన పొందుతాను అని అన్భుమణి రామదాస్ ధీమా వ్యక్తం చేస్తున్నారు. |Telugu_M|other|5.943937
processed_te_m_weather_01571.wav|బాస్ ప్రోగ్రెసివ్ హౌస్ భూభాగం నుండి డబ్స్టెప్ లోకి "స్థాయిలు" పెంచింది మరియు లాగుతుంది. |Telugu_M|other|7.000000
processed_te_m_finance_00898.wav|"ఉద్గార" భావన విన్నాను, ఈ అదనపు లేదా కొత్త పార్టీ సెక్యూరిటీలు లేదా డబ్బు విడుదల చేయాలి|Telugu_M|other|6.686979
processed_te_m_politics_01100.wav|వీరు ఎవరి మీద బద్నాం పెడుతున్నారు, ఎవరి మీద ఆరోపణలు చేస్తున్నారని కెసిఆర్ ప్రశ్నించారు.|Telugu_M|other|6.187750
processed_te_m_politics_02510.wav|కాకినాడ ఆంధ్ర సారస్వత పరిషత్తులో సమర్థి రంగయ్య శ్రేష్ఠి జీవిత చరిత్ర చిన్నపుస్తకం ఉంది.|Telugu_M|other|6.443167
processed_te_m_other_02468.wav|అందరూ భావిస్తున్నట్లు నిజాం రాజుల కాలంలో తెలుగుకు ప్రాధాన్యత లేదనడం కూడా సరియైంది కాదు. |Telugu_M|other|5.600000
processed_te_m_weather_01514.wav|అయితే ఈ మధ్య వచ్చిన అజ్ఞాతవాసి చిత్రం మాత్రం త్రివిక్రమ్ మీద గట్టిగానే ప్రభావం చూపింది. |Telugu_M|other|5.955542
processed_te_m_finance_02574.wav|ప్రజల చేతుల్లో డబ్బు ఉన్నంత మాత్రాన ఆర్థిక వ్యవస్థ వృద్ధి చెందినట్లు కాదు, వారికి విద్య, వైద్యం, రుణ సదుపాయం, మెరుగైన మౌలిక సదుపాయాలు అందుబాటులో ఉండాలి. |Telugu_M|other|9.600000
processed_te_m_health_01880.wav|క్యాన్సర్, గుండె సంబంధిత రుగ్మతలు లాంటి తీవ్ర అనారోగ్య సమస్యలకు రక్షణగా ఐసీఐసీఐ ప్రుడెన్షియల్ లైఫ్ ప్రత్యేక పాలసీని తీసుకొచ్చింది.|Telugu_M|other|10.169958
processed_te_m_politics_03008.wav|ఈ నెల ప్రారంభంలోనే వెనిజులాలో ఉన్న అమెరికా ప్రత్యేక ప్రతినిధి ఇలియట్ అబ్రంస్ విమానాలపై ఆంక్షలు విధించే అవకాశాలు ఉన్నాయని చెప్పారు.|Telugu_M|other|8.800000
processed_te_m_weather_00620.wav|నువ్వు ఇలాగే వాగుతూ ఉండు ఏదో ఒక రోజు నీకు గట్టిగా బుద్ధి చెప్తాం. |Telugu_M|other|4.341750
processed_te_m_health_02854.wav|టర్కీల గురించి ప్రజలు గమనించిన మొదటి విషయాలు ఒకటి తల మరియు మెడ ప్రాంతం చుట్టూ ఉన్న చర్మం మరియు ఉబ్బిన వృద్ధుల ఎరుపు, కండర విస్తరణ. |Telugu_M|other|8.765167
processed_te_m_finance_02599.wav|అంటే దీనర్ధం వారి బ్యాంకు ఖాతాలోని డబ్బును లేదా ఎఫ్డీ లలోని డబ్బును పూర్తిగా తీసివేసి క్రెడిట్ కార్డు బిల్లు కోసం చెల్లించమని కాదు|Telugu_M|other|8.173042
processed_te_m_education_00854.wav|క్వశ్చన్ పేపర్ ను అటాచ్ చేసి ఈ పరీక్షను రద్దు చేయాలంటూ ఓ విద్యార్ధి తన తండ్రి జీ మెయిల్ అకౌంట్ ద్వారా చైర్మన్ కు విజ్ణప్తి చేశాడు.|Telugu_M|other|9.706667
processed_te_m_politics_00914.wav|కార్బొనిట్ సుదీర్ఘ చరిత్ర కలిగిన ఒక ఘనమైన సంస్థ ఇంటర్నెట్ సంబంధిత, కోర్సు యొక్క డేటాను సురక్షితంగా బ్యాకప్ చేయటం వంటివి చేస్తుంది.|Telugu_M|other|9.125063
processed_te_m_general_00106.wav|మెల్బోర్న్ సమ్మె లేదా ఇసుకలో ఇతర విద్యుత్ ఉత్సర్గం చేసిన గ్లాస్ ఆకారంలో ఉన్న ఒక బుల్గురైట్ను తయారు చేయడం ఒక అద్భుతమైన దృశ్య ఎంపిక. |Telugu_M|other|10.000000
processed_te_m_politics_01769.wav|అధికారుల ఆత్మస్థెర్యాన్ని దెబ్బతీసేలా కాంగ్రెస్ ఆరోపణలు చేసిందని, ప్రభుత్వం మీద కాంగ్రెస్ పార్టీ చేసిన ఆరోపణలు రుజువు కాలేదన్నారు.|Telugu_M|other|9.287604
processed_te_m_politics_03114.wav|హత్నూర్ మండలంలోని నాగారం, షేర్ఖాన్ పల్లి, రొయ్యపల్లి గ్రామాలలో టీఆర్ఎస్ అభ్యర్ధి చిలుముల మదన్‌రెడ్డి ఇంటింటి ప్రచారం నిర్వహించారు.|Telugu_M|other|9.159896
processed_te_m_other_02858.wav|పలకలు తీయమని ఐదు పదాలు డిక్టేట్ చేశారు అయ్యవారికి సంతోషంగానే ఉంది, "ఈ పదాలన్నీ తను చెప్పినవే పిల్లలందరూ వీటిని సరిగ్గానే రాస్తారు. |Telugu_M|other|9.200000
processed_te_m_finance_02303.wav|ఈ నిధుల రౌండ్లో ఇప్పటికే పేటీఎంలో పెట్టుబడి పెట్టిన ఆంట్ ఫైనాన్సియల్ తో పాటు సాఫ్ట్ బ్యాంకు విజన్ ఫండ్ కూడా పాల్గొన్నాయని సమాచారం. |Telugu_M|other|8.440083
processed_te_m_finance_00713.wav|మరియు డబ్బును స్వాధీనం చేసుకున్న వ్యక్తులు కొత్త ఫోన్లను జారీ చేయటానికి సిగ్నల్ కొరకు నిశ్శబ్దంగా నిలబడ్డారు|Telugu_M|other|6.443167
processed_te_m_politics_00542.wav|నువ్వెంతంటే నువ్వెంత అనే రేంజ్ లో ఒకరిపై మరొకరు ఆరోపణలు గుప్పిస్తూ ఓటర్లను ఆకట్టుకునే ప్రయత్నం చేస్తున్నారు.|Telugu_M|other|7.592812
processed_te_m_education_02694.wav|ఎలెక్ట్రా స్ట్రేంజర్ ఆమె పేరును చెబుతుంది, మరియు ఒరాస్ట్ వాస్తవానికి సజీవంగా ఉన్నాడని ఆమెకు గొంతు చెప్పింది.|Telugu_M|other|7.712000
processed_te_m_health_02728.wav|రైతు, పశువుకు సంబంధించిన సమగ్ర సమాచారం సేకరించిన అనంతరం ట్యాగింగ్ ద్వారా వ్యాధి నివారణ మందులు వేస్తామన్నారు. |Telugu_M|other|7.200000
processed_te_m_other_01031.wav|తాజాగా, బీహార్ లోని గయ బీజేపీ ఎంపీ హరి మాంఝీ కుమారుడు రాహుల్ కుమార్ మాంఝీని పోలీసులు అదుపులోకి తీసుకున్నారు. |Telugu_M|other|8.080167
processed_te_m_politics_01666.wav|లోక్తాంత్రిక్ మోర్చా పేరుతో ఆరు పార్టీలు కలిసి రాజస్థాన్లో మతోన్మాద బీజేపీకి వ్యతి రేకంగా పోటీ చేస్తున్నాయి.|Telugu_M|other|7.464833
processed_te_m_general_00829.wav|బీజింగ్‌కు వెళ్తూ మలేషియా విమానం అదృశ్యమైన విషాదం ఇంకా మరవక ముందే ఆ దేశానికి చెందిన మరో విమానం కుప్పకూలింది. |Telugu_M|other|8.416854
processed_te_m_weather_01907.wav|సోమవారం పార్లమెంట్ వరకు భారీ ర్యాలీ నిర్వహించిన విద్యార్థులను సర్దార్జంగ్ టూంబ్ వద్ద పోలీసులు అడ్డుకున్నారు. |Telugu_M|other|7.200000
processed_te_m_general_00770.wav|డోక్లాం సమస్యలో చైనా సార్వభౌమత్వం, భద్రతా ప్రయోజనాలు దెబ్బ తినకుండా తమ సైన్యం అడ్డుగోడలా నిలిచిందని అన్నారు. |Telugu_M|other|8.200000
processed_te_m_health_02230.wav|ఈ మేరకు ఆరోగ్య శ్రీ ట్రస్టు ద్వారా మహాత్మా గాంధీ క్యాన్సర్ హాస్పటల్ వారు ఆమెకు వెంటనే చికిత్స ప్రారంభించారు.|Telugu_M|other|7.244250
processed_te_m_general_01424.wav|ముఖ్యంగా నమాజు సమయానికి ఓ పక్కకు వెళ్లి, ఆ నమాజు ముస్లిం సోదరులు చేసే ప్రార్థన చేసిన విధానం సింప్లీ సూపర్బ్. |Telugu_M|other|7.302313
processed_te_m_education_01740.wav|ఎనర్జీ డిపార్ట్మెంట్ ఆఫ్ సోలార్ డీలాథ్లాన్ స్పాన్సర్ చేయడం ద్వారా కొత్త స్మార్ట్ డిజైన్లను ప్రోత్సహిస్తుంది.|Telugu_M|other|6.965333
processed_te_m_finance_01193.wav|పన్ను అందనివ్వండి, మీకు దన్ను ఇస్తాను తరహాలో  మొసలి కన్నీళ్లు, మోసపు హామీలు మాని, చిత్తశుద్ధి ప్రదర్శించాలి.|Telugu_M|other|7.592542
processed_te_m_education_01784.wav|తన తాతయ్య తన జీవితంలో చురుకైన పాత్రను పోషించారు, తరచూ అతనిని శ్రద్ధగా చూసుకుంటే ఎంతో  పని చేయాల్సి వచ్చింది.|Telugu_M|other|8.277333
processed_te_m_politics_01349.wav|సెల్ రేట్లు లింక్ నిరంతర మోడ్ లో ఐదు గంటల వద్ద దాని కార్డ్లెస్ ఫోన్ యొక్క ఆపరేషన్ సమయం.ఇది నేడు మార్కెట్లో ఉత్తమ సెల్ ఫోన్లకు అనుకూలంగా పోటీ చేస్తుంది.|Telugu_M|other|10.042250
processed_te_m_education_00942.wav|చైనా అధ్యక్షుడుతో ట్రంప్ చర్చ.  కొన్ని రోజులుగా హాంగ్కాంగ్ ప్రజలు తమ ప్రభుత్వ తీరుకి వ్యతిరేకంగా పెద్ద ఎత్తున నిరసనలు వ్యక్తంచేస్తున్న విషయం తెలిసిందే।|Telugu_M|other|9.973333
processed_te_m_other_00191.wav|స్లైడింగ్ తలుపు వార్డ్రోబ్ యొక్క స్లైడింగ్ తలుపు వ్యవస్థ సంపూర్ణంగా సంయోగం చేయటానికి మరియు సంక్లిష్ట నిర్వహణ అవసరం కానటువంటి పదార్థాల సముదాయంగా ఉండాలి. |Telugu_M|other|9.600000
processed_te_m_other_02258.wav|దుబాయ్లో, అతిథులు ఎల్లప్పుడూ మీరు శరీరం సర్ఫింగ్ ఆనందించండి చేయవచ్చు, మరియు బీచ్ ఉల్లాన్గాంగ్ ఎంటర్టైన్మెంట్ సెంటర్ వైల్డ్ వాడి, కలిసే సంతోషంగా ఉన్నాయి|Telugu_M|other|9.879708
processed_te_m_agri_00122.wav|మరొక పుష్పించే తీగ కంటే, పరిపక్వ అధిరోహణ గులాబీ మీ మొత్తం భూదృశ్య దృశ్యాన్ని మార్చగలదు|Telugu_M|other|8.138667
processed_te_m_finance_01788.wav|ఈక్విటీ కాని భాగస్వామ్యంలో, హోస్ట్ కంట్రీ పార్టనర్ ఒప్పందంలో ఎక్కువ వాటాను కలిగి ఉంది, అందువలన ఇది మెజారిటీ వడ్డీని కలిగి ఉంటుంది|Telugu_M|other|8.811604
processed_te_m_politics_01980.wav|అతను గవర్నర్ అధ్యక్షత వహించిన పెళ్లిలో మేరీ ఓస్మాండ్ అనే స్త్రీని వివాహం చేసుకున్నాడు.|Telugu_M|other|5.804625
processed_te_m_general_01567.wav|మన ఎనిమిదవ తరగతి సోషల్ స్టడీస్ ఆంగ్ల పాఠ్య పుస్తకంలో ఆమెను గురించిన పాఠాన్ని చేర్చారు. |Telugu_M|other|5.827833
processed_te_m_health_00669.wav|ఒక్కసారే బరువు తగ్గాలని అతిగా వ్యాయామం చేసేబదులు దాన్ని ఒక రోజువారీ వ్యాపకంగా మార్చుకుంటే ఆరోగ్యంతో బాటు ఆహ్లాదం కూడా తోడవుతుంది.|Telugu_M|other|9.896250
processed_te_m_weather_01501.wav|అలా చేస్తే అది రాష్ట్రీయ స్వయం సేవక్ సంఘ్వారి పద్ధతి అని భయపడి చేయి చాచి చేస్తున్నారు. |Telugu_M|other|6.361896
processed_te_m_health_00758.wav|కఠినమైన శారీరక వ్యాయామం చేస్తూ ఆహార నియమాల్లో అత్యంత నియమంగా ఉండటం కోహ్లీకే చెల్లింది.|Telugu_M|other|6.965604
processed_te_m_agri_02398.wav|మీరు చాలా ఆసక్తి కలిగి  ఉంటే, పెద్ద గింజను ఉత్పత్తి చేసే షాగ్బార్క్ హికోరీని ఎంచుకోండి|Telugu_M|other|6.100000
processed_te_m_health_02677.wav|టెక్నాలజీ ద్వారా ఆధునిక శస్త్ర చికిత్స విధానం రోజురోజుకు కొత్త పుంతలు తొక్కుతూనే ఉంది. |Telugu_M|other|5.537583
processed_te_m_other_02062.wav|ఇస్లామిక్ సిద్ధాంతాలకు, ఈ విగ్రహాలకు మధ్య అసలు పోలిక ఏమైనా ఉందా? అని ఆయన ప్రశ్నించారు. |Telugu_M|other|6.300000
processed_te_m_health_03112.wav|న్యూరాన్స్ తో పాటు, గ్లాస్ కణాలుగా పిలువబడే ప్రత్యేక కణాలు నరాల కణాలకు మద్దతు ఇస్తాయి. |Telugu_M|other|5.955542
processed_te_m_education_00892.wav|భువనేశ్వరి నుంచి దేవాన్ష్ కు తొమ్మిది కోట్ల ఆస్తులు బదిలీ కాగా అతని కి మొత్తం మీద పదకొండు కోట్ల ఆస్తులు ఉన్నట్లు లోకేష్ చెప్పారు.|Telugu_M|other|8.502812
processed_te_m_health_00494.wav|చిన్నపాటి జ్వరం వస్తేనే ఆసుపత్రికి వెళ్లి చూపించుకునే స్థోమత లేని వ్యవసాయ కూలీలు వారు.|Telugu_M|other|5.409875
processed_te_m_politics_00997.wav|ఇరుపక్షాల వాదనలు గురువారం ముగియడంతో తీర్పును రిజర్వు చేస్తున్నట్లు జస్టిస్ న్యాయమూర్తి జస్టిస్ ఉప్మాక దుర్గాప్రసాద్ వెల్లడించారు.|Telugu_M|other|8.498125
processed_te_m_weather_02611.wav|పవర్ ప్లేలోనే ముంబయి ఓపెనర్ల బౌండరీల జోరుకు అడ్డుకట్ట వేసి వారిని ఒత్తిడిలోకి నెట్టాలనే ఉద్దేశంతో నబీకి ఆరంభంలోనే బౌలింగ్ ఇచ్చాం. |Telugu_M|other|9.500000
processed_te_m_education_03535.wav|బషీరాబాద్ మండలం జీవన్గీకి చెందిన షాదుల్లా సోమవారం బషీరాబాద్ పోలీస్ స్టేషన్ కి వచ్చారు.|Telugu_M|other|6.478000
processed_te_m_politics_02438.wav|ఇన్నాళ్లు మీరు బంధించాక కర్ఫ్యూను ఎత్తివేస్తే అక్కడి యువత తుపాకీ పట్టక మరేం చేస్తుంది.|Telugu_M|other|5.920708
processed_te_m_weather_01751.wav|పాత ఖాట్మాండ్ లోని హన్ మాన్ డోక ప్రాంతంలో భూకంప ప్రభావం తీవ్రంగా ఉన్నట్లు తెలుస్తోంది. |Telugu_M|other|5.665292
processed_te_m_other_00629.wav|అజయ్ దేవ్‌గన్ వంటి సీనియర్ నటుడికి జోడీగా శ్రియా లాంటి హీరోయిన్ అయితేనే బాగుంటుందని చిత్ర యూనిట్ ఆమెను తీసుకున్నట్లు తెలుస్తోంది.|Telugu_M|other|7.720271
processed_te_m_weather_01009.wav|రాష్ట్రంలో వెనుక బడిన ప్రాంతాలు అభివృధ్ది చెందాలని లేకపోతే తెలంగాణ ఉద్యమంలాంటి ఉద్యమం ఆంధ్రాలోనూ వచ్చే అవకాశం ఉందని హెచ్చరించారు. |Telugu_M|other|9.000000
processed_te_m_politics_02309.wav|అప్పటిదాకా రక్షణలు అమలైతే చాలన్న తెలంగాణ ప్రాంతీయ కమిటీ నేత, ఎమ్మెల్యే అచ్యుతరెడ్డి తొలిసారి ప్రత్యేక తెలంగాణ కావాలని నినదించారు.|Telugu_M|other|9.670729
processed_te_m_politics_01584.wav|అనంతరం ఏర్పాటు చేసిన విలేకర్ల సమావేశంలో ఆయన మాట్లాడుతూ తెలంగాణ చరిత్ర అంటే కుటుంబ చరిత్ర కాదని,కోట్ల ప్రజలు,అమరుల చరిత్ర అన్నారు.|Telugu_M|other|10.193188
processed_te_m_general_00481.wav|మన దేశ సాయుధ దళాలు ఉపయోగించే బుల్లెట్ ప్రూఫ్ జాకెట్లలో చైనా మెటీరియల్ ఉంటుందని, మన స్టాచ్యూ ఆఫ్ యూనిటీ పైనా చైనా ముద్ర ఉందన్నారు. |Telugu_M|other|8.950917
processed_te_m_weather_02786.wav|మేషం:శ్రీవారు, శ్రీమతి గౌరవ ప్రతిష్టలకు భంగం కలిగించే పరిణామాలు ఎదుర్కొంటారు విదేశీయానం కోసం చేసే యత్నాల్లో సత్ఫలితాలు లభిస్తాయి.  |Telugu_M|other|9.473375
processed_te_m_education_01707.wav|ఈ నేపథ్యంలో జుగ్నూ యాప్ కేజీ టమోటాలను కేవలం రూపాయి ధరకే అందించేందుకు ముందుకు వచ్చింది.|Telugu_M|other|6.208000
processed_te_m_politics_01611.wav|హీరోయిన్ ఎవరైనా మోతాదుకి మించి అందాల ప్రదర్శన చేస్తే చొంగ కారుస్తూ చూస్తారు అభిమానులు.|Telugu_M|other|5.573750
processed_te_m_weather_02384.wav|ఈరోజు ఉదయం తెల్లవారు జామున ఎనిమిది గంటల ప్రాంతంలో కొందనహళ్ళి చెరువులో శవం కనిపించింది.|Telugu_M|other|5.955542
processed_te_m_finance_00133.wav|వృత్తిపరంగా రిటర్న్ హ్యాండిల్ చేయండి, కస్టమర్కు  అద్భుతమైన సేవను ఇవ్వండి మరియు తిరిగి వచ్చినప్పుడు అంశాన్ని తిరిగి జాబితా చేయండి.|Telugu_M|other|8.904479
processed_te_m_education_03414.wav|పనాజీలో నిర్వహించిన ఇండియా ఐడియాస్ కాన్ ‌క్లేవ్  లో మాట్లాడుతూ ఆయన ఈ వ్యాఖ్యలు చేశారు.|Telugu_M|other|5.816229
processed_te_m_general_00746.wav|భవనాల్లో విద్యుత్ ఆదా విధానం వంటి వాటిని సమర్థవంతంగా అమలు చేయడాన్ని హడ్కో మెచ్చుకుంది. |Telugu_M|other|6.234187
processed_te_m_politics_02664.wav|కొల్లాపూర్:పేదరికం శాపం కాకూడదని అది ఒక వరంలా భావించి పేదరికాన్ని ఎదుర్కొవాలని డాన్‌బాస్కో సంస్థ ప్రతినిధి ఫాదర్ అలెక్స్ అన్నారు.|Telugu_M|other|9.531417
processed_te_m_agri_01161.wav|సంజామల మండల పరిధిలోని రెడ్డిపల్లె గ్రామానికి చెందిన రైతు రమేష్రెడ్డి తనకు సంబంధించిన ఆల్వకొండ గ్రామ పొలాల్లోని సర్వే నెం తెలిపారు |Telugu_M|other|9.930667
processed_te_m_other_02236.wav|రాష్ట్రాల విభజన తర్వాత తెలంగాణ ప్రభుత్వం దమ్ముగూడెం సాగర్టేల్పాండ్ ప్రాజెక్టును రద్దు చేసి సీతారామ ప్రాజెక్టును నిర్మిస్తున్నారు. |Telugu_M|other|8.382021
processed_te_m_general_02244.wav|అన్నా హజారే దీక్షకు దేశం లోని ముస్లిం మత పెద్దలు, ముస్లిం సంఘాలు సంఘీభావం ప్రకటించాయి. |Telugu_M|other|5.793000
processed_te_m_politics_01684.wav|ఈ పని యొక్క భాగంగా యువ విద్యార్థులు ధ్వనిప్రసార డైస్‌గ్రాఫియా ఒక దిద్దుబాటు చేపట్టారు.|Telugu_M|other|5.943937
processed_te_m_agri_00836.wav|మీరు చియా విత్తనాలను నీటితో కలిపితే, విత్తనాల వెలుపల చుట్టూ జెల్ఫోర్జింగ్ ను చాలా త్వరగా చూస్తారు, ఇది కరిగే ఫైబర్ రూపంలో ఉంటుంది|Telugu_M|other|9.333333
processed_te_m_education_01015.wav|హెచ్టిసి వివో డిజైన్ జీ స్మార్ట్ ఫోన్కి సంబంధించిన ధరను ఇంకా మార్కెట్లో వెల్లడించ లేదు|Telugu_M|other|6.186667
processed_te_m_weather_01428.wav|అయితే అప్పుడప్పుడు తన బ్యాట్ నుంచి వచ్చే భారీ షాట్లకు స్ఫూర్తి కూడా షాహిద్ అఫ్రిదినే కారణమని తాజా ఇంటర్వ్యులో రషీద్ పేర్కొన్నాడు. |Telugu_M|other|8.672271
processed_te_m_general_02180.wav|ఏ దేశం వెళితే ఆ దేశ భాష నేర్చుకునే స్కాలర్ జిప్సీ, ఇండియన్ మార్కోపోలోగా పేరు గడించాడు. |Telugu_M|other|6.199354
processed_te_m_general_00091.wav|సోషల్ మీడియాలో యాక్టివ్ గా  ఉండే ఈ అమ్మాయి అబ్బాయిగా ఫేక్ ప్రొఫైల్ తో ఇన్స్టాగ్రామ్, స్నాప్ షాట్ లాంటి సోషల్ మీడియా ఫ్లాట్ ఫామ్స్ లో ఖాతాలు తెరిచింది. |Telugu_M|other|8.900000
processed_te_m_finance_00436.wav|వీటిల్లోనూ కొన్ని కంపెనీలు మదుపరి భారత్ ‌కు  వచ్చినప్పుడు మాత్రమే పెట్టుబడి పెట్టేందుకు అవకాశం కల్పిస్తాయి.|Telugu_M|other|6.443167
processed_te_m_weather_02797.wav|ఆదినాథ్ రిషభ్ నాథ్ మార్బుల్ విగ్రహం క్రిందగల శిలా శాసనాల మేరకు అమరావతి ఒక ప్రాచీన కాల పట్టణంగా తెలుస్తోంది. |Telugu_M|other|8.091771
processed_te_m_weather_01669.wav|ఈ సినిమా గురించి లక్ష్మీ ప్రసన్న మాట్లాడుతూ చాలా రోజుల తరవాత మా సంస్థ నుంచి వస్తున్న చిత్రమిది అని అన్నారు. |Telugu_M|other|6.628917
processed_te_m_other_01513.wav|ఇంతకాలం తనను కంటికి రెప్పలా చూసుకున్న అర్ధాంగి ఇక లేరనే విషయాన్ని సూపర్ స్టార్ కృష్ణ తట్టుకోలేక పోతున్నారు.|Telugu_M|other|6.900000
processed_te_m_weather_00696.wav|ముస్లీం సామాజిక ఆచార వ్యవహారాల్లో దిశానిర్దేశం చేసే ముస్లీం పర్సనల్ లా బోర్డు ప్రతి వ్యూహంలో నిమగ్నమై ఉంది. |Telugu_M|other|8.358813
processed_te_m_education_02411.wav|ఈ లోగా ద్విచక్ర వాహనంపై వచ్చి జాతీయ రహదారిని దిగ్బంధించిన మాజీ మంత్రి దేవినేని ఉమను పోలీసులు అడ్డుకున్నారు.|Telugu_M|other|9.130667
processed_te_m_health_00820.wav|మనదేశంలో ప్రతీ సంవత్సరం, పధ్నాలుగు లక్షల నుంచి పదహారు లక్షల మంది, గుండె జబ్బు బాధితుల జాబితాలో చేరుతున్నారు|Telugu_M|other|8.219500
processed_te_m_general_01243.wav|వచ్చిన మొదటి రోజే భూటాన్ రాజు కుమారుడు, బుల్లి యువరాజు గ్యాల్సీ భారత మీడియా దృష్టిని విపరీతంగా ఆకర్షించాడు. |Telugu_M|other|7.534500
processed_te_m_health_02445.wav|హృదయ స్పందన సిస్టోలిక్ యొక్క పంపింగ్ దశలో మరియు బీట్స్ డయాస్టొలిక్ మధ్య విశ్రాంతి దశలో రక్తపోటు కొలుస్తారు. |Telugu_M|other|7.186208
processed_te_m_finance_02288.wav|చిన్న సంస్థకు చెందిన ఫండ్ లో పెట్టుబడి,ఆ ఫండ్ మేనేజరు స్టాక్ ఎంపిక, నైపుణ్యం తదితర అంశాలపై ఆధారపడి ఉంటుంది. |Telugu_M|other|7.488062
processed_te_m_politics_02524.wav|జైనుల ధాన్య భాండాగారంగా పేరు గాంచిన గొల్లత్తగుడి ఆలయంలో ఒకప్పుడు బంగారు కుండలు ఉండేవని స్థానికులు చెబుతారు.|Telugu_M|other|7.894417
processed_te_m_health_01786.wav|కాగా, గొంతు క్యాన్సర్ వ్యాధితో బాధపడిన కుల్సుమ్ లండన్ లోని ఓ ఆసుపత్రిలో చికిత్స పొందుతూ ప్రాణాలు విడిచింది.|Telugu_M|other|7.058500
processed_te_m_health_00705.wav|ఒక సమర్థ ప్రాక్టాలజిస్ట్ ద్వారా మాత్రమే పరీక్ష సమస్య నిజమైన కారణం బహిర్గతం మరియు సరైన చికిత్స నిర్వహించారు.|Telugu_M|other|8.080167
processed_te_m_education_01859.wav|రాష్ట్ర విభజన అనంతరం తెలంగాణా రాష్ట్రంలో కాళొజీ నారాయణ రావు యూనివర్సిటీ ఆఫ్ హెల్త్ సైన్సెస్ ఏర్పాటు చేశారు.|Telugu_M|other|8.234667
processed_te_m_general_02198.wav|పోనీలే సంపన్న దేశం కాకపోయినా మన జాతీయ పతాకం, మన జాతీయ గీతం ప్రపంచంలో నంబర్ వన్ అని యునెస్‌కో తేల్చింది కదా?|Telugu_M|other|8.265937
processed_te_m_politics_03231.wav|ప్లేబాయ్ సంచిక చీఫ్ ఎగ్జిక్యూటివ్ స్కాట్ ఫ్లాండర్స్ కొత్త సంచిక 'కార్మికుల లవ్' గా ఉంటుందని స్పష్టం చేశారు.|Telugu_M|other|7.627375
processed_te_m_education_01392.wav|వాల్నట్ క్లబ్ పేరిట ఒక పాఠశాలని ప్రారంభించి నాలుగు నుండి పధ్నాలుగు సంవత్సరాల పిల్లలకి విద్యాబోధన చేస్తోంది.|Telugu_M|other|7.722667
processed_te_m_politics_03049.wav|వీటితోపాటు పవర్ షేరింగ్ టూల్ వెహికల్ టు ఎవ్రీథింగ్ వీఎక్స్ కోసం పరిశోధక విద్యార్థులు రీసెర్చ్ చేస్తున్నారు.|Telugu_M|other|7.232646
processed_te_m_agri_00638.wav|ఇటీవల కురిసిన వర్షాలకు పత్తి పంట నష్టపోయిన కృష్ణాజిల్లా వీరులపాడు మండలం జుజ్జూరులో మంగళవారం ఆయన పర్యటించారు|Telugu_M|other|9.152000
processed_te_m_finance_01100.wav|దీన్ని ఆర్థిక సమస్యగా పరిగణించి పెట్టుబడి చలనాన్ని నియంత్రించడానికి ప్రయత్నించే దేశాలకు వీరేం చెబుతున్నారు?|Telugu_M|other|7.453229
processed_te_m_politics_02081.wav|ఫ్రెడరిక్ ఏంగెల్స్ సూచించినట్టు'' మహిళలకు స్వేచ్ఛ రావాలంటే మొదటిగా మహిళలు చేసే వంటపని సమాజ పరిశ్రమగా మారాలి|Telugu_M|other|8.532958
processed_te_m_general_01400.wav|ఆకాశంలో రివ్వున దూసుకెళ్లే రాకెట్ వేగం ఎంతో చెప్పొచ్చుగానీ ఆన్లైన్ స్పీడెంత అంటే చెప్పలేనంత అన్నది సమాధానం. |Telugu_M|other|7.557729
processed_te_m_finance_01234.wav|బహిరంగ అవసరాలు మరియు అమలు అవసరాలు కారణంగా సాంఘిక మరియు ఆర్ధిక నియంత్రణ కూడా వ్రాత పని ఖర్చులను విధించవచ్చు.|Telugu_M|other|8.916083
processed_te_m_finance_02635.wav|దీని సూచికలను ఒక వస్తువు లో పెట్టుబడి ఆసక్తి వ్యక్తుల చిరునామాకు సమాచారాన్ని అందించే ఉద్దేశ్యంతో గుర్తించాం|Telugu_M|other|6.686979
processed_te_m_education_02373.wav|విజయ్ దేవరకొండ తన ప్రశ్నను వీడియో రూపంలో పంపగా ,జగ్గీ వాసుదేవ్ గురూజీ కూడా వీడియో ద్వారానే సమాధానం ఇచ్చారు.|Telugu_M|other|7.722667
processed_te_m_finance_01175.wav|జీఎస్టీ వల్ల కొన్ని సంస్థలకే లాభం చేకూరిందని, మరెన్నో సంస్థలు దివాలా తీశాయని మంత్రి రవీంద్ర స్పష్టం చేశారు.|Telugu_M|other|8.104688
processed_te_m_politics_00831.wav|తాను పెత్తనం కోసం రాలేదని, ప్రజాకూటమి గెలిస్తే కాంగ్రెస్ అభ్యర్థే ముఖ్యమంత్రి అవుతారని బాబు స్పష్టం చేశారు.|Telugu_M|other|7.244250
processed_te_m_health_02229.wav|ఇందుకు ప్రతీకారంగా గుండె రక్తనాళాల్లో అమర్చే స్టెంటుల దిగుమతిపై టారిఫ్లను పెంచుతామని అమెరికా హెచ్చరించింది. |Telugu_M|other|6.965604
processed_te_m_health_01267.wav|మొదట్లో కేవలం మహిళలకు మాత్రమే సేవ చేసిన మేం క్రమంగా పురుషులకూ, పిల్లలకు కూడా చికిత్స అందించడం మొదలుపెట్టాం.|Telugu_M|other|7.479063
processed_te_m_other_01351.wav|కర్నూలు జిల్లాలోని ఆదోని పట్టణంలోని కరూర్ వైశ్య బ్యాంకులో తాను బ్యాంక్ మేనేజర్నంటూ ఓ వ్యక్తిని మోసం చేశాడు. |Telugu_M|other|7.300000
processed_te_m_education_01699.wav|హైడ్రోజన్ సల్ఫైడ్ విడుదలైన జీర్ణక్రియ సందర్భంగా గుడ్లు తినడం ద్వారా ఇటువంటి వాసనతో ప్రేరేపించడం జరుగుతుంది.|Telugu_M|other|6.698667
processed_te_m_weather_00619.wav|ముద్రగడ కిర్లంపూడిలో తన ప్రెస్ మీట్ లో  మాట్లాడుతూ ఈ అల్లర్లు చేయించింది తెలుగుదేశం పార్టీ వారేనని అన్నారు. |Telugu_M|other|6.640542
processed_te_m_weather_01984.wav|తన నటనా సామర్థ్యానికి గాను హాలీవుడ్ మూడు సార్లు తనకి అకాడమి అవార్డు ఫర్ బెస్ట్ యాక్టర్ నిచ్చి సత్కరించింది.|Telugu_M|other|7.685437
processed_te_m_education_02971.wav|నందూ సార్ కొట్టడంతోనే కాలేజీ బిల్డింగ్ ‌పై  నుంచి దూకింది' అని మృతురాలి సోదరి శివాని కన్నీళ్లు పెట్టుకుంది.|Telugu_M|other|6.853438
processed_te_m_weather_00778.wav|నిన్నటి వరకు మూడు మోటార్లను ఆటో సిస్టమ్లో వెట్ చేసిన అధికారులు నీటినిల్వ అధికం కావడంతో మంగళవారం మరో రెండు మోటార్లను వెట్ చేశారు. |Telugu_M|other|8.579396
processed_te_m_politics_00857.wav|ఏ శాఖలో ఏ పని కావాలన్నా  ముఖ్యమంత్రి చంద్రబాబు, లేదా మంత్రి లోకేష్ బాబు చెప్తేగానీ జరగవనే పరిస్థితి ఉందంటూ ఆరోపణలు కూడా ఉన్నాయి.|Telugu_M|other|9.754062
processed_te_m_health_00948.wav|కనుగ్రుడ్డు వాపు చికిత్స ద్వితీయ గ్లాకోమా, శుక్లాల క్లిష్టమైనది.|Telugu_M|other|5.154458
processed_te_m_agri_02626.wav|అదేవిధంగా, ఆల్గై, కిరణజన్య ద్వారా ఇతర సముద్ర జీవనం కోసం ఆహారాన్ని ఉత్పత్తి చేసే ఒక మొక్క, సముద్రపు తాపడం వల్ల వానిషింగ్ అవుతుంది|Telugu_M|other|9.635917
processed_te_m_health_02133.wav|రొమ్ము క్యాన్సర్ వల్ల వచ్చే రోగులకు సహాయం చేయడానికి అనేక మద్దతు సమూహాలు ఆన్లైన్ మరియు దేశవ్యాప్తంగా నగరాల్లో అందుబాటులో ఉన్నాయి. |Telugu_M|other|8.400000
processed_te_m_education_00749.wav|ఈ వ్యాసం లో ఒక మౌత్ఫుల్ యొక్క ప్రాముఖ్యతను గురించి చర్చ ఉంటుంది.|Telugu_M|other|5.152000
processed_te_m_health_01640.wav|కూల్ డ్రింక్స్ ఎక్కువగా తాగడం వల్ల కాలేయం త్వరగా చెడి పోతుంది.కూల్ డ్రింక్స్ లో ఉండే పదార్థాలు కాలేయాన్ని పని చేయకుండా చేస్తాయి.|Telugu_M|other|7.731875
processed_te_m_politics_01610.wav|చాలామంది మహిళలు బ్రాండెడ్ స్విమ్‌సూట్స్ కొరకు ఎంపిక చేసుకుంటారు.|Telugu_M|other|4.144396
processed_te_m_general_00767.wav|దేశం యావత్తూ పుల్వామా దాడి పట్ల ఆగ్రహంతో, జవాన్ల మృతిపట్ల ఆవేదనతో ఉన్న సమయంలో కేంద్ర హోంమంత్రి మాట్లాడాల్సిన మాటలా? అని అన్నారు. |Telugu_M|other|9.345667
processed_te_m_agri_02775.wav|వీటితో పాటు ఇండోనేషియా భూకంపం, కౌలు రైతులకు దక్కని రైతు బంధు వంటి వార్తా కథనాలు కూడా ఆయా పత్రికల ఫ్రంట్ పేజీల్లో హైలైట్ అయ్యాయి. |Telugu_M|other|8.498125
processed_te_m_education_01998.wav|దేదీప్య, అన్వేష్ ఇతర దేశాల్లో వున్నటువంటి పత్రికల టెక్నాలజీని స్టడీ చేసి చాలా అడ్వాన్స్డ్ మిషన్స్, టెక్నాలజీకి ఆర్డర్స్ ఇచ్చారు.|Telugu_M|other|9.156875
processed_te_m_education_00648.wav|అందుకే కోకోకోలా పెప్సీ బాలయ్య బాబు సెక్సీ, ట్వింకిల్ ట్వింకిల్ లిటిల్ స్టార్ చిరంజీవి మెగాస్టార్ లాంటి స్లోగన్లు పుట్టుకొచ్చాయి.|Telugu_M|other|8.757333
processed_te_m_finance_01320.wav|అంతర్జాతీయ పరిణామాల నేపథ్యంలో అపరంజి ధరలు వరుసగా తగ్గుతూ వస్తున్నాయి.తాజాగా భారత్ ‌లో  కనకం ధరలు రెండేళ్ల కనిష్ఠానికి పడిపోయాయి.|Telugu_M|other|9.357271
processed_te_m_health_01193.wav|డ్రిల్ ముక్క బుల్లెట్ ‌లా  గుండెకు గాయం చేసిందని సర్జరీ నిర్వహించిన డాక్టర్ల బృందానికి నాయకత్వం వహించిన డాక్టర్ మిశ్రా తెలిపారు.|Telugu_M|other|8.498125
processed_te_m_weather_00884.wav|నేటి ఉదయం కూడా ఇరాక్లోని గ్రీన్ జోన్లో ఉన్న అమెరికా దౌత్య కార్యాలయాన్ని లక్ష్యంగా చేసుకొని రెండు కత్యూషా రాకెట్లను ప్రయోగించారు. |Telugu_M|other|8.834812
processed_te_m_other_02802.wav|నిర్ణీత గడువు తర్వాత టూవీలర్, త్రీవీలర్ వాహనాలపై వేటు వేయాలన్న నీతి అయోగ్ సిఫార్సుపై హీరో మోటోకార్స్ అభ్యంతరాలు వ్యక్తం చేసింది. |Telugu_M|other|9.566250
processed_te_m_agri_02245.wav|కూరగాయలు పండించి రైతుకు బజార్లకు, హోల్సెల్ మార్కెట్కు తెచ్చిన రైతుకు అక్కడి వ్యాపారులు చెప్పేరేట్లు వినగానే గుండే గుభేల్ మంటోంది|Telugu_M|other|9.376000
processed_te_m_finance_01829.wav|ఉన్న డబ్బులు తీసుకుందాం అంటే సవాలక్ష ఆంక్షలు, దీంతో మా డబ్బు మాకు ఇచ్చేందుకు బ్యాంకులు ఎందుకింత రాద్ధాంతం చేస్తున్నాయనే ప్రశ్నలు వారు సంధిస్తున్నారు.|Telugu_M|other|9.763625
processed_te_m_finance_01742.wav|ఇలా చదవడం వల్ల పుస్తకాలకు ఖర్చు పెట్టాల్సిన డబ్బునూ పొదుపు చేశా అని చెబుతారు శ్రీనాథ్|Telugu_M|other|5.600000
processed_te_m_weather_01112.wav|సున్ని వక్ఫ్ బోర్డుకు చెందిన మరో ఇద్దరు సభ్యులూ ఇదే అభిప్రాయం వ్యక్తం చేయడం గమనార్హం. |Telugu_M|other|5.711729
processed_te_m_weather_00227.wav|స్వల్పకాలిక అద్దెల కంటే రోజుకు అద్దెకు ఇవ్వటానికి లాంగ్ టర్మ్ అద్దెలు చౌకగా ఉండవచ్చు. |Telugu_M|other|6.083250
processed_te_m_education_00484.wav|గ్రీజ్మన్ గత సీజన్ అనంతరం అట్లెటికొ మాడ్రిడ్ జట్టు నుంచి బదిలీ అయ్యేందుకు యత్నించాడు.|Telugu_M|other|5.943437
processed_te_m_agri_00162.wav|కాగితం మరియు మోర్టార్ యొక్క తడిగా ఉన్న తడి స్పాంజ్తో మొజాయిక్ని మేము క్లియర్ చేస్తాము|Telugu_M|other|7.050667
processed_te_m_politics_00911.wav|ఎట్లా జరిగిందో కానీ మిత్రుల ప్రోద్బలంతో సోషలిస్టు పార్టీ తరఫున లోక్ సభకి పోటీ చేశారు.|Telugu_M|other|6.269021
processed_te_m_general_00419.wav|న్యాయ సంఘం తీరు చూస్తుంటే రెండు చెంపలూ వాయించి ఆయింట్మెంట్ పూయండి అని చెప్పినట్టుంది. |Telugu_M|other|5.700000
processed_te_m_weather_01551.wav|మీరు మీకు ఇష్టమైన టచ్కోట్లు, టాబ్లెట్లు మరియు అల్మారాలు కలుగజేసే వాటిని కలిగి ఉంటారు. |Telugu_M|other|5.700125
processed_te_m_education_01613.wav|ధోనీ భార్య సాక్షి కూడా జీవా జొంగా కారుపై కూర్చుని ఉన్న ఫోటోలను ఇన్స్టాలో షేర్ చేశారు.|Telugu_M|other|6.730667
processed_te_m_health_00953.wav|ఈ ఫకీరు గొప్ప హకీం ఆకులూ అలములతో రోగాన్ని నయం చేయగల వైద్యుడు అనే పేరు వ్యాపించేసింది.|Telugu_M|other|6.686979
processed_te_m_education_00965.wav|పైగా ఆర్థికంగా లేనివారికి సాయం చేసే సంస్థలు, ప్రభుత్వ కోచింగ్ సెంటర్లూ ఉండనే ఉన్నాయి.|Telugu_M|other|6.186667
processed_te_m_health_01307.wav|ఒక్కొక్కసారి ఈ కవచాలు పగిలిపోయి రాళ్లు సైనికుల ముఖాలకు, తలలకు తగిలి రక్తం చిందుతోంది.|Telugu_M|other|7.104938
processed_te_m_agri_00533.wav|ఇది బాగా పని మరియు గణనీయంగా పెరుగుదల మరియు టమోటా అభివృద్ధి రెండు మెరుగు చేసే "బ్ర్యు"|Telugu_M|other|6.741333
processed_te_m_agri_00654.wav|" అంటూ క్రింద నుండి లేచి కాఫీ పెట్టి బుచ్చిబాబుకి ఒక కప్పు ఇచ్చి తానో కప్పు తీస్కుంది|Telugu_M|other|6.816000
processed_te_m_finance_00886.wav|మీరు మీ వ్యాపార మైలేజ్ని నిర్ధారించిన తర్వాత, మీ పన్ను రిటర్న్‌లో దాన్ని నమోదు చేయాలి|Telugu_M|other|6.199375
processed_te_m_finance_00905.wav|ప్రభుత్వోద్యోగులకు, ఇతరులకు హామీ పూర్వక పెన్షన్ రద్దుచేసి కొత్త పెన్షన్ పథకం తెచ్చారు|Telugu_M|other|6.625938
processed_te_m_health_00488.wav|వీటి గురించి నిస్సంకోచంగా డాక్టర్లతో చర్చించటం అవసరం, వీటికి చికిత్స చాలా తేలిక కూడా.|Telugu_M|other|6.721813
processed_te_m_weather_00938.wav|ముఖ్య గమనిక, అక్షాంశాలు వంటి స్క్రొడింగర్ సమీకరణం యొక్క పరిష్కారం పై ఆధారపడి ఉంటుంది. |Telugu_M|other|6.652146
processed_te_m_agri_02139.wav|అరటి పండ్లే కాదు ఏ పండ్ల దుకాండ్లకు పోయినా పేపర్లలో ప్యాక్ చేసి దారంసుట్టి ఇస్తుండేది|Telugu_M|other|6.199375
processed_te_m_politics_01477.wav|జాతీయ పార్టీలకు కొన్ని వార్డులలో అభ్యర్థులు కూడా లేరంటే పరిస్థితి ఎంత దయనిౕయంగా మారిందో అర్థం చేసుకోవచ్చు.|Telugu_M|other|7.128146
processed_te_m_health_00376.wav|ఈ స్పింక్చార్ కేవలం మింగే సమయంలో సాధారణ విశ్రాంతిని సామర్థ్యాన్ని కోల్పోతుంది దీనిలో చాలా తీవ్రమైన వ్యాధి.|Telugu_M|other|8.498125
processed_te_m_politics_02729.wav|మరోవైపు హిందువుల ఓట్ల కోసం బీజేపీ ఉగ్రవాద ఆరోపణలు ఎదుర్కోన్న సాధ్విని పోటిలోకి దింపిందని ఏచూరి ఆరోపించారు.|Telugu_M|other|8.382021
processed_te_m_politics_00774.wav|దీంతో ఓటింగ్ సరళిని చూసుకుని ప్రధాన పార్టీల అభ్యర్థులు, గెలుపు తమదంటే తమదంటూ కాన్ఫిడెంట్‌గా  చెబుతున్నారు.|Telugu_M|other|6.895958
processed_te_m_agri_00222.wav|అయితే ఫ్లిప్కార్ట్‌ను వాల్మార్ట్ కొనుగోలు చేయడంపై కొందరు చిరు వ్యాపారులు, రైతు సంఘాలు నిరసనకు దిగుతున్నాయి|Telugu_M|other|8.896000
processed_te_m_health_02842.wav|కూర్చోవడంతో కూర్చోబడ్డ వ్యాయామాలు సులభంగా మరియు నొప్పిగా మారినప్పుడు, నిటారుగా నడుము వంకర వ్యాయామం జరపాలి. |Telugu_M|other|6.756625
processed_te_m_health_01806.wav|చికిత్స పొందుతున్న విశాల్ ఆరోగ్య పరిస్థితి విషమించడంతో  బుధవారం బ్రెయిన్ డెడ్ ‌గా  వైద్యులు నిర్ధారించారు.|Telugu_M|other|6.698583
processed_te_m_education_02243.wav|ప్రభుత్వ కాలేజీల్లో అడ్మిషన్ల పెంపునకు రెండేళ్లక్రితం ప్రారంభించిన ప్రయత్నాలు గత ఏడాది సత్ఫలితాలు ఇచ్చాయి.|Telugu_M|other|8.618667
processed_te_m_health_02134.wav|పాము కాటుకు గురైన భాగం నుంచి రక్తం పైకి వెళ్లకుండా కరిచిన పైభాగంలో బట్ట లేదా దస్తీతో గట్టిగా కట్టుకట్టాలి. |Telugu_M|other|7.546104
processed_te_m_finance_01179.wav|ఇటువంటి వాస్తవాలను గమనించిన తర్వాతే వృద్ధాప్య పెన్షన్ అవసరం పెరిగిన విషయాన్ని సామాజిక సంస్థలు గుర్తించాయి.|Telugu_M|other|7.592812
processed_te_m_general_01796.wav|అందువల్ల, దేశంలోని దక్షిణాన హనోయి రాజధానిని కలిపే అన్ని ముఖ్యమైన రవాణా మార్గాలు నహా ట్రాంగ్ గుండా వెళతాయి. |Telugu_M|other|7.800000
processed_te_m_general_01259.wav|వాడే కాదమ్మా ప్రతి అడ్డమైన వాడు బంగారం అనే పిలుస్తాడు, అదేదో దిక్కుమాలిన సినిమాతో అందరికీ ఆ పదం అలవాటైంది. |Telugu_M|other|7.400000
processed_te_m_finance_01301.wav|అలెగ్జాండర్ క్రెడిట్ మరియు ఫెడరల్ సెక్యూరిటీ సర్వీస్ యొక్క ఆర్ధిక గోళం నిఘా మద్దతు నిర్వహణకు  దారితీసింది.|Telugu_M|other|8.289146
processed_te_m_finance_00933.wav|అంతర్జాతీయ ధోరణులు నీరసించడం, ఆటో మొబైల్‌షేర్లు భారీ క్షీణత వంటివి స్టాక్ మార్కెట్ల నష్టాలకు కారణం అయ్యాయి|Telugu_M|other|8.080167
processed_te_m_politics_02476.wav|స్నేహితులతో, బంధువులతో మర్యాదగా నడుచుకునే తీరుని తల్లిదండ్రులు వివరించే తీరు సైతం వీళ్లెంతమాత్రం ఇష్టపడరు.|Telugu_M|other|7.232646
processed_te_m_weather_00513.wav|సంక్రాంతి పర్వదినం రోజుల్లో రాత్రి పూట మందు కొట్టి రోడ్డెక్కిన వారిపై హైదరాబాద్ పోలీసులు కొరడా ఝళిపించారు. |Telugu_M|other|6.745021
processed_te_m_general_00863.wav|బళ్లారి వైపు వెళ్లే వాహనాలన్నీ వెల్దుర్తి కూడలి వద్దే రోడ్డు దాటి వ్యతిరేక దిశలోనే ప్రయాణం సాగిస్తున్నాయి. |Telugu_M|other|6.663750
processed_te_m_finance_02430.wav|సాధారణ ఖాతాకు తిరిగి వస్తే, మరొక ఖాతాలోకి ప్రవేశించిన తర్వాత, మీరు నిష్క్రమించి , హిట్ తిరిగి టైప్ చేయండి. |Telugu_M|other|6.675354
processed_te_m_education_00926.wav|కానీ సకలా చరాచర జగత్తు ఆ స్వామి సృష్టే కానీ  స్వామి అనుగ్రహం కోసం నిత్యం ప్రార్థనలు చేయాలన్న జ్ఞానం ఉండదు.|Telugu_M|other|8.256000
processed_te_m_other_02370.wav|పెద్ద కుమారుడు బాణాల శ్రీకాంత్చారి నాగార్జున సిమెంట్స్ కర్మాగారంలో కాంట్రాక్టు వర్కర్ గా పని చేస్తున్నాడు. |Telugu_M|other|6.512833
processed_te_m_finance_01108.wav|ఈ లెక్కను బుర్రలో జీర్ణం చేసుకున్న వారు ద్రవ్యోల్బణం శాతాన్ని మించి ఆదాయం లభించే వాటిలో పెట్టుబడి పెడతారు.|Telugu_M|other|6.965604
processed_te_m_finance_01254.wav|జిఎస్టి పన్ను రేట్ల ఖరారుతో నికరంగా ద్రవ్యోల్బణ దుష్ప్రభావం ఏదీ ఉండదని ఆశిస్తున్నట్లు మంత్రి వెల్లడించారు.|Telugu_M|other|7.592542
processed_te_m_general_00959.wav|దీనికి హెచ్పి మోటార్ బిగించేందుకు విద్యుత్ కనెక్షన్ కోసం నగరంలోని విద్యుత్ శాఖ కార్యాలయాన్ని సంప్రదించాడు. |Telugu_M|other|7.100000
processed_te_m_politics_03596.wav|బాగ్లి ఎమ్మెల్యే చంపాలాల్ దేవ్డా సంతోశ్ అనే కానిస్టేబుల్ ను స్టేషన్ కు వచ్చి బెదిరిస్తూ దారుణంగా కొట్టాడు.|Telugu_M|other|7.337125
processed_te_m_finance_02274.wav|చాలా మంది ఇంటిని కొనుగోలు చేసి ఫర్నీచర్, పేయింటింగ్ వంటి వాటికి ఒకేసారి ఎక్కువ మొత్తంలో పెట్టుబడి పెడతారు.|Telugu_M|other|6.675354
processed_te_m_health_02954.wav|మారుతున్న జీవన శైలి కారణంగా వచ్చే డయాబెటిస్ టైప్,ఇందులో శరీరంలోని కణాలు ఇన్సూలిన్ కు నిరోధకత పెంచుకుంటాయి. |Telugu_M|other|7.100000
processed_te_m_health_00126.wav|ఫింగర్ ఎగ్నోసియ ఫింగర్ ఎగ్నోసిస్ అనేది వేళ్లు పేరు పెట్టడానికి అసమర్థత, ఇది పెరటివల్ లోబ్ స్ట్రోక్ లక్షణం.|Telugu_M|other|8.844062
processed_te_m_other_02737.wav|శ్రీనువైట్లతో సినిమా చేసేందుకు ప్లాన్ చేసుకుంటున్న విష్ణూ అది సెట్స్ పైకి వెళ్లకముందే ఈ సినిమాను విడుదల చేయాలని భావిస్తున్నాడు.|Telugu_M|other|7.813146
processed_te_m_general_00088.wav|సాక్షాత్ ప్రధానమంత్రి నరేంద్రమోదీ సొంత జిల్లా మెహ్సానాలోని విస్ నగర్లో తొలి బహిరంగ సభ నిర్వహించి మీడియా ద్రుష్టిని ఆకర్షించారు. |Telugu_M|other|9.090229
processed_te_m_agri_02720.wav|ప్రకృతిలో చేరండి, ఇది రంగురంగుల ఆకులు మరియు వెచ్చని కాంతిని గర్విస్తుంది, ఈ స్టేషనరీలో పతనం యొక్క అద్భుతమైన పండ్లు పంచుకుంటాయి. |Telugu_M|other|8.393646
processed_te_m_education_02916.wav|ది జంగిల్ బుక్ రిడ్ యార్డ్ కిప్లింగ్ ద్వారా చిన్న కథల సంకలనం. ఇది జీవిత పాఠాలను నేర్పించే ప్రధాన పాత్రలని జంతువులను కలిగి ఉంది.|Telugu_M|other|9.045333
processed_te_m_politics_02826.wav|అతని జీవిత చరిత్ర బహుమతి "క్రిస్టల్ టురండోట్" సూక్ష్మంగా అసాధారణ నాణ్యత ఎందుకంటే భర్తీ మరియు రంగస్థల అభివృద్ధికి దోహదం చేసింది.|Telugu_M|other|9.242188
processed_te_m_politics_01869.wav|కాగా, అది ఆమోదం కోసం జారీ చేసిన జీవో అని, అందులో తప్పులుంటే ఏ సవాలు ‌కైనా తాను సిద్ధమేనని ముఖ్యమంత్రి చంద్రబాబు స్పష్టం చేశారు.|Telugu_M|other|9.426937
processed_te_m_politics_01373.wav|విద్యాధికులు, తటస్థులు, బీసీ వర్గాల ఓటు బ్యాంకులపై నజర్ పెట్టిన బాబు ఓ స్కెచ్ ప్రకారం రాష్ట్రేతర నాయకులతో ప్రచారం చేస్తున్నారట.|Telugu_M|other|9.055417
processed_te_m_general_00219.wav|కులవివక్ష వ్యతిరేక పోరాట సంఘం రాష్ట్ర ప్రధాన కార్యదర్శి ఆండ్ర మాల్యాద్రి మాట్లాడుతూ "చింతమనేని వంటి వాళ్లు ఎమ్మెల్యేగా ఉండడం సిగ్గుచేటు అని అన్నారు. |Telugu_M|other|10.065479
processed_te_m_finance_02208.wav|బ్యాంకు కార్డులు మరియు ఎంఎంటీ ల మీద ఇక్కడ పేర్కొన్న బ్యాంకులు అందించే అద్భుతమైన డిస్కౌంట్లు మీ ప్రయాణాలను తక్కువ బడ్జెట్ లోనే ముగించేటట్లు చేస్తాయి. |Telugu_M|other|9.624292
processed_te_m_health_02879.wav|ఇద్దరు పిల్లలతో సంతోషంగా సాగిపోతున్న జీవితం అనుకోకుండా ఓ కుదుపు.  రెండేండ్ల చిన్నారికి జ్వరం వచ్చి  ఆస్పత్రికి తీసుకెళ్తే మానసిక వికలం అని చెప్పారు. |Telugu_M|other|9.752000
processed_te_m_finance_00981.wav|ఫ్రాన్స్ అధ్యక్ష ఎన్నికల్లో మార్కెట్ అనుకూల ఇమ్మాన్యుయెల్ మాక్రాన్ ముందంజలో ఉన్నట్లు వచ్చిన వార్తలు యూరోపియన్ స్టాక్ మార్కెట్లను పరుగులు పెట్టించాయి|Telugu_M|other|9.403708
processed_te_m_health_01191.wav|ప్రిస్కిప్షన్ లేకుండా మందులు అమ్మడం, మెడికల్ కౌన్సిల్ ఆఫ్ ఇండియా నిబం ధనలకు పాతరేసి ఇష్టారాజ్యంగా మందుల విక్రయం జరుగుతున్నా పట్టించుకునే నాధుడేలేడు.|Telugu_M|other|10.030646
processed_te_m_agri_01112.wav|నా కొడుకు వేరుసెనగ, పత్తి పంట వేసి నష్టపోయి అప్పులపాలై భార్య, పిల్లలను తీసుకొని సుగ్గీకి బెంగుళూరు పోయాడు|Telugu_M|other|7.498667
processed_te_m_politics_02993.wav|తల్లిదండ్రులు కూతురు రక్షణలో వుంటే వృద్ధులకు ఇలాంటి సమస్యలు వచ్చుండేవి కావు అని  ఒకామె పోస్టర్ పెట్టింది.|Telugu_M|other|6.837896
processed_te_m_finance_02646.wav|ఫలితంగా గతంతో పోల్చుకుంటే ఈ పన్ను రేట్ల కారణంగా డైనింగ్ కొంతలో కొంతమేరకు చౌక అవనుంది|Telugu_M|other|6.141312
processed_te_m_health_02936.wav|కొంతమంది గుండె జబ్బు రోగులకు బైపాస్ లేదా ఓపెన్హార్ట్ ఆపరేషన్ తప్ప వేరే ఆప్షన్ ఉండదు. |Telugu_M|other|5.676896
processed_te_m_other_02111.wav|ఓ అమ్మాయితో నిశ్చితార్థం చేసుకొని మరో అమ్మాయితో పెళ్లికి రెడీ కావడంతో చితక్కొట్టి, పోలీసులకు అప్పగించారు. |Telugu_M|other|6.400000
processed_te_m_politics_03413.wav|ఈ దాడులకు టీడీపీకి సంబంధం ఉందని వైసీపీ జప్ఫాలు ప్రచారం చేస్తున్నారని మాజీ ఎమ్మెల్యే బోండా ఉమ మండిపడ్డారు.|Telugu_M|other|7.987292
processed_te_m_finance_02373.wav|ఎగుమతి మైలేజ్ కోసం సరుకు పట్టీలు మరియు ఛార్జింగ్ ఖచ్చితత్వాన్ని మూడవ పక్షం ఆడిట్ చేయడానికి హక్కు ఉంటుంది. |Telugu_M|other|6.791458
processed_te_m_politics_02613.wav|పదార్థం, కృంగిపోవడం లేదు విచ్ఛిన్నం కాదు, మరియు మౌంటు ఉన్నప్పుడు కూడా అద్భుతమైన లక్షణాలు ప్రదర్శిస్తుంది.|Telugu_M|other|6.977229
processed_te_m_agri_02304.wav| పురుగులు మీ తోట లేదా బాహ్య కంపోస్ట్ పైల్ లో లేదా ఒక వెర్మిమ్పోస్ట్ బిన్ అనిపిస్తుంది|Telugu_M|other|6.474667
processed_te_m_health_00877.wav|శస్త్రచికిత్స, స్క్రూ ఉంచడం ద్వారా, సుమారు ఆరు వారాల సాధారణ మొత్తంలో ఎముక నయమవుతుంది|Telugu_M|other|6.826292
processed_te_m_finance_02428.wav|జీఎస్టీ ఎక్స్‌ప్రెస్ లోన్ పథకం అమల్లోకి వస్తే జీఎస్టీని సక్రమంగా చెల్లించే వ్యాపారులకు బ్యాంకులు ఇకపై రెడ్ కార్పెట్ పరుస్తాయి. |Telugu_M|other|8.173042
processed_te_m_finance_01300.wav|నాలుగేళ్ల నుంచి బీర్ల ధరలు పెంచలేదని, కనీసం ఈసారైనా ధర పెంచాలని బ్రూవరీ కంపెనీలు కొంతకాలంగా కోరుతున్నాయి.|Telugu_M|other|7.877187
processed_te_m_health_02495.wav|అతని బ్లడ్ గ్రూప్ కి  చెందిన రక్తం వున్న కానిస్టేబుల్ కు  తమ రక్తం ఇవ్వటానికి రెడీగా అక్కడే కూర్చున్నారు. |Telugu_M|other|6.385104
processed_te_m_agri_02822.wav|ఈ రైతు విజయాన్ని చూసి బనాస్కాంఠా జిల్లాలోని ఇతర రైతులూ దానిమ్మ సాగును ప్రారంభించారు. |Telugu_M|other|6.512833
processed_te_m_agri_00509.wav|ఖర్జూరం తేనె కలిపి తినడం వల్ల చెడు కొలెస్ట్రాల్ తగ్గి, మంచి కొలెస్ట్రాల్ పెరుగుతుంది|Telugu_M|other|6.421333
processed_te_m_education_01604.wav|యువరాజ్ తండ్రి యోగ్ రాజ్ సింగ్ మాజీ భారత క్రికెటర్ అతని తల్లి షబ్నమ్ సింగ్ చెప్పారు.|Telugu_M|other|5.632000
processed_te_m_weather_01578.wav|స్వరణేంద్ర భూపతికి వున్న పేరు ప్రతిష్టల రీత్యా ఈ కేసును సవాలుగా తీసుకుంది ప్రభుత్వం. |Telugu_M|other|5.688521
processed_te_m_politics_03606.wav|దివంగత ముఖ్యమంత్రి వై ఎస్ రాజశేఖర్ రెడ్డి ప్రోత్భలంతో వేములవాడ రాజకీయాల్లో కీలకంగా మారారు ఆది శ్రీనివాస్.|Telugu_M|other|7.360354
processed_te_m_finance_01879.wav|డిస్కౌంట్లతో పాటు క్రెడిట్ కార్డు మీద తగ్గింపులు అలాగే ఇతర ఆఫర్లు ఈ కామర్స్ ఫ్లాట్ ఫాం మీద లభిస్తున్నాయి. |Telugu_M|other|6.733417
processed_te_m_agri_03004.wav|ఒకప్పుడు తెలంగాణలో చిన్న నీటి వనరుల వ్యవస్థ ఎంతో బ్రహ్మాండంగా ఉండేది, కాకతీయులు తవ్విన గొలుసుకట్టు చెరువుల కింద పంటలు అద్భుతంగా పండేవి అని అన్నారు. |Telugu_M|other|10.158354
processed_te_m_other_02126.wav|ఇప్పుడు దక్షిణాది రీమేకుల్లో ఆ పాత్ర కోసం ఎల్లీ అవ్రాం, శిబానీ ధండేకర్లను ఆయా చిత్రయూనిట్లు ఎంపిక చేశాయి. |Telugu_M|other|7.400000
processed_te_m_finance_02324.wav|బ్యాంకుల్లో రద్దయిన నోట్ల భారీ డిపాజిట్లను గుర్తించిన ఆదాయ పన్ను శాఖ ఆపరేషన్ క్లీన్ మనీ పథకంలో భాగంగా మరింత చురుగ్గా కదిలింది. |Telugu_M|other|8.544562
processed_te_m_health_02837.wav|ఫ్రాంక్‌ఫోర్ట్ రీజినల్ మెడికల్ సెంటర్ లో హాలిడే జాన్సన్ అనే మహిళ ప్రసవం కోసం చేరారు. |Telugu_M|other|5.700000
processed_te_m_other_00247.wav|ఒక ఆల్ఫా బ్లాకర్,ఆల్ఫా రిడక్టేజ్ ఇన్హిబిటర్తో కలిపి ప్రోస్టేట్ గ్రంధిని సడలించడం ద్వారా క్రమంగా దాని పరిమాణాన్ని తగ్గిస్తుంది. |Telugu_M|other|9.078625
processed_te_m_health_00964.wav|రోగి ఎక్కువ రోజులు ఆస్పత్రిలో ఉండాల్సిన అవసరం కూడా లేదని ఆస్పత్రి కార్డియాక్ సర్జన్ రష్మీ యాదవ్ చెప్పారు.|Telugu_M|other|7.336875
processed_te_m_finance_02623.wav|మీరు అందుకున్న ఈ వ్యక్తి యొక్క ఇమెయిల్స్ కోసం ఈ నియమాన్ని ప్రాసెస్ చేయడానికి మొదటి స్క్రీన్ ఇప్పటికే తనిఖీ చేసినట్లు గమనించండి|Telugu_M|other|8.033729
processed_te_m_politics_01393.wav|ముఖ్యమంత్రి పవన్ కుమార్ చామ్లింగ్ సమర్థుడే అయినా ఆయన పార్టీ ఈ విషయంలో వెనుకబడి ఉంది.|Telugu_M|other|5.943937
processed_te_m_politics_01680.wav|"కన్నవారికి" అంటే తల్లిదండ్రులు అని ఒక అర్థం, చూసినవారు అని మరొక అర్థం అందుచేత ఇది శ్లేషాలంకారం అవుతుంది.|Telugu_M|other|7.708646
processed_te_m_finance_00715.wav|ఉద్యోగ, ఉపాధ్యాయ, కార్మిక సంఘాలు పోరాడి సాధించుకున్న డిఫైన్డ్ పెన్షన్ పథకంలో ఉద్యోగి రిటైర్ అయిన తర్వాత చివరి నెల జీతంలో సగం పెన్షన్గా చెల్లిస్తారు|Telugu_M|other|10.100312
processed_te_m_education_01121.wav|ఇక జైలుకు వెళ్ళొచ్చిన నీతో కూడా నీతులు చెప్పించుకునే ఖర్మ పట్టింది నాకు అంటూ ఆయన విజయసాయి రెడ్డి వ్యాఖ్యలపై ఘాటుగా స్పందించారు|Telugu_M|other|8.362667
processed_te_m_finance_02686.wav|ప్రేమ యొక్క రకమైన ఫీలింగ్ జరగకుండా డ్రైవ్, మీరు వెళ్ళండి ఎక్కడ అవసరం పెద్ద డబ్బు టర్నోవర్ సజీవ మార్కెట్, షాపింగ్ మాల్, బ్యాంకు|Telugu_M|other|7.800000
processed_te_m_weather_02312.wav|ఈ విషయం తెలుసుకున్న హైదీ క్లూమ్ తండ్రి గున్థెర్ క్లూమ్ తన విచారాన్ని వ్యక్తం చేశాడు. |Telugu_M|other|5.400000
processed_te_m_health_02065.wav|మల్ ఫౌండేషన్ యొక్క ఫ్రెండ్స్ పరిశోధన, విద్య, అవగాహన, నివారణ మరియు రోగి మద్దతుకు నిధులను సేకరించడం ద్వారా పనిని నిర్వహిస్తుంది. |Telugu_M|other|8.741938
processed_te_m_general_00286.wav|అగ్నితో  పొరుగున ఉన్న  వందల గిడ్డంగులు నిండిపోయాయి, మరియు ఫ్లేమ్స్ వెంటనే ఇరుకైన వీధుల గుండా వ్యాపించాయి. |Telugu_M|other|7.453229
processed_te_m_weather_01095.wav|ఈ విషయం ఆమె తల్లిదండ్రుల దృష్టికి రావడంతో ఇమ్రాన్ ఇంటికి వెళ్లి చూడగా అతడికి ఇది వరకే పెళ్లైందని, అతడొక ముస్లిం అని తెలిసింది. |Telugu_M|other|8.196271
processed_te_m_agri_00820.wav|చాలా కొన్ని జాతులను దాని ఆకులను, ఎరుపు, తెలుపు మరియు పసుపు చారలు ప్రగల్భాలు చేయవచ్చు|Telugu_M|other|6.954667
processed_te_m_finance_01769.wav|డబ్బు రాగానే ఖర్చు చేద్దాం పొదుపు గురించి నెలాఖరున ఆలోచిద్దాం ఈ అలవాటు పెద్ద పొరపాటు|Telugu_M|other|6.000000
processed_te_m_politics_03271.wav|రామగిరి:రామగిరి మండలంలోని ముస్త్యాల గ్రామంలో శుక్రవారం పౌరహక్కుల దినోత్సవాన్ని సర్పంచ్ రామగిరి లావణ్య ఆధ్వర్యంలో నిర్వహించారు.|Telugu_M|other|9.415313
processed_te_m_finance_02317.wav|ఇలావుంటే, గతంలో ఎన్నడూ వరుసగా ఇన్ని రోజుల నష్టాలను భారత స్టాక్ మార్కెట్ ఎదుర్కోలేదు. |Telugu_M|other|5.862667
processed_te_m_education_01605.wav|అయితే పీఆర్సీ ఎంత శాతం ఇవ్వాలనే దానిపై ఉద్యొగ సంఘాలతో సమావేశమై చర్చిస్తామని అన్నారు.|Telugu_M|other|6.485333
processed_te_m_education_00996.wav|ఒక మంచి పనిమనిషి నస్తెంకా గురించి అద్భుత కథ మరియు పరీక్షలు చాలా ఆమె భరించే వచ్చింది.|Telugu_M|other|6.752000
processed_te_m_weather_01318.wav|భారీ బడ్జెట్, భారీ తారాగణం, భారీ హంగులతో రూపొందుతున్న ఈచిత్రం తెలుగు సినిమా చరిత్రలో గొప్ప చిత్రంగా తీర్చిదిద్దేందుకు రాజమౌళి ప్లాన్ చేస్తున్నారు.|Telugu_M|other|9.949375
processed_te_m_politics_01337.wav|సాధారణ కేటగిరి కింద పాస్‌పో‌ర్ట్ ని  వేగంగా పొందేలా పౌరులు కేవలం నాలుగు డాక్యుమెంట్లు స్థానిక పాస్‌పోర్ట్ కార్యాలయంలో పొందుపరిస్తే చాలని తెలిపారు.|Telugu_M|other|9.833271
processed_te_m_politics_03668.wav|ఇక ఒలింపిక్స్ క్వాలిఫయింగ్ ద్వారా స్పెయిన్, ఐర్లాండ్, మలేషియా, కొరియా మరియు బ్రిటన్ జట్లు అర్హత రౌండ్ల ద్వారానే బెర్త్ లను ఖాయం చేసుకోవాల్సి ఉంది.|Telugu_M|other|9.287604
processed_te_m_finance_01598.wav|ఇప్పడు ఆయా ఆర్థిక సంస్థలు దివాలా తీస్తే తమ వద్ద ఉన్న సొమ్మునే ఈ దివాలా నుంచి బయటపడే పెట్టుబడిగా వాడుకోమని ఈ బిల్లు చెప్తోంది.|Telugu_M|other|9.519813
processed_te_m_finance_01076.wav|పెట్టుబడిదారీ వ్యవస్థ అంతర్గత చలనం దాన్ని అనివార్యంగా సోషలిజం వైపు తీసుకుపోతుందని సంప్రదాయ మార్క్‌సిస్టు సిద్ధాంతం చెబుతుంది.|Telugu_M|other|8.645000
processed_te_m_politics_00258.wav|మెగా క్యాంప్ విడిపోయి, నష్టపోతున్న వైనం గమనించిన పెద్దలు కొందరు, నందమూరి క్యాంప్‌ను  ఒక్కటి చేయాలన్న ప్రయత్నం మొదలు పెట్టారు.|Telugu_M|other|8.219500
processed_te_m_general_00483.wav|మంత్రి పదవిని పోగొట్టుకున్న బొజ్జల, పదవిని ఆశించి భంగపడ్డ బోండా ఉమ వంటి వారంతా మీడియా ముఖంగానే వారి అసంతృప్తిని వెళ్లగక్కారు. |Telugu_M|other|9.252771
processed_te_m_health_00079.wav|తగు జాగ్రత్తలు తీసుకోకుండా పెద్ద పెద్ద బరువులు ఎత్తే హమాలీల వంటివారికి, నడుం కండరాలు పట్టేయటం, నడుం నొప్పి వంటివి తలెత్తవచ్చు|Telugu_M|other|10.077083
processed_te_m_weather_01507.wav|లోవెస్ గృహ మెరుగుదల దుకాణం సీలింగ్ పీగ్ బోర్డ్ షెల్వింగ్ యూనిట్ కు ఒక ఆకర్షణీయ అంతస్తును ఎలా నిర్మించాలో సూచనలను అందిస్తుంది. |Telugu_M|other|8.649062
processed_te_m_finance_01006.wav|అన్ని బ్యాంకులు వారి ఏటీఎంల లోపల సీసీటీవీ కెమెరాను అమర్చడం వలన, సులభంగా ఫుటేజ్ ను సేకరించి లావాదేవీ జరిగిందో లేదో కనుగొంటాయి.|Telugu_M|other|9.194729
processed_te_m_weather_01295.wav|అయితే మహేష్ లాంటి అసాధారణ ఛరిష్మా ఉన్న స్టార్, బాలీవుడ్ లో  ఎంట్రీ ఇవ్వాలంటే లాంచింగ్ అంతే ఘనంగా ఉండాలన్నది తొలినుంచి ప్లాన్. |Telugu_M|other|8.881250
processed_te_m_finance_02121.wav|నిర్మాణంలో ఉన్న రియల్ ఎస్టేట్ ప్రాజెక్ట్‌లపై పన్ను రేటును జీఎస్టీ మండలి తగ్గించడం ఇన్వెస్టర్లలో సెంటిమెంట్ జోష్ ను  పెంచింది. |Telugu_M|other|7.290687
processed_te_m_other_02173.wav|నిజానికి డబ్చు ఖర్చు పెట్టి, సంగీత దర్శకుడికి పారితోషికం చెల్లించిన నిర్మాతకు పాటల రాయల్టీలో భాగం ఉండాలని ఆయన డిమాండ్ చేశారు. |Telugu_M|other|8.000000
processed_te_m_other_00612.wav|యూనిట్ లింక్డ్ లైఫ్ ఇన్స్యూరెన్స్ ప్రొడక్టులు రిస్కు అంశాలకు సంబంధించి సంప్రదాయ ఇన్య్సూరెన్స్ ఉత్పత్తుల కంటే భిన్నంగా ఉంటాయి.|Telugu_M|other|7.987292
processed_te_m_politics_01842.wav|క్యాజువల్ సెక్స్ కంటే కమిటెడ్ సెక్స్ వల్లే మహిళలు కావాల్సినంత సుఖాన్ని, భావప్రాప్తిని పొందుతారని వాల్ వాంగ్సామ్బూన్ తెలిపారు.|Telugu_M|other|8.389062
processed_te_m_health_02925.wav|శరీరానికి శ్రమకలిగే వ్యాయామం చేయడం లేదా గట్టిగా నవ్వడం, ఏడ్వటం, పరుగెత్తడం వంటివి చేస్తే ఈ దగ్గు, ఆయాసాలు మరింతగా పెరుగుతాయి. |Telugu_M|other|8.370417
processed_te_m_other_00956.wav|జూట్మిల్లు తెరిపించే వరకు, కార్మికుల కుటుంబాలకు జూట్మిల్లు కార్మికుల పరిరక్షణ సమితి అండగా ఉంటుందని సమితి నేతలు స్పష్టంచేశారు. |Telugu_M|other|8.500000
processed_te_m_other_02004.wav|పవర్‌స్టార్ పవన్ కళ్యాణ్ ప్రస్తుతం సినిమాలకు దూరంగా ఉంటూ ప్రత్యక్ష రాజకీయాల్లో చురుగ్గా పాల్గోంటున్నాడు. |Telugu_M|other|6.200000
processed_te_m_health_02052.wav|మిస్టర్ చిత్రీకరణ సమయంలో కాలికి గాయం కావడం, కొన్ని రోజులు విశ్రాంతి తీసుకోవడం వల్ల వరుణ్ తేజ్ లావయ్యాడు. |Telugu_M|other|7.592542
processed_te_m_general_01613.wav|కరకు నిబంధనలు కూర్చిన ఏ చట్టమైనా మానవ హక్కులను కర్కశంగా తొక్కిపట్టిన దృష్టాంతాలెన్నో పోగుపడిన దేశం మనది. |Telugu_M|other|7.685437
processed_te_m_finance_01729.wav|మరోప్రక్క ఏటిఎంల్లో వచ్చే నగదుకోసం బ్యాంకుల చుట్టూ తిరిగి తిరిగి విసిగి వేసారిన ప్రజల్లో సహనం నశిస్తోంది|Telugu_M|other|7.221042
processed_te_m_health_00186.wav|గుండె ఆరోగ్యంగా వుండాలంటే చాక్లెట్లు, కాఫీ, రెడ్వైన్ లాంటివి ప్రయోజనకరం కాదని తాజాగా ఒక స్టడీ తేల్చింది.|Telugu_M|other|7.871187
processed_te_m_other_00300.wav|ఇక ప్రీ క్లైమాక్స్, క్లైమాక్స్లకు వచ్చేసరికి తొందర తొందరగా చుట్టేసి, చివర్లో సినిమాను తేలిపోయేలా చేశారు. |Telugu_M|other|7.500000
processed_te_m_agri_02158.wav|ఘట్కేసర్ మండలం ప్రతాప్ సింగారం గ్రామంలో శుక్రవారం వ్యవసాయ శాఖ అధ్వర్యంలో రైతు అవగాహణ సదస్సు నిర్వహించారు|Telugu_M|other|7.904000
processed_te_m_agri_02717.wav|రైతులు, రైతు కుటుంబాలకు అప్పులు, వడ్డీల చక్రబంధం నుంచి విముక్తి లభించలేదు అని రిజర్వు బ్యాంకు పేర్కొంది. |Telugu_M|other|6.489604
processed_te_m_education_01360.wav|దశాబ్ధాలుగా ప్రజలు, రైతులు, చేతివృత్తుల వారి సమస్యలపై వామపక్షాలు రాజీలేని పోరాటం చేస్తున్నాయని చెప్పారు.|Telugu_M|other|7.349333
processed_te_m_finance_01885.wav|పన్ను అధికార యంత్రాంగంతో కలిసి విచారణల తర్వాత సెబి వేల సంస్థల షేర్లను  ఐదులక్షల చొప్పున కొనుగోలు చేసాయి. |Telugu_M|other|7.685437
processed_te_m_other_02636.wav|ఈ ప్రమాదంలో సంఘటన స్థలంలో నవ్యతో పాటు బాలవ్వ ఎత్తుకున్న చిన్నారి సర్వేంద్ర సంఘటన స్థలంలోనే మృతి చెందారు.|Telugu_M|other|8.100000
processed_te_m_health_01224.wav|తన ఫ్రెండ్, ఫోరెన్సిక్ సర్జన్ డాక్టర్ ఉమాదతన్ చెప్పిన విషయాలను ఈ సందర్భంగా డిజిపి రిషిరాజ్ వెల్లడించారు.|Telugu_M|other|7.871187
processed_te_m_education_00864.wav|వీటన్నింటినీ సుప్రీంకోర్టుకు బదిలీ చేస్తే తీర్పు సమయంలో పరస్ఫర భిన్నమైన తీర్పులు ఉండబోవని వెల్లడించింది.|Telugu_M|other|7.242667
processed_te_m_weather_01092.wav|కాబట్టి అతడి సినిమాకు ఎన్ని కాల్షీట్లు ఇవ్వాలి, వర్క్ స్టయిల్ ఎలా ఉంటుందనే విషయంపై సమంతకు క్లారిటీ ఉంది. |Telugu_M|other|7.000000
processed_te_m_agri_02901.wav|వారు పొలం వద్ద లేని సమయంలో ఆర్గానిక్ మండ్య సంస్థకు చెందిన రైతు ఈ మొత్తం పొలం గురించి శ్రద్ధ తీసుకుంటాడు. |Telugu_M|other|6.628917
processed_te_m_other_00564.wav|వెల్దుర్తి నుంచి తొగట్ చేడుకు వెళ్తున్న ఆటో సోమవారం రాత్రి వెల్దుర్తి శివారులో అదుపుతప్పి బోల్తా పడింది. |Telugu_M|other|7.000000
processed_te_m_health_00374.wav|జోన్ల సృష్టి ఫలితంగా రోమ నిర్మూలన సమయంలో చర్మం గాయం కారణాలు లేదా రీన్ఫోర్స్డ్ పట్టుట వంటి అత్యంత చర్యలు.|Telugu_M|other|8.532958
processed_te_m_health_01552.wav|ఎర్ర రక్త కణాలు ఆర్బీసీ కిడ్నీలకు గాయం అయినా లేక యూరినరీ ట్రాక్ట్ ఇన్ఫమ్మేషన్ కు గురైనా ఇవి కనిపిస్తాయి.|Telugu_M|other|7.877187
processed_te_m_agri_00395.wav|ఆర్కిటిక్ టెర్న్లు చేపలు మరియు అనారోగ్యాలు, పీతలు, క్రిల్, మొలస్క్లు మరియు మెరైన్ పురుగులు వంటివి తినేవి|Telugu_M|other|9.412812
processed_te_m_agri_01250.wav|భారతీయ జనతా పార్టీ దృక్పథంలోనే రైతు వ్యతిరేక ధోరణులు ఉన్నాయనే విమర్శలను వారు చాలా కాలంనుంచి మోస్తున్నారు|Telugu_M|other|8.128000
processed_te_m_other_01043.wav|అజ్ఞాతవాసి సినిమా విడుదలకు ముందు ముదురుతున్న ఈవివాదం నిజమా కాదా అన్న సంధింగ్ధంలో పవన్ అభిమానులు ఉన్నారు.|Telugu_M|other|6.900000
processed_te_m_politics_02440.wav|సొంతంగా ట్రేడ్మార్క్ నమోదు, మీరు మేధో సంపత్తి విషయాలపై పైన పేర్కొన్న సమాఖ్య సేవలో దరఖాస్తు పెట్టుకోవాలి.|Telugu_M|other|7.592542
processed_te_m_agri_01386.wav|మహర్షిలో రైతు సమస్యలు, రైతుకు గౌరవం అనే విషయాల కన్నా వీకెండ్ ఫార్మింగ్ అన్నదే గట్టిగా జనాలలోకి వెళ్లింది|Telugu_M|other|8.384000
processed_te_m_education_03390.wav|తెలుగు రాష్ట్రాల్లో తీవ్ర సంచలనం రేకేత్తెంచిన హాజీపూర్ వరుస హత్యల కేసులో తీర్పుపై తీవ్ర ఉత్కంఠ నెలకొంది.|Telugu_M|other|7.104938
processed_te_m_general_02442.wav|ఒక గంట తర్వాత, రష్యా రాకెట్ అనేది నార్తన్ లైట్స్ను అధ్యయనం చేసే నార్వే శాస్త్రీయ ప్రయోగం అని తెలుసుకుంది|Telugu_M|other|7.151375
processed_te_m_general_00450.wav|డచ్ భౌతిక శాస్త్రవేత్త పీటర్ వాన్ ముస్ చెన్ బరూక్ మొదటి విద్యుత్ కెపాసిటర్ "లేడెన్ జార్" ను కనుగొన్నాడు. |Telugu_M|other|6.803083
processed_te_m_general_00686.wav|దక్షిణ అమెరికాలో అమెజాన్ పరీవాహంలో ఉన్న అడవులు నిజానికి ఒక పేద్ద ఆర్బొరీటం లాంటివి. |Telugu_M|other|6.600000
processed_te_m_agri_01498.wav|పోలిఅంతం అనేది శ్వేతజాతి మద్దతు, ఇది ఇంట్లో పెరిగే మొక్కల ప్రపంచంలో అరుదుగా ఉంటుంది|Telugu_M|other|7.114667
processed_te_m_other_01119.wav|ఆఫ్ షోల్డర్స్ భుజాల కిందకి దిగిన ఆఫ్షోల్డర్ ఫ్యాషన్లు ఈ ఏడాది బాగా పాపులర్ అయ్యాయి. |Telugu_M|other|5.549188
processed_te_m_education_01092.wav|విడుదలకు ముందే ఈ సినిమా వివాదంలోకి రావడంపై ఫిల్మ్ ఇండస్ర్టీలో అప్పుడే చర్చ మొదలైంది|Telugu_M|other|5.941333
processed_te_m_general_00624.wav|వారు ఇతర భారీ లోహాలు మరియు విషపూరిత రసాయన జ్వాల రిటార్డెంట్లను కూడా కలిగి ఉండవచ్చు. |Telugu_M|other|6.779854
processed_te_m_politics_02858.wav|ఒకటి నుండి రెండు గంటల వ్యవధిలో, ఎక్కువమంది పురుషులు మాత్రమే ఒక స్ఖలనం కలిగి ఉంటారు.|Telugu_M|other|5.804625
processed_te_m_general_01576.wav|ప్రాచీన కాలం నుండి మన హిందూ మతం తన భక్తులకు ఈ రకమైన ఎన్నో టెంపుల్స్ ను అందిస్తోంది. |Telugu_M|other|6.094875
processed_te_m_politics_00895.wav|ఇక ఇంటిలోకి వైల్డ్ కార్డు ఎంట్రీగా ప్రవేశించిన శిల్పాచక్రవర్తి కూడా భోరున ఏడ్చింది.|Telugu_M|other|5.781396
processed_te_m_finance_02507.wav|వివాదానికి మూలమైన సర్దుబాటు చేసిన స్థూల ఆదాయం ఎడ్జస్టడ్ గ్రాస్ రెవెన్యూ అంటే ఏమిటి?|Telugu_M|other|5.800000
processed_te_m_other_00494.wav|టోటల్ గా సినిమానే ఓ అర్థం కాని అర్థం చేసుకోవటం అనవసరం అనిపించే పదార్థంలా తోస్తుంది. |Telugu_M|other|6.361896
processed_te_m_general_00428.wav|కానీ అది వెనకటి గణ సమాజ లక్షణాల్నీ, బానిస సమాజ లక్షణాల్నీ కూడా కలుపుకున్న సాహిత్యం. |Telugu_M|other|6.675354
processed_te_m_education_01061.wav|స్వీట్ టొమాటోస్ అనే ఒక రెస్టొరాంట్లో నిజానికి ఎక్కువగా సలాడ్ రకాలు మాత్రమే పెట్టారు|Telugu_M|other|5.920000
processed_te_m_general_01252.wav|విమానం దిగిన హరియాణా వాసి తన లగేజ్ కలెక్ట్ చేసుకుని బయటకు వచ్చేందుకు ప్రయత్నించాడు. |Telugu_M|other|5.676896
processed_te_m_general_00322.wav|ఆర్సెనైడ్ కోసం స్పటిక ఆకృతులుగా అదే నిర్మాణం కలిగి అనేక లోహాల కంటెంట్ వర్ణించవచ్చు. |Telugu_M|other|6.652146
processed_te_m_finance_02137.wav|ఈ నేపథ్యంలో సోమవారం స్టాక్ మార్కెట్లు జోష్ లో ఉంటాయని ఆర్థిక నిపుణులు అంచనా వేశారు. |Telugu_M|other|5.642083
processed_te_m_politics_02872.wav|ఇటలీలోని అతి పెద్ద నగరాలు మరియు పోర్ట్సు ఒకటైన మిలన్ కూడా దాని సుదీర్ఘ చరిత్ర ఉంది.|Telugu_M|other|6.361896
processed_te_m_weather_01513.wav|రీసెంట్ గా విడుదల చేసిన ట్రైలర్ అలాగే సైరా వీడియోసాంగ్ ట్రెండింగ్ లిస్ట్ లో చేరాయి. |Telugu_M|other|5.282167
processed_te_m_finance_02524.wav|కస్టమ్స్ నిర్ధారణ తుది సేకరణ తర్వాత, మీరు చెల్లించిన పన్ను తిరిగి ఆఫ్సెట్ చేయవచ్చు.|Telugu_M|other|5.200000
processed_te_m_politics_01283.wav|ఈ క్రమంలో ఎదురుగా గూడ్సు రైలు వస్తుండటంతో మరో ట్రాక్ మీదకు కార్మికులు చేరుకున్నారు.|Telugu_M|other|5.829688
processed_te_m_politics_02758.wav|రక్షణ బ్లూ స్ప్రూస్ మాత్రమే నాటడం తర్వాత మొదటి కాలంలో ఒక నిర్దిష్ట సంక్లిష్టత ఉంది.|Telugu_M|other|6.454771
processed_te_m_agri_02860.wav|బ్యాంకు రుణాలు తీసుకొని పంట తీయకున్నా,ప్రభుత్వ రైతు రుణమాఫీలో లబ్ధి దొరుకు తున్నది। |Telugu_M|other|5.560812
processed_te_m_other_02086.wav|చాందిని, లమ్హే, మిస్టర్ ఇండియా, నాగిన్ లాంటి ఎన్నో బ్లాక్ బస్టర్ చిత్రాల్లో శ్రీదేవి తన అందంతో అభినయంతో ప్రేక్షకుల గుండెల్లో చెరగని ముద్ర వేశారు. |Telugu_M|other|9.600000
processed_te_m_general_01636.wav|ఎడతెరపి లేకుండా కురుస్తున్న వర్షాలు, కాలనీల్లో పోటెత్తుతున్న వరదల నేపథ్యంలో ఎలాంటి విద్యుత్ ప్రమాదాలు జరగకుండా డిస్కం ముందస్తు చర్యలు చేపట్టింది. |Telugu_M|other|10.100000
processed_te_m_politics_02823.wav|ముఖ్యమంత్రి కేసీఆర్ నియంతృత్వ పోకడలకు ప్రజలే తగిన బుద్ధి చెబుతారని, వచ్చే ఎన్నికల్లో టీఆర్ఎస్‌ను  భూస్థాపితం చేస్తారని గజ్జెల కాంతం పేర్కొన్నారు.|Telugu_M|other|9.543021
processed_te_m_politics_03645.wav|కానీ, చిరంజీవి పుట్టిన ఊరికి ఏమి చేయలేదనే అసంతృప్తి స్థానిక ప్రజల్లో వ్యక్త్యమైన విషయాలు ప్రజారాజ్యం పార్టీ ప్రచారం సందర్భంగా వెలుగులోకి వచ్చాయి.|Telugu_M|other|9.647521
processed_te_m_other_00219.wav|ఇప్పటిదాకా ఎటువంటి లబ్ధి పొందని కులాలు, ఎంతో కొంత లబ్ధి పొందినవి, గరిష్ఠంగా లబ్ధి పొందినవిగా విభాగించి వర్గీకరణ శాతాలను ప్రతిపాదించే అవకాశం ఉంది. |Telugu_M|other|9.914542
processed_te_m_general_01564.wav|తాను రాసిన పుస్తకంలో బేసిక్ ఇష్యూ దేవుళ్లకి సంబంధించింది కాదని, ఇది హిందూ మతం గురించి వివరించిన పుస్తకం కానే కాదని చెప్పారు. |Telugu_M|other|8.300000
processed_te_m_education_03214.wav|మాజీ డీసీసీ చీఫ్ మహేశ్వర్ రెడ్డి, ప్రస్తుత డీసీసీ చీఫ్ సురేఖ భర్త ప్రేంసాగర్ రావు రెం డు వర్గాలుగా చీలడం తలనొప్పిగా మారింది.|Telugu_M|other|9.536000
processed_te_m_politics_03486.wav|వాస్తవం ప్రతినిధి:భారత మాజీ కెప్టెన్ మహేంద్ర సింగ్ ధోని అంటేనే మిస్టర్ కూల్.  అలాంటి ధోనీ సహనం కోల్పోయిన పరిస్తితి ఎదురైంది.|Telugu_M|other|8.718729
processed_te_m_education_01314.wav|పెళ్లికి ముందు చాలా ఏళ్ల పాటు అన్యోన్యంగా జీవించిన ఈ జంట పెళ్లయిన కొంత కాలానికే విడిపోవడం అందరినీ ఆశ్చర్యానికి గురి చేసింది.|Telugu_M|other|9.152000
processed_te_m_finance_01452.wav|రక్షణ, అదుపు మరియు నియంత్రణ మినహాయింపు మీ రక్షణ, భద్రత లేదా నియంత్రణలో ఉన్న ఆస్తికి నష్టం కలిగించే కవరేజ్ ‌ను  తొలగిస్తుంది.|Telugu_M|other|8.974146
processed_te_m_finance_01374.wav|అందువల్ల ఆచార్య ఎంఎల్ దంతవాలా లాంటి ఆర్థిక శాస్త్రవేత్తలు రైతులందరు లాభం పొందాలంటే ఉత్పాదకత పెరగడమే సరైన మార్గమని వాదించారు.|Telugu_M|other|9.891333
processed_te_m_general_02176.wav|అయితే, ఉన్నట్టుండి అమ్మ మరణంపై న్యాయ విచారణ టాపిక్ తెరమీదికి తీసుకుని రావడం వెనక రెండు రకాల రాజకీయ ప్రయోజనాలు కనిస్తున్నాయి. |Telugu_M|other|8.428479
processed_te_m_general_00772.wav|తెలుగువారి సంగీత ప్రియత్వాన్ని వారే దేశం వెళ్లినా, వెంట తీసుకొని పోయి ప్రజల మీద చల్లడం వల్ల ఈ సంప్రదాయ గౌరవం ఆ భాష కబ్బింది. |Telugu_M|other|8.683896
processed_te_m_finance_00571.wav|వారు సైట్ యొక్క కత్తి మరియు ట్రూత్ యొక్క అమ్యులేట్ ద్వారా అతనికి ఒక జీవిత పొదుపు అవకాశాన్ని అందించింది.|Telugu_M|other|6.826292
processed_te_m_health_02742.wav|ఈ కారుణ్య మరణం చర్చకు కారణం నలభై ఏళ్లపాటు మంచానికే పరిమితమై అపస్మారక స్థితిలో ఉండిపోయిన అరుణ అనే నర్సు. |Telugu_M|other|7.697042
processed_te_m_agri_01131.wav|పాస్తాన్క్ విత్తనాలు కూడా మురికి గడ్డి మైదానం, సాధారణ, తెలుపు క్యారెట్, కుదురు రూట్ అని కూడా పిలుస్తారు|Telugu_M|other|7.678125
processed_te_m_health_00939.wav|ప్రకాశవంతమైన కోబాల్టు క్రోమ్ లోహం చిప్పను అమర్చే ముందు రెండు ఎముకల చివరను చిప్స్‌తో సర్జన్ అతికిస్తారు.|Telugu_M|other|7.731875
processed_te_m_health_02595.wav|ఇంకా కొన్ని బీమా కంపెనీలు దంతాల చికిత్స లాంటి ఔట్ పేషేంట్ సేవలకు కూడా బీమా సదుపాయాన్ని కల్పిస్తున్నాయి. |Telugu_M|other|7.174583
processed_te_m_politics_01062.wav|ఆ క్రమంలో గవర్నర్ కుటుంబం సైరా సినిమాను ప్రత్యేకంగా వీక్షించేలా ప్రసాద్ ల్యాబ్స్‌లో  స్పెషల్ షో వేశారు.|Telugu_M|other|7.360354
processed_te_m_general_00983.wav|మీడియా ముందుకు వచ్చి తమ వ్యథార్థ గాధలను వినిపించిన లాన్, ఎన్గుయన్ వియత్నాం నుంచి చైనాకు అలా చేరిన వారే. |Telugu_M|other|7.697042
processed_te_m_education_00930.wav|లేక మమ్మల్నే బదిలీ చేయమంటారా అని కూడా కేంద్రాన్ని హైకోర్టు ప్రశ్నించిందని జగన్ తరపు న్యాయవాది తెలిపారు.|Telugu_M|other|6.698667
processed_te_m_health_01842.wav|వారు ఈ వ్యాధిలో చెల్లుబాటు అని ఉత్పత్తులను కలిగి ఉంటే మధుమేహం డెసెర్ట్లకు ఒక ముఖ్యమైన పాత్ర పోషిస్తాయి.|Telugu_M|other|7.859583
processed_te_m_education_00142.wav|హెర్పెస్ ఇగ్ఎం పరీక్షలు హెర్పెస్ ఇగ్జి పరీక్షల కంటే తొలి హెర్పెస్ ఇన్ఫెక్షన్లలో సానుకూలంగా కనిపిస్తాయి.|Telugu_M|other|7.744000
processed_te_m_general_00291.wav|ఈ ప్రాంతంలో విస్తృతంగా వంతెన నిర్మాణాలు చేపట్టడంతో వినోద్ కి  పూలోంకా బాద్‌షా అనే పేరు తెచ్చిపెట్టింది. |Telugu_M|other|7.325521
processed_te_m_politics_02050.wav|కాగా రాష్ట్ర గవర్నర్ కెఎల్ నర్సింహన్ను బ్రహ్మో త్సవాలకు దేవస్థానం ఈవో తాళ్లూ రి రమేష్ బాబు ఆహ్వానించారు|Telugu_M|other|7.476458
processed_te_m_agri_00303.wav|ఒక కాగితపు టవల్ లేదా నేప్కిన్స్తో పొడిగా ఉండే కూరగాయలు కడగడం, రేకులో జాగ్రత్తగా ప్రతిదానిని కప్పివేయండి|Telugu_M|other|9.536000
processed_te_m_politics_03245.wav|ఇక మూడో స్థానంలో కంప్ట్రోలర్ జనరల్ ఆఫ్ అకౌంట్స్ విభాగంలో అకౌంటెంట్, జూనియర్ అకౌంటెంట్ పోస్టులు ఉన్నాయి.|Telugu_M|other|6.837896
processed_te_m_other_01857.wav|వెళ్ళిపోతున్న నన్ను కాన్స్టేబల్ పిలిచి,మా సిఐ గారు కంప్లైంట్ మాత్రమే తీసుకుంటారు,పని జరగదు అని అన్నాడు. |Telugu_M|other|6.756625
processed_te_m_other_02204.wav|దీంతో కెప్టెన్ గా  అత్యధిక శతకాలు సాధించిన ఆటగాళ్ల జాబితాలో సన్నితో కలిసి కోహ్లీ అగ్రస్థానంలో నిలిచాడు.|Telugu_M|other|6.884333
processed_te_m_finance_00504.wav|గోల్డ్ ఈటీఎఫ్ ‌లు లేదా గోల్డ్ ఎంఎఫ్ సేల్స్ ద్వారా వచ్చే లాభాలపై ఫిజికల్ బంగారంతో సమానంగా పన్ను ఉంటుంది.|Telugu_M|other|7.882792
processed_te_m_weather_00106.wav|ఇక హీరో ఫ్రెండ్ గా  నటించిన అలా మొదలైంది ఫేం స్నిగ్ధ తన స్టైల్ యాక్టింగ్ తో  నవ్వించే ప్రయత్నం చేసింది. |Telugu_M|other|7.116542
processed_te_m_politics_01932.wav|జన్‌ధన్ యోజన, స్వచ్ఛ భారత అభియాన్, స్కిల్ ఇండియా, డిజిటల్ ఇండియా వంటి అంశాల గురించి ఆమె ప్రస్తావించారు.|Telugu_M|other|8.265937
processed_te_m_agri_03089.wav|పొదిలి పెద్ద చెరువును ఎస్ఎస్ ట్యాంక్ గా  మార్పించి అక్కడ కూడా నీటి సమస్య పరిష్కరిస్తా అని హామీ ఇచ్చారు. |Telugu_M|other|6.210958
processed_te_m_general_00613.wav|హాంకాంగ్ సాంస్కృతిక నేపథ్యంలో ఆయన రూపొందించిన చిత్రాలు దాదాపు వంద మిలియన్ డాలర్ల కలెక్షన్లను రాబట్టాయి. |Telugu_M|other|6.814687
processed_te_m_politics_03222.wav|తుపాకులతో తిరుగుతున్న పౌరుల్లో యువత సంఖ్యే ఎక్కువని వారిలో మగవారి సంఖ్య మరీ ఎక్కువని ఈ సర్వే తెలిపింది.|Telugu_M|other|6.861125
processed_te_m_general_01471.wav|విద్యార్థి మండపాక నుంచి బయలుదేరి పైడిపర్రు మీదుగా రాష్ట్రపతి రోడ్డు నుంచి నరేంద్ర కూడలి మీదుగా పదహారో నెంబర్ జాతీయ రహదారికి, సైకిల్‌పై వెళ్లాడు.|Telugu_M|other|9.800000
processed_te_m_finance_01457.wav|మీరు సెట్ చేసిన ధరను స్క్రాప్ చేయబడిన లావాదేవీ మరియు మెయిలర్ ఫీజులు ఉన్నాయి, కనుక మీ అంశాన్ని విక్రయిస్తే, మీరు ధర సెట్ చేసిన అన్నింటినీ పొందరు.|Telugu_M|other|9.821667
processed_te_m_politics_02458.wav|పోలింగ్ బూతుల వద్ద అప్తమత్తంగా ఉండాలని, ఓటర్లకు ఇబ్బంది కల్గించకుండా ముందస్తుగా క్యూ పద్దతిని పాటించి ప్రశాంతంగా ఓటింగ్ జరిగేలా చూడాలని అన్నారు.|Telugu_M|other|9.566250
processed_te_m_weather_01582.wav|ఇందులో భాగంగా బాబు ఈ ఉదయం తొలుత ఎన్టీఆర్ ఘాట్ కు వెళ్లి, ఎన్టీఆర్ కు నివాళులు అర్పించి అక్కడ్నించి రోడ్డు మార్గంలో పొందుగులకు బయలుదేరి వెళ్లారు. |Telugu_M|other|9.357271
processed_te_m_other_00964.wav|పరోక్షంగా కెసియార్ను ఉద్దేశించి సండ్ర ఈ వ్యాఖ్యలు చేయడంతో బాలరాజు వెంటనే తెలుగుదేశం పార్టీ స్థాపించిన ఎన్టీయార్ కూడా దొరే కదా అని గుర్తు చేశారు.|Telugu_M|other|9.600000
processed_te_m_finance_00120.wav|ఇ కామర్స్ సైట్స్‌లో కార్లను తక్కువ ధరకు అమ్ముతామంటూ పోస్టులు పెట్టి, అడ్వాన్స్‌గా కొంత మొత్తం డిపాజిట్ చేయించుకుని మోసంచేసే ముఠాలకు కేంద్రమైంది.|Telugu_M|other|9.392104
processed_te_m_finance_01786.wav|ఎవరైతే లైఫ్ స్టైల్ షాపింగ్, ఈక్విటీ మార్కెట్ ఇన్వెస్టర్, గృహ రుణం కోసం చూస్తున్నారో అలాంటి వారికి అనేక ప్రయోజనాలు, ఫీచర్స్ ను ఈ ఖాతా అందిస్తుంది|Telugu_M|other|10.100000
processed_te_m_general_00606.wav|జైపూర్ శత్రుసైన్యంపై మరింత వ్యూహాత్మకంగా దాడి చేసేందుకు భారత ఆర్మీ ఎయిర్ క్యావల్రీ అనే నూతన విధానాన్ని ఇటీవల పరీక్షించింది. |Telugu_M|other|8.660667
processed_te_m_education_00694.wav|అందుకే నువ్వు ఎవరు అంటే కష్టజీవివి, పో ఇక్కడనుంచి అని గద్దించి నిశ్చింతగా ఉంటుంది.|Telugu_M|other|6.186667
processed_te_m_politics_03397.wav|దేశ సంస్కృతి, చరిత్ర గురించి ఉద్భోద చేయడానికి అసలు మోహన్ భగవత్ ఎవరని ప్రశ్నించారు.|Telugu_M|other|5.955542
processed_te_m_politics_02213.wav|దేశాలతో పోటీపడి ఎలక్ట్రోడ్ మేడ్ విత్ ప్లాటినమ్ అనే సైన్స్ సూపర్ కెపాసిటర్ ప్రయోగం ప్రదర్శన ద్వారా ఐసెఫ్ అవార్డు సాధించింది.|Telugu_M|other|8.881250
processed_te_m_health_00474.wav|వాస్తవానికి, చికిత్స సుదీర్ఘ కాలం కోసం ఆసుపత్రికి వెళ్ళి అందరికీ కావాల్సి ఉంటుంది.|Telugu_M|other|5.932333
processed_te_m_finance_01381.wav|అక్కడ, యూజర్ వారి సొంత ఆదాయం ట్రాక్ మరియు అవుట్ ‌పుట్ అందుకున్న డబ్బు ఉంచుకోవచ్చు.|Telugu_M|other|6.313125
processed_te_m_weather_01610.wav|కామెడీ స్టార్ బ్రహ్మానందం నటించిన జఫ్ఫా సినిమా ఈ రోజు ప్రేక్షకుల ముందుకు వస్తోంది. |Telugu_M|other|5.293771
processed_te_m_education_01183.wav|ధో లఫ్జోజీ అనే టైటిల్ తో రూపొందుతున్న సినిమాలో కాజల్ ఓ అంధురాలు పాత్రలో నటిస్తుంది|Telugu_M|other|6.730667
processed_te_m_politics_01115.wav|చినకాకాని వద్ద హైవే దిగ్భంధనం కార్యక్రమంలో పాల్గొంటున్న రైతులు ఆ రూట్లో వస్తున్న ఎమ్మెల్యే పిన్నెల్లి కారును అడ్డుకున్నారు.|Telugu_M|other|8.275313
processed_te_m_politics_01929.wav|అమెరికా రక్షణ మంత్రి జేమ్స్ మాటిస్, బ్రిటన్ రక్షణ మంత్రి గ్రావిన్ విలియన్‌సన్  గత నెలలో రాసిన లేఖలో ఈ విషయం వెలుగు చూసింది.|Telugu_M|other|8.416854
processed_te_m_health_00502.wav|ముందే డెంగ్యూ అని తెలిసినా వీళ్లను మార్చడానికి ఆ నాటకం ఆడించింది నువ్వేకదా బాబాయ్.|Telugu_M|other|5.932333
processed_te_m_weather_01719.wav|కాకినాడ గోదావరిలో వరద ఉద్ధృతి పెరగటంతో బోటు వెలికితీసే పనులకు మళ్లీ బ్రేక్ పడింది.|Telugu_M|other|6.756625
processed_te_m_education_02770.wav|రాహుల్ తండ్రి, మాజీ దివంగత ప్రధాని రాజీవ్ గాంధీ చితాభస్మం కలిపిన చోట పూజలు చేశారు.|Telugu_M|other|6.720000
processed_te_m_weather_00443.wav|గుణతిలక ఎనిమిది పరుగులు చేసి మిల్నే బౌలింగ్లో వికెట్ కీపర్ రోన్చీకి చిక్కడంతో ఆరంభమైన వికెట్ల పతనం ఆతర్వాత కూడా కొనసాగింది. |Telugu_M|other|9.500000
processed_te_m_education_02737.wav|తన తండ్రికి బహుమతి ఇస్తున్న తరుణంలో బడ్జెట్ పరంగా రాజీ పడ్డొదని ఆయన నాకు చెప్పారు.|Telugu_M|other|6.227812
processed_te_m_general_01582.wav|ఇంతకీ ఆ వజ్రం విలువ చెప్పలేదు కదూ, ఆ వజ్రం అమ్మగా వచ్చిన డబ్బులో ప్రపంచం మొత్తానికి రెండున్నర రోజులు పాటు భోజనం పెట్టొచ్చట. |Telugu_M|other|8.161437
processed_te_m_education_01426.wav|ఈ సందర్భంగా మెగాస్టార్ చిరంజీవి స్వయంగా విశ్వనాథ్ ఇంటికి వెళ్లి ఆయనను సత్కరించారు.|Telugu_M|other|5.858125
processed_te_m_politics_02527.wav|ఏపీలో ఎన్నికలు ముంచుకొస్తున్న తరుణంలో టీడీపీ, వైసీపీ, జనసేన, బీజేపీ పార్టీలు ప్రజలలోకి వెళ్ళడానికి వ్యుహాలని రచిస్తున్నాయి.|Telugu_M|other|8.892875
processed_te_m_agri_00953.wav|ఇసుక రంగులలో హెరింగ్బోన్ టైల్ వానిటీ యొక్క కొద్దిగా ముదురు చెక్క నీడను పూరిస్తుంది|Telugu_M|other|6.208000
processed_te_m_general_00190.wav|డబ్ల్యూజీసీ గణాంకాల ప్రకారం ఫారెక్స్ నిల్వల్లో బంగారం వాటా అత్యధికంగా ఉన్న దేశాల జాబితాలో భారత్ ప్రస్తుతం ఏ స్థానంలో ఉంది ?|Telugu_M|other|8.567792
processed_te_m_weather_01087.wav|భారీ అంచనాలతో అభిమానుల ముందుకు రానున్న ఈ సినిమాకు సంబంధించిన రీఎనాక్ట్ మెంట్ ట్రైలర్ వీడియోను ఇటీవలే మేకర్స్ రిలీజ్ చేశారు. |Telugu_M|other|8.614229
processed_te_m_agri_00894.wav|అలాగాకుండా ప్రతి రైతు కుటుంబంలో ఒక ఖాతా చొప్పున పీఎం కిసాన్ డాక్టర్  వైఎస్సార్ రైతుభరోసా పథకానికి వ్యవసాయ శాఖ ఎంపిక చేసింది|Telugu_M|other|9.525333
processed_te_m_finance_02351.wav|క్రెడిట్ కార్డు, గృహ, వ్యక్తిగత రుణం కోసం దరఖాస్తు చేసుకున్నా,రుణమిచ్చే సంస్థలు మన క్రెడిట్ స్కోర్నే ప్రామాణికంగా చూస్తాయి. |Telugu_M|other|7.476458
processed_te_m_weather_02335.wav|ఏ చానల్ లోనూ సంతృప్తి కరమైన ప్రోగ్రాం ఒక్కటీ రాకపోవడం తో అలా ముందుకు వెళుతున్నాను. |Telugu_M|other|5.398271
processed_te_m_weather_01738.wav|తొలిప్రేమ తో దర్శకుడిగా బిగిన్ అయిన వెంకీ అట్లూరి మిస్టర్ మజ్నూ లాంటి హిట్ మూవీ తీసి లవ్ స్టోరీ డైరెక్టర్ గా ఫేమస్ అయ్యారు. |Telugu_M|other|8.080167
processed_te_m_finance_01162.wav|ముఖ్యంగా వెన్మో యాప్ ద్వారా మీ డెబిట్ లేదా క్రెడిట్ కార్డులను అటాచ్ చేసుకొని ఎంచక్కా మనీ ట్రాన్స్ ఫర్ చేసుకునే అవకాశం ఉంది.|Telugu_M|other|8.645000
processed_te_m_education_01214.wav|తమిళ్ స్టార్ హీరో కార్తీ ప్రస్తుతం కాశ్మోర, ఊపిరి చిత్రం షూటింగ్లో బిజీగా ఉన్నాడు.|Telugu_M|other|6.069333
processed_te_m_politics_02852.wav|ఈ రోజుల్లో ఇద్దరు స్టార్ హీరోలని ఒకే సినిమాలో చేసేలా ఊహించి ఆ ఇద్దరినీ ఒకే ఫ్రేంలో చూపిస్తూ డైరెక్ట్ చేయడం అంటే మాటలు కాదు.|Telugu_M|other|9.310833
processed_te_m_finance_00267.wav|ఒకే పన్ను అని చెప్తూనే, నాలుగు రకాల స్లాబ్లను అమలు చేయటం ఏమిటని ప్రశ్నిస్తున్నారు.|Telugu_M|other|5.943937
processed_te_m_health_02108.wav|సాత్తూరుకు చెందిన ఓ మహిళకు శివకాశి ప్రభుత్వ ఆస్పత్రిలో ఓ వ్యక్తి రక్తం ఎక్కించారు. |Telugu_M|other|6.400000
processed_te_m_politics_02254.wav|స్థానిక ఆన్‌లైన్ ప్రజా భద్రతా సేవలకు అస్పష్టంగా రిపోర్టును కలిగి ఉన్న కొన్ని ఆన్లైన్ వారు కూడా స్మార్టింగ్‌ను  ఆశ్రయించారు.|Telugu_M|other|8.242708
processed_te_m_politics_00953.wav|ప్రభుత్వం విజ్ఞప్తి చేసినా పండుగ సీజన్‌లో  సమ్మెకు దిగిన వారితో రాజీ సమస్యే లేదని, వారు చేసింది తీవ్రమైన తప్పిదమని ముఖ్యమంత్రి వ్యాఖ్యానించారు.|Telugu_M|other|8.776771
processed_te_m_finance_02168.wav|ఇది క్రెడిట్ కోర్టు ఫండ్లోకి కొంత డబ్బును పెట్టుబడి పెట్టడానికి మరియు మీ బిట్ కాయిన్ వాలెట్ కు రోజువారీ చెల్లింపులను పొందడానికి సులభమైన మార్గం. |Telugu_M|other|9.400000
processed_te_m_other_02167.wav|హర్యానా రాష్ట్రంలోని రోహ్ తక్ లో ఉన్న సునారియా జైలులో ఏర్పాటు చేసిన ప్రత్యేక న్యాయస్థానంలో సీబీఐ కోర్ట్ జడ్జి జగ్దీప్ సింగ్ తీర్పు ప్రకటించారు. |Telugu_M|other|9.693958
processed_te_m_general_01857.wav|ఈ ప్రమాదంలో సెస్నా ఎయిర్క్రాఫ్ట్ కంపెనీకి చెందిన చిన్న ప్రయాణికుల విమానం ఒట్టావాకు పశ్చిమాన కిలోమీటర్ల దూరంలో పొలాల్లో ఒక్కసారిగా కుప్పకూలింది. |Telugu_M|other|9.800000
processed_te_m_politics_02425.wav|పట్టణాల్లో యువత వారింటి వద్దే ఓ గదిని కార్యాలయంగా మార్చుకుని, మిత్రులతో బృందంగా ఏర్పడి వెబ్‌సైట్లతో కంటెంట్‌ని  అప్డేట్ చేస్తూ ఆర్జిస్తున్నారు.|Telugu_M|other|9.276000
processed_te_m_politics_01271.wav|అనంతరం అక్కడే ఉన్న ముఖ్యమంత్రి చంద్రబాబును ఉద్దేశించి ''సెక్స్ ముఖ్యమంత్రి, కామ ముఖ్యమంత్రి'' అంటూ స్పీకర్ పోడియం వద్ద నిల్చొని ఆరోపణలు చేశారు.|Telugu_M|other|9.670729
processed_te_m_health_01604.wav|తిరస్కరించే మోకాలి భర్తీ సాంప్రదాయ మోకాలి మార్పిడి కంటే ఉత్తమమని ఎవ్వరికీ  తెలియదు, కొందరు శస్త్రవైద్యులు వారు అధ్వాన్నంగా ఉన్నారని వాదిస్తారు.|Telugu_M|other|9.810063
processed_te_m_politics_00850.wav|సెక్రటరీ జనరల్ బాధ్యతలను నేను, అధ్యక్షునిగా సురేష్ ప్రసాద్ అఖౌరీ ఎక్కువ కాలమే నిర్వహించాల్సి వచ్చింది.|Telugu_M|other|7.104938
processed_te_m_politics_00756.wav|ఫైండర్ సైడ్బార్లో పంచబడ్డ జాబితా యొక్క ఇబ్బంది అది స్థానిక నెట్వర్క్ వనరులకు మాత్రమే పరిమితమై ఉంటుంది.|Telugu_M|other|7.592542
processed_te_m_other_01873.wav|మేము ముగ్గురం బలంగా నమ్మాం కాబట్టే రాక్షసుడు సినిమా ఇంత పెద్ద విజయం సాధించింది అని రమేష్ వర్మ అన్నారు. |Telugu_M|other|6.400000
processed_te_m_education_02844.wav|ఓ సినిమా హిట్టయిందంటే మొదట అందులో నటించిన హీరో, వెంటనే ఆ సినిమాని డైరక్ట్ చేసిన దర్శకుడు బిజీ అవుతారు.|Telugu_M|other|7.370667
processed_te_m_agri_00308.wav|ప్రత్యామ్నాయంగా, ఇతర బల్బ్ మొక్కలతో మీరు పుష్పించే తర్వాత వెంటనే ఒక బల్బ్ ఎరువులు దరఖాస్తు చేసుకోవచ్చు|Telugu_M|other|8.106667
processed_te_m_other_02108.wav|రాష్ట్ర విభజన తరువాత అవశేష ఆంధ్రప్రదేశ్లో జరిగిన తొలి ప్రత్యక్ష ఎన్నికలో వైకాపాకు పెద్దదెబ్బ తగిలింది. |Telugu_M|other|7.151375
processed_te_m_politics_02828.wav|అర్జున్‌రెడ్డి చిత్రం విడుదల కాగానే సెన్సార్ బోర్డుకి పాడె కట్టి ఊరేగించి భస్మం చేశారు విజయవాడ మహిళలు.|Telugu_M|other|6.303854
processed_te_m_health_01624.wav|ఈ విషయంలో నేను విలియమ్ సన్ కు జీవితాంతం క్షమాపణ చెపుతూనే ఉంటానంటూ చాలా ఎమోషనల్ గా మాట్లాడాడు స్ట్రోక్.|Telugu_M|other|7.348750
processed_te_m_general_02095.wav|వివాదంపై విచారణను సుప్రీం కోర్టు వాయిదా వేయడం, బీజేపీ, హిందూ సంఘాల, నేతల ప్రకటనలు ఉత్కంఠ రేపుతున్నారు. |Telugu_M|other|7.499667
processed_te_m_finance_01298.wav|బలహీన సెంటిమెంటు, వాహన ధరలు పెరగడం, ఆర్జించే వ్యక్తులపై పన్ను భారం వంటివి దీనికి కారణాలుగా చెప్పొచ్చు.|Telugu_M|other|7.348750
processed_te_m_finance_02195.wav|జేఎస్డబ్ల్యూ స్టీల్ నికర లాభం అంచనాల కంటే తక్కువగా నమోదైన నేపథ్యంలో ఆ కంపెనీ షేర్లు నేడు డీలా పడవచ్చు. |Telugu_M|other|7.430021
processed_te_m_weather_01105.wav|అబ్సెసివ్ ఇవ్వడం సలహా అవసరం లేదు, కానీ మీరు అటువంటి పరిస్థితి లో ఏం చేస్తారు, చెప్పడానికి అనుమతి ఉంది. |Telugu_M|other|7.070104
processed_te_m_politics_03650.wav|సైద్పూర్ తాండ గ్రామంలోని ప్రాథమిక పాఠశాలలో జెండా ఎగర వేసిన గంట సేపటికి జెండాను తొలగించి లోపల పెట్టారు.|Telugu_M|other|7.476458
processed_te_m_politics_01833.wav|అదనంగా, ఒక మంచి కెమెరా తో పుష్‌బటన్ ఫోన్ కనీసం షూటింగ్ సెట్టింగుల రూపంలో ప్రాథమిక టూల్స్ కలిగి ఉండాలి.|Telugu_M|other|7.093333
processed_te_m_general_01108.wav|భారత్‌పై ఓటమి తర్వాత తమ దేశం మాజీ క్రికెటర్ల నుంచి కూడా పాకిస్తాన్ జట్టు తీవ్రమైన విమర్శలు ఎదుర్కోంది. |Telugu_M|other|6.884333
processed_te_m_agri_00338.wav|తత్ఫలితంగా, లేదో సౌలభ్యం ప్రశ్నకు స్పష్టమైన సమాధానం కాఫీ ఒత్తిడి, లేదా అది తగ్గిస్తుంది, హార్డ్ తగినంత|Telugu_M|other|8.800000
processed_te_m_agri_02513.wav|క్యాట్ఫిష్కు ఆహారంగా వ్యాధులతో మరణించిన కోళ్లు, వ్యాపారులు వృధాగా పడేసే చికెన్ వేస్ట్, మాంసం వ్యర్థాలే|Telugu_M|other|7.162979
processed_te_m_education_03324.wav|ఏకంగా గిన్నిస్ బుక్ ఆఫ్ వరల్డ్ రికార్డ్స్ వారే నేను భయంలేని జీవినని తేల్చేసి నాపేరిట రికార్డూ ఇచ్చారు.|Telugu_M|other|6.976000
processed_te_m_general_00728.wav|కొన్ని పదార్థాలు కూడా సూపర్హిట్ చేయబడిన జెట్లలోకి విస్తరిస్తాయి, మరియు అవి  రేడియో ఉద్గారాలను ఇస్తాయి. |Telugu_M|other|6.600000
processed_te_m_finance_01890.wav|క్రెడిట్ కార్డు, వ్యక్తిగత రుణాలతో పోలిస్తే సెక్యూరిటీస్ పై రుణాలు తక్కువ వడ్డీ రేట్లకే లభిస్తున్నాయి. |Telugu_M|other|6.200000
processed_te_m_politics_03187.wav|భారత స్టార్ స్పింటర్ హిమదాస్ కు అంతర్జాతీయ వేదికపై మరోసారి సత్తాను చాటుకునే అవకాశాన్ని భారత్ అథ్లెటిక్ సమాఖ్య కల్పించింది.|Telugu_M|other|8.787187
processed_te_m_general_01068.wav|ఐరోపాకు తరచూ ప్రయాణించే వ్యాపారం, ప్రయాణం లేదా స్కెంజెన్ దేశాలకు వీసా రహిత ప్రయాణం ఎలా చేయాలో అనే దాని గురించి ఆలోచించండి. |Telugu_M|other|8.765167
processed_te_m_other_01589.wav|ఈ ఘటనపై వెస్ట్ చెస్టర్లోని గురునానక్ సొసైటీ ఆఫ్ గ్రేటర్ సిన్సినాటి ప్రెసిడెంట్ జస్మిందర్ సింగ్ తీవ్ర ఆవేదన వ్యక్తం చేశారు. |Telugu_M|other|8.765167
processed_te_m_politics_03389.wav|అలాగే స్థానిక టిఆర్ఎస్ నాయకులు, ప్రముఖ అడ్వోకేట్ నోటరీ కొలుగూరి శ్రీపతిరావు ఇంటికి వెళ్లిన ఎంపి కవిత ఆతిథ్యం స్వీకరించారు.|Telugu_M|other|8.531250
processed_te_m_health_03069.wav|ప్రఖ్యాత వైద్యుడు గ్లెన్ డొమాన్, ఏడు సంవత్సరాల వయస్సులో పిల్లల మెదడు ఇప్పటికే దాని నిర్మాణాన్ని పూర్తి చేస్తుందని నమ్మాడు. |Telugu_M|other|7.569333
processed_te_m_weather_02567.wav|సాక్షి, హైదరాబాద్:ఎన్నికల్లో పొత్తులు పెట్టుకుంటే తప్పేంటని కాంగ్రెస్ సీనియర్ నేత వి హనుమంతరావు టీఆర్ఎస్ ను  ప్రశ్నించారు.  |Telugu_M|other|7.813146
processed_te_m_weather_01576.wav|ఒకసారి జరిగిన తప్పు రెండుసార్లు జరిగితే మళ్లీ మూడోసారి కూడా అదే తప్పు దొర్లేందుకు ఆస్కారం ఉంటుంది అని గుహ వ్యాఖ్యానించారు. |Telugu_M|other|7.441625
processed_te_m_agri_00766.wav|సాధారణంగా మనం ఏదైనా కాఫీ షాప్కు వెళ్లామంటే అక్కడున్న వెయిటర్లు మనకు స్వాగతం పలకటంతో పాటు వేడివేడి కాఫీని సర్వ్ చేస్తుంటారు|Telugu_M|other|9.824000
processed_te_m_general_02354.wav|ఒక నెట్వర్కింగ్ వనరుగా, లింక్డ్ఇన్ మీకు కనెక్షన్లను ఇస్తుంది, ఇది ప్రచారం, మరియు ఇతర గొప్ప వ్యాపార లాభాలకి దారి తీస్తుంది. |Telugu_M|other|8.115000
processed_te_m_weather_01090.wav|భారీవర్షంతో కూడిన పిడుగులు పడతాయని సమాచారం అందితే, వెంటనే ఇంటిలోని ఎలక్ట్రానిక్ పరికరాల స్విచ్చ్ ల నుంచి తీసివేయడం ఉత్తమం. |Telugu_M|other|8.196271
processed_te_m_health_01149.wav|ఫాష్అహ్ను ప్రస్తావిస్తుంది, ఇది మీ శరీరం మరియు కండరాల లోపల నిర్మాణాలలో ప్రతి కండరాల చుట్టూ తిరిగే ఒక సన్నని, బలమైన కణజాలం.|Telugu_M|other|9.960979
processed_te_m_health_02454.wav|చర్మం యొక్క ప్రాధమిక కణ క్యాన్సర్ సూర్యరశ్మి యొక్క పెద్ద మోతాదులను అందుకునే బాహ్యచర్మం యొక్క భాగాలపై ఎక్కువగా పెరుగుతుంది. |Telugu_M|other|8.265937
processed_te_m_health_01682.wav|ఇది నొప్పి స్వల్పంగా ఉంటే మరియు మీ నడకను ప్రభావితం చేయకపోతే పాదాల ఎక్సేన్సర్ స్నాయువు ద్వారా నడుపుటకు సాధారణంగా సురక్షితం.|Telugu_M|other|9.937771
processed_te_m_agri_02584.wav|రోజూ ఈ చెట్ల వద్దకు వచ్చే శ్రీనివాస్రెడ్డి నీళ్లు పోసి పసుపు, కుంకుమ బొట్లను చెట్టు మొదట్లో పెట్టి పూజలు చేసేవాడని సమాచారం|Telugu_M|other|7.975688
processed_te_m_general_02188.wav|వజ్రం మరియు ముత్యాలతో బంగారం చెవిపోగులు లగ్జరీ, ఖరీదైన మరియు సొగసైన విషయాల గురించి క్రేజీ చేసిన వారికి ఒక ప్రత్యేక అలంకరణ. |Telugu_M|other|9.078625
processed_te_m_health_01034.wav|చాలా వెన్ట్రిక్యులర్ సెప్టాల్ లోపం, గుండె యొక్క రెండు తక్కువ గదులు మధ్య ఒక రంధ్రం అభివృద్ధి దీనిలో ఒక సాధారణ పురోగమన లోపం.|Telugu_M|other|9.264396
processed_te_m_general_02076.wav|దేశం పేరునే కాకుండా, దేశం యొక్క నివాసితుల జాతీయత మరియు మాట్లాడే ప్రాథమిక భాషల పేర్లను వర్ణిస్తున్నట్లు మేము నేర్చుకుంటాము. |Telugu_M|other|8.358813
processed_te_m_politics_02818.wav|భద్రాద్రి కొత్తగూడెం జిల్లా ఇల్లెందులోని వాగ్దేవి కళాశాలలో టీఆర్ఎస్వీ సభ్యత్వ నమోదును ఎమ్మెల్యే కోరం కనకయ్య ప్రారంభించారు.|Telugu_M|other|8.900937
processed_te_m_health_00433.wav|నగరంలో సీజనల్, డెంగ్యూ వ్యాధి నివారణలో భాగంగా దోమల నివారణ మందు ఫాగింగ్ ,స్పేయింగ్లను రెట్టింపు చేయాలని కమిషనర్ ఆదేశించారు.|Telugu_M|other|9.426937
processed_te_m_health_02984.wav|అందుకే ఎవరైనా జ్వరం రావాలని భావించేవారు, జలుబు కావాలని కోరుకునే వారు ఆ వాడేసిన టిష్యూ పేపర్లను తమ ముక్కు వద్ద ఉంచుకుంటారు. |Telugu_M|other|8.300000
processed_te_m_politics_02204.wav|నౌకాయాన, ఆతిథ్య రంగాల్లో తొమ్మిది బిలియన్ డాలర్ల టర్నోవర్ కలిగిన లిబ్రా గ్రూప్ ప్రతినిధి మారిస్ వోవెన్స్తో ముఖ్యమంత్రి చంద్రబాబు భేటీ అయ్యారు.|Telugu_M|other|10.077083
processed_te_m_politics_03075.wav|సివిల్ సర్వెంట్లు నాయకత్వ లక్షణాలు కలిగి ఉండాలని గుజరాత్ రాష్ట్ర ఇనిస్టిట్యూట్ ఆఫ్ డిజాస్టర్ మేనేజిమెంట్ డైరెక్టర్ జనరల్ పి కె తనేజ సూచించారు.|Telugu_M|other|9.276000
processed_te_m_other_02896.wav|ఎస్టీ సబ్ప్లాన్ను పకడ్బంధీగా అమలు చేస్తున్నామంటూ పాలకులు చెప్పే కొండంత మాటల్లో గోరంత నిజమున్నా మన్యం ఈ దుస్థితికి చేరుకునేది కాదు అని అన్నారు. |Telugu_M|other|9.856500
processed_te_m_finance_00636.wav|ఒక రోజు నుండి మొదలు పెట్టి రెండు, మూడు వారాల వరకు గల వ్యవధిలో, స్టాక్ మార్కెట్లో లాభాలు పొందడానికి చేసే ప్రయత్నాన్ని స్వింగ్ ట్రేడింగ్ అంటాము.|Telugu_M|other|8.788375
processed_te_m_finance_01067.wav|ముఖ్యంగా ద్విచక్ర మోటారు సైకిళ్లు, త్రిచక్ర ఆటోలు, వాటి వెనుక మైక్రోఫైనాన్స్ పేరుతో వడ్డీ వ్యాపారులు గ్రామాలలో ప్రవేశించి అప్పులు ఇస్తున్నారు.|Telugu_M|other|10.169958
processed_te_m_general_00381.wav|ఇక్కడ మిడ్నైట్ సన్ రాత్రి సూర్యుడు కనిపించడం, పోలార్ నైట్స్ కొన్ని రోజుల పాటు మొత్తం రాత్రే ఉండటం అనే రెండు అరుదైన వాతావరణ తీరులూ కనిపిస్తాయి. |Telugu_M|other|9.300000
processed_te_m_agri_02134.wav|వివరాల్లోకి వెల్తే తన పశువులను రైల్వే పట్టాల సమీపంలో పశువులు మేత మేస్తుండగా రైలు బండి వస్తున్నట్లు గుర్తించి వాటిని తోలేందుకు గాబరాగా వెళ్లారు|Telugu_M|other|10.095313
processed_te_m_agri_02272.wav|నది లేదా సరస్సు లో నీటి మట్టాలు సీజన్ నుండి సీజన్ కు ప్రాంతాన్నిబట్టి మారవచ్చు వాస్తవం ఉన్నప్పటికీ, ఎల్లప్పుడూ ఒక నిర్దిష్ట నోషనల్ బెంచ్మార్క్|Telugu_M|other|10.186667
processed_te_m_health_02383.wav|తుంటి మార్పిడి కోసం స్థానికంగా ఉండే అల్ జహ్రా ఆసుపత్రిలో ఈ నెల తొమ్మిదిన చేరింది. |Telugu_M|other|5.600000
processed_te_m_other_01663.wav|దీంతో మిలిటెంట్లు తమ క్యాంపులు విడిచిపెట్టి ఎక్కడికో వెళ్లిపోయారు అని సదరు మిలటరీ అనాలసిస్ట్, ఇద్దరు వెస్‌ట్రన్ సెక్యూరిటీ అధికారాలు చెప్పినట్టు ఆ కథనం పేర్కొంది.|Telugu_M|other|9.984208
processed_te_m_agri_00897.wav|ఈ పొడిని చిన్న చిన్న కాటన్ క్లాత్లలో ఉంచి, బియ్యం సంచి లేదా బియ్యం డబ్బాలో వేయాలి|Telugu_M|other|6.624000
processed_te_m_general_00372.wav|ఈ బౌండరీ చుట్టూ భారతీయ బ్రాహ్మణీయ సమాజం నిర్దేశించిన కఠోర నియమ నిబంధనలు వున్నాయి. |Telugu_M|other|5.827833
processed_te_m_general_01845.wav|శాంటా అవతారంలో ఉన్న మహేష్ తో దిగిన ఫోటోలను నమ్రత సోషల్ మీడియా ద్వారా షేర్ చేశారు. |Telugu_M|other|5.688521
processed_te_m_other_02140.wav|బంకా జిల్లాలోని వాహ్దియా మోర్ ప్రాంతంలో ఓ ట్రక్కు ఎదురుగా వస్తున్న ఆటోను ఢీకొంది.|Telugu_M|other|5.549188
processed_te_m_health_01098.wav|ఇలా నాకు కూడా వాడికి నేర్పించడం వల్ల వైకల్యం ఉన్న పిల్లల్లోని వీక్నెస్ అర్థమైంది.|Telugu_M|other|5.781396
processed_te_m_agri_00167.wav|మొక్క యొక్క గింజలు శ్లేష్మ పొరలు, శ్లేష్మ పొరలను రక్షించే పూతని ఉత్పత్తి చేస్తాయి|Telugu_M|other|7.349333
processed_te_m_weather_01911.wav|ఫైనల్ గా సినిమా రిలీజ్ ఏ విధంగా ఉంటుందో తెలియాలంటే జనవరి ఎండింగ్ వరకు ఆగాల్సిందే. |Telugu_M|other|5.781396
processed_te_m_health_02269.wav|నొప్పులు వస్తే వాడే ఆస్‌ప్రిన్, బ్రూఫిన్ లాంటి మాత్రలు వాడడం పూర్తిగా తగ్గించాలి. |Telugu_M|other|5.618854
processed_te_m_health_01360.wav|మనవడు హోమియోపతి అన్న మాటని అన్వేషణ యంత్రంలో కీలక పదంగా ప్రవేశపెట్టి మీట నొక్కేడు.|Telugu_M|other|6.199354
processed_te_m_education_02752.wav|ఈ హత్యకు  మృతుడి భార్యే కారణమని తేల్చిన కోర్టు యావజ్జీవ కారాగార శిక్ష విధించింది.|Telugu_M|other|6.101333
processed_te_m_health_02687.wav|బ్రాండెడ్ కంపెనీ ఔషధాలతో పోలిస్తే జనరిక్ మందులు అతిచౌక, వైద్యులు వాటినే రాసేందుకు ప్రాధాన్యత ఇవ్వాలి.|Telugu_M|other|6.800000
processed_te_m_education_01169.wav|ఏసీబీ డైరెక్టర్ డాక్టర్ శంఖాబ్రాత బాగ్చీని ఏసీబీ డీజీగా నియమిస్తూ పూర్తి అదనపు బాధ్యతలను అప్పగించింది|Telugu_M|other|8.117333
processed_te_m_education_01407.wav|ఈ రకంగా వీసా దరఖాస్తుల పరిశీలన ప్రక్రియలో జెన్యూన్ టెంపరరీ ఎంట్రన్ట్ జీటీఈ అసెస్మెంట్ భాగంగా ఉంటుంది.|Telugu_M|other|8.373333
processed_te_m_other_02198.wav|దీనిపై తాను తక్షణం దీక్షకు దిగుతానని ప్రకటించి, రాత్రికి రాత్రి ఎస్ప్లనేడ్ వద్ద సత్యాగ్రహం చేపట్టారు. |Telugu_M|other|6.338667
processed_te_m_other_02514.wav|ట్యాక్స్ లు కట్టని గృహాలను గుర్తించి వారికి మంచినీరు, విద్యుత్తులు నిలుపుదల చేపిస్తామని హెచ్చరించారు. |Telugu_M|other|6.000000
processed_te_m_agri_00715.wav|ఒక మందపాటి మరియు జ్యుసి నెఫ్రోపిపిస్ పొందడానికి కోరిక ఉంటే, ఇంట్లో శ్రద్ధ నేల ఎంపికతో ప్రారంభం కావాలి|Telugu_M|other|9.071563
processed_te_m_education_01839.wav|పత్రికా భాషన్న, ప్రామాణిక భాషన్నా కాళోజీ చెప్పిన రెండున్నర జిల్లాల భాషగానే చలామణి కావడం ప్రారంభమైంది.|Telugu_M|other|7.722667
processed_te_m_education_03140.wav|అనంతరం చంద్రబాబు బృందం బష్కోరోస్తాన్ ప్రభుత్వ డిప్యూటీ ప్రధానమంత్రి షరనోవ్ డిమిత్రితో చర్చలు జరిపారు.|Telugu_M|other|8.117333
processed_te_m_health_01366.wav|చనుమొన నుండి రక్తం యొక్క ఉత్సర్గం క్షయం యొక్క దశలో ఉన్న డక్టాల్ ఎపిథీలియం నుండి కణితితో సంభవిస్తుంది.|Telugu_M|other|8.637458
processed_te_m_health_01100.wav|అందులో విలన్ మహేష్ మంజ్రేకర్ గుండె జబ్బుతో బాధపడుతూ గుండె ట్రాన్స్ ప్లాంటేషన్ కోసం ఎదురు చూస్తుంటాడు.|Telugu_M|other|6.965604
processed_te_m_education_00256.wav|కానీ ఎప్పుడైతే బాయ్ ఫ్రెండ్ మైఖెల్ కోర్సెల్ ఆమె జీవితంలోకి వచ్చాడో అప్పట్నుంచే శృతి కూడా మారిపోయింది.|Telugu_M|other|7.109375
processed_te_m_finance_02464.wav|చైనా బ్యాంకులు కూడా మంచి లాభాలతో ఉన్నాయని, భారతీయ బ్యాంకులు అధ్వాన్నంగా ఉన్నాయని సంస్థ వెల్లడించింది. |Telugu_M|other|6.700000
processed_te_m_finance_02674.wav|ఇది గ్రేట్ బ్రిటన్, స్పెయిన్ మరియు ఫ్రాన్సులను ఆగ్రహానికి గురైంది, ఇవి చాలా దేశాలకు డబ్బు చెల్లించాయి|Telugu_M|other|6.257396
processed_te_m_politics_02680.wav|లింగ వివక్షను ప్రోత్సహించే సామాజిక కట్టుబాట్లను బద్దలు కొడతాను.మహిళలు సొంత కాళ్లపై నిలబడేలా చేస్తాను.|Telugu_M|other|7.360354
processed_te_m_weather_00875.wav|దాన్నే అఫీషియల్ సిబిఐ రిపోర్టుగా కోర్టుకి సబ్మిట్ చేయాలని జోగీందర్ బిశ్వాస్ ను  ఒత్తిడి చేస్తున్నాడు. |Telugu_M|other|6.245792
processed_te_m_politics_03570.wav|కాగా, భారత జవాన్లు డ్రోన్‌పై కాల్పులకు దిగిన ఘటనను తాను చూశానని రటోక్ సర్పంచ్ లక్బీర్ సింగ్ చెప్పారు.|Telugu_M|other|7.615771
processed_te_m_agri_00683.wav|పక్షి రెట్టలు మరియు ఇతర రకాలైన ఎరువుల ప్రత్యామ్నాయాలు బటానీలు, లూపిన్స్ మరియు వెట్చ్ వంటి పెద్ద పంటలు|Telugu_M|other|8.373333
processed_te_m_education_01532.wav|అయితే జగ్దీప్ కు  కేంద్ర బలగాలతో భద్రత కల్పించాలా లేదా అన్న దానిపై చర్చిస్తున్నట్లు హౌంశాఖ పేర్కొంది.|Telugu_M|other|7.744000
processed_te_m_politics_00206.wav|ఈ ట్రైలర్ లో శృతిమించిన శృంగారం ఉండటంతో తెలుగు సినిమా ఎటు వెళ్తుందని  సినీ పెద్దలు ప్రశ్నిస్తున్నారు.|Telugu_M|other|6.570875
processed_te_m_weather_01034.wav|అనంతరం టీ బ్రేక్ టైమ్ కల్లా వర్షం కాస్త తగ్గుముఖం పట్టడంతో ఎంపైర్లు మైదానాన్ని పరిశీలించి, గ్రౌండ్ సిబ్బందితో మాట్లాడారు. |Telugu_M|other|8.567792
processed_te_m_politics_00177.wav|ఎమ్సెట్ బైపీసీ స్ట్రీంలో తుది విడత సీట్ల కేటాయింపు ప్రక్రియను పూర్తి చేసినట్లు అడ్మిషన్ల కన్వీనర్ నవీన్ మిట్టల్ చెప్పారు.|Telugu_M|other|8.591000
processed_te_m_finance_01781.wav|దీనితో పాటు మరో ఈక్విటీ ఫండ్ లో పొదుపు చేయడం వల్ల మీ పోర్ట్‌ఫోలియో అస్తవ్యస్తంగా మారుతుంది, అలాగే రిస్క్ కూడా పెరుగుతుంది|Telugu_M|other|8.509750
processed_te_m_health_02088.wav|అప్పుడు దాని రక్తం తాగుతూ, నాలుగు రోజులపాటు దాని మాంసాన్ని కూడా కడుపునిండా తినొచ్చు అనుకుని, లొట్టలు వేసుకుంటూ నిలబడింది.|Telugu_M|other|6.861125
processed_te_m_education_02497.wav|వియత్నాంలో జరుగుతున్న ఎపెక్ సమీట్ కు  హాజరైన ఇద్దరు అధ్యక్షులు పలు అంశాలపై చర్చించినట్టు క్రెమ్లిన్ వర్గాలు వెల్లడించాయి.|Telugu_M|other|8.896000
processed_te_m_general_01783.wav|సంస్కృతం సైన్టిఫిక్ లాంగ్వేజ్ అయినందున భవిష్యత్తులో మాట్లాడే కంప్యూటర్లు అంటూ వస్తే అవి సంస్కృత భాష లోనే అని సెలవిచ్చారు. |Telugu_M|other|8.393646
processed_te_m_politics_02287.wav|పురాణాల్లో ఉన్న ఝరాసంగం ఆలయ చరిత్ర ఉందంటే కుపేంద్ర భూపతి రాజు కుప్పానగర్ గ్రామాన్ని పాలించి ఉండవచ్చన్న నమ్మకం కలుగుతోంది.|Telugu_M|other|8.904479
processed_te_m_finance_00893.wav|పెట్టుబడులు, ఆర్థిక ఆదాయం మరియు వ్రాయడం ఆఫ్స్ తప్పనిసరి ఆధారంగా అకౌంటింగ్ రికార్డులు మరియు అకౌంటింగ్ పత్రాలు నమోదు చేయాలి|Telugu_M|other|9.403708
processed_te_m_education_03327.wav|కాలేజీ విద్యార్థులతో ప్రతిజ్ఞ . అది ఏ కాలేజీనో తెలియదు ఎక్కడో తెలియదు కానీ ఈ వీడియో మాత్రం వాట్సప్ లో చక్కర్లు కొడుతొంది.|Telugu_M|other|9.525333
processed_te_m_general_01900.wav|బయట పోల్స్‌తో పాటు సోషల్ మీడియా ట్రెండ్స్ను బట్టి చూస్తే ఎక్కువ మంది మాత్రం మహేష్ విట్టా ఎలిమినేట్ అవుతారని చెపుతున్నారు. |Telugu_M|other|7.430021
processed_te_m_general_02104.wav|రెండేళ్ల కిందట విశాఖ తీరం నుంచి వేటకు వెళ్లిన ఒక బోటు నాలుగు, ఐదు గంటలు ప్రయాణం చేస్తే, మత్స్య సంపద పుష్కలంగా కనిపించేది. |Telugu_M|other|8.347208
processed_te_m_health_01140.wav|అప్పుడు డాక్టర్ కాన్యేను హెచ్చరించాడు, ఏ నైతిక ఒత్తిడి వ్యాధి యొక్క తీవ్రతరం చేయగలదు, కానీ రాపర్ దానిపై దృష్టి పెట్టలేదు.|Telugu_M|other|8.498125
processed_te_m_agri_00952.wav|జపాన్, దక్షిణ కొరియా, స్విట్జర్లాండ్ దేశాల్లోనూ విక్రయాలు పెరిగి అక్కడి కాఫీ ప్రియులకూ మన కాఫీ నోరూరిస్తూ సత్తా చాటుతోంది|Telugu_M|other|9.162667
processed_te_m_finance_02322.wav|సులభంగా, క్షణాల్లో మంచి వడ్డీ రేట్లు, రివార్డులు, డాక్యుమెంట్లతో పనిలేకుండా ప్రారంభించే ఆ ఖాతాలేంటో ఇప్పుడు తెలుసుకుందాం. |Telugu_M|other|7.464833
processed_te_m_health_01374.wav|రక్త స్రావం విపరీతంగా కలగడంతో ఆపడానికి కూడా తక్షణ చికిత్స చేయించాల్సి వస్తోందని ప్రపంచ ఆరోగ్య సంస్థ హూ నివేదిక తెలిపింది.|Telugu_M|other|8.872500
processed_te_m_health_01865.wav|కుక్కల్లో ఏర్పడే క్యాన్సర్ గురించి అవగాహన కలిపిస్తూ రూపొందించిన ఈ ప్రకటనలో స్కౌట్ ‌కు  అందించిన చికిత్స గురించి తెలిపారు.|Telugu_M|other|8.382021
processed_te_m_general_00936.wav|ఫైండర్స్ భూస్థిర పై ఏర్పాటు చేస్తారు భూమి స్థిర బిందువుకు జలాల ఉపరితలం పైకి "ఉరి" వ్యవస్థలో భాగంగా ఉపగ్రహాలు పనిచేస్తాయి. |Telugu_M|other|8.939312
processed_te_m_health_02795.wav|మోకాలికి శస్త్ర చికిత్స చేయించుకొని కొంత కాలం విశ్రాంతి తీసుకున్న నాదల్ మళ్లీ అంతర్జాతీయ కెరీర్ను కొనసాగించి, అసాధారణ ఫామ్ ను  ప్రదర్శించాడు.|Telugu_M|other|9.450146
processed_te_m_general_01199.wav|అది రేకుల షెడ్ కావడం, ఓ విద్యుత్ వైరు తెగివుండటం, రాత్రి కురిసిన భారీ వర్షానికి విద్యుత్ రేకుల్లోకి సరఫరా అవుతుండటం సుల్తాన్ ప్రాణాలు తీశాయి. |Telugu_M|other|9.300000
processed_te_m_education_02878.wav|అనంతరం గ్రేటర్ హైదరబాద్ పురపాలక కార్పొరేషన్లో అడిషనల్ కమిషనర్ ‌గా  విధులు నిర్వహిస్తూ జోగుళాంబ గద్వాల జిల్లాకు కలెక్టర్ ‌గా  బదిలీపై వచ్చారు.|Telugu_M|other|10.197333
processed_te_m_politics_02098.wav|అయితే దీనిపై స్పందించిన వైసీపీ నేత పీవీపీ చట్టాలు చేయడానికి చట్ట సభలో నువ్వొకడివి కదా అంటూ అదేదో నువ్వే చేసి పుణ్యం కట్టుకో అని సలాహా ఇచ్చారు|Telugu_M|other|10.193188
processed_te_m_finance_02170.wav|మంచి క్రెడిట్ స్కోరు మెయిన్టెయిన్ చేయడం వల్ల దీర్ఘకాలం రుణాలపై ఒక్క శాతం వడ్డీ తగ్గుతుందంటే కొన్ని లక్షలు ఆదా అవుతాయని నిపుణులు చెబుతున్నారు. |Telugu_M|other|8.700000
processed_te_m_politics_02575.wav|తెలుగు తమిళ భాషల్లో నటిగా రాణించి తమిళనాడు ముఖ్యమంత్రి పీఠాన్ని అధిష్టించిన జయలలిత యొక్క మాతృమూర్తి సంధ్య ఇందులో రుక్మిణిగా నటించటం ఓ విశేషం.|Telugu_M|other|9.926167
processed_te_m_general_00731.wav|"మొత్తం లోహాలు కోసం డిమాండ్ పెరుగుతోంది ఎందుకంటే, రీసైక్లింగ్ అన్ని మైనింగ్ ఆఫ్సెట్ కాదు.కానీ మరింత స్థిరమైన మైనింగ్ పరిశ్రమ దోహదం చేస్తుంది. |Telugu_M|other|9.763625
processed_te_m_general_00393.wav|ఐఫోన్ మెయిల్ తో  ఇన్ లైన్ ని  పంపడం ద్వారా మీ ఉత్తమ ఫోటోలను అలాగే మీరు వెబ్ నుండి సేవ్ చేసిన స్క్రీన్షాట్లు మరియు చిత్రాలు సులభంగా పంచుకోండి.|Telugu_M|other|9.241167
processed_te_m_weather_02129.wav|జల్లి కట్టు నుండి మొదలు పెడితే వందేండ్ల తర్వాత వచ్చిన మద్రాస్ తాగునీటి సమస్య వరకు అన్నీంటి గురించి కామెంట్ చేస్తున్నారు. |Telugu_M|other|7.162979
processed_te_m_agri_01378.wav|గ్రామానికి చెందిన 10మంది రైతు లను మూడు నెలలపాటు జిల్లా కేంద్రంలో నిర్బంధించి హింసించిన ఘటన గురించి ఒక్కరూ నోరు విప్పలేదు|Telugu_M|other|9.269333
processed_te_m_agri_00064.wav|ఆ మేఘాల్ని చీల్చుకుంటూ నేలమీదకు జాలువారి ఒక్కో నీటి బొట్టూ ఒక్కో అమృత బిందువైంది|Telugu_M|other|7.488000
processed_te_m_politics_02503.wav|నందినీ రెడ్డి డైరెక్ట్ చేసిన ఈ మూవీని కొరియాలో హిట్‌ అయిన మిస్ గ్రానీ మూవీకి రీమేక్‌గా తెరకెక్కింది.|Telugu_M|other|6.826292
processed_te_m_finance_02273.wav|గౌతమ్ కి డబ్బు లేని భావోద్వేగాలు కావాలి,నందకి కష్టాలు లేని జీవితం, డబ్బు కావాలి.|Telugu_M|other|6.000000
processed_te_m_health_01287.wav|స్టూల్ లో ఫ్రాంక్ రక్తం లేదా దిగువ నుండి ఏ మలంతో రక్తం దాటినా వీలైనంత త్వరగా వైద్యునికి నివేదించాలి.|Telugu_M|other|6.965604
processed_te_m_finance_01777.wav|తనతో పనిచేస్తున్న నలుగురికీ మరింతగా డబ్బు ఆశ చూపించి, తను పనిచేస్తున్న హోంనుంచి వాళ్ళని తీసుకొచ్చాడు|Telugu_M|other|7.300000
processed_te_m_other_03150.wav|భాష్పీభవనం చెందే పదార్థం ఉష్ణమును పరిసరాల నుండి గ్రహిస్తుంది కనుక ఇది ఉష్ణ గ్రాహక ప్రక్రియ అవుతుంది. |Telugu_M|other|6.872729
processed_te_m_agri_01008.wav|ఆపిల్ తెగులు ప్రారంభం వాస్తవం కొన్ని బ్రోమెలియాడ్లు, ముఖ్యంగా గుజ్మన్ పుష్ప ఉద్దీపన ఒక గ్యాస్ అంటాయి|Telugu_M|other|9.013333
processed_te_m_education_01938.wav|మార్క్స్ తన గ్రుండ్రిస్సీ గ్రంధంలో, యంత్రాలపై ఇచ్చిన వివరణలో ఈ విషయం చర్చించారు.|Telugu_M|other|6.336000
processed_te_m_general_02236.wav|ఇంటర్ఫేస్ కూడా మీకు నచ్చిన ఇతర కంటెంట్కు మిమ్మల్ని నెట్టివేసే విధంగా సోషల్ మీడియా లాగా పనిచేస్తుంది. |Telugu_M|other|6.500000
processed_te_m_general_02083.wav|దీనివల్ల బాణాసంచా క్రాకర్స్ కాల్చిన తర్వాత వెలువడే రసాయన వాయు కాలుష్యం ఆ మంచులో నిలకడగా ఉండిపోతుంది. |Telugu_M|other|7.400000
processed_te_m_health_00238.wav|ప్రసరణ వ్యవస్థ రెండు సర్క్యూట్లలో రక్తం చుట్టూ తిరుగుతుంది.పల్మోనరీ సర్క్యూట్ మరియు దైహిక సర్క్యూట్.|Telugu_M|other|6.733417
processed_te_m_politics_03237.wav|వేతనాలు తగ్గించాలని, పనిగంటలు పెంచాలని తలపెట్టిన ఖోమ్రీ చట్టానికి వ్యతిరేకంగా ఫ్రెంచి కార్మికవర్గం, యువత నిరసన పోరాటాలు ఉధృతంగా సాగిస్తోంది.|Telugu_M|other|10.066875
processed_te_m_education_02097.wav|అతను ఏదైనా ఆడియో వేడుకకో, ప్రి రిలీజ్ ఈవెంట్లో వచ్చిన ప్రతిసారీ డ్రెస్సింగ్ చర్చనీయాంశం అవుతుంటుంది.|Telugu_M|other|7.349333
processed_te_m_finance_02585.wav|దాంతో ప్రజల అవసరాలు తీర్చటానికి సరిపడా డబ్బు తమ వద్ద ఉందని ఆర్బిఐ చెబుతున్నది అబద్దాలని తేలిపోయింది. |Telugu_M|other|7.100000
processed_te_m_politics_03696.wav|అమ్మానాన్న మృతి చెందడంతో మానసికంగా కుంగిపోయిన కుమారుడు నిఖిల్, కుమార్తె మన్ను బుధవారం రాత్రి కూల్ డ్రింక్ లో  నిద్రమాత్రలు కలుపుకొని తాగారు.|Telugu_M|other|9.508208
processed_te_m_weather_02168.wav|రష్యాలోని ఎల్బ్రోస్ పర్వతాన్ని అధిరోహించి దేశ కీర్తిని దశదిశలా చాటుతానంటూ ధీమా వ్యక్తం చేస్తున్నాడు. |Telugu_M|other|7.139771
processed_te_m_finance_01156.wav|క్రెడిట్ కార్డు బిల్లు కట్టేందుకు ఇంటర్నెట్ ‌ను  ఆశ్రయించిన బాధితుడిని  టార్గెట్ చేసిన సైబర్ నేరగాళ్లు పక్కా ప్లాన్ ‌తో  బాధితుని బ్యాంక్ అకౌంట్లను ఖాళీ చేశారు.|Telugu_M|other|10.100312
processed_te_m_weather_02355.wav|దీంతో ఈసారి ఆసియా గేమ్స్‌లో భారత అధ్లెట్ల బృందంపై భారీ ఆశలు ఉన్నాయని చెప్పవచ్చు. |Telugu_M|other|6.199354
processed_te_m_agri_01140.wav|ఈ విషయం కొంతవరకు ఇండోర్ స్విమ్సూట్ను కలిగి ఉంది, ఇది చిత్రంలో సంపూర్ణంగా ఉంటుంది|Telugu_M|other|6.341563
processed_te_m_other_00813.wav|నిజాయితీ, నిర్భీతిగల నాయకుడిగా, అవినీతి మరక అంటని సచ్ఛీలుడిగా జాతీయ రాజకీయాల్లో, రాష్ట్ర రాజకీయాల్లో జైపాల్ రెడ్డికి విశిష్ట గుర్తింపు ఉంది. |Telugu_M|other|9.844896
processed_te_m_education_00936.wav|నాల్గు వారాలు నిర్వహించిన ఈ తరగతుల్లో శిక్షణ పొందిన వారిపై ఓ సర్వేక్షణ జరిగింది.|Telugu_M|other|6.197333
processed_te_m_agri_00521.wav|దీంతో కొండ ప్రాంతంలో నేల కుంగి భారీ బండరాయి హిమకుండ్ సాహెబ్కు వెళ్తున్న యాత్రికుల వాహనంపై జారిపడింది|Telugu_M|other|8.896000
processed_te_m_finance_02182.wav|లేనిపక్షంలో ఆలస్య రుసుంతో వచ్చే ఏడాది మార్చి లోగా రిటర్న్ లు దాఖలు చేసుకోవాల్సి ఉంటుందని ఆదాయ పన్ను శాఖ తేల్చిచెప్పింది. |Telugu_M|other|7.859583
processed_te_m_general_01230.wav|ప్రతి రౌండ్లో, ఆటగాళ్ళు వారి చేతి నుండి కార్డులను పెట్టడం ప్రారంభించారు, మునుపటి కార్డుకు రంగు లేదా సంఖ్యతో సరిపోల్చారు.|Telugu_M|other|7.940854
processed_te_m_education_01834.wav|తన రాజీనామా లేఖను రాష్ట్ర కాంగ్రెస్ వ్యవహారాల ఇంచార్జీ ఉమెన్చాందీకి ఆయన తన రాజీనామా లేఖను పంపించారు.|Telugu_M|other|8.512000
processed_te_m_finance_00936.wav|పోర్టర్ క్రింద యూనియన్ గన్ బోట్లు మద్దతు ఇచ్చిన ష్రెవెపోర్ట్ వైపు బ్యాంకులు ఎర్ర నదిని అడ్డుకున్నాయి|Telugu_M|other|6.967187
processed_te_m_education_01398.wav|నా మిగిలిన జీవితంలో వారి బరువు బాధ్యతలు మోస్తాను అని కాన్వొకేషన్ అనంతరం హిజాముద్దీన్ చెప్పడం విశేషం.|Telugu_M|other|7.488000
processed_te_m_agri_00429.wav|చిల్గోజా లేక పైన్ గింజలు ఉత్పత్తి చేసే ఏకైక కేంద్రం కావడం వల్ల బత్సేరీ గ్రామం చాల ప్రసిద్ది చెందింది|Telugu_M|other|8.245333
processed_te_m_general_00543.wav|ఇది వారి తాజా గేమ్ కన్‌సోల్లతో సహా వారి అత్యంత ప్రసిద్ధ ఆటలు ప్యాకేజింగ్ చేయడం యొక్క నిన్టెన్‌డో యొక్క సుదీర్ఘ చరిత్రను కూడా ప్రారంభించింది. |Telugu_M|other|9.775229
processed_te_m_health_02244.wav|ఈ కాంపౌండ్లు బ్యాక్టీరియా వల్ల వచ్చే క్షయ వ్యాధి వంటి వ్యాధులతో పోరాడ గలుగుతాయి. |Telugu_M|other|5.500000
processed_te_m_health_01276.wav|డెంగీ వ్యాధి నివారణకు ప్రభుత్వం ఇస్తున్న నీలవేంబు కొడినేర్ అనే ఆయుర్వేద ఔషధాన్ని వినియోగిస్తే ఆరోగ్య సమస్యలు వస్తాయని కమల్ వ్యాఖ్యలు చేశారు.|Telugu_M|other|10.100312
processed_te_m_health_01271.wav|బాగా వ్యాయామం చేసిన మనిషికి చెమట పట్టడం వల్ల సులువుగా దోమలను ఆకర్షించ గలుగుతాడు.|Telugu_M|other|5.572417
processed_te_m_health_02942.wav|తామర వ్యాధి ఉన్న ప్రదేశంలో దురద ఎక్కువగా ఉండి, చిన్న చిన్న పొక్కులతో ఎర్రగా, గుండ్రంగా కన్పిస్తుంది. |Telugu_M|other|6.373500
processed_te_m_finance_01034.wav|ముంబై రిజర్వ్ బ్యాంక్ వడ్డీ రేట్లు పెంపుతో వరుస లాభాలతో దూసుకెళ్తున్న మార్కెట్ జోరుకు బ్రేక్ పడింది.|Telugu_M|other|6.826292
processed_te_m_general_00239.wav|రవాణా మరియు పారిశ్రామిక సంస్థల ఉద్యోగులు, యంత్రాంగాలు, క్రేన్ ఆపరేటర్లు, నిర్వాహకులు వంటివారు కూడా ఈ పరికరాల యొక్క పనితీరును నిర్ధారిస్తారు. |Telugu_M|other|9.264396
processed_te_m_other_01523.wav|జుమ్మా మసీద్ సమీపంలో ఉన్న కూల్పాయింట్ పేరుగల స్వీట్ షాప్ షాహీ టుక్డా ఎంతో ఫేమస్. |Telugu_M|other|5.932333
processed_te_m_finance_00975.wav|పొదుపు పొదుపు అని ఉద్బోధించే మంత్రిగణం తాము గుడారాల్లో వుండి పని ప్రారంభిస్తే అందరికీ జాలి పుడుతుంది|Telugu_M|other|7.174583
processed_te_m_education_01137.wav|ముఖ్యంగా దయెగు సిటీలోని షిన్ చెనోంజి చర్చి ప్రాంతంలో వైరస్ ఎఫెక్ట్ ఎక్కువగా ఉంది|Telugu_M|other|6.602667
processed_te_m_general_02425.wav|ఇది వాట్సప్కు మాత్రమే కాకుండా అన్ని సోషల్ మీడియా సైట్లకు కూడా వర్తిస్తుందని కేంద్ర ప్రభుత్వం అంటోంది|Telugu_M|other|6.400000
processed_te_m_health_02545.wav|టైఫాయిడ్ వ్యాధి కారకం సాల్మొనెల్లా టైఫే అనే బ్యాక్టీరియా వల్ల ఈ వ్యాధి వస్తుంది. |Telugu_M|other|5.839437
processed_te_m_health_03021.wav|అతను వైరల్ మరియు బ్యాక్టీరియల్ అంటువ్యాధులు, శస్త్రచికిత్స సమస్యలు, మైయల్గియా, న్యూరల్యాజియా మరియు ఇతర సమస్యల నేపథ్యంలో వేడిని ఎదుర్కొంటాడు. |Telugu_M|other|9.800000
processed_te_m_agri_01905.wav|ఈ ద్వీపంలో ఎత్తైన లోతట్టు అడవులు మరియు విస్తృతమైన షోర్లైన్స్ నుండి ఎత్తైన పర్వతాలు మరియు మిడ్ట్రేన్ గడ్డి భూములు ఉన్నాయి|Telugu_M|other|10.069333
processed_te_m_general_02249.wav|మద్యం మత్తులో ఉన్న మనీష్ తన ఫ్రెండ్ తో  కలిసి దాడి చేయడంతో ముగ్గురు టోల్గేట్ సిబ్బందికి గాయాలయ్యాయి. |Telugu_M|other|6.400000
processed_te_m_health_00596.wav|గర్భస్థ శిశువుకు లేదా ఈస్ట్ లేదా థ్రష్ వంటి వల్వాకు గాయం కారణంగా నొప్పి ఉంటుంది.|Telugu_M|other|6.269021
processed_te_m_agri_02415.wav|త్రిదండం అనేది మనోదండం, వాగ్దండం, కర్మదండం అనబడే మూడు వెదురు బద్ధలతో కట్టిన దండం|Telugu_M|other|6.977229
processed_te_m_finance_00278.wav|దేశంలో జరిగే ప్రతి లావాదేవీ పన్ను పరిధిలోకి వచ్చేలా, విస్తృత రూపేణా ఇన్పుట్ ట్యాక్స్ విధానాన్ని ప్రభుత్వం రూపొందించింది.|Telugu_M|other|8.521354
processed_te_m_education_01557.wav|చిరంజీవి సైతం తన చిరు నవ్వుతో ఆ అమ్మడికి సూపర్భ్ అనే సమాధానం ఇచ్చినట్టు సమాచారం.|Telugu_M|other|6.218667
processed_te_m_politics_01525.wav|గతంలో వీరిరువురు కలిసి ఫూంక్,రక్త చరిత్ర మరియు రన్ వంటి చిత్రాల కోసం పని చేశారు.|Telugu_M|other|6.199354
processed_te_m_politics_00863.wav|ఇలా ఉంటే మధురై లోని అభిమానులు మరో అడుగు ముందుకేసి దర్బార్ రిలీజ్ సందర్భంగా స్థానిక అమ్మన్ కోవెలలో ప్రత్యేక పూజలు చేశారు.|Telugu_M|other|8.985750
processed_te_m_general_01059.wav|తాజాగా ఓ కార్యక్రమంలో పాల్గొన్న ఆయన మాట్లాడుతూ బిలియన్ దేశ జనాభా మంది,ఉసేన్ బోల్ట్లను తయారు చేయగలదు. |Telugu_M|other|8.080167
processed_te_m_education_01382.wav|వీటితో పాటు బాట్మింటన్ క్రీడాకారిణి సైనా నెహ్వాల్ జీవిత కథ ఆధారంగా తెరకెక్కే బయోపిక్ సెట్స్ పై ఉంది.|Telugu_M|other|7.082667
processed_te_m_weather_01353.wav|రెండు రోజుల పర్యటన నిమిత్తం పశ్చిమ బంగాల్లో ఉన్న ఆయన ఆదివారం హావ్డాలోని బేళూరు మఠంలో జరిగిన వివేకానంద జయంతి ఉత్సవాల్లో పాల్గొని మాట్లాడారు. |Telugu_M|other|9.972604
processed_te_m_general_01861.wav|సమాచారం అందుకున్న చర్లపల్లి అగ్ని మాపక శాఖ సిబ్బంది సంఘటన స్థలానికి చేరుకొని మంటలను అదుపులోకి తేగా అప్పటికే కారు పూర్తిగా అగ్నికి ఆహుతైంది. |Telugu_M|other|9.891333
processed_te_m_other_01879.wav|ఒక్క వ్యక్తి కోసం పోలింగ్ బూత్ ఏర్పాటు చేస్తున్న సంగతి వెలుగులోకి వచ్చాక ఎందరో జర్నలిస్టులు గిర్ అడవుల్లోకి వెళ్లి భరత్ దాస్ తో మాట్లాడారు. |Telugu_M|other|8.254312
processed_te_m_finance_00281.wav|కొత్త గ్యాస్ పన్ను ఆదాయంలో సగం హైవే ట్రస్ట్ ఫండ్‌కు వెళ్ళింది మరియు మరొకటి ట్రాన్స్పోర్ట్ డిపార్ట్మెంట్ ప్రకారం, లోటు తగ్గింపుకు వెళ్ళింది.|Telugu_M|other|9.287604
processed_te_m_general_01619.wav|ఈ సమావేశాల్లో ఇరు రాష్ట్రాల ఇంజనీర్ ఇన్ చీఫ్లు, అంతర్ రాష్ట్ర వ్యవహారాల చీఫ్ ఇంజనీర్లు, హైడ్రాలజీ నిపుణులు, రిటైర్డ్ ఇంజనీర్లు పాల్గొంటారు. |Telugu_M|other|9.949375
processed_te_m_weather_01881.wav|కానీ అనుకోకుండా ఒక రోజు వంశీకృష్ణ తన భార్య మొబైల్ యూజ్ చేస్తుండగా అతనికి కావేరి ఇద్దరు వ్యక్తులతో కలిసి తీసుకున్న అశ్లిల ఫోటోలు కనిపించాయి. |Telugu_M|other|9.438542
processed_te_m_politics_03047.wav|ఎమ్మెల్యే సతీమణి సుజిత ఎల్లంటిలో, పెద్ద కుమార్తె హైందవి పెనుమర్తిలో, చిన్నకుమార్తె వైష్ణవి కల్లూరుపల్లి హౌసింగ్‌బోర్డు వద్ద ప్రచారం చేశారు.|Telugu_M|other|9.020583
processed_te_m_politics_01612.wav|పోర్టబుల్ డిజిటల్ ప్రొడక్ట్స్ తయారీదారు ఇన్బేస్ రెండు నూతన స్మార్ట్‌వాచ్ల విడుదలతో భారత స్మార్ట్‌వాచ్ మార్కెట్లోకి కొత్తగా అడుగు పెట్టింది.|Telugu_M|other|8.649062
processed_te_m_education_02162.wav|భూ ఉపరితలం నుంచి గగనతల లక్ష్యాలను ఛేదించే షార్ట్ రేంజ్ క్విక్ రియాక్షన్ సర్ఫేస్ టు ఎయిర్ మిసైల్ ను భారత్ స్వదేశీ పరిజ్ఞానంతో రూపొందించింది.|Telugu_M|other|10.069333
processed_te_m_health_01421.wav|ప్రారంభ, కచ్చితమైన వ్యాధి నిర్ధారణ మరియు ప్రారంభ మంతనాలు సెరెబ్రల్ పాల్సీ అడ్వాన్సెస్ ఇన్ డయాగ్నోసిస్ అండ్ ట్రీట్మెంట్.|Telugu_M|other|9.055417
processed_te_m_finance_00220.wav|మోడీ ప్రభుత్వం పెద్దవిలువ కరెన్సీ నోట్లను రద్దుచేస్తూ ప్రకటించిన లక్షల్లో నల్లధనం, అవినీతి నిర్మూలన వంటివి ముఖ్యాంశాలు.|Telugu_M|other|8.637458
processed_te_m_agri_02935.wav|వీఆర్ కండ్రిగ గ్రామం సమీపంలోని ఒక మామిడి తోటలో మేతకు వెళ్ళిన ఒక ఆవు నాటుబాంబును గడ్డిగా భావించి తినాలని ప్రయత్నించింది. |Telugu_M|other|8.400000
processed_te_m_agri_01223.wav|గోల్డ్ స్టాండర్డ్ ప్రీవర్కౌట్ వంటి కాఫీ విత్తనాలు మరియు టీ నుండి సహజ కెఫిన్ ప్రీమియం పదార్థాలు ఉపయోగించి తయారు చేస్తారు|Telugu_M|other|8.384000
processed_te_m_politics_02812.wav|స్థానిక కొండాయపాళెం గేటు వద్ద శుక్రవారం ఉదయం రోడ్డుపై నాయకులు, కార్మికులు అరిటాకులో ఇసుకను వడ్డించుకుని నిరసన తెలిపారు.|Telugu_M|other|7.987292
processed_te_m_health_00832.wav|మొటిమను గిల్లినప్పుడు దాంట్లో ఉన్న ఆ ఆక్నే బ్యాక్టిరియా, కేవలం మీ చర్మం బయటే కాదు, లోపల కూడా వేరే పోర్స్ లోకి చేరుతుంది|Telugu_M|other|9.194729
processed_te_m_education_01052.wav|యుద్ద్ అభ్యాస్ శిక్షణ భారత్ మరియు యూఎస్ సైన్యాలకు శిక్షణ ఇవ్వడానికి అవకాశాన్ని కల్పిస్తుందని భారత సైన్యాలు పేర్కోన్నాయి|Telugu_M|other|8.405333
processed_te_m_health_03133.wav|అంతేకాకుండా, జీవితకాల అకాల స్ఖలనాన్ని చికిత్సలో ప్రవర్తనా చికిత్స ప్రభావవంతం కాదని దీర్ఘకాలిక అధ్యయనాలు సూచిస్తున్నాయి. |Telugu_M|other|7.952458
processed_te_m_health_00727.wav|ఆర్బిసిలో హిమోగ్లోబిన్ ఉంది ఇది  అధికంగా కలిగిన ప్రోటీన్ ఆక్సిజన్ ట్రాన్స్పోర్ట్స్ మరియు రక్తం దాని రెడ్ కలర్ ఇస్తుంది.|Telugu_M|other|8.985750
processed_te_m_weather_02039.wav|ఉదయం ఆరు గంటల నుంచే వందలాది మంది పోలీసులు ఆయన నివాసంతో పాటు సమీప ప్రాంతాలను దిగ్భంధం చేసి బ్యారికేడ్లను ఏర్పాటు చేశారు.|Telugu_M|other|8.498125
processed_te_m_agri_01157.wav|ప్రముఖ బెంగాలీ స్వీట్ రస్గుల్లా ఆరు నెలల పాటు పాడవకుండా నిల్వ ఉండే టెక్నాలజీపై జాదవ్పూర్ యూనివర్సిటీ కసరత్తు చేపట్టింది|Telugu_M|other|9.056000
processed_te_m_health_02949.wav|కొన్నిసార్లు ఈ అవయవాలను ప్రభావితం చేసే వ్యాధి ప్రక్రియ కూడా సంబంధిత శోషరస నోడ్స్ మరియు వైస్ వెర్సా ప్రభావితం చేస్తుంది. |Telugu_M|other|8.649062
processed_te_m_agri_00291.wav|ఆరు అంగుళాల ఎత్తైన పువ్వులు మార్చి నుండి మే వరకు కనిపిస్తాయి, మరియు హమ్మింగ్ బర్డ్స్ మరియు తేనెటీగలు తోటకు ఆకర్షిస్తాయి|Telugu_M|other|9.280000
processed_te_m_agri_01783.wav|చెన్నూర్ మండలంలోని లింగంపల్లి, ఓత్కులపల్లి గ్రామాల్లో కల్లాల వద్ద నిల్వ ఉంచిన వరి ధాన్యం పూర్తిగా తడిచి ముద్దగా మారింది|Telugu_M|other|8.245333
processed_te_m_finance_01352.wav|నగదు రహిత వ్యవస్థ అంటూ ప్రభుత్వం పలు సంస్కరణలు చేస్తుండగా, ఏదో ఒక రూపంలో చార్జీల బాదుడుకు బ్యాంకులు యత్నించడం విడ్డూరం.|Telugu_M|other|9.508208
processed_te_m_weather_01943.wav|ఇప్పటికే వైకాపా కాల్సెంటర్ల నుంచి వచ్చిన వాయిస్ కాల్ రికార్డులు మంత్రులు లోకేశ్, దేవినేని ఉమా ఇప్పటికే బహిర్గతం చేశారు. |Telugu_M|other|7.940854
processed_te_m_general_02426.wav|భారత్ ప్రపంచంలో రెండవ అతిపెద్ద అసమానత్వ దేశం అని జొహెన్నెస్బర్గ్ కేంద్రంగా గల ఒక కంపెనీ ప్రచురించిన నివేదికలో పేర్కొంది|Telugu_M|other|8.776771
processed_te_m_finance_00809.wav|ఇది కాలుష్యం శుభ్రపరిచే ఖర్చులను కట్టడిస్తుంది. భీమా అనేది ఆటో ప్రమాదం నుండి వ్యయం అవుతుంటే చెల్లించాల్సిన బాధ్యత వుంది|Telugu_M|other|8.637458
processed_te_m_other_00998.wav|స్పాల నిర్వహణ, దాని పేరిట సాగుతోన్న చీకటి దందాకు సిద్ధార్థే కింగ్పిన్ అని ఇతర నిందితులు వాంగ్మూలం ఇచ్చినట్లు తెలిసింది. |Telugu_M|other|7.557729
processed_te_m_weather_01777.wav|గ్రామీణ స్థాయిలో మౌలిక సౌకర్యాలు, చైతన్యం పెంచే దిశగా దృష్టిపెడితే మోదీ సర్కారు సాంకేతిక స్వప్నం అమలు మరెంతో దూరం లేదు. |Telugu_M|other|8.904479
processed_te_m_finance_02079.wav|కేవలం నాలుగు రోజులే పనిచేసిన స్టాక్ మార్కెట్లలో లావాదేవీలు వెనక్కి వస్తూ, ముందుకు వెళ్తూ తీవ్రమయిన ఊగిసలాట మధ్య సాగాయి. |Telugu_M|other|7.824750
processed_te_m_health_01801.wav|ఎందుకంటే బాహ్య ప్రకంపనలు శిశువు యొక్క చర్మం సున్నితత్వం యొక్క హక్కుతో అత్యంత సాధారణ ఎక్సూడాటివ్ ప్రవృత్తి కలిగి ఉంటాయి.|Telugu_M|other|8.765167
processed_te_m_finance_00176.wav|అప్పటి వరకు చెక్కులు వస్తాయని, రుణం మంజూరైందని చెప్పే దుండగులు, తమ చేతిలోకి బాధితుల డబ్బు చేరగానే పత్తా లేకుండా పోతారు.|Telugu_M|other|8.417500
processed_te_m_education_01941.wav|ఇందులో భాగంగా మాజీ కెప్టెన్ స్టీవ్ స్మిత్, డేవిడ్ వార్నర్, బాన్‌క్రాప్ట్లపై విధించిన నిషేధాన్ని ఎత్తివేసే ఆలోచనలో ఉంది.|Telugu_M|other|9.077333
processed_te_m_politics_01058.wav|ఇప్పుడు మీటూకి పోటీగా మెన్‌టూ పురుషులు సైతం మహిళల చేతుల్లో లైంగిక వేధింపులకు గురవుతున్న పురుషుల గొంతుకగా ఇది నిలవనుంది.|Telugu_M|other|8.498125
processed_te_m_politics_00795.wav|రాజీనామాలు ఆమోదించి వెంటనే ఎన్నికలు జరిగితే మళ్ళీ ఆ ఎంపీలు గెలిస్తే అది బీజేపీ, తెలుగుదేశం పార్టీలకు కోలుకోలేని దెబ్బే.|Telugu_M|other|9.403708
processed_te_m_politics_01959.wav|డొనాల్డ్ ట్రంప్ రిపబ్లికన్ పార్టీ నామినీగా అమెరికా అధ్యక్ష పదవికి పోటీ చేస్తుండడం రోనాల్డి‌గన్‌ను  గర్తుకు తెస్తున్నది.|Telugu_M|other|7.639000
processed_te_m_finance_02009.wav|జెట్ ప్రివిలేజ్ హెచ్డీఎఫ్సీ బ్యాంక్ సిగ్నేచర్ డెబిట్ కార్డును తరచుగా ప్రయాణాలు చేసే వారి కోసం ప్రత్యేకంగా రూపొందించారు. |Telugu_M|other|7.557729
processed_te_m_politics_03277.wav|మొఘల్ వంశపు ఐదో చక్రవర్తి షాజహాన్ తన భార్య ముంతాజ్ మహల్ జ్ఞాపకంగా తాజ్ ను నిర్మించాడని చరిత్ర పుస్తకాల్లో చదువుకున్నాం.|Telugu_M|other|8.997354
processed_te_m_general_01650.wav|టూరిస్ట్ పార్క్లోని అన్ని రకాల అభిమానుల కోసం, హికాటో నదిపై గాలితో కూడిన రబ్బరు పడవల్లో రాఫ్టింగ్‌కు అవకాశం కల్పిస్తారు. |Telugu_M|other|8.370417
processed_te_m_finance_02648.wav|ఈ కంపెనీల అనుచిత లావాదేవీలు బీఎస్సీ స్టాక్ మార్కెట్ ఐశ్చికాల విషయంలో మదుపర్లను తప్పుదోవ పట్టించినట్టు సెబీ గుర్తించింది|Telugu_M|other|8.033729
processed_te_m_agri_02079.wav|శివరాం మామగారికి మామిడి చెట్టు, మర్రి చెట్టు, రావి చెట్టు ఇలాంటి పురాణకాలం నాటి చెట్లంటే చాలా ఇష్టం|Telugu_M|other|7.754667
processed_te_m_weather_02413.wav|వోరోనెజ్ ప్రాంతంలోని కోస్తెంకి గ్రామం నుండి చాలా దూరంలో ఉన్న ఓపెన్ ఆకాశంలోని పేరున్న మ్యూజియం ఉంది. |Telugu_M|other|7.255854
processed_te_m_politics_03374.wav|హైదరాబాద్:మహబూ‌బ్‌నగర్ జిల్లా కల్వకుర్తి చెందిన పలువురు రైతులు సచివాలయం ముట్టడికి విఫలయత్నం చేశారు.|Telugu_M|other|6.849521
processed_te_m_weather_02052.wav|ఇప్పటికి ఆ పాటను చూస్తుంటే బాలకృష్ణది అల్లరి లా ఉంటుందే తప్ప మరోలా ప్రేక్షకుడికి తట్టే అవకాశం లేదు. |Telugu_M|other|6.800000
processed_te_m_other_00738.wav|గోడ మీద బల్లుందా, ఇంట్లో పిల్లుందా అని బుర్ర తినేస్తాడు రా బాబూ అంటూ కొందరిని తప్పించుకు తిరుగుతాం. |Telugu_M|other|6.361896
processed_te_m_education_02886.wav|అదీ మన జీవితంలో భాగస్వామ్యం పంచుకుని మనతో నడుస్తున్న భార్యతో పంచుకుంటే దొరికే స్వాంతన ఎంతో గొప్పది.|Telugu_M|other|7.763438
processed_te_m_general_00627.wav|వారు ప్రధాన మోటార్వే, రైలు మరియు సముద్ర మార్గాల గుండా, వెళతారు కాబట్టి నగరం చాలా లైవ్లీ గా ఉంటుంది. |Telugu_M|other|7.569333
processed_te_m_politics_02917.wav|క్షౌరశాలలు అర్హత కలిగిన యజమానిని సూచిస్తూ, కేవలం అందం సెలూన్లలో వివరించిన విధానాన్ని నిర్వహిస్తారు.|Telugu_M|other|7.070104
processed_te_m_finance_00633.wav|ఉజ్వలమైన భవిష్యత్తు ఉన్న ఇలాంటి కంపెనీలను స్టాక్ మార్కెట్ పరిభాషలో టర్న్ ‌  అరౌండ్ కంపెనీలు అంటారు.|Telugu_M|other|6.303854
processed_te_m_other_01933.wav|బీజేపీ నేతలు ఒఠ్ఠి మాటలు కట్టిపెట్టి,కేంద్రంపై రాష్ట్ర ప్రభుత్వంతో కలిసి ఢిల్లీలో పోరాడాలని కోరారు. |Telugu_M|other|6.300000
processed_te_m_weather_02330.wav|చివర్లో తండ్రి దారే పట్టి చీకటి వీధుల్లో ఊరు ఊరంతా ఉలిక్కిపడి నిద్దర లేచేలా గట్టిగా గంట మోగిస్తాడు.|Telugu_M|other|6.900000
processed_te_m_education_01065.wav|నేషనల్ కాన్ఫరెన్స్ అధినేత ఫరూఖ్ అబ్దుల్లా, జీ ఇండియా కాన్క్లేవ్ సమావేశంలో ఆసక్తికర వ్యాఖ్యలు చేశారు|Telugu_M|other|8.149333
processed_te_m_general_00698.wav|కర్కాటక సంక్రాంతి నుంచి ఆరు నెలలపాటు భూమికి సాపేక్షంగా సూర్యుడు క్రమక్రమంగా దక్షిణం వైపు జరుగుతాడు. |Telugu_M|other|6.779854
processed_te_m_politics_03296.wav|ఆ తరువాత శ్రీమద్విరాట్ పోతులూరి వీర బ్రహ్మేంద్ర స్వామి చరిత్ర సినిమాకి కూడా సంభాషణలు ఈయనే రచించారు.|Telugu_M|other|6.977229
processed_te_m_other_01764.wav|ఆయా సంస్థలు పిల్లలను సెల్ ఫోన్ల జాఢ్యం నుంచి కాపాడు కోవడానికి తగిన విధానాలు రూపొందించాల్సి ఉంటుంది. |Telugu_M|other|6.675354
processed_te_m_health_02185.wav|అశ్విని ఆస్పత్రిలో ఉన్న అపోలో హృదయ చికిత్స విభాగంలో పోచారంకు అపోలో వైద్యులు చికిత్స అందిస్తున్నారు. |Telugu_M|other|6.965604
processed_te_m_education_01334.wav|ఈ ఘటనలపై చర్చించేందుకు ప్రభుత్వం సిద్ధంగా ఉందని కేంద్ర మంత్రి ముఖ్తార్ అబ్సాస్ నఖ్వీ సభలో తెలిపారు.|Telugu_M|other|8.256000
processed_te_m_agri_00598.wav|అల్లం రసం తాగడం వల్ల వికారం, మార్నింగ్ సిక్నెస్, అజీర్ణం వంటి సమస్యలకు మంచి మెడిసిన్గా పనిచేస్తుంది|Telugu_M|other|7.872000
processed_te_m_finance_01918.wav|పొదుపు చర్యల పేరు మీద ఉద్యోగాల తగ్గింపు, వేతనాల్లో కోత, సాంఘిక భద్రత సౌకర్యాల నిర్మూలన చూస్తున్నాం. |Telugu_M|other|7.012062
processed_te_m_health_01559.wav|హరికృష్ణ మెదడులో రక్తం గడ్డ కట్టిందని  పోస్ట్ మార్టం నిర్వహించిన డాక్టర్ శ్రీకాంత్ రెడ్డి తెలిపారు.|Telugu_M|other|6.199354
processed_te_m_weather_00516.wav|ఈ అలారమ్ పొద్దున్నే మేల్కొల్పి వెను వెంటనే శ్రోత ముందుగా ఎంపిక చేసుకున్న సంగీతాన్ని ప్లే చేస్తుంది. |Telugu_M|other|6.222583
processed_te_m_weather_01241.wav|నాలుగు హస్తాలతో, ఒక చేత పద్మం, మరొక చేత పతాకం ధరించి, రెండు చేతులందు అభయ వరద ముద్రలు కలిగి ఉంటుంది. |Telugu_M|other|7.600000
processed_te_m_health_01091.wav|గుర్గావ్ ‌లో ఉచిత దంత చికిత్స వాలంటీర్ సహాయంతో ఆరోగ్య నిపుణులతో ట్రీట్మెంట్ క్లినిక్ ప్రారంభించాడు.|Telugu_M|other|6.965604
processed_te_m_general_01024.wav|మీరు సృష్టించిన కన్ఫ్యూజన్ తొలగించే ఉద్దేశంతో మీడియా మిమ్మల్ని ఇంకా మీటింగ్స్ వుంటాయా అని అడిగింది. |Telugu_M|other|7.100000
processed_te_m_agri_01355.wav|ప్రస్తుతం ఆన్లైన్, రైతు బజార్, ఎగ్జిబిషన్లు, లామాకాన్, సప్తపరిణి వంటి చోట్ల ఈ ఉత్పత్తులు దొరుకుతాయి|Telugu_M|other|7.763438
processed_te_m_education_00406.wav|స్ట్రింగ్ మీద వాసేలో మరొకదాని తర్వాత గ్లూ షెల్లు ఒకదాని తర్వాత ఒకటి మొత్తం కూర్పును బదిలీ చేస్తాయి.|Telugu_M|other|7.381333
processed_te_m_other_01532.wav|దేశ భద్రత, సమైక్యత, సౌభ్రాతృత్వం వంటి అంశాలపై, కాంగ్రెస్కు ఏ మాత్రం చిత్తశుద్ధి లేదని విమర్శించారు. |Telugu_M|other|8.000000
processed_te_m_general_01649.wav|కొమురం భీం గెరిల్లా సైనిక శిబిరంపై దాడి చేయటానికి నిజాం ప్రభుత్వం బ్రిటిష్ సైన్యం సహకారం తీసుకొంది. |Telugu_M|other|6.756625
processed_te_m_finance_00259.wav|క్రెడిట్ కార్డ్ తీసుకున్న వారికి ఎయిర్ ‌పోర్ట్ లాంజ్ ‌లో  కాంప్లిమెంటరీ యాక్సెస్ ఇస్తాయి బ్యాంకులు.|Telugu_M|other|5.816229
processed_te_m_education_01737.wav|ముగ్దుంపూర్ ను  ఆదర్శ గ్రామంగా అభివృద్ధి చేసేందుకు అన్ని రకాలుగా అండగా ఉంటానని మంత్రి హామీ ఇచ్చారు.|Telugu_M|other|6.730667
processed_te_m_weather_01575.wav|ఇరు దేశాల మధ్య శాంతి, సౌభ్రాతృత్వం మరింత పెంచుకునే దిశగా తాము ముందుకు సాగుతామని మోదీ భరోసా ఇచ్చారు. |Telugu_M|other|7.569333
processed_te_m_agri_01584.wav|క్రమేపి ఆ ఉప్పు కరిగిపోయి నేల ఉన్నట్టుండి పెద్దపెట్టున కుంగిపోయి పెద్దపెద్ద ముంపు గుంటలు మిగులుతాయి|Telugu_M|other|7.509333
processed_te_m_general_01314.wav|డ్రీమ్‌లైనర్ విమానం యొక్క ఇంధన సామర్థ్యం కొన వద్ద ఉంది, పర్యావరణ ప్రభావం మరియు భద్రతను తగ్గించింది. |Telugu_M|other|7.162979
processed_te_m_agri_02923.wav|అందువల్ల వీటిలో డీసిల్టేషన్ ద్వారా ఇసుక వెలికి తీయడం ద్వారా నీటి నిల్వ సామర్థ్యం పెంచాల్సి ఉంటుంది. |Telugu_M|other|6.745021
processed_te_m_health_01688.wav|గుండె గుడ్డు యొక్క రూపంలో సాధారణ సాసేజ్ మరియు మీ భావాలు గురించి చెప్పడానికి ఒక స్మైల్ తీసుకునిరండి.|Telugu_M|other|7.650604
processed_te_m_finance_00486.wav|ఎస్‌బీఐ ఫ్లెక్సీ డిపాజిట్ పథకంలోని డిపాజిటర్లు ఫిక్స్డ్ డిపాజిట్లపై వర్తించే అదే వడ్డీని పొందుతారు.|Telugu_M|other|7.093333
processed_te_m_education_03046.wav|చంద్రబాబు ప్రభుత్వం లో రెండు ప్రాంతాల అభివృధ్ది కంటే రాజధాని ప్రాంతాల అభివృధ్ధే ప్రధానంగా భావించారు|Telugu_M|other|6.816000
processed_te_m_general_01968.wav|తెలుగు ప్రజలను, తెలుగు జాతిని దేశం గుర్తించే విధంగా చేసిన ఘనత ఎన్టీ రామారావుది. |Telugu_M|other|5.955542
processed_te_m_general_01462.wav|తర్వాత భూమి యొక్క పరిమాణం పెరిగింది, మరియు ఖండాంతర పలకలు, సముద్రాలు విడిపోయాయి.  |Telugu_M|other|5.839437
processed_te_m_other_01266.wav|ఇప్పుడు ఈ సమయంలో హాత్వే తన "లైఫ్లాంగ్ బింగే ఆఫర్" కోసం కొద్దిగా మార్పు చేసింది. |Telugu_M|other|5.676896
processed_te_m_agri_01249.wav|అనంతరం అరకు మార్గ మధ్యంలో అనేక వ్యూ పాయింట్ లను, కాఫీ తోటలను కూడా వీక్షించవచ్చు|Telugu_M|other|6.976000
processed_te_m_general_01819.wav|పేజీల కొద్దీ జవాబులు, వ్యాసాలు బట్టీపట్టి రాయడం వలన ఎలాంటి ప్రయోజనం సిద్ధించదు. |Telugu_M|other|5.900000
processed_te_m_education_00746.wav|మనలో ప్రతి ఒక్కరికి ఆధునిక మన్చ్ అవ్వడానికి సహాయపడే నాలుగు ఐదు విలువలు ఉన్నాయి.|Telugu_M|other|5.943437
processed_te_m_politics_01173.wav|ఒడిసా అటవీ ప్రాంతంలోని ప్రాచీన తెగ ఖోండులు మాట్లాడే కుయి భాషకు దగ్గరగా ఉంటుంది.|Telugu_M|other|6.048417
processed_te_m_weather_02684.wav|వరుసపెట్టి లైంగిక నేరాలకు పాల్పడి ఎప్పటినుంచో తప్పించుకు తిరుగుతున్న సీరియల్ రేపిస్టును ఢిల్లీలో క్రైం బ్రాంచ్ పోలీసులు ఇంటర్పోల్ సూచనలు మేరకు అరెస్టు చేశారు. |Telugu_M|other|10.077083
processed_te_m_general_02108.wav|వారు భూమి యొక్క ఒక భాగం పొందలేదు కానీ గుడి మరియు ఆలయం వద్ద దేవుణ్ణి సేవిస్తారు. |Telugu_M|other|5.351833
processed_te_m_health_00960.wav|బ్రిస్సొట్ వ్యాధి ముఖం యొక్క ఒక వైపు పూర్తిగా కప్పి ఉన్నప్పుడు, కన్ను ఆపుతుంది.|Telugu_M|other|5.659063
processed_te_m_finance_00541.wav|కాబట్టి, స్థిరమైన మూలధనం అనేది డబ్బు పరంగా సంస్థ యొక్క స్థిర ఆస్తుల వ్యక్తీకరణ.|Telugu_M|other|5.955542
processed_te_m_agri_00904.wav|ఇది కొద్దిగా తన రేక్ లేదా పిచ్ఫోర్క్ నెట్టడం తో, మట్టి ఎరువులు చేయడానికి ముఖ్యం|Telugu_M|other|6.346667
processed_te_m_health_02124.wav|పూర్వం, రాజుకు సోకిన వింత జబ్బు ఎంతకు నయం కాకపోతే, దేశమంతా చాటింపు వేయించేవారు. |Telugu_M|other|6.176125
processed_te_m_other_00121.wav|నితిన్ సొంత బ్యానర్ శ్రేష్ట్ మూవీస్ తోపాటు, పవన్ కళ్యాణ్ సొంత బ్యానర్ పవన్కళ్యాణ్ క్రియేటివ్ వర్క్స్ సంయుక్తంగా ఈ చిత్రాన్ని నిర్మిస్తాయి. |Telugu_M|other|8.000000
processed_te_m_other_00876.wav|శ్రీరాముడు తన వనవాస సమయంలో ప్రతిష్ఠించిన వేయి లింగాలు, పాండవులు వనవాస సమయంలో ప్రతిష్ఠించిన అయిదు లింగాలు ఇక్కడే కొలువు తీరినట్లు చెబుతారు. |Telugu_M|other|9.500000
processed_te_m_finance_00974.wav|ప్రస్తుతం ఉన్న మాగ్నెటిక్ చిప్ డెబిట్ కార్డులకు బదులుగా భారతీయ రిజర్వు బ్యాంక్ ఆర్బీఐ ఆమోదించిన ఈవీఎం చిప్ డెబిట్ కార్డులను జారీ చేస్తుంది|Telugu_M|other|8.916083
processed_te_m_politics_02827.wav|మాజీ సీఎం బాబులాల్ గౌర్ కోడలు గోవింద్పురా నుంచి గెలవగా, మాజీ ఎమ్మెల్యే ఆర్డీ ప్రజాపతి కుమారుడు రాకుశ్ ప్రజాపతి చండ్లా ఎమ్మెల్యేగా ఉన్నారు.|Telugu_M|other|9.786833
processed_te_m_weather_02135.wav|ద్వాపర యుగంలో అర్జునుడి కుమారుడైన పరిక్షిత్ మహారాజు వేట కోసం ప్రస్తుత అమ్మవారు దుర్గా భవాని వెలసిన ప్రాంతానికి రాగా తీవ్రమైన దాహం వేసింది. |Telugu_M|other|9.700000
processed_te_m_education_02141.wav|మల్టి ప్లెక్స్ ఆడియన్స్ ని విపరీతంగా ఆకర్షిస్తున్న ఈ చిత్రం ట్రయాంగిల్ లవ్ స్టోరీగా కనపడుతూ సహ జీవనం,ప్రేమ వంటి విషయాల మధ్య నడుస్తూంటుంది.|Telugu_M|other|10.005333
processed_te_m_agri_03008.wav|గ్రామీణ నియోజక వర్గాల్లో అగ్రికల్చర్ ల్యాబ్లు ఏర్పాటు చేయాలని, ఎరువులు ల్యాబ్లో పరిక్షించిన తర్వాతనే రైతులకు పంపిణీ చేయాలని నిర్ణయించింది. |Telugu_M|other|8.800000
processed_te_m_finance_01860.wav|నిందితులు పెద్ద పెద్ద కంపెనీల పేర్లతో నకిలీ దృవ పత్రాలు సృష్టించి క్రెడిట్ కార్డ్స్ పొంది బ్యాంకులను మోసం చేస్తున్నారని సజ్జనార్ తెలిపారు. |Telugu_M|other|8.788375
processed_te_m_other_01778.wav|జమ్మూకశ్మీర్ పరగ్వాల్ సెక్టార్లోని అక్నూర్లో జమాన్ బెళా పోస్టుపై పాకిస్తాన్ రేంజర్లు జరిపిన కాల్పుల్లో ఇద్దరు భారతీయ జవాన్లు మృతి చెందారు. |Telugu_M|other|9.600000
processed_te_m_general_02415.wav|ప్రతీ సారి పందేలు నిర్వహించే స్థావరాలపై పోలీసులు దాడులు చేసి కోళ్లతో పాటు సెల్ఫోన్లు, వాహనాలు స్వాధీనం చేసుకుని నిర్వాహకులను పట్టుకొనేవారు|Telugu_M|other|9.473375
processed_te_m_general_00526.wav|ఎందుకంటే ముఖ్యంగా శని దశలో లేదా మనకు కలిగిన అర్దాష్టమ శని లాంటి గ్రహ దోషాల వల్ల ఎంతో కష్టపడితే తప్ప పనులు అనేవి జరగవు. |Telugu_M|other|9.300000
processed_te_m_finance_02042.wav|పానిక్, ఒక స్టాక్ మార్కెట్ క్రాష్ మరియు భారీ నిరుద్యోగంతో ఆగస్టులో యునియన్ స్క్వేర్లో ఒక బహిరంగ ర్యాలీకి దారి తీసింది. |Telugu_M|other|7.700000
processed_te_m_health_00879.wav|ప్రారంభంలో, తడి తామర ఏర్పడే సమయంలో, రోగి చర్మం యొక్క వాపును కలిగి ఉంటాడు, బుడగలు మరియు చర్మం యొక్క రెడ్డింగులు ఉన్నాయి|Telugu_M|other|9.055417
processed_te_m_other_00469.wav|కానీ పాశ్చాత్యులు భరత జాతిపితగా గుర్తించిన మహాత్ముని సార్థ శతమ జయంతి  వత్సర ఉత్సవాలు జరుగుతున్న సంగతి అతగాడికి తెలుసు. |Telugu_M|other|8.265937
processed_te_m_education_01429.wav|యూనివర్సిటీ పాలక మండలిలో ప్రైవేట్ డిగ్రీ, పీజీ కాలేజీ మేనేజ్మెట్ల నుంచి ప్రతిసారి ఒకరికి అవకాశం కల్పిస్తూ వస్తున్నారు.|Telugu_M|other|8.906667
processed_te_m_other_01155.wav|స్వాతంత్య్రానికి ముందు ,స్వాతంత్య్రానికి తర్వాత కాలంలో దక్షిణాది ప్రాంతంలో హిందీకి వ్యతిరేకంగా పెద్ద ఉద్యమమే జరిగింది. |Telugu_M|other|7.151375
processed_te_m_weather_02474.wav|మూత్రమార్గం, మూత్రాశయం కలిసేచోట అడ్డంకి మూలంగా కిడ్నీ వాపుతో పుట్టిన మగబిడ్డకు వీలైనంత త్వరగా సర్జరీ చేయాల్సి ఉంటుంది. |Telugu_M|other|8.474917
processed_te_m_health_01324.wav|సార్వత్రిక పల్స్ పోలియో కార్య క్రమాన్ని ఆమె తన డివిజన్లోని రాజేంద్ర నగర్ పాఠశాలలో పిల్లలకు చుక్కలు వేసి ప్రారంభించారు.|Telugu_M|other|8.776771
processed_te_m_politics_03478.wav|హైద్రాబాద్ నుండి గోపాలపురం వెళ్తున్న లారీ స్థానిక రాష్ట్రీయ చెక్ పోస్టు వద్ద వాహన పత్రాలను చూపించేందుకు ఆగడం జరిగింది.|Telugu_M|other|7.975688
processed_te_m_education_03179.wav|మనకు జ్ఞానోదయం మరియు బాధ నుండి విమోచనకు మార్గనిర్దేశం చేసేందుకు బుద్ధుడు బోధించే క్రమశిక్షణ మార్గం ఎయిట్ఫోల్డ్ మార్గం.|Telugu_M|other|8.512000
processed_te_m_politics_02605.wav|తమ్ముడు పవన్ కళ్యాణ్ అన్నయ్య చిరంజీవిని ముఖ్యమంత్రి పీఠంపై చూడడానికి చెమటోడ్చారు.ప్రజల్లోకి తన ఇమేజ్‌ను  చాటుకున్నారు.|Telugu_M|other|7.604167
processed_te_m_education_00621.wav|తాజాగా మంగళవారం భారత్కివీస్ మ్యాచ్ సందర్భంగా మంజ్రేకర్పై ఇంగ్లాండ్ మాజీ క్రికెటర్ మైకేల్ వాన్ ట్విట్టర్లో స్పందించాడు.|Telugu_M|other|8.234667
processed_te_m_agri_00583.wav|గర్భిణీ స్త్రీలు కాఫీని సేవించడం ఆరోగ్యానికి మంచిది కాదు పాలల్లో కుంకుమ పువ్వు వేసుకుని తాగితే ఆరోగ్యానికి చాలా మంచిది|Telugu_M|other|8.800000
processed_te_m_finance_01964.wav|ఫ్యామిలీ ట్రస్టుకి సంబంధించిన డబ్బు పెట్టుబడిగా పెట్టి మోదీ ఎంటర్టైన్మెంట్ అని పెట్టి బాంద్రాలో ఖరీదైన ఆఫీసు తెరిచాడు. |Telugu_M|other|7.975688
processed_te_m_general_00635.wav|"నేను మీకు మిత్రుడిని" చెప్పింది పులి.ఒక పిల్లవాడు పులితో ఆడుకున్నాడు.అందరితో కరచాలన చేసింది పులి. |Telugu_M|other|6.361896
processed_te_m_agri_02899.wav|కోర్పోల్ గ్రామానికి చెందిన సాధారణ రైతు బిక్షపతి, వసంతలకు గల నలుగురు సంతానంలో రమాదేవీ రెండో కూతురు.|Telugu_M|other|7.279083
processed_te_m_education_00977.wav|నాగబాబుతో పాటు జీ తెలుగు, 'అదిరింది' దర్శకులు నితిన్భరత్ కూడా పోటీగా దిగాలని భావిస్తున్నట్టు ఉంది.|Telugu_M|other|7.712000
processed_te_m_agri_01729.wav|స్వేచ్చగా మీ నీటి నింపిన పిచికారీ సీసాతో స్క్వేర్ అడుగుల పరిమాణంలో ఒక ప్రాంతం చల్లడం ప్రారంభించండి|Telugu_M|other|7.104000
processed_te_m_politics_02806.wav|నగర్ ‌చెన్నై:తంజావూరులో నరేంద్ర మోదీకి మద్దతుగా ప్రచారం చేస్తున్న వృద్ధుడు దారుణ హత్యకు గురయ్యాడు.|Telugu_M|other|6.826292
processed_te_m_politics_01774.wav|అర్హత కలిగిన విద్యార్థులూ, వారికి తగిన నైపుణ్యాలూ ఉంటే ఉద్యోగం ఇవ్వడం సంస్థలకు పెద్ద సమస్యేం కాదు.|Telugu_M|other|6.341563
processed_te_m_agri_01736.wav|తాజా ఎలుకలు వీటి మాంసం భలేరుచి అంటూ అస్సాంలోని కుమారికట మార్కెట్లో మహాజోరుగా ఎలుకలను అమ్ముతున్నారు|Telugu_M|other|7.797333
processed_te_m_weather_02077.wav|అయితే, మీరు ఈ డిస్క్ ఆడటానికి డాల్బీ అట్మోస్ సెటప్ లేదా ప్రత్యేక బ్లూరే డిస్క్ ప్లేయర్ అవసరం లేదు. |Telugu_M|other|6.800000
processed_te_m_politics_00771.wav|ముఖ్యమంత్రి హోదాలో జగన్ తన అధికారాన్ని ఉపయోగించి సాక్ష్యుల్ని ప్రభావితం చేయవచ్చని సీబీఐ పేర్కొంది.|Telugu_M|other|6.967187
processed_te_m_health_02888.wav|సాధారణ జ్వరం వచ్చిన వారికి ఇచ్చినట్లుగా డెంగీ బాధితులకు ఆస్పిరిన్, బ్రూఫెన్ వంటి మందులు ఇవ్వకూడదు. |Telugu_M|other|6.500000
processed_te_m_agri_00277.wav|ఈ వెబ్సైట్లో సేంద్రియ వ్యవసాయం చేసే రైతు వివరాలు, పొలం, ఫొటోలు, పంట తదితర వివరాలు ఉంటాయని తెలిపారు|Telugu_M|other|7.989333
processed_te_m_health_00728.wav|ఉష్ణ, తీక్ష్ణ గుణాలతో కూడిన పదార్థాలు ఎక్కువగా తీసుకోవటం వల్ల రక్తం దూషితమై కామలాకు దారితీస్తుంది.|Telugu_M|other|7.735000
processed_te_m_other_02376.wav|న్యూ ఇయర్ వేడుకల్లో ఎలాగో ప్రతి ఏడాది మన స్టార్ హీరో, హీరోయిన్స్ పాల్గొని బాగా ఎంజాయ్ చేస్తుంటారు.|Telugu_M|other|6.071646
processed_te_m_politics_01299.wav|దీంతో వ్యాపారులు, దళారులు కుమ్మక్కై రైతులను మోసం చేస్తున్నారంటూ రైతులు ఆవేదన వ్యక్తం చేస్తున్నారు.|Telugu_M|other|6.849521
processed_te_m_weather_02415.wav|మరణిస్తున్న తండ్రి స్వాస్థ్యముకు  సంబంధించి వారి ఆఖరి సూచనలను ఇవ్వాలని తన ముగ్గురు కుమారులు అనిరి. |Telugu_M|other|6.800000
processed_te_m_agri_02257.wav|కానీ వెల్ష్ ఆనియన్ ఆకుల్లో విటమిన్ సి సమృద్ధిగా ఉంటాయి మరియు  అవి ఉల్లిపాయ ఆకులను చాలా పోలి ఉంటాయి |Telugu_M|other|8.384000
processed_te_m_general_01476.wav|ఆ ఒక్క విషయంలో మాత్రం పరిహారం కాకుండా, భూమి ఇవ్వాల్సిందే అని గడ్కరీ ఎందుకంత కచ్చితంగా చెప్పినట్లు?|Telugu_M|other|7.200000
processed_te_m_politics_00588.wav|కాగా సోషల్ మీడియాలో జోరుగా రిటైర్మెంట్ ప్రచారం జరగడంతో ఇవన్నీ పుకార్లంటారు అని ఆమె ట్వీట్ చేసింది.|Telugu_M|other|7.592542
processed_te_m_weather_00951.wav|హైదరాబాద్ సంస్థానంలో ప్రస్తుత తెలంగాణాతో పాటు మరాఠ్వాడ మహారాష్ట్ర, బీదర్ కర్ణాటక ప్రాంతాలు ఉండేవి. |Telugu_M|other|7.186208
processed_te_m_other_01998.wav|రుద్రూరు సీఐ దామోదర్ రెడ్డి పెట్టిన మెసేజ్ తో పోలీస్ శాఖలో వేధింపుల అంశం మరోసారి తెరపైకి వచ్చింది. |Telugu_M|other|6.094875
processed_te_m_health_02076.wav|ప్రస్తుతం గుంటూరులోని శ్రీ లక్ష్మీ సూపర్ స్పెషాలిటీ హాస్పిటల్ ఐసీయూ లో కోడెలకు చికిత్స జరుగుతోంది. |Telugu_M|other|6.640542
processed_te_m_other_01613.wav|అమితాబ్ కు  సంబంధించిన ఫోటోను ఈమధ్య స్వయంగా అమితాబే తన ట్విటర్ ద్వారా బయట పెట్టిన విషయం తెలిసిందే. |Telugu_M|other|6.617312
processed_te_m_other_02391.wav|సుసీంద్రన్ దర్శకత్వం వహించిన ఈ చిత్రాన్ని పీవీపీ సినిమా పతాకం పై ప్రతీష్ మరియు సంతోష్ నిర్మించారు. |Telugu_M|other|6.700000
processed_te_m_general_01156.wav|లాంచి ప్యాడ్నుంచి రాకెట్ గాల్లోకి లేచిన నాలుగు సెకన్లలోనే ప్రయోగ వేదికకు అత్యంత సమీపంలోనే కూలింది. |Telugu_M|other|7.279083
processed_te_m_general_00177.wav|చెత్త దృష్టాంతంలో గాజు లేదా మెటల్ వంటి, పదునైన ఏదో మ్రింగుట, లేదా మ్రింగు బ్యాటరీలు క్రింద చూడండి. |Telugu_M|other|6.791458
processed_te_m_politics_01949.wav|రష్యాకు చెందిన క్రీడాకారుడు ఆండ్రీ కొశ్చీవ్నితో ఆమె ప్రేమలో ఉన్నారని చాలా రోజులు ప్రచారం జరిగింది.|Telugu_M|other|6.965604
processed_te_m_finance_02619.wav|వ్యవసాయ ఆదాయాన్ని పన్ను పరిధిలోకి తేవాలన్నది వివేక్ దెబ్రాయ్ వ్యక్తిగత అభిప్రాయంగా ఆయోగ్ పేర్కొంది|Telugu_M|other|6.300000
processed_te_m_general_01487.wav|స్థానికుల కథనం ప్రకారం గ్రామానికి చెందిన శ్రీరామోజు రాములు వడ్రంగి వృత్తి పనులు కొనసాగిస్తున్నాడు. |Telugu_M|other|6.756625
processed_te_m_other_02686.wav|వస్తువుల ఎక్చేంజ్ కోసం బాధితురాలి ప్లాట్ కి  వెళ్లినప్పుడు అక్కడ ఇరువురి మధ్య వాగ్వివాదం జరిగింది. |Telugu_M|other|5.816229
processed_te_m_weather_01563.wav|కంటిశుక్లం దృష్టిని ప్రభావితం చేస్తుంది మరియు చిత్రాల మేఘాలు, గజిబిజి లేదా అస్పష్టంగా కనిపిస్తాయి. |Telugu_M|other|6.700000
processed_te_m_other_01770.wav|ఇప్పుడు కైరానాలో పార్టీ తరఫున ఉమ్మడి ప్రతిపక్ష అభ్యర్థిగా నిలిచిన తబస్సుం హసన్ ఘన విజయం సాధించారు. |Telugu_M|other|7.100000
processed_te_m_finance_02588.wav|అలాగే ఈ బృందంలోని సభ్యులు తిరిగి వాడుకునే వస్తువుల పట్టికను తయారుచేసి సంబంధిత యజమానికి అందజేస్తారు|Telugu_M|other|6.600000
processed_te_m_health_02420.wav|తద్వారా గుండె సంబంధిత వ్యాధులు దరి చేరే ఆస్కారం చాలా తక్కువగా ఉంటుందని డబ్ల్యుహెచ్ఓ వెల్లడించింది. |Telugu_M|other|6.791458
processed_te_m_finance_01272.wav|దీంతోపాటుగా నెట్ బ్యాంకింగ్, క్రెడిట్ కార్డు, డెబిట్ కార్డుల ద్వారా జరిపే ఆన్ ‌లైన్ చెల్లింపులపై ప్రతి ప్యాసింజర్ కన్వీనియన్స్ ను చూడాలి.|Telugu_M|other|8.498125
processed_te_m_weather_00621.wav|ప్లేయర్ అన్నౌన్ గోస్ట్ హోటల్ బ్యాటిల్ రాయల్ గేమ్ ఆధారంగా అభివృద్థి చేయబడిన ఈ గేమ్ లో  కొత్త ఫీచర్లతో పాటు కంట్రోల్స్‌ను ఇంక్లూడ్ చేసింది. |Telugu_M|other|8.939312
processed_te_m_finance_02536.wav|అందువలన, విదేశీ కార్పొరేషన్ ద్వారా పెట్టుబడులు అమలు, ఒక వ్యక్తి యొక్క ఆఫ్షోర్ ఖాతా ద్వారా డబ్బు పెట్టుబడి మీద స్పష్టమైన ప్రయోజనం ఉంటుంది.|Telugu_M|other|9.287604
processed_te_m_general_01791.wav|ప్రపంచ ప్రసిద్ధి చెందిన చారిత్రక కట్టడం తాజ్ మహల్ తమదేనని సున్నీ వక్ఫ్ బోర్డ్ పిటిషన్ దాఖలు చేయడంపై సుప్రీం కోర్టు ఆగ్రహం వ్యక్తంచేసింది. |Telugu_M|other|10.042250
processed_te_m_other_02770.wav|వేలకోట్లు బ్యాంకులకు ఎగనామం పెట్టి పారిపోయిన నీరవ్మోదీ అరెస్టుతో ఇపుడేదో ఘనత సాధించినట్టు ఎన్డీఏ ప్రభుత్వం గప్పాలు పోతోందని విమర్శించారు. |Telugu_M|other|9.856500
processed_te_m_politics_00987.wav|అసెంబ్లీ ఎన్నికలు జరుగుతున్న పంజాబ్,మణిపూర్, గోవాలకు సంబంధించిన సంప్రదాయ శకటాలు ఈసారి రిపబ్లిక్‌డే  పరేడ్‌ లో ప్రత్యేక ఆకర్షణగా నిలిచాయి.|Telugu_M|other|9.972604
processed_te_m_general_01651.wav|పాక్ ఆరాధ్య దేవుడు మహమ్మద్ జిన్నా ను అమితంగా ఇష్టపడే ఇమ్రాన్ ఖాన్ జమ్మూకాశ్మీర్ పట్ల ఎలాంటి వైఖరితో ఉంటారనే అంశం ఉత్సుకతకు గురిచేస్తోంది. |Telugu_M|other|9.500000
processed_te_m_weather_00286.wav|జార్ఖండ్:రాష్ట్రీయ జనతా దళ్ ఆర్జేడీ అధినేత లాలూ ప్రసాద్ యాదవ్ రాజేంద్ర ఇనిస్టిట్యూట్ ఆఫ్ మెడికల్ సైన్సెస్ రిమ్స్ ఆస్పత్రికి చేరుకున్నారు. |Telugu_M|other|8.962521
processed_te_m_politics_03703.wav|ఫోన్ల నిర్మాణంలో స్టైలిష్ బ్రాండ్ గా  గుర్తింపు తెచ్చుకున్న హెచ్ టీ సీ ఓ సరికొత్త టాబ్లెట్ పీసీని డిజైన్ చేస్తున్నట్లు ప్రచారం సాగుతుంది.|Telugu_M|other|7.871187
processed_te_m_other_00101.wav|రైల్వే బడ్జెట్ సందర్భంగా నాటి రైల్వే మంత్రి సదానంద గౌడ మాట్లాడుతూ ప్రైవేటు, ఎఫ్డీఐల భాగస్వామ్యంతో రైల్వేలను అభివృద్ధి చేస్తామని చెప్పారు. |Telugu_M|other|9.300000
processed_te_m_general_01456.wav|టిఫ్యాప్సీ అధ్యక్షులు వెన్నం అనిల్రెడ్డి మాట్లాడుతూ విద్యుత్ కోతలు లేవని, రేటు ఎక్కువైనా విద్యుత్ కొనుగోలు చేసి సరఫరా చేయడం ముఖ్యమన్నారు. |Telugu_M|other|9.067021
processed_te_m_weather_02564.wav|మసక చీకట్లో చారుదత్తుడు ఆమెను రదనికగా పొరబడి తన కొడుకు రోహసేనుణ్ని చూపించి ''ఇదిగో రదనికా, చల్లగాలికి వీడికి జలుబు చేస్తుంది అని అన్నాడు. |Telugu_M|other|9.960979
processed_te_m_general_01209.wav|స్పేస్ లో పలకల స్థానం కాలంమారదు, కెపాసిటర్ విద్యుత్ సామర్థ్యంలో పలకలపై సంబంధం లేకుండా పరిమాణ ఛార్జ్ స్థిరంగా ఉంటుంది. |Telugu_M|other|8.765167
processed_te_m_health_01085.wav|చికిత్స లేకపోవడం వలన చీము లేదా ఫెగ్మోన్ ఏర్పడటంతో ఒక చీము పాత్రను తీసుకోవచ్చు.|Telugu_M|other|6.129688
processed_te_m_health_01066.wav|మీరు గాజుగుడ్డ మరియు డ్రెస్సింగ్ పై ఒక సాగే కట్టు లేదా శస్త్రచికిత్స బ్రాన్ను ధరించే ప్రక్రియ నుండి మీరు మేల్కొంటారు.|Telugu_M|other|7.871187
processed_te_m_weather_00294.wav|ఇటీవలి బ్లాక్బస్టర్ సూపర్ హీరో చలన చిత్రాల్లో సూపర్ హీరో పోటీల్లోని అత్యంత గుర్తుండిపోయే సూపర్ హీరోలో నాలుగు ఉన్నాయి. |Telugu_M|other|8.289146
processed_te_m_other_02222.wav|కావలి రవి బిత్తిరి సత్తి అయిన తీరు,డబ్బింగ్ ఆర్టిస్టుగా పడ్డ కష్టాలు,కొత్త సినిమా కబుర్లు ఇలా ఎన్నో విషయాలు చెప్పాడు. |Telugu_M|other|7.100000
processed_te_m_education_03461.wav|రెండో అమ్మాయి ఆరోగ్యంగానే ఉన్నప్పటికీ ఏడు నెలలకే డెలివరీ కావడంతో ఇన్క్యుబేటర్ బాక్స్‌లో పెట్టాలని వైద్యులు సూచించారు.|Telugu_M|other|7.987292
processed_te_m_finance_01325.wav|పరిమితులు రుణ స్టాత్యు యొక్క చివరిలో పన్ను మరియు పౌర స్మృతి నివేదించడం అకౌంటింగ్ చెయ్యటం నియమాల ప్రకారం ఆఫ్ రాస్తారు.|Telugu_M|other|9.125063
processed_te_m_finance_00685.wav|ఇప్పటికే హ్యుండాయ్, టాటా లాంటి దిగ్గజ సంస్థలు తమ వాహనాలపై భారీ డిస్కౌంట్లు ప్రకటించి స్టాక్ అయిపోగోట్టే పనిలో పడ్డాయి|Telugu_M|other|8.138229
processed_te_m_education_00427.wav|కానీ ఆ క్రీడ కోసం కోచ్ ల  దగ్గర శిక్షణ తీసుకునేంత ఆర్థిక స్థోమత తన దగ్గర లేదు.|Telugu_M|other|5.930667
processed_te_m_education_01038.wav|ఆ తరవాత మా నాన్నకి జీమన్పూర్కి బదిలీ అయింది నేను, నాన్నమ్మతో అక్కడికి వెళ్ళాను|Telugu_M|other|6.464000
processed_te_m_education_02283.wav|పెళ్లైన తరువాత తాము ఎన్నో కలలతో నిర్మించుకున్న ఇంటితో పాటుగా, నెలనెలా తన జీతంలో కొంతభాగాన్ని ఆమెకు ఇస్తానని చెప్పాడు.|Telugu_M|other|8.757333
processed_te_m_education_02317.wav|బ్రహ్మాజీ చెల్లెలు పాత్రలో బుల్లితెర బ్యూటీ రష్మీ హస్కీ వాయిస్తో పంచ్ డైలాగ్లు చెప్తూ తెరపై హల్చల్ చేసిందనే చెప్పాలి.|Telugu_M|other|8.394667
processed_te_m_politics_01449.wav|ఈరోజు సోషల్ మీడియాలో ఈ ఫోటో టాప్ ట్రేడింగ్ గా మారడంతో పాటు ఈ ఫోటోని చాలామంది షేర్ చేసుకుం‌టూ  తెగ సందడి చేస్తున్నారు.|Telugu_M|other|8.115000
processed_te_m_finance_00521.wav|రుణం తిరిగి చెల్లించని వారిలో మీరు ఒకరు కాకుండా వుండాలంటే సరైన విధంగా ప్రణాళిక సిద్దం చేసుకుని రుణం తీసుకోవడం మంచిది.|Telugu_M|other|8.033729
processed_te_m_agri_00301.wav|ఈ జాతుల ఆకులు పసుపు లేదా మిల్కీ రేఖాంశ బ్యాండ్లతో ముదురు ఆకుపచ్చ రంగులో ఉంటాయి|Telugu_M|other|6.995625
processed_te_m_agri_01409.wav|సకాలంలో తగిన మోతాదులో ఎరువులు మరియు నీరు పెట్టి మంచి దిగుబడిని సాధించాడు ఖేటజీ|Telugu_M|other|6.848000
processed_te_m_general_00385.wav|సోషల్ మీడియా యాప్స్‌పై గుర్రుగా ఉన్న భారత ప్రభుత్వం త్వరలో టెలిగ్రామ్ మెసేజింగ్ సర్వీస్ పై  గట్టి చర్యలు తీసుకోనుంది. |Telugu_M|other|7.400000
processed_te_m_education_02600.wav|తనపై రామోజీ పత్రికలో తప్పుడు వార్తలు రాశారంటూ కాంట్రాక్టర్ చిమ్నీ వెంకట్రావు రామోజీరావు పావు పరువు నష్టం దావా వేశారు.|Telugu_M|other|8.256000
processed_te_m_other_01211.wav|ఇందులో ఆమె నటిస్తున్న పాత్ర గురించి తాప్సీ చెబుతూ 'హిందీలో మొదటి సినిమా ‘చష్మే బద్దూర్’ అనే సినిమాలో నేను చురుకైన అమ్మాయిలా గలగలా మాట్లాడుతాను అని చెప్పారు. |Telugu_M|other|9.461750
processed_te_m_education_03211.wav|టెక్స్ట్ మరియు పూర్తిపేజీ యాక్రిలిక్ పెయింటింగ్స్‌తో , రాలంట్ కుక్కల అభిమాన వస్తువులతో నిండిన ఒక స్వర్గం చూపిస్తుంది.|Telugu_M|other|8.245333
processed_te_m_weather_02366.wav|రేపు శ్రీకాకుళం జిల్లా ఇఛ్ఛాపురంలో భారీ బహిరంగ సభ.ఉద్దానం ప్రాంథంలో పర్యటనలో బాగంగా పవన్ కల్యాణ్ వైజాగ్ చేరుకున్నారు.|Telugu_M|other|8.892875
processed_te_m_agri_02723.wav|ఆమె చేతులు ఆమె ఒక సుత్తి మరియు కొడవలి కలిగి, వారు వ్యవసాయ యోగ్యమైన వ్యవసాయం మరియు నైపుణ్యానికి చిహ్నాలను  సూచిస్తాయి. |Telugu_M|other|7.500000
processed_te_m_weather_01046.wav|గురువారం నెట్టెం పాడు ప్రాజెక్టు పరిధిలోని ముంపునకు గురైన చిన్నోనుపల్లి, ముచ్చోనుపల్లి, ఆలూరు గ్రామాలను సందర్శించారు. |Telugu_M|other|8.000000
processed_te_m_health_01916.wav|చెవిలో బాగా నొప్పి వస్తుందని డాక్టర్ వద్దకు వెళితే ఆ వ్యక్తి చెవిలో ఉన్న బొద్దింకలను చూసి అవాక్కవడం డాక్టర్ల వంతైంది.|Telugu_M|other|8.149833
processed_te_m_other_01190.wav|ఈ తరుణంలో ఇదే తన భారత వరల్డ్ కప్ జట్టు అంటూ దిగ్గజ ఆటగాడు గవస్కర్ ప్రకటించాడు. |Telugu_M|other|6.361896
processed_te_m_agri_00746.wav|నేల మీద ఉన్న చెట్ల మీదుగా, వాగుల మీదుగా గాలిలో ప్రయాణించి రోప్ వేలో వెళ్లొచ్చు|Telugu_M|other|6.325333
processed_te_m_general_02441.wav|బహ్రెయిన్ లోని అమెరికా నావల్ బేస్ పై అల్ ఖైదా దాడి గురించి ముందే హెచ్చరించింది|Telugu_M|other|5.700000
processed_te_m_agri_00895.wav|రైతుబీమా పథకం దేశ వ్యవసాయ రంగంలోనే ఓ సంచలనం అన్నారు రైతు సమన్వయ సమితి రాష్ట్ర అధ్యక్షుడు, ఎంపీ గుత్తా సుఖేందర్ రెడ్డి|Telugu_M|other|9.674667
processed_te_m_politics_03392.wav|బాలీవుడ్ దర్శకుడు వికాస్ బెహ్ల్ మీద కంగనా సంచలన ఆరోపణలు చేసిన సంగతి తెలిసిందే.|Telugu_M|other|6.071646
processed_te_m_finance_00795.wav|గురువారం ఉదయం ట్రేడింగ్ ప్రారంభంలో నష్టాల్లోనే మొదలైన సెనె్సక్స్ మధ్యాహ్న సమయానికి కోలుకొని తిరిగి లాభాల బాట పట్టింది|Telugu_M|other|8.360625
processed_te_m_finance_00945.wav|ఉచిత సేవలు, ఛార్జీలు, డిపాజిట్లకు, రుణాలకు వడ్డీ రేట్లు ఎలా ఉన్నాయో కనుక్కోండి|Telugu_M|other|5.642083
processed_te_m_finance_02597.wav|సంతులనం చెందారు లేకపోతే సెంట్రల్ బ్యాంక్ డబ్బు ముద్రిస్తుంది, అప్పుడు వారు సాధారణ వెదజల్లే, మిఠాయి చుట్టిన మారుతుందని|Telugu_M|other|7.000000
processed_te_m_other_01007.wav|వీరిలో క్యాన్సర్తో పోరాడుతున్న రోగులు, క్యాన్సర్ వల్ల తల్లిదండ్రుల్ని కోల్పోయిన పిల్లలతో పాటు మిగతావారు కూడా ఉన్నారు. |Telugu_M|other|6.884333
processed_te_m_health_00771.wav|తరచుగా క్యాప్సూల్ చుట్టూ ఉన్న ఫైబ్రాయిడ్లు కాకుండా, అసాధారణ మరియు సాధారణ గర్భాశయ కణజాలం మధ్య స్పష్టమైన సరిహద్దు లేదు.|Telugu_M|other|9.355937
processed_te_m_weather_00686.wav|ఆ మూడు రైల్వే స్టేషన్లలో మూడు గంటల పాటు బాంబు స్క్వాడ్, డాగ్ స్క్వాడ్లతో తనిఖీలు చేయగా ఎలాంటి బాంబులు లేవని పోలీసులు నిర్ధారణకు వచ్చారు. |Telugu_M|other|9.206333
processed_te_m_weather_01239.wav|శనివారం నెల్లూరులోని విపిఆర్ కన్వన్షన్ హాల్లో స్వర్ణ్‌భారత్ ట్రస్ట్ సౌజన్యంతో చిన్న, మధ్య తరహా పరిశ్రమల శాఖ అవగాహన సదస్సు నిర్వహించింది. |Telugu_M|other|9.900000
processed_te_m_general_00277.wav|ఈ శిల్పాలు పరిమాణంలో భారీ మరియు కూర్చొని మరియు ఆనుకుని ఉన్న వివిధ స్థితిలో విష్ణువును చూపిస్తాయి. |Telugu_M|other|6.600000
processed_te_m_politics_02074.wav|ఇది ప్రాచీన తత్వవేత్త మరియు గణిత శాస్త్రజ్ఞుడు పైథాగరస్ సిద్ధాంతాన్ని ఆధారంగా చేసుకొని రూపొందింది|Telugu_M|other|6.698583
processed_te_m_general_01668.wav|ప్రాచీన సాహిత్యం అంటే కవుల భాషా పాటవం, అలంకారాలు, ఛందస్సు, రసం లాంటి వాటి కోణాల్లో చూడటం పరిపాటి. |Telugu_M|other|7.569333
processed_te_m_health_00560.wav|ఇది చాలా వరకూ కొన్ని రకాల మందులు సరిపడక, లేదా కొన్ని రకాల ఇన్షెక్షన్లు, రియాక్షన్ల వల్ల వస్తుంది.|Telugu_M|other|6.967187
processed_te_m_health_02430.wav|ఇవి కణాల్లో వృద్ధి చెంది ఇంక్యుబేషన్ పీరియడ్ తర్వాతనే వ్యాధి లక్షణాల ద్వారా వ్యాధిని కల్గిస్తాయి. |Telugu_M|other|6.083250
processed_te_m_education_01543.wav|ఉమ్మడి రాష్ట్రంలో అమలు చేసిన బేసిక్నే అమలు చేస్తూ ప్రభుత్వం జీవో ను విడుదల చేసిందని పేర్కొన్నారు.|Telugu_M|other|5.952000
processed_te_m_finance_01330.wav|వ్యవస్థీకృత రంగంలోని సంస్థల తరహాలో నియంత్రణ సంస్థలకు, పన్నుల వ్యవస్థలకు లోబడి ఇక్కడ దందాలు జరగవు.|Telugu_M|other|7.801542
processed_te_m_general_00296.wav|ఆ సమయంలో ఘూర్జర దేశం నుంచి వచ్చిన ఒక పండితుడు, తాను సంస్కృతంలో రచించిన ఒక శ్లోకాన్ని వినిపించాడు. |Telugu_M|other|6.919167
processed_te_m_agri_00438.wav|ఉదయం లేదా మధ్యాహ్నం కాఫీ ఒక గొప్ప పిక్మేఅప్గా ఉండగా, ఫైనల్స్ వారంలో మీ ప్రధాన ఆహార బృందం ఉండకూడదు|Telugu_M|other|9.322667
processed_te_m_agri_00497.wav|మరో ఉదాహరణ ఏమిటంటే, ఒక పాడి రైతు పాహ్లూ ఖాన్ రద్దీగా ఉండే రాజస్థాన్ రహదారిపై మూక దాడికి గురయ్యాడు|Telugu_M|other|8.661333
processed_te_m_weather_01890.wav|పల్లవ రాజైన శివస్కంద వర్మ వేయించిన మైదవోలు శాసనంలో ఇక్ష్వాక రాజ్యం పతనం చెందినట్లుగా తెలుస్తోంది. |Telugu_M|other|7.290687
processed_te_m_education_01122.wav|స్వాతంత్య్ర అనంతరం దేశంలో ప్రజాస్వామ్యం, నైతిక విలువలు సమగ్ర అభివృద్ధి పరిపాలనా దక్షత ఉండేవన్నారు|Telugu_M|other|6.848000
processed_te_m_agri_00656.wav|బొండాలు రకాన్ని దాళ్వా రబీ పంట కాలంలో తప్ప సార్వా ఖరీఫ్ పంట కాలంలో విత్తనాల కోసం తప్ప సాగుచెయ్యరు|Telugu_M|other|8.906667
processed_te_m_health_00880.wav|ఆమెకు చికిత్స నిర్వహించిన, నాడీ శస్త్రచికిత్స నిపుణుడు జాన్ అఫ్షర్, దీనిపై ఆశ్చర్యం వ్యక్తంచేశారు|Telugu_M|other|7.662208
processed_te_m_general_02040.wav|చంద్రునిపై ఇంతవరకూ ఎవరూ అన్వేషించని దక్షిణ ధ్రువంపై దిగాలని భారతదేశం చేసిన ప్రయత్నం చరిత్రాత్మకం. |Telugu_M|other|7.139771
processed_te_m_general_00193.wav|స్వాతంత్ర్యం తర్వాత దేశం కోసం ప్రాణత్యాగం చేసిన సైనికుల గౌరవార్థం స్మృతి చిహ్నాన్ని రూపొందించారు. |Telugu_M|other|6.524438
processed_te_m_politics_00985.wav|కాగా, రాష్ట్ర ముఖ్యమంత్రి చంద్రబాబు నాయుడును ఎంతో ముందుచూపు ఉన్న వ్యక్తిగా పేర్కొన్నారు రఖ్మనావ్.|Telugu_M|other|6.199354
processed_te_m_politics_03244.wav|సంఘటనా స్థలం నుంచి రెండు రౌండ్ల ఖాళీ కార్ట్రిడ్జ్ స్వాధీనం చేసుకున్నాం అని పోలీసులు వెల్లడించారు.|Telugu_M|other|6.187750
processed_te_m_weather_01803.wav|తన మనుషులకు "బుల్" అని పిలిచే అడ్మిరల్ విలియం ఎఫ్ హల్సే ,సముద్రంలో నిమిత్జ్ యొక్క ప్రధాన కమాండర్. |Telugu_M|other|7.200000
processed_te_m_weather_00479.wav|రబ్బర్ పదార్థం యొక్క అంచుపై స్పష్టంగా మరింత ఖచ్చితమైన స్క్రోలింగ్ కనిపిస్తాయి పరిచ్ఛేద ప్రాంతాలు. |Telugu_M|other|6.698583
processed_te_m_agri_00607.wav|రెండింటినీ శుభ్రంగా కడిగి పసుపు వేసి కుక్కర్లో ఉడికించి దించి, చిల్లుల పళ్లెంలో వేసి నీరు పిండాలి|Telugu_M|other|7.872000
processed_te_m_education_01900.wav|చైనా ఇంటర్నెట్ టెక్నాలజీ సంస్థ లింక్స్యూర్ నెట్వర్క్ ఈ ప్రాజెక్టును పూర్తి చేయాలని సంకల్పించింది.|Telugu_M|other|7.253333
processed_te_m_agri_02171.wav|ప్రియుడు ప్రశాంత్రెడ్డికి ఈ విషయం తెలిసి వ్యవసాయ పొలం వద్దకు వెళ్లి అక్కడే పురుగుల మందు సేవించాడు|Telugu_M|other|6.602667
processed_te_m_finance_02425.wav|నేషనల్ కంపెనీ లా ట్రిబ్యునల్ ఎన్సిఎల్టి సంస్థపై నియంత్రణను దివాలా తీసే ప్రొఫెషనల్కు అప్పగించింది. |Telugu_M|other|6.803083
processed_te_m_finance_02001.wav|హడ్కో వడ్డీ కన్నా అమరావతి బాండ్ల వడ్డీ తక్కువే ఉన్నా ,దానిపై విమర్శలు రావడాన్ని ఆయన తప్పుపట్టారు. |Telugu_M|other|6.594104
processed_te_m_other_02969.wav|ఫిలిప్పీన్స్ చరిత్రకు సంబంధించిన ఆర్ట్ వర్క్లను చూడాలంటే ఇక్కడి అయాలా మ్యూజియానికి వెళ్లాల్సిందే. |Telugu_M|other|6.791458
processed_te_m_finance_00810.wav|మీరు ధరించే మరియు కన్నీటి కోసం మీ ఆటోబ్లాక్ స్లింగ్ లేదా త్రాడును క్రమంగా తనిఖీ చేయడం చాలా ముఖ్యం|Telugu_M|other|7.731875
processed_te_m_education_01815.wav|పెకిన్గేస్ దీర్ఘకాల నడక అవసరం లేదు.  ఇది అపార్ట్మెంట్. జీవన పరిస్థితుల్లో చాలా సౌకర్యంగా ఉంటుంది.|Telugu_M|other|6.995625
processed_te_m_general_01103.wav|ముడి పదార్థాలు ఉత్తర కాకసస్, ద్నీపర్, బ్లాక్ భూమి రష్యా వంటి గొప్ప ప్రాంతాలకు సమీపంలో దొరుకుతాయి. |Telugu_M|other|6.768250
processed_te_m_other_01436.wav|ఐటీ రంగంలో నైపుణ్య ఉద్యోగులను పెంచేందుకు తెలంగాణ అకాడమీ ఆఫ్ స్కిల్స్ నాలెడ్జ్ ను  ఏర్పాటు చేశారు. |Telugu_M|other|6.350292
processed_te_m_politics_00286.wav|అరుణాచల్ ప్రదేశ్ రాష్ట్రం బొమ్డిలా పట్టణానికి చెందిన అన్షు జమ్సేన్పా మరో సారి చరిత్ర సృష్టించారు.|Telugu_M|other|7.325521
processed_te_m_agri_01075.wav|గోదావరి జిల్లాల్లో ఈ ఏడాది ముందస్తు ఖరీఫ్తో పాటు ఉత్పత్తి, సాగు లక్ష్యాన్ని గత ఖరీఫ్ కంటే పెంచారు|Telugu_M|other|7.744000
processed_te_m_other_02087.wav|విశాఖ పట్టణంలో ఆరు కోట్ల రుపాయలతో నిర్మించిన తెలుగుదేశం పార్టీ కార్యాయలన్ని లోకేశ్ ప్రారంభించారు. |Telugu_M|other|6.733417
processed_te_m_weather_01435.wav|అలాగే చార్మినార్లో లాడ్బజర్ ను  తలపించేలా తెలంగాణ భవన్లో ఏర్పాటు చేసిన బజార్ అందర్నీ ఆకట్టుకుంది. |Telugu_M|other|7.162979
processed_te_m_general_01466.wav|తూర్పు స్లావ్స్ యొక్క పూర్వీకులు ఎక్కువగా ఖాళీగా ఉన్న భూమిలో  స్థిరపడ్డారు.  అప్పుడు తమ దక్షిణ బ్రెథ్రెన్ రోమన్లు స్థాపించిన అనేక స్థావరాలు వారికి ఉన్నాయి.|Telugu_M|other|10.053875
processed_te_m_general_01416.wav|కంటోన్మెంట్ విద్యుత్ వినియోగం రోజు రోజుకు పెరిగి పోతుండడంతో వినియోగ దారులకు సరిపడ విద్యుత్ ను  సరఫరా చేయడానికి విద్యుత్ శాఖ అన్ని రకాల చర్యలు తీసుకుంటుంది. |Telugu_M|other|10.000000
processed_te_m_general_01725.wav|మెక్సికో సరిహద్దుల్లో గోడ కట్టిస్తాం, ఇండియా వాళ్ల ఉద్యోగాలు పీకేస్తా, చైనా దూకుడుకు కళ్లెం వేస్తా నంటూ చిందులేశాడు. |Telugu_M|other|7.500000
processed_te_m_other_00650.wav|వక్ఫ్ బోర్డుతోపాటు కేసుతో సంబంధం ఉన్న వర్గాలు చేసిన వాదనపై సుప్రీం కోర్టు దిగ్భ్రాంతిని,విస్మయాన్ని వ్యక్తం చేసింది. |Telugu_M|other|7.731875
processed_te_m_health_02923.wav|అకస్మాత్తుగా భయపడిన తరువాత నిర్ణీత కాలముకన్నా ముందు వచ్చే హృదయ సంకోచము పడేసే, వారి వేదన మరియు మరణం భయం కలిసి ఉంటాయి.|Telugu_M|other|9.322437
processed_te_m_weather_01294.wav| 10 ఏళ్లకు పైగా సిక్కిం సీఎంగా పవన్ చామ్లింగ్ దేశంలోనే అత్యంత ఎక్కువ కాలం ముఖ్యమంత్రిగా పనిచేసి రికార్డు సృష్టించారు. |Telugu_M|other|8.045333
processed_te_m_general_01740.wav|ఈ ఉపగ్రహ యంత్రాంగాలు నేల, నింగి, సముద్రాలలో సాయుధ బలగాలకు దారి చూపడమే కాదు, పౌర జీవనానికి దిక్సూచిగా నిలుస్తున్నాయి. |Telugu_M|other|9.078625
processed_te_m_weather_01720.wav|విధాన సభకు అత్యంత సమీపంలోని కాస్మాండ్ హౌస్ వద్ద పాయింట్ బ్లాంక్ లో  వైభవ్‌ను కాల్చి చంపినట్టు పోలీసులు వెల్లడించారు. |Telugu_M|other|8.000000
processed_te_m_other_02235.wav|దక్షిణ కన్నడ జిల్లాలో కురుస్తున్న వర్షాలకు చలనచిత్ర రంగానికి చెందిన వర్ధమాన దర్శకుడు సంతోష్ శెట్టి దుర్మరణం చెందారు. |Telugu_M|other|7.569333
processed_te_m_education_03064.wav|హైదరాబాద్ నగర శివారులోని అజీజ్‌నగర్ పంచాయతీ పరిధిలోని ఎన్కేపల్లి వద్ద ఆర్గానో నాంది ప్రకృతి గృహ సముదాయం కనిపిస్తుంది|Telugu_M|other|9.725625
processed_te_m_finance_00437.wav|బ్యాంకులకు వేల కోట్ల రూపాయల అప్పు ఎగ్గొట్టి ఇంగ్లండ్ పారిపోయిన లిక్కర్ కింగ్ విజయ్ మాల్యా లండన్ లో ఉన్నట్టు సమాచారం.|Telugu_M|other|7.499667
processed_te_m_weather_01127.wav|ప్రముఖ రాజకీయ విశ్లేషకుడు తెల్లకపల్లి రవి కి ఇచ్చిన ఇంటర్య్వూలో తాను రెండుసార్లు సోనియా గాంధీని కలిసినట్లు తెలిపారు. |Telugu_M|other|7.441625
processed_te_m_agri_01391.wav|ప్రతి రోజు సాయంత్రం ఆరు గంటలకు అక్కడి ఆదివాసులు వేసే థింసా నృత్యాలను చూసి కమ్మని కాఫీ బొట్టు బొట్టుగా ఆస్వాదించొచ్చు|Telugu_M|other|8.640000
processed_te_m_agri_02873.wav|అందువల్ల మీకు తెలుసు, కాస్రోరోల్లో బియ్యం ప్రత్యామ్నాయంగా బాగా పనిచేయదు, ఇక్కడ బియ్యం ద్రవ పదార్థాన్ని గ్రహిస్తుంది. |Telugu_M|other|7.697042
processed_te_m_general_00969.wav|ఇది జరిగిన కొన్ని సంవత్సరాల తర్వాత లోక కళ్యాణం కోసం ఇదే ప్రాంతంలో బ్రహ్మ దేవుడు ఓ గొప్ప యాగాన్ని చేయాలని భావిస్తాడు. |Telugu_M|other|7.453229
processed_te_m_general_00671.wav|అనేక సందర్భాల్లో ట్వింకిల్ ఖన్నా తన బ్లాగ్, ట్విట్టర్తో పాటు సోషల్ మీడియా వేదికల ద్వారా మోదీపై విమర్శలు గుప్పించారు. |Telugu_M|other|7.600000
processed_te_m_weather_01216.wav|లండన్ ప్రతిష్టాత్మక విజ్డన్ క్రికెటర్స్ అల్మనాక్ అవార్డుల్లో భారత కెప్టెన్ విరాట్ కోహ్లి ఉత్తమ ఆటగాడిగా ఎంపికయ్యాడు. |Telugu_M|other|7.882792
processed_te_m_general_02000.wav|సంక్రాంతి రోజులలో వీటి చుట్టూ తిరుగుతూ పాటలు పడుతూ నృత్యం చేసే బాలికలంతా కృష్ణ భక్తి తమకూ కలగాలని ప్రార్థిస్తుంటారు. |Telugu_M|other|7.987292
processed_te_m_weather_00448.wav|ఈ ఐదేళ్లలో బీజేపీ ఒకసారి నోట్లు మార్చింది, మరోసారి ట్యాక్స్ మార్చింది, ఇక వందల సార్లు మాట మార్చిందని ఎద్దేవా చేశారు. |Telugu_M|other|8.591000
processed_te_m_education_02335.wav|పడకేసిన బోధన, పడిలేవని శోధన ఇదీ మన ఉన్నత విద్యారంగ దృశ్యం.|Telugu_M|other|5.557333
processed_te_m_politics_00992.wav|గ్రామాలను స్వచ్ఛ గ్రామాలుగా తీర్చి దిద్ధేందుకు ప్రతీ సర్పంచ్ కృషి చేయాలని ఎమ్మెల్యే బీరం హర్ష వర్ధన్ రెడ్డి అన్నారు.|Telugu_M|other|7.383563
processed_te_m_general_01738.wav|భారత్ తలుచుకుంటే సైన్యం, వైమానిక దళం ఏదైనా కావచ్చు లేదా ఈ రెండింటికీ సరిహద్దులు దాటి వెళ్లి దాడి చేసే సామర్థ్యముంది. |Telugu_M|other|8.254312
processed_te_m_politics_01540.wav|ఎన్నికలు దగ్గర్లో  లేవు కాబట్టి వచ్చినవారు వచ్చారు.ఎన్నికలు  దగ్గర్లోకి వచ్చేసరికి అసలు సిసలైన రాజకీయం ప్రారంభమైంది.|Telugu_M|other|8.126604
processed_te_m_agri_03027.wav|అబ్బుగూడెం గ్రామానికి చెందిన లక్ష్మారెడ్డి అనే రైతు,మృతి చెందిన ఒక పులికి చెందిన నాలుగు పంజాలను ఇంటికి తీసుకువచ్చి ఆవరణలో నిల్వ చేశాడు. |Telugu_M|other|8.776771
processed_te_m_health_02996.wav|కూల్ డ్రింక్స్ ఎక్కువగా తాగడం వల్ల కూడా కాలేయం త్వరగా చెడి పోతుంది.  కూల్ డ్రింక్స్ లో ఉండే పదార్థాలు కాలేయాన్ని పని చేయకుండా చేస్తాయి. |Telugu_M|other|7.441625
processed_te_m_education_00224.wav|శివభక్తుల్లో అగ్రస్థానాన నిలిచే మార్కండేయుని విశేషాలు తెలుసుకుందాం అదేవిధంగా మార్కండేయుడు చిరంజీవి అయిన ఆ ప్రాంతం గురించి తెలుసుకుందాం.|Telugu_M|other|9.333333
processed_te_m_politics_00235.wav|రియో ఒలింపిక్స్ బాక్సింగ్‌లో  పెద్ద ఎత్తున మ్యాచ్ ఫిక్సింగ్ జరిగినట్టు ఆరోపణలు రావడంతో డజన్ల సంఖ్యలో జడ్జీలు, రెఫరీలు సస్పెండ్ అయ్యారు.|Telugu_M|other|9.833271
processed_te_m_finance_00526.wav|ఆదాయ పన్ను శాఖ అధికారుల దాడుల్లో కీలకమైన పత్రాలతో పాటు, ఎల్వీఆర్ క్లబ్ ‌కు  సంబంధించిన డాక్యుమెంట్లను స్వాధీనం చేసుకున్నట్లు తెలిసింది.|Telugu_M|other|9.426937
processed_te_m_politics_02401.wav|మూడో ప్రదర్శనగా మహేష్ వడ్డి రచించిన 'దేవుడు చూస్తున్నాడు' నాటికను ఎస్‌కె మిశ్రో దర్శకత్వంలో బహురూప నాటక సమాఖ్య కళాకారులు ప్రదర్శించారు.|Telugu_M|other|9.937771
processed_te_m_education_01212.wav|రిచ్మండ్, వర్జీనియా అమెరికాలో దారుణం జరిగింది.మతిస్థిమితం లేకుండా రోడ్డుపై నగ్నంగా తిరుగుతున్న ఓ వ్యక్తిని పోలీస్ ఆఫీసర్ కాల్చి చంపాడు.|Telugu_M|other|10.069333
processed_te_m_education_01471.wav|ఇదిలా ఉంటే తన ఆత్మహత్యకు గల కారణాలను మౌనిక మూడు పేజీల సూసైడ్నోట్లో పేర్కొంది.|Telugu_M|other|6.432000
processed_te_m_agri_00826.wav|ఈజ్ఇప్ట్లో వర్షపాతం అతి తక్కువ కాబట్టి, నైల్ నది నీరు ఈజిప్ట్ ప్రజల జీవనాధారం|Telugu_M|other|6.336000
processed_te_m_agri_00540.wav|అనుమతి వివిధ ప్లేస్మెంట్ నుండి, వేరు పైకప్పు, గోడ, టేబుల్ మరియు నేల స్పీకర్లు|Telugu_M|other|7.178667
processed_te_m_agri_02658.wav|వెనుక విండో కి గాజు దిగువ భాగంలో క్రాస్కారు కలుపు అవసరం, ఒక గొట్టంను పూడ్చండి|Telugu_M|other|5.967146
processed_te_m_weather_02774.wav|కాంతి అద్దంలోకి రాకుండ మరియు బ్లైండ్ చేయని విధంగా అద్దం యొక్క భుజాలపై ఉంచాలి. |Telugu_M|other|5.282167
processed_te_m_agri_00684.wav|హాయిగా తనదైన రీతిలో వ్యవ సాయం చేసుకుని నిరంధిగా ఉండే రైతు పాతాళం పాలౌతున్నాడు|Telugu_M|other|8.405333
processed_te_m_politics_03558.wav|కుటుంబ కలహాలే హత్యకు కారణమని ప్రాథమిక విచారణలో తేలినట్టు నేరేడ్ మెట్ సీఐ నర్సింహస్వామి తెలిపారు.|Telugu_M|other|7.070104
processed_te_m_politics_00873.wav|ప్రాథమిక స్థాయి మదర్సాలను మూసివేయని పక్షంలో దాని పరిణామాలు తీవ్రంగా ఉంటాయని రిజ్వి హెచ్చరించారు.|Telugu_M|other|6.711250
processed_te_m_general_00551.wav|రామ్ చరణ్ ఫ్యాన్స్ పేరుతో ఉన్న సోషల్ మీడియా పేజీలో దాసరికి అశ్రునివాళి అని రాసి వివాదం రాజేసారు. |Telugu_M|other|7.000000
processed_te_m_general_01520.wav|మన రాయితీలతో, మన నేలపై నడుస్తున్న కంపెనీలో మన వాళ్లకు ఉద్యోగాలు కోరుకోవడం తప్పేం కాదన్నారు జగన్.|Telugu_M|other|7.731875
processed_te_m_politics_02600.wav|డ్రగ్స్ మహమ్మారికి యువత ఎలా బానిసలుగా మారుతున్నారో తెలిపే ఇతివృత్తంతో ఉడ్తా పంజాబ్ రూపొందించారు.|Telugu_M|other|6.594104
processed_te_m_general_01080.wav|కానీ అసలు కారణం మన దేశం ఎన్ ఎస్ జి లో ప్రవేశించడం వల్ల పాకిస్తాన్ అక్రమ ప్రయోజనాలు దెబ్బతింటాయి. |Telugu_M|other|6.745021
processed_te_m_health_00735.wav|చివరకు లూథియానా వైద్యుడు డాక్టర్ మిల్నే వర్మ ఆమెకు ఉచితంగా శస్త్రచికిత్స చేసి రాళ్లు తొలగించారు.|Telugu_M|other|7.109375
processed_te_m_health_01633.wav|మన రక్తం పీల్చేసి మన ఆశల్ని కలల్నీ కాజేసి కొద్ది కొద్దిగా పీక్కుతింటున్న రాకాసి గద్ద ఈ వంటిల్లు.|Telugu_M|other|7.116542
processed_te_m_education_00451.wav|ఈ దుర్మార్గంపై దేశవ్యాప్తంగా చర్చ జరిగితే అందులో షబ్నం లోని, షబానా ఆజ్మీ వంటి వారు పాల్గొన్నారు.|Telugu_M|other|6.186667
processed_te_m_general_01081.wav|అధికార పక్ష విద్వేష పూరిత ప్రచారంవల్ల ప్రభుత్వ ప్రజాస్వామ్య లక్షణం అసలు రంగు ఏమిటో బయట పడ్తోంది. |Telugu_M|other|7.279083
processed_te_m_health_03023.wav|వివిధ రకాల జంతువులను రాబిస్ లేదా పక్షుల ఫ్లూ మరియు ఫ్లులు మరియు పేలు వంటి వ్యాధులు కలిగి ఉంటాయి.|Telugu_M|other|6.000000
processed_te_m_health_00276.wav|అనాల్జేసిక్ మందులు తీసుకోవడం, రోగికి నొప్పి తీవ్రతను తగ్గిస్తుంది, కానీ పగులు వైద్యం వీలుంటుంది.|Telugu_M|other|6.849521
processed_te_m_weather_01138.wav|గత కొన్ని రోజులుగా నాన్చుతూ వస్తోన్న పవన్ కళ్యాణ్ రీ ఎంట్రీ విషయంపై మరోసారి క్లారిటీ వచ్చేసింది. |Telugu_M|other|6.257396
processed_te_m_weather_00310.wav|అత్యంత సాధారణ టెలీస్‌కోప్లు నల్లవెల్వెట్ వీల్ టైల్ ఒక అండాకారపు శరీరం, వ్యక్తీకరణ కళ్ళు ఉన్నాయి. |Telugu_M|other|7.348750
processed_te_m_agri_01573.wav|కలప, పండ్లు కూడా సాగుభూమి నుంచే పొందేలా సమగ్ర అగ్రో ఫారెస్ట్రీ విధానాన్ని సర్కారు రూపొందిస్తోంది|Telugu_M|other|7.735000
processed_te_m_health_00490.wav|ఆహారంలో కొద్ది పాటి మార్పులు, క్రమం తప్పక వ్యాయామం చేస్తూంటే ఆలస్యమైనా సరే తప్పక బరువు తగ్గుతాం.|Telugu_M|other|7.371958
processed_te_m_health_01207.wav|రక్తం పంచుకున్న వారికే కాకుండా, సోదర సమానులుగా భావించే వారికి అక్కాచెల్లెళ్లు రాఖీలు కడుతుంటారు.|Telugu_M|other|7.104938
processed_te_m_weather_02383.wav|ఆదివారం సెలవు దినము కావడటంతో ఉదయం నుండే జలపాతం అందాలను వీక్షీంచేందుకు సందర్శకుల సందడి పెరిగింది. |Telugu_M|other|6.605708
processed_te_m_weather_01491.wav|ఆసియాన్ స్వర్ణోత్సవాల నిమిత్తం ప్రధాని మోదీ మూడు రోజుల పర్యటన నిమిత్తం ఫిలిప్పీన్స్ కు వెళ్లారు. |Telugu_M|other|6.300000
processed_te_m_other_00670.wav|పొలాల్లో కూల్డ్రింకులతో పురుగుల్ని చంపినా, ఆ వార్తాంశం అదే డ్రింకు తాగుతూ చూడగల సమర్థులు వాళ్లు.  |Telugu_M|other|6.000000
processed_te_m_general_01122.wav|నవంబరు నాటికి, ఫ్రాన్స్ మరియు మెక్సికోల మధ్య దౌత్య సంబంధాలు దిగ్బంధనాన్ని పెంచడంతో క్షీణించింది.|Telugu_M|other|6.745021
processed_te_m_finance_02162.wav|చికెన్ హోల్సేల్ వ్యాపారం చేసే ఆదిల్ అనే వ్యక్తి ప్రతిరోజు పాత నగరంలో డబ్బు కలెక్షన్ చేస్తుంటాడు. |Telugu_M|other|5.800000
processed_te_m_education_00600.wav|డొనాల్డ్ ట్రంప్తో మేక్రాన్ చర్చలు నిష్కపటంగా, దృఢంగా ఉంటాయని ఫ్రెంచ్ అధ్యక్షుడి బృందం తెలిపింది.|Telugu_M|other|7.365312
processed_te_m_finance_01146.wav|స్టాక్ మార్కెట్లో వక్రంగా  అక్రమాలకు పాల్పడిందనే వార్తలు రావడంతో, సెబీ దీనిపై విచారణ చేపట్టింది.|Telugu_M|other|6.686979
processed_te_m_politics_00749.wav|మరియు ఇక్కడ బుక్‌మేకర్ల యొక్క టర్నోవర్ గురించి పేర్కొనడం అసాధ్యం, దీనిలో ముందు పోటీలు జరుగుతాయి.|Telugu_M|other|6.686979
processed_te_m_education_02814.wav|పుల్లయ్య దర్శకత్వంలో వచ్చిన శ్రీ వెంకటేశ్వర మహత్మ్యంలో బావాజీగా నటించిన నాగయ్య పాత్ర స్వల్పమే అయినా ఆయన నటన హైలెట్.|Telugu_M|other|9.546667
processed_te_m_general_01391.wav|తమ మధ్యే నివాసం ఉంటూ, తమతోనే సహవాసం చేస్తూ, తమ వెతలను వింటూ నేనున్నానంటూ ఆయన ఇచ్చిన భరోసాను గుండెల్లో దాచుకున్నారు. |Telugu_M|other|8.370417
processed_te_m_politics_01311.wav|కానీ సుఖోయ్ డిజైన్ బ్యూరో నుండి డెవలపర్లు ప్రధానంగా ఇంధన వ్యవస్థ యొక్క రక్షణ మరియు పైలట్ కాక్పిట్ కు అంకితం చేశారు.|Telugu_M|other|8.645000
processed_te_m_politics_02661.wav|ఆ లేఖను ఒకసారి పరిశీలిస్తే, ముఖ్యమంత్రి తీసుకున్న మూడు రాజధానుల నిర్ణయంతో మేమంతా ఉన్నపళంగా రోడ్డున పడ్డాం అని ఉంది.|Telugu_M|other|8.115000
processed_te_m_politics_03557.wav|ఎగ్జిట్ పోల్స్ ఫలితాలు అన్నింటిలోనూ దాదాపు ఆప్ కే  అనుకూలంగా ఉండడంతో చీపురుదే ఖచ్చితంగా రాజ్యమని ప్రచారం సాగుతోంది.|Telugu_M|other|8.103396
processed_te_m_general_02094.wav|మరోవైపు పట్టణ యూజర్లు సమాచార మార్పిడి, సోషల్ మీడియా వినియోగం, ఎంటర్టైన్మెంట్ వంటి వాటి వినియోగంలో ముందంజలో ఉన్నారు. |Telugu_M|other|7.778313
processed_te_m_weather_01638.wav|అయితే అల్లు అర్జున్ ప్రెగ్నెంట్ అయిన తన భార్యతో అన్యోన్యంగా ఉన్న ఓ ఫోటో సోషల్ నెట్వర్కింగ్ సైట్ లో సందడి చేస్తుంది.|Telugu_M|other|7.580938
processed_te_m_weather_01623.wav|ఇది హీబ్రూ క్యాలెండర్ యొక్క ఏడవ నెలలో టిష్రీ మొదటి రోజు వస్తుంది, ఇది సాధారణంగా సెప్టెంబరు నెలకు అనుగుణంగా ఉంటుంది. |Telugu_M|other|8.335583
processed_te_m_health_01574.wav|కాగా సదరు సైంటిస్టులు చేపట్టిన అధ్యయన వివరాలను అమెరికన్ సొసైటీ ఆఫ్ నెఫ్రాలజీ అనే క్లినికల్ జర్నల్లోనూ ప్రచురించారు.|Telugu_M|other|8.509750
processed_te_m_finance_02466.wav|వెంచర్ కాపిటల్ కింద శీఘ్ర లాభం ఆధారంగా పెట్టుబడి సెక్యూరిటీస్ అండ్ వెంచర్ లో దీర్ఘకాల పెట్టుబడుల అర్థం చేసుకోవచ్చు. |Telugu_M|other|7.639000
processed_te_m_finance_01556.wav|డబ్బు డ్రా చేసిన ఆ సంస్థకు చెందిన ఖాసిం, హైదర్లు ఆ మొత్తం డ్రా చేసి తీసుకొచ్చి నరేష్ ‌కు  ఇవ్వడానికి ప్రయత్నించారు.|Telugu_M|other|7.708646
processed_te_m_education_00322.wav|టర్కీకి చెందిన ప్రముఖ ఇన్వెంటర్ సిలాల్ గోజర్ స్పెషల్ టెక్నిక్స్ సహాయంతో ఈ గోస్ట్ ఫోన్ టెక్నాలజీని అభివృద్థి చేసారు.|Telugu_M|other|8.170667
processed_te_m_education_02066.wav|గ్రామాల్లో భగీరథ పైప్లైన్లు పూర్తయి, ఇళ్లకు నల్లా కనెక్షన్లు ఇచ్చినా మంజీరా నదిలో నీళ్లు లేక ఇబ్బందులు తప్పడం లేదు.|Telugu_M|other|8.360625
processed_te_m_weather_02279.wav|రోడ్డు ప్రమాదాలు ఎక్కువ జరిగే ప్రాంతాల్లో నో స్టాపింగ్, నో పార్కింగ్, నో ఓవర్ టేకింగ్ సూచన బోర్డులు ఏర్పాటు చేయాలి. |Telugu_M|other|7.267479
processed_te_m_politics_00940.wav|కాంగ్రెస్ అధ్యక్షురాలు సోనియాగాంధీ, ఉపాధ్యక్షుడు రాహుల్ గాంధీ మున్షీ భౌతిక కాయాన్ని సందర్శించి నివాళులు అర్పించారు.|Telugu_M|other|8.916083
processed_te_m_politics_01894.wav|తన సంపద మీద బీతొవెన్ యొక్క సాంస్కృతిక సంస్థలు స్వదేశంలో డ్రెస్డెన్ లేదా బెర్లిన్ దాని రకమైన సంస్థలతో పోటీ చేయవచ్చు.|Telugu_M|other|8.531250
processed_te_m_politics_02502.wav|మరో ఏడాదిలో ట్వంటీ ప్రపంచకప్ జరుగుతున్న నేపథ్యంలో యువ ఆటగాళ్ల ప్రదర్శన టీమిండియాకు కొత్త దారి చూపించిందనే చెప్పాలి.|Telugu_M|other|7.859583
processed_te_m_politics_00927.wav|మొత్తానికి తెలంగాణలో పోటీ విషయంలో పవన్ కళ్యాణ్ క్లారిటీ ఇచ్చారా లేక కన్ఫ్యూజ్ చేశారా అన్నది ఎవరికీ అర్థంకావడం లేదు.|Telugu_M|other|8.080167
processed_te_m_finance_02307.wav|మీ ఆర్ట్స్ మరియు చేతిపనుల వ్యాపారంలో మీ మొత్తం పెట్టుబడి మొత్తం చూపే ఈక్విటీ మీ బ్యాలెన్స్ షీట్లోని విభాగాలలో ఒకటి. |Telugu_M|other|7.700000
processed_te_m_finance_01639.wav|రాజ్ ‌కుమార్ బగాడియా అనే పెట్రోల్ బంక్ యజమానికి డబ్బు ఆశ ఎక్కువ అని గుర్తించిన ముఠా సభ్యులు మోసానికి పథకం రచించారు.|Telugu_M|other|8.347208
processed_te_m_education_03231.wav|చిరంజీవి చిన్న కూతురు శ్రీజ పెళ్లిలో పవన్ భార్య అన్నా లెజ్నేవా సాంప్రదాయ పద్దతితో చీర కట్టుకుని మెగా ఫ్యామిలీలో కలిసిపోయి కనిపించింది.|Telugu_M|other|9.642667
processed_te_m_health_02422.wav|దీర్ఘంగా శ్వాస తీసుకుని, ఐదు నుంచి పది అంకెల వరకు లెక్క పెట్టిన తర్వాత శ్వాసను వదలడం ద్వారా ఒత్తిడి నుంచి కొంత వరకు ఉపశమనం లభిస్తుంది. |Telugu_M|other|8.939312
processed_te_m_health_01190.wav|లేచి నిలబడితే ఒళ్ళు తూలుతోంది కుదుపు ఆపుకోలేక నెమ్మదిగా లేచి మంచం మీదకి చేరాను ఏమౌతోంది లోపల? రక్తం కణాలుగా వడివడిగా విడిపోతూ ఉన్నాయి.|Telugu_M|other|9.752000
processed_te_m_weather_02158.wav|మక్కా వెళ్ళేందుకు ముస్లింలకు సబ్సిడీ ఇవ్వాల్సిన అవసరం లేదని అసదుద్దీన్ చేసిన వ్యాఖ్యలపై షబ్బీర్ అలీ శుక్రవారం విలేఖరుల సమావేశంలో తీవ్ర అభ్యంతరం తెలిపారు. |Telugu_M|other|10.146750
processed_te_m_other_00130.wav|హిందూరాజ్య డిమాండ్ను త్రోసిపుచ్చుతూ జాతీయోద్యమ విలువలకు అనుగుణంగా ప్రజాస్వామిక, లౌకిక రాజ్యాంగాన్ని రాజ్యాంగ నిర్ణాయక సభ ఆమోదించింది. |Telugu_M|other|9.217958
processed_te_m_finance_01530.wav|క్రెడిట్ కార్డ్ నెట్వర్క్ ‌లకు, ఇష్యూ చేసే బ్యాంకులకు పేటీఎం చెల్లించాల్సి రావడంతో ఈనిర్ణయం తీసుకున్నట్లు సమాచారం.|Telugu_M|other|7.070104
processed_te_m_finance_02620.wav|తూర్పు యూరోప్ దేశాల్లో శాలరీలు పెరుగుల కొంత మెరుగ్గా ఉన్నప్పటికీ ద్రవ్యోల్బణం తర్వాత నిజ పెరుగుదల తక్కువగా ఉంటోంది|Telugu_M|other|7.383563
processed_te_m_finance_00773.wav|కంపెనీ షేర్ విలువ పెరగడంతో స్టాక్ విలువ కూడా పెరిగి చాలా మందికి కంపెనీ కంపెన్సేషన్ కలిసొచ్చింది|Telugu_M|other|6.686979
processed_te_m_finance_00881.wav|అంకితమైన అల్ఫ్రెడో, ఆమెను తనిఖీ చేయడానికి ప్రతిరోజు సందర్శించిన, చివరకు తన ప్రేమను ఒప్పుకుంటాడు|Telugu_M|other|7.104938
processed_te_m_finance_01091.wav|ప్రతి నెలా తన జీతం అంతా చివరి పైసాతో సహా సంసారం కోసం మొదట ఖర్చు పెట్టేస్తాడు|Telugu_M|other|6.199354
processed_te_m_health_02558.wav|ఔషధాల "సిస్టన్" ను వాడేటప్పుడు సిస్టిటిస్ చికిత్స మరియు ఫాస్ఫేట్ రాళ్ళను తొలగించడం మంచిదని డాక్టర్లు చెబుతున్నారు. |Telugu_M|other|7.476458
processed_te_m_politics_03278.wav|దీనిపై మెహబూబా ముఫ్తీ కుమార్తె ఇల్తిజా జావేద్ 'వాయిస్ నోట్స్' ద్వారా బీబీసీ ప్రతినిధి కులదీప్ మిశ్రాతో మాట్లాడారు.|Telugu_M|other|8.277542
processed_te_m_general_00862.wav|వాప్కో సర్వే కోసం రాడార్ కోసం నాలుగేళ్ల క్రితం తుమ్మడి హెట్టి నుంచి సందిళ్ల వరకు నీటిని తరలించే సర్వే ఏమైందన్నారు. |Telugu_M|other|8.300000
processed_te_m_other_01334.wav|ప్రభుత్వ భూముల్లో జెండాలు పాతేందుకు వీల్లేందంటూ సిపిఎం నాయకులు, పేదలను బలవంతంగా అరెస్టు చేశారు. |Telugu_M|other|6.234187
processed_te_m_finance_01388.wav|రిజర్వ్ బ్యాంక్ ఆఫ్ ఇండియా నిర్ణయించిన క్యాష్ రిజర్వ్ రేషియో లో తేడా రాకుండా ఉండడానికై బ్యాంకులు ఒకదాని దగ్గర ఒకటి అప్పు చేస్తూంటాయి.|Telugu_M|other|8.787187
processed_te_m_other_02664.wav|ఒక రాత్రి సుబ్బయ్య తన తండ్రితో కలిసి ఎక్కడికో వెళ్తొంటే ముగ్గురు మనుషులొచ్చి సుబ్బయ్య నాన్నను కొట్టడం మొదలెట్టారు. |Telugu_M|other|7.267479
processed_te_m_general_02337.wav|హేమలత ఆ వివరాలను చెప్తూ ఎలక్ట్రానిక్ వాహనాల తయారీ గురించి అధ్యయనం మొదలు పెట్టాను అని చెప్పింది. |Telugu_M|other|6.478000
processed_te_m_weather_01043.wav|గమ్యం లేని ప్రయాణాలు మనశ్శాంతిని దూరం చేస్తాయని, త్వరలో హైదరాబాద్ నుంచి తిరుపతి వెళ్తున్నానని మంచు మనోజ్ చెప్పాడు. |Telugu_M|other|7.186208
processed_te_m_agri_02692.wav|సాగు పద్ధతులు మరియు నాటడానికి సమయ పద్ధతులు మనకు రెండు గ్రూపులుగా వెల్లుల్లి రకాలను విభజిస్తాయి. |Telugu_M|other|5.711729
processed_te_m_politics_01278.wav|సాక్షి,మద్నూర్ కామారెడ్డి:సోమూర్‌కు  చెందిన పలువురిపై అన్యాయంగా కేసులు నమోదు చేశారని ఆ గ్రామానికి చెందిన మహిళలు ఆవేదన వ్యక్తం చేశారు.|Telugu_M|other|9.185313
processed_te_m_other_01505.wav|ఈ మధ్యకాలంలో ఏ పెద్ద హీరో కూడా మీడియాను సెట్ మీదకు పిలిచే పని చేపట్డడం లేదు. |Telugu_M|other|5.131229
processed_te_m_weather_01427.wav|వెంట అడుగుల హిప్ వెడల్పు నిలబడి, మోకాలు కొంచెం వంగి, తొడల ముందు మీడియం భారీ బరువులు పట్టుకోండి. |Telugu_M|other|6.361896
processed_te_m_education_02377.wav|జైల్లో తనకు తారసపడ్డ ఖైదీల జీవితాలకే ఆళ్వారు స్వామి కథారూపం కల్పించాడని విమర్శకులు పేర్కొంటారు.|Telugu_M|other|7.498667
processed_te_m_education_02656.wav|కనీస చార్జీగా ఐదు రూపాయలు, లేదంటే అంతకంటే తక్కువుగా ఇవ్వాల్సిందిగా వాల్తేరు డివిజన్ తరపున ఒక ఏజెన్సీకి సూచించింది.|Telugu_M|other|8.906667
processed_te_m_general_01601.wav|'ఎల్ఎల్' అనే పదాన్ని కష్టంగా చెప్పాలంటే, చాలా తరగతి గదులలో ప్రతి ఒక్కరూ వారి భాషా నేపథ్యాలతో సంబంధం లేకుండా ఆంగ్ల భాషను నేర్చుకోవాలి. |Telugu_M|other|9.752000
processed_te_m_general_01461.wav|టారా ఎయిర్కు చెందిన ఈ విమానం రిసార్ట్ పట్టణమైన పోఖరాలోని విమానాశ్రయం నుంచి బయల్దేరిన కొన్ని నిమిషాలకే అదృశ్యమైంది. |Telugu_M|other|7.998896
processed_te_m_health_02758.wav|ఈ ట్రస్ట్ ఆధ్వర్వంలో ఇక్కడ కుష్టు వ్యాధి నివారణ కోసం ఒక ఆసుపత్రి నడుస్తోంది. |Telugu_M|other|5.300000
processed_te_m_weather_01161.wav|ప్రస్తుతం రాష్ట్రమున్న ఆర్ధిక పరిస్థితిలో అభివృద్ధితో పాటు సంక్షేమానికి ఖర్చు చేసే స్థోమత లేదు.|Telugu_M|other|6.257396
processed_te_m_other_02872.wav|ఆర్ఎక్స్, ఆర్డీఎక్స్ లవ్ చిత్రాలతో కుర్రకారు మదిలో బాంబులు పేల్చిన భామ పాయల్ రాజ్‌‌పూత్ కెరీర్ స్టార్టింగ్ లో పెద్దగా కష్టాలేమి పడలేదని చెప్పుకొచ్చింది.|Telugu_M|other|9.868104
processed_te_m_education_02919.wav|దీంతో ఇవాళైనా సభ ఆర్డర్లో ఉంటుందా అవిశ్వాస తీర్మానం చర్చకు వస్తుందా అనేది సస్పెన్స్‌గా మారింది.|Telugu_M|other|7.125333
processed_te_m_politics_02759.wav|బుడ్డోడా మజాకా అంటూ ఫన్నీ కామెంట్స్ వేస్తూ ఆ వీడియోను తెగ షేర్ చేస్తున్నారు.|Telugu_M|other|5.793000
processed_te_m_general_01287.wav|ట్రెయిలర్స్ కూడా ఎప్పుడో బయటకు వదిలినా ఈ కొరియర్ ఇంకా ఎందుకు డెలివరీ అవలేదు?|Telugu_M|other|4.748104
processed_te_m_weather_02218.wav|అలాగే సామాజిక సంక్షేమాన్ని కోరుకుంటూ ఓ ప్రైవేట్ ఆల్భం తయారి చేయాలనీ అనుకుంటున్నా" అని చెప్పాడు.|Telugu_M|other|6.454771
processed_te_m_other_00855.wav|ఇటీవల హిట్ సాంగ్స్ తో  మంచి పేరు తెచ్చుకున్న ఈమె తాజాగా పాడిన పాట బూమ్ భూమ్. |Telugu_M|other|5.015146
processed_te_m_finance_00750.wav|స్టాక్ మార్కెట్లలో లిస్టయిన రెండు జౌళి సంస్థలతో పాటు తివాచీల ఎగుమతి వ్యాపారం చేస్తున్న ఒక ఆర్ట్ క్యూరేటర్ తదితరులు ఈ జాబితాలో ఉన్నారు|Telugu_M|other|9.555000
processed_te_m_finance_00273.wav|అంతకు ముందు సంవత్సరం ఇది మిలియన్లుగా ఉంది.మీ క్రెడిట్ కార్డు యాక్టివేట్ చేసుకున్నాక ముందు మీ పాస్వర్డ్‌ను చాలా స్ట్రాంగ్గా ఉంచుకోండి.|Telugu_M|other|8.916083
processed_te_m_politics_01548.wav|అయితే ఎన్నికల్లో రాజోలు స్థానాన్ని ఎస్సీలకు రిజర్వ్ చేయడంతో అక్కడ్నించి రాపాక వరప్రసాద్ పోటీ చేసి విజయం సాధించారు.|Telugu_M|other|8.289146
processed_te_m_other_01676.wav|ఈ సందర్భంగా స్యామ్ తనకు ఈ సినిమా షూటింగ్ నేపథ్యంలో జరిగిన అనుభవాన్ని ప్రేక్షకులతో పంచుకున్నారు.|Telugu_M|other|6.071646
processed_te_m_other_00773.wav|అప్పుడు అంబ భీష్మునితో తాను సాళ్వరాజుని వరించానని చెప్పగా, అతను సత్యవతితో ఆలోచించి ఈమెను సాళ్వరాజు దగ్గరకు పంపాడు. |Telugu_M|other|8.649062
processed_te_m_education_00349.wav|అమెరికా పర్యటన ముగించుకుని ఆమ్ స్టార్ డామ్  చేరుకున్న నెదర్లాండ్స్ ప్రధాని మార్క్ ర్యూట్తో విస్తృత చర్చలు జరిపారు.|Telugu_M|other|8.160000
processed_te_m_education_03096.wav|అప్పుడే ఆయన తన రాజీనామా లేఖను తనకు బీఫాం ఇచ్చిన టీడీపీ జాతీయ అధ్యక్ష్యుడు చంద్రబాబుకు అందచేశారు|Telugu_M|other|7.978667
processed_te_m_politics_02126.wav|ఆరోపణలు నిజమని అనుకోండి, "నిష్పాక్షికంగా చెల్లుబాటు అయ్యే కారణం", ఫాదర్ కోరపి ఆరోపించిన ప్రవర్తన పూజారికి సరిపోదు.|Telugu_M|other|8.811604
processed_te_m_education_00425.wav|ఆదర్శంగా అటువంటి పుష్పం బెడ్ కోసం సరిపోయే ఇవి బిగోనియా అందమైన రకాలు ఉన్నాయి.|Telugu_M|other|5.941333
processed_te_m_finance_01656.wav|ప్రస్తుతానికి మీరు ఇచ్చిన డబ్బు రెట్టింపైంది,అని పదివేల రూపాయలని చేతిలో పెట్టాడు మొదటి పనివాడు.|Telugu_M|other|6.686979
processed_te_m_general_01762.wav|ఇప్పటి వరకు మీడియాలో ఆయన ఇచ్చిన ఇంటర్వూలను చూసిన అవన్నీ చాలా పకడ్బందీగా, తమకు పూర్తి అనుకూలంగా ఉండే మీడియా సంస్థలకు ఇచ్చిన ఇంటర్వూలే. |Telugu_M|other|9.400000
processed_te_m_education_00062.wav|రెండు దశల్లో తన స్పోర్ట్స్ బిజినెస్, టెన్ స్పోర్ట్స్ నెట్వర్క్ ను సోని పిక్చర్స్‌కు అమ్మే ప్రక్రియను జీ ఎంటర్టైన్మెంట్ పూర్తిచేసింది.|Telugu_M|other|9.440000
processed_te_m_health_00610.wav|భుజం గాయం నుంచి ఈ మధ్యే కోలుకున్నా కాబట్టి ఎక్కువ ఒత్తిడి పడకుండా సాధన చేశా.|Telugu_M|other|5.781396
processed_te_m_politics_00686.wav|సిద్ధూకు చెందిన లోకల్ గవర్నమెంట్ పోర్టు ఫోలియోను ముఖ్యమంత్రి స్వయంగా తన ఆధీనంలోకి తీసుకున్నారు।|Telugu_M|other|6.686979
processed_te_m_politics_00370.wav|"ఆత్మహత్య స్క్వాడ్" యొక్క ప్రీమియర్ తర్వాత మొత్తం ఇంటర్నెట్ మార్గోట్ రాబీ ఫోటోలతో నిండిపోయింది.|Telugu_M|other|6.796563
processed_te_m_agri_01549.wav|నేల నుండి పొత్తికడుపు ముక్కను వేయండి, శరీరాన్ని ముందుకు తిప్పండి, సెమీ వంతెనలోకి నిష్క్రమించండి|Telugu_M|other|7.093333
processed_te_m_general_02019.wav|ఎక్కడి నుంచైనా గెలుస్తాడనే బిల్డప్ ఇచ్చేందుకు,కుల మీడియా ద్వారా ఇంకో నాలుగు పేర్లు చెప్పించాడు. |Telugu_M|other|6.176125
processed_te_m_education_01171.wav|డీఐజీ క్రాంతి రాణా టాటాతో కలిసి తిరుపతి అర్బన్ ఎస్పీ అన్భురాజన్ ఎన్ఆర్ కమ్మపల్లికి చేరుకున్నారు|Telugu_M|other|7.893333
processed_te_m_other_02007.wav|బెంగళూరుకి సమీపంలో గల ముక్గినాగ క్షేత్రాన్ని దర్శించిన భక్తులకు ఇలాంటి అనుభూతి కలుగుతూ ఉంటుంది. |Telugu_M|other|6.396729
processed_te_m_agri_03000.wav|కొంత సేంద్రీయ మిడ్నస్ కంపోస్ట్ కుప్పలుగా పనిచేస్తుంది, అది ఒక ప్రాంతం యొక్క మట్టిని పెంచుతుంది. |Telugu_M|other|6.900000
processed_te_m_health_02424.wav|అందుచేత ఎవరైనా మహిళ అవే లక్షణాలను వివరిస్తే, డాక్టర్లతో సహా ఆమె చుట్టూ వున్నవారు అది గుండె జబ్బేమో అని ఆలోచించారు. |Telugu_M|other|8.000000
processed_te_m_health_00891.wav|నాడీ గ్రంథి యొక్క ప్రత్యామ్నాయ చికిత్స లేదా ఇంటి వద్ద తుంటి అనగా తొడ వెనుక భాగపు నరములు నొక్కడం|Telugu_M|other|7.035271
processed_te_m_weather_00264.wav|మనిషి మనసు కోతిలాంటిది.మనమే దాన్ని నియంత్రించలేం, పాపం, పిల్లలేం చేయగలరు వాళ్లలో ఏకాగ్రత కలగడం కోసం కాస్త గురువుగారి భయం ఉండాల్సిందే. |Telugu_M|other|9.786833
processed_te_m_agri_02178.wav|ఈ పొరలు గోధుమ పిండితో నిమిషం మొత్తంలో తయారు చేస్తారు మరియు తద్వారా హోస్ట్లో గ్లూటెన్ కోసం చర్చి అవసరాలు తీరుస్తాయి|Telugu_M|other|9.781333
processed_te_m_education_00877.wav|సున్నా, అనుకూల మరియు ప్రతికూల ఆఫ్సెట్ చక్రం కేవలం మూడు విలువలు కలిగి ఉంటాయి.|Telugu_M|other|5.685333
processed_te_m_finance_01824.wav|ముంబై అమెరికా గణాంకాలు, కొనుగోళ్ల జోరుతో సోమవారం ర్యాలీ సృష్టించిన దేశీయస్టాక్ మార్కెట్లు, మంగళవారం నెమ్మ దించాయి. |Telugu_M|other|7.940854
processed_te_m_weather_01889.wav|దివ్వాంగుడు అయిన తన భర్త తన పని తాను చేసుకోలేని పరిస్థితులు ఉన్నాయని, ఆయన్ని వెంటనే విడుదల చేయాలని డిమాండ్ చేశారు. |Telugu_M|other|7.546104
processed_te_m_education_01867.wav|సమీప ప్రభుత్వ ఆసుపత్రికి తీసుకుని వెళ్ళెలోపు మార్గ మధ్యలోనే మృతి చెందాడు అని వైద్యులు తెలిపారు.|Telugu_M|other|6.560000
processed_te_m_politics_02696.wav|రంగారెడ్డి జిల్లా కొత్తూర్ మండలం ఇన్ముల నర్వ గ్రామ పంచాయతీ పరిధిలోని ఉన్న ఈ జహంగీర్‌పీర్ దర్గాకు ఎంతో చరిత్ర ఉంది.|Telugu_M|other|8.138229
processed_te_m_general_01428.wav|కూలీ అయిన కృష్ణయ్య మూడో తరగతి చదువుతున్న తన కుమారుడు మధును మూడేళ్ల క్రితం చదువు మాన్పించి మిర్యాలగూడ ప్రాంతంలో కూలీ పనులకు పంపించాడు. |Telugu_M|other|9.055417
processed_te_m_politics_03127.wav|అప్పట్లో రామ్‌చరణ్ సరసన తని ఒరువన్ రీమేక్‌లో  నటిస్తుందని ఈ భామ గురించి తెగ పబ్లిసిటీ జరిగింది.|Telugu_M|other|6.582479
processed_te_m_weather_00315.wav|ఈ రోజు బహ్రెయిన్ గడ్డపై నుంచే నా మిత్రుడు అరుణ్ జైట్లీకి మనస్ఫూర్తిగా శ్రద్ధాంజలి ఘటిస్తున్నా అని వ్యాఖ్యానించారు. |Telugu_M|other|7.348750
processed_te_m_health_02917.wav|పైన చెప్పినట్లుగా గమ్మత్తైన పరిస్థితి, చురుకైన లేదా గతంలో చికిత్స చేసిన ప్రోస్టేట్ క్యాన్సర్ ఉన్న పురుషుల్లో ఉంది.|Telugu_M|other|6.895958
processed_te_m_general_02288.wav|డెమో వీడియోకి పాట రాసిన కేకే, సంగీతం అందించిన శ్రావణ్ భరద్వాజ్, కెమెరామేన్ గా  పనిచేసిన సతీష్ ముత్యాల వీళ్లనే సినిమాకీ తీసుకున్నాను.|Telugu_M|other|9.700000
processed_te_m_politics_02030.wav|భద్రాచలం రామయ్య గుడి కట్టింది తెలంగాణ వ్యక్తేనని, ఈటెల తన ప్రసంగంలో చెప్తుండగా సీమాంధ్ర కాంగ్రెస్ ఎమ్మెల్యే ద్రోణంరాజు అడ్డు తగిలారు|Telugu_M|other|9.310833
processed_te_m_weather_02536.wav|కవులుగా చలామణి అయ్యేందుకు పురస్కార ఖర్చులన్నీ నేనే భరిస్తాను,నాకు పురస్కారం ప్రకటించండి అంటూ నిస్సిగ్గుగా అడిగే ప్రబుద్ధులూ ఉన్నారు. |Telugu_M|other|9.300000
processed_te_m_education_02068.wav|అన్ని బస్టాండ్లో పోర్టర్లకు సౌకర్యాలు కల్పించాలని, లగేజీలు మోసుకు వెళ్లేందుకు ట్రాలీలు కల్పించాలని, వేతనాలు పెంచాలని డిమాండు చేశారు.|Telugu_M|other|9.280000
processed_te_m_finance_01970.wav|దీని ప్రకారం ఇతర దేశాలలో ప్యాక్టరీలు నిర్మిస్తున్న కంపెనీలపై ముప్పై ఐదు శాతం వరకు పన్ను భారం వేస్తామని ట్రంప్ హెచ్చరిక చేయడం విశేషం. |Telugu_M|other|8.788375
processed_te_m_weather_01199.wav|దావోస్ వరల్డ్ ఎకనామిక్ ఫోరమ్ సదస్సులో పాల్గోంటున్న తెలంగాణ ఐటి మంత్రి కెటి రామారావు రెండో రోజు పలు ప్రముఖ కంపెనీలతో సమావేశం అయ్యారు.|Telugu_M|other|9.300000
processed_te_m_finance_00634.wav|బ్యారక్ ల కన్నా కొద్దిగా వడ్డీ తక్కువ, గడువు ఎక్కువగా ఉండడంతో రాష్ట్ర ప్రభుత్వ శాఖలు, కార్పొరేషన్లు హడ్కో రుణాలకు మొగ్గు చూపిస్తాయి.|Telugu_M|other|9.032187
processed_te_m_other_02303.wav|గతేడాది కూడా ఇలానే సాంటా వేషంలో ఒబామా వచ్చి ఆ స్కూల్ లో పిల్లలని ఆశ్చర్యపరచడమే కాకుండా ఎన్నో విలువైన బహుమతులు సైతం పిల్లలకి ఇచ్చారు. |Telugu_M|other|9.700000
processed_te_m_health_01539.wav|చెవి లోపలి మార్గాన్ని కప్పి ఉంచే చర్మంపైన ఎగ్జమా అనే చర్మ వ్యాధి సోకితే దురదతో పాటు కొద్దిపాటి రక్తస్రావం కూడా కనిపించే అవకాశం ఉంది.|Telugu_M|other|9.682354
processed_te_m_agri_02542.wav|ఇవి పూర్తిగా మృదువైన మొక్కలతో బాగా పనిచేస్తాయి, వీటిలో క్యాట్మింట్, హోస్టాస్, లిల్టిల్, మరియు అనేక ఇతర బహు మరియు అలంకార గడ్డి జాతులు |Telugu_M|other|9.496583
processed_te_m_agri_02922.wav|గడ్డి మొక్కలతో ఫొటో సింతసిస్ సూత్రాన్ని అన్వయిస్తే వచ్చే మార్పును పచ్చరంగుల డిజైన్ మొక్కల్ని సృష్టించిన సైంటిస్టుల ఆలోచనకి జోహార్లు. |Telugu_M|other|8.498125
processed_te_m_weather_00955.wav|పీసీసీ చీఫ్ ఉత్తమ్ కుమార్ రెడ్డి, రాష్ట్ర వ్యవహారాల ఇన్ఛార్జ్ కుంతియాతో పాటు పలువురు నేతలు గల్ఫ్ బాట పట్టి, హామీల వర్షం కురిపించారు. |Telugu_M|other|9.392104
processed_te_m_finance_01683.wav|ప్రస్తుతం మర్చెంట్ బ్యాంకర్లు, క్రెడిట్ రేటింగ్ ఏజెన్సీలు, కస్టో డియన్స్ తదితర సంస్థలు సెబీ వద్ద రిజిస్టర్ చేయించుకోవాల్సి వుంటుంది.|Telugu_M|other|8.614229
processed_te_m_other_01651.wav|ఎటువంటి ఆర్ధిక, రాజకీయ బలగం లేని పవన్ అంత అకస్మాత్తుగా పార్టీ పెట్టడానికి ఆయనుకున్న అభిమానులే కారణమని చెప్పొచ్చు. |Telugu_M|other|8.000000
processed_te_m_health_00492.wav|సర్జన్ కొరత ఇంకా మిగిలే ఉండడంతో డాక్టర్ రవీంద్ర,స్మిత ల రెండవ కుమారుడు రామ్ దాన్ని పూరించేందుకు సిద్ధంగా ఉన్నాడు.|Telugu_M|other|8.126604
processed_te_m_agri_01397.wav|బొప్పాయి పండు తినడం వల్ల హృద్రోగాలు, కోలన్ క్యాన్సర్లు దరిచేరవు, బీటా కెరోటిన్ క్యాన్సర్ ను రాకుండా నిరోధిస్తుంది|Telugu_M|other|8.768000
processed_te_m_agri_01221.wav|చిత్తడి నేల చూసి పంట వేసుకున్నాడు, ఈ ఏడు వర్షాలు అదే పనిగా కురుస్తూంటే, ఏదో ముందే తెల్సినట్టూ మెరక మీద వేశాడు పంట|Telugu_M|other|8.746667
processed_te_m_agri_01410.wav|తెల్లటి బియ్యం తినడం వల్ల బి కాంప్లెక్స్ గొట్టాలు, బలానికి టానిక్కులు తాగాల్సిన స్థితిని శరీరానికి కలిగిస్తున్నాం|Telugu_M|other|7.626667
processed_te_m_weather_01747.wav|గత కొన్ని రోజులుగా శ్రీదేవి హాజరైన కార్యక్రమాలు మరియు ఇతరత్ర విషయాలను కూడా దుబాయి పోలీసులు ఎంక్వౌరీ చేస్తున్నారు. |Telugu_M|other|8.000000
processed_te_m_other_02268.wav|సో కోట్లకు కోట్లు వసూలు చేయాలన్న కసితో మలి అర్థ భాగంలో రానున్న కొన్ని ప్రాజెక్టులపై ఆడియన్స్ ఆసక్తి కనిపిస్తోంది. |Telugu_M|other|8.544562
processed_te_m_politics_03590.wav|హైకోర్టు ప్రశ్నలకు సమాధానం ఇచ్చేందుకోసం అటార్జీ జనరల్ ముకుల్ రోహ్తగి రంగ ప్రవేశం చేసినా కోర్టు సంతృప్తి చెందలేదు.|Telugu_M|other|8.532958
processed_te_m_other_02082.wav|బంగారు తెలంగాణ సాధనే ధ్వేయంగా, గడచిన నాలుగేళ్ల కాలంలో తెలంగాణ రాష్ట్రం ఘననీయంగా అభివృద్ధిని సాధించిందని చెప్పారు. |Telugu_M|other|8.068563
processed_te_m_education_03213.wav|లాభనష్టాల సంగతి అటుంచితే జీఎస్టీ చట్టానికి సంబంధించిన ఓనమాలు కూడా అర్థంకాక కామన్ మేన్ బుర్ర గోక్కుంటూనే వున్నాడు.|Telugu_M|other|9.120000
processed_te_m_other_02472.wav|వీటన్నింటి మధ్య బిజెపికి గత రెండేళ్లలో క్షేత్రస్థాయి బలం నికరమైన రీతిలో ఏమైనా పెరిగిందీ లేనిదీ స్పష్టంగా తెలియదు. |Telugu_M|other|7.569333
processed_te_m_weather_01926.wav|నాలుగువేల చదరపు అడుగులు విస్తీర్ణంతో ప్రపంచ స్థాయి సదుపాయాలు అందిస్తున్నట్లు కంపెనీ ఎండి రూబల్ జైన్ వెల్లడించారు. |Telugu_M|other|7.952458
processed_te_m_politics_00285.wav|ఓటింగ్ ప్రక్రియ ముగియగానే అధికారులు బాక్సులను భద్రతా ఏర్పాట్ల మధ్య జిల్లా కేంద్రంలోని స్ట్రాంగ్ రూంలకు తరలించారు.|Telugu_M|other|7.987292
processed_te_m_weather_00803.wav|సంగారెడ్డి జిల్లా అందోల్ ఎమ్యెల్యే క్యాంపు కార్యాలయాన్ని అందోల్ ఎమ్యెల్యే చంటి క్రాంతి కిరణ్ ఈరోజు ప్రారంభించారు. |Telugu_M|other|7.383563
processed_te_m_other_02257.wav|తెలుగు హీరోయిన్లకు కోపం వస్తే నీ షూటింగ్ స్పాట్కొచ్చి మరీ కొడతాం అని రకుల్ పరోక్షంగా శ్రీరెడ్డి కి హెచ్చరించింది.|Telugu_M|other|6.640542
processed_te_m_health_00815.wav|రెట్రోగ్రేడ్ స్ఖలనానికి కారణం, ప్రోస్టేట్ శస్త్రచికిత్స లేదా అనాటమీ తో సమస్య ఉంటే, మందులు పరిస్థితికి సహాయం చేయవు|Telugu_M|other|8.498125
processed_te_m_health_01508.wav|సంక్షిప్తంగా, హైబ్రిస్సైసిటీ అనగా రక్తం మందపాటి లేదా గోయే అయిపోతుంది మరియు మీ రక్తనాళాల ద్వారా సులభంగా కలుగవచ్చు.|Telugu_M|other|9.682354
processed_te_m_health_02890.wav|ఏది చేయాలన్నా బాడీ ఫ్లెక్సిబుల్గా ఉండాలి కనుక శరీరం అనువుగా, అనుకూలంగా ఉండడానికి వాటికి రోజూ వ్యాయామం చేయిస్తారు.|Telugu_M|other|7.964062
processed_te_m_politics_01632.wav|మళ్ళీ ఇప్పుడు ఎన్టీఆర్ సినిమాని చంద్ర సిద్ధార్థ ఆధ్వర్యంలో బాలకృష్ణే దర్శకత్వం వహిస్తారని మరో ప్రచారం జరుగుతోంది.|Telugu_M|other|7.337125
processed_te_m_education_03238.wav|కాలేజీ విద్యార్థుల కోసం బార్ నిర్వాహకులు ప్రత్యేకంగా వెడ్‌నెస్డే నైట్ పార్టీని ఏర్పాటు చేశారు.|Telugu_M|other|6.208000
processed_te_m_health_01050.wav|ఈ ప్రశ్న మాత్రమే ట్వెర్ ప్రాంతీయ ఆసుపత్రిలో పరీక్ష లేదా చికిత్స త్యజించే  వారికి వర్తిస్తుంది.|Telugu_M|other|6.408333
processed_te_m_general_00532.wav|లేహ్ నుంచి ఖర్దుంగ్ లా మధ్య ప్రయాణం పర్వత ప్రాంతాల్లో సైక్లింగ్ నైపుణ్యాన్ని మరింత పెంచుతుంది. |Telugu_M|other|6.245792
processed_te_m_health_02110.wav|ఈ నేపథ్యంలో అతను కరాచీలోని జిన్నా పోస్టు గ్రాడ్యుయేట్ మెడికల్ సెంటర్ లో చికిత్స పొందుతున్నాడు. |Telugu_M|other|6.400000
processed_te_m_politics_01021.wav|ఆ నాటి తెలుగుదేశం ప్రభుత్వం స్థానిక సంస్థల పైన తమ పెత్తనాన్ని రుద్దేందుకు జీఓ ను పాస్ చేసింది.|Telugu_M|other|6.597500
processed_te_m_education_01946.wav|ఎన్నికలకి సంబందించిన ఫూటేజీ సమర్పించని కారణంగా కోర్ట్ రిజల్ట్ ని వారం పాటు పెండింగ్ పెట్టింది.|Telugu_M|other|7.104000
processed_te_m_politics_01642.wav|తెలంగాణ రాష్ట్రం ముఖ్యమంత్రి కె చంద్రశేఖర్ రావు జాగీరు కాదని,అబ్బసొత్తు అంతకంటే కాదని అన్నారు.|Telugu_M|other|6.710187
processed_te_m_weather_00414.wav|సెల్ఫీ రాజా:అల్లరి నరేష్ సెల్ఫీ మేనియాక్, సెల్ఫీ పిచ్చితో నిత్యం సమస్యల్లో చిక్కుకునే యువకుడు. |Telugu_M|other|6.245792
processed_te_m_agri_02897.wav|పప్పు ధాన్యాల కనీస మద్దతు ధరను పెంచటం వలన వీటి ఉత్పత్తి అధికం అయ్యేందుకు అవకాశం ఉందని అన్నారు. |Telugu_M|other|6.478000
processed_te_m_agri_01628.wav|పొడిగించిన కాలాలకు మేల్కొని ఉన్న మూడవ గుంపులో ఎలుకలు ఈ ప్రోటీన్ యొక్క పెరుగుదల లేవని చూపించాయి|Telugu_M|other|6.986667
processed_te_m_politics_02650.wav|మరోవైపు స్వర్ణం సాధించిన సౌరవ్ జౌధరి కూడా టోక్యో ఒలింపిక్స్‌కు అర్హత సాధించిన సంగతి తెలిసిందే.|Telugu_M|other|7.244250
processed_te_m_agri_00200.wav|తుమ్మి ఆకులను గుప్పెడు, వెల్లుల్లి గర్భాలను మూడు, ఉప్పును చిటికెడు కలిపి ముద్దచేసి రసం పిండాలి|Telugu_M|other|9.141333
processed_te_m_weather_01498.wav|అదనంగా, హార్డ్ కవర్ అలంకరణ యొక్క ఒక భాగం, మరియు ప్రింట్ ఎడిషన్ గురించి సమాచారాన్ని కలిగి ఉంది. |Telugu_M|other|6.222583
processed_te_m_agri_00856.wav|పుదీనా ఆకులను మెత్తగా చేసి ఆ పుదీనా ఆకుల గుజ్జుని కాలిన చోట పూతలా రాస్తే మంట త్వరగా తగ్గుతుంది|Telugu_M|other|7.872000
processed_te_m_finance_00406.wav|అందుకే షీరోస్ పేరుతో క్రౌడ్ ఫండింగ్ ద్వారా డబ్బు సేకరించి దాన్ని యాసిడ్ బాధితులకు అందిస్తోంది.|Telugu_M|other|7.093333
processed_te_m_politics_01682.wav|ఈ విషయం తెలుసుకున్న గోషామహల్ బీజేపీ ఎమ్మెల్యే రాజాసింగ్ అర్ధరాత్రి ఆ ప్రాంతంలో హల్ చల్ చేశారు.|Telugu_M|other|6.861125
processed_te_m_general_00590.wav|పురాతన ఈజిప్షియన్ మతంలో, గాబ్ భూమి యొక్క దేవుడు అని పిలుస్తారు మరియు ఈజిప్ట్ యొక్క మొదటి రాజు. |Telugu_M|other|6.652146
processed_te_m_education_02477.wav|ఒక్కసారి బలవంతంగా మెడలో తాళి కట్టినా కూడా ఆ అమ్మాయి అబ్బాయికి పెళ్లాంగా జీవితాంతం ఉండాల్సిందే.|Telugu_M|other|6.602667
processed_te_m_other_00160.wav|లక్ష్యాత్మక ప్రశ్నలు, అతి లఘు ప్రశ్నలు, లఘు ప్రశ్నలు, వ్యాసరూప ప్రశ్నలతో ప్రశ్నాపత్రం ఉంటుంది. |Telugu_M|other|6.547646
processed_te_m_finance_01460.wav|ఫెయిర్టాక్స్ లాంటి వినియోగ పన్ను ఆదాయం పన్ను వ్యవస్థకు బాగా అనుకూలం కాగలదని నివేదిక పేర్కొంది.|Telugu_M|other|6.164521
processed_te_m_finance_01373.wav|అధిక లాభాపేక్షలో ఆర్థిక పెట్టుబడి ప్రకృతిని, పర్యావరణాల ఉనికిని ప్రశ్నార్ధకంగా మార్చి వేసింది.|Telugu_M|other|6.675354
processed_te_m_politics_03453.wav|అయితే తాను ఆసిఫ్ నగర్ నుండే ఎమ్మెల్యే స్థానానికి పోటీ చేస్తానని దానం నాగేందర్ తేల్చి చెప్పారు.|Telugu_M|other|6.582479
processed_te_m_health_02219.wav|తనలోంచి రక్తం ప్రవహించే సమయంలో రక్తంలోని బ్యాక్టీరియా, మృత కణజాలం వంటి వాటిని ఇది తినేస్తుంది. |Telugu_M|other|6.292229
processed_te_m_weather_02805.wav|అనంతపురం జిల్లా ఒక నాడు కరువుకు మారుపేరుగా ఉండేదని, తమ హయాంతో పారిశ్రామిక, విద్యారంగాల్లో అగ్రగామిగా తీర్చి దిద్దేందుకు చర్యలు తీసుకున్నట్లు తెలిపారు. |Telugu_M|other|9.461750
processed_te_m_politics_00902.wav|వాలంటీర్ల ఎంపిక మొదలు బదిలీలు, చిన్న చిన్న కాంట్రాక్ట్ వర్క్స్ అన్ని ఎమ్మెల్యే ఆర్ధర్ వర్గానికే ఇస్తున్నారని సిద్దార్ధ్ రెడ్డి వర్గం అసంతృప్తితో ఉంది.|Telugu_M|other|9.754062
processed_te_m_weather_01559.wav|అలాంటిది తాజాగా సరైనోడు సినిమాతో స్టైలిష్ స్టార్ అల్లు ఈ ఫీట్ ను సాధించాడు.|Telugu_M|other|5.154458
processed_te_m_weather_00039.wav|చెన్నైలో, హైదరాబాద్‌లో ఫిల్మ్ ఇండస్ట్రీ ఎలా అభివృద్ధి చెందిందో అలా మన రాష్ట్రంలో ఫిల్మ్ ఇండస్ట్రీ అభివృద్ధికి కృషి చేద్దాం అని జగన్ గారు నాతో అన్నారు. |Telugu_M|other|9.624292
processed_te_m_other_01871.wav|బ్యాంకు ఉద్యోగులు ఎక్కువ వేతన పెంపు కావాలని కోరగ,ఐబీఏ అందుకు సుముఖంగా లేదు. |Telugu_M|other|5.100000
processed_te_m_other_01023.wav|విజయవాడ:కేంద్ర ప్రభుత్వం రూపొందించిన విద్యాంజలి కార్యక్రమాన్ని ఎపి సిఎం చంద్రబాబు గురువారం నాడు గన్నవరం మండలం ఆత్కూరు ప్రభుత్వ స్కూల్లో ప్రారంభించారు. |Telugu_M|other|9.900000
processed_te_m_weather_02012.wav|నాలుగు రోజులు  రెస్ట్ తీసుకుని ఓపిక వచ్చాక ఇంటికి వెళ్దువు గాని అంది భవాని. |Telugu_M|other|4.500000
processed_te_m_agri_01204.wav|ఈ రకం కంటిశుక్లం నెమ్మదిగా అభివృద్ధి చెందుతుంది, వృద్ధులలో ఎక్కువగా ఉంటుంది|Telugu_M|other|5.674667
processed_te_m_other_00365.wav|ఒప్పో ఫైండ్ ఎక్స్ ఒప్పో కంపెనీ ఇండియాలో ఫైండ్ ఎక్స్ మోడల్ని రిలీజ్ చేసింది. |Telugu_M|other|5.142854
processed_te_m_health_01174.wav|తెల్లతాచు శేఖరం వైపు పాకడం తెలిసినా కదలలేక వుండిపోయాడు.అప్పుడు విశ్వనాథం భుజం మీద తెల్లతాచు కాటు వేసినచోట నుంచి రక్తం స్రవిస్తోంది.|Telugu_M|other|9.473375
processed_te_m_finance_00510.wav|ఇది ప్రణాళిక:ప్రణాళిక విషయానికి వస్తే, డబ్బు ఆదా చేయడానికి ఉత్తమ మార్గం మీ మెనూలో ప్రతి అంశానికి వెనుక ఉన్న తర్కంను సమీక్షిస్తుంది.|Telugu_M|other|9.589458
processed_te_m_general_01809.wav|క్రికెట్ మ్యాచ్ జరిగిన ఓవల్ స్టేడియం ముందు అంగూస్ డెనూన్ అనే బ్రిటిష్ జాతీయుడు ఇండియా వీధుల్లో లభించే బేల్ పూరీ అమ్ముతూ కనిపించాడు.|Telugu_M|other|8.115000
processed_te_m_weather_00502.wav|రాష్ట్ర వ్యాప్తంగా దివ్యాంగులకు పోలింగ్ రోజు పోలింగ్ కేంద్రాల వద్ద చేయూత ఇచ్చేందుకు ,50  మంది స్వచ్ఛంద సేవకులను సిద్ధం చేశామన్నారు. |Telugu_M|other|9.450146
processed_te_m_other_01478.wav|సీతాకోక చిలుక , అభినందన , అన్వేషణ వంటి సినిమాల ద్వారా దశాబ్ధాల క్రితం తెలుగు ప్రేక్షకులకు దగ్గరైన నటుడు ఇప్పుడు చిక్కుల్లో ఉన్నాడు. |Telugu_M|other|8.800000
processed_te_m_finance_01250.wav|స్టాక్ బ్రోకర్ అని చెప్పుకున్నా నిజంగా బ్రహ్మానందం స్టాకులు కొనడం, అమ్మడం, కొనిపించడం, అమ్మించడం లాంటి పనులు చాలా అరుదుగా చేస్తాడు.|Telugu_M|other|8.498125
processed_te_m_health_00830.wav|కెంజొహార్ జిల్లా ప్రధాన ఆస్పత్రిలో, ఒకే పేరుతో సుఖాంతి నాయక్ ఇద్దరు వేర్వేరు మహిళా రోగులకు, ఒకేసారి రక్త మార్పిడి చేయాల్సి వచ్చింది|Telugu_M|other|9.403708
processed_te_m_finance_00215.wav|అప్రెంటీస్షిప్ జాబ్ క్రియేషన్ ట్యాక్ క్రెడిట్ అనేది కొంతమంది నైపుణ్యం కలిగిన సహాయాన్ని మీకు తక్కువగా పనిచేస్తున్నందుకు మంచి అవకాశం.|Telugu_M|other|8.869646
processed_te_m_politics_02673.wav|మున్సిపల్ వైస్‌చైర్మన్ జిలాన్‌భాషా మాట్లాడుతూ ముఖ్యమంత్రి చంద్రబాబు మైనార్టీల అభివృద్ధికి  కోట్లాది రూపాయలు ఖర్చుచేస్తున్నారన్నారు.|Telugu_M|other|8.753542
processed_te_m_weather_00654.wav|పంజాబ్ లోని జలంధర్ లో ఉంటున్న ఓ పెద్దావిడ ఢిల్లీకి వెళ్లేందుకు శనివారం జలంధర్ ఢిల్లీ శతాబ్ది ట్రైన్ లో టికెట్ రిజర్వ్ చేసుకున్నారు. |Telugu_M|other|7.900000
processed_te_m_politics_00131.wav|గత రెండు రోజులుగా తూఫాన్లో కురిసిన వర్షానికి స్థానిక పంబా కాలనీ వద్ద నర్సాపూర్ వెళ్లే ప్రధాన మార్గంలో కల్వర్ట్ పూర్తిగా దెబ్బతింది.|Telugu_M|other|10.038438
processed_te_m_health_00262.wav|కొన్ని సమస్యలు ప్రథమ చికిత్స చేస్తే తగ్గిపోయే రోగాల్లాంటివి కాగా, మరికొన్ని సమస్యలు ఎప్పటికీ వదలక పీడించే దీర్ఘకాలిక రోగాల్లాంటివి.|Telugu_M|other|9.554646
processed_te_m_education_02419.wav|నిత్య జీవితంలో మానసికంగా, శారీరకంగా, భావోద్వేగాల పరంగా ఎదుర్కుంటున్న కష్టాలకు తట్టుకోలేక తన పదేళ్ల వయసులో ఆత్మహత్య ప్రయత్నం చేశాడు.|Telugu_M|other|9.839375
processed_te_m_health_00974.wav|ఇది రివైంజ్ డ్రామా అని ముందే కుండలు బద్దలు కొట్టిన టీమ్ కుడివైపున గుండె ఉన్న వ్యక్తి పగ తీర్చుకొంటే ఎలా ఉంటుంది?|Telugu_M|other|7.940854
processed_te_m_politics_03121.wav|సోషల్ నెట్ వర్క్‌లోని పేజీలో పోస్ట్ చేసిన ఆమె "అప్డేట్" మరియు గుర్తించలేని ప్రదర్శన నటితో స్నాప్‌షాట్లు ఉన్నాయి.|Telugu_M|other|6.965604
processed_te_m_weather_01219.wav|ప్రాజెక్టులో సూచనలు సేకరణకు కొత్త నేమ్ పేస్ ను  జోడించడం వల్ల ప్రాజెక్టుకు ఆ పేరును అందుబాటులో ఉంచడం జరుగుతుంది. |Telugu_M|other|7.743479
processed_te_m_health_01177.wav|వివాహం, దాంపత్యం, కుటుంబం, జీవితం ఈ నాలుగు స్తంభాల మీద ప్రముఖ రచయిత సింహప్రసాద్ నిర్మించిన అపురూప సౌధం ఈ గ్రంథం.|Telugu_M|other|8.637458
processed_te_m_politics_01015.wav|బ్లాక్‌మనీ విషయంలో సీఎం చంద్రబాబు చేసిన వ్యాఖ్యలపై వైసీపీ ఫైర్ బ్రాండ్ ఎమ్మెల్యే రోజా ఫైర్ అయిన సంగతి తెలిసిందే.|Telugu_M|other|7.393750
processed_te_m_general_00457.wav|నల్గొండ జిల్లా వేములపల్లి మండలం ఆమన్గల్ గ్రామానికి చెందిన సింధుజరెడ్డి అమెరికా మహిళల క్రికెట్ జట్టుకు ఎంపికైంది. |Telugu_M|other|7.859583
processed_te_m_education_03092.wav|ఇప్పటికే అక్కడ మాజీ సిఎంలు ఫరూక్ అబ్దుల్లా, ఒమర్ అబ్దుల్లా, మెహబూబ ముఫ్తిని గృహ నిర్బంధంలో ఉంచిన సంగతి తెలిసిందే|Telugu_M|other|9.024000
processed_te_m_health_01021.wav|కాగా, ఆయా ప్రాంతాల్లో కొన్ని కులాలు ఆధిక్యత ఉన్నందున దీనికి కులజాడ్యం అంటుకొని రోగం చికిత్స చేసే దశ దాటిపోతోంది.|Telugu_M|other|8.707104
processed_te_m_health_00323.wav|వ్యాయామం చేసే సమయంలో భాగస్వామిని మరియు బడ్డీని పట్టుకోవడం అనేది ప్రేరణతో మరియు ట్రాక్ ‌పై  ఉత్తమ మార్గాలలో ఒకటి.|Telugu_M|other|8.019375
processed_te_m_education_00851.wav|అక్కడి అభ్యర్థిత్వం దక్కకపోతే నిజామాబాద్ బరిలో మళ్లీ మధుయాష్కే ఉండే అవకా శాలున్నట్లు ఆ పార్టీలో చర్చ జరుగుతోంది.|Telugu_M|other|8.900937
processed_te_m_finance_02057.wav|మీరు మిస్సోరిలో అద్దె ఆస్తిని కలిగి ఉంటే, మీరు రాష్ట్రంలో అమలులో ఉన్న భద్రతా డిపాజిట్ చట్టాలను అర్థం చేసుకోవాలి. |Telugu_M|other|6.861125
processed_te_m_education_01797.wav|ఆసుపత్రి నుంచి లతాజీ ఎప్పుడు డిశ్ఛార్జి అవుతారో మేం తెలియజేస్తాం అని పీఆర్ టీం మంగళవారం ఓ ప్రకటన విడుదల చేసింది.|Telugu_M|other|8.010667
processed_te_m_politics_02637.wav|జైంట్ కుడ్జు అనేది ఒక వృక్షం.ఇది స్థానిక వృక్షాలను త్వరగా మరియు దాని మార్గాల్లో ఏది సూచిస్తుంది అధికంగా ఉంటుంది.|Telugu_M|other|7.580938
processed_te_m_health_01999.wav|డాక్టర్ మోర్టన్ యొక్క నాడి గ్రంథి వద్ద ఆర్థొటిక్స్ చికిత్స యొక్క ఒక ముఖ్యమైన అంశం మారుతోంది అని నిర్ధారిస్తుంది.|Telugu_M|other|8.277542
processed_te_m_health_00334.wav|మా అబ్బాయికి కూడా ఓసారి జ్వరం వస్తే మా అమ్మ ఉస్మాన్ బీబీని తలుచుకుని, మా చిన్నప్పటి విషయాలను మా బాబుకి చెప్పేది.|Telugu_M|other|7.743479
processed_te_m_weather_01145.wav|చిత్ర నిర్మాత ఎస్ కె ఎన్ మాట్లాడుతూ నా గాడ్ఫాదర్ అల్లు అరవింద్ వల్లే నేను ఇప్పుడు నిర్మాతగా మారాను అని చెప్పారు. |Telugu_M|other|7.046875
processed_te_m_health_02541.wav|ఆరోగ్య భీమాదారులు అత్యవసర చికిత్సను కవర్ చేసే అవసరాన్ని ఎయిర్ అంబులెన్స్తో సహా అంబులెన్స్ రవాణాకు విస్తరించింది. |Telugu_M|other|7.871187
processed_te_m_education_01892.wav|మౌంటెన్ వ్యూ కేంద్రంగా ఉన్న ఆథెంటిస్ ఇంక్ డి ప్రిటింగ్ టెక్నాలజీ కన్సల్టింగ్ సేవల సంస్థతో భాగస్వామ్యం తీసుకుంది.|Telugu_M|other|9.269333
processed_te_m_general_00594.wav|దుస్తులు అందించిన నమూనాలలో డిజైనర్ కిరా ప్లాస్టిని యొక్క ప్రధాన ఆలోచన స్త్రీతత్వం, స్వాతంత్ర్యం మరియు శుద్ధీకరణ. |Telugu_M|other|8.428479
processed_te_m_agri_02071.wav|మధ్యలో పీచు ఉంటే అల్లాన్ని సన్నగా తరగడం కష్టమైన పనే కానీ ఉప్మా, కిచిడీ ఇలాంటి వాటిల్లోకి అల్లాన్నిఅలానే వేస్తారు|Telugu_M|other|8.981333
processed_te_m_politics_02654.wav|ఇదంత గమనిస్తున్న, కూటమి అభ్యర్థి ఆనంద్ ప్రసాద్ ఆపాల్సింది పోయి గొడవకు ఆర్జం పోసారని పలువురు స్థానికులు తెలిపారు.|Telugu_M|other|7.871187
processed_te_m_politics_00419.wav|సినిమా మొత్తం కనిపిస్తూ తెగ నవ్వించాలని ప్రయత్నించిన చిత్రం శ్రీను ప్రేక్షకులను నవ్వించలేక బొక్క బోర్లా పడ్డాడు.|Telugu_M|other|7.325521
processed_te_m_education_03201.wav|ఈ అంశంపై రాష్ట్ర ప్రభుత్వం తరఫున ఏజీ వాదనలు వినిపిస్తూ రాష్ట్రేతర నిపుణులతో రీపోస్టుమార్టం అవసరం లేదని చెప్పారు.|Telugu_M|other|8.405333
processed_te_m_weather_00406.wav|ఈ వార్డ్రోబ్ అంశం ఎల్లప్పుడూ బహిరంగ కట్టే ప్రాతినిధ్యం వహిస్తుంది, ఇది ఆదర్శంగా వేడి కాలానికి అనుగుణంగా ఉంటుంది. |Telugu_M|other|7.800000
processed_te_m_politics_03454.wav|విజయవాడ రిజిస్ట్రేషన్ శాఖకు చెందిన విశాఖ డిప్యూటీ ఇన్స్‌పెక్టర్ జనరల్ ఏ రవీంద్రనాథ్‌ను  సప్పెండ్ చేస్తూ రెవెన్యూ శాఖ బుధవారం ఉత్తర్వులు జారీ చేసింది.|Telugu_M|other|10.053875
processed_te_m_politics_03535.wav|పంజాబ్ రాష్ట్రంలోని స్థానిక సంస్థల్లో ఆప్ అభ్యర్థిగా పోటీ చేస్తున్న హర్వీందర్ సింగ్ అలియాస్ హిందా హత్యకు పాల్పడిన నిందితులను పోలీసులు అరెస్ట్ చేశారు.|Telugu_M|other|9.659125
processed_te_m_politics_01247.wav|అన్నింటిలో మొదటిది, ఆస్త్మాను మూడు ప్రధాన లక్షణాలు కలిగి ఉన్న ఒక స్థితిని నిర్వచించటం ముఖ్యం.|Telugu_M|other|6.443167
processed_te_m_politics_01432.wav|గడ్డకట్టే యంత్రాంగం యొక్క రెండు ప్రధాన లక్షణాలు ఉన్నాయి ప్లేట్లెట్లు మరియు థ్రోంబిన్ వ్యవస్థ.|Telugu_M|other|6.210958
processed_te_m_education_01633.wav|అందువల్ల, జామ్తో ఉన్న కేక్  కోసం వివరించిన వంటకం మీ వ్యక్తిగత కుక్బుక్ యొక్క పేజీలలో ఉంటుంది.|Telugu_M|other|7.024063
processed_te_m_other_01234.wav|వారే,అతనికి ఖైబర్ ఫంక్తూక్ లోని కోహత్ అనే పట్టణంలోని ఒక హోటల్ లో వసతి సౌకర్యం ఏర్పాటు చేశారు. |Telugu_M|other|7.255854
processed_te_m_finance_01819.wav|గతంలో భారీనష్టాల్లో మునిగిన కొన్ని బ్యాంకులు మాత్రం స్వల్ప లాభాలు ఆర్జించడం కొంతలో కొంత వూరట. |Telugu_M|other|6.570875
processed_te_m_health_02140.wav|పాము కాట్లకి చికిత్స నందించే ఆరోగ్య కేంద్రమైన విష చికిత్స కేంద్రం వారిచే ఈ పార్క్ ఏర్పాటైంది. |Telugu_M|other|6.559271
processed_te_m_education_01306.wav|ప్రస్తుతం కేజీఎఫ్ సినిమా సెన్సేషన్ క్రియేట్ చేస్తున్న నేపథ్యంలో అందరి దృష్టీ యశ్ మీదే పడింది.|Telugu_M|other|7.093333
processed_te_m_health_01743.wav|మీరు వ్యాయామం పూర్తి చేసిన తర్వాత, మీ దిద్దుబాట్లను దాని క్రింద ఉన్న క్రింది పేరాతో పోల్చండి.|Telugu_M|other|6.361896
processed_te_m_health_00649.wav|కానీ, ఇలాంటి వారికి మూల కణాల మార్పిడి ద్వారా వ్యాధిని నయం చేసే అవకాశం ఉండడం నిజంగా మరో జన్మే.|Telugu_M|other|6.826292
processed_te_m_agri_00207.wav|జిల్లాలో గాంధారి, పిట్లం, మద్నూర్, బిచ్కుంద, జుక్కల్ ప్రాంతాలలో పత్తి సాగు అక్కడక్కడ జరిగింది|Telugu_M|other|7.840000
processed_te_m_politics_01083.wav|గతంలోనూ విహారం కోసం వెళ్లి చాలా మంది విద్యార్థులు ప్రాణాలు కోల్సోయిన సంఘటనలు చాలానే వున్నాయి.|Telugu_M|other|6.954000
processed_te_m_general_02375.wav|మేము ఈ సిద్ధాంతం యొక్క అనుచరులు  దాని సంగీతం రూపంలో మెకానిక్ గా  పునాది వేశాడు అని చెప్పగలను. |Telugu_M|other|6.100000
processed_te_m_other_00458.wav|బీసీ వెల్ఫేర్, ట్రైబల్ వెల్ఫేర్ రెండు ఉద్యోగాలకు ఎంపిక కాగా, ట్రైబల్ వెల్ఫేర్ను ఎంచుకున్నారు. |Telugu_M|other|6.300000
processed_te_m_general_01158.wav|డిసెంబరులో, బ్రాడ్లీ యొక్క యుద్ధం బుల్జ్ యుద్ధ సమయంలో జర్మనీ దాడి యొక్క తీవ్రతను గ్రహించింది. |Telugu_M|other|6.083250
processed_te_m_health_02725.wav|అలా ఇప్పటి వరకూ శస్త్రచికిత్స చేసి పదిహేను మంది చిన్నారుల ప్రాణాలను మేం కాపాడాం అని చెప్పారు. |Telugu_M|other|6.338667
processed_te_m_weather_01594.wav|మహిళా శక్తికి ఈ విజయం గొప్ప సంకేతమని భూమాతా మహిళా బ్రిగేడ్ కార్యకర్త తృప్తీ దేశాయ్ తెలిపింది. |Telugu_M|other|6.700000
processed_te_m_education_01735.wav|మరియు తాజా సేకరణల ధోరణి టఫ్ఫీ ప్యాకేజీతో నమూనాలుగా ఉండేది. ఇది వేరే బట్టలుగా ఖ్యాతి పొందింది.|Telugu_M|other|6.826667
processed_te_m_education_01081.wav|భారత్లో నంబర్వన్ మహిళా గోల్ఫర్గా ఎదిగిన స్మృతి గోల్ఫ్‌లో యువతకు శిక్షణ ఇవ్వడంలోనూ ముందుంటుంది|Telugu_M|other|7.093333
processed_te_m_education_00743.wav|దీనివల్ల గర్భస్థ అక్రమ పరీక్షలు ముఖ్యంగా భ్రూణహత్యలు తగ్గుతాయని ఆశాభావం వ్యక్తం చేస్తున్నారు.|Telugu_M|other|7.210667
processed_te_m_finance_00090.wav|శూన్య పెట్టుబడి లేక ప్రకృతి వ్యవసాయం, శుష్క నినాదం, పెట్టుబడి శ్రమ లేకుండా ఆవుల్ని పోషించలేం.|Telugu_M|other|7.109375
processed_te_m_finance_02437.wav|నగరాల్లో, గ్రామాల్లో ఎస్సి, ఎస్టిలు ఎక్కువగా ఇంటి ఖర్చుల కోసం అప్పు చేస్తున్నట్లు వెల్లడైంది. |Telugu_M|other|5.862667
processed_te_m_health_01938.wav|రోగ లక్షణాలను తగ్గించడం మరియు వ్యాధి యొక్క పురోగతిని మందగించడం లాంటి ప్రధాన మందు, మిడాన్టాన్.|Telugu_M|other|6.686979
processed_te_m_finance_00251.wav|అనంతరం మీ బిల్లు లోంచి మీ మెట్రో టికెట్ ధర ఎంతయితే అంత డబ్బును తగ్గించి బిల్లును చెల్లించండి.|Telugu_M|other|6.988833
processed_te_m_finance_01795.wav|మొదట డిపాజిట్ చేసింది పోగా మిగిలిన మొత్తం చెల్లిస్తానని, తనను ఇంటర్వ్యూ చేయాలని ఆయన్ను కోరాడు|Telugu_M|other|6.454771
processed_te_m_health_00377.wav|శస్త్రచికిత్స జరిగితే పిల్ల ప్రాణాలకు ఢోకాలేదని వైద్యులు చెబుతూంటే గొప్ప ఆనందం కలిగింది నాకు.|Telugu_M|other|6.594104
processed_te_m_politics_01882.wav|ప్రసిద్ధ మార్చి నిర్వహించిన ఎగ్జిక్యూటివ్ కమిటీలో అన్నా ఆర్నాల్డ్ హెడ్గెమాన్ మాత్రమే ఉన్నాడు.|Telugu_M|other|5.801250
processed_te_m_finance_02628.wav|మంచి జీతం నెల నెలా ఒకటో తారీఖున బ్యాంకు ఖాతాలో పడేటప్పుడు ఒక రకమైన జీవితానికి అలవాటు పడిపోతాం|Telugu_M|other|6.700000
processed_te_m_politics_03057.wav|అతను మొట్టమొదటి సూపర్‌హీరోల్లో  ఒకడు మరియు అతని మొట్టమొదటి ప్రదర్శన వేలం హౌస్‌లో  రికార్డులను చేస్తూ ఉంది మరియు ఆపే సంకేతాలు లేవు.|Telugu_M|other|9.322437
processed_te_m_health_01787.wav|చివరి త్రైమాసికంలో కాబట్టి డాక్టర్ కొన్ని మందులు చికిత్స కు సిఫారసు చేయవచ్చు, అంతర్గత అవయవాలు బుక్మార్క్ శిశువు యొక్క పరంగా కీలకం.|Telugu_M|other|9.995812
processed_te_m_general_00396.wav|మానవ సమాజాన్ని గాఢంగా ప్రభావితం చేసి, విభిన్న రంగాల నిష్ణాతులు వారి వ్యక్తిత్వాలకు అద్దం పట్టే చిత్రాలు చూస్తూ మైమరచి పోవాల్సిందే. |Telugu_M|other|9.264396
processed_te_m_health_02263.wav|డజనుకు పైగా కలయిక మందులు కూడా ఉన్నాయి, ఇవి రెండు వేర్వేరు ఔషధాలను జతచేస్తాయి, చాలా తరచుగా మెర్ఫార్మిన్ను వెన్నెముకగా కలిగి ఉంటాయి.|Telugu_M|other|9.496583
processed_te_m_weather_00994.wav|మంచు విష్ణు, రాజ్ తరుణ్ హీరోలుగా జి నాగేశ్వర్ రెడ్డి దర్శకత్వంలో వచ్చిన ఈడోరకం, ఆడో రకం సినిమాకి మంచి టాక్ వచ్చిన సంగతి తెలిసిందే. |Telugu_M|other|8.962521
processed_te_m_health_00941.wav|ఇది ప్లాటిఫైలిన్ హైడ్రాకార్ట్రేట్ వంటి మందులకు వర్తిస్తుంది, దీని యొక్క సూది మందులు త్వరగా రోగి యొక్క పరిస్థితిని ఉపశమనం చేస్తాయి.|Telugu_M|other|9.891333
processed_te_m_politics_01327.wav|కాగా, యాక్సిడెంటల్ డ్రౌనింగ్ కారణంగా శ్రీదేవి బోనీ కపూర్ అయ్యప్పన్ మృతి చెందినట్టు దుబాయ్ వైద్యుల ప్రాథమిక నివేదికలో పేర్కొన్నారు.|Telugu_M|other|8.787187
processed_te_m_education_01636.wav|ఈ చర్చల్లో భారత బృందానికి కేంద్ర హోంశాఖ కా ర్యదర్శి రాజీవ్ గౌబా నేతృత్వం వహించగా, యూకే టీంకు పాట్సీ విల్కిన్సన్ నాయకత్వం వహించారు.|Telugu_M|other|10.010000
processed_te_m_health_01768.wav|జంతువుల పై నిర్వహించిన ప్రయోగాల ఫలితాలు ఆధారంగా కలిగిన మందులు, జిన్సెంగ్ నయం చేయవచ్చు, మరియు వికిరణ రోగం ఉన్నాయి అని  నిరూపించాయి.|Telugu_M|other|9.484979
processed_te_m_finance_01886.wav|కౌలుదారు యొక్క సెక్యూరిటీ డిపాజిట్ ను సేకరించి డిపాజిట్ చేసిన తరువాత, వాషింగ్టన్ భూస్వాములు, అద్దెదారుని లిఖిత నోటీసుతో అందించాలి.|Telugu_M|other|9.241167
processed_te_m_politics_01075.wav|స్టీవెన్స్‌బర్గ్ దగ్గర కాన్ఫెడరేట్ దళాలు నిమగ్నమై ఉండగా, డఫీ యొక్క పురుషులు కొండపై జరిగిన ఫలితం మార్చడానికి చాలా ఆలస్యంగా వచ్చారు.|Telugu_M|other|9.577854
processed_te_m_health_01266.wav|ఈ కాలంలో, సర్జన్ పదేపదే ఇంటర్వ్యూలు ఇచ్చారు మరియు తరచుగా గుండె శస్త్రచికిత్స సమస్యలకు ప్రజల దృష్టి గీయడం, టెలివిజన్లో కనిపించింది.|Telugu_M|other|9.752000
processed_te_m_health_01296.wav|మీరు మందులు తీసుకుంటే, మెదడు ఆక్సిజెన్ యొక్క సరైన నిష్పత్తిని కోల్పోతుంది.|Telugu_M|other|4.597188
processed_te_m_education_01518.wav|తెలుగుతో పాటు తమిళం, కన్నడం, హిందీ బాషా చిత్రాల్లో కూడా నటించిన చిరంజీవి దేశ వ్యాప్తంగా ప్రసిధ్ధుడుగా నిలిచాడు.|Telugu_M|other|7.349333
processed_te_m_general_00674.wav|నాసాకు చెందిన జెట్ ప్రొపల్షన్ ల్యాబోరేటరీ తన డీప్ స్పేస్ నెట్ వర్క్ ద్వారా విక్రమ్ కు రేడియో తరంగాలు పంపుతుంది. |Telugu_M|other|7.580938
processed_te_m_education_01384.wav|జోహెన్స్బర్గ్ విజయంతో విరాట్ కోహ్లీ మాజీ కెప్టెన్ సౌరవ్ గంగూలీ టెస్టుల్లో అత్యధిక విజయాల రికార్డుని సమం చేశాడు.|Telugu_M|other|7.594667
processed_te_m_other_02425.wav|ప్రత్యక్ష పన్నుల అంచనాలను తాము సమిక్షీంచే అవకాశం ఉందని ఆర్ధిక వ్యవహారాల కార్యదర్శి సుభాష్ చంద్ర గార్గ్ అన్నారు. |Telugu_M|other|7.500000
processed_te_m_other_01990.wav|ఆ బిందువులు పడగానే తమ స్థానాల నుంచి ఉధృతమైన ప్రాణాలు కూడా వెనక్కి వస్తాయి.|Telugu_M|other|5.282167
processed_te_m_weather_01496.wav|అతివేగం, నిద్రమత్తు ప్రమాదానికి కారణమని ప్రాథమికంగా తేల్చిన పోలీసులు, కేసు నమోదు చేసి, దర్యాఫ్తు ప్రారంభించారు. |Telugu_M|other|7.300000
processed_te_m_politics_01993.wav|మరియు ఇంజిన్ యొక్క దిగువన ప్రాథమిక డ్రైవ్ గేర్లు మరియు బెల్ట్లను చూడవచ్చు.|Telugu_M|other|5.920708
processed_te_m_agri_01617.wav|పొలం పని చేస్తుండగా, పక్క చేలో నీరు పోవడమే ఆ దివ్యాంగ కౌలు రైతు చేసిన పాపం|Telugu_M|other|5.994667
processed_te_m_finance_02349.wav|జేబులో డెబిట్ కార్డులు, క్రెడిట్ కార్డులు ఉంచుకునే యువతరం బ్యాంక్ కౌంటర్ వద్దకు వెళ్ళేసరికి కంగారు పడుతున్నారు. |Telugu_M|other|6.001979
processed_te_m_agri_01396.wav|చిత్తూరు: చిత్తూరు జిల్లా గంగవరం మండలం కేసి పెంట గ్రామంలో పెరుమాళ్ అనే రైతు అప్పుల బాధతో ఆత్మహత్య  చేసుకున్నాడు|Telugu_M|other|8.384000
processed_te_m_health_01617.wav|అయితే మెహ్రాన్ బేగం పుట్టబోయే బిడ్డ ఆడబిడ్డ అని తెలియడంతో పసరు మందులు వేసి అబార్షన్ చేయించారని ఆమె ఆరోపించింది.|Telugu_M|other|8.660667
processed_te_m_agri_02078.wav|గోధుమ పిండిని చిన్న చిన్న ఉండలుగా చేసి ఉప్పెక్కువైన కూరలో వేసి కాసేపు సన్నని మంటపై స్టౌమీద ఉంచి కలిపి దించేయాలి|Telugu_M|other|9.045333
processed_te_m_agri_02773.wav|అటువంటి గొడ్డలి అటవీ నిర్మూలనకు మరియు చెక్క కర్రలు మరియు త్రవ్వకానికి మెటల్ స్పేడ్లు వంటి సాధారణ ఉపయోగ సాధనాలు. |Telugu_M|other|7.464833
processed_te_m_agri_00927.wav|మీరు రెగ్యులర్ లోతైన నీటిని అందించాలి లేదా మీ పండ్లు నమ్రత లేదా చీలిపోతాయి|Telugu_M|other|6.825000
processed_te_m_politics_03165.wav|బేత్లెహేము నగరం ఉన్న చాలా ప్రదేశం, దాని చరిత్ర సీక్రెట్స్ లో కప్పబడి ఉంది.|Telugu_M|other|6.187750
processed_te_m_education_01601.wav|ఈ సమయంలో, పాల్ ఈ పాటను మాజీ స్నేహితురాలు ఐరిస్ కాల్డ్వెల్కు అంకితం చేసాడు.|Telugu_M|other|6.069333
processed_te_m_finance_00895.wav|కొన్ని బ్యాంకుల నుంచి డెబిట్ కార్డు బ్లాక్ అయ్యిందనీ, కొత్త పిన్ పంపిస్తామనీ ఫోన్లు రావడం దీన్ని రూఢీ చేస్తోంది|Telugu_M|other|6.967187
processed_te_m_general_02420.wav|అమెజాన్ ప్రముఖ ఆన్లైన్ రిటైలర్. మీరు ఖచ్చితంగా మీకు నచ్చిన సంగీతాన్ని కొనుగోలు చేయడానికి వెబ్సైట్కి వెళ్లవచ్చు. |Telugu_M|other|7.000000
processed_te_m_education_02823.wav|హెడ్లింగ్లీ పవిత్ర రంజాన్ మాసంలో కేక్ కట్ చేసినందుకు నన్ను క్షమించండి అంటూ ఓ ట్వీట్ పోస్ట్ చేశాడు పాకిస్థాన్ మాజీ పేస్ బౌలర్ వకా.|Telugu_M|other|9.697188
processed_te_m_health_02697.wav|ఇది రక్తం ద్వారా కడుపులోకి వెళుతుంది, ఇక్కడ శ్లేష్మ పొర యొక్క ఎక్స్‌ట్రాక్రిన్ గ్రంథులు గ్యాస్ట్రిక్ రసం ఉత్పత్తిని తగ్గిస్తుంది. |Telugu_M|other|7.720271
processed_te_m_weather_01240.wav|దీంతో రెండు పార్టీల మధ్య అలయెన్స్ కొనసాగినా ప్రతిగా తాను రాష్ట్ర్రంలో చేపట్టిన మంత్రి పదవుల్లో కూడ బీజేపీకి మొండి చేయి చూపించారు. |Telugu_M|other|8.115000
processed_te_m_general_00279.wav|బ్రాస్లెట్ అంటే మన చేతికి వేసుకునేది అని మనకి బాగా తెలుసు, కానీ ఇక్కడ మీరు చూస్తున్న స్టిప్ బ్యాండ్ కూడా ఒక టెక్నాలజీ బ్రాస్లెట్. |Telugu_M|other|7.998896
processed_te_m_health_01398.wav|బీజింగ్:చైనాని వణికిస్తున్న మిస్టరీ వ్యాధి కరొనా వైరస్ ఆ దేశంలో ఉన్న భారతీయ టీచర్ ‌కి  సోకిందన్న అనుమానాలు అందరినీ ఠారెత్తించాయి.|Telugu_M|other|8.985750
processed_te_m_finance_01112.wav|దీన్ని ద్రుష్టిలో ఉంచుకుని జీరో దందాకు తావు లేకుండా వ్యాట్ కంటే అధిక పన్ను వసూలు చేసేందుకు వాణిజ్య పన్నులశాఖ కసరత్తే చేస్తున్నది.|Telugu_M|other|8.776771
processed_te_m_general_00710.wav|"సోషల్ మీడియా ముఖ్యంగా ఆన్లైన్ మీడియా యొక్క వర్గం, ప్రజలు మాట్లాడటం, భాగస్వామ్యం చేయడం, నెట్వర్కింగ్ మరియు బుక్మార్కింగ్ ఆన్లైన్. |Telugu_M|other|8.950917
processed_te_m_politics_02250.wav|ముఖ్యమంత్రి చంద్రబాబు చేపట్టే విధానంలోను, వ్యవహార సరళిలోనూ కారణాలు ఏవైనా కేంద్రం వద్ద లొంగుబాటు తనం కొట్టొచ్చినట్లు కన్పిస్తోంది.|Telugu_M|other|8.815625
processed_te_m_politics_00321.wav|సోమవారం ఉదయం ముకేశ్ సింగ్ లాయరు వృందా గ్రోవర్ ఈ పిటిషన్‌ను  ప్రధాన న్యాయమూర్తి బోబ్డే నేతృత్వంలోని ధర్మాసనం ముందు ప్రస్తావించారు.|Telugu_M|other|9.438542
processed_te_m_finance_00696.wav|పెట్టిన నగదు పధ్ధతి, ఒక నిర్దిష్ట ప్రయోజనం కోసం ఈ సందర్భంలో, చిన్న నగదు తీసుకున్న ఒక ఖాతాలోకి తీసుకున్న ప్రారంభ మొత్తం డబ్బు ఉంది|Telugu_M|other|8.486521
processed_te_m_health_02325.wav|అయితే భుజం నొప్పి అంతకు ముందే ఉన్నప్పటికీ ఈ సినిమాలో ఎక్కువ ఎక్సర్సైజస్ చేయడం, వెయిట్స్ ఎత్తడం వంటి పనులు వల్ల నొప్పి ఎక్కువైంది. |Telugu_M|other|7.940854
processed_te_m_politics_00517.wav|నితిన్ గడ్కారీ పక్కనే ఉన్న మహారాష్ట్ర గవర్నర్ సీవీ రావు, ఇంకొంత నాయకులు నితిన్ గడ్కారీ పడిపోకుండా వెంటనే స్పందించి పట్టుకున్నారు.|Telugu_M|other|9.612687
processed_te_m_health_00373.wav|వీటిలో పారిశుద్ధ్య మరియు పరిశుభ్రత ప్రమాణాలు, నివారణ చర్యలు అమలు చేయడం, యూనిట్లలో పారిశుద్ధ్య పరిస్థితుల ప్రభావాన్ని అంచనా వేయడం.|Telugu_M|other|9.148292
processed_te_m_general_01146.wav|దళితులపై దాడి కేసులో ముందస్తు బెయిల్‌పై ఉన్న ఆంక్షలను కూడా సుప్రీంకోర్టు జడ్జిలు జస్టిస్ ఆదర్శ్ గోయల్, జస్టిస్ లలిత్ ఎత్తివేశారు. |Telugu_M|other|9.032187
processed_te_m_finance_00238.wav|సైకిల్ పంక్చర్ షాపు నుండి వందల కోట్లు వడ్డీ వ్యాపారం చేసే స్థాయికి కందిశెట్టి రమేష్ ఎదిగాడు.|Telugu_M|other|6.036812
processed_te_m_general_01306.wav|భూమి అదరటాన్ని బట్టి శత్రు సైన్యంలోని అశ్వికదళం ఎంత వస్తున్నదీ చెప్పగల సామర్థ్యం ఆమెకున్నది. |Telugu_M|other|6.756625
processed_te_m_weather_00957.wav|చెచాన్యా యొక్క ప్రసిద్ధ ద్వీపం వరకు మఖచ్కల మరియు అనేక శివారు ప్రాంతాలు ఉత్తర భాగంలో ఉన్నాయి. |Telugu_M|other|7.200000
processed_te_m_weather_00947.wav|వర్షం వచ్చినా ఏమాత్రం ఆటంకం లేకుండా యాగం నిర్విఘ్నంగా కొనసాగేలా వాటర్‌ప్రూఫ్ రూఫింగ్ వేశారు.|Telugu_M|other|6.400000
processed_te_m_health_00946.wav|ఏడీహెచ్డీ అనేది అటెన్షన్ డెఫిసిట్ హైపర్ యాక్టివ్ డిజార్డర్ అనే వ్యాధి పేరుకు సంక్షిప్త రూపం.|Telugu_M|other|7.871187
processed_te_m_other_01276.wav|స్ట్రాంగ్ రూం ల వద్ద మరిన్ని కేంద్ర బలగాలతో భద్రత పెంచాలని విఙ్ఞప్తి చేసినట్లు పేర్కొన్నారు. |Telugu_M|other|5.537583
processed_te_m_other_02246.wav|ఈ కూల్చివేతలో గ్రౌండ్ ఫ్లోర్ ఫిల్లర్లు మాత్రమే విరిగిపోయి భవనం మొత్తం ఒక వైపు ఒరిగి పోయింది. |Telugu_M|other|5.800000
processed_te_m_weather_00742.wav|అఫ్సా జబీన్ అలియాస్ నిక్కీ జోసెఫ్ ను  అరెస్ట్ చేసిన సైబరాబాద్ పోలీసులు విచారణ ప్రారంభించారు. |Telugu_M|other|6.350292
processed_te_m_other_01971.wav|తాను పుట్టిన మంచిర్యాల నుంచా లేక ఉద్యమం ఉథృతమైన వరంగల్ నుంచా అనే సందేహాలు అందరిలోనూ ఉన్నాయి. |Telugu_M|other|6.600000
processed_te_m_agri_00229.wav|అయితే దేవత పార్వతి మామిడి చెట్టు కింద పృథ్వీ లింగం, పొరుగు న ఉన్న నది ఉప్పొంగి ప్రవహిస్తుంది|Telugu_M|other|8.405333
processed_te_m_education_01687.wav|అప్పట్లో ఒక విలేఖరి బాలయ్యను ఉద్దేశిష్తూ లేపాక్షి ఉత్సవాలకు చిరంజీవిని పిలిచారా అని అడిగారు.|Telugu_M|other|6.208000
processed_te_m_health_02809.wav|అలా కొన్ని రోజుల చికిత్స తర్వాత అమితా రజనీ శరీరంలోని కొవ్వంతా కరిగిపోయి నాజూగ్గా తయారయ్యారు. |Telugu_M|other|6.361896
processed_te_m_other_00551.wav|అంటే వీటన్నింటిలో కూడా సంగీతంలో లాగే తిస్రం, చతురస్రం, ఖండం, మిశ్రం లాంటి నిర్మాణాలు ఉంటాయి. |Telugu_M|other|6.652146
processed_te_m_finance_00992.wav|అర్జున అవార్డు గ్రహీత అయిన అతను తన తండ్రి చేసిన అప్పు తీర్చేందుకు ఐస్ క్రీమ్లు అమ్ముతున్నాడు|Telugu_M|other|6.060042
processed_te_m_health_01245.wav|గాయం కారణంగా లాస్ట్ రెండు టీ మ్యాచ్లతో పాటు ఫస్ట్ అండ్ సెకండ్ వన్డేలకు కూడా అతడు దూరమయ్యాడు.|Telugu_M|other|6.826292
processed_te_m_politics_03102.wav|శనివారం వెలగపూడి, మండలం గ్రామాల్లో రైతులు రిలే నిరాహార దీక్షలు, రహదారుల దిగ్భంధనం చేపట్టారు.|Telugu_M|other|7.371958
processed_te_m_agri_00604.wav|జనపనార ట్వైన్ ఉత్పత్తి నుండి ముడి పదార్థం యొక్క ప్రధాన ప్రయోజనం, దాని సహజత్వంతో గుర్తించింది|Telugu_M|other|8.490667
processed_te_m_general_01251.wav|ఓ సెక్షన్ మీడియా ఆ ఫ్యామిలీపై విషం కక్కుతున్న తీరుపై వీళ్లంతా మాట్లాడుకుని ఇలా చేస్తున్నారా?|Telugu_M|other|6.000000
processed_te_m_general_00597.wav|మీ డాక్టర్ మీ టిమ్పానిక్ పొరకు కాంతి ఒత్తిడిని వర్తింపజేసే విధంగా అనుమతించే ఒక రబ్బరు బల్బ్. |Telugu_M|other|6.600000
processed_te_m_weather_00520.wav|తల్లిని చంపేసె లాంటి భారీ సెంటింమెంట్ డైలాగ్స్ తో  ప్రజలను నమ్మించడంలో సక్సెస్ అయ్యారు మోడీ. |Telugu_M|other|6.071646
processed_te_m_general_02256.wav|అప్పట్లో పాకిస్థాన్, మిలిటెన్సీ, పుల్వామాపై దాడి వంటి నేషనల్ ఇష్యూలతో బీజేపీ ఓట్లు అడిగింది. |Telugu_M|other|6.048417
processed_te_m_finance_02138.wav|క్రెడిట్ కార్డు సంస్థలు కార్డు అందజేశాక పోస్ట్ ద్వారా సీల్డు కవర్లో పిన్ నంబరును పంపిస్తారు. |Telugu_M|other|5.514375
processed_te_m_general_01836.wav|చలికి మంట వద్ద కూర్చున్న వీడియో తదితర విషయాలను రేణూ దేశాయ్ సోషల్ మీడియా ద్వారా పంచుకున్నారు. |Telugu_M|other|6.350292
processed_te_m_health_01969.wav|గుండె మరియు రక్త నాళాలు యొక్క గొప్ప నాశనానికి దారితీస్తుంది ఇన్సులిన్ రెసిస్టెన్స్ సిండ్రోం.|Telugu_M|other|6.341563
processed_te_m_health_03137.wav|సాధారణంగా దగ్గు తగ్గేందుకు తీసుకునే సిరప్లో ఇది ఉంటుంది" అని బీసీసీఐ ఓ ప్రకటనలో వివరించింది. |Telugu_M|other|7.430021
processed_te_m_general_01226.wav|అందుకే పూర్వం రాజులు భారీ కోటలు నిర్మించుకుంటే, బ్రిటిష్ వారు వైస్రాయ్ కోసం ఢిల్లీలో రాష్ట్రపతి భవన్ ను భారీగానే కాదు, ఎత్తయిన కొండమీద నిర్మించారు. |Telugu_M|other|10.000000
processed_te_m_other_02181.wav|ముందుగా చెప్పుకున్నారు,బెల్లంకొండ శ్రీనివాస్ పోలీస్ పాత్రలో మంచి ఇంటెన్సిటీతో నటించి ఆకట్టుకోగా, కాజల్ అగర్వాల్ పాటల్లో మాత్రమే అందంగా కనిపించింది.|Telugu_M|other|9.200000
processed_te_m_weather_01212.wav|బీజేపీ ఎంపీలు, నాయకులు చేస్తున్న విద్వేష ప్రసంగాలు, వ్యాఖ్యలు మహాత్మాగాంధీ హంతకుడు నాథూరామ్ ను  కీర్తించే బీజేపీ నిజరూపాన్ని బహిర్గతం చేస్తున్నాయి. |Telugu_M|other|10.181583
processed_te_m_other_01681.wav|పార్టీ వర్కింగ్ ప్రెసిడెంట్ గా ఉన్న కేటీఆర్ కు కరీనంగర్ నుంచి, పార్టీ సీనియర్ నేత హరీష్ రావుకు మెదక్ నుంచి మంత్రివర్గంలో స్థానం కల్పించే ఛాన్సుంది. |Telugu_M|other|9.299208
processed_te_m_other_02132.wav|ఆచూకిని నల్లగొండ ఎస్పీ సెల్నెంబర్ ,మిర్యాలగూడ డీఎస్పీ శ్రీనివాస్ ఫోన్ నెంబర్ లకు సమాచారం ఇవ్వాలని, వారి వివరాలు గోప్యంగా  ఉంచుతామని ఎస్పీ తెలిపారు. |Telugu_M|other|9.995812
processed_te_m_finance_01473.wav|దివాలా కోసం అవుట్సోర్సింగ్ కంపెనీ ఫైళ్లను మరియు దాని రుణదాతల నుండి రక్షణను కోరుకునేది సంపూర్ణ చెత్త దృష్టాంతం.|Telugu_M|other|8.091771
processed_te_m_education_02051.wav|అయితే శూద్రకులాలు బలపడితే తమకు ప్రమాదమని అగ్రవర్ణాల వారు ఔరంగజేబు సహాయంతో శంభాజీని, అతని అనుచరుల్ని బంధించారు.|Telugu_M|other|9.408000
processed_te_m_education_03081.wav|వెబ్‌స్టర్ ఎన్నటికీ రాజీ పడదని నొక్కిచెప్పిన తర్వాత, వార్తల విన్నపం ప్రసంగించిన వెబ్‌స్టర్ ఇంకా పంపిణీ చేయలేదు|Telugu_M|other|7.744000
processed_te_m_other_02130.wav|కాని ఈ ఐడియా మా పెళ్లికి వచ్చిన వాళ్లందరికీ నచ్చింది అని చెప్తారు వెడ్డింగ్ విష్ లిస్ట్ ఫౌండర్స్ లో ఒకరైన రవి. |Telugu_M|other|6.478000
processed_te_m_education_00048.wav|మీరుఈ ఉబార్చీజీ స్విమ్మింగ్ ప్రేరేపిత పికప్ పంక్తులలో ఒక స్విమ్మర్లో ప్రయత్నించండి మరియు మీరు లక్కీ పొందవచ్చు.|Telugu_M|other|7.957333
processed_te_m_education_01268.wav|మాస్కో:రష్యా ప్రధాన మంత్రి దిమిత్రి మెద్వెదేవ్ తన పదవికి రాజీనామా చేసినట్లు టాస్ న్యూస్ ఏజెన్సీ వెల్లడించింది.|Telugu_M|other|7.861333
processed_te_m_politics_01129.wav|జనసేన అధినేత పవన్ కల్యాణ్ పై ఆంధ్రప్రదేశ్ ముఖ్యమంత్రి జగన్ చేసిన వ్యాఖ్యలకు జనసేన శతఘ్ని టీమ్ కౌంటర్ ఇచ్చింది.|Telugu_M|other|7.731875
processed_te_m_politics_03602.wav|దీంతో ఆమె తల్లిదండ్రులు వాచ్ మెన్ డ్యూటీ చేస్తున్న ఇంటి ఓనర్ కి  విషయం చెప్పడంతో వాళ్లు ఆ స్పాట్ కి  వెళ్లారు.|Telugu_M|other|6.698583
processed_te_m_weather_00488.wav|ఐదు మ్యాచ్లొ నాలుగు గెలిచిన కోహ్లీసేనకు న్యూజిలాండ్ తో  జరగాల్సిన మ్యాచ్ వర్షం కారణంగా రద్దైన విషయం తెలిసిందే. |Telugu_M|other|6.977229
processed_te_m_weather_01287.wav|రియో ఒలంపిక్స్ లో అసాధారణ ప్రతిభతో బ్యాట్మింటన్ మహిళల విభాగం లో సిల్వర్ మెడల్ ను తెలుగు తేజం సింధు సాధించింది. |Telugu_M|other|7.700000
processed_te_m_finance_02370.wav|నిర్మాత ఎంత త్వరగా డబ్బు ఇస్తే తాను మిగతా అమౌంట్ అరేంజ్ చేసుకుని అప్పులు తీరుస్తానని సెల్వకుమార్ కోరుతున్నాడు. |Telugu_M|other|6.652146
processed_te_m_education_01400.wav|దేశ రాజధాని ఖార్తూమ్లోని పారిశ్రామిక వాడలో ఓ కర్మాగారంలో ఎల్పీజీ ట్యాంకర్ పేలడంతో మంగళవారం ఈ ప్రమాదం జరిగింది.|Telugu_M|other|9.802667
processed_te_m_politics_03446.wav|ఆరు పదుల వయసు దాటినా రజినీ ఏ మాత్రం తగ్గకుండా యువ హీరోలకు పోటీ ఇస్తూ చకచకా ప్రాజెక్ట్లు పూర్తి చేసేస్తున్నాడు.|Telugu_M|other|7.507500
processed_te_m_education_01237.wav|మండలంలోని నాగారంలో మాజీ పీఏసీఎస్ చైర్మెన్, కాంగ్రెస్ అభ్యర్థి కట్కూరి దేవేందర్ రెడ్డి మరోసారి విజయం సాధించాడు.|Telugu_M|other|8.789333
processed_te_m_education_03312.wav|ఇక కంపెనీలు ఫండింగ్ ‌కోసం ఎక్కువ విలువలు చూపిస్తున్నట్లు వస్తున్న ప్రచారంపై ఇపుడిపుడే చర్చలు ప్రారంభం అయ్యాయి.|Telugu_M|other|7.616000
processed_te_m_politics_00483.wav|కానీ ప్రస్తుతం ఐపీఓకు వెళ్లేందుకు ఎలాంటి టైమ్‌ఫ్రేమ్ మా వద్ద లేదు అని ఫ్లిప్‌కార్ట్ అధికార ప్రతినిధి చెప్పారు.|Telugu_M|other|7.708646
processed_te_m_politics_02803.wav|మల్టీ పర్పస్ వర్కర్ ప్రాథమిక విధి పారిశుద్ధ్యం కాగా, వారికి అప్పగించిన ఇతర పనులను కూడా నిర్వహించాల్సి ఉంటుంది.|Telugu_M|other|7.360354
processed_te_m_agri_02918.wav|మీరు ఒక సాధారణ కంపోస్ట్ హోప్ ను  వైర్ ఫెన్సింగ్ తో , లేదా ఒక ప్లాస్టిక్ నిల్వ బిన్లో కంపోస్టుతో నిర్మించవచ్చు. |Telugu_M|other|6.900000
processed_te_m_politics_02003.wav|ఇసుక ఉచితం కాకముందు స్మగ్లర్లు దొంగచాటుగా తరలిస్తే, ఉచితం అయిన తరువాత స్థానిక నాయకులు, స్మగ్లర్లు జమిలిగా దోచేయడం సాగిస్తున్నారు|Telugu_M|other|9.441250
processed_te_m_health_03068.wav|ఏ స్ట్రోక్ నైనా ఒక గూఢ లిపి స్ట్రోక్గా మార్చే ముందు, స్ట్రోక్ బృందం స్ట్రోక్ యొక్క సాధారణ మరియు అసాధారణ కారణాల కోసం శోధిస్తుంది. |Telugu_M|other|8.000000
processed_te_m_finance_02448.wav|ఇరవయ్యో శతాబ్దం మధ్య వరకు, వ్యాపారాలు అగ్నిమాపక భీమా పాలసీని కొనుగోలు చేయడం ద్వారా భవనాలు మరియు వ్యక్తిగత ఆస్తికి దెబ్బతిన్నాయి. |Telugu_M|other|8.500000
processed_te_m_general_01909.wav|దళిత క్రిష్టియన్స్ కి  బొట్టు లేకుంటే ఎట్లా చూస్తుంది హిందూ కుల సమాజం అనే వాస్తవాన్ని ఎండగట్టింది బొట్టు, దొంగబొట్టు అనే కథల్లో. |Telugu_M|other|8.200000
processed_te_m_general_00802.wav|భావించండి విమానం సాధారణ రీతిలో ఎగురుతుంది, గురుత్వ కేంద్రాన్ని దాని ఫ్యూజ్లేజ్ వత్తిడి అప్లికేషన్ కేంద్రాన్ని సమానంగా ఉంచుతుంది. |Telugu_M|other|9.368875
processed_te_m_health_00996.wav|ఇది మంట మరియు ప్రోస్టేట్ గ్రంథి చీము పట్టుట, కనెక్ట్ మూత్రాశయం ఉప్పొంగి తే మాత్రమే ఈ సందర్భంలో నొప్పి మరింత ప్రభావవంతం అవుతుంది.|Telugu_M|other|8.637458
processed_te_m_politics_02313.wav|ఈ నేపథ్యంలోనే చిన్నారులు, యువత కోసం ముంబైలో స్మైల్ ఫౌండేషన్ నిర్వహించిన చారిటీ గాలా డిన్నర్‌కు  కోహ్లీ ముఖ్య అతిథిగా హాజరయ్యాడు.|Telugu_M|other|9.577854
processed_te_m_education_03412.wav|మొదట్లో సీక్వెల్ బాధ్యతలు హరీష్ ‌కే  ఇద్దామని అనుకున్నా కానీ అప్పుడు అతను బిజీగా ఉన్నాడని సంపత్ నందితో చేయాలని పవన్ డిసైడయ్యాడు.|Telugu_M|other|8.904479
processed_te_m_education_02202.wav|థెరెసా వాంఛిస్తున్న మద్దతుకు ప్రతిఫలంగా ఉత్తర ఐర్లాండ్‌కు మెరుగైన ఆర్థిక ప్యాకేజీని డిమాండ్ చేయాలనేది డీయూపీ యోచనగా తెలుస్తోంది.|Telugu_M|other|9.258667
processed_te_m_agri_01323.wav|ఈ అమ్మవారి పాదాలను తాకాలనే ఉద్దేశ్యంతో భక్తులు అరటి పండ్లను అమ్మవారికి ప్రతిరూపంగా ఉన్న పూజారి కాళ్లకు తగిలేలా వాటిని విసురుతారు|Telugu_M|other|9.555000
processed_te_m_politics_01991.wav|అలాంటి ఓ డేట్ అనుకోకుండా ఖాళీ అయితే ఇక పోటీ ఏ రేంజ్ లో ఉంటుందో చూస్కోండి.|Telugu_M|other|5.793000
processed_te_m_agri_00859.wav|కేక్ను తీపి ఫన్డ్యూ, ఒక ద్రాక్షసారా నూరటంలో లేదా కాఫీ లేదా టీ వడ్డిస్తారు|Telugu_M|other|6.453333
processed_te_m_politics_01441.wav|ఇది మహా విపత్తు అంటూ బెలెడ్వెన్ నగర మేయర్ సఫియో షేక్ అలీ వ్యాఖ్యానించారు.|Telugu_M|other|5.804625
processed_te_m_weather_01619.wav|ఆ క్రమంలో బావ్జి చెప్పిన స్టోరీ అంతా కూడా సబ్ కలెక్టర్ అతడికి వివరించారు. |Telugu_M|other|5.189292
processed_te_m_politics_03533.wav|వుడ్రో విల్సన్ నేతృత్వంలో రాష్ట్రపతి కార్యదర్శి అయిన విలియం జెన్నింగ్స్ బ్రయాన్ మూడుసార్లు అధ్యక్ష అభ్యర్థి, ప్రాసిక్యూషన్ కు  నాయకత్వం వహిస్తాడు.|Telugu_M|other|9.148292
processed_te_m_finance_02212.wav|ప్రభుత్వం ఖర్చు చేసే ప్రతీ రూపాయి అసెంబ్లీ ఆమోదంతో చేయాలని, ఆ ఖర్చుకు ఆడిట్ ఉంటుందని, ఎవరికి పడితే వారికి డబ్బు పంచిపెట్టడం సాధ్యం కాదని తెలిపారు. |Telugu_M|other|9.937771
processed_te_m_general_01022.wav|అకర్బన రసాయన శాస్త్రం ఇనార్గానిక్ కెమిస్ట్రీలో ఎక్కువగా తయారీ విధానాలు, రసాయన ధర్మాలు లేదా పేరుతో కూడిన చర్యలు నేమ్డ్ ప్రాసెస్ పై  దృష్టిపెట్టాలి. |Telugu_M|other|10.135146
processed_te_m_finance_02268.wav|వారి కష్టాలను దూరం చేయాలని పెట్టుబడి సహాయం కింద రైతుబందు చెక్కులను అందించాం.రెండో దఫా రైతుబందు పథకం చెక్కులను నవంబర్ నెలలో అందిస్తాం అని చెప్పారు. |Telugu_M|other|9.392104
processed_te_m_general_01931.wav|మీరు ఈ రకమైన ఒప్పందంలో అర్హులు కావాలంటే, ఆన్లైన్ చెల్లింపు ఒప్పందం పేజీకి వెళ్లి, ఆన్లైన్ ప్రాంప్ట్ ల్  ద్వారా మీ పనిని కొన్ని నిమిషాలు గడుపుతారు. |Telugu_M|other|8.600000
processed_te_m_general_00537.wav|ఇది లెక్కలేనన్ని సరస్సులు మరియు నదులు, విద్యా వినోద మరియు ఎండ బీచ్ల దేశం. |Telugu_M|other|5.839437
processed_te_m_health_01941.wav|కొన్ని ఫిట్నెస్ బ్యాండ్లు మరియు స్మార్ట్ వాచీలు మీ హృదయ స్పందన రేట్లు లేదా మీ హృదయ స్పందన డిమాండ్ ‌పై  కొలిచే గుండె రేటు సెన్సార్లను కలిగి ఉంటాయి.|Telugu_M|other|10.077083
processed_te_m_finance_00173.wav|యూపీఐ, ఇ వ్యాలెట్స్, క్రెడిట్ కార్డ్స్, డెబిట్ కార్డ్స్ లేదా ఇతర ఏ యాప్స్ ‌లో  అయినా క్యాష్‌బ్యాక్స్ పొందితే వాటికి పన్నులు చెల్లించాల్సి ఉంటుంది.|Telugu_M|other|9.426937
processed_te_m_agri_00653.wav|స్పిన్నింగ్ ఫ్రేం అనేది నూలు కోసం బలమైన థ్రెడ్లను ఉత్పత్తి చేసే ఒక పరికరం|Telugu_M|other|5.450667
processed_te_m_other_03098.wav|కౌటాల:మంత్రాలు చేస్తున్నాడనే నేపథ్యంలో ఒకరిని దారుణంగా హత్యచేసిన సంఘటన కుమ్రం భీం జిల్లాలోని కౌటాల మండలంలోని గిన్నెలెట్టి గ్రామంలో చోటు చేసుకుంది. |Telugu_M|other|10.077083
processed_te_m_health_00570.wav|ఫైబ్రిన్ ఎర్రరక్తకణాలు మరియు ప్లేట్లెట్లను ట్రాప్ చేయడానికి ఒక నెట్వర్క్‌ను  ఏర్పరుస్తుంది.|Telugu_M|other|6.341563
processed_te_m_agri_01417.wav|హైబ్రీడ్ ఓజోన్ అని పిలువబడే ఒక దృగ్విషయం కూడా ప్రత్యేకంగా మొక్కజొన్న విత్తనంలో ఉచ్ఛరిస్తారు|Telugu_M|other|7.456000
processed_te_m_general_02237.wav|తమ తమ సోషల్ మీడియా పేజీల ద్వారా బిపాసా, కరణ్ విడుదల చేసిన ఫోటోలపై స్లైడ్ షోలో ఓ లుక్కేయండి. |Telugu_M|other|6.582479
processed_te_m_other_00257.wav|ఇటీవలే, స్కూల్ వెల్వెట్ స్మూత్ యొక్క పాదాలకు ఎలెక్ట్రిక్ వెల్వెట్ స్మూత్ ప్రజాదరణ పొందింది. |Telugu_M|other|5.839437
processed_te_m_politics_00436.wav|లోహార్లు విశ్వకర్మ తమ వాడంటే, పారిశుద్ధ్య కార్మికులు వాల్మీకి సంతతికి చెందిన వాళ్లం అంటారు.|Telugu_M|other|6.454771
processed_te_m_weather_02238.wav|మఖ్ధుం భవన్లో రెండు రోజుల పాటు జరిగే సిపిఐ రాష్ట్ర సమితి సమావేశాలు మంగళవారం ప్రారంభమయ్యాయి. |Telugu_M|other|6.199354
processed_te_m_general_00676.wav|ఇందులో సంగీతం పట్ల ఆసక్తి ఉన్నవారు టుమారోల్యాండ్ సోషల్ మీడియా, వెబ్సైట్ ను  ఫాలో అవ్వొచ్చు. |Telugu_M|other|6.895958
processed_te_m_politics_01416.wav|తాజాగా రష్యా తన దేశ రక్షణ దృష్ట్యా ముప్ఫయి మంది అమెరికా దౌత్య సిబ్బందిపై నిషేధం విధించింది.|Telugu_M|other|6.570875
processed_te_m_finance_02495.wav|పాత మాగ్నెటిక్ స్ట్రిప్ కార్డుల స్థానంలో చిప్ ఆధారిత డెబిట్ లేదా క్రెడిట్ కార్డులు వచ్చాయి. |Telugu_M|other|5.061583
processed_te_m_education_01257.wav|అమెరికాలో ఉంటున్న ప్రవాస భారతీయుడు వెస్లీ మాద్యూస్ కి అమెరికా కోర్టు జీవిత ఖైదు విధించింది.|Telugu_M|other|6.848000
processed_te_m_agri_01118.wav|గ్రుంట్ స్కాల్పిన్ యొక్క నమూనాలు పసుపు లేదా తాన్ శరీరం మీద అడవి జంతు ప్రింట్లు యొక్క శ్రేణి|Telugu_M|other|7.136000
processed_te_m_education_03514.wav|పరిశోధనా సంస్థ ఐడీసీ ప్రకారం ఎల్వైఎఫ్ బ్రాండ్ మొబైల్ కంపెనీల్లో ఇప్పటికే భారత్ టాప్లో ఉంది.|Telugu_M|other|7.209417
processed_te_m_agri_02280.wav|మరియు మీరు దానికి చక్కెర మరియు పాలు, లేదా మార్మాలాడే మార్ష్‌మల్లౌ కేలర తక్షణ కాఫీ జోడించండి|Telugu_M|other|8.256000
processed_te_m_finance_02235.wav|పొదుపు ఖాతాల సొమ్ము ఐదేళ్లలో భారీగా పడిపోవడం, ఆర్థిక రంగంలో ప్రమాద ఘంటికలను మోగిస్తున్నాయి. |Telugu_M|other|6.269021
processed_te_m_agri_00966.wav|ఐతే, రైతులకు మరింత మేలు చేకూర్చేందుకు రైతు రుణమాఫీని ఏకకాలంలో చేస్తామని తెలిపారు సోమిరెడ్ది|Telugu_M|other|7.242667
processed_te_m_agri_01648.wav|అయితే దేవత పార్వతి మామిడి చెట్టు కింద పృథ్వీ లింగం, పొరుగున ఉన్న నది ఉప్పొంగి ప్రవహిస్తుంది|Telugu_M|other|7.626667
processed_te_m_agri_02568.wav|ఈ జాతి పేరు బైఫర్లోం, ఈ  ఆకులు వెంట్రుకలతో పాటు పువ్వులు పెరగడం అనే వాస్తవాన్ని సూచిస్తుంది |Telugu_M|other|6.300000
processed_te_m_health_00767.wav|అప్పుడూ గుండె కాస్త వీకైంది గానీ, అందరూ క్షేమం అని తెలుసుకుని ఓ హాయైన సాయంత్రాన్ని గడిపాడు.|Telugu_M|other|6.408333
processed_te_m_education_01572.wav|కాగా, సరబ్జీత్ ఫోన్లో భర్త హర్వీందర్ సింగ్ ఫోన్ నెంబరు కూడా లేదని పోలీసుల విచారణలో తేలింది.|Telugu_M|other|6.592000
processed_te_m_health_02911.wav|మీరు మొత్తం శరీరం వ్యాయామం చేస్తూ, ఛాతీతో నిమగ్నం చేయడానికి మీరు బంతిని గట్టిగా తిప్పవచ్చు. |Telugu_M|other|5.827833
processed_te_m_finance_01141.wav|అక్టోబర్, డిసెంబర్ నెలల్లో వొడాఫోన్ ఐడియా అప్లోడ్ వేగం తగ్గినా జనవరిలో తిరిగి పుంజుకున్నది.|Telugu_M|other|6.199354
processed_te_m_health_01757.wav|మన జీవితం మనకు బరువు కాకుండా మనం ఇంకొకరికి బరువు కాకుండా చూసుకోవటం లోనే వుంది మన ప్రజ్ఞంతా.|Telugu_M|other|6.698583
processed_te_m_weather_01661.wav|ఉదయం ఇంట్లోకి వెళ్ళేందుకు వచ్చిన అప్పల్ రాజు డోర్లు తెరిచి ఉండటంతో షాక్ కు  గురై పడిపోయారు. |Telugu_M|other|5.827833
processed_te_m_other_00360.wav|పై కమాండ్ స్క్రీన్షాట్లను మన పిక్చర్స్ ఫోల్డర్లో సృష్టించిన స్క్రీన్షాట్లకు సేవ్ చేస్తుంది. |Telugu_M|other|5.943937
processed_te_m_education_00603.wav|రాబోయే తమ హిందీ చిత్రం చష్మే బదూర్కి ప్రమోషన్ చేసే పనిలో తాప్సీ, సిద్ధార్ద్ బిజీగా ఉన్నారు.|Telugu_M|other|6.560000
processed_te_m_politics_02295.wav|అప్పులు ఎగ్గొట్టి పారిపోయి దాక్కున్నందుకు ఆయనపై భారత్, యుకెలలో సివిల్ దావాలు, క్రిమినల్ మోసం ఆరోపణలు ఉన్నాయి.|Telugu_M|other|8.254312
processed_te_m_health_01543.wav|పురుషాంగము పగులు తెంచుకుని పునర్నిర్మాణ మూత్రాశయ శస్త్రచికిత్స తయారు అన్ని పెంకులు, కుట్టుపని ద్వారా చికిత్స.|Telugu_M|other|7.244250
processed_te_m_education_01317.wav|ముందుగా మాజీ మంత్రి బస్వరాజు పేరు అధిష్థానం ఖారారు చేయగా చివరి నిమిషంలో మాజీ మంత్రి పురుషోత్తంరావుకు ఇచ్చారు.|Telugu_M|other|8.501333
processed_te_m_education_02848.wav|ఉద్యోగానికి రాజీనామా చేసిన అనంతరం తన ఇద్దరు కుమారులు అభిషేక్, అభిజీత్లతో దారుల్షఫా ఏరియాలో నివాసం ఉంటున్నారు.|Telugu_M|other|8.917333
processed_te_m_weather_02175.wav|హొణ్ణూరు స్టేషన్లో కేసు నమోదు కాగానే అతన్ని అరెస్టు చేసేందుకు పోలీసులు నాలుగు రోజుల పాటు ప్లాన్ వేసుకున్నారు. |Telugu_M|other|6.617312
processed_te_m_agri_02709.wav|సోమవారం మేకలు కాయడానికి విఠల్ వెళ్లగా పొలం వద్ద ఉన్న పశువులకు నీటిని తాపడం కోసం అతని కుమారుడు గణేష్ వెళ్ళాడు.|Telugu_M|other|7.325521
processed_te_m_agri_01986.wav|ఇక నీటి ఎద్దడి విపరీతంగా ఉన్న మహారాష్టలో కూడా నీటి సదుపాయం ఉన్న ప్రాంతాల్లో చెరకును మాత్రమే పండించడం విచిత్రం|Telugu_M|other|8.874667
processed_te_m_education_01299.wav|సంస్కరణ కథలో హరిజనుల దేవాలయ ప్రవేశాన్ని, స్త్రీ స్వాతంత్ర్యాన్ని చర్చిస్తూ అణగారిన వాళ్లకు అన్నం పెట్టించాలి.|Telugu_M|other|8.117333
processed_te_m_health_00388.wav|క్యాన్సర్ కణాలు, అస్థిర కణాలు , మరియు సాధారణ కణాలు మధ్య అనేక విభేదాలు ఉన్నప్పటికీ, చాలా ఎక్కువ స్థూలంగా ఉంది.|Telugu_M|other|7.755083
processed_te_m_politics_01978.wav|అయినా కూడా నేను అలా అన్నానంటూ ఎలా ప్రచారం చేస్తున్నారో నాకు అర్థం అవ్వడం లేదంటూ మేఘాంశ్ అసహనం వ్యక్తం చేశాడు.|Telugu_M|other|7.650604
processed_te_m_health_03128.wav|సాధారణంగా పెద్దవారిలో కీళ్లనొప్పులు సాధారణం కాబట్టి, వీటి కోసం వాడే మందులు వారి ఆయుష్షునే దెబ్బతీయడం బాధాకరం. |Telugu_M|other|7.300000
processed_te_m_education_03259.wav|సదస్సులోని చర్చల్లో వర్ధమాన, అభివృద్ధి చెందిన దేశాల మధ్య వైరుద్ధ్యాలు తలెత్తి, ప్రతిష్టంభన నెలకొనడం గమనార్హం.|Telugu_M|other|8.394667
processed_te_m_agri_00999.wav|అత్యంత విస్తృతమైన ఇటుక గోధుమ రంగులో తయారు చేయబడింది, ఇది హైపర్టెక్టింగ్ టెక్నాలజీని ఉపయోగించి తయారు చేయబడింది|Telugu_M|other|8.787187
processed_te_m_health_01710.wav|సెల్:సెల్ మరణం మరియు వ్యాధి పురోగతి జరిగే క్రమంలో సెల్టుసెల్ పరిచయం "ఖచ్చితంగా అవసరం" అని వారు నిర్ధారించారు.|Telugu_M|other|8.916083
processed_te_m_health_03110.wav|ఇన్సులిన్ లేకుండా మందుల మీద ఉన్న షుగరు రోగులకు గుండె జబ్బుల ప్రమాదాన్ని ఇవి తగ్గిస్తాయని ఈ నివేదిక చెప్తోంది. |Telugu_M|other|7.151375
processed_te_m_other_01192.wav|బాహుబలిలో జలపాతం దగ్గర ప్రభాస్ దూకే షాట్ చూసి ఇన్స్పయిర్ అయి,అది నిజంగా చేద్దామని చూసిన ఒక వ్యక్తి చనిపోయాడు. |Telugu_M|other|7.569333
processed_te_m_weather_00736.wav|వడగాడ్పులు ఉంటాయని గత చాలా రోజుల నుండి ప్రకటిస్తున్న భారత వాతావరణ శాఖ ఐఎండి ప్రస్తుతం వడగాడ్పుల గురించి ఎలాంటి ప్రకటనా చేయలేదు. |Telugu_M|other|10.158354
processed_te_m_finance_01011.wav|అప్పుడే అన్ని రంగాల్లో తెలంగాణ అస్థిత్వం, భాష, సంస్కృతి, చైతన్యం, పాలసీ నిర్ణయాలలో తెలంగాణ ప్రయోజనాల దృష్టికోణం విస్తరిస్తుంది.|Telugu_M|other|9.821667
processed_te_m_health_02101.wav|శ్వాస సంబంధిత వ్యాధితో బాధపడుతూ నగరం లోని ఒక ప్రైవేటు హాస్పిటల్లో చికిత్స పొందుతున్న ఆయన బుధవారం మధ్యాహ్నం తుది శ్వాస విడిచారు. |Telugu_M|other|9.032187
processed_te_m_other_00734.wav|రాహుల్ పెంచల్ దాస్ దేవిల గాత్రాలతో సరదాగా సాగిన ఈ పాట గబ్బర్ సింగ్ లో మందుబాబులం రేంజ్ లో లేకపోయినా దీని ప్రత్యేకత వేరుగా ఉంది. |Telugu_M|other|9.287604
processed_te_m_politics_01870.wav|వాస్తవం ప్రతినిధి:ప్రకాశం జిల్లా హెడ్ క్వార్ట్రర్ ఒంగోలు పట్టణంలోని కొత్తపట్నం బస్టాండ్ దగ్గర ఉద్రిక్త పరిస్థితులు నెలకొన్నాయి.|Telugu_M|other|7.627375
processed_te_m_politics_02419.wav|ఈ సంగతుల్ని దాచిపెట్టి ఇరాన్ అణ్వస్త్రాలను తయారు చేస్తున్నదంటూ ప్రచారం చేసి ఐక్యరాజ్య సమితి చేత ఆంక్షలు విధింప జేసింది అమెరికా.|Telugu_M|other|9.043792
processed_te_m_finance_00761.wav|ఈ కేసులో ప్రధాన నిందితుడు వినయ్కుమార్ రహస్యంగా బాధితురాలి ఐసిఐసిఐ డెబిట్ కార్డు వివరాలు, డి సెక్యూరిటీ పిన్ వివరాలను సేకరించాడు|Telugu_M|other|9.543021
processed_te_m_health_02856.wav|వారికి కావల్సిన సదుపాయాలను, మందులు సక్రమంగా అందేలా చూసేందుకు ప్రభుత్వం ముందుకు వచ్చి ఎయిడ్స్ నిర్మూలనతో అదుపు చర్యలు చేపట్టాలి. |Telugu_M|other|8.300000
processed_te_m_politics_00709.wav|ఫామ్ లో ఉన్న దర్శకుడు కార్తిక్ సుబ్బరాజ్ డైరెక్ట్ చేయడం ఒక అడ్వాంటేజ్ అయితే భారీ తారాగణం తో ఈ సినిమా తెరకెక్కడం మరో అడ్వాంటేజ్.|Telugu_M|other|8.776771
processed_te_m_weather_02462.wav|అగ్నిలోనూ, సూర్యునిలోనూ తదేక దృష్టిని నిలిపి నీవు చేసిన త్రాటకాభ్యాసం వల్ల ఆనాడు నింగిలో కనిపించిన మెరుపు నిన్ను కవిని చేసింది. |Telugu_M|other|9.300000
processed_te_m_education_00405.wav|ఒక అమ్మాయి ఒక స్పోర్టి యువకుడు కోసం అన్వేషిస్తు ఉంటే,అప్పుడు ఆమె సర్ఫింగ్ కోసం ఒక ఫిట్నెస్ లేదా శిక్షణ కోర్సుల్లో నమోదు చేయాలి.|Telugu_M|other|9.056000
processed_te_m_politics_02032.wav|చివరికి రాజమండ్రి ప్రజలందరూ యాత్రికులకు యధాశక్తి నీళ్ళూ, వీలైతే ఆహారము ఇవ్వండి అని ముఖ్యమంత్రి స్వయంగా పిలుపు ఇవ్వవలసి వచ్చింది|Telugu_M|other|9.412812
processed_te_m_health_02148.wav|నాకు చక్కెర వ్యాధి వస్తే మందులన్నవి అక్కర్లేకుండా నీ లేత చిగుళ్లతో, బెరడుతో, ఫలాలతో అదుపు చేసి నీ వంతు సాయం చేశావు అని అన్నారు.|Telugu_M|other|8.765167
processed_te_m_finance_00152.wav|రివర్స్ టెండరింగ్ ‌తో  డబ్బు ఆదా చేస్తే తప్పా? చంద్రబాబు అని, ఆర్థిక శాఖ మంత్రి బుగ్గన రాజేంద్రనాథ్ రెడ్డి సూటిగా ప్రశ్నించారు.|Telugu_M|other|8.776771
processed_te_m_weather_00631.wav|స్వాతంత్ర్య దినోత్సవ రోజున దేశవ్యాప్తంగా పండగ చేసుకుంటుంటే బాలీవుడ్ హాట్ బ్యూటీ ఎవ్లీన్ శర్మ బికినీ డ్రెస్ లో ఎంజాయ్ చేస్తుంది. |Telugu_M|other|8.242708
processed_te_m_weather_02765.wav|గవర్నర్ల పదవికి బిజెపిలో తగిన అర్హతలు ఉన్నవారు లేనిపక్షంలో ఎన్డిఎ భాగస్వామ్య పక్షాల నుంచి సూచనలు స్వీకరించి నియామకాలు చేయవచ్చు. |Telugu_M|other|9.800000
processed_te_m_general_01556.wav|పెట్రోలియం అండ్ నాచురల్ గ్యాస్ మంత్రిత్వ శాఖ రాంచిలో నిర్వహించిన ఎల్పీజీ, కేటలిస్ట్ ఆఫ్ సోషల్ చేంజ్ సదస్సులో ముఖ్య అతిథిగా పాల్గొని ప్రసంగించారు. |Telugu_M|other|10.030646
processed_te_m_finance_02473.wav|దానికి బదులుగా, నిజంగా మీకు కావలసిన బూత్ ని అద్దెకు ఇవ్వండి మరియు స్క్వేర్ ఉపయోగించి మీ స్మార్ట్ఫోన్లో డెబిట్ మరియు క్రెడిట్ కార్డులను తీసుకోండి. |Telugu_M|other|8.600000
processed_te_m_health_01335.wav|బుధవారం రాత్రి ఆమెకు గుండెపోటు రావడంతో ఫిల్మ్ నగర్ లోని అపోలో హాస్పిటల్ లో చేర్పించగా చికిత్స పొందుతూ ఆమె తుది శ్వాస విడిచారు.|Telugu_M|other|8.985750
processed_te_m_health_02490.wav|అతిసూక్ష్మ పరిమాణంలో ఉండడంతో చర్మం ఉబ్బెత్తుగా ఉన్నట్లుగా కానీ, లేదంటే అసౌకర్యంగా ఉన్నట్లుగా కానీ అనిపించదు. |Telugu_M|other|7.917625
processed_te_m_general_00839.wav|అతను సమాజం లేదా ప్రజలకు తక్కువగా గౌరవం కలిగి ఉన్న ఒక అహంకార, ఫౌల్గురించిన, వంచక పిల్లవాడు. |Telugu_M|other|6.800000
processed_te_m_education_01353.wav|ఆర్సీబీ బౌలర్ యజ్వేంద్ర చాహాల్ అద్భుతంగా రాణిస్తుండడం ఆ జట్టుకు అదనపు ఎనర్జీని ఇచ్చే అంశం.|Telugu_M|other|7.402667
processed_te_m_finance_00885.wav|దివ్యాంగులకు రుణాలు ఇచ్చే విషయంలో బ్యాంకులకు కూడా లక్ష్యాలు పెట్టాలని, అప్పుడే బ్యాంకులు రుణాలు ఇస్తాయన్నారు|Telugu_M|other|7.313917
processed_te_m_agri_02826.wav|అయితే, సున్నం వేయకుండానే ఈ కూలింగ్ బాక్సుల ద్వారా నీరాను సేకరించే పద్ధతిని మేం కనుగొన్నాం. |Telugu_M|other|6.083250
processed_te_m_politics_03566.wav|ఈ కేసు సుప్రీంకోర్టు ప్రధాన న్యాయమూర్తి రంజన్ గోగాయ్ తో కూడిన బెంచ్‌కు ఈనెల ఒకటిన మరోసారి విచారణకు వచ్చింది.|Telugu_M|other|8.126604
processed_te_m_finance_02401.wav|సాధారణంగా షాపింగ్ చేసిన బిల్లులు, ఎటీఎం క్రెడిట్ కార్డు స్లిప్పులు, ఇతర బిల్లులను మనలో చాలామంది పడేసుకుంటాం. |Telugu_M|other|6.803083
processed_te_m_general_01618.wav|చలన చిత్రాలను చూడటం మరియు బిగ్గరగా సంగీతం వింటూ ఇష్టపడే ప్రజలు మరింత సులభమైన హెడ్ఫోన్స్ కోసం బాగా సరిపోతారు. |Telugu_M|other|7.685437
processed_te_m_general_00056.wav|బెంగళూరు:దక్షిణ కొరియా ఎలక్ట్రానిక్స్ దిగ్గజమైన శాంసంగ్ ప్రపంచంలోనే అతిపెద్ద మొబైల్ ఎక్స్పీరియెన్స్ సెంటర్ను మంగళవారం బెంగళూరులో ప్రారంభించింది.  |Telugu_M|other|8.811604
processed_te_m_weather_01407.wav|వైఎస్సార్ పాత్రలో మమ్ముట్టి నటిస్తుండగా విజయమ్మ పాత్రలో బాహుబలి ఫేమ్ ఆశ్రిత వేముగంటి నటిస్తున్నట్లు సమాచారం.|Telugu_M|other|7.917625
processed_te_m_general_02370.wav|సమానత్వం, సోదరభావం, మానవత్వం తదితర ఆదర్శాలతో పురుషులు, మహిళలు, పిల్లలతో ఈ దేశం రూపొందింది. |Telugu_M|other|7.151375
processed_te_m_finance_02590.wav|కృతజ్ఞత మనము మనకు పురోగతి, మరియు దివాలా భయము లేకుండా ఖర్చు చేయగల కరెన్సీ|Telugu_M|other|5.340208
processed_te_m_finance_00709.wav|ఏదైనా మరమ్మతు చేసే ముందు మీ శక్తిలేని ఆటగాడు యొక్క బల్బులను తనిఖీ చేయండి|Telugu_M|other|5.537583
processed_te_m_education_00946.wav|ఒకప్పుడు వచ్చి రావడంతోనే మార్కెట్లో దుమ్మురేపిన జీ ఫోన్లు నేడు డెడ్ స్ఠితికి చేరుకున్నాయి.|Telugu_M|other|6.069333
processed_te_m_health_00267.wav|రెండు నెలలు గర్భవతిగా ఉన్నప్పుడు ఫ్రాంక్లిన్ డీ సెల్వా జంపోలీ మెదడులో రక్తం గడ్డ కట్టింది.|Telugu_M|other|6.597500
processed_te_m_agri_01725.wav|టవర్ కంట్రోలర్ నుండి దూరంలో మందపాటి పొగ ఎగ్జాస్ట్ ఉంది |Telugu_M|other|4.917333
processed_te_m_education_01832.wav|ఈ సినిమా ఎందఱో టెక్నీషియన్ ల జీవితాల దగ్గర నుంచీ విలన్ కాలకేయ జీవితాన్ని కూడా మార్చేసింది.|Telugu_M|other|6.464000
processed_te_m_health_02169.wav|దయచేసి ఈ విషయాన్ని రాజకీయం చేసి ఈ మహమ్మారి లాంటి జబ్బు బారిన పడ్డ వాళ్లని ఇంకా క్షోభ పెట్టకండి అని  అన్నాడు. |Telugu_M|other|7.673813
processed_te_m_general_01388.wav|కుతుబ్ షాహీల సమయంలో ఆ వజ్రం మీర్ జుమ్లా దగ్గరే ఉండిపోయిందా లేక రాజుల దగ్గరఉందా అనేది స్పష్టమైన సమాచారం లేదు. |Telugu_M|other|7.964062
processed_te_m_education_02651.wav|మరో మాజీ కెప్టెన్ హబీబుల్ బషీర్ ఈ మధ్యకాలంలో మా ఆటతీరు మెరుగైందని, ఆసీయా కప్ ఫైనల్ కు కూడా వచ్చామని ఈ సందర్భంగా గుర్తు చేశాడు.|Telugu_M|other|9.546667
processed_te_m_agri_00847.wav|మాక్మిల్లన్ యొక్క వస్త్రాన్ని ఒక చెక్క ఫ్రేమ్ మరియు ఇనుప రిండ్ చెక్క చక్రాలు కలిగి ఉన్నాయి|Telugu_M|other|6.869333
processed_te_m_weather_01261.wav|ఈ ఘటనకు సంబంధించిన ఓ వీడియోను జనసేన పార్టీకి చెందిన శతాఘ్ని మిస్సైల్ ఈరోజు విడుదల చేసింది. |Telugu_M|other|6.663750
processed_te_m_general_01962.wav|ఈ దేశంలో ఒక వ్యక్తిని అతని కులం, మతం బట్టి కాకుండా అతని శక్తి, సామర్థ్యాలు, తెలివి తేటలను బట్టే గౌరవిస్తారు.|Telugu_M|other|7.337125
processed_te_m_weather_00570.wav|చాలా రోజుల క్రితం తెలంగాణలో ఒక సీనియర్ నాయకుడు మాట్లాడుతూ కాంగ్రెస్ కు  త్వరగా శస్తచ్రికిత్స చేయాలి లేకపోతే పోస్టుమార్టం చేయాల్సి వస్తుందన్నారు. |Telugu_M|other|8.800000
processed_te_m_general_01986.wav|వేరొక మాటలో చెప్పాలంటే, దేవుడు తన స్వంత స్వేచ్ఛా చిత్తాన్ని ఎంచుకునే వారిని ఎన్నుకున్నాడు. |Telugu_M|other|5.793000
processed_te_m_politics_00499.wav|అయితే ఖాళీ స్థలం పక్కన ఇంటిలో గుట్టలను బాల్స్ట్ చేసే వడ్డెరలు అద్దెకు ఉండేవారని తెలిసింది.|Telugu_M|other|6.930792
processed_te_m_politics_03321.wav|జేనిదా జిల్లాలోని నోల్దంగా గ్రామంలో ఆనంద గోపాల్ గంగూలీ అనే పూజారి మృతదేహాన్ని స్థానికులు గుర్తించి, పోలీసులకు సమాచారం ఇచ్చారు.|Telugu_M|other|9.668750
processed_te_m_agri_01127.wav|జిల్లాలో అనువైన భూములు ఉన్నప్పటికి బోరుబావుల్లో జల వనరులు సమృధ్ధిగా లేకపోవ డంతో వేసిన కూరగాయ పంటలు చేతికి రాకుండానే ఎండిపోయాయి|Telugu_M|other|9.685333
processed_te_m_politics_02942.wav|ఆత్మరక్షణ కోసం పోలీసులు ఎదురు కాల్పులు జరపడంతో ముత్తు ఇరుళాండి, శకుని కార్తి మృతి చెందారు.|Telugu_M|other|6.826292
processed_te_m_general_00185.wav|స్వాతంత్ర్య దినోత్సవ వేడుకలు, గణతంత్ర దినోత్సవ వేడుకల్లాంటి సందర్భాల్లో ఖాదీ దుస్తుల్ని ప్రమోట్ చేస్తుంటారు. |Telugu_M|other|6.663750
processed_te_m_health_01755.wav|గౌటు వ్యాధికి మందులు తీసుకోవడం ఇష్టం లేనివారు ఈ డ్యాష్ డైట్ ‌ను  పూర్తిగా పాటిస్తే యూరిక్ ‌ను  తగ్గించవచ్చు.|Telugu_M|other|7.639000
processed_te_m_finance_00423.wav|స్టాక్ మార్కెట్ ఎంత బ్రహ్మాండంగా ఉన్నా సుదీర్ఘ కాలం 10 శాతం ఆదాయం వచ్చే సందర్భాలు తక్కువే.|Telugu_M|other|6.036812
processed_te_m_other_01495.wav|ఆసియా కప్ టోర్నీలోనే బిగ్ ఫైట్ గా భావిస్తున్న పాకిస్తాన్ తో మ్యాచ్ కోసం టీమిండియా సభ్యులు బయలుదేరి వెళ్లారు. |Telugu_M|other|6.594104
processed_te_m_other_01765.wav|షావోమి రెడ్మి సిరీస్ నుంచి మూడు సరికొత్త స్మార్ట్ ఫోన్లు ఇండియన్ మార్కెట్లో లాంచ్ చేసింది.|Telugu_M|other|5.746562
processed_te_m_general_01096.wav|అగ్ని భద్రతా సర్టిఫికెట్ ఇది లా "అగ్ని భద్రత అవసరాల కోసం సాంకేతిక రెగ్యులేషన్" లో నిర్ధేశించిన ఏర్పాటు ప్రమాణాలకు తగినట్లుగా నిరూపించే ఒక పత్రం.|Telugu_M|other|9.717187
processed_te_m_general_00587.wav|భారత వైమానిక దళం ఐఏఎఫ్కి చెందిన ఓ తేలికపాటి యుద్ధ విమానం గుజరాత్ కచ్ జిల్లాలో కూలిపోయింది. |Telugu_M|other|7.441625
processed_te_m_education_01588.wav|సభా సాంప్రదాయల ప్రకారం సభలో లేని వ్యక్తి గురించి చర్చీంచొద్దనే విషయం వైసీపీ నేతలకు తెలియదా అని ప్రశ్నించారు.|Telugu_M|other|7.605333
processed_te_m_health_02735.wav|అప్పుడు నాకు జీవితం విలువేంటో అర్థమైంది' అని తన అప్పటి పరిస్థితిని గుర్తుకు తెచ్చుకున్నాడు కంభంపాటి నచికేతా. |Telugu_M|other|6.884333
processed_te_m_education_01806.wav|అయితే దీనిని ఎవరో ఎడిట్ చేశారో తెలియదు కానీ ఆర్జీవీ మాత్ర్రం తన ట్విట్టర్లో పోస్ట్ చేశారు.|Telugu_M|other|6.464000
processed_te_m_weather_01525.wav|అయితే సోమవారం ఉదయం ఏడున్నర ప్రాంతంలోనే టియాంగ్గాంగ్ భూమిని తాకే వీలుందని యూరోపియన్ స్పేస్ ఎజెన్సీ తెలిపింది. |Telugu_M|other|8.544562
processed_te_m_finance_01523.wav|గూగుల్ పే సర్వీసుని తీసుకుంటే క్రెడిట్ లేదా డెబిట్ కార్డు వివరాల్ని ఎన్క్‌రిప్షన్ మోడ్ ‌లో  భద్రం చేస్తుంది.|Telugu_M|other|7.081708
processed_te_m_politics_01926.wav|పర్యాటకులు సిస్మోండో కాజిల్, మేయర్ ప్యాలెస్, పురపాలక భవనం, మాలతెస్టా టెంపుల్ మరియు ఫిష్ మార్కెట్ చూడడానికి సలహాలు ఇస్తున్నారు.|Telugu_M|other|10.065479
processed_te_m_weather_00123.wav|దాంతో అలప్పీలోని ఫ్యామిలీ వెల్ఫేర్ సెంటర్ భవనం ను సుమ దంపతులు దత్తత తీసుకుని, దాన్ని మళ్లీ పాత రూపుకు తీసుకు వచ్చేందుకు ప్రయత్నాలు చేస్తున్నారు. |Telugu_M|other|9.659125
processed_te_m_other_02362.wav|జ్యొతీ రావు ఫూలే స్థాపించిన సత్యశోధక్ సమాజ్ ఫౌండింగ్ మెంబర్గా చురుకైన పాత్ర పోషించిన వాడు. |Telugu_M|other|5.943937
processed_te_m_finance_01018.wav|బడ్జెట్ ‌లో  బ్యాంకులకు  మళ్ళీ మూలధనం ఇచ్చే ప్రతిపాదన ఉంటుందంటూ వస్తున్న వార్తలకు చిన్న బ్యాంకులు సానుకూలంగా స్పందిస్తున్నాయి.|Telugu_M|other|8.707104
processed_te_m_health_00548.wav|డయాజిఫామ్ కాంపోజ్ టెన్షన్, డిప్రెషన్ తగ్గడానికి వాడే మందుల వల్ల పిండానికి హాని కల్గుతుంది.|Telugu_M|other|6.547646
processed_te_m_politics_01326.wav|అణ్వాయుధాల ప్రయోగాల విషయంలో కేంద్ర రక్షణ శాఖ మంత్రి రాజ్ నాథ్ సింగ్ కీలక వ్యాఖ్యలు చేశారు.|Telugu_M|other|6.597500
processed_te_m_agri_02821.wav|మనుష్యులకు నీటి విలువ చాలా గొప్పది, ఈ బహుముఖ పదార్థం లేకుండా మా జీవితాన్ని మేము ఊహించలేము. |Telugu_M|other|6.094875
processed_te_m_agri_01255.wav|ఇతర యాక్సెసరీలు, వెదురు నారతో చేసిన చెప్పులు ఈ వేసవికి సరిగ్గా నప్పుతాయి|Telugu_M|other|6.069333
processed_te_m_politics_01050.wav|అయితే సాఫ్ట్ వేర్, ఎలక్ట్రానిక్ కంటెంట్లొ లోపాల వల్లే ఆయా ఆటోమొబైల్ సంస్థలు తమ వాహనాలను రీకాల్ చేస్తున్నాయి.|Telugu_M|other|7.743479
processed_te_m_other_01086.wav|ఉత్తరాఖండ్ లోని తెహ్రీ జిల్లాలోని ధనౌల్తి అనే చిన్న గ్రామంలో ఈ సుర్కాంద దేవి దేవాలయం ఉంది. |Telugu_M|other|6.861125
processed_te_m_finance_00876.wav|బ్యాంకుల లెక్కన చూస్కుంటే ఎక్కువ మోసాలు ఎస్‌బీఐ ఏటీఎంలలో జరిగాయని, కానీ షేర్ లెక్కన చూస్తే ఐడీబీఐ వాటా ఎక్కువుందని వివరించింది|Telugu_M|other|9.612687
processed_te_m_politics_02903.wav|పరిమళ నత్వానీని వైసీపీ తరఫున రాజ్యసభకు పంపించేందుకు ముకేశ్ అంబానీ ని జగన్ ఒప్పించారని ప్రచారం కూడా మొదలైంది.|Telugu_M|other|8.115000
processed_te_m_general_00355.wav|ప్రతిష్టాత్మక ప్రాజెక్ట్ ఐలో భాగంగా ఆరు అత్యాధునిక డీజిల్ ఎలక్ట్రిక్ సబ్ మెరైన్ల తయారీకి సంబంధించి నేవీ కీలక ముందడుగు వేసింది. |Telugu_M|other|9.300000
processed_te_m_agri_01577.wav|చెక్క పల్ప్ కాగితాన్ని మృదువైన ఫైబర్లు కలిగి ఉండవచ్చు, ఇవి పెన్సిల్ యొక్క ఒత్తిడికి గురవుతాయి, బదులుగా గ్రాఫైట్ను పట్టుకుంటాయి|Telugu_M|other|9.418667
processed_te_m_weather_01173.wav|అత్యంత తక్కువ ధరలో అధ్భుత ఫీచర్లతో హానర్ ప్లే పేరుతో మార్కెట్లోకి సరికొత్త స్మార్ట్ ఫోన్ ని  విడుదల చేసింది. |Telugu_M|other|7.046875
processed_te_m_politics_01315.wav|ఈ కోవలోనే తాజాగా హీరోయిన్ మిష్తి చక్రవర్తి తన సెమీ న్యూడ్ ఫొటోలతో తెగ హల్‌చల్ చేసేస్తోంది.|Telugu_M|other|7.348750
processed_te_m_education_01620.wav|చొక్కారావు గణేష్ మాజీ ప్రిన్సిపాల్.కానీ అదేం పాడుబుద్ధో టాలీవుడ్ నటీమణుల వివరాలు చెత్త వెబ్సైటు లలో పెట్టి పోలీసులకు చిక్కాడు.|Telugu_M|other|8.810667
processed_te_m_weather_01378.wav|ఇక బలమైన మెసేజ్ నే  సాగదీసి చెప్పినట్టు అనిపించడం, అతి సాధారణంగా, సినిమాటిగ్ గా  ముగిసే క్లైమాక్స్ ఈ సినిమాకు ప్రతికూల అంశాలు. |Telugu_M|other|9.055417
processed_te_m_agri_01876.wav|లాగింగ్ కలప డిపో సిబ్బంది రుద్రవరం, చెలిమ అటవీ రేంజ్ పరిధిలోని ఎనిమిది కూపుల్లో శ్యాంపిల్ ప్లాట్లు వేయించారు|Telugu_M|other|8.768000
processed_te_m_health_00838.wav|స్టెరాయిడ్లు తీసుకోవడం వల్ల, బరువు పెరగడమే కాకుండా, ఎముక సాంద్రత కూడా కోల్పోతామని చెప్పిన సుష్మితా రక్తపోటు కూడా అధికంగా ఉంటుందని వెల్లడించింది|Telugu_M|other|9.821667
processed_te_m_finance_02328.wav|చాలా తక్కువ ధర ఉత్పత్తులకు ప్రసిద్ధి ఇది అతిపెద్ద మార్కెట్.నిరంతరం చాలా హాస్యాస్పదంగా ధర కోసం వస్తువుల పెద్ద మొత్తంలో కొనుగోలు అవకాశం ఇస్తుంది. |Telugu_M|other|9.700000
processed_te_m_finance_01868.wav|ట్రేడింగ్లో విజయ, దేనా, బీవోబీ బ్యాంకుల విలీన వార్తలతో బ్యాంక్ సెక్టార్ ప్రతికూలంగా స్పందించింది.దాదాపు అన్ని ప్రభుత్వరంగ బ్యాంకులు నష్టపోయాయి. |Telugu_M|other|10.053875
processed_te_m_education_00504.wav|ఒకసారి మీరు బెలిక్ రౌటర్ ను  రీసెట్ చేసి,ఈ పేజీ ఎగువకు వెళ్లి ఆ డిఫాల్ట్ యూజర్ పేర్లు మరియు పాస్వర్డ్లను మళ్ళీ ప్రయత్నించండి.|Telugu_M|other|9.802667
processed_te_m_agri_00505.wav|రెండు టేబులు స్పూన్ల గులాబీ పూల రేకులను ఒక గ్లాసు నీళ్లకు కలిపి కషాయం తయారుచేసి తీసుకుంటే ఆందోళన, నర్వస్నెస్ వంటివి తగ్గుతాయి|Telugu_M|other|9.792000
processed_te_m_general_01249.wav|కేంద్ర రాష్ట్ర వ్యవస్థల నిర్మాణాంశాలు, వాటి మధ్య సంబంధాలు సంఘర్షణలు ప్రధానంగా ఉండేలా సిలబస్ రూపకల్పన జరిగినట్లు కన్పిస్తోంది. |Telugu_M|other|8.892875
processed_te_m_general_01637.wav|నిజానికి ఇప్పుడు అమెజాన్ అడవుల మంటలను ట్రాక్ చేయడానికి కిలోమీటర్లు కిలోమీటర్ల రిజల్యూషన్ ఉన్న శాటిలైట్ ఇమేజ్లనే వాడుతున్నారు. |Telugu_M|other|8.056958
processed_te_m_education_02816.wav|ఇండియాలో గత కొన్నేండ్లుగా జరుగుతున్న పరిణామాలు చూస్తే గాంధీజీ ఆత్మ క్షోభిస్తోందని కాంగ్రెస్ అధ్యక్షురాలు సోనియాగాంధీ అన్నారు.|Telugu_M|other|9.013333
processed_te_m_weather_01946.wav|ప్రాంతీయ భాషలను పటిష్ఠం చేయాలనే ఆలోచనతో ప్రభుత్వం ఉందని, ఇందుకోసం మైసూరులోని సంస్థను నెల్లూరుకు మార్చారు పోఖ్రియాల్ తెలిపారు. |Telugu_M|other|9.159896
processed_te_m_health_01861.wav|వెన్ను గాయం కారణంగా గత రెండు నెలలుగా క్రికెట్ ‌కి  దూరంగా ఉంటున్న బుమ్రా ఇటీవల ఫిటెనెస్ సాధించి మళ్లీ ప్రాక్టీస్ మొదలెట్టాడు.|Telugu_M|other|8.277542
processed_te_m_finance_02306.wav|గడువులోగా సీ ఫారం సమర్పించే రైస్మిల్లర్లు సీఎస్టీ యాక్టు ప్రకారం ప్రస్తుతం అమలులో ఉన్న పన్ను రాయితీలకు అర్హులుగా ప్రకటించారు. |Telugu_M|other|8.600000
processed_te_m_politics_03343.wav|తెలంగాణ ముఖ్యమంత్రి కెసిఆర్ ఆయత చండీయాగం ఎంత ఆధ్మాత్మికంగా అనధికార ఆర్బాటంగా చేసినా వ్యక్తిగతం ఖాతాలో కొట్టుకుపోయి వుండొచ్చు.|Telugu_M|other|9.276000
processed_te_m_general_00858.wav|భీమారంలోని అరుణోదయ డిగ్రీ కళాశాల ఆధ్వర్యంలో గురువారం జాతీయ రహదారి వారోత్సవాలు, రోడ్డు ప్రమాదాలపై అవగాహనా సదస్సు నిర్వహించారు. |Telugu_M|other|10.065479
processed_te_m_general_01682.wav|కొన్నేళ్ళ క్రితం ప్రతి ఉదయమూ వివిధ్భారతి రేడియో ప్రసారాల్లో మనం విన్న సంగీత్ సరితాకు ఇది విస్తృతమైన వెర్షన్లాగా అనిపిస్తుంది. |Telugu_M|other|8.700000
processed_te_m_agri_01511.wav|ముథోల్ మండల కేంద్రానికి చెందిన షేక్ హైమద్ అనే రైతు పట్టణంలోని పశువుల సంతలో లక్ష రూపాయలు వెచ్చించి మూడు ఎడ్లను కొనుగోలు చేశాడు|Telugu_M|other|9.706667
processed_te_m_politics_02119.wav|మహిళలు వెళ్లడానికి ఎన్నో ఆలయాలు ఉన్నాయని, వారు అక్కడికి వెళ్లొచ్చని, అయ్యప్ప భక్తుల దీక్షను భగ్నం చేయొద్దు అని ఏసుదాసు కోరారు|Telugu_M|other|8.776771
processed_te_m_agri_02762.wav|ఆంధ్రులు కూడా కొన్ని ప్రదేశాలలో ఇళ్ళలో ఎండపెట్టిన మామిడి ముక్కలను వీటిని మామిడి ఒరుగు అంటారు ఏడాదంతా ఆహారంలో భాగంగా వాడుతారు. |Telugu_M|other|8.242708
processed_te_m_finance_01492.wav|ఉద్యోగుల పింఛను ఎగ్గొట్టాలనే కాంట్రిబ్యూటరీ పెన్షన్ పథకాన్ని సిపియస్ కేంద్ర ప్రభుత్వం ఉద్యోగులపై రుద్దింది.|Telugu_M|other|7.325521
processed_te_m_finance_02431.wav|డబ్బు గురించి కాకుండా తన ముందు ఒక షరతు విధించి అంబానీ స్పాన్సర్షిప్ పై  సంతకం చేశారని బింద్రా వెల్లడించారు. |Telugu_M|other|6.954000
processed_te_m_education_01667.wav|కాంప్బెల్ అనేది విద్యాసంబంధ భవనం.ఇది కాలేజ్ ఆఫ్ ఎడ్యుకేషన్ అండ్ హ్యూమన్ ఎకాలజీలో అనేక విభాగాలను కలిగి ఉంది.|Telugu_M|other|8.000000
processed_te_m_agri_01404.wav| సాధారణంగా కజఖ్ మాంసం వంటలలో బదులుగా మటన్ మరియు గుర్రం మాంసం, మరియు బోవిన్ మరియు ఒంటె యొక్క మాంసం చేర్చవచ్చు|Telugu_M|other|9.802667
processed_te_m_politics_02223.wav|ఇక్కడ స్థానికులు చెప్పే కథను అనుసరించి ధుర్యోధనుడు పాండవులను లక్క గృహంలో నిర్భంధించి చంపాలని నిర్ణయిస్తాడు.|Telugu_M|other|8.161437
processed_te_m_agri_00145.wav|నిజాం ప్రాంతంలో దేశ్ముఖ్లకు, దేశారులకు వ్యతిరేకంగా ముస్లిం రైతు ఉద్యమం లో ప్రారంభమై, రైతుసంఘం ఏర్పాటయ్యింది|Telugu_M|other|9.738667
processed_te_m_finance_00377.wav|వడ్డీ రేట్లలో ఎలాంటి మార్పులు చేపట్టకుండా యధాతథంగా ఉంచుతూ ఆర్బీఐ మార్కెట్ వర్గాలను ఆశ్చర్యంలో ముంచెత్తింది.|Telugu_M|other|9.183125
processed_te_m_politics_01217.wav|కళైగర్ కరుణానిధి మృతి పట్ల తెలంగాణ ముఖ్యమంత్రి కల్వకుంట్ల చంద్రశేఖర్ రావు తీవ్ర దిగ్భ్రాంతి వ్యక్తం చేశారు.|Telugu_M|other|7.499667
processed_te_m_education_00908.wav|మగ్బుల్ భాషా దగ్గర శిక్షణ పొందుతున్న ఉషశ్రీ ఖచ్చితంగా దేశానికి పతకాన్ని అందిస్తానని దీమా వ్యక్తం చేస్తోంది.|Telugu_M|other|7.466667
processed_te_m_politics_03204.wav|కాపుబలిజ సంక్షేమం కోసం తెలుగుదేశం సర్కారు ఎంతో చేస్తోందని ప్రచారం చేసుకోవడం రామానుజయ పాదయాత్ర ముఖ్యోద్దేశం.|Telugu_M|other|8.289146
processed_te_m_education_01256.wav|ఎన్నారై పాలసీ కోసం ప్రత్యేక కృషి చేసిన మంత్రి కేటీఆర్, మాజీ ఎంపీ కవితకు అనిల్ కుర్మాచలం కృతఙ్ఞతలు తెలిపారు.|Telugu_M|other|8.661333
processed_te_m_politics_00725.wav|గత కొన్నాళ్లుగా వీరిద్దరూ సన్నిహితంగా ఉంటున్నారని వీరిద్దరి మధ్య సమ్థింగ్, సమ్థింగ్ అని ప్రచారం జరుగుతోంది.|Telugu_M|other|7.104938
processed_te_m_general_00398.wav|ఆమె అధికార పార్టీ ఎంపీగా గాంధీని హత్య చేసిన నాథూరాం గాడ్సేని ఆమె కీర్తించిన తీరు అందరికీ కోపం తెప్పించింది. |Telugu_M|other|7.894417
processed_te_m_politics_01191.wav|ఇక గతంలో ఫెడరల్ ప్రంట్ పేరుతో నానా హంగామా చేసి ఎన్నికలు వచ్చేసరిని కేసీఆర్ మౌనం వహించడం ఏంటని ప్రశ్నించారు.|Telugu_M|other|8.022125
processed_te_m_weather_01865.wav|కాగా బిగిల్ చిత్ర ఫైనాన్సియర్ అన్భు చెలియన్ ఇల్లు, కార్యాలయంలో ఐటీ దాడులు వరుసగా ఐదు రోజులు జరిగి ముగిశాయి. |Telugu_M|other|7.685437
processed_te_m_general_00691.wav|మాతృభాషలో చదువు చెప్పడం, పిల్లలకు వాళ్ల జాతి సంస్కృతుల్ని చెప్పడం కూడా మంచిది అంటున్నారు భాషా శాస్త్రజ్ఞలు. |Telugu_M|other|7.174583
processed_te_m_health_01774.wav|నాజీ దిగ్బంధం నుండి లెనిన్‌గ్రాద్ విముక్తి సాధారణ ప్రజలు అనేక జీవితాలకు , రక్తం మరియు బాధ,ఖర్చు ఇవ్వబడింది.|Telugu_M|other|8.531250
processed_te_m_other_02729.wav|ముంబయిలోని ఫిష్షింగ్ విలేజ్లో పేద పిల్లలతో ప్రారంభమైన ఈ వార్తా సర్వీస్ ఇప్పుడు దేశవ్యాప్తంగా విస్తరించింది.|Telugu_M|other|7.200000
processed_te_m_agri_00590.wav|ఈ కార్యక్రమంలో దేశంలోని పలు రైతు సంఘాలు, ఇతర సంఘాల నేతలు పాల్గొని ఆర్సిఇపి దిష్టిబొమ్మను దగ్ధం చేయ నున్నారు|Telugu_M|other|10.101333
processed_te_m_finance_01596.wav|మైక్రోసాఫ్ట్ ఎక్సెల్ వంటి స్ప్రెడ్షీట్ ప్రోగ్రామ్లు డబ్బు గణనలతో పాటు ఇతర ఆర్థిక గణనల సమయ విలువకు అనువైనవి.|Telugu_M|other|8.474917
processed_te_m_general_00375.wav|స్టేట్ మినిస్టరే కానీ, స్టేట్ మినిస్టర్లా లేడు నాతో పాటు అప్పుడే విమానం దిగిన సెంట్రల్ మినిస్టర్లా ఉన్నాడు. |Telugu_M|other|6.652146
processed_te_m_other_01592.wav|చాలా వరకు కామెడీ క్యారెక్టర్లే చేసిన ఖయ్యూం,ఇద్దరు ముగ్గురు కలిసి హీరోలుగా నటించిన చిత్రాల్లోనూ కనిపించాడు.|Telugu_M|other|6.756625
processed_te_m_agri_00882.wav|స్పిన్నింగ్ అనేది కర్రలు, నూలు లేదా ముడి మొక్కల నుండి జంతువు, మరియు కూడా మెటల్ ఫైబర్స్ను సృష్టించే ప్రక్రియ|Telugu_M|other|8.246875
processed_te_m_politics_01111.wav|పాక్ ప్రధాని యుద్ధోన్మాదిలా మాట్లాడారని ఐరాస వేదికగా భారత విదేశాంగ శాఖ ప్రతినిధి విదిషా మైత్ర దుయ్యబట్టారు.|Telugu_M|other|8.765167
processed_te_m_health_01314.wav|ఇటువంటి హానికారక పదార్థాలు మెదడు మీద ఒత్తిడి కలగజేసి మనిషిని సంతోష ఆహ్లాదకర జీవితం నుండి దూరం చేస్తున్నాయి.|Telugu_M|other|8.010521
processed_te_m_politics_02988.wav|జిల్లాలో గ్రామ పంచాయతీ ఎన్నికలు ముగిసిన తరువాత ఏర్పడిన పంచాయతీల పాలక వర్గాల పాలనకు  నేటితో ఏడాది పూర్తైంది.|Telugu_M|other|8.126604
processed_te_m_politics_01835.wav|శ్రీకాంతాచారి వర్ధంతి సభలో పాల్గొన్న ఎమ్మెల్యే కిషోర్‌కుమార్ గిడ్డంగుల సంస్థ చైర్మన్ సామ్యేలు పాల్గొన్నారు.|Telugu_M|other|7.998896
processed_te_m_other_02507.wav|మనిషి మనసుల్ని, వాటి లోతుల్ని పురిచుట్టి మెలిబెట్టే చిన్న సంఘటనను, మనిషి దారిద్ర్యాన్ని అద్భుతంగా చెప్పారు. |Telugu_M|other|6.756625
processed_te_m_general_01079.wav|దానికి తోడు పృథ్వీ చేసిన ఆ వాఖ్యలపై టీడీపీ సోషల్ మీడియా గ్రూపులు ట్రోలింగ్ ప్రారంభించాయి. |Telugu_M|other|6.000000
processed_te_m_education_03284.wav|మాజీ కేంద్ర మంత్రి సుజనా చౌధరిని ఎంపీ మాల్యాద్రి రాజకీయాల్లో తన గాడ్ ‌ఫాదర్ గా  చెబుతారు.|Telugu_M|other|6.624000
processed_te_m_politics_00825.wav|ఈ కథ ఎవరు డైరెక్ట్ చేస్తే బావుంటుందని ఆలోచిస్తే అప్పుడు నాకు దర్శకుడు అరుణ్ గుర్తొచ్చాడు.|Telugu_M|other|6.199354
processed_te_m_agri_01041.wav|ఇది సాధారణంగా వెదురు ఆకులు చుట్టి గ్లూటైనస్ బియ్యం తయారు ఒక ప్రత్యేక రకమైన డంప్లింగ్ ఉంది|Telugu_M|other|7.114667
processed_te_m_weather_01429.wav|హైదరాబాద్ మరి కొన్ని పట్టణాల్లో తెల్లవారు ఝామున నాలుగు గంటలకే బెనిఫిట్ షొలు వేస్తున్నారు. |Telugu_M|other|5.500000
processed_te_m_education_03074.wav|మొత్తానికి వీడియో ఫుటేజీ అప్ఘాన్కు తొలిసారి వరల్డ్ కప్ ఫైనల్ చేరే అవకాశాన్ని దూరం చేసింది|Telugu_M|other|6.848000
processed_te_m_weather_02095.wav|నెమ్మదిగా లోనికి శ్వాసిస్తూ పైకి చూస్తుంటే అర్థ చంద్రాకారం కలిగి గుఱ్ఱం ఆకారం వలె ఉంటుంది|Telugu_M|other|6.466375
processed_te_m_politics_03238.wav|ఛాంపియన్స్ ట్రోఫీలో అన్ని టాప్ టీమ్లే పాల్గొంటాయి కాబట్టి పోటీ అధికంగా ఉంటుందని చెప్పాడు.|Telugu_M|other|5.920708
processed_te_m_health_01835.wav|సంభోగం సమయంలో నొప్పి కూడా డైస్పార్యూనియా అని కూడా గర్భాశయ క్యాన్సర్ యొక్క లక్షణం కావచ్చు.|Telugu_M|other|6.849521
processed_te_m_finance_01326.wav|అందువలన అతను ఉన్నత పాఠశాల మరియు వారి పొదుపు, వారి సంతతిలో పెట్టుబడి అన్నీ నిష్క్రమించాడు.|Telugu_M|other|6.408333
processed_te_m_politics_01066.wav|మరి అది శాంసంగ్ ఫోన్ అయ్యుంటుందా అంటే కంపెనీ అది మా ఫోన్ కాదని కంపెనీ ప్రతినిధి తెలిపారు.|Telugu_M|other|6.582479
processed_te_m_weather_01457.wav|గత మూడు దశాబ్ధాలుగా ఇంగ్లాండ్ జట్టు మూడు సార్లు వరల్డ్ కప్ ను  ఓడిన జట్టుగా పేరుగాంచింది. |Telugu_M|other|5.676896
processed_te_m_weather_02098.wav|బిల్లీని చూడటానికి డిలారెన్ మెక్నైట్ అనే అమ్మాయి వచ్చి జరిగిన పరిస్థితి అంతా తెలుసుకుంది.|Telugu_M|other|5.676896
processed_te_m_finance_01078.wav|తన బిల్లులు ఇప్పుడు సుబ్బయ్య దగ్గర లేవని తెలియడంతో గవర్రాజు తన డబ్బులు తిరిగి ఇవ్వమంటాడు.|Telugu_M|other|6.547646
processed_te_m_politics_01162.wav|అప్పటి రాష్ట్రపతి అబ్డుల్ కలాం నిర్మల్ భారత్ గ్రామ పురస్కారం సర్పంచ్ రాజమౌళికి లభించింది.|Telugu_M|other|6.826292
processed_te_m_health_00994.wav|క్రిందపడిన రక్తం చుక్కల పై తెగిన రెక్కను క్రిందలాగుతూ పోవడంతో ఎఱ్ఱగా రక్తం గీతలు పడ్డాయి.|Telugu_M|other|6.269021
processed_te_m_agri_02903.wav|పెర్కేల్ అనేది రెండు సామూహిక మరియు కార్డు చేసిన పత్తి నూలుతో తయారు చేసిన సాదానేత వస్త్రం. |Telugu_M|other|6.000000
processed_te_m_education_02388.wav|అప్పటి నుంచి మాజీ ప్రియురాలు రచెల్‌పై ప్రియుడు టాట్లిక్ ప్రతీకార జ్వాలతో రగిలిపోతున్నాడు.|Telugu_M|other|6.464000
processed_te_m_politics_03659.wav|న్యూఢిల్లీ:బోర్డర్ సెక్యూరిటీ  ఫోర్స్‌కు చెందిన మహిళా సైనికులు అద్భుత ప్రదర్శన చేపట్టారు.|Telugu_M|other|6.227812
processed_te_m_finance_02104.wav|అయితే మినిమమ్ బ్యాలెన్స్ అని కాకుండా మంత్లీ యావరేజ్ బ్యాలెన్స్ అని చెబుతుంటాయి బ్యాంకులు. |Telugu_M|other|5.224125
processed_te_m_finance_00757.wav|మీరు ఈ ప్రయోజనం కోసం ప్రత్యేకంగా చిత్రాన్ని తీయడానికి లేదా మోర్గాగ్ఫైలు లేదా స్టాక్ అవసరం|Telugu_M|other|6.478000
processed_te_m_health_02733.wav|ఇలాంటి ఫీలింగ్స్ లేట్ వయసులో వస్తే ఇంకేమైనా ఉందా, హార్ట్ రేట్ పెరిగిపోయి, రక్త నాళల్లో ఎక్కువ ఆక్సిజన్ నిదిపోయి, అవి బ్లాక్ అయిపోయి, గుండె ఆగిపోయినా ఆగిపోతుంది.|Telugu_M|other|9.868104
processed_te_m_finance_00591.wav|బూత్ ‌ల  వారీగా డబ్బు పంపిణీ లెక్కలు కూడా సందీప్ రెడ్డి డైరీలో దొరికాయి|Telugu_M|other|4.248875
processed_te_m_finance_02482.wav|వడ్డీ మొత్తం ముందుగా చెల్లించడం లేదా నెలవారీ చెల్లించడం, అసలు చివరలో చెల్లించడం, లంప్సమ్ గా కొంత చెల్లించడం మొదలైన ఆప్షన్లు అందుబాటులో ఉంటాయి. |Telugu_M|other|9.276000
processed_te_m_agri_01176.wav|ఈ సందర్భంలో, ఇది త్వరగా సాధారణ నీటి లోకి మారుతుంది, ఖచ్చితంగా ప్రమాదకరం|Telugu_M|other|5.941333
processed_te_m_weather_01965.wav|ఇక టొంబొరిన్ కొండ గుహల్లో వెలుతురు పురుగులు చేసే అల్లరి అంతా ఇంతా కాదు. |Telugu_M|other|5.700000
processed_te_m_weather_02693.wav|రెడ్ క్రాస్ సొసైటీ ఆధ్వర్యంలో నిర్వహించిన రక్తదాన శిబిరాల్లో సింగరేణి అధికారులు, కార్మికులు, రెస్క్యూ సిబ్బంది తొమ్మిదిసార్లు రక్తదానం చేశారు. |Telugu_M|other|10.158354
processed_te_m_weather_02808.wav|అయితే మ్యాచ్ పూర్తైనట్టు రిఫరీ ఇంకా విజిల్ వేయకముందే బయట ఉన్న టైటాన్స్ ఆటగాడు ఒకరు కోర్టులోకి రావడంతో ప్రత్యర్థికి టెక్నికల్ పాయింట్ దక్కింది. |Telugu_M|other|9.334042
processed_te_m_finance_01496.wav|కో బ్రాండెడ్ కార్డ్ ఉత్తమ ధర సభ్యులకు రివార్డులు మరియు అన్ని కొనుగోళ్లకు క్యాష్ బ్యాక్ ‌తో  పాటు వార్షిక ఖర్చులపై అదనపు పొదుపులను అందిస్తుంది.|Telugu_M|other|9.508208
processed_te_m_finance_01344.wav|మీరు స్కైప్ ‌ను  ఉపయోగించే ప్రతిసారీ ఆటోమేటిక్ ‌గా  లాగిన్ అవ్వడానికి సూచించిన బాక్స్‌ను మీరు తనిఖీ చేయవచ్చు మరియు మీ ఆధారాలను గుర్తుంచుకోండి.|Telugu_M|other|10.042250
processed_te_m_weather_01570.wav|ఇక్కడ జరుగుతున్న మహిళల ప్రపంచ ర్యాపిడ్, బ్రిడ్జ్ చాంపియన్షిప్ పోటీల్లో తొలిరోజు ఆట తర్వాత ఆమె ప్రంపచ ర్యాంకింగ్స్‌లో రెండో స్థానానికి చేరింది. |Telugu_M|other|8.776771
processed_te_m_finance_00800.wav|ఈ డబ్బు చాలా వరకు వీసా, మాస్టర్ కార్డ్, మొదలైన కార్డు జారీ కంపెనీకి వెళుతుంది వారు దీనిని 'ఇంటర్ఛేంజ్' రుసుము అని పిలుస్తారు|Telugu_M|other|8.916083
processed_te_m_general_01932.wav|ఈ దేవుడు కూడా అజాకే సామ్రాజ్యం యొక్క మాజీ రాజధాని మరియు మెక్సికో నగరం యొక్క ప్రస్తుత ప్రదేశమైన తెనోచ్టిట్లాన్ యొక్క పోషకుడు. |Telugu_M|other|8.556188
processed_te_m_finance_01765.wav|దీనికి తోడు కేంద్ర ప్రభుత్వం గనుక పన్ను మినహాయింపు ఇవ్వని పక్షంలో టోర్నీ వేదికను భారత్ నుంచి తప్పించాలని ఐసీసీ యోచిస్తున్నది|Telugu_M|other|8.463292
processed_te_m_politics_00330.wav|కింబర్లీతో పోల్చితే గోల్కొండ వజ్రాల తవ్వకం, పాలిషింగ్, గ్రైండింగ్ ఖర్చులు ఎక్కువ కావడంతో నిజాంల కాలంలోనే ఈ గనులు మూతపడ్డాయి.|Telugu_M|other|10.053875
processed_te_m_agri_01609.wav|ఆయనకే కాదు ఉదయాన్నే కాఫీ తాగుతూ కిటికీ లోంచి లాన్ వైపు ఎవరు చూసినా వాళ్లకు చెట్ల మధ్యలో వున్న సతీష్ చంద్ర ధృతినే కన్పిస్తారు|Telugu_M|other|8.800000
processed_te_m_finance_00820.wav|కర్నూలు నగరంలోని ఎస్‌బీఐ మెయిన్ బ్రాంచీకి ఖాతాదారుల తాకిడి ఎక్కువగా ఉండటం వల్ల ఏటీఎం సెంటరులో నగదు డిపాజిట్ మిషన్లు పెట్టారు|Telugu_M|other|9.403708
processed_te_m_politics_02028.wav|మహిళలు తీసుకెళ్ళే ఈ బోనాల కుండలను చిన్న వేప రెమ్మలతో, పసుపు, కుంకుమ,తెల్ల ముగ్గుతో అలంకరించి దానిపై ఒక దీపం ఉంచడం జరుగుతుంది|Telugu_M|other|9.531417
processed_te_m_education_02539.wav|ఆమె థొరాక్స్ లో కండరాలను కప్పివేస్తుంది, తరువాత ఆమె శరీరాన్ని కండరాలను కత్తిరించడం ద్వారా ఆమె ఉదరంకు వేడిని బదిలీ చేస్తుంది.|Telugu_M|other|9.152000
processed_te_m_education_01488.wav|అయితే ముందుగా జనసేన గెలిచినా, ఒకే ఒక్క సీటు అయిన రాపాక వరప్రసాద్ ని రాజీనామా చేపించు అప్పుడు ఎన్నికలకు వెళ్దాం అని తెలిపారు.|Telugu_M|other|9.045333
processed_te_m_politics_01656.wav|ఇంతటి ఘనమైన చరిత్ర ఉన్న తమ ఫ్యామిలీ అధికారంలో ఉన్న సమయంలో రాష్ట్రం రెండు ముక్కలుగా విడిపోవటం కిరణ్ కు పర్సనల్ గా ఇష్టం లేదు.|Telugu_M|other|8.660667
processed_te_m_agri_02248.wav|కన్నెపల్లి పంప్హౌజ్కు నాలుగు నుండి ఐదు మీటర్ల నీటి నిల్వలు చేరుకుంటే ఆ మోటార్ను కూడా వెటరన్ చేయడానికి అధికారులు సిద్ధమయ్యారు|Telugu_M|other|9.013333
processed_te_m_health_00513.wav|రెండవది, శస్త్రచికిత్స ఇది రోగి కోసం, అది ముఖ్యమైన డాక్టర్ స్థితి యొక్క పూర్తి చిత్రాన్ని ఉందని వాస్తవంగా ఉంది ఆన్ ‌లైన్ లో.|Telugu_M|other|9.287604
processed_te_m_general_02280.wav|సముద్ర స్పేస్, క్రింద మరియు సర్ఫ్ స్వభావం,భూమి యొక్క వివిధ రాజ్యాలకు  చెందిన వేలాది జీవుల ఆవాసంగా ఉన్నాయి. |Telugu_M|other|7.569333
processed_te_m_health_00028.wav|చాలామంది అథ్లెటిక్లు “మీ కాళ్ళు ముందు మీ పక్కల వాళ్ళ కాళ్ళు ఉండాలని మీరు కోరుకోరు” అని హెండర్షోట్ చెప్పాడు|Telugu_M|other|8.126604
processed_te_m_weather_00915.wav|గ్లెన్ క్వాగ్మిరే సేథ్ మాక్ఫార్లేన్ తన మనసులో ఒకే విషయం మాత్రమే కలిగి ఉన్నాడు మరియు అది మంచు ఫిషింగ్ కాదు. |Telugu_M|other|7.766708
processed_te_m_weather_00751.wav|కాగా,మాక్లూర్ ఎస్సై రామునాయుడు ఆసుపత్రిలో ఆ యువతి వాంగ్మూలం రికార్డు చేయగా బాధితురాలు ఉద్వేగానికి లోనైంది. |Telugu_M|other|7.500000
processed_te_m_other_00858.wav|పూర్తి పల్లెటూరి నేపథ్యంలో సాగే ఈ చిత్రం ఫస్ట్‌లుక్ సోమవారం ప్రసాద్ ల్యాబ్స్ లో  సి కళ్యాణ్ విడుదల చేశారు.|Telugu_M|other|7.151375
processed_te_m_finance_02333.wav|పార్లే కార్డును జాగ్రత్తగా తనిఖీ చేయాలని గుర్తుంచుకోండి, తద్వారా మీరు టైమ్స్ గెలుస్తారో లేదో తెలుసుకుందాం?|Telugu_M|other|6.663750
processed_te_m_agri_02698.wav|కొంతకాలం తర్వాత, లీడ్ నీటి పైప్ లైన్స్ కనిపించాయి, సామ్రాజ్యం యొక్క చాలా భూభాగంలో నీటి సరఫరాను అందించింది. |Telugu_M|other|7.100000
processed_te_m_weather_01463.wav|పెనిలోప్ క్రూజ్ సోదరుడు ఎడోర్డొ క్రూజ్ చాలా రోజులు నుంచి ఇవా లంగోరియాతో డేటింగ్ చేస్తున్న విషయం తెలిసిందే. |Telugu_M|other|7.569333
processed_te_m_education_02184.wav|వరుస ఫెయిల్యూర్స్‌తో గాడి తప్పిన తేజు కెరీర్ను పర్ఫెక్ట్ రూట్లోకి తెచ్చింది చిరంజీవి అనుభవమే అని చెప్పాలి.|Telugu_M|other|7.616000
processed_te_m_education_01034.wav|హైమన్ పొర, కన్నెపొర ఆటల్లో కూడా చిరిగి పోతుంది అని తెలియని మూర్ఖులు ఇటువంటి పరీక్షలు ఇంకా పెడుతూనే ఉన్నారు|Telugu_M|other|7.488000
processed_te_m_politics_03291.wav|ముజప్ఫర్ నగర్ లోక్‌సభ బీజేపీ అభ్యర్థిగా పోటీ చేసిన సంజీవ్ బలియాన్ కూడా బుర్ఖాలపై వివాదాస్పద ప్రకటన చేశారు.|Telugu_M|other|7.778313
processed_te_m_general_01789.wav|వివిధ దేశాల్లో, వివిధ రాష్ట్రాల్లో స్థిరపడ్డ తెలుగు వారి మధ్య సుహృద్భావ సంబంధాలు నెలకొల్పడం వంటివి చేయాలి. |Telugu_M|other|7.847979
processed_te_m_health_02512.wav|ఇతర రకాల మెంటల్ రిటార్డేషన్ల వంటి వ్యాధి బారిన పడటం, బాధపడే వ్యక్తి యొక్క జీవితకాలం గణనీయంగా తగ్గిస్తుంది. |Telugu_M|other|7.743479
processed_te_m_health_00620.wav|రక్తస్కంధనం ఒక దమనిని అదిమి గాయం నుండి రక్తస్రావం కలగకుండా ఆపే కట్టు కోసం రిమోట్ ప్రదేశాల్లో కట్టు కడతారు.|Telugu_M|other|8.776771
processed_te_m_finance_00438.wav|ఇది ఒక అయస్కాంత పట్టీ క్రెడిట్ కార్డ్ ద్వారా కస్టమర్ యొక్క బ్యాంకు ఖాతా గురించి సమాచార సేకరణను కలిగి ఉంది.|Telugu_M|other|7.244250
processed_te_m_education_00312.wav|సెప్టెంబర్ నెలతో ముగిసిన త్రైమాసికంలో ఎఫ్ఎంసీజీ సెక్టార్ రూరల్ వినియోగం ఏడేళ్ల కనిష్ఠ స్థాయికి పడిపోయింది.|Telugu_M|other|8.133125
processed_te_m_finance_02691.wav|ఈ వాటాలున్నాయి ఆ సంస్థ రాష్ట్ర సాంఘిక భీమా యొక్క ప్రయోజనాలు, అలాగే స్కాలర్షిప్లను మరియు జీతాల వంటి సమస్యలు|Telugu_M|other|7.232646
processed_te_m_weather_02682.wav|వుహాన్ నగరంలో పరిస్థితి మరో భయానకంగా ఉండటంతో వీధులన్నీ నిర్మానుష్యంగా మారిపోయి శ్మశాన వైరాగ్యం అలుముకుంది. |Telugu_M|other|7.708646
processed_te_m_weather_01155.wav|అదే సమయంలో, చిప్సెట్ లో  నిర్మించిన కంట్రోలర్ గా  అధికవేగం ఫార్మాట్ ను  అమలు చేయవచ్చని వెంటనే ప్రకటించారు. |Telugu_M|other|7.209417
processed_te_m_agri_02849.wav|పదార్థం ఉత్పత్తి సమయంలో ఏర్పడిన బలమైన అంతర్ముఖం బంధం కారణంగా నొక్కిన చెక్క బోర్డులకు తగినంత అధిక బలం ఉంది. |Telugu_M|other|7.700000
processed_te_m_politics_01801.wav|ఈ విషయాన్ని తెలుసుకున్న తొండమాన్ చక్రవర్తి వెంటనే ఈ ప్రదేశానికి చేరుకొని ఆ స్థల మహాత్మ్యాన్ని గుర్తించాడు.|Telugu_M|other|6.327063
processed_te_m_politics_01532.wav|పెద్ద మేనల్లుడు హెరాల్డ్ గ్రైక్లోక్ నాయకత్వం వహించిన వారు నార్వేను ఒక పాలనలో ఏకం చేయటానికి ప్రచారం చేశారు.|Telugu_M|other|7.998896
processed_te_m_general_02388.wav|బీజేపీ సొంతంగా సృష్టించిన నమో యాప్తో దేశం నలుమూలలా ఉన్న వివిధ వర్గాలతో ప్రధానమంత్రి నరేంద్ర మోదీ మాటామంతీ. |Telugu_M|other|8.660667
processed_te_m_politics_01745.wav|చివరికి ఆపరేషన్ నిర్ణయానికి, అనేక మంది రోగులు అప్పటికే సెఫ్టోప్లాస్టీ చేసిన ఇతరుల సమీక్షలు గురించి తెలుసు.|Telugu_M|other|7.325521
processed_te_m_finance_00302.wav|ముంబై సైరస్ మిస్త్రీ తొలగింపు టాటా గ్రూపుకు భారీ నష్టాలే తెచ్చిపెట్టింది.స్టాక్ మార్కెట్ రెండు ట్రేడింగ్ సెషన్లలోనే టాటా  నష్టాలు చవిచూసింది.|Telugu_M|other|9.299208
processed_te_m_politics_02697.wav|రెవ,డాక్టర్ రోజ్మేరి జాన్ మాట్లాడుతూ స్త్రీల సమాజంలో మహిళలు క్రీస్తును పోలి జీవించాలని నిత్యం ప్రార్థనలతో దైవ చింతన కలిగి జీవించాలని అన్నారు.|Telugu_M|other|10.053875
processed_te_m_general_01804.wav|ఉదయం ఏడు గంటలకు అభిషేకం, తర్వాత ఆరతి కార్యక్రమాలు నిర్వహించిన తర్వాత దేశం నలుమూలల నుంచీ వచ్చిన పండితులు నాలుగు వేదాల్లోని మంత్రాలను పఠించారు. |Telugu_M|other|10.135146
processed_te_m_finance_01436.wav|తెలంగాణ సాధించిన పన్ను ఆదాయం, పన్నేతర ఆదాయం విశ్లేషిస్తే ధనిక రాష్ట్ర‌మేనని, కేసీఆర్ చెప్పింది ముమ్మాటికీ నిజమని ఆర్థిక శాఖ వర్గాలు తెలిపాయి.|Telugu_M|other|10.123521
processed_te_m_agri_02451.wav|అన్ని లిండ్ట్ ఉత్పత్తులు వారు బార్లీ మాల్ట్ తయారు చేసిన లిండ్ట్ చాక్లెట్ ఉత్పత్తులను ఒకే పరికరంలో తయారు చేస్తారు. అంటే వారు గ్లూటెన్ఫ్రీ కాదు|Telugu_M|other|9.775229
processed_te_m_agri_02533.wav|ఆల్మాండ్ సారం మరియు బాదం సువాసనను మూడు వేర్వేరు వనరుల నుండి సృష్టించవచ్చు. బాదం, కొన్ని పండ్ల గుంటలు మరియు కర్మాగారంలో రసాయనాల నుండి వస్తుంది |Telugu_M|other|10.030646
processed_te_m_finance_01434.wav|మీ దొంగ ముఖాలు చూసి బ్యాంకులు ఛీ అంటున్నా, సిగ్గులేకుండా మీ తప్పుడు లెక్కలే నిజం అంటారా?|Telugu_M|other|5.514375
processed_te_m_politics_01350.wav|కాగా ప్రఙ్ఞాసింగ్ ఠాకూర్ భోపాల్ నుంచి బీజేపీ ఎంపీ అభ్యర్థిగా పోటీ చేసిన విషయం తెలిసిందే.|Telugu_M|other|5.858125
processed_te_m_finance_02218.wav|నోట్లను రద్దుచేస్తున్న ట్లు ప్రకటించాక ఒకవిధంగా బ్యాంకులు నిశ్చల స్థితికి చేరు కున్నాయి. |Telugu_M|other|5.595646
processed_te_m_finance_02101.wav|ఈ డబ్బు ఇటలీలోని మదీన ట్రేడింగ్ కంపెనీ ద్వారా జావెద్ ఇక్బాల్ ఖాతాకు వెళ్లినట్లు సమాచారం. |Telugu_M|other|5.800000
processed_te_m_agri_00548.wav|వింటర్ లేదా  డెస్క్ టాప్ గ్రాఫ్టింగ్ ఫిబ్రవరి నుండి ఏప్రిల్ వరకు కాలంలో ఉత్పత్తి ద్రాక్ష|Telugu_M|other|6.986667
processed_te_m_agri_00776.wav|వీధి పశువులు పంటనాశనం చేయడంతో ఇటీవల ఝున్ఝును గ్రామంలో ఒక రైతు ఆత్మహత్య చేసుకున్నాడు కూడా|Telugu_M|other|7.445333
processed_te_m_education_01888.wav|ఎట్టకేలకు అవి గ్రహాంతర జీవులు కాదని అరుదైన గుడ్లగూబ జాతికి చెందిన పక్షులని నిర్దారణైంది.|Telugu_M|other|6.858667
processed_te_m_weather_00945.wav|ఇంతకుముందు ఇరు జట్ల మధ్య తొలి వన్డే కూడా వర్షం వల్ల అర్ధాంతరంగా రద్దయిన విషయం తెలిసిందే. |Telugu_M|other|5.827833
processed_te_m_politics_01849.wav|గోవాలో అత్యధిక శాతం క్యాష్‌లెస్ లావాదేవీలు జరుగుతున్నాయని రక్షణ మంత్రి పారికర్ తెలిపారు.|Telugu_M|other|6.085625
processed_te_m_finance_01610.wav|మీరు చాలా దూరంగా ఉన్నట్లయితే, అది ఓవర్హెడ్ క్యారియర్లో పెట్టుబడి పెట్టడానికి మంచి ఆలోచన.|Telugu_M|other|6.582479
processed_te_m_weather_00541.wav|చిన్న కుమారుడు వరుణ్ కూడా వెయిట్లిఫ్టింగ్ పై  ఆసక్తి చూపడం మధుకు ఇంకా ఆనందం కలిగించింది. |Telugu_M|other|6.100000
processed_te_m_general_01507.wav|ఒక వృత్తంలో ఈ కావలసిన అవుట్పుట్ మరియు ధన్యవాదాలు నృత్యం వారి సామర్థ్యాలను ప్రదర్శించాయి. |Telugu_M|other|6.768250
processed_te_m_agri_01189.wav|అలాగే మాలో కొన్ని రకాల చెట్లు, అచ్చంగా పుల్లటి లేదా తియ్యటి కాయల్నే ఉత్పత్తి చేస్తుంటాయి|Telugu_M|other|6.826667
processed_te_m_health_02320.wav|ప్రస్తుతం చంచల్ గూడా జైల్లో ఉన్న కులశేఖర్ మానసిక వైధ్యుల సమక్షంలో చికిత్స పొందుతున్నాడు.|Telugu_M|other|5.758167
processed_te_m_finance_01465.wav|ఏదైనా పెద్ద బిజినెస్సో, పెద్ద హోదాలో ఉద్యోగం చేస్తేనో లక్షలకు లక్షలు డబ్బు సంపాదిస్తారు.|Telugu_M|other|6.315458
processed_te_m_general_01330.wav|శాసనాల ఆచరణలో జాప్యం, బాధితుల పట్ల వివక్ష వల్లే భావ ప్రకటనా స్వేచ్ఛ అపహాస్యం పాలవుతోంది. |Telugu_M|other|6.800000
processed_te_m_education_00920.wav|ఫలితంగా, ప్రజలు సంక్లిష్ట పరిశోధన మరియు తగిన దాత కోసం వేచి సంవత్సరాలు   ఉంచవలసి ఉంటుంది.|Telugu_M|other|8.266667
processed_te_m_general_02436.wav|ఇంతకీ ఆ దృశ్యం ఏంటంటే, ఓ భారీ విమానం ల్యాండయ్యే సమయంలో రన్ వేపై పెద్ద ట్రక్ అడ్డొస్తుంది|Telugu_M|other|6.594104
processed_te_m_health_02413.wav|ఒకానొక నాటకంలో తికమక డాక్టర్ స్టెతస్‌కోప్ ను  రోగి గుండె మీద కాక తల మీద పెట్టి చూస్తాడు. |Telugu_M|other|6.500000
processed_te_m_general_02159.wav|వాషింగ్ మెషీన్ల మీద ఎప్పుడు ఇవ్వనంత ఆఫర్లను మరియు డిస్కౌంట్లను అమెజాన్ ఇప్పుడు ఇస్తోంది. |Telugu_M|other|5.700000
processed_te_m_general_00626.wav|వారితో కూర్చోండి మరియు వారి వివిధ సామాజిక మీడియా ఖాతా గోప్యతా సెట్టింగ్లను సమీక్షించండి. |Telugu_M|other|6.605708
processed_te_m_finance_01903.wav|డబ్బు వెనుకకు తిరిగి ఇచ్చే విషయంలో పలుమార్లు వాట్సాప్లో మెసేజ్లు పంపినా లాభం లేకపోయింది. |Telugu_M|other|5.897500
processed_te_m_finance_00542.wav|దీంతో పోలిస్తే గత ఆర్థిక సంవత్సరం మోసాల విలువ రెట్టింపైందని ఆర్బీఐకి బ్యాంకులు తెలిపాయి.|Telugu_M|other|5.920708
processed_te_m_health_01735.wav|అమృతాంజనం రాస్తే పోయే తలనొప్పికి కూడా లక్ష రూపాయల చికిత్స చేసే ఖరీదైన డాక్టర్లూ ఉన్నారు.|Telugu_M|other|6.187750
processed_te_m_general_02296.wav|మనం బ్రిటిష్ పాలనలో ఉన్నపుడు స్వతంత్ర్య పోరాటానికి సపోర్ట్ చేస్తూ మంచి సినిమాలు వచ్చేవి. |Telugu_M|other|5.769792
processed_te_m_weather_01869.wav|ఈ క్రమంలో శ్రీనివాస్ కూచిభొట్ల సతీమణి సునయన రాసిన ఉత్తరం ప్రపంచం మొత్తాన్ని కదిలించింది. |Telugu_M|other|6.200000
processed_te_m_health_01049.wav|హంటింగ్టిన్ అని పిలువబడే ఒక జన్యువు యొక్క ఒకటి లేదా రెండు యుగ్మ వికల్పాలలో ఈ వ్యాధి ఒక ప్రధాన పరివర్తన ద్వారా సంభవిస్తుంది.|Telugu_M|other|9.264396
processed_te_m_other_00510.wav|పరిచయం స్పోర్ట్స్ కారు ఆదర్శ బాట్మొబైల్ బదులుగా ఒక సూపర్ హీరో బ్రూస్ వేయ్న్ యొక్క బట్లర్ ఆల్ఫ్రెడ్ ప్రస్తుతం స్థానంలో ఉంది. |Telugu_M|other|8.700000
processed_te_m_education_02426.wav|ఆక్లాండ్ బ్యాట్స్‌మన్ జీత్ రావల్ బలంగా షాట్ కొట్టగా బంతి బౌలర్ ఆండ్రూ ఎలిస్ తల ముందు భాగంలో తగిలి అమాంతం బౌండరీ ఆవల పడింది.|Telugu_M|other|9.664000
processed_te_m_agri_01741.wav|దాల్చినచెక్క ఇక్కడ అందంగా ఉన్న రుచులను పొగడ్తలు కానీ ఏలమ, జాజికాయ, లేదా పసుపు వంటి ఇతర వెచ్చని సుగంధాలతో ప్రయోగాలు చేస్తాయి|Telugu_M|other|9.589333
processed_te_m_education_01056.wav|హైదరాబాద్ వచ్చి లక్డికాపూల్లో ఒక ఫిల్మ్ ఇనిస్టిట్యూట్లో శిక్షణ తీసుకున్న తరువాత నాకు అసిస్టెంట్ డైరెక్టర్గా అవకాశం వచ్చింది|Telugu_M|other|8.480000
processed_te_m_weather_00237.wav|భౌగోళిక పరిస్థితులు, పంటల విస్తీర్ణం బట్టి స్పైస్స్ బోర్డుకు వరంగల్ కేంద్రం కావడంతో తాత్కాలికంగా తరలింపును నిలుపుదల చేశారు. |Telugu_M|other|8.718729
processed_te_m_politics_03067.wav|కమ్యూనిజం ప్రమాదంనుండి సోవియట్ రష్యా రక్షణకు దుర్భేధ్యమైన కవచంగా అమెరికా పశ్చిమ యూరప్ రాజ్యాలతో నాటో సైనిక కూటమి ఏర్పడింది.|Telugu_M|other|8.916083
processed_te_m_education_01274.wav|ఒక నల్లటి చుక్క మాదిరిగా సూర్యుడి మీదుగా బుధుడు ప్రయాణిస్తాడు అని పొజిషనల్ ఆస్ట్రానమీ సెంటర్ డైరెక్టర్ సంజీవ్సేన్ తెలిపారు.|Telugu_M|other|8.256000
processed_te_m_general_01941.wav|జైపూర్:శత్రుసైన్యంపై మరింత వ్యూహాత్మకంగా దాడి చేసేందుకు భారత ఆర్మీ ఎయిర్ క్యావల్రీ అనే నూతన విధానాన్ని ఇటీవల పరీక్షించింది. |Telugu_M|other|8.579396
processed_te_m_other_02558.wav|హరీష్‌పై పవన్కి కూడా గురి ఉంది కాబట్టి చరణ్, హరీష్ శంకర్ కాంబినేషన్లో పవన్ నిర్మించబోయే మూవీ గాసిప్స్కే పరిమితం కాకపోవచ్చు. |Telugu_M|other|9.043792
processed_te_m_finance_02459.wav|డెబిట్ కార్డ్, క్రెడిట్ కార్డ్, నెట్ బ్యాంకింగ్, యూనిఫైడ్ పేమెంట్స్ ఇంటర్ఫేస్ వంటి అన్ని మోడల్ ద్వారా రీఛార్జ్ చేసుకోవచ్చు.|Telugu_M|other|7.000000
processed_te_m_health_03053.wav|హృదయం లేక గుండె కు సంబంధించిన అన్ని రకాల అధునాతన పరీక్షల పేర్లూ ఈ క్రింద పొందుపరచపడినాయి మీ సౌలభ్యం కోసం.|Telugu_M|other|7.836354
processed_te_m_finance_00086.wav|వెంటనే అతను నియంత్రణ వ్యవస్థ యొక్క రేట్ వోల్టేజ్ మరియు ఫ్రీక్వెన్సీ చేరుకుంటాడు, తన కస్టమర్ లోడ్ మారతాయి.|Telugu_M|other|7.743479
processed_te_m_politics_02896.wav|ఎల్లంపల్లి ప్రాజెక్టులో వరద నీరు వచ్చి చేరడంతో బ్యాక్ వాటర్తో గ్రామాలు తడిసి  ముద్దై బురదమయం అవుతున్నాయి.|Telugu_M|other|7.639000
processed_te_m_general_01031.wav|సింహాలు, పర్వత సింహాలు, కార్కల్స్, పులులు, జాగ్వర్లు, చిరుతలు మరియు మరిన్ని సహా పిల్లుల చిత్రాలు ఉన్నాయి. |Telugu_M|other|7.685437
processed_te_m_finance_00731.wav|యెస్ బ్యాంకు, ఆర్బెయిల్, లక్ష్మీ విలాస్ బ్యాంకు లాంటి బ్యాంకుల వడ్డీ రేట్లను పరిశీలించి నిర్ణయం తీసుకోండి|Telugu_M|other|6.292229
processed_te_m_weather_00273.wav|ఎనికేపాడు వద్ద గుర్తు తెలియని వ్యక్తి పట్టాలు దాటుతుండగా నర్సాపూర్నుంచి నాగర్సోల్ వైపు వెళుతున్న ఎక్స్‌ప్రెస్ రైలు వేగంగా వచ్చి ఢీకొట్టింది. |Telugu_M|other|8.500000
processed_te_m_general_02153.wav|బ్రిటిష్ ఆటోమొబైల్ మేజర్ ఎంజీ మోటార్స్ హైబ్రీడ్, విద్యుత్ వెహికల్స్‌ను భారత మార్కెట్కు పరిచయం చేయనున్నది. |Telugu_M|other|7.200000
processed_te_m_health_02647.wav|స్లో గుండె రేటు నిద్ర లేదా కేవలం చాలా రిలాక్స్డ్ వ్యక్తి లో గమనించారు. |Telugu_M|other|5.177667
processed_te_m_finance_00353.wav|"బిన్బాన్క్" స్వతంత్రంగా మొత్తాన్ని పెంచడానికి నిర్ణయిస్తుంది, కస్టమర్ నిరంతరం సేవలను ఉపయోగిస్తే మరియు ఆలస్యం లేకుండా డబ్బు తిరిగి వస్తుంది.|Telugu_M|other|9.055417
processed_te_m_politics_02893.wav|నైదూ మాట్లాడుతూ భారత్‌లోని అమ్నెస్టీ శాఖ స్థానిక దాతలు అందిస్తున్న నిధులతోనే మనుగడ సాగిస్తోందని చెప్పారు.|Telugu_M|other|7.488062
processed_te_m_other_00798.wav|పోత్గల్ ముస్తాబాద్, న్యూస్టుడే:మంత్రి కేటీఆర్ ముస్తాబాద్ మండలం పోత్గల్ గ్రామాన్ని శుక్రవారం సందర్శించారు. |Telugu_M|other|6.884333
processed_te_m_health_01496.wav|ప్రయా ణాలు చేస్తున్నప్పుడు లేదా ఏమైనా దెబ్బలు తాకినప్పుడు, శరీరం కుదుపనకు లోనైనప్పుడు, శరీరానికి తగినంత కాల్షియం అందనప్పుడు నొప్పి వస్తుంది.|Telugu_M|other|9.426937
processed_te_m_politics_02336.wav|కండరాల తిమ్మిరికి అదనంగా, వేడి తిమ్మిరి యొక్క ఇతర లక్షణాలు మూర్ఛ, మైకము, బలహీనత మరియు అధిక పట్టుట ఉంటాయి.|Telugu_M|other|8.904479
processed_te_m_politics_03051.wav|నాటి ఈ కేంద్రంలో పాడుపడిన పరుపులు, తుప్పుపట్టిన బాలెన్సింగ్ బార్, ఫోం పిట్ తెలియని స్థలం చూస్తే దీప ఎంతగా శ్రమించాల్సి వచ్చిందో తెలుస్తుంది.|Telugu_M|other|8.904479
processed_te_m_finance_01223.wav|కానీ ఇతర వర్గాల నాణేలు రాజులు, రచయిత, ఒపేరా గాయని మరియు దేశంలోని ఇతర ప్రముఖ వ్యక్తుల గురించి వర్ణిస్తాయి.|Telugu_M|other|8.498125
processed_te_m_weather_00767.wav|ఖచ్చితంగా బాల్రూమ్ ఎల్లప్పుడూ ఆస్ట్రేలియన్ బాల్రూమ్ పోటీలో ప్రపంచంలో జరుగుతున్న నా అభిమానంలో ఒకటిగా ఉంది. |Telugu_M|other|7.162979
processed_te_m_health_01439.wav|దీనికి గాను అమిత్ గుప్తా గత అక్టోబర్ ‌లో  తనకు ఎముక మూల మార్పిడి కోసం ఎవరైనా దాత కావాలని మైక్రో బ్లాగింగ్ వెబ్సైట్ ట్విట్టర్లో పేర్కోన్నారు.|Telugu_M|other|9.995812
processed_te_m_finance_01060.wav|పురాణ సంస్థ యొక్క శ్రేయస్సు కొరకు సౌండ్ విధానం మరియు కొత్త, అసాధారణ ఆలోచనలు మరియు తగినంత పెట్టుబడి అవసరం.|Telugu_M|other|8.010521
processed_te_m_weather_01282.wav|ఆ వివరాలు విన్న తర్వాత తానూ మున్నలూరు గ్రామాన్ని వీక్షించాలన్న కోరిక రామశాస్త్రులు గారిలో బాగా పెరిగింది. |Telugu_M|other|6.837896
processed_te_m_other_02137.wav|అదే విధంగా వైసీపీ నుంచి టీడీపీలో చేరిన అనేక మంది బెర్త్ లకు డోకా లేదు. |Telugu_M|other|5.100000
processed_te_m_education_00961.wav|వీణ విద్వాంసుడిగా మేస్ట్రో అవార్డును అందుకున్న రాజేష్ ప్రముఖ సంగీత దర్శకుడు జి రామనాధన్ తమ్ముడి కుమారుడు.|Telugu_M|other|7.605333
processed_te_m_education_00983.wav|మొదటి స్టేజ్లో ఆఫీసర్ ఇంటలిజెన్స్ రేటింగ్ ఓఐఆర్ పరీక్షలు జరిపి రెండో స్జేజ్కి అభ్యర్థులను ఎంపిక చేస్తారు.|Telugu_M|other|8.010667
processed_te_m_education_01598.wav|సింగ్ గత నెల లండన్లో ఆర్సెలార్ మిట్టల్ చైర్మన్ లక్ష్మీ మిట్టల్తో సమావేశమై జాయింట్వెంచర్పై చర్చలు జరిపారు.|Telugu_M|other|7.850667
processed_te_m_education_03478.wav|సాంబార్ సరస్సు జైపూర్ మరియు జోధ్పూర్ రాజుల మధ్య గొడవలో ఉంది. అది చివరికి బ్రిటిష్ వారికి బదిలీ చేయబడింది.|Telugu_M|other|7.337125
processed_te_m_general_00611.wav|ఇది మొదటి నృత్యం బయట ప్రపంచం నుండి మానవ భావోద్వేగ ముద్రలు యొక్క వ్యక్తీకరణ ప్రాచీన కాలంలో జనించిన అంటారు. |Telugu_M|other|7.755083
processed_te_m_general_01869.wav|ముంబై యూవై ఏవియేషన్ కు చెందిన ఈ చార్టెడ్ విమానం ల్యాండ్ అవుతున్న సమయంలో అదుపు తప్పి ఘట్కోపర్ ప్రాంతంలో నిర్మిస్తున్న భవనం వద్ద కుప్పకూలింది. |Telugu_M|other|9.763625
processed_te_m_agri_01018.wav|జీలకర్ర పొడిని నీటిలో కలిపి పేస్టులా చేసి ముఖానికి రాసుకుని ఆరిన తర్వాత ముఖం కడుక్కొంటుంటే మొటిమలు పోతాయి|Telugu_M|other|8.389062
processed_te_m_finance_00162.wav|క్రెడిట్ కార్డుపై ప్రీ అప్రూవ్డ్ రుణం ఇస్తారు కాబట్టి కార్డు జారీచేసే సంస్థే దానికి పరిమితినీ విధిస్తారు.|Telugu_M|other|7.232646
processed_te_m_education_01642.wav|ఈ సినిమాకి సంబదించిన శభ్దాలను బాల్బీఅట్మాస్ సౌండ్ టెక్నాలజీలో మిక్స్ చేసే పనులు వచ్చే నెల నుంచి చేస్తారు.|Telugu_M|other|8.512000
processed_te_m_other_02998.wav|వజ్రాన్ని వజ్రంతోనే కోయాలి అన్నట్లు అధర్మాన్ని అధర్మంతోనే జయించి, ధర్మాన్ని రక్షించడమే కృష్ణావతార ధ్యేయం. |Telugu_M|other|9.426937
processed_te_m_weather_00935.wav|అప్పట్లో అదేదో యజ్ఙాన్ని భక్తి శ్రద్ధలతో నిర్వహిస్తే చివరి రోజు వర్షం కురుస్తుందని జీయర్ స్వామి చెప్పారట. |Telugu_M|other|7.070104
processed_te_m_weather_02082.wav|అలాగే నల్గొండ జిల్లా చిట్యాల మండలం గుండ్రాంపల్లిలో ఓటు వేసేందుకు వచ్చిన వృద్ధుడు గుండెపోటుతో కన్నుమూశాడు. |Telugu_M|other|7.012062
processed_te_m_finance_01506.wav|మీ ప్రాంతానికి కొన్ని రకాలైన హార్డీలను ఎంచుకోండి, ఆపై వారికి  ఏ విధమైన సూర్యరశ్మి అవసరమో చూడటానికి లేబుళ్లను తనిఖీ చేయండి.|Telugu_M|other|9.995812
processed_te_m_finance_02279.wav|చైనాలో చాలామంది ధనవంతులు పెట్టుబడులు పెట్టేందుకు నిత్యం ఊగిసలాడే స్టాక్ మార్కెట్లకు ప్రత్యామ్నాయ రంగాల గురించి ఆలోచించారు. |Telugu_M|other|8.045333
processed_te_m_general_00154.wav|ఉత్తమ ఉచిత ఆన్లైన్ పద గేమ్స్ మరియు లేఖ ఆటలు ఆడండి క్రాస్ వర్డ్స్, హాంగ్మాన్, పద శోధన మరియు పదజాలం గేమ్స్ వంటి ఆటలను ఆడండి. |Telugu_M|other|9.241167
processed_te_m_politics_00182.wav|ఎలక్ట్రానిక్ కన్ఫర్మేషన్ ఆఫ్ ఎన్‌రోల్‌మెంట్ అందుకున్నాక విద్యార్థులకు స్టూడెంట్ వీసాకు దరఖాస్తు చేసుకునే అర్హత లభిస్తుంది.|Telugu_M|other|7.877187
processed_te_m_other_02392.wav|పార్టీ సిద్ధాంతాల్ని, హామీల్ని ప్రజలకు వివరించడం, వారు అంగీకరిస్తే పార్టీ సభ్యులుగా చేర్చుకోవడం ఈ కార్యక్రమం ముఖ్యోద్దేశం. |Telugu_M|other|7.700000
processed_te_m_other_00323.wav|ఆ తరువాత పెద్దోడు చిన్నోడు ఊళ్లోకి పరుగెత్తారు.ఊళ్లో వాళ్లకి జరిగింది చెప్పారు. చిన్నోడు పెద్దోడిని ఎలా కాపాడాడో చెప్పారు. |Telugu_M|other|8.100000
processed_te_m_health_02022.wav|కనుకనే శరీరం వాసన, గుండె లబ్డబ్, మెదడు తరంగాలు, ఒంటి లోపల ఉండే సూక్ష్మజీవులు కూడా ఎవరికి వారిలో వేరుగా ఉన్నాయి అంటున్నారు.|Telugu_M|other|9.937771
processed_te_m_finance_01431.wav|లాట్వియా, హంగరీ, ఆర్మీనియా, బోస్నియా దేశాల కేంద్ర బ్యాంకులు ప్రపంచంలో అత్యంత స్వతంత్రంగా వ్యవహరించే సంస్థలుగా పేరుపడ్డాయి.|Telugu_M|other|8.718729
processed_te_m_finance_02380.wav|మీరు మీ సంస్థ దాని సేకరణను సమతుల్యం చేయడానికి, మీ కంపెనీ క్రెడిట్ విధానాన్ని,క్రెడిట్ విక్రయం నుండి సగటు రోజులతో పోల్చాలి.|Telugu_M|other|8.567792
processed_te_m_politics_01954.wav|మెగా కుటుంబానికి రెండు హిట్లిచ్చిన దర్శకుడు హరీష్ శం‌కర్  డైరెక్ట్ చేస్తున్న ఈ చిత్రంలో పూజ హెగ్డే హీరోయిన్ గా నటిస్తోంది.|Telugu_M|other|7.621250
processed_te_m_other_00356.wav|సాహిత్య విమర్శలో కూడా కులం స్పృహ, జెండర్ స్పృహ, మైనారిటీ స్పృహ, ప్రాంతీయతా స్పృహ అంటూ విడదీసి అంచనా వేయడం కూడా జరుగుతోంది. |Telugu_M|other|9.357271
processed_te_m_other_00727.wav|పోలీసులు అందించిన వివరాల ప్రకారం ఆనందపురం మండలం శొంఠ్యాం గ్రామానికి చెందిన గురమ్మతో పదేళ్ళ కిందట పాపయ్యకు వివాహం జరిగింది. |Telugu_M|other|8.637458
processed_te_m_finance_01256.wav|ఈటీఎఫ్ లపై రాబడులు ప్రభుత్వరంగ బ్యాంకులు ఇవే కాల పరిమితుల డిపాజిట్లపై ఆఫర్ చేస్తున్న రేట్ల స్థాయిలోనే ఉంటాయని భావించొచ్చు.|Telugu_M|other|8.707104
processed_te_m_politics_01755.wav|పారిశుద్ధ్యంలో, అంటువ్యాధుల నియంత్రణలో, జీవన ప్రమాణాల పెంపులో మనమే దేశంలో ముందుండాలని ముఖ్యమంత్రి చంద్రబాబు ఆకాంక్షించారు.|Telugu_M|other|8.138229
processed_te_m_general_00987.wav|ఆమె వేసుకున్న బ్లౌజ్‌పై హిందువుల దేవుడు శ్రీరామ అనే పేరును ముద్రించి ఉండటంతో ఆ ఫోటో సోషల్ మీడియాలో పెద్ద దుమారం రేపుతుంది. |Telugu_M|other|8.196271
processed_te_m_agri_01236.wav|రాజు చేతి దెబ్బ, రైతు చేతిలో మేక తిన్నట్లు, ఎక్కడి కోపాన్నో కుటుంబ సభ్యుల మీద చూపెడతాం ఫలితంగా కుటుంబ సౌఖ్యం కోల్పోతున్నాం|Telugu_M|other|9.909333
processed_te_m_politics_00519.wav|జూలైలో ప్రారంభం కానున్న కొత్త విద్యా సంవత్సరంలో విద్యార్థులు బ్రౌన్ ట్రౌజర్, బ్రౌన్ పింక్ కాలర్, గీతల చొక్కాలను ధరిస్తారు.|Telugu_M|other|8.303750
processed_te_m_education_00150.wav|ప్రతి స్ట్రోక్తో గరిష్ట సామర్ధ్యం కోసం ఏకరీతి లోడ్ పంపిణీ అందించే ప్యాకేజీని విస్తృత బేరింగ్ ప్లేస్మెంట్ పూర్తి చేస్తుంది.|Telugu_M|other|8.512000
processed_te_m_politics_00308.wav|తుళ్లూరు, నెక్కల్లు, ఐనవోలు గ్రామాలకు చెందిన కొందరు రైతులు నూతనంగా నిర్మిస్తున్న ఉద్యోగుల క్వార్టర్స్‌వద్ద నిరసనకు దిగారు.|Telugu_M|other|8.758750
processed_te_m_health_03011.wav|క్రమం తప్పకుండా వ్యాయామం చేయడం వల్ల సంపూర్ణ ఆరోగ్యాన్ని పొందవచ్చని హెచ్ డబ్ల్యుబీ ఇంటర్నల్ ఫైనాన్సియల్ అడ్వయిజర్ తెలిపారు. |Telugu_M|other|7.600000
processed_te_m_agri_01551.wav|అమీబా నగేర్లియా ఫౌలరి అనేది నేల మరియు మంచినీటి ఆవాసాలలో సాధారణంగా కనిపించే ప్రోటోజోవాన్|Telugu_M|other|8.128000
processed_te_m_politics_03515.wav|ఇకపోతే, ఇప్పుడు ఫిక్స్ చేసిన టైమ్కే మెగా హీరోలంతా థియేటర్ల ముందుకు వచ్చేసి పోటీ పడతారా?|Telugu_M|other|5.920708
processed_te_m_politics_02724.wav|హౌస్మేట్స్ తీరుకు కొన్ని సినిమా సీన్లను జోడిస్తూ రూపొందించిన ఈ వీడియో తెగ నవ్విస్తుంది.|Telugu_M|other|5.955542
processed_te_m_politics_00910.wav|పిల్ల జమిందార్ ఫేమ్ అశోక్ డైరెక్ట్ చేస్తున్న ఈ చిత్రం సస్పెన్స్  థ్రిల్లర్ గా ఉండనుంది।|Telugu_M|other|5.502750
processed_te_m_health_02775.wav|అంకితమైన యోగ స్టూడియోలో ఉన్న తరగతులు మరింత వ్యాయామం మరియు తక్కువ ప్లేటైంలను అందిస్తాయి. |Telugu_M|other|6.466375
processed_te_m_finance_00946.wav|భీమా వివాదాలు కారణంగా ఈ కంపెనీల అవసరం లేని వారు సొంత వ్యాపారం చెయ్యు పథకాలు సంభవిస్తాయి|Telugu_M|other|6.547646
processed_te_m_weather_01540.wav|డియోన్ మరియు ది బెల్మోంట్లచే "వెన్ యూ విష్ అపాన్ ఎ స్టార్" పాటను అతను ప్రభావితం చేశాడు. |Telugu_M|other|6.400000
processed_te_m_politics_02723.wav|పురుషులు అలా ఉండరు ఉండలేరు.అలా మల్టీ టాస్కింగ్ చేశా కాబట్టే ఇవాళ ఈ స్థాయికి చేరుకున్నా.|Telugu_M|other|6.698583
processed_te_m_education_02415.wav|అప్పుడు గుర్తుకు తెచ్చుకోండి, బహుశా మీరు ఇటీవల ఫ్లీస్ కోసం ఒక ఔషధంతో కిట్టిని పంపుతారు.|Telugu_M|other|6.762667
processed_te_m_other_00385.wav|చిమ్నీ కుండల కోసం ఇతర పేర్లను చిమ్నీ స్టాక్, చిమ్నీ కెన్, మరియు ట్యూడర్ చిమ్నీ ఉన్నాయి. |Telugu_M|other|6.930792
processed_te_m_other_01445.wav|సో, అటు స్టార్ హీరోలు, ఇటు అప్కమింగ్ హీరోలతో బ్యూటిఫుల్ కెరీర్ ఎంజాయ్ చేస్తోంది రష్మిక. |Telugu_M|other|5.688521
processed_te_m_health_02227.wav|ఈ వ్యాధి ప్రధానంగా గబ్బిలాలలో కనిపించేది కాని ఇప్పుడు అది మనుష్యులకు కూడా వ్యాపించింది. |Telugu_M|other|6.025208
processed_te_m_health_02528.wav|ఒక దంత శోషణ సాధారణంగా రూట్ కాలువ చికిత్స లేదా ఎండోడోన్టిక్ సర్జరీతో చికిత్స పొందుతుంది. |Telugu_M|other|6.396729
processed_te_m_education_00698.wav|ఈ ఒక ఛార్జింగ్ స్టేషన్ వద్ద లేదా ఒక గ్రౌన్దేడ్ సాకెట్ ద్వారా ఒక గ్యారేజీలో గాని చేయాలి.|Telugu_M|other|7.242667
processed_te_m_weather_00830.wav|జోహ్రి ఎన్క్లేవ్ ప్రాంతంలోని ఓ మురుగు కాలువలో గురువారం ఉదయం ఒక మృతదేహాన్ని గుర్తించారు. |Telugu_M|other|6.100000
processed_te_m_health_00531.wav|అలాగే, డిస్కౌంట్ లేదు, మరియు స్నాయువులు నొప్పి కారణమయ్యే వంటి ఆర్థరైటిస్ అంటు వ్యాధులు.|Telugu_M|other|6.338667
processed_te_m_health_02044.wav|రచయిత్రి నీలం కుమార్ సహకారంతో క్యాన్సర్ వ్యాధి తన జీవితాన్ని ఎలా మార్చిందో చెబుతూ హీల్డ్ హౌ క్యాన్సర్ గేవ్ మి న్యూ లైఫ్ అనే పుస్తకం రాశారు. |Telugu_M|other|9.300000
processed_te_m_agri_02706.wav|అడవి కుక్కలు పచ్చి మాంసం తింటాయి, పెంపుడు కుక్కలు మనుషులతో పెరుగుతాయి కాబట్టి అవి పచ్చి మాంసం తినకూడదు లాంటి కొత్త సిద్ధాంతాలు చెప్పసాగారు. |Telugu_M|other|8.700000
processed_te_m_finance_01680.wav|జీఎస్టీ అమలు వల్ల ఆయా రాష్ట్రాలకు ఏర్పడ్డ ఆదాయ లోటును పూడ్చేందుకు వీలుగా కేంద్రం గరిష్ఠ పన్ను శ్లాబుకు అదనంగా పరిహార సుంకం వసూలు చేస్తోంది.|Telugu_M|other|10.065479
processed_te_m_finance_02298.wav|తక్కువ స్థాయిలో ద్రవ్యోల్బణం ఒక పరిశ్రమలో వేతనాలను సర్దుబాటు చేయగలదు, అయితే ప్రతి ద్రవ్యోల్బణం కార్మిక మార్కెట్లో దృఢత్వాన్ని కలిగిస్తుంది. |Telugu_M|other|8.974146
processed_te_m_finance_01851.wav|ఏటీఎం సెంటర్ ఎదుట ఉన్న సీసీ కెమరాలు ధ్వంసం చేసి, ఏటీఎం కేంద్రంలోకి ప్రవేశించి ,మిషన్ను ధ్వంసం చేసి, అందులోని డబ్బు తీసేందుకు ప్రయత్నించారు. |Telugu_M|other|9.500000
processed_te_m_finance_02651.wav|అదనంగా, భాగస్వామ్యం తోటపని, ప్రభావితం సంబంధించిన సమస్యలు, టౌన్ ప్లానింగ్ అండ్ ల్యాండ్ కోడ్ మరియు పౌర మరియు పన్ను కోడులు వ్యక్తిగత విభాగాలను|Telugu_M|other|9.717187
processed_te_m_politics_02410.wav|క్యాస్టింగ్ కౌచ్ గురించి కామెంట్లు, పవన్ కళ్యాణ్‌పై  విమర్శలు, నటులపై ఆరోపణలు ఇలా ఒకటేంటి అన్నిటి గురించి సోషల్ మీడియాలో పెట్టిస్తుంది ఆమె.|Telugu_M|other|9.299208
processed_te_m_health_00119.wav|పుణ్యకర్మలు చేసినవాడు పుణ్యాత్ముల గర్భం నుంచి, అలాగే పాపాలు చేసినవాడు పాపాత్ముల గర్భం నుంచి జన్మిస్తారు.|Telugu_M|other|6.977229
processed_te_m_politics_00609.wav|గార్బేజి నిర్మూలనకు ఎవరు బాధ్యులో మీరే చెప్పాలని కోర్టు లెఫ్టినెంట్ గవర్నర్ కార్యాలయాన్ని ప్రశ్నించింది।|Telugu_M|other|6.686979
processed_te_m_politics_01933.wav|లేహ్‌ కు బదులుగా మరోచోట స్థలం ఇవ్వడానికి ప్రభుత్వం అంగీకరిస్తే నిపుణులు పరిశీలించి ఆమోదం తెలపాల్సి ఉంది.|Telugu_M|other|7.615771
processed_te_m_agri_00424.wav|అయితే సీసీఐ పత్తి కేంద్రాలకు వచ్చే పత్తిని వద్ద నుంచి మిల్లుకు వెళ్ళె వరకు అన్నీ ఏర్పాట్లు చేయాల్సిందిగా|Telugu_M|other|8.501333
processed_te_m_general_00727.wav|ఓ సీనియర్ పోలీసు అధికారి నోడల్ ఆఫీసర్ గా నియమిస్తూ టాస్క్‌ఫోర్స్ను ఏర్పాటు చేయాలని కూడా తేల్చిచెప్పింది. |Telugu_M|other|7.337125
processed_te_m_general_00639.wav|ఇక్కడ పర్యాటకులు డచ్ శిల్పి అయిన అడ్రియన్ డి వ్రైస్ సృష్టించిన అనేక రకాల కాంస్య పురాతన కట్టడాలు చూడగలరు. |Telugu_M|other|7.592542
processed_te_m_weather_00384.wav|కానీ పాల్ వాస్క్యూజ్ అతను ఈ యోస్మైట్ పార్క్ ఇంద్రధనస్సు దృష్టిలో ఒక ఆధ్యాత్మిక అనుభవాన్ని కలిగి ఉన్నాడు. |Telugu_M|other|7.871187
processed_te_m_politics_02710.wav|దువ్వాడ వరకే ఎక్స్‌ప్రెస్ రైళ్లు వెళ్తాయని, వాల్తేరు వరకు రైళ్లు వెళ్లబోవని కొన్నాళ్లు ప్రచారం జరిగింది.|Telugu_M|other|6.965604
processed_te_m_education_01473.wav|కమిలినీ ముఖర్జీ పాత్రతో ఒక పాట కూడా పెట్టించి కొన్ని శొభగులు దిద్దేవారేమో క్రియేటివ్ దర్శకుడు కృష్ణవంశీ.|Telugu_M|other|7.541333
processed_te_m_agri_00913.wav|పుదీనా వంటకాల్లో మనం ఎక్కువగా వినియోగించే పుదీనా ఆకుల వల్ల జలుబు, దగ్గు, వొంటి నొప్పులు తగ్గుముఖం పడతాయి|Telugu_M|other|8.650667
processed_te_m_agri_01242.wav|భూస్వామి జగన్నాథాన్ని గుమ్మడి పొలం తగాదాల్లో జరిగిన కొట్లాట నుంచి కాపాడే యత్నంలో పాలేరు వీరయ్య మరణించాడు|Telugu_M|other|8.445937
processed_te_m_politics_00677.wav|అయితే ఫృధ్వీ రాజ్ వెంటనే ఎలర్టై అలాంటి నెగిటివ్ ప్రచారం చేయవద్దని ఆయన ఫ్యాన్స్ ని సోషల్ మీడియాలో కోరారు.|Telugu_M|other|7.313917
processed_te_m_other_02009.wav|ఆ తరువాత కాలంలో పలు క్షేత్రాలను దర్శిస్తూ వస్తోన్న ఆది శంకరుల వారు, ఈ క్షేత్ర మహాత్మ్యాన్ని గుర్తించారు. |Telugu_M|other|6.800000
processed_te_m_health_01868.wav|ఒక్కొక్క ఇంద్రియం నుండి దృష్టిని మరల్చుకుంటూ నాసికా రంధ్రాలను చేర్చి ఉచ్ఛ్వాస నిశ్వాసలపై దృష్టి నిలపాలి.|Telugu_M|other|7.615771
processed_te_m_politics_00805.wav|వాచ్యాతండాలో సర్పంచ్ లావూరి శ్రీనునాయక్ ఆధ్వర్యంలో ప్లాస్టిక్ నివారణలో భాగంగా గన్నీ బ్యాగులను అందజేశారు.|Telugu_M|other|7.731875
processed_te_m_health_00852.wav|జ్వరం వచ్చినప్పుడు అధిక ఉష్ణోగ్రతకు మెదడులోని రక్తంలో సోడియం, గ్లూకోజ్ లెవల్స్ అబ్నార్మల్‌గా  పెరుగాతాయి|Telugu_M|other|7.244250
processed_te_m_politics_00568.wav|రాష్ట్రంలో యువత నిరాశ, నిస్ఫృహలో ఉందని, నిరుద్యోగ భృతి ఇస్తానన్న చంద్రబాబు యువతను మోసం చేశారని తెలిపారు.|Telugu_M|other|8.246875
processed_te_m_weather_01656.wav|అయితే చివరి రౌండ్లో రష్యాకు చెందిన గ్రాండ్ మాస్టర్ అలెగ్జాండర్ మత్వోలెవ్‌ పై విజయం సాధించి గ్రాండ్ మాస్టర్ హోదాకు సాధించివలసిన పాయింట్లు సొంతం చేసుకున్నాడు. |Telugu_M|other|10.000000
processed_te_m_general_02084.wav|అమ్మోనియా కూడా దాని రసాయన లక్షణాలను ప్రదర్శిస్తుంది. |Telugu_M|other|3.459396
processed_te_m_education_01554.wav|ఏపీ ఫైనాన్షియల్ కేపిటల్ అయిన విశాఖను బ్లాక్చెయిన్ టెక్నాలజీకి సెంటర్గా మార్చడంలో విజయం సాధించారు లోకేష్.|Telugu_M|other|7.082667
processed_te_m_weather_01910.wav|మార్నింగ్ టీ ఎన్ని గంటలకు చేయాలి దగ్గర్నుంచి,కూరలో ఉప్పెంత వేయాలి వరకూ ప్రతిచోటా తంటా తెచ్చే విధంగా ఉంటుంది ఆమె ప్రవర్తన. |Telugu_M|other|8.788375
processed_te_m_agri_01368.wav|తక్కువ పెట్టుబడితో అధిక దిగుబడిని లాభాలను పొంది రైతు బాగుపడాలి. నలుగురికి ఆరోగ్యాన్ని అందించాలి. ఇది ఈ యువరైతుల టార్గెట్.|Telugu_M|other|9.589333
processed_te_m_education_02324.wav|దొమ్మర నంద్యాల గ్రామంలో చేనేత కార్మికుని ఇంటిపై పడ్డ పిడుగుతో అతని జీవనాధారం అయిన మగ్గం, ఇంటిలోని సామాగ్రి దగ్ధం అయ్యాయి.|Telugu_M|other|8.533333
processed_te_m_health_00187.wav|ఫిడెల్ ఏంజెల్ కాస్ట్రో దియాజ్బాలార్ట్ తీవ్ర నిస్పృహలో ఉండటం వల్ల వైద్యుల బృందం ఆయనకు కొన్ని నెలల పాటు చికిత్స అందించింది.|Telugu_M|other|9.270625
processed_te_m_weather_02795.wav|ఆదివాసీ యువనేతగా ఉన్న సాంతనా చక్మా పట్ల మనోజ్ కాంతి దేవ్ ప్రవర్తించిన తీరును లెఫ్ట్ ఫ్రంట్ కన్వీనర్ బిజన్ ధార్ ఖండించారు. |Telugu_M|other|8.858042
processed_te_m_other_02746.wav|పవిత్రంగా, మనస్ఫూర్తిగా, నిర్మలమైన మనస్సుతో అమ్మను ఆరాధిస్తే చాలు ఆ చదువుల తల్లి ప్రసన్నమై కోరిన విద్యలను ప్రసాదిస్తుంది. |Telugu_M|other|8.474917
processed_te_m_agri_02678.wav|ఇందులో ఉండే హోలోగ్రామ్ యంత్రం అవతలి వ్యక్తి రూపాన్ని తీసుకుని, నీటి ఆవిరితో కూడిన తెరపైకి త్రీడీ ప్రతిరూపంలో పంపిస్తుంది. |Telugu_M|other|7.600000
processed_te_m_general_01478.wav|విస్తృతమైన శిల్పాలు మరియు ఆభరణాలు ఇరవయ్యో శతాబ్దం మొదటి సగం నుండి నార్వే అత్యుత్తమ కళాకారుల యొక్క ప్రతిభను ప్రదర్శించాయి. |Telugu_M|other|9.055417
processed_te_m_health_01726.wav|చాలామంది ప్రజలు వ్యాయామం బైక్ ఎలా ఎంచుకోవాలో వొండరింగ్ చేస్తున్నాం, ఇప్పుడు దాని గురించి మీకు చెప్పడానికి ప్రయత్నిస్తాము.|Telugu_M|other|7.987292
processed_te_m_health_00258.wav|లాంబర్ట్ ఏట్సన్ మయస్తీనిక్ సిండ్రోమ్లో నియంత్రిత కండరాలే కాకుండా, అనియంత్రిత కండరాలు కూడా ఈ వ్యాధి ప్రభావానికి లోనవుతాయి.|Telugu_M|other|9.697188
processed_te_m_health_01312.wav|ఈ హార్మోను ఆధారితంగా ఉన్న కొన్ని  మాత్రలను తీసుకోవడం వల్ల రుతుచక్రం స్థిరంగా ఉండిపోయి, గర్భం దాల్చే అవకాశాలు తగ్గిపోతాయి.|Telugu_M|other|8.289146
processed_te_m_finance_00032.wav|ఆమె గురించి తెలుసుకున్న మహీంద్రా గ్రూప్స్ ఛైర్మన్ ఆనంద్ మహీంద్రా ఆమె చేస్తోన్న వ్యాపారంలో తాను పెట్టుబడి పెట్టేందుకు సిద్ధమని ప్రకటించారు.|Telugu_M|other|9.194729
processed_te_m_other_02008.wav|ఇక ఈ పిచ్ సిప్న్ కు అనుకూలం కావడంతో ఆ జట్టులో ఉత్సాహాన్ని పెంచుతుంది. |Telugu_M|other|5.061583
processed_te_m_general_00837.wav|జైల్హౌస్ రాక్ కొన్ని డ్రామా, కొన్ని మొక్కజొన్న, రాకింగ్ మ్యూజిక్ మరియు జైలు శిశువుల్లో నృత్యం చేసే దోషులుగా ఉన్న ఒక తెలివైన శీర్షిక సంఖ్య. |Telugu_M|other|9.647521
processed_te_m_other_01530.wav|కన్నౌజ్ సభలో ఎద్దు రావడం వెనక కూడా బీజేపీ కుట్ర ఉందని ఆమె ఆరోపించారు. |Telugu_M|other|4.864208
processed_te_m_weather_02492.wav|సినిమా అయిపోయాక ఆ సినిమా హిట్టు ఫ్లాపులతో ప్రమేయం లేకుండా గడ్డ మీది కొంగలా చల్లగా దాటిపోయే హీరోలకు ఆదర్శంగా నిలుస్తున్నాడు రణ్ భీర్ కపూర్. |Telugu_M|other|10.100312
processed_te_m_politics_01303.wav|ఆర్ ఎస్ ఎస్ తనపై బురద చల్లేందుకు ఈ ఆరోపణలు చేస్తోందని రాహుల్ అన్నారు.|Telugu_M|other|5.175625
processed_te_m_politics_01909.wav|ఆర్జీవీ దర్శకత్వంలో సీనియర్ ఎన్టీఆర్ జీవిత చరిత్ర ఆధారంగా వస్తున్న లక్ష్మీస్ ఎన్టీఆర్ టీజర్ రిలీజ్‌ను  ఉద్దేశించి ఆయన ఈ వ్యాఖ్యలను చేశారు.|Telugu_M|other|9.697188
processed_te_m_politics_02802.wav|ప్రత్యేక తెలంగాణ సాకారమైతే దళితుడ్నే ముఖ్యమంత్రి చేస్తానని చెప్పిన కేసీఆర్ మాట తప్పారని, తద్వారా దళితులను వంచించారని లక్ష్మణ్ మండిపడ్డారు.|Telugu_M|other|9.786833
processed_te_m_education_01369.wav|ఎరేటెడ్ కాంక్రీటు నుండి ఒక గ్యారేజీని నిర్మించడం, మీరు వారి స్ట్రాపింగ్ బెల్ట్లకు వెళ్లిన తర్వాత మాత్రమే, గోడల నిర్మాణాన్ని పూర్తి చేయాలి.|Telugu_M|other|9.184000
processed_te_m_education_01846.wav|విశ్వాసాల మరియు ఆచారాల యొక్క ఈ ప్యాకేజీ విక్కా యొక్క గార్డ్నేరియన్ సంప్రదాయం అయ్యింది.|Telugu_M|other|6.976000
processed_te_m_agri_01768.wav|, పైగా ఒకే టిక్కు ఉత్పత్తి చేసిన అతిపెద్ద క్లచ్ గుడ్ల కోసం అమ్‌బిల్మో నట్టాలి రికార్డు|Telugu_M|other|6.954667
processed_te_m_agri_00864.wav|తీరంలోని ఓ మత్స్యకారుడి ఇంటి వద్ద కొబ్బరి తోటలో చెత్తను పూడ్చేందుకు ఓ గొయ్యిని తవ్వారు|Telugu_M|other|7.082667
processed_te_m_other_02196.wav|మారుతి అంటించిన ఈ జాఢ్యాన్ని ఇంకా అతని పేరు మీద చలామణీ చేయాలని చూస్తున్నారు చాలా మంది. |Telugu_M|other|5.549188
processed_te_m_finance_00294.wav|కొత్త పన్ను మార్పులు గిగ్ ఎకానమీ వర్కర్స్ కోసం ఒక పెద్ద పన్ను బ్రేక్ ఆఫర్ ను ఇచ్చింది.|Telugu_M|other|6.303854
processed_te_m_general_01693.wav|బషీరా బాగ్ లోని ఎల్బీ స్టేడియం పరిసర ప్రాంతాలను జ్వాలా గుత్తా చీపురు పట్టి ఊడ్చేసింది. |Telugu_M|other|6.100000
processed_te_m_agri_00621.wav|క్యాట్ఫిష్ యొక్క మాంసం తెలుపు, బదులుగా కొవ్వు, మరియు స్టర్జన్ పోషక విలువను పోల్చబడింది|Telugu_M|other|7.882667
processed_te_m_weather_01326.wav|రెండు రోజుల ప్యాచ్వర్క్ తప్ప టాకీ పార్టు షూటింగ్ మొత్తాన్ని పూర్తి చేసుకుంది ఈ చిత్రం. |Telugu_M|other|5.049958
processed_te_m_weather_02378.wav|అలానే ఏపీ ప్రజలు  ప్రతిష్టాత్మాకంగా భావించే పోలవరం ప్రాజెక్ట్ పై కూడా ఆయన స్పందించారు.|Telugu_M|other|6.199354
processed_te_m_other_02395.wav|ఎందుకంటే అక్కడ తెలుగు ప్రాంతాల నుంచి ఉపాధికోసం వెళ్ళినవాళ్ల సంఖ్య దుబాయ్లో బలంగా ఉంది. |Telugu_M|other|6.100000
processed_te_m_finance_02053.wav|వీటి నిర్వహణ కోసం ఒక పదవీ విరమణ చేసిన వ్యక్తిని ఎం ఎఫ్ గా  భారీ జీతం ఇచ్చి నియమించారు. |Telugu_M|other|5.897500
processed_te_m_general_01591.wav|సింధు నీవు బంగారం అని, నీకు ఎవరూ సాటిరారని సోషల్ మీడియా వేదికగా పొగడ్తలు కురిపించింది. |Telugu_M|other|6.385104
processed_te_m_other_02683.wav|రెండు నిమిషాల్లో ఆ వెహికల్స్ ఫౌండ్ దూరమయ్యాక ఓ బిల్డింగ్ చాటునుంచి బయటకు వచ్చింది ఆమె.|Telugu_M|other|6.071646
processed_te_m_finance_02165.wav|బ్యాంకు అకౌంట్ ఓపెన్ చేసే సమయంలో ఓపెన్ కిట్, చెక్ బుక్, డెబిట్ కార్డు వంటివి ఇస్తుంది. |Telugu_M|other|5.200000
processed_te_m_agri_00679.wav|అలాగే శరీరం తక్కువ బరువుగా ఉన్న వారు కొవ్వు తక్కువగా ఉన్న వారికి కొబ్బరి నీల్ళు మంచివి|Telugu_M|other|7.507500
processed_te_m_finance_00911.wav|మజ్జిగతో వచ్చిన ఆ వ్యాపారి కూతుర్ని చూసిన ఈ వృద్ధ వడ్డీ వ్యాపారికి కళ్లు జిగేల్మన్నాయి|Telugu_M|other|6.060042
processed_te_m_finance_01157.wav|ఈ రచనలో, కాలిఫోర్నియా మరియు వర్జిన్ ద్వీపాలు మాత్రమే క్రెడిట్ తగ్గింపుకు లోబడి ఉంటాయి.|Telugu_M|other|5.642083
processed_te_m_education_01247.wav|వెల్దండ మండల మాజీ జడ్పీటీసీ సంజీవ్ యాదవ్ అనుచరులే ఈ దాడికి పాల్పడ్డినట్లు తెలుస్తోంది.|Telugu_M|other|6.720000
processed_te_m_education_01608.wav|హోలాండేను రాష్ట్రపతి ప్రణబ్ ముఖర్జీ స్వయంగా తోడ్కొని రాగా, మోడీ సాదర స్వాగ తం పలికారు.|Telugu_M|other|6.720000
processed_te_m_general_00759.wav|పరమత రాజులకు పాలనలో ఈ ఆలయంపై దాడి జరిగి ఆలయం, అందులోని మహాలక్ష్మి విగ్రహం ధ్వంసమయింది.|Telugu_M|other|7.046875
processed_te_m_education_02748.wav|దగ్గరలో ఉన్న చర్చెస్, స్కూల్స్ అన్ని బిల్డింగ్స్ ప్రయాణికుల సౌకర్యం కోసం తెరచి ఉంచారు.|Telugu_M|other|6.208000
processed_te_m_general_00663.wav|ది గ్రేట్ రాకెట్ సైంటిస్ట్ కొలంబియా నౌఖ ప్రమాదంలో ఆకస్మికంగా మరణించిన సంగతిని మరువలేం.|Telugu_M|other|5.900000
processed_te_m_politics_01846.wav|ఉద్యోగం సజ్జోగం లేని యువత అందరూ తప్పకుండా చిత్రలహరి చిత్రంతో కనెక్ట్ అవుతారని సాయిధరమ్ తేజ్ అంటున్నారు.|Telugu_M|other|7.209417
processed_te_m_other_00900.wav|మృతుల్లో ఐపీఎస్ అధికారి ఇనాముల్ హక్ మెంగ్నూ సోదరుడు షంసూల్ మెంగ్నూ కూడా ఉన్నట్టు పోలీసులు వెల్లడించారు. |Telugu_M|other|7.700000
processed_te_m_general_00593.wav|ఈగలు మొదలుకొని ఆవులు, వీధికుక్కల వరకు పలు జంతువుల పట్ల సోషల్ మీడియా వేదికగా తన ప్రేమను చాటుకుంది రష్మీ. |Telugu_M|other|7.743479
processed_te_m_weather_01133.wav|అత్యవసర పరిస్థితిలో, మీరు త్వరగా పైప్ ఫిట్ అమర్చడంలో నొక్కడం ద్వారా పైప్ని క్యాప్ లేదా రిపేరు చేయవచ్చు. |Telugu_M|other|6.800000
processed_te_m_weather_00709.wav|సానుకూలంగా స్పందించిన ట్రిబ్యునల్ కూడా సీడబ్య్లూసీతో భేటీ అవ్వాలని ఇరు రాష్ట్రాల ఇంజనీర్లకు సూచించింది. |Telugu_M|other|7.418396
processed_te_m_education_01558.wav|పురివిప్పిన పంచముని ప్రేమఫించాన్ని ఉరిపెట్టి జీవితీసే ఉన్మాదం అంటూ సిద్దెంకి యాదగిరి శవప్రశ్న వేస్తాడు.|Telugu_M|other|7.733333
processed_te_m_general_00755.wav|ప్రాజెక్టు కాలంలో లోతైన కనుమ ఉండడం వల్ల ఎత్తైన ఆనకట్ట నిర్మించడంతో అపారమైన జల విద్యుశ్ఛక్తి జనిస్తుంది. |Telugu_M|other|7.500000
processed_te_m_agri_00467.wav|నూలు నుండి పోమ్పోన్ ఎలా తయారు చేయాలనే దాని గురించి మీరు ప్రశ్నించవచ్చు, తద్వారా అది మల్టీకలర్గా ఉంటుంది|Telugu_M|other|9.066667
processed_te_m_other_01398.wav|హర్యానా పాఠశాలలో భగవద్గీత శ్లోకాలు, గాయత్రీ మంత్రం నేర్పిస్తామంటే అది హిందూ మతోన్మాదం అని గోల చేస్తారు. |Telugu_M|other|7.151375
processed_te_m_general_02018.wav|విద్యుత్ సంస్థల్లో పని చేసే వాళ్లంగా అందరం కుటుంబ సభ్యులే అని సిఎండి దేవులపల్లి ప్రభాకర్ రావు తెలిపారు.|Telugu_M|other|6.768250
processed_te_m_agri_01601.wav|రాష్ట్ర వ్యాప్తంగా మార్కెట్ యార్డుల్లోని పత్తి కోనుగోలు కేంద్రాల్లోకి రైతుల తాకిడి ఎక్కువైందని తెలిపారు|Telugu_M|other|7.365312
processed_te_m_weather_01272.wav|తొలి రోజు సమావేశంలో ప్రశ్నోత్తరాలు ముగిసిన తరువాత స్పీకర్ తమ్మినేని సీతారాం బీఏసీ సమావేశం నిర్వహించారు. |Telugu_M|other|7.300000
processed_te_m_other_01438.wav|ఆదాయ వృద్ధి రేటులో తెలంగాణ మొదటి స్థానంలో నిలిచినట్టు కంప్ట్రోలర్ అండ్ ఆడిట్ జనరల్ ‘కాగ్’ ప్రకటించింది. |Telugu_M|other|6.478000
processed_te_m_other_01444.wav|అర్బన్ లోని పూర్ పీపుల్ కి,దారిద్ర్య రేఖకి దిగువ ఉన్న కుటుంబాలకు,కమ్యూనిటీలకు పటిష్టమైన ప్లాన్ లు లేవు. |Telugu_M|other|7.400000
processed_te_m_weather_00662.wav|ఆమె మాత్రం అత్యంత దారుణ స్ధితిలో కూడా నిర్భయలో కనిపించిన స్థైర్యమే తనకు స్ఫూర్తి, బలం అయిందని చెబుతారు. |Telugu_M|other|7.100000
processed_te_m_weather_01232.wav|తాజాగా ప్రఖ్యాత సంగీత విధ్వాంసుడు బాలమురళీ కృష్ణ మృతి నేపథ్యంలో వర్మ వ్యాఖ్యలపై రేగిన దుమారమూ అలాంటిదే. |Telugu_M|other|7.615771
processed_te_m_weather_02623.wav|స్విజ్ బీట్జ్ మద్దతుతో,కాస్సిడీ క్లబ్బులో ఎలాంటి బహుమతి కల్పించాలనే దాని గురించి ఒక సూచనను అందిస్తుంది. |Telugu_M|other|7.302313
processed_te_m_general_02060.wav|ధర్మాపురం అధీనం ఆర్ట్స్ కాలేజీలో డిగ్రీ చదువుతున్న నలుగురు యువతులు కాలేజీ డ్రెస్సులోనే మద్యం సేవించారు. |Telugu_M|other|6.500000
processed_te_m_weather_01868.wav|మరాఠీ హీరోయిన్ సారా శ్రవణ్ అలియాస్ సారా సోనేవానేను పుణే క్రైమ్ బ్రాంచ్ పోలీసులు ముంబైలో అరెస్ట్ చేశారు. |Telugu_M|other|7.267479
processed_te_m_weather_00330.wav|అలాగే మెగా ఫ్యామిలీ, అల్లు ఫ్యామిలీ తో తనకి ఉన్న అనుబంధం దృష్ట్యా తనయుని సినిమా రిలీజ్ కి ఏ ఢోఖా ఉండదు. |Telugu_M|other|7.197813
processed_te_m_other_00386.wav|నాలుగు దశాబ్దాల తరువాత కాంపోజిట్ మాథ్స్ అంటూ నువ్వు పిలిచిన పిలుపుతో మరోసారి బాల్యంలోకి వెళ్లినట్టుంది. |Telugu_M|other|6.600000
processed_te_m_education_02708.wav|రీల్ నాయకన్ గానే కాదు రియల్ ‌జనజీవితంలోను నాయకన్ గాను మీరు రాణిస్తారని ఆశిస్తున్నాను అని ట్వీట్ చేశారు.|Telugu_M|other|8.133125
processed_te_m_finance_02099.wav|బేసిక్ సేవింగ్స్ బ్యాంక్ డిపాజిట్ అకౌంట్ హోల్డర్లు తమ బ్యాంకుకు చెందిన ఏ బ్రాంచ్లో అయినా నగదు డిపాజిట్ చేసే అవకాశం ఉంది. |Telugu_M|other|7.300000
processed_te_m_politics_01590.wav|కానీ ఆ వెంటనే కామారెడ్డి జిల్లా పరిధిలో చనిపోయిన వ్యక్తి వీఆర్ఏ కాదని, ప్రభుత్వోద్యోగి కాదని గవర్నర్ వాదించారని సమాచారం.|Telugu_M|other|9.276000
processed_te_m_weather_02337.wav|వారు విశ్రాంతి వద్ద ఉన్న ఒత్తిడి క్లోజ్డ్ స్థానం లో స్ఫింక్టర్ మరియు నీటిని మింగే సమయంలో స్పింక్టర్ సడలించడం జరుగుతుంది. |Telugu_M|other|7.600000
processed_te_m_health_01522.wav|నిజానికి మీరు నిరంతరం కొన్ని నెలల చికిత్స తీసుకోవాలి దృష్ట్యా, కాలేయం యొక్క చికిత్స కోసం ఈ ఏజెంట్ చికిత్స చాలా ఖరీదైనది.|Telugu_M|other|8.776771
processed_te_m_politics_03706.wav|తాజాగా బోధన్ ఎమ్మెల్యే షకీల్ అహ్మద్ బీజేపీ ఎంపీ అర్వింద్ తో  కలవడంతో పాటు పార్టీ మారేందుకు సిద్ధమన్న సంకేతాలు ఇచ్చేశారు.|Telugu_M|other|8.382021
processed_te_m_other_02911.wav|సాధువులు, సంఘ్ పరివార్లు అభీష్టం మేరకు నిర్ణయం తీసుకొంటే మరో ఐదేళ్ళు ప్రశాంతంగా ప్రతిపక్షంలో కూర్చొనే అవకాశం దక్కుతుంది. |Telugu_M|other|8.300000
processed_te_m_weather_02575.wav|సిమ్లా జిల్లాలోని నార్కండ్ ప్రాంతంలో భారీ వృక్షం ఇంటిపై కూలిన దుర్ఘటనలో ఇద్దరు నేపాలీలు మరణించగా ముగ్గురికి గాయాలయ్యాయి. |Telugu_M|other|8.474917
processed_te_m_general_00736.wav|హైదరాబాద్ నుంచి జడ్చర్ల వైపు జాతీయ రహదారిపై వెళ్లే వాహనాలను ఔటర్ రింగ్ రోడ్డు సర్వీసు రోడ్డు వైపు నుంచి మళ్లిస్తున్నారు. |Telugu_M|other|8.242708
processed_te_m_weather_00550.wav|యూరోపియన్ యూనియన్ కు  చెందిన కోపర్నికస్ అట్మాస్ఫియర్ మానిటరింగ్ సర్వీస్ కామ్స్ ప్రకారం అట్లాంటిక్ తీరం వరకు వ్యాపించాయి. |Telugu_M|other|8.242708
processed_te_m_agri_00107.wav|కాళేశ్వరం లిఫ్ట్ ఇరిగేషన్ ప్రాజెక్టు ప్రపంచంలోని సాగు, తాగు నీటి ఇరిగేషన్ ప్రాజెక్టుల్లో నెంబర్ వన్ స్థానం దక్కించుకుంది|Telugu_M|other|9.412812
processed_te_m_health_02689.wav|ఈ జన్మనుంచి విముక్తి కలగాలంటే ఏ తల్లి అయినా కన్నబిడ్డను స్వయంగా చంపి, ఆ రక్తం నా పైన చిందించాలి అన్నది కప్పలరాజు నమ్మకం. |Telugu_M|other|8.000000
processed_te_m_education_02014.wav|జీహెచ్ఎంసీ యాప్కు వచ్చిన ఫిర్యాదులపై యంత్రాంగం తక్షణమే స్పందించి క్షేత్రస్థాయిలో అత్యవసర బృందాలు సహాయక చర్యలు చేపట్టాయి.|Telugu_M|other|8.512000
processed_te_m_finance_02258.wav|భీమా సంస్థ, మాగ్నితోగోర్స్క్ కొన్ని సేవల నియమం కోసం సంస్థతో ఒక ఒప్పందం యొక్క ముగింపు కోసం అనుకూల సమీక్షలను అందుకుంటుంది. |Telugu_M|other|8.869646
processed_te_m_politics_00798.wav|గాయపడిన వికెట్ కీపర్ రిషభ్ పంత్ స్థానంలో బ్యాటింగ్లో నిలకడైన ప్రదర్శన కోసం కేదార్ జాదవ్‌నే  టీమ్ మేనేజ్మెంట్ నమ్ముకుంది.|Telugu_M|other|8.358813
processed_te_m_general_00087.wav|హెచ్డీఆర్, డాల్బీ విజన్ ఆప్షన్స్ తో నెట్‌ఫ్లిక్స్, అమెజాన్ వీడియో లాంటి స్ట్రీమింగ్ యాప్స్లో హెచ్డీఆర్ కంటెంట్ చూడొచ్చు. |Telugu_M|other|7.441625
processed_te_m_politics_00853.wav|ఈ ఐపీఎల్ సీజన్‌లో  చెన్నై సూపర్ కింగ్స్ జట్టుకు సారథ్యం వహించిన మహేంద్ర సింగ్ ధోని టోర్నీ అసాంతం అధ్భుత ప్రదర్శన చేశాడు.|Telugu_M|other|10.100312
processed_te_m_health_01400.wav|కొలెస్ట్రాల్ ధమని గోడలలో స్టిక్కీ ప్లేక్స్‌ను ఏర్పరుస్తుంది, ఇది శరీరంలో రక్తం మరియు ఆక్సిజన్ ప్రవాహాన్ని అడ్డుకుంటుంది.|Telugu_M|other|8.637458
processed_te_m_general_00848.wav|భారతదేశం నుండి అతడిని తరలించిన నాడు వెంట ముప్ఫయివేల మంది శిష్యులు కూడా తరలి వెళ్లారంటే అతడి గొప్పతనాన్ని మనం ఊహించవచ్చు. |Telugu_M|other|8.939312
processed_te_m_finance_00481.wav|బహ్రెయిన్ ప్రధాని ఇచ్చిన సొమ్ముతోపాటు పలువురు సాయంగా అందించిన నగదును బ్యాంకులో కుమార్తెల పేరిట ఫిక్స్డ్ డిపాజిట్ చేశాడు.|Telugu_M|other|8.660667
processed_te_m_education_01691.wav|ఇదిలా ఉండగా జిల్లా ఆస్పత్రిలో పనిచేస్తున్న వైద్యులు తాండూరు పట్ఠణంలో సొంతంగా ప్రయివేటు క్లీనిక్లను ఏర్పాటు చేసుకున్నారు.|Telugu_M|other|7.621250
processed_te_m_politics_02217.wav|పురిటి కష్టాల్లో ఒక బిడ్డని వదిలేసి, మరో బిడ్డని కనడానికి సిద్ధపడిన క్రిష్ ఇప్పుడు ఆ బిడ్డపై సర్వ హక్కులు కావాలనడం అందరూ సమర్ధించడం లేదు.|Telugu_M|other|9.937771
processed_te_m_general_01343.wav|తెలంగాణ పోలీసు చేతిలో ఓ బ్రహ్మాస్త్రంలా పనిచేసే ఈ వాట్సాప్ గ్రూప్ ఉందని తెలిస్తే ఇతర రాష్ట్రాల నేరగాళ్లు ఇక్కడికి వచ్చే సాహసం చేయరన్నారు. |Telugu_M|other|8.916083
processed_te_m_politics_00891.wav|అభ్యర్థులు అప్రెంటిస్షిప్ రిజిస్ట్రేషన్తో పాటు హిందూస్థాన్ కాపర్ లిమిటెడ్ వెబ్సైట్ ద్వారా ఆన్లైన్ విధానంలో దరఖాస్తు చేసుకోవాల్సి ఉంటుంది.|Telugu_M|other|9.403708
processed_te_m_finance_00261.wav|బ్యాంకులకు చేరని ఓ శాతం డబ్బు కూడా నల్లధనం అయ్యుండదని, సామాన్యులే బ్యాంకుల ముందు క్యూలో నిల్చునే ఓపిక లేక వదిలేసి ఉంటారని ముక్తాయించింది.|Telugu_M|other|9.554646
processed_te_m_finance_01129.wav|అంతకు పూర్వం బ్యాంకులు ఇచ్చిన అప్పులు వసూలు అయినా కాకున్నా అప్పు ఖాతాలోని బ్యాలెన్సు మొత్తానికి వడ్డీ లెక్కిస్తూ లాభాల ఖాతాలో వేసుకునేవి.|Telugu_M|other|9.682354
processed_te_m_agri_02856.wav|వివరాల్లోకి వెళ్తే,మండలంలోని మహంతం గ్రామానికి చెందిన బండ్ర రాములు అనే రైతు పాడి గెదేలతో డైరిని స్థాపించి అందరికి ఆదర్శంగా నిలుస్తున్నారు. |Telugu_M|other|9.891333
processed_te_m_general_01002.wav|నగరంలో ఒకటిన్నర కిలోమీటర్ల ఎత్తులో ఉంది మరియు స్విస్ ఆల్ప్స్ చుట్టూ, కాబట్టి అది శీతాకాలంలో క్రీడలు మరియు సాహస ప్రేమికులకు ఆకర్షిస్తుంది. |Telugu_M|other|9.972604
processed_te_m_health_02367.wav|మీరు వ్యాయామం చేయడానికి మీ శారీరక స్పందనను గ్రహించే,గ్రహించిన శ్రమ స్థాయి అని పిలువబడే వ్యవస్థను ఉపయోగించి మీ బేస్లైన్ తీవ్రత స్థాయిని కూడా గుర్తించవచ్చు. |Telugu_M|other|10.158354
processed_te_m_finance_02339.wav|మోలీ మెయిడ్ ఆఫర్లు మరియు చిన్న వ్యాపార నిర్వహణ రుణాలు మరియు క్రెడిట్ యొక్క అసురక్షిత మార్గాల వంటి వివిధ ఫైనాన్సింగ్ ఎంపికలతో ఫ్రాంఛైజీలకు సహాయం చేస్తుంది. |Telugu_M|other|10.100000
processed_te_m_finance_02513.wav|ఇలావుంటే, బ్రెగ్జిట్ కారణంగా యూరోపియన్ యూనియన్, యునైటెడ్ కింగ్డమ్లో ఉన్న కరెన్సీ విలువలో వ్యత్యాసం ప్రపంచ ఆర్థిక రంగాన్ని ప్రభావితం చేస్తుందని అంటున్నారు. |Telugu_M|other|10.111917
processed_te_m_general_01374.wav|ఢిల్లీ:హైకోర్టు తీర్పుని సవాల్ చేస్తూ సుప్రీంకోర్టు సెక్రటరీ జనరల్, కేంద్ర పబ్లిక్ ఇన్ఫర్మేషన్ అధికారి దాఖలు చేసిన అప్పీళ్లను సుప్రీంకోర్టు కొట్టివేసింది. |Telugu_M|other|9.577854
processed_te_m_politics_03574.wav|రాష్ట్రపతి రామ్నాథ్ కోవింద్ పాండిచ్చేరి యూనివర్శిటీ కాన్వొకేషన్ కు  వస్తున్న సమయంలో కొందరు విద్యార్థులు పౌరసత్వ సవరణ చట్టంకు వ్యతిరేకంగా నిరసనలు తెలిపారు.|Telugu_M|other|10.158354
processed_te_m_politics_02005.wav|కోపాన్ని దిగమింగిన పాణి, ఇదిగో బ్లాంక్ చెక్కు నీకెంత కావాలో ఆ స్థలం ఖరీదుగా వ్రాసుకో, నేను కొనుక్కున్నాను అనుకో అన్నాడు|Telugu_M|other|8.161437
processed_te_m_agri_01697.wav|లోపల ద్రాక్ష విత్తనాలు మరియు డిపాజిట్లు తో దొరికినది ఈ కూజా, సిఎల్పీ, టార్టార్ గోడలపై|Telugu_M|other|7.893333
processed_te_m_general_00344.wav|అభివృధ్ధి చెందిన దేశాల్లో హైపర్లూప్ ప్రయాణాలకు ప్రధాన కారణాలు మౌలిక సదుపాయాలు, రవాణా వ్యవస్థ, మానవ వనరుల లభ్యత ఉంటుంది. |Telugu_M|other|9.400000
processed_te_m_weather_02102.wav|ఝోరా అది ఫిషింగ్ నికర భారీ ఫ్లోట్ అని వివరిస్తూ అతనిని  పిలుస్తుంది. |Telugu_M|other|4.875813
processed_te_m_politics_00899.wav|వాటిలో ఎక్సైజ్ సుంకం,దీనిని కేంద్రం విధిస్తుంది,వ్యాట్ సంబంధిత రాష్ట్రాలు విధిస్తాయి.|Telugu_M|other|6.408333
processed_te_m_weather_02775.wav|ఈ సదస్సు మొదటిదని మున్ముందు మరిన్ని నిర్వహిస్తూ అభివృద్ధి దిశానిర్దేశం చేస్తామన్నారు. |Telugu_M|other|6.338667
processed_te_m_agri_03032.wav|గొర్రెల మందల నుండి ప్రతి పండుగకు పటేల్, పట్వారీల ఇండ్లలో ఏ కార్యక్రమం జరిగినా గొర్రెలు, మేకలు ఇవ్వాలి. |Telugu_M|other|6.478000
processed_te_m_other_02793.wav|వ్యక్తుల మీద కాదు యుగాల వ్యవస్థీకృత అమానవీయ భావజాలం మీద కలాలు గళాలు కత్తులుగా దూసారు. |Telugu_M|other|6.745021
processed_te_m_general_01736.wav|ఇంటర్నెట్ రేడియో అనేది నిజంగా రేడియో కాదు, ఇది ఇంటర్నెట్ ద్వారా సంగీతాన్ని వినడానికి మార్గాల యొక్క భారీ స్పెక్ట్రం కప్పే ఒక అస్పష్ట పదం. |Telugu_M|other|10.042250
processed_te_m_general_01653.wav|పూల్వామా దాడి తరువాత భారత సైన్యం వైమానికి దాడులు జరిపి బాల్కోట్ స్థావరాలను ధ్వంసం చేసిన విషయం విదితమే. |Telugu_M|other|7.441625
processed_te_m_education_02697.wav|ఏ ఆస్పత్రికైనా వెళ్దాం హెల్త్ కార్డు పనిచేస్తే నువ్వు రాజీనామా చేస్తావా అని ఉత్తమ్‌కు  సవాల్ విసిరారు.|Telugu_M|other|7.232000
processed_te_m_education_00713.wav|పోనీ ఆయన షూటింగుల్లో బిజీగా ఉన్నారా అంటే అదీ లేదని నెటిజన్లే సమాచారం ఇచ్చేస్తున్నారు.|Telugu_M|other|6.085625
processed_te_m_politics_01718.wav|రాష్ట్రంలో ఎన్ని సంఘాలు ఉన్నా ఒక్కదానికి మాత్రమే పూర్తి స్థాయి సభ్యత్వం ఉంటుందని సిఒఎ స్పష్టం చేసింది.|Telugu_M|other|7.894417
processed_te_m_other_00911.wav|తన తాత హరిశ్చంద్ర ప్రసాద్ ముసలి బాలకృష్ణ ఆశయాలు తెలుసుకుని ఏం చేసాడు అన్నది మిగతా కథ. |Telugu_M|other|6.071646
processed_te_m_agri_02076.wav|కాఫీ ఎక్కువకాలం బర్నర్పై కూర్చుంటే, వేడిని కొన్ని అణువులను విచ్ఛిన్నం చేస్తుంది, తద్వారా మంట  చేదు రుచికి దారితీస్తుంది|Telugu_M|other|9.782500
processed_te_m_politics_03313.wav|నెల క్రితం ప్రణయ్ తల్లిదండ్రులు స్థానిక ఫంక్షన్ హల్లో ఘనంగా రిసెఫ్షన్ ఏర్పాటు చేశారు.|Telugu_M|other|5.305396
processed_te_m_general_02362.wav|రెండు దేశాల మధ్య అణ్వస్త్ర యుద్ధం జరిగితే మొదటగా అణుబాంబు ప్రయోగించే దేశం పాకిస్థానే అని వారంటున్నారు. |Telugu_M|other|6.872729
processed_te_m_agri_01531.wav|అయితే నేలతల్లిపై నమ్మకాన్ని కోల్పోని రైతన్న ఆశావహ దృక్పథంతో మళ్లీ అరటి సాగు చేపట్టాడు|Telugu_M|other|8.010667
processed_te_m_general_00771.wav|రాఫెల్ యుద్ధ విమానాల తయారీలో హెచ్ఎల్సీ సంస్థకు ఎంతో అనుభవం ఉందని, దీంతో ఆ సంస్థకు అప్పగిస్తే మంచి విమానాలు అందేవన్నారు. |Telugu_M|other|9.000000
processed_te_m_weather_00754.wav|రంజాన్ నెల అనగానే హలీమ్ ఎలా గుర్తొస్తుందో అలాగే హలీమ్ అనగానే హైదరాబాద్ గుర్తొస్తుంది. |Telugu_M|other|6.100000
processed_te_m_education_01624.wav|కేంద్ర మంత్రులు ప్రకాశ్ జవదేకర్, నిర్మలా సీతారామన్, బండారు దత్తాత్రేయ, మాజీ మంత్రి పురంధ్రీశ్వరి తదితరులు పాల్గొన్నారు.|Telugu_M|other|8.618667
processed_te_m_general_00268.wav|వాళ్లందరి లాగే ఆమె ఆ స్వప్నాన్ని దేశ రాజ్యాంగంలో దర్శించింది. ఆ స్వప్నాన్ని సాకారం చేసే దేశం కోసం శాయశక్తులా పోరాడింది. |Telugu_M|other|9.229563
processed_te_m_finance_02558.wav|ఈక్విటీలపై దీర్ఘకాలిక మూలధన లాభాల పన్ను ఎల్టీసీజీ విధించడంతో ఈక్విటీల ఆకర్షణ ఒకింత తగ్గిందనే చెప్పాలి. |Telugu_M|other|7.800000
processed_te_m_health_02885.wav|ఈ మందులు వాడకం లక్ష్యంగా చికిత్స ఇప్పటికే కాన్సర్ రోగులలో చాలమందికి లబ్ధి పొందుతుంది.|Telugu_M|other|5.549188
processed_te_m_agri_03021.wav|ఒకసారి వాళ్ళ అమ్మకి రావాల్సిన కూలి డబ్బులు కోసం ఊళ్ళో ఒక రైతు ఇంటికి వెళ్ళాడు మనోహర్. |Telugu_M|other|5.293771
processed_te_m_agri_00390.wav|దీంతో మామిడి పండ్లను ప్యాక్చేసి టెర్రా గ్రీన్ ఫాం అనే లేబుల్ అంటించి సరఫరా చేసేవాళ్లం|Telugu_M|other|7.520000
processed_te_m_general_01578.wav|ఆ విషయం ప్రెస్ మీట్ పెట్టో, సోషల్ మీడియా ద్వారానో తెలియచేసి మిగిలిన వారికి స్ఫూర్తి నింపితే బాగుండేది. |Telugu_M|other|6.400000
processed_te_m_politics_01305.wav|ప్రశ్న:తెలుగు మీడియం విద్యార్థులు ఎలా చదవాలి? జవాబు మీడియం ఏదైనా ముందు సబ్జెక్టు కాన్సెప్ట్‌లపై పై లోతైన అవగాహన ముఖ్యం.|Telugu_M|other|9.412812
processed_te_m_finance_00994.wav|లెక్కలు తీస్తే షీనాకు యిచ్చిన డబ్బు కంటె సంజీవ్ ఖన్నా ద్వారా పుట్టిన నిధికి యిచ్చిన డబ్బు ఎన్నో రెట్లు|Telugu_M|other|6.756625
processed_te_m_health_02202.wav|వ్యాయామం చేస్తున్నప్పుడు కండరాల్లో తలెత్తే వెయ్యికి పైగా కణసంబంధ మార్పులను గుర్తించటం దీనిపై కొత్త ఆశలు రేకెత్తించింది. |Telugu_M|other|7.673813
processed_te_m_health_01134.wav|మూత్ర మరియు జననేంద్రియ వ్యవస్థ యొక్క ఒక ప్రాధమిక పుండు ఈ వ్యాధి హెల్మిన్తిక్ స్వభావం.|Telugu_M|other|6.060042
processed_te_m_education_00520.wav|అతను మరణించిన చోటే ఓట్జీ తన చివరి భోజనం చుట్టివున్నట్లు సూచిస్తుంది.|Telugu_M|other|5.280000
processed_te_m_education_01051.wav|ఇక కాంగ్రెస్ నుంచి మరికొంత మంది ఎమ్మెల్యేలు కారెక్కెందుకు రెడీ ఉన్నారనే చర్చ పార్టీలో జోరుగా సాగుతోంది|Telugu_M|other|6.592000
processed_te_m_other_02005.wav|పదవీ విరమణ చేసిన ప్రభుత్వ ప్రధాన కార్యదర్శి డాక్టర్ డాప్నె రెబెల్లో ప్రదర్శనను లాంఛనంగా ప్రారంభించారు. |Telugu_M|other|7.046875
processed_te_m_finance_00235.wav|పాస్వర్డ్‌ను రీసెట్ చేయడానికి మరియు మీ ఇమెయిల్ ‌కి  ప్రాప్యతను తిరిగి పొందడానికి ఏ చర్యలు తీసుకోవాలో ఇక్కడ తెలుసుకోండి.|Telugu_M|other|7.678125
processed_te_m_agri_02839.wav|రైతులకు సకాలంలో ఎరువులు సరఫరా చేసేందుకు రాష్ట్ర ప్రభుత్వం మార్క్ ఫెడ్ ని  నోడల్ ఏజెన్సీగా నియమించింది. |Telugu_M|other|6.768250
processed_te_m_politics_03433.wav|వార్డెన్ల వసతి గృహాలపై దుండగీండ్రైన విద్యార్థులు జరిపిన దాడులు ఇండియాటుడే ఉదాహృతం ఇంకొక లేఖలో వర్ణితం.|Telugu_M|other|7.393750
processed_te_m_education_01024.wav|స్కేట్బోర్డ్, శిక్షణ ప్రభావం మరియు స్పోర్ట్స్ పరికరాలు ఆపరేషన్ వ్యవధి ఆధారపడి ఉంటుంది|Telugu_M|other|5.909333
processed_te_m_health_01387.wav|ప్రస్తుతం డిప్యూటీ సర్జన్ జనరల్ ‌గా  ఉన్న రియర్ అడ్మిరల్ సిల్వియా ట్రెంట్ ఆడమ్స్‌ను వివేక్ మూర్తి స్థానంలో సర్జన్ జనరల్ ‌గా  నియమించారు.|Telugu_M|other|9.264396
processed_te_m_weather_01475.wav|మీరు కేవలం బిందు గ్లూ మధ్యలో చదరపు మరియు ఒక టూత్పిక్ లేదా ఒక మ్యాచ్ ఇన్సర్ట్ ఉంటుంది. |Telugu_M|other|6.373500
processed_te_m_education_01683.wav|ఫోటోగ్రఫి మూలలో మీరు చాప్మన్ ముఖంపై చూడగలరు, లెన్నాన్ చివరి జీవితకాలం చిత్రం మారింది.|Telugu_M|other|6.325333
processed_te_m_politics_03432.wav|ఫిల్లెట్లు మరియు షెల్ల్ఫిష్ ఇంధనాన్ని నింపడానికి ఈ పద్ధతితో డిష్ రెండు ప్రాథమిక అంశాలను కలిగి ఉంటుంది.|Telugu_M|other|6.861125
processed_te_m_finance_01480.wav|ఎవరైనా మోసగాళ్లు మీ ప్రమేయం లేకుండా మీ బ్యాంకు ఖాతాలోంచి డబ్బు తీసినట్లైతే ఆధార్ సాయంతో అలాంటి వారిని సులువుగా గుర్తించి, శిక్షించవచ్చు.|Telugu_M|other|9.014688
processed_te_m_finance_00372.wav|జర్నలిస్టు అనే పదానికి చెడ్డపేరు తెస్తున్నారు మీరు.డబ్బు పిండుకోవడం ఏమిటి?అసహ్యంగా విసుక్కుంది సంఘమిత.|Telugu_M|other|7.592542
processed_te_m_other_01772.wav|భారత సైన్యంలో అత్యుత్తమ సేవలకు కుల్దీప్ చాంద్ పురికి ‘మహావీర్ చక్ర’,విశిష్ట సేవా మెడల్ ప్రధానం చేశారు. |Telugu_M|other|7.209417
processed_te_m_other_02523.wav|ఆ సంవత్సరం తరువాత, అతను జూలియా కరోలిన్ బ్లౌంట్ను వివాహం చేసుకున్నాడు, అతనితో ఇద్దరు కుమార్తెలు ఉంటారు. |Telugu_M|other|7.151375
processed_te_m_weather_01647.wav|అందుకు బలం చేకూర్చేలా కొన్ని రోజుల క్రితం ఆయన యూపీ సీఎం యోగి ఆదిత్యానాథ్ ని  కలిశారు. |Telugu_M|other|6.489604
processed_te_m_health_00800.wav|మెడిసిన్: రోగులకు శస్త్ర చికిత్స కంటే, ఎక్కువ పది సంవత్సరాల నివసించిన కేసుల్లోని లక్షణాన్ని కనుగొనే చికిత్స‌లే ఉన్నాయి.|Telugu_M|other|8.219500
processed_te_m_education_01110.wav|శాస్త్రీయ సముదాయంలో అంతర్బుద్ధి లేదా దూరదృష్టి ఉంది|Telugu_M|other|3.861333
processed_te_m_other_02278.wav|మిజోరం రాజధాని నగరమైన ఐజ్వాల్లో గత వారంలో రాష్ట్ర అటవీ శాఖ మంత్రి టిజె లాల్నన్ తుంగ్లా అధ్యక్షతన సమావేశం నిర్వహించింది. |Telugu_M|other|9.078625
processed_te_m_weather_00339.wav|బీటెక్ ఎగ్జామ్స్ ఎన్ని సార్లు రాసినా పాస్ మార్కుల వరకు లాక్కొచ్చినట్టు సక్సెస్ వరకు లాక్కొస్తున్నాడు గాని సక్సెస్ మాత్రం అందుకోవడం లేదు. |Telugu_M|other|8.500000
processed_te_m_health_01353.wav|గతంలోనూ మూలకణ చికిత్స ద్వారా అమెరికాకు చెందిన టిమోతి రేబ్రౌన్ ఎయిడ్స్ మహమ్మారి నుంచి విముక్తి పొందాడు.|Telugu_M|other|7.313917
processed_te_m_education_01156.wav|ఉన్నవిద్య పూర్తిచేసి చిన జీయర్స్వామి సమక్షంలో వేదాధ్యయనం ముగించి అమెరికాలో ఆధ్యాత్మక భావనలు వ్యాప్తి చేసేందుకు వెళ్లారు|Telugu_M|other|8.778667
processed_te_m_agri_02224.wav|రైతు ఆత్మహత్యలు, వ్యవసాయంలో సంక్షోభం, కరువు, ఎన్కౌంటర్లు, వంటివాటిపై ప్రభుత్వాన్ని నిలదీసే పనిలో,పత్రాల్లో రాసుకొచ్చారు|Telugu_M|other|8.736000
processed_te_m_education_00392.wav|సృష్టిగత వాస్తవాలు మానవ జీవన స్థితం కావడం హైందవ జాతీయతత్త్వం లేదా భారత జాతీయ తత్త్వం.|Telugu_M|other|7.621250
processed_te_m_politics_00170.wav|సత్తూ, అతని స్నేహితులను సినిమా థియేటర్లో స్థానిక నేత అండ్ గ్యాంగ్ ఇబ్బంది పెడ్తూంటే వాళ్లను ఎదిరించి సత్తూ దృష్టిలో హీరో అవుతాడు రాకేశ్.|Telugu_M|other|9.252771
processed_te_m_finance_01258.wav|ఈ మధ్య కొన్ని బ్యాంకులు తమ ఉద్యోగులను రంగంలో దింపి మొండి బాకీల వసూళ్లకు నడుం కట్టాయి.|Telugu_M|other|5.920708
processed_te_m_finance_01791.wav|ఎలాగైనా సరే కారు కొనాలనే ఉద్దేశ్యంతో వ్యక్తిగత రుణాలు తీసుకొని, క్రెడిట్ కార్డులను వాడి, చెల్లించొద్దు|Telugu_M|other|6.733417
processed_te_m_weather_02236.wav|సంక్షిప్త వివరాల్ని వర్ణించలేని అత్యంత విరుద్ధమైన భావాలను అనుభవిస్తూ, చెలాస్ష్ ఒక రైతునికి స్వాతంత్ర్యం అనేదాని గురించి తార్కికం చేసాడు. |Telugu_M|other|9.194729
processed_te_m_finance_02596.wav|ఈ తీవ్రంగా అది విజర్డ్ అమలు చేయగల స్థలాల జాబితా పరిమితం, మరియు నెలవారీ ఆదాయం దాని ఎగువ ప్రవేశ ట్రిమ్స్|Telugu_M|other|7.100000
processed_te_m_agri_01763.wav|అనేక తోట రకాలకి బాగా అనుకూలం, నీలం బంగాళాదుంప బుష్ చిన్న పొదలు మరియు శాశ్వతకాలం కోసం ఒక అద్భుతమైన నేపథ్యాన్ని చేస్తుంది|Telugu_M|other|9.941333
processed_te_m_health_00826.wav|మునుపటి గాయం వల్ల కలిగే, ఎల్బో ఆస్టియో ఆర్థరైటిస్, మహిళల కంటే పురుషులలో మరింత సాధారణం|Telugu_M|other|6.768125
processed_te_m_politics_00952.wav|డిజిటల్ కెమెరా ముఖానికి, డిజిటల్ గ్లౌవ్స్‌ను కప్పడం ద్వారా నిజంగా తన కూతురిని కలుసుకున్న అనుభూతిని పొందినట్లు తెలిపారు.|Telugu_M|other|7.592542
processed_te_m_politics_01555.wav|గత సెప్టెంబర్లో ఐక్యరాజ్య సమితి జనరల్ అసెంబ్లీలో హసీనా మాట్లాడుతూ రొహ్యింగాల సమస్యను ప్రపంచ నేతల దృష్టికి తీసుకెళ్లారు.|Telugu_M|other|8.625833
processed_te_m_agri_00563.wav|ప్రకాశం ప్రేమ, అప్పుడు "రెయిన్ఫారెస్ట్" భావన దృష్టి, ఇది కోసం అడవి, వెదురు మరియు గడ్డి రంగులు వర్తించే|Telugu_M|other|8.896000
processed_te_m_politics_03630.wav|అయితే రైతులు పోలీసులపై రాళ్లు రువ్వడం వల్లే లాఠీచార్జీ చేయాల్సి వచ్చిందని తికాంగఢ్ ఎస్ఫీ కుమార్ ప్రతీక్ చెప్పుకొచ్చారు.|Telugu_M|other|8.265937
processed_te_m_agri_02361.wav|తెమ్పబడిన ఆకులు కాలం వారి తాజాదనాన్ని మరియు రుచిని కలిగి ఉంటాయి, మరియు దాదాపు ఒక వారం పసుపు మలుపు లేదు|Telugu_M|other|7.012062
processed_te_m_other_01447.wav|మరోపక్క ఎస్‌డీఎఫ్ నేత మజ్లోమ్ అబ్దీ కూడా ఇదే రకమైన అర్థాన్ని వచ్చేట్లు ట్వీట్ చేశారు.|Telugu_M|other|5.955542
processed_te_m_finance_00336.wav|మీ రికరింగ్ డిపాజిట్ మెచ్యూరిటీ పూర్తైన తర్వాత ఆటోమెటిక్ ‌గా  నగదు మొత్తాన్ని మీ ఖాతాలోకి జమ చేస్తాయి.|Telugu_M|other|6.837896
processed_te_m_health_00391.wav|పుప్పొడి గవత జ్వరం లేదా కాలానుగుణ అలెర్జీలు వంటి పుప్పొడి వంటి బాహ్య అలెర్జీ కారకాలు.|Telugu_M|other|7.232646
processed_te_m_other_00559.wav|స్వాంతంత్ర్యం సాధించక ముందే మన భారత్లో ఇంటర్నెట్ సదుపాయం ఉంటే పరిస్ధితులు ఏలా ఉండేవి. |Telugu_M|other|5.874271
processed_te_m_agri_01376.wav|కొన్న భూములలో వ్యవసాయం లేకపోతే కోకో గాని పూల మొక్కల వ్యాపారం చేయాలనే ఆలోచనలో ఉన్నట్లు ఫిల్మ్ నగర్ టాక్|Telugu_M|other|8.021333
processed_te_m_education_01011.wav|మక్సంగిల్బర్ట్ యొక్క పద్ధతి ఉపయోగించి జన్యు పరిశోధన పద్ధతులు ఉన్నాయి|Telugu_M|other|5.162667
processed_te_m_health_03036.wav|కొన్ని ప్రత్యామ్నాయ వైద్యం చేసినవారు విటమిన్ , విటమిన్ సి లేదా గాయాలు చికిత్స కోసం పార్స్లీని వాడతారు. |Telugu_M|other|6.884333
processed_te_m_finance_00544.wav|ఈ ప్రతిపాదన మేరకు దెనా బ్యాంక్, విజయ బ్యాంక్, బ్యాంక్ ఆఫ్ బరోడా బ్యాంకులు విలీనానికి సర్వం సిద్దమైంది.|Telugu_M|other|7.360354
processed_te_m_education_03166.wav|మాజీ ఎమ్మెల్సీ, యుటిఎఫ్ నిర్మాత కీర్తిశేషులు దాచూరి రామిరెడ్ది పేరుతో వైద్యశిబిరం ప్రారంభమై మూడు సంవత్సరాలు పూర్తయింది.|Telugu_M|other|9.290667
processed_te_m_general_02310.wav|జేమ్స్ కామెరాన్ స్పాట్ లైట్లో ఎక్కువ సమయం ఇవ్వడం వలన నేను దాదాపు టైటానిక్ జాబితా నుండి నిష్క్రమించాను. |Telugu_M|other|6.605708
processed_te_m_agri_02926.wav|తొక్కతో ఆపిల్ తినడం ద్వారా ఫైబర్ లోపలికి వెళ్లడం వల్ల కొలెస్ట్రాల్ తగ్గే ఛాన్స్ ఉంది. |Telugu_M|other|5.409875
processed_te_m_education_03389.wav|ఆర్థిక పరమైన అవగాహన ద్వారానే పట్ణణ పేద మహిళల జీవితాల్లో వెలుగులు నింపవచ్చని ఆంధ్రప్రదేశ్ పురపాలక మంత్రి నారాయణ అన్నారు.|Telugu_M|other|9.043125
processed_te_m_politics_00977.wav|హైదరాబాద్‌లో  జరిగిన ఓ అంతర్జాతీయ సదస్సులో భారతీయ రిజర్వ్ బ్యాంకు ఆర్బీఐ మాజీ గవర్నర్ దువ్వూరి సుబ్బారావు పాల్గొన్నారు.|Telugu_M|other|8.080167
processed_te_m_education_00641.wav|సవరణ పేజీ యొక్క ఎగువ రౌండ్మండో మూలలో "లుక్ చూడండి" అనే లింకు ఈ లింక్పై క్లిక్ చేయండి.|Telugu_M|other|7.605333
processed_te_m_politics_03698.wav|ఈ సందర్భంగా మీకు ఎవరితోనైనా పోటీ ఉందా అని విలేకర్లు అడిగిన ప్రశ్నకు సమాధానంగా నేను పఢ్నవీస్ కు  అభిమానిని అని చెప్పారు.|Telugu_M|other|8.649062
processed_te_m_agri_02589.wav|ఇది లాబ్స్లో లేదా మొక్కల మూలాల నుండి పెరిగిన కణాల నుండి తయారైన మాంసం|Telugu_M|other|4.899042
processed_te_m_general_02218.wav|సోషల్ మీడియా పుణ్యమాని గత నెలలో దేశవ్యాప్తంగా గుర్తింపు తెచ్చుకున్న 'డ్యాన్సింగ్ అంకుల్' గుర్తున్నాడా?|Telugu_M|other|6.500000
processed_te_m_health_02239.wav|ఆమె చాలామంది వైద్యుల దగ్గరికి వెళ్ళింది కాని, ఆమె బాధ తగ్గలేదు,తన డబ్బంతా ఖర్చు చేసింది అయినా జబ్బు నయం కావడానికి బదులు ఆమె పరిస్థితి ఇంకా క్షీణించింది. |Telugu_M|other|9.400000
processed_te_m_health_02460.wav|చాలా అధ్యయనాలు అల్ట్రాసౌండ్ లేదా టెన్స్ వంటి నిష్క్రియ చికిత్సలు శరీరం మొత్తం వైద్యానికి  కొద్దిగా ప్రయోజనం అందిస్తాయని సూచిస్తున్నాయి. |Telugu_M|other|8.695500
processed_te_m_health_03015.wav|మీరు స్పృహ కోల్పోడానికి గుండె జబ్బే కారణమా, మరి ఇంకేదైనా సమస్య వల్ల ఇలా జరిగిందా తెలుసుకొని దానికి తగిన విధంగా చికిత్స తీసుకోవడం అవసరం. |Telugu_M|other|9.194729
processed_te_m_politics_00239.wav|ముఖ్యమంత్రి చంద్రబాబు హైదరాబాద్‌లో  మైక్రోసాఫ్ట్ డెవలప్మెంట్ కేంద్రాన్ని పెట్టేలా బిల్గేట్స్‌ను  ఒప్పించడం హైదరాబాద్ రాతనే మార్చేసింది.|Telugu_M|other|9.357271
processed_te_m_weather_01908.wav|ఒకప్పుడు మహేష్ బాబు , భూమిక కాంబినేషన్లో గుణశేఖర్ దర్శకత్వంలో వచ్చిన 'ఒక్కడు' సినిమా అప్పట్లో ఎంతటి సంచలన విజయం సాధించిందో మనకు తెలుసు.|Telugu_M|other|9.844896
processed_te_m_finance_00441.wav|అదే మాదిరిగా ఎక్కడినుంచి ఎక్కడికైనా, ఏ మారుమూల ప్రాంతానికైనా సరుకు రవాణాను కచ్చితంగా ఆర్టీసీ కార్గో, పార్సిల్ సర్వీసు ద్వారానే చేస్తాం.|Telugu_M|other|9.926167
processed_te_m_education_00763.wav|ఎప్పుడూ ప్రెస్ మీట్స్ పెట్టి ప్రత్యర్దుల మీద విరుచుకు పడే ఆమె ఎందుకు కనిపించడం లేదనే చర్చ వైఎస్ఆర్ కాంగ్రెస్ పార్టీలో జోరుగా సాగుతోంది.|Telugu_M|other|8.917333
processed_te_m_politics_00228.wav|మూడెకరాల స్థళంలో అపార్ట్‌మెంట్ నిర్మించాలంటే స్థానిక పంచాయతీ నో అబ్జెక్షన్ సర్టిఫికెట్ తీసుకుని అమరావతి నుంచి అనుమతులు పొందాల్సి‌ ఉంది.|Telugu_M|other|9.392104
processed_te_m_health_01341.wav|నా కుమారులు చిన్నప్పుడు మరియు ట్రిక్ లేదా చికిత్స నుండి ఇంటికి వచ్చినప్పుడు, నా అభిమాన చీకటి చాక్లెట్ మిఠాయి బార్లను తరచూ దొంగిలించారు.|Telugu_M|other|8.776771
processed_te_m_politics_02691.wav|స్థానిక స్వయం పాలనకు సంబంధించిన రాజ్యాంగంలోని , సవరణల సిల్వర్‌జూబ్లీ సందర్భంగా నిర్వహించిన జన్ స్వరాజ్ సమ్మేళన్ సభలో రాహుల్ మాట్లాడారు.|Telugu_M|other|9.693958
processed_te_m_education_01891.wav|దీంతో దివ్య మృతికి వైద్యుల నిర్లక్ష్యమే కారణమని ఆరోపిస్తూ మృతురాలి బంధువులు ఆస్పత్రి ఎదుట, వరంగల్ఖమ్మం జాతీయ రహదారి పై ఆందోళనకు దిగారు.|Telugu_M|other|9.685333
processed_te_m_other_02474.wav|ఇలా కుంభకోణాలు చేసి దేశాలు పట్టుకొని తిరుగుతుంటే ఊరుకుంటుందా? ఊరుకోదు, ఎన్నికోట్లు టోకరా వేశారో అన్నీంటిని ముక్కుపిండి వసూలు చేస్తుంది. |Telugu_M|other|8.776771
processed_te_m_finance_00284.wav|మీరు డబ్బును ఎలా విక్రయిస్తారో మరియు మరింత ముఖ్యమైనది, మీరు డబ్బు ఎలా సంపాదిస్తారో మీకు రుణదాత చూపడానికి ఆర్థిక స్ప్రెడ్ ‌షీట్లు అవసరం.|Telugu_M|other|9.763625
processed_te_m_health_02753.wav|గర్భం దాల్చినప్పుడు బైల్డక్లో కనుక రాళ్లు ఏర్పడితే రేడియెషన్ జోలికి వెళ్లకుండా చేసే శస్త్రచికిత్స గురించి మరో పరిశోధనా పత్రం అందించాను.|Telugu_M|other|9.100000
processed_te_m_other_00497.wav|హైదరాబాద్ రంగారెడ్డి జిల్లా హయత్ నగర్ మండలంలో సెల్ఫోన్ కోసం హత్యలు జరిగాయి సోహాన్ అనే యువకుడు సెల్ఫోన్ను దొంగలిచ్చాడు. |Telugu_M|other|7.580938
processed_te_m_politics_02607.wav|చట్టసభల్లో జరిగే చర్చలు సుహృద్భావంగా, ఉపయుక్తంగా ఉండాలని సదస్సులో పాల్గొన్న రాజస్థాన్ ముఖ్యమంత్రి వసుంధర రాజె అన్నారు.|Telugu_M|other|9.148292
processed_te_m_general_00851.wav|పొడవాటి స్లీవ్లు మరియు మూడు వంతుల స్లీవ్ తో  పొడవాటి గైప్చర్ మరియు వెల్లర్ దుస్తులు సాధారణంగా చల్లని కాలంలో ధరిస్తారు.|Telugu_M|other|8.416854
processed_te_m_politics_01897.wav|ఈ ప్రదర్శన సైఫాబాద్‌లోని సహారా కంపెనీ నుంచి ప్రారంభమై గన్‌పార్కులోని తెలంగాణ అమరు వీరుల స్మారక స్థూపం వరకు కొనసాగింది.|Telugu_M|other|9.185313
processed_te_m_general_00800.wav|పుల్వామా ఘటన తర్వాత పాక్ భూభాగంపై భారత్ యుద్ధ విమానాలు దాడి చేసినా అరబ్ దేశాలతో సహా యావత్ ప్రపంచం భారత్ నే  బలపర్చాయి. |Telugu_M|other|9.206333
processed_te_m_finance_01308.wav|'ప్రాంతీయ ఆర్థిక స్వేచ్ఛా వాణిజ్య ఒప్పందాల'లో చేరి విదేశీ పాడి ఉత్పత్తులను దేశంలోకి దిగుమతి చేయడానికి సిద్ధం అవుతోంది.|Telugu_M|other|8.126604
processed_te_m_finance_01722.wav|అయితే ఆయన సతీమణి దైనందిన ఖర్చులలో నుంచి ప్రతిరోజూ పొదుపు చేసి కొంత డబ్బును సమీకరించి వాటితో తియ్యటి పదార్థాన్ని వండారు|Telugu_M|other|8.900000
processed_te_m_general_01121.wav|కెరీర్ వారీగా, అతను ప్రాచుర్యం పొందిన ఆన్రే రేడియో వ్యక్తిత్వం, ఇది "సైకో మైక్" మరియు రేడియో నిర్మాత ద్వారా వెళుతుంది. |Telugu_M|other|8.347208
processed_te_m_health_00541.wav|అయితే నిర్దిష్టమైన శిక్షణ, సర్టిఫికేట్ ఉన్న వైద్యం అందించే వారికే గర్భస్రావం చేసే అవకాశం ఉంటుందని ప్రభుత్వం చెప్తోంది.|Telugu_M|other|8.358813
processed_te_m_education_01629.wav|ఆంధ్రప్రదేశ్ శీతాకాల అసెంబ్లీ సమావేశాల సందర్భంగా సోమవారం రుణమాఫీపై జరిగిన చర్చలో ఏపీ మంత్రి అచ్చెంనాయుడు ప్రసంగించారు.|Telugu_M|other|9.312000
processed_te_m_finance_02463.wav|ఈ హుండీల ఆదాయాన్ని ఏ రోజుకారోజు బ్యాంక్లో జమ చేసేందుకు సంబంధిత బ్యాంక్లో డిపాజిట్ చేసేందుకు ప్రత్యేక ఏర్పాట్లు చేశారు. |Telugu_M|other|8.312375
processed_te_m_education_03165.wav|నిజ జీవితంలో రెండు ఫ్యామిలీలను మెయింటైన్ చేస్తూ తెరపై తనదైన హాస్యాన్ని పండిస్తున్న ఫృథ్వీ ఈ మధ్యే కొంచెం బిజీ అయ్యాడు.|Telugu_M|other|8.405333
processed_te_m_health_01974.wav|సీరియస్ నాడీ వ్యవస్థ లోపాలు మెదడు ఎన్ఎస్జి శిశువుల్లో సహాయంతో జీవితం యొక్క మొదటి రోజుల నుండి దాదాపు బహిర్గతం చేయొచ్చు.|Telugu_M|other|9.960979
processed_te_m_other_03165.wav|త్రిమూర్తుల దివ్యస్వరూపం విధాత చూపిన విజయోన్ముఖ పథంలో విజ్ఞతతో నడిచేందుకు సిద్ధమైన సిద్ధ పురుషునిగా వరుడిని తలుస్తారు. |Telugu_M|other|8.700000
processed_te_m_general_00869.wav|నాలుగు అంగుళాల టెలిస్కోప్ ద్వారా బృహస్పతి మరియు దాని నాలుగు అతిపెద్ద చంద్రులు, బెల్ట్లు, మరియు మండలాల దృశ్యం చూడవచ్చు. |Telugu_M|other|8.277542
processed_te_m_education_00432.wav|యూత్ ఎక్సేంజ్ ప్రోగ్రాం తమకు గొప్ప అనుభూతి మిగిల్చిందని పూర్ణిమ, వంతల సన్నిబాబు, జీ సంతోషి,మరియ తదితరులు పేర్కొన్నారు.|Telugu_M|other|9.312000
processed_te_m_agri_02251.wav|పత్తి విత్తేందుకు ఇప్పటికే నెల రోజులు ఆలస్యం కావటంతో ఈ యేడు దిగుబడులు ఏవిధంగా ఉంటేయోనని అన్నదాతలు ఆందోళన చెందుతున్నారు|Telugu_M|other|8.800000
processed_te_m_education_01218.wav|ఆరేళ్లుగా నిషేధం ఎదుర్కుంటున్న శ్రీశాంత్ ప్రవర్తన బావుందని, జీవితకాల నిషేధాన్ని ఏడేళ్లకు కుదించి నట్లుగా నిర్ణయించారు.|Telugu_M|other|8.394667
processed_te_m_general_00655.wav|హైడన్బర్గ్ పేలుడు అనేది హైడ్రోజన్ మరియు ప్రాణవాయువు చాలా కలిసి ఉన్నప్పుడు ఏమి జరుగుతుందో మరొక ఉదాహరణ. |Telugu_M|other|6.895958
processed_te_m_health_00914.wav|ఆ రోజు నేను విహార యాత్రకు రాననీ, మా అమ్మకు జ్వరం రావటాన ఆ విషయం చెప్పేందుకు ఆఫీసు రూం వద్దకు వచ్చాను.|Telugu_M|other|7.731875
processed_te_m_health_00387.wav|మీ దంతవైద్యం మరియు నోటి స్థితి మీ ఆరోగ్యానికి పారామౌంట్ మరియు మీ మొత్తం దీర్ఘాయువుకు దోహదం చేస్తుంది.|Telugu_M|other|7.580938
processed_te_m_finance_00313.wav|మీరు వెబ్సొడ్లు లేదా ఇతర హైటెక్ సినిమాలను నమోదు చేస్తే, మీరు బాహ్య మైక్రోఫోన్లో పెట్టుబడి పెట్టవచ్చు.|Telugu_M|other|7.371958
processed_te_m_agri_02679.wav|గ్రామీణ రష్యాలోని చాలా వ్యవసాయ క్షేత్రాల్లాగే, మయాక్ పొలం కూడా పాత సోవియట్ యూనియన్ లాగే కుప్పకూలింది. |Telugu_M|other|6.640542
processed_te_m_education_02336.wav|వియోగ వేళల విరిసే ప్రేమల విలువలు గనలేవా' అని పింగళి వారు కూడా ఈ విరహాన్ని గురించి అద్భుతంగా చెప్పారు.|Telugu_M|other|9.301333
processed_te_m_education_02890.wav|అతను వయసులో ఉన్నప్పుడు, వారి కుమారుడు బఫ్ఫన్ జీన్ బాప్టిస్ట్ లామార్క్‌తో అన్వేషణ పర్యటనలో పంపబడ్డాడు.|Telugu_M|other|7.114667
processed_te_m_finance_01859.wav|అదే సమయంలో, కొత్త శతాబ్దపు ప్రారంభంలో ఆర్థిక వ్యవస్థలో విదేశీ డబ్బు వాటా క్రమంగా తగ్గుతూ చెయ్యబడింది. |Telugu_M|other|6.900000
processed_te_m_agri_02094.wav|నేల యొక్క ఉపరితలం క్రింద మీ ఊడూ లిల్లీ కామ్మ్ లేదా గడ్డలు నాలుగు నుంచి ఆరు అంగుళాలు మొక్క పెరుగుతుంది|Telugu_M|other|8.234667
processed_te_m_other_02001.wav|ఆఖరికి చిన్న పిల్లలను సైతం అతను లైంగిక వేధింపులకు గురిచేసిన తీరు అతని కృూర మనస్తత్వాన్ని పట్టించింది.|Telugu_M|other|7.302313
processed_te_m_education_01833.wav|మొదటి నుంచి చివరి వరకూ స్క్రీన్మీద సినిమా చూస్తున్న భావనకంటే, జీవితాన్ని చూస్తున్న ఆసక్తే కలిగించాడు.|Telugu_M|other|7.338667
processed_te_m_education_01639.wav|అంతేకాకుండా గాంధీజీ నడిపిన స్వాతంత్ర్య ఉద్యమమంతా బ్రిటీష్ వాళ్ల అనుమతితో, వారి ప్రోద్బలంతోనే సాగింది.|Telugu_M|other|7.338667
processed_te_m_education_00541.wav|ఈ నేపథ్యంలో మాజీ ఎమ్మెల్యేలు సిసి వెంకట్రాముడు, అబ్ధుల్ఘనీకి సైతం ఏమాత్రం ప్రాధాన్యత లేకుండా పోయింది.|Telugu_M|other|7.402667
processed_te_m_health_01631.wav|ఇతరులను కాల్చి చంపేటంత దుర్మార్గులు అదే తమ ఇంట్లో వారికి నొప్పి కలిగితే డాక్టరు దగ్గరకు తీసుకెళ్తారు.|Telugu_M|other|6.779854
processed_te_m_general_02364.wav|తిక్క, విన్నర్ లాంటి చిత్రాలు అతడి మార్కెట్ని ఎఫెక్ట్ చేస్తే, నక్షత్రం మరింతగా సమస్యల్లోకి నెట్టింది. |Telugu_M|other|6.700000
processed_te_m_health_01231.wav|ఖుషిని పరీక్షించిన వైద్యులు దాని గుండె నాళాల్లో రక్త ప్రవాహానికి అడ్డంకులు ఏర్పడ్డాయని నిర్ధారించారు.|Telugu_M|other|6.965604
processed_te_m_education_03347.wav|సమావేశంలో మాజీ మంత్రి మోత్కుపల్లి నర్సింహ్ములు మీద మాజీ మంత్రి ఉమా మాధవరెడ్డి బాబుకు ఫిర్యాదు చేశారు.|Telugu_M|other|6.954667
processed_te_m_health_00356.wav|ఈ గొప్ప బాహువు వ్యాయామం కోసం రెండు కుర్చీలు అవసరం లేదా మంచం మరియు కుర్చీ లేదా కౌంటర్, మొదలైనవి అవసరం.|Telugu_M|other|8.103396
processed_te_m_agri_00670.wav|ఈ బ్రాండ్ యొక్క ఒక స్కి స్కై దావా తక్కువ ఖర్చుతో ఉంటుంది, ఇది ఉత్పత్తి యొక్క నాణ్యతను ప్రభావితం చేయదు|Telugu_M|other|8.000000
processed_te_m_weather_01982.wav|ఇది అత్యంత అమానుష చర్య అని, సభ్య సమాజానికి అతీత చర్యగా ఉందని, దీనిని అంతా గ్రహించాలని స్పష్టం చేశారు. |Telugu_M|other|7.836354
processed_te_m_agri_01248.wav|అయితే కాఫీ ఉత్పత్తి దారుడు తన ప్రాడక్టులో వయాగ్రా కలిపేసి లైంగిక ఉత్‌ప్రేరక ఔషధమని ఎక్కడా పేర్కొనలేదు|Telugu_M|other|8.275313
processed_te_m_politics_00796.wav|అలా బన్రుట్టికి వచ్చిన అస్తికలను ఉంచిన ప్రాంతంలో ఈ విగ్రహం ఏర్పాటు చేసినట్లు స్థానికులు చెబుతున్నారు.|Telugu_M|other|7.453229
processed_te_m_politics_00838.wav|ఈ నేపథ్యంలో రామ్ జెఠ్మలాని మరణంపై ఏపీ ముఖ్యమంత్రి వైఎస్ జగన్ మోహన్ రెడ్డి దిగ్భ్రాంతి వ్యక్తం చేశారు.|Telugu_M|other|7.453229
processed_te_m_education_01193.wav|ఫ్రెండ్షిప్ డే సందర్భంగా ప్రేమ అంత ఈజీ కాదు చిత్రం ఫస్ట్ లుక్ గా సాంగ్ విడుదల అయింది|Telugu_M|other|5.824000
processed_te_m_politics_03575.wav|దీప మెహతా డైరెక్ట్ చేస్తున్న ఈ సినిమా సల్మాన్ రుష్దీ రాసిన నవల ఆధారంగా తెరకెక్కింది.|Telugu_M|other|5.804625
processed_te_m_education_02403.wav|నిజానికి ఆ  క్రౌడ్ చూసి ఏమనాలో తెలీక నెత్తిన చేతులు పెట్టుకుని చూశాడు ఈ క్రేజీ హీరో.|Telugu_M|other|6.560000
processed_te_m_finance_01379.wav|ఇప్పుడు ఎంత విభజన అయితే మాత్రం కేసీఆర్ సారు చెప్పినంత దారుణంగా ఆదాయం దెబ్బ తింటుందా?|Telugu_M|other|6.303854
processed_te_m_agri_01277.wav|కొబ్బరి ఎండినంత మాత్రానా దానివలన అది న్యూట్రిషన్ వాల్యూ కోల్పోతుందేమో అని అనుకోవద్దు|Telugu_M|other|6.313125
processed_te_m_agri_01839.wav|మెట్ట ప్రాంతంలో రబీ పంట సాగుకు, పశువులకు, ప్రజలకు తాగునీటికి ఈ పథకాన్ని ఉద్ధేశించారు|Telugu_M|other|6.483750
processed_te_m_weather_01225.wav|మెల్బౌర్న్:ఆస్ట్రేలియాతో జరుగుతున్న మూడో టెస్టు మూడో రోజు ఆటలో బౌలర్లు సత్తా చాటారు. |Telugu_M|other|6.245792
processed_te_m_education_00761.wav|ప్రజా బాహుళ్యం ఈ స్థాయిలో విద్య, వెలుగు, జ్ఞానం విషయంలో ఇంతగా అణగారిన స్థితిలో లేదు.|Telugu_M|other|6.711250
processed_te_m_health_02139.wav|అంతే ఇక డాక్టర్ ను సంప్రదించి ఆ ఖైదీ కి మందులు ఇవ్వడం తో అవి కాస్తా బయటకు వచ్చేశాయి. |Telugu_M|other|6.036812
processed_te_m_education_01507.wav|కాగా ప్రధాని నరేంద్ర మోదీ అమెరికా పర్యటనపై మాజీ కేంద్ర మంత్రి వ్యంగ్యోక్తులు చేశారు.|Telugu_M|other|5.829688
processed_te_m_agri_00512.wav|ఇది ఆకుపచ్చ, పండిన పళ్లను ఏకకాలంలో శాఖలు మరియు పువ్వులు మరియు మొగ్గలు చూపగల గమనార్హం|Telugu_M|other|8.000000
processed_te_m_health_00781.wav|అయితే పెళ్ళైన నాలుగేళ్ళకు పైగా సంతానానికి దూరంగా ఉన్న సౌందర్య ఇటీవలే గర్భం దాల్చారు.|Telugu_M|other|6.686979
processed_te_m_education_00209.wav|అక్కడ నుండి వారు ఒక వార్ప్ బీమ్కు బదిలీ చేయబడ్డారు, అప్పుడు ఒక మగ్గంపై మౌంట్ చేశారు.|Telugu_M|other|6.229333
processed_te_m_agri_00816.wav|ఈ గ్రామానికి చెందిన అర్హులైన , మంది రైతుల పేర్లు రైతు భరోసా లబ్ధిదారుల జాబితాలో లేవు|Telugu_M|other|8.000000
processed_te_m_finance_02072.wav|మీరు రేడియోను ఖండించే ముందు సంబంధిత ఫ్యూజ్లను మరియు ఫ్యూజింగ్ లింక్లను తనిఖీ చేయండి. |Telugu_M|other|5.491146
processed_te_m_other_02353.wav|కొందరికి డబ్బే ముఖ్యమని, దేశ భద్రత పట్టదని రాహుల్ ను ఉద్దేశించి జైట్లీ ధ్వజమెత్తారు.|Telugu_M|other|5.676896
processed_te_m_general_01495.wav|గత ఆగష్టులో మఖేష్ గుజ్జార్ అనే వ్యక్తిపై కూడా పులి దాడి చేయడంతో తీవ్రంగా గాయపడ్డాడు. |Telugu_M|other|6.234187
processed_te_m_politics_01041.wav|రోడ్డుకు ఇరువైపులా నిల్చోని తమ పిల్లల కోసం ఎదురు చూస్తున్న మహిళలు దీనంగా ఉంటున్నారు.|Telugu_M|other|5.932333
processed_te_m_education_01578.wav|పారిశుద్ధ్యాన్ని ప్రైవేటు పరం చేస్తూ అప్పటి చంద్రబాబు ప్రభుత్వం జీఓ ను జారీ చేసింది.|Telugu_M|other|6.069333
processed_te_m_health_01030.wav|అప్పటికి నా దగ్గరుండే కొద్ది పాటి చిల్లరా వాడి చేతిలో పోసేదాన్ని మందులు కొనుక్కోమని.|Telugu_M|other|5.374688
processed_te_m_other_01259.wav|టీఆర్పీల కోసమే ఈ షో మొదలు పెట్టినట్లు నేను భావిస్తున్నాను అని లుబ్నా వాలియా అన్నారు. |Telugu_M|other|5.676896
processed_te_m_general_02165.wav|ఇండియన్, పసిఫిక్, అట్లాంటిక్ సముద్రాల మీదుగా ,నాటికల్ మైళ్ల దూరం నౌకపై ప్రయాణం చేసి, లోకం చుట్టిన తొలి మహిళలుగా వీళ్లు అరుదైన గుర్తింపు తెచ్చుకున్నారు. |Telugu_M|other|9.786833
processed_te_m_education_02587.wav|బీజేపీ నుంచి జీవీఎల్ ను తప్పిస్తే కనుక ఆ పార్టీని నమ్మొచ్చని, లేనిపక్షంలో బీజేపీయే ఈ నాటాకాలు ఆడిస్తోందని భావిస్తామని వ్యాఖ్యానించారు.|Telugu_M|other|9.845333
processed_te_m_health_01718.wav|చికిత్స కోర్సు సాధారణంగా  పద్నాలుగు రోజులు, కానీ వైద్యుడు దాని వ్యవధి, అలాగే రోగి యొక్క స్థాయిపై ఆధారపడి మందు ఫ్రీక్వెన్సీ మార్చవచ్చు.|Telugu_M|other|9.426937
processed_te_m_finance_01916.wav|నరేంద్రమోదీ నేతృత్వంలోని ఎన్డీఏ తిరిగి భారీ మెజారిటీని సొంతం చేసుకున్న నేపథ్యంలో కొత్త ప్రభుత్వానికి నీతి ఆయోగ్ ఎజెండా నిర్దేశించింది. |Telugu_M|other|9.345667
processed_te_m_general_02055.wav|అలెక్సా అనువర్తనం లేదా ఒక అమెజాన్ ఎకో పరికరంతో ఎవరినైనా కాల్ లేదా సందేశాన్ని పంపడం ద్వారా కుటుంబంతో మరియు స్నేహితులతో కనెక్ట్ అవ్వండి. |Telugu_M|other|9.600000
processed_te_m_health_01181.wav|వీటిల్లో ఇప్పటి పరిస్థితుల్లో ఇతర చికిత్సా విధానాలతో పోలిస్తే క్షార చికిత్స మానవాళికి లభించిన ఒక మహత్తర చికిత్సా విధానంగా భావించవచ్చు.|Telugu_M|other|9.403708
processed_te_m_general_01711.wav|వీటి శకలాలు కాశ్మీరులోని రాజౌరి ప్రాంతంలో పడిపోగా వాటిని సేకరించిన భారత్ మీడియా ముందు ఉంచడంతో పాక్ దుర్నీతి ప్రపంచానికి వెల్లడయ్యింది. |Telugu_M|other|9.500000
processed_te_m_other_03147.wav|అయినా ఉన్నదాన్నే వారితో పంచుకుంటూ వచ్చినా ఇక మీదట అది సాధ్యం కాదనుకున్న స్కార్లెట్,ఆతిథ్యం తగ్గించమని పనివాడు పోర్క్ ను  ఆదేశిస్తుంది. |Telugu_M|other|9.100000
processed_te_m_agri_03047.wav|ఈ పేరు ఈ పక్షులకు తేనెటీగ కంటే ఎక్కువ కాదు అని చాలా పేరు చెప్తుంది. |Telugu_M|other|4.900000
processed_te_m_finance_00077.wav|తల్లిదండ్రులు, ఒక ప్రత్యేక బ్యాంకు ఖాతా కుమార్తె పేరు మీద తెరిచారు.|Telugu_M|other|4.666833
processed_te_m_agri_00369.wav|ఇతర సాధారణ పేర్లు హార్డీ అరటి, జపనీస్ ఫైబర్ అరటి, హార్డీ ఫైబర్ అరటి|Telugu_M|other|7.776000
processed_te_m_agri_02737.wav|అయితే, మీరు బదులుగా గింజలు మరియు పండు ఎండబెట్టి తేనె లేదా దాల్చిన చెక్క జోడిస్తే, ప్రిస్క్రిప్షన్ లేదా కొద్దిగా మార్పు భర్తీ చేయవచ్చు. |Telugu_M|other|9.055417
processed_te_m_finance_00560.wav|దివాలా స్మృతిలోని సెక్షన్ ఏ ప్రకారం దివాలా తీసిన సంస్థ ప్రమోటర్ల సంబంధీకులు, బిడ్ దాఖలు చేసేందుకు వీలు కాదని నిపుణులు పేర్కొంటున్నారు.|Telugu_M|other|9.310833
processed_te_m_politics_00188.wav|ప్రభుత్వం ఇంత సిరియస్ గా  కార్యక్రమం చేపడితే ఫీల్డ్ అసిస్టేంట్లు నిర్లక్షం చేస్తే ఎలా అని ఆర్మూర్ ఎమ్మెల్యే జీవన్‌రెడ్డి ప్రశ్నించారు.|Telugu_M|other|9.229563
processed_te_m_other_02646.wav|యువతీ యువకులు ఖచ్చితమైన లక్ష్యంతో ఎటువంటి సమస్యనైనా ఎదుర్కొనే స్ధైర్యంతో ముందుకు సాగాలేకాని ఆత్మహత్యలు దేనికీ పరిష్కారం కాదని అన్నారు. |Telugu_M|other|9.300000
processed_te_m_agri_01049.wav|కానీ పశుగ్రాసం పేరు పసుపు కొమ్మల డాగ్వుడ్ యొక్క బెరడు రంగును వెల్లడిస్తుంది కాబట్టి లాటిన్ పేరు విచ్ఛిన్నం చేసుకుందాం|Telugu_M|other|8.874667
processed_te_m_weather_00986.wav|ఆటలలో ఫీల్డింగ్ అత్యంత ప్రాధాన్యం వహిస్తుంది.దెక్కన్ చార్జర్లకన్నా బెంగళూరు వారు ఫీల్డింగ్ లోనూ పట్టుదల చూపుతున్నారు.|Telugu_M|other|7.800000
processed_te_m_education_03399.wav|ఇది క్రోమాట్ నాయకుడు తుడ్జామాన్ వంటి అగ్రశ్రేణి ఆటగాళ్లను కలిగి ఉండవచ్చు, కానీ అది వేలకొద్దీ జీవితాలను నాశనం చేసింది.|Telugu_M|other|8.393646
processed_te_m_agri_02502.wav|అధిక సాంద్రత బాహ్య కత్తిరింపు మరియు బాత్టబ్ జోడింపులను, కౌంటర్ టేప్లు , ఫ్లోరింగ్ అప్లికేషన్లు మరియు మరిన్ని వాడవచ్చు|Telugu_M|other|8.265937
processed_te_m_general_02381.wav|మౌర్బు సుల్తానేట్ అని కూడా పిలువబడే మధురై సుల్తానేట్, ఢిల్లీ సుల్తానేట్ నుండి విముక్తి పొందిన మరో టర్కీపాలిత ప్రాంతం. |Telugu_M|other|7.836354
processed_te_m_health_00240.wav|ఆటిజం స్పెక్ట్రం డిజార్డర్ లేకుండా ఆటిజం స్పెక్ట్రమ్ డిజార్డర్ మరియు మేధో వైకల్యం ఉన్న పిల్లలలో నిద్ర సమస్యలు ఉంటాయి.|Telugu_M|other|7.743479
processed_te_m_education_02074.wav|పబ్లిక్గార్డెన్స్ మధ్యలోని స్టేట్ ఆర్కియాలజీ మ్యూజియంలో ప్రదర్శనకు పెట్టిన ఈజిప్టు మమ్మీని ఏడో నిజాం కొనుగోలు చేశారు.|Telugu_M|other|8.128000
processed_te_m_finance_01955.wav|గోల్డ్ స్కీములు నడిపే జ్యూయలరీ సంస్థలు దివాలా తీసినా లేదా మోసం చేసినా ఇన్వెస్టర్ల పరిస్థితి ఏమిటి ? అని ప్రశ్నించారు. |Telugu_M|other|7.546104
processed_te_m_finance_01461.wav|అక్వా రంగానికి కేరాఫ్ ‌గా  నిలిచే పశ్చిమ గోదావరి జిల్లాలో ప్రధానంగా ఈ రంగంలో ఉన్న వారికే బ్యాంకులు రుణాలు ఇస్తుంటాయి.|Telugu_M|other|7.975688
processed_te_m_health_02812.wav|విధులలో ఉన్న వైద్యుడు ముఖేష్ గుండెలో నొప్పి వస్తుందని చెప్పినా నామమాత్రపు మందులు ఇచ్చి ఇంటికి పంపించారు అని చెప్పారు. |Telugu_M|other|7.569333
processed_te_m_weather_02404.wav|తొలిరోజు ఆదివారం కామారెడ్ఢి, నిర్మల్, నిజామాబాద్, జగిత్యాల, కరీంనగర్ లో పోచారం పర్యటించి అవగాహన సదస్సులో పాల్గొంటారు. |Telugu_M|other|9.438542
processed_te_m_health_00646.wav|నోటి మరియు గొంతులో మ్రింగిపోతున్న సమస్యలకు దారితీసే శరీర మరియు రాలెస్స్ ద్వారా వెంటనే దెబ్బతిన్న కణాలు భర్తీ చేయలేవు.|Telugu_M|other|8.985750
processed_te_m_education_02556.wav|అన్నపూర్ణ స్టూడియోస్ ‌‌లో అగ్నిప్రమాదం జరిగిన మరుసటి రోజే నాగార్జున ఈ ట్వీట్ ఏడ్చాము అని పెట్టడం చర్చకు దారి తీసింది.|Telugu_M|other|8.768000
processed_te_m_agri_01981.wav|ఇప్పుడు అన్ని షాప్స్ లోనూ ఫ్రోజెన్ కార్న్ దొరుకుతోంది లేదంటే రెండు మొక్కజొన్న పొత్తులు కొనుక్కుని, గింజలు ఒల్చుకోవాలి|Telugu_M|other|8.650667
processed_te_m_education_02390.wav|గాంధీని చంపిన గాడ్సేకు దండలేసి పూజలు చేసే వీళ్లే 'గాంధీయిజమే మా జీవనమార్గం' అంటూ అసత్యాలు నిస్సిగ్గుగా వల్లెవేస్తారు.|Telugu_M|other|8.906667
processed_te_m_weather_01812.wav|అలా చేసిన వాటిని మేమే స్వయంగా బీచ్రోడ్, పూర్ణామార్కెట్ తదితర ప్రాంతాల్లో స్టాళ్లు ఏర్పాటు చేసి అమ్ముతాం అని చెప్పారు. |Telugu_M|other|7.600000
processed_te_m_health_01024.wav|మీరు అనేక సమస్యలు, స్నిఫ్లింగ్, తుమ్ములు, దగ్గు మొదలైనవి వంటి పలు ఔషధాలను తీసుకుంటే, అదనపు దగ్గు ఔషధాన్ని తీసుకోకండి.|Telugu_M|other|9.264396
processed_te_m_general_01820.wav|ఫారెస్ట్ సర్వే ఆఫ్ ఇండియా డెహ్రడూన్ ఆధ్వర్యంలో శాటిలైట్ ద్వారా ఎక్కడ అగ్ని ప్రమాదాలు జరుగుతున్నా సమాచారం చేరవేస్తారు. |Telugu_M|other|7.836354
processed_te_m_agri_02997.wav|చేను చుట్టూతా నాగలి చాలు తీసి కార్బరిల్ లేక ఎండోసల్ఫాన్ లేక మిథైల్ పెరాధియాన్ పొడి మందును చల్లి పురుగుల వలసలను ఆపాలి. |Telugu_M|other|9.055417
processed_te_m_education_03449.wav|కొత్త ఏసీబీ డీజీగా బాగ్చికి అదనపు బాధ్యతలు అప్పగిస్తూ ప్రభుత్వ ప్రధాన కార్యదర్శి అనిల్ చంద్ర పునేఠా జీవో జారీ చేశారు.|Telugu_M|other|9.624292
processed_te_m_politics_02337.wav|వీటిలో రాజమండ్రి నా జన్మ స్థలం , నటుడిగా ఓనమాలు దిద్దింది అక్కడే కాబట్టి రాజమండ్రి అంటే అభిమానం ఉండడంలో తప్పేమీ లేదు.|Telugu_M|other|8.405250
processed_te_m_weather_02293.wav|అయితే సీనియర్ హీరోలకి హీరోయిన్లు దొరకని పరిస్థితి తలెత్తడంతో వారి సినిమాలకి ఆమే ఆపద్భాందవి అవుతోంది. |Telugu_M|other|7.600000
processed_te_m_health_00915.wav|పెద్దలలో, పామ్ప్ వ్యాధి మల్టిపుల్ స్కెర్లోసిస్ వంటి దీర్ఘకాలిక కండరాల వ్యాధులతో గందరగోళం చెందుతుంది.|Telugu_M|other|7.871187
processed_te_m_finance_00446.wav|స్టేట్ బ్యాంక్ ఆఫ్ ఇండియా రివాంప్డ్ గోల్డ్ డిపాజిట్ స్కీమ్ ‌లో  ఎవరైనా బంగారాన్ని డిపాజిట్ చేయొచ్చు.|Telugu_M|other|6.315458
processed_te_m_other_01128.wav|ఇది అటవీ నిర్మాణానికి ప్రత్యేకంగా ఉంటుంది, ఇది ఆఫ్సెట్ మరియు "ఓపెన్టాప్" నిర్మాణాన్ని కలిగి ఉంటుంది. |Telugu_M|other|6.605708
processed_te_m_other_01163.wav|ఈజిప్ట్ సైన్యానికి గమాల్ అబ్దెల్ నాజర్ నాయకత్వం వహించగా, ఇజ్రాయెల్ సేనల్ని ఇత్జాక్ రబిన్ నడిపించారు. |Telugu_M|other|7.174583
processed_te_m_education_00943.wav|అక్కడి నుంచి మెరుగైన వైద్య సేవల కోసం చంటిని అరకులోయ ఏరియా ఆస్పత్రికి, విజయ్ను కేజీహెచ్‌కు తరలించారు.|Telugu_M|other|8.417500
processed_te_m_health_00170.wav|ఇది పూర్తి అయిన తర్వాత, సబ్వే హౌసింగ్ కాంప్లెక్స్ నుండి పాదాల స్ట్రోక్ మాత్రమే పది నిమిషాలు ఉంటుంది.|Telugu_M|other|6.570875
processed_te_m_finance_01233.wav|ఐదు లక్షలకు పైగా వార్షికాదాయం ఉన్న వారు మాత్రమే ఆదాయపు పన్ను పరిధిలోకి వస్తారని కేంద్రం తేల్చేసింది.|Telugu_M|other|7.174583
processed_te_m_politics_00561.wav|అందరికీ పింఛన్లు ఇచ్చాం అని చెబుతుండగా ఎస్సీ కాలనీకి చెందిన మహిళలు మీ సొమ్మేం కాదు కదా? అని అన్నారు.|Telugu_M|other|7.662208
processed_te_m_politics_01039.wav|బాధితులు సంగారెడ్డి జిల్లా, హత్నూర్ మండలం, సాదుల నగర్ గ్రామానికి చెందిన వారిగా పోలీసులు గుర్తించారు.|Telugu_M|other|6.582479
processed_te_m_education_00272.wav|ఇందులో భాగంగా అమెరికా పరిశోధన సంస్థ నాసా ఇన్సైట్ ల్యాండర్ అనే స్పేస్క్రాఫ్ట్‌ను మార్స్‌పైకి పంపింది.|Telugu_M|other|8.019375
processed_te_m_education_00549.wav|హైదరి కారు డ్రైవర్ కూడా మృతి చెందగా, ఆయన కారు నుజ్జునుజ్జు అయినట్లు టివి ఫుటేజీల ద్వారా తెలుస్తోంది.|Telugu_M|other|6.853438
processed_te_m_weather_00672.wav|కాంతి నాణ్యత వర్ణక్రమం, స్పెక్ట్రం యొక్క కొనసాగింపు ఫాస్ఫర్ యొక్క ప్రత్యేక కూర్పుపై ఆధారపడి ఉంటుంది. |Telugu_M|other|7.700000
processed_te_m_finance_02097.wav|ఆ సంస్థ దివాలా తీసినట్టు ప్రకటించాలని, కార్పొరేటు ఇన్సాల్వెన్సీ ప్రక్రియ చేపట్టాలని బ్యాంక్ కోరింది. |Telugu_M|other|6.600000
processed_te_m_agri_02951.wav|ఆకుపచ్చ జండాలతో పాదయాత్ర చేస్తున్న రైతులు, రైతు కూలీలు, మహిళలతో తుళ్ళూరు, మందడం రహదారి నిండిపోయింది. |Telugu_M|other|7.685437
processed_te_m_politics_02101.wav|వరాహ మిహిరుడు కలియుగం ముప్పయి ఎనిమిదవ శతాబ్ది క్రీస్తుశకం ఆరవ శతాబ్ది నాటివాడని ప్రచారం జరుగుతున్నది|Telugu_M|other|7.371958
processed_te_m_weather_02358.wav|అయితే రిలీజ్ రోజు తమ సినిమాకు ఆశించిన రెస్పాన్స్ రాకపోయినా, నెగిటివ్ టాక్ సైడ్ అయినా బాధ రావటం సహజం. |Telugu_M|other|7.200000
processed_te_m_health_01923.wav|పూర్తిగా తిండి మానేయడం, వేళ తప్పిన భోజనం, బరువు తగ్గేందుకు ఏవేవో మందులు వాడటం వంటివి అస్సలు చేయకండి.|Telugu_M|other|7.650604
processed_te_m_general_02070.wav|హింస, చంపడం, దూషించడం, నాశనం చేయడం వంటి కృత్యాలతో జంగమలు తమ మతం పట్ల దృఢమైన విధేయతను ప్రదర్శిస్తారు. |Telugu_M|other|7.800000
processed_te_m_health_02338.wav|మధుమేహం ఉన్న వారు భోజనం చేసిన వెంటనే సోంపును తింటే దాని వల్ల రక్తంలో చక్కెర స్థాయిలు అదుపులో ఉంటాయి. |Telugu_M|other|6.570875
processed_te_m_politics_00510.wav|సామాజిక నెట్వర్క్‌లొ ఉంచుతారు ఇది సందర్భోచిత ప్రకటనలు, శోధన ప్రకటన నుండి ఒక ప్రాథమిక వ్యత్యాసం ఉంది.|Telugu_M|other|8.502812
processed_te_m_weather_00676.wav|శనివారం జడ్పి సమావేశపు మందిరంలో జిల్లా సర్వసభ్య సమావేశం జడ్పి చైర్మన్ బాలు నాయక్ అధ్యక్షతన జరిగింది. |Telugu_M|other|7.685437
processed_te_m_general_00251.wav|కమ్యూనిటీ రేడియో కూడా ప్రారంభించి ఆర్జేలుగా వీరి సోషల్ లైఫ్ ను మెరుగు పర్చేందుకు ప్రయత్నిస్తున్నారు. |Telugu_M|other|6.663750
processed_te_m_health_00314.wav|వోల్బేషియా ఉన్న ఆడ ఈడిస్ దోమ గుడ్లను పెట్టినప్పుడు, ఆ గుడ్లలో కూడా వోల్బేషియా ఉండటం వల్ల డెంగ్యూ కారక వైరస్ వ్యాప్తిని నిరోధిస్తుంది.|Telugu_M|other|9.299062
processed_te_m_politics_00854.wav|అధికార పార్టీ టీఆర్ఎస్ నుంచి సైదిరెడ్డి, కాంగ్రెస్ నుంచి పద్మావతి, టీడీపీ నుంచి చావా కిరణ్మయి, బీజేపీ నుంచి కోట రామారావు పోటీ చేశారు.|Telugu_M|other|9.543021
processed_te_m_other_00682.wav|నౌహటా, హజ్రత్ బల్లోని దర్గా షరీఫ్ ప్రాంతాల్లో శుక్రవారం ప్రార్థనల సందర్భంగా మసీదులు ఉన్న ప్రాంతాల్లో మాత్రం భద్రత కట్టుదిట్టం చేశారు. |Telugu_M|other|8.776771
processed_te_m_general_00723.wav|సాక్షి, హైదరాబాద్:స్మార్ట్ పోలీసింగ్లో తెలంగాణ పోలీసు విభాగం ఫిక్కీ ఫెడరేషన్ ఆఫ్ ఇండియన్ చాంబర్స్ ఆఫ్ కామర్స్ అండ్ ఇండస్ట్రీ స్పెషల్. |Telugu_M|other|9.101854
processed_te_m_general_01573.wav|ఉప్పాడ శివారు సుబ్బంపేట నుంచి ఎస్పీజీఎల్ విద్యుత్ ప్లాంటు వరకూ ఉన్న సుమారు నాలుగు కిలోమీటర్ల మేర బీచ్ రోడ్డు అలల తాకిడికి ఛిద్రమైంది. |Telugu_M|other|9.670729
processed_te_m_general_01142.wav|పురానాపూల్ నుంచి గాంధీ విగ్రహం వైపు వాహనాలు పురానాపూల్ బ్రిడ్జి మీద నుంచి ప్లేట్ల బుర్జు లేదా కార్వాన్, కుల్సుంపురా రూట్లలో మళ్లింపు. |Telugu_M|other|9.299208
processed_te_m_health_00742.wav|న్యూ ఇంగ్లాండ్ జర్నల్ ఆఫ్ మెడిసిన్ లో ప్రచురించిన ఒక అధ్యయనంలో కొండ్రోయిటిన్ సల్ఫేట్ ‌తో  ఉమ్మడి వాపు మరియు నొప్పి గణనీయంగా తగ్గింది.|Telugu_M|other|9.403708
processed_te_m_agri_02208.wav|ఈ పద్దతిలో పండ్లు పక్వానికి రాకున్నా ,త్వరగా పండించి అమ్మేందుకు వ్యాపారులు చేస్తున్న ఈ పనులతో ప్రజల ఆరోగ్యంపై తీవ్ర ప్రభావం చూపుతోంది|Telugu_M|other|10.048000
processed_te_m_politics_02913.wav|సాలిడ్, క్రయోజెనిక్ ప్రొపల్షన్ విభాగాల్లో నైపుణ్యం కలిగిన అరుదైన కంపెనీల్లో స్కైరూట్ ఒకటని, కంపెనీ చీఫ్ ఎగ్జిక్యూటివ్, చందన తెలిపారు.|Telugu_M|other|9.995812
processed_te_m_general_01033.wav|రాజస్థాన్లోని పోఖ్రాన్ వద్ద భారత తొలి అణు పేలుడు ఏ సంవత్సరంలో జరిగిందో మీకు తెలుసా. |Telugu_M|other|5.793000
processed_te_m_weather_02072.wav|ఖుష్బీర్ గెలవకున్నా ఫర్వాలేదు కానీ మిగతా అందరి పిల్లలతో అలా అయినా పోటీలో ఉంటే చాలు. |Telugu_M|other|5.665292
processed_te_m_general_01392.wav|కొత్తవాళ్లు వెళ్తే అక్కడున్న జనం అంతా సంతోషంగా రమ్మని పిలిచి భూమి చవగ్గా అమ్ముతారట. |Telugu_M|other|6.100000
processed_te_m_other_01218.wav|ఇప్పుడు ఈ వజ్రంతో పాటు,మర్లిన్ మన్రో ఆటోగ్రాఫ్ చేసిన ఆ ఫోటో కూడా వేలానికి వచ్చింది. |Telugu_M|other|5.967146
processed_te_m_education_00772.wav|భారత అంతరిక్ష పరిశోధన సంస్థ ఇస్రో శాస్త్రవేత్త నంబి నారాయణన్కూ ఈ దుస్థితి తప్పలేదు.|Telugu_M|other|7.744000
processed_te_m_finance_00222.wav|ఆక్లాండ్ లో ర్యాంక్ గ్రూప్ పేరుతో ఈక్విటీ సంస్థ ఇన్వెస్ట్ మెంట్ కంపెనీ నెలకొల్పాడు.|Telugu_M|other|5.525979
processed_te_m_health_00906.wav|ఇది లోపిస్తే తెలివి తేటలు తగ్గొచ్చు, చర్మం మీద దద్దుర్లు, నోరు పొక్కటం తలెత్తొచ్చు.|Telugu_M|other|5.990375
processed_te_m_agri_02670.wav|ఈ వ్యాసంలో మేము ద్రాక్ష మరియు వాటి పరిమాణాల్లో ట్రెల్లి యొక్క రకాన్ని ప్రశ్నించాము. |Telugu_M|other|4.900000
processed_te_m_weather_01054.wav|బ్రిడ్జేట్ గాయంలో మరొక సంక్రమణను పరిచయం చేసి, ఆమె పాదాలను మరింత అధ్వాన్నంగా చేశాడు. |Telugu_M|other|6.100000
processed_te_m_politics_03227.wav|జోగి భార్య రేణు కొంతా, ఆయన కోడలు రిచా జోగి బీఎస్పీ అకల్తరా నుంచి పోటీ చేస్తున్నారు.|Telugu_M|other|6.443167
processed_te_m_politics_01505.wav|బిజ్నూర్:ప్రధాని నరేంద్ర మోదీ ఇవాళ కాంగ్రెస్ ఉపాధ్యక్షుడు రాహుల్ గాంధీపై ఫైరయ్యారు.|Telugu_M|other|5.932333
processed_te_m_agri_00613.wav|నెపోలియన్ డైనమైట్ మరొక గ్లాసు పాలు తాగడం ఆవు వంటి ఈ రుచి ఉల్లిపాయ పాచ్లోకి వచ్చింది|Telugu_M|other|8.074667
processed_te_m_other_01768.wav|కోంగో నదికి సమీపంలో నివసిస్తున్న వాటర్ ఫాల్,పొడవైన మెడ గల డైనోసార్లని పోలి ఉంటుంది. |Telugu_M|other|6.141312
processed_te_m_other_00453.wav|తన పీక కొరికేందుకు యత్నించిన చిరుతకు ఝలక్ ఇఛ్చి అక్కడి నుంచి తుర్రుమని పారిపోయింది. |Telugu_M|other|5.549188
processed_te_m_finance_00877.wav|అదే ఇది కానీ విఫలమైతే మొదటి రెండు సినిమాలకీ పూర్తిగా నాగార్జునదే క్రెడిట్ అనేస్తారు|Telugu_M|other|6.129688
processed_te_m_health_02298.wav|ఐస్సైన్ మోస్ అనేది యూనీక్ ఆమ్లంతో దగ్గు నుండి చికిత్సా లక్షణాలకు బాధ్యత వహిస్తుంది. |Telugu_M|other|5.909104
processed_te_m_other_02561.wav|మీరు శిల్పం, పెయింటింగ్ లేదా ఎనిమిది అమర్త్యాల చిత్రంతో కూడా ఒక జాడీని ఎంచుకోవచ్చు. |Telugu_M|other|5.549188
processed_te_m_education_01424.wav|యోగి ఆదేశాల మేరకు లక్నోలోని డీజీపీ ఆఫీసు నుంచి ఎస్పీ సచీంద్ర పటేల్కు ఫోన్ వచ్చింది.|Telugu_M|other|6.346667
processed_te_m_other_01371.wav|మెగా పిక్సెల్ రియర్ కెమెరాను, మెగా పిక్సెల్ ఫ్రంట్ ఫేసింగ్ కెమెరాను ఏర్పాటు చేశారు. |Telugu_M|other|5.549188
processed_te_m_education_00342.wav|పంజాబీ ముస్లిం కార్పెంటర్ ఘాజీ ఇల్ముద్దిన్ షాహిద్ మీద ఎఫ్ఐఆర్ కూడా ఇక్కడే నమోదైంది.|Telugu_M|other|7.509333
processed_te_m_education_02860.wav|ఇది టైమర్, స్టాప్వాచ్, విరామం శిక్షణ మరియు అలారంలతో పూర్తి ఫీచర్ చేసిన క్రీడల వాచ్.|Telugu_M|other|6.739687
processed_te_m_politics_01905.wav|ప్రభుత్వ తాజా ఉత్తర్వులతో భారీ ఎత్తున నిరుద్యోగ అభ్యర్థులు లభ్ది పొందే అవకాశం ఉంది.|Telugu_M|other|5.827833
processed_te_m_agri_00112.wav|ఈ ధోరణి మంచిచెడ్డలు విస్తృతంగా చర్చించబడే దశలోనే మోన్ శాంటో గుత్త సొమ్మైన బీటి పత్తి విత్తనాలు దేశమంతా విస్తరిం చాయి|Telugu_M|other|9.493333
processed_te_m_health_01448.wav|ఆహారపు అలవాట్లలో వచ్చిన మార్పులు, నిత్యం పని ఒత్తిడితో ఆరోగ్యంపై శ్రద్ద వహించని వారు కిడ్ని వ్యాధి భారిన పడుతుంటారు.|Telugu_M|other|8.672271
processed_te_m_other_01719.wav|కాగా, సౌదీ అరేబియాకు, పాక్ మధ్య జరగాల్సిన ద్వైపాక్షిక సమావేశం ఇందువల్లే రద్దైందని కొందరు ట్విటర్ వేదికగా ఆరోపించారు. |Telugu_M|other|8.900000
processed_te_m_health_01270.wav|బాక్టీరియా కండ్లకలక రోగిని చేసినప్పుడు, వ్యాధి నుంచి సంపూర్ణ అదృశ్యం అయ్యేవరకు కాంటాక్ట్ లెన్స్ ఇన్స్టాల్ అక్కరలేదు.|Telugu_M|other|7.940854
processed_te_m_education_02678.wav|మృతునికి జిల్లా వైద్యశాలలో పోస్టుమార్టం పూర్తి అయిన పిదప కాశీలోని గంగ వడ్డున హరిశ్చంద్ర ఘాట్లో అంత్యక్రియలు జరిగాయి.|Telugu_M|other|8.192000
processed_te_m_agri_00348.wav|విద్యార్థులకు సన్నబియ్యంతో తయారు చేసిన అన్నం వడ్డించాల్సి ఉండగా అందుకు విరుద్దంగా దొడ్డు బియ్యం అన్న మే దిక్కవుతోంది|Telugu_M|other|8.405333
processed_te_m_politics_02134.wav|అంతవరకు ఎమ్మెల్యే ఇంట్లో బాత్రూమ్లు కడిగి, బట్టలు ఉతికి, వంట చేసిన హీరో సడన్గా, పొలిటికల్గా ఒక హాట్ టాపిక్ అయిపోతాడు|Telugu_M|other|8.428479
processed_te_m_politics_02721.wav|జనరల్ సెక్రటరీ నరేంద్ర కుమార్ నారంశెట్టి మాట్లాడుతూ వైశ్యుల సంస్కృతీ సంప్రదాయాలు, దాన ధర్మముల విశిష్టతను వివరించారు.|Telugu_M|other|8.673438
processed_te_m_health_00098.wav|స్ట్రాబెర్రీ ,జ్యూస్ త్రాగడానికి లేదా స్ట్రాబెర్రీ మూలికా మందులను మూత్రాశయ వ్యాధికి చికిత్స చేయడానికి వినియోగిస్తారు|Telugu_M|other|7.627375
processed_te_m_weather_02402.wav|గురువారం ఉదయం సుప్రభాత సేవలో పాల్గొని పిఎస్ఎల్వి సి నమూనాను స్వామి వారి పాదాల చెంత ఉంచి ప్రత్యేక పూజలు నిర్వహించారు. |Telugu_M|other|8.753542
processed_te_m_weather_00949.wav|కాగా, టోర్నీలో టీమిండియా రెండు వరుస విజయాలు సాధించగా గురువారం న్యూజిలాండ్తో జరగాల్సిన మ్యాచ్ వర్షం కారణంగా రద్దైంది. |Telugu_M|other|7.998896
processed_te_m_agri_01245.wav|ఆసరా పెన్షన్లు, రైతు బంధు, రైతు బీమా, కళ్యాణ లక్ష్మీ, షాదీ ముబారక్, కంటి వెలుగు వంటి పథకాలు ప్రజల్లోకి బాగా వెళ్లాయి|Telugu_M|other|10.197333
processed_te_m_weather_00895.wav|గుంటూరు:గుంటూరు జిల్లాలోని కాజా టోల్గేట్ వద్ద ఎమ్మెల్యె చింతమనేని ప్రభాకర్ కు , టోల్గెట్ సిబ్బందికి వివాదం జరిగింది.|Telugu_M|other|7.600000
processed_te_m_education_03416.wav|ఈ సమావేశంలో ముందుగా విద్యాశాఖపై జరిగిన చర్చలో వెల్టూరు పీఎస్ ‌కు  మరమ్మతులు చేయాలని జెడ్పీటీసీ రఘుపతి రెడ్డి కోరారు.|Telugu_M|other|8.532958
processed_te_m_agri_02664.wav|అంటే అర్జునుడు నవ్వి, ఇవిగో నీళ్లు అంటూ ఒక దివ్యాస్త్రంతో నేల చీల్చి కొలను తయారుచేసి బాణాల్తో దానికి గట్టు అమర్చాడు. |Telugu_M|other|8.382021
processed_te_m_education_01987.wav|గుంటూరు ఈస్ట్:ఆ తల్లికి ఏ కష్టం వచ్చిందో కన్న తల్లి మమకారాన్ని చంపుకొని పురిటిలోని బిడ్డను అనాథగా వదిలేసి వెళ్లింది.|Telugu_M|other|8.394667
processed_te_m_weather_02084.wav|ఆదేశ ప్రధాని నయన్ గ్ జవాన్ లతోనూ సమావేశమై మూడవ భారత సముద్ర సదస్సును ఇండియన్ ఓషన్ కాన్ఫరెన్స్ ను  ఆమె ప్రారంభిస్తారు. |Telugu_M|other|8.900000
processed_te_m_general_01393.wav|ఎవరు ఆహా అన్నా, ఎవరో ఓహో అన్నా, నీవు నీలా ఉంటే మంచి పని చేస్తుంటే ఈ లోకం లోనా నువ్వే అసలు బంగారం అన్న పాట గుర్తుందా?|Telugu_M|other|9.043792
processed_te_m_agri_01007.wav|బార్లీ గింజలను మెత్తగా ఉడికించాక ఆ నీటిని వడగట్టి అర గ్లాసుడు ఆరెంజ్ జ్యూస్ నిమ్మరసం కలిపి తీసుకుంటే బరువు తగ్గొచ్చు|Telugu_M|other|8.394667
processed_te_m_general_00228.wav|ఎక్సోతేమిక్ ఎక్సో థెర్మిక్ ఈ పదం ఉష్ణ విడుదలను విడుదల చేసే ఒక రకమైన రసాయన ప్రతిచర్యను వివరిస్తుంది. |Telugu_M|other|6.907563
processed_te_m_other_02521.wav|ఛలో సినిమా విజయం తరువాత నర్తనశాల ఇచ్చిన నీరసాన్ని పక్కన పెట్టి, ఎలాగైనా మాంచి హిట్ తీయాలని హీరో నాగశౌర్య చేస్తున్న సినిమా అశ్వథ్థామ. |Telugu_M|other|9.043792
processed_te_m_politics_03115.wav|కొలోన్లో ఈ సమయంలో నేర్చుకోవడం, అతను లెఫ్టినెంట్ జనరల్ జాన్ మన్నేర్స్, మార్క్‌వెస్ ఆఫ్ గ్రాన్బిలకు సిబ్బంది అధికారిగా పదవిని పొందాడు.|Telugu_M|other|9.194729
processed_te_m_health_01567.wav|ఇది వివిధ ద్రావణాలు మాత్రలు లేదా ఆక్వేరియం నివాసులు తర్వాత ఇతర ఔషధ చికిత్స నుండి నీరు తొలగిస్తుంది.|Telugu_M|other|8.254312
processed_te_m_agri_01892.wav|రాష్ట్రీయ కృషివికాస్ యోజన పథకం వరి, మొక్కజొన్న, పత్తి తదితర పంటల సాగు, ప్రొసెసింగ్‌కు ఉపయోగపడుతుంది|Telugu_M|other|8.234667
processed_te_m_education_00958.wav|అసలు రవికి పెళ్లైందా లేదా అన్న చర్చ జరుగుతున్న సమయంలో అతడే స్వయంగా క్లారిటీ ఇచ్చిన విషయం తెలిసిందే.|Telugu_M|other|7.114667
processed_te_m_health_01678.wav|భారత్ ‌కు  సంబంధించి, డెంగీ వ్యాధి కేసులు ఏడేళ్లలో మూడు రెట్లు పెరిగాయని సాక్షాత్తు కేంద్ర ఆరోగ్య సంక్షేమ మంత్రిత్వశాఖ ప్రకటించింది.|Telugu_M|other|9.299208
processed_te_m_health_01004.wav|ఇంకా, సెరిబ్రల్ రక్త ప్రసరణ మీద ప్రభావం వంటి డిస్రిథ్మియా మరియు దీర్ఘకాలిక గుండె వైఫల్యం ఇతర గుండె మరియు నాళికా వ్యాధులు అందిస్తాయి.|Telugu_M|other|9.752000
processed_te_m_finance_00269.wav|న్యాయనిర్ణేత పోటీలలో టీమౌట్స్‌లో లేదా మీ జట్టులో మీరు స్కోర్ చేయబడిన వ్యక్తి లేదా వ్యక్తులు ఉంటారు.|Telugu_M|other|7.116542
processed_te_m_politics_00784.wav|మొన్నటి అసెంబ్లీ ఎన్నికల్లో బాన్సువాడ నుంచి పోటీ చేసిన నాయుడు ప్రకాష్, అవకాశం వస్తే పార్టీ అధ్యక్షుని పీఠం ఎక్కేందుకు సై అంటున్నారట.|Telugu_M|other|8.846438
processed_te_m_agri_00686.wav|ఇది హెన్బాన్ మరియు జిమ్సన్ కలుపు వంటి నథింగ్ హెడ్ కుటుంబంలోని మొక్కల పదార్ధాల నుండి తయారు చేయబడింది|Telugu_M|other|7.649687
processed_te_m_health_01046.wav|అధ్యయనం సమయంలో, మావి యొక్క సాంద్రత కొలిచేందుకు మరియు గర్భం యొక్క వ్యవధిని కనుగొన్న వాటిని పోల్చండి.|Telugu_M|other|7.109375
processed_te_m_general_01974.wav|డ్యూరాసెల్ బ్యాటరీలు మరియు ఇతర విద్యుత్ రసాయన ఘటాలు, ఎక్కువగా, మళ్ళీ త్వరగా వారి చార్జ్ కోల్పోతారు. |Telugu_M|other|6.400000
processed_te_m_general_00509.wav|చాలా కాలంపాటు ఫ్లాట్లో విద్యుత్ మీటర్ను పని చేయకుండా చేసి పెద్ద మొత్తంలో కరెంటు బిల్లు ఎగ్గొట్టారు. |Telugu_M|other|6.768250
processed_te_m_education_00993.wav|యూరప్ చరిత్రలో ఓ మరకగా మిగిలిన ఈ అక్రమ సంపద బదిలీ డెన్మార్క్కు చెందిన డాన్స్‌కే బ్యాంకులో జరిగింది.|Telugu_M|other|7.360000
processed_te_m_agri_01661.wav|బంబుల్బీలు క్లోవర్ను ప్రేమిస్తారు, కాబట్టి కలుపు మీ పచ్చికపై దాడిచేసే సమయంలో కలుపు కిల్లర్ని విచ్ఛిన్నం చేయడానికి అంత త్వరగా ఉండకండి|Telugu_M|other|9.770667
processed_te_m_weather_01006.wav|హైదరాబాద్లో ఇలాంటి రోడ్లుంటే ఇక ఎంత వర్షం పడినా నో ప్రాబ్లమ్ అని జీహెచ్ఎంసీ అధికారులు చెబుతున్నారు. |Telugu_M|other|6.768250
processed_te_m_health_01680.wav|అందువలన కచేరీ దృష్టాంతంలో గుండెకు గుండె నుండి "మంచికోసం" ప్రేమ, బలం మరియు ప్రేరణ కమ్యూనికేట్ చేయడం.|Telugu_M|other|8.531250
processed_te_m_weather_00825.wav|కాగా నిందుతుడు శ్రీనివాస్ రెడ్డిని అరెస్ట్ చేసిన పోలీసులకు దిగ్బ్రాంతి కల్గించే అంశాలు వెలువడ్డాయి. |Telugu_M|other|5.978771
processed_te_m_agri_02955.wav|మందారం చలువ చేసే గుణం ఉన్న మందార ఆకులను ముద్దగా నూరుకుని తలకు పట్టిస్తే శిరోజాలు దృఢంగా పెరుగుతాయి. |Telugu_M|other|6.617312
processed_te_m_other_00427.wav|ఇక్రా రేటింగ్స్ అంచనాలను చూస్తే హెచ్ వన్ బి  వీసాలకు ప్రస్తుతం అర్హులైన వారుసైతం తగ్గే అవకాశం ఉంది. |Telugu_M|other|6.800000
processed_te_m_general_01316.wav|అందువల్ల, "మొరిమార్" నగరం యొక్క గుండెలో లేనందున, ఇది చాలా నిశ్శబ్దంగా ఉంది మరియు ఏ వినోద సంస్థల నుండి శబ్దం మరియు సంగీతం వినిపించదు. |Telugu_M|other|9.461750
processed_te_m_weather_02057.wav|అలా షూటింగ్ పట్ల మక్కువ పెంచుకున్న సౌరబ్, ఇప్పుడు  స్వర్ణానికే గురిపెట్టి సొంతం చేసుకోవడం గమనార్హం. |Telugu_M|other|6.361896
processed_te_m_education_01637.wav|ఇక బాలీవుడ్ బాద్‌షా షారుఖ్ఖాన్ హీరోగా నటించిన జీరో సినిమా బాక్సాఫీస్ వద్ద నిజంగానే జీరో అయిపోయింది.|Telugu_M|other|7.626667
processed_te_m_politics_01907.wav|అయితే, ఈ లోపాలు ఉన్నప్పటికీ, ఈ రకమైన స్విచ్లు ఒక తీవ్రమైన చమురు మరియు వాయు స్విచ్‌గేర్ గా  ఉన్నాయి.|Telugu_M|other|9.310833
processed_te_m_general_02395.wav|దీంతో ఈ డోర్ మ్యాట్లకు సంబంధించిన ఓ ఆర్టికల్ను తమ కెనడియన్ వెబ్సైట్ నుంచి అమెజాన్ వెంటనే తీసేసింది. |Telugu_M|other|6.745021
processed_te_m_finance_02542.wav|హైదరాబాద్ కు  చెందిన బ్లాక్ చెయిన్ టెక్నాలజీ కంపెనీలు గ్లోబల్ గా లాభం పొందేందుకు ఇది ఒక కార్యక్రమం. |Telugu_M|other|6.141312
processed_te_m_general_00523.wav|ఇలాంటివేవీ లేకుండా హఠాత్తుగా ఒక భారతీయుడ్ని నిర్బంధించి మరణశిక్ష విధించామని ప్రకటించడం పాకిస్తాన్ చేస్తున్న అతి తెలివి యుద్ధ వ్యూహం. |Telugu_M|other|9.368875
processed_te_m_politics_00681.wav|ఈ నామినేషన్ ప్రక్రియ పూర్తైందని అనుకుంటూ లివింగ్ ఏరియాలో ఉన్నహౌస్మేట్స్ కి సర్‌ప్రైజ్ ఇస్తూ శిల్పా చక్రవర్తి ఇంట్లోకి ప్రవేశించింది.|Telugu_M|other|9.194729
processed_te_m_health_02142.wav|ఆడ అనాఫిలిస్ దోమ కుట్టినప్పుడు దాని శరరీంలోని ప్లాస్మోడియం సూక్ష్మజీవులు మన దేహంలోకి ప్రవేశిస్తాయి. |Telugu_M|other|7.000000
processed_te_m_education_00015.wav|స్మార్ట్ఫోన్ లో బ్లాక్బెర్రీ ఎప్పుడూ స్పెషలే ఇప్పుడు మరిన్ని సెక్యూరిటీ సౌకర్యాలతో సరికొత్త కీ మోడల్ని దేశీయ మార్కెట్లోకి తెచ్చింది.|Telugu_M|other|9.013333
processed_te_m_weather_01617.wav|గత రెండు రోజుల జాబ్ మేళాకు అపూర్వ స్పందన వచ్చిందని, సుమారు వేల మంది నిరుద్యోగులు జాబ్ మేళాల్లో రిజిస్ట్రేషన్ చేసుకున్నట్టు తెలిపారు. |Telugu_M|other|8.474917
processed_te_m_education_03062.wav|ఈ ప్యాకేజీలో న్యూట్రిషన్ బార్స్, పండ్ల రసాల పౌడర్, ఆల్మండ్స్, నట్స్ కూడా ఉంటాయని అనిల్ పేర్కొన్నారు|Telugu_M|other|7.520000
processed_te_m_agri_00569.wav|అయితే వారి కంపోస్ట్ బిన్ కామ్రేడ్స్ లాగానే, ముల్చ్ బిన్ కోసం ఉద్దేశించిన ఆకులు ముక్కలు చేయడం ఉత్తమం|Telugu_M|other|7.621250
processed_te_m_health_01304.wav|ఈ లేజు చిట్కాపై ఒక పదునైన సూదితో ఒక వక్రీకృత ప్రోస్పసిస్ను కలిగి ఉంటుంది, ఇది మానవ చర్మం పైకి రాస్తుంది మరియు రక్తాన్ని పీల్చుతుంది.|Telugu_M|other|10.100312
processed_te_m_finance_01979.wav|తపాలా పొదుపు పథకాలు, బ్యాంకు డిపాజిట్లాంటి డెట్ పథకాల్లో వచ్చే వడ్డీకి పన్ను చెల్లించాల్సి ఉంటుంది. |Telugu_M|other|6.400000
processed_te_m_education_00161.wav|జేబుదొంగ, మంచిదొంగ వంటి దొంగల మూవీలతో హిట్లు కొట్టేసిన మెగాస్టార్ చిరంజీవి ఇంట్లోనే దొంగలు పడ్డారు.|Telugu_M|other|7.104000
processed_te_m_general_02174.wav|బుల్లెట్ ప్రూఫ్ గ్లాస్ ఏడు సెంటీమీటర్ల మందం కలిగి, మరియు ఒక గాజు బంగారు తయారీ ప్రక్రియలో జోడించారు. |Telugu_M|other|6.400000
processed_te_m_general_01060.wav|నేటి ఆఫ్ఘనిస్తాన్ నుంచి టిబెట్ నుంచి సింహళం వరకు మాల్దీవుల వరకు విస్తరించిన ప్రాంతాలలోని అన్ని భారతీయ భాషలూ సంస్కృత భాషా రూపాంతరాలు. |Telugu_M|other|9.159896
processed_te_m_education_02086.wav|ఎత్తైన రాతి పర్వత వాలులను పైకి ఎత్తడం వలన, తాడు లేకుండా క్లైంబింగ్ లేకుండా నిటారుగా నడిచే సాంకేతిక పరిజ్ఞానం రావడంతో, పైకి దూకుతారు.|Telugu_M|other|9.642667
processed_te_m_politics_01679.wav|చక్రధర్పూర్ నియోజక వర్గం నుంచి పోటీ చేసిన లక్ష్మణ్ ముక్తి మోర్చా పార్టీ అభ్యర్థి సుఖ్రామ్ చేతిలో ఓటమిని చవిచూడడంతో ఈ నిర్ణయం తీసుకున్నట్లు తెలిపారు.|Telugu_M|other|10.077083
processed_te_m_education_00297.wav|తన కెరీర్ ప్రారంభంలో, ఓజీ ఓస్బోర్నే హెవీ మెటల్ గాయకుల కోసం బ్లాక్ సబ్బాత్తో ప్రధాన గాయకుడిగా ప్రమాణాన్ని అందించాడు.|Telugu_M|other|8.900937
processed_te_m_other_01938.wav|ఈ సర్వీస్,యూజర్ కు  వచ్చే అన్ని మెయిల్ అటాచ్మెంట్స్ ను స్క్యాన్ చేసి అన్వాంటెడ్ మెయిల్స్‌ను రిస్ట్రిక్ట్ చేస్తుంది. |Telugu_M|other|6.400000
processed_te_m_agri_00378.wav|ఈరోజు ప్రజలు బుద్ధుని జన్మల జ్ఞాపకార్థం ఆలయాలకు తాజా పువ్వులు తెప్పించే చెట్ల తోటలో జ్ఞాపకార్థంగా పువ్వులు తెస్తారు|Telugu_M|other|9.034667
processed_te_m_finance_00884.wav|అప్పుడు పత్రం యొక్క ప్రధాన వచనం, ఒక ఏకపక్ష రూపంలో వస్తుంది సెలవు కోసం అభ్యర్థన, టైమ్ ఫ్రేం, నగదు లాభం కోసం అభ్యర్థన|Telugu_M|other|9.412812
processed_te_m_weather_00190.wav|ఈ రోమ్ జోమ్కామ్ శృంగార జోంబీ కామెడీ అన్ని కాలాలలో అత్యంత ప్రేరణ మరియు తెలివైన జోంబీ చలన చిత్రాలలో ఒకటిగా నిలిచింది. |Telugu_M|other|8.800000
processed_te_m_agri_01782.wav|కొన్నిసార్లు వారు కలిగి ఉంటాయి క్యోటో చిహ్నం మరియు అని ఒక కొవ్వొత్తి లేదా లోపల కలిగిన చిహ్నం దీపం "స్టఫ్డ్ క్యాబేజీ|Telugu_M|other|9.173333
processed_te_m_politics_03176.wav|కోదండరాం రామగుండం నుంచి పోటీ చేస్తే జిల్లాలోని మంథని, పెద్దపల్లి అసెంబ్లీ సెగ్మంట్లపై కూడా ప్రభావం పడే అవకాశం ఉంది.|Telugu_M|other|8.265937
processed_te_m_education_01130.wav|నిజానికి మూడు భౌగోళిక పరిస్థితుల కలయిక గల 'గ్లెనెల్గ్' అనే ప్రాంతానికి క్యూరియాసిటీ పరిశోధన నిమిత్తం ప్రయాణిస్తోంది|Telugu_M|other|8.246875
processed_te_m_politics_02562.wav|కాల్పుల శబ్ధం విన్న స్థానికులు పరుగు పరుగున అక్కడికి వచ్చి రక్తపు మడుగులో పడివున్న మంగేశ్‌ను  ఆసుపత్రికి తరలించారు.|Telugu_M|other|7.223125
processed_te_m_other_01868.wav|తెలంగాణ ప్రభుత్వం ఉత్తర్వును జారీ చేయగా,ఆంధ్రప్రదేశ్ ప్రభుత్వం ఇవాళొ, రేపో ఉత్తర్వును విడుదల చేసే సన్నాహాల్లో ఉంది. |Telugu_M|other|7.400000
processed_te_m_politics_01965.wav|ఏళ్ల చరిత్ర గల ప్రణాళికా సంఘాన్ని రద్దు చేస్తున్నట్లు స్వాత్రంత్య దినోత్సవం సందర్భంగా ప్రధాని నరేంద్రమోడీ తెలిపారు.|Telugu_M|other|8.254312
processed_te_m_general_01084.wav|ప్రపంచ సంస్కృతం అవార్డుకు ప్రథమంగా ఎంపికైన సంస్కృత భాషా కోవిదురాలు మహాచక్రి సిరింధ్రోన్ ఏ దేశానికి చెందిన యువరాణి ?|Telugu_M|other|8.700000
processed_te_m_politics_01669.wav|అభివృద్ధికి, సంక్షేమానికి ఆటంకాలు, విఘ్నాలన్నీ తొలగిపోయి ఇంటింటా శుభాలు, విజయాలు కలగాలని ముఖ్యమంత్రి ఆకాంక్షించారు.|Telugu_M|other|9.043125
processed_te_m_health_03125.wav|ఒక కనిపించే పారడాక్స్‌లో, దురద ప్రాంతం యొక్క చర్మం బయాప్సీ ప్రభావిత ప్రాంతాల్లో దాదాపు నరాల ఫైబర్స్ ను  చూపించలేదు. |Telugu_M|other|7.836354
processed_te_m_health_02256.wav|పార్కిన్సన్స్ వ్యాధి లక్షణాల నిర్ధారణ మరియు అంచనా వేయగల స్మార్ట్ఫోన్ ఆధారిత వ్యవస్థలు ఇప్పుడు అభివృద్ధి చేయబడ్డాయి. |Telugu_M|other|7.546104
processed_te_m_finance_01316.wav|అంతర్జాతీయ లావాదేవీల్లో బ్యాంకులు ఉపయోగించే స్విప్టు మేసేజింగ్ సాఫ్ట్ వేర్ వినియోగంపై రిజర్వు బ్యాంకు నిఘా వేసింది.|Telugu_M|other|8.104688
processed_te_m_finance_01756.wav|"వెల్, వాల్ స్ట్రీట్ నిపుణులు చాలా మంది స్టాక్ మార్కెట్లలో ప్రస్తుతం నమ్మశక్యం కాని బేరసారంగా ఉన్నారని చెబుతున్నారు|Telugu_M|other|7.360354
processed_te_m_weather_01895.wav|అలాగే కాజల్ నెగిటివ్ రోల్ పోషిస్తున్న ఈ సినిమాలో సోనూ సూద్ చాలా కాలం తరువాత మళ్లీ తెలుగు సినిమాలో కనిపించటం విశేషం. |Telugu_M|other|7.600000
processed_te_m_health_01884.wav|అయితే గర్భవతులు, మూర్ఛ రోగులు, గుండెజబ్బులు ఉన్నవారు లేదా గుండెలో పేస్మేకర్ అమర్చిన వాళ్లకు టెన్స్ చికిత్స సరికాదు.|Telugu_M|other|9.960979
processed_te_m_general_00929.wav|నేను మాథ్యూని అడిగారు, అక్కడ కొత్త మీడియా పరిశ్రమ మరియు అతని సంస్థ ఇప్పుడు చాలా సంవత్సరాల నుండి ఉంటుందని నమ్మ్యాను.|Telugu_M|other|8.265937
processed_te_m_weather_01715.wav|సూపర్ హిట్ సినిమాల టైటిళ్లు, కథలూ మళ్లీ వాడుకోవడం అనేది రిస్క్ తో  కూడిన వ్యవహారం. |Telugu_M|other|5.409875
processed_te_m_finance_02522.wav|సాధారణంగా సేవింగ్స్ ఖాతా కన్నా బ్యాంక్ ఎఫ్డీ అకౌంట్కే వడ్డీ రేటు ఎక్కువగా ఉంటుంది. |Telugu_M|other|5.734958
processed_te_m_agri_02077.wav|రగ్గులు నైలాన్, ఉన్ని, అక్రిలిక్, పత్తి లేదా పాలిస్టర్ వంటి అనేక ఫైబర్స్లో వస్తాయి|Telugu_M|other|7.242667
processed_te_m_general_01523.wav|నిజానికి ఒప్పో బ్రాండ్ కూడా బీబీకే ఎలక్ట్రానిక్స్ అనే కంపెనీకి చెందిన సబ్ బ్రాండే. |Telugu_M|other|6.234187
processed_te_m_finance_00254.wav|చెప్పుల దగ్గర్నుంచి దాహం వేస్తే తాగే జ్యూస్ వరకు పలు వస్తువులపై పన్ను భారం మోపారు.|Telugu_M|other|5.793000
processed_te_m_health_01609.wav|శ్వాస మరింత గాఢంగా మారడం, గుండె వేగంగా కొట్టుకోవడం వంటి భౌతిక మార్పులు కనిపించాయి.|Telugu_M|other|6.060042
processed_te_m_general_00797.wav|మరోవైపు జాతీయ మానవ హక్కుల సంఘం , పలు మహిళా సంఘాలు ఎన్కౌంటర్ ను  తప్పు పడుతున్నాయి. |Telugu_M|other|5.967146
processed_te_m_other_01653.wav|ఆయన యజ్ఞోపవీతం ధరించి ఉన్న ఫోటోలు, వీడియోలను కూడా కాంగ్రెస్ పార్టీ విడుదల చేసింది. |Telugu_M|other|5.804625
processed_te_m_weather_02138.wav|ఒక రోజు పోలీసులు వచ్చి దొంగకు సంకెళ్ళు వేసి, దొంగలించిన సామాను జప్తు చేసుకున్నారు.|Telugu_M|other|6.000000
processed_te_m_other_01175.wav|కడుపు నిండా తిని వచ్చినవారు థియేటర్లో ఆ సీన్ చూసి నవ్వీ నవ్వీ వాంతులు చేసుకుంటారు. |Telugu_M|other|4.875813
processed_te_m_general_00981.wav|వాయిస్ కనెక్షన్ కలిగి ఉన్న ఇన్స్‌ట్రుమెంట్స్ ఒక సంగీతం గంట కంటే ఇంటర్కమ్స్ వంటివి. |Telugu_M|other|5.409875
processed_te_m_other_00753.wav|అరణ్ముల పార్ధసారధి దేవాలయం పాతానం తిట్ట సమీపంలోని అరణ్ముల అనే చిన్న గ్రామంలో కలదు. |Telugu_M|other|6.300000
processed_te_m_education_02023.wav|ఈనాడు జనాల్లో చాలా చోట్ల చాలా మందిలో వేళ్లూనుకున్న మూఢ నమ్మకాలు ఏ గ్రంథంలోనూ లేవు.|Telugu_M|other|7.200000
processed_te_m_agri_00568.wav|గుడ్డుతో చేసిన టమోటా రసాన్ని లేదా నల్ల కాఫీని కప్పుతో ఆమ్లెట్ ఖచ్చితంగా సరిపోతుంది|Telugu_M|other|6.453333
processed_te_m_finance_02603.wav|ఆదాయం ఇవ్వడం మీ వంతు, అసౌకర్యా లు కల్పించడం మావంతు అన్న చందంగా ఉందీ రైల్వే బడ్జెట్|Telugu_M|other|5.734958
processed_te_m_finance_02365.wav|అటల్ పెన్షన్ యోజన స్కీమ్ లో  చేరిన వారు మరేఇతర సామాజిక భద్రతా స్కీమ్ లలో చేరకూడదు. |Telugu_M|other|5.978771
processed_te_m_education_02756.wav|గీ వినాయకుడు విత్ ఆమ్రపాలి అమ్మ అనే విగ్రహాన్ని వరంగల్ జిల్లా కాజీపేటల పెట్టిన్రు.|Telugu_M|other|5.952000
processed_te_m_politics_01027.wav|ఈ కాలపు చిత్రకళ లక్షణాలు అలంకరణ పుస్తకాలు చిన్న దృష్టాంతాలు అత్యంత స్పష్టంగా ఉంది.|Telugu_M|other|6.245792
processed_te_m_general_00989.wav|తిత్లి వల్ల ఉత్తర, దక్షిణ భారతదేశం మధ్య విద్యుత్ సరఫరా చేసే కారిడార్ దెబ్బతిన్నది. |Telugu_M|other|5.400000
processed_te_m_agri_00575.wav|చికెన్ నుండి రసంలో, కొవ్వు కొబ్బరి కూరగాయలు వేయించి, నింపి మోల్దోవన్ బోర్ష్ సిద్ధం|Telugu_M|other|6.954667
processed_te_m_education_01733.wav|రంజీల్లో సౌరాష్ట్ర తరఫున ఆడుతున్న అతడు తన తొలి ఓవర్రెండో బంతికే వికెట్ పడగొట్టాడు.|Telugu_M|other|6.346667
processed_te_m_education_01059.wav|సమీప మెట్రో స్టేషన్ చేరిన తర్వాత, మీరు "క్రెమ్లిన్" స్టేషన్కు వస్తూ బదిలీ చేయవచ్చు|Telugu_M|other|5.418667
processed_te_m_general_01347.wav|ఆ పార్టీ మహిళా నాయకురాలు కిరణ్ ఖేర్ 'ముగ్గురు మగాళ్లు ఉన్న ఆటోలోకి ఓ ఆడపిల్ల ఎక్కితే అత్యాచారం జరక్కుండా ఉంటుందా? అని ప్రశ్నించారు. |Telugu_M|other|8.498125
processed_te_m_finance_01787.wav|కేంద్ర ప్రభుత్వం అమలు చేస్తున్న కాంట్రిబ్యూటరీ పెన్షన్ స్కీం, విశ్రాంత ఉద్యోగులకు పిల్లికి చెలగాటం|Telugu_M|other|6.200000
processed_te_m_politics_01531.wav|ప్రభుత్వం మహిళల రక్షణకు  మొదటి ప్రాధాన్యత ఇస్తుందని, దీనికోసమే షీ టీంలు ఏర్పాటు చేసిందని చెప్పారు.|Telugu_M|other|7.197813
processed_te_m_finance_00971.wav|శని, ఆది వారాల్లో కూడా స్టాక్ మార్కెట్ ఉండదు కాబట్టి, సోమవారం నుంచి బై బ్యాక్ ఉద్ధృతి నేపథ్యంలో లావాదేవీలు ఏ విధంగా ఉంటాయన్నది ఆసక్తిని రేపుతున్నది|Telugu_M|other|10.169958
processed_te_m_agri_02654.wav|తెలంగాణ ప్రభుత్వం మొన్శాంటో అమెరికా సంస్థవారు విక్రయిస్తున్న బిటి పత్తి విత్తనాల ధరలను తగ్గించింది|Telugu_M|other|7.453229
processed_te_m_health_00359.wav|దాచు చర్మం లోపాలు, అలసిపోయి మరియు కొన్ని నిస్సార వయస్సు మార్పులు సామర్థ్యం ఇది ఈ మాస్కింగ్ ఏజెంట్.|Telugu_M|other|7.383563
processed_te_m_health_02498.wav|ఫంగస్ ను ఒక గరిటెలాంటి లేదా బ్రష్ను ఉపయోగించి తీసివేయాలి, తరువాత ప్రత్యేక పద్ధతిలో చికిత్స చేయాలి. |Telugu_M|other|6.800000
processed_te_m_education_01575.wav|అయితే, అత్తారింటికి దారేది షూటింగ్ అయ్యీ అవ్వడంతోనే ఆమె అంగారక అనే కన్నడ సినిమాలో బిజీ అయిపోయింది.|Telugu_M|other|7.488000
processed_te_m_weather_01053.wav|అఖిల్ అక్కినేని హీరోగా పరిచయం చేస్తూ వివి వినాయక్ దర్శకత్వంలో శ్రేష్ఠ్ మూవీస్ పతాకంపై నిఖితారెడ్డి సమర్పణలో నితిన్ నిర్మిస్తున్న భారీ చిత్రం అఖిల్.  |Telugu_M|other|10.158354
processed_te_m_politics_03522.wav|మూడు దశాబ్దాల చరిత్ర గల విశాఖ శారదా పీఠం ఇటీవల కాలంలో అనూహ్యంగా విస్త్రృత ప్రాచుర్యంలోకి వచ్చింది.|Telugu_M|other|6.825000
processed_te_m_education_01519.wav|నటి, తన మాజీ భార్య కీర్తిరెడ్డి తో విడాకులు తీసుకున్న విషయాన్ని ఓ ఇంటర్య్వూలో సుమంత్ వెల్లడించారు.|Telugu_M|other|6.986667
processed_te_m_general_00071.wav|వజ్రంలో వజ్రం ఉన్న అరుదైన ఈ రత్నం రష్యాలోని అల్రోసా పీజేఎస్సీ మైనింగ్ కంపెనీ తవ్వకాల్లో లభ్యమైంది. |Telugu_M|other|6.988833
processed_te_m_agri_03094.wav|కమర్షియల్ డిష్ వాషర్, కాఫీ మేకర్స్ మరియు ఐస్ మేకర్స్ వంటివి కొత్తగా కొనకుండా  లీజింగ్‌కు అనువైనవి. |Telugu_M|other|6.640542
processed_te_m_health_03040.wav|కొన్ని సందర్భాల్లో, ఎటువంటి గాయం లేదా కోత లేనప్పటికీ కూడా, సిరస్ ఫ్లూడ్ చర్మం నుండి ఈడ్చుకుంటుంది. |Telugu_M|other|6.234187
processed_te_m_finance_01540.wav|ఈక్విటీ మ్యూచువల్ ఫండ్లు షేర్ మార్కెట్ లో పెట్టుబడి పెడితే డెట్ ఫండ్లు బోండ్లలో పెట్టుబడి పెడతాయి.|Telugu_M|other|6.048417
processed_te_m_education_02775.wav|ఈ నేపథ్యంలో లాసెట్ ప్రవేశ పరీక్ష ప్రశ్నా పత్రాలను కాకతీయ యూనివర్సిటీ విసి చిరంజీవులు ఎంపిక చేశారు.|Telugu_M|other|7.328000
processed_te_m_weather_01321.wav|ఈ కోణంలో, క్లౌడ్ కంప్యూటింగ్ అనేది వర్చ్యువల్ కంప్యూటింగ్ యొక్క కమ్యూనిటీ లాగానే మీరు ఎంచుకోవచ్చు. |Telugu_M|other|6.536042
processed_te_m_politics_01792.wav|"డాగ్ హార్ట్" యొక్క సృష్టి యొక్క చరిత్ర సోవియట్ ప్రత్యేక సేవల యొక్క ఆర్చివ్స్తో చాలా దగ్గరగా ఉంది.|Telugu_M|other|6.455312
processed_te_m_education_01050.wav|రీడర్ వద్ద అల్పమైన లేదా బైండింగ్ చర్చ తెలుస్తోంది|Telugu_M|other|3.594667
processed_te_m_other_00322.wav|స్విట్జర్ల్యాండ్ అనారోగ్యం కారణంగా భారత స్టార్ షట్లర్ సైనా నెహ్వాల్ స్విస్ ఓపెన్ నుంచి వైదొలిగారు.|Telugu_M|other|8.045333
processed_te_m_politics_02390.wav|తెల్లవార్లూ స్నేహితులతో తానా తందానా అంటూ గొంతుల దాకా తాగడం, తల్లిదండ్రులు కొనిచ్చిన కారులో అచ్చోసిన ఆంబోతుల్లా తిరగడం కొంత మందికి అలవాటుగా మారింది.|Telugu_M|other|9.810063
processed_te_m_finance_01816.wav|ఈ పొదుపు మంత్రం జపించే మన రాష్ట్రంలో ఎమ్మెల్సీలకు లక్షల జీతాలు ఇస్తున్నామని కూడా భావన అయిఉండొచ్చు. |Telugu_M|other|6.721813
processed_te_m_other_00829.wav|ప్రముఖ మలయాళ సినీ నిర్మాత పీకేఆర్ పిళ్లై కుమారుడు, నటుడు సిద్ధు ఆర్ పిళ్లై గోవాలో శవమై కనిపించారు. |Telugu_M|other|7.151375
processed_te_m_health_01480.wav|గాయం మరియు మానవ జీవితాలలో నిటారుగా ఖర్చు ఉన్నప్పటికీ, అలెగ్జాండర్ ఐసిస్ ‌లో  యుద్ధాన్ని గెలిచింది.|Telugu_M|other|6.977229
processed_te_m_weather_01970.wav|సాధారణ, మధ్య తరగతి కుటుంబాలలో, అదీ ఆడపిల్ల తరఫు వారైతే పెరుగుతున్న భారంతో మరీ ఇబ్బంది పడుతున్నారు.|Telugu_M|other|6.900000
processed_te_m_general_00889.wav|రిజ్వీ ఖాన్ ఒక ముస్లిం మతం కుటుంబం లో జన్మించాడు. |Telugu_M|other|3.300000
processed_te_m_politics_01688.wav|ప్రహ్లాద్ కాంగ్రెస్ అభ్యర్థిగా కర్ణాటక మాజీ హొంశాఖ మంత్రి రామలింగారెడ్డి కుమార్తె సౌమ్యా రెడ్డి పోటీ చేస్తున్నారు.|Telugu_M|other|7.859583
processed_te_m_other_01213.wav|వ్యాపారవేత్త, కాంగ్రెస్ సానుభూతి పరుడు తెహ్సీన్ పూనావాలా వేసిన పిటిషన్‌పై బెంచ్ కేంద్రానికి నోటీసులు జారీ చేసింది. |Telugu_M|other|7.813146
processed_te_m_health_01584.wav|బింక్లే, కొలిన్, "శాస్త్రవేత్తలు పిండం కణజాలం టీకాలు మరియు అభివృద్ధి చెందుతున్న చికిత్సల అవసరం ఉంది అని  చెప్పారు.|Telugu_M|other|8.126604
processed_te_m_general_02316.wav|శంషాబాద్ దగ్గరున్న పెద్ద గోల్కొండ ఔటర్ రింగ్ రోడ్డుకు వచ్చిన వెంటనే రాజశేఖర్ ప్రయాణిస్తున్న కారు టైర్ పేలిపోయింది. |Telugu_M|other|7.012062
processed_te_m_general_00793.wav|వాల్తేరు డివిజన్తో కూడిన రైల్వే జోన్ ఏర్పాటు చేయాలని ఎయు మాజీ వైస్ఛాన్సలర్ ప్రొఫెసర్ ప్రభుత్వాన్ని డిమాండ్ చేశారు. |Telugu_M|other|7.325521
processed_te_m_finance_00468.wav|అద్దెదారు భూస్వామికి దెబ్బతిన్న టిహెచ్ ‌బి లను రిపేరు లేదా భర్తీ చేయవలసి ఉంటే, కౌలుదారు ఈ వస్తువులను భీమా చేయరాదు.|Telugu_M|other|8.544562
processed_te_m_general_01528.wav|ఆధ్యాత్మిక మరియు తాత్విక వ్యూహాలు బైబిలు శ్లోకాలు, హిందూ తత్వశాస్త్రం వంటివి భయాన్ని అధిగమించే ప్రేరణాత్మక కోట్స్. |Telugu_M|other|7.964062
processed_te_m_finance_00478.wav|అయితే తక్కువ కాలంలో కనీసం ఐదేళ్లు నష్ట భయం లేకుండా లాభం రావడానికి మీ దగ్గర ఉన్న మొత్తాన్ని ఎఫ్ ‌‌డీ లో పెట్టొచ్చు.|Telugu_M|other|8.277542
processed_te_m_other_01627.wav|సోమవారం అర్థరాత్రి సుకుమా జిల్లా డోర్నపాల్ మండలంలోని పెద్దకుడ్తిలో తెలంగాణ ఆర్టీసీ బస్సుకు మావోలు నిప్పు పెట్టారు. |Telugu_M|other|8.103396
processed_te_m_health_02683.wav|అతని మరణం అనంతరం,కుటుంబ సభ్యుల నడుమ ఆస్థి విషయంలో తగాదాలు వచ్చిన ఆ విషయం ఇప్పటికీ అందరికి విస్మయానికి గురిచేసింది. |Telugu_M|other|7.557729
processed_te_m_education_01512.wav|ప్రత్యేక ప్రవేశ దర్శనం టికెట్లు, ఈహూండీ, ఈడొనేషన్ తదితర సేవలకు ఈ తగ్గించిన చార్జీలు వర్తిస్తాయని టీటీడీ పేర్కొంది.|Telugu_M|other|8.758750
processed_te_m_education_02291.wav|అందంగా, పొడుగ్గా, దర్జాగా, చూడగానే పెద్దింటి బిడ్డలా కనబడే ఆస్టిన్ తన మాటల్తో యూరప్ వాళ్లని బోల్తా కొట్టించడం ఈజీ.|Telugu_M|other|9.440000
processed_te_m_health_02356.wav|నిస్సందేహంగా, మీరు గర్భం ఆరవ వారం ఇప్పటికే విన్నారా ఈ పరీక్ష సహాయంతో గర్భధారణ సమయంలో పిండం గుండె చప్పుడు వినవచ్చు. |Telugu_M|other|7.975688
processed_te_m_finance_00392.wav|అయితే ప్రస్తుత, కొత్త ప్రభుత్వ చందాదారుల కోసం పబ్లిక్ సెక్టార్ పెన్షన్ ఫండ్స్ డిఫాల్ట్ ఎంపికగా అందుబాటులో ఉంటుంది.|Telugu_M|other|7.987292
processed_te_m_other_02364.wav|ప్రజల కష్టాలు తెలుసుకునే ధ్యేయంతో డాక్టర్ వైయస్ఆర్ చేపట్టిన పాదయాత్ర ప్రధానంగా రైతులనే కేంద్రంగా చేసుకుని సాగింది.|Telugu_M|other|7.151375
processed_te_m_weather_00594.wav|ఎంతసేపు క్రైమ్ మీదే దృష్టి పెడుతూ వచ్చిన వర్మకి మొత్తానికి ఎవరో జంట తాలూకు రిలేషన్ బాగానే ఇన్స్పయిర్ చేసినట్టుంది. |Telugu_M|other|7.300000
processed_te_m_agri_01510.wav|ఫ్లిప్ వైపు, మీరు మీ అరటి అతిగా పక్వత పొందకుండా ఉండాలని కోరుకుంటే, వాటిని పండ్ల గిన్నెలో ఇతర పక్వత పండుతో ఉంచవద్దు|Telugu_M|other|8.949333
processed_te_m_health_00427.wav|మోకాలి నొప్పితో గత కొద్దిరోజులు ఆటకు దూరంగా ఉన్న రైనా ఇటీవలే నెదర్లాండ్స్ ‌లో  చికిత్స చేయంచుకొని కోలుకుంటున్నాడు.|Telugu_M|other|7.894417
processed_te_m_agri_01450.wav|కాసేపు ఏమీ మాట్లాడకుండా ఆలోచిస్తూ ఉండి పోయాడు. కాఫీ త్రాగడం ముగించి కాఫీ చాలా బాగుంది నరసింహా, థాంక్స్ అంటూ లేచాడు|Telugu_M|other|9.258667
processed_te_m_finance_02278.wav|గ్రంథాలయ పన్ను పేరిట పురజనుల నుండి కొన్నేళ్లుగా వసూలు చేసిన పన్నులు 7 కోట్ల రూపాయలు ప్రభుత్వాల ఖజానాలోకి వెళ్లాయి. |Telugu_M|other|7.348750
processed_te_m_agri_01676.wav|ప్రస్తుతంపిల్లలు , చేతులు లేని కోటు, అటువంటి గార్మెంట్స్ ఇతర వైవిధ్యాలు ప్రధానంగా సహజ నూలు నుండి ఉత్పత్తి చేస్తారు|Telugu_M|other|7.791875
processed_te_m_health_01943.wav|ఇది రక్తం యొక్క రక్త ప్రసరణకు అంతరాయం కలిగించింది, ఇది చివరికి భ్రూణత, కాళ్ళు మరియు వాపులో నొప్పికి దారితీస్తుంది.|Telugu_M|other|8.312375
processed_te_m_general_00213.wav|ఆఫ్ఘనిస్తాన్ పార్లమెంటు భవనాన్ని ప్రారంభోత్సవం చేసిన తరువాత ఆఫ్ఘన్ పార్లమెంటు సభ్యులను ఉద్దేశ్యించి ప్రసంగిస్తారు. |Telugu_M|other|7.058500
processed_te_m_education_01060.wav|మిత్రుడి కుమార్తె వివాహానికి జగన్ హాజరు కాక పోవడంపై కారణాలు ఏమైయుంటాయా అని రాజకీయ వర్గాల్లో జోరుగా చర్చ జరుగుతోంది|Telugu_M|other|8.522667
processed_te_m_other_01926.wav|నిజానికి యీ బాహ్య ఆచారాలు, ఆడంబరాలు ముఖ్యం కాదు, అంతశ్శుద్ధి ముఖ్యం అని పురాణాల్లోనే ఎన్నో చోట్ల చెప్పడం జరిగింది. |Telugu_M|other|7.800000
processed_te_m_agri_01748.wav|సల్ఫర్, డిసీడ్, లేదా మురుగు వంటి సువాసనలు వంటి బ్యాడ్ వాసనలు మీ నీటి హీటర్లో పెరుగుతున్న బ్యాక్టీరియా వల్ల కావచ్చు|Telugu_M|other|8.650667
processed_te_m_politics_01974.wav|ఇక్కడ బీఎస్పీ ఎమ్మెల్యే మనోజ్ న్యాంగ్లీ, బీజేపీ సీనియర్ నేత రామ్ సింగ్ కస్వాన్ లాంటి ఉద్ధండులను వెనక్కునెట్టి ఆమె విజయం సాధించారు.|Telugu_M|other|10.042250
processed_te_m_education_01764.wav|అంబటి రాంబాబుని వైసిపిని టార్గెట్ చేస్తూ భగత్ సింగ్ స్టూడెంట్ యూనియన్ పేరిట ఒక రెండు పేజీల లేఖని విడుదల చేసింది జనసేన శతఘ్ని టీమ్.|Telugu_M|other|9.280000
processed_te_m_politics_01678.wav|సమన్యాయం అన్న ముసుగులో సమైక్యాంధ్ర ఉద్యమం చేస్తున్నట్లు తెగ బిల్డప్ ఇస్తున్న వైఎస్సార్ కాంగ్రెస్ అడుగులు, వ్యూహాత్మంగా మొదలయ్యాయి.|Telugu_M|other|8.892875
processed_te_m_health_02308.wav|కేవలం ఒక నిపుణుడు నిష్పాక్షికంగా వ్యాధి యొక్క తీవ్రత, గర్భధారణ మరియు ఇతర కారకాల ఆధారంగా అటువంటి నియామకాల అవసరాన్ని అంచనా వేయవచ్చు. |Telugu_M|other|9.194729
processed_te_m_weather_01493.wav|రాజమౌళి తనయుడు కార్తికేయ రూపొందిస్తున్న షార్ట్ ఫిల్మ్లో నాగ బాబు కూతురు నిహారిక, నాగార్జున తనయుడు అఖిల్ కలిసి నటించినట్లు సమాచారం. |Telugu_M|other|9.400000
processed_te_m_general_00528.wav|అది అట్లుంచి, ఆంధ్ర ప్రదేశ్, తెలంగాణాల్లో విద్యార్థి యూనియన్ ఎన్నికలపై నిషేధం ఎత్తివేయాలని రెండు రాష్ట్ర ప్రభుత్వాలను కోరుతున్నది. |Telugu_M|other|8.683896
processed_te_m_weather_01255.wav|ఆ షాట్ తీసే ముందు పద్ధెనిమిది గంటల పాటు ఎన్టీఆర్ కనీసం మంచినీళ్లు కూడా తాగలేదని, షాట్లో ఆ నీరసం తెలీకుండా నవ్వుతూ నడిచాడని పూరి జగన్నాథ్ చెప్పాడు. |Telugu_M|other|10.000000
processed_te_m_general_01677.wav|అయితే ఈ ముగ్గురి పోస్టర్లూ అమృత్ సర్ లోని స్వర్ణ దేవాలయంతో సహా ఇతర గురుద్వారాలు, పాకిస్తాన్ లోని గురుద్వారాల్లో కూడా కనబడడం ఆశ్చర్యం కలిగిస్తోంది. |Telugu_M|other|9.879708
processed_te_m_weather_01142.wav|సిఎం కెసిఆర్ కు అత్యంత ఇష్టమైన మనవడు కావడంతో వీరు హిమాన్ష్ ను కూడా వివాదం చేశారు. |Telugu_M|other|6.100000
processed_te_m_weather_01459.wav|మీ డైనింగ్ టేబుల్ శుభ్రంగా ఉంచడానికి కొన్ని చిట్కాలు మీ డైనింగ్ టేబుల్ డిజైన్ కి  తగ్గ క్లాత్ ని  సెలెక్ట్ చేసి దానిమీద వేస్తే డైనింగ్ టేబుల్ అందంగా కన్పిస్తుంది. |Telugu_M|other|9.740396
processed_te_m_general_01602.wav|ఇక్కడ క్రిస్టియన్ వర్తకులు టార్టార్స్ దాడి చేసి కాఫా వద్ద వారి కోటను వెంబడించారు. |Telugu_M|other|5.688521
processed_te_m_other_02135.wav|మిమ్మల్నొక ప్రొడ్యూసర్ ఎగతాళి చేస్తే, దానికి మీరు రెండేళ్లలో ఓ ఫారిన్ కారు కొనుక్కొని,ఓ ఇంగ్లీష్ వ్యక్తిని డ్రైవర్ గా పెట్టుకుని ,అతని దగ్గరకు వెళ్లానని చెప్పారు. |Telugu_M|other|9.008979
processed_te_m_weather_00772.wav|అదనపు షోల విషయంలోనూ నాన్చి నాన్చి ముందు రోజు సాయంత్రానికి కానీ అనుమతులు ఇవ్వలేదు. |Telugu_M|other|6.000000
processed_te_m_politics_01572.wav|మరి ఇలాంటి పోటీ మధ్య గోపీచంద్ లాంగ్ డిలేడ్  మూవీని రిలీజ్ చేస్తారా? అంటే సందేహమే.|Telugu_M|other|5.665292
processed_te_m_weather_00528.wav|కోస్త్య గ్రిం మరియు అతని భార్య కలిసి భవిష్యత్తు కోసం భారీ ప్రణాళికలు నిర్మించారు. |Telugu_M|other|5.500000
processed_te_m_health_02462.wav|అత్తింటి ఆరళ్ల దగ్గర్నుంచీ అనారోగ్య సమస్యల వరకూ వీరి జీవితం ఓ నరకంగా మారిపోతోంది. |Telugu_M|other|5.851063
processed_te_m_other_01222.wav|సంక్రాంతి సందర్భంగా పలు ఛానళ్లకు తాము తయారు చేసిన స్పెషల్ ఇంటర్వ్యూ ఫీడ్ ఇచ్చారు. |Telugu_M|other|5.549188
processed_te_m_finance_00935.wav|యాప్ సెటప్ చేసిన తర్వాత క్లౌడ్ బ్యాకప్ నుండి మెసేజ్ లను తిరిగి పొందమని అడుగుతుంది|Telugu_M|other|5.572417
processed_te_m_other_02460.wav|ప్రతి రెండ్లేండ్లకు ఒకసారి జాతర అనడమే కానీ ఏడాది పొడవునా భక్తులు వెళ్తునే ఉంటారు. |Telugu_M|other|5.900000
processed_te_m_weather_01665.wav|దీనినే పవన్ కళ్యాణ్ మూడు మాటలు ఆరు అబద్ధాలుగా ఎగతాళి చేసే పరిస్థితి తటస్థించింది. |Telugu_M|other|5.943937
processed_te_m_agri_00374.wav|బంగినపల్లి మామిడి పండ్లకు ఎంత పేరుందో కొల్లాపూర్ మామిడి పండ్లకు కూడా అంతే పేరుంది|Telugu_M|other|6.186667
processed_te_m_other_01323.wav|పాకిస్తాన్ ప్రధానమంత్రి ఇమ్రాన్ ఖాన్‌పై సినీ నటి, కాంగ్రెస్ నాయకురాలు ఖుష్భూ సుందర్ ఫైర్ అయ్యారు. |Telugu_M|other|5.816229
processed_te_m_general_01187.wav|ఇండియా మీడియా చేస్తున్న రిపబ్లికన్, డెమొక్రాట్ పార్టీల అభ్యర్థులే బరిలో ఉన్నారన్నది పచ్చి అబద్ధం. |Telugu_M|other|6.478000
processed_te_m_politics_01759.wav|గోడ్బోలే బేగంబజార్‌కు  వచ్చి చేవెళ్ళ స్థలం కొనవద్దని తంగిరాల సిద్ధాంతి గారు చెప్పినట్లు చెప్పాడు.|Telugu_M|other|6.686979
processed_te_m_health_00789.wav|శస్త్రచికిత్స తర్వాత మొదటి పద్నాలుగు రోజులలో, రోగి లెగ్ కొన్ని డిగ్రీల కంటే ఎక్కువ వంగి ఉండకూడదు.|Telugu_M|other|6.853438
processed_te_m_weather_00796.wav|ఆ పురాణాలు పలికిన పలుకులనే కాలజ్ఞానంగా అందించిన ఒక మహావ్యక్తి శ్రీపోతులూరి వీర బ్రహ్మేంద్రస్వామి. |Telugu_M|other|6.930792
processed_te_m_weather_01666.wav|ఒకానొక పాయింట్ చేరేసరికి జై క్యారెక్టర్ ఎంట్రీ కోసం రెస్ట్ లెస్ గా ఎదురు చూసే పరిస్థితి వస్తుంది. |Telugu_M|other|6.094875
processed_te_m_weather_02048.wav|ఈమె పుట్టిన రోజుకు ముందు చాలా ఎక్సైంటింగ్ తో తన సెల్ఫీలు తీసి ఇన్ స్ట్రాగ్రామ్ లో పోస్ట్ చేసింది. |Telugu_M|other|6.210958
processed_te_m_health_02261.wav|పన్నెండేళ్ల తరువాత ఇదే చికిత్సా పద్ధతి ద్వారా రెండో వ్యక్తికి కూడా వ్యాధి నుంచి ఉపశమనం లభించింది. |Telugu_M|other|6.199354
processed_te_m_politics_03643.wav|కాగా ఆ రాష్ట్ర ప్రభుత్వ ప్రతినిధి వాంగ్నింగ్, ఏపీ ప్రభుత్వం మధ్య ఈమేరకు అవగాహన ఒప్పందం కుదిరింది.|Telugu_M|other|7.081708
processed_te_m_education_02828.wav|పార్లమెంటు శీతాకాల సమావేశాల తొలిరోజే రద్దైన పెద్ద నోట్లపై రాజ్యసభలో వాడీవేడీగా చర్చ ప్రారంభమైంది.|Telugu_M|other|7.893333
processed_te_m_weather_01000.wav|వారు బంపర్ ను  కలుసుకునే ఎగువ భాగంలో రెండు బోల్ట్ లను పోగొట్టడం ద్వారా పొగమంచు దీపాలు తొలగించండి. |Telugu_M|other|6.640542
processed_te_m_weather_02590.wav|అలాకాక పాపాల మీద పాపాలు చేసుకుంటూ పోతూ ఉంటే ఆమచ్చ గాఢంగా తయారై మనసంతా నలుపుతో కమ్ముకొంటూ ఉంటుంది. |Telugu_M|other|7.778313
processed_te_m_general_02191.wav|మన భూమికి ఉపగ్రహం అయిన చందమామ ఆది కాలంలో గిర్రున తిరిగే భూమి గ్రహం నుంచి విడిపోయిన ఒక పెద్ద శకలం. |Telugu_M|other|7.290687
processed_te_m_weather_01978.wav|ఇప్పటి వరకూ పేదలకు ప్రభుత్వం ఇచ్చిన ఇండ్లు అగ్గిపెట్టెల్లా ఉన్నాయని కేసీఆర్ చాలా సార్లు చెప్పారు. |Telugu_M|other|6.594104
processed_te_m_health_02521.wav|నాడునేడు పురపాలక పాఠశాలల స్థితిగతులు , పారిశుద్ధ్య నివారణ తదితర అంశాలపై కూడా మంత్రి సమీక్షించారు. |Telugu_M|other|7.600000
processed_te_m_health_00874.wav|టీకాలు వేయించడాన్ని తప్పనిసరి చేయడం చాలా ముఖ్యమని, యూకే ఆరోగ్య శాఖ మంత్రి మ్యాథ్ హాన్కూక్ అన్నారు|Telugu_M|other|7.174583
processed_te_m_politics_01968.wav|ప్రతిపక్షాలు కేవలం రాజకీయ స్వార్థంతో, ఈర్ష్యతో సీఎం కేసీఆర్ పై ఆరోపణలు చేస్తున్నారని మండిపడ్డారు.|Telugu_M|other|6.965604
processed_te_m_weather_01224.wav|అంతేకాదు ఫ్లిప్ కార్ట్ లో మీ పాత ఫోన్ పై ఎక్స్ ఛెంజ్ ఆఫర్ లో భారీ డిస్కౌంట్ ను కూడా ప్రకటించింది. |Telugu_M|other|6.257396
processed_te_m_weather_00917.wav|ఇక ఇప్పుడు ధర్మ సూక్ష్మం తెలిసింది కాబట్టి, మంచు ఫ్యామిలీ ఈ తరహా చిన్న సినిమాలను షురూ చేస్తాయేమో?|Telugu_M|other|5.967146
processed_te_m_other_00183.wav|వినాయక నిమజ్జనంలో ప్రధాన ఘట్టం ఖైరతాబాద్ గణేష్ వినాయక నిమజ్జనం గురువారం నాడు మధ్యాహ్నం పూర్తైంది. |Telugu_M|other|6.768250
processed_te_m_agri_00237.wav|వెదురు గంప లేదా చాటలో పళ్లను ఉంచి అస్తమించే సూర్యునికి, ఉదయించే సూర్యునికి ప్రసాదంగా సమర్పిస్తారు|Telugu_M|other|7.744000
processed_te_m_politics_00794.wav|కుమ్రం భీం ఆసిఫాబాద్ జిల్లాలో నిర్వహించిన జయంతి కార్యక్రమంలో ఎమ్మెల్యే కోవా లక్ష్మి పాల్గొన్నారు.|Telugu_M|other|6.686979
processed_te_m_weather_01130.wav|ఈ నేపథ్యంలో ఈరోజు బుద్గాం జిల్లాలో భారత వాయుసేనకు చెందిన ఓ యుద్ధవిమానం కూలిపోవడం కలకలం రేపుతోంది. |Telugu_M|other|7.046875
processed_te_m_agri_01420.wav|మధ్యలో తగరం కాగితం అంటించిన మట్టి పిడత, దాని మీద వాయించే రెండు చిన్న చిన్న వెదురు పుల్లలు వుంటాయి |Telugu_M|other|7.093333
processed_te_m_weather_02398.wav|రాజధాని కాఠ్మాండూ సహా పలు ప్రాంతాల్లో గురువారం నుంచి ఎడతెరపి లేకుండా భారీ వర్షాలు కురుస్తున్నాయి. |Telugu_M|other|6.210958
processed_te_m_education_02454.wav|అటు జంగయ్య పాత్రతో బాబ్జీకి ఉన్న బంధాన్ని, వాళ్ల ఎటాచ్మెంట్ ని  ఇంకాస్త బలంగా చూపిస్తే బాగుండేది.|Telugu_M|other|6.848000
processed_te_m_health_00234.wav|చికిత్స కోసం వచ్చిన ఓ రోగిని ఎక్స్ రే గదిలోకి స్ట్రెచర్ ‌పై  కాకుండా బెడ్షీట్‌పై పడుకోబెట్టి నేలపై ఈడ్చుకెళ్లారు.|Telugu_M|other|7.859583
processed_te_m_general_02200.wav|ఈ వెండి రంగు అరుదైన భూమి మూలకం స్వీడన్లోని యెట్టెర్బీలో ఒక క్వారీ నుండి ఖనిజాల నుండి కనుగొన్న అనేక అంశాల్లో ఒకటి.|Telugu_M|other|7.998896
processed_te_m_general_00857.wav|శంకరం గ్రామ ప్రత్యేక అధికారి కూడా కళాశాల భవనాన్ని పాఠశాలగా మార్పుచేస్తూ ఎన్వోసీ సర్టిఫికేట్ జారీ చేయడం కొసమెరుపు. |Telugu_M|other|8.428479
processed_te_m_weather_01758.wav|శనివారం ఉదయం కడప డీఎస్పీ కార్యాలయంలో డీఎస్పీ షేక్ మాసూంబాషా పాత్రికేయుల సమావేశం ఏర్పాటుచేసి వివరాలు వెల్లడించారు. |Telugu_M|other|8.881250
processed_te_m_education_00976.wav|పిల్ల జమీందర్ ఫేం జీ అశోక్ దర్శకత్వంలో వస్తున్న చిత్రం భాగమతి.బాహుబలి సినిమా తర్వాత అనుష్క నటిస్తున్న చిత్రం ఇది.|Telugu_M|other|8.405333
processed_te_m_finance_02199.wav|ఫిక్స్డ్ డిపాజిట్ ఎఫ్డి, రికరింగ్ డిపాజిట్లు ఆర్డి రెండూ పెద్ద మొత్తాన్ని పెట్టుబడిగా పెట్టడానికి అనువుగా ఉంటాయి. |Telugu_M|other|6.700000
processed_te_m_politics_01226.wav|అయితే టీడీపీ నుండి వచ్చిన సిట్టింగ్ ఎమ్మెల్యే ప్రకాష్ గౌడ్‌ కే ఈ స్థానంలో మరోసారి కేసీఆర్ టిక్కెట్టు కేటాయించారు.|Telugu_M|other|7.070104
processed_te_m_agri_02769.wav|రంతిదేవుడు నడయాడిన నేల మీద నిర్లజ్జగా అన్నాన్ని వృథా చేయడమే ఆడంబరంగా భావించే దుస్థితికి లోనుగావడం అత్యంత శోచనీయం. |Telugu_M|other|8.370417
processed_te_m_weather_00714.wav|దర్శకుడిగా సుశీంద్రన్ నుంచి బెస్ట్ వర్క్ కాదు కానీ మధ్యమధ్యలో తన బ్రిలియన్స్ తాలూకు ఫ్లాషెస్ కనిపిస్తూనే వుంటాయి.   |Telugu_M|other|8.254312
processed_te_m_other_02900.wav|ఢిల్లీవాసులు కేజ్రీవాల్ను కొడుకుగా నమ్మితే ఆమ్ ఆద్మీకి ఓటేయాలని, ఉగ్రవాదిగా భావిస్తే బీజేపీకి ఓటు వేయాలని కోరారు. |Telugu_M|other|7.766708
processed_te_m_finance_00802.wav|తండాలు, డైలీ కలెక్షన్, నెలవారి చెల్లింపులు, ముందస్తు వడ్డీ పేరుతో తిరుపతిలో సూక్ష్మ రుణాల దందా యథేచ్ఛగా సాగుతోంది|Telugu_M|other|8.428479
processed_te_m_finance_00966.wav|గడచిన రెండేళ్ళో చాలా మంది కొత్త ఇన్వెస్టర్లు సిప్ ద్వారా భారీగా ఈక్విటీ ఫండ్స్‌లో ఇన్వెస్ట్ చేసినట్లు తెలుస్తోంది|Telugu_M|other|7.393750
processed_te_m_health_02965.wav|డైస్ప్‌లాసియా అనేది కీళ్ళు మరియు బంధన కణజాలపు అభివృద్ధి యొక్క అభివృద్ధి లేదా విచలనంతో వర్ణించబడే ఒక జన్మత వ్యాధి. |Telugu_M|other|8.649062
processed_te_m_weather_01356.wav|శ్రీహరికోట నెల్లూరుజిల్లా శ్రీహరికోట అంతరిక్ష ప్రయోగ కేంద్రమైన సతీష్థావన్ షార్ సెంటర్ మరో ప్రయోగానికి సిద్ధమైంది.|Telugu_M|other|7.975688
processed_te_m_politics_01155.wav|ఇటీవల నందికొట్కూరు, మద్దికెరలో ఇద్దరు విద్యార్థులు మృతి చెందినా అధికారులు మాత్రం మరణాలు లేవని పేర్కొనడం గమనార్హం.|Telugu_M|other|7.639000
processed_te_m_weather_00991.wav|పర్వతం నుంచి పెద్ద బండరాళ్లు దొర్లకుంటూ వచ్చాయని, వాటిలో ఒకటి విపుల్ చావ్దా మరణానికి కారణమని తెలిసిందని చెప్పారు. |Telugu_M|other|7.755083
processed_te_m_agri_00720.wav|నాటడం తరువాత, మొక్కను సమృధ్దిగా నీరుగాల్సిన అవసరం ఉంది, కాని నీటి ఆకులు మాత్రమే కాకుండా భూమికి మాత్రమే లభిస్తుంది|Telugu_M|other|9.290667
processed_te_m_politics_00144.wav|వాట్సాప్ మెసేజ్లు, ఇమేజ్లు, వీడియోలు పెద్ద మొత్తంలో ప్రచారం కాకుండా ఉండేందుకు వాట్సాప్ గట్టి చర్యలు తీసుకుంటోంది.|Telugu_M|other|7.952458
processed_te_m_general_02385.wav|జెఎన్యు విద్యార్థి యూనియన్ ప్రెసిడెంట్ కన్హయ కుమార్కు బెయిలు మంజూరైన తదుపరి క్యాంపస్ ఎలా ఉంటుందని భావిస్తున్నారు?|Telugu_M|other|7.100000
processed_te_m_finance_00977.wav|ట్రస్ట్ ఆధ్వర్యంలో ఒక భారీ నిధిని ఏర్పాటు చేసి, దాని వడ్డీ ద్వారా కష్టాల్లో వున్న దర్శకుల కుటుంబాలకు సహాయం చేయాలనేది ముఖ్యోద్దేశం|Telugu_M|other|9.125063
processed_te_m_finance_00122.wav|తత్ఫలితంగా, రెండు కర్మాగారాలు మరియు ట్రేడింగ్ హౌస్లో, వెర్రి సిబ్బంది టర్నోవర్ మరియు సంపాదించిన డబ్బు యొక్క స్థిరమైన చెల్లింపులు.|Telugu_M|other|8.916083
processed_te_m_weather_02286.wav|ఇదంతా బాగానే ఉన్నది కానీ, సినిమా చూస్తేనే కానీ బన్నీ ఎంత అద్బుతంగా శాస్త్రిగారి పాత్రలో విజ్రుంభించాడు అనే విషయం పై స్పష్టత రాదు. |Telugu_M|other|8.753542
processed_te_m_weather_02513.wav|అలాగే చక్కని నేపథ్య సంగీతానికి తోడు, 'మాటే వినదుగా' అనే వీనుల విందయిన పాటని సమకూర్చిన జేక్స్ బిజాయ్ సామర్ధ్యం కూడా హెల్ప్ అయింది. |Telugu_M|other|8.788375
processed_te_m_politics_02532.wav|ఇలాంటి కోరికలు వద్దని, తమకంత స్థోమత లేదని పెళ్లికూతురు తల్లిదండ్రులు నచ్చజెప్పే ప్రయత్నం చేసినా పెళ్ళికొడుకు ససేమిరా ఒప్పుకోలేదు.|Telugu_M|other|8.637458
processed_te_m_general_00878.wav|ఈ కార్యక్రమంలో ముస్లిం మత పెద్దలు, సినీనటుడు ఖయ్యూమ్, ముస్లిం మహిళ సంఘం నాయకులతో పాటు దాదాపు ఐదువందల మంది ముస్లింలు పాల్గొన్నారు. |Telugu_M|other|9.229563
processed_te_m_weather_01702.wav|హంగ్‌ఝౌ చైనా గత ఏడాదిలాగే ఈసారీ సింగిల్స్ డే సేల్స్‌లో రికార్డులు సృష్టించాలని ఆన్ లైన్ దిగ్గజం అలీబాబా టార్గెట్ గా  పెట్టుకుంది. |Telugu_M|other|8.800000
processed_te_m_finance_01116.wav|ఆంధ్రా బ్యాంకు లేదా ఇండియన్ బ్యాంకు శాఖలో ఫీజు చెల్లించి, చలానాను, అలాట్మెంట్ ఆర్డర్ ‌ను  నిర్ణీత గడువులోగా కాలేజీలో సమర్పించాలి.|Telugu_M|other|9.125063
processed_te_m_politics_00348.wav|అఫ్జల్‌గురు, మక్బూల్ భట్ల ను కీర్తిస్తూ గత నెల తొమ్మిదిన వర్శిటీ ప్రాంగణంలో నినాదాలు చేయడాన్ని న్యాయమూర్తి తీవ్రంగా తప్పుబట్టారు.|Telugu_M|other|9.937771
processed_te_m_education_03468.wav|హైదరాబాద్ టీమిండియా మాజీ క్రికెటర్ జహీర్ ‌ఖాన్, బాలీవుడ్ నటి సాగరిక ఘట్కె దంపతులు ప్రస్తుతం ఆస్ట్రేలియా హాలిడే పర్యటనకు వెళ్లారు.|Telugu_M|other|9.287604
processed_te_m_general_01704.wav|ఆస్ట్రేలియాలో రైలు రవాణా అధిక వేగం కలిగిన ట్రాంస్ ద్వారా ప్రాతినిధ్యం వహిస్తుంది, అడిలైడ్ మరియు మెల్బోర్న్ వీధుల గుండా వెళుతుంది. |Telugu_M|other|8.300000
processed_te_m_agri_00566.wav|పటేల్ చెర్వు తండాలో గొర్రెల మంద వద్దకు చిరుతలు రావడంతో రైతులు, గొర్రె కాపరులు కేకలు వేయడంతో చిరుత రాచకొండ గుట్టలోకి వెళ్లిపోయింది|Telugu_M|other|9.327500
processed_te_m_politics_00161.wav|సిమెంట్, పవర్ ఫ్యాక్టరీలు గనులు అంటూ జగన్ ను టార్గెట్ చేసి, పాల ఫ్యాక్టరీలు అంటూ చంద్రబాబును టార్గెట్ చేసి జేడీకి రిప్లై ఇచ్చాడు.|Telugu_M|other|9.241167
processed_te_m_education_03099.wav|అయితే చిరు ఒక మనసు ఆడియోకి వచ్చేది, రానిది కన్ఫాం అవ్వలేదు కాని చిత్రయూనిట్ చేసిన ప్రపోజల్స్ కు చిరంజీవి సరే అన్నట్టు తెలుస్తుంది|Telugu_M|other|9.909333
processed_te_m_agri_00357.wav|మీరు దురదతో ఉంటే, ఎందుకంటే నీటి మరియు భూ నత్తల ద్వారా విడుదలైన డెర్క్‌రిప్టు మీ హోస్ట్ యొక్క బదులుగా మీ చర్మానికి చొచ్చుకెళ్లింది|Telugu_M|other|9.952000
processed_te_m_education_02345.wav|హాయ్ అన్నయ్యా నాది అందరితోనూ ఈజీగా కలిసిపోయే మనస్తత్వం.  టెన్త్ క్లాస్లో నాకొక అబ్బాయి ప్రపోజ్ చేశాడు.తనంటే ఇష్టంతో ఓకే చెప్పాను.|Telugu_M|other|9.941333
processed_te_m_finance_01134.wav|దేశంలో కొత్తగా తీసుకొచ్చిన పన్ను విధానం చట్టంలో గూడ్స్ అండ్ సర్వీస్ ట్యాక్స్ అని పేర్కొన్నా దాని స్ఫూర్తి ప్రకారం అది గుడ్ అండ్ సింపుల్ ట్యాక్స్.|Telugu_M|other|9.403708
processed_te_m_general_02363.wav|ప్రస్తుతం హోటల్ వరకు వెళ్లి తినే తీరిక, ఓపిక లేని ప్రజలు స్విగ్గీ, జోమాటో తదితర యాప్ల పుణ్యమా అని ఇంటివద్దకే ఆహారాన్ని తెప్పించుకుని తింటున్నారు.|Telugu_M|other|9.496583
processed_te_m_other_01206.wav|కాగా ‘మేరా బూత్ సబ్సే మ‌జ్‌ బూత్’పేరిట నిర్వహించిన వీడియో కాన్ఫరెన్‌స్లో రాష్ట్రంలోని కర్నూలు జిల్లా ఆదోని పట్టణం నుంచి బీజేపీ నాయకులు, కార్యకర్తలు పాల్గొన్నారు. |Telugu_M|other|9.879708
processed_te_m_health_01277.wav|మెడికల్ స్కూల్ పూర్తయ్యాక, మెడికల్ డిగ్రీని పొందిన తరువాత, మెడికల్ స్కూల్ గ్రాడ్యుయేట్లు అప్పుడు న్యూరోసర్జరీ రెసిడెన్సీ ట్రైనింగ్ ప్రోగ్రామ్లో అంగీకారం పొందాలి.|Telugu_M|other|10.169958
processed_te_m_politics_02616.wav|అదనపు లక్షణాలు రాక్ క్లైంబింగ్ గోడలు, యోగా స్టూడియోలు, మరియు ఏరోబిక్స్ మరియు స్పిన్ తరగతులు కోసం ఖాళీలు ఉన్నాయి.|Telugu_M|other|7.627375
processed_te_m_health_02099.wav|తమ కిడ్నీలు యిస్తామంటూనే సరిగ్గా చికిత్స చేయకపోతే డాక్టర్లను చంపుతామంటూ కూడా టెలిగ్రాంలు పంపేరు. |Telugu_M|other|6.500000
processed_te_m_finance_00257.wav|ఆచరణలో, ఇది జరిగే అవకాశము లేదు, కానీ కొన్ని సందర్భాల్లో, వాస్తవ వడ్డీ రేట్లు ద్రవ్యోల్బణం కోసం సర్దుబాటు వడ్డీ రేట్లు సున్నాకి దిగువకు వెళ్తాము.|Telugu_M|other|9.937771
processed_te_m_finance_02107.wav|మీరు సృష్టించిన ప్రతి కొత్త ఫైల్ కోసం మీరు డిఫాల్ట్ జూమ్ ని  మార్చాలని చూస్తే, సాధారణ మూసను మార్చడానికి ఈ వనరుని తనిఖీ చెయ్యండి. |Telugu_M|other|8.700000
processed_te_m_education_01730.wav|భారత విదేశాంగ మంత్రి సుష్మ స్వరాజ్ పాకిస్తాన్ పర్యటనలో ఆదేశ విదేశాంగ మంత్రి సర్తాజ్ అజీజ్ను కలిసి జరిపిన చర్చల్లో తేదీ ఖఱారైంది.|Telugu_M|other|10.101333
processed_te_m_health_02238.wav|ఇటీవల తన కుడి మోకాలికి శస్త్ర చికిత్స చేయించుకున్న సైనా ముంబైలోని కోకిలా బెన్ ఆసుపత్రి నుంచి డిశ్చార్చి అయ్యారు. |Telugu_M|other|7.046875
processed_te_m_general_00394.wav|అదే, సంపూర్ణ నిషేధం బదులు మద్యం ధరలను విపరీతంగా అంటే సామాన్య, మధ్య తరగతి జనాలకు అందుబాటులో లేనంతగా పెంచేస్తే డబ్బులున్న వాళ్ళెవరో కొనుక్కుంటారు. |Telugu_M|other|10.181583
processed_te_m_finance_00567.wav|ఏజీఆర్ బకాయిల కేటాయింపులు, నిర్వహణ ఖర్చులు పెరగడం, ఆస్తుల తరుగుదల  వంటివి మూడో త్రెమాసికంలో కంపెనీ ఆదాయం, లాభాలకు గండి కొట్టాయి.|Telugu_M|other|9.194729
processed_te_m_politics_03300.wav|ఇరిగేషన్ స్కాంలో ఆరోపణలు ఎదుర్కొంటున్న ఆయనకు మహారాష్ట్ర అవినీతి నిరోధక శాఖ క్లీన్‌ఛీట్ ఇచ్చింది.|Telugu_M|other|6.849521
processed_te_m_politics_03064.wav|పూర్తి స్వదేశీ పరిజ్ఞానంతో రూపొందిన ఫాస్ట్ పెట్రోల్ వెసల్ ఐసీసీఎస్ రాణి రష్మోనీ సోమవారం తీర రక్షణ దళంలో చేరింది.|Telugu_M|other|8.393646
processed_te_m_other_02889.wav|స్వాతంత్ర్య సమర యోధుల కుటుంబంలో జన్మించిన రొక్కం లక్ష్మీనర్సింహ దొర ఆంధ్రాలోని తొలితరం కాంగ్రెస్ నాయకుల్లో ఒకరు. |Telugu_M|other|7.778313
processed_te_m_health_00398.wav|వియత్నాం:ఓ వ్యక్తికి శస్త్రచికిత్స చేసిన వైద్యులు కత్తెరను మాత్రం కడుపులోనే పెట్టేసి కుట్లేశారు.|Telugu_M|other|6.199354
processed_te_m_finance_02090.wav|కోడిగుడ్లు కొనుగోలు చేసేందుకు ఇప్పుడే రాకీ స్టార్ దగ్గర్నుంచి చిల్లర డబ్బులు అప్పు తీసుకున్నా అని చెప్పాడు రాము. |Telugu_M|other|6.454771
processed_te_m_weather_01717.wav|కానీ నిజమైన పరీక్ష గతంలో అజేయమైన ప్రముఖ రేసర్ మెరుపు మెక్క్వీన్ భాగస్వామ్యంతో రేసు ప్రారంభమైంది. |Telugu_M|other|7.600000
processed_te_m_finance_01757.wav|అలాగే కేవలం ఒక ఐపీ అడ్రస్ నుంచే చాలా రీఫండ్ క్లెయిమ్స్ దాఖలైనట్లు కూడా ఆదాయ పన్ను శాఖ కనుగొనింది|Telugu_M|other|7.058500
processed_te_m_education_01467.wav|మీరు గమనిస్తే, ఒక గొప్ప పోలిష్చక్ కుమారుడు కష్టమైన జీవిత చరిత్రను కలిగి ఉన్నాడు.|Telugu_M|other|6.048000
processed_te_m_agri_00314.wav|ఒక త్రైమాసికంలో మీ ప్రోటీన్ మూలం కోసం, ఒక త్రైమాసికంలో ధాన్యం కోసం, మరియు సగం కూరగాయలు కోసం ఉంది|Telugu_M|other|8.522667
processed_te_m_education_03013.wav|పీజీ చేసిన ఆమె సివిల్ సర్వెంట్గా ఎంపికైతే వీఐపీ లైఫ్ ఎంజాయ్ చేయొచ్చని భావించింది|Telugu_M|other|6.570667
processed_te_m_finance_01572.wav|చిల్డ్రన్ ఎడ్యుకేషన్ ఫీజు ట్యూషన్ ఫీజు మాత్రమే  ప్రిన్సిపాల్ అమౌంట్  కు తిరిగి చెల్లించడం ద్వారా ఫైనాన్షియన్ ఇయర్ లో లక్షల వరకు లబ్ధి పొందవచ్చు.|Telugu_M|other|8.985750
processed_te_m_other_02423.wav|మళ్లీ అక్కడకు వచ్చేసరికి నిర్మాత చేతిలో క్యాష్ బ్యాగ్ తప్ప కంట్రోలు వుండడం లేదు.|Telugu_M|other|5.015146
processed_te_m_weather_01448.wav|తను ఏ మార్గం నుంచి వచ్చానో, తను ఏ దిశగా ముందుకు సాగాల్నో చెబుతూ కవిత్వం రాసింది. |Telugu_M|other|5.560812
processed_te_m_education_00557.wav|ఈ పేజీ యొక్క ఎగువ భాగంలో ఉన్న "హైపర్లింక్స్" టెక్స్ట్ హైపర్లింక్ల గురించి మరింత వివరిస్తున్న పేజీని సూచిస్తుంది.|Telugu_M|other|8.437333
processed_te_m_finance_02105.wav|ఇసుక రీచ్ల ఖర్చులపై ఆడిటింగ్ చేయించడం, వాణిజ్య పన్ను చెల్లింపుల వాటిపై ఒక రోజు వర్క్‌షాప్ ను  టిటిడిసిలో శుక్రవారం నిర్వహించారు. |Telugu_M|other|8.242708
processed_te_m_health_00506.wav|వ్యాధిపై అవగాహన లేకపోవడం, సరైన చికిత్స అందుబాటులో లేకపోవడం, ఖరీదైన వైద్యం మన దేశంలో మృత్యు ఘంటికలను మోగిస్తోంది.|Telugu_M|other|8.393646
processed_te_m_health_02539.wav|తను ప్రసవం అయ్యిన తర్వాత కూడా తన బాడీ స్టిఫ్ గా ఉండటానికి తోడ్పడిందని చెప్తోంది. |Telugu_M|other|5.800000
processed_te_m_weather_01568.wav|దాంతో భారీ అంచనాలు పెట్టుకుని రీ ఎంట్రీ ఇచ్చిన ఐష్ కు  జజ్బ చిత్రంతో అడ్వాన్స్ మాత్రమే దక్కింది. |Telugu_M|other|6.400000
processed_te_m_education_03605.wav|వరంగల్ జిల్లా ఖాజీపేట్ స్టేషన్, ఘాన్ పూర్ రైల్వేలైన్ల మధ్య మూడు టిఫిన్ బాక్సుల్లో బాంబులు పెట్టినట్లు పోలీసులకు సమాచారం అందింది.|Telugu_M|other|8.625833
processed_te_m_weather_00477.wav|న్యూఢెల్లీ:బ్మాడ్మింటన్ కోచ్ పుల్లెల గోపీచంద్ పై ప్రధాని నరేంద్ర మోడీ ప్రశంసల వర్షం కురిపించారు. |Telugu_M|other|6.400000
processed_te_m_politics_03194.wav|ఈ ఘటనలో ఆరోపణలు ఎదుర్కొంటున్న సీఐ సన్యాసి నాయుడును సోమవారం రాత్రి సస్సెండ్ చేస్తూ వీసీ లడ్డా ఆదేశాలు జారీచేశారు.|Telugu_M|other|8.637458
processed_te_m_finance_01907.wav|ఏ రాష్ట్రంలో త్రైమాసిక పన్ను చెల్లించినా ఏపీ, తెలంగాణ పరిధిలో తిరిగేందుకు ఉన్న వెసులుబాటు మార్చి తో ముగుస్తోంది. |Telugu_M|other|7.685437
processed_te_m_general_02398.wav|మరియు మీరు బేస్బాల్, బాస్కెట్బాల్, లేదా హాకీ వంటి ఇతర ఫాంటసీ క్రీడలను ప్లే చేస్తే, ఈ అనువర్తనం ఆ యాహూ లీగ్లకు కూడా పనిచేస్తుంది. |Telugu_M|other|9.800000
processed_te_m_education_03495.wav|షాపూర్ నగర్:భర్త వేధింపులు తాళలేక ఓ నవ వధువు ఆత్మహత్య చేసుకుంది.|Telugu_M|other|5.920708
processed_te_m_health_00846.wav|కళ్ళు మరియు చర్మం పసుపుగా ఉండే స్థితి, ఇగ్టెరస్ అని కూడా పిలవబడే స్థితిలో లక్షణం|Telugu_M|other|6.338667
processed_te_m_weather_00948.wav|కరణం బాబ్జీ దర్శకత్వంలో రూపొందిన ఈ చిత్రంలో మంచు మనోజ్ కుమార్, సునీల్ ప్రధాన పాత్రల్లో నటించారు. |Telugu_M|other|6.373500
processed_te_m_general_00189.wav|మనిషి యొక్క విద్యలో ఏ మతం ఇమ్మ్యూటబుల్ మరియు బైండింగ్ నియమాలు ఎల్లప్పుడూ ఆధ్యాత్మికత మరియు దయ అభివృద్ధి చెందాయి?|Telugu_M|other|7.464833
processed_te_m_politics_01549.wav|అతని ప్రదర్శన మరియు అద్భుతమైన భౌతిక సమాచారం కారణంగా, డఫ్ఫ్ ఒక పురాణం గా మారింది.|Telugu_M|other|5.909104
processed_te_m_finance_00610.wav|ఆస్త్మా ఇన్‌హేలర్లు ఖరీదైనవి మరియు మీ భీమా సంస్థ ద్వారా ఖర్చు మరియు పరిహారం రెండూ మీ బిడ్డను వాడుకునే అంతర్గత ప్రభావాలే కావచ్చు.|Telugu_M|other|9.450146
processed_te_m_weather_01154.wav|బాస్ గా  హీరో నాగార్జున విభిన్నమైన షేడ్స్ ని  చాలా చక్కగా ప్రదర్శించి మరోమారు తన అభిమాన ప్రేక్షకులను అలరిస్తారు. |Telugu_M|other|7.592542
processed_te_m_finance_01337.wav|ఇప్పుడు గమనికను తిరిగి తీసుకోకుండా, మీ మూడవ వేలు యొక్క కొనను గట్టిగా నాల్గవ కదలికలో తెచ్చుకోండి.|Telugu_M|other|7.058500
processed_te_m_weather_01590.wav|మాత్ర సినిమా విడుదలై ఏడాది అయింది ఆ తర్వాత బాలీవుడ్ రవీనా టాండన్ పెద్దగా వార్తల్లో లేరు ఆమె పనుల్లో ఆమె ఉన్నారు. |Telugu_M|other|7.987292
processed_te_m_health_02292.wav|రెండు కళ్లు, రెండు కాళ్లు, రెండు చెవులు, రెండు చేతులు,ఓ మెదడు,ఓ గుండె దేహానికి బ్రీఫ్ డెఫినిషన్. |Telugu_M|other|6.600000
processed_te_m_education_00205.wav|ఔట్పేషెంట్, ఇన్పేషెంట్ విభాగాల సర్వీసుల నిర్వహణ కూడా కష్టతరంగా మారిందని సీనియర్ వైద్య అధికారి ఒకరు వెల్లడించారు.|Telugu_M|other|9.557333
processed_te_m_health_00642.wav|ఏడు రోజుల్లో స్కలనం లేకపోతే ఆ తర్వాత నుంచి మెచ్యూర్ అయిన వీర్య కణాలు మరణిస్తాయి.|Telugu_M|other|6.060042
processed_te_m_health_01240.wav|గుండె సంబంధిత వ్యాధి ఉన్న వారు వర్షం, ఉరుములు, మెరుపుల సమయంలో జాగ్రత్తగా ఉండాలి.|Telugu_M|other|5.781396
processed_te_m_health_02299.wav|అధిక వ్యాయామం:చాలామంది నడక, సైక్లింగ్, ఈత వంటి వ్యాయామాలే అత్యద్భుత ఫలితాలు ఇస్తాయని అనుకుంటారు. |Telugu_M|other|6.454771
processed_te_m_politics_02131.wav|అడ్డూరి లక్ష్మీశ్రీనివాస్, మాకినీడి శేషుకుమారి, సుంకర శివప్రసన్న, సుంకర పావని మేయర్ పీఠానికై హోరా హోరీగా ప్రయత్నాలు చేసుకున్నారు|Telugu_M|other|9.972604
processed_te_m_politics_01657.wav|ప్యారిస్ సభ పురోగతిపై అధికార ప్రతినిధి వికాస్ స్వరూప్ కూడా తన ట్వీట్‌లో  ఆశాభావం వ్యక్తం చేశారు.|Telugu_M|other|6.454771
processed_te_m_education_00699.wav|ఏపి క్యాడర్కు చెందిన ఆయన ఆదిలాబాద్ జిల్లా ఉట్నూర్ సబ్కలెక్టర్గా ఉద్యోగ జీవితాన్ని ప్రారంభించారు.|Telugu_M|other|7.253333
processed_te_m_other_01895.wav|ఆ ఆనందంలోనే జార్జ్ కి  గ్రాండ్ గా వెల్ కమ్ చెప్పి సెలబ్రేషన్స్ చేసుకున్నారు అతని కుటుంబ సభ్యులు. |Telugu_M|other|5.900000
processed_te_m_agri_03050.wav|దోసకాయ యొక్క అసాధారణ రుచి కలిగిన గుజ్జు, గుమ్మడి మరియు మామిడితో కలిపి పండు లోపల ఇన్సైడ్ ఏకకాలంలో దానిమ్మపండు, విత్తనాలు వంటి ఎముకలు కూడా ఉంటాయి. |Telugu_M|other|9.589458
processed_te_m_health_00412.wav|ప్రేగుల ధమనులలో ఎంబోలిజం రక్తం గడ్డకట్టే లాడ్జీలు ఉన్నప్పుడు తీవ్రమైన పేగు ఇచ్చీమియా ఏర్పడవచ్చు.|Telugu_M|other|7.464833
processed_te_m_other_02106.wav|పెట్టిన ప్రతి మొక్క బతికేలా చూడాలని, ఎన్ని కోట్లు ఖర్చైనా సరే ఈ కార్యక్రమం విజయవంతం చేయాలన్నారు. |Telugu_M|other|5.943937
processed_te_m_politics_01798.wav|కులం పేరుతో దూషించడం, తనని మానసికంగా క్రుంగ దీసింది అంటూ వైసీపీ ఎమ్మెల్యే శ్రీదేవి పేర్కొన్నారు.|Telugu_M|other|6.826292
processed_te_m_weather_02115.wav|కన్నులకు ఇంపైన మహత్కార్యాన్ని పూర్తి చేసేందుకు గత మూడు రోజులుగా అమ్మవార్లను తీసుకువచ్చే వడ్డేలు ప్రత్యేక పూజలలో నిమఙ్ఞం అయ్యారు. |Telugu_M|other|9.055417
processed_te_m_other_00752.wav|తొలి ఇన్నింగ్సులో ఐదు వికెట్లు తీసిన భారత బౌలర్ హర్భజన్ రెండో ఇన్నింగ్సులో మూడు వికెట్లు తీశాడు. |Telugu_M|other|5.943937
processed_te_m_education_00098.wav|న్యూఢిల్లీ: మాల్ట్ ఆధారిత హెల్త్ డ్రింక్ హార్లిక్స్ కొనుగోలు రేసులో తాజాగా కోకకోలా కూడా చేరింది.|Telugu_M|other|7.520000
processed_te_m_education_00364.wav|వచ్చీ రావడంతోటే నాక్కూడా శివబాలాజీ ఆమ్లెట్ కావాలంటూ రుచి చూసి సూపర్ అంటూ కాంప్లిమెంట్ ఇచ్చేశారు.|Telugu_M|other|7.466667
processed_te_m_general_01114.wav|మొదట కిరణ్మయి ఫేస్‌బుక్ ద్వారా ఓ ఖాతా తెరిచి మహిళలను ఫ్రెండ్స్‌గా చేసుకొని వారి ఇళ్లకు వెళ్లేది. |Telugu_M|other|6.500000
processed_te_m_health_00729.wav|మీకు డెర్మాటోఫ్ఫైబ్రో, మోల్ లేదా మరొక రకమైన చర్మం పెరుగుదల ఉందా అని మీకు తెలియకుంటే, మీ వైద్యుడిని సంప్రదించండి.|Telugu_M|other|8.289146
processed_te_m_general_01368.wav|జపాన్ బుద్ధ సంఘం కొండ పైభాగంలో శాంతి స్థూపం శాంతి పగోడా అనే భారీ ఆధునిక స్థూపాన్ని నిర్మించింది. |Telugu_M|other|6.872729
processed_te_m_finance_01901.wav|ట్రేడింగ్ ప్రారంభంనుంచీ ఇన్వెస్టర్లు కొనుగోళ్లకు ఉత్సాహం చూపడంతో దేశీ స్టాక్ మార్కెట్లు లాభాల దౌడు తీస్తున్నాయి. |Telugu_M|other|7.430021
processed_te_m_health_01373.wav|"మైఖేల్ జోక్యం తరువాత ప్రజలు దీర్ఘకాలిక నొప్పి నుండి తక్షణం నయం చేశాడని నేను చూశాను," మేధావి మైఖేల్స్ యొక్క అద్భుతాల గురించి వివేకం వ్రాస్తుంది.|Telugu_M|other|10.169958
processed_te_m_agri_00646.wav|దాదాపు అన్ని ఉడ్ముర్ట్ నమూనాలను మరియు ఎరుపు లేదా నలుపు థ్రెడ్, గోధుమ లేదా బంగారంతో తయారు ఆభరణాలు|Telugu_M|other|9.013333
processed_te_m_weather_00602.wav|తన చివరి ఇంటర్వ్యూలో, అతడు అశ్లీలతకు గురయ్యాడు, అతడి హత్యకు గురైన అపనమ్మకం వెనుక ఉద్దీపనగా ఉంది. |Telugu_M|other|7.100000
processed_te_m_other_02040.wav|ఇక ఈ ఎపిసోడ్ కోడెల కుమారుడు నడుపుతున్న గౌతం షోం రూమ్ కి మారింది. |Telugu_M|other|4.910646
processed_te_m_education_01961.wav|మొదట్లో ఈ విషయాన్ని సమర్దించిన పాకిస్తానీ మాజీ కెప్టెన్ షాహిద్ అఫ్రిది ఇప్పడు తన మాటను మార్చారు.|Telugu_M|other|6.976000
processed_te_m_agri_00283.wav|జెంట్లి, తలక్రిందులు లేకుండా, తలుపు తెరిచి కొద్దిగా ఫారం లాగి, ఒక చెక్క టూత్పిక్ తో కేక్ పియర్స్|Telugu_M|other|8.234667
processed_te_m_education_01682.wav|క్రాక్వ్, అది ఒక మాజీ భాగం,గణతంత్ర రాజకీయ వ్యవస్థ స్వతంత్ర్య నగరంగా ప్రకటించారు.|Telugu_M|other|6.688000
processed_te_m_politics_01077.wav|ఈ నేపథ్యంలో జరుగుతోన్న మహిమల గురించి ఆ నోటా ఈ నోటా ఆ ఊరి జమీందారుకి తెలుస్తుంది.|Telugu_M|other|5.920708
processed_te_m_agri_00922.wav|అల్లంతో చేసిన టీ, లేదా పసుపు కలిపిన పాలు రోజూ తీసుకోవడం వల్ల దగ్గూ, జలుబు మన దరి చేరకుండా ఉంటాయి|Telugu_M|other|8.533333
processed_te_m_health_01389.wav|రికేట్స్ రాకీ మౌంటైన్ మచ్చల జ్వరం లేదా లైమ్ వ్యాధికి మిమ్మల్ని బహిర్గతం చేయగలవు.|Telugu_M|other|5.572417
processed_te_m_general_00958.wav|రెండు రోజుల క్రితమే రన్వేపైకి నీళ్లు చేరడంతో స్పైస్జెట్ విమానం పక్కనే ఉన్న బురదలోకి జారిపోయింది. |Telugu_M|other|6.700000
processed_te_m_education_02231.wav|జపనీస్ భాషలో, కిరీజీ ఈ పద్యాన్ని రెండు భాగాలుగా విభజిస్తుంది, తరచూ సందిగ్ధతని ఏర్పాటు చేస్తుంది.|Telugu_M|other|7.509333
processed_te_m_finance_02152.wav|ఇతర బ్యాంకులు తమ నెట్వర్క్ను నెమ్మదిగా విస్తరిస్తున్న సమయంలో,ఐసీఐసీఐ బ్యాంకు బ్రాంచ్ విస్తరణలో వేగం చూపిస్తుంది. |Telugu_M|other|7.400000
processed_te_m_agri_02684.wav|ఇ సొల్యూషన్ ఫర్ హార్టికల్చర్ అనే పథకం ద్వారా రైతులకు సలహాలు సూచనలను ఇస్తున్నారు. |Telugu_M|other|5.200000
processed_te_m_weather_01116.wav|స్వాతంత్య్రానికి పూర్వమే మనదేశ ప్రథమ ప్రధాని పండిట్ జవహర్లాల్ నెహ్రూ తన డిస్కవరీ ఆఫ్ ఇండియా లో శాస్త్రీయ దృక్పథం గురించి ప్రస్తావించడం జరిగింది.|Telugu_M|other|9.800000
processed_te_m_health_00435.wav|మీరు రన్నింగ్, సైక్లింగ్, వ్యాయామం వంటివి చేసేటప్పుడు కూడా హెడ్సెట్ దీనిని హ్యాపీగా వాడుకోవచ్చు.|Telugu_M|other|6.711250
processed_te_m_education_00759.wav|కేసును విచారించిన అడిషనల్ చీఫ్ జ్యుడీషియల్ మెజిస్ట్రేట్ ప్రభాత్ త్రివేది ఆమెను వైద్య పరీక్షలకు పంపాలని చెప్పారు.|Telugu_M|other|7.733333
processed_te_m_general_01545.wav|అంతేకాదు, ఆండ్రూతో కలిసి దిగిన ఫొటోలను కూడా సోషల్ మీడియా నుంచి డిలీట్ చేసేసింది. |Telugu_M|other|6.200000
processed_te_m_general_01891.wav|ఇది తరంగదైర్ఘ్యం అనేక వందల మీటర్ల క్రమంలో ఇవి రేడియో ప్రసారాల తరంగాలతో పోలిస్తే చాలా తక్కువని అర్థం చేసుకోవచ్చు. |Telugu_M|other|8.242708
processed_te_m_other_01462.wav|అందుకే కోర్టు ద్వారా వైఎస్సార్ కాంగ్రెస్ ఎమ్మెల్యేలు,ఎంపీలు బీజేపీతో టచ్ లో ఉన్నారని చెప్పించాడని, అబద్ధానికీ ఒక హద్దుండాలని ఆయన ట్వీట్ చేశారు. |Telugu_M|other|9.200000
processed_te_m_politics_03306.wav|ఏసుక్రీస్తును సెయింట్‌పాల్ లాగా, బుద్ధుని బోధనలను ఆనందుడు ప్రచారం చేసినట్టుగా రామకృష్ణుల సందేశాన్ని వివేకానంద విశ్వవ్యాప్తం చేశారని చెప్పవచ్చు.|Telugu_M|other|9.659125
processed_te_m_politics_01677.wav|అనుకున్నదే జరిగినది.పబ్లిక్ అక్కౌంట్స్ కమిటీ అద్యక్ష పదవికి నంద్యాల వైఎస్ ఆర్ కాంగ్రెస్ ఎమ్మెల్యే ,సీనియర్ నేత భూమా నాగిరెడ్డి రాజీనామా చేశారు.|Telugu_M|other|9.682354
processed_te_m_finance_01418.wav|ఇలాంటి కష్టాలు తీర్చడానికి వచ్చిన సరికొత్త యాప్ జంప్ జిలానీ.ఈ యాప్ ఇన్స్టాల్ చేసుకుంటే అప్పు ఇచ్చిన వ్యక్తి ఊళ్లోనే ఉన్నాడా?లేదా తెలుసుకోవచ్చు.|Telugu_M|other|9.647521
processed_te_m_health_02427.wav|అయితే రెండు రోజుల క్రితం వాంతులు, పొత్తి కడుపు ఉబ్బిపోవడం కారణంగా ఆస్పత్రిలో చేరిన గీతా కాంత్ కు  అత్యవసర వార్డులో డాక్టర్లు చికిత్స అందించారు. |Telugu_M|other|9.700000
processed_te_m_education_02245.wav|పరీక్షలు రాసే అభ్యర్థులకు గంట ముందుగా ఎక్కడా ట్రాఫిక్కు అవరోధం లేకుండా డీజీపీ దామోదర్ గౌతం సవాంగ్ పకడ్బందీ ఏర్పాట్లు చేయించారు.|Telugu_M|other|9.653333
processed_te_m_finance_01106.wav|తాజాగా స్పీకర్ ‌గా  ఎన్నికైన నాన్సీ పెలోసి మాట్లాడుతూ, ట్రంప్ ప్రతిపాదన అనైతికం, డబ్బు దుర్వినియోగం మాత్రమేనని వ్యాఖ్యానించారు.|Telugu_M|other|9.264396
processed_te_m_other_00766.wav|అపశబ్ద భయం నాస్తి అప్పలాచార్య సన్నిధౌ అని వెనకటికి ఎవరో అన్నట్టు ఇప్పుడు అపశబ్ద భయం నాస్తి పత్రికాచార్య సన్నిధౌ అని అంటున్నారు. |Telugu_M|other|9.032187
processed_te_m_finance_00335.wav|ఒక ఎక్స్‌చేంజి తన షేర్లను తానే లిస్టింగ్ చేయడానికి వీలు లేనందున బిఎస్ఇ షేర్లు నేషనల్ స్టాక్ ఎక్స్‌చేంజిలో లిస్టింగ్ కానున్నాయి.|Telugu_M|other|8.303750
processed_te_m_health_01428.wav|ఆయస్కాంతం వాడుకలోకి వచ్చిన తర్వాత మేగ్రెటిజం చికిత్స ద్వారా నిద్రలేమిని నయం చేసేందుకు అప్పటి వైద్యులు నానా ప్రయత్నాలు చేసేవారు.|Telugu_M|other|9.469687
processed_te_m_education_03511.wav|ఇటీవల నటి సాగరిక ఘట్గేను వివాహం చేసుకున్న మాజీ ఫాస్ట్ బౌలర్ జహీర్ ఖాన్, అంతకుముందు ఇషా శర్వాణితో సుదీర్ఘకాలం ప్రేమాయణం నడిపాడు.|Telugu_M|other|10.053875
processed_te_m_agri_01521.wav|ఉత్తర కోస్తాలో ఉత్తరాంధ్ర సుజల స్రవంతి, ఫ్లోరైడ్ సమస్య వివిధ ప్రాంతాలలో పెండింగ్లో వున్న సాగు నీటి ప్రాజెక్టులు ప్రారంభం కాలేదు|Telugu_M|other|9.440000
processed_te_m_education_00075.wav|కాగా స్థానికంగా నైజర్ ఫంక్షన్హాల్కు సంబంధించిన ట్రేడ్ రెన్యూవల్ను ఫంక్షన్హాల్ యజమాని జీహెచ్ఎంసీ ప్రధాన కార్యాలయంలో చెల్లించాడు.|Telugu_M|other|10.090667
processed_te_m_finance_02544.wav|కొంతమంది నెలనెలా స్థిర ఆదాయం ఇచ్చే ఇన్కం ఫండ్స్ ని  ఎన్నుకుంటే, మరికొందరు మొత్తం షేర్లలోనే ఆదాయం వచ్చే ఫండ్స్ ని  ఎన్నుకుంటారు. |Telugu_M|other|8.161437
processed_te_m_general_01058.wav|అన్నింటికన్నా, "మంచిది కాదు" అనే పదాలను యువకులు, ముఖ్యంగా కంప్యూటర్ శాస్త్రవేత్తలు మరియు ఇతర నిపుణులు ఇంగ్లీష్ తో  పనిచేస్తారు. |Telugu_M|other|7.800000
processed_te_m_weather_01658.wav|గోపాల గోపాల ట్యూన్స్ కు  ఫ్లాట్ అయిన పవన్ తన నెక్స్ట్ ప్రాజెక్ట్ కి  అనూప్  నే  కన్ఫర్మ్ చేసే సూచనలు ఉన్నట్టు ఫిల్మ్ నగర్ టాక్. |Telugu_M|other|8.091771
processed_te_m_agri_02714.wav|క్రెడాయ్ వంటి సంస్థల భాగస్వామ్యంతో రైతు బజార్లు, మార్కెట్లు, ఇతర ప్రాంతాల్లో అవగాహన కార్యక్రమాలు నిర్వహిస్తున్నాం అని చెప్పారు. |Telugu_M|other|7.900000
processed_te_m_education_00146.wav|చీనాబ్ నదిపై పాకుల్దుల్ డ్యాం, సావల్కోట్ డ్యాం, బుర్సర్ డ్యాం ప్రాజెక్టులను నిర్మించే అంశంపై కూడా చర్చ సాగింది.|Telugu_M|other|8.640000
processed_te_m_health_02675.wav|వ్యాధిపై అవగాహన లేకపోవడం, సరైన చికిత్స అందుబాటులో లేకపోవడం, ఖరీదైన వైద్యం మనదేశంలో మృత్యు ఘంటికలను మోగిస్తోంది. |Telugu_M|other|7.700000
processed_te_m_politics_01647.wav|మీరు ఇంక శారదగారు వృధ్ధులయిన చెవిటి భార్యాభర్తల సంభాషణను చక్కగా నటిస్తూ చెప్పి మా అందరినీ నవ్వులలో ముంచెత్తారు.|Telugu_M|other|7.987292
processed_te_m_agri_02767.wav|ఇప్పటికీ ఈవిడ సన్నగా, నాజూకుగా కాస్త వడలిన లేత పసుపు గులాబీలా ఉందీ అంటే, ఆ రోజుల్లో ఇంకెంత అందంగా ఉండి ఉంటుందో?|Telugu_M|other|7.975688
processed_te_m_agri_00964.wav|అబ్రాసివ్లు, గాజు మరియు పింగాణీ ఉత్పత్తిలో దీని ఉపయోగం, అలాగే ఉచిత ఫాస్ఫారిక్ ఆమ్లం మరియు భాస్వరం ఉత్పత్తి కోసం|Telugu_M|other|9.130667
processed_te_m_agri_02927.wav|అదే గ్రామానికి చెందిన పుసం సురేష్కు సంబంధించి ఒక ఎద్దు,కుమార్ రాజుకు చెందిన రెండు ఎడ్లు ఉదయం మేత కోసం వెళ్లాయి. |Telugu_M|other|7.836354
processed_te_m_other_02708.wav|తలైవా అంటూ రజనీపై గీతం చిత్రించి చెన్నై ఎక్స్ప్ ప్రెస్ దక్షిణాన మంచి మార్కులు, అంతకు మించి వసూళ్లు కొట్టేసింది. |Telugu_M|other|7.546104
processed_te_m_general_02064.wav|తెలుగు దేశం ఆంధ్ర లో ఉన్న ప్రభుత్వ కార్యాలయాలు, బడులు అన్నిటికీ సెలవు  ఇవ్వడముతో ఒకటే సందడిగా ఉండి ఉంటుంది కదా. |Telugu_M|other|7.557729
processed_te_m_politics_01554.wav|అవతల కేరళ ముఖ్యమంత్రి ఊమెన్చాంద్ మీద ఎఫ్ ఐ ఆర్ ప్రాథమిక నేర ఆరోపణ పత్రాలు దాఖలు చేయమన్న కోర్టు ఆదేశాలు పడ్డాయి.|Telugu_M|other|8.289146
processed_te_m_health_03140.wav|శస్త్రచికిత్స చేయించుకున్న మణి ఆరోగ్యంగా ఉందని, తొలగించిన కణితిని పరీక్షల కోసం ల్యాబ్ కు  పంపిస్తామని తెలిపారు. |Telugu_M|other|6.756625
processed_te_m_general_01162.wav|అమెరికాలో ట్రంప్ ట్రేడ్మార్క్ 'మేక్ అమెరికా గ్రేట్ అగైన్' అని రాసిన ఎరుపు రంగు టోపీలు అమెరికన్ ప్రజలు ధరించారు. |Telugu_M|other|7.290687
processed_te_m_weather_01042.wav|హంద్వారా, కుప్వారా ప్రాంతాలు తప్ప ఆగస్టు నాలుగో తేదీ రాత్రి ఇంతవరకు ఎక్కడా మొబైల్ ఫోన్లు పనిచేసిన దాఖలాలు లేవు. |Telugu_M|other|7.766708
processed_te_m_weather_02338.wav|రౌడీ బ్రాండ్ ప్రమోషన్లలో భాగంగా హైదరాబాద్లో విజయ్ దేవరకొండ షర్ట్లెస్ ఫోజులతో కూడిన భారీ కటౌట్లు ఏర్పాటు చేశారు. |Telugu_M|other|7.279083
processed_te_m_health_02000.wav|మీ విభాగాన్ని ఉమ్మడి హైపర్ట్రఫీ మీకు నొప్పిని లేదా శారీరక వైకల్యం కలిగిస్తుంటే, మీరు చికిత్స గురించి వుండవచ్చు.|Telugu_M|other|8.916083
processed_te_m_finance_02108.wav|మీరు మీ ఎన్రోల్మెంట్ ఐడీ తిరిగి పొందిన తర్వాత మీ ఆధార్ స్టేటస్ చెక్ చేసేందుకు పైన చెప్పిన స్టెప్స్ ఫాలో కావాలి. |Telugu_M|other|7.012062
processed_te_m_health_01703.wav|ఆధునిక ఆహారపు అలవాట్లు, శరీరానికి సరైన వ్యాయామం లేకపోవడం వంటి కారణాలతో తొమ్మిది, పదేళ్లకే మెచ్యూర్ అవుతున్నారు.|Telugu_M|other|8.776771
processed_te_m_health_01935.wav|ఆరోగ్యశ్రీ నెట్ వర్క్ లోని ఆస్పత్రుల్లో మొదట పేషేంట్ కు చికిత్స చేస్తే ఆ తర్వాత ప్రభుత్వం బిల్లు చెల్లిస్తుంది.|Telugu_M|other|7.755083
processed_te_m_education_00456.wav|కాగా, ప్రస్తుత కోచింగ్ స్టాఫ్ను దరఖాస్తుల నుంచి మినహాయించి నేరుగా ఇంటర్వ్యులకు హాజరయ్యే అవకాశం బోర్డు ఇచ్చింది.|Telugu_M|other|7.104000
processed_te_m_education_02589.wav|బెంగాలీలోని మనిలాల్ బెనర్జీ నవల స్వయంసిద్ధ ఆధారంగా నిర్మితమైన ‘అర్ధాంగి’ అప్పటికీ ఇప్పటికీ ఎప్పటికీ ఆణిముత్యమే.|Telugu_M|other|9.152000
processed_te_m_politics_01752.wav|రెండు కుర్చీలు, రెండు బేంచీలు వేసి ఎగ్జిక్యూటివ్ రాజధాని అంటూ నాశనం చేయటానికి వైసీపీ కంకణం కట్టుకుని ఉందన్నారు.|Telugu_M|other|7.166250
processed_te_m_finance_01077.wav|ఎక్కువగా కరెన్సీ నోట్లను కింద చల్లడం, ఆ డబ్బు తీసుకునేలా టార్గెట్ ‌ను  ప్రేరేపించి దృష్టి మరల్చడం చేస్తుంటుంది.|Telugu_M|other|7.313917
processed_te_m_education_01828.wav|'జీనియస్' సినిమాలో హీరోగా నటించిన హవీష్ ప్రస్తుతం 'వస్తా నీ వెనుక' సినిమాలో ఎహ్రోగా నటిస్తున్న విషయం తెలిసిందే.|Telugu_M|other|8.373333
processed_te_m_education_01069.wav|ఈ సందర్బంగా ఈ భామ మాట్లాడుతూ " గతంలో నేను నటించిన 'జిస్మ్' చిత్రంలో ఎటువంటి శిక్షణ లేకుండా చేశాను అని చెప్పింది|Telugu_M|other|8.389062
processed_te_m_politics_01564.wav|తెలంగాణ ఉద్యమం ఎంతో గొప్పదని, భారత స్వాతంత్య్రోద్యమం తర్వాత దీనినే చూశామని గవర్నర్ తమిళిసై సౌందర్రాజన్ అన్నారు.|Telugu_M|other|8.498125
processed_te_m_education_01106.wav|ప్రభుత్వ వైద్య కళాశాలల్లో ఫాతిమా విద్యార్థులను రీలొకేట్ చేసేందుకు ఎమ్సిఐ అభ్యంతరం వ్యక్తం చేసిందని పేర్కొన్నారు|Telugu_M|other|8.394667
processed_te_m_finance_02286.wav|ఆరోగ్య భీమా పథకం ప్రాధమిక మొదటి, ద్వితీయ రెండవ లేదా తృతీయ మూడవ చెల్లించే నిర్ణయాలను కొన్ని నియమాలు వర్తిస్తాయి. |Telugu_M|other|7.600000
processed_te_m_other_03076.wav|తెల్లం రమేష్ ను  పోలీస్ ఇన్ఫార్మర్ అయినందునే చంపామని సీపీఐ మావోయిస్ట్ మణగూరు ఏరియా పేరుతో కరపత్రాన్ని విడిచారు. |Telugu_M|other|7.600000
processed_te_m_health_00644.wav|కొన్ని యోగులు ఎప్సోమ్ లవణాలు స్నానాలతో ప్రమాణం చేస్తాయి, కండరాల నొప్పి మీద వారి ప్రభావాలు శాస్త్రీయంగా తెలియవు.|Telugu_M|other|8.010521
processed_te_m_general_01877.wav|ఇవి అమెజాన్ కిండ్ల్ వంటి పరికరాల్లో మరొక టాబ్లెట్ లేదా స్మార్ట్ ఫోన్లో లేదా కంప్యూటర్లో కూడా చదవగల ఇ పుస్తకాలు. |Telugu_M|other|7.600000
processed_te_m_politics_03644.wav|వెస్ సమ్మర్లిన్, ఒక స్థానిక నివాసి ద్వారా చేరారు, వారు బిగ్ఫుట్ ట్రాక్లను కనుగొన్న ఒక ప్రదేశానికి హామీ ఇచ్చారు.|Telugu_M|other|8.126604
processed_te_m_finance_00807.wav|ఆటో స్వీప్ ఫెసిలిటీ ఉంది కదా అని పదేపదే ఫిక్స్డ్ డిపాజిట్లోంచి డబ్బులు డ్రా చేస్తే మీకు ఎక్కువగా వడ్డీ ఏమీ రాదు|Telugu_M|other|8.010521
processed_te_m_weather_00865.wav|ఇటీవల బ్రహ్మి పుట్టినరోజు సందర్భంగా బాద్‌షా సెట్ లో  కేకు కట్ చేసిన బ్రహ్మి ఆ సమయంలో పోలీస్ దుస్తుల్లో ఉన్నాడు. |Telugu_M|other|7.580938
processed_te_m_politics_00596.wav|జార్ఖండ్ రాష్ట్రంలోని ఝంషెడ్పూర్ ఏరియాలో జరిగిన ఈ సంఘటనకు సంబంధించిన వీడియో, సోషల్ మీడియాలో తెగ వైరల్ అవుతోంది.|Telugu_M|other|8.846438
processed_te_m_health_02514.wav|ఎముక మాతృ కణాలు క్రొత్త ఎముక కణజాలం సృష్టిస్తాయి, మరియు ఎలుకలను నాశనం చేయడంలో ఎముక విచ్ఛేదకాలు నిమగ్నమై ఉంటాయి. |Telugu_M|other|8.600000
processed_te_m_weather_00101.wav|కాగా ఈ సిరీస్ కూడా ఆ స్పిన్ వ్యూహంతోనే కోహ్లీ సేనపై ఒత్తిడి పెంచేందుకు ప్రయత్నిస్తాం అని విలియమ్సన్ వివరించాడు. |Telugu_M|other|7.700000
processed_te_m_other_02483.wav|చిత్ర సీమ లో ఎంతో ప్రతిష్టాత్మకంగా భావించే నంది అవార్డులను ఆంధ్రప్రదేశ్ ప్రభుత్వం ప్రకటించింది. |Telugu_M|other|6.361896
processed_te_m_politics_02378.wav|స్థానిక కాంటన్ ఆఫ్ గ్రాబుయెన్డెన్ ప్రాంతంలోని పిజ్ సిగ్నాస్ పర్వత ప్రాంతంలో ఈ దుర్ఘటన జరిగింది.|Telugu_M|other|7.360354
processed_te_m_education_01351.wav|మొన్నటి రంజీ సిరీస్ ఫామ్నే కొనసాగిస్తూ గంభీర్ ప్రత్యర్థి జట్టు బౌలర్లకు చుక్కలు చూపిస్తున్నాడు.|Telugu_M|other|6.485333
processed_te_m_agri_00104.wav|రైతు బాంధవుడు, జలయజ్ఞం ద్వారా రైతాంగానికి సాగునీరు ఇవ్వాలని దృఢ సంకల్పంతో ఉన్న మహానేత వైఎస్సార్|Telugu_M|other|8.224000
processed_te_m_weather_01101.wav|ఫోటోలు గమనిస్తే డేర్బెంట్ కోట, ఒక డిఫెన్సివ్ పథకాలతో మధ్యలో భారీ సిటాడెల్ నరిన్కళా అని చూడగలరు. |Telugu_M|other|8.173042
processed_te_m_education_02362.wav|డ్రీం వ్యాఖ్యానం: ఒక కలలో నైట్ చనిపోయిన ఎలుకలు, మీ వ్యక్తిగత జీవితంలో మార్పుల దూషణగా వివరించడం.|Telugu_M|other|7.669333
processed_te_m_politics_01981.wav|వడదెబ్బ వల్ల మరణించిన వారెవరైనా సరే ఆపద్బంధు పథకం ద్వారా సహాయం అందించాలని ముఖ్యమంత్రి తెలిపారు.|Telugu_M|other|6.698583
processed_te_m_politics_03093.wav|మహారాష్ట్ర ముఖ్యమంత్రి దేవేంద్ర ఫడ్నవిస్‌పై ఇంకు చల్లేందుకు ప్రయత్నించి ఓ యువకుడు కలకలం రేపాడు.|Telugu_M|other|6.954000
processed_te_m_agri_01944.wav|జనగామ పర్యటనలో రాష్ట్ర భారీ నీటి పారుదల, వ్యవసాయ మార్కెటింగ్ శాఖా మంత్రి హరీష్రావు పాల్గొన్నారు|Telugu_M|other|7.114667
processed_te_m_weather_02080.wav|బహుశా పోర్ట్‌స్మౌత్ యొక్క శాంతి పరిస్థితులు యునైటెడ్ స్టేట్స్ యొక్క జోక్యం లేకపోతే ఉండేది కాదు. |Telugu_M|other|6.800000
processed_te_m_education_01785.wav|మాజీ మంత్రి, టీడీపీ ఎమ్మెల్సీ నారా లోకేష్ మెదడు చిట్లిందని వైసీపీ ఎంపీ విజయసాయి రెడ్డి అన్నారు.|Telugu_M|other|6.954667
processed_te_m_health_01600.wav|గుడిసెల వాళ్ళ చావుకి కారణం కలరా కాదని, కల్తీ సారా అని గొప్ప గొప్ప వాళ్ళందరికీ రిపోర్ట్ ఇచ్చావు.|Telugu_M|other|6.341563
processed_te_m_finance_00103.wav|ఫెంగ్ షుయ్లో చైనీస్ నాణేల యొక్క అత్యంత సాధారణ ఉపయోగం సంపద మరియు డబ్బు యొక్క శక్తిని ఆకర్షించడం.|Telugu_M|other|9.949375
processed_te_m_general_01481.wav|ఇవి ఎక్కువగా ఈశాన్య భారతదేశం, చైనా, నేపాల్ ప్రాంతాల్లో బుజ్జిగా ఉండేవే ఈ బుల్లి బుల్లి పక్షులు. |Telugu_M|other|6.640542
processed_te_m_education_00791.wav|హత్నూర మండలంలోని జగ్గంపేటకు చెందిన వివాహిత నర్సాపూర్లో టైలరింగ్ శిక్షణ కోసం శుక్రవారం వచ్చింది.|Telugu_M|other|7.882667
processed_te_m_agri_01303.wav|బజార్హత్నూర్:  వెలుగు పత్తి పంటలో సాగు చేస్తున్న గంజాయి మొక్కలను పోలీసులు స్వాధీనం చేసుకున్నారు|Telugu_M|other|7.253333
processed_te_m_weather_02170.wav|నాన్ ప్రొవ్వోజర్ ఒప్పందం అనేది సాధారణంగా ప్రాజెక్ట్‌ను గ్రౌండ్ నుండి తీసే ముందు పరుగెత్తే ఒకటి. |Telugu_M|other|6.400000
processed_te_m_finance_02504.wav|జీతంలో శాలరీలో ఫిక్స్ పే, వేరియబుల్ పే, రిటైర్ అయ్యాక వచ్చే లాభాలు, స్టాక్ ఇన్సెంటివ్ ఉంటాయంది. |Telugu_M|other|6.800000
processed_te_m_other_00865.wav|దీంతో నిరాశ చెందిన కరుణరత్నె ఆ బంతిని ఎలా ఆడి ఉండాల్సిందో ఓ సారి రిహార్సల్స్ గా  ప్రయత్నించాడు. |Telugu_M|other|6.199354
processed_te_m_other_00635.wav|పదమూడేళ్ల వయసులో తల్లి అవుతుందని తెలిసిన రాణి పేరు మార్చాం అని తన తల్లి ముందే దోషిలా నిల్చుంది. |Telugu_M|other|6.600000
processed_te_m_education_03349.wav|ఒక అడుగు ముందుకేసి జగన్ డెడ్ లైన్ కంటే ముందే టిడిపి ఎంపీలు రాజీనామాలు చేస్తారని స్పష్టం చేశారు.|Telugu_M|other|7.456000
processed_te_m_education_00765.wav|బుధవారం వాచ్మెన్ రంగన్నకు నార్కో అనాలసిస్ పరీక్షలు చేయవచ్చని పులివెందుల కోర్టు తీర్పు ఇచ్చింది.|Telugu_M|other|7.765333
processed_te_m_health_00732.wav|కొందరికి పేదల రక్తం రెడ్వైన్ అయితే, మరి కొందరికి వారి కళేబరాలు పులిగోరు పతకాలు.|Telugu_M|other|6.199354
processed_te_m_education_03148.wav|అంతకు ముందు చంద్రబాబు ''విభజన చట్టంలో ఉన్నా కూడా కడపకు స్టీల్ ఫ్లాంట్ ఇవ్వలేదు.|Telugu_M|other|6.197333
processed_te_m_other_01849.wav|షార్ట్ సర్య్కూట్ తో నే ఈ ప్రమాదం జరిగి ఉంటుందని అగ్నిమాపక అధికారి వెల్లడించారు. |Telugu_M|other|4.700000
processed_te_m_politics_02611.wav|రాజస్థాన్ గవర్నర్ కళ్యాన్సింగ్ మనవడు సందీప్ సింగ్ అట్రౌలీ నుంచి రంగంలో ఉన్నారు.|Telugu_M|other|5.653688
processed_te_m_finance_02313.wav|ఒకే రేటుకు బదులుగా, వస్త్రాలు, అగర్ బత్తి ఇత్యాది శ్రమ సాంద్ర వస్తువులకు తక్కువ రేటు ఆటోమోబైల్స్ మొదలైన పెట్టుబడి సాంద్ర వస్తువులకు అధిక రేటును నిర్ణయిస్తాను. |Telugu_M|other|10.088688
processed_te_m_finance_01029.wav|కశ్మీర్లోని వేలాది మంది బ్యాంకు ఖాతాలలోకి ఇటీవలి కాలంలో భారీగా డబ్బు జమ అయిందట.|Telugu_M|other|5.801250
processed_te_m_other_00994.wav|ఇక ఆదర్శ్ తన భార్య,కొడుకుని హౌస్ మేట్స్‌కి చూపిస్తూ ఆనందంతో పొంగిపోయాడు ఆదర్శ్. |Telugu_M|other|5.600000
processed_te_m_health_00658.wav|తన భార్య ప్రెగ్నెంట్ అని, ఆమెకు మీ 'బాంబే' బ్లడ్ గ్రూప్ రక్తం కావాలని చెప్పాడు.|Telugu_M|other|5.154458
processed_te_m_politics_01013.wav|కానీ సాహో విషయంలో మాత్రం ఇంత ప్రచారం కలగడం వారిని ఒకింత ఈర్ష్య పడేలా చేస్తుంది.|Telugu_M|other|6.071646
processed_te_m_politics_01624.wav|తెలంగాణ ముఖ్యమంత్రి కేసీఆర్ పై ఘాటైన వ్యాఖ్యలు చేశారు టీడీపీ నేత రేవంత్ రెడ్డి.|Telugu_M|other|5.431563
processed_te_m_other_01060.wav|మేనిఫెస్టోలో చెప్పాం, రైతులకు చెప్పాం, వారి బాగు కోసం దాన్నే అమలు చేస్తామని, ఐదు కాదు, పదిహేను వేల కోట్ల కరెంటు బిల్లైనా వెనుకాడేది లేదన్నారు. |Telugu_M|other|9.100000
processed_te_m_finance_02497.wav|మీ కేబుల్ ప్రొవైడర్తో మాట్లాడటం ద్వారా లక్షణాలను సరిపోల్చండి మరియు మీరు చేసేటప్పుడు, ఖచ్చితంగా మరియు ఆ పునరావృత నెలవారీ ఖర్చులను తనిఖీ చేయండి. |Telugu_M|other|9.287604
processed_te_m_other_03140.wav|తొందరపడి ఉమ్మడి రాజధాని యొక్క అడ్వాంటేజ్ తీసుకోకుండా హెచ్చులు పోయిన నారావారు యివాళ కేవలం నారాలకే అంటే కేకలకీ, నినాదాలకీ మాత్రమే పరిమితమయ్యారు. |Telugu_M|other|10.100000
processed_te_m_politics_00219.wav|గ్రామాలలో ఇష్టానుసారం కల్తీ మద్యంతో పాటు చీప్లిక్కర్ విక్రయిస్తున్నా ఎక్సైజ్ అధికారులు చోద్యం చూస్తున్నారని మహిళలు ఆవేదన వ్యక్తం చేస్తున్నారు.|Telugu_M|other|10.019042
processed_te_m_finance_01693.wav|ఆర్కామీడియా సంస్థ గోనె సంచుల్లో డబ్బు నింపుకుని ఇన్కం  ట్యాక్స్ వాళ్లకు దొరక్కుండా ప్లాన్ చేస్కోవడమే ఆలస్యం అన్నట్టే ఉంది కదూ?|Telugu_M|other|9.299208
processed_te_m_weather_00109.wav|కార్బోక్సిల్ సమూహం కొన్నిసార్లు కార్బాక్సీ గ్రూప్, కార్బాక్సిల్ ఫంక్షనల్ గ్రూప్ లేదా కార్బాక్సిల్ రాడికల్ గా  కూడా సూచిస్తారు. |Telugu_M|other|8.149833
processed_te_m_weather_01226.wav|అల్లు అరవింద్ ఈ విషయాన్ని సీరియస్ గా తీసుకొని రాబ్తా విడుదల కూడా అవ్వకుండా చూస్తూంటే ఇప్పుడు చారీ ఉదంతం మళ్ళీ బయటికి వచ్చింది. |Telugu_M|other|7.998896
processed_te_m_finance_00657.wav|అందువలన, ఆర్థిక పరపతి పాత్ర స్థిరత్వం మరియు వ్యాపార , అలాగే రుణం సామర్థ్యాన్ని అంచనా వేయడానికి ఒక సాధనం నిర్ధారించడం జరిగింది.|Telugu_M|other|9.926167
processed_te_m_education_01180.wav|చిత్రదుర్గ, మైసూరు, ఉత్తర కన్నడ, బగల్కోట్లొ వృత్తివిద్య శిక్షణకు సింధూర లక్ష్మణ్ శిక్షణా కేంద్రాలను ఏర్పాటు చేసినట్లు తెలిపారు|Telugu_M|other|9.299062
processed_te_m_politics_00925.wav|మిస్టర్ చిత్రానికి మ్యూజిక్ అందించే అవకాశం కల్పించిన దర్శకుడు శ్రీనువైట్లకు సంగీత దర్శకుడు మిక్కి జే మేయర్ థ్యాంక్స్ చెప్పారు.|Telugu_M|other|8.358813
processed_te_m_general_00226.wav|ఒలింపిక్స్ ప్రారంభ వేడుకల్లో పాల్గొన్న భారత బ్యాడ్మింటన్ స్టార్లు పీవీ సింధు, జ్వాలా గుత్తూ, అశ్విని పొన్నప్ప లు సందడి చేశారు. |Telugu_M|other|8.277542
processed_te_m_politics_00832.wav|మెదక్ జిల్లా నుంచి కోరుకుంటున్న దేవేందర్‌రెడ్డి మెదక్ ఎమ్మెల్యే పద్మకు భర్త కావడం, ఇఫ్కో డైరెక్టర్‌గా  ఉండడం కలిసొచ్చే అంశాలు.|Telugu_M|other|8.498125
processed_te_m_general_01234.wav|శ్రీవారికి పట్టు వస్త్రాలు, వెండి పళ్ళాలు బహుకరించి, తమ కుమారుని వివాహ శుభ లేఖలు స్వామి వారి పాదాల వద్ద ఉంచి పూజలు జరిపించారు. |Telugu_M|other|9.020583
processed_te_m_weather_00301.wav|అయితే తాజాగా జపాన్లోని తొయామా తీరంలో మరో రెండు ఓర్ఫిష్లు కనిపించడం తో ఈ సీజన్లో కనిపించిన మొత్తం ఓర్ఫిష్ల సంఖ్య ఏడుకి చేరింది. |Telugu_M|other|10.193188
processed_te_m_agri_00481.wav|, ట్రాన్స్‌ప్లాంట్ మొక్క కూడా మంచి పారుదల పొర అందిస్తుంది ప్రజాతి యొక్క సభ్యుల కొరకు మూలాలు వద్ద నీటి స్తబ్దత వంటి ఘోరమైన ఉంది|Telugu_M|other|9.450667
processed_te_m_weather_00419.wav|చాలా రోజుల తర్వాత జగ్గూదాదాతో సినిమా చేస్తున్నాననీ, వండర్ఫుల్ ఎక్స్పీరియెన్స్ అని ట్వీట్ చేస్తూ ఈ ఫొటోల్ని పోస్ట్ చేశాడు పూరి. |Telugu_M|other|7.900000
processed_te_m_agri_02761.wav|కోడికత్తి, జల్లికట్టు, తుని రైలు ఘటన, పట్టిసీమ కాల్వకు గండి, రాజధానిలో అరటి తోటల విధ్వంసం వంటివి విపక్షం చేస్తున్న పనులన్నారు. |Telugu_M|other|8.532958
processed_te_m_general_00389.wav|సాధారణంగా సెల్ఫీ అంటే తనను తాను ఫోటో తీసుకోవడం.తీసిన సెల్ఫీ ఫోటోలను ఫేస్‌బుక్, ట్విట్టర్ వంటి సోషల్ మీడియా ద్వారా పంచుకుంటారు. |Telugu_M|other|9.000000
processed_te_m_general_00105.wav|మహిళా ప్రొఫెసర్ ఫోటోలు మార్ఫింగ్ చేసిన వాచ్మెన్ వాట్సాప్లో స్నేహితులకు పంపి రాక్షసానందం పొందేవాడు  పోలీసులకు ఎలా దొరికాడంటే... |Telugu_M|other|9.543021
processed_te_m_education_01499.wav|మనదేశ స్వాతంత్య్రోద్యమ నిర్మాత, అనేక దేశాలలో విముక్తి ఉద్యమాలకు స్ఫూర్తిదాత మహాత్మా గాంధీజీ అని సీఎం చంద్రబాబు నాయుడు అన్నారు.|Telugu_M|other|9.706667
processed_te_m_finance_02021.wav|ఆర్థిక భద్రతా డేటాబేస్తో మీ ఆదాయం స్థాయిని ఎలా కొలవచ్చో చూడండి. |Telugu_M|other|4.957083
processed_te_m_health_01357.wav|వెన్నుపూస యొక్క ఎముక మరియు వెన్నుపాము వాటి మధ్య కొవ్వు కణజాలం మరియు సిర మెష్ నిండి ఒక ఎపిడ్యూరల్ స్పేస్ రూపొందించే బాహ్య కవచం.|Telugu_M|other|9.960979
processed_te_m_other_00228.wav|దేశంలో ఏదైనా ఎన్కౌంటర్ జరిగితే అది నిజమైన ఎన్కౌంటరా, ఫేక్ ఎన్కౌంటరా అన్న విషయంపై దర్యాప్తు జరగడం కొత్తేం కాదు. |Telugu_M|other|7.592542
processed_te_m_weather_00674.wav|దేశ భాషలని సంస్కృతము, ఆంగ్లము కొంతవరకు సారూప్యంగానే ప్రభావితం చేసేయి కానీ ఈ సారూప్యం పరిపూర్ణమూ, సమగ్రమూ కాదు. |Telugu_M|other|9.194729
processed_te_m_weather_02572.wav|పొడి పొడి పదాలకు పుప్పొడి తావి అద్దగల దిట్ట, అలతి అలతి పదాలతో అనల్పార్థాన్ని సృష్టించగల కవి సుద్దాల అశోక్ తేజ. |Telugu_M|other|8.700000
processed_te_m_health_01970.wav|ఎందుకంటే ఇవన్నీ చర్మానికి కాస్త లోతులోని సిరల్లో తలెత్తే రక్తం గడ్డలకు డీప్ వీన్ థ్రాంబోసిస్ సూచికలు కావొచ్చు.|Telugu_M|other|8.521354
processed_te_m_general_01729.wav|అతను కూడా మొదటి రష్యన్ వ్యాకరణం మరియు అలంకార శాస్త్రం లో నిర్ధేశించిన భాష మరియు సాహిత్య సిద్ధాంతం, చెందుతుంది. |Telugu_M|other|7.569333
processed_te_m_politics_00417.wav|బీజేపీ పోటీ చేస్తున్న చోట టీడీపీ జెండాలు తక్కువగా కన్పించడమే కాక, టీడీపీ నేతలు రెబల్స్ వెనకాల నిల్చుంటున్నారు.|Telugu_M|other|7.871187
processed_te_m_agri_03003.wav|ఝరాసంగం మండలంలోని ఆయా గ్రామాల్లో కురిసిన భారీ వర్షానికి చేతికి అందివస్తున్న పత్తి పంట తెల్లబంగారం నేలపాలయింది. |Telugu_M|other|7.708646
processed_te_m_health_01139.wav|హోమియోపతి వైద్యాన్ని మరింత సరళతరం చేసేందుకు, హోమియోపతి వైద్యాన్ని ప్రజలకు చేరువ చేయడమే ఈబిల్లు ముఖ్యోద్దేశ్యం.|Telugu_M|other|7.871187
processed_te_m_finance_02118.wav|కొత్త ఏడాదిలో వరుస రెండు సెషన్లలో లాభాలతో ముగిసిన స్టాక్ మార్కెట్లు, శుక్రవారం సెషన్లో నెగిటివ్లో క్లోజయ్యాయి. |Telugu_M|other|7.546104
processed_te_m_agri_01785.wav| సంవత్సరాల క్రితం బాబూ బుడాన్ అనే సూఫీ గురువు మక్కా యాత్రకు వెళ్లొస్తూ యెమన్ నుంచి ఏడు కాఫీ గింజలు తీసుకొచ్చాడు|Telugu_M|other|8.341333
processed_te_m_politics_00160.wav|పాట్నా అత్యాచార ఆరోపణలు ఎదుర్కొంటున్న ఆర్జేడీ బహిష్కృత ఎమ్మెల్యే రాజ్ బల్లభ్ యాదవ్‌ను కోర్టు దోషిగా తేల్చింది.|Telugu_M|other|8.103396
processed_te_m_weather_00840.wav|ఈ సందర్భంగా ఆయన మాట్లాడుతూ ప్రతి విద్యార్థీ ఆత్మస్థైర్యంతో, ఏకాగ్రత, పట్టుదలతో చదువుకుని మంచిపేరు తేవాలన్నారు.|Telugu_M|other|7.882792
processed_te_m_finance_02292.wav|ధన పరిమాణ సిద్ధాంతం ప్రకారం, దీర్ఘకాలిక ద్రవ్య సరఫరాలో ద్రవ్యోల్బణం యొక్క సంబంధిత మొత్తాలలో మార్పులు చేస్తాయి. |Telugu_M|other|7.337125
processed_te_m_agri_02099.wav|సాగును సైన్స్తో అనుసంధానించి, జాతి ఆహార భద్రతకు రైతు జీవన భద్రతే కీలక మని గుర్తించి ముందడుగు వేయాల్సిన సమయమిది|Telugu_M|other|10.090667
processed_te_m_education_00925.wav|అయితే ఇటీవల ఆ నలుగురిని గుజరాత్లోని అహ్మదాబాద్లో ఉన్న యోగిన సర్వఙ్ఞాన పీఠానికి ఆశ్రమ నిర్వాహకులు బదిలీ చేశారు.|Telugu_M|other|9.440000
processed_te_m_other_03097.wav|అక్షరాల్లో యావద్భాషల ఉచ్చారణా రీతులను పొదివి ఉంచుకున్న నీ తీరు, ఏ పలుకునైనా సులువుగా పలికించే తీరు అత్యద్భుతం. |Telugu_M|other|8.400000
processed_te_m_finance_01497.wav|ఇపుడు చిన్న చోట్ల సమస్య తీవ్రంగా ఉన్నందున రిజర్వు బ్యాంకు ఈ కొరత తీర్చేందుకు రెండొందల నోటు గురించి యోచించింది.|Telugu_M|other|8.231104
processed_te_m_finance_01486.wav|స్టాన్లీ మార్గరెట్ యొక్క ఎస్టేట్ల నుండి పెద్ద ఆదాయం పొందాడు అతను తన సొంత భూముల నుండి ఆదాయాన్ని కూడా అందించాడు.|Telugu_M|other|7.708646
processed_te_m_general_02380.wav|ఢిల్లీ శివారులో ఉన్న గురుగావ్ లో ఈ దౌత్యవేత్త నివాసంపై దాడి చేసిన పోలీసులు ఆ మహిళలను నిర్భంధంనుండి తప్పించారు.|Telugu_M|other|8.091771
processed_te_m_politics_01180.wav|ఈ ఒప్పంద పత్రంపై చైనా సిచువాన్ ఎగ్జిక్యూటివ్ గవర్నర్ వాంగ్నింగా, రాష్ట్ర ముఖ్యమంత్రి చంద్రబాబు సంతకాలు చేసారు.|Telugu_M|other|8.103396
processed_te_m_health_00627.wav|ధూళి కణాల కాలుష్యం మెదడుకు రక్తం సరఫరా చేసే రక్త నాళాలకు కూడా చేటు చేస్తుందని ఈ అధ్యయనం స్పష్టంచేయడం గమనార్హం.|Telugu_M|other|8.985750
processed_te_m_general_01001.wav|సాంస్కృతిక విభాగంలో దక్షిణ భారతదేశం నుంచి 'భారత్ గౌరవ్ అవార్డు' పొందిన తొలి వ్యక్తిగా నరేష్బాబు బాబీ నిలిచారు. |Telugu_M|other|7.546104
processed_te_m_other_00544.wav|పెబ్బేర్:పెబ్బేరు మండలం రంగాపూర్ వద్ద కూలీలతొ వెల్తున్న ఆటో బోల్తా పడిన ఘటనలో కురువమ్మ అనే కూలి మృతి చెందింది. |Telugu_M|other|7.900000
processed_te_m_health_03158.wav|రక్త నాళంలో ఏర్పడే రక్తం గడ్డకట్టడాన్ని త్రంబస్ అని పిలుస్తారు, అయితే ప్రయాణించే రక్తం గడ్డకట్టడం ఒక ఇమ్బోలస్. |Telugu_M|other|7.778313
processed_te_m_education_03054.wav|ప్యాచ్ ఎన్రోల్మెంట్ సాఫ్ట్వేర్ ఇన్బిల్ట్ జీపీఎస్ సెక్యురిటీ ఫీచర్ను డిసేబుల్ చేస్తుందని రిపోర్టు వెల్లడించింది|Telugu_M|other|7.360000
processed_te_m_politics_00697.wav|మీ హెర్రింగ్‌బోన్ ఎలా అధిక స్థాయిలో ఉంటుంది అనే దానిపై ఆధారపడి బ్లాక్స్ సంఖ్య ఆధారపడి ఉంటుంది.|Telugu_M|other|6.965604
processed_te_m_education_00754.wav|రాజకీయాల్లో నీతులు చెప్పడం ఎదుటి వారికేనని, తమ దాకా వస్తే ఏవీ పట్టవన్న నిజం మరోసారి రుజువైంది.|Telugu_M|other|7.221333
processed_te_m_finance_02381.wav|కాబట్టి రుణ చెల్లింపులో ఇబ్బందులు, జాప్యం లేకుండా చూసుకుంటూ మీ క్రెడిట్ స్కోరును పెంచుకోవచ్చు. |Telugu_M|other|6.200000
processed_te_m_other_01390.wav|మీరు టాబ్లెట్ లేదా ఇరీడర్ ను  కలిగి ఉంటే, మీరు ప్రాజెక్ట్ గుటెన్ బర్గ్ ను  సందర్శించి ఈ క్లాసిక్ పుస్తకాల్లో కొన్నింటిని డౌన్లోడ్ చేసుకోవాలి. |Telugu_M|other|8.500000
processed_te_m_health_02745.wav|సరైన చికిత్సతో కూడా, జెర్సీ వేలికి శస్త్రచికిత్స తరువాత కూడా దృఢత్వం సాధారణ సమస్యగానే ఉంటుంది. |Telugu_M|other|7.162979
processed_te_m_general_01149.wav|గతంలో మరాఠ్వాడాను హైదరాబాద్ నైజాం పాలించినందు వల్ల భూమి రికార్డులలో వారు మరాఠాలుగా నమోదయ్యారు. |Telugu_M|other|7.100000
processed_te_m_politics_01032.wav|సివిల్ వార్ యొక్క ప్రారంభ భాగంలో క్వాన్త్రి మరియు అతని పురుషులు కాన్సాస్లో అనేక దాడులు చేశారు.|Telugu_M|other|6.837896
processed_te_m_other_02061.wav|కరార్ ఫోర్ట్ లేదా జౌంపూర్ కోట గా కూడా పిలవబడే షాహి ఖిల్లా రాయల్ ఫోర్ట్ ఒక చరిత్రను కలిగి ఉంది. |Telugu_M|other|6.700000
processed_te_m_general_00348.wav|ఢిల్లీ ప్రభుత్వానికి,ఆ రాష్ట్ర లెఫ్టినెంట్ గవర్నర్ కు  మధ్య అధికారాల పరిధికి సంబంధించి జరుగుతున్న పోరుపై సుప్రీంకోర్టు తుది తీర్పు ఇవ్వనుంది. |Telugu_M|other|9.519813
processed_te_m_weather_01921.wav|కాబట్టి, ఏ శాస్త్రీయంగా వాస్తవిక సాక్ష్యం లేని పిల్లలకి ఏడాదికి జుట్టు సున్తీ యొక్క సంప్రదాయం. |Telugu_M|other|7.139771
processed_te_m_weather_01920.wav|అందువల్ల, ఒల్ఖోనుకు ఉద్దేశించిన వర్షాలు సాధారణంగా బైకాల్ సరస్సు యొక్క తూర్పు తీరంలో పడిపోతాయి. |Telugu_M|other|7.139771
processed_te_m_general_02247.wav|ఎలక్ట్రోడ్ల మధ్య ఉండే బహిర్గత తీగను కవర్ చేయడానికి రాగి తీగ పై రబ్బరు గొట్టాలను స్లిప్ చేయండి. |Telugu_M|other|6.478000
processed_te_m_other_01957.wav|ట్రెండీ డిజైన్, తాకేతెరతో ఫిట్నెస్ ఫ్రీకర్స్‌కి దగ్గరైన మరోటి ఫిట్ బిట్ అయానిక్ స్మార్ట్ వాచ్. |Telugu_M|other|6.373500
processed_te_m_politics_01189.wav|అక్రమ సంబంధం కేసులో ఆరోపణలు ఎదుర్కోంటున్న ఏసీబీ ఎఎస్పీ సునీతా రెడ్డిపై సస్పెన్షన్ వేటు పడింది.|Telugu_M|other|7.223125
processed_te_m_politics_01195.wav|నిర్మాత తాటిపర్తి ప్రభాకర్ మాట్లాడుతూ దేశభక్తి ఉండేలా మా బ్యానర్‌కి  ఈ పేరుని పెట్టాం అన్నారు.|Telugu_M|other|6.570875
processed_te_m_health_01715.wav|బరువు తగ్గాలంటే వీలైనంత ఎక్కువగా పొట్ట మాడ్చుకుని అదేపనిగా వ్యాయామం చేయాలని అనుకుంటారు కొందరు.|Telugu_M|other|6.721813
processed_te_m_general_02446.wav|మామూలు పెట్రోల్ లేదా డీజిల్ నుండి నడిచే సిస్టం, ఎలక్ట్రిక్ ప్రొపల్షన్ సిస్టమ్ కలిసి ఉన్న ఈవీలు|Telugu_M|other|6.327063
processed_te_m_education_02551.wav|దాంతోపాటుగా, చిరంజీవిని ప్రచారంలోకి దింపితే, సెటిర్ల ఓట్లు తమకే పడతాయన్నది టీఎస్ పీసీసీ ఆలోచన.|Telugu_M|other|7.882667
processed_te_m_weather_02310.wav|స్టైలిష్ స్టార్ అల్లు అర్జున్ తన సినిమాల విషయంలో ఎందుకోగానీ ఈ మధ్య బాగా కన్ఫ్యుస్ అవుతున్నాడు. |Telugu_M|other|6.199354
processed_te_m_other_00441.wav|హీరో నాగశౌర్య మాట్లాడుతూ, ''సినిమా చూసిన ప్రతి ఒక్కరూ బాగుందని మౌత్ టాక్తో సినిమాపై పాజిటివ్ని స్ప్రెడ్ చేయడం వల్లే ఇంత పెద్ద విజయం దక్కింది. |Telugu_M|other|9.078625
processed_te_m_weather_01800.wav|అయితే ఇంతలో అకస్మాత్తుగా వేగంగా వచ్చిన అల పైన పడి, రాయిపై నుంచి సముద్రంలోకి పడిపోయాడు యువకుడు. |Telugu_M|other|7.200000
processed_te_m_health_01825.wav|కేటిల్బెల్ కల్లోలం మొత్తం శరీరం, ముఖ్యంగా కోర్ మరియు తక్కువ శరీరం  కోసం ఒక అద్భుతమైన వ్యాయామం.|Telugu_M|other|7.093333
processed_te_m_general_00290.wav|పరిశ్రమల శాఖ మంత్రి గౌతమ్రెడ్డి విడుదల చేసిన స్వేతపత్రం హాస్యాస్పదంగా ఉందని, ఉన్న పరిశ్రమలు చెడగొట్టే విధంగా ప్రభుత్వం తీరు ఉందని ఆరోపించారు. |Telugu_M|other|9.682354
processed_te_m_general_02062.wav|థానోస్ దాడి వల్ల భూమిపై ఉండే ఎంతోమంది ప్రజలతో పాటుగా అవెంజర్స్ టీం సభ్యుల్లో కొందరు చనిపోతారు. |Telugu_M|other|6.977229
processed_te_m_education_01910.wav|శ్రీకాంత్, మహేష్, సాయి అనే యువకులు కంఠేశ్వర్ నగర్లోని ఓ గదిని అద్దెకు తీసుకొని జీవిస్తున్నారు.|Telugu_M|other|6.592000
processed_te_m_politics_01538.wav|తన తల్లి అన్నా బాన్తిష్ గురించి, ఆమె పురాతన బాయ్యర్ కుటుంబాలలో ఒకరికి ప్రతినిధి అని తెలిసింది.|Telugu_M|other|6.570875
processed_te_m_health_00616.wav|ఇన్ఫెక్షన్ వల్ల వ్యాధిని సూక్ష్మజీవులు కల్గించక చాలా కాలం పాటు శరీరంలోనే వుండిపోయి ఇన్ఫెక్షన్ రిజర్వాయర్ ‌గా  పనిచేయడం వల్లనే ఇది జరుగుతుంది.|Telugu_M|other|9.821667
processed_te_m_politics_00356.wav|రానా ఈ చిత్రం పూర్తయ్యాక క్రిష్ డైరెక్ట్ చేయబోయే కృష్ణం వందే జగద్గురుం షూటింగ్ లో పాల్గొంటారు.|Telugu_M|other|6.710187
processed_te_m_general_01299.wav|కామన్వెల్త్ క్రీడల ఓటిమిపై సమీక్షించిన హాకీ ఇండియా భారీ ఎత్తు ప్రక్షాళనకు శ్రీకారం చుట్టనుంది. |Telugu_M|other|6.600000
processed_te_m_weather_01322.wav|కానీ, తెలుగు రాష్ట్రాల్లో కలెక్షన్స్ పరిస్థితి మరింత వీక్ గా ఉన్నదనే  వాదన పరిశ్రమలో మొదలైంది. |Telugu_M|other|5.978771
processed_te_m_general_02437.wav|మీ వెబ్ సైట్కు వాటిని తెచ్చే ఫేస్‌బుక్ లింక్పై క్లిక్ చెయ్యడానికి మీ కస్టమర్లను ప్రోత్సహించండి|Telugu_M|other|6.060042
processed_te_m_agri_00383.wav|లేదా అర్బన్ అవుట్ఫీటర్ల నుండి ఈ రౌండ్ వెల్వెట్ పాఫ్స్ వంటి రంగురంగుల నేల పరిపుష్టిని ఎంచుకోండి|Telugu_M|other|7.649687
processed_te_m_finance_00245.wav|"అర్హత పొందిన భౌతిక ఫిట్నెస్" సౌకర్యాలు లేని అన్ని టానింగ్ సెలూన్ల ద్వారా ఈ పన్ను చెల్లించాలి.|Telugu_M|other|6.338667
processed_te_m_other_02266.wav|బాహుబలి రెండు భాగాలు ఏ స్థాయి విజయాలు సాధించాయో అంతకు మించి ఇప్పుడు సాహోతో టార్గెట్ ఫిక్సైంది. |Telugu_M|other|7.290687
processed_te_m_general_00620.wav|ఎక్కువ జాతులు వెండి వైపులా ఉంటాయి, వెండి వైపులా మరియు ప్రతి వైపున తల నుండి తోక వరకు విస్తరించి ఉన్న ఒక స్పష్టమైన పార్శ్వ రేఖ. |Telugu_M|other|8.962521
processed_te_m_education_01163.wav|రాష్ట్ర విభజన విషయంలో అందరి కన్నా ఎవరి ఇమేజ్ దెబ్బతింది అన్నది లెక్క వేసుకుంటే, మెగాస్టార్ చిరంజీవి మొదటి లైన్ లో నిల్చుంటారు|Telugu_M|other|8.437333
processed_te_m_agri_00413.wav|తెలంగాణ రాష్ట్రం సిద్దించిన తర్వాత సాగు, త్రాగు నీటి ప్రాజెక్టుల అభివ్రుద్ది కోసం అనేక నూతన మార్గాలను అన్వేషించింది ప్రభుత్వం|Telugu_M|other|9.941333
processed_te_m_agri_02049.wav|ఈ తేలికైన సాలుసరిలో విస్తారమైన తోటలు , కంటైనర్ గార్డెన్స్కు సూక్ష్మశరీరం పువ్వులు మరియు నిలువు నాటకానికి తీగలు వంటివి ఉన్నాయి|Telugu_M|other|9.653333
processed_te_m_politics_03472.wav|ఆంధ్రప్రదేశ్ ముఖ్యమంత్రి చంద్రబాబు నాయుడు ఢిల్లీలోని విజ్ఞ్యాన్ భవన్ లో జరుగుతున్న జల్ మంధన్ సదస్సులో శుక్రవారం పాల్గొన్నారు.|Telugu_M|other|7.987292
processed_te_m_health_00597.wav|ఇక ఒంట్లోకి అధికంగా చేరిన నీటిని బయటకు పంపేందుకు డైయూరెటిక్స్ మందులు, లక్షణాలను తగ్గించేందుకు డిజిటాయిల్స్ మందులు తోడ్పడతాయి.|Telugu_M|other|9.960979
processed_te_m_agri_00881.wav|కాలీఫ్లవర్ చెదిరిపోయే మూలకాలను కలిగి ఉండదు నేను చెప్పాను అది మూర్ఖంగా ఉంది, కాబట్టి పీట్ లేదా పేపర్ కుండలు సిఫారసు చేయబడ్డాయి|Telugu_M|other|10.016000
processed_te_m_general_00860.wav|దేశ స్వాతంత్రం కోసం త్యాగాలు చేసి తమ ప్రాణాలకు సైతం స్వరాజ్య యజ్ఞంలో సమిధలైన గొప్ప వ్యక్తులను ఈ రోజు ఎంత మంది స్మరిస్తుంటారు. |Telugu_M|other|9.000000
processed_te_m_education_02809.wav|ఈ మధ్య బొంబాయి నుంచి దిగుమతై తెలుగు సినీ సామ్రాజ్యాన్ని ఏలేస్తున్న హీరోయిన్లంత అందంగా లేకపోయినా, మంచి కళగల రూపమే అనుకున్నాడు.|Telugu_M|other|10.090667
processed_te_m_health_01917.wav|అమారోసిస్ ఫ్యుగక్స్ వంటి శబ్ద లక్షణాల గురించి ఫిర్యాదు చేస్తున్న చాలామందికి అంతర్గత కేరోటిడ్ ఆర్టరీ వ్యాధి నిర్ధారణ జరిగింది.|Telugu_M|other|9.926167
processed_te_m_weather_01031.wav|ఈ సూర్యకీ పాతికేళ్ల క్రితం శ్రీలంకలో విప్లవ యోధుడిగా పోరాటం సాగించిన పీటర్ మంచు మనోజ్ కి  ఉన్న సంబంధం ఏమిటన్నది తెరపై చూడాలి. |Telugu_M|other|8.846438
processed_te_m_education_01364.wav|మాజీ గాయకుడు స్పైస్ గర్ల్స్ మెలానీ బ్రౌన్ మరియు చిత్ర నిర్మాత స్టీవెన్ బెలోఫోంటే యొక్క విడాకులు స్కాండలస్ వివరాలు పెరుగుతాయి.|Telugu_M|other|9.839375
processed_te_m_finance_00758.wav|జడ్డీనెట్ అందించిన వివరాల ప్రకారం దేశీ కస్టమర్లకు చెందిన డెబిట్, క్రెడిట్ కార్డుల వివరాలు జోకర్స్ స్టాష్లో అందుబాటులో ఉన్నాయి|Telugu_M|other|9.055417
processed_te_m_other_01391.wav|హొరెన్ షెకాన్ ప్రాంతంలోని దర్బాంద్ కొండ రాళ్లపై రాముడి బొమ్మలను గుర్తించింది, అక్కడ పర్యటిస్తున్న అయోధ్య శోధ్ సంస్థాన్ బృందం. |Telugu_M|other|8.500000
processed_te_m_education_01108.wav|కమల్జెయిన్ల సంయుక్త నిర్మాణంలో భారీ బడ్జెట్తో రూపుదిద్దుకున్న చిత్రం మణికర్ణిక|Telugu_M|other|5.674667
processed_te_m_finance_01957.wav|ఆ డబ్బు చెల్లించే వరకు డేరా సచ్ఛా సౌదా ఆస్తులను ఫ్రీజ్ చేయాలని ఆర్డర్ వేసింది. |Telugu_M|other|5.491146
processed_te_m_other_01330.wav|ఈ సందర్భంగా తమకు రేషన్ ఇవ్వలేదని సీఎం కు గరుడభద్ర గ్రామస్థులు ఫిర్యాదు చేశారు. |Telugu_M|other|5.433104
processed_te_m_politics_03258.wav|సాక్షి:వైఎస్ఆర్ కడప జిల్లా మంగంపేట బైరటీస్ గనుల వద్ద తీవ్ర ఉద్రిక్తత నెలకొంది.|Telugu_M|other|5.943937
processed_te_m_finance_01433.wav|యూనియన్ ఫోకస్డ్ లార్జ్ క్యాప్ ఫండ్ ఈక్విటీ వర్గానికి చెందిన ఒపెన్ ఎండెడ్ పథకం.|Telugu_M|other|5.659063
processed_te_m_education_03586.wav|వారు ఈ జీవులను అటాచ్ చేసుకునే వారి కార్పస్ వెనుక భాగంలో సెట్యే అని పిలుస్తారు.|Telugu_M|other|6.594104
processed_te_m_other_00407.wav|మేము సబ్కా సాథ్, సబ్కా వికాస్ మంత్రానికి అంకితమయ్యాం గనుక అని ప్రధాని అన్నారు. |Telugu_M|other|6.478000
processed_te_m_agri_00539.wav|ఒక పిల్లల యొక్క కొలను, నీటి స్లయిడ్లను, స్వింగ్ మరియు రైడ్స్ తో ఒక ప్లేగ్రౌండ్|Telugu_M|other|7.456000
processed_te_m_politics_03135.wav|ఐర్లాండ్ లాంటి మత ఛాందసవాద సమాజంలో మహిళలు చేసిన ఈ ఉద్యమం మిగతా దేశాలకూ ఆదర్శం.|Telugu_M|other|6.199354
processed_te_m_general_00658.wav|ఆ కాలపు ఇతర మతాలు వంటి, ఐగుప్తీయుల మతం పూజ మరియు యానిమిజమ్ నుండి ఉద్భవించింది. |Telugu_M|other|6.512833
processed_te_m_education_02695.wav|నీలిమ ఆయుష్షుకి గానీ, జీవన శైలికి గానీ ఆపరేషన్ వల్ల ఏమీ నష్టం ఉండదని చెప్పారు.|Telugu_M|other|6.058667
processed_te_m_weather_01106.wav|ఫలితంగా ముడి పదార్థం యొక్క ఒక టేబుల్స్పూన్ వేడినీరు రెండు కప్పులు కాచి ఉండాలి.|Telugu_M|other|5.200000
processed_te_m_agri_01175.wav|చెక్క మరియు ఇటుక ఇళ్ళు వివరాలతో వాల్యూం. ఇది ఈ డోవర్ ప్రచురణతో మీకు లభిస్తుంది|Telugu_M|other|6.944000
processed_te_m_politics_01917.wav|ఇద్దరూ నువ్వా నేనా అన్నట్టు పోటీ పడినా, చివరి రౌండ్లలో మౌద్గిల్ గురి తప్పింది.|Telugu_M|other|5.978771
processed_te_m_weather_00615.wav|మరింగంటి లింగమ్మ అనే యోగిని దగ్గర తాత్త్విక బోధ పొంది ఉమ్మెంతాల గ్రామం చేరారు. |Telugu_M|other|5.955542
processed_te_m_other_01205.wav|పాపాలకు వేల వేల దారులు, ధర్మానికి ఒకటే దారని ఈ చిత్రం చక్కని బాట చూపినట్లైంది. |Telugu_M|other|5.500000
processed_te_m_health_02189.wav|మధుమేహం పేరుకు ఒక వ్యాధే కానీ, అనేకానేక ప్రాణాంతక రుగ్మతలకు ఇదో ప్రవేశ ద్వారం. |Telugu_M|other|6.443167
processed_te_m_health_00508.wav|గన్షాట్ గాయాలు పంక్చర్ గాయాలుగా ఉంటాయి మరియు ఇవి అదే విధంగా చికిత్స పొందుతాయి.|Telugu_M|other|5.839437
processed_te_m_weather_01997.wav|అలా వారు రైలు పుణె నుంచి తర్వాతి స్టేషన్ దౌండ్ చేరుకునే వరకూ కొడుతూనే ఉన్నారు. |Telugu_M|other|5.200000
processed_te_m_finance_02490.wav|యాప్లో డెబిట్, క్రెడిట్ కార్డులు, నెట్ బ్యాకింగ్తో ఇతర ఎలక్ట్రానిక్ పద్ధతుల ద్వారా కూడా చెల్లింపులు జరపవచ్చు. |Telugu_M|other|6.385104
processed_te_m_finance_01397.wav|ఆ దేశాన్ని చైనా అప్పుల ఊబిలోంచి కాపాడేందుకు భారత్ తో  పెట్టుబడులు, న్యాయమైన వాణిజ్య వ్యాపారాలు చేస్తేనే మేలు.|Telugu_M|other|7.580938
processed_te_m_education_01904.wav|చెన్నై వైద్యుల సహాయం లేకుండా ఓ సాఫ్ట్ వేర్ ఇంజనీరు యూట్యూబ్ లో చూసి భార్యకు కాన్ఫు చెయ్యడానికి ప్రయత్నించాడు.|Telugu_M|other|6.997333
processed_te_m_other_02567.wav|కానీ అతి ముఖ్యమైన విషయం ఏమిటంటే ద్వీపకల్పంలో కేవలం ఒక విమానాశ్రయం మాత్రమే ఉంది మరియు అది సిమ్ఫెరోపోల్లో ఉంది. |Telugu_M|other|8.335583
processed_te_m_weather_00658.wav|ఏసీబీ అధికారులు శనివారం కుత్బుల్లాపూర్ సర్కిల్ కార్యాలయంలో మన్జూర్ అహ్మద్ అసిస్టెంట్ యాకుబ్ ను పట్టుకున్నారు. |Telugu_M|other|7.708646
processed_te_m_general_00266.wav|దేశం లో మీడియా స్వేచ్ఛా స్వాతంత్య్రాలకు, భావ ప్రకటన స్వేచ్ఛకు ఏర్పడిన ముప్పును ఈ ప్రదర్శనల ద్వారా గ్రహించారు. |Telugu_M|other|7.464833
processed_te_m_finance_00356.wav|మీ కీస్ట్రోక్లను లాగ్ చేయండి మరియు మీ పాస్వర్డ్ ‌లు  మరియు క్రెడిట్ కార్డ్ నంబర్లు వంటి అంశాలను సంగ్రహించండి.|Telugu_M|other|6.965604
processed_te_m_politics_02735.wav|ఇది మాన్యువల్ ఆపరేషన్ కోసం రూపొందించిన మరియు రక్తస్రావ నివారిణి లక్షణాలు మరియు జిప్సం పదార్థంతో ఒక పొడి ఉంది.|Telugu_M|other|8.544562
processed_te_m_health_01370.wav|ఎవరైనా పాము కరిస్తే ఏం చేస్తారు? వెంటనే పాము కరిచిన వ్యక్తిని హాస్పిటల్‌కు  తీసుకెళ్తారు ,చికిత్స చేయిస్తారు.|Telugu_M|other|7.313917
processed_te_m_education_02254.wav|తెల్లరంగు స్వెట్టర్, నలుపురంగు జీన్స్ ప్యాంట్ను ధరించిన ఆ యువకుడు గ్రిల్స్ దాటుకుని నేరుగా పిచ్‌పైకి వచ్చాడు.|Telugu_M|other|7.082667
processed_te_m_agri_02306.wav|ఇందులో ఉండే సిట్రిక్ యాసిడ్ ఆపిల్ పండులో ఉండే టానిక్ యాసిడ్పై పొరలాగా ఏర్పడి ఆక్సీకరణం జరగకుండా అడ్డుకుంటుంది |Telugu_M|other|8.629333
processed_te_m_weather_00534.wav|అయితే నదాఫ్ పై  ఆగ్రహం చల్లారని బాలిక బంధువు ఆదివారం మధ్యాహ్నం ఆస్పత్రికి వచ్చి అతణ్ని కత్తితో పొడిచి చంపాడు. |Telugu_M|other|7.836354
processed_te_m_finance_01079.wav|పన్ను భారాన్ని బాగా తగ్గిస్తే చెల్లింపులు కూడా పెరిగి గుప్త ధనం పేరుకుపోడం తగ్గుతుందనే అభిప్రాయం కూడా ఉన్నది.|Telugu_M|other|7.383563
processed_te_m_finance_00672.wav|దీని వల్ల మీకు ఎంత పన్ను మిగుల్తోందో ఒక అంచనా కి రావచ్చు, మిగిలిన డబ్బు ని మంచి పథకాల్లో పెట్టుబడి పెట్టవచ్చు|Telugu_M|other|6.965604
processed_te_m_politics_00534.wav|ఈ స్థానాన్ని చాలెంజ్‌గా  తీసుకున్న కాంగ్రెస్ గాంధీనగర్ ఉత్తర ఎమ్మెల్యే డాక్టర్ సీజే చావ్డాను పోటీకి దించింది.|Telugu_M|other|7.174583
processed_te_m_politics_01038.wav|ఆ ఎన్నికల్లో సమాజ్ వాదీ అభ్యర్థిగా పోటీ చేసిన ప్రవీణ్ నిషాద్ బీజేపీ అభ్యర్థి ఉపేంద్ర దత్త్ శుక్లాను ఓడించారు.|Telugu_M|other|7.720271
processed_te_m_agri_01064.wav|చాలామంది తోటమణులు మరింత నిష్క్రియ పద్ధతిలో కంపోస్ట్ చేస్తారు, దీనిని "చల్లని" కంపోస్టింగ్ అని కూడా పిలుస్తారు|Telugu_M|other|8.256000
processed_te_m_politics_03637.wav|ఉప ముఖ్యమంత్రి సుశీల్ కుమార్ మోదీ, రోడ్ల నిర్మాణ శాఖ మంత్రి నంది కిశోర్ యాదవ్, బీజేపీ ఎంపీ రాజీవ్ ప్రతాప్ రూడీ ఇళ్ల చుట్టూ వరద నీరు చేరింది.|Telugu_M|other|9.926167
processed_te_m_finance_00927.wav|నిబంధనల ప్రకారం దివాలా తీసిన ట్రాన్స్‌ట్రాయ్తో కాంట్రాక్టు ఒప్పందాన్ని రద్దు చేసుకుని టెండర్లు పిలిచి కొత్త కాంట్రాక్టర్కు పనులు అప్పగించాలి|Telugu_M|other|10.038438
processed_te_m_health_00429.wav|నిజాం ప్రాంతంలో మలేరియా వ్యాధి ప్రబలడంతో నాటి బ్రిటీష్ ప్రభుత్వం సైనిక వైద్యుడిగా పనిచేస్తోన్న సర్ రోనాల్డ్ రాస్ ‌ను  హైదరాబాద్ ‌కు పంపింది.|Telugu_M|other|9.949375
processed_te_m_weather_02008.wav|పోర్ట్ ఎలిజబెత్ భారత ఓపెనర్ రోహిత్ శర్మ ఐదో వన్డేలో సాధించిన సెంచరీని తన శ్రీమతి రితిక సజ్దేకు ప్రేమికుల రోజు కానుకగా ఇస్తున్నట్లు చెప్పాడు. |Telugu_M|other|9.972604
processed_te_m_health_03149.wav|ఒక వ్యత్యాసం కలిగిన సెప్టం కూడా తరచు ముక్కు, తరచుగా సైనస్ అంటువ్యాధులు, ముఖ నొప్పి లేదా పోస్ట్ నాసల్ బిందు వంటి ఇతర సమస్యలకు దారి తీస్తుంది. |Telugu_M|other|10.111917
processed_te_m_other_01269.wav|రొహతక్ లోని ఇండియన్ ఇన్స్టిట్యూట్ ఆఫ్ మేనేజ్మెంట్ కి గాను మేనేజ్మెంట్ స్టడీస్ లో ఐదేండ్ల ఇంటెగ్రేటెడ్ ప్రోగ్రామ్ కోసం ప్రకటన విడుదల చేసింది. |Telugu_M|other|9.200000
processed_te_m_agri_03059.wav|తర్వాత తల్లీకూతురు గ్రామానికి చెందిన కూలీలతో కలిసి పొలంలో పత్తి విత్తనాలు నాటేందుకు వెళ్లారు. |Telugu_M|other|5.600000
processed_te_m_politics_01286.wav|అత్యంత ప్రామాణిక గ్రీటింగ్ ఇప్పుడు ఒక హ్యాండ్‌షేక్, కానీ దాని మూలాలు చరిత్ర సుదూర గతంలో ఉంది.|Telugu_M|other|7.070104
processed_te_m_weather_00299.wav|మీరు శీఘ్ర సంగ్రహాలను అలాగే అనువర్తనం మరియు ఆన్లైన్ డాష్ బోర్డ్ లోని అన్ని వివరాలను చూడవచ్చు. |Telugu_M|other|7.000000
processed_te_m_politics_03253.wav|తాము చెప్పినట్టల్లా వినే గవర్నర్ ఉండాలని మోడీ సర్కారు వాంఛించడమే కాదు, పట్టుపట్టి సాధించింది.|Telugu_M|other|6.227812
processed_te_m_finance_02509.wav|ఎలాంటి మోసాలు జరగకుండా ఉండటానికి, మునుపటి కంటే మరింత భద్రంగా ఉండటానికి ఎస్బిఐ కొత్త ఇఎంవి చిప్ తో  కార్డులను జారీ చేస్తోంది. |Telugu_M|other|9.000000
processed_te_m_other_02617.wav|టౌంటన్ వేదికగా ఈ మ్యాచ్ జరుగగా, రెండు ఇన్నింగ్స్ లలో అశ్విన్ ఎనిమిది వికెట్లు తీయడం గమనార్హం. |Telugu_M|other|6.338667
processed_te_m_finance_01902.wav|6 లక్షలు తీసుకొని బ్యాంకులో డిపాజిట్ చేసేందుకు వెళ్తుండగా దొంగలు ఆ డబ్బు దోపిడీకి యత్నించారు. |Telugu_M|other|6.315458
processed_te_m_agri_00300.wav|మీ తోట రైతు లో మట్టి అవ్ట్ స్మూత్ మరియు డౌన్ శాంతముగా అది పాట్|Telugu_M|other|6.208000
processed_te_m_general_00280.wav|టెహరాన్ నుంచి యాసుజ్ కు వెళుతున్న విమానం సెమిరామ్ టౌన్ సమీపంలోని కొండ ప్రాంతంలో కుప్పకూలింది. |Telugu_M|other|7.070104
processed_te_m_general_01195.wav|కథువా నుంచి కన్యాకుమారి దాకా జరిగే ఆత్యాచార సంఘటనలు గురించి విన్నప్పుడల్లా నాతోపాటు పౌర సమాజం కూడా తీవ్ర ఆవేదనకు గురవుతోంది. |Telugu_M|other|9.159896
processed_te_m_finance_00645.wav|భద్రత, ఎక్కువ రాబడుల కోసం స్వదేశీ, విదేశీ  పొదుపు మొత్తాలు అమెరికాకు పోటెత్తడంతో అంతర్జాతీయ మార్కెట్ ‌ను  డాలర్ శాసిస్తోంది.|Telugu_M|other|9.183125
processed_te_m_agri_02074.wav| మొదటి అల్పాహారం ఆమ్లెట్ మరియు కూరగాయల సలాడ్,టీ రెండవ అల్పాహారం|Telugu_M|other|5.920000
processed_te_m_finance_02564.wav|బిగ్ సి వ్యాపార లావాదేవీల డబ్బును యజమాని ప్రతి రోజు జూబ్లీహిల్స్ బ్యాంకులో డిపాజిట్ చేస్తాడు. |Telugu_M|other|6.141312
processed_te_m_education_03067.wav|మైక్రో వాటర్షెడ్ గ్రామాలకు జీవనోపాధి కింద విడుదలైన నిధులను గ్రామైక్య సంఘాల ఖాతాల్లో జమ చేశారు|Telugu_M|other|7.210667
processed_te_m_weather_02079.wav|సాధారణ క్యారెట్ కంటే ఇందులో నాలుగురెట్లు ఎక్కువ యాంటీ ఆక్సిడెంట్స్ ఉన్నాయి'' అని ఆయన అన్నారు. |Telugu_M|other|6.060042
processed_te_m_education_00740.wav|పనిచేసే విధానాలను, మెలకు వలను నేర్పించడమే కాక హోటల్స్‌లో శిక్షణ కూడా ఒక పాఠ్యాంశంగా చేర్చారు.|Telugu_M|other|7.488000
processed_te_m_education_00288.wav|వైద్యురాలు కావాలన్న లక్ష్యం, కఠోర శ్రమ, తల్లిదండ్రుల తోడ్పాటు, అధ్యాపకుల సహకారం వల్లే ప్రతిభ చూపుతున్నట్లు జయశ్రీ చెబుతోంది.|Telugu_M|other|9.280000
processed_te_m_politics_03366.wav|తనపై వేటు పడిన తర్వాత నవాజ్ షరీఫ్ తన భార్య కుల్సుం ను లాహోరు నుంచి ఎన్నికల్లో పోటీ చేయించారు.|Telugu_M|other|6.965604
processed_te_m_agri_03084.wav|ఎందుకంటే అటువంటి క్రౌటోన్లు మసాలా వెల్లుల్లి రుచిని కలిగి ఉంటాయి, అవి ప్రతి ఒక్కరికి సరిపోవు. |Telugu_M|other|6.400000
processed_te_m_other_00296.wav|ఇంతలో శృతిహాసన్ మాటను గుర్తుంచుకొని, తనకి హీరోయిన్ గా ఆఫర్ ఇచ్చినందుకు, అజిత్ కి శృతిహాసన్ ఫోన్ చేసి మరీ థ్యాంక్స్ చెప్పుకున్నట్టు కోలీవుడ్ వర్గాల సమాచారం. |Telugu_M|other|9.995812
processed_te_m_health_02152.wav|ప్రతి వ్యాధి తో, మూత్రపిండాలు రక్తప్రవాహం నుండి చిన్న రేణువులను ఫిల్టర్ చేసే సామర్థ్యాన్ని కోల్పోయే వరకు, నష్టం పెరుగుతుంది. |Telugu_M|other|7.650604
processed_te_m_weather_00308.wav|మంచు ప్రదేశంలో ఎల్సా ప్రదర్శించే అతీంద్రియ శక్తులకు ఫ్రోజెన్ మూవీ నేపథ్యం సరిగ్గా సరిపోయింది. |Telugu_M|other|7.070104
processed_te_m_health_03045.wav|కాబట్టి, మేము పిల్లలలో ఎన్కోప్రెసిస్ కారణాలు, చికిత్స వంటి వ్యాధి గురించి సమాచారాన్ని చూశాము. |Telugu_M|other|5.943937
processed_te_m_politics_03582.wav|భారత్ కు చెందిన జస్టిస్ భండారీ, బ్రిటన్ కు  చెందిన క్రిస్ట్ఫోర్ పదవీ కాలం ముగియడంతో వారు మళ్లీ గెలిచేందుకు పోటీ పడుతున్నారు.|Telugu_M|other|8.149833
processed_te_m_education_02209.wav|ప్రయాణికుల మర్యాదకు భంగం కలగకుండా అలాంటి పరిస్థితులు ఎదుర్కొనేలా మేం, మా క్రూ మెంబర్లకు శిక్షణ ఇచ్చాం" అని శుభాంగి చెప్పారు.|Telugu_M|other|8.266667
processed_te_m_education_03210.wav|ఫుట్ ‌నోట్స్ పేజీ యొక్క దిగువ భాగంలో కనిపిస్తాయి. అయితే ముగింపు పత్రాలు పత్రం చివరిలో ఉంటాయి.|Telugu_M|other|6.741333
processed_te_m_education_01103.wav|దీంతో కేసును బేగంపురా పోలీస్ స్టేషన్ నుంచి ముంబైలోని ఛునాభట్టి పోలీస్ స్టేషన్ కు బదిలీ చేశారు|Telugu_M|other|6.986667
processed_te_m_education_00805.wav|ముగ్గురు సీఐలను ఏకకాలంలో బదిలీ చేసిన అధికారులు. వారెవరికి పోస్టింగ్ ఇవ్వకుండా అటాచ్డ్ చేశారు.|Telugu_M|other|7.221333
processed_te_m_general_00993.wav|భారత ప్రధానమంత్రి నాలుగు సార్లు ఖట్మాండులో పర్యటించిన తర్వాత కూడా ఆ దేశం చైనా వైపు చూస్తోందా?|Telugu_M|other|6.700000
processed_te_m_weather_00771.wav|తన తొలి రచన జిందారుఖ్ కి  పొడిగింపుగా ఇంక్విలాబ్ జిందాబాద్ పేరిట మరో చిన్న నవల రాశారు సోబ్తి. |Telugu_M|other|7.580938
processed_te_m_agri_00589.wav|బావి నీళ్లు మురికి నీటి కంటే దారుణంగా ఉన్నాయని , నల్లా నీళ్లను తాగకుండా వ్యవసాయ బావుల దగ్గరకు, లిప్ట్ల వద్ద క్యూ కడుతున్నారు|Telugu_M|other|9.973333
processed_te_m_education_00952.wav|ఈ సమయంలోనే ఆత్మీయమైన స్నేహాలు, ఉన్నతమైన మానవతా విలువలు వెలుగు రేఖలుగా దారి చూపుతూనే వున్నాయి.|Telugu_M|other|6.954667
processed_te_m_finance_00484.wav|ఫోర్జరీ పత్రాలతో పన్ను ఎగవేతకు పాల్పడుతూ కార్లను తప్పుడు పద్ధతిలో రిజిస్టర్ చేసుకొనే దందా కేసును  తాజాగా పోలీసులు ఛేదించారు.|Telugu_M|other|8.904479
processed_te_m_education_01695.wav|టీఆర్ఎస్ వర్కింగ్ ప్రెసిడెంట్ , మాజీ మంత్రి కేటీఆర్ శుక్రవారం సిరిసిల్ల పట్ణణంలో పర్యటించారు.|Telugu_M|other|5.450667
processed_te_m_education_01585.wav|తేయాకుల నుంచి కషాయాన్ని తయారు చేసి, దాన్ని ఔషధంగా సేవించిన సింగ్ఫోలు భారత్లో మొట్టమొదట టీ ని రుచిచూసిన తెగగా ప్రచారంలో ఉంది.|Telugu_M|other|9.043125
processed_te_m_education_01988.wav|ప్రముఖ అస్సామీ గాయకుడు భూపేన్ హజారికా, జనసంఘ్ నేత నానాజీ దేశ్ ముఖ్ లకు మరణాంతరం భారతరత్న పురస్కారాన్ని ప్రకటించింది కేంద్రం.|Telugu_M|other|9.953125
processed_te_m_other_01421.wav|ఫిర్యాదు అందుకున్న పోలీసులు సదరు వ్యక్తి మీద అటెమ్ట్ మర్డర్ కేసు నమోదు చేసినట్లు తెలుస్తోంది. |Telugu_M|other|5.955542
processed_te_m_education_02914.wav|స్వాతంత్ర్యానికి పూర్వం జవహర్ లాల్ నెహ్రూ నేతృత్వంలోని మధ్యంతర ప్రభుత్వంలో పరిశ్రమల మంత్రిగా పనిచేసిన అనుభవం ముఖర్జీకి ఉంది.|Telugu_M|other|8.618667
processed_te_m_finance_02654.wav|ఏక పన్ను జీఎస్టీ ఎవరికాయె ప్రమోదం, దమన నీతి వ్యాపారం, ధరలు పెంచే ప్రమాదం, పన్ను స్లాబు అమలు గాక ప్రయోగంగ చంపుతుంది కొనేవాళ్ల|Telugu_M|other|9.972604
processed_te_m_politics_02237.wav|బోస్ఫరస్ వద్ద నదిలో కండ్లు మిరుమిట్లు గొలిపేలా రంగురంగుల పటాకుల ప్రదర్శన ప్రజలను ఆకట్టుకుంది.|Telugu_M|other|6.837896
processed_te_m_finance_00841.wav|అంతేకాకుండా ఏదైనా కూపన్ కోడ్ను ఎంచుకున్నాక నేరుగా ఆ వస్తువు విక్రయమయ్యే యాప్నకు లేదా వెబ్సైట్నకు రీడైరెక్ట్ అయ్యేలా చూస్తాయి|Telugu_M|other|9.891333
processed_te_m_politics_01177.wav|అయితే ఆ చిత్రానికి సీక్వెల్ అయిన 'సామి స్క్వెర్'లో మాత్రం ఆ మంచి లక్షణాలు ఏమీ కనిపించడం లేదు.|Telugu_M|other|6.954000
processed_te_m_education_01744.wav|ఇస్లామాబాద్:అమెరికా విదేశాంగ మంత్రి మైక్ పాంపియో పాకిస్థాన్ ప్రధానమంత్రి ఇమాన్ర్ ఖాన్తో చర్చలు జరిపేందుకు పాక్ చేరుకున్నారు.|Telugu_M|other|8.544000
processed_te_m_politics_01188.wav|కాగా, అతనిపై పదే పదే షార్ట్ పిచ్ బంతులు విసరాలని న్యూ సౌత్వేల్స్ కెప్టెన్ బ్రాడ్ హాడిన్ చెప్పినట్లు ఆరోపణలు రావడంతో ఆ దిశగా విచారణ సాగింది.|Telugu_M|other|9.810063
processed_te_m_health_02773.wav|తాజాగా ఆ హాస్పిటల్స్‌కు చెందిన సీనియర్ లివర్ ట్రాన్స్‌ప్లాంట్ సర్జన్ డాక్టర్ బాలచంద్రన్ మీనన్ నేతృత్వంలో ఈ వినూత్న శస్త్ర చికిత్స జరిగింది. |Telugu_M|other|8.776771
processed_te_m_health_01347.wav|ఒకేసారి చికిత్స ఖర్చులను భరించలేని వారికి ఈ కార్డు ఎంతో ఉపయుక్తంగా ఉంటుందని అపోలో హాస్పిటల్స్ ఛైర్మన్ డాక్టర్ ప్రతాప్ సి రెడ్డి వివరించారు.|Telugu_M|other|9.473375
processed_te_m_agri_02947.wav|వేసవికాలం మరియు శరత్కాలం నాటికి పువ్వులు పతనం లో మెజింటా మరియు వైలెట్ యొక్క అద్భుతమైన మెటాలిక్ షేడ్స్ లో బెర్రీ లాంటి డ్రూపాలకు పెరుగుతాయి. |Telugu_M|other|9.752000
processed_te_m_finance_02465.wav|నష్టభయం ఉండే ఈక్విటీ పథకాలతో పాటు పబ్లిక్ ప్రావిడెంట్ ఫండ్, జాతీయ పొదుపు పథకాల్లాంటి సురక్షిత పథకాలనూ పెట్టుబడి ప్రణాళికల్లో భాగంగా చేయాలి. |Telugu_M|other|9.682354
processed_te_m_finance_01232.wav|ప్రతి చంద్రమాన కొత్త సంవత్సరం నాడూ చిన్నారులకు వారి బంధుమిత్రులు ఎర్రటి కవర్లలో లక్కీ మనీ అదృష్టాన్నిచ్చే డబ్బు పెట్టె  కానుకగా అందిస్తారు.|Telugu_M|other|9.891333
processed_te_m_finance_00458.wav|గర్భిణీల ఆధార్ కార్డు, బ్యాంక్ అకౌంట్ నెంబర్లను సేకరించి ఈ డబ్బు సకాలంలో బ్యాంకుల్లో జమ అయ్యేలా చూడాలన్నారు.|Telugu_M|other|8.265937
processed_te_m_agri_00528.wav|పప్పు లేదా కూర ఫ్రిజ్ నుంచి తీసినట్లైతే కొంచెం నెయ్యి లేదా నూనెలో ఇంగువ, జీలకర్ర లేదా టమాటాతో తాళింపు వేయండి|Telugu_M|other|9.674667
processed_te_m_education_00542.wav|న్యాయ వ్యవస్థలో విఆర్ కృష్ణయ్యర్, రాజకీయాల్లో భూపేష్ గుప్తా మాజీ ప్రధాని వాజ్పాయ్లకు మాత్రమే ఈ విద్య తెలుసు.|Telugu_M|other|7.882667
processed_te_m_general_00749.wav|జనాభా, భౌగోళిక లక్షణాల కారణంగా టెలివిజన్ బ్రాడ్కాస్టర్స్ కోసం భారత ఉపఖండంలో అవకాశాలు పుష్కలంగా ఉండడం ఒక వరం. |Telugu_M|other|9.252771
processed_te_m_education_01451.wav|ఇందులో కొన్ని మహారాష్ట్ర మాజీ ఉప ముఖ్యమంత్రి, ఎన్సిపి నేత చగన్ భుజబల్రుకు  చెందినవని అధికారులు చెబుతున్నారు.|Telugu_M|other|8.133125
processed_te_m_weather_00411.wav|ఆసియా లోనే మొదటి ఆర్చ్ డ్యాం కాగా ప్రపంచం లోనే రెండవ ఆర్చ్ డ్యాం గా ఇడుక్కి ఆర్చ్ డ్యాం ప్రాచుర్యం పొందింది. |Telugu_M|other|7.476458
processed_te_m_other_01430.wav|యాపిల్ ఉత్పత్తులైన ఐఫోన్, ఐప్యాడ్ ఇంకా యాపిల్ వాచ్లకు సంబంధించిన మ్యాప్లను ఈ సెంటర్లో అభివృద్థి చేయనున్నారు. |Telugu_M|other|7.557729
processed_te_m_politics_01319.wav|శ్రీకృష్ణ దేవరాయల కాలానికి చెందిన ఆ కోటలో అంతులేని వజ్ర వైఢూర్యాలు ఉన్నట్లు ఎప్పటి నుంచో ప్రచారం జరుగుతోంది.|Telugu_M|other|7.882792
processed_te_m_health_01126.wav|అదే ఆలస్యంగా మెనోపాజ్ వచ్చే వాళ్లలో బ్రెస్ట్, వూంబ్, ఒవేరియన్ క్యాన్సర్లకు గురయ్యే ప్రమాదం ఎక్కువగా ఉంటుంది.|Telugu_M|other|7.592542
processed_te_m_weather_01640.wav|సాధారణ షాపర్లు రిలయన్స్ డిజిటల్, క్రోమా బ్రిక్ వంటి స్టోర్ల వద్ద సామ్సంగ్ క్రోమ్ బుక్ ను  సొంతం చేసుకోవచ్చు. |Telugu_M|other|7.569333
processed_te_m_politics_03364.wav|అసభ్యకర దృశ్యాల్లో నటించిందన్న ఆరోపణలు ఎదుర్కొంటున్న బిదితా బేగ్ సైతం సెన్సార్ బోర్డ్ తీరుని తప్పు పడ్తోంది.|Telugu_M|other|7.488062
processed_te_m_agri_01637.wav|నిమ్మరసం మామిడి ముక్కలకు చెంచాడు తేనెను, పిసరంత కుంకుమ పువ్వును, ఏలకులు, రోజ్వాటర్లను చిలకరించి ఆస్వాదించండి|Telugu_M|other|8.682667
processed_te_m_health_01381.wav|కేరళలో ఫోరెన్సిక్ మెడికల్ చీఫ్, పోలీస్ సర్జన్ కూడా అయిన డాక్టర్ పీ బీ గుజ్రాల్ ఇదే విషయాన్ని సూచిస్తున్నారు.|Telugu_M|other|7.174583
processed_te_m_weather_01315.wav|అలాంటి టైంలో శేఖర్ కమ్ముల సినిమా లైఫ్ ఈజ్ బ్యూటిఫుల్లో చిన్న నెగెటివ్ క్యారెక్టర్ చేసే ఛాన్సొచ్చింది అతడికి. |Telugu_M|other|7.058500
processed_te_m_education_01104.wav|ఈ ఏడాది ఐఎస్‌బీలో గోల్డ్‌మన్శాక్స్ వారు నిర్వహించిన మేనేజ్మెంట్ శిక్షణకు ఎంపికై ఆరునెలలు శిక్షణ తీసుకున్నారు|Telugu_M|other|8.161563
processed_te_m_finance_02187.wav|అదేవిధంగా ప్రధాని మోదీ ప్రధాన మంత్రి లఘు వ్యాపారిక్ మంథన్ యోజన, స్వరోజ్ గార్ పెన్షన్ పథకాలనూ ప్రారంభిస్తారు. |Telugu_M|other|7.700000
processed_te_m_agri_01042.wav|నూలు యొక్క మరొక భాగాన్ని కట్ చేసి, గాయాల పోమ్ఫోన్ మరియు అరచేతి మధ్య మీ వ్రేళ్ళ ద్వారా ఒక అంచుని కత్తిరించండి|Telugu_M|other|9.013333
processed_te_m_weather_00831.wav|అంతకు ముందు రోజు సందేల శీనుగాడు ఆడుకుని ఆడుకుని ఇంటికి తిరిగొత్తుంటే ఆలపాటోరి ఎంకాయమ్మ ఆణ్ణి అడ్దంగొట్టింది.  |Telugu_M|other|8.184667
processed_te_m_general_02242.wav|కంప్యూటర్ ఆరంభకులు మాన్యువల్ను చదవడం మరియు ఆన్లైన్ ట్యుటోరియల్స్ ద్వారా పనిచేయడం కోసం సమయాన్ని వెచ్చిస్తారు. |Telugu_M|other|7.151375
processed_te_m_weather_01979.wav|మీ దిండుకి చెప్పండి మిమ్మల్ని ఉదయాన్నే లేపమని, ఆశ్చర్యంగా మీకు ఒకోసారి అలారం రాకుండానే, మీకు మెలకువ రావచ్చు. |Telugu_M|other|6.900000
processed_te_m_education_00413.wav|ఎట్టకేలకు పరీక్షల అనంతరం ఐడియా సెల్యులర్ దేశవ్యాప్తంగా ఆరు సర్కిళ్ల పరిధిలో జీ వోల్టే సేవలను ప్రారంభించింది.|Telugu_M|other|8.384000
processed_te_m_weather_01311.wav|ఇది ఎక్స్రే డేటా ఊదాలి తో కనిపించే దృశ్యకాంతి చిత్రం యొక్క మిశ్రమంగా ఉంటుంది. |Telugu_M|other|5.177667
processed_te_m_health_01782.wav|ఇది ఆర్థోడోంటిక్ చికిత్స ఉపయోగించి దంత క్షయాల నయం చేయడానికి కూడా అవకాశం ఉంది.|Telugu_M|other|6.698583
processed_te_m_weather_00987.wav|రోజ్వుడ్ బ్రాంచ్ చాలా పెళుసు, కాబట్టి మీరు నిరంతరం వారి మంచు ఆఫ్ షేక్ ఉండాలి. |Telugu_M|other|5.400000
processed_te_m_finance_02552.wav|ఇలా చేయటానికి, మీ పేరు మరియు వ్యాపార సంబంధిత సమాచారం జాయింట్ స్టాక్ కంపెనీస్ యొక్క నోవా స్కోటియా రిజిస్ట్రీకి సమర్పించాలి, ఇది పేరు శోధనను నిర్వహిస్తుంది. |Telugu_M|other|10.100000
processed_te_m_weather_01655.wav|టర్కీ యొక్క మధ్యధరా తీరంలో కుమార్ యొక్క ప్రపంచ ప్రసిద్ధ రిసార్ట్ పట్టణం ఉంది. |Telugu_M|other|5.142854
processed_te_m_agri_01168.wav|ఒక శిలీంధ్రం వలన ఏర్పడిన ఒక బ్లైట్ ఐర్లాండ్ అంతటా బంగాళాదుంప మొక్కలను తాకింది|Telugu_M|other|6.549333
processed_te_m_agri_00798.wav|నీటి అడుగున ఒక రంధ్రం ద్వారా ఇది ఒక తామ్రం పైప్ లో కాండం నింపిన ఒక చిన్న కూజా|Telugu_M|other|7.754667
processed_te_m_health_02752.wav|వందమందిలో ఏ ఒక్కరికో వచ్చే ఈ వింత వ్యాధి సల్మాన్ ను నాలుగేళ్లుగా వేధిస్తోంది. |Telugu_M|other|4.875813
processed_te_m_general_02012.wav|ప్రపంచంలో అతి పెద్ద సౌర విద్యుత్ ప్లాంట్లలో ఒకటి ఏపీలోని కర్నూలులో ఉన్నదని, దాని సామర్థ్యం వెయ్యి మెగావాట్లని ఆయన చెప్పారు. |Telugu_M|other|8.962521
processed_te_m_health_02435.wav|దీనికి వైద్యులు సరే అనడంతో తనకెంతో ఇష్టమైన శాక్సోఫోన్ వాయిస్తూ ఉంటానని, ఆ సమయంలో శస్త్ర చికిత్స చేయాలని వైద్యులకు చెప్పాడు. |Telugu_M|other|9.090229
processed_te_m_education_03363.wav|మండలంలోని బెండార గ్రామంలోని సబ్సెంటర్లో బుధవారం నుంచి కంటి వెలుగు వైద్యశిబిరం నిర్వహించనున్నట్లు వైద్యురాలు శిల్ప తెలిపారు.|Telugu_M|other|9.418667
processed_te_m_agri_03098.wav|చివరగా కరివేపాకు వేసి వేంచి తీయాలి.అన్నిటిని ఒక పెద్ద పళ్లెంలో వేసుకొని ఖారం,పసుపు మరియు ఉప్పు తగినంత వేసుకుని బాగా కలపాలి. |Telugu_M|other|8.939312
processed_te_m_agri_01764.wav|బెస్ స్వాతంత్ర్య సంపన్న కుటుంబాల నుండి వచ్చింది, మరియు ఒక రైతు కుమారుడు అయిన హ్యారీ ట్రూమాన్ ఆమెను చంపడానికి ఎన్నడూ జరగలేదు|Telugu_M|other|9.184000
processed_te_m_health_02339.wav|అయితే, దీర్ఘకాలిక కాలంలో, ఈ న్యూరోహూరల్ మార్పులు రక్తం వాపు మరియు కార్డియాక్ అవుట్పుట్ లో  మరింత తగ్గింపులకు దారితీస్తుంది. |Telugu_M|other|8.358813
processed_te_m_agri_02719.wav|రైతు ఆత్మహత్యలు, వూరు ఖాళీ అవడం, వలస వంటి వ్యవసాయ సమాజాల్లోని సంక్షోభాల్ని అన్ని సంకలనాల్లో ప్రధాన ఇతివృత్తంగా చిత్రించాడు. |Telugu_M|other|9.055417
processed_te_m_agri_00309.wav|బుద్గాం జిల్లా చరార్, బుద్గాం ప్రాంతాల్లో బాబ్గోశ్ రకం బేరీ పండ్లు ఆగస్టులో పక్వానికి రాగానే మార్కెట్లకు చేర్చి అమ్ముకోవాలి|Telugu_M|other|9.557333
processed_te_m_agri_01421.wav|ప్రతీ నీటి బొట్టుకు మరింత పంట లక్ష్య సాధనకు నాబార్డ్ సూక్ష్మ సాగు నిధిని ఏర్పాటు చేయనున్నట్లు ఆర్థిక మంత్రి జైట్లీ తెలిపారు|Telugu_M|other|8.757333
processed_te_m_weather_01697.wav|సంగారెడ్డి జిల్లా కంగ్టి గ్రామానికి చెందిన కళావతి అనార్యోగంతో, శనివారం ఉదయం అశోక్ నగర్ ప్రాంతంలో ఉన్న ఓ ఆస్పత్రిలో చేరింది.|Telugu_M|other|8.753542
processed_te_m_weather_00213.wav|సఫారీలతో సిరీస్లో తమ బౌలింగ్తో మ్యాచ్ను తిప్పేస్తున్న స్పిన్నర్లు చాహాల్, కుల్దీప్ యాదవ్లపై ధావన్ పొగడ్తల వర్షం కురిపించాడు|Telugu_M|other|9.264396
processed_te_m_education_01446.wav|నిన్న ఇదే విషయమై మాజీ మంత్రి భూమా అఖిలప్రియ ఆ సర్వే చేస్తున్న సూపెర్వైజర్ పై, ఆ ప్రాంత తహశీల్ధార్ పై ఆగ్రహం వ్యక్తం చేసారు.|Telugu_M|other|9.557333
processed_te_m_politics_00674.wav|సిరియాలో పరిస్థితులు మెరుగుపడే వరకు తమ సేనలు అక్కడి నుంచి కదల బోవని క్రెమ్లిన్ అధికార ప్రతినిధి డీమిత్రి పెక్సోవ్ చెప్పారు.|Telugu_M|other|9.403708
processed_te_m_other_02570.wav|రాజ్యం కాదు ప్రజలు తమదిగా భావించే స్వరాజ్యంలో రైతులు, స్త్రీలు, అస్పృశ్యులు, గిరిజనులు, సామాన్యులను ఎలా భాగస్వామ్యం చేయాలి. |Telugu_M|other|8.753542
processed_te_m_agri_02640.wav|కాఫీ మరియు నల్ల టీ కాకుండా, ఇది కుక్క్రోస్ మరియు ఫెన్నెల్ విత్తనాల డికాక్షన్స్ తాగడం  ఉత్తమం|Telugu_M|other|6.400000
processed_te_m_politics_00255.wav|హ్యూస్టన్:మోదీ రాక సందర్భంగా హ్యూస్టన్ నగర మేయర్ సిల్వెస్టర్ టర్నర్ వినూత్న స్వాగతం పలికారు.|Telugu_M|other|6.942396
processed_te_m_agri_01677.wav|ఒక స్పష్టమైన యూజర్ ఇంటర్ఫేస్తో పాటు దాని భారీ నిల్వ సామర్థ్యాన్ని ఇది బాగా ప్రజాదరణ పొందింది|Telugu_M|other|7.082667
processed_te_m_weather_02259.wav|క్రోంవెల్ రోడ్ మీద ఉన్న విస్తారమైన రిపోజిటరీ, జంతు ప్రపంచాన్ని ప్రదర్శనలు భారీ సంఖ్యలో ఉంది. |Telugu_M|other|6.400000
processed_te_m_health_01582.wav|వ్రణోత్పత్తి యొక్క చుక్కలు రక్తం యొక్క చుక్కలను పోలి ఉంటాయి,అయితే రక్తం నీటిలో కడగడంతో, హిప్పో చెమట జంతువు యొక్క తడి చర్మంపై అంటుకుంటుంది.|Telugu_M|other|10.169958
processed_te_m_education_00695.wav|రెండు బ్లాక్డీల్స్ ద్వారా మొత్తం లక్షల షేర్లు చేతులు మారినట్లు ఎక్ఛేంజీల డేటా వెల్లడించింది.|Telugu_M|other|6.464000
processed_te_m_weather_01286.wav|ఇంట్లో దేవుడి ఫోటోలు తీసేసి మావ ఫోటోలు పెడ్తాంరా కొడకా అని రెండు మూడు సార్లు చెప్పింది కూడా. |Telugu_M|other|6.141312
processed_te_m_education_01266.wav|గ్లామర్ రోల్స్‌కి చెక్పెట్టి లేడీ ఓరియంటెడ్ సినిమాలపై ఎక్కువ దృష్టిపెట్టిన స్టార్ హీరోయిన్ త్రిష రీసెంట్గా ఒక క్రేజీ ఛాన్స్ దక్కించుకుంది.|Telugu_M|other|9.834667
processed_te_m_general_01464.wav|మార్కెట్ ను  తప్పుదోవ పట్టించేలా ఇన్ఫోసిస్ తప్పుడు ప్రకటనలు చేసిందని ఈ లా సంస్థ ఆరోపించింది. |Telugu_M|other|6.628917
processed_te_m_health_02815.wav|కార్ల నుండి అధికంగా వెలువడే కార్బన్ మోనాక్సైడ్ కారణంగా నాడీ వ్యవస్థ, గుండె పనితీరు, రక్తంలో ఆక్సీజన్ ప్రవహించే స్థాయికి ఆటంకంగా మారుతుంది. |Telugu_M|other|9.450146
processed_te_m_agri_01674.wav|మెక్సికోలో, తండ్రి మైగుఎల్ హిడాల్గో మెక్సికో సిటీ యొక్క ద్వారాలకు రైతు సైన్యాన్ని నడిపించాడు|Telugu_M|other|7.338667
processed_te_m_weather_02224.wav|ఒక లైట్ బల్బ్‌ను మార్చడానికి ఎన్ని సాఫ్ట్వేర్ ఇంజనీర్లు తీసుకుంటారు? ఏమీలేదు వారు అలా చేయరు. |Telugu_M|other|6.060042
processed_te_m_politics_02345.wav|అంతేతప్ప ఎవరో కోన్ కిస్కా గొట్టాంగాళ్ళు ఆ పిల్ల తల్లిదండ్రులు నీకు నచ్చలేదని బ్రేకులేస్తావా?|Telugu_M|other|6.210958
processed_te_m_agri_01787.wav|చెట్ల నుండి, మరియు పైన్ గడ్డి నుంచి, మిక్సేల్సన్ కొంత బంతిని కప్ యొక్క అనేక అడుగులకి పొందాడు|Telugu_M|other|7.114667
processed_te_m_weather_00937.wav|ఇస్లామిక్ దండయాత్రల తర్వాత ఆఫ్గనిస్థాన్ జమ్మూ కాశ్మీర్, బెలూచీస్థాన్, బంగ్లాదేశ్, తెలంగాణా వంటి ఎన్నో ప్రాంతాలు ముస్లింల స్వాధీనం అయినాయి. |Telugu_M|other|9.300000
processed_te_m_finance_01833.wav|హెచ్డీఐఎల్ దివాలా తీసిన తరువాత కూడా ఆ సంస్థకు పీఎంసీ రుణాలను మంజూరు చేస్తూ వెళ్లడం గమనార్హం. |Telugu_M|other|7.000000
processed_te_m_general_02366.wav|మీరు అగ్నిమాపక మోడల్లో పెట్టుబడులు పెట్టేటప్పుడు సెకన్లలో మొబైల్ హోమ్ని తినే అగ్ని వంటి విపత్తులపై విలువైన విలువలను కూడా ఇది రక్షిస్తుంది. |Telugu_M|other|8.962521
processed_te_m_education_01381.wav|అమరావతి వచ్చిన అశోక్గెల్హట్ కూడా మధ్య ప్రదేశ్ మాజీ ముఖ్యమంత్రిగా అసంతృప్త జీవిగానే వున్నారు.|Telugu_M|other|6.602667
processed_te_m_general_01639.wav|అలా ఈ నేర వ్యవస్థ మొత్తం పోలీసు వ్యవస్థను సృష్టిస్తుంది, నేర న్యాయ వ్యవస్థ, కానిస్టేబుల్స్, జడ్జీలు, ఉరితీసే తలారులు, తీర్పరులూ ఏర్పడతారు. |Telugu_M|other|10.100000
processed_te_m_other_00502.wav|టేక్ ఎవ్రీథింగ్ , సెవెన్త్ డే స్లంబర్, సెంటిమెంట్ కోల్పోకుండా పాటను ఒక రాక్ అంచుని ఇస్తుంది. |Telugu_M|other|5.967146
processed_te_m_general_01964.wav|అదే గ్రామానికి చెందిన కృణాల్ మహేరియా అనే దళిత యువకుడిపై కూడా రాజ్ పుత్లు దాడి చేసి కొట్టారు. |Telugu_M|other|6.245792
processed_te_m_health_00327.wav|అప్పటికే దాత కోసం జీవన్ ‌దాన్ ‌లో పేరు నమోదు చేసుకుని చికిత్స కోసం ఎదురు చూస్తున్న శ్రీకాంత్ ‌తోపాటు ఆస్పత్రి వైద్యులకు సమాచారం అందజేశారు.|Telugu_M|other|9.213750
processed_te_m_general_00025.wav|అదే రోజు భారతదేశం నుంచి కర్తార్పూర్ వెళ్ళే తొలి భక్త బృందంలో పాల్గొనాలని క్యాప్టన్ అమరేందర్ సింగ్ డాక్టర్ మన్మోహన్ సింగ్ ను  ఆహ్వానించారు.|Telugu_M|other|9.334042
processed_te_m_weather_02588.wav|ఇంకొక బెదిరింపు డిస్‌ప్లేలో చాలా ప్రముఖంగా హెడ్ క్రీజ్ ను  పెంచుతుంది, సాధారణంగా రేప్సిస్ కాల్స్ లేదా ఫార్వార్డ్ లంగ్స్ తో పాటుగా ఉంటుంది. |Telugu_M|other|8.900000
processed_te_m_health_00558.wav|ప్యాక్డ్ ఎర్ర రక్త కణాలు తరచుగా రక్తహీనత, రక్తం దైహిక స్వభావం ఇతర వ్యాధుల చికిత్సలో వాడతారు.|Telugu_M|other|7.109375
processed_te_m_health_01438.wav|ఈ సందర్బంలో చాల మంది కష్టపడి వ్యాయామం చేసి వారి శరీర బరువు తగ్గించుకుని స్లిమ్ గా తయారైనారు.|Telugu_M|other|7.360354
processed_te_m_other_01599.wav|ఇంకా సగం విరిగిన స్థంబాలు కూడా వెంటనే తొలగించి పట్టణ ప్రజలకు, వాహన దారులకు ఎటువంటి అంతరాయం కల్గకుండా చూస్తామని బల్ధియా అధికారులు తెలిపారు. |Telugu_M|other|9.995812
processed_te_m_general_01698.wav|మీకు ఇక్కడ భూమి ఉందొ లేదో, మీకు దమ్ముంటే మమ్మల్ని చూపమని అడగండి, మేము చూపిస్తాం అని అన్నాడు. |Telugu_M|other|6.350292
processed_te_m_general_01477.wav|ఏ గోడ విద్యుత్ అవుట్ లెట్ కు పవర్లైన్ అడాప్టర్ ను  కనెక్ట్ చేయడం ద్వారా, అది మీ హోమ్ విద్యుత్ వైరింగ్ పై  డేటాను ఇథర్నెట్ కేబుల్స్‌గా ఉన్నట్లు పంపుతుంది. |Telugu_M|other|9.800000
processed_te_m_other_00717.wav|నాటికి స్వచ్ఛ్‌భారత్ ని  నిర్మించాలన్న మోదీ ప్రభుత్వ ఆలోచన విజయం సాధించాలంటే ప్రతి ఒక్కరిని స్వచ్ఛ్‌భారత్ నిర్మాణంలో భాగస్వామిని చేయాలని స్పష్టం చేసింది. |Telugu_M|other|9.833271
processed_te_m_general_00313.wav|దేశంలోని వేర్వేరు ప్రాంతాల నుంచి బయల్దేరిన యుద్ధ విమానాలు కాశ్మీరుకు చేరగానే రేడియో సైలెన్స్ ను  పాటించాయి. |Telugu_M|other|7.500000
processed_te_m_weather_01049.wav|వచ్చే ఏడాది ప్రేక్షకుల ముందుకు రాబోతున్న ఈ సినిమాని అత్యంత భారీ బడ్జెట్ తో శొభూ యార్లగడ్డ నిర్మిస్తున్నారు. |Telugu_M|other|6.652146
processed_te_m_education_01747.wav|వివరాల్లోకి వెళితే హైదరాబాద్కు చెందిన నర్సింగ్భూషణ్ కుటుంబ సభ్యులు స్వరూప, విజయతో కలిసి కారులో వస్తున్నారు.|Telugu_M|other|7.733333
processed_te_m_finance_00517.wav|ఒకప్పుడు తీరిక లేకుండా సర్వీసులు నడిపి, భారీ ఆదాయం సంపాదించిన పవన్ ‌హన్స్ కొన్నేళ్లుగా కష్టాల్లో సాగుతోంది.|Telugu_M|other|7.871187
processed_te_m_health_00328.wav|నిర్బంధంలో సంతానోత్పత్తి చర్మం కింద నెమ్మది ప్రవర్తనను, చిన్న శరీర పరిమాణం, కొవ్వు నిల్వలకు  దారితీస్తుంది.|Telugu_M|other|7.453229
processed_te_m_general_01032.wav|అంతేకాక క్షిపణి నిరోధక వ్యవస్థలు, రాడార్ డాడ్జింగ్ యంత్రాంగాలతో పాటు ఇతర భద్రతా విశిష్టతలు ఈ విమానాల సొంతం. |Telugu_M|other|8.080167
processed_te_m_general_01703.wav|కరాటే శిక్షకులు గోపాల్ రెడ్డి, ఆర్ఏ స్వామి ఈ శిక్షణలో మహిళా కండక్టర్లకు ముఖ్యమైన కరాటే పంచ్లను నేర్పించారు. |Telugu_M|other|7.836354
processed_te_m_general_01824.wav|ప్రకటనల యొక్క వివిధ సందర్భోచిత ప్రకటనల, శోధన ప్రమోషన్, బ్యానర్ ప్రకటన, మెయిలింగాల ద్వారా ప్రకటనలు మొదలైనవి. |Telugu_M|other|8.231104
processed_te_m_politics_01297.wav|అత్యంత చిన్న వయసులో నోబెల్ బహుమతి అందుకున్న వ్యక్తిగా పాకిస్థాన్ బాలిక మలాలా యూసఫ్జాయ్ చరిత్ర సృష్టించింది.|Telugu_M|other|8.730333
processed_te_m_general_02394.wav|రియో ఒలింపిక్స్ మహిళల రెజ్లింగ్లో కాంస్య పతకం సాధించడం ద్వారా సంచలనాల సాక్షి పేరు యావత్ దేశంలో మారుమోగింది. |Telugu_M|other|8.265937
processed_te_m_agri_02751.wav|కరీంనగర్ జిల్లా హుజురాబాద్ మండలం కాట్రపల్లిలో పైపు నుంచి లీకైన నీటిని పత్తి మొక్కలకు  పోస్తున్న మహిళా రైతు. |Telugu_M|other|6.884333
processed_te_m_education_02174.wav|నాలుగు కాదు ఒకటి చాలు పెళ్లిగానీ, మరోటిగానీ.  ఈ మధ్యన స్పెషల్ భోజనం అంటే మిరపకాయ బజ్జీలు లేనిదే గడవడం లేదు.|Telugu_M|other|8.501333
processed_te_m_general_01654.wav|జైషే మహమ్మద్, లష్కరే తోయిబా, తెహ్రీకే తాలిబాన్ వంటి నానాజాతి ఉగ్రవాద సంస్థలకు ఆశ్రయమిస్తున్నది  పాకిస్తాన్.|Telugu_M|other|7.569333
processed_te_m_general_01883.wav|వీటితో పాటు సోషల్ నెట్ వర్కింగ్ వెబ్ సైట్స్ అయిన ఫేస్‌బుక్, ట్విట్టర్ లాంటి వాటికి ఈజీగా కనెక్ట్ అవ్వోచ్చు. |Telugu_M|other|6.489604
processed_te_m_politics_01987.wav|పిడిఎఫ్ ఫార్మెట్లో ఉన్న ఈ పశ్న పత్రాన్ని ,అధికారిక వెబ్సెట్ నుంచి విద్యార్థులు నేరుగా డౌన్లోడ్ చేసుకోవచ్చు.|Telugu_M|other|6.455312
processed_te_m_politics_00957.wav|గోవాలో కాంగ్రెస్ పక్షనేత చంద్రకాంత్ కవ్లేకర్ నేతృత్వంలోని ఎమ్మెల్యేల బృందం గవర్నర్ మృదులా సిన్హాను కలిశారు.|Telugu_M|other|7.731875
processed_te_m_health_00300.wav|ఇది ఒక పిల్లల చర్మం మోకాలి లేదా ఒక తుపాకీ గాయం అయినా, గాయం డ్రెస్సింగ్ యొక్క సిద్ధాంతాలు ఒకే విధంగా ఉంటాయి.|Telugu_M|other|7.232646
processed_te_m_politics_03309.wav|ఫ్రేమ్ సిట్కాం రేటింగ్స్ లిడియా యొక్క ప్రదర్శన తరువాత ముఖ్యంగా పురుష ప్రేక్షకుల ప్రవాహం, పదునుగా పెరిగింది.|Telugu_M|other|6.988833
processed_te_m_education_02962.wav|ఎంసెట్ ప్రశ్నాపత్రాల లీకేజీపై దర్యాప్తు చేస్తున్న సిఐడి పోలీసులు, దిగ్బ్రాంతి కలిగించే విషయాలు కనుగొన్నారు.|Telugu_M|other|7.072000
processed_te_m_health_01850.wav|స్టేబుల్ఫోర్డ్ స్ట్రోక్ నాటకం ఈవెంట్ మొత్తం స్ట్రోక్స్ కంటే పాయింట్లు స్కోరింగ్ వ్యవస్థను ఉపయోగించి చూపారు.|Telugu_M|other|7.093333
processed_te_m_weather_01126.wav|కెప్టెన్ కుర్చీ లెగ్, చాలా జిమ్లలో సాధారణంగా లభిస్తుంది, రెక్టస్ అబ్డోడినిస్ అలాగే ఆబ్లిక్ తో పనిచేస్తుంది. |Telugu_M|other|7.325521
processed_te_m_politics_02420.wav|ప్రాపర్టీ కన్సల్టెంట్ సిబిఆర్ఇ తన వార్షిక ప్రాపంచిక ప్రాథమిక కార్యాలయ ప్రదేశాల ఖర్చుల సర్వే విడుదల చేసింది.|Telugu_M|other|8.138229
processed_te_m_finance_02614.wav|అందువల్ల కర్ణాటక, మహారాష్ట్ర ప్రభుత్వాలు మొన్‌సాంటో సంస్థకు ఇదివరకే సంజాయిషీని కోరుతూ తాఖీదులను జారీ చేశాయట|Telugu_M|other|7.755083
processed_te_m_education_03224.wav|న్యూఢిల్లీ:రాన్ బాక్సీ మాజీ ప్రమోటర్లు మల్వీందర్ సింగ్, శివీందర్ సింగ్లకు సుప్రీంకోర్టు చివాట్లు పెట్టింది.|Telugu_M|other|8.000000
processed_te_m_politics_03479.wav|కానీ బాలీవుడ్ అప్కమింగ్ బ్యూటీ అలియాభట్ బికినీ సీన్లు మాత్రం బాలీవుడ్లో తెగ ఆసక్తిని క్రియేట్ చేస్తున్నాయి.|Telugu_M|other|7.209417
processed_te_m_agri_00574.wav|కానీ కృష్ణుడు గోవర్ధన పర్వతను తన చిటికెన వేలు మీద పైకెత్తి, రైతులు, కౌహెర్డ్ మరియు వారి పశువులు ఆశ్రయించాడు|Telugu_M|other|9.408000
processed_te_m_politics_02449.wav|నచ్చలేదని పోలింగ్ కేంద్రానికి డుమ్మా కొట్టడం, ఒకవేళ వెళ్లినా నోటా వంటిదానికి గుద్దడం వంటి ఆప్షన్లేవీ ఉండవు.|Telugu_M|other|7.232646
processed_te_m_finance_02037.wav|మిస్డ్ కాల్, ఎస్ఎంఎస్, ఆన్లైన్ వంటి మార్గాల ద్వారా మీరు మీ వడ్డీ జమ అయిందా లేదా తెలుసుకునే వెసులుబాటు ఉంది. |Telugu_M|other|6.861125
processed_te_m_weather_00472.wav|స్టౌ మీద పాన్ పెట్టి కొద్డిగా నూనె వేసి వేడి అయ్యాక అందులో సన్నగా తరిగిన పచ్చిమిర్చి, ఉలిపాయ ముక్కలు వేసి ఫ్రై చేసుకోవాలి. |Telugu_M|other|8.358813
processed_te_m_general_00585.wav|ప్రపంచ జనాభాలో ఎనిమిదవ 'ది క్యూబ్', చరిత్రలో అత్యంత ప్రాచుర్యం పొందిన పజిల్ మరియు ఎర్నో రూబిక్స్ యొక్క రంగురంగుల రూపకల్పన. |Telugu_M|other|8.800000
processed_te_m_politics_03425.wav|ఆదివారం హైటెక్స్‌లో నిర్వహించిన ప్రత్యేక కార్యక్రమంలో ఇరాన్ కాన్సులేట్ జనరల్ హగ్సన్ ఘోమీ ఆయనకు ఈ అవార్డును ప్రదానం చేశారు.|Telugu_M|other|8.231104
processed_te_m_agri_00671.wav|గంటకు ఒక గంట, ఒక పూల్ నిచ్చెన, నేల వస్త్రం మరియు శిధిలాల కవర్|Telugu_M|other|7.104000
processed_te_m_health_01720.wav|రొమ్ము క్యాన్సర్ తర్వాత భారతీయ మహిళల్లో గర్భాశయ క్యాన్సర్ చాలా సాధారణంగా వచ్చే క్యాన్సర్ గా దీనిని నిపుణులు చెప్తూ ఉంటారు.|Telugu_M|other|8.275313
processed_te_m_weather_00787.wav|అలాగే ప్రత్యేకంగా ఈ సినిమా కోసం మా సర్వెంట్ ను అబ్జర్వ్ చేసి మరి ఆమె నుండి కొన్ని మ్యానరిజమ్స్ నవ్వుతూ కాపీ కొట్టాను కూడా. |Telugu_M|other|8.428479
processed_te_m_agri_00846.wav|ఈ లాటిన్ పేరు కుంకుమ తిస్టిల్ కోసం ఒక మౌత్ఫుల్, ఇది కట్ పుష్పం వాణిజ్యానికి అద్భుతమైన పూలని ఉత్పత్తి చేసే ఒక తినదగిన మొక్క|Telugu_M|other|10.165333
processed_te_m_politics_02469.wav|బాహుబలి ద కన్‌క్లూజన్ ట్రైలర్ సగం రోజులోనే కోటికి పైగా వ్యూస్ దాటుకుని గంటల్లో రికార్డు సృష్టించి చరిత్ర పుటలు లిఖించింది.|Telugu_M|other|8.637458
processed_te_m_other_03081.wav|అయితే ఉల్లిపాయలు తిననివాడు అయ్యుండాలని, ముఖంపై చిరునవ్వు చెదరకుండా మూడు పూటలా వంట అతడే చేయాలని కొన్ని కండిషన్లు పెట్టింది. |Telugu_M|other|8.100000
processed_te_m_finance_01471.wav|అలాంటి వారి మేధాశక్తిని గుర్తించి, పిల్లల భవిష్యత్ ‌కు  బంగారుబాట వేయాలంటే పొదుపు పట్ల వారికి తగిన అవగాహన కల్పించాల్సిందే.|Telugu_M|other|8.625833
processed_te_m_other_02179.wav|ఒక హిందీ నవల ఆధారంగా వస్తున్న ఈ ఇంగ్లీష్ సినిమాని తెలుగు లో రాజమౌళి దర్శకత్వంలో , రెహ్మాన్ మ్యూజిక్ దర్శకత్వంలో రాబోతుంది.|Telugu_M|other|8.091771
processed_te_m_politics_03561.wav|డెహ్రడూన్ వేదికగా ఐర్లాండ్ తో  జరిగిన మ్యాచ్ లో ఆప్గనిస్తాన్ టీంలో అత్యధిక స్కోరు నమోదు చేసిన జట్టుగా చరిత్ర సృష్టించింది.|Telugu_M|other|8.637458
processed_te_m_politics_02025.wav|మినరల్ వాటర్ రాళ్ళ నుండి ప్రవహిస్తుంది మరియు ఈతకు తగినది. స్థానికులు ఇది రంగును మార్చగల సామర్థ్యాన్ని కలిగి ఉందని చెబుతారు|Telugu_M|other|7.998896
processed_te_m_agri_00611.wav|కార్స్ట్ స్థలాకృతి యొక్క భూగర్భ నీటి ఉపరితలం నుండి కూలిపోయే అవకాశం ఉన్న మా అద్భుతమైన చానెల్స్ మరియు గుహలను కాపలా చేస్తుంది|Telugu_M|other|10.176000
processed_te_m_agri_02794.wav|అంతర్పంటలు, పండ్ల తోటలు, కూరగాయల సాగు మొదటి, రెండు, మూడు పంటలు తదితర వాటిని యాప్ లో  సమగ్ర వివరాల నమోదుకు ఆప్షన్లు ఉంటాయి. |Telugu_M|other|8.927708
processed_te_m_education_02541.wav|అయితే లోకాయుతుల నీతిని, జీవన విధానాన్ని ఎట్లా రచించాలి? దీనికి శత్రువులకు కూడా ఆశ్చర్యం గొలిపే వృత్తాంతం భారతం లోనే వుంది.|Telugu_M|other|10.080000
processed_te_m_education_02932.wav|కాల్డేటా, సీసీ కెమెరాల ఫుటేజీలు పరిశీలించి మరింత లోతుగా దర్యాప్తు చేస్తామని రేగొండ ఎస్సై గుర్రం కృష్ణప్రసాద్ వెల్లడించారు.|Telugu_M|other|8.815625
processed_te_m_finance_00141.wav|సీతామహాలక్ష్మి నాలుగు రోజులు వంటింటి చిట్కాలు, బొద్దింకలు వాటి నివారణ, చిన్న మొత్తాల పొదుపు లాంటి గృహీణులకు కావల్సిన శీర్షికలు వ్రాసింది.|Telugu_M|other|9.682354
processed_te_m_education_00806.wav|జీ వీడియో కాలింగ్‌కు అవకాశం ఉన్న ఈ ఫోన్లో 'షేక్ అండ్ షేర్', మల్టీప్లేయర్ గేమింగ్, డూడ్లింగ్ వంటి ఫీచర్లు నిక్షిప్తం చేశామని పేర్కొన్నారు.|Telugu_M|other|9.583438
processed_te_m_agri_02742.wav|హోమర్ ఎద్దులను చంపడం, వాటి మాంసాన్ని కాల్చడం, ఆ కాల్చిన మాంసాన్ని గోధుమ గంజిలో కలిపి ఆరగించడం వంటి అహార వైపరీత్యాన్ని పదే పదే వర్ణించాడట. |Telugu_M|other|9.600000
processed_te_m_politics_00113.wav|ఓ అడల్ట్ వెబ్‌సైట్ ‌కు  చెందిన పదాలను డ్రెస్ ‌పై  రాసుకున్న ఆ మహిళ సదరు వెబ్‌సైట్ ప్రచారం కోసమే ఆ పని చేసిందని తరువాత నిర్ధారణకు వచ్చారు.|Telugu_M|other|9.670729
processed_te_m_finance_00350.wav|ఈ ఆప్సన్ లో మీరు డెబిట్ కార్డు లేక క్రెడిట్ కార్డు, నెట్ బ్యాంకింగ్, ఎయిర్టెల్ బిల్లింగ్ వంటి వాటి ద్వారా మెంట్ మెథడ్ ఆప్షన్ ఎంచుకోవచ్చు.|Telugu_M|other|8.776771
processed_te_m_politics_01785.wav|రాబోయే ఐదేళ్లలో ఆయుష్‌రంగాన్ని మూడింతలు చేయడానికి తమ మంత్రిత్వశాఖ కట్టుబడి ఉందని ఆయుష్ మంత్రిత్వశాఖ కార్యదర్శి వైద్యరాజేష్ కొటేచ అన్నారు.|Telugu_M|other|9.786833
processed_te_m_other_00704.wav|గుత్తా సుఖేందర్ రెడ్డి నాడు టీడీపీ నుంచి కాంగ్రెస్లోకి వెళ్లే క్రమంలో, సుఖేందర్ రెడ్డికి కంచర్ల బ్రదర్స్‌కు రాజకీయంగా వైరుధ్యం ఏర్పడింది. |Telugu_M|other|9.171500
processed_te_m_finance_00621.wav|రక్షణ, మూలధన వ్యయం, రాయితీలు, పెన్షన్లు లేదా వడ్డీ చెల్లింపులు మొదలైన అంశాల మీద మన ప్రభుత్వం ఎంతెంత ఖర్చు చేస్తోందో మీరు క్రింద చూడవచ్చు.|Telugu_M|other|9.786833
processed_te_m_finance_00224.wav|బ్యాంకు ఫిక్స్ డ్  డిపాజిట్లపై వడ్డీ తగ్గుతోంది.ఇదే ఆసరాగా చేసుకొని జీవనం సాగించే పెద్దలకు, సీనియర్ సిటిజన్లకు ఇది కొంత నిరాశ కల్గించేదే.|Telugu_M|other|10.088688
processed_te_m_education_00262.wav|జీన్ కొద్ది క్షణాల మౌనం తర్వాత హ్యాండ్ బాగ్  తెరిచి అందులోంచి చిన్న పెట్టెని తీసి దాని మూత తెరిచి అతని ముందు ఉంచింది అందులో ఓ ఉంగరం ఉంది.|Telugu_M|other|9.962667
processed_te_m_weather_01394.wav|నిన్న 'భలే మంచి రోజు' ఆడియో ఫంక్షన్ కి  అతిథిగా విచ్చేసిన రానాకు స్టేజ్ ఎక్కగానే సుమ దగ్గర్నుంచి 'బాహుబలి కి సంబంధించిన ప్రశ్నే ఎదురైంది.|Telugu_M|other|9.500000
processed_te_m_other_00353.wav|చంద్రబాబు లాంటి నేతలు స్వాతంత్య్ర పోరాట కాలంలో ఉంటే మనకు స్వాతంత్య్రం అక్కర్లేదని చెప్పేందుకు కూడా వెనకాడి ఉండేవారు కాదని ఎద్దేవా చేశారు. |Telugu_M|other|8.800000
processed_te_m_other_02843.wav|కాలువ మొత్తం సిల్టు పేరుకుపోయి, చాలాచోట్ల లైనింగ్ చెదిరిపోయి, గేట్లు, చానళ్లు అధ్వాన్న స్థితికి చేరి ఆయకట్టుకు నీరందని దుస్థితి నెలకొంది. |Telugu_M|other|9.067021
processed_te_m_general_02119.wav|డిఫెండర్ ఒక గోల్ఫ్ బెట్టింగ్ గేమ్ లేదా పాయింట్ ఆట మూడు గోల్ఫ్‌ల సమూహం కోసం సరిపోతుంది, కానీ అది సులభంగా నాలుగు గోల్ఫర్లు బృందంతో ఆడవచ్చు. |Telugu_M|other|9.322437
processed_te_m_finance_00555.wav|లావాదేవీల ట్రాకింగ్ సూపర్ మార్కెట్లు, ఆన్ ‌లైన్ వెబ్ ‌సైట్లు, బయట షాపింగ్ లో పాయింట్ ఆఫ్ సేల్స్ వద్ద డెబిట్ కార్డు స్వైప్ చేయడం మనందరికీ అలవాటైన విషయమే.|Telugu_M|other|9.775229
processed_te_m_education_01649.wav|ప్రస్తుతం తమన్ చిరంజీవి కోసం ఓ స్పెషల్ సాంగ్ ని కంపోజ్క్ చేసే పనిలో ఉన్నాడు.|Telugu_M|other|5.801250
processed_te_m_agri_01843.wav|టమోటా మొలకల రెండవ టాప్ డ్రెస్సింగ్ మొదటి దశ పద్నాలుగు రోజుల ద్వారా వెళుతుంది|Telugu_M|other|6.085625
processed_te_m_general_01394.wav|ఇక ఈ షో ద్వారా టెలివిజన్ కపుల్స్ డాన్స్ పెర్ఫార్మెన్స్ ని అందరు చూడనున్నారు. |Telugu_M|other|4.900000
processed_te_m_weather_01065.wav|సాధారణంగా ఫస్ట్ లవ్ ని  పెళ్లి చేసుకునే కుర్రాళ్లు ఐదు శాతానికి మించి ఉండరు. |Telugu_M|other|4.759708
processed_te_m_finance_01664.wav|అలా కాకుండా మీ ఈపీఎఫ్ ‌ను  కొత్త కంపెనీకు బదలీ చేసుకుంటే పన్ను ఆదా అవుతుంది.|Telugu_M|other|5.920708
processed_te_m_health_00480.wav|ఒక పథ్యసంబంధ చమురు గుండె వ్యాధులు మరియు నాడీ వ్యవస్థ చికిత్స సమయంలో తీసినవి.|Telugu_M|other|5.793000
processed_te_m_general_00833.wav|తమిళనాడు నుంచి వచ్చిన ఈ ఇంజనీర్ స్మార్ట్ బాయ్' అని డేవ్ వాట్మోర్ కొనియాడాడు. |Telugu_M|other|5.400000
processed_te_m_education_00807.wav|ఈ సందర్భంగా వీరిద్దరి మధ్య కేసిఆర్ పెడరల్ ప్రంట్ పై చర్చ జరిగినట్లు సమాచారం.|Telugu_M|other|5.930667
processed_te_m_other_01685.wav|తాను వాడే చార్కోల్ పెన్సిళ్లతో సమస్యేంటంటే ఓ చిన్న గీతను చెరపడం కూడా కష్టమే. |Telugu_M|other|5.793000
processed_te_m_agri_00772.wav|ఈ మొక్కలను సోమవారం ఇదే గ్రామానికి చెందిన దుస్స లింగయ్యకు చెందిన మేకలు మేశాయి|Telugu_M|other|6.304000
processed_te_m_education_00967.wav|ప్రపంచ కప్ టోర్నీలో ఎలాంటి ఒత్తిడికి గురి కాకుండా, ప్రత్యేకంగా తాష్కెంట్లో శిక్షణ పొందింది.|Telugu_M|other|6.197333
processed_te_m_health_01676.wav|వడ్డెల్లి వెంకటేశ్వర్లు చిత్తశుద్ధితో చేసిన ఈ రచన ద్వారా తన గుండె బరువును కొంత దింపుకున్నా.|Telugu_M|other|6.187750
processed_te_m_education_01769.wav|తాజాగా టీవీ నటి డెబినా బొనర్జీ బాత్టబ్లో బోల్డ్‌గా చేసిన ఫొటోషూట్ ఫొటోలు షేర్ చేసుకున్నారు.|Telugu_M|other|7.498667
processed_te_m_health_00206.wav|అతను తనను తాను నాస్తికుడు మరియు ఒక అవుట్డోర్ సెక్స్ మార్పిడి చేయించుక్కొన్నట్టు  భావించింది|Telugu_M|other|6.570875
processed_te_m_agri_00501.wav|అందువల్ల ఆరెంజ్ దుస్తుల ప్రతి అమ్మాయి మరియు స్త్రీ యొక్క వార్డ్రోబ్‌ను పూర్తిగా పూరిస్తుంది|Telugu_M|other|7.072000
processed_te_m_education_02636.wav|అది ఆ జీవుని యొక్క సంకల్పబలం, తనకి గల ప్రారబ్ధ, ఆగామి, సంచితం అనే కర్మలపైన ఆధారపడి ఉంటుంది.|Telugu_M|other|8.234667
processed_te_m_health_01138.wav|విరేచనాలు లేదా డయేరియా పసిపిల్లల నుంచి వృధ్ధుల వరకు అన్ని వయసుల వారికి వచ్చే సాధారణ వ్యాధి.|Telugu_M|other|6.269021
processed_te_m_other_02560.wav|అయితే సీఏం స్వయంగా వచ్చి తన కూతురిని చూడాలని బాధితురాలి తల్లి రుఖ్సానా బీబీ డిమాండ్ చేశారు. |Telugu_M|other|6.489604
processed_te_m_agri_02266.wav|బ్రేక్ఫాస్ట్ ఉడికించిన గుడ్లు మరియు పంచదార లేకుండా టీ, టీతో క్యాబేజీ లేదా తృణధాన్యాల తో వంట |Telugu_M|other|7.605333
processed_te_m_education_02682.wav|తమిళనాడు చీఫ్ సెక్రటరీ కె జ్ఞాన్దేశికన్ కేంద్రహోంశాఖ కార్యదర్శి రాజీవ్ మహర్షికి లేఖ రాశారు.|Telugu_M|other|7.754667
processed_te_m_other_02469.wav|ఇదిలా ఉండగానే రామ్ ప్రస్థుతం గరుడా వేగ ఫేమ్ ప్రవీణ్ సత్తారు దర్శకత్వంలో కూడా నటిస్తున్నాడు.|Telugu_M|other|6.083250
processed_te_m_general_01107.wav|విద్యార్థి సంఘ ఎన్నికల్లో ఆమె వాగ్ధాటి, అవగాహన, చొరవ వేలాది మంది విద్యార్థులను ఆకట్టుకొంది.|Telugu_M|other|6.361896
processed_te_m_politics_00636.wav|పోలీసుల కథనం ప్రకారం, ఢిల్లీకి చెందిన మహిళకు బికనేర్లోని రిడ్మల్సర్ పురోహిటన్లో స్థలం ఉంది.|Telugu_M|other|7.592812
processed_te_m_weather_01714.wav|సినీ నటుడు విజయ్ సాయి ఆత్మహత్యకు గల కారణాలు ఏంటనే కోణంలో పోలీసులు దర్యాప్తు వేగవంతం చేశారు. |Telugu_M|other|6.350292
processed_te_m_politics_02874.wav|అలా లీకైన వీడియోని అనేక స్థానిక టీవీ ఛానల్స్ ప్రసారం చేయడంతో, అవాక్కవ్వడం అధికారుల వంతైంది.|Telugu_M|other|6.872729
processed_te_m_finance_01690.wav|బిట్స్ పిలానీకి సంబంధించిన కోర్సుల ఫీజు విషయంలో హెచ్ ‌సి ఎల్ పాక్షికంగా ఫీజులను భరిస్తుంది.|Telugu_M|other|6.675354
processed_te_m_politics_00205.wav|ఈ ఔషధాన్ని మెక్మియోర్ కాంప్లెక్స్ అని పిలుస్తారు.సారూప్య ఔషధాల సారూప్య ఔషధ లక్షణాలు ఉంటాయి.|Telugu_M|other|7.592542
processed_te_m_health_00606.wav|ఒక వైద్యుడు సాధారణంగా మీ చర్మం ఎలా ఉంటుందో దానిపై ఆధారపడి ఇచ్టియోసిస్ ‌ను  నిర్ధారిస్తుంది.|Telugu_M|other|7.453229
processed_te_m_finance_01732.wav|వీరయ్య ఏదైతే బ్యాంకు అకౌంట్లో డిపాజిట్ చేశారో, ఆ అకౌంట్ వివరాలను దర్యాప్తు బృందం రాబట్టింది|Telugu_M|other|6.300000
processed_te_m_finance_02236.wav|పనివేళల్లో అందించే టీ, కాఫీ, స్నాక్స్ మొదలైన వాటి విలువపై ఉద్యోగికి ఎలాంటి పన్ను వర్తించదు. |Telugu_M|other|6.547646
processed_te_m_health_00753.wav|సున్నితమైన శరీర తత్త్వం ఉన్న వాళ్ళు వీటిని చర్మం మీద అప్లై చేస్తే మంట పుట్టే అవకాశం ఎక్కువ.|Telugu_M|other|6.686979
processed_te_m_education_01386.wav|కేవలం ఒక కుమార్తె, సెమ్ప్రోనియ, మరియు ఇద్దరు ప్రసిద్ధ కుమారులు పెద్దవాళ్ళు జీవించి ఉన్నారు.|Telugu_M|other|6.739687
processed_te_m_politics_01756.wav|కళ్యాణ్ నిర్మాణంలో కె ఎస్ రవికుమార్ డైరెక్ట్ చేసిన ఈ చిత్రం ప్రాఫిటబుల్ వెంచర్ గా మారనుంది.|Telugu_M|other|5.801250
processed_te_m_politics_00779.wav|ఇసుక మాఫీయాలను, మహిళ ఎమ్మార్వోను టీడీపీ ఎమ్మెల్యే జుట్టు పట్టుకుని ఈడ్చుకుని వెళితే కేసులు కూడా పెట్టలేదు.|Telugu_M|other|7.035271
processed_te_m_other_01002.wav|రాష్ట్రానికి విపత్తు నిధులిచ్చాం,ఇంకోటి ఇచ్చాం అని అంటారే,అవన్నీ రాష్ట్ర ప్రభుత్వాలకూ కేంద్రం ఇచ్చేవే కదా. |Telugu_M|other|6.872729
processed_te_m_politics_00871.wav|కశ్మీర్ లోయలోని కొన్ని ప్రాంతాలలో తన ఉనికిని చాటేందుకే స్వతంత్య్ర కశ్మీర్ గా పాకిస్థాన్ ప్రచారం చేస్తోంది.|Telugu_M|other|7.313917
processed_te_m_health_02176.wav|నా బ్రతుకు ఎలాగు అయిపోయింది,అభం శుభం తెలీని నా బిడ్డను కాపాడి, దానికి ఒక మంచి జీవితం ఇవ్వండి అని అడిగింది. |Telugu_M|other|7.267479
processed_te_m_health_00226.wav|సాంప్లింగ్ వైవిధ్యత కోసం అకౌంటింగ్, గాయం కింద రిపోర్టింగ్, మరియు ఘాతపు గాయం ప్రమాదం,వక్రతలు సెన్సార్ లోపం.|Telugu_M|other|8.115000
processed_te_m_other_02260.wav|ఈ సమయంలో తెలిసిన స్వరకర్తలు లియోనెల్ పవర్, జాన్ టన్స్టబుల్, గిల్లెస్ బిన్చోయిస్, మరియు గులైమ్ డుఫే ఉన్నారు|Telugu_M|other|7.987292
processed_te_m_finance_02153.wav|హైదరాబాద్లో ఏటా కోట్ల రూపాయలు టర్నోవర్ చేసే క్యాబ్ సంస్థలు పన్ను ఎగ్గొట్టేందుకు అడ్డదారులు తొక్కుతున్నాయి. |Telugu_M|other|6.872729
processed_te_m_politics_02222.wav|ఆంతోసియాన్ డెల్ఫినిన్ బ్లుష్ఎరుపు నుండి ఒక ఆమ్ల ద్రావణంలో వైలెట్ నీలంకు ఒక ప్రాథమిక పరిష్కారంలో మారుతుంది.|Telugu_M|other|8.673438
processed_te_m_politics_02649.wav|అనంతపురం జిల్లా శెట్టూరు మండలం పెరుగుపాళ్యం గ్రామంలో గురువారం ఈతకువెళ్లి ఇద్దరు విద్యార్థులు మృతి చెందారు.|Telugu_M|other|6.570875
processed_te_m_finance_02563.wav|బాగా వడ్డీ రేట్లు మరియు బలమైన గృహ యజమాని ఈక్విటీలతో పెరుగుతున్న గృహ ఖర్చులు పెరగడంతో ఈ బూమ్ ఆజ్యం పోసింది. |Telugu_M|other|7.348750
processed_te_m_education_02946.wav|బానిసత్వం సమస్యకు పరిష్కారం లభించే మొట్టమొదటి ప్రయత్నంగా ఉన్నందున, మిస్సౌరీ రాజీ యొక్క గడియారం ముఖ్యమైనది.|Telugu_M|other|7.791875
processed_te_m_agri_03086.wav|దాని సున్నితమైన చేతితో చెక్కిన కవర్తో ఉన్న ఈ చెక్క పెట్టె మీ బ్లింగ్ ను  నిల్వ చేయడానికి పరిపూర్ణ ప్రదేశం. |Telugu_M|other|6.756625
processed_te_m_politics_01872.wav|జియన్‌రావు‌ కమిటి నివేదిక అందకముందే ముఖ్యమంత్రి జగన్ అసెంబ్లీలో మూడు రాజధానుల ప్రకటన చేశారని గుర్తుచేశారు.|Telugu_M|other|7.093333
processed_te_m_education_00934.wav|పీటర్హెయిన్స్ నేతృత్వంలో యాక్షన్ ఎపిసోడ్స్ కోసం రాణా తీసుకున్న శిక్షణ ఈ టీజర్లో ప్రధాన ఆకర్షణగా నిలిచింది.|Telugu_M|other|8.394667
processed_te_m_general_01767.wav|మరుసటి ఉదయం దేశ భూకంప సర్వీస్ ఆఫ్గనిస్తాన్ లో, హిందూ మతం కుష్ పర్వతాల లో, అక్కడ ఒక భూకంపం అని నివేదించారు. |Telugu_M|other|7.847979
processed_te_m_finance_02605.wav|పశ్చిమాసియా దేశాల్లోని భారతీయ సంతతి ప్రజలు పంపే డబ్బు మొత్తాలు తగ్గి, విదేశ మారక ద్రవ్య నిల్వలు పడిపోవచ్చు|Telugu_M|other|7.221042
processed_te_m_general_00973.wav|ఆ క్రమంలో అమెజాన్ అడవుల్లో చెలరేగిన మంటలను ఆర్పేందుకు యుద్ధ విమానాలను ఫ్రాన్స్ అధికారులు రంగంలోకి దించారు. |Telugu_M|other|7.070104
processed_te_m_health_01813.wav|భార్యకు బదులు పెళ్లాం, భర్తకు బదులు మొగుడు, రక్తం బదులు నెత్తురు అనే తెలుగు మాటలు ఉన్నాయి కదా, వాడుకోలేమా?|Telugu_M|other|7.488062
processed_te_m_education_03003.wav|ప్రస్తుతం నాగార్జున, సోగ్గాడే చిన్ని నాయన తో బిజీగా ఉంటే, కార్తీ, కాష్మోరా అనే మూవీ షూట్ లో బిజీగా ఉన్నాడు|Telugu_M|other|8.224000
processed_te_m_agri_02455.wav|సేంద్రీయ పిండితో తయారు చేయబడిన ఇన్క్రెడిబుల్ పిండి మరియు ఉత్పత్తి యొక్క అత్యధిక కొన వద్ద ఎంపికైన పదార్థాలు|Telugu_M|other|7.975688
processed_te_m_agri_00641.wav|రొమాంటిక్ లిరిక్ "ప్యూర్ లవ్, శిశువు ఇది స్వచ్ఛమైన ప్రేమ, పాలు మరియు తేనె మరియు కెప్టెన్ క్రంచ్ మరియు ఉదయం|Telugu_M|other|9.290667
processed_te_m_general_02406.wav|టీనేజర్ అయిన జావెలిన్ థ్రోయర్ నీరజ్ చోప్రా వరల్డ్ చాంపియన్షిప్లో స్వర్ణ పతకం సాధించిన మొదటి భారతీయ అథ్లెట్|Telugu_M|other|7.279083
processed_te_m_health_02565.wav|రొమ్ము క్యాన్సర్ మందులు అరోమాటాస్ ఇన్హిబిటర్స్ అరోమాసిన్, ఆర్మిడెక్స్, మరియు ఫెమారా వంటివి అని పిలుస్తారు.|Telugu_M|other|7.580938
processed_te_m_education_02716.wav|డిస్కో యొక్క బ్రెండన్ యురీ వద్ద ఒక అమ్మాయి ఒక టెన్టకిల్ జీవిలో మర్ఫార్స్ చేస్తాడు మరియు అతనిని చంపేస్తాడు.|Telugu_M|other|8.559688
processed_te_m_other_01730.wav|పాకిస్థాన్ ను దూరంగా పెట్టి సార్క్ కు  బదులుగా బిమ్ స్టెక్ ను బలోపేతం చేయాలని ప్రధాని మోడీ భావిస్తున్నారు. |Telugu_M|other|6.768250
processed_te_m_politics_01820.wav|బిజెపి వైఫల్యానికి కారణం మనోహర్ పారికర్ వారసుడిగా వచ్చిన లక్ష్మీకాంత్ పార్శేకర్‌కు  నాయకత్వ లక్షణాలు లేకపోవడం అంటున్నారు.|Telugu_M|other|8.303750
processed_te_m_politics_01899.wav|ముఖ్యమంత్రి చంద్రబాబు పుణ్యక్షేత్రంకు చేరుకోగానే విజయవాడ కతోలిక పీఠం మోన్సిజ్ఞోర్, పుణ్యక్షేత్రం రెక్టర్ లు పూజలు చేశారు.|Telugu_M|other|9.055417
processed_te_m_politics_02203.wav|అజయ్ దేవగన్ సపోర్ట్‌తోనే తనకు అవకాశాలు వస్తున్నాయంటూ బాలీవుడ్లో ప్రచారం జరగడంపై హాట్ భామ ఇలియానా ఘాటుగా రెస్పాండ్ అయింది.|Telugu_M|other|9.067021
processed_te_m_finance_00339.wav|నాట్లు పూర్తి కావాలని ఈ నెలాఖరుకు లక్ష్యం నిర్ధేశించగా పెట్టుబడి రుణాలు మాత్రం ఆగస్టు నెలాఖరుకు అందించాలని నిర్ధేశించారు.|Telugu_M|other|8.277542
processed_te_m_general_01616.wav|సతీశ్ ధావన్ అంతరిక్ష కేంద్రం మొదటి లాంచ్ ప్యాడ్ నుంచి పీఎస్ఎల్వీ సీ రాకెట్ ద్వారా హైసిస్ ఉపగ్రహాన్ని ఇస్రో ప్రయోగించింది. |Telugu_M|other|8.323979
processed_te_m_finance_02557.wav|తెలివి తేటలు కలిగిన ఇంకొందరు గతంలో యుపిఏ హయాంలో చేసిన అప్పు కంటే మోడీ చేసిన అప్పు తక్కువ శాతం అంటూ సమర్ధనకు పూనుకున్నారు. |Telugu_M|other|8.451688
processed_te_m_weather_01052.wav|భారీ ఫ్యాన్సీ ఆఫర్స్ వస్తున్నాయి, దాంతో ఈ సినిమా తమిళ స్యాటిలైట్ హక్కులకు  మాత్రం అప్పుడే అమ్మొద్దని నిర్మాతలకు చెప్పాడట.|Telugu_M|other|7.604167
processed_te_m_politics_01878.wav|తమ రాష్ట్ర మహిళ ఆర్మీలో ఉన్నత స్థాయికి చేరడం పట్ల గర్వంగా ఉందని, మేజర్ పోణుంగ్ డోమింగ్ చరిత్ర సృష్టించారని ట్వీట్ చేశారు.|Telugu_M|other|8.265937
processed_te_m_education_02364.wav|కాగా సినిమాలలో నటిస్తూ బిజీ గా ఉన్నపటికీ ఈ ముద్దుగుమ్మ ఎప్పుడూ జిమ్లో వర్కౌట్స్ చేస్తూ బాడీని తన కంట్రోల్లో ఉంచుకుంటుంది.|Telugu_M|other|9.024000
processed_te_m_education_02163.wav|జగదీష్, రాఘవన్లాంటి ఆత్మీయులు నన్ను ఆదుకోక పోతే ఇంకా నా జీవితంలో ఎన్ని విషాదమైన ఎపిసోడ్లు ఉండేవో తల్చుకుంటేనే భయంగా ఉంది.|Telugu_M|other|9.408000
processed_te_m_finance_00117.wav|ఈక్విటీ మార్కెట్లు బాగా పెరిగిన సందర్భాల్లో ఫండ్ మేనేజర్ డెరివేటివ్ ‌లో ఈక్విటీ పొజిషన్ల ఆధారంగా షార్ట్ ‌కు  వెళుతుంటారు.|Telugu_M|other|8.701875
processed_te_m_other_01874.wav|తను కామెడీ అనుకుని చేసిందంతా భరించలేని టార్చర్ గా మారి,ఎప్పుడెప్పుడు థియేటర్లోంచి బయట పడిపోదామా అని ఎదురు చూసేట్టు చేసింది అని చెప్పారు. |Telugu_M|other|8.521354
processed_te_m_general_01437.wav|విద్యుత్ వైరింగ్ సర్క్యూట్ బ్రేకర్లు లేదా ఫ్యూజెస్ ద్వారా మీ విద్యుత్ ప్యానెల్ వదిలి ఒకసారి, అది స్విచ్ ల  ద్వారా లైటింగ్ ప్రవహిస్తుంది. |Telugu_M|other|8.000000
processed_te_m_politics_01883.wav|తాజాగా బాలీవుడ్ దర్శకులు సాజిద్ ఖాన్, సుభాష్ఘయ్, లవ్‌రంజన్‌పై గురువారం పలువురు ఆరోపణలు చేసిన నేపథ్యంలో వారిపై తీవ్ర నిరసనలు వస్తున్నాయి.|Telugu_M|other|10.193188
processed_te_m_finance_02242.wav|వంట గ్యాస్, రైల్వే ప్రయాణం, ఇతర మరికొన్ని కారణాల వల్ల ప్రమాదాలు సంభవించి మరణించినా, భీమా,వారికో లేదా వారి కుటుంబానికో అండగా నిలుస్తుంది.|Telugu_M|other|9.300000
processed_te_m_health_02708.wav|డాక్టర్ను కన్సల్ట్ చేయడం నుంచీ పేషంట్ ఆపరేషన్, వ్యాధుల చికిత్స, నివారణ వంటి అనేక అంశాల్లో టెక్నాలజీ వహిస్తున్న ప్రాధాన్యం అంతాఇంతా కాదు. |Telugu_M|other|9.100000
processed_te_m_general_00149.wav|భారత నావికాదళ మాజీ అధికారి కులభూషణ్ జాదవ్ ని  గూఢచారిగా చిత్రీకరిస్తూ పాకిస్తాన్ సైనిక న్యాయస్థానం మరణశిక్ష విధించడం అత్యంత కిరాతక చర్య. |Telugu_M|other|10.193188
processed_te_m_health_01666.wav|క్రమం తప్పకుండా వ్యాయామం చేయడం వల్ల సంపూర్ణ ఆరోగ్యాన్ని పొందవచ్చని హెచ్ డబ్ల్యూ బీ ఇంటర్నల్ ఫైనాన్సియల్ అడ్వయిజర్ ముత్తుకృష్ణన్ అన్నారు.|Telugu_M|other|9.125063
processed_te_m_politics_02825.wav|మీరు వీడియో ఫైళ్ళ నుండి ఆడియోను తీయాలని కోరుకుంటున్న అగ్ర కారణాల్లో ఒకటి మీ ప్రస్తుత డిజిటల్ మ్యూజిక్ లైబ్రరీకి సౌండ్‌ట్రాక్‌లు  మరియు పాటలను జోడించడం.|Telugu_M|other|9.717187
processed_te_m_politics_02820.wav|తండ్రి అధ్యక్షుడుగా ఉన్న పార్టీకి కొడుకు వర్కింగ్ ప్రెసిడెంట్ ఉన్న చరిత్ర టీఆర్ఎస్‌ది అని, పూటకోమాట, రోజుకో వేషం వేయడం టీఆర్ఎస్కే సొంతమని విమర్శించారు.|Telugu_M|other|9.670729
processed_te_m_health_01321.wav|నేను వ్యాయామం కోసం రైడ్ చేయను, అయితే మంచి పాఠం ముగింపులో నా వణుకుతున్న కండరాలు సూచిస్తాయి.|Telugu_M|other|6.547646
processed_te_m_general_02041.wav|ఒకే మిషన్ లో ఎక్కువకాలం అంతరిక్షంలో ఉన్న ఫిమేల్ ఆస్ట్రోనాట్ గా నాసా ఫ్లైట్ ఇంజనీర్ క్రిస్టినా కోచ్ రికార్డు సృష్టించారు. |Telugu_M|other|8.200000
processed_te_m_general_02278.wav|మన దేశానికి బ్రిటిష్ వారి నిరంకుశ పాలన నుంచి స్వతంత్య్రం రావడమే కాకుండా, కొన్నివేల సంవత్సరాల నుంచి అఖండంగా వున్న దేశం రెండు ముక్కలైంది. |Telugu_M|other|8.939312
processed_te_m_health_01099.wav|చేతి వేలికి గాయం కావడంతో, ప్రస్తుత టూర్లో మిగతా మ్యాచ్లొ ఆడే అవకాశం లేని ఈ ఎడమచేతి వాటం స్పిన్నర్ చికిత్స నిమిత్తం ఆస్ట్రేలియా వెళతాడు.|Telugu_M|other|9.264396
processed_te_m_other_00741.wav|అనేక అమైనో ఆమ్లాలు పెప్టైడ్ బంధాల ద్వారా కలిసి ఉన్నప్పుడు పాలీపెప్టైడ్ గొలుసు ఏర్పడుతుంది. |Telugu_M|other|6.733417
processed_te_m_general_02331.wav|అమెరికాలో అట్లాంట పార్క్ లో  తన్నీసీబాండ్ బిజినెస్ జెట్ విమానం గాల్లోకి ఎగిరిన తర్వాత ఇంధన ట్యాంకుకు మంటలు అంటుకున్నాయి. |Telugu_M|other|7.871187
processed_te_m_other_00868.wav|ముందు ఎస్జె సూర్య దర్శకత్వంలో సినిమా అనుకున్న పవన్, కొన్ని కారణాలతో ఎస్జె సూర్యని పక్కన పెట్టి, డాలీని రంగంలోకి దించాడు. |Telugu_M|other|8.219500
processed_te_m_politics_02002.wav|భారత న్యాయవ్యవస్థ చరిత్రలో ఎప్పుడు జరగని, ఎరుగని విధంగా అసాధరణ పరిణామం ఇప్పుడు చూస్తున్నాం|Telugu_M|other|6.443167
processed_te_m_weather_00549.wav|ఆలిస్ అడ్వంచర్స్ ఇన్ వండర్ల్యాండ్ అత్యంత ప్రసిద్ధ మరియు శాశ్వతమైన పిల్లల క్లాసిక్లలో ఒకటి. |Telugu_M|other|6.756625
processed_te_m_health_00919.wav|ప్రేగుల కణజాలం యొక్క పెరుగుదల, కడుపులో పెరిగిన కిణ్వ ప్రక్రియ మరియు గ్యాస్ ఏర్పడటం వంటివి.|Telugu_M|other|6.547646
processed_te_m_general_01850.wav|శాన్ ఫ్రాన్సిస్కొ ఎలాన్ మస్కు చెందిన ప్రముఖ ఎలక్ట్రిక్ కార్ల తయారీ సంస్థ టెస్లా హ్యాకర్లకు అద్భుతమైన ఆఫర్ను ముందుంచింది. |Telugu_M|other|8.416854
processed_te_m_politics_03157.wav|హిందీ నటుడు అలోక్ నాథ్‌పై కూడా చిన్ని తెర నిర్మాత, దర్శకురాలు విన్తా నందా లైంగిక వేధింపుల ఆరోపణలు చేశారు.|Telugu_M|other|7.348750
processed_te_m_education_00571.wav|గూగుల్ ఈ స్నాప్షాట్ ఎంత తాజాది అని చెప్తుంది, పేజీ చివర  పేజీ ఎగువన క్రాల్ చేసిన తేదీని జాబితా చేయడం ద్వారా తెలుస్తుంది.|Telugu_M|other|8.900937
processed_te_m_finance_01980.wav|కాబట్టి, "మీ ఆకాశం" పేజీని తనిఖీ చేయండి మరియు మీ ఇంటి పై స్కైస్ గురించి మరింత తెలుసుకోండి. |Telugu_M|other|6.454771
processed_te_m_finance_00858.wav|క్రితం కీళ్ల నొప్పులకు వైద్యానికి ఫీజు కోసం నువ్విచ్చిన చెక్కు బ్యాంకు నుంచి తిరిగొచ్చింది|Telugu_M|other|5.990375
processed_te_m_health_01197.wav|హిందువులకి ఎక్కడలేని పాఠాలు చెప్పే ఇలాంటి స్వయం ప్రకటిత మేధావులకు, బక్రీదు రోజున బహిరంగంగా జరిగే పశువధ, రోడ్లపై పారే వాటి రక్తం కనబడదా?|Telugu_M|other|9.891333
processed_te_m_politics_03233.wav|భారత్, చైనా కలిసి పని చేస్తున్నాయని భారత్ లో చైనా కాన్సుల్ జనరల్ మా ఝన్వు వ్యాఖ్యానించారు.|Telugu_M|other|6.814687
processed_te_m_finance_01039.wav|మిథునరాశి:ఈ రోజు మీ ముందుకొచ్చిన పెట్టుబడి పథకాల గురించి మదుపు చేసే ముందు, ఒకటికి రెండుసార్లు ఆలోచించండి.|Telugu_M|other|8.498125
processed_te_m_other_01896.wav|అందరి దృష్టి తనపై పడడానికే ఆమె ఈ రేంజ్ లో గ్లామర్ షో చేసి ఉంటుందని కామెంట్స్ చేస్తున్నారు. |Telugu_M|other|5.700000
processed_te_m_politics_00620.wav|ఇక్కడ ఏదో ఓ చోట గుత్తా సుఖేందర్ రెడ్డి పోటీ చేయాలని టిఆర్ఎస్ అధిష్టానం సూచించినా, సుఖేందర్ రెడ్డి పోటీకి దూరంగా ఉన్నారు.|Telugu_M|other|9.125063
processed_te_m_finance_01620.wav|స్టాక్ ఎక్స్‌చేంజ్ ‌తో  పాటు, కోర్సు మరియు ఆర్థిక బ్రోకర్, రియల్ ఎస్టేట్ మరియు భీమా కోసం ఒక బ్రోకర్ ఉంది.|Telugu_M|other|7.360354
processed_te_m_other_02781.wav|పలుగే చేపట్టు, కొట్టు చెమటే చిందేట్టు, బండలు రెండుగా పగిలేట్టు తలపడు నరసింహ అని సాగే ఈ పాటలో ఆశావహ దృక్పధం ప్రతీ పదం లోనూ కనిపిస్తుంది. |Telugu_M|other|10.111917
processed_te_m_general_00452.wav|ఎన్టిపిసి తదితర సంస్థలు సౌర విద్యుత్ పార్క్ లో  సౌర విద్యుత్ కేంద్రాలను ఏర్పాటు చేస్తాయని గోయల్ తెలిపారు. |Telugu_M|other|7.500000
processed_te_m_health_00932.wav|కొన్ని రోజులు మార్చిన తెరలవల్ల జీవితం బాగానే ఉన్నా తొందర్లోనే మళ్ళీ మనసులోకి చావు భయం అడ్డూ అదుపూ లేకుండా తోసుకొచ్చింది.|Telugu_M|other|8.787187
processed_te_m_weather_01014.wav|ఇది దక్షిణాన తూర్పు తీరం వెంట ఓఖోట్క్ సముద్రం నుండి మంచు ఉద్యమం కలుగుతుంది. |Telugu_M|other|5.978771
processed_te_m_other_03259.wav|రామప్ప, లక్నవరం, పాకాల, బయ్యారం నాలుగు సరస్సులన్నీ కూడా ఒకదానిపై ఒకటి ఆకాశాన్ని తాకినట్లుగా ఉండే కొండలుగా వరుసగా ఉంటాయి. |Telugu_M|other|8.416854
processed_te_m_general_00720.wav|మీ దగ్గరున్న మెమొరీ కార్డుని కంప్యూటర్ లేదా ల్యాప్టాప్కి కనెక్ట్ చేసి కింది విధంగా చేయండి. |Telugu_M|other|6.094875
processed_te_m_general_01950.wav|ఆ తర్వాత ఆమెను బలవంతంగా మతం మార్చి మహ్మద్ ఎహ్సాన్ అనే ముస్లిం యువకుడితో వివాహం జరిపించారు. |Telugu_M|other|6.200000
processed_te_m_finance_02500.wav|వాణిజ్య వ్యాపార భీమా యొక్క మినహాయింపు గురించి ఏజెంట్ మరియు వ్యాపార కవరేజ్ కన్సల్టెంట్ యొక్క అవగాహన అవసరం. |Telugu_M|other|6.954000
processed_te_m_general_00814.wav|సచార్ కమిటీ జస్టిస్ రాజేందర్ సచార్ మన దేశంలోని ముస్లిముల ఆర్థిక, సామాజిక, విద్యా ఉపాధి స్థాయులపై అధ్యయనం. |Telugu_M|other|7.998896
processed_te_m_politics_00334.wav|ఇద్దరు ఇంటర్ విద్యార్థులు బైక్‌పై  వెళుతూ చెక్‌పోస్ట్ వద్ద ఆర్టీసీ బస్సును ఓవర్టేక్ చేసే ప్రయత్నం చేశారు.|Telugu_M|other|6.942396
processed_te_m_finance_02238.wav|అతను ఒక బలమైన, భౌతిక యువకుడు మరియు వారి డబ్బు కోసం ఇతర అబ్బాయిలను ఓడించాడు. |Telugu_M|other|5.340208
processed_te_m_general_00925.wav|అట్టడుగు వారు కష్టపడి ఇళ్లల్లో పాచిపనులు చేసి, చీట్లు కట్టి కూడబెట్టి తులమనీ అర తులమనీ బంగారం కొంటూంటారు. |Telugu_M|other|7.476458
processed_te_m_politics_02718.wav|సర్పంచ్ వద్ద సెలవు తీసుకొని దాదాపు ఇల్లిల్లూ తిరిగాము.పాఠాలు చెప్పకుంటే తన్ని తరిమేయండి.కాపీ చేస్తే కనికరం చూపం అని హెచ్చరికలా చెప్పాం.|Telugu_M|other|9.441250
processed_te_m_agri_01247.wav|పడుచు జంటలైనా, వయసు మళ్లిన వారైనా కాఫీ తాగడం అంటే స్టీల్గ్లాసు లేదా కప్పులోనో తాగడం రివాజు|Telugu_M|other|7.488000
processed_te_m_health_02317.wav|ఈ సెప్టా గర్భాశయ కుహరంలో రక్తం యొక్క స్తబ్ధతని రేకెత్తిస్తుంది, ఇది గడ్డలను ఏర్పరుస్తుంది. |Telugu_M|other|6.582479
processed_te_m_politics_01429.wav|ఈ ఘటనకు బాధ్యత వహిస్తూ ఆ దేశ రక్షణ మంత్రి అబ్దుల్ హబిబి, ఆర్మీ చీఫ్ ఖాదమ్షాలు తమ పదవులకు రాజీనామా చేశారు.|Telugu_M|other|8.207875
processed_te_m_politics_01517.wav|కర్ణాటక ముఖ్యమంత్రి కుమారస్వామి సోదరుడు, ప్రజాపనుల శాఖ మంత్రి హెచ్డీ రేవణ్ణ  మరో వివాదంలో చిక్కుకున్నారు.|Telugu_M|other|7.464833
processed_te_m_politics_02405.wav|అయితే ఎన్క్‌రిప్షన్తో నిమిత్తం లేకుండా వాట్సప్ అకౌంట్లను డిజిటల్ ఫింగర్ ప్రింట్‌తో  అనుసంధానం చేయాలని ప్రభుత్వం అంటోంది.|Telugu_M|other|8.138229
processed_te_m_general_01049.wav|భక్తి ముస్లిం మతం టెంప్టేషన్ నుండి ఉచిత మరియు జీవితంలో తన లక్ష్యం చూస్తాడు. |Telugu_M|other|5.409875
processed_te_m_politics_01172.wav|ఈ ఎన్నికల్లో బీజేపీ సిట్టింగ్ ఎంపీకి అధిష్టానం సీటివ్వకుండా స్థానిక నేత గీత రథ్వానిని  రంగంలోకి దింపింది.|Telugu_M|other|7.365312
processed_te_m_agri_01916.wav|తరచుగా, కాస్మెటిక్ కంపెనీలు సుగంధ నీరు, శరీర ఔషదం మరియు షవర్ జెల్ వంటి పెర్ఫ్యూమ్ సెట్ల పరిమిత సేకరణను ఉత్పత్తి చేస్తాయి|Telugu_M|other|9.525333
processed_te_m_weather_01996.wav|షెంఝెన్ కేంద్రంగా చైనా ఈస్‌ట్రన్ కమాండ్ భారీగా సైనికులను, సాయుధ వాహనాలను సిద్ధంగా ఉంచడం చైనా దూకుడును స్పష్టం చేస్తోంది. |Telugu_M|other|8.776771
processed_te_m_politics_01040.wav|అంతకు ముందు నాబార్డ్ అసిస్టెంట్ జనరల్ మేనేజర్ కళ్యాణ సుందరం పవర్‌పాయింట్ ప్రజంటేషన్ ద్వారా ఏయే ప్రాజెక్ట్‌లు, పథకాలకు రుణాలు అందిస్తున్నదీ వివరించారు.|Telugu_M|other|10.088688
processed_te_m_agri_02256.wav| బుష్విక్ కిచెర్ నుండి తెలంగాణ హనీ నా వ్యక్తిగత ఇష్టాలలో ఒకటి|Telugu_M|other|5.162667
processed_te_m_general_01599.wav|ఆగస్ట్ నెల ప్రారంభంలో అమెజాన్ ఇండియా బాస్ అమిత్ అగర్వాల్ తమ సిబ్బందికి పంపిన ఈమెయిల్ వాట్సాప్ లో లీకైంది. |Telugu_M|other|7.023667
processed_te_m_weather_01848.wav|ఈ వరల్డ్ కప్కే హైలైట్ గా నిలిచిన మ్యాచ్లో రోహిత్ శర్మ భారీ సెంచరీకి తోడు కేఎల్ రాహుల్ శుభారంభం అందించారు.|Telugu_M|other|7.546104
processed_te_m_weather_01956.wav|నిజమైతే మాత్రం, ఎనిమిది రోజుల పాటు అన్నపూర్ణ స్డూడియో ఫ్లోర్ కు రెంట్, మళ్లీ అదనపు కాల్ షీట్లు అంతా కలిపి లక్షల్లోనే వుంటుంది వ్యవహారం. |Telugu_M|other|8.400000
processed_te_m_health_00556.wav|మీ కడుపు లైనింగ్ లోని కణాలు క్లోరైడ్ ‌ను  హైడ్రోక్లోరిక్ యాసిడ్ ‌గా  తయారు చేస్తాయి, ఇది మీ జీర్ణాశయ రసాల యొక్క ఒక భాగం.|Telugu_M|other|8.219500
processed_te_m_health_03033.wav|మీరు రక్తం గడ్డకట్టే ప్రమాదాన్ని పెంచుతుంటే, ఇది ఒక స్ట్రోక్కి దారితీస్తుంది, మీ వైద్యుడు ఒక ప్రతిస్కంధక ను సూచించవచ్చు. |Telugu_M|other|7.964062
processed_te_m_finance_01988.wav|ఎమర్జెన్సీకి ముందు చేతివృత్తుల వారి వార్షిక ఆదాయం, ప్రభుత్వ ఉద్యోగుల వార్షిక ఆదాయం దాదాపు సమానంగా ఉండేది. |Telugu_M|other|7.418396
processed_te_m_finance_00708.wav|సరఫరా మరియు గిరాకీ వక్రతలు కలుస్తూ ఉంటే, మార్కెట్ ఆస్తులు, ఏజెంట్లు మరియు ద్రవ్యనిధి విధానం యొక్క ఫ్రేమ్ లో కేంద్ర బ్యాంకులు అందిస్తున్న డబ్బు సంతులనం|Telugu_M|other|9.450146
processed_te_m_politics_01024.wav|దీనికితోడు కొద్ది నెలల క్రితం జరిగిన స్థానిక ఎన్నికల్లో భాజపా పనితీరు బాగా మెరుగైంది కూడా.|Telugu_M|other|6.083250
processed_te_m_politics_01126.wav|గేటిస్బర్గ్ జెఫ్ డానియల్స్ బహుముఖ పాత్ర అభివృద్ధి మరియు ఒక అద్భుతమైన ప్రదర్శన అందిస్తుంది.|Telugu_M|other|6.176125
processed_te_m_finance_00762.wav|కొత్తగా వచ్చిన ఆదాయ వనరులతో లాభం వుండాలి కానీ మరోచోట పోగొట్టుకుని, ఇంకో చోట కాస్త పూడ్చుకుంటే ఏమొస్తుంది?|Telugu_M|other|8.776771
processed_te_m_finance_01292.wav|డబ్బు సంపాదనే ధ్యేయంగా కాకుండా, తాము సంపాదించిన ఆ డబ్బును పదిమంది బాగోగుల కోసం ఉపయోగించే వారే పేరు ప్రఖ్యాతలు గడిస్తారు.|Telugu_M|other|8.758750
processed_te_m_weather_00542.wav|ఒక దశలో 3 పాయింట్లతో వెనుకబడి ఓటమి దిశగా సాగిన పట్నా పైరెట్స్ ను  పర్దీల్ నర్వాల్ విజయం దిశగా నడిపించాడు. |Telugu_M|other|7.600000
processed_te_m_health_01783.wav|ష్వార్టా ‌జంపెల్ సిండ్రోమ్ కు  ఎటువంటి నివారణ లేదు, కాబట్టి చికిత్స రుగ్మత యొక్క లక్షణాలను తగ్గించడంలో దృష్టి పెడుతుంది.|Telugu_M|other|8.289146
processed_te_m_health_00149.wav|స్క్వేర్ లేదా స్లాబ్ సెరిఫ్ లు హెయిర్లైన్ సెరిఫ్స్ కంటే మందంగా ఉంటాయి మరియు ప్రధాన స్ట్రోక్ కంటే భారీ బరువు కూడా ఉంటాయి.|Telugu_M|other|8.184667
processed_te_m_other_01482.wav|అకాడమీలో బ్యాట్మింటెన్ కోర్టులతో పాటు క్రికెట్, వాలీబాల్, బాస్కెట్ బాల్, ఇండోర్ జిమ్ లను ఏర్పాటు చేస్తున్నట్లు చెప్పారు. |Telugu_M|other|7.151375
processed_te_m_weather_02258.wav|మరికొన్ని రోజుల్లో ఢిల్లీ, దేశ రాజధాని ప్రాంతం ఎన్సీఆర్లో హీరో స్ప్లెండర్ ఐస్మార్ట్ రిటైల్ అమ్మకాలు ప్రారంభం కానున్నాయి.|Telugu_M|other|8.080167
processed_te_m_general_00458.wav|ఆర్థర్ డిమ్మేస్డేల్ పాత్ర ద్వారా హౌథ్రోన్ మతం గురించి చెప్పడానికి ప్రయత్నించడం అంటే ఏమిటి?|Telugu_M|other|7.400000
processed_te_m_politics_01621.wav|వీరిలో హుజురాబాద్ సెగ్మెట్ నుండి పాడి కౌశిక్ రెడ్డి, తుమ్మెటి స మ్మిరెడ్డి లు కూడా కాంగ్రెస్ టికెట్‌కు పోటీ పడుతున్నారు.|Telugu_M|other|7.535938
processed_te_m_health_01411.wav|చీరెని పెట్టెలో ఉంచి, అప్పుడప్పుడు కలరా ఉండలు వేసి జాగ్రత్త చేసుకుంటుంది, మడతలు నలక్కుండా. |Telugu_M|other|6.060042
processed_te_m_education_01252.wav|రాంచీ:జాతీయ స్థాయిలో సత్తా చాటుతున్న రెజ్లర్ జీవితం అర్థాంతరంగా ముగి సింది.|Telugu_M|other|5.920000
processed_te_m_weather_00455.wav|సుష్మకు గురువుగా పేరుగాంచిన ఎల్కే అడ్వాణీ, సుష్మ భౌతిక కాయం వద్దకు రాగానే కంటతడి పెట్టారు. |Telugu_M|other|6.500000
processed_te_m_general_00806.wav|ఉత్తర సిరియాలో సరిహద్దుకు సమీపంలో 'తుర్క్మెన్ మౌంటెన్' అనే ప్రాంతంలో ఈ విమానం కూలిపోయింది. |Telugu_M|other|6.373500
processed_te_m_health_02604.wav|ఇక్కడ పని చేసే నిపుణులు గుణాత్మక విశ్లేషణ, చికిత్స మరియు దంత ప్రోస్థెటిక్స్ నిర్వహిస్తారు. |Telugu_M|other|6.257396
processed_te_m_agri_00399.wav|నీటి సమస్యపై దృష్టి సారించిన ఫడ్నవీస్ ప్రభుత్వం, అదే ఏడాది జలయుక్త్ శివర్ అభియాన్ పథకాన్ని ప్రారంభించింది|Telugu_M|other|9.056000
processed_te_m_other_01308.wav|రాజ్ఘర్ వాట్సప్ గ్రూపులో దేశ వ్యతిరేక మెసేజ్లు రావడంతో అడ్మిన్ జైలుకు వెళ్లాల్సి వచ్చింది. |Telugu_M|other|6.327063
processed_te_m_finance_02424.wav|అలహాబాద్ బ్యాంక్ మంగళవారం బొంబాయి స్టాక్ ఎక్స్‌చేంజ్ బీఎస్ఈకి సమర్పించిన పత్రంలో ఈ వివరాలు వెల్లడించింది. |Telugu_M|other|6.400000
processed_te_m_politics_01210.wav|మరో సారి మెల్బౌర్న్ వేదికగా కూడా లయన్ అదే తరహా ప్రదర్శన చేస్తాడని ఆశిస్తున్నట్లు తెలిపాడు.|Telugu_M|other|6.536042
processed_te_m_politics_02188.wav|తన బుల్లికలల రాకుమారుణ్ణి చూసి సిగ్గుతో తెగ వంకర్లు తిరిగిపోతూ నాకు సిగ్గేస్తోంది బాబూ అని ట్వీట్ చేసింది|Telugu_M|other|7.987292
processed_te_m_politics_01848.wav|అజ్టెక్ మెక్సికో లోయలో వచ్చినప్పుడు, ఇది ఖాళీ స్థలం నుండి చాలా దూరంలో ఉంది.|Telugu_M|other|5.839437
processed_te_m_health_03143.wav|అల్పెరెరోల్ ఇన్‌హేలర్ ఉపయోగం వంటి మందుల మరియు ఏరోసోల్ థెరపీ ద్వారా ఛాతీ బిగుతును తరచుగా ఉపశమనం పొందవచ్చు. |Telugu_M|other|7.964062
processed_te_m_finance_01109.wav|వడ్డీ ఆదాయం అధికంగా పెరగడం వల్ల నికర లాభం ఈ స్థాయిలో పెరిగిందని బంధన్ బ్యాంక్ ఎమ్డీ, సీఈఓ చంద్ర శేఖర్ ఘోష్ పేర్కొన్నారు.|Telugu_M|other|9.264396
processed_te_m_education_01265.wav|అసలు ఎందుకు కేసిఆర్ సర్కారు కోదండరాం ను మెసలకుండా వత్తేందుకు ప్రయత్నం చేస్తుందబ్బా అంటే చాలా విషయాలు చర్చకు వస్తున్నాయి.|Telugu_M|other|8.917333
processed_te_m_health_00973.wav|పోలియో కారణంగా శారీరక వైకల్యం వెంటాడినా జైపాల్ ‌రెడ్డి ఏనాడూ దాన్ని ఒక సమస్యగా భావించలేదు.|Telugu_M|other|6.826292
processed_te_m_finance_00223.wav|కరీంనగర్ రూరల్:నకిలీ బంగారాన్ని సహకార సంఘంలో తాకట్టు పెట్టి రుణం తీసుకున్న అఫ్రైజర్ నాలుగేళ్ల నుంచి తిరిగి చెల్లించలేదు.|Telugu_M|other|9.032187
processed_te_m_education_00420.wav|ముల్తాన్కు చెందిన శిక్షణ పొందిన ఉగ్రవాది హమ్జా ను జాతీయ దర్యాప్తు సంస్థ ఎన్ఐఎ ఒక కేసులో ప్రశ్నిస్తున్నది.|Telugu_M|other|8.256000
processed_te_m_health_02242.wav|ఈ వ్యాయామం యొక్క మరొక వ్యత్యాసం ఒక ఇంక్లైన్ బెంచ్ లేదా కేబుల్ మెషీన్లో దీన్ని నిర్వహించడం. |Telugu_M|other|6.100000
processed_te_m_agri_01218.wav|ప్రజలంతా సుభిక్షంగా ఉండాలని, సకాలంలో వర్షాలు కురవాలని, పంటలు బాగా పండాలని సంకల్పం పఠించారు|Telugu_M|other|7.381333
processed_te_m_education_01514.wav|కొండా లక్ష్మణ్బాపూజీ జయంతి ఉత్సవాల కమిటీ వారి నేతృత్వంలో ఆదివారం హైదరా బాద్లో ఏర్పాటు చేసిన సమావేశంలో వారు పాల్గొన్నారు.|Telugu_M|other|9.386667
processed_te_m_agri_00695.wav|ఈ చెట్టు ఒక చెక్క మరియు సరళమైన వర్గీకరణం మాగ్నోలిప్సిడా ఉర్టికేస్ ఉల్మాసియా ఉల్ముస్ రుబ్రా|Telugu_M|other|9.301333
processed_te_m_weather_02617.wav|ప్రతీ వ్యక్తీ స్వేచ్ఛగా రాజ్యాంగ హక్కులను పొందగలిగే రోజున మేం స్వాతంత్య్రం, న్యాయాన్ని విశ్వసిస్తాం అని వ్యాఖ్యానించారు. |Telugu_M|other|7.000000
processed_te_m_politics_02544.wav|టెలిఫోన్లోని ప్రతినిధి నుండి ఒక ప్రధాన పాస్ వర్డ్ కీని పొందడానికి మీ ఎంక్వైరీ నంబర్ అవసరం.|Telugu_M|other|5.804625
processed_te_m_education_02257.wav|ఇందులో ప్రముఖంగా నిలుస్తున్న శాప్, అకౌంటింగ్ ప్యాకేజెస్, ట్యాక్సేషన్కు సంబంధించి షార్ట్ టర్మ్ సర్టిఫికెట్ కోర్సుల్లో శిక్షణ తీసుకోవడం మేలు చేస్తుంది.|Telugu_M|other|10.133333
processed_te_m_politics_00870.wav|విధ్వేషాలు రెచ్చగొట్టే వీడియోలు, ఫొటోలు, మెస్సేజ్‌లు  సోషల్ మీడియాలో ప్రచారం చేస్తున్నారని నాంపల్లి కోర్టులో శ్రీశైలం ఫిర్యాదు చేసిన విషయం తెలిసిందే.|Telugu_M|other|9.891333
processed_te_m_finance_02136.wav|ఆదాయపు పన్ను శాఖ జారీ చేసే పాన్కార్డు ధరఖాస్తులో ట్రాన్స్ జెండర్లను ప్రత్యేక కేటగిరీగా గుర్తించిన కేంద్రం, వారికోసం ఈ ప్రత్యేక ఆప్షన్ను కేటాయించింది. |Telugu_M|other|10.053875
processed_te_m_weather_01195.wav|కోస్టల్ షిప్పింగ్, ఇన్‌ల్యాండ్ వాటర్ ట్రాన్స్పోర్టు విభాగంలో ఈ ఏడాది అద్భుతమైన ప్రగతి సాధించిన నేపథ్యంలో స్టీల్ ప్లాంట్ ను  ఈ అవార్డుకు ఎంపిక చేశారు.|Telugu_M|other|10.077083
processed_te_m_weather_00923.wav|రైల్వే బ్రిడ్జీపై ఒంటరిగా వెళుతున్న మహిళలపై ముద్దుల వర్షం కురిపించిన సీరియల్ ఈవ్ టీజర్ రాయ్ జూర్ హబీబర్ ఖాన్ ను  ముంబై రైల్వే పోలీసులు పట్టుకున్నారు. |Telugu_M|other|9.775229
processed_te_m_general_01902.wav|ఇరాక్వోయిస్తో ఒక ఒప్పందం వారి ప్రాథమిక నియామకం కావచ్చు, వలస సంఘం ప్రతినిధులు కూడా ఇతర విషయాలను చర్చించారు, అది ఒక సంఘం ఏర్పాటు వంటివి.|Telugu_M|other|9.763625
processed_te_m_other_00420.wav|ఇక సోమవారం వాషింగ్టన్ చేరుకున్న మోదీ అక్కడ కొలంబియా వ్యోమనౌక కూలిన ఘటనలో ప్రాణాలు కోల్పోయిన వ్యోమగాముల స్మారక స్థూపాన్ని సందర్శించారు. |Telugu_M|other|9.635917
processed_te_m_education_01275.wav|మొబైల్ గేమింగ్ విభాగంలోకి పెను సంచలనంలా దూసుకొచ్చిన 'ప్లేయర్ అన్నౌన్స్ బ్యాటిల్ గ్రౌండ్స్ పీయూబీజీ, ఇప్పుడు ప్రపంచమంతా వైరల్ అవుతోంది.|Telugu_M|other|10.058667
processed_te_m_finance_00396.wav|మెచ్యూరిటీ తేదీ కన్నా ముందే ఫండ్లను తిరిగి కొనేందుకు అసెట్ మేనేజ్మెంట్ కంపెనీలు అవకాశం ఇచ్చినా భారీ నిష్క్రమణ ఛార్జీలు  భరించక తప్పదు.|Telugu_M|other|9.171500
processed_te_m_politics_00541.wav|ఇందులో భాగంగా వైవాహిక స్వర్ణోత్సవాలు జరిగిన వయో వృధ్ధ దంపతులకు దంపతీ పూజలు, కన్యాకుమారి పూజలు ముఖ్యమంత్రి కుటుంబ సభ్యులు నిర్వహించారు.|Telugu_M|other|9.960979
processed_te_m_education_00534.wav|కర్ణాటక కూడ్లిగిలో డీఎస్పీగా పని చేస్తూ అక్రమార్కుల గుండెల్లో రైళ్లు పరుగెట్టేలా చేసిన మాజీ డీఎస్పీ అనపమ షణై అందరికీ గుర్తుండే ఉంటారు.|Telugu_M|other|9.920000
processed_te_m_finance_02645.wav|హోం డిపో యొక్క స్టాక్ పడిపోతుంది, ఎందుకంటే మీరు ఇబేలో మీ వార్షిక ఆదాయంలో , అలాగే ఆటో జోన్ మరియు చెకర్స్ ఆటో భాగాలను ఖర్చు చేస్తున్నారు|Telugu_M|other|9.300000
processed_te_m_finance_01159.wav|పత్రిక ఆస్తులుగా మిగిలిన ప్రింటింగ్ మెషిన్ని, కంపోజిటర్ గదిని, పోస్టాఫీసులో పొదుపు చేసిన డబ్బునీ పత్రిక అప్పులు తీర్చడానికి వదిలేశాడు.|Telugu_M|other|8.986250
processed_te_m_weather_00480.wav|రాజమౌళి టెక్నాలజీని, గ్రాఫిక్స్ ని అధ్బుతంగా వాడుతున్నాడు, అదే ఒక దర్శకుడి గొప్ప లక్షణం అని దాసరి రాజమౌళిపై పొగడ్తల వర్షం కురిపించారు. |Telugu_M|other|9.508208
processed_te_m_health_01072.wav|ఇందులో ప్రసవం తర్వాత మాయ ప్లెసెంటానుంచి బిడ్డ స్వయంగా బయటికి రావడం, ఆ తర్వాత క్లాంపింగ్ చేయడం వల్ల కలిగే ప్రయోజనాల గురించి వివరించారు.|Telugu_M|other|9.752000
processed_te_m_politics_02912.wav|రాంపూర్ లో జయప్రదకు పోటీగా ఎస్పీ నేత ఆజంఖాన్ నిల్చో గా,కాంగ్రెస్ పార్టీ స్థానిక ఎమ్మెల్యే సంజీవ్ కపూర్ ను నిలబెట్టింది.|Telugu_M|other|8.103396
processed_te_m_education_01127.wav|దీనికోసం అతను కాకసస్లో సేవ చేయడానికి పంపబడ్డాడు, కానీ తన కనెక్షన్ల కృతజ్ఞతతో, అతని అమ్మమ్మ నవ్గోరోడ్‌కు బదిలీ చేయబడింది|Telugu_M|other|10.197333
processed_te_m_education_03060.wav|ఐబ్రో మైక్రోబ్లేడింగ్, లిప్ మైక్రో షేడింగ్, ఐలాష్, మెషోవైట్ స్కిన్ వైటినింగ్, స్కిన్ లిప్టింగ్లకు ప్రత్యేక శిక్షణ అవసరం|Telugu_M|other|9.834667
processed_te_m_weather_01776.wav|ఈ కామర్స్ సైట్లలో ఏయే స్మార్ట్ ఫోన్లపై భారీ ఆఫర్లు, ఎక్సేంజ్ ఆఫర్లు, డిస్కౌంట్లు అందుబాటులో ఉన్నాయో ఓసారి లుక్ వేద్దాం.|Telugu_M|other|8.091771
processed_te_m_education_01822.wav|విషయం విని అక్కడి ఆడవాళ్లు వాళ్ల శుశ్రూషలు చేసి, అడవి పసర్లు వాడి, గాయాలకి ఏవో చెట్ల బంక తీసి రాసి ప్రథమ వైద్యం చేశారు.|Telugu_M|other|10.176000
processed_te_m_general_00186.wav|చౌకధరల విమానయాన సంస్థ అయిన లయన్ ఎయిర్కు చెందిన బోయింగ్ విమానం పశ్చిమ ప్రాంతంలోని పంగ్కల్ పినాంగ్ నగరానికి బయలు దేరింది. |Telugu_M|other|8.277542
processed_te_m_agri_01358.wav|కొబ్బరి చెట్టులో కాదేది అనర్హం అన్నట్లుగా ప్రతి భాగమూ ఆకులు, పూలు, కాయలు, పీచు, చిప్పలు, కాండం ఇలా అన్నీ వాడుకలో ఉన్నవే|Telugu_M|other|10.176000
processed_te_m_weather_02487.wav|తన నిర్ణయాలు, ధోరణిపై ప్రతికూలత పెరుగుతున్నందున పార్లమెంటును సస్పెండ్ చేయడంపై స్కాట్లాండ్లోని ఒక కోర్టు తప్పు పట్టింది. |Telugu_M|other|8.045333
processed_te_m_weather_00428.wav|మొత్తం ఐదు రోజుల పాటు ఈ వెడ్డింగ్ సెలబ్రేషన్స్ జోధ్పూర్లోని ఉమైద్ భవన్లో రాయల్ వెడ్డింగ్ స్టైల్లో వీరి వివాహం జరిగింది. |Telugu_M|other|7.766708
processed_te_m_agri_00727.wav|మంచిర్యాల జిల్లా తిర్యాణి మండలంలోని ఖైరిగూడకు చెందిన కనక ఇంద్రుబాయి ఆదివారం పొలం కలుపు తీస్తుండగా పిడుగు పడి చనిపోయింది|Telugu_M|other|10.048000
processed_te_m_education_00912.wav|బర్త్‌డే గ్రీటింగ్స్ టు రెస్పెక్టెడ్ అద్వానీ జీ మీరు ఆరోగ్యంతో సంతోషంగా ఉండాలి అంటూ ప్రధాని నరేంద్ర మోదీ ట్వీట్ చేశారు.|Telugu_M|other|8.512000
processed_te_m_other_00624.wav|ముంబై సిటీతో జరిగిన తొలి సెమీస్ లో మిజోరం కుర్రాడు లాల్రిండిక్డా రాల్టే మూడో నిమిషంలో గోల్ చేసి శుభారంభాన్ని అందించాడు. |Telugu_M|other|9.159896
processed_te_m_politics_01424.wav|ఈ సందర్బంగా సీఐటీయూ జిల్లా కార్యదర్శి బండారి శేఖర్ మాట్లాడుతూ ఆర్టీసీ కార్మికులు సీఎం ఇంట్లో పాలేర్లా అని ప్రశ్నించారు.|Telugu_M|other|9.020583
processed_te_m_general_01025.wav|దాంతో సూర్యుడి అహం దెబ్బతిని భూమిని ఆహుతి చేస్తాడంటూ నెలకోసారి భూమి భస్మం అయ్యే వార్తలు ఛానల్లో తరుచుగా వస్తుంటాయి కదా?|Telugu_M|other|8.358813
processed_te_m_politics_01746.wav|ఇప్రిస్క్రైబింగ్ ప్రోత్సాహక కార్యక్రమం ప్రకారం, ఒక అర్హతగల ఈనిర్దేశక వ్యవస్థ ఈ క్రింది వాటిలో అన్నింటిని కలిగి ఉంటుంది.|Telugu_M|other|8.277542
processed_te_m_politics_01866.wav|కొందరు సినీపెద్దలు ఒత్తిడి తెచ్చి అకున్ సభర్వాల్ ను ట్రాన్స్ ఫర్ చేయించారని ఇప్పటికే ప్రచారం జరుగుతోంది.|Telugu_M|other|6.327063
processed_te_m_general_00218.wav|భౌగోళికంగా ఈ ప్రాంతంలో సెంట్రల్ జాగ్రోస్ లో ఉన్నవారు కాలం, ప్రాంతం యొక్క జనాభా సిరియన్ల ను  శ్లాఘించారు. |Telugu_M|other|6.942396
processed_te_m_general_00986.wav|కథేంటంటే మన దేశం బ్రిటిష్ పాలనలో ఉండగా ఆఫ్ఘనిస్థాన్ నుంచి సుమారు పది వేల మంది సైనికులు దండెత్తి వచ్చారు. |Telugu_M|other|7.012062
processed_te_m_other_01889.wav|ఈ షాక్ నుండి తేరుకొని తన మొదటి సినిమా చేసింది జాన్వీ, తొలి చిత్రం ధడక్ తో  బ్లాక్ బస్టర్ హిట్ అందుకుంది.|Telugu_M|other|6.756625
processed_te_m_politics_03252.wav|యువ మోర్చా కార్యకర్తలు కొందరు కన్నౌర్ జిల్లాలోని ముఖ్యమంత్రి పినరయి విజయన్ నివాసానికి ర్యాలీగా వెళ్లారు.|Telugu_M|other|6.826292
processed_te_m_other_02562.wav|గాయపడిన వ్యక్తి పూజాపురా సమీపంలోని తామలామ్క్ చెందిన భరత్ చంద్రన్గా గుర్తించినట్లు పోలీసులు పేర్కొన్నారు. |Telugu_M|other|7.023667
processed_te_m_finance_00941.wav|బ్యాంకులు గతంలో డిఫాల్టు చెందితే ప్రభుత్వం ప్రజల డబ్బుని వినియోగించి బెయిల్ అవుట్ నిధుల సమకూర్పు జరిపేది|Telugu_M|other|6.686979
processed_te_m_general_00801.wav|విమాన ప్రయాణం చేయాలంటే డెల్లీ వరకు విమానంలో వచ్చి అక్కడ నుంచి రైలు,రోడ్డు ద్వారా జౌంపూర్ ను చేరుకోవచ్చు. |Telugu_M|other|7.046875
processed_te_m_politics_03273.wav|స్థానిక ఇంటర్‌స్టెల్లార్ క్లౌడ్ చాలా సన్నని, క్యూబిక్ సెంటీమీటర్‌కు  గ్యాస్ అణువు కంటే తక్కువగా ఉంటుంది.|Telugu_M|other|7.000438
processed_te_m_agri_01523.wav|వీటన్నింటినీ ఛేదించుకొని నికర రైతు పంట రుణం తేల్చుకోవడం వల్ల రాష్ట్రానికి దాదాపు వేయికోట్లు ఆదా అయ్యింది|Telugu_M|other|7.722667
processed_te_m_other_00461.wav|ఏ సెగ్మెంట్లో తనకు ఎక్కువ ఓట్లొస్తాయో ఆ సెగ్మెంట్ ఇన్చార్జికి కోటి రూపాయలు ఇస్తానని ఆయన వాగ్ధానం చేశారు.|Telugu_M|other|6.900000
processed_te_m_politics_03236.wav|మలేషియాకు చెందిన ఇద్దరు షట్లర్లు మ్యాచ్ ఫిక్సింగ్ చేసినట్టు వచ్చిన ఆరోపణలు రావడంపై లీ చోంగ్ స్పందించాడు.|Telugu_M|other|7.766708
processed_te_m_agri_00698.wav|కెన్వుడ్లోని చెట్లు కొలంబియా జిల్లాలోని టైడల్ బేసిన్లో చెర్రీ చెట్ల కంటే కొన్ని రోజుల తర్వాత వికసిస్తాయి|Telugu_M|other|9.408000
processed_te_m_agri_01132.wav|చిన్చిల్లాస్ వాసన పడదు, అయితే అనేకమంది ఎలుకలు పరుపు యొక్క స్థిరమైన మార్పును కలిగి ఉండటం వలన, వాసన పెరగదు|Telugu_M|other|8.768000
processed_te_m_education_01443.wav|డార్ట్మౌత్ కాలేజీకి చెందిన టక్ స్కూల్ ఆఫ్ బిజినెస్లో దరఖాస్తుల సంఖ్య ఏకంగా రెండంకెల శాతానికి పడిపోయింది.|Telugu_M|other|7.080938
processed_te_m_politics_03111.wav|ప్రచ్ఛన్న యుధ్ధానికి పుట్టుకొచ్చిన మరో భ్రాంతి, అణు అపోకాలిప్స్ భయంతో, స్థానిక యుద్ధాలు అసాధ్యం అయ్యాయి.|Telugu_M|other|7.232646
processed_te_m_agri_01142.wav|రైతు అల్లూరు శ్రీనివాసులు రెడ్డి, బాలాయపల్లి మండలం, వెంకటరెడ్డి పాళెంలో ఐదెకరాల్లో వరి సాగు చేస్తున్నాడు|Telugu_M|other|7.146667
processed_te_m_education_02808.wav|పొత్తుల గురించి టీడీపీ పొలిట్ బ్యూరోలో చర్చించి నిర్ణయం తీసుకుంటాం అప్పటి వరకు మాట్లాడొద్దని ఆదేశించారు.|Telugu_M|other|7.365312
processed_te_m_finance_01932.wav|అయితే దేశంలో గత కొంత కాలం నుంచి ద్రవ్యోల్బణం స్తబ్దుగా ఉన్నందున వడ్డీ రేట్లు మరింత తగ్గవచ్చని పేర్కొంది. |Telugu_M|other|7.139771
processed_te_m_education_01521.wav|మరి వీళ్ళేం చేస్తారు? జనాలు ఓట్లేసి సీట్లు అప్పజెపితే నెలనెల లక్షల కొద్దీ జీతాలు తింటూ చోద్యం గడుపుతారా?|Telugu_M|other|7.850667
processed_te_m_health_02009.wav|ఓస్గుడ్స్ ‌చాప్టర్ వ్యాధి నిర్ధారణ అయినప్పుడు, మీ బిడ్డ చాలా వారాలుగా తీవ్రతరం చేసే చర్యలను నివారించాలి.|Telugu_M|other|8.242708
processed_te_m_weather_02339.wav|ఇప్పటికే ఈ పదవి కోసం ఎన్నిక నిర్వహించినా, భండారీ, క్రిస్ట్ఫోర్లు సమానంగా నిలవడంతో ఈ పరిస్థితి ఏర్పడింది. |Telugu_M|other|7.546104
processed_te_m_finance_00851.wav|అయితే పెన్షనర్లు తమ ఫిజికల్ లైఫ్ సర్టిఫికేట్ను పెన్షన్ పేయింగ్ బ్యాంకు బ్రాంచీల దగ్గర ఇవ్వాల్సి వుంటుంది|Telugu_M|other|7.592542
processed_te_m_finance_02335.wav|దుకాణం యొక్క బాధ్యత విడుదలను పూర్తి చేసినప్పుడు, విద్యార్థులలో ఒకరు దుకాణం యొక్క డైవ్ భీమా ఖర్చు కోరారు. |Telugu_M|other|6.280625
processed_te_m_other_03287.wav|పోస్టల్ సార్టింగ్ అసిస్టెంట్, ఎల్డీసీ, కోర్టు క్లర్క్ పోస్టులకు అభ్యర్థి టైపింగ్ స్పీడ్ను పరీక్షిస్తారు. |Telugu_M|other|6.094875
processed_te_m_other_00417.wav|ఫైర్ బ్రాండ్ నేత, భోపాల్ లోక్సభ బీజేపీ అభ్యర్థిసాధ్వి ప్రజ్ఞా సింగ్ మరోసారి వివాదాస్పద వ్యాఖ్యలు చేశారు.|Telugu_M|other|8.300000
processed_te_m_health_01716.wav|మూత్రాశయం యొక్క తీవ్రమైన వాపు గురించి మీరు భయపడి ఉంటే, ఈ చికిత్స మందుల వాడకం ఉపోద్ధేరి వాడకంలో ఉండవచ్చు.|Telugu_M|other|8.010521
processed_te_m_politics_00740.wav|జేడీఎస్, కాంగ్రెస్ కూటమి ప్రభుత్వం పటిష్ఠంగానే ఉందని, మధ్యంతర ఎన్నికలు వచ్చే ప్రశ్నేలేదని స్పష్టంచేశారు.|Telugu_M|other|6.965604
processed_te_m_other_01979.wav|ఉమ్మడి మహబూబ్ నగర్ జిల్లాలో, అధికార పార్టీ నేతల మధ్య ప్రచ్నన్నయుద్ధం ఓ రేంజ్లో సాగుతోంది. |Telugu_M|other|6.094875
processed_te_m_other_00723.wav|' అంటూ కాంగ్రెస్ నేతలు గగ్గోలు పెడ్తోంటే, ఐటీ దాడులతో తమకు సంబంధం లేదని బీజేపీ చెబుతోంది. |Telugu_M|other|6.300000
processed_te_m_weather_00973.wav|గుడ్డు తెల్ల యొక్క ఉపరితలం అందమైన స్ఫటికాకార మంచు లేదా పైన్ట్రీ నమూనాలతో కప్పబడి ఉంటుంది.|Telugu_M|other|6.700000
processed_te_m_politics_00936.wav|తమ సంస్థ త్వరలోనే ఒక ప్రతినిధి బృందాన్ని హైదరాబాద్‌కు  పంపుతుందని ఎండి లిమ్కోన్ తెలిపారు.|Telugu_M|other|6.408333
processed_te_m_agri_02015.wav|అయితే సీసీఐ పత్తి కేంద్రాల నుంచి మిల్లుకు వెళ్ళె వరకు అన్నీ ఏర్పాట్లు చేయాల్సిందిగాకోరారు|Telugu_M|other|6.837333
processed_te_m_agri_00119.wav|ఈ అదే భావన వెబ్కామ్లు, ఎలుకలు మరియు స్పీకర్లు వంటి చాలా ల్యాప్టాప్ లక్షణాలకు వర్తిస్తుంది|Telugu_M|other|8.266667
processed_te_m_politics_03193.wav|ముంబై హెచ్డీఎఫ్సీ బ్యాంకు ఉపాధ్యక్షుడు సిద్ధార్థ్ సంఘ్వి అదృశ్యం కావడం కలకలం రేపుతున్నది.|Telugu_M|other|5.829688
processed_te_m_general_01056.wav|బాష్పీభవన నివారణకు అల్యూమినియం రేకు యొక్క భాగాన్ని కలిగి ఉన్న ఒక ఇంధన టోపీని కవర్ చేయండి. |Telugu_M|other|6.350292
processed_te_m_health_01592.wav|అంటే ఆహారాన్ని ఎక్కువగా ఉడికించినా, ఫ్రైలు, వేపుళ్లు వంటివి చేసినా ఈ విటమిన్లు నశిస్తాయి.|Telugu_M|other|7.104938
processed_te_m_agri_00652.wav|లోతైన కాలువల్లో చెరకు నాటితే పీకపురుగు, కలుపు ఉద్ధృతి తగ్గడంతో పాటు సాగునీరు ఆదా అవుతుంది|Telugu_M|other|8.117333
processed_te_m_finance_02573.wav|తమ ఫాలోవర్లు బిట్కాయిన్ల రూపంలో డబ్బు పంపాలని చాలా వరకు టెర్రరిస్టు సంస్థలు కోరుతున్నాయి. |Telugu_M|other|6.129688
processed_te_m_education_03339.wav|నన్ను పబ్లిసిటీ స్టంట్ అన్న శివాజీ రాజాకి, శ్రీకాంత్ ‌కి  గోచి ఊడి దరిద్రపు గతి పట్టింది.|Telugu_M|other|6.218667
processed_te_m_agri_02862.wav|ఆ తర్వాత మంత్రాలకు చింతకాయలు రాలవు' యిక మామిడి పళ్లేం రాలతాయి అని ముందుకు కదిలాడు రామయ్య. |Telugu_M|other|5.932333
processed_te_m_politics_01379.wav|క్రీస్తు శకం రెండవ శతాభ్దానికి చెందిన శాతవాహన రాజులు ఈ దేవాలయాన్ని గూర్చి ప్రస్తావించారు.|Telugu_M|other|6.060042
processed_te_m_general_00678.wav|నక్షత్రాలు వంటి తెలుపు మరియు ఎరుపు తివాచీలు మధ్య రోజ్మేరీ కొరిందపండ్లు భూమికి  తరలించారు. |Telugu_M|other|6.400000
processed_te_m_education_01567.wav|వాహనం యొక్క ప్రతి రకం కోసం టెక్నాలజీ ఏర్పాటు మరియు పరీక్ష కార్బ్యురేటర్ అనుగుణంగా ఉండాలి.|Telugu_M|other|6.293333
processed_te_m_finance_01888.wav|' అన్న సుభాష్ నిర్ణయానికి డాడీ ఒప్పేసుకుని, అప్పు చేసి మరీ డబ్బులు సర్దారు అని చెప్పింది. |Telugu_M|other|5.400000
processed_te_m_politics_00485.wav|శ్వేతది ఫిట్నెస్ మోడల్ శ్రేణి పోటీ కావడంతో ఆమె దేహం ఎక్కువగా కనిపించేలా ప్రదర్శన ఇవ్వాలి.|Telugu_M|other|6.547646
processed_te_m_weather_01370.wav|తొమ్మిది గంటల ప్రాంతంలో కాస్తంత వెదుక్కొని ఓ సీఫుడ్ పుష్కలంగా దొరికే హోటల్లో స్థిరపడ్డాం. |Telugu_M|other|6.129688
processed_te_m_weather_00045.wav|తరచుగా ప్లేట్లెట్ సంఖ్య తో సమస్యలు ఉన్న ఇతర ప్లేట్లెట్ డిజార్డర్స్‌కు వ్యతిరేకంగా, ప్లేట్లెట్ ఫంక్షన్ లోపాలు సాధారణ ప్లేట్లెట్ గణనలు కలిగి ఉండవచ్చు. |Telugu_M|other|9.775229
processed_te_m_agri_02858.wav|నేను కాపురానికి వెళ్ళాక మా ఇంట్లో కాఫీ సేవనం తెలిసి మా చెల్లెల్లు "అక్కా,మీ ఇంట్లో కాఫీ డికాషన్ ఫిల్టర్ బదులు వాటర్ ఫిల్టర్ లో వెయ్యాలి"అని నవ్వేది. |Telugu_M|other|9.879708
processed_te_m_other_01624.wav|ఆ ఆలయ పరిసర ప్రాంతాల్లో 'నో హెల్మెట్,నో పూజ' అనే బోర్డులు కూడా పెట్టేశారు. |Telugu_M|other|5.293771
processed_te_m_other_03189.wav|ప్రపంచకప్ గెలిచాక టీమ్ఇండియా ప్లేయర్లు మాస్టర్ బ్లాస్టర్ను గౌరవించిన విధానానికే, ప్రతిష్ఠాత్మక లారెస్ బెస్ట్ స్పోర్టింగ్ మూవ్మెంట్ అవార్డు దక్కింది. |Telugu_M|other|9.300000
processed_te_m_health_02653.wav|ఒక పూర్వికుని బలిపీఠాన్ని సృష్టించండి మరియు మీ పుట్టుకతో వచ్చిన బిడ్డకు వారి బలం మరియు జ్ఞానాన్ని ఇవ్వడానికి మీ రక్తం యొక్క భాగమైన వారందరినీ అడగండి. |Telugu_M|other|9.194729
processed_te_m_other_02700.wav|అనుభవం వున్న నటులతో ఆడే ఆట కాబట్టి, ఏమాత్రం బాగా ఆడినా, సినిమా ఆడేస్తుంది. |Telugu_M|other|5.665292
processed_te_m_finance_01941.wav|ఈ రోజులలో మనుషులు డబ్బు వేటలో, అలాగే జాబ్స్ టెన్షన్స్ వలన నవ్వడం మానేశారు. |Telugu_M|other|5.363437
processed_te_m_politics_01138.wav|ఫాక్స్ ప్రచారం:ప్రచారం నుండి తెలుపు చొక్కా ధరించిన మెగ్ గ్రిఫ్ఫిన్ చిత్రం.|Telugu_M|other|5.653688
processed_te_m_politics_02013.wav|విద్యార్థులు, యువత ఎక్కువగా ఇష్టపడే వీధి వంటకం పానీపూరీ చాట్, నీటితో నింపి ఇచ్చే క్రమంలో బ్యాక్టీరియా, ఫంగస్‌లు మన శరీరంలోకి ప్రవేశించే ప్రమాదం ఉంది|Telugu_M|other|9.810063
processed_te_m_politics_01730.wav|వీరిలో ఒకరు సిద్ధార్థ్‌నాథ్ సింగ్ కాగా, రీటా జోషి లక్నో కంటోన్‌మెంట్ నుంచి, సందీప్ కుమార్ సింగ్ అత్రౌలి నుంచి, పంకజ్ సింగ్ నోయిడా నుంచి పోటీ చేశారు.|Telugu_M|other|10.095313
processed_te_m_health_01608.wav|జీవశక్తి శరీరాన్ని పరిశుభ్రం చేసేందుకు, సుమారు ఐదు నిమిషాలు లేదా అంతకంటే ఎక్కువసేపు శారీరక వ్యాయామం చేయటం, దేవుని దీవెనలకై అర్ధించటం.|Telugu_M|other|10.065479
processed_te_m_politics_01159.wav|ఈ మేరకు సిట్ కార్యాలయంలో కాల్ సెంటర్‌ను  కూడా ఏర్పాటు చేశామని, బాధితులు ఎవరైనా నేరుగా కాల్సెంటర్‌కు  ఫిర్యాదు చేయవచ్చని ఐజి తెలిపారు.|Telugu_M|other|9.032187
processed_te_m_weather_01184.wav|జాసన్ మన్కీ మాట్లాడుతూ, పాటియోస్ వద్ద, "క్రైస్తవులు సాధారణ శకం యొక్క నాల్గవ శతాబ్దం నుంచి వెలుగుతున్న సోలార్ చక్రాలను చుట్టుముట్టారు. |Telugu_M|other|9.252771
processed_te_m_health_00523.wav|ఈ వ్యాయామం మీరు హాంగ్రింగ్స్, గ్లోట్స్, తక్కువ తిరిగి, భుజాలు, మరియు మీ హృదయ స్పందన రేటు పెరగడం వంటి చిన్న కార్డియోని కూడా పొందుతారు.|Telugu_M|other|9.786833
processed_te_m_finance_01064.wav|ఆర్బీఐ రెండువేల నోటు ముద్రణను ఆపేసిందని, భవిష్యత్తులో ఇక రెండువేల నోటు చెల్లుబాటు కాదని పుకార్లు పెద్ద యెత్తున షికార్లు చేస్తున్నాయి.|Telugu_M|other|8.776771
processed_te_m_general_00653.wav|కాంగ్రెస్ వైఖరి విచిత్రంగా ఉందని, ఆ పార్టీ కొన్ని జడ్పిల విషయం లో  శివసేనతో కొంత మేరకు ఒప్పందాలకు రావడం అనుచితం అని వ్యాఖ్యా నించారు. |Telugu_M|other|9.159896
processed_te_m_politics_03714.wav|వాస్తవం ప్రతినిధి: హైదరాబాద్ నగరంలోని సైనిక్పురి హెచ్ఎంటీ బేరింగ్స్ కమ్యూనిటీ హాల్లో ఎక్స్ సర్వీస్మెన్లు, మేధావుల సమావేశం జరుగుతోంది.|Telugu_M|other|9.415313
processed_te_m_politics_02163.wav|ఆచితూచి అభ్యర్థుల్ని ప్రకటిస్తున్న కాంగ్రెస్ పార్టీకి ప్రియాంక గాంధీని ఈ సారి ఎన్నికల్లో పోటీ చేయించే ఉద్దేశం లేనట్లుందన్న వాదనా ఉంది|Telugu_M|other|9.415313
processed_te_m_weather_01746.wav|ఈ సమయంలో తనకు తన బాయ్‌ఫ్రెండ్ రణబీర్ కపూర్ అండగా నిలిచారని, ఆయన చెప్పిన మాటలు తనకు స్వాంతన చేకూర్చాయని అలియా చెప్పారు. |Telugu_M|other|8.400000
processed_te_m_weather_02435.wav|బాహుబలి బాక్సాఫీస్ కి  నోట్ల వర్షం కురిపిస్తే రేవంత్ రెడ్డి కాంగ్రెస్ కి  ఓట్ల వర్షం కురిపిస్తాడు అని ఆర్జీవి అన్నాడు. |Telugu_M|other|7.279083
processed_te_m_other_00916.wav|అస్సోంలోని గువాహటిలో మదర్ ఓల్డేజ్ హోమ్ నిర్వాహకులు అక్కడ ఆశ్రయం పొందుతున్న వృద్ధుల కోసం ఓ కార్యక్రమాన్ని నిర్వహించారు. |Telugu_M|other|7.952458
processed_te_m_politics_03484.wav|ఒర్లాండులో జరిగిన ఆమ్వే కార్యక్రమంలో ట్రంప్ భార్య మెలానియ, ఉపాధ్యక్షుడు మైక్పెన్స్, ఆయన భార్య కరెన్ కూడా పాల్గొన్నారు.|Telugu_M|other|8.881250
processed_te_m_weather_02306.wav|ఓవరాల్గా తొలి వికెట్ కు ఎక్కువసార్లు కంటే ఎక్కువ పరుగులు నమోదు చేసిన నాలుగో జోడీగా రోహిత్,థావన్ లు  గుర్తింపు పొందారు. |Telugu_M|other|8.196271
processed_te_m_education_01208.wav|మార్క్ బౌచర్తో పాటు దక్షిణాఫ్రికా మాజీ ఓపెనర్ అష్వెల్ ప్రిన్స్ను అదనపు సహాయక కోచ్గా ఎంపిక చేశామని స్మిత్ పేర్కొన్నాడు.|Telugu_M|other|8.522667
processed_te_m_finance_01387.wav|ప్రధానంగా ద్రవ్య చలామణీ పథకాలు, భూ సంబంధిత పెట్టుబడులు, పెట్టుబడి ఆధారిత సంస్థల మోసాలు ఆంధ్రప్రదేశ్ ‌లో  ఎక్కువయ్యాయి.|Telugu_M|other|8.616563
processed_te_m_education_02487.wav|సూపర్‌మ్యాన్  తాను ప్రేమిస్తున్న బలమైన జీవించి ఉన్న ప్రతిదీ తన దృష్టికోణాన్ని కోల్పోతే, గ్రహం క్రిప్టాన్ లాగే వస్తాయి.|Telugu_M|other|10.066875
processed_te_m_education_00530.wav|ఈ ట్వీట్లతో మేల్కొన్న శ్రీలంక ప్రభుత్వం సామాజిక కార్యకర్తైనా అమరా మసిద్ కు క్షమాపణలు కోరుతూ ఓ ప్రకటనను విడుదల చేసింది.|Telugu_M|other|8.896000
processed_te_m_finance_01249.wav|ఇ కామర్స్ దిగ్గజం ఫ్లిప్కార్ట్, క్యాబ్ సర్వీసుల సంస్థ ఓలా క్రెడిట్ కార్డుల రంగంలోకి దిగేందుకు కసరత్తులు ప్రారంభించాయి.|Telugu_M|other|8.567792
processed_te_m_general_02154.wav|తర్వాత కిరీటమంత బరువున్న బంగారం ముద్దను వేసినప్పుడు తక్కువ నీరు, వెండి ముద్దను ముంచినప్పుడు ఎక్కువ నీరు పొర్లిపోయింది. |Telugu_M|other|7.847979
processed_te_m_weather_02736.wav|బాస్కెట్బాల్, బాడ్మింటన్ కోర్టులు కలిగి విశాలమైన భూభాగంతో పచ్చని చెట్లతో అబుజా అంతటా పార్క్లు, గార్డెన్లు కనిపిస్తాయి. |Telugu_M|other|8.265937
processed_te_m_weather_02809.wav|ఫాంట్ సైజ్ దగ్గర నుంచి బోల్డ్నెస్ లెవల్స్, అలైన్మెంట్స్ వరకు యూజర్ తనకు  కావల్సిన విధంగా అడ్జస్ట్ చేసుకునే వీలుంటుంది. |Telugu_M|other|8.382021
processed_te_m_weather_00169.wav|తొంభైల మధ్యలో జన్మించిన, ఈ బ్యాండ్ మోంటేర్రే నుండి మెక్సికన్ ప్రత్యామ్నాయ క్షేత్రం యొక్క అత్యంత ప్రసిద్ధ పేర్లలో ఒకటి. |Telugu_M|other|7.800000
processed_te_m_education_02151.wav|అందువల్ల ప్రత్యేక వృత్తిగా యక్షగానాన్ని ప్రదర్శిస్తూ, మాదిగల పంచన జీవించాలనే ఆనాటి సామాజిక నియమానికి గురైయుండి ఉంటారు.|Telugu_M|other|8.928000
processed_te_m_politics_01906.wav|తెలంగాణ ముఖ్యమంత్రి కేసీఆర్ ఉస్మానియా యూనివర్సిటీలో  అడుగుపెట్టే ధైర్యం  లేదని కాంగ్రెస్ నేత జగ్గారెడ్డి విమర్శించారు.|Telugu_M|other|7.615771
processed_te_m_other_02088.wav|భారత ప్రభుత్వం జమ్ముకశ్మీర్ కు  ప్రత్యేక రాష్ట్ర హోదాను కల్పించే రాజ్యాంగంలోని సెక్షన్‌కు  సవరణ చేయాలని నిర్ణయించింది.|Telugu_M|other|7.940854
processed_te_m_politics_00569.wav|కాబట్టి, నువ్వీ రచన ఫలానా చట్రం లోంచి చదువూ.అప్పుడే నీకు ఆనందం కలుగుతుందీ అని అనడంలో నిరంకుశత్వం తప్ప వేరేది ఏదీ లేదు.|Telugu_M|other|10.030646
processed_te_m_politics_02867.wav|కార్మికులు అహోరాత్రులు కృషిచేసి ప్రతిష్టాత్మంగా రూపొందిన ట్రైన్ పై రాహుల్ విమర్శలు గుప్పించడం సిగ్గుచేటని మండిపడ్డారు.|Telugu_M|other|8.916083
processed_te_m_finance_02217.wav|మైనర్ పిల్లల పేరుతో పెట్టుబడి పెట్టినా, దానిపై వచ్చే ఆదాయాన్ని తల్లిదండ్రుల ఆదాయంగానే పరిగణించి ఆదాయపు పన్ను గణించాలి. |Telugu_M|other|7.600000
processed_te_m_politics_01633.wav|విద్యార్థులు తాము రిజిస్ట్రేషన్ చేసుకున్న ఎలక్టివ్స్ కాకుండా సెలెక్ట్ చేసుకున్న దానితో పరీక్ష రాయడంతో ఆబ్సెంట్ పడింది.|Telugu_M|other|7.371958
processed_te_m_education_00411.wav|పోస్ట్ పెయిడ్  మొబైల్ కనెక్షన్లపై జీ ఇంటర్నెట్ సేవలను కశ్మీర్లోని బండిపోరా, కుప్వారా జిల్లాలకు మాత్రమే పరిమితం చేశారు.|Telugu_M|other|8.234667
processed_te_m_agri_01726.wav|అయితే, మాధ్యమిక కిణ్వ యొక్క దశ నమోదు వారి వైన్ల దీనిలో ఎందుకంటే వాచ్యంగా ముక్కలుగా విడిపోయింది, నిల్వ బారెల్స్ ఫలితంగా|Telugu_M|other|9.258667
processed_te_m_general_00119.wav|ఆ రాష్ట్రానికి చెందిన దక్షిణ కోన్సా అసెంబ్లీ సభ్యుడు తిరోంగ్ అబోను, నిషేధిత మిలిటెంట్ గ్రూపు దాడి చేసి మట్టుబెట్టింది. |Telugu_M|other|7.580938
processed_te_m_general_00589.wav|సోషల్ మీడియా కంటెంట్ని ట్రాక్ చేయడం, నియంత్రించడం లాంటి చర్యలతో మనది ప్రజలపై నిరంతరం 'నిఘా పెట్టే దేశం'గా మారిపోతుంది. |Telugu_M|other|8.045333
processed_te_m_health_00526.wav|శరీరంలోని అన్ని కణాలు ఒక నిర్దిష్ట ఆయుష్షును కలిగి ఉంటాయి మరియు ఆ తరువాత చాలా కణీకృత ప్రక్రియలో కణ మరణాన్ని పొందుతాయి.|Telugu_M|other|9.148292
processed_te_m_health_00690.wav|తీవ్రమైన రక్తహీనత దాని వల్ల గుండె నొప్పి వస్తోంది. ఎనీమియాకి వైద్యం చేయాలి కాని ఇన్స్యూరెన్స్ వుందని ఆపరేషన్ చేసేశారు.|Telugu_M|other|8.929375
processed_te_m_politics_01770.wav|లక్షలు ముఖ్యమంత్రి సహాయ నిధికి ఇచ్చామని, వరద భాదితుల కోసం సహాయం చేశామని డాక్టర్ సుమనా రావ్ ఫేస్‌బుక్ లో పోస్టు చేశారు.|Telugu_M|other|8.161437
processed_te_m_education_01777.wav|స్థానికంగా హడక మత్సూరీ అని పిలిచే ఈ ఫెస్టివల్ ఒకయామా పరిధి హోన్షు ఐలాండ్ లోని సైదైజీ కన్నోనియాన్ టెంపుల్లో జరుగుతుంది.|Telugu_M|other|10.058667
processed_te_m_education_00959.wav|జూలపల్లి స్టాఫ్నర్సును ఏకంగా కరీంనగర్ నర్సింగ్ కళాశాలకు డిప్యూటేషన్ మీద పంపించడం వెనుక బలమైన కారణాలు ఉన్నాయని సమాచారం.|Telugu_M|other|8.661333
processed_te_m_education_01210.wav|హైదరాబాద్ టీమిండియా మాజీ క్రికెటర్ జహీర్ ఖాన్, బాలీవుడ్ నటి సాగరిక ఘట్గే వివాహం జరిగి శుక్రవారంతో ఏడాది పూర్తి అయింది.|Telugu_M|other|8.906667
processed_te_m_health_01849.wav|ముందు మరియు ఉదరం మీద శస్త్రచికిత్స ఆపరేషన్లు సెప్టిక్ దుష్ఫలితాలు యొక్క సాధ్యమైన ప్రొఫైలాక్సిస్ వంటివి.|Telugu_M|other|8.022125
processed_te_m_politics_01388.wav|"జపాన్‌కొరియా అనుబంధ ఒప్పందం " ప్రకారం, కొరియా చక్రవర్తి తన అధికారాన్ని జపాన్ చక్రవర్తికి అప్పజెప్పాడు.|Telugu_M|other|6.710187
processed_te_m_finance_02496.wav|కేంద్ర రాష్ట్ర ప్రభుత్వాలు తమ సంస్థలు , పిఎస్యులకు అందించే రుణ గ్యారంటీ కోసం అందించే సేవలపై మినహాయింపు. |Telugu_M|other|6.942396
processed_te_m_education_02166.wav|చిన్నప్పట్నుంచి యువీకి క్రికెట్‌పై ఉన్న మక్కువను గమనించిన యోగ్రాజ్ అతడికి క్రికెట్లో శిక్షణ ఇప్పించాడు.|Telugu_M|other|6.848000
processed_te_m_agri_02874.wav|పట్టాదారు పాస్ పుస్తకం ఆన్ లైన్ చేసినందుకు వీఆర్వో రైతు వెంకటరెడ్డి నుంచి 5 వేల రూపాయలు డిమాండ్ చేశాడు. |Telugu_M|other|6.756625
processed_te_m_weather_01071.wav|ప్రతాప్ ఘఢ్ ప్రాంతానికి చెందిన బీజేపీ కార్యకర్త సామ్రాట్ కుమావత్ శనివారం రోడ్డు పక్కన నిల్చుని ఉన్నాడు. |Telugu_M|other|6.861125
processed_te_m_politics_03243.wav|ఎన్టీఆర్ ముఖ్యమంత్రి కావడానికి ముందు చేసిన రాష్ట్ర పర్యటనలో అన్నగారి చైతన్య రథానికి రథ సారధి హరికృష్ణే.|Telugu_M|other|7.348750
processed_te_m_agri_00137.wav|హైడ్రోథెరపీ అనేది ఆరోగ్య ప్రయోజనాల కోసం, అంతర్గతంగా మరియు బాహ్యంగా మరియు ఉష్ణోగ్రతల మధ్య, నీటి వినియోగం|Telugu_M|other|9.418667
processed_te_m_weather_00249.wav|డిజైనింగ్ విషయానికి వచ్చేసరికి రెడ్మీ ఎస్ అలానే రెడ్మీ ఎస్ ప్రైమ్ ఫోన్లు రెడ్మీ నోట్ కి దగ్గరగా ఉంటాయి. |Telugu_M|other|6.745021
processed_te_m_finance_01658.wav|అంతేకాదు సెంట్రల్ బ్యాంకులు సైతం బోర్డ్ అప్రూవ్ ‌డ్  యాక్షన్ ప్లాన్ ను పట్టణ సహకార బ్యాంకులను అడగవచ్చు.|Telugu_M|other|7.337125
processed_te_m_health_00102.wav|పొగడ్తగల దంతాలు, చివరికి దంతాల వంటివి మరియు ఎల్సోమోబ్రాంచ్స్ యొక్క చర్మం ఒక కఠినమైన అనుభూతిని ఇస్తుంది.|Telugu_M|other|9.276000
processed_te_m_weather_00314.wav|సౌదీ అరేబియాకు చెందిన జయేష్ అల్ ఇస్లామ్, టర్కీకి చెందిన అహ్రర్ అల్షామ్ అనే సైనిక ముఠాలు కూడా తోడయ్యాయి. |Telugu_M|other|7.998896
processed_te_m_education_01113.wav|యువతకు నైపుణ్య శిక్షణ ఇస్తున్న టాస్క్తోతో కలిసి పని చేసేందుకు మేధా సర్వో ముందుకు వచ్చిందని వెల్లడించారు|Telugu_M|other|7.210667
processed_te_m_general_00712.wav|"ఈ కేసులో శ్వేతబసుతో పాటు దొరికిన బడాబాబుల పేర్లను మాత్రం పోలీసులు, మీడియా వాళ్ళు ఎందుకు బయట పెట్టలేదు?|Telugu_M|other|6.895958
processed_te_m_education_02781.wav|మీరు త్రిస్సూరాకు మునుపటి పేజీ ఒక ప్రేమ పద్యం రాస్తున్నారని చెపుతారు, మరియు మీరు సరైన పధ్ధతిని పొందాలి.|Telugu_M|other|8.106667
processed_te_m_weather_02427.wav|సరైనోడు సక్సెస్ తో అల్లు అర్జున్ కూడా శ్రీకాంత్ అడ్డాల తో సినిమా చేసేందుకు అసక్తిగా ఉన్నట్టు తెలిసింది.|Telugu_M|other|6.733417
processed_te_m_finance_00241.wav|సులభంగా అమలు చేయండి లేదా మీ ప్రారంభ బిందువుకు తిరిగి వెళ్లండి లేదా ఇంక్ ‌లైన్ ‌ను  సున్నాకు తీసుకురండి.|Telugu_M|other|6.837896
processed_te_m_finance_00388.wav|అది క్రెడిట్ కార్డా, డెబిట్ కార్డా అన్నది పక్కన పెడితే ప్రతి ఒక్కరి వద్ద తప్పకుండా కార్డ్స్ ఉంటున్నాయి.|Telugu_M|other|6.710187
processed_te_m_other_00931.wav|తాను గొప్పవాణ్ననే భావం, తన గొప్పదనాన్ని లోకం గుర్తించడం లేదనే దుగ్ధ మనిషిని అశాంతికి గురిచేస్తూ ఉంటాయి. |Telugu_M|other|7.441625
processed_te_m_politics_01261.wav|స్టిర్లింగ్ యొక్క పురుషులు సైన్యం యొక్క కుడి పార్శ్వంని గుర్తించారు, వారు ఎత్తైన పశ్చిమ భాగంలో ఉన్నారు.|Telugu_M|other|7.081708
processed_te_m_general_01647.wav|డ్యాం నిర్మాణం, కాలువల నిర్మాణం ఏక కాలంలో నిర్మించి ఆనాటి ఇంజనీర్లు తమ నైపుణ్యాన్ని ప్రపంచానికి చాటారు. |Telugu_M|other|7.035271
processed_te_m_agri_03024.wav|ఏదేమైనా, వంద శాతం ఇంగ్లీష్ కావ్యాలను అనుసరిస్తే, అప్పుడు గోడలు చెక్క పలకలతో కత్తిరించాలి మరియు వాటిని వాల్ పేపర్ తో లేదా పెయింటింగ్తో కలిపి ఉంచాలి. |Telugu_M|other|9.600000
processed_te_m_general_00662.wav|సోషల్ మీడియా పుణ్యమా అని యాక్టింగ్ టాలెంట్, సింగింగ్ టాలెంట్తో పోస్టులు పెట్టేసి వాటికి వచ్చే లైకులు, షేర్లు కోసం వాటినే పట్టుకుని కూర్చొంటున్నారు. |Telugu_M|other|9.183125
processed_te_m_weather_01303.wav|వాస్తవానికి, బీచ్ చాలా దూరంగా ఉంది, కానీ ఈ ప్రతికూలత ఉచిత షటిల్ ద్వారా ఆఫ్సెట్ చేయవచ్చు. |Telugu_M|other|5.978771
processed_te_m_agri_00515.wav|కానీ మీరు చూసి వినడానికి వియన్నా సమీపంలోని రెజ్జ్, ఆస్ట్రియాలో ప్రసిద్ధ గుమ్మడికాయ పండుగ|Telugu_M|other|7.904000
processed_te_m_agri_02865.wav|నైలు నది ఈజిప్టు యొక్క జీవనాడిగా ఉండవచ్చు, కానీ ఇది దాని గొప్ప ప్రమాదాల్లో ఒకటి మొసళ్ళు. |Telugu_M|other|5.943937
processed_te_m_health_01399.wav|ఏ అర్ధరాత్రో, మందులు అందుబాటులో లేనిచోటో ఈ నొప్పి మొదలైతే తెల్ల వారిందాకా భరించాల్సిందే.|Telugu_M|other|7.035271
processed_te_m_general_00136.wav|టెహరాన్ లోని మిసైల్, రాకెట్ సిస్టంలను కంట్రోల్ చేయడానికి వినియోగించే కంప్యూటర్ సిస్టం పై పెంటగాన్ అప్పుడే సైబర్ దాడికి సంసిద్ధమైంది. |Telugu_M|other|8.869646
processed_te_m_education_02383.wav|యూజర్ చార్జీలకు సంబంధించి టెక్స్ట్‌బుక్స్ , స్టేషనరీ, యూనిఫామ్స్‌కు మూడు షాప్లను నోటిఫై చేయాల్సి ఉండగా, అదికూడా జరగడం లేదని అన్నారు.|Telugu_M|other|9.834667
processed_te_m_politics_03348.wav|సైక్‌టైవకార్ ఒక మంచి జన్మకు ప్రసిద్ధి చెందింది, మరియు ఈ స్థలం ఎల్లప్పుడూ తాజాగా ఉంటుంది.|Telugu_M|other|6.176125
processed_te_m_agri_01170.wav|ఈ జాతి పేరు బైఫర్లోం ఆకులను వెంట్రుకలతో పాటు పువ్వులు పెరగడం అనే వాస్తవాన్ని సూచిస్తుంది|Telugu_M|other|7.104000
processed_te_m_education_01387.wav|నా అభిప్రాయం లో మంత్రం ఒక గురువు నుండి అందుకుని  పఠించడం ద్వారా వైద్యం వేగవంతం చేయవచ్చు.|Telugu_M|other|6.597500
processed_te_m_education_01816.wav|నెలలు నిండకుండా అనారోగ్యంతో పుట్టిన ఓ శిశువు మరియం థ్రేసియా మహిమతో జీవించినట్టు తేలింది.|Telugu_M|other|6.709333
processed_te_m_health_01023.wav|లేజర్ యొక్క తరంగదైర్ఘ్యం మరియు దాని పల్స్ యొక్క పొడవు చికిత్స ప్రభావాన్ని నిర్ణయిస్తాయి.|Telugu_M|other|6.060042
processed_te_m_politics_00082.wav|"నెట్వర్క్ కనెక్షన్లు" విండోలో, మీ నెట్వర్క్ కనెక్షన్‌పై కుడి క్లిక్ చేయండి లేదా నొక్కండి మరియు పట్టుకోండి మరియు లక్షణాలు ఎంచుకోండి.|Telugu_M|other|9.125063
processed_te_m_finance_01005.wav|పీడ కలలాంటి ఈవారం మార్కెట్ మిగిల్చిన చేదు అనుభవాల నుంచి తేరుకొని, వచ్చేవారం ట్రేడింగ్‌కు మదుపరులు, స్టాక్ బ్రోకర్లు సంసిద్ధం కావాలి.|Telugu_M|other|9.403708
processed_te_m_health_01122.wav|నగరానికి చెందిన ఆంగోతు శ్రీనివాస్, కవితల కొడుకు జితేందర్ కు మెదడులో రక్తం గడ్డ కట్టింది.|Telugu_M|other|5.781396
processed_te_m_weather_02190.wav|మహేష్ బాబు, అల్లు అర్జున్ లాంటి స్టార్ హీరోలు సంక్రాంతికి కర్ఛీఫ్ వేసిన సంగతి తెలిసిందే. |Telugu_M|other|5.676896
processed_te_m_general_01126.wav|ఇది మాత్రమే కాకుండా గతంలో కూడా కోర్ట్నిలవ్ తన ట్విట్టర్ ఏకౌంట్ లో తనకు తాను అర్ధనగ్నంగా ఉన్న పోటోలను ఫోస్ట్ చేసి వార్తల్లో కెక్కారు. |Telugu_M|other|9.438542
processed_te_m_education_03176.wav|దీంతో ఒడిసా ఎస్ఓజీ దళాలు మల్కన్ ‌గిరి జిల్లా వైపు నుంచి కటాఫ్ ఏరియాలో మాటు వేసి ఉన్నారు.|Telugu_M|other|7.882667
processed_te_m_education_01147.wav|ఉత్తముడు: నీ భార్య కురూపి కదా మరి ఎందుకు ఇంత క్రుంగిపోతావు? హాయిగా మరొక పడతిని పెళ్ళి చేసుకుని సుఖంగా జీవించుము, బ్రాహ్మణుడా అన్నాడు|Telugu_M|other|9.412812
processed_te_m_health_02037.wav|ప్రాక్టీసు బాగుండాలంటే, ప్రజలకి ఉండాల్సింది ముఖ్యంగా డాక్టరుపై గురి, రోగం నయం కావడం ప్రధానం కాదు, అని లోకజ్ఞానం పంచుతాడు స్నేహితుడు. |Telugu_M|other|9.357271
processed_te_m_education_03418.wav|మహానటి సావిత్రి జీవితమంటే ఏదో చూపిస్తారని ఎక్కువ అంచనాలతో వెళ్లినోళ్లంతా స్క్రీన్మీద కనిపించిన నిజాయితీ చిత్రాన్ని చూసి ఓహ్ అనేశారు.|Telugu_M|other|9.531417
processed_te_m_education_02880.wav|కాగా, ఈ ఘటనపై దర్యాఫ్తు చేస్తున్నామని, కానిస్టేబుల్ తప్పు చేశాడని తేలితే, అతనిపై శాఖా పరమైన క్రమశిక్షణా చర్యలు ఉంటాయని పేర్కొన్నారు.|Telugu_M|other|9.546667
processed_te_m_politics_01710.wav|నాంజన్‌గుడ్ ప్రాంతం నుంచి పోటీ చేసిన కాంగ్రెస్ అభ్యర్థి కాలే ఎన్ కేశవమూర్తి గెలుపొందారు.|Telugu_M|other|6.431563
processed_te_m_weather_00792.wav|సూపర్మ్యాన్ కామిక్స్ కోసం సిల్వర్ ఏజ్ బ్రాంజ్ ఏజ్ అని పిలుస్తారు మరియు సూపర్మ్యాన్ రూపాన్ని దశాబ్దాలుగా భారీ ప్రభావాన్ని కలిగి ఉంది.|Telugu_M|other|8.858042
processed_te_m_general_01911.wav|అక్కడ శుద్ధి చేసిన వాష్డ్ కోల్ బొగ్గును జల రవాణా ద్వారా కృష్ణపట్నం పోర్టుకు చేరవేస్తారు.|Telugu_M|other|6.200000
processed_te_m_health_00792.wav|అలాగే ఆక్వేరియం న్యూట్స్ మాంసం, కాలేయం లేదా మూత్రపిండాల యొక్క చిన్న ముక్కలు వదిలిపెట్టం.|Telugu_M|other|6.826292
processed_te_m_health_00088.wav|బొటనవేలు పరిమితి అరుదైన ఫుట్ అనాటమీ లేదా గాయం యొక్క మునుపటి చరిత్ర, టర్ఫ్ బొటనవేలు లేదా బొటనవేలు ఫ్రాక్చర్ వంటి వాటికి కారణం కావచ్చు|Telugu_M|other|9.949375
processed_te_m_health_02608.wav|మీరు లేదా ప్రియమైన వ్యక్తికి థ్రోంబోటిక్ స్ట్రోక్ ఉంటే, మీ రికవరీతో సహాయపడే పోస్ట్ స్ట్రోక్ పునరావాస కార్యక్రమంలో మీరు పాల్గొనవచ్చు. |Telugu_M|other|8.683896
processed_te_m_finance_01023.wav|మీరు ప్రిపేర్  పేపర్ లేదా రంగుల కార్డు స్టాక్ ను ఫస్ట్క్లాస్ ఆహ్వానాలలో కూడా మార్చవచ్చు.|Telugu_M|other|6.199354
processed_te_m_other_01899.wav|మూణ్నెల్ల క్రితం జరిగిన తన పెళ్ళి రహస్యంగా చేసుకుంది కాదని నటి రిచా గంగోపాధ్యాయ అన్నారు. |Telugu_M|other|6.083250
processed_te_m_finance_02368.wav|మీరు మీ నేరస్థుల నేపథ్య చెక్, క్రెడిట్ చెక్ మరియు ఆస్తుల తనిఖీ యొక్క రుజువు పాస్ అయిన తర్వాత, మీరు శ్రద్ధతో మరియు మీ వ్యాపార ప్రణాళిక అభివృద్ధిపై దృష్టి పెడతారు. |Telugu_M|other|10.088688
processed_te_m_agri_00192.wav|కస్టమర్స్ ఆర్డర్ ఇచ్చిన వెంటనే కొబ్బరి బోండాం ఒలిచి నీళ్లు, లేదంటే కొబ్బరి పాలను తీసి ఈ కూల్డ్రింక్స్‌ని రెడీ చేస్తాం|Telugu_M|other|8.929375
processed_te_m_finance_00451.wav|ప్రైవేట్ పెట్టుబడి అల్పంగా ఉన్నచోట ప్రభుత్వ ఖర్చు ను పెంచే ఆర్థిక వ్యవస్థను ఎగదోస్తున్న సూచనలు ప్రస్ఫుటం అవుతున్నాయి.|Telugu_M|other|7.731875
processed_te_m_politics_02754.wav|దీన్ని అదునుగా తీసుకుని డీమ్డ్ వర్సిటీల్లో ఇంజినీరింగ్ సీట్లను మార్కెట్లో సరుకుల్లా  విక్రయిస్తున్నారనే ప్రచారం ఉంది.|Telugu_M|other|7.998896
processed_te_m_health_00415.wav|వ్యాధి యొక్క ఈ రూపంలో, కంటి ప్రవాహ ద్వారా కంటి ద్రవం యొక్క ప్రవాహం ట్రాబ్యులర్ మెష్వర్క్ చాలా నెమ్మదిగా సంభవిస్తుంది.|Telugu_M|other|9.194729
processed_te_m_general_00131.wav|కెమెరా ట్రాప్లు, పారాగ్లైడర్లు, జాగిలాలు, థర్మల్ డ్రోన్లతో పులి ఆచూకీ కోసం జరిపిన గాలింపు ప్రయత్నాలు చివరకు ఫలించాయి.|Telugu_M|other|8.347208
processed_te_m_politics_02955.wav|శుక్రవారం మోత్కూరు మండల పరిషత్ కార్యాలయంలో బునాదిగాని కాల్వ తవ్వకంలో భూములు కోల్పయిన రైతులకు నష్టపరిహారం చెల్లించారు.|Telugu_M|other|8.660667
processed_te_m_politics_01289.wav|ఇక ఉమ్మడి హైకోర్టు ప్రధాన న్యాయమూర్తి జస్టిస్ టీబీఎస్ రాధాక్రిష్ణన్ సుప్రీంకోర్టుకు వెళ్ళేందుకు అవకాశం ఉందని సమాచారం.|Telugu_M|other|8.660667
processed_te_m_health_01478.wav|కాళ్ళు వాపు వంటి లక్షణాలు, దీనిలో నొప్పి మరియు భారము యొక్క అనుభూతి, ఎర్సిపెలస్ అభివృద్ధి వంటి శోషక శోథను ఉల్లంఘించడం.|Telugu_M|other|8.892875
processed_te_m_other_02959.wav|కాగా సిరియాలోని ఐఎస్ రాజధాని రక్కా అమెరికా తోడ్పాటుతో ముందుకు సాగుతున్న కుర్దిష్, దాని మిత్ర సైనికుల దిగ్బంధంలో ఉంది.|Telugu_M|other|8.602625
processed_te_m_health_01124.wav|మెజ్రుల్ రంధ్రాల మరమత్తు కోసం చాలా శస్త్రచికిత్స మెత్తటి జెల్ ‌ను  తొలగించి ప్రత్యేక గ్యాస్తో భర్తీ చేయటం జరుగుతుంది.|Telugu_M|other|7.801542
processed_te_m_health_00700.wav|ప్రాంతం చీలితే గుండెలు బాదుకున్నారే, మా మంచి నీళ్ళ చెరువును మీరు స్విమ్మింగ్ ఫూల్ చేసినపుడు మా గుండె చెరువు అవ్వలేదా.|Telugu_M|other|8.498125
processed_te_m_education_01285.wav|మరి చిరంజీవి కూడా తన అప్ కమింగ్ సినిమా 'సైరా' ప్రమోషన్ కోసం ఇలా చేస్తున్నారా అనే డౌటు చాలామందికి ఆల్రెడీ వచ్చుంటుంది.|Telugu_M|other|8.533333
processed_te_m_education_00236.wav|సీఎం వసుంధర రాజేపై బీజేపీ బహిష్కృత నేత మాజీ ఎంపీ జస్వంత్ తనయుడు మాన్వేంద్ర సింగ్ కాంగ్రెస్ అభ్యర్థిగా బరిలోకి దిగారు.|Telugu_M|other|9.258667
processed_te_m_other_00658.wav|అజిత్ ను సమర్థిస్తున్న ఎన్సీపీ ఎమ్మెల్యేల సంఖ్య మూడింట రెండొంతులుంటే అనర్హత సమస్యే ఉత్పన్నం కాదని మరో లాయర్ చెప్యారు.|Telugu_M|other|8.300000
processed_te_m_finance_01243.wav|సేవింగ్స్ అకౌంట్లోని మీరు సూచించిన దానికన్నా ఎక్కువగా ఉన్న డబ్బు మీ రిక్వెస్ట్‌పై ఫిక్స్ ‌డ్  డిపాజిట్లోకి వెళ్తుంది.|Telugu_M|other|7.731875
processed_te_m_agri_01301.wav|కరవు జిల్లాలో కనకవర్షం కురిపిస్తోంది. తైవాన్ జామ ఇన్నాళ్లు కష్ట నష్టాలను చవిచూసిన రైతుకు ఆర్ధిక భరోసాను కల్పిస్తోంది.|Telugu_M|other|9.583438
processed_te_m_politics_03288.wav|జీఏడీలో పలు విభాగాలు ఉండడంతో అధికారులు ఎన్ఆర్‌టి  నాన్ రెసిడెంట్ తెలంగాణ వంటి అంశాలపై ప్రత్యేకంగా దృష్టి పెట్టడంలేదు.|Telugu_M|other|8.509750
processed_te_m_general_00804.wav|భూమి హక్కు దారులతో ఓ పద్ధతి ప్రకారం భూ మాఫీయాలు, భూ కబ్జాదారులు పోటీలు పడి జిపిఏలో ఒప్పందాలు చేసుకోవడం ప్రారంభించాయి. |Telugu_M|other|8.544562
processed_te_m_finance_01726.wav|వాల్యూమ్లో క్యాపిటల్ శాస్త్రీయతను ఏంగెల్స్ ప్రస్తావిస్తూ అది లాభం యొక్క జాడను అదనపు విలువ ద్వారా బహిర్గతం చేసిందంటాడు|Telugu_M|other|8.231104
processed_te_m_politics_00482.wav|భోపాల్లో పోటీ చేస్తే ఓటమి తప్పదనే భావనతో ఒక ఝలక్ ఇవ్వాలనే బలవంతంగా దిగ్విజయ్‌ను  కాంగ్రెస్ అభ్యర్థిగా పోటీకి దించారు.|Telugu_M|other|8.892875
processed_te_m_health_01626.wav|అవాంఛిత గర్భం నుంచి విముక్తి పొందడం కోసం మెడికిల్ షాపుకెళ్లి అబార్షన్ పిల్ తెచ్చుకుని వేసుకునే పద్ధతులు ఎక్కువయ్యాయి.|Telugu_M|other|7.615771
processed_te_m_education_01261.wav|ఈ వర్గం స్కెంజెన్ వీసా కాల వ్యవధిని నిర్ణయించే అనేక ఉపరకాలు కూడా ఉన్నాయి.|Telugu_M|other|5.312000
processed_te_m_weather_01454.wav|ఇప్పటికే యూ ట్యూబ్ లో ఈ వీడియో చూసినా వారి సంఖ్య రోజు రోజుకి పెరుగుతుంది. |Telugu_M|other|4.700000
processed_te_m_health_00701.wav|రేడియేషన్ ట్రీట్మెంట్ . బల్ల మీద హెడ్ ఎండ్ నెక్ ఛీఫ్ సర్జన్ బిల్ నెల్సన్.|Telugu_M|other|5.015146
processed_te_m_general_00126.wav|మీరు మీ బ్రౌజర్ నుండి మీ చిత్రాలను ముద్రించి చిత్రాలు మరియు వచనాన్ని మరియు చుట్టూ ఉన్న విషయాలను మార్చండి, ఫాంట్లను మార్చండి, మొదలైనవి జోడించవచ్చు. |Telugu_M|other|9.900000
processed_te_m_finance_01517.wav|కొత్త మీటర్స్ శాంక్షన్ దగ్గర్నుంచి బిల్ పేమెంట్స్ వరకు ప్రైవేట్ సిబ్బందితో డబ్బులు వసూలు చేయిస్తున్నారని గతేడాది నమోదైన కేస్ స్టడీస్ చెబుతున్నాయి.|Telugu_M|other|9.264396
processed_te_m_education_01820.wav|ఓ వైపు జబర్దస్థ్ షో చేస్తూనే మరోవైపు సినిమాలతో బిజీగా ఉంది ఈ ముద్దుగుమ్మ.|Telugu_M|other|6.069333
processed_te_m_politics_00951.wav|తిరుపతి రైల్వే స్టేషన్లో ఏర్పాటు చేస్తున్న ఎగ్జిక్యూటివ్ ఎయిర్ కండిషన్ లాన్జ్ ప్రపంచ ఉన్నత ప్రమాణాలతో ఏర్పాటు చేసిన ఫైవ్ స్టార్ సౌకర్యమని అన్నారు.|Telugu_M|other|9.055417
processed_te_m_finance_01066.wav|తనపై నమ్మకంతో పెట్టుబడి పెట్టి నష్టపోయిన సురేశ్ ‌పై వాత్సల్యం చూపుతూ యోగక్షేమాలు విచారిస్తూ వుండేవాడు.|Telugu_M|other|7.313917
processed_te_m_education_01393.wav|డబ్ల్యూ ఇంటెలిజెంట్ టెక్నాలజీ సంస్థ చైనాలోని గాంగ్జౌలో గతవారం ఈ డ్యాన్స్ కార్యక్రమాన్ని నిర్వహించింది.|Telugu_M|other|7.114667
processed_te_m_politics_03350.wav|స్థానిక అధికారుల సహాయంతో బ్రిడ్జిపై రెండు రోజులపాటు హృతిక్, టైగర్ ష్రాఫ్‌పై  ఫైట్ సీన్‌ను  షూట్ చేశారు|Telugu_M|other|7.209417
processed_te_m_finance_00601.wav|ప్రస్తుత ఆర్థిక సంవత్సరంలో ఇదే ఆదాయం ఉంటే, ట్యాక్స్ ‌కట్ వల్ల వాటికి మూడు బిలియన్ డాలర్లు ఆదా అవుతాయి.|Telugu_M|other|6.454771
processed_te_m_education_02131.wav|బాబు తన పార్టీకి ఆగర్భ శత్రువైన కాంగ్రెస్తో అప్పటిలో చీకటి చర్చలకు ఢిల్లీలో ఉవ్వెత్తున తెరలు లేపేసారు.|Telugu_M|other|8.133125
processed_te_m_general_01282.wav|గ్రహాలలో సూర్యుడు, నక్షత్రాలలో చంద్రుడు ఎలా శ్రేష్ఠమో, తీర్థాలలో ప్రయాగ అలా శ్రేష్ఠమని పద్మపురాణ వచనం. |Telugu_M|other|7.557729
processed_te_m_finance_02549.wav|అయ్యా మా ఫీజు రీఎంబర్స్ మెంట్ డబ్బులు ఇప్పించండి అని అన్నందుకు విద్యార్థులకు లాఠీ దెబ్బలు తినిపించాడు. |Telugu_M|other|6.280625
processed_te_m_agri_00831.wav|పులులు మాంసాహారాలు మాంసం తినేవాళ్ళు, ఆల్మైవర్లు మాంసం మరియు మొక్క తినేవాళ్ళు, జాతులపై ఆధారపడి ఉండవచ్చు|Telugu_M|other|8.758750
processed_te_m_general_01180.wav|క్రో బంధుత్వాలు ఇరక్వాయి బంధుత్వాలు వంటివే కానీ, వారికి తల్లి వైపు మాత్రమే మేనరిక సంబంధాలు ఆమోదయోగ్యం. |Telugu_M|other|7.673813
processed_te_m_other_01306.wav|టెంపర్ విడుదల తర్వాత,వరుణ్ తేజ్ సినిమా స్క్రిప్ట్, ఇతర విషయాలపై పూర్తి స్థాయిలో కాన్సంట్రేట్ చేస్తారు. |Telugu_M|other|6.000000
processed_te_m_general_02357.wav|అర్బన్ నెట్వర్క్ లు తక్కువ భూమి మీద పనితీరు, కాబట్టి మధ్యస్థ మరియు అధిక వేగంతో సమాచారాన్ని అందిస్తాయి. |Telugu_M|other|6.861125
processed_te_m_health_00316.wav|శారీరక చికిత్స మరియు వ్యాయామం అన్యోస్సేజింగ్ స్పాండిలైటిస్ కోసం ఏ చికిత్స ప్రణాళికలో ఒక ముఖ్యమైన భాగం?|Telugu_M|other|7.990938
processed_te_m_other_03334.wav|థ్రష్ కోసం జానపద ఔషధాలు వాషింగ్, డచింగ్ మరియు తాగడం కోసం వివిధ మూలికా ఔషధాల ఉపయోగం మీద ఆధారపడి ఉంటాయి. |Telugu_M|other|7.800000
processed_te_m_politics_03308.wav|వెంకట్ ప్రభు డైరెక్ట్ చేసిన ఈ సినిమాలో హన్సిక, మండి తఖర్, ప్రేంజీ అమరన్ ప్రధాన పాత్రలు పోషిస్తున్నారు.|Telugu_M|other|7.325521
processed_te_m_general_01133.wav|ఇంటర్నెట్ ను , ప్రత్యేక చర్చా వేదికల్లోకి ప్రత్యేక సాహిత్యం లేదా వాస్తవిక పేజీలు అన్వేషించడం పఠించాడు. |Telugu_M|other|6.756625
processed_te_m_general_00100.wav|పశ్చిమ భాగంలో, విరుద్ధంగా అనేక ద్వీపాలు మరియు ద్వీపాల సముదాయం, సముద్రాలు, పెనిన్సులార్ భూమిలో ఉన్నాయి. |Telugu_M|other|6.489604
processed_te_m_politics_01953.wav|ఈ విషయం "కనిపించని" లేఖ లో క్లేవ్ల్యాండ్ మొదటి వార్తాపత్రిక ప్రచురించిన వ్యక్తి కారణమని ఆ చరిత్ర ఉంది.|Telugu_M|other|6.617312
processed_te_m_education_01650.wav|విస్త్రుత స్థాయి చర్చల సరళితో ప్రజాతంత్ర, ప్రజాస్వామ్య సంస్థల గౌరవాన్ని పెంచాలని అభిప్రాయ పడుతున్నారు.|Telugu_M|other|6.976000
processed_te_m_finance_02444.wav|తమకు ఇన్పుట్ టాక్స్ క్రెడిట్ అందడం లేదని, డాబర్ తో  పాటు పలు ఎఫ్ఎంసిజి కంపెనీలు కోర్టులను ఆశ్రయించాయి. |Telugu_M|other|6.954000
processed_te_m_agri_01586.wav|ఎగర్కు నాలుగేళ్ళు ఉన్నప్పుడు, ఆస్ట్రియన్ పర్వత గ్రామంలో ఉన్న రైతు అయిన బంధువు హ్యూబర్ట్ వద్దకి వస్తాడు|Telugu_M|other|6.967187
processed_te_m_agri_01374.wav|ఉదయాన్నే అల్పాహారం తీసుకోవడం వీలుకాని సందర్భాల్లో బాదం పప్పు తింటే మేలని తాజా అథ్యయనం స్పష్టం చేసింది.|Telugu_M|other|8.533333
processed_te_m_politics_02369.wav|కూతురు సానియా ఒంటికి  బల్బును తగిలించినా వెలుగు రావడంతో ఈ విషయం ఈ నోటా ఆ నోటా విస్తృత ప్రచారం సాగింది.|Telugu_M|other|8.010521
processed_te_m_politics_01690.wav|చివరికి హరీష్ రావు తనకు కెటిఆర్ ముఖ్యమంత్రి అయినా అభ్యతరం లేదని చెప్పడంలోని ఆంతర్యం అర్ధం చేసుకోవచ్చు.|Telugu_M|other|6.881875
processed_te_m_weather_01080.wav|ఈ సమావేశంలో పరిశ్రమల శాఖ ముఖ్య కార్యదర్శి రజత్  భార్గవ్, డైరెక్టర్ సుబ్రహ్మణ్యం, ఏపీఐఐసీ ఎండీ ప్రతాప్ రెడ్డి తదితరులు పాల్గొన్నారు. |Telugu_M|other|9.856500
processed_te_m_education_02037.wav|టెస్టు సిరీస్ ముగిసిన తర్వాత కాస్త విరామం దొరకడంతో ప్రేమపక్షులు అనుష్క, కోహ్లిలు లంకలో షికార్లు, విందు వినోదాలతో బీజీగా మారిపోయారు.|Telugu_M|other|10.080000
processed_te_m_politics_02415.wav|చిన్నారుల కూచిపూడి, భరతనాట్యం, సినిమా పాటలకు నృత్యాలతో పాటు, స్థానిక కళాకారులు ఆలపించిన గీతాలను కేరింతలతో ఆస్వాదించారు ప్రేక్షకులు.|Telugu_M|other|9.441250
processed_te_m_general_02195.wav|అంటే అక్బర్ తన ప్రజల మధ్య సామరస్యాన్ని కాంక్షిస్తూ నెలకొల్పిన దీన్ ఈ ఇల్లాహీ దేవుళ్ల నిలయం అనే కొత్త మతం పేరు మీద ఈ నగరం వెలిసింది.|Telugu_M|other|9.800000
processed_te_m_general_00994.wav|ప్రధాన పేలుడు కొత్త ఆవిర్భావం ముప్పు ఉండిపోయింది.చమురు మరియు ఇతర రసాయనాలు లాగడం, ఇతర పోర్ట్సు ట్యాంకర్లు పంపే వాటిని నియంత్రించారు. |Telugu_M|other|9.426937
processed_te_m_general_01399.wav|అటువంటివి ఈమధ్య కాలంలో రాజకీయ పార్టీల వేదికలుగా, రాజకీయ లబ్దికోసం, తమ రాజకీయ వారసులను తయారుచేసే కేంద్రాలుగా మారడం క్షమించరాని నేరం. |Telugu_M|other|9.995812
processed_te_m_education_02208.wav|రోస్మెర్‌ట్రా ఆటోటెక్ ప్రైవేట్ లిమిటెడ్ కంపెనీతో పాటు ఏడీఎం సాయిరాం, జీఎం మనోజ్లపై పోలీసులు కేసు నమోదు చేసి దర్యాప్తు చేస్తున్నారు.|Telugu_M|other|9.408000
processed_te_m_weather_00222.wav|ఈ సంఘటన, దీనమైన వారి స్థితి, హృదయాన్ని ద్రవింపజేసే సుబ్బి మాటలు, అన్నింటినీ పేవ్మెంట్ ప్రక్కనే స్కూటర్ నిలిపిన రఘు కుటుంబం చూసింది. |Telugu_M|other|9.101854
processed_te_m_general_01897.wav|అనేక సంవత్సరాల క్రితం, సోవియట్ శాస్త్రవేత్తలు ఎయిర్ యోధులు ఇస్రేల్ ఎయిర్ ఫోర్స్ నుంచి ఇరాక్ లో ఒక అణు విద్యుత్ ప్లాంట్ నిర్మించారు. |Telugu_M|other|8.382021
processed_te_m_politics_02170.wav|అన్ని మతాలు, కులాల కోసం స్మశాన వాటికలను, క్రిస్టియన్ గ్రేవియాడ్ల నిర్మాణానికి స్థలం కేటాయించి అభివృద్ధికి తోడ్పడతామని పేర్కొ న్నారు|Telugu_M|other|9.287604
processed_te_m_politics_02855.wav|త్వరలో చెక్‌బుక్ కు  చెక్ పెట్టే యోచనలో మోడీ ప్రభుత్వం వుందని భారత వ్యాపారుల సమాఖ్య కార్యదర్శి ప్రవీణ్ ఖండేల్వాల్ సూచాయగా చెప్పారు.|Telugu_M|other|9.125063
processed_te_m_finance_02467.wav|ప్రస్తుతం 'రియల్మీ పేసా' యాప్ ద్వారా ఉచితంగా క్రెడిట్ రిపోర్ట్, పర్సనల్ లోన్, స్క్రీన్ ఇన్స్యూరెన్స్, బిజినెస్ లోన్ లాంటి సేవల్ని ప్రధానంగా అందిస్తోంది రియల్మీ. |Telugu_M|other|9.600000
processed_te_m_politics_01412.wav|మొదటి లక్షణాలు తర్వాత ఐదు సంవత్సరాల్లో మల్టిపుల్ స్క్లేరోసిస్ యొక్క ఈ కోర్సు తో ఒక వైకల్యం ఒక వ్యక్తి దారితీస్తుంది.|Telugu_M|other|8.019375
processed_te_m_politics_02534.wav|వైకాపాను వీడి దేశంతీర్ధం పుచ్చుకున్న జగ్గంపేట ఎమ్మెల్యే జ్యోతుల నెహ్రూకు మంత్రివర్గ విస్తరణలో మొండిచెయ్యి లభించింది.|Telugu_M|other|8.347208
processed_te_m_agri_02008.wav|గుణకరం, బలవర్థకం, దీనిలో దానిమ్మ పండు గింజల రసం కలుపుకు తాగితే పైత్యం, గ్యాస్బాధలు, కడుపులో మంట, విరేచనాలు తగ్గుతాయి|Telugu_M|other|9.696000
processed_te_m_finance_00772.wav|10లక్షల లోపు నికర ఆదాయం ఉన్నప్పటికి మీ కంపెనీ టీడీఎస్ తీసి వేస్తె వచ్చే ఏడాది పన్ను దాఖలు చేసి రిఫండ్ కూడా పొందొచ్చు|Telugu_M|other|8.916083
processed_te_m_politics_02643.wav|శనివారం రాత్రికి రాత్రే వివిధ జిల్లాల నుండి పార్టీ కార్యకర్తలు, ట్రాక్టర్లలో రైతులు పెద్ద మొత్తంలో ఔటర్రింగ్ సమీపంలో గుడారాలు వేసుకొని బస చేశారు.|Telugu_M|other|9.960979
processed_te_m_politics_01521.wav|గురువారం భారత్‌లో  జరిగిన ఓ టెస్టు మ్యాచ్లో రెండేళ్ల తర్వాత పది వికెట్లు తీసి తొలి స్ఫిన్నర్‌గా  చరిత్ర సృష్టించాడు.|Telugu_M|other|7.371958
processed_te_m_weather_01957.wav|ఇప్పుడు టిఆర్ఎస్ ప్రభుత్వం పెడచెవిన పెడ్తుండడంతో దిక్కుతోచని పరిస్థితిలో ఉన్నామని ఆందోళన కారులు ఆవేదన చెందుతున్నారు. |Telugu_M|other|8.000000
processed_te_m_weather_01542.wav|అలాగే, వారు "స్పేర్ బ్యాంక్ ఆన్లైన్" లో, ఇంటర్నెట్ ద్వారా కూడా ప్రాప్తి చేయవచ్చు.  ఇది సాధ్యం యాక్సెస్ కూడా ఉన్నాయి. |Telugu_M|other|7.046875
processed_te_m_other_01239.wav|కోస్గిలో పెట్టిన ఆత్మీయ సమావేశానికి కూడా పెద్దసంఖ్యలో కార్యకర్తలు, నాయ కులు హాజరయ్యారు. |Telugu_M|other|5.800000
processed_te_m_general_00331.wav|ఈ ప్రణేష్ పిళ్లై లో జావేద్ షేక్ గా మతం మార్చుకొని సజిదా అనే ముస్లిం యువతిని పెళ్లాడాడు. |Telugu_M|other|6.245792
processed_te_m_agri_02902.wav|మరియు ఎల్మెర్ కూడా ఇప్పుడు ముందరి కలప యొక్క టోన్తో మీరు దగ్గరగా ఉండటానికి అనుమతించే ముందుపూత కలపలను తయారు చేస్తుంది. |Telugu_M|other|8.000000
processed_te_m_agri_00446.wav|ఒక జ్వలన మిశ్రమం చేయడానికి గన్పౌడర్తో జలపాతం బాణాసంపద మిశ్రమాన్ని సమాన మొత్తాన్ని కలుపు|Telugu_M|other|8.746667
processed_te_m_general_00421.wav|ఇంధన సామర్ద్యాలు పెరగడంతో, పెర్త్ నుంచి లండన్ వరకు నిర్విరామ విమాన ప్రయాణం సాధ్యమయింది. |Telugu_M|other|6.234187
processed_te_m_education_01245.wav|సిరియా ప్రభుత్వం, రష్యాతో రాజీ పడడం బాధాకరమే అని ఎస్డీఎఫ్ అధిపతి మజ్లుం అబ్దీ తెలిపారు.|Telugu_M|other|6.848000
processed_te_m_finance_01012.wav|పాకిస్తాన్, బంగ్లాదేశ్, నేపాల్ దేశాల సరిహద్దుల నుంచి నకిలీ కరెన్సీ నోట్ల వరద పారుతోంది.|Telugu_M|other|6.826292
processed_te_m_finance_01531.wav|ఇండియాలో ఏర్పాటయ్యే బ్లాక్ ‌బాక్స్ కోల్డ్ స్టోరేజీలకు విజ్తార్ కంపెనీ టెక్నాలజీ అండ్ ఈక్విటీ భాగస్వామిగా ఉండబోతోంది.|Telugu_M|other|8.335583
processed_te_m_finance_02055.wav|అవి మీ ఫోన్ బిల్ కి  ఛార్జ్ అవుతాయి కాని ఆ డబ్బు హ్యాకర్ బ్యాంక్ ఎకౌంట్ లోకి వెళ్తుంది. |Telugu_M|other|5.224125
processed_te_m_finance_02505.wav|ప్రస్తుత ఆర్థిక అవసరాలు, మున్ముందు ఉండే ముఖ్యమైన డబ్బు అవసరాలు అన్నీ రాసి పెట్టుకోవాలి. |Telugu_M|other|5.479542
processed_te_m_general_02103.wav|ప్రస్తుతానికి, ఒక డజను శాస్త్రవేత్తలు ఈ భావనల మధ్య క్రొత్త సంబంధాల కోసం శోధిస్తున్నారు. |Telugu_M|other|5.874271
processed_te_m_health_01990.wav|ఈ కణితులలో, కణాలు నేలమాళి పొర అని పిలవబడే ప్రాంతానికి మించి వ్యాప్తి చెందుతాయి మరియు అవి నాన్వైవ్వివ్ గా భావిస్తారు.|Telugu_M|other|9.577854
processed_te_m_other_00890.wav|నిజానికి ఆ గది ఫ్లోరింగ్ పల్లంగా వుండడం కారణంగా ఆ జాలీ గది లోపల్నుంచి ఏడడుగుల ఎత్తుంది. |Telugu_M|other|6.617312
processed_te_m_politics_00647.wav|టాటా మోటార్స్ ఎండీ గెంటర్ బుట్చెక్ మాట్లాడుతూ తాము నంబర్ త్రీ కోసం పోటీ పడటం లేదన్నారు.|Telugu_M|other|6.826292
processed_te_m_health_02995.wav|మలేరియా సోకిన వ్యక్తి నుంచి రక్తం సేకరణ స్లేడ్స్ తీసి పంపించినా,పరీక్షించే నాథుడే లేడు. |Telugu_M|other|6.106479
processed_te_m_other_03015.wav|అక్రమ మైనింగ్ కేసులో నిజాలు వెలికితీస్తే మొదట మొదలైయేది యరపతి శ్రీనివాసు ఇంట్లో, పూర్తైయేది సీఎం పేషీలో అని అన్నారు. |Telugu_M|other|8.400000
processed_te_m_politics_01829.wav|సంఘటనా స్థలానికి బెజ్జూర్ స్థానిక సర్పంచ్ పెద్దల సుగుణ శంకర్ లు హుటా హుటినా బయల్దేరి వెళ్లి, సహాయక చర్యలు చేపట్టారు.|Telugu_M|other|7.871187
processed_te_m_other_01104.wav|ఈ నిర్లక్ష్యానికి నిరసనగా కాంగ్రెస్, ఎస్పీ, బీఎస్పీ, పూర్వాంచల్ సేనా గోరఖ్పూర్ పోలీస్ స్టేషన్ ఎదుట ఆందోళన చేపట్టాయి. |Telugu_M|other|7.940854
processed_te_m_politics_00460.wav|ప్రభాస్ లాంటి పెద్ద హీరో సినిమాతో సంపూర్ణేష్ బాబులాంటి చిన్న హీరో సినిమా పోటీ పడటమేంటి?|Telugu_M|other|6.826292
processed_te_m_weather_02272.wav|ద్వంద్వ గేట్ ఫోల్డు డబుల్ సమాంతరంగా ఉంటుంది, కానీ రెండు అంచు పలకలు మధ్యలో దిశగా ఉంటాయి. |Telugu_M|other|6.733417
processed_te_m_education_02836.wav|నజియా పరిశోధన చేసిన ఈ ఆక్వామెరైన్ రత్నాలు నీలం, ఆకుపచ్చ రంగుల్లో షట్కోణ ఆకృతిలో ఉంటాయి.|Telugu_M|other|8.416000
processed_te_m_other_03310.wav|అవిద్యతో, కర్మలతో, మృత్యువును అతిక్రమిస్తూ, విద్యతో అమృతత్త్వాన్ని పొందుతూ, ప్రారబ్ధంతో వచ్చిన దేన్నైనా సమంగా భావిస్తూ, మాత్సర్యం లేకుండా ఉంటాను. |Telugu_M|other|9.763625
processed_te_m_politics_02596.wav|తాము గెలిచి, ఇంగ్లాండు నాకౌట్స్‌కు అర్హత సాధిస్తే యునైటెడ్ కింగ్డమ్ రాణి తనకు ముద్దు ఇవ్వాలని ఇటలీ ఆటగాడు మారియో బాలోటెల్లీ డిమాండ్ చేస్తున్నాడు.|Telugu_M|other|9.810937
processed_te_m_finance_00354.wav|సెప్టెంబర్ లో పెద్ద కరెన్సీ నోట్ల రద్దు చర్య నియత, అనియత రంగాలు రెండింటిలో ఆర్థిక వ్యవస్థను కృంగదీయటం నిర్వివాదాంశం.|Telugu_M|other|9.136688
processed_te_m_weather_01191.wav|రోహిత్ శర్మ కితాబిచ్చిన సమయంలో పాక్ కెప్టేన్ సర్ఫరాజ్ అహ్మెద్ కూడా అతడి పక్కనే ఉన్నాడు. |Telugu_M|other|6.118083
processed_te_m_health_02672.wav|మెదడువాపు వ్యాధి వ్యాప్తి చెందిన నేపథ్యంలో మెడికల్ బృందంతో ప్రత్యేక టీమ్ ను  ఏర్పాటు చేయాలని సుప్రీంకోర్టును కోరారు. |Telugu_M|other|6.768250
processed_te_m_finance_02188.wav|ఇపిఎఫ్కు బదులుగా కొత్త పెన్షన్ పథకాన్ని, ఇఎస్ఐకి బదులుగా మెడికల్ ఇన్సూరెన్స్ పథకాన్ని ఎంపిక చేసుకునే అవకాశం ఇస్తారు. |Telugu_M|other|7.546104
processed_te_m_agri_00318.wav|అందువల్ల నీటిని వెంటనే విడుదల చేసి చెన్నై నీటి కటకట తీర్చాలి, అని పన్నీర్ సెల్వం కోరారు|Telugu_M|other|7.242667
processed_te_m_education_03549.wav|దీంతో మహారాష్ట్ర విద్యా శాఖ మంత్రి వినోద్ తావ్డే స్కూళ్లు, కాలేజీలకు సెలవు ప్రకటించారు.|Telugu_M|other|6.483750
processed_te_m_agri_01469.wav|హిందువుల్లో కొన్ని కులాల వారు ఆవు మాంసం తింటారని, అలాంటప్పుడు ముస్లీములు తింటే తప్పు ఏమిటని కొందరు ప్రశ్నిస్తున్నారు|Telugu_M|other|7.744000
processed_te_m_finance_00973.wav|ప్రభుత్వేతర "వెల్ఫేర్" పెన్షన్ ఫండ్ పెట్టవచ్చును, కానీ నగదు రూపంలో, మీరు వాటిని చూడలేరు|Telugu_M|other|5.943437
processed_te_m_finance_01604.wav|గ్రేటర్ హైదరాబాద్ ‌లో  ఒకే ఇంటి నెంబరు గల ఆస్తికి రెండో అసెస్మెంట్ నెంబరు ఇచ్చి పన్ను కట్టమంటూ నోటీసులు ఇస్తున్నారు.|Telugu_M|other|7.720271
processed_te_m_other_01231.wav|రణవీర్ బాలీవుడ్ కే పరిమితం కాగా, దీపికా మాత్రం హాలీవుడ్లో పాగా వేయడానికి సిద్ధంగా ఉంది. |Telugu_M|other|5.665292
processed_te_m_finance_00705.wav|ఆ అవకాశం అనేక భీమా సంస్థలు రంధ్రం లో ఒక భీమా అందించే కారణం|Telugu_M|other|4.771333
processed_te_m_education_01728.wav|ఆస్ట్రేలియా మాజీ పేసర్ మైకేల్ కాస్ప్రోవిజ్కు చెందిన సంస్థ ఈ కొత్త బంతిని తయారు చేసింది.|Telugu_M|other|5.813333
processed_te_m_weather_00585.wav|అలాంటి ర్యాన్సమ్వేర్లు అటాచ్మెంట్ల రూపంలో వస్తే ఈ ఫీచర్ వెంటనే వాటిని బ్లాక్ చేస్తుంది. |Telugu_M|other|5.955542
processed_te_m_politics_01659.wav|ఆ కేసులో లూప్‌హొల్స్ ఉన్నాయని మహారాష్ట్ర ఉప ముఖ్యమంత్రి అజిత్‌పవర్ పుణె పోలీసులతో పేర్కొన్నట్టు వార్తలు వస్తున్నాయి.|Telugu_M|other|8.776771
processed_te_m_finance_01231.wav|మీరు క్లియర్ చెయ్యడానికి నెట్వర్క్ లేకపోతే, బడ్జెట్ త్రోయర్తో కొంత డబ్బు ఆదా చేసుకోండి.|Telugu_M|other|5.781396
processed_te_m_finance_00522.wav|ఒక మిస్సౌరీ భూస్వామి అద్దెదారు యొక్క భద్రతా డిపాజిట్ యొక్క మొత్తం లేదా కొంత భాగాన్ని ఈ క్రింది కారణాల కోసం ఉంచవచ్చు.|Telugu_M|other|8.730333
processed_te_m_other_00119.wav|బిగ్బాస్ హౌస్లో ఎలాగైనా ఉండాలని అంతా ప్రయత్నిస్తుంటే బర్నింగ్ స్టార్ సంపూర్నేష్ బాబు మాత్రం బిగ్బాస్ ఇంట్లోంచి బయట పడేందుకు పెద్ద యుద్దమే చేశాడు. |Telugu_M|other|8.753542
processed_te_m_other_03307.wav|ఒకడు పదిహేను గ్లాసులనీ, మరొకడు పధ్నాలుగు గ్లాసులు మాత్రమేననీ కొంచెంసేపు తమలో తాము తర్కించుకుని తర్వాత సర్దుకున్నారు. |Telugu_M|other|7.464833
processed_te_m_weather_01548.wav|శనివారం జరిగిన ఫైనల్లో వినీత్ ,15 పాయింట్లతో సిద్ధార్థ్ మరాఠే మహారాష్ట్రపై విజయం సాధించి టైటిల్ను ఖాయం చేసుకున్నాడు. |Telugu_M|other|7.836354
processed_te_m_health_03088.wav|వాస్తవానికి, క్యాన్సర్ పని గురించి "అవుట్ అవ్ట్" అనే సమాచారం ప్రారంభ దశ రొమ్ము క్యాన్సర్ తో ఉన్న  ప్రజలకు రాయబడింది. |Telugu_M|other|6.884333
processed_te_m_education_00751.wav|అయితే కేక్ కట్చేసి పుట్టినరోజు వేడుకలు నిర్వహించటం నిషిద్ధమైన తిరుమలలో ఆయన కేక్ కట్ చేయటంపైనే ఇప్పుడు చర్చ మొదలైంది.|Telugu_M|other|9.162667
processed_te_m_politics_01404.wav|ప్రముఖ కన్నడ రచయిత, జ్ణానపీఠ్ అవార్డు గ్రహీత, పద్మశ్రీ, పద్మభూషణ్ గిరీష్ కర్నాడ్ మృతి పట్ల ముఖ్యమంత్రి కెసిఆర్ సంతాపం ప్రకటించారు.|Telugu_M|other|9.426937
processed_te_m_health_01044.wav|ఇక నా జీవితం గురించి చెప్పాలంటే ఉదయం లేవడం, స్నానం చేయడం, టిఫిన్ చేయడం, క్లబ్ ‌కి  వెళ్లి పేకాట ఆడటం, మళ్లీ ఇంటికి రావడం పడుకోవడం.|Telugu_M|other|9.682354
processed_te_m_weather_01175.wav|బల్క్ ద్వీపం కేవలం దక్షిణ చైనా సముద్ర జలాల పైన పెరుగుతున్న, వైడ్ పదకొండు వందల మరియు మూడు నూట డెభ్భై మర్ల పరిపూర్ణ ఓవల్ కలిగి ఉంది. |Telugu_M|other|9.241167
processed_te_m_politics_03549.wav|శివసేన పార్టీకి చెందిన ముఖ్య నేతలు సంజరు రౌత్, రామ్దాస్ కదాంలు సోమవారం మధ్యాహ్న సమయంలో గవర్నర్ భగత్ సింగ్ కొశ్యారీతో భేటీ అయ్యారు.|Telugu_M|other|9.299208
processed_te_m_finance_01686.wav|స్టాక్ మార్కెట్ లో అక్రమంగా సంపాదించిన కోట్ల రూపాయలను తిరిగి చెల్లించాలని స్టాక్ ఎక్చేంజి బోర్డు ఆఫ్ ఇండియా సెబీ ఆదేశాలు ఇచ్చింది.|Telugu_M|other|8.765167
processed_te_m_other_03285.wav|ఎర్నాకుళం, ఇడుక్కి, త్రిస్సూర్లోని పెరియార్ నదికి సమీపంలో నివసిస్తున్న ప్రజలను పునరావాస కేంద్రాలకు వెళ్ళాలని ప్రభుత్వం సూచించింది. |Telugu_M|other|8.428479
processed_te_m_general_01615.wav|ఈ యుద్ధంలో భారత వైమానిక దళానికి చెందిన డేరింగ్ లేడీ పైలెట్ గా గుంజన్ సక్సేనా సాహసాల గురించి భారతదేశం యావత్తూ యువతరం మాట్లాడుకుంది. |Telugu_M|other|9.693958
processed_te_m_agri_02743.wav|భారత్ తో  సహా అనేక దేశాలు ఎదుర్కొంటున్న సమస్య నీటి కరువుకాదు, నీటి నిర్వహణలో వైఫల్యమే అని జలశాస్త్ర నిపుణులు అభిప్రాయ పడుతున్నారు. |Telugu_M|other|8.900000
processed_te_m_finance_01201.wav|గుర్గావ్ హైవే పై ఉన్న ఖేర్కి దులా టోల్ ప్లాజాలో విధులు నిర్వహిస్తున్న మహిళా ఉద్యోగి, వాహనం రాగానే టోల్ ఫీజు చెల్లించాలని అడిగింది.|Telugu_M|other|9.682354
processed_te_m_finance_00711.wav|అయితే షేర్ బ్రోకర్ శరత్ అగర్వాల్ మాట్లాడుతూ, స్టాక్ మార్కెట్లో అన్ని ఎక్స్‌ఛేంజీలు దీపావళి ముహూరత్ ట్రేడింగ్ కోసం తెరిచారు అన్నారు|Telugu_M|other|8.405250
processed_te_m_education_01524.wav|ఆ తర్వాత ఇటీవల బెంగళూరులో జరిగిన ఎయిర్షో విన్యాసాలకు ఆ కంపెనీ సీఈఓ వచ్చిన సందర్భంగా ఆయనతోనూ రాష్ట్ర ప్రభుత్వ అధికారులు చర్చించారు.|Telugu_M|other|10.069333
processed_te_m_education_00620.wav|దాము కొసనం, దళం జీవన్ రెడ్డిలు నిర్మిస్తున్నఈ సినిమాకు సంగీత దర్శకుడు బొబ్బిలి సురేష్ అద్బుతమైన ట్యూన్లు కంపోజ్ చేసినట్టు సమాచారం.|Telugu_M|other|9.589333
processed_te_m_education_00304.wav|ట్రైబల్ వెల్ఫేర్, సోషల్ వెల్ఫేర్, బిసి వెల్ఫేర్ కన్నా,రాష్ట్రంలోని అన్ని ప్రభుత్వ విద్యాసంస్థల్లో కెల్లా మా కాలేజీ ఫస్ట్ వచ్చింది.|Telugu_M|other|9.013333
processed_te_m_agri_02169.wav|వరంగల్ రూరల్ జిల్లా పర్వతగిరి మండలం చింతనెక్కొండ రైతు నల్లపు వెంకట్రాం నర్సయ్య కొన్నేళ్లుగా ఈ పంట సాగు చేస్తూ లాభాలు పొందుతున్నాడు|Telugu_M|other|9.664000
processed_te_m_general_00649.wav|సంప్రదాయం ప్రకారం, అతను అల్వారాడోపై దాడి చేసి, గుర్రం మరియు మనిషి రెండు వేర్వేరు జీవులు అని తెలియక తన గుర్రాన్ని శిరచ్ఛేదం చేశాడు. |Telugu_M|other|9.400000
processed_te_m_finance_01571.wav|విదేశాల్లో పిల్లలను  చదువు చదివించే స్థోమత కలిగే వారి సంఖ్య పెరగటం, బ్యాంకులు కూడా ఉదారంగా విద్యార్థులకు లోన్లను ఇవ్వటం  మరోకారణం.|Telugu_M|other|8.892875
processed_te_m_weather_01360.wav|సమాచారం అందుకున్న పోలీసులు నెల్లూరు నుండి క్లూస్టీం, డాగ్ స్కాడ్ ను  పిలిపించి చోరీకి గురైన వాటి గురించి వివిధ కోణాలపై ఆరా తీశారు. |Telugu_M|other|8.904479
processed_te_m_agri_02029.wav|"చీప్ కలప ఫ్లోరింగ్," మక్మిల్లన్ చెప్తాడు, "ఒక చెట్టు నుండి ఆరు అడుగుల వరకు పొడవు ఉన్న చెట్టు యొక్క ప్రతి భాగం నుండి కట్ చేయబడింది|Telugu_M|other|9.834667
processed_te_m_finance_00954.wav|న్యూఢిల్లీ విద్యుదుత్పత్తి పరికరాలు తయారు చేసే ప్రభుత్వ రంగ సంస్థ, భెల్ నికర లాభం నాలుగో త్రైమాసిక కాలంలో దాదాపు 10 శాతం పెరిగింది|Telugu_M|other|9.612687
processed_te_m_health_02748.wav|చైనాలోని వూహాన్ లో కరోనా ప్రబలడంతో కొంత మంది వ్యాధి బారిన పడ్డారని, ఇంకెక్కడా దీని ప్రభావం లేదన్నారు. |Telugu_M|other|6.745021
processed_te_m_agri_02359.wav|లిథియం, పొటాషియం, మరియు సోడియం లు నీటి మీద తేలుతూ తగినంత తేలికగా ఉంటాయి, అవి బాగా రియాక్టివ్గా ఉంటాయి|Telugu_M|other|7.244250
processed_te_m_education_01539.wav|'నేను చేసిన వ్యాఖ్యలతో నా జైను స్నేహితులు అరవింద్ క్రేజీవాల్, సత్యేందర్ జైన్ మనోభావాలు దెబ్బతిన్నాయి.|Telugu_M|other|6.837333
processed_te_m_education_01528.wav|స్థానికులు ఇచ్చే డేటాని లెవ్ ఎన్‌జీవల లోకల్ బ్రాంచ్ ప్రెసిడెంట్లు వెరిపై చేసి సంతకం చేయాల్సి ఉంటుంది.|Telugu_M|other|6.965333
processed_te_m_finance_01163.wav|దీనిపై ఎలాంటి పన్ను చెల్లించం.కావున దీని ద్వారా వచ్చిన నష్టాలను వేరే ఏ ఇతర ఆదాయంతో సర్ధుబాటు చేయలేము.|Telugu_M|other|7.940854
processed_te_m_weather_01731.wav|ఒక చీలిక లేని పక్షంలో ఒక సాధారణ ఫిల్ట్రల్ కాలమ్, మన్మథుని యొక్క విల్లు మరియు ఫిల్ట్రాల్ డింపుల్ ఉంది. |Telugu_M|other|6.900000
processed_te_m_politics_01819.wav|ఆయన తుది శ్వాస వరకు కమ్యునిస్టు పార్టీ కొరకు, కమ్యూనిజం సిద్ధాంతాల కొరకు పనిచేసిన వ్యక్త అని అన్నారు.|Telugu_M|other|7.209417
processed_te_m_politics_01408.wav|విజయవాడ, గుంటూరు, వాల్తేర్, గుంతకల్ డివిజన్లతో కలుపుకొని విశాఖ జోన్ ఏర్పాటు చేయాలని లేఖలో వివరించారు.|Telugu_M|other|7.360354
processed_te_m_finance_02211.wav|ఎంతకాలం మీ పన్ను రీఫండ్ను పంపడానికి లేదా డిపాజిట్ చేయడానికి ఇంటర్నల్ రెవిన్యూ సర్వీస్ను తీసుకుంటుంది?|Telugu_M|other|6.361896
processed_te_m_agri_00367.wav|అల్లం టీ తాగడం వల్ల చర్మానికి సంబంధించిన డెర్మటైటిస్, యాక్నే, సొరియాసిస్ లాంటి వాటికి చెక్ పెట్టొచ్చు|Telugu_M|other|8.645000
processed_te_m_weather_00653.wav|క్రాస్ బోర్డర్ టెర్రరిజంతో పాటు బోర్డర్ వెంట చైనా సైనికుల కదలికలు కొత్త చీఫ్ కు  సవాలుగా మారనున్నాయి. |Telugu_M|other|7.162979
processed_te_m_weather_01905.wav|నిషుంబిత సంస్థ నాలుగవ వార్షిక నటోత్సవంలో భాగంగా తొలి రోజున అభిజ్ఞాన శాకుంతలం నాటకాన్ని ప్రదర్శించారు. |Telugu_M|other|8.000000
processed_te_m_politics_03424.wav|ఉయ్యాల జంపాల ఫేమ్ విరించివర్మ డైరెక్ట్ చేస్తున్న మజ్నూ మాత్రం నాని రేంజ్ ను డిసైడ్ చేస్తుండడం విశేషం.|Telugu_M|other|6.837896
processed_te_m_education_00715.wav|అయాం స్వీయ అంటూ పళ్లెంలోని బజ్జీ తీసుకుని సగం కొరికి, మిగతా సగం మళ్లీ పళ్లెంలోనే పడేసి వెళ్లిపోయింది.|Telugu_M|other|7.861333
processed_te_m_finance_00528.wav|ఎడెల్విసిస్ అంచనాలను చూస్తే నిర్మాణంలో ఉన్న స్థిరాస్థి స్థాయిని బట్టి పన్ను వర్తి స్తుందని చెపుతోంది.|Telugu_M|other|6.570875
processed_te_m_agri_00767.wav|బంగారు కంకర మరియు దుమ్ముతో ఎంబెడ్ చేయబడిన ఒక గొర్రె చర్మం, పురాణ "గోల్డెన్ ప్లీస్" యొక్క తార్కిక మూలం|Telugu_M|other|9.226667
processed_te_m_health_01362.wav|రోడ్డు మీద వెళ్ళే అమాయకుల మీదికి కారును పోనిచ్చి వారి రక్తాన్ని కళ్ళ జూసిన వాడికి రక్తం ఇస్తారా మేడం?|Telugu_M|other|6.965604
processed_te_m_health_01751.wav|డ్రీం బుక్స్‌లో ఒకదానిలో, ఒక వైద్యుడు నియామకం అనేది కుటుంబంలో వ్యాధి లేదా కుంభకోణం అభివృద్ధికి అర్ధం.|Telugu_M|other|7.604167
processed_te_m_finance_00413.wav|అయితే చైనా ఈక్విటీ మార్కెట్లలోని బేరిష్ ట్రెండ్ అటు బంగారానికి మాత్రం బుల్లిష్ ధోరణిని పెంచుతున్నాయి.|Telugu_M|other|7.476458
processed_te_m_finance_00855.wav|కాని ఇప్పుడు చెక్కులు ఇస్తున్నారు, అవి తీసుకొని బ్యాంకుకు పోతే డిపాజిట్ తీసుకొని తర్వాత రమ్మంటున్నారు|Telugu_M|other|6.338667
processed_te_m_agri_02176.wav|బాలికి చెందిన అత్యంత ప్రసిద్ధ సావనీర్లు సరోంగ్స్, చెక్క వస్తువులు, బాతిక్, వెండితో తయారు చేయబడిన నగలు |Telugu_M|other|7.349333
processed_te_m_finance_01622.wav|కెన్టేనియా రాష్ట్రంలో, మీరు అద్దెదారు యొక్క భద్రతా డిపాజిట్ యొక్క మొత్తం లేదా కొంత భాగాన్ని ఉంచవచ్చు.|Telugu_M|other|6.570875
processed_te_m_finance_01806.wav|" జాతీయ డబ్బు మరియు ఇతర రూపాలు బ్యాంకు డిపాజిట్లు మరియు గమనికలు స్థిర ధర వద్ద స్వర్ణంగా మార్చబడ్డాయి. |Telugu_M|other|7.139771
processed_te_m_politics_02928.wav|గ్లౌసెస్టర్ యొక్క ఇసబెల్లాకు వివాహం జరిగినట్లు ఆరోపణలు వచ్చాయి, మరియు జాన్ ఒక నూతన వధువు కోసం చూశారు.|Telugu_M|other|7.720271
processed_te_m_other_01708.wav|కేవలం కొన్ని ప్రభుత్వాలే దీనికి కట్టుబడి ఉన్నాయని ఆక్స్ ఫామ్ ఇండియా సీఈవో అమితాబ్ బెహర్ పేర్కొన్నారు. |Telugu_M|other|7.058500
processed_te_m_politics_01052.wav|పెండ్లికొడుకు తన తల్లిదండ్రులు అత్తగారి దగ్గరనుండి ఎంత వీలయితే అంత గుంజాలని ఎక్కించటం మొదలు పెట్టారు.|Telugu_M|other|6.292229
processed_te_m_general_00949.wav| నిజానికి ఫ్రెంచ్ పదం అర్థం అమెజాన్ కాం లో డ్యూవ్ట్ ఇన్సర్ట్స్ కోసం షాప్. |Telugu_M|other|5.600000
processed_te_m_health_02678.wav|కండ్ల నుండి ముక్కు నుండి నీళ్లు కారుతూ జలుబు, తుమ్ములు,దగ్గు ఎక్కువగా ఉంటే యుప్రేమియా, కాలీమూరె, నేట్రం మూర్ మందుల్ని లక్షణాలను బట్టి ఇవ్వవచ్చు. |Telugu_M|other|9.868104
processed_te_m_agri_00658.wav|జెలెండ్జిక్ యొక్క దక్షిణ భూభాగం ధనిక మరియు ఉదారంగా మరియు అనేక ఇతర పండ్లు|Telugu_M|other|7.093333
processed_te_m_weather_00551.wav|సహజంగా తెలుగు పరిశ్రమలో హీరోలు ప్రతిభ వున్న వారైతే దాదాపు అరవై డెబ్భై సంవత్సరాల వయసు వచ్చే వరకు హీరోలుగానే నటించడం వంటి దృష్టాంతాలు మనకు తెలుసు. |Telugu_M|other|9.600000
processed_te_m_general_01118.wav|సోషల్ మీడియా ద్వారా కళాకృతిని విక్రయించడం గురించి మరింత సమాచారం కోసం " ఆర్టిస్ట్స్ ఫర్ ది వర్ల్డ్ విక్రయాల కోసం ఉత్తమ సోషల్ నెట్వర్క్స్" చదవండి. |Telugu_M|other|9.577854
processed_te_m_weather_02091.wav|సన్ టీవీ, కళైంజర్ టీవీ సిబ్బందికి వారం రోజుల పాటు సెలవులను రద్దు చేశారు. |Telugu_M|other|5.015146
processed_te_m_agri_01606.wav|కూరగాయలు స్టోర్ విత్తనాలు నుండి పెరిగిఉంటే, అప్పుడు తనిఖీ దాదాపు అసాధ్యం|Telugu_M|other|5.440000
processed_te_m_general_00861.wav|ఓవైపు భారత్, ఇంగ్లండ్ జాతీయ జట్ల మధ్య టెస్ట్ సిరీస్ జరుగుతున్నా మరోవైపు ఇంగ్లాండ్ దేశవాలీ ట్వంటీ లీగ్ క్రికెట్ ప్రేమికులకు వినోదాన్ని పంచుతోంది. |Telugu_M|other|9.400000
processed_te_m_other_00647.wav|ఒకవైపు కాల్షీట్లు, మరోవైపు ఫ్లోర్ మేనేజ్మెంట్, నటీనటుల స్క్రిప్ట్లు తదితర అంశాలన్నీ గోపాలకృష్ణ చేతిపైనుండే జరిగేవి. |Telugu_M|other|7.871187
processed_te_m_health_01822.wav|సూక్ష్మజీవులు సామాన్యంగా సెల్ ఫోన్లు, షాపింగ్ కార్ట్ ‌లు  మరియు మీ టూత్ బ్రష్ వంటి రోజువారీ వస్తువులపై నివసిస్తాయి.|Telugu_M|other|7.476458
processed_te_m_agri_01866.wav|కేవలం రుచిలోనే కాకుండా ఔషద గుణాల్లో కూడా అద్బుతమైన గొప్పదనం కలిగి ఉన్న దాల్చిన చెక్క ఒకప్పుడు వంటల్లో  వాడటం నిషేదం|Telugu_M|other|8.417500
processed_te_m_education_01533.wav|బాలీవుడ్ సినిమా పస్గయారే ఒబామా మూలకథతో రూపొందిన ఈ సినిమా ఈ సీజన్లో వస్తోన్న క్రేజీ సినిమాల్లో ఒకటిగా చెప్పుకోవచ్చు.|Telugu_M|other|9.312000
processed_te_m_politics_03466.wav|కాగా, అఫ్రిదీ వ్యవహారంలో అర్షిపై అప్పట్లో బిగ్ బాస్ కంటెస్టెంట్ గెహానా వశిష్ఠ్ సంచలన ఆరోపణలు చేసిన విషయం తెలిసిందే.|Telugu_M|other|8.556188
processed_te_m_health_02914.wav|ఇతర మాటలలో, రోగి యొక్క జీవితం వాకింగ్ లేదా తాజా గాలి, ఈత లేదా ఏరోబిక్స్ లో సైక్లింగ్, నియమం ఉదయం వ్యాయామాలు మారాలి. |Telugu_M|other|8.231104
processed_te_m_politics_02347.wav|మహిళల్లో శృంగార వాంఛ పెంపొందించే మాత్ర ఫిమేల్ వయాగ్రాకు అనుమతి ఇచ్చిన తొలి అరబ్ దేశంగా ఈజిఫ్టు చరిత్ర సృష్టించింది.|Telugu_M|other|8.115000
processed_te_m_health_02458.wav|ఈ సమస్యకు సమాధానం పెయిర్డ్ స్వాప్ కిడ్నీ మార్పిడి, బ్లడ్ గ్రూప్ మ్యాచింగ్ తో  సంబంధం లేకుండా కిడ్నీ మార్పిడి చేయడం.|Telugu_M|other|7.000000
processed_te_m_general_00978.wav|కేప్ టౌన్, తొమ్మిది ఆటలు నిర్వహించింది, ఇది నగరం యొక్క రన్డౌన్ భాగాల నిర్మాణం మరియు జనాభా పెరుగుదల యొక్క పునరావాసం. |Telugu_M|other|7.720271
processed_te_m_weather_01473.wav|ఇప్పుడు నేను ప్రపంచంలో ఎక్కువ సంతోషంగా ఉన్న అమామ్యిని అంటూ కథానాయిక సమంతా ట్విట్టర్లో తన ఆనందాన్ని వ్యక్తం చేసింది. |Telugu_M|other|7.720271
processed_te_m_weather_01020.wav|విజయ్ మిల్టన్ దర్శకత్వంలో రూపొందుతోన్న ఈ సినిమాకి మళై పిడిక్కాద మనిదన్ వర్షం నచ్చని వ్యక్తి టైటిల్ ను ఖరారు చేశారు. |Telugu_M|other|7.998896
processed_te_m_finance_00607.wav|ఫండ్ ఆధారిత వర్కింగ్ క్యాపిటల్ సౌకర్యాల విస్తరణ విషయంలో గీతాంజలి జెమ్స్ లిమిటెడ్ సంస్థ ఈ మోసానికి పాల్పడిందని ఆ బ్యాంకు స్టాక్ ఎక్స్‌ఛేంజ్ ‌కు  వెల్లడించింది.|Telugu_M|other|10.065479
processed_te_m_health_00295.wav|గ్లూకోజ్ మరియు ఫ్రక్టోజ్.వీటిలో చక్కెర అధిక సాంద్రత పద్దెనిమిది శాతం ఉంటుంది. గుండె మరియు రక్త నాళాలు పని గుండె కండరాలు పోషించుట.|Telugu_M|other|9.659125
processed_te_m_politics_01605.wav|ముఖ్యంగా నాతో నువ్వుంటే చాలు అనే సాంగ్ యూత్‌కు  ముఖ్యంగా లవర్స్‌కు తెగ కనెక్ట్ అయింది.|Telugu_M|other|5.943937
processed_te_m_education_00785.wav|ముంబయి డాలరుతో రూపాయి మారకం విలువలు ఆల్టైమ్ రికార్డు కనిష్టం నుంచి కొంత రికవరీ అయింది.|Telugu_M|other|6.304000
processed_te_m_politics_03597.wav|ప్రారంభ ఫలితాల్లో ఆధిక్యంలోకి దూసుకెళ్లిన కాంగ్రెస్ జార్ఖండ్ ముక్తి మోర్చా రాష్ట్రీయ జనతాదళ్ సంకీర్ణ కూటమి ఆ తరువాత చతికిలపడింది.|Telugu_M|other|9.415313
processed_te_m_finance_00370.wav|తర్వాత బ్యాంకు హెల్ప్‌లైన్ ‌కి  ఫోన్ చేసి డబ్బు డెబిట్ అయిన విషయాన్ని ఫిర్యాదు చేయండి.|Telugu_M|other|5.665292
processed_te_m_health_01015.wav|వంటనూనెను పరిమితికి మించి ఉపయోగిస్తే, గుండె జబ్బులు, క్యాన్సర్ వంటి వ్యాధులకు దారితీసే ముప్పుందని నిపుణులు హెచ్చరిస్తూనే ఉన్నారు.|Telugu_M|other|8.428479
processed_te_m_health_00991.wav|తక్కువ సాధారణంగా మోకాలి మాలియాగ్మింట్ బ్లౌంట్ వ్యాధి లేదా పోషక రుగ్మత రికెట్స్ విటమిన్ డి లోపం నుండి జన్మ పరిస్థితిలో కలుగుతుంది.|Telugu_M|other|9.891333
processed_te_m_education_02779.wav|రమేష్ అనే యువకుడు ఊట్కూర్లో చిన్నపాటి టీ కొట్టు పెట్టుకొని జీవనోపాది సాగిస్తుండగా ఆయనకు భార్య శ్రీలత, ఓ కుమారుడు, కూతురు ఉన్నారు.|Telugu_M|other|9.568000
processed_te_m_finance_00351.wav|వీటిని తిరిగి డిపాజిట్ చేసే క్రమంలో టీటీడీ అధికారులు వివిధ బ్యాంకుల నుంచి వడ్డీ రేట్లు కోరుతూ సీల్డు బిడ్ కొటేషన్లు ఆహ్వానించారు.|Telugu_M|other|8.788375
processed_te_m_health_00980.wav|ఇతర రకాలైన లింఫోమాస్ చికిత్సకు ఉపయోగించే ఆ మందులకు హాడ్గిన్ యొక్క వ్యాధి స్పందించడం లేదు కాబట్టి, చికిత్స కూడా ప్రత్యేకంగా అవసరం.|Telugu_M|other|9.752000
processed_te_m_agri_00126.wav|గాడ్జెట్ ఒక చిన్న పరిమాణం మరియు ఒక చిన్న బరువు కలిగి, ఇంకా ఈ హెడ్సెట్ అధిక నాణ్యత సౌండ్ అవుట్పుట్ ఉత్పత్తి సామర్థ్యం కూడా వాస్తవం|Telugu_M|other|9.930667
processed_te_m_education_02110.wav|అమ్మ పెట్టదు అడ్డుక్కు తిననివ్వదు అన్నట్టు, జగన్ ఎంత మొత్తుకున్నా టీడీపీ ఎంపీ లు లోక్ సభ సభ్యత్వానికి రాజీనామ ససేమిరా చేయమన్నారు.|Telugu_M|other|9.568000
processed_te_m_general_02140.wav|షిర్డీ విమానాశ్రయం పెద్దసంఖ్యలో ప్రయాణికులు ఉన్న విమానం ఒకటి రన్వే నుంచి దారితప్పింది. |Telugu_M|other|5.746562
processed_te_m_politics_00391.wav|ఈ మెగా టోర్నీలో ముఖ్యంగా ఆప్ఘనిస్థాన్, ఇంగ్లాండ్, బంగ్లాదేశ్ లతో జరిగిన మ్యాచ్‌లో  పరుగులు రాబట్టేందుకు ధోని తెగ ఇబ్బంది పడ్డాడు.|Telugu_M|other|9.252771
processed_te_m_finance_02526.wav|అప్పటి నుంచి చాలా ప్రభుత్వ రంగ బ్యాంకులు ఆర్బీఐ రెపో రేటు బెంచ్మార్క్ గా తీసుకున్నాయి. |Telugu_M|other|5.874271
processed_te_m_education_02689.wav|రంజాన్ సమయంలో ఎస్‌జీఎల్ టి ఇన్ హిబిటర్లకు సంబంధించిన మరింత సమాచారం ఇంకా రావాల్సి ఉంది.|Telugu_M|other|6.976000
processed_te_m_weather_01036.wav|గత్లాంగి అనే ప్రాంతంలో గల ఎత్తైన పర్వతం మీదకు దాదాపు మీల వరకు ఈ మెట్టుమార్గం వుంటుంది. |Telugu_M|other|6.700000
processed_te_m_health_01915.wav|ప్రతి ఆరు సెకండ్లకు ఒకరు చొప్పున రోజుకు పధ్నాలుగు వేల మంది ఈ వ్యాధి బారిన పడుతున్నారు.|Telugu_M|other|5.932333
processed_te_m_finance_00143.wav|మీరు నాణ్యమైన వ్యాపార కార్డు, డబ్బు క్లిప్, ప్రత్యేకమైన క్రెడిట్ కార్డు, ఒక అందమైన బ్రీఫ్ కేస్ లేదా అసలు నోట్బుక్ ‌కి  ఇవ్వవచ్చు.|Telugu_M|other|9.763625
processed_te_m_general_00697.wav|కానీ, రాజకీయ పార్టీ పెట్టి దాన్ని జనంలోకి తీసుకెళ్ళేంత సమయం ఉపేంద్రకి ప్రస్తుతం వుందా?|Telugu_M|other|5.978771
processed_te_m_other_02105.wav|నారాయణ ఖేడ్ మండలం అబ్బెందలో తల్లీ కొడుకులు శకుంతల, చంద్రకాంత్ పిడుగు పడి మృతి చెందారు. |Telugu_M|other|6.000000
processed_te_m_health_01910.wav|మొత్తం మీద ఉబ్బసం వ్యాధి కుటుంబంలో ఎవరికి ఉన్నా ఆ ఇంటిలో అందరూ మనశ్శాంతిని కోల్పోతారు.|Telugu_M|other|6.315458
processed_te_m_education_01094.wav|జూన్ నెలలో మావోయిస్టు పార్టీ అనుబంధ సంస్థ అయిన ప్రెస్టీం బదిలీ అయ్యిందని  వెల్లడించారు|Telugu_M|other|6.176000
processed_te_m_politics_00757.wav|స్టఫ్డ్ ఎగువ కిరణాలు, స్లేట్ పైకప్పు దగ్గరగా లేదా అర్ధ సమాంతర చతుర్భుజ షీట్ గా ఉంటాయి.|Telugu_M|other|6.547646
processed_te_m_politics_02572.wav|తెలంగాణ మంత్రి తలసాని శ్రీనివాస్ యాదవ్‌తో  ఏపీకి చెందిన కీలక నేత, టీడీపీ ఎమ్మెల్యే తోట త్రిమూర్తులు ప్రత్యేకంగా భేటీ కావడం హాట్టాపిక్ అయ్యింది.|Telugu_M|other|9.902938
processed_te_m_weather_00544.wav|పాలవాగు, కొండవీటి వాగు లోతట్టు ప్రాంతాల్లో మున్ముందు వరద బెడద లేకుండా హైదరాబాద్ ట్యాంక్ బండ్ తరహాలో రిజర్వాయర్లు నిర్మిస్తామని మంత్రి చెప్పారు. |Telugu_M|other|9.612687
processed_te_m_education_00079.wav|ఇన్ఫర్మేషన్ అండర్ మినిమమ్ స్టాండర్ట్ రిక్వైర్మెంట్స్ క్లాజ్ పేరిట కాలేజీకి సంబంధించిన వివరాలను ప్రతి నెలా మొదటి వారం వెబ్సైట్లో అప్లోడ్ చేయాలి.|Telugu_M|other|9.469687
processed_te_m_other_01107.wav|స్వీయ దాతల నుండి మార్పిడిని స్వీకరించే వ్యక్తులలో ఇంప్రుమెంట్ సిండ్రోమ్ రేట్లు తక్కువగా కనిపిస్తాయి.|Telugu_M|other|6.071646
processed_te_m_politics_03039.wav|భవన శిథిలాల్లో చిక్కుకున్న ముగ్గురు వ్యక్తులను స్థానిక కాన్షీరామ్ స్మారక ట్రౌమా సెంటర్‌కు  చేర్చారు.|Telugu_M|other|6.327063
processed_te_m_education_01456.wav|ఈ చర్చా కార్యక్రమంలో మహారాష్ట్ర విద్యాశాఖ మంత్రి, సీనియర్ బిజెపి నేత వినోద్ తవ్డే కూడా పాల్గొన్నారు.|Telugu_M|other|7.349333
processed_te_m_health_02769.wav|తగినంత అనస్తీషియా తర్వాత, మీ సర్జన్ మోకాలు ఉమ్మడికి ప్రాప్తి చేయడానికి 'పోర్టల్స్' ను సృష్టిస్తుంది. |Telugu_M|other|6.756625
processed_te_m_education_01579.wav|జాన్సన్ అండ్ జాన్సన్బేబీ పౌడర్లో ప్రమాదకర క్యాన్సర్ కారకాలు ఉన్నాయని ఇప్పటికే తేలిన విషయం తెలిసిందే.|Telugu_M|other|6.816000
processed_te_m_health_00670.wav|గొంతు నొప్పిగా ఉంటే గోరువెచ్చని నీటిలో కొద్దిగా ఉప్పు వేసుకుని పుక్కిళించడం ద్వారా ఉపశమనం పొందవచ్చు.|Telugu_M|other|7.174583
processed_te_m_health_00710.wav|ఇటువంటి నొప్పులు తరచుగా న్యుమోనియా మరియు ప్యుర్రిసిస్తో కలిసి, దగ్గు మరియు అధిక జ్వరంతో సంభవిస్తాయి.|Telugu_M|other|7.174583
processed_te_m_health_02480.wav|గిట్టల మధ్య చర్మం మెత్తబడి, వాచి, చిట్లిపోతుంది చీము పట్టిపోయి నొప్పి తో ముందు కాళ్లపై కుంటుతుంటాయి. |Telugu_M|other|6.408333
processed_te_m_education_03476.wav|ఈ క్రమంలోనే బిగ్ బాస్ షో మాజీ కంటెస్టంట్ పాయల్ రోహ్తగీ కాస్టింగ్ కౌచ్ విషయమై సంచలన కామెంట్లు చేశారు.|Telugu_M|other|7.859583
processed_te_m_health_01086.wav|ఆ తరువాత గోరువెచ్చటి నీటితో హెయిర్ ను రిన్స్ చేయడం ద్వారా ఫ్రిజ్జీనెస్ నుంచి తక్షణ ఉపశమనం పొందవచ్చు.|Telugu_M|other|7.453229
processed_te_m_other_00518.wav|చైనాతో మెక్మోహన్రేఖ వల్ల, ద్యూరాండ్ రేఖతో ఆఫ్గాన్,పాకిస్తాన్ వల్ల మన దేశానికి ఇబ్బందులు తప్పడం లేదు. |Telugu_M|other|8.400000
processed_te_m_education_00410.wav|గత కొన్ని దశాబ్దాలుగా శిక్షణ ఆచరణ "క్రమంలో" పైథాగరస్ పట్టిక తెలుసుకున్న ఆ, మొదటి కంఠస్థం అవసరం ఉంది.|Telugu_M|other|7.626667
processed_te_m_general_00916.wav|ఒక్కగానొక్క పిల్లని, భూప్రపంచాలు గాలించినట్టు వెతికి వెతికి వీళ్ళమొహాన కొట్టాం బంగారం లాంటి పిల్లను. |Telugu_M|other|7.070104
processed_te_m_health_02552.wav|జలుబు, దగ్గు, అధికంగా దప్పిక, శరీరం మంటలు పుట్టడం మొదలగు లక్షణాలకు తక్షణ నివారణ చూపిస్తుంది ఖర్జూరం. |Telugu_M|other|7.058500
processed_te_m_weather_01185.wav|జెట్ అంటుకునే ఉజున్ లేదా బెర్గెర్ బాండ్ గ్లేపింగ్ కూడా చాలా భారీ లాథ్లకు ఒక అద్భుతమైన ఎంపిక ఉంటుంది. |Telugu_M|other|7.100000
processed_te_m_politics_00210.wav|ఆ డాక్యుమెంటరీ 'పద్మావత్' ఇంటర్వెల్ సమయంలో వేస్తే అటు చరిత్ర పాఠం, ఇటు సంజయ్ పాఠం రెండూ అర్థమయ్యేవి.|Telugu_M|other|7.430021
processed_te_m_finance_00903.wav|మరోవైపు, బ్యాంకింగేతర ఆర్థిక సేవల సంస్థలకు ప్రధాన బ్యాంకులు రుణాలు ఇవ్వాలని శక్తికాంత దాస్ సూచించారు|Telugu_M|other|8.219500
processed_te_m_health_02085.wav|మధుమేహం ప్రభావంతో కంటిచూపు దెబ్బతినే డయాబెటిక్ రెటీనోపతీ సమస్య రెండు సందర్భాల్లోనే ఎదురయ్యే వీలుంది. |Telugu_M|other|7.500000
processed_te_m_politics_03617.wav|ఆ మధ్య చిత్ర కథ ధృవ్ కి అస్సలు కాలేదని సినిమాని థియేటర్స్ లోకి రాకుండా ఆపేస్తామంటూ ప్రచారం జరిగింది.|Telugu_M|other|6.837896
processed_te_m_education_01729.wav|ఇటీవల జరిగిన సిడబ్య్లుసి సమావేశంలో తాను పార్టీ అధ్యక్ష పదవికి రాజీనామా చేస్తానని రాహుల్ ప్రకటించారు.|Telugu_M|other|7.109375
processed_te_m_finance_00470.wav|మీకు ఒక పురాతన నాణెం కొనుగోలు చేయడానికి అవకాశం ఉంటే, మంచి అదృష్టం కోసం మీ టేప్ ‌కు  ఇది టేప్ చేయండి.|Telugu_M|other|7.488062
processed_te_m_finance_01694.wav|అందుకే షేర్లపై పెట్టుబడి పెట్టే ఆలోచన ఉంటే ఈరోజు నుంచే షేర్ మార్కెట్ ‌ని  స్డడీ చేయడం ప్రారంభించండి.|Telugu_M|other|6.977229
processed_te_m_health_01477.wav|మరణం విషయంలో, లబ్దిదారుడు మరణానికి సంబంధించిన కారణాన్ని పేర్కొన్న మరణ ధృవీకరణ పత్రాన్ని సమర్పించాలి.|Telugu_M|other|6.988833
processed_te_m_health_00075.wav|పల్మోనరీ ట్రంక్ ప్రారంభంలో ఉన్న పల్మోనరీ వాల్వ్, కుడి జఠరిక లోనికి ప్రవహించే రక్తాన్ని నిరోధిస్తుంది|Telugu_M|other|7.592542
processed_te_m_finance_01579.wav|ఆనాడు ఆయనకున్న లక్ష కోట్ల అక్రమాస్తులు రూపాయి వడ్డీ వేసుకొన్నా ఇప్పుడవి ఆరు లక్షల కోట్లు అయ్యుంటాయి.|Telugu_M|other|6.930792
processed_te_m_weather_01397.wav|అయితే ముగ్గురు కాకుండా ఏకంగా అయిదుగురు ఎమెల్యేలు సైకిల్ ఎక్కేందుకు బాబు భారీ స్కెచ్ వేశారని సమాచారం. |Telugu_M|other|6.954000
processed_te_m_education_00305.wav|అనంతరం చెన్నై రాంబాబు, కరుమజ్జి తాతాజీ, కామేశ్వరి తదితరులు ఆలపించిన ఘంటసాల పాటలు శ్రోతలను అలరించాయి.|Telugu_M|other|8.303750
processed_te_m_education_00247.wav|వాగ్దేవి చెప్పినట్టు, ఈ అతీంద్రియ స్థితిలో నిలబడితే జీవుడు ఎత్తే జన్మలు,మరణాలు, కలలలాగా కనిపిస్తాయి.|Telugu_M|other|7.776000
processed_te_m_other_01479.wav|ఆపరేషన్ ఆకర్స్ మొదటి ఫేజ్లో ప్రధానంగా గ్రేటర్ హైదరాబాద్ నే  టీఆర్ఎస్ టార్గెట్ చేసినట్టు తెలుస్తోంది. |Telugu_M|other|6.478000
processed_te_m_politics_00464.wav|ప్రాథమిక కిట్ రెండు స్క్రూడ్రైవర్ బ్యాటరీ సాంకేతికత లి అయాన్, రాపిడ్ ఛార్జర్ మరియు సూట్కేస్ ఉన్నాయి.|Telugu_M|other|7.104938
processed_te_m_health_01685.wav|మీరు టమిఫ్ ‌లు  లాంటి యాంటీవైరల్ మందులు తీసుకోవచ్చో అడిగితే డాక్టర్ లేదా ఆరోగ్య సంరక్షణా వైద్యుడిని మీరు అడగవచ్చు.|Telugu_M|other|8.532958
processed_te_m_agri_02833.wav|ధరణి వెబ్సైట్లో లోపాలు, కొన్ని చోట్ల రెవెన్యూ సిబ్బంది కొరత కారణంగా అసలు రైతులకు రైతు బంధు పాసు పుస్తకాలే అందలేదు. |Telugu_M|other|8.115000
processed_te_m_general_01667.wav|మీరు ఒక నాణ్యమైన భారీ రాగి కుండ లేదా పాన్‌చేసిన లైనింగ్ తో  పాన్ను కనుగొంటే, అది విశేషంగా ఉంటుందని అంచనా వేయవచ్చు. |Telugu_M|other|8.393646
processed_te_m_weather_01674.wav|ఈ సెగ్మెంట్ లో  కార్డ్లెస్ పవర్ టూల్స్ యొక్క అత్యంత ఉన్నతస్థాయి ప్రతినిధులు జర్మన్ కంపెనీ బోస్చ్ ను కలిగి ఉన్నారు. |Telugu_M|other|7.406792
processed_te_m_general_01171.wav|మనకు దేవుడు బుద్ధి, వివేకాన్ని యిచ్చింది విపరీత పరిస్థితులు వచ్చినపుడు ఎదుర్కొని యింకో మార్గంలో గమ్యాన్ని చేరాలనే. |Telugu_M|other|7.300000
processed_te_m_finance_01828.wav|ఆదాయ పన్ను అధికారుల తనిఖీలకు భయపడి వాళ్ల నాన్నగారు తన స్నేహితులను, బంధువులను నమ్మి డబ్బు వాళ్లందరి పేరిట పెట్టారు. |Telugu_M|other|7.975688
processed_te_m_politics_01606.wav|అదే విధంగా మిలటరీ చీఫ్ లెప్టినెంట్ జనరల్ అబ్దెల్ ఫతావుల్ బర్హన్‌ను  డిప్యూటీ పదవి నుంచి తప్పించినట్టు ప్రకటించారు.|Telugu_M|other|7.371958
processed_te_m_weather_01157.wav|క్రేన్లు వంటి భారీ యంత్రాల వర్కింగ్ మోడల్స్‌ పైనే కాదు ఇంటికి మెరుగులు దిద్దే టెక్ సావ్వీ కూడా అందుబాటులో ఉన్నాయి. |Telugu_M|other|7.058500
processed_te_m_finance_00240.wav|ఆద్యంతం స్తబ్దుగా, పరిమిత శ్రేణిలో సాగిన మంగళవారం నాటి ట్రేడింగ్ ‌లో  స్టాక్ మార్కెట్ స్వల్ప లాభాలతో గట్టెక్కింది.|Telugu_M|other|7.476458
processed_te_m_politics_02071.wav|క్యాథరిన్ బిగె యొక్క చిత్రం మాకు ఒక పిశాచగా బిల్బోర్డ్‌ను ఇచ్చింది, కొంతమంది స్థానికులు నమస్కరిస్తూ మంచిది అన్నారు|Telugu_M|other|7.975688
processed_te_m_education_01388.wav|బంగ్లాదేశ్ మాజీ కెప్టెన్, సీనియర్ బ్యాట్స్‌మన్ ముష్ఫికర్ రహీమ్ తాను పాక్ పర్యటనకు వెళ్లబోనని ఇప్పటికే ప్రకటించాడు.|Telugu_M|other|8.138667
processed_te_m_weather_01497.wav|ఇది మొదటి పాటల రచయిత విల్లిస్ అలాన్ రామ్స్ చే రికార్డు చేయబడింది మరియు "ముస్క్రాట్ కాండిల్ లైట్" పేరుతో చేయబడింది. |Telugu_M|other|7.600000
processed_te_m_education_01118.wav|తటస్థ బదిలీ లివర్ ఆపటం మరియు హ్యాండ్బ్రేక్ మీద వాహనం చాలు|Telugu_M|other|4.629333
processed_te_m_health_01519.wav|ఇది మనిషి యొక్క సాధారణ పుష్పాలు, అలాగే పుండు నుండి ఫలితంగా కణజాలం శిధిలమైన రాళ్ళు తయారు చేసే బాక్టీరియా లో ఫీడ్స్.|Telugu_M|other|8.417500
processed_te_m_politics_01781.wav|గత ముఖ్యమంత్రి రోల్ వెయ్యడానికి ఒక పర్టిక్యులర్ ఆకారం కావాల్సొచ్చి, సోషల్ మీడియాలో ఒక వీడియోలో ఆ వ్యక్తిని చూశాను.|Telugu_M|other|8.126604
processed_te_m_politics_03136.wav|ఈ రెండు బ్రాంచీలకు జనరల్ స్టడీస్ తోపాటు స్ట్రెంత్ ఆఫ్ మెటీరియల్, ఫ్లూయిడ్ మెకానిక్స్ అండ్ మెషినరీ మాత్రమే ఉన్నాయి.|Telugu_M|other|6.988833
processed_te_m_agri_02989.wav|పత్తి షీట్ల వలె,వెదురు షీట్లు చల్లని,స్ఫుటమైన భావాన్ని అందిస్తాయి,ఇవి వేడి స్లీపర్స్ కోసం గొప్ప ఎంపికను చేస్తుంది. |Telugu_M|other|7.557729
processed_te_m_education_00566.wav|ప్రతీ ఇంటికీ ఎలా లేదన్నా ఓ పాతిక వేలు పర్సంటేజీల రూపంలో చెల్లించా ల్సిన స్థితిలో లబ్ధిదారులు వెనుకంజ వేస్తున్నారు.|Telugu_M|other|8.138667
processed_te_m_health_01002.wav|సుగంధ ద్రవ్యాలు, మసాలా, స్పైసీ ఫుడ్ మరియు కొన్ని మందులు పెద్ద సంఖ్యలో వీటి అంతర్ ‌గ్రహణం ఫలితంగా పొట్టలో లేచే ఎసిడిటీ పెంచుతాయి.|Telugu_M|other|9.412812
processed_te_m_education_01203.wav|ప్రస్తుతం టీవీ మాజీ సీఈఓ రవి ప్రకాష్ మరియు నటుడు శివాజీ లపై ఉన్న కేసుల నిమిత్తం ఇద్దరూ అజ్ఞ్యాతంలో ఉన్న సంగతి అందరికీ తెలిసిందే.|Telugu_M|other|8.900937
processed_te_m_politics_02570.wav|రామగుండం, ధర్మపురి, జగిత్యాల మునిసిపల్ లో మంత్రి కొప్పుల ప్రచారం చేయగా, మంత్రి గంగుల కమలాకర్ కరీంనగర్ డివిజన్లలో ప్రచారం చేశారు.|Telugu_M|other|8.800000
processed_te_m_agri_00951.wav|ఎండిన ఎండు ద్రాక్షాలు వాస్తవానికి ముదురు ఎరుపు రంగు, నల్లటి కొబ్బరి సీడ్లెస్ ద్రాక్షలు, చిన్న పండ్లను ఉత్పత్తి చేయడానికి ఎండినవి|Telugu_M|other|9.045333
processed_te_m_health_00557.wav|డ్రగ్ "ఇండోల్ ఫోర్టే" గర్భాశయ క్యాన్సర్, రొమ్ము క్యాన్సర్ మరియు మాస్టిటిస్ అన్ని రకాల వ్యతిరేకంగా పోరాటం బాగా స్వయంగా చూపించారు.|Telugu_M|other|9.125063
processed_te_m_education_03513.wav|జీపీఎస్ ఆధారంగా స్పందించే ఈ రిమోట్ క్రంటోలింగ్ వ్యవస్థ కుక్క అర్థం చేసుకునే రీతిలో వైబ్రేషన్లతో పాటు సంబంధిత శబ్థాలను చేస్తుంది.|Telugu_M|other|9.810063
processed_te_m_politics_01507.wav|సంకీర్ణ ప్రభుత్వం ఎంత కాలం అధికారంలో ఉంటుందో తాము చూస్తామని, ఈ ప్రభుత్వం త్వరలోనే పథనం అవుతోందని శోభా కరందాజ్లే జోస్యం చెప్పారు.|Telugu_M|other|9.032187
processed_te_m_politics_02351.wav|జగన్ మోహన్‌రెడ్డి కర్నూలు వస్తున్న సందర్భంగా ఎస్ఏపీ క్యాంప్ నుండి ఎస్టీబీసీ గ్రౌండ్ వరకు విద్యార్థులు ఇందుకు థ్యాంకూ సీఎం అంటూ అభివాదం చేశారు.|Telugu_M|other|9.798438
processed_te_m_politics_02667.wav|అంతే తప్ప ఆ పిల్లల్ని అలా విదేశాలు పంపేందుకు ఆ తల్లిదండ్రులు పడ్తున్న కష్టాల గూర్చి గానీ, సాధక బాధకాల గూర్చి కానీ అతడికి ఏ మాత్రం గమనంలో లేదు.|Telugu_M|other|9.937771
processed_te_m_other_02821.wav|తల్లి స్వప్న మృతదేహం ఒడ్డుకు కొట్టు కొనిరాగా, పంచనామా నిర్వహించిన అనంతరం పోస్టు మార్టం నిమిత్తం శవాన్ని ఆదిలాబాద్ రిమ్స్ మార్చురీకి తరలించారు. |Telugu_M|other|9.426937
processed_te_m_education_01480.wav|విండో సీట్లో కూర్చున్న జీన్స్, టీషర్ట్‌లో వున్న ఓ ఇరవై రెండేళ్ల అమ్మాయి తన సెల్లో ఎవరితోనో చిన్నగా మాట్లాడుతూ, పదేపదే నవ్వుతూ ఏదో చెబ్తూ ఉంది.|Telugu_M|other|10.165333
processed_te_m_politics_03655.wav|పృథ్వీకి మయాంక్ అగర్వాల్, శుబ్మన్ గిల్ వంటి వారి నుంచి తీవ్ర పోటీ ఉంది.|Telugu_M|other|5.061583
processed_te_m_other_00767.wav|ఇష్క్ , విష్క్ సినిమాలో షాహిద్ ని చూసి ప్రేమలో పడిపోయాను అని తెలిపింది. |Telugu_M|other|4.887437
processed_te_m_finance_01402.wav|కానీ ఈ మధ్య కొందరు హ్యాకర్లు గూగుల్ కి చెందిన క్రోమ్ స్టాక్ స్ట్రీమింగ్ స్టిక్ ని, బ్రాడ్ కాస్ట్ వీడియోలను సులభంగా ఎలా హ్యాక్ చేయవచ్చో చూపారట.|Telugu_M|other|9.647521
processed_te_m_health_01116.wav|మలేరియా క్రిములలో వైనాక్స్ క్రిమి దోమ కాటు ద్వారా మనిషి రక్తంలోకి ప్రవేశించిన తర్వాత అవి ఒకటి, రెండు వారాలయ్యాక కాలేయంలోకి వెళ్లి దాక్కొంటాయి.|Telugu_M|other|9.682354
processed_te_m_health_02624.wav|మీ చర్మం జిడ్డుగా ఉన్నట్లయితే, పగలు ఏదో ఒక సమయంలో ఐస్ ముక్కతో రుద్దండి. |Telugu_M|other|5.177667
processed_te_m_other_01490.wav|ఆ మధ్య యంగ్ హీరో నిఖిల్ నిశ్చితార్థం లో కొద్ది పాటి గడ్దం తో కనిపించిన నితిన్,ఇప్పుడు మరింత పెరిగిన గడ్డం తో కనిపిస్తున్న ఫొటో సోషల్ మీడియాలో  కనిపిస్తోంది. |Telugu_M|other|9.856500
processed_te_m_agri_01457.wav|ఎయిర్టైట్ కంటైనర్లో తడిగా టవల్ లేదా కాగితపు టవల్ లో చుట్టబడిన గ్రీన్స్ను నిల్వ చేయండి|Telugu_M|other|7.136000
processed_te_m_education_01083.wav|నిజానికి, మీరు అరుదైన రూపాలను కలిగి ఉన్నప్పుడు, స్కోర్లు మరియు లిమ్ఫోమా రకాలు ఉన్నాయి|Telugu_M|other|6.464000
processed_te_m_politics_03450.wav|ముందస్తు ఎన్నికలు వస్తే కోడ్ అమలులో ఉంటుందని, కొత్త పనులు ఏమీ జరగవని ఖుంతియా అన్నారు.|Telugu_M|other|6.071646
processed_te_m_weather_02745.wav|అలా తెలంగాణ భాష వస్తువుగా చింత బరిగె స్కీం నాటిక సెటైర్ గా  రూపొందే ప్రయత్నం చేసింది. |Telugu_M|other|6.000000
processed_te_m_agri_00709.wav|ఉద్యాన పంటల మార్కెటింగ్ ఎగుమతుల కోసం ఒక ప్రొడక్ట్, ఒక జిల్లా అనే ప్లాట్ఫామ్ ప్రతిపాదన|Telugu_M|other|6.967187
processed_te_m_other_01843.wav|ఒక ఆర్ధ్రమైన సానుభూతి గొంతుతో ప్రారంభమైన కవిత,చివరి పంక్తుల్లో విప్లవ శంఖంలా మారింది. |Telugu_M|other|6.600000
processed_te_m_health_02840.wav|సాధారణంగా కాలి బొటన వేళ్లల్లో మొదలయ్యే ఈ వ్యాధి కాళ్లూ చేతుల అన్ని వేళ్లకూ పాకుతుంది. |Telugu_M|other|5.688521
processed_te_m_finance_02512.wav|ఇన్సూరెన్స్ కంపెనీకి అడ్వైజర్ గా చేరడం ద్వారా పాలసీల విక్రయంపై కొంత ఆదాయం గడించవచ్చు. |Telugu_M|other|6.000000
processed_te_m_weather_01625.wav|ఈ డెకేడ్ లో గ్రేట్ క్రికెటర్ల జాబితా విజ్డెన్ అల్మానిక్ లో  విరాట్ చోటు సంపాదిం చాడు. |Telugu_M|other|5.549188
processed_te_m_education_01562.wav|కఠువా ఘటనను ప్రధాని మోదీ తీవ్రంగా ఖండించిన నేపథ్యంలో మంత్రులు రాజీనామా చేయక తప్పలేదు.|Telugu_M|other|7.850667
processed_te_m_health_00329.wav|చాలా తరచుగా, ఈ వ్యాధి ముప్పై, యాభై సంవత్సరాల మధ్య వయస్సు ప్రజలు ఎదుర్కొంటున్న వ్యాధి.|Telugu_M|other|5.549188
processed_te_m_politics_02973.wav|పండుగ సాయన్న జీవిత చరిత్ర రాసినందుకు గర్వంగా ఉందన్నారు పుస్తక రచయిత బెక్కెం జనార్దన్.|Telugu_M|other|6.071646
processed_te_m_agri_02273.wav|మధ్యాహ్నం క్యాబేజీ తో కలిపి రాజ్మా లేదా అలసందతో పాటు చపాతీ లేదా వరి అన్నం తీసుకోవచ్చు|Telugu_M|other|7.232000
processed_te_m_health_00543.wav|గర్భధారణ లూపస్ వ్యాధి ఉద్ధృతంగా ఉన్నప్పుడు గర్భం వస్తే బిడ్డకూ, తల్లికీ కూడా ప్రమాదం.|Telugu_M|other|6.338667
processed_te_m_health_00584.wav|ఆయుధాలతో గాయం బ్లంట్ కారణంగా ఏర్పడిన ఒక క్లోజ్డ్ రక్తం  ఉన్నప్పుడు, మరియు మెదడు గాయం కలిసి ఉంటుంది.|Telugu_M|other|7.871187
processed_te_m_agri_00697.wav|గుంటూరు జిల్లా మంగళగిరి మండలం పెద వడ్లపూడిలో ఈడ్పుగంటి బుల్లబ్బాయి అనే రైతు గుండెపోటుతో మృతిచెందాడు|Telugu_M|other|7.904000
processed_te_m_other_02465.wav|ఇలా చేసినందుకు శింబుపై మండి పడ్డ మద్రాస్ హైకోర్టు అడ్వాన్స్‌ని వడ్డీతో సహ చెల్లించాలని ఆదేశించింది. |Telugu_M|other|6.617312
processed_te_m_education_00129.wav|ఈ ఫ్రాంఛైజీలో ఒరిజినల్ ట్రైలాజీ, ప్రీక్వెల్ ట్రైలాజీ తర్వాత ప్రస్తుతం సీక్వెల్ ట్రైలాజీ నడుస్తోంది.|Telugu_M|other|7.765333
processed_te_m_education_01325.wav|న్యూఢిల్లీ:తన ట్విట్టర్లతో సంచలనాలు సృష్టించడంలో మాజీ క్రికెటర్ వీరేంద్ర సెహ్వాగ్ది అందెవేసిన చేయి.|Telugu_M|other|8.277333
processed_te_m_health_02067.wav|అతను విక్రేత సాప్ అప్లయన్స్ మరియు శారీరక గాయం కోసం హ్యాండీ హోమ్ ప్రొడక్ట్స్ రెండింటినీ నిందిస్తాడు. |Telugu_M|other|6.663750
processed_te_m_education_02706.wav|ఒక ఎన్‌జీవో సంస్థ ఈ పర్యటనను ఏర్పాటు చేసింది. ఆ సంస్థే ప్రధాని మోడీతో ఎంపీల భేటీని ఏర్పాటు చేసింది.|Telugu_M|other|7.914667
processed_te_m_education_01447.wav|సురబయ్య సెంటర్ పెంత్కోస్తు చర్చిలో పేలిపోకుండా ఉన్న రెండు బాంబులను పోలీసులు  స్వాధీనం చేసుకున్నారు.|Telugu_M|other|6.848000
processed_te_m_health_02523.wav|ఈ చుక్కలు చిన్న రక్తనాళాలు కంజుంక్టివా, స్పష్టమైన కణజాలం మీ కంటి యొక్క తెల్లని భాగాన్ని కోల్పోతాయి. |Telugu_M|other|7.882792
processed_te_m_education_00573.wav|టాలీవుడ్ పెద్ద, మెగాస్టార్ చిరంజీవి అయితే జగన్ నిర్ణయం అభివ్రుధ్ధికి బాటలు వేస్తుందని పేర్కొన్నారు.|Telugu_M|other|6.432000
processed_te_m_education_01029.wav|ప్రస్తుత ఈస్ట్ కోస్ట్ జోన్ లో లక్షమంది ఉద్యోగులతో సహా ఆస్ధుల్ని కొత్తజోన్ కి బదిలీ చేయవలసి వుంటుంది|Telugu_M|other|6.688000
processed_te_m_education_01460.wav|శార్మ్ ఎల్షేక్ అంతర్జాతీయ విమానాశ్రయంనకు  వ్యాపార సమావేశాల లేదా చర్చలకు రూపొందించిన సౌకర్యాలు లేవు.|Telugu_M|other|7.605333
processed_te_m_politics_03240.wav|పిఎంఎల్ఎ కేసులపై విచారణ జరిపే ప్రత్యేక న్యాయమూర్తి ఎంఎస్ అజ్మి శనివారం మాల్యాకు సమన్లు జారీ చేశారు.|Telugu_M|other|7.371958
processed_te_m_weather_00836.wav|ప్రపంచంలో శ్రామికవర్గ రాజ్యమైన పారిస్ కమ్యూన్‌పై కవిత్వం, సిద్థాంతం మేళవించి బృహత్ కావ్యం తెచ్చారు. |Telugu_M|other|7.325521
processed_te_m_politics_01483.wav|వీల్‌చైర్లు హ్యాండిల్ పొడవైన తల్లిదండ్రులకు అసౌకర్యం కలిగిస్తాయి,ఎత్తు సర్దుబాటు చేయడం సాధ్యం కాదు.|Telugu_M|other|6.826292
processed_te_m_agri_01029.wav|పార్శ్యపు నొప్పులు ఉన్న వారు దాల్చిన చెక్క తీసుకోవడం వల్ల మంచి ఫలితం ఉంటుందని నిపుణులు చెప్తున్నారు|Telugu_M|other|7.082667
processed_te_m_finance_02338.wav|పన్ను చెల్లించని వారిపై, తప్పుడు ధ్రువపత్రాలు అందించి రాయితీలు పొందేవారిపై కఠిన చర్యలు తప్పవన్నారు. |Telugu_M|other|5.990375
processed_te_m_health_00936.wav|హార్ట్ పిల్లలలో చాలా సాధారణ గుండె కణితి వంటి, హమార్దోమస్ గుండె వైఫల్యం యొక్క లక్షణాలను కలిగిస్తాయి.|Telugu_M|other|7.662208
processed_te_m_other_02138.wav|అయితే, కిమ్ ఏం చేస్తారో తమకు సమాచారం లేదని, ఆయన ఏం చేప్తే అది చేయడానికి తాము సిద్ధంగా ఉన్నామని రి యొంగ్ చెప్పారు. |Telugu_M|other|7.673813
processed_te_m_weather_00811.wav|సూచనల ప్రకారం, ఈ సాధనం బాక్టీరియా, గ్రామ్ పాజిటివ్ మరియు గ్రామ్ నెగెటివ్ వ్యతిరేకంగా అధిక సామర్ధ్యం  చూపిస్తుంది.|Telugu_M|other|7.894417
processed_te_m_education_02732.wav|ఎన్నారైలలో ఇంతటి స్ఫూర్తి నింపి, ముఖ్యంగా టాక్ సంస్థని ప్రోత్సహిస్తున్న మాజీ ఎంపీ కవిత గారికి కృతఙ్ఞతలు తెలిపారు.|Telugu_M|other|9.002667
processed_te_m_health_02987.wav|కెనడా తలనొప్పి సొసైటీ లాంటి కొన్ని సంస్థలు, మెగ్నీషియంను పెద్దవారిలో నివారణ మైగ్రేన్ చికిత్సగా సిఫార్సు చేస్తాయి. |Telugu_M|other|7.836354
processed_te_m_finance_02109.wav|ఈ కింది వివరాలతో కూడిన ఉద్యోగి పొదుపు ఖాతా పాస్ పుస్తకంలోని మొదటి పేజీ జిరాక్స్ కాపీని దరఖాస్తు ఫారమ్తో జతచేయాలి. |Telugu_M|other|8.000000
processed_te_m_other_01362.wav|ప్రభుత్వ పాఠశాలల్లో మధ్యాహ్న భోజనం అందించే నిర్వాహకులు మెనూ ప్రకారం అందించాలని వెల్దండ తహసీల్దార్ సైదులు అన్నారు. |Telugu_M|other|7.952458
processed_te_m_weather_02667.wav|క్రమేణా ఈ ఆలయాలూ గోల్కొండ రేణుక ఎల్లమ్మ ఆలయంలో వలెనే బోనాలకు ప్రధాన కూడళ్లుగా మారిన క్రమాన్ని సచిత్రంగా తెలిపారు. |Telugu_M|other|8.556188
processed_te_m_general_00464.wav|ఒకప్పుడు నక్సలైటుగా అజ్ఞాత వాసం గడిపిన నయీం, ఐపీఎస్ అధికారి వ్యాస్ హత్యతో పాటు ఇంకా చాలా హత్య కేసుల్లో నిందితుడు.|Telugu_M|other|8.277542
processed_te_m_education_00480.wav|ఓ కోచింగ్ సెంటర్లో చూశాను.అమృత అని  పేరు మార్చాం చూడటానికి చాలా యావరేజ్గా ఉంది కానీ నాకెందుకో చాలా బాగా నచ్చింది.|Telugu_M|other|8.160000
processed_te_m_education_03342.wav|సావర్కర్, హిందు మహాసభ మరో ప్రముఖ నాయకుడైన మూంజీలు పంజాబ్ ప్రభుత్వంలో చేరాల్సిందిగా ముస్లీంలీగ్ ‌ను  ఆహ్వానించారు.|Telugu_M|other|8.746667
processed_te_m_agri_01991.wav|మరింత రుచి రావడానికి పెరుగుతో పాటు జీరా, నల్ల మిరియాల ఫౌడర్, అల్లం ఫేస్ట్, తగినంత మోతాదులో ఉప్పును కలిపి ఉంచుతారు|Telugu_M|other|8.490667
processed_te_m_finance_02498.wav|అన్ని ఆర్థిక బాధ్యతలు నెరవేరిన తర్వాత, స్టాక్ హోల్డర్లకు మిగిలి ఉన్న నగదు మొత్తాన్ని, లీక్డ్ నగదు ప్రవాహం అంటారు. |Telugu_M|other|6.942396
processed_te_m_agri_00261.wav|ప్రత్యక్ష చేపలు పెద్ద ఆక్వేరియంలు బూత్లు నీటి లోపల అందం ఆరాధిస్తాను మరియు ఖైదీలకు తినే ప్రక్రియలో భాగంగా పడుతుంది|Telugu_M|other|10.037333
processed_te_m_finance_01778.wav|ఇక ఈక్విటీ మ్యూచువల్ ఫండ్ల విషయానికి వస్తే వీటిని మార్కెట్ లావాదేవీల్లో ఎంతో నైపుణ్యం ఉన్న నిపుణులు నిర్వహిస్తారు|Telugu_M|other|7.300000
processed_te_m_weather_00166.wav|సచిన్ టెండూల్కర్ కూడా ఖోఖో ఆడే వాడు అనీ ఇక ఖోఖో ఆట గొప్పతనం గురించి చెప్పిన డైలాగ్ ఇంట్రెస్ట్ క్రియేట్ చేస్తోంది. |Telugu_M|other|8.200000
processed_te_m_health_00567.wav|అలాగే ఈ భాగం టోన్లు మరియు అనాల్జేసిక్, బాక్టీరియా మరియు ఈడ్పుల ప్రభావాన్ని కలిగిస్తుంది, చర్మం రిఫ్రెష్ అవుతుంది.|Telugu_M|other|8.929375
processed_te_m_weather_01486.wav|చిపోటేల్ మరియు స్మష్బర్గర్ కొన్ని మార్కెట్టులలో వారి ఫాస్ట్ సాధారణం మెనుల్లోకి క్రాఫ్ట్ బీర్ల వరుసను జత చేస్తారు. |Telugu_M|other|7.697042
processed_te_m_general_01995.wav|ఈ లాటిన్ సంగీత నటులలో ఎక్కువమంది ఆంగ్ల భాషను మాట్లాడేవారు, ఇతరులు తమ వృత్తిని ఆంగ్లభాష లేదా ద్విభాషా నిర్మాణాలతో పెంచుకున్నారు. |Telugu_M|other|8.649062
processed_te_m_general_01174.wav|సింగరేణి ఆధ్వర్యంలో నిర్వహించే జైపూర్ విద్యుత్ ప్లాంట్తో పాటు ఎన్టీపీసీలో కూడా రెండో దశలో వచ్చిన సాంకేతిక సమస్యలే వచ్చాయన్నారు. |Telugu_M|other|9.299208
processed_te_m_general_01016.wav|మాక్స్‌వెల్ చేసిన అద్భుత శతకంను 'యాక్ట్ ఆఫ్ గాడ్ దేవుడు చేసిన పని' అని సోషల్ మీడియా ద్వారా సెహ్వాగ్ నెటిజన్లతో వ్యాఖ్యానించాడు. |Telugu_M|other|8.765167
processed_te_m_education_01724.wav|ఇదిలా ఉండగా, ఆరోగ్య మంత్రి తక్షణం రాజీనామా చేయాలని తాము డిమాండ్ చేస్తున్నట్లు కాంగ్రెస్ నాయకుడు మాజీ ఎంపి ప్రదీప్ మఝి చెప్పారు.|Telugu_M|other|9.546667
processed_te_m_education_00853.wav|సామ్సంగ్ తన గెలాక్సీ సిరీస్ నుంచి ఆల్ఫా' పేరుతో సరికొత్త జీ కనెక్టువిటీ స్మార్ట్ఫోన్ను ఇటీవల ఇండియన్ మార్కెట్లో విడుదల చేసింది.|Telugu_M|other|8.928000
processed_te_m_politics_02465.wav|బ్యాంకులకు వేలకోట్లు ముంచేసి విదేశాలకు చెక్కేశాడని ఆరోపణలు ఎదర్కుంటున్న విజయ్ మాల్యా బ్యాంకుల బకాయిలు చెల్లిస్తానని అంటున్నారు.|Telugu_M|other|8.753542
processed_te_m_weather_02237.wav|వీడియో కాన్ఫరెన్స్ లో జాయింట్ కలెక్టర్ దివ్య, సమాచార శాఖ ఏడీ మహ్మద్ ముర్తూజా, ఎండోమెంట్ అధికారి రాజేందర్ తదితరులు పాల్గొన్నారు. |Telugu_M|other|8.347208
processed_te_m_education_02387.wav|మానకొండూర్ శివారులో అత్యాధునిక టెక్నాలజీతో నెలకొల్పిన మీనాక్షి ఫౌల్ట్రీ ఫాంను ఆ దివారం ఈటల రాజేందర్ చేతుల మీదుగా ప్రారంభించారు.|Telugu_M|other|10.186667
processed_te_m_general_00756.wav|నిరంతర అభిరుచి లేదా రసాయన వేవ్, అధిక ఉష్ణోగ్రతల ప్రభావం, అలాగే మెటల్ దువ్వెనలు మరియు ఇతర సారూప్య అంశాలను మీ జుట్టుకు  వాడొద్దు.|Telugu_M|other|9.800000
processed_te_m_politics_02089.wav|ఆ క్రమంలోనే పాలక వర్గాలు అటు ఎంఎన్సిల ఒత్తిడికి లొంగుతూనే, ఇటు ప్రజా ఉద్యమాల తాకిడిని ఎదుర్కోలేక తిప్పలు పడుతూనే చట్టాలు చేశాయి|Telugu_M|other|9.583438
processed_te_m_politics_02514.wav|అమ్మ విలపిస్తున్న ఆ శబ్ధానికి ఆ కొడుకు కళ్ళలోంచి నీళ్లు కారడాన్ని గుర్తించిన స్థానికులు ఆర్ఎంపీని పిలిపించి నాలుగైదు రోజులు వైద్యం అందించారు.|Telugu_M|other|9.276000
processed_te_m_weather_01316.wav|మూడో రోజు ఆటలో భాగంగా ఇంగ్లాండ్ కెప్టెన్ జో రూట్జో డెన్ లీలు బ్యాటింగ్ చేస్తున్న సమయంలో విండీస్ పేసర్ షనాన్ గాబ్రియల్ తన నోటికి పని చెప్పాడు.|Telugu_M|other|9.700000
processed_te_m_education_01675.wav|లెఫ్ట్ ఫ్లాంక్ నుంచి మార్సెలో క్రాస్ షాట్ను అందుకున్న ఫిర్మినో ముందుగా బంతిని ఇన్సైడ్ బాక్స్‌లో కిందికి దించగా జీసస్ గోల్ కోసం ప్రయత్నించాడు.|Telugu_M|other|9.632000
processed_te_m_education_02161.wav|వరల్డ్ కప్ మ్యాచ్లను టెస్టుల మాదిరి ఆడాడన్న విమర్శను ఎదుర్కొంటున్న టీమిండియా మాజీ కెప్టెన్ మహేంద్ర సింగ్ ధోనీ రిటైర్మెంట్‌పై ఉత్కంఠ నెలకొంది.|Telugu_M|other|9.299062
processed_te_m_finance_00943.wav|దీంతో వంద రూపాయలు పైన వుండే టికెట్‌పై ఇరవై ఎనిమిది శాతం పన్ను పడుతోంటే, వంద రూపాయల లోపు వున్న టికెట్లపై పద్ధెనిమిది శాతం పన్ను విధిస్తున్నారు|Telugu_M|other|9.412812
processed_te_m_health_00121.wav|పడుకోగానే నడుం బాగా నొప్పి అన్పించి, నెమ్మదిగా బెడ్ ‌మీద నుండి లేచి డాక్టర్ ఇచ్చిన టాబ్లెట్ వేసుకొని మళ్లీ బెడ్ ‌పై  పడుకొని కళ్లు మూసుకొంది.|Telugu_M|other|9.276000
processed_te_m_other_03239.wav|సామాన్యంగా ఒక నికెల్ క్రోమియం మిశ్రమాన్ని, పింగాణీ బాబిన్ చుట్టూ ఉన్న అధిక నిరోధక వైరును చుట్టడం ద్వారా వైర్ల్యాండ్ నిరోధకాలు తయారు చేస్తారు. |Telugu_M|other|9.700000
processed_te_m_other_03142.wav|'అహనా పెళ్ళంట' సినిమాలో కోటా లాగా అప్పటిదాకా మేము డిస్కస్ చేసుకున్న ప్రసాదాల రుచులన్నీ ఊహించుకుంటూ ఇద్దరం ఏదో తినేసి బైట పడ్డాం అని చెప్పారు. |Telugu_M|other|9.800000
processed_te_m_finance_02233.wav|కేంద్రం తీసుకున్న నిర్ణయాల వల్ల ధరలు తగ్గాయని, విదేశీ, స్వదేశీ ఈక్విటీ పెట్టుబడులు అధిక మొత్తంలో వస్తున్నాయని చెప్పడాన్ని శనివారం ట్విట్టర్లో తోసిపుచ్చారు. |Telugu_M|other|9.693958
processed_te_m_agri_01818.wav|ఇక రెండవ అంశం గంగానది, గంగోత్రిలో పుట్టి కలకత్తా వద్ద గంగాసాగర్ వరకు చేరేలోగా ఎంతో కల్మషాన్ని తనలో కలుపుకుంటుంది|Telugu_M|other|9.418667
processed_te_m_agri_00933.wav|మానవులలో టేప్వర్‌మ్లు చాలా తరచుగా సంభవిస్తాయి లేదా ముడి మాంసం, పంది మాంసం లేదా చేపలు సోకిన జంతువుల నుండి తింటాయి|Telugu_M|other|9.664000
processed_te_m_other_01071.wav|దీంతో కారులో ఉన్న మంత్రి రమేష్, మంత్రి రాజన్న, మంత్రి లావణ్య, గజ్జెల మల్లేష్, గజ్జెల పంచపూలకు తీవ్ర గాయాలయ్యాయి. |Telugu_M|other|8.080167
processed_te_m_health_00840.wav|బడ్చీర సిండ్రోమ్:కాలేయం నీటిని సిరలు అడ్డుకోవడం ఉన్నప్పుడు ఇది చాలా అరుదైన సిండ్రోమ్|Telugu_M|other|6.060042
processed_te_m_other_01408.wav|ఈ కార్యక్రమంలో ఏసీబీ డైరెక్టర్ డాక్టర్ శంకబ్రత బాగ్చి, ముఖ్య న్యాయ సలహాదారు ఎం వెంగయ్య,ఇతర అధికారులు పెద్ద ఎత్తున విద్యార్థులు పాల్గొన్నారు. |Telugu_M|other|9.995812
processed_te_m_other_01035.wav|యుద్ధోన్మాది బోల్టన్ ను  తప్పించటంపై హర్షం వ్యక్తం చేసిన ఇరాన్ తమపై యుద్ధోన్మాద విధానాలకు స్వస్తి చెప్పాలని అమెరికాను కోరిన విషయం తెలిసిందే. |Telugu_M|other|8.916083
processed_te_m_agri_01083.wav|ఖాదర్గూడెం గ్రామానికి చెందిన టి అంజనేయులు అనే రైతు ఎకరం మొక్క జొన్న పంట గాలివాన కారణంగా నేలవాలింది|Telugu_M|other|8.501333
processed_te_m_finance_02682.wav|పీఎంఏవై పథకం ద్వారా వడ్డీ రేటు సబ్సిడీకి మీరు అర్హులైతే మీ రుణంపై బ్యాంకులు నేరుగా నేషనల్ హౌజింగ్ బ్యాంకు నుంచి వడ్డీని క్లెయిమ్ చేసుకుంటాయి|Telugu_M|other|9.426937
processed_te_m_politics_03270.wav|ఆమె కోసమైన యువత తప్పకుండా పామోలిన్ సోప్ ను కొంటారు అనడంలో సందేహం లేదు.|Telugu_M|other|5.147188
processed_te_m_finance_02660.wav|తరువాత సరోజ, క్రితం రోజు వచ్చి తన డబ్బు యాభైవేలు బ్యాంకు నుండి డ్రా చేసి ఆఫీసుకు తెచ్చి యిస్తానంది|Telugu_M|other|6.663750
processed_te_m_politics_00780.wav|సినిమాలో నితిన్, నిత్యా మీనన్ పెర్ఫార్మెన్స్, వారి మధ్యా సాగే కామెడీ రొమాంటిక్ ట్రాక్, కెమిస్ట్రీ బాగా వర్కౌట్ కావడంతో సినిమా ప్రేక్షకులకు తెగ నచ్చేసింది.|Telugu_M|other|10.169958
processed_te_m_education_00885.wav|చైనా మార్కెట్లో రియల్మి ఎక్స్ 5జీ మాస్టర్ ఎడిషన్ స్మార్ట్ఫోన్ను విడుదల చేసినట్లు కంపెనీ పేర్కొంది.|Telugu_M|other|7.221333
processed_te_m_education_02215.wav|అమరావతి తమపై కక్షతో రాజధానికి భూములు త్యాగం చేసిన రైతులను క్షోభ పెట్టొద్దని మాజీ మంత్రి పి నారాయణ హితవు పలికారు.|Telugu_M|other|9.013333
processed_te_m_other_02824.wav|శాస్త్రవేత్తల అంచనాలకు అందని విధంగా బుధగ్రహం ఉన్నట్టు జొ జెండర్ అనే శాస్త్రవేత్త, బీపీ కొలంబో డెప్యూటీ ప్రొజెక్టు సైంటిస్టు లు పేర్కొన్నారు. |Telugu_M|other|9.287604
processed_te_m_finance_02545.wav|నెట్ బ్యాంకింగ్, మొబైల్ బ్యాంకింగ్తో, మీరు ఈ ప్రక్రియను ప్రారంభించిన తర్వాత మీ బ్యాంక్ ఖాతాలో మీ ఎఫ్ డి  మొత్తాన్ని వేగంగా తిరిగి పొందవచ్చు. |Telugu_M|other|8.463292
processed_te_m_agri_01742.wav|ఒక అందమైన చెక్క ఫ్లోర్ లేదా పారేకెట్ సృష్టించిన ఒక పూర్తిస్థాయి భ్రాంతి వేయడం తరువాత|Telugu_M|other|6.709333
processed_te_m_education_01600.wav|ఆమె హీరోయిన్ గా నటించిన అడల్ట్  కామెడీ మూవీ బాబు బాగా బిజీ త్వరలో విడుదలకాబోతున్నది.|Telugu_M|other|5.984000
processed_te_m_politics_02132.wav|ఎప్పటినుంచో దొరక్కుండా తప్పించుకు తిరుగుతున్న షార్ప్ ఫోటోను ఇటీవలే పోలీసులు స్థానిక టివి చానళ్ల వారికి అందజేశారు|Telugu_M|other|7.859583
processed_te_m_education_01874.wav|దుర్భర దారిద్ర్యంతో ఆరంభమైన ఆయన జీవితం బాలీవుడ్లో అత్యధిక పారితోషికం తీసుకున్న డైలాగ్ రైటర్ స్థాయి వరకు సాగింది.|Telugu_M|other|8.000000
processed_te_m_weather_01999.wav|ఇది ఈ టమోటాల మీద అనేక పార్శ్వికం మాత్రమే పెరుగుదల ప్రారంభంలో సాధారణంగా కనిపిస్తుంది.|Telugu_M|other|6.350292
processed_te_m_politics_02626.wav|ఈనేపథ్యంలో పుంజుకున్న భారత్ ఫార్వర్డ్‌లు  జపాన్ రక్షణ వలయాన్ని ఛేదించి గోల్‌పోస్టుపై పదేపదే దాడికి పూనుకున్నారు.|Telugu_M|other|8.126604
processed_te_m_health_01899.wav|లారెన్స్ గుండె ఆపరేషన్ ‌కి  ఆర్థిక సాయం అందించిన వారి సంఖ్య అభినేష్ ‌తోకి చేరుకుంది.|Telugu_M|other|6.071646
processed_te_m_politics_02325.wav|మిగతా భాగస్వామ్య పక్షాలు సీపీఐ, టీజేసీ అభ్యర్థులు డిపాజిట్లు కొల్పోయి చావుదెబ్బ తినాల్సి వచ్చింది.|Telugu_M|other|7.479063
processed_te_m_weather_00589.wav|బోరాక్స్ ఉపయోగించి మోడల్ స్నోఫ్లేక్ క్రిస్టల్ ద్వారా స్నోఫ్లేక్ ఆకారాలు యొక్క సైన్స్ అన్వేషించండి. |Telugu_M|other|6.756625
processed_te_m_weather_01764.wav|పూరి జగన్నాథ్ రీసెంట్ ట్రాక్ రికార్డ్ కి తోడు చాలా సాధారణంగా ఉన్న ట్రెయిలర్స్ కూడా దీనిపై ఆసక్తి కలిగించడం లేదు.|Telugu_M|other|7.151375
processed_te_m_education_01164.wav|తన జీవితాంతం వేదికపైకి వెళ్లడానికి ముందు గ్రోహ్ల్ "లెగ్ బ్రేక్ చేయవద్దు" అని అనవచ్చు|Telugu_M|other|6.314667
processed_te_m_health_00341.wav|ఆటిజం మరియు ఇతర అభివృధ్ధికి సంబంధించిన వైకల్యాలు, చిత్తవైకల్యం మరియు మెదడు గాయాలు ఉన్న వ్యక్తులకు స్నోఎజెన్ ‌ను  వాడుతున్నారు.|Telugu_M|other|8.660667
processed_te_m_other_00203.wav|డుర్ఖీమ్ ప్రకారం మెకానికల్ సంఘీభావం మరియు సేంద్రీయ సంఘీభావం రెండు రకాలైన సామాజిక సంఘీభావం ఉన్నాయి. |Telugu_M|other|6.900000
processed_te_m_education_01853.wav|ప్రస్తుతం శశికుమార్ హీరోగా ఎంజీఆర్ మగన్ చిత్రాన్ని, హరీశ్కల్యాణ్ హీరోగా ధారల ప్రభు అనే చిత్రాన్ని నిర్మిస్తోంది.|Telugu_M|other|8.256000
processed_te_m_politics_00290.wav|అందగత్తెల పోటీల్లో స్విమ్‌సూట్ల ప్రదర్శన ఇకపై ఉండబోవని ఇటీవల మిస్ అమెరికా సంస్థ తీసుకున్న నిర్ణయం అందరి దృష్టినీ ఆకర్షించింది.|Telugu_M|other|8.892875
processed_te_m_general_02335.wav|ఈ దాడుల్లో ఫజుల్లా సహా తెహ్రీక్ ఈ తాలిబాన్ టిటిపికు చెందిన మరో నలుగురు కమాండర్లు సైతం మృతిచెందారు. |Telugu_M|other|6.988833
processed_te_m_agri_02540.wav|ఉత్పత్తుల ఆంక్షల జాబితాలో కారణంగా మాంసం, తినదగిన మగ్గిన, షెల్ల్ఫిష్, పాలు మరియు పాల ఉత్పత్తులు, కూరగాయలు మరియు పండ్లు వున్నాయి |Telugu_M|other|9.400000
processed_te_m_weather_00883.wav|రెండేళ్ల క్రితం నాని ఎమ్సీఏ మిడిల్క్‌లాస్ అబ్బాయి చిత్రంతో ఫుల్లెంగ్త్ క్యారెక్టర్ ఆర్టిస్టుగా కెరీర్ను స్టార్ట్ చేశారు భూమిక. |Telugu_M|other|8.149833
processed_te_m_education_00147.wav|అయితే నిజ జీవితాన్ని రీల్ లైఫ్ తో పోల్చుకున్న ఓ వ్యక్తి తను కూడా బాహుబలిలా ఏనుగు తొండంపై నిల్చోవాలి అనుకున్నాడు.|Telugu_M|other|7.498667
processed_te_m_general_00497.wav|మొదటగా యాంగ్రీ బర్డ్స్ ప్రపంచంలో ఎక్కువ మంది ఫేస్‌బుక్ యూజర్స్‌ని కలిగి ఉన్న ఇండోనేషియా జకార్తా మిలియన్ ఫేస్ బుక్ యూజర్స్లో విడుదల చేయనుంది.|Telugu_M|other|9.775229
processed_te_m_politics_00566.wav|ఎన్ని చట్టాలు వస్తున్న ఎన్ని చర్యలు తీసుకున్నా వరకట్న నిషేధాలు , వరకట్న వేధింపులు మాత్రం ఆగడంలేదు.|Telugu_M|other|7.251563
processed_te_m_weather_02246.wav|అసుర, మధ్యాహ్నం ప్రార్ధన, ఒక వస్తువు యొక్క నీడ అది పొడవుగా ఉన్నప్పుడు ప్రారంభించాలి. |Telugu_M|other|5.665292
processed_te_m_finance_01495.wav|3 ఏళ్ల క్రితం వరకూ బ్యాంకు శాఖల్లో అందుకునే డిమాండ్ డ్రాఫ్టులను త్వరగా సెటిల్ చేయాలని ప్రభుత్వ రంగ బ్యాంకులు బాగానే కష్టపడేవి.|Telugu_M|other|8.904479
processed_te_m_politics_00937.wav|శ్రీలంక దక్షణ ప్రావిన్స్ గవర్నర్ అజాత్ సాలే, ఈశాన్య ప్రావిన్స్ గవర్నర్ హిజ్బుల్లా రాజీనామా చేశారు.|Telugu_M|other|7.313917
processed_te_m_general_00516.wav|ఎలెక్ట్రం అనేది ఇతర లోహాల చిన్న మొత్తంలో బంగారు మరియు వెండి సహజంగా సంభవించే మిశ్రమం. |Telugu_M|other|6.640542
processed_te_m_finance_01481.wav|శాశ్వత డివిజనింగ్ అనేది శామ్సంగ్ వృద్ధి వ్యూహం అయ్యింది, ఇది భీమా, సెక్యూరిటీలు మరియు రిటైల్ వ్యాపారాలకు వేగంగా విస్తరించింది.|Telugu_M|other|8.730333
processed_te_m_finance_00445.wav|ద్రవ్యోల్బణం, పెరుగుతున్న పెట్టుబడి వ్యయాల దృష్ట్యా ఎటువంటి హామీ లేకుండా రైతులకు ఇచ్చే వ్యవసాయ రుణాల పరిమితిని పెంచుతున్నట్టు నిర్ణయించింది.|Telugu_M|other|9.287604
processed_te_m_agri_01964.wav|నేల కొల్లాయిడ్ వోట్‌మీల్ ఏవెన్యో సోథింగ్ బాత్ ట్రీట్మెంట్ వంటివి కలిగి ఉన్న ఉత్పత్తులు ముఖ్యంగా ప్రజాదరణ పొందాయి|Telugu_M|other|9.301333
processed_te_m_general_00369.wav|ఖ్వాజా గరిరీ బన్నవాజ్, ఖ్వాజా బందేనవాజ్ వంటి సూఫీ గురువులను హిందూ సమాజం గౌరవించింది. |Telugu_M|other|6.930792
processed_te_m_education_01926.wav|అబ్సింతే లగ్జరీ, బోహేమియన్ ఎలైట్ పారిసియన్ జీవిత రచయితలు మరియు కళాకారులు మధ్య ఒక చిహ్నంగా మారింది.|Telugu_M|other|8.303750
processed_te_m_politics_01797.wav|ముస్లిం ఎమ్మెల్యే అక్బరుద్ధీన్ కు అమ్మవారి దేవాలయం గురించి అడిగే హక్కు ఎక్కడిది అంటూ ప్రశ్నించారు.|Telugu_M|other|6.280625
processed_te_m_general_01756.wav|మెస్సెన్జర్ అని పిలవబడే తదుపరి మిషన్ కోసం ఖగోళ శాస్త్రవేత్తలు ప్రణాళికను ఈ మిషన్ నుండి సేకరించారు. |Telugu_M|other|7.162979
processed_te_m_politics_01273.wav|వార్త బయటకు రావడంతో భారీ తాబేలును చూసేందుకు స్థానికులు పెద్ద ఎత్తున టేల్పాండ్ వద్దకు చేరుకున్నారు.|Telugu_M|other|7.104938
processed_te_m_education_01229.wav|ఆస్ట్రేలియా మాజీ క్రికెటర్ ఆండ్రూ మెక్డొనాల్డ్‌ను కోచ్గా నియమిస్తూ అధికారిక ప్రకటన విడుదల చేసింది.|Telugu_M|other|7.125333
processed_te_m_finance_01606.wav|అంటే మీకు మూడు సంవత్సరాల ఫిక్స్డ్ డిపాజిట్ ఉన్నా ప్రతి ఏడాది కొత్తగా ఫారం జీహెచ్ ‌ను  సమర్పించాలి.|Telugu_M|other|6.942396
processed_te_m_agri_01504.wav|కొబ్బరి కాయ కొనే కొట్టు దగ్గర నుంచి రోడ్డు దాటి వచ్చే ప్రయత్నం లో అనుకోకుండా స్పృహ తప్పాడు ప్రసాద్|Telugu_M|other|6.709333
processed_te_m_finance_01922.wav|చండీగఢ్ లో పంజాబ్ నేషనల్ బ్యాంకుకు చెందిన ఏటీఎం కేంద్రంలో ఓ మహిళ తన డెబిట్ కార్డును ఇన్ సర్ట్ చేసి పిన్ టైప్ చేసి కావాల్సిన నగదు మొత్తాన్ని ఎంటర్ చేసింది. |Telugu_M|other|10.193188
processed_te_m_education_03394.wav|ఎంతో సింపుల్ గా ఉండే ధోని ఇటీవలే నిసాన్ జొంగా జీప్ ను కొనుగోలు చేశాడు.|Telugu_M|other|5.317000
processed_te_m_education_02745.wav|జనాభాకు తగ్గట్టు సౌకర్యాలు, వైద్యసేవలు, పారిశుద్ధ్యం, మౌలిక సదుపాయాలు లేకపోవడం వల్ల మరణాలు అధికంగానే ఉంటున్నాయి.|Telugu_M|other|8.929375
processed_te_m_education_00478.wav|దాంతో అడవిలో శిక్షణ కోసం గెరిల్లాలు గుమికూడగా డివిజనల్ కమిటీ సభ్యులు రాజ్మాన్ మాందవి, సుఖ్లాల్ నాయకత్వం వహించారని తెలుస్తోంది.|Telugu_M|other|9.322667
processed_te_m_education_00230.wav|మెగాస్టార్ చిరంజీవిని సైనా నెహ్వాల్, పారుపల్లి కశ్యప్ కలిసి తమ వెడ్డింగ్ రిసెప్షన్కు ఆహ్వానించారు.|Telugu_M|other|7.104000
processed_te_m_finance_02129.wav|రియల్మి పేసా యాప్ ద్వారా కేవలం రుణం మాత్రమే కాకుండా మీ క్రెడిట్ రిపోర్ట్‌ను ఉచితంగానే చూసుకోవచ్చు. |Telugu_M|other|6.478000
processed_te_m_finance_02260.wav|కాబట్టి, ఈ వేరియబుల్ ను సూచిస్తున్నది ఏమిటో చూడడానికి మీ కోడ్ ను  తిరిగి చూడు, దాన్ని సరిదిద్దండి. |Telugu_M|other|6.141312
processed_te_m_weather_00405.wav|వెళ్లినా వెళ్ళొచ్చు.మనం ముందు ఈ రెండు చోట్ల క్షుణ్ణంగా వెదుకుదాం.ఇక్కడ దొరక్క పోతే అక్కడికే వెళ్తుంది.అట్నుంచి అలా వెళ్దాం స్థిరంగా అన్నాడు అవతలి వ్యక్తి. |Telugu_M|other|9.624292
processed_te_m_health_02721.wav|ఇవి శరీరం లోపలి నుండే పనిచేస్తూ, సూర్యుడి నుండి మీ చర్మం ప్రభావితం కాకుండా చూస్తాయి. |Telugu_M|other|5.676896
processed_te_m_general_00429.wav|ప్రమాదానికి గురైన ఉక్రెయిన్ విమానం నుంచి రెండు బ్లాక్ బాక్స్ లను ఇరాన్ రెస్క్యూ బృందం సేకరించింది. |Telugu_M|other|7.000000
processed_te_m_finance_01630.wav|ముందుగా ప్రకటించిన కాల వ్యవధి వరకు మనుగడలో ఉంటాయి డెట్ ఇనుస్ట్రుమెంట్స్ లో పెట్టుబడి పెట్టి రాబడులను అందిస్తాయి.|Telugu_M|other|7.882792
processed_te_m_health_02896.wav|బాలీవుడ్ నటుడు ఆయుష్మాన్ ఖురానా సతీమణి తాహీరా కశ్యప్ క్యాన్సర్ వ్యాధి బారిన పడ్డారు. |Telugu_M|other|5.700000
processed_te_m_politics_01923.wav|కొన్నేళ్ల క్రితం వరకు అనేక ప్రాంతాల్లోని కాల్ సెంటర్లలో జమ్తార యువత పనిచేసి వచ్చారు.|Telugu_M|other|6.083250
processed_te_m_politics_03203.wav|సిపిఐ రాష్ట్ర కార్యాలయం మఖ్దూంభవన్లో జరిగిన తెలంగాణ మహిళా సమాఖ్య వర్క్‌షాప్ నిర్ణయాలను పత్రికలకు విడుదల చేసింది.|Telugu_M|other|7.871187
processed_te_m_finance_01357.wav|వచ్చింది వచ్చినట్లు తినడానికి, ఇంటి రెంట్లకు, కరెంట్ చార్జెస్ ‌కు  పోతుంది కాని ఇంత డబ్బు మిగలాలంటే ఎన్ని సంవత్సరాలు సేవింగ్స్ పెట్టుకోవాలి?|Telugu_M|other|8.815625
processed_te_m_other_02102.wav|హిలేరియస్ కామెడీ ఎంటర్ టైనర్ గా రూపొందిన ‘సలామ్ జిందగీ’ ట్రైలర్ ను నిన్న బుధవారం సాయంత్రం ప్రముఖ వ్యాపారవేత్త ఇఫ్తెకార్ షరీఫ్ విడుదల చేశారు. |Telugu_M|other|9.159896
processed_te_m_health_00908.wav|ఆరోగ్య శాఖ ప్రథమ చికిత్స కేంద్రాలు ఏర్పాటు చేయాలని, మత్స్యశాఖ గజ ఈతగాళ్ళను అందుబాటులో ఉంచాలన్నారు.|Telugu_M|other|7.592812
processed_te_m_finance_00494.wav|తాజాగా నయీం, అతని బినామీల ఆస్తుల విలువను ఆదాయ పన్ను శాఖ అంచనా వేసింది.|Telugu_M|other|5.816229
processed_te_m_health_01965.wav|ఛాతీ నాసికా కండరాల ద్వారా ప్రసరించే ఆక్సిజన్ యొక్క ఆర్ద్రీకరణ యొక్క ఉపశమన ప్రభావాలు.|Telugu_M|other|7.000438
processed_te_m_politics_02483.wav|అనంతరం బిషప్ జోసఫ్ రాజారావు, మోన్సిన్యోర్ ఫాదర్ మువ్వల ప్రసాద్, వికర్ జనరల్ ఫాదర్ లు ప్రసంగించారు.|Telugu_M|other|8.625833
processed_te_m_general_01125.wav|ఛెనానినశ్రీ మధ్య నిర్మించిన ఈ సొరంగ మార్గం వల్ల జమ్మూ, శ్రీనగర్ మధ్య రెండు గంటల ప్రయాణం తగ్గనుంది. |Telugu_M|other|6.745021
processed_te_m_politics_03544.wav|తాజాగా సుప్రీం కోర్టు ప్రధాన న్యాయమూర్తి జస్టిస్ శరద్ అర్వింద్ బాబ్డె సైతం 'న్యాయం'పై పలు కీలక వ్యాఖ్యలు చేశారు.|Telugu_M|other|7.479063
processed_te_m_other_02411.wav|అందుకని ప్రైవేటు రంగమూ పాల్గొనేలా తగిన నమూనాలు రూపొందించడం అవసరం అని బ్యాంక్ ఆఫ్ అమెరికా మెరిల్లించ్ భారత విభాగ అధిపతి అమిష్షా పేర్కొన్నారు.|Telugu_M|other|9.868104


==> filelists/nonparallel/export_processed_limmits_telugu_m_audiopath_text_sid_emotion_duration_val_nonparallel_data.txt <==
processed_te_m_finance_02120.wav|ఒక నిర్ధేశిత కాలానికి, అంతకుముందే నిర్ధేశించిన వడ్డీ రేటు గల ఆర్థిక సాధనాలే ఈ ఫిక్స్డ్ డిపాజిట్లు. |Telugu_M|other|6.594104
processed_te_m_agri_01693.wav|వుడ్ సైన్స్ మరియు కలప యొక్క తాపన లక్షణాల కొలతలు పూర్తిగా ఆమె సిఫార్సులను సమర్ధించాయి|Telugu_M|other|6.336000
processed_te_m_education_00198.wav|జీ స్పెక్ట్రమ్ కేసులో తాము స్పెషల్ పబ్లిక్ ప్రాసిక్యూటర్గా నియమించిన సీనియర్ అడ్వొకేట్ ఆనంద్ గ్రోవర్ను సుప్రీం రిలీవ్ చేసింది.|Telugu_M|other|8.512000
processed_te_m_weather_02182.wav|షరీఫ్ కుమార్తెకు ఏడేళ్లు, అల్లుడు రిటైర్డ్ కెప్టెన్ సఫ్దర్ కు  ఏడాది పాటు జైలుశిక్ష ఖరారు చేసింది. |Telugu_M|other|6.338667
processed_te_m_general_00882.wav|ఇప్పుడు కార్వాన్ మ్యాగజైన్, వైర్, స్క్రోల్ లాంటి ఆన్లైన్ మీడియా ఎక్కువ సమాచారాన్ని ప్రచురిస్తోంది. |Telugu_M|other|6.400000
processed_te_m_politics_03547.wav|తల్లిదండ్రులు వచ్చిన తర్వాత గది తలుపులు పగలకొట్టి ఎస్ఐ ఏడుకొండలు సమక్షంలో సూసైడ్ నోట్ ను  స్వాధీనం చేసుకున్నారు.|Telugu_M|other|7.720271
processed_te_m_health_02960.wav|నాకు కడుపు నొప్పో లేదా గుండె నొప్పో వస్తే అత్యవసర సమయాల్లో నేను బయటికి ఎలా వెళ్లాలి? |Telugu_M|other|5.166062
processed_te_m_general_01646.wav|జార్జియాలో తన భర్త చక్తో ఒక వారపు రేడియో ప్రదర్శనతో కలిసి పనిచేసిన మేరీ థాంప్సన్, ఆమె జర్మనీలో డీలర్కు హమ్మర్ని విక్రయించింది. |Telugu_M|other|8.927708
processed_te_m_general_01811.wav|భారీ చిత్రాలు తీస్తూ టెన్షన్ పడే మీరు మీ టెన్షన్ ను  వేరే వారు పంచుకునే సమయం ఎప్పుడు వస్తుందంటారు?|Telugu_M|other|6.071646
processed_te_m_agri_01907.wav|కందకాన్ని ఇసుక కంకరతో నింపితే నీటి వడబోత పధ్ధతిలా ఫలితం మరింత మెరుగ్గా ఉంటుంది అని సలహాలు యిచ్చాడు|Telugu_M|other|7.840000
processed_te_m_agri_00870.wav|పొద్దుటిపూట టీ, కాఫీ తాగేవాళ్లు వాటికి బదులు గ్రీన్టీని ఎంచుకుంటే కొలెస్ట్రాల్ సమస్య చాలా తక్కువ సమయంలో అదుపులోకి వచ్చేస్తుంది|Telugu_M|other|9.429333
processed_te_m_agri_01669.wav|అందుకే నారాయణ తెలివిగా పొన్నూరు, చెరుకు పల్లి కలప అడితీలను వాడుకుని వుంటాడు మాస్టారు|Telugu_M|other|6.048000
processed_te_m_health_01887.wav|లెగ్ ఫ్రాక్చర్ యొక్క రకాన్ని మరియు తీవ్రతను బట్టి, జిప్సంని విధించడం లేదా శస్త్రచికిత్స జోక్యం చేయడం జరుగుతుంది.|Telugu_M|other|8.126604
processed_te_m_weather_00312.wav|సెల్యులార్ మొబైల్ నెట్వర్క్ లు సాధారణంగా ఎవరికైనా నిర్దిష్ట బ్యాండ్విడ్త్ రేటింగ్ ను కలిగి లేవు, కానీ అదే సూత్రం వర్తిస్తుంది. |Telugu_M|other|8.440083
processed_te_m_agri_02131.wav|అలాగే చెంబరంబాకం, కుజాల్, కుండి నదులనుంచి కూడా నీటి విడుదల తగ్గడంతో పరీవాహక ప్రాంతాల్లో పరిస్థితి కొంత మెరుగైంది|Telugu_M|other|7.904000
processed_te_m_finance_00364.wav|అమెరికాలో ఉంటూ డబ్బు విలువ అస్సలు తెలియని అభి అల్లు శిరీష్ మరియు అతని మిత్రుడు మాస్టర్ భరత్ ని ప్లాన్ ప్రకారంగా అభి  తండ్రి నాగబాబు ఇండియా కి రప్పిస్తాడు.|Telugu_M|other|10.169958
processed_te_m_agri_01930.wav|బెడ్ రూమ్ కోసం కర్టన్లు నియమం ప్రకారం, వారు మరింత దట్టమైన మరియు భారీ బట్టలు లేదా ఫాబ్రిక్ రోలర్ బ్లైండ్లను  "జతలుగా మడుస్తారు"|Telugu_M|other|9.888000
processed_te_m_other_00071.wav|శ్రీనగర్ అమర్నాథ్ యాత్రలో మరో విషాదం జరిగింది.జమ్మూకాశ్మీర్లో అమర్నాథ్ యాత్రికురాలు మృతి చెందింది.|Telugu_M|other|6.100000
processed_te_m_education_01162.wav|"అపార్టుమెంటు జీవితాల్లో మనుషుల్ని కలిపేది విడతీసేది లిఫ్టే ఈ వాస్తవం మా లిఫ్ట్ పుణ్యమా అని మా ఎరుకలోకి వచ్చింది|Telugu_M|other|8.373333
processed_te_m_finance_01882.wav|మీ లాండ్రీ సేవలను ఎలా వసూలు చేయాలో ప్రణాళిక చేస్తున్నప్పుడు, మీరు మీ గ్యాసోలిన్ మరియు వ్యయాల ఖర్చులను మాత్రమే కవర్ చేయకూడదు, కానీ కొంత డబ్బు సంపాదించాలి. |Telugu_M|other|10.030646
processed_te_m_politics_02060.wav|పీకే బృందం చివరి పేమెంట్ కోసం జగన్ని భ్రమల్లో ఉంచుతోందని, జగన్ అప్పుడే ముఖ్యమంత్రి అన్నట్లు నేమ్ ప్లేట్ తయారు చేసుకోవటం పిచ్చికి పరాకాష్ఠ అని మండిపడ్డారు|Telugu_M|other|9.682354
processed_te_m_education_00561.wav|అయితే సంజయ్ సింగ్  రాజీవ్తో విభేదించి కాంగ్రెసు వదిలిపెట్టి రాజీవ్ అవినీతిపై ధ్వజమెత్తిన విపి సింగ్ ఏర్పరచిన కొత్త పార్టీ జనతాదళ్లో చేరాడు.|Telugu_M|other|9.824000
processed_te_m_politics_02897.wav|అసెంబ్లీలో టీడీపీ అధినేత చంద్రబాబును ఎమ్మెల్యే కోటంరెడ్డి ఖబడ్దార్ అని బెదిరిస్తే, జగన్ ముసిముసి నవ్వులు నవ్వారని ఈ సందర్భంగా గుర్తుచేశారు.|Telugu_M|other|9.659125
processed_te_m_weather_00940.wav|క్రీస్తుశకపు తొలి శతాబ్దానికి చెందినట్టుగా చెప్పుకునే సంగ వాఙ్మయంలోనే వేంకట పర్వతం తమిళ ప్రాంతాలకు ఉత్తర సరిహద్దుగా వర్ణించడం కనిపిస్తుంది. |Telugu_M|other|9.392104
processed_te_m_finance_00940.wav|కాగా, అసోం ఆర్థికమంత్రి హిమాంత బిశ్వ శర్మ అధ్యక్షతన ఏర్పడిన కమిటీ, పన్ను శ్లాబ్ తగ్గించాల్సిన వస్తువుల జాబితాను తయారు చేసిన సంగతి తెలిసిందే|Telugu_M|other|9.821667
processed_te_m_finance_01527.wav|షల్లెన్ ‌బర్గర్ భీమా డబ్బులో సగ భాగాన్ని పొందుతారని ఆమె చెప్పారు, కానీ ఆమె తన మనస్సు మార్చుకుని, ఆమె కోసం అన్నింటినీ ఉంచాలని ఆమె కోరుకుంది.|Telugu_M|other|9.496583
processed_te_m_education_01432.wav|సింగపూర్ మినిస్ట్రీ ఆఫ్ ట్రేడ్ అండ్ ఇండస్ట్రీ  అమరావతి పార్టనర్షిప్ కార్యాలయ సీనియర్ డైరెక్టర్ ఫ్రాన్సిస్ చోంగ్ సమావేశ అజెండాపై చర్చించారు.|Telugu_M|other|9.536000
processed_te_m_finance_00545.wav|భారత్ క్యూఆర్ కోడ్ సహాయంతో వివిధ బ్యాంకులు అందిస్తున్న యూనిఫైడ్ పేమెంట్ ఇంటర్ఫేస్ ద్వారానూ, భీంయాప్ ద్వారా కూడా తక్షణ చెల్లింపులు చేయవచ్చు.|Telugu_M|other|9.960979
processed_te_m_other_00447.wav|ప్రముఖ దర్శక నిర్మాత, నటుడు ఎల్వీ ప్రసాద్ పాత్రకు హిందీ సినిమాల్లో నటించే బెంగాలీ నటుడు జిష్షు యు సేన్ గుప్తాను ఎంపిక చేశారు.|Telugu_M|other|8.544562
processed_te_m_weather_01072.wav|జర్నలిస్టు అభిప్రాయం విక్టర్ తొపొరోవ్ సమర్ధించింది, కానీ ఒకసారి వ్యతిరేక సెమిటిక్ భావాలను వ్యాసం సూచనలు చేసిన వారిలో ఉన్నారు. |Telugu_M|other|8.463292
processed_te_m_weather_02239.wav|అప్పటి సీఎం వసంత్దాదా పాటిల్ వద్దనే ఉండి మర్నాడే పార్టీని చీల్చి ప్రొగ్రెసివ్ ఫ్రంట్ నెలకొల్పి సీఎంగా ప్రమాణ స్వీకారం చేశారు. |Telugu_M|other|8.335583
processed_te_m_politics_03171.wav|మీ విద్యార్థులు రెండవ గ్రేడ్ డాల్చ్ హైఫ్రీక్వెన్సీ పదాలు లోకి వెళ్లడంతో , మీ విద్యార్ధి మునుపటి స్థాయిని స్వాధీనం చేసుకోవాలి.|Telugu_M|other|9.183125
processed_te_m_general_00365.wav|కుల్లు ని కుల్లూ, కులుయి, కుల్వీ అని కూడా అంటారు ఇది హిమాచల్ ప్రదేశ్ లో మాట్లాడే పశ్చిమ పహారీ భాషా సమూహానికి చెందిన మాండలికం. |Telugu_M|other|9.000000
processed_te_m_weather_00225.wav|శ్వాసక్రియ కోసం మెష్ కుర్చీలు, లగ్జరీ కోసం తోలు కుర్చీలు, మరియు కస్టమ్ సీటింగ్ అనుభవం కోసం అత్యంత సర్దుబాటు కుర్చీలు ఉన్నాయి. |Telugu_M|other|8.544562
processed_te_m_politics_01127.wav|కిమ్ తన భర్త కాన్యే వెస్ట్‌తో కలిసి మీడోస్ ఫిలిం ఫెస్టివల్‌లో  ప్రదర్శన ఇచ్చేందుకు వెళ్లిన సమయంలో ఈ ఘటన జరిగిన విషయం విదితమే.|Telugu_M|other|8.904479
processed_te_m_other_01634.wav|సెకండాఫ్ మధ్య వరకు హీరోయిన్ ను చంపింది ఎవరనే ట్విస్టును రివీల్ చేయకుండా కథను నడపడం ద్వారా దానిపై మంచి ఉత్కంఠ క్రియేట్ అయింది. |Telugu_M|other|9.043792
processed_te_m_education_00275.wav|బాలుడికి వైద్య పరీక్షలు నిర్వహించిన లండన్ చిల్డ్రన్స్ హాస్పటల్ వైద్యులు విశాఖలోని ఓమ్నీ ఆర్కే ఆస్పత్రికి వెళ్లాలని సూచించారు.|Telugu_M|other|9.045333
processed_te_m_finance_01394.wav|దయచేసి ఏమీ అనుకోవద్దు కష్టపడి వడ్డీతో సహా మీ బాకీ తీరుస్తాను" అని నమ్రతతో చెప్పి డబ్బు తీసుకొని అప్పుపత్రం రాసిచ్చాడు వీరయ్య.|Telugu_M|other|9.775229
processed_te_m_finance_00199.wav|అసలు మన్మోహన్, రాజన్ సమయంలోనే బ్యాంకులు దివాళా తీశాయని, ఫోన్ చేస్తే రుణాలు ఇచ్చి బ్యాంకులను భ్రష్టు పట్టించారని ధ్వజమెత్తారు.|Telugu_M|other|8.382021
processed_te_m_other_00199.wav|థొరాక్స్‌లోని ప్రతి భాగాన్ని ఆరు కాళ్ళు ముందరి కాళ్ళు, మధ్య కాళ్ళు మరియు కాళ్ళ కాళ్ళు తయారు చేస్తూ ఒక జత కాళ్ళు కలిగి ఉంటాయి. |Telugu_M|other|8.126604
processed_te_m_health_02332.wav|శరీరంలోని మరొక ప్రాంతం నుంచి చర్మాన్ని తీసి గాయం తగిలిన చోట అమర్చడం కూడా శుశ్రుతుడు,మరి కొందరు వైద్యులు తమ రచనలలో వివరించారు. |Telugu_M|other|8.765167
processed_te_m_politics_02707.wav|దీనికింద భూములు కోల్పోతున్న వట్టెం, కారుకొండ, కోరకొండ తండా, అనేకపల్లి గ్రామాల రైతులు మంగళవారం రిజర్వాయర్ పనులు అడ్డుకున్నారు.|Telugu_M|other|9.020583
processed_te_m_education_00599.wav|జంగ్ ఎందుకు రాజీనామా చేశారని విలేఖరులు కేజ్రివాల్ను అడగ్గా, వ్యక్తిగత కారణాల వల్ల ఆయన రాజీనామా చేసినట్లు కేజ్రివాల్ చెప్పారు.|Telugu_M|other|9.418667
processed_te_m_weather_01524.wav|అయితే తెలుగు అర్థం కాక సైలెంటుగా కూర్చుండి పోయిన మాళ్వికతో కమెడియన్ అలీ హిందీలో మాట్లాడుతూ పంచ్లు పేలుస్తూ నవ్వులు పూయించారు. |Telugu_M|other|8.382021
processed_te_m_politics_03267.wav|కేంద్ర ప్రభుత్వం, న్యాయవ్యవస్థ మధ్య కొంతకాలంగా కొనసాగిన ప్రతి ష్ఠంభనకు ముగింపు పలుకుతూ జస్టిస్ జోసఫ్‌కు  పదోన్నతి కల్పించారు.|Telugu_M|other|8.393646
processed_te_m_health_00346.wav|దద్దుర్లు మొదలయిన తరువాత ఆ వ్యక్తి చాలా అంటుకొను అవుతుంది, మరియు చివరి మశూచి చర్మం పడిపోయేంత వరకు అంటుకుంటుంది.|Telugu_M|other|8.370417
processed_te_m_finance_00628.wav|మధ్య ప్రాచ్య ఉద్రిక్తతల నేపథ్యంలో, సురక్షిత పెట్టుబడి సాధనంగా భావించే పసిడి, వెండిపైకి పెట్టుబడులు ప్రవహించాయి.|Telugu_M|other|7.847979
processed_te_m_politics_02387.wav|టీఎస్ పీఎస్సీ చైర్మె న్ డాక్టర్ గంటా చక్రపాణి, బుద్ధవనం ఓఎస్డీ మల్లేపల్లి లక్ష్మయ్య, ఎమ్మెల్యే బాలరాజు ఉన్నారు.|Telugu_M|other|7.998896
processed_te_m_finance_00566.wav|వస్తువు వాస్తవ ధర ఎంత, దానిపై జీఎస్టీ ఎంత అనేది ఎంఆర్పీ కింద వేర్వేరుగా చూపించాలని వ్యాపార సంస్థలకు సూచించింది.|Telugu_M|other|8.521354
processed_te_m_health_02614.wav|ఇది గర్భస్రావం మాత్రలు అవసరం లేని మహిళలే మరియు అందువల్ల నివారణ రక్షణను కోరుతూ తక్కువ ప్రోయాక్టివ్ గా  ఉండవచ్చు. |Telugu_M|other|7.900000
processed_te_m_education_01036.wav|కోచింగ్ సెంటర్ యజమానిని భార్గవ్ బూటాని, భవన యజమానులు హర్షుల్ వెకారియా, జిగేష్ పలివాల్గా గుర్తించినట్లు తెలిపారు|Telugu_M|other|8.992000
processed_te_m_other_01688.wav|శర్వానంద్ డాన్ పాత్రలో నటిస్తున్న ఈ సినిమాలో కాజల్ అగర్వాల్, కల్యాణీ ప్రియదర్శన్ లు హీరోయిన్లుగా నటిస్తున్నారు. |Telugu_M|other|7.139771
processed_te_m_weather_01802.wav|అలాగే గతేడాది జనవరిలో లేత్పోర్ సీఆర్పీఎఫ్ క్యాంపుపై జరిగిన దాడిలోనూ కీలక పాత్రధారిగా ఉన్నట్టు విచారణలో తేలింది. |Telugu_M|other|8.753542
processed_te_m_general_00847.wav|వాటిని, మరియు పురాతన భారతదేశం, ప్రకృతి మరియు మొహెంజోదారో వద్ద నివసించిన ప్రజలు ఆసక్తి వీరు మానవ శాస్త్రవేత్తలు. |Telugu_M|other|8.556188
processed_te_m_politics_01595.wav|జియో యాప్ సూట్ యాక్సెస్‌తో  పాటు ఇంటర్నెట్ ఆధారిత డిజిటల్ కంటెంట్ సేవలను గిగాటివి సెటాప్‌బాక్స్ ఆఫర్ చేస్తోంది.|Telugu_M|other|7.743479
processed_te_m_education_02207.wav|ఈ ఆహారము కడుపులోని మొదటి భాగము, శాశ్వతమైన, గ్యాస్ట్రిక్ ఆమ్లం, శ్లేష్మం మరియు ఇతర జీర్ణ రసాలతో మెత్తగా ఉంటుంది.|Telugu_M|other|9.141333
processed_te_m_health_01042.wav|మానసిక ఒత్తిడి, డిప్రెషన్ వంటి వాటి వల్ల కామోద్రేకం తగ్తుతుంది. అది లైంగిక జీవితంపై ప్రతికూల ప్రభావం చూపుతుంది.|Telugu_M|other|7.731875
processed_te_m_finance_00554.wav|నా నెలసరిపై పన్ను వద్దు డోన్ట్ ట్యాక్స్ ఆన్ మై పీరియడ్ అంటూ సామాజిక మాధ్యమాల్లో చేపట్టిన నిరసన గళం జోరందుకుంది.|Telugu_M|other|7.580938
processed_te_m_health_00952.wav|కర్బూజాలు, కడగడం పెద్ద లేదా మధ్యస్థ తురుము పీట మీద చర్మం మరియు కిటికీలకు అమర్చే ఇనుప చట్రం నుండి శుభ్రం చేయాలి.|Telugu_M|other|8.929375
processed_te_m_weather_02347.wav|అంతకు ముందు ఆయన విశాఖలో రెండు రోజుల పాటు జరుగనున్న బిమ్స్టెక్ పోర్ట్ కాన్ క్లేవ్ ని గురువారం ఆయన ప్రారంభించారు. |Telugu_M|other|7.546104
processed_te_m_education_02554.wav|ఇందులో మర్మమైన జీవులు మరియు అతీంద్రియ దృగ్విషయం గురుత్వాటి జలపాతంలో సంభవించే పలు గమనికలు ఉన్నాయి.|Telugu_M|other|8.042667
processed_te_m_health_01048.wav|వీటిలో కొన్ని మీ చర్మంపై కొత్త "మచ్చలు" కలవు, నయం చేయని గొంతు, లేదా మోల్ లేదా ఫ్రీక్లే లో మార్పు.|Telugu_M|other|7.035271
processed_te_m_finance_01101.wav|సో, ఇంధనం పొదుపు చేయాలన్నా, ఖర్చు తగ్గాలన్నా ఆకస్మిక వేగం, ఆకస్మిక నిలుపుదల రెండింటినీ వదిలేయాలి.|Telugu_M|other|7.174583
processed_te_m_weather_01866.wav|ఇక, వరల్డ్కప్ లో పాక్ తో తలపడే మ్యాచ్లో భారత జట్టు పై అదనపు ఒత్తిడి ఏమీ ఉండదని గవాస్కర్ చెప్పాడు.|Telugu_M|other|6.733417
processed_te_m_other_01149.wav|విశాఖపట్నం బౌలర్లు శ్రీకర్, కళ్యాణ్ బాబు చెరో వికెట్లు, దరహాసన్, మోహన్ భరత్ చెరో వికెట్లు తీసారు.|Telugu_M|other|6.745021
processed_te_m_agri_02174.wav|ఈ మూసీ గడ్డిని భోంచేస్తున్న ఆవులు, గేదెలు, ఇతర పశువులు ఈ సీసపు విషాల ప్రభావానికి గురి అవుతున్నాయి|Telugu_M|other|7.477333
processed_te_m_agri_01897.wav|నా కొడుకు వేరుసెనగ, పత్తి పంట వేసి నష్టపోయి అప్పులపాలై భార్య, పిల్లలను తీసుకొని  బెంగుళూరు పోయాడు|Telugu_M|other|6.965333
processed_te_m_weather_02412.wav|ఇప్పటికే ఈ చిత్రంపై భారీ అంచనాలు ఉండడంతో శాటిలైట్ రైట్స్ విషయంలో కూడా సర్వత్త్రా ఆసక్తి నెలకొంది. |Telugu_M|other|7.000438
processed_te_m_health_02479.wav|ఆమె శిశువుకు చికిత్స చేయడమే కాకుండా, తల్లి తన వైద్యునిచే యాంటీ ఫంగల్ క్రీమ్తో చికిత్స పొందుతుంది. |Telugu_M|other|6.536042
processed_te_m_education_01903.wav|బ్రిటన్ మాజీ ప్రధాన మంత్రి విలియమ్ ఎవార్ట్ గ్లాడ్స్‌టోన్ బ్రీఫ్కేసులోనే బడ్జెట్ పత్రాలు తెచ్చారు.|Telugu_M|other|6.581333
processed_te_m_other_02211.wav|మ్యాచ్ విన్నర్ బౌలర్ గా పేరు తెచ్చుకున్న రషీద్ విజృంభిస్తే చెన్నై బ్యాట్స్‌మెన్ కు  కష్టాలు ఖాయం. |Telugu_M|other|5.433104
processed_te_m_education_00284.wav|కొన్ని రకాలు మంచి పెరుగుతున్న పరిస్థితుల్లో అందమైన పుష్పగుచ్ఛాలు వందల సంవత్సరాలు  గర్వంగా ఉంటాయి.|Telugu_M|other|6.581333
processed_te_m_politics_02392.wav|దుష్కృతాల కన్నింటికి వృద్ధరాజు సమ్మతి కలదని ముఖం మీదే కుండ బ్రద్దలు కొట్టినట్లు చెప్పడం జరిగింది.|Telugu_M|other|6.199354
processed_te_m_education_00731.wav|ఈ వ్యాసపు ముఖ్యోద్దేశము విషమ సీసపు వివరణ.కావున ఈ భేదములను గుఱించిన చర్చకు ఇది అనువైన స్థలము కాదు.|Telugu_M|other|8.389062
processed_te_m_agri_00458.wav|ఇది రక్త ప్రసరణ ఉద్దీపన ఆ క్రియాశీల పదార్థాలు ఉండటం కలిగి వంటి, ఇంప్రూవైజ్డ్ స్రవిస్తాయి సహజ తేనె|Telugu_M|other|9.248000
processed_te_m_education_01571.wav|బల్లియాలోని చిట్టౌని గ్రామంలో సహనటుడు సంజీవ్ మిశ్రాతో కలిసి వెళుతున్న హీరోయిన్ మనీషా మృతిచెందారు.|Telugu_M|other|8.010667


==> filelists/parallel/export_processed_limmits_hindi_f_audiopath_text_sid_emotion_duration_train_parallel_data.txt <==
processed_hi_f_education_00566.wav|उन्होंने कहा कि आज के युग में हर बच्चें को हर प्रकार से दक्ष होना जरूरी है।|Hindi_F|other|6.536042
processed_hi_f_general_00571.wav|ग्रीष्मोत्सव में लोगों के मनोरंजन के लिए कुश्तियों, खेलकूद व सांस्कृतिक संध्याओं का आयोजन किया जाता है।|Hindi_F|other|7.818667
processed_hi_f_other_00264.wav|घरौंडा कस्बे के स्टौंडी गांव की घटना, गोली मारने वाले आरोपी फरार।|Hindi_F|other|6.600000
processed_hi_f_education_00996.wav|बाद में बधावा ने मक्खन को लाहौर बुलाया था जहां उसे हथियार चलाने का प्रशिक्षण दिया गया।|Hindi_F|other|7.035271
processed_hi_f_general_03199.wav|सुंदरबन भारत और बांग्लादेश के बीच विभाजित बड़ा मैन्ग्रोव संरक्षित क्षेत्र है।|Hindi_F|other|6.154667
processed_hi_f_education_02501.wav|इस मामले में डीएफओ डीआर कौशल ने कहा कि तेदुंए को पकड़ने के लिए पिंजरा लगाया जाएगा।|Hindi_F|other|8.100000
processed_hi_f_education_02645.wav|सुनील कुमार गुप्ता ने कहा कि परीक्षा परिणाम जानने के लिए छात्रों की  अलग से इन्क्वायरी विंडो बनाई जा रही है।|Hindi_F|other|8.556188
processed_hi_f_other_00064.wav|हमने दैनिक भास्कर पर हिंदी स्लोगन की माँग को देखते हुए दैनिक भास्कर पर हिंदी स्लोगन लिखें हैं।|Hindi_F|other|8.181333
processed_hi_f_education_00495.wav|ऐसे में, केंद्र सरकार की अग्नि परीक्षा है कि वह फुफ्कार रहे ड्रैगन की हरकतों को काबू में करे।|Hindi_F|other|8.600000
processed_hi_f_education_01537.wav|अटॉप्सी रिपोर्ट के लिए न केवल परिवार और रिश्तेदारों से बातचीत की गई बल्कि मेडिकल रिकॉर्ड को भी चेक किया गयाl|Hindi_F|other|8.300000
processed_hi_f_education_00332.wav|अन्यथा हर प्रकार के उत्पातियों के हाथों हमारी दुर्गति नहीं हो रही होती।|Hindi_F|other|6.640542
processed_hi_f_other_02020.wav|श्रावण मास के उपलक्ष्य में सरस्वती तट पर स्थित श्री पृथ्वेश्वर महादेव मंदिर में भजन संध्या का आयोजन किया गया।|Hindi_F|other|9.482667
processed_hi_f_books_03930.wav|इसके विपरीत, किसी वस्तु को उसी चाल से गतिशील रखने के लिए आवश्यक बल उसके सर्पी घर्षण की माप होती है।|Hindi_F|other|8.757333
processed_hi_f_general_01676.wav|इंदिरा गांधी खेल परिसर में अभ्यास करने वाली वानी मोहिन्द्रो शिमला से ही ताल्लुक रखती हैं।|Hindi_F|other|6.912000
processed_hi_f_general_01254.wav|गहरे से गहरे ज़ख्मों को भरने की ताकत संगीत में है।|Hindi_F|other|4.757333
processed_hi_f_education_01302.wav|अप्रोच टू द टीचर्स कार्यक्रम में शिक्षण और वैश्विक शांति पर आचार्य हरिप्रसाद ने  अपने विचार साझा किए ।|Hindi_F|other|8.100000
processed_hi_f_general_02468.wav|यहां बताना मौजूं होगा कि भारत में क्रिकेट का खेल अपने उत्थान के लिए पटियाला राजघराने का काफी ऋणी है।|Hindi_F|other|8.266667
processed_hi_f_health_00288.wav|कुल्लू में शनिवार को ब्यास नदी में राफ्ट पलटने से एक महिला सैलानी की डूबने से मौत हो गई|Hindi_F|other|7.872000
processed_hi_f_health_01225.wav|पहले तो आप अपनी जिंदगी की दोहरी जिम्मेंदारियों के लिए मानसिक रुप से तैयार रहें|Hindi_F|other|6.528000
processed_hi_f_education_00872.wav|परीक्षा में नकल रोकने के लिए स्कूल किसकिस तरह के हथकंडे अपनाते है, इसका ताजा उदाहरण अल्जीरिया में देखनें को मिला।|Hindi_F|other|8.660667
processed_hi_f_books_08762.wav|इससे पता चलता है कि मीरा ने जातिवादी समाज की रूढ़ियों का उल्लंघन किया।|Hindi_F|other|5.200000
processed_hi_f_health_02419.wav|श्री नेगी ने बताया कि उपरोक्त तीन लड़कों ने बताया है कि रजत की पौंग डैम में डूबने से मौत हुई थी|Hindi_F|other|8.064000
processed_hi_f_education_00420.wav|इंस्पायरिंग करियर के नीरज शर्मा ने बताया कि किस प्रकार हम विज्ञान विषय में अपने भविष्य को उज्ज्वल बना सकते हैं |Hindi_F|other|8.265937
processed_hi_f_education_00681.wav|इस प्रकार के कयास लगाए जा रहे हैं कि बो को उनकी पत्नी की तरह ही सस्पेंडेड डेथ सेंटेस सुनाया जा सकता है।|Hindi_F|other|9.700000
processed_hi_f_general_00501.wav|कार्लो कहते हैं कि स्पैनिश साहित्य पर सर्वेंट्स का काफी प्रभाव है।|Hindi_F|other|6.357333
processed_hi_f_health_00465.wav|अपने ड्रीम प्रॉजेक्ट स्वच्छता अभियान का जिक्र करते हुए मोदी ने कहा, शौचालय नहीं होने से शर्मिंदगी महसूस होती है|Hindi_F|other|9.000000
processed_hi_f_general_02779.wav|उसी समय आकाश से एक पतंग कटकर उसी छत की ओर आई और रामेश्वरी के उपर से होती हुई छज्जे की ओर गई।|Hindi_F|other|9.045333
processed_hi_f_health_01567.wav|चुविंगम चबाना मुंह और जबड़े के लिए एक असरदार और कारगर व्यायाम का काम करेगा|Hindi_F|other|6.400000
processed_hi_f_health_01301.wav|महेश ने बताया कि शम्साबाद से गचिबोवली की ओर जा रहे भरत की मौके पर ही मौत हो गई|Hindi_F|other|7.594667
processed_hi_f_education_00574.wav|मोदी सरकार की मंशा है कि देश के नए आईएएस अधिकारी ट्रेनिंग में किताबी ज्ञान से अधिक व्यावहारिक दुनिया को समझें।|Hindi_F|other|9.241167
processed_hi_f_education_00372.wav|इस प्रकार सम्मिलित रूप से उक्त ज्योतिर्लिंग का  मल्लिकार्जुन नाम  जगत में प्रसिद्ध हुआ।|Hindi_F|other|7.035271
processed_hi_f_education_01881.wav|वे धार्मिक पाखण्ड और ब्राह्मणवादी मिथकीय ज्ञान के खिलाफ कई मोर्चों पर सक्रिय रहते हैं।|Hindi_F|other|8.033729
processed_hi_f_books_05136.wav|हेली और बूझो यह जानकर फूले नहीं समा रहे थे कि आगरा का ताजमहल संसार के सात आश्चर्यों में से एक है।|Hindi_F|other|8.725333
processed_hi_f_education_00734.wav|भुक्कल ने कहा कि डीएवी शिक्षण संस्थान स्वामी दयानंद व स्वामी विवेकानंद के आदर्शो पर आधारित है।|Hindi_F|other|8.115000
processed_hi_f_general_02923.wav|लॉन्ड्री प्रोजेक्ट टीम घर आकर मैले कपड़े ले जाती है और फिर उन्हें धुलकर घर पहुंचाती है।|Hindi_F|other|7.584000
processed_hi_f_health_01303.wav|लेकिन अफसोस है कि पीडीए यानी पब्लिक डिस्प्ले ऑफ अफेक्शन अभी तक हमारी रोजमर्रा की जिंदगी का हिस्सा नहीं बन पाया|Hindi_F|other|8.714667
processed_hi_f_general_01008.wav|भारत आए इब्न बतूता ने भी खजरा के आसपास ताल सरोवर होने और कुछ मंदिरों का जिक्र किया है।|Hindi_F|other|8.170667
processed_hi_f_general_02477.wav|लुई पास्चर ने पेरिस में आरंभिक शिक्षा पूरी करने के पश्चात पढ़ाना आरंभ किया।|Hindi_F|other|6.112000
processed_hi_f_general_02331.wav|आमतौर पर सीईटी रिजल्ट्स को कर्नाटक के उच्च शिक्षा मंत्री जारी करते हैं।|Hindi_F|other|7.050667
processed_hi_f_education_00917.wav|उन्होंने बताया कि मार्च पास्ट के अलावा विभिन्न शिक्षण संस्थानों द्वारा आकर्षक सांस्कृतिक कार्यक्रम भी  पेश किया जाएगा।|Hindi_F|other|9.078625
processed_hi_f_other_02525.wav|आईएनडी चैनल के इस नौजवान डायरेक्टर ने कम समय में अपने चैनल को नई ऊंचाईयों तक पहुंचा दिया।|Hindi_F|other|8.138667
processed_hi_f_general_02020.wav|पुलिस ने शिकायत पाकर पप्पू जाटव के मुर्गे को थाने बुलवा लिया।|Hindi_F|other|5.800000
processed_hi_f_books_03124.wav|जलवाष्प, ज्वलनशील पदार्थ को घेर लेता है जिससे वायु की आपूर्ति बंद हो जाती है और आग बुझ जाती है।|Hindi_F|other|8.106667
processed_hi_f_education_02644.wav|इसी प्रकार वरिष्ठ नेता ने कहा कि किसी प्रकार फिलिस्तीन मुद्दे को निश्चेतना का विषय न बनने दिया जाये।|Hindi_F|other|8.695500
processed_hi_f_health_00277.wav|प्रतिबन्धित दवाइयों और इंजेक्शंस को ड्रग इंस्पेक्टर ने कब्जे में ले लिया है|Hindi_F|other|6.378667
processed_hi_f_other_02012.wav|इस संदेश प्रतिक्रिया प्रणाली  से एनआईए को लश्कर के पाकिस्तानी आतंकवादी  के खिलाफ अहम सुबूत मिला।|Hindi_F|other|8.256000
processed_hi_f_education_00969.wav|वे मेडिकल केयर और कम्फर्ट के लिए अच्छा पैसा खर्च करने को तैयार हैं।|Hindi_F|other|5.560812
processed_hi_f_general_00314.wav|क्योंकि आज के वैश्विक समाज में धनलिप्सा की कोई सीमा निर्धारित नहीं है और धनलिप्सा हिंसा को जन्म देती है।|Hindi_F|other|9.120000
processed_hi_f_general_01843.wav|आगरा की बनवासी बालिकाओं ने महिषासुर मर्दिनी नृत्य के साथ बुराई पर अच्छाई की जीत का अभिनय किया।।|Hindi_F|other|8.149333
processed_hi_f_education_02708.wav|इसी वजह से उन्हें ज्ञान की गुत्थियों को सुलझाने वाला और विज्ञान का ध्वज फहराने वाला कहा गया है।|Hindi_F|other|8.289146
processed_hi_f_finance_01505.wav|हमें स्टार्टअप और ऐंजल निवेशकों को कर छूट देने के लिए मापदंड बनाने की आवश्कता है।|Hindi_F|other|6.816000
processed_hi_f_health_00131.wav|अमिताभ बच्चन के साथ फिल्म निशब्द से रातोंरात सुर्खियों में आयीं जिया निजी जिंदगी में काफी बिंदास रहती थीं|Hindi_F|other|9.760000
processed_hi_f_health_00595.wav|कराची से कश्मीर तक इन मक्खियों ने जिंदगी को जहन्नुम बना दिया है|Hindi_F|other|5.205333
processed_hi_f_general_02760.wav|भारत की स्वतंत्रता प्राप्ति के प्रभाव से हिंदीकाव्य में भी स्वच्छंद अतुकांत छंदों का प्रचलन हुआ।|Hindi_F|other|9.056000
processed_hi_f_weather_02368.wav|यह विश्वास विचारकों को होने लगा था।|Hindi_F|other|3.434667
processed_hi_f_general_02074.wav|वहीं इंग्लैंड और भारतीय खिलाड़ी भी खेल रोककर इस कपल के खास लम्हे के गवाह बने।|Hindi_F|other|7.189333
processed_hi_f_education_00239.wav|किस तरह बिहार में सिपाही परीक्षा अच्छे से देने के बाद भी उसमें चुने जाने की उनकी उम्मीदें चूरचूर हो गईं ।|Hindi_F|other|9.949375
processed_hi_f_general_00653.wav|दुष्यंत फौगाट ने भी कुश्ती में अपनी बहनों की तरह नेशनल स्तर पर पहला गोल्ड मेडल जीता है।|Hindi_F|other|7.200000
processed_hi_f_health_01494.wav|वो मानते हैं कि ऐसे मामलों में सख़्ती बरतने और ऐसे शख़्स का सही इलाज दोनों साथसाथ करने से ही फ़ायदा हो सकता है|Hindi_F|other|9.493333
processed_hi_f_other_02076.wav|बेंग्लुरु में राजकीय सम्मान के साथ केंद्रीय मंत्री अनंत कुमार का अंतिम संस्कार किया गया।|Hindi_F|other|7.328000
processed_hi_f_education_01801.wav|सीरियल दोनों प्रकार की शादियों के प्लस और माइनस दोनों पहलूंओं को दर्शाएगा।|Hindi_F|other|6.257396
processed_hi_f_education_00033.wav|इस प्रकार की प्लास्टिक फिल्म एक प्लास्टिक ओपल फिल्म है जो प्लास्टिक के छर्रों से बनी है।|Hindi_F|other|7.093333
processed_hi_f_books_02662.wav|बड़े स्तर पर एल्कोहल, शराब एवं एसिटिक एसिड के उत्पादन में सूक्ष्मजीवों का उपयोग किया जाता है।|Hindi_F|other|7.594667
processed_hi_f_health_02409.wav|राज्यसभा सांसद रूपा गांगुली को ब्रेन टिश्यूज में खून के थक्के जमने के बाद कोलकाता के एक निजी अस्पताल में भर्ती कराया गया है|Hindi_F|other|9.700000
processed_hi_f_books_05244.wav|जब भी वाहित मल, विषैले रसायन, गाद आदि जैसे हानिकर पदार्थ जल में मिल जाते हैं तो जल प्रदूषित हो जाता है।|Hindi_F|other|10.069333
processed_hi_f_health_01259.wav|डीएमके की नेता और पूर्वं मेयर उमा माहेश्वरी की मौत पर शोक व्यक्त करते हुए उन्होंने कहा कि वे इस घटना से स्तब्ध हैं|Hindi_F|other|10.186667
processed_hi_f_education_01156.wav|उधर,महेंद्रू में रहने वाली ईशा का बेटा इस बार प्लस टू की परीक्षा में बैठा है।|Hindi_F|other|6.361896
processed_hi_f_education_01799.wav|रजिस्ट्रार अजय वर्मा के मुताबिक परीक्षा विभाग से जानकारी मिलने के बाद तथ्यों की छानबीन के लिए जांच कमेटी बनाई है।|Hindi_F|other|8.400000
processed_hi_f_general_00960.wav|संस्कृत और लैटिन के बाद हिंदी ही एक मात्र भाषा है जिसका वैज्ञानिक आधार और तार्किक शब्दोत्पत्ति प्रणाली है।|Hindi_F|other|8.672000
processed_hi_f_other_02175.wav|रंगा संघर्षशील व्यक्त्तिव हैं और उन्होंने संघर्ष के बल पर ही मुकाम हासिल किया है।|Hindi_F|other|6.900000
processed_hi_f_health_02759.wav|जहां तक पाशा का सवाल है, या तो उनका दिमाग फिर गया है या वे अपनी खाल बचाने के लिए डींग मार रहे हैं|Hindi_F|other|8.565333
processed_hi_f_health_02867.wav|रोमानियन ब्यूटी लूलिया वेन्टोर दोबारा उनकी जिंदगी में आ गई हैं और इस वक्त वो उनके फॉर्महाउस में ठहरी हुई है|Hindi_F|other|8.832000
processed_hi_f_education_00840.wav|नाइट्रोजन अम्ल और लवण के विषय में उनके अनुसंधान की प्रशंसा हुई।|Hindi_F|other|6.129688
processed_hi_f_health_00231.wav|बोस के नारे तुम मुझे खून दो मैं तुम्हे आजादी दूंगा ने लोगों में एक नया जज्बा और जोश भर दिया था|Hindi_F|other|8.160000
processed_hi_f_education_02777.wav|ख़म्सा लिखने वाले अधिकांश कवि अपनी रचना को अंत तक नहीं पहुंचा सके और इस परीक्षा से सफल होकर बाहर नहीं निकल सके।|Hindi_F|other|10.181583
processed_hi_f_other_02221.wav|डीएम ने बताया कि सैंपल में दो घोड़ों में ग्लेंडर्स के लक्षण मिले हैं।|Hindi_F|other|6.645333
processed_hi_f_education_00274.wav|इसी प्रकार उन्होंने तुर्की के कुर्दों को नसीहत की है कि अपने लक्ष्यों तक पहुंचने के लिए वे शांतिपूर्ण मार्गों का प्रयोग करें ।|Hindi_F|other|9.400000
processed_hi_f_education_01967.wav|जेआर कटवाल ने बताया कि मेले के दौरान सभी प्रकार के प्लास्टिक लिफाफों, थर्मोकोल से बनी सामाग्री  पर पूर्ण प्रतिबंध रहेगा।|Hindi_F|other|8.997354
processed_hi_f_general_02166.wav|एक कथित चोर की पिटाई होती है और इनकी तख्तियाँ गले में लटक जाती है, भारत लिंचिस्तान हो जाता है।|Hindi_F|other|8.533333
processed_hi_f_education_00806.wav|लेकिन इस प्रकार की बातों से पति को कब सरोकार था?|Hindi_F|other|4.100000
processed_hi_f_health_01973.wav|अगर हमने साम्राज्यवाद से समझौता किया तो कई दशकों तक हमें दर्द झेलना पड़ेगा|Hindi_F|other|6.133333
processed_hi_f_health_02380.wav|ब्लैक हेड मिटाने के लिए त्वचा रूखी भी नहीं रहनी चाहिए और अधिक मात्रा में कॉस्मेटिक का यूज़ भी नहीं होना चाहिये|Hindi_F|other|7.669333
processed_hi_f_health_02649.wav|असल जिंदगी में मैं मस्तमौला हूं, बेपरवाह होकर जीती हूं |Hindi_F|other|4.810667
processed_hi_f_health_02075.wav|इसी दौरान उन्हें एक ध्रुवीय भालू दिखा, जो अपनी जिंदगी की आखिरी घड़ियां गिन रहा था|Hindi_F|other|6.700000
processed_hi_f_education_00760.wav|मैं आकर तुम पर झपटूंगा और इस प्रकार हमला करूंगा कि मानो तुम्हारी आंख निकाल लेना चाहता हूं।|Hindi_F|other|6.900000
processed_hi_f_education_01427.wav|छलनी की ढ़लान को नटबोल्टों की मदद से ठीक प्रकार व्यवस्थित करें।|Hindi_F|other|5.723354
processed_hi_f_health_00626.wav|फिलहाल उन्हें काम ढूंढ़ने की भी जल्दी नहीं है क्योंकि वो अभी अपनी शादीशुदा जिंदगी एन्जॉय करना चाहती हैं|Hindi_F|other|8.032000
processed_hi_f_education_02520.wav|विद्वानों ने विभिन्न स्थलों से प्राप्त इस प्रकार की अन्य कलाकृति को मोटे तौर पर मौर्यशुंग काल में रखा है।|Hindi_F|other|9.450146
processed_hi_f_general_02706.wav|इसे बायो प्लाज्मा कहते हैं, लेकिन यह वास्तव में प्राण ऊर्जा है।|Hindi_F|other|5.568000
processed_hi_f_politics_01826.wav|इस अवसर पर विधायक जसजीत सिंह बन्नीं ने कहा कि शिरोमणि गुरुद्वारा प्रबंधक कमेटी के चुनावों में कांग्रेस का सफाया हो जाएगा|Hindi_F|other|10.058667
processed_hi_f_education_02333.wav|स्कंद पुराण के अनुसार इस कालखंड में साधना करना अनेक प्रकार के भयो से मुक्त कराता है।|Hindi_F|other|7.400000
processed_hi_f_general_03070.wav|वो शब्दों का उपभोग और वाक्चातुर्य कला का दुरुपयोग करता है।|Hindi_F|other|5.962667
processed_hi_f_general_02616.wav|चोरी का झूठा इल्ज़ाम लगा पुलिस के हवाले किया जाता है।|Hindi_F|other|4.608000
processed_hi_f_health_02325.wav|लेकिन जो बात सांख्यिकी में नहीं दिख रही, वह बात दोनों पार्टियों के नेताओं के दिमाग में चल रही थी|Hindi_F|other|7.530667
processed_hi_f_other_02214.wav|कटनी के भाजपा नेता पद्मेश गौतम के अनुसार प्रोफेसर छात्रों को पढ़ाने की बजाय कांग्रेस के प्रचार में लगे हुए हैं।|Hindi_F|other|8.500000
processed_hi_f_education_01271.wav|सेना इस दौरान जंग का एक नमूना पेश करती है और अपनी प्रतिक्रिया, कौशल और रणनीति के बारे में बताती है।|Hindi_F|other|8.700000
processed_hi_f_books_05178.wav|क्लोरोफ्लोरो कार्बन के द्वारा वायुमंडल की ओज़ोन परत क्षतिग्रस्त हो जाती है।|Hindi_F|other|6.442667
processed_hi_f_general_00125.wav|ज्योतिर्लिंगों में अंतिम है घृष्णेश्वर ज्योतिर्लिंग, मान्यता है कि इसके दर्शन से सुखों में वृद्धि होती है।|Hindi_F|other|9.952000
processed_hi_f_education_00280.wav|जैकी श्रॉफ के सुपुत्र टाइगर श्रॉफ ने कड़ी मेहनत और प्रशिक्षण के बाद फिल्मों में अपने सफर की शुरुआत की है ।|Hindi_F|other|8.277542
processed_hi_f_finance_01543.wav|कर अधिवक्ता, कर पेशेवर जैसे कर के जानकारों के प्रमुख संघों के अधिकतम चार सदस्य होंगे।|Hindi_F|other|7.400000
processed_hi_f_books_01837.wav|पिछले प्रकरण में हमने धातुओं की अम्लों के साथ अभिक्रिया देखी।|Hindi_F|other|5.173333
processed_hi_f_general_03109.wav|गुप्तों की वंशावली के निर्माण में तो इन अभिलेखों का बहुत बड़ा हाथ है।|Hindi_F|other|5.568000
processed_hi_f_books_08073.wav|अपने परिवार की परंपरा के अनुसार इब्न बतूता ने कम उम्र में ही साहित्यिक तथा शास्त्ररूढ़ शिक्षा हासिल की।|Hindi_F|other|8.300000
processed_hi_f_education_00867.wav|इस प्रकार समस्त बहिर्मुख लोग इसी तरह के अनेक कुतर्क करके आत्मा के अस्तित्व को ही मिटा देना चाहते हैं।|Hindi_F|other|8.939312
processed_hi_f_general_02900.wav|ऐसी श्रृंखलाओं को प्रस्तुत करने का हमारा उद्येश्य आपको संगीत का विद्वान बनाना कदापि नहीं है।|Hindi_F|other|7.200000
processed_hi_f_general_00257.wav|भारत में तो परिवार विशेष के सदस्यों को ही यह विशेष इज्जत बख्शी जाती है।|Hindi_F|other|6.784000
processed_hi_f_health_00098.wav|फ्यूचर समाचार का अक्टूबर का विशेषांक पूर्ण रूप से दीपावली व धन की देवी लक्ष्मी को समर्पित विशेषांक है |Hindi_F|other|8.320000
processed_hi_f_education_00294.wav| उन्होंने इन सभी स्टंट आर्टिस्ट को मेडिकल इंश्योरेंस और लाइफ इंश्योरेंस दिलाने की पहल की थी ।|Hindi_F|other|7.488062
processed_hi_f_education_00408.wav|उपरोक्त चारों प्रकार में आदमी अपने उद्गारों को सब से ज्यादा वाणी से निष्पादित करता है।|Hindi_F|other|7.900000
processed_hi_f_health_00419.wav|हिज्बुल मुजाहिदीन कमांडर बुरहान वानी की पिछले साल मुठभेड़ में मौत के बाद जाकिर रशीद भट्ट उर्फ मूसा हिज्बुल का कमांडर बन गया|Hindi_F|other|10.037333
processed_hi_f_education_02427.wav|सोलनखुंब अनुसंधान निदेशालय डीएमआर में सोमवार को राष्ट्रीय मशरूम मेला सजेगा।|Hindi_F|other|8.022125
processed_hi_f_health_02194.wav|डेमोक्रेट सांसद नैंसी पेलोसी ने ट्रंप पर अमेरिकी सैनिक और नागरिकों की जिंदगी खतरे में डालने का आरोप लगाया|Hindi_F|other|8.725333
processed_hi_f_health_02775.wav|दो और तीन दिसंबर की रात अस्पताल में इलाज करा रहे डीएससी के तीन जवानों की भी मौत हो गई|Hindi_F|other|7.274667
processed_hi_f_health_01287.wav|इससे तमसी और तस्फी की घटनास्थल पर ही मौत हो गई|Hindi_F|other|5.162667
processed_hi_f_education_00732.wav|परीक्षा में दूसरा और तीसरा रैंक वासु जैन और अनन्य अग्रवाल ने हासिल किया।|Hindi_F|other|6.361896
processed_hi_f_health_01654.wav|इसमें असली जिंदगी के कपल्स को टीवी स्क्रीन पर रील लाइफ कपल्सं के तौर पर पेश किया जा रहा है|Hindi_F|other|7.466667
processed_hi_f_education_02505.wav|दादी के नुस्खों का अर्थ है कि अपने घर की पिछली पीढ़ी की स्त्रियों से जो पारंपरिक ज्ञान हमें मिला।|Hindi_F|other|8.149833
processed_hi_f_books_00547.wav|इस रूप में उत्खनन में पाए गए खिलौने प्राचीन समय में विभिन्न देशों के बीच के पारस्परिक संबंधों पर प्रकाश डाल सकते हैं।|Hindi_F|other|9.674667
processed_hi_f_books_00469.wav|विविध विषयों पर लिखे गए नाटकों तथा नाट्‌य प्रकारों में हुए आविष्कारों के कारण मराठी रंगमंच समृद्ध हुआ।|Hindi_F|other|8.597333
processed_hi_f_books_06647.wav|ऐसा भी ज्ञात है कि गर्भावस्था के दौरान ड्रगों एवं ऐल्कोहल का उपयोग गर्भ पर प्रतिकूल प्रभाव डालता है।|Hindi_F|other|7.861333
processed_hi_f_weather_02359.wav|उन प्रश्नों के इतिहास में दिए गए उत्तरों को विश्वसनीय प्रमाणों का आधार प्राप्त रहता है ।|Hindi_F|other|6.410667
processed_hi_f_other_02107.wav|तब संजय का एडमिशन मुंबई के एल्फिंस्टन कॉलेज में करवाया गया।|Hindi_F|other|5.728000
processed_hi_f_books_00537.wav|प्राचीन स्थानों पर हुए उत्खनन में मिट्टी से बनाए गए खिलौने पाए गए हैं।|Hindi_F|other|6.389333
processed_hi_f_other_02433.wav|इससे पहले इसी महीने जैश अलअद्ल को निक शहर में अर्धसैनिक बलों के अड्डे पर हमले के लिए भी ज़िम्मेदार बताया गया था।|Hindi_F|other|10.100000
processed_hi_f_education_00320.wav|उन्होंने कहा कि इस प्रकार गरीब लोगों का उत्पीड़न करना अत्यंत दुर्भाग्यपूर्ण है।|Hindi_F|other|6.547646
processed_hi_f_general_02721.wav|हर ऑपरेटिंग सिस्टम, सभी इंटरनेट सेवा प्रदाता और क्लाउड स्टोरेज सेवाएं इन्क्रिप्शन का प्रयोग करती हैं।|Hindi_F|other|8.100000
processed_hi_f_general_00831.wav|एशियाई खेलों की पूर्व स्वर्ण पदक विजेता टेनिस खिलाड़ी मनीषा मल्होत्रा इसकी समन्वयक हैं।|Hindi_F|other|7.168000
processed_hi_f_other_02231.wav|कैबिनेट मंत्री यादव ने कृष्णांजलि नाट्यशाला में आयोजित उद्घाटन समारोह में भाग लिया।|Hindi_F|other|6.600000
processed_hi_f_health_02696.wav|राजस्थान के बूंदी जिले के ग्राम काछोला के तालाब में डूबने से दो किशोरों की मौत हो गई|Hindi_F|other|7.242667
processed_hi_f_education_00981.wav|हवाई अड्डों पर दूसरे देशों से आने वाले प्रत्येक नागरिक का मेडिकल चेकअप किया जा रहा है।|Hindi_F|other|6.919167
processed_hi_f_education_00909.wav|इस प्रकार राजभाषा के रूप में हिन्दी की प्रतिष्ठा का स्वप्न अधूरा रहा।|Hindi_F|other|6.000000
processed_hi_f_education_00620.wav|बाबा रामदेव शीघ्र ही सरकारी स्कूलों के पीटी अध्यापकों को योगा का कैप्सूल प्रशिक्षण देंगे।|Hindi_F|other|7.400000
processed_hi_f_health_02616.wav|इंग्लैंड के खिलाफ खेले गए पहले ग्रुप मैच में हासेन को चोट लगी थी|Hindi_F|other|5.344000
processed_hi_f_general_01679.wav|अब इन्होंने नए मीडिया यानी इंटरनेट को भी अपने विषैले प्रचार का ज़रिया बना लिया है।|Hindi_F|other|7.400000
processed_hi_f_other_02375.wav|चार माल्दोवन महिलाएं यहाँ जाने में सफल रहीं लेकिन एक दुर्घटना में चारों मारी गई।|Hindi_F|other|8.320000
processed_hi_f_health_01002.wav|क्या आप भी अपनी त्वचा पर होने वाले कीलमुंहासों के बाद होने वाले गढ्ढों से परेशान हैं|Hindi_F|other|7.000000
processed_hi_f_health_02446.wav|इन दर्द में डूबी हुई तस्वीरों को क़ैद करने की हिम्मत मुझ मे न थी|Hindi_F|other|5.493333
processed_hi_f_health_00920.wav|अब वो अपनी इस बीमारी से घबराता नहीं है और न ही उसका कॉन्फिडेंस कम हुआ है|Hindi_F|other|6.133333
processed_hi_f_education_02145.wav|इस जमीन पर फ्लैटेड फैक्टरी कॉम्प्लेक्स बनाकर स्वच्छ, हरित, हल्के और ज्ञान एवं सेवा आधारित उद्योग बसाए जाएंगे।|Hindi_F|other|9.891333
processed_hi_f_education_00520.wav|"पश्तून के इलाके में जिस प्रकार से पाक फ़ौज के द्वारा लोगों पर हमला किया जा रहा है, उसके बारे में पाकिस्तान बात करे।|Hindi_F|other|9.200000
processed_hi_f_general_01127.wav|ऊपर वाले से दुआ करूँगा कि मेरे ऊपर से प्रतिबंध हट जाए और मैं क्रिकेट खेल सकूँ।|Hindi_F|other|7.104000
processed_hi_f_education_00160.wav|एक न एक दिन सद्गुणों का उत्थान अवश्य ही तेज़ी से होगा और अमानवीय मूल्यों का ध्वंश हो जाएगा ।|Hindi_F|other|8.695500
processed_hi_f_health_00463.wav|" धन कमाने के लिए मैं आपकी जेब नहीं काटूंगा, देश नहीं बेचूंगा और आपका गला नहीं काटूंगा|Hindi_F|other|7.221333
processed_hi_f_general_03203.wav|वह जैज़ के विस्फोटक प्रभाव एवं हिप्स्टर नर्तकों की भाषा तथा शब्दों का अनुकरण करता है।|Hindi_F|other|7.210667
processed_hi_f_general_00904.wav|मैखॉलक इंटरनेट के बारे में जानकारी देने के लिए अक्सर मीडिया पर आती हैं।|Hindi_F|other|6.200000
processed_hi_f_other_05012.wav|मेरे लिए इन सीन्स में असल इमोशन भरना बेहद चुनौती पूर्ण हो गया था।|Hindi_F|other|5.700000
processed_hi_f_other_02383.wav|षन्मुखम को अपना अच्छा मित्र बताते हुए करुणानिधि ने कहा कि स्वतंत्रता सेनानी के अचानक निधन का उन्हें दुख है।|Hindi_F|other|9.482667
processed_hi_f_education_00552.wav|प्रतिदिन सुबह और शाम जिस घर में कर्पूर जलता रहता है, उस घर में किसी भी प्रकार की आकस्मिक घटना और दुर्घटना नहीं होती।|Hindi_F|other|9.800000
processed_hi_f_education_01955.wav|बमरौली कटारा मे कौशल वाजपई की पुरानी हवेली में फिल्म भूमि के कुछ दृश्य फिल्माए जाने हैं।|Hindi_F|other|8.428479
processed_hi_f_health_00702.wav|उस अधिकारी ने अंदेशा जताया कि इस मामले में अवैध रूप से गर्भपात करने वाले किसी गिरोह का हाथ हो सकता है|Hindi_F|other|8.565333
processed_hi_f_health_02839.wav|फिल्म बाहुबली में प्रभास और राणा भले ही दुश्मन बने हों, असल जिंदगी में दोनों एक अच्छे दोस्त हैं|Hindi_F|other|7.370667
processed_hi_f_health_01236.wav|छोटे पर्दें पर तो वह एक आदर्श बहु के रूप में जानी जाती हैं लेकिन असल जिंदगी में वह काफी हॉट भी है|Hindi_F|other|8.010667
processed_hi_f_health_02746.wav|उनकी उंगली में चोट लगी थी जबकि तेज गेंदबाज जोर्फा आर्चर अभी भी चोट से जूझ रहे हैं|Hindi_F|other|9.141333
processed_hi_f_education_00302.wav|ऐसी सूरत में प्रदेश के लोगों पर विभिन्न प्रकार के टैक्सों का हल्का फुल्का बोझ पड़ सकता है|Hindi_F|other|7.000000
processed_hi_f_general_01768.wav|एज़्टेक समाज पारंपरिक रूप से वर्गों में विभाजित किया गया था।|Hindi_F|other|5.728000
processed_hi_f_politics_02168.wav|फिर अपना बचाव करते हुए कहा कि खाना वगैरह न खाने की वजह से शायद सौरभ को मूर्छा आ गयी होगी|Hindi_F|other|8.437333
processed_hi_f_weather_02361.wav|भूतकाल में मानव समाज द्‍वारा किए गए कार्य व्यापारों के आधार पर इतिहास में मानव समाज की प्रगति का अनुमान किया जाता है ।|Hindi_F|other|9.109333
processed_hi_f_general_02274.wav|भारत में इंटरनेट की आजादी सिंगापुर जैसे अत्याधुनिक मुल्क से लेकर उम्माह का दंभ भरने वाले इस्लामी मुल्कों से भी काफी बेहतर है।|Hindi_F|other|10.144000
processed_hi_f_general_00985.wav|सिरहाने ग्राम्शी भी मार्क्सवादी विचार और दर्शन की प्रमुख कृति है।|Hindi_F|other|5.610667
processed_hi_f_general_00938.wav|उन्होंने कहा कि खेल जीवन का एक अभिन्न अंग है और प्रत्येक विद्यार्थी को किसी न किसी खेल से अवश्य जुडऩा चाहिए।|Hindi_F|other|8.298667
processed_hi_f_other_02548.wav|यमन के सूत्रों का कहना है कि सेना की मिसाइल यूनिट ने भी सऊदी अरब के प्राँत असीर में सऊदी सैनिकों को निशाना बनाया।|Hindi_F|other|9.376000
processed_hi_f_weather_02377.wav|कागजातों की विश्वसनीयता की जाँच करना आवश्यक है; यह विचार आग्रहपूर्वक रखा जा रहा था ।|Hindi_F|other|7.722667
processed_hi_f_education_02417.wav|नर्सो की बहाली के लिए सरकार ने पहल शुरू की है, लेकिन उसमें परीक्षा लेने की व्यवस्था की गई है।|Hindi_F|other|7.871187
processed_hi_f_health_01954.wav|हादसे में युवती की मौके पर ही मौत हो गई जबकि आठ माह का एक बच्चा समेत दो लोग बुरी तरह जखमी हुए |Hindi_F|other|7.914667
processed_hi_f_health_00633.wav|गांव घांघरपुर में दो साल के अबोध बालक की संदिग्ध परिस्थितियों में मौत हो गई|Hindi_F|other|6.389333
processed_hi_f_general_03146.wav|फेसबुक विश्व की सबसे बड़ी सोशल नेटवर्किंग वेबसाइट है जिसके करोड़ों की संख्या में उपभोग्ता यूजर्स है।|Hindi_F|other|7.690667
processed_hi_f_general_02247.wav|पांच मैचों की सीरीज यहां लालभाई कॉन्ट्रैक्टर क्रिकेट स्टेडियम में खेली जाएगी।|Hindi_F|other|5.952000
processed_hi_f_health_01430.wav|सिद्धु ने कहा कि यह धन तो जनता का ही है जिसका दुरूपयोग किया गया|Hindi_F|other|6.005333
processed_hi_f_health_01582.wav|केपा को मुकाबले के दौरान चोट लगी जिसके कारण सारी ने उन्हें सब्स्टीट्यूट करने का फैसला किया|Hindi_F|other|7.637333
processed_hi_f_education_02688.wav|हजारों वर्षों से संकलित और संरक्षित यह ज्ञान युगों युगों से चला आ रहा है।|Hindi_F|other|6.930792
processed_hi_f_education_02169.wav|म्यूजिकल चेयर में परीक्षा वर्मा, अस्मिता ठाकुर और ओन्यवा मोक्टा को सम्मानित किया गया।|Hindi_F|other|7.882792
processed_hi_f_education_00357.wav|स्ट्रांग रूम के चारों तरफ थ्री लेयर सुरक्षा तैनात की गई है और उस तरफ किसी भी प्रकार की आवाजाही बंद है ।|Hindi_F|other|8.544562
processed_hi_f_education_00307.wav|चाक़ू चलाने का प्रशिक्षण भी लखनऊ में दिया जाता था जिसमें जांबिया नामक अरबी मूल के चाक़ू का काफी इस्तेमाल होता था।|Hindi_F|other|9.670729
processed_hi_f_health_01720.wav|त्वचा विशेषज्ञ कहते हैं कि फोन पर स्क्रॉल करने और फिर बाद में मेरे चेहरे को छूने से यह समस्या बढ़ सकती है|Hindi_F|other|8.853333
processed_hi_f_weather_02344.wav|इसका अर्थ हम यह नहीं कह सकतेकि उन लोगों को भूतकाल का बोध अथवा उनमें जिज्ञासा नहीं थी ।|Hindi_F|other|8.458667
processed_hi_f_health_00023.wav|मनुष्य सोचता है कि ज्यादा धन कमा लूंगा तो मै सुखी हो जाऊंगा |Hindi_F|other|5.290667
processed_hi_f_health_01685.wav|गायिका केली को मां की अहमियत का पता तब चला, जब उन्हें कैंसर होने का खुलासा हुआ|Hindi_F|other|6.200000
processed_hi_f_books_05834.wav|उपरोक्त योजना से स्पष्ट है कि दोनों रज्जुक अलग होकर टेम्पलेट के रूप में कार्यकर नए पूरक रज्जुकों का निर्माण करते हैं।|Hindi_F|other|9.098667
processed_hi_f_education_00500.wav|नींद की वह अवस्था, जिसे मेडिकल साइंस की भाषा में हिप्नेगोगिया और भारतीय भाषा में सम्मोहन कहा जाता है।|Hindi_F|other|8.900000
processed_hi_f_general_00920.wav|एक अनुमान के अनुसार शेरॉन का निर्माण प्लूटो और किसी अन्य पिंड के मध्य टक्कर के कारण हुआ है।|Hindi_F|other|7.616000
processed_hi_f_health_00851.wav|तन्खा ने संदेह जताया कि इंदौर के एम वाय अस्पताल में उसे वह इलाज नहीं मिल रहा है जिसकी उसे आवश्यकता है|Hindi_F|other|8.714667
processed_hi_f_health_00785.wav|एसपी पूर्वी सर्वेंश मिश्रा ने बताया कि पोस्टमार्टम रिपोर्ट के मुताबिक मौत के बाद उसके शरीर को काटा गया था|Hindi_F|other|9.109333
processed_hi_f_general_01228.wav|इसके लिए शहर के प्रमुख स्थानों, मोहल्लों व कालोनियों के प्रवेश मार्गो पर हाइड्रेंट का निर्माण किया जाता है।|Hindi_F|other|7.893333
processed_hi_f_general_01114.wav|धनाढ़्य परिवारों के बच्चों की तो इस खेल में रुचि कम ही है।|Hindi_F|other|5.045333
processed_hi_f_education_01109.wav|फायरिंग रेंज में दोपहर युद्ध कौशल अभ्यास और प्रशिक्षण के दौरान मोर्टार फट गया।|Hindi_F|other|6.895958
processed_hi_f_education_02807.wav|जब वस्तु ज्ञान से अधिक भाषा ज्ञान पर बल दिया जाता है तो सारी की सारी विषयगत धारणायें प्रभावित होती हैं।|Hindi_F|other|9.519813
processed_hi_f_general_01581.wav|जितना तुम उस संगीत को सुनते हो, उतने ही तुम विश्रांत अनुभव करते हो।|Hindi_F|other|5.100000
processed_hi_f_education_00948.wav|मृतक के शव को अपने कब्जें में ले लिया और पोस्टमार्टम के लिए कल्पना चावला मेडिकल कॉलेज भेज दिया।|Hindi_F|other|7.569333
processed_hi_f_health_02070.wav|मार्क्सवादी कम्युनिस्ट पार्टी के वयोवृद्ध और कद्दावर नेता हरकिशन सिंह सुरजीत का शुक्रवार को लंबी बीमारी के बाद निधन हो गया|Hindi_F|other|9.300000
processed_hi_f_general_01590.wav|विश्व के प्रमुख संघों संयुक्त राज्य अमेरिका, आस्ट्रेलिया, स्विट्जरलैंड इत्यादि का निर्माण इसी प्रक्रिया से हुआ है।|Hindi_F|other|8.000000
processed_hi_f_books_08435.wav|वह किसी वैकल्पिक व्यवस्था अथवा भिक्षुणी समुदाय की सदस्या नहीं बनीं।|Hindi_F|other|5.664000
processed_hi_f_education_00253.wav|मेडिकल स्टोर वाले केवल डॉक्टरों की पर्ची पर ही ब्रूफेन और एस्प्रिन की दवाइयां दे पाएंगे ।|Hindi_F|other|6.245792
processed_hi_f_health_00097.wav|दो गांव के दो गुटों में आधा घंटा हुई पत्थरबाजी, यहां चोट लगना सौभाग्य माना जाता है|Hindi_F|other|7.400000
processed_hi_f_health_02954.wav|खबर में उन्होंने एल्फ्रेड नोबल का संक्षिप्त परिचय भी दिया और कहा कि ये मौत के सौदागर के रूप में मशूहर थे|Hindi_F|other|8.832000
processed_hi_f_general_02627.wav|इग्नू के अलावा भी डिस्टेंस एजुकेशन के अधिकृत केंद्रों से इसकी शिक्षा ले सकते हैं।|Hindi_F|other|6.784000
processed_hi_f_general_01724.wav|चीन में इंटरनेट के स्लैंग या भद्दी भाषा में भी नंबरों की ख़ास जगह है।|Hindi_F|other|6.300000
processed_hi_f_health_01754.wav|घायल बदमाश को इलाज के लिए जिला अस्पताल भेज दिया गया है |Hindi_F|other|4.768000
processed_hi_f_education_00890.wav|वह लौंडी इशारा पाते ही उठी और उसी जगह आले पर से एक बोतल उठा लाई जिसमें किसी प्रकार का अर्क था।|Hindi_F|other|10.100000
processed_hi_f_health_02826.wav|कभी वो कहती थी तेरी मोहब्बत की खातिर जान भी दे दुंगी आज कहती है मेरा साथ छोड़ दो मेरी जिंदगी का सवाल है|Hindi_F|other|9.536000
processed_hi_f_books_04546.wav|क्रॉस को कुछ देर तक लगातार देखिए। अपने नेत्र को क्रॉस पर स्थिर रखते हुए, शीट को धीरे-धीरे अपनी ओर लाइए।|Hindi_F|other|9.100000
processed_hi_f_education_02831.wav|अनिल धन्तौरी ने सरकार की प्रशंसा करते हुए कहा कि हुड्डा सरकार ने प्रदेश में तीन मेडिकल कॉलेज स्थापित किए हैं।|Hindi_F|other|9.519813
processed_hi_f_general_00035.wav|अरविंद केजरीवाल के द्वारा ठुल्ला शब्द इस्तेमाल करने के बाद ये शब्द ट्विटर, फेसबुक से लेकर व्हॉट्सएप पर चर्चा का विषय बन गया है ।|Hindi_F|other|10.154667
processed_hi_f_finance_01514.wav|इसके बाद अपने दोनों हाथो के अंगूठों को हथेली में दबाकर हाथ बंद कर ले।|Hindi_F|other|6.500000
processed_hi_f_education_01046.wav|ऐसे में अखिल भारतीय सेवा में पदोन्नत होने के लिए उनकी फिर से परीक्षा लेना गलत होगा।|Hindi_F|other|7.186208
processed_hi_f_health_02232.wav|व्यापारियों ने कहा कि सीरिया की तानाशाह बशर अलअसद केमिकल के जरिए बच्चों, बुजुर्गो और बेगुनाहों को मौत के घाट उतार रही है|Hindi_F|other|10.037333
processed_hi_f_education_00565.wav|राजेंद्र प्रसाद मेडिकल कालेज टांडा परिसर में लोगों के लिए आफत बने आवारा कुत्तों की नसबंदी की जा रही है ।|Hindi_F|other|9.659125
processed_hi_f_education_02823.wav|साथ ही उनकी पढ़ाई के साथ साथ उनका कौशल विकास भी करें ताकि बच्चों में अच्छें संस्कार पैदा हो सकें।|Hindi_F|other|8.277542
processed_hi_f_education_00633.wav|इस प्रकार के आचरण को संसार के  विद्वानो और विचारकों ने गर्हित तथा मानव जीवन को नष्टभ्रष्ट करने वाला माना है।|Hindi_F|other|9.519813
processed_hi_f_education_02580.wav|प्रशिक्षण में बताया गया कि निर्वाचन कर्तव्य मतपत्रों की गणना सहायक रिटर्निंग ऑफिसर द्वारा की जाएगी।|Hindi_F|other|8.800000
processed_hi_f_education_01999.wav|इस प्रकार सिद्धान्त ज्योतिषकाल में शुद्ध गणित ज्योतिष विकासोन्मुख हो गया था।|Hindi_F|other|6.600000
processed_hi_f_education_01574.wav|उन्होंने कहा कि राष्ट्रिय कार्यशाला में बाहर से आए हुए प्रतिभागियों को अनेक प्रकार की थैरेपियां सिखाई जायेगी।|Hindi_F|other|9.100000
processed_hi_f_health_00216.wav|फ्रेस्नो शहर में एक पारिवारिक समारोह के दौरान 'अज्ञात संदिग्धों' द्वारा की गई गोलीबारी में चार लोगों की मौत हो गई|Hindi_F|other|9.920000
processed_hi_f_health_00982.wav|तुम्हीं ने कहा था, आज से यह जिंदगी आपकी धरोहर हुई|Hindi_F|other|4.512000
processed_hi_f_other_04332.wav| बेशक आपके पास अच्छे अंकों के साथ डिग्री हो, पर इसे जॉब मिलने की गारंटी न समझें।|Hindi_F|other|6.741333
processed_hi_f_education_01858.wav|मध्यम वर्गीय बंगाली परिवार से ताल्लुक रखने वाली मौनी को विरासत में ही अभिनय कौशल मिला है।|Hindi_F|other|6.919167
processed_hi_f_general_01217.wav|वैज्ञानिकों का कहना है, आधुनिक समय के लोग अपने पूर्वजों से कम हिंसक नहीं हैं इसके उलट चिम्पैंजी मानवों से कम हिंसक हैं।|Hindi_F|other|9.226667
processed_hi_f_politics_01602.wav|म्यूजियम के दूसरे हिस्से की दीवार पर एक नक्शा दिखा जिसमें याग्बो राजाओं की वंशावली अंकित है|Hindi_F|other|9.504000
processed_hi_f_health_01428.wav|इतना ही नहीं चाय में मौजूद कैफीन की वजह से भ्रुण विकसित नहीं होता जिसकी वजह से गर्भपात होने का खतरा बना रहता है|Hindi_F|other|9.088000
processed_hi_f_other_04171.wav|वास्तु विद्वानों के अनुसार कुछ ऐसे वास्तु टिप्स भी हैं, जिन्हें अपनाकर प्यार के बंधन को स्ट्रोंग किया जा सकता है।|Hindi_F|other|8.224000
processed_hi_f_education_01616.wav|कौशल रावत नाम का शख्स जेलर का राइटर यह सिर्फ जेलर का आदेश मानता है।|Hindi_F|other|7.100000
processed_hi_f_education_02421.wav|इस बात की तस्दीक निजी शिक्षण संस्थानों के प्रबंधकों से पूछताछ में भी हो चुकी है।|Hindi_F|other|7.604167
processed_hi_f_books_04913.wav|एक ही गति से समांतर चलनेवाले वाहनों के यात्रियों को पड़ोसी वाहन स्थिर प्रतीत होता है, ऐसा ही यहाँ होता है।|Hindi_F|other|9.200000
processed_hi_f_other_02230.wav|खबर है कि ईटीवी से नितिन राठी और शुभ्रोजीत कुमार गुप्ता ने इस्तीफा दे दिया है।|Hindi_F|other|6.538667
processed_hi_f_education_01061.wav|इस पर खुदादाद तथा अन्य शहजादों ने जोर दिया तो वह अपना विस्तृत वृत्तांत इस प्रकार बताने लगी।|Hindi_F|other|8.672271
processed_hi_f_general_00970.wav|मानव फिंगर प्रिंटों को श्रेणीबद्ध करने का सिस्टम इसी पैटर्न का अध्ययन करके ही विकसित किया गया था।|Hindi_F|other|7.488000
processed_hi_f_health_02448.wav|ग़ौरतलब है कि पहले भी परेश बरुआ की बीमारी की अ़फवाहें फैलती रही हैं|Hindi_F|other|6.100000
processed_hi_f_weather_01442.wav|हम शिक्षकों को तैयार करने के लिए सबसे अच्छी पाठ्यपुस्तकों को चलाएंगे और सभी क्षेत्रों के सलाहकार जोड़ने की कोशिश करेंगे|Hindi_F|other|9.376000
processed_hi_f_general_01343.wav|अन्य प्रसिद्ध डॉक्टर खगेंद्र ठाकुर के अनुसार उद्भ्रांत द्वारा मिथकों का अपने साहित्य में इस्तेमाल करना श्रेष्ठ कार्य है।|Hindi_F|other|9.800000
processed_hi_f_education_00911.wav|उन्होंने बताया कि इसी प्रकार का दूसरा मामला गांव फटोह के बुजुर्ग पतिपत्नी कृष्णू तथा निक्की देवी के बीच में था ।|Hindi_F|other|10.030646
processed_hi_f_general_02390.wav|खेलों में कुश्ती की धींगामुश्ती पर लिखने के लिए खूब सारी संभावनाएं हैं।|Hindi_F|other|6.200000
processed_hi_f_general_02438.wav|समकालीन तथ्य के रूप में मीडिया द्वारा वैश्वीकरण और वैश्विक मामलों की अनदेखी राष्ट्रहित के लिए घातक है।|Hindi_F|other|8.900000
processed_hi_f_health_01900.wav|हार्दिक का जब आमरण अनशन जारी था तभी बेंगलुरू के जिंदल नेचर केयर सेंटर में उनके इलाज के लिए बुकिंग हो चुकी थी|Hindi_F|other|9.653333
processed_hi_f_finance_01504.wav|हम जम्मू एवं कश्मीर में रेल पटरी की पुख्ता सुरक्षा के लिए एक विशेष योजना पर काम कर रहे हैं।|Hindi_F|other|6.677333
processed_hi_f_education_01617.wav|इसी प्रकार से चोरों ने मटौर रोड़ पर ही एक अन्य मोबाइल की दुकान का ताला तोड़ा लेकिन सामान चोरी करने में नाकाम रहे।|Hindi_F|other|9.891333
processed_hi_f_health_00283.wav|उन्होंने बताया कि रोगियों के इलाज के लिए सभी सरकारी अस्पतालों में इंतजाम किए गए हैं|Hindi_F|other|6.300000
processed_hi_f_education_00590.wav|स्क्रॉल को मैं ज्ञान नहीं दे रहा क्योंकि वो ज्ञान लेने की स्थिति से बाहर जा चुके हैं।|Hindi_F|other|7.464833
processed_hi_f_education_02527.wav|जस्टिस पुष्पेन्द्रसिंह भाटी की एकलपीठ ने मामले के अनुसंधान अधिकारी को व्यक्तिगत रूप से हाईकोर्ट में तलब किया है।|Hindi_F|other|9.200000
processed_hi_f_health_00228.wav|यानी यह अमानवीय प्रथा जारी रहेगी और सेप्टिक टैंकों में सफाई कर्मियों की मौत होती रहेगी|Hindi_F|other|8.298667
processed_hi_f_finance_00036.wav|तुम्हारी ब्रह्मज्ञान की आकांक्षा की पूर्ति कौन करेगा, जो भूलकर भी कभी एक फूटी कौड़ी का दान नहीं देता?|Hindi_F|other|8.811604
processed_hi_f_education_00758.wav|एक शोध में यह  बात सामने आई है कि सेल्फी लेने में एक प्रकार की ब्लू लाइट निकलती है।|Hindi_F|other|7.453229
processed_hi_f_health_00554.wav|भैंसों को इस तरह से ठूंस ठूंसकर भरा गया था कि इनमें से दो की तो दम घुटने से मौत हो गई|Hindi_F|other|8.300000
processed_hi_f_books_04043.wav|वास्तव में सम्पूर्ण यंत्र कंपन करता है और इस पूरे यंत्र के कंपन से उत्पन्न ध्वनि को हम सुनते हैं।|Hindi_F|other|7.968000
processed_hi_f_education_00562.wav|उन्होंने कहा कि मानव शृंखला में आने और जाने के दौरान किसी प्रकार की परेशानी न हो ।|Hindi_F|other|7.081708
processed_hi_f_education_00769.wav|इस प्रकार बकाएदारों से वसूली के साथ ही आरडीए इन दिनों अपने प्रोजेक्टों को जल्द पूरा करने में लगी हुई है|Hindi_F|other|9.078625
processed_hi_f_health_01581.wav|सितंबर को मुख्त्यार के बेटे की बाइक एक्सीडेंट में मौत हो गई थी|Hindi_F|other|4.640000
processed_hi_f_health_01275.wav|वहीं एक महिला की संदिग्ध परिस्थितियों में मौत हो गई|Hindi_F|other|4.362667
processed_hi_f_general_00493.wav|पनडुब्बियों से विभिन्न घाटों पर अवैध उत्खनन का खेल शाम होते ही शुरू हो जाता है।|Hindi_F|other|6.997333
processed_hi_f_education_01763.wav|गेट में किसी प्रकार के टच डिस्प्ले और बटन की जरूरत नहीं है यानी यूजर की बात और कंटेंट को कोई देखसुन नहीं सकता।|Hindi_F|other|9.287604
processed_hi_f_general_01923.wav|स्वदेशी, असहयोग एवं सविनय अवज्ञा आन्दोलनों के दौरान शिक्षा का व्यापक प्रचार किया।|Hindi_F|other|7.061333
processed_hi_f_general_01891.wav|गीत लिखे हैं कवि अब्दुल जब्बार व हरीश माधव आचार्य ने, जिनको संगीत देंगे म्यूजिक डाइरेक्टर चंद्रप्रकाश रागवानी।|Hindi_F|other|9.700000
processed_hi_f_other_02475.wav|इस मौके पर उपायुक्त मंडी देवेश कुमार ने बतौर मुख्य अतिथि शिरकत की तथा कार्यक्रम का लुत्फ़ उठाया।|Hindi_F|other|8.682667
processed_hi_f_general_01902.wav|उस वक्त उनका होने वाला साला रजनीश राजभर पब्जी गेम खेल रहा था।|Hindi_F|other|5.800000
processed_hi_f_health_02589.wav|गाजियाबाद में शुक्रवार सुबह उजीना ड्रेन में डूबने से तीन सगी बहनों की मौत हो गई|Hindi_F|other|7.797333
processed_hi_f_education_02461.wav|इस बीच मां और बेटे में किस प्रकार की बॉन्डिंग रहती है इसको फिल्म के ट्रेलर में दर्शाया गया है।|Hindi_F|other|7.348750
processed_hi_f_general_03145.wav|उनका मार्ग ब्रह्म का सत्स्वरूप पकड़कर, धर्म की नाना भूमियों पर से होता हुआ जाता है।|Hindi_F|other|7.733333
processed_hi_f_health_01180.wav|लिफ्ट से शाफ्ट में गिरने से एक सिक्यॉरिटी गार्ड की मौत हो गई|Hindi_F|other|4.700000
processed_hi_f_education_02191.wav|अगर बड़े शहरों में काम करने वाले कुछ बड़े पत्रकारों के लिए ये मेडिकल कवर है तो स्ट्रिंगर्स के लिए क्यों नहीं है?|Hindi_F|other|7.998896
processed_hi_f_other_02566.wav|कांग्रेस प्रवक्ता विश्व प्रकाश शर्मा ने कहा कि पहले चरण के बाद आगे की रणनीति जल्द ही तय की जाएगी।|Hindi_F|other|8.426667
processed_hi_f_politics_01380.wav|मुख्यमंत्री ने जब रामचंद्रैया को विधान परिषद में शामिल किया तो काग्रेस के कई नेताओं ने इसका विरोध किया था|Hindi_F|other|9.525333
processed_hi_f_general_01203.wav|इसे एक कलाकार की अंतर्दृष्टि का स्वप्न कहा जा सकता है।|Hindi_F|other|4.700000
processed_hi_f_education_02517.wav|आरपी भारद्वाज ने कहा कि मानवीय मूल्यों से ही इंसान की इंसानियत की पहचान होती है।|Hindi_F|other|7.499667
processed_hi_f_health_01440.wav|जब डॉक्टर को पता चला कि बच्ची के साथ रेप हुआ है, उन्होंने बिना इलाज किए उसे एल्गिन अस्पताल भेज दिया|Hindi_F|other|9.248000
processed_hi_f_education_02574.wav|साथ ही आंध्रा राज्य बोर्ड के छात्रों का परीक्षा परिणाम जो कि ग्रेड सिस्टम में है।|Hindi_F|other|6.900000
processed_hi_f_education_02098.wav|इस प्रकार की सकारात्मक आवाज का बॉलीवुड अभिनेत्री स्वरा भास्कर और सुष्मिता सेन ने भी ट्वीट करके स्वागत किया।|Hindi_F|other|8.544562
processed_hi_f_education_00742.wav|कमलनाथ ने कहा कि हमारे देश को पूरी दुनिया बड़े ही ताज्जुब से देखती है कि किस प्रकार यहां विविधता में एकता है।|Hindi_F|other|9.200000
processed_hi_f_education_01212.wav|जिले के हेवतपुरा परीक्षा केन्द्र पर सर्चिंग के दौरान परीक्षा दे रहे छात्रों के पास से आधा दर्जन मोबाइल फोन जप्त किए गए।|Hindi_F|other|10.030646
processed_hi_f_education_01173.wav|इस मौके पर आपने छात्राओं को प्रेरक संबोधन देकर उन्हें आगामी वार्षिक परीक्षा में उच्चांक लाने हेतु प्रेरित किया।|Hindi_F|other|9.400000
processed_hi_f_education_00230.wav|इन सबके अलावा कुंडली विश्लेषण, भविष्यवाणी, कुंडली मिलान आदि चीजों का भी ज्ञान रखते हैं ।|Hindi_F|other|8.173042
processed_hi_f_books_00184.wav|भारत में शिल्पकला का विकास कालांतर में होता रहा। इसकी साक्ष्य हमें भारहूत स्तूप पर बने शिल्पों द्वारा हो जाती है।|Hindi_F|other|9.900000
processed_hi_f_education_02051.wav|इन दिनों बच्चों की परीक्षा हो रही है, जिसके कारण घर में एक अधोषित कर्फ्यू लगा हुआ है।|Hindi_F|other|7.400000
processed_hi_f_education_01868.wav|मित्रों, जिस प्रकार कुसंगति के प्रभाव से श्रेष्ठता या सद्गुण भी दुष्प्रभावित हो जाते हैं।|Hindi_F|other|7.894417
processed_hi_f_general_00395.wav|जिंदा ठूंठ कविता में ठूंठ के सिर पर उल्लू का बैठना उसके विनाश की ओर संकेत करता है।|Hindi_F|other|7.100000
processed_hi_f_other_05299.wav|इस क्लिप में वह घरवालों से बात करती हुई सुनी गई, 'अरहान ने मैसेज भिजवाया था कि वह रश्मि से बहुत दुखी है।|Hindi_F|other|8.309333
processed_hi_f_books_02464.wav|इस प्रक्रम में मृतजीवों में पाए जाने वाले पोषक मिट्टी में निर्युक्त होते हैं। यह पोषक पौधों द्वारा अवशोषित किए जाते हैं।|Hindi_F|other|9.300000
processed_hi_f_education_02088.wav|लिखित परीक्षा में गलत उत्तरों को चिह्नित करने के लिए नकारात्मक अंकन भी होगा।|Hindi_F|other|5.900000
processed_hi_f_general_00777.wav|इसके साथ ही लोग क्रिकेट के अलावा मैराथन, साइक्लिंग आदि अन्य खेलों में भी रुचि ले रहे हैं।|Hindi_F|other|6.700000
processed_hi_f_books_00761.wav|इसमें किसी विशिष्ट विषय से संबंधित लेख तज्ञों द्वारा लिखवाए जाते हैं और ग्रंथ का निर्माण किया जाता है।|Hindi_F|other|7.800000
processed_hi_f_health_01747.wav|पृथ्वीराज कपूर ने अपनी मौत से करीब एक महीना पहले जानकी शास्त्री को एक मार्मिक चिट्ठी लिखी थी|Hindi_F|other|7.700000
processed_hi_f_health_01788.wav|वो समझ पाया था कि कामकाज के बिना जिंदगी को जीना कभी मुम्किन नहीं होगा|Hindi_F|other|5.589333
processed_hi_f_other_00035.wav|रणबीर कपूर ने ये बातें ऋषि कपूर की आने वाली आत्मकथा 'खुल्लम खुल्ला ऋषि कपूर अन्सेंसर्ड' की भूमिका में लिखी है।|Hindi_F|other|8.821333
processed_hi_f_education_00762.wav|दोनों ही प्रकार के उच्चारणों को व्यक्त करने के लिए इन्हीं चिह्नो, और मात्राओं का प्रयोग किया जाए।|Hindi_F|other|8.045333
processed_hi_f_education_00576.wav|इसी प्रकार वृषभ और कन्या राशि पर शनि का लघु कल्याणी ढैया चल रहा है।|Hindi_F|other|7.488062
processed_hi_f_education_01994.wav|लेकिन स्विस खिलाड़ी की असल परीक्षा क्वार्टर फाइनल में होगी जहां उनका मुकाबला गत चैंपियन मर्रे के साथ होगा।|Hindi_F|other|9.612687
processed_hi_f_books_02126.wav|बैजू ने उचित उत्तर दिए और लोगों ने हर्ष से तालियाँ पीट दीं।|Hindi_F|other|5.440000
processed_hi_f_general_00753.wav|इसके बाद से न केवल अत्यधिक स्फुर्ति मिली है बल्कि उनके खेल का स्तर भी और ऊँचा हुआ है।|Hindi_F|other|7.690667
processed_hi_f_general_01034.wav|साथ ही बरसाती जीव सांप और बिच्छू का भी खतरा होता है।|Hindi_F|other|5.280000
processed_hi_f_health_01005.wav|जिसकी वजह से अजन्में बच्चे की गर्भ में ही मौत हो गई|Hindi_F|other|4.661333
processed_hi_f_education_00715.wav|इस प्रकार से गरीब लोगों की मदद भी हो जाएगी तथा निगम की जमीन पर अवैध कब्जों को बढ़ावा भी नहीं मिलेगा।|Hindi_F|other|8.800000
processed_hi_f_other_00240.wav|स्कॉटिश नेशनल पार्टी की नेता और स्कॉटलैंड की फर्स्ट मिनिस्टर निकोला स्टर्जेअन ने कह दिया है कि स्कॉटलैंड का संदेश स्पष्ट है।|Hindi_F|other|9.002667
processed_hi_f_general_01566.wav|फ्रेंचाइजी ने इश्फाक अहमद को टीम का सहायक कोच नियुक्त किया है।|Hindi_F|other|5.696000
processed_hi_f_other_01991.wav|उन्होंने कहा कि अर्थव्यव्स्था को सही दिशा में ले जाने के लिए काम करना होगा।|Hindi_F|other|6.410667
processed_hi_f_general_01738.wav|गिद्धौर के प्रसिद्ध कलाकार रणबीर आर्ट द्वारा भव्य एवं आकर्षक मूर्ति का निर्माण किया गया।|Hindi_F|other|7.306667
processed_hi_f_general_01647.wav|ध्वनि के एकदम बंद होने के पूर्व अस्पष्ट ध्वनि के समय पारदयंत्र के पाठ्यांक को देख लिया जाता है।|Hindi_F|other|8.533333
processed_hi_f_education_01514.wav|इस बार छोटेछोटे जत्थों में यात्रियों को रवाना किया जाएगा और उनका पूरा मेडिकल चेकअप भी किया जाएगा।|Hindi_F|other|7.600000
processed_hi_f_health_02024.wav|ज्योतिषाचार्य जटाशंकर जी पिछले कई वर्षों से राष्ट्रीय ब्राह्मण सभा एवं वृन्दावन की जीव जंतु कल्याण सेवा समिति से जुड़े हैं|Hindi_F|other|9.909333
processed_hi_f_health_01523.wav|टक्कर लगने से चन्द्रो गंभीर रूप से घायल हो गई और चोटों की वजह से उसकी मौके पर ही मौत हो गई|Hindi_F|other|7.900000
processed_hi_f_general_02983.wav|ड्रोग्बा ने भारत में यानी इंडियन सुपर लीग के किसी क्लब के संभाले जाने की उनकी ख़बर को अफ़वाह बताया।|Hindi_F|other|9.600000
processed_hi_f_education_00838.wav|एक ट्रोलर ने सुष्मिता की फोटो पर प्रतिक्रिया देते हुए कहा कि उन्हें विश लिस्ट पर ज्ञान नहीं देना चाहिए।|Hindi_F|other|8.080167
processed_hi_f_general_00894.wav|जिसमें भगवान श्रीराधाकृष्ण की निभृत निकुंज लीलाओं का गायन और साधना प्रमुख मानी गई है।|Hindi_F|other|7.232000
processed_hi_f_other_04808.wav|सिडनी में रहने वाले ऑस्ट्रेलियन रेप्टाइल पार्क के डैन रुम्से कहते हैं कि सांप केवल तभी काटते हैं जब उन्हें डर लगता है।|Hindi_F|other|8.778667
processed_hi_f_general_02194.wav|इन बदलावों में दुर्व्यवहार करने पर खिलाड़ियों को खेल के बीच से ही पवेलियन भेजा जा सकेगा।|Hindi_F|other|7.872000
processed_hi_f_education_02745.wav|हालांकि यूपी पुलिस इस घटना का इज्तिमा कार्यक्रम से किसी भी प्रकार के संबंध को नकार चुकी है।|Hindi_F|other|7.650604
processed_hi_f_health_02377.wav|इसके अलावा दूसरे नामों से बैंक खातों में किए जाने वाले फिक्स्ड डिपॉजिट्स भी काला धन के दायरे में आ गए|Hindi_F|other|8.458667
processed_hi_f_education_01305.wav|टी ट्वेंटी में बल्लेबाज के कौशल का आकलन स्ट्राइक रेट से भी किया जाता है।|Hindi_F|other|6.373500
processed_hi_f_general_02592.wav|विचारधारा की टकराहट में जो एक किस्म की उग्रता दिखाई देती है, दरअसल वो व्यक्तिगत खुंदक है।|Hindi_F|other|8.384000
processed_hi_f_education_00607.wav|इस प्रकार चकेबा के प्रयत्नों से सामा अपने वास्तविक रूप में लौट आई।|Hindi_F|other|6.141312
processed_hi_f_health_01282.wav|जहां एक ओर बालगोपाल का जन्मोत्सव मनाया जाएगा वहीं दूसरी ओर ये बच्चे मौत से जंग लड़ रहे हैं|Hindi_F|other|8.200000
processed_hi_f_other_02094.wav|मामले में भाजपा के वरिष्ठ नेता ओम माथुर ने गुरुवार को कहा कि भाजपा ने आज्सू के लिए नौ सीटें छोड़ रखी हैं।|Hindi_F|other|8.960000
processed_hi_f_education_02549.wav|इस प्रकार सब बातें समझाकर हनुमान जी  ने श्री राम लक्ष्मण दोनों जनों को पीठ पर चढ़ा लिया।|Hindi_F|other|7.400000
processed_hi_f_general_00474.wav|सामाजिक रूप से जितना हम भारतीय बहिर्मुखी है उतना ही धर्म के विषय में अंतर्मुखी है।|Hindi_F|other|7.900000
processed_hi_f_education_02297.wav|साथ ही भीड़ द्वारा मारपीट करने के कारण मेडिकल कालेज चंबा में इनका चिकित्सीय परीक्षण भी करवाया गया।|Hindi_F|other|8.500000
processed_hi_f_general_00456.wav|राष्ट्र की सेवा में समर्पित रहने वाले महापुरूषों का जीवन समाज के लिए प्रेरणास्रोत होता है।|Hindi_F|other|7.285333
processed_hi_f_finance_01432.wav|मैं डेटाटाइम पायथन मॉड्यूल का उपयोग कर वर्तमान दिनांक से छह महीने की तारीख की गणना कैसे करूं?|Hindi_F|other|7.600000
processed_hi_f_education_00783.wav|लेकिन प्राधिकरण को नर्सिंग होम को छोड़ अन्य व्यावसायिक उपयोग के प्लॉट क्यों नहीं दिखाई दे रहे?|Hindi_F|other|7.871187
processed_hi_f_education_02693.wav|शिवाजी महाराज इस बालक की परीक्षा लेने के लिए घोड़े से उतरे और खड्ग खींच ली।|Hindi_F|other|6.500000
processed_hi_f_education_02683.wav|निम्नांकित शारीरिक दक्षता परीक्षा में अभ्यर्थियों को सफल होना अनिवार्य होगा।|Hindi_F|other|6.396729
processed_hi_f_general_01077.wav|पूर्वी ग़ोता पर इस समय बहुत से आतंकवादी गुटों का नियंत्रण है जो कुख्यात आतंकवादी गुट दाइश से कम निर्दयी नहीं हैं।|Hindi_F|other|9.700000
processed_hi_f_general_00764.wav|इंटरनेट सेंसेशन बनी ढिंचक पूजा का एक और गाना आ गया हैl|Hindi_F|other|6.752000
processed_hi_f_education_02608.wav|स्ट्रॉस ने कहा, मेडिकल रिपोर्ट से संकेत मिलता है कि फ्लिंटॉफ तीसरे टेस्ट में खेलने की स्थिति में होंगे।|Hindi_F|other|9.252771
processed_hi_f_health_00638.wav|आरोप है कि चिकित्सक की लापरवाही से जच्चा और बच्चा दोनों की ही मौंत हो गयी|Hindi_F|other|6.154667
processed_hi_f_general_00177.wav|श्रेष्ठ कलाकार गेय पदांशों के स्वर सन्निवेशों में भी अंतर करके श्रोताओं को रसमग्न करते थे।|Hindi_F|other|8.970667
processed_hi_f_education_02166.wav|कुंभ मेले के दौरान एएमयू मेडिकल कॉलेज के डॉक्टरों की इस टीम के जज्बे को साधु बाबाओं ने भी खूब सराहा।|Hindi_F|other|8.939312
processed_hi_f_health_00246.wav|इनमें से तीन लोगों की मौत पान्यू जिले में और चार की मौत फोशान के शुंदे जिले में हुई|Hindi_F|other|8.586667
processed_hi_f_general_01642.wav|भारत के प्राचीनतम निवासियों को वैदिक साहित्य में दास या दस्यु कहा गया है।|Hindi_F|other|6.517333
processed_hi_f_general_02798.wav|मैंने कपड़े आदि निकालने के लिए अटैची खोली कपड़ों के ऊपर ढँका तौलिया उठाया।|Hindi_F|other|6.600000
processed_hi_f_education_00975.wav|उन्होंने कहा कि कुछ अस्पतालों को छोड़ दिया जाए तो कई अस्पतालों में मेडिकल नॉर्म्स के अनुसार सौ फीसदी सफाई नहीं होती।|Hindi_F|other|9.484979
processed_hi_f_other_04760.wav|बियानी के भतीजे निकुंज बियानी और फ्यचूर ग्रुप के प्रेसिडेंट संदीप तरकस कोलकाता फ्रेंचाइजी चलाते हैं।|Hindi_F|other|8.224000
processed_hi_f_general_02741.wav|बच्चू भाई वसान के गुजराती कलाकारों की कला को देखकर दर्शक आश्चर्य चकित रह गए।|Hindi_F|other|7.050667
processed_hi_f_education_00446.wav|कुछ इसी बुलंद हौसले के साथ शिल्पी बेक्टा ने एचएएस परीक्षा पास की है।|Hindi_F|other|6.663750
processed_hi_f_education_01113.wav|अब मनी लॉन्ड्रिंग केस में गिरफ्तार कांग्रेस नेता डीके शिवकुमार की मेडिकल रिपोर्ट आ गई है।|Hindi_F|other|6.895958
processed_hi_f_other_04207.wav|मुसलमानों को परिपूर्णता तक पहुंचने के लिए अनाथों व दरिद्रों के साथ भलाई, निष्ठापूर्ण उपासना और सद्कर्म करने चाहिए।|Hindi_F|other|9.962667
processed_hi_f_books_03951.wav|इसी प्रकार कारों, ट्रकों तथा बुलडोज़रों के टायर भी खाँचेदार होते हैं जिससे सड़क से उनकी पकड़ अच्छी बनती है।|Hindi_F|other|9.333333
processed_hi_f_health_02849.wav|धन प्राप्ति के लिए नक्षत्र के दिन शंखपुष्पी की जड़ घर लाएं और देवी देवताओं की तरह उसकी पूजा करें|Hindi_F|other|8.405333
processed_hi_f_health_01255.wav|हम जानते हैं कि विटामिन डी हड्डिंयां के लिए बहुत जरूरी है|Hindi_F|other|5.834667
processed_hi_f_general_01605.wav|हॉकिंग्स् का जीवन और विज्ञान के विकास के लिए उनके विचार वैज्ञानिकों की जिज्ञासा बने रहेंगे।|Hindi_F|other|7.040000
processed_hi_f_health_01860.wav|आस्ट्रेलियाई टीम में चोट की समस्या को लेकर कास्प्रोविच ज्यादा चिंतित नहीं दिखे|Hindi_F|other|6.144000
processed_hi_f_general_01653.wav|राजस्थानी नृत्य ने वहां की लोक सस्कृंति से अवगत करवाया, जिसे देख दर्शक भी अपने आप को झूमने से नहीं रोक सके।|Hindi_F|other|10.154667
processed_hi_f_general_01735.wav|जानेमाने फूड क्रिटिक पुष्पेश पंत ने मो यान के मूल उपन्यास के अंग्रेज़ी अनुवाद से इसका हिंदी तर्जुमा किया है।|Hindi_F|other|9.770667
processed_hi_f_health_01798.wav|जिसमें कहा गया था कि उसे जुलाब हो रहा था इसलिए उसे अस्पताल में इलाज के लिए ले जाया गया था|Hindi_F|other|7.872000
processed_hi_f_general_01424.wav|श्रीलंका के त्रिंकोमाली शहर को पेट्रोलियम पदार्थों का एक बड़ा क्षेत्रीय केंद्र बनाने में भारत मदद करेगा।|Hindi_F|other|8.400000
processed_hi_f_books_04602.wav|ब्रैल पद्धति का उपयोग करके अनेक भारतीय भाषाओं को पढ़ा जा सकता है।|Hindi_F|other|5.568000
processed_hi_f_education_00339.wav|इसके अलावा नियमित लिखने का भी अभ्यास करें क्योंकि डिस्क्रिप्टिव भाग में आपके लिखने के कौशल को परखा जाता है।|Hindi_F|other|8.405250
processed_hi_f_other_04248.wav|सेंसेक्स के खुलने के कुछ ही सेकंड बाद अपर सर्किट छू लेने की वजह से बाजार में कारॊबार बंद करना पड़ा।|Hindi_F|other|8.085333
processed_hi_f_books_04805.wav|इसलिए असंतृप्त यौगिकों के ज्वलन के समय अज्वलित कार्बन के कण भी बनते हैं।|Hindi_F|other|6.784000
processed_hi_f_other_05106.wav|अमेरिका में स्थित पर्ड्यू यूनिवर्सिटी के शोधकर्ताओं ने बताया है कि प्लास्टिक की थैलियों में भारी मात्रा में कार्बन पाया जाता है।|Hindi_F|other|8.500000
processed_hi_f_education_02432.wav|परीक्षा का केंद्र खजूरी थाना क्षेत्र स्थित विद्यापीठ इंस्टीट्यूट ऑफ सांइस एंड टेक्नालॉजी को बनाया गया था।|Hindi_F|other|8.974146
processed_hi_f_education_02129.wav|हाजियों को प्रशिक्षण देने के लिए मिश्रवाला से मौलाना नसीम मोहम्मद व कारी गय्यूर अहमद ने विशेष तौर पर भाग लिया।|Hindi_F|other|9.900000
processed_hi_f_general_00713.wav|संयुक्त राष्ट्र की जलवायु परिवर्तन पर गठित दल की रिपोर्ट में जलवायु परिवर्तन के मौजूद साक्ष्यों का ब्यौरा दिया गया है।|Hindi_F|other|8.618667
processed_hi_f_education_01567.wav|यश्पाल और ज्ञान होली के दौरान बाइक पर जा रहे थे।|Hindi_F|other|4.887437
processed_hi_f_health_01126.wav|गिल्ट्ज का कहना है कि जब उन्हें पेट में तेज दर्द होने लगा तो उन्होंने सोचा यह किडनी में पथरी का दर्द है|Hindi_F|other|9.152000
processed_hi_f_education_00186.wav|महावारी की छुट्टी अतिरिक्त छुट्टी के बजाय मेडिकल सिक लीव या फिर आकस्मिक अवकाश कैजुअल लीव से काटी जाएगी ।|Hindi_F|other|9.000000
processed_hi_f_weather_03185.wav|इस कार्य के अतिरिक्त उनके व्यक्तित्व में अन्य दूसरे अनेक सद्गुणों का कोश भी पाया जाता है ।|Hindi_F|other|7.370667
processed_hi_f_health_01509.wav|अध्यापकों ने इनके हाथ पर चोट के निशान पाए जिसके बाद उन्हें इन छात्रों के ब्लु व्हेल गेम खेलने का शक हुआ|Hindi_F|other|9.120000
processed_hi_f_education_01910.wav|सूत्रों ने बताया कि छापेमारी करने वाली टीमों के पास इन एक्सचेंजों के बारे में विभिन्न प्रकार के वित्तीय आंकड़े और अन्य ब्योरे थे।|Hindi_F|other|9.700000
processed_hi_f_health_01870.wav|राज्य के स्पेशल रिलीफ कमिशनर सेठी ने बताया, 'हम इसे लेकर वाकई बहुत गंभीर हैं कि अब किसी की मौत नहीं होनी चाहिए|Hindi_F|other|9.226667
processed_hi_f_education_02681.wav|यदि किसी भी दिशा में उसके अधिकतम कौशल की स्थिति उत्पन्न होती है जिसके बाद अब पतन अवश्यंभावी है।|Hindi_F|other|9.101854
processed_hi_f_education_01145.wav|एक बड़े प्रोजेक्ट के लिए दोनों में से किसी एक का चयन करने के लिए मैनेजर ने एक परीक्षा ली।|Hindi_F|other|7.100000
processed_hi_f_health_00779.wav|फिर उन्हे राजधानी रायपुर में इलाज के लिए भर्ती कराया गया था जहां से उन्हे मंगलवार को डिस्चार्ज किया गया|Hindi_F|other|7.893333
processed_hi_f_health_01514.wav|पतिपत्नी के बीच हुए विवाद में पति ने धारदार हथियार से खुद का गला रेत डाला, जिससे उसकी मौत हो गई|Hindi_F|other|8.800000
processed_hi_f_general_03113.wav|पुलिस विवादास्पद वीडियो अपलोड करने के लिए सोशल नेटवर्क, वेबसाइटों ,यूट्यूब और फेसबुक पर केस दर्ज करेगी।|Hindi_F|other|9.376000
processed_hi_f_finance_01547.wav|यदि ऋण लेकर रकम का वास्तविक निवेश किया जाए और रिसाव न हो तो यह फॉर्मूला सीधेसीधे सही बैठता है।|Hindi_F|other|9.216000
processed_hi_f_health_00955.wav|सुशील की मौत के बाद शनिवार को नरेंद्र मोदी की प्रस्तावित रैली को श्रद्घांजलि सभा में बदल दिया गया है|Hindi_F|other|8.300000
processed_hi_f_health_02955.wav|बार ओलंपिक स्वर्ण पदक जीतने वाले फेल्प्स ने बताया कि हर बार ओलंपिक आयोजन के बाद वो अवसाद डिप्रेसन में चले जाते थे|Hindi_F|other|9.888000
processed_hi_f_education_02375.wav|जस्टिस मार्कंडेय काटजू और जस्टिस ज्ञान सुधा मिश्रा ने सीबीआई को फटकार लगाई कि वह बचकाने बहाने न बनाए।|Hindi_F|other|10.007437
processed_hi_f_education_00164.wav|एस्कॉर्ट एजेंसी ने कहा है कि मॉडल सिक्योरिटी के साथ मीटिंग की जाएगी ताकि किसी भी प्रकार की कोई प्रॉब्लम न हो सके ।|Hindi_F|other|9.113458
processed_hi_f_general_00443.wav|अन्य वार्डों की अपेक्षा इन नए वार्डों की जनसंख्या लगभग बराबर है।|Hindi_F|other|5.269333
processed_hi_f_finance_01142.wav|आप इन तस्वीरों को अपने पास ही संभाल कर रखने वाले हैं या इन्हें पब्लिक एग्ज़िबिशन के लिए लगाएंगे?|Hindi_F|other|7.360354
processed_hi_f_other_02015.wav|यह राष्ट्रीय ध्वज का अपमान करने का मामला है इसलिए पार्टी को शर्फुद्दीन पर कार्रवाई करनी चाहिए।|Hindi_F|other|8.000000
processed_hi_f_health_01049.wav|पिछले ही महीने तीस लोगों की मौत ज्य़ादा मात्रा में मादक द्रव्य लेने से हो गई|Hindi_F|other|7.000000
processed_hi_f_health_00624.wav|इस दौरान मथुरा के रहने वाले एक जवान पुष्पेंद्र सिंह को सिर मे गोली लग गई जिसके बाद उनकी मौत हो गई|Hindi_F|other|8.181333
processed_hi_f_health_00799.wav|हादसे में चालक की मौके पर ही मौत हो गई जब्कि एक युवक गंभीर रुप से घायल हो गया|Hindi_F|other|6.122667
processed_hi_f_health_00196.wav|फिलीपींस में प्रथम महिला रहीं इमेल्डा मार्कोस को भ्रष्टाचार के धन से स्विट्जरलैंड में निजी फाउंडेशन स्थापित करने का दोषी पाया गया है|Hindi_F|other|10.176000
processed_hi_f_health_01775.wav|प्रभास की जिंदगी में काजल के बाद अनुष्का शेट्टी की एंट्री हुई|Hindi_F|other|4.800000
processed_hi_f_general_02936.wav|पर्यूषण पर्व में जैन समाज प्रतिदिन धार्मिक क्रियाओं के साथसाथ व्रत इत्यादि भी सामूहिक रूप से करते हैं।|Hindi_F|other|9.920000
processed_hi_f_education_02277.wav|सेल्फ कॉन्फिडेंस बढाएँ,परीक्षा पास करने के बाद आपको इंटरव्यू के दौरान परखा जाता है की आप उस नौकरी के काबिल हो या नहीं।|Hindi_F|other|9.171500
processed_hi_f_other_00308.wav|बता दें कि भगवान राम के जन्म को मनाने के लिए हजारों की तादात में श्रृद्धालु इक्ट्ठा हुए थे।|Hindi_F|other|7.509333
processed_hi_f_other_01971.wav|परस्पर विरोधी विचार वाले लाल्टू और सागर पिछले दिनों हुए चुनावों में आंध्र प्रदेश के एक नए दल से प्रभावित हुए थे।|Hindi_F|other|8.842667
processed_hi_f_education_01635.wav|दिवाली के मौके पर बाजारों में तमाम प्रकार की मिठाइयां मौजूद हैं, लेकिन मिलावट का राक्षस इन सभी पर कब्जा जमाए बैठा है।|Hindi_F|other|9.670729
processed_hi_f_general_02564.wav|उन प्रोजेक्टों के निर्माण, संचालन आदि में उनका बहुत समय चला जाता है।|Hindi_F|other|5.824000
processed_hi_f_other_02046.wav|भारतीय सेना की मध्य कमान ने शनिवार को लखनऊ में पैदल सेना दिवस इन्फैंट्री डे मनाया।|Hindi_F|other|7.338667
processed_hi_f_other_05264.wav|विक्टोरिया प्रशासन ने मिल्डुरा के लोगों को घर छोड़ने का अलर्ट जारी किया है।|Hindi_F|other|5.440000
processed_hi_f_health_00104.wav|बॉलिवुड अभिनेत्री सोनाली बेंद्रे को कैंसर होने की खबर से इंडस्ट्री और उनके सभी फैंस को झटका लगा है|Hindi_F|other|8.170667
processed_hi_f_books_09058.wav|वे अकसर ऐसे चिह्नों से परिपूर्ण रहते हैं जो उनके सांस्कृतिक संदर्भ का परिणाम होते हैं।|Hindi_F|other|6.000000
processed_hi_f_finance_01503.wav|इस बारे में जीएसटी की नोडल अधिकारी संगीता डबास का कहना है कि रिटर्न फाइल करने के लिए फर्मों को जागरूक किया गया है।|Hindi_F|other|8.928000
processed_hi_f_education_01686.wav|साम्राज्यवादी हर प्रकार की मक्कारी और खूनखराबे के ज़रिये अपने इस इरादे को कामयाब करने में लगे रहे हैं।|Hindi_F|other|8.600000
processed_hi_f_education_01761.wav|दैनिक जागरण इसके पहले भी पत्रकारिता की नैतिकता की अनदेखी करके सांप्रदायिक नफरत और उन्माद भड़काने वाली खबरें छापता रहा है।|Hindi_F|other|10.100000
processed_hi_f_other_00291.wav|मैंने उन्हें धीरे से  आने को कहा था क्योंकि जानता था कि उनकी पागल बहू इस वक़्त कश्तियाँ बहाने में व्यस्त होगी।|Hindi_F|other|8.800000
processed_hi_f_general_00225.wav|बचपन से लेकर आखिरी समय तक किताबों के किसी न किसी स्वरूप से पढ़ेलिखे समाज का रिश्ता कायम रहता है।|Hindi_F|other|8.160000
processed_hi_f_health_00715.wav|आधी रात के बाद उनकी मौत की खबर पाते ही दोनों देशों के चैनलों ने ब्रेकिंग न्यूज के साथ रिपोर्टिंग शुरू की|Hindi_F|other|9.386667
processed_hi_f_health_02584.wav|मैं सिफलि अमल का स्पेशलिस्ट हूं जो कि आपको तुरंत सीसी अम्ल का इलाज बता सकता हूं|Hindi_F|other|8.170667
processed_hi_f_health_00487.wav|वहीं बुजुर्गों की बर्फीली ठंड की वजह से जनपद में लगभग आधा दर्जन से ज्यादा लोगों की मौत हो चुकी हैं|Hindi_F|other|8.500000
processed_hi_f_health_00020.wav|आलिया भट्ट की चोट की वजह से पहला शेड्यूल पूरा होते ही 'ब्रह्मास्त्र' की शूटिंग कैंसल की गई |Hindi_F|other|6.688000
processed_hi_f_health_02969.wav|इसमें फैजल खान रामाधीर सिंह से अपने पिता और दादा की मौत का बदला लेते हुए दिखाई देते हैं|Hindi_F|other|7.477333
processed_hi_f_education_00731.wav|समिति ने पाया कि सेना की गश्ती प्रशिक्षण के लिए थी।|Hindi_F|other|4.500000
processed_hi_f_health_00741.wav|उदाहरण के लिए मोबाइल फोन के स्क्रीन का कलर चेंज करने से हमारे दिमाग को मिक्स्ड मैसेज जा सकता है|Hindi_F|other|7.776000
processed_hi_f_general_01012.wav|विभिन्न विवरणों में अंतर्संबंध का अध्ययन करने के लिए अनेक विधियों या युक्तियों का प्रयोग किया जाता है।|Hindi_F|other|7.434667
processed_hi_f_education_00682.wav|यूथ फेस्टिवल में यंगस्टर्स को कई प्रकार के स्टडी और करियर ऑप्शंस देने का प्रयास किया जाएगा।|Hindi_F|other|7.400000
processed_hi_f_other_02212.wav|केष्टोपुर में भाजपा कार्यकर्ताओं पर हमले के आरोप में एक आदमी को  गिरफ्तार किया गया।|Hindi_F|other|6.400000
processed_hi_f_general_00317.wav|किस्सा यूं है कि इस खेल में दो पार्टियां ऐसी हैं, जिनकी नज़दीकी उतनी ही है, जितनी पृथ्वी के दो ध्रुव में है।|Hindi_F|other|9.200000
processed_hi_f_other_04677.wav|मंत्री ने स्प्ष्ट किया कि कॉलेजों में सभी व्यवस्थाएं सुचारू रखें इसकी पूरी जिम्मेदारी कॉलेज के प्राचार्य की होगी।|Hindi_F|other|8.490667
processed_hi_f_general_00917.wav|भारत में क्रिकेट एक लोकप्रिय खेल है, कुछ लोग इसे धर्म का भी दर्जा देते हैं।|Hindi_F|other|5.994667
processed_hi_f_general_00621.wav|दूसरे उपन्यास में उज्जवल उन्मोचन में प्रेम का एक अलग रूप उन्मोचित होता है।|Hindi_F|other|7.029333
processed_hi_f_general_02175.wav|क्लिंटन का संगीत संयोजन गीत के उदास मूड को आत्मसात करता हुआ बोलों के पीछे मंद मंद बहता है।|Hindi_F|other|8.416000
processed_hi_f_education_00726.wav|पीठ ने याचिका दायर करने वाले आर्थोपेडिक सर्जन डॉक्टर कौशल कांत मिश्र से भी कहा कि वह अधिकरण के पास जाएं।|Hindi_F|other|9.461750
processed_hi_f_health_00895.wav|उन सबको लगता था कि अगर वो एएमयू के बजाय कहीं और पढीं होती तो जिंदगी में ज्यादा बेहतर किया होता|Hindi_F|other|8.032000
processed_hi_f_general_00425.wav|लिंचिस्तान सरकार चाहती है कि श्रेष्ठ नस्ल वाले राष्ट्र के निर्माण में राष्ट्र की श्रेष्ठ नस्ल भी अपना योगदान दे।|Hindi_F|other|9.600000
processed_hi_f_education_01132.wav|अचानक फैसले करने से देश दुनिया को अचम्भे में डालने वालों की बुद्धि का पैमाना भी अस्थिर ही रहता है।|Hindi_F|other|7.987292
processed_hi_f_education_00905.wav|ऋंगी ऋषि ने सोचा कि यदि यह राजा जीवित रहेगा तो इसी प्रकार ब्राह्मणों का अपमान करता रहेगा।|Hindi_F|other|8.277542
processed_hi_f_education_02650.wav|लेकिन बेंग्लुरु जाने वाली ट्रेन हम्पी एक्सप्रेस जिसमें हजारों बच्चे सवार थे और परीक्षा देने जा रहे थे, पांच घंटे लेट हो गई।|Hindi_F|other|10.053875
processed_hi_f_finance_01550.wav|एसबीआई जीवन बीमा एसबीआई व बीएनपी पारिबा कार्डिफ के बीच संयुक्त उद्यम है।|Hindi_F|other|6.700000
processed_hi_f_health_00014.wav|केंद्रीय मंत्री मुख्तार अब्बास नकवी ने कांग्रेस पार्टी पर हमला करते हुए उसे भ्रष्टाचार का डूबता हुआ क्रूज बताया है|Hindi_F|other|8.810667
processed_hi_f_general_00684.wav|इसकी श्रेष्ठता पात्रों के वाक्चातुर्य और अभिनय कला पर निर्भर है।|Hindi_F|other|5.962667
processed_hi_f_books_03804.wav|अब स्ट्रॉ के दूसरे टुकड़े को अपने हाथ में पकड़िए और इसके स्वतंत्र सिरे को कागज़ की एक शीट से रगड़िए।|Hindi_F|other|8.600000
processed_hi_f_health_02167.wav|उन्होंने टवीट् किया कि वह शब्बीर की मौत की खबर सुनकर दुखी हैं और इस कायराना हरकत की निंदा करते हैं|Hindi_F|other|7.520000
processed_hi_f_education_00699.wav|छींपा ने कहा कि बदले युग में कौशल विकास की अहम भूमिका है।|Hindi_F|other|5.700125
processed_hi_f_health_02619.wav|इस अवसर पर सोसायटी के सभी सदस्यो ने एकजुट होकर स्वच्छता अभियान के तहत पूरी सोसायटी की सफाई की|Hindi_F|other|8.170667
processed_hi_f_general_03015.wav|भारत जल्द ही श्रीलंका के त्रिंकोमाली पोर्ट के विकास में अहम भूमिका निभा सकता है।|Hindi_F|other|6.901333
processed_hi_f_education_00449.wav|उन्होंने कहा कि एचआरडी मन्त्रालय सुनिश्चित करेगा कि जेएन मेडिकल कॉलेज देश के अग्रणी चिकित्सीय संस्थानों में गिना जाए।|Hindi_F|other|10.065479
processed_hi_f_other_04616.wav|प्यूंग यांग ने कहा कि इस्राईल के पास परमाणु हथियार इतनी मात्रा में हैं कि मानवता का सर्वनाश हो सकता है।|Hindi_F|other|7.413333
processed_hi_f_education_01979.wav|इतने सारे मर्दों से घिरने के बावजूद कैटरीना ने किसी भी प्रकार की असहजता महसूस नहीं की।|Hindi_F|other|7.325521
processed_hi_f_health_00827.wav|खून को साफ करने और इसमें बढ़ रहे जहरीले पदार्थों को मशीन के जरिए बाहर निकालना ही डायैलसिस है|Hindi_F|other|7.637333
processed_hi_f_education_01199.wav|चीन के दार्शनिक लाओत्से अपने विचार और बुद्धि के कारण काफी प्रसिद्ध थे।|Hindi_F|other|6.094875
processed_hi_f_education_00571.wav| भूतपूर्व जिम्नास्टिक प्रशिक्षक सुदर्शन कौशल ने  ओवरआल ट्राफी जीतने में कामयाबी हासिल की।|Hindi_F|other|8.033729
processed_hi_f_general_02624.wav|इंटरनेट सिक्यॉरिटी के मामले में तो हालात और खराब हो जाते हैं।|Hindi_F|other|4.480000
processed_hi_f_general_02104.wav|ग्राहक किन बड़े होटलों में ठहरते हैं, ये सब ब्योरे पुलिस के पास होते हैं।|Hindi_F|other|6.677333
processed_hi_f_other_02246.wav|मेरी पहली फिल्म में ही मुझे स्ट्रोंग करेक्टर निभाने का मौका मिला।|Hindi_F|other|5.184000
processed_hi_f_health_00964.wav|धनाड्य देशों में भी लोग इंसुलिन की किल्लत महसूस करने लगे हैं|Hindi_F|other|5.301333
processed_hi_f_books_01319.wav|अपने हाथ द्‌वारा छोड़ दिए जाने पर केवल गुरुत्वीय बल प्रयुक्त होने के कारण उसके प्रभाव के कारण वह पत्थर नीचे गिरा।|Hindi_F|other|9.194667
processed_hi_f_education_00811.wav|आत्मा जब पवित्र शीतल बने तब देवता बन सके, इसलिए तुम्हें हर रूह को ज्ञान इन्जेक्शन लगाकर पवित्र बनाना है।|Hindi_F|other|9.700000
processed_hi_f_general_03090.wav|जबकि शिक्षा का उद्देश्य हमें तर्कपूर्णं और विवेकशील बनाना होना चाहिए।|Hindi_F|other|5.696000
processed_hi_f_general_02762.wav|भारत में कॉमिक्सें सिर्फ बच्चों के मनोरंजन का माध्यम नहीं रहीं।|Hindi_F|other|5.322667
processed_hi_f_education_01610.wav|मऊ जिले के घोसी उपचुनाव के वोटों की गिनती के लिए कलेक्ट्रेट में बुधवार को कार्मिकों को प्रशिक्षण दिया गया।|Hindi_F|other|9.740396
processed_hi_f_politics_02151.wav|मुख्यमंत्री श्री चौहान ने कहा कि आज हम सभी लोगों को अपने सद्कार्यों से देश का गौरव बढ़ाने का संकल्प लेना है|Hindi_F|other|9.365333
processed_hi_f_politics_04275.wav|इस बात से नाराज पंचम सीधे एमपी के देवास स्थित अपने ससुराल आ पहुंचा और ससुर के साथ जमकर विवाद किया|Hindi_F|other|8.842667
processed_hi_f_education_02099.wav|उन्होंने कहा कि मार्केट में कई प्रकार के केमिकल मिक्स्ड कलर उपलब्ध हैं।|Hindi_F|other|5.212500
processed_hi_f_general_03093.wav|समारोह में सभी का आभार भाषा एवं पुस्तकालय विभाग के निदेशक अश्फाक हुसैन ने जताया।|Hindi_F|other|7.584000
processed_hi_f_books_03246.wav|आपके अपने क्षेत्र में जैव विविधता को विक्षोभित करने वाले कारकों की सूची बनाइए।|Hindi_F|other|7.850667
processed_hi_f_other_00269.wav|कल्वी ने कहा कि पद्मावती मेरी मां है और मां के लिए कोई समझौता नहीं होगा।|Hindi_F|other|6.837333
processed_hi_f_education_02820.wav|आज बाजार में इन लेखकों द्वारा लोक नाट्यों पर आधारित विभिन्न प्रकार की पुस्तकें उपलब्ध हैं।|Hindi_F|other|7.186208
processed_hi_f_health_02128.wav|तो हे विघ्नहर्ता आपसे अनुरोध है कि अतिक्रमण की समस्या का शीघ्र निदान निकालें|Hindi_F|other|6.165333
processed_hi_f_general_00807.wav|लेकिन इंटरनेट ना होने के कारण अब मैं उन्हें कैसे भेजूं?|Hindi_F|other|4.480000
processed_hi_f_finance_00555.wav|ऐसे में आज यह सवाल मौजूंद है कि क्या अब भी इस देश में सरकारें दान से बनेंगी?|Hindi_F|other|8.100000
processed_hi_f_other_00103.wav|अपना झूठ छिपाने के लिए माँ से झूठ बुलवाने के बाद अन्ना ने जीवनभर कभी झूठ नहीं बोला।|Hindi_F|other|7.637333
processed_hi_f_general_00722.wav|कहा जाता है कि अलवर के बाला किले में कीमती खजाना दफ्न है।|Hindi_F|other|5.400000
processed_hi_f_other_05083.wav|सीजन सेवेन में सलमान की खट्टी मीठी आदत के बारे में लोगों को पता चला।|Hindi_F|other|5.514667
processed_hi_f_health_00402.wav|हमारी जिंदगी बहुत ज्यादा कठिन हो जाती अगर हम इस उपाय पर नहीं पहुंचे होते|Hindi_F|other|6.300000
processed_hi_f_general_00809.wav|इस सेना का एक ही उद्देश्य था जान गॅंवाकर भी भारत की भूमि से अंग्रेजों को निकाल बाहर करना ।|Hindi_F|other|7.541333
processed_hi_f_general_02178.wav|जिला पुस्तकालय द्वारा संचालित चलित पुस्तकालय ने अस्तौन पहुंचकर बच्चो को रोचक जानकारी दी।|Hindi_F|other|7.477333
processed_hi_f_other_02561.wav|पेट्रौल और डीजल की घटी हुई कीमतें मंगलवार आधी रात से लागू हो जाएंगी।|Hindi_F|other|5.440000
processed_hi_f_health_02339.wav|स्वार्थी नेताओं का अनुसूचित जातियों, पिछड़ी श्रेणियों या फिर गरीब सवर्णों के कल्याण से कुछ लेनादेना नहीं है|Hindi_F|other|9.258667
processed_hi_f_education_00421.wav|जातीय चश्मे से जिस प्रकार की खबरें परोसी जा रही हैं, उससे धुंध छंटने के बजाय और घनी ही होती जा रही है ।|Hindi_F|other|10.030646
processed_hi_f_health_00477.wav|दोस्तों यहां पर हम आपको कई बिच्छू जहर या बिच्छू झाड़ने के मंत्र के बारे मे बताने वाले हैं|Hindi_F|other|7.509333
processed_hi_f_general_01576.wav|टेनिस एल्बो ने स्वयं को  कुछ समय के लिए क्रिकेट से दूर कर लिया।|Hindi_F|other|5.557333
processed_hi_f_education_02803.wav|जिला के सभी राजकीय कॉलेज में पढ़ाने वाले एक्स्टेंशन लेक्चरर्स ने आज काला रिबन बांधकर शिक्षण कार्य किया।|Hindi_F|other|8.556188
processed_hi_f_health_00670.wav|यदि आपको भी दीपावली की रात को घर में छछूंदर दिखता है, इसका मतलब आपको धन की कमी नहीं होगी|Hindi_F|other|8.064000
processed_hi_f_books_02675.wav|पशु आहार एवं कुक्कुट आहार में भी प्रतिजैविक मिलाए जाते हैं जिसका उपयोग पशुओं में सूक्ष्मजीवों का संचरण रोकना है।|Hindi_F|other|9.800000
processed_hi_f_other_02368.wav|टीसीएस के सीईओ एवं एमडी राजेश गोपीनाथन ने कहा, 'दिसंबर तिमाही में प्रदर्शन  अच्छा रहा।|Hindi_F|other|7.200000
processed_hi_f_other_02018.wav|थाईलैंड के कप्तान और स्ट्राइकर टीरासिल डांग्डा ने ग्रुप ए के इस मैच में अपनी टीम के लिए गोल किया।|Hindi_F|other|8.298667
processed_hi_f_books_05261.wav|ये औद्योगिक इकाइयाँ विषाक्त रासायनिक अपशिष्टों का नदी में विसर्जन करती हैं।|Hindi_F|other|6.453333
processed_hi_f_health_01730.wav|स्ट्रौबेरी के इस्तेमाल से अगर आपकी त्वचा औयली है तो ये काफी कारगर उपाय हो सकता है|Hindi_F|other|6.261333
processed_hi_f_health_02381.wav|ताहिरा की मौत की खबर फैलते ही सटे इलाकों में भी तनाव पैदा हो गया|Hindi_F|other|5.461333
processed_hi_f_health_00901.wav|इसी बीच, दुष्यंत चौटाला ने कहा कि दोनों दल राज्य के कल्याण के लिए मिलकर काम करेंगे और सामूहिक रूप से निर्णय लेंगे|Hindi_F|other|9.237333
processed_hi_f_education_02124.wav|समाचार एजेंसी सिन्हुआ के अनुसार शाह अब्दुल्ला को किंग अब्दुल अजीज मेडिकल सिटी अस्पताल में भर्ती कराया गया है।|Hindi_F|other|9.078625
processed_hi_f_education_01640.wav|हम इस प्रकार के खतरों से यूजर्स को बचाने के लिए मोबाइल डाटा सेफ्टी फीचर्स उपलब्ध करवाते हैं।|Hindi_F|other|6.942396
processed_hi_f_education_01581.wav|कुश लाने में जिनके हाथ ठीक होते थे उन्हें कुशल कहा जाता था अर्थात उसे ही ज्ञान का सद्पात्र माना जाता था।|Hindi_F|other|9.484979
processed_hi_f_health_01644.wav|उन्होंने लोगों को आश्वासन दिया कि वर्तमान प्रदेश सरकार लोगों की समस्याओं के निवारण हेतु सदैव तत्त्पर है|Hindi_F|other|8.437333
processed_hi_f_general_01441.wav|क्रिप्टन की ऊर्जा से चलने वाले थ्रस्टर्स वाले इन रॉकेट के सबसे ऊपरी हिस्से नोज में ही सैटेलाइट को रख दिया जाता है।|Hindi_F|other|9.194667
processed_hi_f_education_02579.wav|शहर के कई इलाकों में बैरिकेडिंग भी कराई गई है ताकि फ्लीट गुजरने में किसी प्रकार की अड़चन न आने पाए।|Hindi_F|other|8.683896
processed_hi_f_other_02317.wav|डॉक्टरों का कहना है कि रिश्ते में खूबसूरत पलों को वापस पाने में हायम्नोप्लास्टी काफी कारगर है।|Hindi_F|other|7.466667
processed_hi_f_health_01736.wav|उन्होंने कहा, मैं घर में इसलिए इन्वॉल्व नहीं हो पा रही हूं क्योंकि मेरे दिमाग में एक साथ बहुत बातें चलती हैं|Hindi_F|other|8.298667
processed_hi_f_education_00554.wav|जिसमें कढ़ी, चावल, पूरी व खीर और सभी प्रकार की हरी सब्जियों को मिलाकर प्रसाद बनाकर श्रद्धालुओं में वितरित किया गया।|Hindi_F|other|9.700000
processed_hi_f_health_02027.wav|इससे असली जेनेरिक दवाएं बेचने वाली कंपनियों को अपने प्रॉडक्ट्स की ट्रेडिंग की राह में रुकावट आने का खतरा पैदा हुआ है|Hindi_F|other|8.576000
processed_hi_f_education_00214.wav|परीक्षा भवन तो नकल के अड्डे शताब्दियों से हैं, पर जीवन के इम्तिहान में भी हमने नकल का ठेका ले रखा है ।|Hindi_F|other|9.392104
processed_hi_f_education_01481.wav|मार्च में आने वाले परिणाम में जो लोग लिखित परीक्षा को क्लियर करते हैं वे  फिजिकल एंड्योरेंस टेस्ट पीईटी के लिए योग्य होंगे।|Hindi_F|other|9.879708
processed_hi_f_education_01171.wav|कैट के फैसले में कानूनी नुक्ते से ज्यादा सहज बुद्धि की भूमिका रही होगी।|Hindi_F|other|7.035271
processed_hi_f_politics_02179.wav|स्थानीय लोगों का कहना है कि अक्सर यहां फ्लैंट में युवतियो का आनाजाना लगा रहता है|Hindi_F|other|6.816000
processed_hi_f_health_00661.wav|बॉडी के खराब पोस्चर की वजह से भी कई बार पीठ में दर्द रहने लगता है|Hindi_F|other|5.450667
processed_hi_f_education_00240.wav|इसलिए देश प्रेम के जज्बे को पुख्ता करने के लिए आपको परीक्षा की तैयारी का पुख्ता इंतजाम करना होगा ।|Hindi_F|other|9.299208
processed_hi_f_other_04894.wav|जानकारी के अनुसार, शुक्रवार सुबह प्लांट के नैप्था क्रैकर यूनिट के कंप्रेसर सेक्शन में मेकेनिकल मरम्मत का काम हो रहा था।|Hindi_F|other|9.557333
processed_hi_f_other_02295.wav|इससे पहले अमिताभ बच्चन और ऋषि कपूर अमर अकबर एन्थोनी और नसीब जैसी फिल्मों में एक साथ नज़र आ चुके हैं।|Hindi_F|other|8.672000
processed_hi_f_education_02487.wav|हरीश गुप्ता का अपने अधीनस्थों के नाम भेजा गया संपूर्ण पत्र इस प्रकार है।|Hindi_F|other|6.686979
processed_hi_f_health_02247.wav|गांव बिहारीपुर में गन्नों से भरे ट्रैक्टर ट्रॉली ने साइकिल सवार फेरु को कुचल दिया, जिसकी मौके पर ही मौत हो गई|Hindi_F|other|8.213333
processed_hi_f_general_00534.wav|जहीर गेंद को अच्छा स्विंग करा लेते हैं और पुरानी गेंद को रिवर्स स्विंग कराने की कला भी उनके पास है।|Hindi_F|other|8.789333
processed_hi_f_general_01213.wav|टेक्नोलॉजी तथा सूचना के क्षेत्र में प्रत्येक राष्ट्र और समाज शीघ्रातिशीघ्र उन्नति के लिए प्रयासरत है।|Hindi_F|other|8.200000
processed_hi_f_health_02511.wav|बैरागढ़ के मर्चेंट नैवी में कैप्टन धर्मेंद्र पारवानी की मौत होने पर उन्होंने शव भोपाल लाने में भरसक कोशिश की|Hindi_F|other|9.546667
processed_hi_f_health_02116.wav|गुडगांव में केंद्रीय राज्यमंत्री राव इंद्रजीत सिंह ने झाड़ू लगाकर स्टेशन पर सुशासन एवं स्वच्छता अभियान की शुरूआत की|Hindi_F|other|9.013333
processed_hi_f_other_02257.wav|उन्होंने कहा कि इस्फ़हानियों की एक अन्य विशेषता, ईश्वर के मार्ग में दानदक्षिणा है।|Hindi_F|other|7.050667
processed_hi_f_health_00313.wav|उनकी जिंदगी में टर्निंग प्वाइंट तब आया जब उनकी एक कजन अमेरिका से वापस आई, उसकी बदली हुई जीवनशैली देखकर वो बहुत अचंभित हुईं|Hindi_F|other|10.176000
processed_hi_f_education_01947.wav|इन तीन हफ्तों में हिमा ने पांच गोल्ड मेडल जीतकर देश ही नहीं अपितु पूरी दुनिया में अपने कौशल का लोहा मनवा लिया है।|Hindi_F|other|9.496583
processed_hi_f_politics_01884.wav|आज के दौर में युवा सरकारी नौकरी की जगह अच्छी सैलरी पैकेज वाली प्राइवेट जॉब को तवज्जो देते है|Hindi_F|other|7.082667
processed_hi_f_other_00137.wav|गुवाहाटी में कर्फ्यू में आज सात घंटे की और डिब्रुगढ़ नगर निगम इलाके में छह घंटे की ढील दी गई।|Hindi_F|other|8.512000
processed_hi_f_general_00455.wav|समय के साथ यह क्षेत्र मराठों, अंग्रेज़ों और आखिर में मैसूर के राज्य का हिस्सा बना।|Hindi_F|other|7.424000
processed_hi_f_health_00067.wav|अपनी पत्नी के इलाज के लिए उन्होंने कई बार बैंक से छुट्टी की अर्जी लगाई लेकिन उन्हें छुट्टी नहीं दी गई|Hindi_F|other|7.765333
processed_hi_f_education_02781.wav|संगठन और प्रशिक्षण के प्रभारी कांग्रेस महासचिव गहलोत ने बिहार प्रदेश कांग्रेस समिति के मुख्यालय में यह टिप्प्णी की।|Hindi_F|other|8.985750
processed_hi_f_education_02149.wav|बता दें कि यूजीसी का एंटी रैंगिंग रेग्युलेशन केवल उच्च शिक्षण संस्थानों पर लागू होता है।|Hindi_F|other|8.811604
processed_hi_f_health_02235.wav|सरकार ने दावा किया था कि परवेज मुशर्रफ ने तीनचार हफ्तों में इलाज पूरा करवाकर लौटने की गारंटी दी है|Hindi_F|other|8.458667
processed_hi_f_education_00506.wav|लेकिन वह अनेक प्रकार के संकल्पों और विकल्पों में जी रहा है।|Hindi_F|other|5.038354
processed_hi_f_education_02757.wav|हाल ही मे नेपाली सेना द्वारा कैडेट पद के लिए ली गई  प्रवेश परीक्षा में धाँधली किए जाने का मामला अदालत में पहुँच गया था।|Hindi_F|other|10.065479
processed_hi_f_education_00209.wav|एक सफल स्टॉप लॉस रखना बाइनरी विकल्प बाजार में ठंड, कठिन तथ्यों की तुलना में कौशल पर अधिक निर्भर करता है ।|Hindi_F|other|10.042250
processed_hi_f_health_00856.wav|आस्ट्रेलिया टीम के चिकित्सक पीटर ब्रुकनर ने बाद में बताया कि बाएं हाथ के बल्लेबाज ह्यूज की हालत गंभीर बनी हुई है|Hindi_F|other|9.376000
processed_hi_f_education_00805.wav|जो आत्मज्ञान और अमरत्व चाहता है, उसे अवश्य ही अंतर्दृष्टि करके अपनी आत्मा को देखना होगा।|Hindi_F|other|8.056958
processed_hi_f_health_02729.wav|इतना ही नहीं उन्होंने बच्चों की मौत के पीछे वजन में कमी, समयपूर्व प्रसव, न्यूमोनिया और दूसरे संक्रमणों का बहाना बनाया|Hindi_F|other|10.090667
processed_hi_f_education_02247.wav|बेटे के मेडिकल कॉलेज में एडमिशन के बाद उसने दुबारा फोन करके सिंह को थैंक्स कहा था।|Hindi_F|other|6.791458
processed_hi_f_general_00219.wav|इन्हीं भगवान स्कंद की माता होने के कारण माँ दुर्गाजी के इस स्वरूप को स्कंदमाता के नाम से जाना जाता है।|Hindi_F|other|8.864000
processed_hi_f_education_01333.wav|कोई वस्तु या जानवर या वनस्पति या भाववाचक संज्ञा स्त्रीलिंग है या पुल्लिंग, इसका ज्ञान अभ्यास से होता है।|Hindi_F|other|8.600000
processed_hi_f_finance_01718.wav|यह भी बताया जाए श्रीमान, कि सरकार और वित्तीय संस्थानों ने अब तक किसकी कितनी रकम राइट ऑफ कर दी है?|Hindi_F|other|8.938667
processed_hi_f_education_02625.wav|इस अवसर पर इस प्रकार की भावनाएँ और संकल्प सराहनीय है।|Hindi_F|other|5.026750
processed_hi_f_health_00407.wav|आजकल युवक प्रोफेशनल लुक एवं बुद्धिमान दिखने के वास्ते घनी मूंछों के लिए प्रत्यारोपण करवा रहे हैं|Hindi_F|other|7.029333
processed_hi_f_health_02993.wav|कोहली ने एक वेब शो में सचिन तेंदुलकर से अपनी जिंदगी के जुड़ाव को लेकर खास बातें बताईं|Hindi_F|other|7.232000
processed_hi_f_general_01473.wav|पुरुष सत्ता की नीवें हमारे समाज में बहुत गहरे तक धँसी हुई हैं।|Hindi_F|other|5.717333
processed_hi_f_general_02861.wav|इन्हें देशभक्ति अस्वाभाविक और मूर्खों का आचरण नजर आता है, राष्ट्रगान गाना असहिष्णुता लगता है।|Hindi_F|other|8.938667
processed_hi_f_health_01812.wav|इससे तो हमारी आने वाली नस्लों के दिमाग में भी नफरत का यह जहर फैलता जाएगा|Hindi_F|other|5.738667
processed_hi_f_health_00534.wav|स्प्रे छिड़कने से सदन में और दर्शक एवं पत्रकार दीर्घाओं में बैठे सभी लोगों की आंखों में जलन होने लगी और खांसी आने लगी|Hindi_F|other|9.482667
processed_hi_f_education_00961.wav|उम्मीदवारों ने इस परीक्षा में भ्रष्टाचार के भी आरोप लगाए थे और रीट संघर्ष समिति नाम का एक कम्पैन भी चलाया।|Hindi_F|other|9.067021
processed_hi_f_education_01130.wav|उल्लेखनीय है कि इससे पहले आतंकवादी गुट अश्शबाब, इस प्रकार के आतंकवादी हमलों की ज़िम्मेदारी लेता रहा है।|Hindi_F|other|8.660667
processed_hi_f_general_00287.wav|भारत में रत्नों को धारण करने की प्रथा बहुत ही प्राचीन है ।|Hindi_F|other|5.100000
processed_hi_f_weather_01100.wav|इसके साथ ही रोनाल्डो ने पिछले चार मुकाबलों से चले आ रहे अपने गोल के सूखे को खत्म किया|Hindi_F|other|7.605333
processed_hi_f_other_01987.wav|उन्होंने कहा कि वह रावी ब्यास डिस्प्यूट ट्रिब्यूनल का हिस्सा रहे हैं।|Hindi_F|other|5.500000
processed_hi_f_health_02961.wav|अश्केलो में हुए एक रॉकेट हमले में एक व्यक्ति की मौत हो गई और कुछ लोग घायल हुए|Hindi_F|other|7.765333
processed_hi_f_health_00316.wav|साथ ही अदालत के सामने दलील रखेंगे कि इस फैक्ट्री पर आश्रित , लोगों की जिंदगी पर विचार किया जाए|Hindi_F|other|7.700000
processed_hi_f_education_02528.wav|इसी प्रकार बांदा के राजू को हराकर झूंसी के मनोज ने लोगों के बीच जमकर तालियां बटोरी।|Hindi_F|other|7.627375
processed_hi_f_other_02372.wav|किसी तरह हिम्मत जुटाकर छात्राओं ने बीएसए और डीएम के नाम चिठ्ठियां लिख मामले से अवगत कराया और सुरक्षा की मांग की है।|Hindi_F|other|9.400000
processed_hi_f_general_02543.wav|प्योंगचांग विंटर ओलंपिक खेलों के बाद से ही कोरियाई प्रायद्वीप में चीज़ें कूटनीतिक स्तर पर बेहतर मानी जा रही हैं।|Hindi_F|other|8.906667
processed_hi_f_general_02211.wav|बजरंग पूनिया ने इस साल कामनवेल्थ गेम्स में स्वर्ण पदक और एशियाई खेल में भी स्वर्ण पदक पर कब्ज़ा जमाया था।|Hindi_F|other|8.565333
processed_hi_f_other_02047.wav|यूक्रेन की एक एक्स्ट्रेस नताशा ब्लासिक ने दावा किया है कि उन्होंने भूत के साथ सेक्स किया है।|Hindi_F|other|7.328000
processed_hi_f_general_02912.wav|समीक्षा के अभाव में आप ईश्वर को, भाग्य को, समाज को, अपने पुण्यों को और कर्मों को कोसने लगेंगे।|Hindi_F|other|7.968000
processed_hi_f_education_02234.wav|अगर वंशवाद का दंश इसी प्रकार फैलता रहा तो यह हमारी लोकतांत्रिक व्यवस्था को दूषित व विषैला बना देगा।|Hindi_F|other|9.206333
processed_hi_f_education_02133.wav|आयोग ने कहा, धार्मिक बहुलवाद हिंदुस्तान व अमेरिका दोनों ही राष्ट्रों की नींव है व हमारे साझा मूल्यों में से एक है।|Hindi_F|other|10.019042
processed_hi_f_health_01365.wav|वह अपनी जिंदगी के आखिरी लम्हो को वाराणसी में गुजारने का फैसला करता है|Hindi_F|other|5.461333
processed_hi_f_education_02671.wav|वहां आयुध प्रशिक्षण कैंप था जो बॉम्बिंग ट्रायल यूनिट के बेस के तौर पर काम करता था।|Hindi_F|other|7.871187
processed_hi_f_books_01793.wav|इसके विपरित नेत्रलेंस का आकार छोटा होता है तथा नाभ्यांतर भी कम होता है।|Hindi_F|other|6.944000
processed_hi_f_education_01028.wav|अपने सैद्धांतिक ज्ञान और समझ को व्यावहारिक अनुभवों से पुख़्ता बनाते हैं।|Hindi_F|other|6.234187
processed_hi_f_education_02813.wav|यह बात अमेरिकी राष्ट्रपति बराक ओबामा ने मंगलवार को हावर्ड यूनिवर्सिटी मेडिकल स्कूल में कही।|Hindi_F|other|7.604167
processed_hi_f_health_02789.wav|कलाई में चोट की वजह से राफेल नडाल फ्रेंच ओपन से बाहर हो गए है |Hindi_F|other|5.461333
processed_hi_f_education_01066.wav|कटियार ने अयोध्या के साथ काशी ज्ञान वापी मस्जिद और मथुरा की ईदगाह को भी खाली कराने की बात कही है।|Hindi_F|other|8.600000
processed_hi_f_other_02171.wav|यह ऐप आपके फोन की चार्जिंग को बेहतर बनाता है और फोन की बैटरी कंजम्शन को सुधारता है।|Hindi_F|other|6.965333
processed_hi_f_health_00261.wav|इस मौत के बाद पूरे कासगंज में कर्फ्यू लगा दिया गया है और चप्पेचप्पे की निगरानी की जा रही है|Hindi_F|other|7.800000
processed_hi_f_education_00150.wav|इस बीच मेडिकल रिपोर्ट में यह तथ्य सामने आया है कि भुल्लर की मानसिक स्थिति अच्छी नहीं है ।|Hindi_F|other|7.894417
processed_hi_f_finance_01420.wav|ये रिश्ता क्या कहलाता है में नैतिक बन वापसी करेंगे करण मेहरा?|Hindi_F|other|5.141333
processed_hi_f_education_02294.wav|कछौना के पत्रकार रामशंकर आजाद ने कहा कि पत्रकारिता के मूल्यों मे आ रही गिरावट चिन्ता का विषय है।|Hindi_F|other|8.149833
processed_hi_f_education_01389.wav|उन्होंने कहा कि इस प्रकार से भवन लेकर किराया न पटाने वाले बिल्कुल भी बख्शे नहीं जाएंगे।|Hindi_F|other|7.998896
processed_hi_f_health_00803.wav|जिंदगी एक दरिया की तरह है, जहाँ हर कोई उन्मुक्त लहरों की तरह प्रवाहमान है|Hindi_F|other|6.154667
processed_hi_f_politics_02344.wav|बेंगलुरु की क्राइस्ट यूनिवर्सिटी में बीएससी के छात्र रोहित डे ने पिछले कई वर्षं में कई ड्रोन बनाए हैं|Hindi_F|other|8.298667
processed_hi_f_general_00941.wav|तब उन्होंने उन्हें एक शिक्षा दी जो युग के ख्रीस्तीयों के लिए है।|Hindi_F|other|6.400000
processed_hi_f_education_02778.wav|फ़ैज ने नज्मों को तोड़ा है गजलों को मूल्यों का आईना बनाकर पेश किया है।|Hindi_F|other|6.800000
processed_hi_f_health_00860.wav|अमित ने कहा कि देश के जवानों को बलात्कारी कहकर उसने अपनी मौत को न्यौता दिया है|Hindi_F|other|7.104000
processed_hi_f_general_02844.wav|नेरो अमिंग माया पोनुंग नामक इस नृत्य को युवक और युवतियों द्वारा सामुहिक रूप से प्रस्तुत किया जाता है।|Hindi_F|other|9.226667
processed_hi_f_general_00662.wav|क्रिकेट के मैदान पर आपने कई अलग और अद्भुत स्टांस देखें होंगे।|Hindi_F|other|5.500000
processed_hi_f_education_00657.wav|गुटकेश्वर महादेव ग्रुप हमेशा मंडल के सदस्यों के साथ मिलकर इसी प्रकार सत्कर्म कार्य एवं जन्मोत्सव मनाते रहे।|Hindi_F|other|9.217958
processed_hi_f_weather_02360.wav|अतः इतिहास की प्रस्तुति अथवा संरचना तर्कपूर्ण और सुसंगति बैठने वाली होती है ।|Hindi_F|other|7.498667
processed_hi_f_general_01163.wav|विशेषज्ञों के अनुसार हर धर्म में बताई गई सुव्यवस्था, इमारतों या नगरों के बनाने वाले नक्शों पर प्रभाव डालती है।|Hindi_F|other|9.109333
processed_hi_f_health_00746.wav|डायरेक्टर अमिताभ अग्निहोत्री ने बताया कि तीन दिन से ज़ू में किसी पक्षी की मौत रिपोर्ट नहीं हुई है जो एक पॉजिटिव खबर है|Hindi_F|other|9.920000
processed_hi_f_education_02073.wav|वहीं "डोगा अंश" यानि डोगा उन्मूलन श्रृंखला का पांचवां भाग, डोगा की परीक्षा लेगा और साथ ही साथ निर्मूलक की भी।|Hindi_F|other|10.030646
processed_hi_f_health_02745.wav|साथ ही इस इंजन में फ्यूल इंजेक्शन टेक्नालॉजी भी दी गई है|Hindi_F|other|5.000000
processed_hi_f_health_00636.wav|उन्हें हाल में बंगलादेश के खिलाफ सीमित ओवरों की शृंखला में श्रीलंका की ओर से खेलते हुए चोट लगी थी|Hindi_F|other|7.914667
processed_hi_f_other_02516.wav|कई एपिसोड्स में वे रिक्शॉ व टैक्सी ड्राइवर की भूमिका में दिखे थे।|Hindi_F|other|5.184000
processed_hi_f_finance_01468.wav|जीपीएस ट्रैकिंग युक्त एक हाइब्रिड फिटनेस वॉच अपनी बैटरी खपत के लिए चर्चित है।|Hindi_F|other|5.973333
processed_hi_f_education_02597.wav|आपको अपने सोचे हुए कामों में सभी प्रकार की कठिनाइयोँ का सामना करना पड़ सकता है।|Hindi_F|other|6.640542
processed_hi_f_general_00895.wav|मीडिया कंपनियों के बंद होने के बाद ही सुदीप्तो की गिरफ्तारी के लिए आवाज मुखर हुई।|Hindi_F|other|6.272000
processed_hi_f_education_01003.wav|जल्द ही इस प्रकार का प्रयोग मध्यप्रदेश में भी देखने को मिलेगा।|Hindi_F|other|5.300000
processed_hi_f_health_02169.wav|उन्होंने कहा कि सभी कार्यालयों, आश्रम शालाओं तथा छात्रावासों में अभियान के दौरान विशेष स्वच्छता अभियान चलायें|Hindi_F|other|9.397333
processed_hi_f_health_00239.wav|मेरी यह उपलब्धि भगवान् शंकर और स्वामी विवेकानंद को श्रद्धांजली है जो मेरे लिए जिंदगी जीने का प्रेरणा स्त्रोत बने रहे|Hindi_F|other|8.949333
processed_hi_f_general_02608.wav|गायक जस्टिन बीबर की एक प्रशंसक मिराबेली स्फेनिया का सप्ताह में तीन बार गायक के मकान में अनाधिकार प्रवेश।|Hindi_F|other|9.000000
processed_hi_f_general_01893.wav|पासपोर्ट अधिनियम के एक अथवा अधिक प्रावधानों का उल्लंघन होने पर पासपोर्ट को जब्त अथवा रद्द किया जा सकता है।|Hindi_F|other|8.693333
processed_hi_f_general_02340.wav|पुलिस के अनुसार इन संदिग्धों में मोहम्मद मिल्हान भी शामिल है, जो प्रतिबंधित आतंकवादी संगठन नेशनल तौहीद जमात का सदस्य है।|Hindi_F|other|9.900000
processed_hi_f_health_02025.wav|फॉफ डु प्लेसिस और क्विंटन डिकॉक चोट की वजह से पूरी सीरीज से बाहर हो गए हैं|Hindi_F|other|7.500000
processed_hi_f_books_00857.wav|ब्राज़ील एवं गुएना उच्चभूमियों को मिलाकर दक्षिण अमरीका महाद्वीप का यह गर्भमाना जाता है।|Hindi_F|other|6.965333
processed_hi_f_education_02208.wav|ऐसे में मोरक्को को किसी भी प्रकार से रोनाल्डो की टीम के डिफेंस को भेदकर उस पर दबाव बनाना होगा।|Hindi_F|other|8.500000
processed_hi_f_health_02790.wav|रीढ में दर्द के कारण नाम वापस लेने वाले पेस को मिश्रित युगल मुकाबले में रूसी खिलाड़ी एलेना वेस्नीना के साथ खेलना था|Hindi_F|other|10.186667
processed_hi_f_health_02442.wav|कंसल्टेंसी के लोग मिनिस्ट्री में चपरासी आशाराम के बेटे राकेश और ललिता प्रसाद को इस्तेमाल करते थे|Hindi_F|other|7.530667
processed_hi_f_general_02940.wav|इन कला जत्थों ने गांवगांव जाकर न केवल साक्षरता की अलख जगाई, बल्कि इसे एक सामाजिक एवं सांस्कृतिक आंदोलन का स्वरूप भी प्रदान किया।|Hindi_F|other|9.888000
processed_hi_f_books_02599.wav|फसलों की नयी किस्मों के आने से रासायनिक उर्वरकों के उपयोग में बहुत वृद्धि हुई है।|Hindi_F|other|6.144000
processed_hi_f_general_01209.wav|क्रिकेट की भाषा में इसे ऑब्स्ट्रक्टिंग द फील्ड आउट कहा जाता है।|Hindi_F|other|4.789333
processed_hi_f_general_00661.wav|बिलासपुर में स्वांग के अलावा एक अन्य प्रमुख नृत्य धज्जा है जिसमें कलाकारों द्वारा ऐतिहासिक पात्रों का सजीव अभिनय किया जाता हैl|Hindi_F|other|9.984000
processed_hi_f_education_00452.wav| परीक्षा के पहले सेल्फ कॉन्फिडेंस बढ़ाएँ, परीक्षा के दौरान घबराए नहीं और हमेशा एक्टिव रहने का प्रयास करे।|Hindi_F|other|8.985750
processed_hi_f_books_08051.wav|ये वृत्तांत पश्चिम में सहारा रेगिस्तान से लेकर उत्तर में वोल्गा नदी तक फैले क्षेत्रों से संबंधित थे।|Hindi_F|other|8.010667
processed_hi_f_books_01908.wav|एक युग बीत जाने पर भी मेरी स्मृति से एक घटा भरी अश्रुमुखी सावनी पूर्णिमा की रेखाएँ नहीं मिट सकी हैं।|Hindi_F|other|8.600000
processed_hi_f_general_00238.wav|मेरी पिछली फिल्में बरेली की बर्फी हो या न्यूटन या ट्रैप्ड सभी फिल्मों ने अच्छा बिजनेस किया है।|Hindi_F|other|9.386667
processed_hi_f_other_02163.wav|जबकि आप्टैक आईटीआई के प्रबंधक सुशील शर्मा को महासचिव चुना गया।|Hindi_F|other|6.698667
processed_hi_f_education_02796.wav|सीसीटीवी कैमरे से मेडिकल छात्रों पर नजर रखने के लिए वार्डन और प्रिंसीपल कभी भी रिकार्ड को खंगाल सकती है।|Hindi_F|other|9.241167
processed_hi_f_education_00557.wav|विभिन्न ट्रेडों में प्रशिक्षण देने हेतु संस्थाओं से आवेदन प्राप्ति की अंतिम तिथि आज ।|Hindi_F|other|8.200000
processed_hi_f_books_08938.wav|यह क्षेत्र एक व्यापक नहर प्रणाली के माध्यम से सींचा जाता था, जिसमें तुंगभद्रा से जल लाया जाता था।|Hindi_F|other|7.680000
processed_hi_f_education_00697.wav|हालाँकि कौशल राज शर्मा स्वीकार करते हैं कि तमाम प्रयासों के बावजूद दंगा पीड़ितों के बच्चे स्कूलों में नहीं जा रहे हैं।|Hindi_F|other|9.554646
processed_hi_f_general_02450.wav|यह तथाकथित समाज के द्वारा पैदा की गई रुग्ण अवस्था है।|Hindi_F|other|5.440000
processed_hi_f_other_04283.wav|पुरातात्विक खुदाइयों में विभिन्न नदी घाटी सभ्यताओं के  बारे में काफी जानकारी मिली है।|Hindi_F|other|5.813333
processed_hi_f_education_00318.wav|पहाडिय़ा ने कहा कि हरियाणा को लेकर अनेक प्रकार की भ्रांतियां हैं लेकिन सही तरक्की का पता यहां आकर ही लगता है।​|Hindi_F|other|8.567792
processed_hi_f_general_01669.wav|वहां उन्होंने ऑर्गेंनिक खेती और आधुनिक शिक्षा के क्षेत्र में काम किया|Hindi_F|other|5.301333
processed_hi_f_books_02173.wav|यह गैस नीले रंग की होती है और प्रकृति में तीक्ष्ण और विषैली होती है।|Hindi_F|other|5.397333
processed_hi_f_books_05388.wav|उच्च दाब के साथ हवा का झोंका पानी में घुमाया जाता है।|Hindi_F|other|4.300000
processed_hi_f_health_01456.wav|कैथल निवासी एक विवाहिता की जहरीला पदार्थ खाने से मौत हो गई|Hindi_F|other|5.994667
processed_hi_f_health_00245.wav|अभिनेता ने हालांकि इस आरोप से इन्कार किया है कि उन्होंने अपनी बेटी को पोलियो ड्रॉप देने से टीकाकरण टीम को इन्कार किया था|Hindi_F|other|8.800000
processed_hi_f_general_01584.wav|अगर सब कुछ ठीक रहा तो अक्तूबर में क्रिकेट सीज़न शुरू होने पर खेल सकूंगा।|Hindi_F|other|5.856000
processed_hi_f_health_00300.wav|रिपोर्टों के मुताबिक, ख़ैबर एजेंसी इलाके में बारिश से संबंधित घटनाओं में तीन लोगों की मौत हो गई और नौ अन्य ज़ख़्मी हो गए|Hindi_F|other|10.186667
processed_hi_f_education_02736.wav|आर्यिका प्रसन्नमति माता ने कहा कि ज्ञान के साथसाथ हमें चारित्र भी धारण करना चाहिए।|Hindi_F|other|7.500000
processed_hi_f_general_00800.wav|भूकंप से आभ्यंतर भाग की अपेक्षा पृथ्वी के तल पर कंपन अधिक तीव्र होता है।|Hindi_F|other|6.474667
processed_hi_f_health_00133.wav|गरीब परिवार की स्वप्ना ने दांत में दर्द के बावजूद चेहरे पर बैंडेज बांधकर हेप्टाथलन स्पर्धा को पूरा किया|Hindi_F|other|8.300000
processed_hi_f_education_02702.wav|एक गुरू अपने शिष्यो को किताबी ज्ञान की बजाय अनुभवी ज्ञान देने मे ज्यादा विश्वास करते थे।|Hindi_F|other|7.600000
processed_hi_f_general_00156.wav|इस व्रत के अत्यंत चमत्कारी प्रभाव के चलते अब यह व्रत भारत के अधिकांश राज्यों में किया जाने लगा है​l​|Hindi_F|other|8.400000
processed_hi_f_other_00127.wav|अर्शी ने दोनों देशों के ध्वजों को अपने नग्न शरीर पर पेंट करवाया था।|Hindi_F|other|6.176000
processed_hi_f_education_00125.wav|धोनी के क्रिकेटीय ज्ञान का विराट सम्मान करते हैं तो खिलाड़ी के तौर पर विराट की उपलब्धियों का धोनी सम्मान करते हैं ।|Hindi_F|other|9.200000
processed_hi_f_education_00664.wav|भुवन के नक्शे राजनीतिक और उपग्रहीय दोनों ही प्रकार से देखे जा सकते हैं।|Hindi_F|other|6.663750
processed_hi_f_education_00641.wav|कॉलेज के प्रोफेसर का कहना है कि हमने परीक्षा में बैग और मोबाइल लाना प्रंतिबंधित किया था।|Hindi_F|other|8.126604
processed_hi_f_health_01206.wav|डीएसपी नेगी ने कहा कि पोस्टमार्टम करवा लिया गया है, जिसमें अंदरूनी चोट की वजह से उसकी मौत बताई जा रही है|Hindi_F|other|8.600000
processed_hi_f_weather_02374.wav|इतिहास लेखन के विज्ञान का विकास होने में अनेक विचारकों का योगदान प्राप्त हुआ ।|Hindi_F|other|6.000000
processed_hi_f_health_02185.wav|दुष्यंत ने कहा,मैंने ऐसे खेला मानो यह मेरी जिंदगी की आखिरी रेस हो|Hindi_F|other|6.037333
processed_hi_f_books_00908.wav|ये दोनों नदियाँ ब्राज़ील के दक्षिण में स्थित अर्जेंटीना की प्लाटा नदी में जा मिलती हैं।|Hindi_F|other|6.837333
processed_hi_f_health_02554.wav|हरियाणा की सियासी सुर्ख़ियों में खासी चर्चाओं में रही अनुराधा बाली उर्फ फिज़ा की संदिग्ध परिस्थितियों में मौत हो गई|Hindi_F|other|8.853333
processed_hi_f_other_05256.wav|कंपनी ने इस योजना का प्रचार करने के लिए इंटरनेट, सोशल मीडिया, पैम्फ्लेट्स और प्रेरकों का इस्तेमाल किया था।|Hindi_F|other|8.000000
processed_hi_f_education_00473.wav|परमेश्वर देवताओँ के इस प्रकार कर्मफल प्रदान करने के कार्य मेँ किसी भी प्रकार का हस्तक्षेप नहीँ करते ।|Hindi_F|other|9.264396
processed_hi_f_health_00651.wav|जब सुबह रिन्कू उठा तो उसने देखा कि पूरा परिवार बेहोशी की हालत में था|Hindi_F|other|5.600000
processed_hi_f_education_01059.wav|वैष्णों देवी की उपासना आपको हर प्रकार से लाभकारी सिद्ध होगी।|Hindi_F|other|5.293771
processed_hi_f_education_02808.wav|भ्यूली स्थित विपाशा सदन में देर सायं तक स्वर परीक्षा का दौर चलता रहा।|Hindi_F|other|7.197813
processed_hi_f_education_00503.wav|उनके किरदार कैप्टन रोहित बग्गा को विस्फोटकों में बहुत ज्ञान और विशेषज्ञता हासिल थी|Hindi_F|other|7.755083
processed_hi_f_general_00912.wav|किंतु उपन्यास का वर्ण्य क्षेत्र विस्तृत होता है और कहानी का संकुचित।|Hindi_F|other|5.450667
processed_hi_f_education_01505.wav|इस सब के बीच प्योंगयांग नेता ने अमेरिका के राष्ट्रपति को कम बुद्धि वाला व्यक्ति बताया है।|Hindi_F|other|7.906021
processed_hi_f_education_00601.wav|पूर्व एचआरडी मंत्री ने कहा कि अब बच्चे दोबारा परीक्षा में बैठेंगे इससे न केवल उनका बल्कि अभिभावकों का तनाव भी बहुत बढ़ता है ।|Hindi_F|other|10.077083
processed_hi_f_weather_02323.wav|यह निरंतर और अखंड रूप में चलने वाली प्रक्रिया है ।|Hindi_F|other|4.352000
processed_hi_f_health_00872.wav|सीबीआई ने इन दोनों मुल्जिमों के खिलाफ भ्रष्टाचार निवारण अधिनियम व आईपीसी की विभिन्न धाराओं में आरोप पत्र दाखिल किया गया|Hindi_F|other|10.176000
processed_hi_f_weather_00571.wav|जिस तरह का मौसम शनिवार को रहेगा उसमें गेंद को अधिक स्विंग मिल सकती है|Hindi_F|other|5.877333
processed_hi_f_health_00262.wav|यही नेटवर्क क्षेत्र और दुनिया में अनेक युद्धों का असली कारण है और जोंक की भांति राष्ट्रों का खून चूसता है|Hindi_F|other|8.181333
processed_hi_f_general_00936.wav|तीन हफ्तों के बाद दर्शक हिंदी मनोरंजन चैनलों की ओर लौटे।|Hindi_F|other|4.928000
processed_hi_f_health_01601.wav|हाशिम अमला और ड्यूमिनी चोट के कारण टीम से बाहर हैं|Hindi_F|other|5.589333
processed_hi_f_other_02228.wav|इस अवसर पर उन्होंने टूर्नामैंट की विजेता टीम एवीएन एम्रो तथा उपविजेता मारुति लिमिटेड  को पुरस्कृत भी किया।|Hindi_F|other|8.970667
processed_hi_f_education_02339.wav|अब वह एक्जीक्यूटिव और प्रोफेशनल की परीक्षा की एक साथ तैयारी करेंगी और उसकी तैयारी में अभी से जुट गई हैं।|Hindi_F|other|9.368875
processed_hi_f_education_02292.wav|'डिस्चार्ज किए जाने को सही ठहराते हुए एम्स ने कहा कि मेडिकल बोर्ड ने उनकी सेहत में सुधार पाया है।|Hindi_F|other|7.720271
processed_hi_f_education_01497.wav|जागृति ने गाजियाबाद के संतोष मेडिकल कॉलेज से डेंटल सर्जरी का कोर्स किया, जिसमें वह टॉपर भी थी।|Hindi_F|other|7.604167
processed_hi_f_general_01146.wav|भारत और बांग्लादेश के बीच ये मैच कोलकाता के ईडन गार्डेंस में खेला गया था।|Hindi_F|other|6.272000
processed_hi_f_general_02125.wav|वैज्ञानिकों की टीम ने इसके जीनोम का विश्लेषण किया और इंसान के भ्रूण की कोशिकाओं का अनुवांशिक खाका तैयार किया।|Hindi_F|other|9.888000
processed_hi_f_other_02081.wav|मुकदमा पटना की अदालत में चला जिसमें खड्गविलास प्रेस की जीत हुई।|Hindi_F|other|6.261333
processed_hi_f_health_02085.wav|बर्खास्त आईएएस टीनू जोशी फरारी के दौरान ग्वालियर में अपना इलाज करवाती रहीं|Hindi_F|other|5.760000
processed_hi_f_education_01363.wav|इस किशोरी को मांड्या इन्स्टीट्यूट ऑफ मेडिकल साइंसेज में भर्ती कराया गया है।|Hindi_F|other|7.488062
processed_hi_f_health_02987.wav|तब उन्होंने रोते हुए कहा था मौत भी निष्ठुर हो गई है|Hindi_F|other|5.173333
processed_hi_f_health_02828.wav|संजय दत्त की बेटी त्रिशाला दत्त ने इन्स्टाग्राम पर अपने ब्वॉयफ्रेंड की अचानक हुई मौत पर एक पोस्ट लिखी है|Hindi_F|other|6.944000
processed_hi_f_education_02542.wav|फिल्म में आलिया भट्ट और मसान से डेब्यु करने वाले एक्टर विक्की कौशल लीड रोल में होंगे।|Hindi_F|other|7.000000
processed_hi_f_general_00774.wav|जर्मनी में नात्सी और सोवियत संघ में साम्यवादी समाज बनाने में वहाँ की शिक्षा की भूमिका प्रमुख रही।|Hindi_F|other|8.224000
processed_hi_f_health_00747.wav|चीनी मिल हादसे में घायल हस्मुद्दीन मियां की मौत से कुचायकोट गांव का माहौल गमगीन हो गया है|Hindi_F|other|7.648000
processed_hi_f_health_02277.wav|पिछले साल फीफा के सर्वश्रेष्ठ फुटबालर रहे रोनाल्डो के दाहिनी जांघ के पीछे की ओर मांसपेशी में चोट लगी है|Hindi_F|other|8.597333
processed_hi_f_health_01223.wav|हम इस बात की पड़ताल करना चाह रहे हैं कि कितना पुराना यह इन्फैक्शन है और यह वायरस कैसे महिला के अंदर गया|Hindi_F|other|9.397333
processed_hi_f_health_00206.wav|चश्मदीदों ने बताया कि इस हादसे के बाद पटरियों के दोनों ओर खून से सनी लाशें पड़ीं थीं|Hindi_F|other|7.400000
processed_hi_f_finance_01483.wav|या तो जेबों में पैसे भरकर चलो अथवा कंधे पर झोली टांगकर निकल पड़ो।|Hindi_F|other|5.696000
processed_hi_f_books_05192.wav|ये वर्षा को अम्लीय बनाकर वर्षा के साथ पृथ्वी पर बरस जाते हैं।|Hindi_F|other|5.800000
processed_hi_f_health_01031.wav|जिंदगी के लिए इनके आत्मविश्वास और जज़्बे को देखकर अच्छा लगा|Hindi_F|other|5.738667
processed_hi_f_general_00067.wav|एक मस्तिष्क वैज्ञानिक कांडेल ने समुद्री घोंघे एल्पीसिया नामक स्नेल का अध्ययन किया ।|Hindi_F|other|9.429333
processed_hi_f_education_00749.wav|करसनजी तिवारी के यहां जन्म लेकर अपने पूर्व संस्कारों व प्रारब्ध के अनुसार अपने ज्ञान व सद्कर्मों में अपूर्व वृद्धि की थी।|Hindi_F|other|10.042250
processed_hi_f_education_00722.wav|रजनीश कौशल का कहना है कि पत्नी की हालत में सुधार न होता देख उन्होंने रविवार को अस्पताल प्रबंधन से डिस्चार्ज करने को कहा।|Hindi_F|other|9.400000
processed_hi_f_politics_00996.wav|शिवहर से प्रत्याशी मोहम्मद सर्फुद्दीन ने बसपा की उम्मीदवार प्रतिमा देवी को पराजित किया|Hindi_F|other|7.488000
processed_hi_f_general_02375.wav|आकर्षक झील और शानदार हाट स्प्रिंग हैल्थ केयर केंद्र से सजा तत्तापानी प्राकृतिक सुंदरता के लिए अपनी अलग पहचान रखता है।|Hindi_F|other|9.749333
processed_hi_f_education_02158.wav|नियुक्ति के लिए परीक्षा कराने का जिम्मा टाटा कंसल्टेंसी सर्विस टीसीएस को दिया गया था।|Hindi_F|other|7.430021
processed_hi_f_education_01661.wav|हाजिर बाजार में मजबूती और आंध्र प्रदेश में हुई कम बारिश से मिर्च के वायदा मूल्यों में बढ़त का माहौल बना रहा।|Hindi_F|other|9.554646
processed_hi_f_education_01285.wav|जस्टिस एसए बोब्दे की अगुवाई वाली खंडपीठ के निर्देश पर गठित मेडिकल बोर्ड मुंबई में महिला की जांच करेगा ।|Hindi_F|other|9.589458
processed_hi_f_general_01024.wav|भारत का बिजली ग्रिड अंतराज्यीय और अंतर क्षेत्रीय बिजली ट्रांसमिशन तारों का जटिल ताना बाना है।|Hindi_F|other|8.437333
processed_hi_f_other_05309.wav|आप जैसे ही रिमूव ऑप्शन पर  क्लिक करेंगे आपकी स्क्रीन में रिक्वेस्ट सेंड होने का एक मैसेज आएगा।|Hindi_F|other|8.416000
processed_hi_f_education_01118.wav|परीक्षा के लिए आवेदन करने के बाद उम्मीदवारों को एडमिट कार्ड का इंतज़ार  रहता है।|Hindi_F|other|5.700000
processed_hi_f_education_00561.wav|विभिन्न् चरणों से होते हुए इन आवेदनों पर आयुक्त लोक शिक्षण अंतिम निर्णय लेंगे।|Hindi_F|other|7.000000
processed_hi_f_health_00296.wav|अगर आप अपने पांव को सुडौल बनाना चाहते है तो स्क्वाट्स घर पर वज़न कम करने के लिए एक प्रमुख व्यायाम है|Hindi_F|other|8.200000
processed_hi_f_education_01367.wav|कहा गया है कर्नाटक में भी मेडिकल कॉलेज के एडमिशन में फ्रॉड की ख़बरें छपी हैं।|Hindi_F|other|6.536042
processed_hi_f_health_00813.wav|क्यूबा के आंतरिक मामलों के मंत्री कार्लोस गोडिन का लंबी बीमारी के बाद शनिवार को हवाना में निधन हो गया|Hindi_F|other|7.765333
processed_hi_f_education_00031.wav|अभिभावकों व अध्यापकों को चाहिए कि वे बच्चे पर अंग्रेजी पूर्ण रूप से ना थोपकर  छोटे छोटे शब्दों के द्वारा सिखाएँ ।|Hindi_F|other|10.019042
processed_hi_f_general_00259.wav|अब यह ट्वीट खेल के क्षेत्र में सबसे ज्यादा रिट्वीट किया जाने वाला ट्वीट बन गया है।|Hindi_F|other|7.100000
processed_hi_f_general_02539.wav|तीज के मौके पर हरे रंग की साड़ी को सबसे ज्यादा इंपॉर्टेंस दी जाती है।|Hindi_F|other|6.300000
processed_hi_f_general_01346.wav|दिलचस्प बात ये है कि चार साल के रुद्रांश ने अभी तक संगीत की कोई तालीम नहीं ली है।|Hindi_F|other|6.389333
processed_hi_f_other_02071.wav|मैंने उनसे पूछा तो उन्होंने साफ़ कहा कि ऐसा कोई समझौता नहीं हुआ है।|Hindi_F|other|5.200000
processed_hi_f_general_02293.wav|यह कैम्पेन फ्लिपकार्ट की नई विज्ञापन शैली को दर्शाता है, जिसमें फोकस सामाजिक जागरूकता पर केंद्रित है।|Hindi_F|other|8.200000
processed_hi_f_general_01478.wav|कविता में आए ऐसे अन्य उदाहरण छाँटकर लिखिए और यह भी लिखिए कि इससे शब्दों के अर्थ में क्या विशिष्टता पैदा हुई?|Hindi_F|other|9.500000
processed_hi_f_books_07575.wav|अगर आपको कभी उच्च तुंगता वाले क्षेत्र में जाने का मौका मिले तो आपने ‘तुंगता बीमारी’ का अवश्य अनुभव किया होगा।|Hindi_F|other|8.533333
processed_hi_f_politics_02187.wav|इस डिस्क्लोजर स्कीम के तहत अन्य कंपनियों को इस डाटाबेस की मदद से योग्य उम्मीदवार मिल सकेंगे|Hindi_F|other|7.776000
processed_hi_f_other_03888.wav|नागरी मंदिरों में बुनियाद से लेकर कलश तक चतुष्कोण होते हैं।|Hindi_F|other|5.100000
processed_hi_f_general_00337.wav|आज के समाज के लगभग सभी मनुष्यों में बहुत से  दुर्गुण देखे जा सकते हैं।|Hindi_F|other|5.900000
processed_hi_f_other_02386.wav|एडवोकेट समदीश ने बताया कि रोहित शर्मा ने मोहाली की कंज़्यूमर कोर्ट में यह पिटीशन दायर किया था।|Hindi_F|other|8.170667
processed_hi_f_other_00031.wav|प्रशासन की सूझ बूझ की वजह से शांतिपूर्ण और सौहार्दपूर्ण माहौल में मूर्ति विसर्जन का कार्यक्रम सम्पन्न हुआ।|Hindi_F|other|8.821333
processed_hi_f_general_00399.wav|शिब्ली तीसरी शताब्दी हिजरी क़मरी के मशहूर आत्मज्ञानी हैं जो अब्बासी शासन काल में कुछ समय तक दमावंद के शासक थे।|Hindi_F|other|9.700000
processed_hi_f_education_01345.wav|भट्ठों पर किसी प्रकार की चारदीवारी नहीं होती, वहां मजदूरों का शोषण संभव नहीं है।|Hindi_F|other|7.476458
processed_hi_f_books_02969.wav|क्या धातु और अधातु, अम्लों से भिन्न प्रकार से अभिक्रिया करते हैं।|Hindi_F|other|4.885333
processed_hi_f_general_01094.wav|क्योंकि वहां का एग्जीबिशन सेंटर भारत की फिल्मों से ही चलता है।|Hindi_F|other|5.322667
processed_hi_f_education_00950.wav|इस प्रकार विदेशी दूल्हे के साथ प्रियंका भारतीय रस्मोंरिवाज को मनाते हुए शादी के बंधन में बंधने जा रही हैं।|Hindi_F|other|9.357271
processed_hi_f_education_00863.wav|लेकिन मुझे लगता है कि मिल्खा जी ने जो भी कहा और उसे जिस प्रकार से लिया गया, वह बेहद दुर्भाग्यपूर्ण है।|Hindi_F|other|8.950917
processed_hi_f_education_02541.wav|इसी तरह से सरकाघाट, द्रंग और जिला के अन्य स्कूलों में विद्यार्थियों को राजभाषा की परीक्षा में नकल करते हुए पकड़ा।|Hindi_F|other|9.392104
processed_hi_f_other_02056.wav|उन्होंने यह भी कहा कि नक्सलियों का सहयोग लेने वाले प्रत्याशियों पर कार्रवाई होगी।|Hindi_F|other|6.933333
processed_hi_f_education_02687.wav|उन्होंने विभिन्न विषयों में कई पुस्तकें लिखी हैं जो उनके गहरे और व्यापक ज्ञान की परिचायक हैं।|Hindi_F|other|7.615771
processed_hi_f_education_00549.wav|यूपी के ईटीवी के कुछ साथियों के पास जो मैसेज चैनल के वरिष्ठों की तरफ से भेजा गया है, वह इस प्रकार है ।|Hindi_F|other|8.900000
processed_hi_f_education_01736.wav|सुबह पड़ी हल्की फुहारें भी इनके चेहरे पर किसी प्रकार का कोई स्मित नहीं ला पातीं।|Hindi_F|other|7.348750
processed_hi_f_education_00841.wav|फ़्रान्स के तत्कालीन राष्ट्रपति ने एक संदेश में इमाम ख़ुमैनी से कहा कि वे हर प्रकार की राजनैतिक गतिविधि से दूर रहें।|Hindi_F|other|8.858042
processed_hi_f_education_01787.wav|प्रिया ने रंजन के प्रस्ताव को बड़ी शांतिपूर्वक सुना और न तो इस प्रस्ताव से भड़की और न ही किसी प्रकार की उत्सुकता दिखाई।|Hindi_F|other|9.300000
processed_hi_f_education_02706.wav|अगर आप वास्तविकता में दुस्वप्नों से बचना चाहती है तो इसके लिए आपको अपनी आदतों में कुछ बदलाव लाना होगा।|Hindi_F|other|9.531417
processed_hi_f_education_01252.wav|उन्होंने यह भी कहा कि परीक्षा की स्ट्रैटजी अपने हिसाब से बनानी चाहिए।|Hindi_F|other|6.756625
processed_hi_f_politics_02006.wav|उम्मीद है कि जानवर इंसानों की बस्ती में दखल नहीं देंगे|Hindi_F|other|4.224000
processed_hi_f_education_01660.wav|सेंट्रल लॉन में राष्ट्रपति भवन के मालियों के कौशल और कारीगरी को दर्शाने वाले शानदार डिजायन वाले फूलों के गलीचे दिखाई देंगे।|Hindi_F|other|9.700000
processed_hi_f_education_02572.wav|पूर्वी चंपारण के रक्सौल में सोमवार को विभिन्न परीक्षा केंद्रों पर मैट्रिक परीक्षार्थियों ने जमकर हंगामा किया।|Hindi_F|other|8.300000
processed_hi_f_education_01135.wav|कुछ लोगों का यह भी मत है कि वक्फ बोर्ड वह जमीन ले ले और उस पर कोई शिक्षण संस्थान बना दे।|Hindi_F|other|7.987292
processed_hi_f_general_02457.wav|एंटीका स्टांपेरिया आर्मेना खोलने के बाद वह पुस्तकों की कला को समर्पित एक सांस्कृतिक केंद्र बना रहे हैं।|Hindi_F|other|8.672000
processed_hi_f_health_00368.wav|बुरी तरह से जख्मी पप्पू को वह लोग अस्पताल में ले गए, जहां देर रात उसकी मौत हो गई|Hindi_F|other|6.272000
processed_hi_f_education_02024.wav|एवरेस्ट फतह करने वाली पहली भारतीय महिला बछेंद्री पाल ने प्रेमलता को प्रशिक्षण दिया था।|Hindi_F|other|7.186208
processed_hi_f_general_01103.wav| इंटरनेट के दौर में पर्दानशीं भी बेपर्दा हो सकते हैं।|Hindi_F|other|4.800000
processed_hi_f_general_02117.wav|ईद पर पहनी साड़ी तो ट्रोलिंग का शिकार हो गईं प्रेग्नेंट सोहा अली खान।|Hindi_F|other|5.200000
processed_hi_f_general_02440.wav|वैसे तो सास्यूर के सिद्धांत के आधार पर भाषा की संरचना और अर्थ निर्माण की प्रक्रियाओं को अलग करके चला जाता है।|Hindi_F|other|9.100000
processed_hi_f_education_02451.wav|इस अवसर पर लीग के महासचिव बक्शी चंद जसवाल ने कहा कि लीग किसी भी प्रकार के अहिंसक कदम के खिलाफ है।|Hindi_F|other|9.659125
processed_hi_f_general_02906.wav|मैं अंतर्ध्यान होने से पहले तुम्हारे ही दर्शन को व्याकुल था।|Hindi_F|other|5.152000
processed_hi_f_general_03183.wav|यह कलाकार किताबों की जिल्दों के ऊपर पशुपक्षियों या प्राकृतिक दृश्यों के चित्र बनाया करते थे।|Hindi_F|other|7.445333
processed_hi_f_general_00845.wav|नहर के भरने से नहर के टूटने की आशंका बनी रहती है।|Hindi_F|other|4.629333
processed_hi_f_books_05354.wav|अलग करने की विविध पद्धतियों का उपयोग करके धातुओं का उनके अयस्कों से निष्कर्षण करते हैं।|Hindi_F|other|8.597333
processed_hi_f_health_02324.wav|सरकार के थिंक टैक नीति आयोग ने नए खनिज विकास एवं नियमन अधिनियम की वकालत की है|Hindi_F|other|7.402667
processed_hi_f_general_00017.wav|इंदिरा गांधी नेशनल स्टेडियम में राष्ट्रमंडल खेलों के दौरान जिम्नास्टिक, रेसलिंग और साइकिलिंग की स्पर्धाएं हुई थीं।|Hindi_F|other|8.661333
processed_hi_f_politics_02343.wav|एक स्थानीय अख्बार के अनुसार अनुष्का के कुछ पड़ोसियों ने उन्हें शादी का निमंत्रण मिलने की बात कही है|Hindi_F|other|7.648000
processed_hi_f_health_01563.wav|पूरी जिंदगी ऐसी हो गई है कि कोई उस पर थूंके भी नहीं|Hindi_F|other|4.629333
processed_hi_f_education_02664.wav|इसी दौर में ललित शर्मा, सुदर्शन तथा प्रवेश मौंटी ने भी राष्ट्रीय प्रशिक्षण शिविरों में जगह पाई।|Hindi_F|other|7.871187
processed_hi_f_other_00305.wav|रंगोली के चारों तरफ देवता व देवालु व खुंद अपने अस्त्रों व शस्त्रों के साथ झूमते रहे।|Hindi_F|other|7.925333
processed_hi_f_general_00898.wav|समाज के उपेक्षित श्रमिक वर्ग को सुंदर और सटीक बिम्बों के माध्यम से दर्शाते हुए कवि उनके औचित्य पर भी प्रकाश डालता है।|Hindi_F|other|10.048000
processed_hi_f_other_02365.wav|राजा ने उस व्यक्ति से कहा कि वह सीमूर्ग़ को उसके पास लेकर आए।|Hindi_F|other|7.072000
processed_hi_f_other_05338.wav|कोर्ट ने इस मामले में उमेश भारद्वाज, पद्मेंद्र राजपूत और राजकुमार चौमल को दोषी माना था।|Hindi_F|other|7.477333
processed_hi_f_health_00049.wav|करण जौहर कार्गिल गर्ल गुंजन सक्सेना की जिंदगी पर आधारित फिल्म लेकर आ रहे हैं|Hindi_F|other|6.400000
processed_hi_f_books_04616.wav|इसके अतिरिक्त उन्होंने यूनेस्को में ब्रैल समस्याओं पर भारत का प्रतिनिधित्व किया।|Hindi_F|other|6.229333
processed_hi_f_weather_02327.wav|अतः उन घटनाओं का निरीक्षण करने के लिए हम वहाँ उपस्थित नहीं होते हैं और उन घटनाओं को दोहराया भी नहीं जा सकता।|Hindi_F|other|9.216000
processed_hi_f_other_02505.wav|इसी उधेड़बुन के चलते सच्चाई जानते हुए भी उसने कल शाम को लक्ष्मा को वास्तविकता नहीं बताई।|Hindi_F|other|7.300000
processed_hi_f_education_00577.wav|सिंह द्वारा बनाए गए हड्डियों के कई रेखाचित्र पटियाला स्थित मेडिकल कालेज के एनाटॉमी म्यूजियम में रखे हैं।|Hindi_F|other|9.926167
processed_hi_f_general_01065.wav|कहा जाता है भगवान शिव को कर्पूर की सुगंध बहुत प्रिय है।|Hindi_F|other|5.056000
processed_hi_f_education_01833.wav|बाबू रामधियान सिंह के इकलौते कुलदीपक पप्पू सिंह ने अपने ज्ञान का पिटारा खोला।|Hindi_F|other|5.723354
processed_hi_f_education_01400.wav|सिंह ने कहा कि राज्य में खनिजों के उत्खनन और अनुसंधान की व्यापक संभावनाएं हैं|Hindi_F|other|7.200000
processed_hi_f_education_02450.wav|हालांकि बाद में डीएसपी मनोज जम्वाल की सख्ती के बाद हेड कांस्टेबल का मेडिकल करवाया गया।|Hindi_F|other|7.998896
processed_hi_f_education_02592.wav|तरणताल में अपने तैराकी कौशल का कमाल दिखाते हुए अमेरिका के माइकल फेल्प्स मिसाल बन गए हैं।|Hindi_F|other|8.100000
processed_hi_f_education_00242.wav|आप अपनी बुद्धि और विवेक से मुश्किल से मुश्किल कार्यों को अच्छी तरह से पूरा करेंगे ।|Hindi_F|other|6.400000
processed_hi_f_health_02420.wav|अपने इस सम्मान से गद्गद हरीश शर्मा ने उपस्थित जनसभा से वादा किया कि वे इस सम्मान का अहसान जिंदगी भर नहीं उतार सकेंगे|Hindi_F|other|9.920000
processed_hi_f_other_00201.wav|इस दौरान उन्होंने ब्रोकहाउस संग मिलकर न्यूट्रॉन स्कैटरिंग पर लगभग उत्कृष्ट शोध पत्र तैयार किए थे।|Hindi_F|other|9.450667
processed_hi_f_general_00666.wav|इस सेक्टर में जॉब की बहुत संभावनाएं हैं, फिर चाहे वह इंटरनेट सिक्यॉरिटी से रिलेटेड कोई कोर्स हो या एथिकल हैकिंग।|Hindi_F|other|9.173333
processed_hi_f_other_02590.wav|आदित्य से ब्रेकअप के बाद वे  सुमन के साथ काफी करीब हो गए थे।|Hindi_F|other|5.482667
processed_hi_f_health_01743.wav|दुष्मंता चमीरा बाएं टखने में चोट के कारण अब वह भी बाहर हो गए हैं|Hindi_F|other|6.144000
processed_hi_f_health_02691.wav|खबर के अनुसार ऑनलाइन फीचर पर क्लिक करते ही एक प्रश्नावली खुलेगी, जिसके आधार पर लोग अवसाद का पता लगा सकेंगे|Hindi_F|other|9.621333
processed_hi_f_general_02156.wav|अरमान गायक व संगीत निर्देशक डब्बू मलिक के बटे और मशहूर संगीत निर्देशक अनु मलिक के भतीजे हैं।|Hindi_F|other|8.693333
processed_hi_f_general_02976.wav|और तत्क्षण उसे लपकने को यहां का मीडिया तैयार ही बैठा रहता है।|Hindi_F|other|5.300000
processed_hi_f_politics_02607.wav|हेजल ने सीधे कहा कि बिना पति के मैं कैसे प्रेग्नेंट हो जाउंगी कोई बताए मुझे?|Hindi_F|other|6.133333
processed_hi_f_education_02068.wav|खांडल ने रणथंभोर परिधि में रहने वाली आखेटी जनजातियों को आजीविका के विकल्प तलाशने का प्रशिक्षण दिया है।|Hindi_F|other|8.846438
processed_hi_f_general_00673.wav|यहाँ अधिकतर बलती भाषा बोली जाती है जो लद्दाख़ी भाषा के क़रीब है और अक्सर तिब्बती भाषा की उपभाषा समझी जाती है।|Hindi_F|other|9.578667
processed_hi_f_general_00441.wav|लोग मोबाइल डिस्चार्ज होने या इंटरनेट की समस्या से यहां नहीं जूझेंगे।|Hindi_F|other|6.101333
processed_hi_f_education_00728.wav|इस दंगल में दो प्रकार से कुश्तियों का आयोजन किया गया।|Hindi_F|other|5.003521
processed_hi_f_health_02847.wav|अधिकारियों का अनुमान है कि सिच्वान प्रांत में कम से कम पांच हजार लोगों की मौत हुई है|Hindi_F|other|6.933333
processed_hi_f_education_01385.wav|वह बताता है कि उसका हुस्न नामक भाई किस प्रकार से यूसुफ़ का हो गया ।|Hindi_F|other|6.141312
processed_hi_f_general_02657.wav|भूंतर पुल के सामान्य यातायात के लिए खुल जाने से लोगों ने राहत की सांस ली है।|Hindi_F|other|6.624000
processed_hi_f_general_00469.wav|संगीतकार सुलेमान मर्चेंट ने अब एक ट्वीट करके कन्फर्म किया है कि वो इस फिल्म का संगीत दे रहे हैं।|Hindi_F|other|7.968000
processed_hi_f_general_01600.wav|संस्कृत भाषा में मूर्छा का अर्थ होता है सभी मानसिक गतिविधियों के निलंबन की अवस्था।|Hindi_F|other|6.922667
processed_hi_f_general_01516.wav|उसके जूते भी नक्क़ाशीदार हैं तथा उसके वस्त्र कस्तूरी रंग से रंगे हुए हैं जिनमें सोने का बॉर्डर है।|Hindi_F|other|8.200000
processed_hi_f_education_00384.wav|चन्दौसी के कस्तूरबा बालिका सिलाई प्रशिक्षण केंद्र पर प्रशिक्षण प्राप्त करने वाली बालिकाओं को प्रमाण पत्र वितरित किए गए।|Hindi_F|other|9.100000
processed_hi_f_education_02426.wav|महिलाओं के लिए हैंडीक्राफ्ट्स प्रशिक्षण केंद्र खोला तो उसमें आजम खान ने कूड़ा भरवा दिया।|Hindi_F|other|7.882792
processed_hi_f_education_02725.wav|पिछले वर्ष भी बोर्ड ने कई परीक्षा केंद्रों की परीक्षाओं का वीडियो कॉन्फ्रेंन्सिंग किया था।|Hindi_F|other|6.400000
processed_hi_f_health_00864.wav|नगर निगम के ज्वांइट कमिश्नर गगनदीप सिंह ने बताया कि स्वच्छता सर्वेक्षण को लेकर नगर निगम ने काफी काम किया है|Hindi_F|other|8.437333
processed_hi_f_education_01335.wav|देश की किसी राजकीय संस्था के बारे में जानकारी देने के बजाय कार्टून, पोस्टर, नारेबाजी उन्हें मौलिक ज्ञान लगता है।|Hindi_F|other|9.322437
processed_hi_f_weather_00455.wav|धूप सुगंधित होने से मन में पॉजिटिव विचारों को उत्पन्न करती है तथा वातावरण को शुद्ध व सुगन्धित बनाता है|Hindi_F|other|9.770667
processed_hi_f_general_01419.wav|साहित्यिकता और संवेदनाओं से लबरेज इस ब्लॉग में वैचारिकता एक छौंके के समान विद्यमान है।|Hindi_F|other|7.872000
processed_hi_f_general_00972.wav|दक्षिण भारत में मध्वाचार्य को मारुति का अवतार माना जाता है।|Hindi_F|other|4.768000
processed_hi_f_health_02742.wav|गौरतलब है कि पिछले महीने क्वींसलैंड के ही एक चिकित्सक तारिक कमलेह को इस्लामिक स्टेट के एक वीडियो में देखा गया था|Hindi_F|other|9.920000
processed_hi_f_health_02474.wav|ऐसा आरोप है कि प्राइवेट स्पांसरों ने काले धन की मदद से इस टूर्नामेंट को आर्थिक मदद पहुंचाई है|Hindi_F|other|7.600000
processed_hi_f_health_02618.wav|साधु ने कहा तुम निश्चिंत हो जाओ, तुम्हारा धन कहीं नहीं जाएगा|Hindi_F|other|5.088000
processed_hi_f_health_02401.wav|देश स्वच्छता के नक्शे पर कितना स्वच्छ हो सका यह सवाल अपनी जगह है|Hindi_F|other|6.037333
processed_hi_f_education_01752.wav|शहीद बहिश्ती इस प्रकार से युवाओं को कुरआन के संदेश से परिचित कराना चाहते थे।|Hindi_F|other|7.221042
processed_hi_f_health_00598.wav|जावेद के परिवार में उर्दु का अलग ही महत्व है उनके खून में ही शायरी और उर्दु बसा हुआ है|Hindi_F|other|7.072000
processed_hi_f_other_02461.wav|देखिये आपकी आंखें बेहद खूबसूरत इजिप्शियन महिला से कम नहीं लग रही हैं।|Hindi_F|other|6.261333
processed_hi_f_education_00654.wav|ऐतिहासिक जीत दर्ज करने वाली ट्रुडू की पार्टी नैतिकता में चूक और अन्य विवादों के चलते पहले से ही निशाने पर है।|Hindi_F|other|9.334042
processed_hi_f_general_01341.wav|सर जगदीश चंद्र बोस और हरगोविंद खुराना से लेकर सत्येंद्र नाथ बोस जैसे वैज्ञानिक भारत के गौरव हैं।|Hindi_F|other|8.928000
processed_hi_f_health_00179.wav|ज्वाइंट कमिश्नर महेश कुमार तथा ज्वाइंट कमिश्नर वाई एस गुप्ता की देखरेख में स्वच्छता अभियान चलाया गया|Hindi_F|other|7.626667
processed_hi_f_health_01373.wav|लेकिन आज हम आपको बॉलीवुड स्टार्स के ऐसे हमशक्लों से मिलवाने जा रहे हैं, जिन्हें देखकर आपके दिमाग की बत्ती गुल हो जाएगी|Hindi_F|other|9.386667
processed_hi_f_other_02002.wav|श्री गडकरी ने कहा कि हल्दिया से फरक्का के बीच नदी सूचना प्रणाली के पहले चरण का उद्घाटन हो चुका है।|Hindi_F|other|8.266667
processed_hi_f_health_00311.wav|ऐसा करने से आपके गुस्से में कमीं आएगी और आपका दिमाग शांत होगा इसलिए शरद पूर्णिमा के दिन इस उपाय को अवश्य करें|Hindi_F|other|8.554667
processed_hi_f_general_01940.wav|एक वर्ग के तुष्टीकरण और बहुसंख्यक समाज की उपेक्षा की नीति से सामाजिक तानेबाने को गहरी क्षति पहुँची है।|Hindi_F|other|9.088000
processed_hi_f_health_02114.wav|प्रवक्ता सुतोपो  ने बताया कि तीन लोगों की मौत कंक्रीट के स्लैब गिरने की वजह से हुई|Hindi_F|other|7.093333
processed_hi_f_health_00695.wav|उन्होंने वहां बाबा साहेब अंबेडकर की एक प्रतिमा को पुष्पांजलि अर्पित की और स्वच्छता अभियान में भाग लिया|Hindi_F|other|7.800000
processed_hi_f_education_02330.wav|संसाधिका श्रीमती इंदिरा सिंह ने अपठित गद्यांश पर अपने ज्ञान को वितरित किया।|Hindi_F|other|8.416854
processed_hi_f_health_02052.wav|फोन के डिस्प्ले के अंदर लेजर के जरिए होल किया जाता है और इसमें सेल्फी कैमरा प्लेस किया जाता है|Hindi_F|other|7.093333
processed_hi_f_health_01068.wav|इस हादसे में पांच नागरिकों की मौत हो गई, जबकि चार अन्यों को बचा लिया गया|Hindi_F|other|6.144000
processed_hi_f_health_00669.wav|गांव मोहब्ताबाद के पास कार की टक्कर लगने से गैस एजेंसी के कर्मचारी की मौत हो गई|Hindi_F|other|6.826667
processed_hi_f_health_00745.wav|जहां पर वर्ग की समस्या नहीं है वहां पर आप वर्ग के हिसाब से उसका इलाज करेंगे तो रिजल्ट्स नहीं आने वाले|Hindi_F|other|8.053333
processed_hi_f_other_04273.wav|हिंद महासागर क्षेत्र में बसा मालदीव जैसा सामरिक महत्व वाला देश दूर ही नहीं गया बल्कि तल्खियां भी आईं।|Hindi_F|other|8.600000
processed_hi_f_education_00478.wav|बोर्ड एप्लिकेशंस को छांटने के बाद अब जल्द ही परीक्षा के एडमिट कार्ड जारी करने वाला है।|Hindi_F|other|7.900000
processed_hi_f_education_01256.wav|अपनी मासूम अर्धांगिनी के विषय में उन्हें सच में कोई ज्ञान नहीं था ।|Hindi_F|other|5.100000
processed_hi_f_education_01319.wav|इसके अलावा कंपनी ने 'डिजिटल अनलॉक्ड' नाम से एक प्रशिक्षण कार्यक्रम पेश किया है।|Hindi_F|other|7.058500
processed_hi_f_education_01096.wav|आब्जर्वर परीक्षा कक्षों में निरीक्षण की बजाय केंद्र अधीक्षक के पास बैठकर गप्पें मारते हैं।|Hindi_F|other|7.186208
processed_hi_f_weather_03388.wav|इस प्रकार मराठों ने मालवा और बुंदेलखंड में अपना वर्चस्व स्थापित किया ।|Hindi_F|other|5.173333
processed_hi_f_education_01056.wav|दोनों का अपमान मेरी कल्पना में भी नहीं हो सकता किन्तु मेरा स्वभाव विश्वासों और मान्यताओं के अंधत्व पर व्यंग्योक्ति करने का रहा है।|Hindi_F|other|9.775229
processed_hi_f_general_01454.wav|यह विशिष्ट प्रतिक्रिया वीडियो को कैप्चर करता है जो खेल मैचों या संगीत कार्यक्रमों के लाइव प्रसारण के साथ थोड़ा आसान होता है।|Hindi_F|other|10.026667
processed_hi_f_general_01505.wav|असम में ब्रह्मपुत्र अनेक धराओं में बहकर एक गुम्फित नदी के रूप में बहती है तथा बहुत से नदीय द्वीपों का निर्माण करती है।|Hindi_F|other|10.016000
processed_hi_f_education_01275.wav|पहली परीक्षा के अनुभव से कंपनी सेक्रेटरी की एक्जीक्यूटिव और फाइनल परीक्षा की तैयारी का भी तरीका पता लग गया है।|Hindi_F|other|8.370417
processed_hi_f_education_00326.wav|मई के लिए परीक्षा की प्रक्रिया मार्च के दूसरे हफ्ते से शुरू होगी, जून के पहले हफ्ते में नतीजे घोषित होंगे ।|Hindi_F|other|8.440083
processed_hi_f_general_02718.wav|महाराष्ट्र धर्म का तत्कालीन सामाजिक विचारधारा पर बहुत गहरा प्रभाव पङा।|Hindi_F|other|5.300000
processed_hi_f_education_00528.wav|चूंकि मेट्रो की फ्रीक्वेंसी बहुत तेज है लिहाजा बसों में किसी प्रकार लद जाने की जल्दबाजी नहीं दिखती।|Hindi_F|other|9.090229
processed_hi_f_health_02225.wav|इसी मानसिक असंतुलन की अवस्था में भीड़ ने उन दोनों भाइयों की वास्तविकता जाने बग़ैर उन्हें मौत के घाट उतार दिया|Hindi_F|other|8.832000
processed_hi_f_general_00632.wav|मेरे प्राप्तांक मुझे ईमेल के द्वारा भेजने के लिए बताया गया था परंतु अभी तक प्राप्तांक का ईमेल प्राप्त नहीँ हुआ है।|Hindi_F|other|8.500000
processed_hi_f_general_00993.wav| सानिया प्रेग्नेंसी की वजह से दो साल नहीं खेल पाई थीं।|Hindi_F|other|4.789333
processed_hi_f_education_00698.wav|इसके अलावा परीक्षा के कुछ दिन पहले छुट्टी वाले दिन भी बच्चों की एक्स्ट्रा क्लास रखी जाती हैं।|Hindi_F|other|7.464833
processed_hi_f_general_01243.wav|साथ ही रियो से लौटने के बाद साई के निदेशक इन्जेती श्रीनिवास ने एक रिपोर्ट तैयार की थी।|Hindi_F|other|7.434667
processed_hi_f_other_04898.wav|चारों सिग्नलों की टाइमिंग पिछले चौराहे से ट्रैफिक छूटने के हिसाब से सिन्क्रोनाइज की गई थी।|Hindi_F|other|7.413333
processed_hi_f_health_01239.wav|इससे पहले लॉस एंजेलिस में शूटिंग की एक घटना हुई थी, जिसमें एक रैपर निप्से हसल की मौत हो गई थी|Hindi_F|other|7.370667
processed_hi_f_health_02854.wav|बीकानेर के कोटगेट थाना क्षेत्र में रानी बाजार स्थित एक कारखाने के चौकीदार की संदिग्धावस्था में मौत हो गई|Hindi_F|other|9.098667
processed_hi_f_other_02570.wav|अल आलम टीवी चैनल की महिला पत्रकार दारीन फ़ज़्ल ने रिपोर्ट दी है कि सेना और आतंकियों के मध्य भीषण झड़पें हो रही हैं।|Hindi_F|other|9.482667
processed_hi_f_education_01439.wav|अनुभूति ने दो बार इसरो ज्वांइन करने के लिये परीक्षा दी और दूसरी बार उसे कामयाबी मिली।|Hindi_F|other|7.900000
processed_hi_f_general_03130.wav|कॉमन्वैल्थ के खेलों में बॉक्सरों में परमजीत समौता का नाम भी लिया जाता है।|Hindi_F|other|6.122667
processed_hi_f_education_00766.wav|एक सब्जी को यदि  वह एक प्रकार से न खाए तो उसे अलग तरीके से बनाएं।|Hindi_F|other|6.652146
processed_hi_f_general_03076.wav|उद्भ्रांत के काव्यसंसार में परंपरा भी है और वर्तमान समय के प्रश्न भी।|Hindi_F|other|6.800000
processed_hi_f_other_02427.wav|उन्होंने कहा कि आश्चर्य है कि भारतीय विदेशमंत्री ने उनसे वार्ता क्यों नहीं की।|Hindi_F|other|6.112000
processed_hi_f_health_02861.wav|अपनी इस प्रेगनेंसी डायरी को मैं साप्ताहिक तौर पर अपडेट करुँगी, कि हम दोनों के लिए मेरी गर्भावस्था का अनुभव कैसा है|Hindi_F|other|8.832000
processed_hi_f_general_02202.wav|यह विस्मरण स्वैच्छिक और उसी सांस्कृतिक परियोजना का अंग है जो नए तरीके से राष्ट्र की स्मृति गढ़ना चाहती है।|Hindi_F|other|8.700000
processed_hi_f_general_00830.wav|ट्विंकल सामाजिक मसलों और सोशल मीडिया पर भी काफी सक्रिय रहती हैं।|Hindi_F|other|5.152000
processed_hi_f_education_02275.wav|ऐसे ही मामले में पेशी पर गए दस्यु सरगना ज्ञान सिंह को लू ने चपेट में ले लिया।|Hindi_F|other|7.557729
processed_hi_f_education_02142.wav|इसी प्रकार व्लादिमीर पुतीन ने बल देकर कहा कि परमाणु समझौते को निरस्त करने का कोई कारण मौजूद नहीं है।|Hindi_F|other|8.900000
processed_hi_f_education_00099.wav|देश और विदेशों में आयोजित सैंकड़ों प्रतिष्ठित गोष्ठियों में उन्हें अपने अनुसंधान पत्र को पेश करने के लिए बुलाया गया ।|Hindi_F|other|8.672271
processed_hi_f_weather_03182.wav|मुगलों की सेवा में रत छत्रसाल जब शिवाजी महाराज से मिला तब उन्होंने उसे बुंदेलखंड में स्वतंत्र राज्य निर्माण करने की प्रेरणा दी । |Hindi_F|other|10.069333
processed_hi_f_health_02850.wav|उन्होंने कहा कि गोरखपुर में जिन मासूम बच्चों की मौत हुई, उनके मातापिता के बद्दुआओं का दुष्परिणाम है|Hindi_F|other|7.600000
processed_hi_f_health_02308.wav|एक अदने से कल्याण अधिकारी मानसिंह के तबादले के लिए सक्रिय रहने वाले मंत्री श्रीकांत शर्मा इसपर चुप क्यूँ हैं?|Hindi_F|other|8.500000
processed_hi_f_politics_01821.wav|सिपाही ने गोली चलाई भी तो सीधे ठुड्ढी पर जा लगी|Hindi_F|other|4.522667
processed_hi_f_health_02155.wav|वैसे आपको बता दें कि कपिल शो में सिंपल दिखने वालीं सुमोना असल जिंदगी में काफी स्टाइलिश और ग्लैमरस हैं|Hindi_F|other|8.200000
processed_hi_f_general_03108.wav|ग्राम्शी कहते हैं कि यांत्रिक विश्वदृष्टि ही निम्नवर्गों का धर्म हो जाता है।|Hindi_F|other|6.922667
processed_hi_f_health_00350.wav|बीसीसीआई ने पुष्टि की है कि पांड्या पीठ की चोट के कारण श्रृंखला से बाहर बैठेंगे|Hindi_F|other|6.848000
processed_hi_f_health_02798.wav|बीजेपी नेता कृष्णानन्द राय की मौत में आरोपी मुख़्तार ने कहा की मुझे बदनाम किया जा रहा है|Hindi_F|other|7.626667
processed_hi_f_education_01432.wav|उल्लेखनीय है कि इस प्रकार की वीडियो कॉन्फ्रेसिंग किसी गैर शासकीय संस्था द्वारा पहली बार की गई ।|Hindi_F|other|8.000000
processed_hi_f_general_00951.wav|विश्व के सबसे समृद्ध मंदिर की यात्रा बिना लड्डुओं के अधूरी है।|Hindi_F|other|5.834667
processed_hi_f_health_02782.wav|बगदाद में शुक्रवार तड़के अमेरिकी ड्रोन हमले में कुद्स फोर्स के प्रमुख सुलेमानी की मौत हो गई थी|Hindi_F|other|9.248000
processed_hi_f_education_00825.wav|बता दें कि उनकी पत्नि कानपुर मेडिकल कॉलेज में ही डॉक्टर हैं।|Hindi_F|other|4.771333
processed_hi_f_health_02669.wav|मैं देखूँगा कि इस साल में किसने कितना धन कमाया और कौनसी योग्यता प्राप्त की|Hindi_F|other|5.760000
processed_hi_f_finance_00926.wav|क्या वाकई रिज़र्व बैंक की सख़्ती के कारण बैंकों ने लोन देना बंद कर दिया है?|Hindi_F|other|6.106479
processed_hi_f_general_00334.wav|सरकार ने लूनर न्यू ईयर को सेलिब्रेट करने के लिए पूरे पन्ने का विज्ञापन दिया था, जिसमें मुर्गे को भौंकते हुए दिखाया गया था।|Hindi_F|other|9.200000
processed_hi_f_general_03107.wav|कॉलेज में अनुराग लड़कियों को इम्प्रैस करने के लिए रंगीन कपड़े भी पहनने लगे थे, जैसा कि आमतौर पर होता है।|Hindi_F|other|8.672000
processed_hi_f_general_00266.wav|मध्यप्रदेश सरकार ने पुश्तैनी खेल हॉकी के उत्थान के लिए मुकम्मल मैदान और दो एकेडमियां ग्वालियर और भोपाल खोलीं ।|Hindi_F|other|9.546667
processed_hi_f_general_01861.wav|एशियाई खेलों के आठवें दिन शनिवार को भारतीय पुरुष गोल्फ टीम ने रजत पदक पर कब्ज़ा किया|Hindi_F|other|8.138667
processed_hi_f_weather_00406.wav|कुछ लोगों का कहना है कि स्टेज पर लगे बल्बों की गर्मी से स्प्रे केमिकल में रिएक्शन हुआ जिस कारण यह हादसा हुआ|Hindi_F|other|9.400000
processed_hi_f_general_00091.wav| पवन कुमार ने गांव में खेल के प्रति रुझान बढ़ाने के लिए स्टूडेंट्स को रोजाना एक घंटे प्रैक्टिस कराना शुरू किया।|Hindi_F|other|8.586667
processed_hi_f_education_00501.wav|खीरे का ड्रिंक सभी प्रकार के पोषक तत्वों से भरपूर एक परफेक्ट एनर्जी ड्रिंक है।|Hindi_F|other|6.900000
processed_hi_f_politics_00990.wav|मलयालम फिल्म कुट्टी श्रांक सर्वश्रेष्ठ फिल्म समेत पांच पुरस्कारों पर अधिकार जमाने में कामयाब रही|Hindi_F|other|7.900000
processed_hi_f_health_01612.wav|इस डर से लोग अस्पतालों में अपना इलाज करवाने बड़ी संख्यां में पहुंच रहे हैं|Hindi_F|other|5.472000
processed_hi_f_education_01016.wav|इस प्रकार उक्त व्रत करते हुए पाँचवें वर्ष इसका उद्यापन करना चाहिए अन्यथा यह व्रत निष्फल हो जाता है।|Hindi_F|other|8.939312
processed_hi_f_general_00448.wav|पृथ्वी पर समग्र जलवायु परिस्थितियों में एक बड़ा परिवर्तन आया है और ग्लोबल वार्मिंग को इस परिवर्तन का कारण माना जाता है।|Hindi_F|other|9.800000
processed_hi_f_health_00498.wav|वहीं दूसरी ओर एक खुफिया एजेंसी ने दावा किया है कि प्योंग को किम जोंग ने मौत की सजा सुनाई है|Hindi_F|other|9.000000
processed_hi_f_other_04571.wav| ईच वन टीच वन कायर्क्रम से पढ़कर अंजुम सत्यवती कॉलेज और रोहित हंसराज कॉलेज में दाखिला लेने में कामयाब रहे हैं।|Hindi_F|other|8.757333
processed_hi_f_general_03051.wav|प्रत्येक प्राध्यापक को खाली पीरियड में गप्पें मारने की बजाए लाइब्रेरी में अध्ययन करना चाहिए।|Hindi_F|other|7.157333
processed_hi_f_general_01733.wav|इस पत्रिका की छपाई में उस समय उपलब्ध रंगीन प्रिटिंग की नवीनतम तकनीक का इस्तेमाल किया गया था।|Hindi_F|other|7.189333
processed_hi_f_education_00442.wav|अप्रेंटिस पदों पर उम्मीदवारों का चयन लिखित परीक्षा, इंटरव्यू राउंड और मेडिकल राउंड में पर्फॉर्मेंस के आधार पर किया जाएगा।|Hindi_F|other|9.752000
processed_hi_f_education_00638.wav|गौरतलब है कि इस वर्ष बोर्ड परीक्षा भी मार्च से शुरू हो रही हैं।|Hindi_F|other|5.978771
processed_hi_f_other_00074.wav|एक ताजे इंटरव्यू में ऐक्ट्रेस करिश्मा कपूर ने कहा कि वह यौन उत्पीड़न के इन आरोपों को सुनकर हैरान  रह गई थीं।|Hindi_F|other|9.300000
processed_hi_f_other_00210.wav|लेकिन चहल की घातक गेंदबाज़ी के कारण इंग्लैंड ने अपने आख़िरी आठ विकेट केवल आठ रन पर गँवा दिए।|Hindi_F|other|7.700000
processed_hi_f_education_02571.wav|शाहिद ने फिल्म में एक शराबी और गुस्सैल मेडिकल स्टूडेंट का किरदार निभाया है।|Hindi_F|other|5.572417
processed_hi_f_other_05235.wav|सरकार का ये भी मानना है कि भाडे के पत्थरबाजों को बातों से मनाना मुश्किल होगा।|Hindi_F|other|6.688000
processed_hi_f_other_02151.wav|उन्होंने कहा कि अभी तक कहीं से किसी अप्रिय घटना का समाचार नहीं है और स्थिति नियंत्रण में है।|Hindi_F|other|7.000000
processed_hi_f_education_00342.wav|फिर बिन्नी को 'आप 'से बर्खास्त करने के बाद अल्पमत में आए केजरीवाल ने किस नैतिकता के आधार पर यह फैसला लिया ?|Hindi_F|other|10.053875
processed_hi_f_education_01941.wav|तोमर ने वीडियो में कहा, 'जेएनयू कम्युनिस्टों का गढ़ है और हम इस प्रकार के गढ़ को सहन नहीं करेंगे।|Hindi_F|other|7.488062
processed_hi_f_general_00273.wav|द्रौपदी के चीरहरण के समय धार्मिक श्रेष्ठजनों का अधर्म के सम्मुख लज्जाजनक समर्पण इसका प्रमाण है।|Hindi_F|other|8.138667
processed_hi_f_education_00257.wav|कोलकाता के वेरिएबल एनर्जी साइक्लोट्रोन सेंटर में मेडिकल साइक्लोट्रॉन सुविधा साइक्लोन का परिचालन शुरू हो गया है ।|Hindi_F|other|9.484979
processed_hi_f_education_00159.wav|किशोर ने कहा कि ये व्यवस्था इसलिए की गई है कि परीक्षार्थी स्वच्छ और निष्पक्ष रूप से भयमुक्त माहौल में परीक्षा दे सके ।|Hindi_F|other|10.053875
processed_hi_f_health_01531.wav|प्रेस कॉन्फ़्रेंस में उन्होंने कहा कि उन्हें अभी और इलाज की ज़रूरत है और वे शनिवार को थेरेपी के लिए फिर जा रहे हैं|Hindi_F|other|9.354667
processed_hi_f_health_01003.wav|भारतीय ग्रन्थों में आयुर्वेद को चिकत्सा पद्धति का सबसे श्रेष्ठ साधन माना गया है|Hindi_F|other|7.114667
processed_hi_f_health_00854.wav|हमको शक है कि इसमें काला धन आया था इस वजह से ट्रांज़ैक्शन रोकने का फैसला लिया गया था|Hindi_F|other|7.466667
processed_hi_f_health_00728.wav|फरदीन खान के पिता और बॉलीवुड के दमदार एक्टर में से एक फिरोज खान को भी कैंसर ने नहीं बख्शा|Hindi_F|other|7.210667
processed_hi_f_general_00095.wav|ग्लास्गो में होने वाले कॉमनवेल्थ खेलों में भारत के फ़्री स्टाइल पहलवानों से मेडल की बहुत उम्मीदें हैं।|Hindi_F|other|8.970667
processed_hi_f_books_08942.wav|आम तौर पर शासक ऐसी परिस्थितियों से निपटने के लिए क़िलेबंद क्षेत्रों के भीतर ही विशाल अन्नागारों का निर्माण करवाते थे।|Hindi_F|other|8.700000
processed_hi_f_politics_01863.wav|बांग्लादेश के शकीब अल हसन और मुश्फिकुर रहीम ने वेलिंगटन में शुक्रवार को न्यूजीलैंड के खिलाफ पहले टेस्ट मैच में इतिहास रच दिया|Hindi_F|other|10.122667
processed_hi_f_health_02959.wav|आज हम आपको उनकी जयंती पर उनकी जिंदगी के कई ऐसे सिद्धांतों को बताने वाले हैं जो आपकी जिंदगी को बदल सकता है|Hindi_F|other|8.160000
processed_hi_f_education_00128.wav|आचार्य प्लुष ने शास्त्री की परीक्षा के पश्चात अपने दो मेधावी शिष्यों से उनके जीवनादर्शों के विषय में पूछा ।|Hindi_F|other|9.635917
processed_hi_f_health_02463.wav|लोगों के धार्मिक भावनाओं को आघात पहुचाने वाले असमाजिक तत्वों को किसी भी शर्त में बख्शा नही जाएगा|Hindi_F|other|7.936000
processed_hi_f_health_00880.wav|बॉलीवुड अभिनेता इमरान हाशमी का कहना है कि ऋषि कपूर रियल जिंदगी में गुस्सैल नहीं बल्कि बेहद स्वीट इंसान हैं|Hindi_F|other|8.949333
processed_hi_f_general_00601.wav|गुग्गा नवमी के दिन गुग्गावल पर यह खेल दिन भर चलता है।|Hindi_F|other|5.300000
processed_hi_f_education_02704.wav|ठीक उसी प्रकार से अगले कोने से भी एक तिरछी लाइन को लैश लाइन से मिला दें और अपनी आंखों को बैटविंग्ड शेप दें।|Hindi_F|other|9.900000
processed_hi_f_general_02387.wav|भारत में जाकिर पर मनी लॉन्ड्रिंग और आतंकवादी गतिविधियों को बढ़ावा देने का आरोप।|Hindi_F|other|6.944000
processed_hi_f_education_00831.wav|ट्रस्ट इस योजना का संचालन करेगा और मेडिकल इन्श्योरेंस की राशि भी अब ट्रस्ट ही देगा।|Hindi_F|other|6.675354
processed_hi_f_education_00860.wav|इन्होंने सेंट थॉमस परम्परा पर बात करते हुए कहा कि वे किसी भी प्रकार के बलपूर्वक धर्मांतरण के विरुद्ध है।|Hindi_F|other|8.405250
processed_hi_f_politics_02242.wav|पिछ्ली सदी में टाटा ने इतिहास पूरी तरह बदल दिया है|Hindi_F|other|4.512000
processed_hi_f_education_00343.wav|उन्होंने बताया कि इसी प्रकार जेविलिन थ्रो में नेहा कंसल ने कांस्य पदक पर कब्जा किया।|Hindi_F|other|7.604167
processed_hi_f_health_00792.wav|सुनाम बख्शीवाला रोड पर अज्ञात वाहन की टक्कर से एक्टिवा सवार एक व्यक्ति की मौत हो गई जबकि एक घायल हो गया है|Hindi_F|other|9.900000
processed_hi_f_education_00089.wav|कर्नाटक पब्लिक वर्क्स डिपार्टमेंट जल्द ही इस परीक्षा के कट ऑफ मार्क्स और फिर रिजल्ट को जारी करेगा |Hindi_F|other|9.264396
processed_hi_f_other_05199.wav|इसके साथ साथ हमें अपने कर्तव्यों का पालन प्रबल पुरूषार्थ से करने में पीछे नहीं हटना चाहिए।|Hindi_F|other|6.944000
processed_hi_f_general_00770.wav|वर्ल्ड कप का पहला मैच इंग्लैंड और साउथ अफ्रीका के बीच लंदन के केनिंग्टन ओवल स्टेडियम में खेला जा रहा है ।|Hindi_F|other|8.501333
processed_hi_f_general_02868.wav|तिलक माथे को शाँत रखता है और ऊर्जा के श्राव को रोकता है।|Hindi_F|other|5.952000
processed_hi_f_other_05271.wav|सेल के दौरान स्मार्ट बल्ब्स बैगपैक्स और किचन में इस्तेमाल होने वाली चीजों पर भी अच्छा डिस्काउंट मिल रहा है।|Hindi_F|other|8.032000
processed_hi_f_education_01705.wav|केडी शर्मा ने फलों व सब्जियों का प्रशिक्षण एवं मूल्य वृद्धि पर बातचीत की।|Hindi_F|other|5.700000
processed_hi_f_general_01569.wav|कला का प्रारूप या आकार निष्क्रमण की परिधि के आधार पर निश्चित नहीं होता।|Hindi_F|other|5.984000
processed_hi_f_health_00400.wav|यह उस मरहम का ही कमाल था जिससे युवक की उँगलियोँ का दर्द गायब सा होता जा रहा था|Hindi_F|other|7.776000
processed_hi_f_education_00087.wav|आध्यात्मिक शक्तियों और गुणों के स्रोत निराकार परमात्मा सर्व प्रकार की ऊर्जाओं के उद्गम एवं आकर्षण का केंद्र हैं ।|Hindi_F|other|10.077083
processed_hi_f_education_00331.wav|प्रशिक्षण प्राप्त मेंटर्स मूल्यांकन के लिए कमियों को दूर कराते हुए कॉलेजों को मूल्यांकन के लिए प्रेरित करेंगे|Hindi_F|other|9.090229
processed_hi_f_education_02555.wav|इसी प्रकार दुकान चलाने वाली महिला को साजिश कर्ता व अगौंध गांव के एक व्यक्ति का नाम भी पीड़िता ने लिया है।|Hindi_F|other|9.200000
processed_hi_f_health_01715.wav|रामनगर नेशनल हाइवे में कार के पेड़ से टकराने पर उसमे सवार चालक समेत चार लोगों की मौत हो गई|Hindi_F|other|8.426667
processed_hi_f_health_01832.wav|तनु का कहना है कि अनीता और प्रसाद ने उनको इतनी मानसिक पीड़ा दी कि वो जहर खाने पर मजबूर हो गईँ|Hindi_F|other|7.500000
processed_hi_f_other_05108.wav|रविवार को दुकान खोलने के दौरान ही दोनों व्यवसायियों में अनबन हुईऔर एक ने दूसरे व्यवसायी को गोली मार दी।|Hindi_F|other|8.181333
processed_hi_f_general_00762.wav|बनवारी लाल ने खिलाड़ियों के उज्ज्वल भविष्य की कामना करते हुए कोच व मिनी स्टेडियम बनवाने की सिफारिश करने का आश्वासन दिया l|Hindi_F|other|9.173333
processed_hi_f_health_00129.wav|सिंगन्ना को सीने पर दस गोलियां लगीं और कार्यकर्ता नचिका के साथ उनकी मौक़े पर मौत हो गई|Hindi_F|other|8.288000
processed_hi_f_education_00894.wav|इस प्रकार के स्कूल चिह्नित करने की दिशा में काम शुरू हो गया है।|Hindi_F|other|5.549188
processed_hi_f_health_00817.wav|नोटबंदी के झटके ने उनके पुश्तैनी कारोबार को जबरदस्त चोट पहुंचाई|Hindi_F|other|5.589333
processed_hi_f_health_00737.wav|लेकिन इस बीच एक तीर्थयात्री की नेपाल के हिल्स में मौत हो गई|Hindi_F|other|5.194667
processed_hi_f_other_04874.wav|जहां संघ के तमाम बड़े लोगों के साथ 'सुरेश सोनी' को भी प्रचारकों की बैठको में पहुंचना है।|Hindi_F|other|7.946667
processed_hi_f_other_00241.wav|रेलों के साथ ही इस ठंड में रोडवेज बसों का सफर भी ठंडा पड़ गया है।|Hindi_F|other|5.994667
processed_hi_f_general_02052.wav|मैंने सोचा कि जब उनका राष्ट्रगान गाया जाएगा तो मैं भी हिस्सा बनूंगा।|Hindi_F|other|5.685333
processed_hi_f_health_02665.wav|नीरज प्रजापति की राँची में इलाज के दौरान मृत्यु हो गई|Hindi_F|other|4.500000
processed_hi_f_other_02302.wav|पार्टी ने वल्तोहा के बयान को निंदनीय और शर्मनाक करार दिया है।|Hindi_F|other|5.738667
processed_hi_f_general_02911.wav|नरेश मेहता अपने उपन्यासों के द्वारा समाज मे नारी की स्थिति का भी मर्मंभेदी चित्रण प्रस्तुत करते हैं।|Hindi_F|other|8.000000
processed_hi_f_education_00870.wav|उनसे हुई एक्सक्लूसिव बातचीत में उन्होंने आलिया भट्ट, विकी कौशल के बारे में कुछ बातें कहीं।|Hindi_F|other|6.700000
processed_hi_f_education_01378.wav|परीक्षार्थियों को परीक्षा कक्ष में ही बॉल प्वॉइंट पेन मुहैया कराए जाएंगे।|Hindi_F|other|5.862667
processed_hi_f_education_00791.wav|नवंबर माह में आयोजित की जाने वाली प्रैक्टिकल परीक्षा के लिए धर्मशाला सेंटर को परीक्षा सेंटर बनाया गया है।|Hindi_F|other|7.894417
processed_hi_f_books_01283.wav|पृथ्वी उसके समीप के सभी पिंडों को गुरुत्वीय बल से अपनी ओर आकर्षित करती है।|Hindi_F|other|5.578667
processed_hi_f_health_01988.wav|आदिम जाति कल्याण विभाग द्वारा प्रत्येक जिले से पुजारी बनने के इच्छुक दलितों से आवेदन भी लिए जा रहे हैं|Hindi_F|other|7.754667
processed_hi_f_health_00348.wav|दृष्टि दोषों के निवारण हेतु भी लेंस लगे चश्मों का प्रयोग किया जाता है|Hindi_F|other|5.344000
processed_hi_f_education_01707.wav|इस परीक्षा के बाद उम्मीदवारों को डिक्टेशन टेस्ट और पैराग्राफ रीडिंग करना होगा।|Hindi_F|other|5.595646
processed_hi_f_health_02732.wav|इस बीच, बृजेंद्र ने आशा के शव को हिलाकर उसकी मौत की तस्दीक की और फिर खुद को भी गोली मार ली|Hindi_F|other|8.480000
processed_hi_f_education_00544.wav|प्राचार्य तेजप्रकाश गोयल व हरियाणा ज्ञान विज्ञान समिति के जिला अध्यख्श मदनपाल छौक्कर ने विजेताओं को इनाम बांटे।|Hindi_F|other|9.000000
processed_hi_f_education_02346.wav|बोर्ड परीक्षा में पास होने के लिए अनपढ़ों के लिए सुनहरा अवसर है।|Hindi_F|other|5.026750
processed_hi_f_general_00450.wav|कार्यक्रम का प्रारंभ अतिथियों के द्वारा दीप प्रज्वलन एवम भारत माता के चित्र पर पुष्पार्पण से हुआ।|Hindi_F|other|7.573333
processed_hi_f_education_01966.wav|इससे पहले संसार के कई शहरों में स्मॉग से मेडिकल इमर्जेंसी तक लग चुकी है।|Hindi_F|other|6.300000
processed_hi_f_other_02237.wav|उन्होंने सभी से  पेड़ लगाने का आह्वान किया तथा कहा कि अब उनकी मुहिम ग्रीन आगरा बनाने की है।|Hindi_F|other|8.000000
processed_hi_f_general_00080.wav|अगर इंटरनेट ब्रॉडबैंड नेटवर्क के माध्यम से प्राप्त हो रहा है, तो इसे ब्रॉडबैंड टेलीफोनी और ब्रॉडबैंड फोन कहते हैंl|Hindi_F|other|9.200000
processed_hi_f_general_00248.wav|इस एप की मदद से वेबपेज या इंटरनेट सर्फिंग की रिक्वेस्ट टेक्स्ट मैसेज के द्वारा सर्वर तक पहुंचाई जाती है ।|Hindi_F|other|8.160000
processed_hi_f_other_05112.wav|शेजवार ने कहा हमने निर्धारित प्रक्रिया के तहत टेंडर कराए और फिर जूता चप्पल खरीदी की गई।|Hindi_F|other|7.104000
processed_hi_f_other_02073.wav|बसपा प्रमुख मायावती पर निशाना साधते हुए मुलायम सिंह यादव ने कहा कि वह साम्प्रदायिक शक्तियों से हाथ मिला चुकी हैं।|Hindi_F|other|10.154667
processed_hi_f_general_00842.wav|बख्शो देवी की प्रतिभा निखारने के लिए उसे खेल छात्रावास में प्रवेश दिलाने की भी वकालत की गई।|Hindi_F|other|8.160000
processed_hi_f_general_01031.wav|बस शब्दों की निर्झरनी को बहाते रहो और अपने आप सुकून आता जाएगा, आता जाएगा बस आता जाएगा।|Hindi_F|other|9.322667
processed_hi_f_general_01991.wav|कमीनों और धूर्तों के साथ इसी कला का सर्वोत्कृष्ट नमूना है।|Hindi_F|other|4.906667
processed_hi_f_finance_01573.wav|इस मुद्रा से टांगों के पिछले निचले हिस्से की मांसपेशियों में खिंचाव पैदा होता है।|Hindi_F|other|5.973333
processed_hi_f_general_02320.wav|टेलेंट राउंड में जब प्रतियोगियों ने गीत व नृत्य से समा बांधा तो प्रशिक्षु नर्सों ने जमकर उनकी सराहना की।|Hindi_F|other|8.900000
processed_hi_f_education_02818.wav|एक वक्तव्य में मंत्री ने कहा कि हरियाणा के लोग चौटाला की मानसिकता को भली प्रकार से जानते हैं।|Hindi_F|other|7.500000
processed_hi_f_general_03134.wav|चीन में इंटरनेट के स्लैंग या भद्दी भाषा में भी नंबरों की ख़ास जगह है।|Hindi_F|other|5.578667
processed_hi_f_education_00659.wav|ऐसे में फॉर्मों की स्क्रूटनी के बाद ही कॉमन भर्ती परीक्षा के लिए प्रक्रिया शुरू की जा सकेगी।|Hindi_F|other|7.700000
processed_hi_f_general_00262.wav|विशेषकर वे भारत में मुस्लिम लीग तथा कम्युनिस्टों की विभेदकारी तथा रूस के प्रति उनकी भक्ति से सजग थे ।|Hindi_F|other|8.992000
processed_hi_f_finance_01507.wav|आयकर खाते सीज होने की खबर को सिद्धू ने बताया कोरी अफवाह।|Hindi_F|other|5.290667
processed_hi_f_general_02908.wav|कौड़िया चूना की सुर्खी से निर्मित मीनार और मूर्तियां बुंदेली लोक कला का सुंदर उदाहरण हैं।|Hindi_F|other|7.722667
processed_hi_f_general_02481.wav|भारतीय शिक्षा प्रणाली में मूल्यांकन शब्द परीक्षा, तनाव और दुश्चिंत से जुड़ा हुआ है।|Hindi_F|other|6.656000
processed_hi_f_education_01217.wav|बच्ची आशा की मेडिकल जांच करवाने के बाद चाइल्ड लाइन के सदस्यों ने आशा को चाइल्ड वेल्फेयर कमेटी अंबाला के समक्ष पेश किया।|Hindi_F|other|9.612687
processed_hi_f_health_02153.wav|हत्याओं को अंजाम देने के लिए चिसाको अपने पार्टनर्स को ड्रिंक्स में दवाइयों के साथ सायनाइड मिलाकर देती थी|Hindi_F|other|8.053333
processed_hi_f_health_00684.wav|इसके बाद ब्लड सर्कुलेशन रुकने और दम घुटने से व्यक्ति की मौत हो जाती है|Hindi_F|other|5.749333
processed_hi_f_other_00156.wav|उन्होंने कहा कि हल्द्वानी की जनता, विद्युत कटौती मुक्त होने के बावजूद भी आए दिन विद्युत कटौती से जूझ रही है।|Hindi_F|other|8.768000
processed_hi_f_general_00099.wav|अच्छी नींद लेने के लिए अच्छी किताबें पढ़ना या हल्का संगीत सुनना आपके लिए अच्छा रहता हैl|Hindi_F|other|7.500000
processed_hi_f_health_00189.wav|बीते दिनों चीन की नामचीन सोशल नेटवर्किंग एप्लीकेशन के साथ साथ एप्पल स्टोर में मौजूद तमाम एप्स पर वायरस का अटैक हुआ था |Hindi_F|other|10.048000
processed_hi_f_education_01476.wav|बोर्ड के सहायक सचिव मुंशीं राम व उनकी टीम ने जिला ऊना के विभिन्न परीक्षा केंद्रों में स्वयं दबिश दी।|Hindi_F|other|8.962521
processed_hi_f_general_00109.wav|जानेल मोने को भी उनके ग्रैमी नामांकित एल्बम डर्टी कम्प्यूटर के लिए उत्कृष्ट संगीत कलाकार का पुरस्कार मिला।|Hindi_F|other|10.100000
processed_hi_f_general_02758.wav|अमरजीत विभिन्न् जगह लगने वाले मेलों में अष्ट धातु की अंगूठी व खिलौने बेचने का काम करता है।|Hindi_F|other|7.584000
processed_hi_f_health_01188.wav|पत्नी नंदिनी पूजा साल्वी द्वारा छोड़कर जाने के कारण राम अपनी जिंदगी से और तंग आ चुका है|Hindi_F|other|7.082667
processed_hi_f_education_02752.wav|बंगाल तो एक प्रकार से मूर्छा की स्थिति में पहुंच गया था।|Hindi_F|other|4.700000
processed_hi_f_education_00900.wav|एक बार सब्मिट होने के बाद आवेदन पत्र में किसी भी प्रकार का कोई बदलाव नहीं किया जा सकेगा।|Hindi_F|other|7.000000
processed_hi_f_health_00688.wav|जिंदगी के सफर में ऐसे उद्देश्यों के प्रति मन में अटूट विश्वास होना जरूरी है|Hindi_F|other|6.272000
processed_hi_f_education_00618.wav|मेडिकल कॉलेज कोटा में स्वाइन फ्लू व डेंगू की जांच के लिए दो मशीनें आएंगी।|Hindi_F|other|6.303854
processed_hi_f_education_00606.wav|संचित ज्ञान ने संभव बना दिया है कि लुप्त चीजों को पुनःस्थापित करके जीवन चलता रहे।|Hindi_F|other|7.197813
processed_hi_f_health_01218.wav|लगातार शेरों की मौत के चलते भी यह प्रोजेक्ट अक़्सर चर्चा में रहा है|Hindi_F|other|6.389333
processed_hi_f_health_00267.wav|सानिया मिर्जा जिंदगी में आई सभी चुनौतियों के बावजूद वर्ल्ड चैंपियन बनीं|Hindi_F|other|5.472000
processed_hi_f_education_02357.wav|अब एक बार फिर येड्युरप्पा के सामने बहुमत साबित करने की परीक्षा है।|Hindi_F|other|5.862667
processed_hi_f_politics_02207.wav|हरियाणा की मुख्य संसदीय सचिव सुश्री शारदा राठौर ने आज वल्लभगढ़ शहर में विशेष सफाई अभियान का शुभारंभ किया|Hindi_F|other|9.920000
processed_hi_f_education_01892.wav|सीबीआई की नजर अब मुल्जिमों की ओर से निर्दोष होने सबंधी दलीलों की पड़ताल के साथ ही मेडिकल रिपोर्ट पर है।|Hindi_F|other|9.400000
processed_hi_f_health_01159.wav|फोरचूनर में सवार होकर आए बदमाशों ने स्कॉर्पियो के ड्राइवर को गोली मारी जिससे उसकी मौत हो गई|Hindi_F|other|7.800000
processed_hi_f_general_02388.wav|बताया जा रहा है कि मड़ैया पुलिस के द्वारा भीड़ को साइड करने के दौरान एक पुलिसकर्मी ने कुछ अपशब्दों का प्रयोग किया।|Hindi_F|other|9.088000
processed_hi_f_books_06013.wav|पहले शोधकर्त्ता एक समय पर एक या कुछ जीन के बारे में ही अध्ययन कर पाते थे।|Hindi_F|other|6.954667
processed_hi_f_education_00836.wav|शिक्षकों की परीक्षा लेकर जवाबदार अपनी जवाबदेही से बचने का आसान बहाना ढ़ूंढ़ रहे है।|Hindi_F|other|6.500000
processed_hi_f_other_02376.wav|रुद्रपुर के मिश्रौलिया में दुराचार का मामला प्रकाश में आया है।|Hindi_F|other|5.200000
processed_hi_f_general_00994.wav|डिस्क्लेमर ,न्यूज़ हिंदी रिलायंस इंडस्ट्रीज की कंपनी नेटवर्क मीडिया एंड इन्वेस्टमेंट लिमिटेड का हिस्सा है।|Hindi_F|other|7.509333
processed_hi_f_general_02659.wav|इनडोर स्टेडियम का डम्पिंग यार्ड में तब्दील हो जाना दुर्भाग्यपूर्ण एवं खेल प्रतिभाओं के साथ खिलवाड़ है।|Hindi_F|other|8.300000
processed_hi_f_books_04453.wav|एक कंघा लीजिए और इसके बीच के एक दाँते को छोड़कर सभी खुले स्थानों को बंद कर दीजिए।|Hindi_F|other|7.840000
processed_hi_f_education_01925.wav|लाजपत नगर में बने एक नामी नर्सिंग कॉलेज कैंपस के स्टाफ क्वॉर्टर में बुजुर्ग सास पर बहू ने केरोसिन तेल डालकर जला दिया।|Hindi_F|other|9.800000
processed_hi_f_education_02109.wav|जिससे ट्रेन के बक्सर पहुंचते ही रेल की मेडिकल टीम मुस्तैद थी।|Hindi_F|other|5.049958
processed_hi_f_books_03112.wav|निम्नलिखित क्रियाकलाप प्रदर्शित करता है कि किसी पदार्थ के दहन के लिए उसका ताप, उसके ज्वलन-ताप तक पहुँचना आवश्यक है।|Hindi_F|other|8.938667
processed_hi_f_books_01792.wav|वस्तुलेंस बड़े आकार व अधिक नाभ्यांतर वाले होते हैं, जिस कारण दूर की वस्तु से आनेवाला प्रकाश अधिक मात्रा में एकत्रित होता है।|Hindi_F|other|9.770667
processed_hi_f_health_01836.wav|केस सुलझाने के लिए खून के निशान और फ्रिंगर प्रिंट्स जांच के लिए फॉरेंसिक लैब भेजने की जरूरत जल्द ही खत्म हो सकती है|Hindi_F|other|7.900000
processed_hi_f_books_03964.wav|वहाँ पर घर्षण कम करने के लिए गतिशील पुर्जों के बीच वायु की गद्दी का उपयोग किया जाता है।|Hindi_F|other|7.829333
processed_hi_f_health_01806.wav|प्रियंका ने हाल ही में बताया था कि वह अपनी जिंदगी पर किताब लिखने जा रही हैं, जिसका टाइटल अनफिनिश्ड होगा|Hindi_F|other|8.298667
processed_hi_f_health_02989.wav|फ्लिंटॉफ के घुटने में अप्रैल में दक्षिण अफ्रीका में आयोजित आईपीएल के दौरान चोट लगी थी|Hindi_F|other|6.794667
processed_hi_f_other_02432.wav|सीतापुर के तम्बौर थाना क्षेत्र में पांच लोग शारदा नदी में डूब गए।|Hindi_F|other|6.112000
processed_hi_f_general_01181.wav|गूगल और फेसबुक भारत के सर्चिंग एवं सोशल नेटवर्किंग बाजार में अग्रणी कंपनियां हैं।|Hindi_F|other|6.538667
processed_hi_f_books_03995.wav|सर्पी घर्षण तब कार्य करना आरम्भ करता है जब कोई वस्तु किसी अन्य वस्तु पर सर्पी गति करती है।|Hindi_F|other|8.757333
processed_hi_f_general_02850.wav|वहां उन्होंने भारत में अक्षय ऊर्जा के क्षेत्र में मदद के लिहाज से टेस्ला की तकनीक में संभावनाएं तलाशीं।|Hindi_F|other|8.768000
processed_hi_f_books_01739.wav|नाभ्यांतर को आवश्यकता नुसार परिवर्तित करने की लेंस की क्षमता को समायोजन शक्ति कहते है।|Hindi_F|other|7.466667
processed_hi_f_other_05036.wav|तो इस सीज़न में पधारें और हमारे आउट्लेट्स पर अपने पसंदीदा कप के साथ आनंद उठाएं।|Hindi_F|other|7.146667
processed_hi_f_general_03052.wav|धर्म दीन प्राणियों का विलाप है बेरहम दुनिया का हृदय है और निष्प्राण परिस्थितियों का प्राण है।|Hindi_F|other|7.296000
processed_hi_f_health_00380.wav|जींस को देखने के बाद आप अपने दिमाग को यह समझाने पर मजबूर करेंगे कि ये वाकई में जींस ही है|Hindi_F|other|7.000000
processed_hi_f_education_01283.wav|एक प्रकार से कह सकते हैं कि बेयर ने मोदी का इंटरर्व्यू जंगल में जाकर लिया।|Hindi_F|other|5.398271
processed_hi_f_health_00387.wav|इंश्योरेंस कंपनी ने कंज्यूमर फोरम में अपना पक्ष रखते हुए कहा कि दलीप को पॉलिसी लेने से पहले ही डायबेटिज की बीमारी थी|Hindi_F|other|8.500000
processed_hi_f_education_02598.wav|टम्टा ने कहा कि सहकारी बैंक की परीक्षा का राज्य से बाहर होना परीक्षा की निष्पक्षता पर सवाल खड़े करता है।|Hindi_F|other|8.800000
processed_hi_f_education_01682.wav|जनरल मेडिकल प्रैक्टिशनर के तौर पर कार्य करने के दौरान एडम ने स्त्रियों के विरूद्ध यौन उत्पीड़न की वारदातों को अंजाम दिया।|Hindi_F|other|9.800000
processed_hi_f_education_02686.wav|नेसेसरी सेक्स का संबंध सेक्स को लेकर घटती उत्सुकता, ऑर्गैज़म और सेक्शुअल कौशल के बारे में बढ़िया फील करने से है।|Hindi_F|other|9.252771
processed_hi_f_health_00999.wav|जिला बाल कल्याण अधिकारी सज्जन सिंह ने बताया कि वर्कशॉप का रिस्पांस काफी सराहनीय हुआ|Hindi_F|other|7.093333
processed_hi_f_health_01548.wav|माता लक्ष्मी को धन की देवी माना जाता है इसलिए उनकी कृपा प्राप्ति का स्वप्न हर कोई देखता है|Hindi_F|other|7.680000
processed_hi_f_health_01488.wav|परिवार तो किसी परी की जादू की छङी की तरह है, जिसके जादू से जिंदगी की सभी बाधाएं और मुश्किलें छुमंतर हो जाती हैं|Hindi_F|other|9.386667
processed_hi_f_health_02979.wav|सामान्ये दिखने वाले बुखार के लक्षण डेंगू के लक्षण भी हो सकते हैं|Hindi_F|other|4.700000
processed_hi_f_books_08874.wav|ऐसा करने पर ये वस्तुएँ कभी भी तुम्हारे दुश्मनों तक नहीं पहुँचेंगी।|Hindi_F|other|4.885333
processed_hi_f_general_00308.wav|बताया जाता है कि फ्लाइट इंजीनियर विमान के फ्लाइट क्रू के सदस्य होते हैं।|Hindi_F|other|6.200000
processed_hi_f_education_00475.wav|वैश्वीकरण और वैश्वीकरण विरोधी शब्दों का प्रयोग कई प्रकार से किया जाता है।|Hindi_F|other|7.070104
processed_hi_f_general_03057.wav|इस नाटक के साथ ही रास कला मंच का एक सप्ताह का नाट्योत्सव संपन्न हो गया।|Hindi_F|other|6.378667
processed_hi_f_education_01149.wav|लेकिन उन लोगों को शायद ही इस बात की जानकारी हो कि मैं भी किसी मेडिकल इश्यू से जूझ सकती हूं।|Hindi_F|other|8.115000
processed_hi_f_education_02189.wav|अभिषेक बताते हैं कि वाइफ के मेडिकल टेस्ट के बाद डॉक्टर्स ने कहा कि ट्विंस हैं।|Hindi_F|other|5.967146
processed_hi_f_education_00627.wav|शक होने पर आदेश मेडिकल कॉलेज के सिक्युरिटी इंचार्ज कर्नल सिद्धू ने सेना और पुलिस को  जानकारी दी।|Hindi_F|other|8.200000
processed_hi_f_health_01562.wav|लड़की ने आकर बुजुर्ग को उठाया और पूछा ज्यादा चोट तो नहीं आई|Hindi_F|other|4.885333
processed_hi_f_health_00588.wav|शिशु रोग विशेषज्ञ डॉ विनिता अग्रवाल ने बताया कि नवजात की भी हर दिन स्पंजिंग होना चाहिए, मगर उसे साबुन या शैंपू नहीं लगाएं|Hindi_F|other|10.176000
processed_hi_f_general_00743.wav|शरणार्थी तो उसे ही माना जाएगा न जो अपनी जान और इज्ज़त बचाने के लिए बेबस होकर शरण लेने भारत आया है।|Hindi_F|other|8.100000
processed_hi_f_health_00742.wav|इसे प्रतिदिन सुबह पीने से खून की खराबी दूर होकर एक्जिमा ठीक होने लगता है|Hindi_F|other|6.165333
processed_hi_f_education_01334.wav|यदि मुझे अगले दो वर्षों तक हंगरी जैसा ही प्रशिक्षण मिलता है तो मैं निश्चित तौर पर ओलंपिक में पदक जीतूंगी ।|Hindi_F|other|8.200000
processed_hi_f_education_00020.wav|बोर्ड ने मॉडल प्रश्नपत्र के बदले पैटर्न और इस पैटर्न पर प्रश्नपत्रों की प्रिंटिंग आदि के कारण ही परीक्षा की तिथि बढ़ायी है।|Hindi_F|other|10.146750
processed_hi_f_general_01091.wav|पुष्पिता मुखर्जी एवं उनके दल द्वारा ओडिसी शास्त्रीय नृत्य तथा लोक गीत, संगीत प्रस्तुत किया गया।|Hindi_F|other|7.744000
processed_hi_f_health_01871.wav|अम्मां ने अपनी जिंदगी में देव साहब की हर फिल्म देखी थीं|Hindi_F|other|4.629333
processed_hi_f_education_01642.wav|पदों को भरने के लिए संस्थान अक्तूबर में सीआरपी पीओ एमटी परीक्षा का आयोजन करेगा।|Hindi_F|other|7.360354
processed_hi_f_education_00309.wav|पड़ोसी मुल्कों के साथ भी इसी प्रकार की ठोस व विश्वसनीय नीति बनाकर अमल करने की जरूरत है ।|Hindi_F|other|7.743479
processed_hi_f_education_00965.wav|ऐसे में शरीर और आदतों में आएं कुछ बदलाव इस बात का संकेत देते हैं कि अब आपको सेक्सोलॉजिस्ट से मिलने की जरूरत है।|Hindi_F|other|9.194729
processed_hi_f_health_00828.wav|वह उन दिनों प्लूरसी के इलाज के सिलसिले में किसी हेल्थ रिजॉर्ट पर गए हुए थे|Hindi_F|other|5.600000
processed_hi_f_education_01419.wav|इस प्रकार के इन्वॉलमेंट से उनके अंदर स्कूल जाने की इच्छा बढ़ेगी और वो अपनी पसंदीदा चीजें ले पाएंगे।|Hindi_F|other|8.927708
processed_hi_f_health_00986.wav|तहसील लेखपालों की तरफ से की गई अंधाधूंध फायरिंग में दो वकीलों की मौत हो गई और पांच अन्य लोग घायल हो गये|Hindi_F|other|8.693333
processed_hi_f_health_01248.wav|चिकित्सकों के अनुसार आजकल ओपीडी में आंखों की एलर्जी के मरीज बहुत ज्यादा तादाद में आ रहे हैं|Hindi_F|other|7.861333
processed_hi_f_education_01579.wav|सही मायनों में पुष्पांजलि हमारी श्रद्धा व उच्च जीवन मूल्यों की प्रतीक रही है।|Hindi_F|other|6.234187
processed_hi_f_education_02484.wav|किसी परीक्षा में एक दो बार फेल होने के बाद अच्छे अच्छों का हौसला टूट जाता है।|Hindi_F|other|6.524438
processed_hi_f_finance_01523.wav|उचित तो ये होगा की आप अपने मीटर की जाँच हर बार करें जब आप एक नया परीक्षण स्ट्रिप्स बॉक्स खोलें।|Hindi_F|other|8.554667
processed_hi_f_books_01971.wav|वे उस झंझा के समान हैं जो हल्की वस्तुओं के साथ भारी वस्तुओं को भी उड़ा ले जाती है।|Hindi_F|other|6.700000
processed_hi_f_education_02759.wav|जिससे कि मेरिट के हिसाब से चुने हुए विकल्पो में से किसी एक प्रशिक्षण संस्थान का आवंटन किया जा सके।|Hindi_F|other|8.149833
processed_hi_f_education_01368.wav|उसका स्थानांतरण कानपुर से वाराणसी में हुआ था और उसे चार हजार का इन्क्रिमेंट भी दिया गया था।|Hindi_F|other|8.138229
processed_hi_f_health_02686.wav|अल्वी ने कहा कि मौत से पहले फिजा को जान से मारने की धमकियां मिल रही थी|Hindi_F|other|5.621333
processed_hi_f_education_00803.wav|प्रवक्ताओं की मानें तो पंजाब में चिल्ड्रन भत्ता, मेडिकल भत्ता व अन्य भत्ते  दिए जाते हैं,जो हिमाचल प्रदेश  में नहीं दिए जाते।|Hindi_F|other|9.960979
processed_hi_f_education_01241.wav|इस प्रकार प्रदेश में जनवरी महीने में ठंड तो काफी रही, लेकिन पश्चिमी विक्षोभ अपनी सक्रियता नहीं बना सका।|Hindi_F|other|9.171500
processed_hi_f_health_02796.wav|इन धमाकों ने चंद लम्हों में ही दर्ज़नों मासूमों को मौत के मुंह में धकेल दिया|Hindi_F|other|6.600000
processed_hi_f_education_00669.wav|भैंस का क्लोन करनाल स्थित राष्ट्रीय डेयरी अनुसंधान संस्थान ने विकसित किया था।|Hindi_F|other|6.094875
processed_hi_f_education_00687.wav|मेडिकल रिपोर्ट के मुताबिक बच्ची के शरीर पर एक महीने पुराने से लेकर  अब तक की  चोटों के अंदरूनी और बाहरी जख्म मिले हैं।|Hindi_F|other|9.600000
processed_hi_f_health_00647.wav|पुणे के दौंद इलाके में दो जगह पर एक ही शख्स ने अंधाधुंध फायरिंग की जिसमें तीन लोगों की मौत की खबर है|Hindi_F|other|8.576000
processed_hi_f_health_00181.wav|विभिन्न देशों के बौद्ध भिक्षुओं ने भी हाथ में झाड़ू लेकर सड़कों को साफ किया और लोगों को स्वच्छता का संदेश दिया|Hindi_F|other|8.682667
processed_hi_f_education_01920.wav|दो मिशन में भारतीय अंतरिक्ष अनुसंधान संगठन इसरो ने पीएस का ऑर्बिटल प्लेटफॉर्म के रूप में इस्तेमाल करने का प्रयोग भी किया।|Hindi_F|other|10.169958
processed_hi_f_education_00651.wav|एडिशनल एसपी उमापति जम्वाल ने बताया कि सुभाष कुमार की शिकायत पर उसका मेडिकल करवाया जा रहा है।|Hindi_F|other|8.695500
processed_hi_f_health_00654.wav|वे कैंसर की वजह से लंदन में दम तोडऩे वाली बेटी की आखिरी रस्म में शिरकत करके लौटे थे|Hindi_F|other|7.498667
processed_hi_f_health_02707.wav|वैसे ड्राईवर कुलदीप भी घायल है पर कपडे से खून रुक गया है और इसकी नब्ज़ ठीक है|Hindi_F|other|7.520000
processed_hi_f_education_02436.wav|महिला पर पेट्रोल छिड़कने वाले आरोपी को हिरासत में लेने के बाद अलप्पुझा मेडिकल कॉलेज में भर्ती कराया गया है।|Hindi_F|other|9.000000
processed_hi_f_books_06853.wav|रोग प्रतिरोधी जीन जो विभिन्न फसलों की किस्मों अथवा उनके जंगली प्रजातियों में उपस्थित रहती हैं।|Hindi_F|other|7.445333
processed_hi_f_education_02499.wav|अब यह खंण्डूरी की अग्नि परीक्षा है कि वे भ्रष्टाचार के आरोप में घिरे मंत्री दिवाकर भट्ट का इस्तीफा लें और उसे मंजूर करें।|Hindi_F|other|9.368875
processed_hi_f_health_01527.wav|इसके बाद चिकित्सक ने कहा कि उसे भी इन्फेंक्शन है इसकी जांच करनी है|Hindi_F|other|6.016000
processed_hi_f_other_05250.wav|निगम की केवल  दो ही लिफ्टें चालू रहीं, जिसके परिणामस्वरूप लिफ्ट के बाहर लोगों व पर्यटकों की लंबी कतारें देखी गईं।|Hindi_F|other|8.949333
processed_hi_f_general_02111.wav|इस भिड़ंत में नक्सलियों के द्वारा एक राउंड तथा पुलिस के द्वारा दो राउंड गोलीबारी भी हुई ह|Hindi_F|other|8.128000
processed_hi_f_health_01868.wav|इसका जीवाणु कई माह तक कुत्तें व घर की वस्तुओं से चिपका रहता है|Hindi_F|other|5.301333
processed_hi_f_weather_03392.wav|निजाम ने मराठों को मालवा की सूबेदारी का आदेशपत्र मुगल शासक से प्राप्त करवा देना स्वीकार किया । |Hindi_F|other|7.861333
processed_hi_f_health_02846.wav|मोटापे की समस्या को आमतौर पर धनाढ्य लोगों की बीमारी मानकर उसे तवज्जो नहीं दी जाती|Hindi_F|other|6.688000
processed_hi_f_health_02345.wav|थंबनेल पिक्चर्स द्वारा प्रोड्यूस फिल्म में कई जगह नसीरुद्दीन जिंदगी से जुड़ी कुछ नसीहतें देते नजर आते हैं|Hindi_F|other|8.341333
processed_hi_f_health_02761.wav|महिला ने बताया कि नवंबर में जेठानी की बेटी की अचानक मौत हो गई थी|Hindi_F|other|6.165333
processed_hi_f_general_02542.wav|रुद्रांश के घर में किसी के पास संगीत की शिक्षा या कला नहीं है।|Hindi_F|other|5.141333
processed_hi_f_education_01303.wav|लेफ़्टिनेंट कर्नल अनंत सिंह ने अपनी बटालियन को संबोधित करते हुए कहा, ''ईश्वर को हमारी और परीक्षा लेनी है।|Hindi_F|other|7.900000
processed_hi_f_education_00680.wav|संत कबीर ने जाँतपाँत को महत्व न देते हुए ज्ञान और प्रेम को महत्व दिया है।|Hindi_F|other|6.803083
processed_hi_f_education_02637.wav|इस तरह भारतीय पत्रकारिता की बुनियाद बड़े आदर्शो, सर्वश्रेष्ठ मूल्यों और व्यापक जीवन दृष्टि से समृद्ध हुई।|Hindi_F|other|9.000000
processed_hi_f_general_02618.wav|खुल्दाबाद के भुसौली टोला में बम बनाते समय फट गया था।|Hindi_F|other|4.900000
processed_hi_f_general_01831.wav|ट्रंप ने राष्ट्रगान के दौरान घुटने टेकने के लिए पेशेवर एथलीटों की आलोचना की थी, और वह राष्ट्रगान के बाद वहां से चले गये।|Hindi_F|other|10.048000
processed_hi_f_general_00907.wav|गैस सब्सिडी छोड़ने वालों की संख्या एक करोड़ पार करने के बाद पेट्रोलियम मंत्रालय ने महत्वपूर्ण ऐलान भी किया है।|Hindi_F|other|8.138667
processed_hi_f_education_01202.wav|परीक्षा हॉल में ड्यूटी दे रहे पर्यवेक्षकों ने जब नकल का केस बनाने की बात की तो वे धौंस जमाते हुए बाहर निकल गए।|Hindi_F|other|9.763625
processed_hi_f_health_02802.wav|किडनी फेल हो जाए तो अच्छे अच्छों के हौसले पस्त हो जाते हैं|Hindi_F|other|5.034667
processed_hi_f_education_00695.wav|एक दृष्टांत का उल्लेख करते हुए उन्होंने कहा कि एक दुर्बल व्यक्ति स्वामी जी के पास गीता के ज्ञान के लिए गया।|Hindi_F|other|9.055417
processed_hi_f_education_02755.wav|आईएएस परीक्षा में बैठ रहे हैं तो आपका कॉम्प्रिहेंशन टेस्ट किया जाएगा।|Hindi_F|other|6.129688
processed_hi_f_education_02810.wav|यदि तुम्हें मेरे सत्स्वरूप का ज्ञान हो जाए और अन्य किसी प्रकार का ज्ञान न भी हो तब भी तुम सुखी ही होगे।|Hindi_F|other|9.000000
processed_hi_f_health_00571.wav|सऊदी अरब में एक और राजनैतिक क़ैदी की संदिग्ध मौत की रिपोर्टें आ रही हैं|Hindi_F|other|5.749333
processed_hi_f_health_01213.wav|डॉक्टर्स के मुताबिक, बच्चे के दांत इतने ज्यादा सड़ गए थे कि दवाइयों से ठीक होना इम्पॉसिबल था|Hindi_F|other|8.700000
processed_hi_f_education_00674.wav|भर्ती परीक्षा में सेलेक्टेट हुए अभ्यर्थियों का मेडिकल परीक्षण किया जाएगा और साथ ही उनके दस्तावेजों की भी जांच की जाएगी।|Hindi_F|other|9.600000
processed_hi_f_health_02236.wav|उत्तर प्रदेश की महिला कल्याण मन्त्री रीता बहुगुणा जोशी ने कहा कि होली भारतीय परम्परा, प्रेम, एकता और सौहार्द का प्रतीक है|Hindi_F|other|10.069333
processed_hi_f_general_01648.wav|इसे पहनने से बृहस्पति का प्रभाव बढ़ता है और जो लोग आध्यात्मिक उन्नति चाहते हैं वे उस पथ पर चल पड़ते हैं।|Hindi_F|other|7.893333
processed_hi_f_health_02738.wav|इसके बाद उसने प्रेमिका को घायल करने के बाद खुद को भी चाक़ू मार लिया और फिर जहर खा लिया|Hindi_F|other|8.192000
processed_hi_f_general_02728.wav|यह रेडियो नाटक फ्रांस के कंपोजर क्लॉड डेब्युसी के जीवन से प्रेरित था।|Hindi_F|other|5.856000
processed_hi_f_other_00268.wav|बुधवार को शीतकालीन गद्दीस्थल मार्कंडेय मंदिर मक्कूमठ से बाबा तुंगनाथ की उत्सव डोली भूतनाथ मंदिर पहुंची थी।|Hindi_F|other|9.600000
processed_hi_f_education_01980.wav|यूपी के क्रिकेटरों को प्रशिक्षण देने के लिए  ऑस्ट्रेलिया के पूर्व धाकड़ बल्लेबाज मैथ्यू हेडन कानपुर पहुंचेगे।|Hindi_F|other|8.161437
processed_hi_f_health_00285.wav|पिता पॉन्टी चड्ढा और चाचा हरदीप की आपसी गोलीबारी में हुई मौत के बाद मनप्रीत चड्ढा ने कारोबार की जिम्मेदारी संभाली थी|Hindi_F|other|9.525333
processed_hi_f_education_02508.wav|परिषदीय विद्यालयों में जनपद के भीतर स्थानांतरण हेतु रिक्त पदों के चिन्हांकन के संबंध में आदेश जारी।|Hindi_F|other|8.950917
processed_hi_f_general_00171.wav|ठीक उसी समय एक हरिजन के घर भज्जू कोतवाल का जन्म हुआ और एक भंगी के घर रत्ना जी भंगी का जन्म हुआ।|Hindi_F|other|9.568000
processed_hi_f_education_02261.wav|इसी प्रकार दोनों पक्षों ने इस वार्ता में वाशिंग्टन और अंकारा के द्विपक्षीय संबंधों के बारे में भी विचार विमर्श किया।|Hindi_F|other|9.700000
processed_hi_f_health_01873.wav|टीम के सबसे अहम खिलाड़ियों में शामिल रहे ड्वने ब्रावो चोट के कारण टीम से बाहर हो गए हैं|Hindi_F|other|7.466667
processed_hi_f_education_00684.wav|गंभीर रूप से घायल लोगों को लियाकत मेडिकल कॉम्प्लेक्स और उप जिला अस्पताल में भर्ती कराया जा रहा है।|Hindi_F|other|7.580938
processed_hi_f_books_01476.wav|जिसके कारण इलेक्ट्रॉन त्यागने की परमाणु की प्रवृत्ती अर्थात धात्विक गुणधर्म।|Hindi_F|other|6.250667
processed_hi_f_health_01603.wav|उत्तर प्रदेश सरकार ने राज्य को दिमागी बुखार से मुक्त् हो जाने का दावा किया है|Hindi_F|other|6.026667
processed_hi_f_general_00710.wav|जानते हैं कि क्रिकेट बोर्ड किस आधार पर इस कॉन्ट्रैक्ट लिस्ट को तैयार करता है।|Hindi_F|other|6.218667
processed_hi_f_general_01507.wav|लेकिन इसमें जो कलात्मकता है स्क्रिप्टिंग से लेकर एक्टिंग से लेकर संगीत तक वो कमाल की है।|Hindi_F|other|8.245333
processed_hi_f_education_02422.wav|उनकी इस साल रिलीज फिल्म चार्जशीट में उन्होंने मूल्यों के बिखराव व राजनीतिक विद्रूपताओं पर तीखे प्रहार भी किये थे।|Hindi_F|other|9.740396
processed_hi_f_general_00698.wav|इन वर्णों का उच्चारण करते समय जीभ ठीक से पलटती नहीं हैं जिससे उच्चारण में असुविधा होती है।|Hindi_F|other|7.300000
processed_hi_f_finance_00607.wav|छापों के दौरान आयकर विभाग के अधिकारियों ने पाया कि अधिकांश नौकरशाहों की पत्नियां बीमा एजेंट का काम करती हैं|Hindi_F|other|8.532958
processed_hi_f_education_00957.wav|उसके परीक्षा में नंबर कम आए हैं, जिस कारण उसे घर से डांट पड़ी और वह अपने पिता की पिस्तौल लेकर निकल आया।|Hindi_F|other|8.700000
processed_hi_f_books_01736.wav|पुतली के पृष्ठभाग पर एक पारदर्शी उभार होता है, जिसे नेत्रगोलक कहते हैं।|Hindi_F|other|6.528000
processed_hi_f_education_02255.wav|वहीं विदेश मंत्री ने एक और पाकिस्तानी नागरिक साजिदा बख्श को भी मेडिकल वीजा देने की बात कही।|Hindi_F|other|8.428479
processed_hi_f_health_02333.wav|उनकी पूरी जिंदगी डाके बनाने में गुजरी थी, कार्बन कॉपी में हेडमास्टर की सील लगाकर तथ्यात्मक रिपोर्ट बनाकर लाये थे|Hindi_F|other|8.992000
processed_hi_f_education_01857.wav|चेन्नई में जन्मे पार्थिव ने इंग्लैंड के सिल्वरस्टोन रेसिंग स्कूल से स्नातक की परीक्षा पास की है।|Hindi_F|other|7.743479
processed_hi_f_education_00325.wav|इन रिपोर्टों में ड्रोनों के प्रकार और उनके लक्ष्य के बारे में अधिक ब्योरा नहीं दिया गया है।|Hindi_F|other|7.000000
processed_hi_f_general_02966.wav|वैदिक साहित्य तथा ऋषि दयानन्द के साहित्य को पढ़कर मनुष्य के जीवन की सभी गुत्थियों को सुलझाना सरल हो जाता है।|Hindi_F|other|9.760000
processed_hi_f_health_01809.wav|इसमें एक तरफ तो सभी गांव, कस्बो में स्वच्छता अभियान चलेगा|Hindi_F|other|4.768000
processed_hi_f_education_00724.wav|बाल्की ने कहा कि प्रतिभा के अलावा कड़ी मेहनत, उनका व्यक्तित्व और उनका अभिनय कौशल एक साथ पाना काफी मुश्किल था।|Hindi_F|other|9.345667
processed_hi_f_health_02438.wav|ब्राह्मण बोले दुष्टों को दंड देने वाले आप यहीं विराजमान होकर जनमानस का कल्याण करें|Hindi_F|other|7.242667
processed_hi_f_health_00155.wav|आपने दिव्यांका को घर की बहू के रूप में देखा होगा, लेकिन असल जिंदगी में दिव्यांका काफी ग्लैमरस और लग्जरी जीवन जीती हैं|Hindi_F|other|8.600000
processed_hi_f_education_00609.wav|उपर्युक्त परीक्षा के लिए कॉल लेटर जुलाई के महीने में जारी किया जाएगा।|Hindi_F|other|5.723354
processed_hi_f_general_02300.wav|इंटरनेट के बढ़ते चलन से सेक्सुअल क्राइम की घटनाएं बढ़ी,क्राइम का रूप भी बदला।|Hindi_F|other|6.700000
processed_hi_f_health_02753.wav|पिछले हफ्ते उत्तरी इराक में हुए ऐसे ही एक हमले में अमेरिकी कॉन्ट्रेक्टर की मौत हो गई थी|Hindi_F|other|7.360000
processed_hi_f_health_00127.wav|उद्योग विभाग का प्रिंसिपल सेक्रेटरी होने के नाते मैं आंध्रप्रदेश खनिज विकास निगम का चेयरमैन भी था |Hindi_F|other|7.600000
processed_hi_f_health_00462.wav|एंटर द ड्रैगन ब्रूस ली की सबसे मशहूर फिल्म है जो उनकी मौत के बाद रिलीज हुई|Hindi_F|other|6.700000
processed_hi_f_education_00936.wav|एनडीए परीक्षा में दो प्रश्न पत्र होते हैं इंटरव्यू में कैंडिडेट की मेंटल स्ट्रेंथ को परखा जाता है।|Hindi_F|other|8.254312
processed_hi_f_health_02822.wav|वह मुलाकात उनकी जिंदगी का पहला और आखिरी अचीवमेंट प्वॉइंट बन गई|Hindi_F|other|5.578667
processed_hi_f_education_01245.wav|लुफ्थांसा भी गोल्डन जुबली सेलिब्रेशन के तहत विभिन्न प्रकार के ऑफर दे रही हैं।|Hindi_F|other|6.094875
processed_hi_f_education_02470.wav|ऐसी सूरत में प्रदेश के लोगों पर विभिन्न प्रकार के टैक्सों का हल्का फुल्का बोझ पड़ सकता है।|Hindi_F|other|7.325521
processed_hi_f_health_00229.wav|कोच्चि स्थित नौसैन्य प्रतिष्ठान में गुरुवार को एक हादसे में दो नौसैनिकों की मौत हो गई|Hindi_F|other|7.349333
processed_hi_f_general_01932.wav|अगर सभ्य समाज को खतरनाक अपराधी से बचाना मृत्युपर्यंत कारावास का उद्देश्य है तो मृत्युदंड बेहतर विकल्प है।|Hindi_F|other|9.653333
processed_hi_f_education_02599.wav|परीक्षा परिणाम के बाद सूची सामान्यीकृत अंकों के आधार पर की जाएगी।|Hindi_F|other|5.990375
processed_hi_f_general_00850.wav|एक कलाकार के रूप में इतना स्ट्रोंग कैरेक्टर निभाना बहुत अच्छा लगता है।|Hindi_F|other|5.312000
processed_hi_f_books_04777.wav|जिन कार्बनिक यौगिकों के कार्बन परमाणुओं में दुहरा या तिहरा बंध होता है उन्हें असंतृप्त यौगिक कहते हैं।|Hindi_F|other|8.789333
processed_hi_f_general_00615.wav|भारतीय खेल प्रधिकरण साई और खेल मंत्रालय वॉल्श की शर्तों को मानने के लिए तैयार हो गया था।|Hindi_F|other|7.957333
processed_hi_f_other_02418.wav|उन्होंने कहा कि प्रदेश में मानवीय सम्वेदनाओं के साथ विकास किया जा रहा है।|Hindi_F|other|5.962667
processed_hi_f_general_00928.wav|शार्दुल ने मैच की पूर्व संध्या को अपने करियर और खेल के बारे में प्रेस से बात की।|Hindi_F|other|7.100000
processed_hi_f_general_01285.wav|मुझे हमेशा से संगीत ने अपील किया है जहां खासकर लोक संगीत की खुश्बू आती हो ।|Hindi_F|other|6.261333
processed_hi_f_education_01035.wav|स्वप्ना की मौसी कल्पना बर्मन ने कहा कि इस प्रकार की घटना कभी  घटी है?|Hindi_F|other|6.640542
processed_hi_f_general_02107.wav|इनके बचपन में भीष्म ने हस्तिनापुर का राज्य संभाला और आगे चलकर कौरवों तथा पांडवों की शिक्षा का प्रबंध किया।|Hindi_F|other|8.949333
processed_hi_f_health_02382.wav|बेग़म अख़्तर के गजल के सफर और उनकी निजी जिंदगी को जानने के लिए यह बेहद दिलचस्प किताब है|Hindi_F|other|8.400000
processed_hi_f_health_00969.wav|क्योंकि शादी की सभी रस्में होने के बाद दुल्हन की मौत हो जाना सबको खल रहा है|Hindi_F|other|6.816000
processed_hi_f_general_00963.wav|इसके अलावा प्रभावशाली सूचना प्राद्यौगिकी आधारित बेहतर यातायात और आवागमन प्रबंधन प्रणाली को विकसित किया जायेगा।|Hindi_F|other|9.237333
processed_hi_f_books_02362.wav|दिलीप का एडमिशन जब एम्स में हुआ था तो मौसा की पोस्टिंग दिल्ली में ही थी।|Hindi_F|other|5.962667
processed_hi_f_education_00693.wav|ज्ञान की परिधि का विस्तार तर्को और अनुभवों के माध्यम से किया जा सकता है।|Hindi_F|other|6.640542
processed_hi_f_health_02443.wav|यही नहीं बारातियों की ओर से राम सुरेश सिंह, सूबेदार सिंह, सत्येंद्र नारायण सिंह को भी चोट लग गई|Hindi_F|other|8.202667
processed_hi_f_education_02615.wav| गले को सिकोड़ते हुए दोनों नासिकाओं से श्वांस अंदर इस प्रकार भरें कि गले से आवाज हो।|Hindi_F|other|8.045333
processed_hi_f_health_00590.wav|मैं व्लाड से नफरत नहीं करती लेकिन उसने जो किया उसके बाद व्लाड का मेरी जिंदगी से निकलना बेहतर था|Hindi_F|other|8.042667
processed_hi_f_health_00369.wav|मेरे जबड़े में फ्रैक्टर हो गया था और मुझे जिंदगी भर के लिए गहरा जख्म मिल गया|Hindi_F|other|6.016000
processed_hi_f_general_01334.wav|इसमें इंटरनेट आफॅ थिंग्स के साथ ही वाईफाई कम्युनिटी नेटवर्क संचालन का क्षेत्र भी शामिल है।|Hindi_F|other|7.477333
processed_hi_f_health_00420.wav|बल्कि लोगों ने इस ट्रेंड को पागलपन का ट्रेंड करार दिया|Hindi_F|other|4.789333
processed_hi_f_education_00368.wav|ऑस्ट्रेलिया के चीफ मेडिकल ऑफिसर ब्रेंडन मर्फी ने कहा कि किसी यात्री के बीमार होने की खबर नहीं है।|Hindi_F|other|7.700000
processed_hi_f_education_00622.wav|पाकिस्तान के राष्ट्रपति आरिफ अल्वी ने इस्राइल के साथ किसी भी प्रकार के संबंध स्थापित करने से इनकार किया।|Hindi_F|other|9.043792
processed_hi_f_health_02908.wav|गौंची तरोंदा निवासी राजकांत शर्मा की संदिग्ध परिस्थिति में मौत हो गई|Hindi_F|other|6.133333
processed_hi_f_education_02069.wav|इस प्रकार सागर मेडिकल कॉलेज में फर्ज़ी तरीक़े से एडमिशन लेने की यह दसवीं घटना है।|Hindi_F|other|6.663750
processed_hi_f_general_03174.wav|दुनियाभर के सभी सर्कसों में चिम्पैंजी को जरूर रखा जाता है और वे दर्शकों का भरपूर मनोरंजन करते हैं।|Hindi_F|other|7.349333
processed_hi_f_general_02611.wav|विज्ञापनों की धौंस देकर समाचार को प्रभावित करने का यह खेल खुलेआम चल रहा है।|Hindi_F|other|6.101333
processed_hi_f_general_00718.wav|साम्राज्यवाद राष्ट्र का धर्म के आधार पर बॅंटवारा करना चाहता है जिसमें सांप्रदायिक शक्तियां मदद पहुँचा रही हैं।|Hindi_F|other|8.800000
processed_hi_f_books_00683.wav|संग्रहालय की दीर्घाओं में प्रदर्शनी का प्रबंधन और सूचना एवं प्रौद्‌योगिकी।|Hindi_F|other|6.200000
processed_hi_f_books_05142.wav|हम स्वयं अपने जीवन में वायु तथा जल की गुणवत्ता में हो रही गिरावट के दुष्प्रभाव का अनुभव करते हैं।|Hindi_F|other|7.381333
processed_hi_f_health_01815.wav|उन्होंने कहा कि ट्रम्प ने अफ्रीकी देशों का अपमान करके इस पद की गरिमा को चोट पहुंचाई है|Hindi_F|other|6.677333
processed_hi_f_education_02004.wav|शुभ्रा सक्सेना, शरणदीप बराड़ और किरण कौशल के इंटरव्यू तमाम अखबारों के पहले पेज पर छाए रहे।|Hindi_F|other|8.823208
processed_hi_f_other_02567.wav|अगस्त् माह में ही पश्चिमी यूपी में करीब दो दर्जन से अधिक घटनाएं हो चुकी हैं।|Hindi_F|other|6.794667
processed_hi_f_health_02552.wav|अंबिकापुर के दर्रीपारा स्थित सुनीता सोनोग्राफी व चाइल्ड क्लीनिक में प्रसव का यह कोई पहला मामला नहीं था|Hindi_F|other|8.576000
processed_hi_f_books_00813.wav|आकृति में भारत की प्राकृतिक संरचना दी गई है। भारत को निम्नांकित पाँच प्रमुख प्राकृतिक विभागों में विभाजित किया जा सकता है।|Hindi_F|other|9.962667
processed_hi_f_education_01172.wav|मंदिर व्यवस्था समिति के उपमंत्री योगेश लाल शर्मा ने बताया कि जयंती के दिन अनेक प्रकार के स्वांग बनते हैं।|Hindi_F|other|8.200000
processed_hi_f_health_02580.wav|त्वचा में खाज, खुजली और फुंसियों में चंदन पेस्ट का लेपन कीजिए|Hindi_F|other|5.205333
processed_hi_f_education_01228.wav|जीवन की कड़ियां और उसका पूरा नक़्शा हमारे अपने हाथ में होता है और इसका प्रबंधन हमारी बुद्धि द्वारा होता है।|Hindi_F|other|9.400000
processed_hi_f_education_01222.wav|तीस हजारी की विशेष जज संगीता ढींगरा सहगल ने गुरुवार को मेडिकल ग्राउंड पर अमर सिंह को अंतरिम जमानत प्रदान की थी।|Hindi_F|other|9.624292
processed_hi_f_finance_01556.wav|लोग विभिन्न त्यौहारों, शादी तथा निवेश के मकसद से मूल्यवान धातु खरीदते हैं।|Hindi_F|other|6.400000
processed_hi_f_other_01998.wav|चौकी प्रभारी ने बताया कि वे टीम के साथ घायल संदीप के बयान लेने अस्पताल पहुंचे लेकिन चिकित्सकों ने उन्हें अनफिट करार दे दिया।|Hindi_F|other|9.653333
processed_hi_f_books_04822.wav|इसलिए इस अभिक्रिया का उपयोग कार्बनिक यौगिको में बहुबंध पहचानने के लिए परीक्षा के तौर पर किया जाता है।|Hindi_F|other|8.400000
processed_hi_f_health_02812.wav|बेनामी धन वसूली के मामले में नोटबंदी को नाकाम माना जा रहा है|Hindi_F|other|5.173333
processed_hi_f_education_02577.wav|इसी प्रकार जुगुप्सा में जो विकर्षण है वह शांत में नहीं रहता।|Hindi_F|other|6.524438
processed_hi_f_general_00983.wav|लीग के बीते चार सीजन में पटना के पटलीपुत्र स्पोर्ट्स काम्लेक्स स्थित इंडोर स्टेडियम में कबड्डी मैच कराए गए।|Hindi_F|other|8.042667
processed_hi_f_health_01773.wav|लेकिन एक एहसास तुम्हें उसे और करवाना होगा कि उस की शख्सीयत फालतू नहीं है, उस की तुम्हारी जिंदगी में बहुत अहमियत है|Hindi_F|other|9.226667
processed_hi_f_education_01939.wav|विकास ग्रोवर अपने मेडिकल स्टोर से सर्जिकल ब्लेड ले आया और आरोपियों ने मिलकर मोहित बजाज की छाती, बाजू पर कट मारा।|Hindi_F|other|9.635917
processed_hi_f_health_01064.wav|ग्रीष्मकालीन राजधानी श्रीनगर के कमरवाडी इलाके में गत रात गैस सिलेंडर विस्फोट में एक व्यक्ति की मौत हो गई|Hindi_F|other|9.088000
processed_hi_f_health_01227.wav|फिलहाल उनका ग्वलियर के एक अस्पताल में इलाज चल रहा है|Hindi_F|other|4.768000
processed_hi_f_general_00428.wav|मैं फिल्मों में अभिनय और नृत्य जारी रखूंगी लेकिन कभी भी फिल्म का निर्माण नहीं करूंगी।|Hindi_F|other|7.018667
processed_hi_f_education_01462.wav|वहीं ड्वेन ब्रावो ने पहली पारी में तीन विकेट लेकर गेंदबाजी में भी अपना कौशल दिखाया।|Hindi_F|other|7.871187
processed_hi_f_general_00352.wav|मस्तिष्क में स्फूर्ति के लिए निश्चित समय पर विश्राम एवं मानसिक स्वास्थ्य के लिए  मनोरंजन महत्वपूर्ण है।|Hindi_F|other|7.338667
processed_hi_f_health_02829.wav|अब उसकी जिंदगी में व्योम है जिसे वह हद से ज्यादा चाहती है|Hindi_F|other|5.400000
processed_hi_f_other_05317.wav|ऊंचे पदों पर बैठे इन विद्वानों ने कुछ प्रतिभावान शिष्य छांटे, जो इनके लिए शोध और लेखन करने लगे।|Hindi_F|other|8.576000
processed_hi_f_general_00797.wav|इस संदर्भ में धर्म सच्चाई एवं मानवता का मार्गदर्शक न होकर कट्टरता एवं क्रूरता का प्रतीक बन गया।|Hindi_F|other|8.789333
processed_hi_f_general_01743.wav|विश्व बैडमिंटन संघ बीडब्ल्युएफ खेल का अंतर्राष्ट्रीय स्तर पर मान्यता प्राप्त शासकीय निकाय है।|Hindi_F|other|7.000000
processed_hi_f_general_00771.wav|अंतर्राष्ट्रीय स्तर की कलाकार सुकृति शर्मा ने अपने नृत्य के माध्यम से गणेश स्तुति की।|Hindi_F|other|6.602667
processed_hi_f_other_05233.wav|लगा मानो तमाम रंध्रों से पसीने का सैलाब फूट पड़ा, ऐसा पहले तो कभी नहीं हुआ था।|Hindi_F|other|7.872000
processed_hi_f_health_01313.wav|महिला डॉक्टर की लाश उनके ही फ़्लैट के कमरे में खून से लथपथ हालत में मिली|Hindi_F|other|6.122667
processed_hi_f_other_05004.wav|कंपनी इस मामले में फॉम्र्युलेशन में बदलाव लाएगी और ज्यादा प्रीमियम पैकेजिंग का इस्तेमाल करेगी।|Hindi_F|other|6.485333
processed_hi_f_education_02089.wav|जैसे पृथ्वी अपनी धुरी पर घूमती है उसी प्रकार से वह भी इस ब्रह्मांड में विचरण करती है।|Hindi_F|other|8.149833
processed_hi_f_general_00518.wav|समाज तुम्हें पागल करता है और धर्म तुम्हें वैसा ही बने रहने देता है, जैसे तुम हो, समायोजित।|Hindi_F|other|8.778667
processed_hi_f_education_02173.wav|राष्ट्रीय एकता और अखंडता को मजबूत करने के नाम पर शिक्षण के दायरे से आदिवासी भाषाओं को बहिष्कृत रखा गया।|Hindi_F|other|9.995812
processed_hi_f_education_01582.wav|इसी प्रकार चंद्रमा को प्रसन्न करने के लिए माता की प्रसन्नता आवश्यक है।|Hindi_F|other|5.990375
processed_hi_f_health_02670.wav|कल्पित के पिता पुष्पेंद्र वीरवल उदयपुर में एमबी अस्पताल में कंपाउंडर हैं और उनकी माँ पुष्पा सरकारी स्कूल में टीचर हैं|Hindi_F|other|9.504000
processed_hi_f_general_02522.wav|रंगाराजन का बाहर होना नेहरू स्मारक संग्रहालय व पुस्तकालय में असली स्कैंडल नहीं है।|Hindi_F|other|7.584000
processed_hi_f_education_01846.wav|भाभी रानी ने अपने देवर को तांत्रिक उपचार का झांसा देकर अनेक प्रकार की हड्डियां व पारा आदि खिला दिया।|Hindi_F|other|8.567792
processed_hi_f_other_05324.wav|जिसके बाद दंगा फैलते ही शहर में कर्फ्यु लगा दिया गया।|Hindi_F|other|4.501333
processed_hi_f_education_01443.wav|बड़ा सवाल है कि आखिरकार एसएन मेडिकल कॉलेज के पास अपना ब्लड बैंक है तो फिर जिला अस्पताल से ब्लड क्यों मांगा जायेगा?|Hindi_F|other|9.055417
processed_hi_f_general_02571.wav|अमेरिका में हुई एक रिसर्च में पाया गया कि संगीत सुनते वक्त हमारी धड़कने काफी स्मूथ हो जाती हैं।|Hindi_F|other|6.954667
processed_hi_f_other_00209.wav|बातों बातों में मल्लिका ने दो तीन बार कुल्लू के हाथों पर हाथ रख दिया तो कुल्लू की सारी इंद्रिया एक साथ उछाल मारने लगीं।|Hindi_F|other|9.920000
processed_hi_f_general_00258.wav|इसके बाद भारतीय एथलीट स्वप्ना बर्मन ने महिलाओं की हेप्टाथलान स्पर्धा में भारत की झोली में स्वर्ण पदक डाला।|Hindi_F|other|9.000000
processed_hi_f_other_02576.wav|इशरत को बिहार की बेटी बताने वाली पार्टी का यही स्टैंड होगा।|Hindi_F|other|4.768000
processed_hi_f_other_02140.wav|उत्क्रांति से प्रेरित होकर खर्चीली शादी पर वादविवाद स्पर्धा का आयोजन किया गया।|Hindi_F|other|6.677333
processed_hi_f_education_01503.wav|किसी की दृष्टि मेँ विद्या बुद्धि मनुष्य के मूल्याँकन की कसौटी है तो किसी के लिए मनुष्य का पद और प्रतिष्ठा।|Hindi_F|other|9.400000
processed_hi_f_health_02530.wav|यदि सच में ऐसा है तो ‘स्टीफन थैंक यू’ जैसी घटिया फिल्म देखकर उनके दिमाग में इंडियन सिनेमा की क्या इमेज बैठी होगी|Hindi_F|other|9.258667
processed_hi_f_health_02166.wav|सीसीएल की ग्रांड ओपनिंग पर कैंसर से जंग लड़ रहे बच्चों को खासतौर पर मैच देखने के लिए बुलाया गया|Hindi_F|other|7.658667
processed_hi_f_general_01798.wav|इसके अतिरिक्त छात्राओं ने  एथलेटिक्स तथा लोक नृत्य पर भी अपनी धाक बनाते हुए आठ शील्डों को अपने नाम किया।|Hindi_F|other|9.386667
processed_hi_f_education_00515.wav|अधिकांश कबीरपंथी श्वेत वस्त्र धारण करते हैं क्योंकि उनके  अनुसार यह आभ्यांतरिक शुद्धि और ज्ञान का प्रतीक है।|Hindi_F|other|9.900000
processed_hi_f_health_02285.wav|कहानी की बात करें तो चुलबुल पांडे रज्जो के साथ सुकून की जिंदगी जी रहा है|Hindi_F|other|5.888000
processed_hi_f_education_01177.wav|साथ ही अपने अधीनस्थों को निर्देश दिए कि मेडिकल स्टोर संचालित कराने के लिए जल्द से जल्द टेंडर जारी करें।|Hindi_F|other|9.763625
processed_hi_f_general_01778.wav|यहां हिंसा को देखते हुए संयुक्त राष्ट्र और ब्रिटेन ने अपने नागरिकों को खार्तूम से बाहर निकालने की बात कही है।|Hindi_F|other|8.960000
processed_hi_f_education_00639.wav|पुरोहित ने विद्यालय में छात्रों से आत्मीय संबंध बनाकर आनंद के साथ शिक्षण कार्य करवाए जाने की बात कही।|Hindi_F|other|8.416854
processed_hi_f_education_02209.wav|ठीक इसी प्रकार वैष्णो देवी के तीर्थस्थान पर कल रात हुई बर्फबारी ने आने वाले श्रद्धालुओं को स्वर्ग का नजारा दिखा दिया।|Hindi_F|other|9.752000
processed_hi_f_other_02250.wav|स्वामी ने यह बयान अगरतला में आयोजित सांस्कृतिक गौरव संगोष्ठी के दौरान बोलते हुए दिया।|Hindi_F|other|7.300000
processed_hi_f_health_01421.wav|यदि कहीं कुछ धन फ़ंसा हुआ है तो उसकी प्राप्ति हो सकती है लेकिन वाणी में मिठास बहुत ज़रूरी होगी|Hindi_F|other|8.576000
processed_hi_f_health_00800.wav|यह बात पशुपालन, मछुआ कल्याण तथा मत्स्य विकास मंत्री श्री लाखन सिंह यादव ने कही|Hindi_F|other|7.000000
processed_hi_f_general_01336.wav|उड़ुपी सबसे ज्यादा अपने खाने और होटलों के लिए सिर्फ भारत ही नहीं बल्कि दुनियाभर में मशहूर है।|Hindi_F|other|7.914667
processed_hi_f_health_01212.wav|अजीब चेहरे की वजह से उसकी बीमारी को मॉन्स्टर नाम मिला है|Hindi_F|other|4.906667
processed_hi_f_education_00434.wav|वह स्थूल ज्ञान ऐसा होता है जैसे वह फूल लाल है यह स्थूल ज्ञान है।|Hindi_F|other|7.000000
processed_hi_f_education_01906.wav|इस साल के शुरूआत में सेना की तैयारी से जुड़ी नैटो की एक परीक्षा में स्लोवेनियाई सेना विफल हो गई थी।|Hindi_F|other|8.500000
processed_hi_f_other_01978.wav|उन्होंने कहा कि अगर मौजूदा सरकार प्रभावी होती तो सीबीआई में उच्च्तम स्तर पर रिश्वतखोरी के आरोप नहीं लगते।|Hindi_F|other|9.077333
processed_hi_f_general_00948.wav|सड़क निर्माण की धीमी गति तथा गड्ढों के कारण दोपहिया वाहन चालकों की दुर्घटना का क्रम जारी है।|Hindi_F|other|8.298667
processed_hi_f_weather_03394.wav|बाजीराव ने अपने भाई चिमाजी अप्पा को उनका दमन करने के लिए भेजा । |Hindi_F|other|5.500000
processed_hi_f_health_02673.wav|स्वच्छता अभियान का ढिंढोरा पीटने वाले अफसरों के दावे की पोल उपमंडल के गांव की गलियाँ खोल रही हैं|Hindi_F|other|8.309333
processed_hi_f_other_00022.wav|क्या रोहिंग्या मुसलमानों ने फिल्म स्टार प्रियंका की ड्रेस देखी है? |Hindi_F|other|4.384000
processed_hi_f_health_01286.wav|एक हादसे में इस मरीज़ की आंख में चोट लगी थी और उसे देखने में दिक़्कत होने लगी थी|Hindi_F|other|7.456000
processed_hi_f_books_08145.wav|भारतीय भाषाओं में बहुत प्रचुर यात्रा वृत्तांत साहित्य उपलब्ध है।|Hindi_F|other|5.589333
processed_hi_f_other_00159.wav|फिलहाल संजय गुप्ता ने संजू बाबा के साथ मिलकर दो स्क्रिप्ट्स फाइनल की हैं और ये दोनों ही एक्शन थ्रिलर स्क्रिप्ट्स हैं।|Hindi_F|other|8.778667
processed_hi_f_other_05133.wav|खड्गे ने पूछा कि आखिर बजट पेश करने की इतनी जल्दबाजी क्यों थी?|Hindi_F|other|5.696000
processed_hi_f_health_02991.wav|नीता को बेस्ट रिपोर्टर का एवार्ड मिलने की बात सुनकर इफ्तिखार का दर्द हरा हो गया है|Hindi_F|other|6.528000
processed_hi_f_general_01020.wav|रणनीतिक राजमार्ग पर विस्फोट के कारण स्थगित किए गए यातायात को बाद में फिर से शुरू किया गया।|Hindi_F|other|7.744000
processed_hi_f_health_00862.wav|डिलीवरी के दौरान गर्भवती महिला व नवजन्मी बच्ची की मौत हो गई|Hindi_F|other|6.154667
processed_hi_f_general_00245.wav|हम सभी अच्छे दिन इंस्टीट्यूट में डांस, एक्टिंग, संगीत और उर्दू की क्लासेज लेते हैं।|Hindi_F|other|8.458667
processed_hi_f_education_00723.wav|ठीक उसी प्रकार एग्रोविजन इंडिया इम्प्लिमेंट्स प्राइवेट लिमिटेड की शुरुआत के पीछे भी एक कारण था।|Hindi_F|other|8.115000
processed_hi_f_general_01791.wav|सोलर चर्खे से बने वस्त्र को खादी की मान्यता देने वाला उत्तर प्रदेश पहला राज्य है।|Hindi_F|other|6.784000
processed_hi_f_education_02183.wav|इसके अलावा मुरैना के जौरा में सिपाही भर्ती परीक्षा के कुछ संदिग्धों की तलाश में छापे मारे गए हैं।|Hindi_F|other|9.101854
processed_hi_f_health_02919.wav|हमेशा मुस्कुराने वाले पत्रकार धर्मेंद्र सिंह ठाकुर एक गंभीर बीमारी में मुब्तिला हो गए हैं|Hindi_F|other|7.370667
processed_hi_f_health_01209.wav|अगर आप कन्फर्म्ड तत्काल टिकट कैंसिल करवाने की सोच रहे हैं तो यह बात दिमाग में बिठा लें कि आपको कोई रिफंड नहीं मिलेगा|Hindi_F|other|10.048000
processed_hi_f_general_01630.wav|खेल के आठवें मिनट में ही लुकास पोडोल्स्की ने पहला गोल दागा।|Hindi_F|other|5.824000
processed_hi_f_education_00244.wav|इन इस्तीफों से इन्फोसिस के नौ सदस्यीय बोर्ड का एक प्रकार से पूरी तरह से पुनर्गठन हो गया है।|Hindi_F|other|8.544562
processed_hi_f_general_02876.wav|उसकी प्रजा में से एक बुद्धिमान व्यक्ति सिस्सा इब्न दाहिर ने शतरंज के खेल का आविष्कार किया और राजा को दिखाया।|Hindi_F|other|9.200000
processed_hi_f_general_02268.wav|यह भारत में चॉकलेट और कन्फेक्शनरी सेगमेंट में एक मजबूत खिलाड़ी है।|Hindi_F|other|5.500000
processed_hi_f_education_00797.wav|अम्मां ने पूछा कि मुझे सेक्स के बारे में कितना ज्ञान है?|Hindi_F|other|4.700000
processed_hi_f_general_02651.wav|अतएव त्रयस्थों का तो इससे पर्याप्त मनोरंजन होगा ही, पर इसके कुछ लेख विज्ञ संगीतज्ञों का भी रंजन करेंगे।|Hindi_F|other|8.938667
processed_hi_f_finance_01486.wav|रामबाग स्थित बैंक के बाहर एटीएम पर खासी भीड़ रही।|Hindi_F|other|4.300000
processed_hi_f_other_05238.wav|गांव की एक लड़की की तबीयत खराब होने पर उसे अड्ड़ा कोटफतूही के एक निजी अस्पताल में ले जाया गया।|Hindi_F|other|8.437333
processed_hi_f_health_00683.wav|आपके शरीर को व्यायाम और सब्जियों व फलों की जरूरत हमेशा रहती है|Hindi_F|other|6.133333
processed_hi_f_other_03037.wav|कांके के इस हाइजीनिक स्लॉटर हाउस में शुरू हो गया था बकरे खस्सी की स्लॉटरिंग का काम, अब सन्नाटा पसरा हुआ है।|Hindi_F|other|8.469333
processed_hi_f_general_00886.wav|पिछले साल तक यह व्यवस्था सिर्फ पाठ्येतर गतिविधि श्रेणी के लिए ही थी लेकिन इस बार इसमें खेल श्रेणी को शामिल किया गया है।|Hindi_F|other|10.176000
processed_hi_f_education_02587.wav|उन डिब्बों के अंदर लड़के या लड़की को इस प्रकार से घुसा  दें कि एक डिब्बे की तरफ एक लड़के का हाथ दिखे।|Hindi_F|other|8.700000
processed_hi_f_general_01428.wav|इनमें से कला और डींडी धार्मिक लोक नृत्य माने जाते हैं।|Hindi_F|other|5.450667
processed_hi_f_general_00389.wav| आज के वैश्वीकरण के युग में, विज्ञान और टेक्नालॉजी में शिक्षा के सभी संदर्भ बदल चुके हैं।|Hindi_F|other|7.765333
processed_hi_f_education_01652.wav|बस्तर में नक्सल मोर्चे पर तैनात डीआरजी डिस्ट्रिक्ट रिजर्व गार्ड के जवानों को सरकार सैन्य प्रशिक्षण दिलाएगी।|Hindi_F|other|8.858042
processed_hi_f_education_01683.wav|केरल की मेडिकल की छात्रा हदिया उर्फ अखिला अशोकन पिछले साल लव जिहाद मामले को लेकर लगातार सुर्खियों में बनी रहीं।|Hindi_F|other|9.241167
processed_hi_f_general_01324.wav|गुजरे समय के सुनहरे लम्हों को पलटकर देखना सामान्य बात है।|Hindi_F|other|5.322667
processed_hi_f_weather_03221.wav|भारतीय इतिहास में यह स्‍वतंत्रता युद्ध रोमहर्षक और तेजस्‍वी युग रहा है । इस पाठ में हम उस स्वतंत्रता युद्ध का अध्ययन करेंगे । |Hindi_F|other|9.877333
processed_hi_f_education_01337.wav|पर स्टार न्यूज से एबीपी न्यूज में स्थानांतरण इतना आसान नहीं है जितना बताया जा रहा है।|Hindi_F|other|7.882792
processed_hi_f_general_02152.wav|घरों के नक्शे और उनकी आंतरिक सज्जा एक अलग ही समाज की सूचक है।|Hindi_F|other|6.144000
processed_hi_f_education_01891.wav|दुष्यंत और खट्टर ने सौदेबाजी पर किसी प्रकार का पर्दा डालने की ज़रूरत भी नहीं समझी।|Hindi_F|other|7.100000
processed_hi_f_education_01944.wav|यूजीसी के मापदंड के अनुसार पीएचडी होने के बावजूद नेटस्लेट की परीक्षा क्वालिफाई करना इस पद के लिए जरूरी है।|Hindi_F|other|8.400000
processed_hi_f_education_00560.wav|वहीं बीजेपी स्पोक्स्पर्सन नलिन कोहली ने कहा, जो केजरीवाल ज्ञान दे रहे हैं, क्या वह खुद उस पर अमल करते हैं?|Hindi_F|other|8.440083
processed_hi_f_health_02061.wav|ओवेरियन कैंसर को मात दे चुकीं अभिनेत्री मनीषा कोईराला ने अपने संघर्षो एवं निजी बातों को हील्ड नामक पुस्तक में बयां किया है|Hindi_F|other|9.728000
processed_hi_f_health_01391.wav|सलामी बल्लेबाज़ गौतम गंभीर के बाएँ हाथ पर लगी चोट को लेकर भारतीय ख़ेमे में चिंता है|Hindi_F|other|7.400000
processed_hi_f_other_05138.wav|इस शिविर का शुभारंभ केएन नंदन जनरल मैनेजर मानव संसाधन एल्कैम लैब्स बद्दी ने किया।|Hindi_F|other|8.298667
processed_hi_f_general_00865.wav|वह समय लंदन में सुष्मिता के घर लौटने का होता है।|Hindi_F|other|4.341333
processed_hi_f_education_01026.wav|इसी तरह से सरकाघाट, द्रंग और जिला के अन्य स्कूलों में विद्यार्थियों को राजभाषा की परीक्षा में नकल करते हुए पकड़ा गया ।|Hindi_F|other|9.752000
processed_hi_f_health_00258.wav|लेकिन शौचालयों के लिए बनाए गए छोटे आकार के पक्के गड्ढ़े ओवरफ्लो होकर गांव की स्वच्छता के लिए आफत बन गए हैं|Hindi_F|other|8.800000
processed_hi_f_other_02038.wav|कांग्रेस के डाटा एन्लेटिक्स टीम के प्रमुख का कहना है कि प्रियंका गांधी के आने से कांग्रेस कार्यकर्ताओं में खासा उत्साह है।|Hindi_F|other|9.866667
processed_hi_f_other_02235.wav|इसके संयोजक शैलेश भट्ट ने कहा कि यूनिवर्सिटी प्रशासन ने शाज़िया का नाम वक़्ता से हटा दिया।|Hindi_F|other|7.765333
processed_hi_f_general_01007.wav|वार्षिक ब्रह्मोत्सव दिल्ली मंदिर में उसी उत्साह के साथ आयोजित किया जाता है जैसा कि तिरुमला में किया जाता है।|Hindi_F|other|7.754667
processed_hi_f_health_02047.wav|शहीद बहिश्ती की शहादत वास्तव में उनके व्यक्तित्व की पूरक थी और प्रकृतिक मौत निश्चित रूप से उनके लिए कोई हैसियत नहीं रखती थी|Hindi_F|other|9.700000
processed_hi_f_health_02851.wav|ग्रामीणों का आरोप है कि निगम के द्वारा यहां वहां डाले गए कूड़े में मुंह मारने के कारण गायों की मौत हुई है|Hindi_F|other|8.021333
processed_hi_f_education_01993.wav|इसी प्रकार शंकर के अनुयायी जगत को मिथ्या बताकर निष्क्रिय हो गये।|Hindi_F|other|5.800000
processed_hi_f_other_02509.wav|उन्होंने मुझे इंडोनेशिया की भाषा सिखाई और मैं उन्हें अंग्रेजी के स्लैंग सीखा रहा था।|Hindi_F|other|5.994667
processed_hi_f_general_00107.wav|सितंबर में, तमिलनाडु में पुलिस ने तमिलनाडु प्रीमियर लीग में मैच फिक्सिंग रैकेट का पर्दाफाश किया था।|Hindi_F|other|7.600000
processed_hi_f_books_00825.wav|भारत के पश्चिम बंगाल राज्य का अधिकांश भाग एवं बांग्लादेश मिलाकर गंगा- ब्रह्‌मपुत्र का त्रिभुज प्रदेश बनता है।|Hindi_F|other|8.469333
processed_hi_f_education_01094.wav|उन्होंने कहा कि इस वाक्पटुता का नैतिकता से कोई संबंध नहीं है और न्यायमूर्ति सेन को पद से हट जाना चाहिए।|Hindi_F|other|9.357271
processed_hi_f_health_01573.wav|इन बक्सों को बाबा की मौत के बाद यहां की ट्रेजरी में रखा गया था|Hindi_F|other|6.500000
processed_hi_f_education_01194.wav|तीर्थंकर प्रभु आदिनाथ का ज्ञान कल्याणक महोत्सव गुरुवार को धूमधाम से मनाया गया।|Hindi_F|other|8.265937
processed_hi_f_weather_02351.wav|सुमेर साम्राज्य के राजाओं और उनके बीच हुए संघर्षों की कहानियों का वर्णन तत्कालीन शिलालेखों में संरक्षित रखागया है ।|Hindi_F|other|9.700000
processed_hi_f_education_00993.wav|ऐसा माना जाता है कि ड्राइव करने वाली महिला सामाजिक मूल्यों की इज़्ज़त नहीं करती।|Hindi_F|other|6.373500
processed_hi_f_education_00341.wav|यज्ञों के अवसर पर स्त्रियाँ विविध प्रकार के स्वर्णाभूषण धारण करके आती थीं ।|Hindi_F|other|6.408333
processed_hi_f_health_00321.wav|उन्होंने कहा कि यह प्रोटोकॉल का उल्लंघन है और शिष्टाचार का उल्लंघन है|Hindi_F|other|5.200000
processed_hi_f_health_01329.wav|सोनाली बेंद्रे ने अपने इन्स्टाग्राम अकाउंट पर वीडियो शेयर करते हुए ये कैप्शन लिखा कि वो इस तरह से कैंसर से लड़ेंगी|Hindi_F|other|9.056000
processed_hi_f_education_02351.wav|पिता जी की चिट्ठियां हमेशा ही कुछ दूसरे प्रकार की रही हैं।|Hindi_F|other|5.038354
processed_hi_f_general_01251.wav|भारत में एक क्रिकेटर और मैच रेफरी के रूप में मेरा लंबा करियर रहा है।|Hindi_F|other|5.400000
processed_hi_f_general_00763.wav|जयपुर से टोंक आवागमन का साधन मात्र् बस की सुविधा हैl|Hindi_F|other|5.397333
processed_hi_f_education_00869.wav|इसमें शासकीय अस्पताल, मेडिकल कॉलेज के अलावा सात निजी अस्पतालों को सरकार ने चिन्हांकित किया है।|Hindi_F|other|8.115000
processed_hi_f_finance_01477.wav|कई ईकॉमर्स कंपनियां मिंत्रा, ओएलएक्स, क्विकर और ओला कैब उन कंपनियों में शुमार हैं जिन्होंने अपने मोबाइल ऐप्लीकेशन पेश कर दिए हैं।|Hindi_F|other|10.037333
processed_hi_f_other_04554.wav|वहीं बाइपास बन जाने के बाद मनाली के बाद क्रिसमस और विंटर कार्निवाल से पहले यहां सुकून मिल जाएगा।|Hindi_F|other|8.085333
processed_hi_f_education_01393.wav|जिन शिक्षकों की इन्क्रीमेंट रोकी गई है, उन्हें अगले वर्ष की परीक्षा में बेहतर रिजल्ट देने होंगे।|Hindi_F|other|6.779854
processed_hi_f_health_02776.wav|करण ने शाहरुख और काजोल की दोस्ती को जिंदगी भर की बॉन्डिंग बताया है|Hindi_F|other|5.237333
processed_hi_f_education_01436.wav|उर्सुला को मॉस्को भेज दिया गया जहां उन्होंने बाकायदा सात महीने तक जासूसी का प्रशिक्षण लिया।|Hindi_F|other|7.755083
processed_hi_f_health_00302.wav|मौत ने ज़िंदगी से कभी ज़िंदगी नहीं मांगी और ज़िंदगी ने मौत से कभी मौत नहीं मांगी|Hindi_F|other|6.293333
processed_hi_f_health_02447.wav|कैंसर को मात देने के बाद कनिका ने अपनी मां से कहा था कि पांच साल के भीतर फोर्ब्स के कवर पेज पर आऊंगी|Hindi_F|other|7.765333
processed_hi_f_education_02237.wav|यकीन मानिए, इस ट्रैकिंग के दौरान आपको किसी भी प्रकार की थकावट महसूस नहीं होगी बल्कि आप इसे एन्जॉय करेंगे।|Hindi_F|other|8.532958
processed_hi_f_health_02328.wav|कर्फ्यू उठने के बाद कश्मीर में खून की नदियां बहेंगी, लोग बाहर आएंगे|Hindi_F|other|5.500000
processed_hi_f_other_01972.wav|मामला एसपी को सौंपते हुए उन पर कार्रवाई की मांग की है।|Hindi_F|other|4.917333
processed_hi_f_other_02329.wav|उन्होंने अपने कार्यकाल में तत्कालीन सेनापति रुक्मांगत कटुवाल को बर्खास्त करने का निर्णय लिया।|Hindi_F|other|7.232000
processed_hi_f_general_03172.wav|तीसरी बार मास्र्ट्स टूर्नामेंट में खेल रहे जीव को शुरुआती दो चरणों के लिए वुड्स का जोड़ीदार बनाया गया है।|Hindi_F|other|7.584000
processed_hi_f_books_08875.wav|आपके विचार में राजा व्यापार को प्रोत्साहित करने का इच्छुक क्यों था। इन विनिमयों से किन समूहों को लाभ पहुँचा होगा।|Hindi_F|other|9.173333
processed_hi_f_other_02603.wav|नए तजुर्बों के जो नतीजे सामने आए हैं वो चौंकाने वाले हैं।|Hindi_F|other|4.768000
processed_hi_f_education_00381.wav|घंटे बाद भी गुलदार के कब्ज़े में है श्रीनगर मेडिकल कॉलेज,  शिकारी समेत रेस्क्यू टीम तैनात।|Hindi_F|other|8.440083
processed_hi_f_other_05255.wav|एबीपी न्य़ूज चैनल के मुताबिक उनकी पहली शादी शेख सैफुद्दीन से हुई थी।|Hindi_F|other|5.429333
processed_hi_f_general_01158.wav|भारत में सबवे ने कैलाश सत्यार्थी चिल्ड्रन फाउंडेशन के साथ साझेदारी की है।|Hindi_F|other|6.666667
processed_hi_f_education_01961.wav|प्रेम प्रसंग में नैतिकता के दबाव और उससे उपजे तनाव को डॉ पानेरी ने वैचारिक उद्वेलन का कारक बताया।|Hindi_F|other|9.508208
processed_hi_f_books_05096.wav|इन्हें उल्कावृष्टि कहते हैं। कुछ उल्कावृष्टि नियमित समय अंतराल पर हर वर्ष होती हैं।|Hindi_F|other|7.669333
processed_hi_f_general_01274.wav|राष्ट्र का मार्गदर्शन करने वाले तथा राजनीति के क्षेत्र में काम करने वाले अधिकांश व्यक्ति इस प्रश्न की ओर उदासीन है।|Hindi_F|other|8.533333
processed_hi_f_education_00893.wav|हर सीट पर रीडिंग लाइट मोबाइल चार्जिंग प्वाइंट लगाए गए हैं, ताकि यात्रियों को किसी प्रकार की असुविधा न हो।|Hindi_F|other|9.624292
processed_hi_f_politics_01053.wav|इसको लेकर जिला प्रशासन द्वारा सभी मतदान केन्द्रां में सूचना भी लिखवाई गई है|Hindi_F|other|6.848000
processed_hi_f_general_02118.wav|आप इसे कहानी कह लें और फूफा के सघन ब्यौरों को देख उपन्यास की आहट भी सुन सकते हैं।|Hindi_F|other|7.488000
processed_hi_f_general_01385.wav|यहां तक कि अविश्वसनीय रूप से ओडिशा और दक्षिण भारत में लू चलने लगी है।|Hindi_F|other|7.434667
processed_hi_f_general_00984.wav|तभी तो पुराने समय में मत्स्यांचल के लोग इस गीत को गुनगनाते थे।|Hindi_F|other|5.866667
processed_hi_f_education_01320.wav|सुखद आश्चर्य की बात है कि रसरत्न समुच्चय में छह प्रकार के कारबनीकृत इस्पातों का उल्लेख है।|Hindi_F|other|8.544562
processed_hi_f_general_00752.wav|वह भारत में किसी आतंकवादी कार्रवाई का षड्यंत्र रच रहा है।|Hindi_F|other|5.024000
processed_hi_f_other_02057.wav|तब एसपी कृष्णियां ने एएसपी अनिल सिंह चौहान के निर्देशन में टीम गठित की।|Hindi_F|other|6.773333
processed_hi_f_other_01975.wav|शनिवार को डिप्थीरिया के लक्षण मिलने वाले चार केस और मिले हैं।|Hindi_F|other|5.333333
processed_hi_f_health_01193.wav|घायलों को इलाज के लिए फिल्लौर और लुधियाना के अस्पताल में भर्ती कराया गया है|Hindi_F|other|6.133333
processed_hi_f_general_00405.wav|टूर्नामेंट के पांच वर्गो में से कम से कम चार वर्गो में भारत को पदक मिलने की उम्मीद बनी हुई है।|Hindi_F|other|8.000000
processed_hi_f_other_04431.wav|साम्राज्यवादी ताकतों की रूचि, दक्षिण एशिया की प्राकृतिक व अन्य संपदा को लूटने में थी।|Hindi_F|other|7.300000
processed_hi_f_general_00682.wav|मैं भारत के अन्य भागों के लोक संगीतकारों को भी लाने के लिए उत्सुक हूं।|Hindi_F|other|6.600000
processed_hi_f_health_02678.wav|काफी तलाशने के बाद छात्रा भोजनालय के पीछे बेहोशी के हालत में मिली|Hindi_F|other|5.400000
processed_hi_f_education_00788.wav|इस प्रकार पार्श्वनाथ जी के विचारों तथा वाणी का जादू सभी को प्रभावित करने लगा।|Hindi_F|other|6.942396
processed_hi_f_health_02274.wav|कश्मीर में अनुच्छेद के कुछ प्रावधानों के निष्क्रिय होने के बाद से पाकिस्तानियों को ज़ाहिर तौर पर सदमा लगा है|Hindi_F|other|8.608000
processed_hi_f_health_00754.wav|उल्लेखनीय है कि प्रशासन ने मौत के कुएं के नाम से मशहूर खड्डों के रास्तों को बंद किया है|Hindi_F|other|7.338667
processed_hi_f_health_02588.wav|आयोग का मानना है कि स्टांप ड्यूटी घटाकर और फ्लोर स्पेस एरिया बढ़ाकर इस समस्या का निदान किया जा सकता है|Hindi_F|other|8.458667
processed_hi_f_books_02077.wav|आप आज्ञा दें, मैं आपकी हर आज्ञा का सिर और सिर के साथ दिल झुकाकर पालन करूँगा।|Hindi_F|other|6.624000
processed_hi_f_education_01592.wav|जैसे मायाराज में हरिजन ऐक्ट के डर से आदमी सहमा रहता था, उसी प्रकार गलती के बाद भी मुसलमान से कोई भिड़ना नहीं चाहता।|Hindi_F|other|10.007437
processed_hi_f_general_02884.wav|उपन्यास को पढ़ने की उत्कंठा अंत तक बनी रहती है और यही इसकी सबसे बड़ी विशेषता है।|Hindi_F|other|7.989333
processed_hi_f_general_01348.wav|पूनम की सहेलियों ने पहले पूनम से कहा स्टेडियम ज्वॉइन करने के लिए।|Hindi_F|other|5.500000
processed_hi_f_general_02455.wav|पावर ब्लॉक में तारों में बिजली का करंट नहीं रहे इसलिए उसे डिस्चार्ज किया जाता है।|Hindi_F|other|7.072000
processed_hi_f_education_02162.wav|वहीं सचिव परीक्षा नियामक डॉ सुत्ता सिंह निलंबन के बाद भी शनिवार को दिनभर कार्यालय में बैठीं रहीं और जरूरी काम निपटाए।|Hindi_F|other|10.146750
processed_hi_f_general_02431.wav|भाजा गुफाएं कार्ला गुफाओं के साथ अपनी वास्तुकला को साझा करने का काम करती है।|Hindi_F|other|6.762667
processed_hi_f_health_02770.wav|सीओ दिनेश चंद्र ने बताया कि आफरीन की मौत के बाद शव कब्र में दफन किया गया था|Hindi_F|other|7.786667
processed_hi_f_general_02947.wav|जर्मनी के पूर्व कप्तान और ओलंपिक रजत पदक विजेता क्रिस्टियन ब्लंक इस पद की दौड़ में सबसे आगे हैं।|Hindi_F|other|8.138667
processed_hi_f_education_00882.wav|इसी प्रकार अत्यधिक ऊष्मा तथा आर्द्रता मनुष्य के शारीरिक तथा मानसिक विकास में बाधक होते हैं।|Hindi_F|other|8.521354
processed_hi_f_education_02786.wav|कार्र्यक्रम में श्री सिंधिया ने कहा कि आज मैं जो कुछ भी हूं वह शिक्षकों के ज्ञान की बदौलत हूं।|Hindi_F|other|7.800000
processed_hi_f_general_02511.wav|सीधा सा अर्थ है खेल में फ़्लैश को अधिक महत्व दिया जाना चाहिए था।|Hindi_F|other|5.834667
processed_hi_f_health_00873.wav|पिस्तौल नहीं चलती तो वे चाकू से उस पर हमला करते और उसे मौत के घाट उतार देते थे|Hindi_F|other|7.500000
processed_hi_f_other_04925.wav|स्त्री ने ऐसा ही किया और जिन विधियों को देवकन्या ने कहा था उसी तरह ब्राह्मणी ने षट्तिला एकादशी का व्रत किया।|Hindi_F|other|9.557333
processed_hi_f_general_00721.wav|भारत की मेजबानी में फुटबॉल प्रीमियर लीग के पहले संस्करण में खेल चुके ब्राजील के दिग्गज फुटबॉल खिलाड़ी रोनाल्डिन्हो के बारे में पढ़े।|Hindi_F|other|9.589333
processed_hi_f_education_02313.wav|न्यू मेडिकल एन्क्लेव में मंगलवार को इंटरलॉक टाइल्स की पक्की गलियां बनाने का काम शुरू हो गया।|Hindi_F|other|7.604167
processed_hi_f_general_00689.wav|मुंबई की करीनी सांगता का किसी भी परिस्थिति में हार नहीं मानने का जज्बा सबको प्रेरित करता है।|Hindi_F|other|7.840000
processed_hi_f_general_02165.wav|सड़क परिवहन नियम तोड़ने वाले को कैप्चर करने से लेकर ई चालन तक हर प्रक्रिया ऑटोमेटिक है।|Hindi_F|other|7.900000
processed_hi_f_general_02813.wav|मेरी बड़ी तमन्ना है कि लंदन ओलंपिक में पदक जीतूं और तिरंगा लेकर पूरे स्टेडियम का चक्कर लगाऊं।|Hindi_F|other|8.256000
processed_hi_f_health_00815.wav|इस केस में गिरफ्तार कल्याण विभाग के कर्मचारी महेश मंडल की मौत हो गई है|Hindi_F|other|6.261333
processed_hi_f_health_00510.wav|बख्सा थाना क्षेत्र में मंगलवार को ट्रैक्टर से धक्का लगने से ईंट भट्ठे पर मजदूरी करने वाले किशोर की मौत हो गई|Hindi_F|other|10.048000
processed_hi_f_education_01438.wav|मंडी जिला प्रशासन ने बताया है कि अभी तक भूंकप से किसी भी प्रकार के नुक्सान की कोई सूचना नहीं है।|Hindi_F|other|8.200000
processed_hi_f_general_03074.wav|वे कहते हैं, संगीत ऐसा हो जो नाट्क के भीतर छुपे हुए अर्थ को भी खोलते हुए आगे बढाए।|Hindi_F|other|9.088000
processed_hi_f_health_01801.wav|इस उपाय से पति पत्नीं के बीच जहां प्रेम बढ़ेगा वहीं घर में धन एवं समृद्धि भी बरकरार रहेगी|Hindi_F|other|7.637333
processed_hi_f_general_01347.wav|एक तरह से सानिया का असली इम्तहान बीजिंग में होगा, क्योंकि वो पहली बार ओलंपिक खेलों में हिस्सा ले रही हैं।|Hindi_F|other|8.288000
processed_hi_f_education_02020.wav|इसी प्रकार सुल्तानपुर रोड पर भी बड़े खड्डों के कारण आने जाने वालों को भारी परेशानी का सामना करना पड़ रहा है।|Hindi_F|other|9.183125
processed_hi_f_education_00349.wav|प्रशिक्षण के लिए इसरो ने रूस के अंतरिक्ष एजेंसी ग्लावकॉस्मोस के साथ पिछले साल जुलाई को एक समझौता किया था ।|Hindi_F|other|8.161437
processed_hi_f_general_01701.wav|जर्मनी के पूर्व कप्तान और ओलंपिक रजत पदक विजेता क्रिस्टियन ब्लंक इस पद की दौड़ में सबसे आगे हैं।|Hindi_F|other|8.128000
processed_hi_f_general_00437.wav|इन खूबसूरत रस्मों को गुजराती रीति रिवाज से निभाया गया और रस्मों के साथसाथ लाइव फोक संगीत भी गाया जा रहा था।|Hindi_F|other|9.834667
processed_hi_f_weather_02328.wav|साथ ही, सार्वकालिक और सार्वत्रिक नियम स्थापित करना तथा उन नियमों को सिद्ध करना संभव नहीं होता है ।|Hindi_F|other|8.405333
processed_hi_f_other_04656.wav|अपने अतीत को लेकर रोना और उन ज़ख़्मों को सहने का कोई मतलब नहीं है।|Hindi_F|other|4.900000
processed_hi_f_general_01063.wav|इस खेल के सबसे छोटे फॉर्मैट में ऑस्ट्रेलिया को पिछले छह मैचों में सिर्फ एक में जीत नसीब हुई है।|Hindi_F|other|8.437333
processed_hi_f_education_01556.wav|सोमवार से थर्ड ईयर के फिफ्थ सेमेस्टर की परीक्षा शुरू होने वाली थी।|Hindi_F|other|6.200000
processed_hi_f_health_00852.wav|हालांकि, अभी यह साफ नहीं हो पा रहा है कि फ्रिट्ज की मौत कब हुई|Hindi_F|other|5.322667
processed_hi_f_health_00282.wav|वैक्सिंग से बालों को जल्दी हटा सकते हैं पर इन उत्पादों में मौजूद केमिकल आपकी त्वचा को नुक्सान पहुंचा सकता है|Hindi_F|other|7.925333
processed_hi_f_education_00876.wav|उनका कहना है कि मेडिकल परीक्षण के बाद ही इस मामले पर कोई टिप्प्णी की जा सकेगी।|Hindi_F|other|6.640542
processed_hi_f_health_00204.wav|यह पहला मौका नहीं है, जब पतंजलि आयुर्वेद अपने दावों को लेकर रेग्युलेटर्स के साथ विवादों में घिरी है|Hindi_F|other|9.269333
processed_hi_f_education_00820.wav|शी चिनफींग ने कहा कि लेखा परीक्षा पार्टी व राज्य की निरीक्षण प्रणाली का महत्वपूर्ण भाग है।|Hindi_F|other|7.778313
processed_hi_f_education_02137.wav|बीजेपी के राज्य मध्यप्रदेश में आज शिवराज सरकार की अग्नि परीक्षा है।|Hindi_F|other|5.967146
processed_hi_f_education_00337.wav|उन्होंने कहा कि अपने अधकचरे ज्ञान को कन्फ्यूज राहुल गांधी दुरुस्त करें ,और फिर मुद्दों पर बात करने का अभ्यास करें ।|Hindi_F|other|9.844896
processed_hi_f_books_03994.wav|स्थैतिक घर्षण तब कार्य करना आरम्भ करता है जब हम किसी वस्तु को उसकी विराम की स्थिति से गति में लाने का प्रयास करते हैं।|Hindi_F|other|9.500000
processed_hi_f_education_02429.wav|राजकीय क्वींस इंटर कालेज में शिक्षण की नई विधि तथा सीडी के माध्यम से स्मार्ट क्लासेज चलाई जाएंगी।|Hindi_F|other|9.995812
processed_hi_f_health_00169.wav|जिसके मुताबिक अनुष्का शर्मा की मौत हो जाएगी और अनुष्का शर्मा की ख्वाहिश पूरी करने के लिए शाहरुख खान एस्ट्रोनॉट बन जाएंगे|Hindi_F|other|8.938667
processed_hi_f_education_02761.wav|इसी प्रकार अन्य प्रायोजित योजनाओं में भी अगस्त माह तक लक्ष्यानुरूप समस्त आवेदन बैंकर्स को भिजवा दिए जाए ।|Hindi_F|other|9.775229
processed_hi_f_general_01691.wav|शारीरिक शिक्षा प्राथमिक एवं माध्यमिक शिक्षा के समय में पढ़ाया जाने वाला एक पाठ्यक्रम है।|Hindi_F|other|7.178667
processed_hi_f_general_00765.wav|साबो ने बताया कि हंगरी में जिप्सी और उनके संगीत का खासा महत्व हैl|Hindi_F|other|5.546667
processed_hi_f_general_02393.wav|अब इन्होंने नए मीडिया यानी इंटरनेट को भी अपने विषैले प्रचार का ज़रिया बना लिया है।|Hindi_F|other|6.389333
processed_hi_f_health_00561.wav|इस दौरान बिट्टू ने जांगपुर के नौ नौजवानों को नशामुक्ति के इलाज के लिए सिविल अस्पताल में भर्ती कराया|Hindi_F|other|8.170667
processed_hi_f_other_02143.wav|इस अवसर पर इस फिल्म के निर्माता, निर्देशक और कलाकारों के अलावा बॉलीवुड के कई गणमान्य व्यक्ति मौजूद थे।|Hindi_F|other|7.733333
processed_hi_f_education_00739.wav|उम्मीदवारों को आवंटित स्लॉट, परीक्षा केंद्र और शहर का विवरण एम्स के एडमिट कार्ड पर प्रकाशित किया जाएगा।|Hindi_F|other|8.939312
processed_hi_f_health_02747.wav|आंतरिक शांति और सेहतमंद खुशरंग जिंदगी का मार्ग श्री श्री रविशंकर द्वारा उत्प्रेरित है|Hindi_F|other|7.370667
processed_hi_f_general_00674.wav|इस बीच बेल्जियम की टीम ने गेंद को अधिक समय अपने कब्जे में रखा।|Hindi_F|other|5.002667
processed_hi_f_education_01902.wav|भारतीय सेना के जाबांज सिपाहियों की सबसे कठिन परीक्षा सियाचिन ग्लेशियर की तैनाती पर ही होती है।|Hindi_F|other|7.464833
processed_hi_f_general_00184.wav|भारत का आदर्श वाक्य वसुधैव कुटुंबकम है, जिसका अर्थ है -सारा संसार एक कुटुंब के समान है।|Hindi_F|other|7.754667
processed_hi_f_health_02119.wav|साइबर सिटी में अपोलो, मैक्स हॉस्पिटल में विदेशी मरीज इलाज करवाने के लिए आ रहे हैं|Hindi_F|other|6.133333
processed_hi_f_general_01147.wav|रणवीर ठाकुर कुल्लू के भुंतर में अकादमी ऑफ मार्शल आर्ट के नाम से अकादमी चलाकर लोगों को कराटे सिखाते हैं।|Hindi_F|other|9.493333
processed_hi_f_education_00212.wav|ताकि किसी हादसे से तुंरत निपटा जा सके लेकिन अब राज्यों को विस्तृत मेडिकल प्लान बनाना होगा ।|Hindi_F|other|8.161437
processed_hi_f_education_02610.wav|इसी बीच रास्तें में मेडिकल थाना क्षेत्र के पीवीएस मॉल के करीब उसे बीजेपी नेताओं ने घेर लिया।|Hindi_F|other|8.556188
processed_hi_f_other_02139.wav|उन्होंने कहा कि वोट प्रतिशत और सीटों की दृष्टि से भारतीय जनता पार्टी ने अपनी टैली में काफी सुधार किया है।|Hindi_F|other|8.554667
processed_hi_f_education_00750.wav|प्रेम में बुद्धि और ज्ञान की कोई आवश्यकता नहीं, प्रेम निश्छल होना चाहिए।|Hindi_F|other|6.000000
processed_hi_f_health_00270.wav|इस गेंद पर एल्गर असहज दिखे और हेल्मेट पहनने के बावजूद एल्गर के माथे पर कुछ चोट पहुंची|Hindi_F|other|7.776000
processed_hi_f_education_01762.wav|जयललिता की सेहत पर जारी मेडिकल बुलेटिन में कहा गया, शी इज इंटरेक्टिंग यानी वो चेतन अवस्था में हैं।|Hindi_F|other|8.985750
processed_hi_f_other_00149.wav|कृष्णा एवं कपिल की प्रतिद्वंद्विता अकसर सुर्खियों में रहती है, लेकिन कृष्णा ने कहा कि उन्होंने कपिल से बहुत कुछ सीखा है।|Hindi_F|other|9.290667
processed_hi_f_health_01684.wav|मैं सोच रहा था पता नहीं प्रशाँत के दिमाग में अभी और क्या है|Hindi_F|other|5.717333
processed_hi_f_general_01361.wav|पर्यूषण महापर्व पर विशेष दुनिया के प्राचीन धर्मों में अग्रणी है जैन धर्म।|Hindi_F|other|6.773333
processed_hi_f_health_00768.wav|बुधवार को भारी बारिश के बाद घर गिरने से मलप्पुरम में एक ही परिवार के पांच लोगों की मौत हो गई|Hindi_F|other|8.704000
processed_hi_f_health_01792.wav|वैष्णों देवी में हैलीकॉप्टर हादसे में कई श्रद्धालुओं की मौत हो गई थी|Hindi_F|other|5.800000
processed_hi_f_other_02211.wav|रणबीर इस क्लिप में संजू का डायलॉग बोल रहे हैं और बॉडी लैंग्वेंज के हिसाब से बिल्कुल उन्हीं की तरह दिख रहे हैं।|Hindi_F|other|8.400000
processed_hi_f_health_00551.wav|चिक्कू जब सुबह अस्पताल नहीं पहुंची तो उसका पति घर पर ही आ गया और खून से लथपथ चिक्कू को देखकर हैरान रह गया|Hindi_F|other|9.300000
processed_hi_f_education_00370.wav|डिप्लोमाधारी फार्मासिस्टों को जिला अस्पताल में तीन महीने का व्यावहारिक प्रशिक्षण दिया गया ।|Hindi_F|other|8.700000
processed_hi_f_books_04879.wav|अंतरिक्ष में उड़ने के स्वप्न वह हमेशा ही देखता रहा होगा और उसके लिए प्रयत्नशील भी रहा होगा।|Hindi_F|other|7.573333
processed_hi_f_other_02236.wav|गांधी जयंती पर पीएम मोदी राष्ट्रव्यापी "स्वच्छ्ता ही सेवा" अभियान का समापन करेंगे।|Hindi_F|other|6.816000
processed_hi_f_books_09023.wav|मन्दिर के सभागारों का प्रयोग विविध प्रकार के कार्यों के लिए होता था।|Hindi_F|other|4.800000
processed_hi_f_general_02833.wav|गांव के पुस्तकालय में रखी किताबों से पूछूंगा कि उन्हें कौन कौन निहारने पढने आता है।|Hindi_F|other|6.357333
processed_hi_f_education_00578.wav|एसपी सिटी देवेंद्र पींचा का कहना है कि मेडिकल परीक्षण के बाद आगे की कार्रवाई की जाएगी।|Hindi_F|other|7.400000
processed_hi_f_education_01246.wav|मेले में कई प्रकार के झूले भी थे जिनका बच्चों और युवकों ने खूब लुत्फ उठाया।|Hindi_F|other|6.361896
processed_hi_f_education_01073.wav|अभिनंदन को डॉक्टरों ने चार हफ्तों की मेडिकल लीव दी थी, लेकिन आराम करने की बजाय वह श्रीनगर स्थित अपने स्क्वाड्रन में चले गए।|Hindi_F|other|9.763625
processed_hi_f_general_00280.wav|फिल्म के महत्वपूर्ण कलाकारों में अधिकांश कलाकार झारखंड के हैं।|Hindi_F|other|5.152000
processed_hi_f_health_02865.wav|प्लेटलेट से भरपूर प्लाज्मा को खून से निकालने के बाद दवाओं का इस्तेमाल करके इसमें ग्रोथ फैक्टर डाले जाते हैं|Hindi_F|other|8.554667
processed_hi_f_health_00771.wav|मरियप्पन थंगावेलु की जिंदगी पर बनी ये फिल्म तमिल भाषा में बनी है|Hindi_F|other|4.789333
processed_hi_f_education_02345.wav|कोर्ट ने पी चिदंबरम का रेग्यूलर मेडिकल चेकअप करने के निर्देश भी दिए।|Hindi_F|other|6.000000
processed_hi_f_education_00743.wav|ऐसे में उनका मन और बुद्धि सक्रिय होते हुए भी शरीर की निष्क्रियता बोझ बन रही है।|Hindi_F|other|7.046875
processed_hi_f_health_02702.wav|कुछ लोग इनकम टैक्स अधिकारियों को सिध्दार्थ की मौत का जिम्मेदार समझ रहे हैं,लेकिन ऐसा सोचना मुनासिब नही है|Hindi_F|other|8.597333
processed_hi_f_health_00272.wav|उन्होंने मांग की है कि पंजाब सरकार जोगिंदर सिंह का किसी बढिय़ा अस्पातल में इलाज करवाए|Hindi_F|other|6.954667
processed_hi_f_other_02345.wav|उन्होंने कहा कि उनका इतना अपमान हुआ लेकिन उन्होंने उफ़्फ तक नहीं की।|Hindi_F|other|6.133333
processed_hi_f_health_00376.wav|लोहिया अस्पताल में डाक्टरों की लापरवाही के चलते दो महिलाओं की मौत हो गयी|Hindi_F|other|5.738667
processed_hi_f_health_02054.wav|हालाँकि कृष्ण की मौत जारा नाम के एक शिकारी के हाथों हुई थी, जिसने कृष्ण को हिरण समझकर पैरों में बाण मारा था|Hindi_F|other|9.770667
processed_hi_f_health_00619.wav|मौत का कुआं बन रहे इस तरह के गड्ढों की चपेट में अब तक देश के कई बच्चें आ चुके हैं|Hindi_F|other|6.965333
processed_hi_f_general_02332.wav|चीन ने एक एडवांस कॉम्पैक्ट साइज के समुद्री रडार का निर्माण किया है, जो भारत जितने बड़े क्षेत्र पर निगरानी रख सकता है।|Hindi_F|other|9.738667
processed_hi_f_health_01277.wav|श्रीदेवी की बेटी जाह्ववी को जिस वक्त श्रीदेवी की मौत की खबर मिली उस वक्त वह मुंबई में ही थीं|Hindi_F|other|7.477333
processed_hi_f_general_02782.wav|जम्मू से कटरा की हमारी बस सर्पीली घुमावदार पहाड़ी सड़क पर दौड़ पड़ी।|Hindi_F|other|5.824000
processed_hi_f_general_00637.wav|स्थैतिक निगरानी टीम ने जांच के दौरान सोनेचांदी के आभूषण ज़ब्त किए।|Hindi_F|other|5.813333
processed_hi_f_general_00382.wav|स्क्वैश भारत में एक लोकप्रिय मनोरंजक खेल है और प्रतिस्पर्धी खेल के रूप में भी यह लोकप्रिय हो रहा है।|Hindi_F|other|8.021333
processed_hi_f_other_05150.wav|फिलीपाइंस में पैसों की लूट को लेकर हो रहे कत्लों का सिलसिला थमता नजर नहीं आ रहा।|Hindi_F|other|6.300000
processed_hi_f_health_00476.wav|ब्रिटेन के रीडींग में रहने वाले मारेक क्रुगर की बीते साल अगस्त महीने में धुएं से दम घुटने से मौत हो गई थी|Hindi_F|other|9.376000
processed_hi_f_education_00178.wav|हुड्डा को जवाब देते हुए दुष्यंत चौटाला के भाई दिग्विजय चौटाला ने कहा कि हुड्डा को नैतिकता की बात नहीं करनी चाहिए ।|Hindi_F|other|8.900000
processed_hi_f_education_02682.wav|उन्होंने सुब्बुलक्ष्मी की गायन सभाओं का इस प्रकार आयोजन किया कि, वे सफलताओं की सीढ़ियाँ चढ़ती ही गईं।|Hindi_F|other|8.500000
processed_hi_f_education_02096.wav|एक लॉन्चिंग इवेंट में उन्होंने उम्मीद जताई कि बॉलीवुड किसी भी प्रकार के उत्पीड़न के मामलों से निपटने के लिए तैयार है।|Hindi_F|other|8.823208
processed_hi_f_general_00417.wav|जिस ऑपरेशन के लिए उन्हें यह पुलिस पदक मिला था, वह झारखंड के खुंटी जिले के चुंदरमांडू में हुआ था।|Hindi_F|other|8.640000
processed_hi_f_health_02834.wav|पर पूरा दिमाग लड़ाने के बाद भी पंचम ये निर्णय नहीं ले पाए कि इनमें से किसे छाँटा जाए|Hindi_F|other|7.232000
processed_hi_f_education_02715.wav|बरेली में हो रहे इम्तेहान के मद्देनजर इस बार परीक्षा तिथि बदलनी पड़ी।|Hindi_F|other|6.385104
processed_hi_f_health_02695.wav|कैंसर से जूझ रहीं सोनाली बेंद्रे ने पति गोल्डी बहल और बेटे रणवीर के संग न्यूयॉर्क में दिवाली मनाई |Hindi_F|other|8.042667
processed_hi_f_general_03133.wav|इस सर्विस के लिए खास इक्विप्मेंट की जरूरत होती है जो इंटरनेट कनेक्टेड क्लाउड कैम और स्मार्ट लॉक से जुड़ा होता है।|Hindi_F|other|9.300000
processed_hi_f_books_07094.wav|हम प्रतिदिन सूक्ष्मजीवों तथा सूक्ष्मजीवीय व्युत्पन्न उत्पादों का प्रयोग करते हैं।|Hindi_F|other|6.624000
processed_hi_f_health_02266.wav|छत्तीसगढ़ के कंकेर जिले में ट्रेनिंग के दौरान गलती से बम फट गया, जिसके चलते बम डिस्पोजल स्क्वाड इंचार्ज की मौत हो गई|Hindi_F|other|9.514667
processed_hi_f_education_00655.wav|अभिनेता अक्षय कुमार की पत्नी ट्विंकल ने कहा, आपको नए कौशल सीखने की जरूरत है।|Hindi_F|other|6.300000
processed_hi_f_education_02249.wav|दोनों टांगें इस प्रकार से उठाएं कि पेल्विस का हिस्सा भी थोड़ा उठ जाए।|Hindi_F|other|5.584021
processed_hi_f_health_02933.wav|लेखक ने इस कहानी के जरिये नेट सर्फिंग की मौजूदा विसंगतियों पर चोट की है|Hindi_F|other|6.165333
processed_hi_f_general_00896.wav|फिल्म का निर्माण लाइका प्रोडक्शंस द्वारा किया गया है और इसमें एआर रहमान का संगीत होगा।|Hindi_F|other|6.528000
processed_hi_f_health_02505.wav|उधर, स्प्रिंग डेल पब्लिक स्कूल के बच्चों द्वारा नशा निवारण पर रंगारंग प्रस्तुतियां भी पेश की गई|Hindi_F|other|7.264000
processed_hi_f_health_01763.wav|और दिव्येंदु शर्मा ने अपनी फिल्मी जिंदगी का सबसे अच्छा रोल किया है|Hindi_F|other|5.589333
processed_hi_f_education_00397.wav|इस परीक्षा को देखते हुए एजुकेशन प्वाइंट ने पहली अक्तूबर से परीक्षा के लिए क्रैश कोर्स बिठाने की घोषणा की है।|Hindi_F|other|8.700000
processed_hi_f_other_02605.wav|भाजपा कार्यकर्ताओं पर मुकद्में लादकर प्रदेश सरकार ने जनता की आवाज को दबाने का कार्य किया है।|Hindi_F|other|7.338667
processed_hi_f_health_02273.wav|विभाग ने यमुना नदी में खनन माफिया द्वारा इकट्ठे किए गए करीब डेढ़ सौ टन खनिज को सीज किया है|Hindi_F|other|8.469333
processed_hi_f_health_00774.wav|लेकिन सबसे ताज्जुब की बात ये थी कि वो इतनी दर्दनाक जिंदगी जीने के बाद भी वहां से मुक्त नहीं होना चाहती थी|Hindi_F|other|8.298667
processed_hi_f_books_08170.wav|उसके अनुसार जाति व्यवस्था में सन्निहित अपवित्रता की अवधारणा प्रकृति के नियमों के विरुद्ध थी।|Hindi_F|other|8.200000
processed_hi_f_books_04763.wav|हम कह सकते हैं कि संपूर्ण सजीव सृष्टी कार्बन यौगिकों से बनी है। अपना शरीर भी कार्बन से बना है।|Hindi_F|other|8.000000
processed_hi_f_education_02606.wav|इस तरह भाई तारू सिंह जी सिक्खों की हर प्रकार से सहायता करते थे।|Hindi_F|other|6.000000
processed_hi_f_health_01056.wav|पाटिल ने कहा कि आशीष नेहरा की हैम्सट्रिंग में चोट के कारण उन्हें आराम दिया गया है|Hindi_F|other|6.805333
processed_hi_f_health_02947.wav|कैदी की मौत की अफवाह पर तीन घण्टों तक बवाल चलता रहा|Hindi_F|other|4.512000
processed_hi_f_education_00603.wav|अपरिष्कृत हीरे की खरीदारी कुछ इस प्रकार की जा रही थी मानो प्रत्येक सप्ताह कीमतें बढ़ने वाली हैं ।|Hindi_F|other|8.300000
processed_hi_f_other_02452.wav|श्रीनगर के बटमालू इलाके में रविवार सुबह सुरक्षाबलों और आतंकियों के बीच मुठभेड़ हुई थी।|Hindi_F|other|7.733333
processed_hi_f_general_03196.wav|दुर्घटना का पता चलते ही मृतक के गांव दिग्धो चोलथरा में शोक की लहर दौड़ गई है।|Hindi_F|other|6.805333
processed_hi_f_general_02881.wav|बिल्कुल पारंपरिक अंगूठी जैसी दिखने वाली ब्लिंक स्मार्ट रिंग हर तरह के कपड़ों के साथ पहनी जा सकती है।|Hindi_F|other|7.840000
processed_hi_f_general_00045.wav|फिल ह्यूज की मृत्यु के एक साल बाद हम खेल के सुरक्षा नियमों को मजबूत करके ही उन्हें सच्ची श्रद्धांजलि दे सकते हैं।|Hindi_F|other|9.600000
processed_hi_f_health_00819.wav|हेल्थ इन्श्योरेंस प्लान के तहत कितने सदस्य हैं और इलाज का मौजूदा खर्च कितना है|Hindi_F|other|6.016000
processed_hi_f_other_02274.wav|फिलहाल कंपनी ने यह नहीं बताया है कि इसमें इन्बिल्ट मेमोरी और रैम कितना होगा।|Hindi_F|other|6.500000
processed_hi_f_general_02806.wav|वाम्टा म्यूजिकल गु्रप चौपाल के कलाकारों ने पहाड़ी गानों व नाटियों से दर्शकों का मनोरंजन किया।|Hindi_F|other|8.300000
processed_hi_f_education_00315.wav|आयोग के अनुसार प्रारंभिक परीक्षा के दूसरे प्रश्नपत्र में गद्यांश पर आधारित पूछे गये पांचों प्रश्नों को हटा लिया गया है।|Hindi_F|other|9.500000
processed_hi_f_education_01234.wav|निप्पॉन मेडिकल अथारिटीज ने उन्हें बचाने के लिए हर संभव प्रयास किया लेकिन वो उन्हें बचा नहीं सके।|Hindi_F|other|9.322437
processed_hi_f_other_04969.wav|चीन के ग्वांग्जू में शुक्रवार को बीडब्ल्यूएफ विश्व टूर्नामेंट के मैच में भारतीय शटलर पीवी सिंधू एक्शन में दिखीं।|Hindi_F|other|9.200000
processed_hi_f_education_00273.wav|दुनिया की दिग्गज कॉस्मेटिक कंपनी लॉरियल की एक अनुसंधान टीम ने दावा किया कि इस क्रीम से झुर्रियों का सफाया हो जाएगा ।|Hindi_F|other|9.937771
processed_hi_f_general_03037.wav|मुख्यभूमि से लगे सागरी क्षेत्र में कम अधिक दूरी पर भारत में अंतर्भूत सैकड़ों द्वीप हैं।|Hindi_F|other|7.722667
processed_hi_f_health_01079.wav|सभी जख्मियों को कल्याण के मेट्रो अस्पताल में भर्ती कराया गया है|Hindi_F|other|5.621333
processed_hi_f_health_00906.wav|इस दौरान मैग्नीशियम, जिंक और विटामिन बी से भरपूर चीजें खाना भी फायदेमंद रहेगा|Hindi_F|other|7.488000
processed_hi_f_politics_02335.wav|स्रुब्रमण्यम स्वामी ने कहा कि मैं पूजा के संवैधानिक अधिकार के तहत सुप्रीम कोर्ट गया हूं|Hindi_F|other|7.082667
processed_hi_f_health_01274.wav|इस बीमारी को लेकर अभी तक पुख़्ता इलाज सामने नहीं आ सका है|Hindi_F|other|5.000000
processed_hi_f_books_03933.wav|किसी काँच के गिलास अथवा किसी कुल्हड़ में से किसे पकड़े रखना आसान है।|Hindi_F|other|5.700000
processed_hi_f_general_01405.wav|भारत और इंग्लैंड के बीच टेस्ट सीरीज का आखिरी और पॉंचवा मैच इंग्लैंड के ओवल मैदान पर खेला जा रहा है।|Hindi_F|other|7.872000
processed_hi_f_education_00216.wav|मेडिकल चौराहे के पास बच्चों को स्कूल ले जा रही स्कूल रिक्शा ट्राली जलभराव के बीच गड्ढे में फंसकर पलट गई ।|Hindi_F|other|9.400000
processed_hi_f_health_01729.wav|कमर दर्द से बचने के लिए जहां तक हो सके कम्प्युटर के सामने लंबे वक्त तक बैठने से बचें|Hindi_F|other|6.837333
processed_hi_f_health_02305.wav|पाकिस्तानी बल्लेबाज शोएब मलिक को मैच के दौरान सिर में चोट लगी जब फील्डर कोलिन मुनरो का थ्रो उनके सिर से टकराया|Hindi_F|other|9.525333
processed_hi_f_other_02496.wav|निजी तौर पर मेरा अपना अनुभव है कि सलमान खान बेहद नेक इँसान है।|Hindi_F|other|5.994667
processed_hi_f_health_00212.wav|इस चोट का मतलब है कि वोक्स चैम्पियंस ट्राफी में इंग्लैंड के आगामी मैचों में भाग नहीं ले पाएंगे|Hindi_F|other|8.298667
processed_hi_f_general_01173.wav|संग्रह की लगभग प्रत्येक कविता मानवीय संबंधों के गुणात्मक प्रभाव के रूप में झिंझोड़ती है।|Hindi_F|other|7.700000
processed_hi_f_education_00170.wav|मुंबई साईं होम्योपैथिक मेडिकल कॉलेज की एक गर्ल स्टूडेंट कॉलेज में हिजाब न पहनने देने की सख्ती पर बॉम्बे हाईकोर्ट पहुंची है ।|Hindi_F|other|10.181583
processed_hi_f_other_04745.wav|नूर एक सीरियस और सही मुद्दे को उठाती तो है पर उससे लड़ने या दूर करने के तरीके विश्वसनीय प्रतीत नहीं होते हैं।|Hindi_F|other|9.568000
processed_hi_f_books_04569.wav|यदि परामर्श दिया गया है तो उचित चश्मे का उपयोग कीजिए। नेत्रों के लिए बहुत कम या बहुत अधिक प्रकाश हानिकारक है।|Hindi_F|other|9.898667
processed_hi_f_health_00882.wav|एक सप्ताह के इस आयोजन में पूरी जिंदगी की शर्तें, रिश्ते समेट लिए जाते हैं|Hindi_F|other|6.133333
processed_hi_f_books_00614.wav|भारत में मिलनेवाली चिकित्सा संबंधी सेवाएँ और सुविधाएँ पाश्चात्यों की दृष्टि से सस्ती और उत्तम श्रेणी की होती हैं।|Hindi_F|other|8.000000
processed_hi_f_health_01574.wav|ब्रृजमोहन कहते हैं कि जहां तक नए विचारों की बात है, उनके दिमाग में हमेशा नए विचार आते थे|Hindi_F|other|7.242667
processed_hi_f_general_02402.wav|टुंपा की आंखों में रोशनी नहीं पर संगीत जगत में अपना नाम रोशन करने की ख़्वाहिश है।|Hindi_F|other|6.944000
processed_hi_f_general_02225.wav|अर्थकाव्य या साहित्य का मूल्यांकन करने वाला या साहित्य सौंदर्य की परख करने वाला शास्त्र काव्यशास्त्र कहलाता है।|Hindi_F|other|9.600000
processed_hi_f_general_00772.wav|इसके बाद कैलिप्सो संगीत की धुन पर भी जडेजा की थिरकन जारी रही।|Hindi_F|other|5.952000
processed_hi_f_education_02147.wav|कोहली ने पहले प्रदीप और बाद में कौशल की गेंद पर एक्स्ट्रा कवर पर चौका जड़कर टेस्ट शतक बनाया ।|Hindi_F|other|8.200000
processed_hi_f_education_00354.wav|मैथ्यूज को मंगलवार को टीम के साथ प्रशिक्षण के दौरान पैर की मांसपेशियों में खिंचाव की समस्या हुई थी।|Hindi_F|other|8.103396
processed_hi_f_education_02356.wav|डॉक्टर्स के अनुसार सर्जरी के लिए मेडिकल इंस्ट्रूमेंट को स्टेरलाइज करने, ऑपरेशन थिएटर को धोने और हाथ धोने की जरूरत होती है।|Hindi_F|other|10.146750
processed_hi_f_education_02464.wav|इस अपूर्ण ज्ञान में स्मृति ज्ञान मिला दिया जाय तो भ्रम का सत् और असत् रूप सामने आ जाता है।|Hindi_F|other|7.700000
processed_hi_f_education_02477.wav|हाल ही में हुए पीएम मोदी के चीन दौरे पर उन्होंने कहा कि इन्फॉर्मल समिट एक प्रकार की नई नीति है।|Hindi_F|other|8.600000
processed_hi_f_education_02423.wav|भाजपा नेता सुधीर के बयान विनाश काले विपरीत बुद्धि ने इस तल्खी को और बढ़ा दिया है।|Hindi_F|other|7.998896
processed_hi_f_education_01482.wav|बताते हैं कि इस प्रकार के सिक्कों को लेकर पहले भी करोड़ों की ठगी के मामले प्रकाश में आ चुके हैं।|Hindi_F|other|7.700000
processed_hi_f_health_02641.wav|अगले दिन शेन को पता चला कि उनके दो क़रीबी पत्रकार दोस्तों शु शिंगु और जू यिंग की मौत हो गई है|Hindi_F|other|9.002667
processed_hi_f_health_00178.wav|टीवी शो 'मेरे डैड की दुल्हन' की एक्ट्रेस श्वेता तिवारी के भाई निदान तिवारी की शादी यास्मीन शेख के साथ गोवा बीच पर हुई|Hindi_F|other|8.821333
processed_hi_f_general_02879.wav|भारतीय बैडमिंटन खिलाड़ी पारुपल्ली कश्यप और एच एस प्रणॉय का जीत का सिलसिला जारी है।|Hindi_F|other|8.373333
processed_hi_f_general_00706.wav|पतिया कोई महान या क्लैसिक उपन्यास की श्रेणी में शुमार भले न हो मगर यह एक महत्वपूर्ण भारतीय उपन्यास है।|Hindi_F|other|9.173333
processed_hi_f_other_00036.wav|शैक्षिक योग्यता के तौर पर उम्मीदवारों की न्यूनतम योग्यता दसवीं पास एवं अधिकतम योग्यता बारहवीं पास होना आवश्यक है।|Hindi_F|other|10.026667
processed_hi_f_general_00434.wav|खेल रत्न और लंदन ओलंपिक में शूटिंग में रजत पदक विजेता भारतीय शूटर विजय कुमार अपनी सफलता को एक टर्निंग प्वाइंट मानते हैं।|Hindi_F|other|10.122667
processed_hi_f_other_00251.wav|इस शख्स का आरोप है कि बाल काटने वाले ने  उनकी मूंछ भी काट दी, जबकि उन्हें अपनी मूंछों से बहुत प्यार था।|Hindi_F|other|8.885333
processed_hi_f_education_00588.wav|केंद्रीय मंत्री ने कहा कि छात्र छात्राएं दोनों बार परीक्षा दे सकते हैं प्रवेश के लिए दोनों में से उच्च प्राप्तांक पर विचार किया जाएगा ।|Hindi_F|other|9.670729
processed_hi_f_other_02200.wav|उन्होंने बताया कि मरने वालों में पाकिस्तान और उज़्बेकिस्तान के नागरिक भी शामिल हैं।|Hindi_F|other|5.500000
processed_hi_f_education_00498.wav|इस प्रकार इस डिब्बी को उन्होंने सात धातुओं की डिब्बियों के अंदर रख लिया।|Hindi_F|other|5.600000
processed_hi_f_education_01140.wav|अब देखना यह है कि अस्हाबे यमीन ने किस प्रकार से स्वयं को बंधनों से स्वतंत्र करा लिया?|Hindi_F|other|7.400000
processed_hi_f_health_00535.wav|स्वच्छता मिशन को लेकर बात करते हुए पीएम ने कहा कि, ब्यूटी कॉन्टेस्ट की तरह स्वच्छ शौचालय कॉन्टेस्ट भी होना चाहिए|Hindi_F|other|8.800000
processed_hi_f_education_02581.wav|ऐसे में मुझे मां ने इम्फाल भेज दिया जहां पर मेरी बड़ी बहन नर्सिंग की ट्रेनिंग ले रही थीं।|Hindi_F|other|7.100000
processed_hi_f_books_06800.wav|आज जितनी भी मुख्य फसलें हैं; वह सभी पुरानी किस्मों के व्युत्पन्न हैं।|Hindi_F|other|6.069333
processed_hi_f_general_01934.wav|आलोचक बेशक स्वतंत्र है किसी कविता को अपने प्रतिमानों पर पढ़ने और जाँचने के लिए।|Hindi_F|other|7.178667
processed_hi_f_general_00402.wav|भारत में प्रेस को समाज का चौथा स्तंभ कहा गया है लेकिन यह चौथा स्तंभ लगातार जर्जर होता जा रहा है।|Hindi_F|other|8.288000
processed_hi_f_health_02248.wav|ऐसा ही कुछ अमेरिकी सिंगर और गीतकार निकोल शेर्जिंगर के साथ भी हुआ है उन्होंने पैसा कमाने के लिए अपना खून तक बेचा है|Hindi_F|other|10.186667
processed_hi_f_health_02833.wav|मशहूर व्यंग्य लेखक यशवंत व्यास की यह किताब आज की कॉर्पोरेट जिंदगी में सही तालमेल बिठाने वाले नुस्खों के बारे में बताती है|Hindi_F|other|9.098667
processed_hi_f_health_01595.wav|उस अनजान व्यक्ति ने बच्ची को इलाज के लिए उसे ढाका स्क्वेयर अस्पताल में भर्ती कराया|Hindi_F|other|7.189333
processed_hi_f_weather_03419.wav|दिल्ली की रक्षा करने के लिए मराठों से बढ़कर किसी भी दूसरी सत्ता में यह सामर्थ्य नहीं थी । |Hindi_F|other|6.517333
processed_hi_f_other_03761.wav|इसी अश्लीलता की दुहाई देकर स्वयं सेवी संगठनों के साथ सियासी दलों के उद्दंड कार्यकर्ता सड़कों पर तांडव करते हैं।|Hindi_F|other|8.693333
processed_hi_f_finance_00636.wav|क्या कोई निवेशक जो शेयरों में प्रत्यक्ष तरीके से निवेश करना चाहते हैं उन्हें इस सिद्घांत को अपनाना चाहिए?|Hindi_F|other|9.400000
processed_hi_f_other_01989.wav|संजय गुप्ता ने ट्रंप की कोरोनरी कैल्शियम सीटी स्कैन के आधार पर ये बात कही है।|Hindi_F|other|7.221333
processed_hi_f_books_03871.wav|बल दो वस्तुओं के बीच अन्योन्यक्रिया के कारण लगता है। बल का परिमाण तथा दिशा दोनों होते हैं।|Hindi_F|other|8.700000
processed_hi_f_health_02922.wav|मृतकों में एक महिला यात्री की मौत हुई तो वहीं इलाज के लिए बनारस जा रहे एक घायल युवक की भी मौत हो गई|Hindi_F|other|7.648000
processed_hi_f_education_00213.wav|फाल्गुन कृष्ण पक्ष की बारस को उन्होंने दीक्षा ग्रहण की तथा फाल्गुन कृष्ण पक्ष की बारस को ही उन्हें कैवल्य ज्ञान की प्राप्ति हुई ।|Hindi_F|other|10.065479
processed_hi_f_health_02579.wav|विस्फोट में महिला सफाईकर्मी जेहरा यामक की मौत हो गई जबकि कैनान नाम की एक अन्य महिला घायल हो गई|Hindi_F|other|9.200000
processed_hi_f_other_02181.wav|इस बार आतंकियों ने हमला करने से पहले नई रणनीति बनाई थी।|Hindi_F|other|5.056000
processed_hi_f_books_08372.wav|जैसाकि हम देखेंगे कि ये स्त्रोत एक क्रियात्मक और विविध दृश्य योजना को समझने की अंतर्दृष्टि प्रदान करते हैं।|Hindi_F|other|8.757333
processed_hi_f_general_01438.wav|गिरिजेश के रामायण अवलोकन से भारतीय शास्त्रों से संबन्धित एक कुटिल ग्रंथि निर्कूट होती है।|Hindi_F|other|7.800000
processed_hi_f_general_02588.wav|हम अपने अध्ययन की शुरूआत कर्पूरी ठाकुर के राजनीतिक जीवन की संक्षिप्त विवेचना से करेंगे।|Hindi_F|other|7.029333
processed_hi_f_health_01580.wav|साथ ही हमेशा मेरे दिमाग में था कि मैं एक सुपर सीरीज खिताब जीतूंगी और यह सपना भी चाइना ओपन में पूरा हो गया|Hindi_F|other|8.981333
processed_hi_f_health_02817.wav|मेकअप से पहले सबसे जरूरी है त्वचा साफसुथरी और निखरी होनी चाहिए |Hindi_F|other|5.322667
processed_hi_f_education_02204.wav|इस प्रकार पानीपत की दूसरी लड़ाई में अकबर को उसके सेनापति बैरम खाँ की बदौलत भारी विजय हासिल हुई।|Hindi_F|other|8.834812
processed_hi_f_education_01310.wav|इस परीक्षा पे चर्चा में परीक्षाओं से जुड़े सभी पहलुओं, विशेष रूप से तनाव मुक्त् परीक्षा के संबंध में बात की जाएगी।|Hindi_F|other|9.844896
processed_hi_f_general_00677.wav|यातायात नियमों का पालन नहीं करने वालों के खिलाफ सख्ती बरतने की हिदायत दी गई।|Hindi_F|other|6.000000
processed_hi_f_health_01698.wav|कोहली ने एक वेब शो में सचिन तेंदुलकर से अपनी जिंदगी के जुड़ाव को लेकर खास बातें बताईं|Hindi_F|other|7.872000
processed_hi_f_books_04305.wav|यदि आप अँधेरे में इन वस्त्रों को उतारते हैं तो आप चट-चट ध्वनि के साथ चिंगारी तक देख सकते हैं।|Hindi_F|other|7.900000
processed_hi_f_education_01753.wav|शहर कोतवाली क्षेत्र में यह मिलावटी घी की फैक्ट्री संचालित हो रही थी।|Hindi_F|other|5.584021
processed_hi_f_education_00903.wav|पिता जी की चिट्ठियाँ हमेशा ही कुछ दूसरे प्रकार की रही हैं।|Hindi_F|other|4.910646
processed_hi_f_general_01927.wav|एक दौर में रेडियो सिलोन पर सबसे अधिक फरमाइशें झुमरी तलैया से आती थीं।|Hindi_F|other|5.962667
processed_hi_f_education_02016.wav|इस दो दिवसीय समारोह का मकसद छात्रों का ज्ञान बढ़ाना और लीगल फील्ड के अन्य प्रतिभागियों के साथ उनका एक्सोपजर बढ़ाना है।|Hindi_F|other|9.473375
processed_hi_f_other_02222.wav|सेल के दौरान इसे खरीदने वाले यूजर्स को हंगामा का फ्री सब्स्क्रिप्शन भी मिलेगा।|Hindi_F|other|5.738667
processed_hi_f_general_01133.wav|यह एक ऐसी प्राचीन कला है, जिसमें सोने और चांदी के धागों का प्रयोग एम्ब्रॉयडरी के लिए किया जाता है।|Hindi_F|other|7.477333
processed_hi_f_health_00353.wav|जैंक लंडन शराबी था और उसकी खुद की जिंदगी की हकीकत उसके किताबों में लिखी आदर्शों से कोसों दूर थी|Hindi_F|other|9.504000
processed_hi_f_education_01731.wav|ऐंजल ब्रोकिंग में अनुसंधान विश्लेषक अंकिता सोमानी ने कहा, 'जीएसएम ऑपरेटरों के बहीखाते पर पहले से ही काफी दबाव है।|Hindi_F|other|9.949375
processed_hi_f_other_02091.wav|घटना की जानकारी मिलने के बाद पीडित व्यवसायी ने जीआरपी थाने में मामला  दर्ज करवाया ।|Hindi_F|other|6.666667
processed_hi_f_health_01680.wav|पोस्टमार्ट्म रिपोर्ट के मुताबिक नाजरीन की मौत ब्लास्ट में घायल होने से हुई है|Hindi_F|other|6.357333
processed_hi_f_general_02622.wav|सेविया के पास चैंपियंस लीग के लिए क्वालीफाई करने का अच्छा मौका है जिसके लिए बिल्बाओ भी दौड़ में शामिल है।|Hindi_F|other|8.128000
processed_hi_f_health_00347.wav|इससे गला तो साफ होगा ही, साँस की दुर्गंध भी दूर हो जाएगी और मसूढ़ों की बीमारी से भी राहत मिलेगी|Hindi_F|other|7.498667
processed_hi_f_general_02366.wav|गेम पब्लीशर्स और यूट्यूब क्रीएटर्स के विस्तृत रेंज में से गेम प्लेयर्स चैनल खोल सकते हैं।|Hindi_F|other|7.061333
processed_hi_f_education_02425.wav|कांग्रेस ने बरोजगार भत्ते के बदले कौशल भत्ता देकर युवाओं के जख्मों पर नमक छिड़कने का कार्य किया है।|Hindi_F|other|8.600000
processed_hi_f_education_02126.wav|इसी प्रकार जनवरी से लेकर जून तक नर्मदा जल पर आधारित शहरों, कस्बों, ग्रामो की आवश्यकता का आंकलन किया गया।|Hindi_F|other|9.700000
processed_hi_f_health_01357.wav|अपनी इस फिल्म के बारे में डायरेक्टर अनिल शर्मा ने कहा, जीनियस दो प्रतिभाशाली दिमाग की कहानी है|Hindi_F|other|7.349333
processed_hi_f_health_00878.wav|'थ्री इडियट्स' जिंदगी के बारे में है और उसमें काफी ह्यूंमर है|Hindi_F|other|5.333333
processed_hi_f_health_00365.wav|नवजोत सिंह सिद्धू की पत्नी नवजोत कौर सिद्धू द्वारा घायलों का इलाज करने का दावा किया गया है |Hindi_F|other|6.700000
processed_hi_f_education_02493.wav|घटना की जानकारी मिलते ही बड़ी संख्या में परिजन और ग्रामीण मेडिकल कॉलेज पहुंचे और रूदन क्रंदन का माहौल बना हुआ है।|Hindi_F|other|9.937771
processed_hi_f_education_02692.wav|याज्ञवल्क्य के संवादों से आज भी इस मुक्तिदायक या तारक ज्ञान को प्राप्त किया जा सकता है|Hindi_F|other|8.695500
processed_hi_f_general_01524.wav| खेलों में कभी कुछ निश्चिंत नहीं होता इसलिए जो मौका मिले उसको लपको।|Hindi_F|other|7.040000
processed_hi_f_general_01104.wav|कंप्यूटर गणनाओं के दौरान स्वतंत्र रूप से इंटरनेट पर क्रिप्टोमुद्राएं बनाई जाती हैं।|Hindi_F|other|6.538667
processed_hi_f_health_02791.wav|डॉ अखिलेश भार्गव एवं सर्वेश अग्रवाल ने कैंसर की आयुर्वेद चिकित्सा व आहार विहार पर व्याख्यान प्रस्तुत किये|Hindi_F|other|8.821333
processed_hi_f_education_01344.wav|किसी भी प्रकार की आपकी सेवा करके मैं स्वयं को अत्यंत भाग्यशाली समझूँगा ।|Hindi_F|other|5.990375
processed_hi_f_books_00538.wav|इन खिलौनों को साँचे में अथवा हाथ से कसकर दबाकर बनाया जाता था।|Hindi_F|other|5.749333
processed_hi_f_health_01383.wav|आज इसी क्रम में हम त्वचा के लिए कुछ उपयोगी नुस्खो के बारे में चर्चा करेंगे|Hindi_F|other|6.261333
processed_hi_f_health_02668.wav|लंदन के होटल में नजर आए नवाज शरीफ, फोटो वायरल होने पर विपक्षियों ने बीमारी पर सवाल उठाया |Hindi_F|other|7.136000
processed_hi_f_health_02701.wav|सीबीआई ने जब नोटिस भेजा तो बीमारी का हवाला देकर पुष्पांजली ने सीबीआई से मोहलत मांगी |Hindi_F|other|7.786667
processed_hi_f_weather_02347.wav|आधुनिक इतिहास लेखन में उन परंपराओं का उपयोग साधनों के रूप में किया जाता है ।|Hindi_F|other|5.856000
processed_hi_f_general_02689.wav|मध्यांतर के बाद फिल्म उस वीरांगना की गाथा बन जाती है, जिसने ब्रिटिश हुकुमत को हिला दिया था।|Hindi_F|other|7.400000
processed_hi_f_education_02469.wav|इस प्रकार बीआईसी में दादा प्रभात गांगुली की एन्ट्री से दो महान रंगकर्मियों की रंगक्षेत्र में मृत्यु हो गई।|Hindi_F|other|9.148292
processed_hi_f_health_00362.wav|बेकाबू ट्रक ने फुटबुल चौराहे पर एक रिक्शे को टक्कर मार दी जिसमें रिक्शे पर सवार दोनों लोगों की मौत हो गई|Hindi_F|other|8.437333
processed_hi_f_books_04245.wav|उसने एक आलू को दो बराबर भागों में काटा तथा संपरीक्षित्र के ताँबे के तारों को इसमें निर्विष्ट कर दिया।|Hindi_F|other|8.650667
processed_hi_f_health_01799.wav|इस महान क्रिकेटर की जिंदगी का सफर शायद हर मायने में ख़ास रहा है |Hindi_F|other|5.322667
processed_hi_f_general_00416.wav|इसी समय में उसे एक बार छींक आ गई और उस छींक से एक दैत्य की उत्पत्ति हुई।|Hindi_F|other|6.357333
processed_hi_f_education_00222.wav|सचिन ने मुक्केबाजी का प्रारंभिक प्रशिक्षण द्रोणाचार्य बॉक्सिंग क्लब में प्रशिक्षक राजीव गोदारा से लिया था ।|Hindi_F|other|10.053875
processed_hi_f_education_02138.wav|वन मंडल अधिकारी के मुताबिक प्राथमिक तौर पर मादा तेंदुआ के शरीर में किसी भी प्रकार के जख्म के निशान नहीं मिले हैं।|Hindi_F|other|8.900000
processed_hi_f_other_00081.wav|मूर्ख की निंदा न करो क्योंकि वह तुम्हारा शत्रु बन जायेगा और बुद्धिमान की निंदा करने से वह तुम से मोहब्बत करेगा।|Hindi_F|other|9.013333
processed_hi_f_general_00889.wav|भारत में राजनीतिक हिंसा से लेकर सांप्रदायिक, जातीय, यौन, और घरेलू हिंसा का दुष्चक्र फैलता जा रहा है।|Hindi_F|other|9.376000
processed_hi_f_general_02865.wav|वैसे तो घोस्ट प्रैंक लोगों के मनोरंजन के लिए बनाये जाते हैं और इन्हें देखने में लोगों को मजा भी खूब आता है।|Hindi_F|other|8.682667
processed_hi_f_education_00070.wav|भाषा सीखें, कौशल सीखें रैली के बाद शिविर में दो घंटे का लैंग्वेज एक्सचेंज और कल्चर एक्सचेंज का सत्र होता है ।|Hindi_F|other|9.589458
processed_hi_f_weather_00207.wav|इधर, मौसम विभाग के अनुसार लगातार तीन अक्टूबर तक हल्के से मध्यम दर्जे की बारिश होने की स्थिति बनी हुई है|Hindi_F|other|9.248000
processed_hi_f_general_02921.wav|प्रजातांत्रिक प्रणाली में संश्लिष्ट समाज के निर्माण का दूसरा मुद्दा सामने आता है।|Hindi_F|other|6.496000
processed_hi_f_other_00070.wav|इन्हीं वजहों से ब्लू स्क्रीन एरर विंडोज यूजर्स के लिए बहुत बड़ी समस्या बन चुकी है।|Hindi_F|other|6.570667
processed_hi_f_general_02344.wav|पत्थरों की कटिंग और उत्खनन व विस्फोट के समय मजदूर मुंह खुला रखकर ही काम करते हैं।|Hindi_F|other|7.800000
processed_hi_f_weather_00149.wav|उन्होंने कहा कि राज्य के विभिन्न क्षेत्रों में कनेक्टिविटी के मद्देनजर परिवहन, हवाई मार्गों की सुविधा और लॉजिस्टिक्स को भी बढ़ावा दिया जाए।|Hindi_F|other|10.048000
processed_hi_f_politics_03921.wav|शास्त्री चौक पर गोरखपुर यूथ कांग्रेस के जिलाध्यक्ष अभिजीत पाठक के नेतृत्व में युवा कांग्रेस के कार्यकर्ताओं ने मनोज तिवारी का पुतला फूंका।|Hindi_F|other|10.080000
processed_hi_f_politics_01435.wav|उन्होंने कहा, मैंने घरेलू सत्र में अच्छा प्रदर्शन किया है और अब आस्ट्रेलिया के खिलाफ सीरीज में अच्छे प्रदर्शन के लिये प्रतिबद्ध हूं।|Hindi_F|other|9.514667
processed_hi_f_weather_00049.wav|मौसम विशेषज्ञों का कहना है कि हल्की बूंदाबांदी और खराब दृश्यता के कारण रविवार को एवरेस्ट क्षेत्र में उड़ानें रद्द की जानी चाहिए थीं।|Hindi_F|other|9.941333
processed_hi_f_weather_00567.wav|वाइब्रेंट गुजरात सम्मेलन से यह निष्कर्ष निकला है कि गुजरात की तरह देश के अन्य क्षेत्रों में भी प्रवासियों को सभी सुविधाएं मिलेंगी।|Hindi_F|other|9.909333
processed_hi_f_politics_04162.wav|कार्यक्रम के समापन के उपरान्त मुख्यमंत्री को गोरखा राइफल्स के वरिष्ठ अधिकारियों द्वारा जीआर का प्रतीक चिन्ह् खुखरी भेंट किया गया।|Hindi_F|other|9.770667
processed_hi_f_weather_00335.wav|योजना के तहत कम वोल्टेज वाले क्षेत्रों और बर्फ प्रभावित इलाकों में इन हाई टेक्नीक की स्ट्रीट लाइट्स को प्राथमिकता पर लगाया जाएगा।|Hindi_F|other|9.920000
processed_hi_f_politics_00039.wav|मैंने चैम्पियंस लीग में अच्छा प्रदर्शन किया था, मैं आत्मविश्वास से भरा हुआ हूं और श्रृंखला में अच्छा प्रदर्शन करने को बेताब हूं।|Hindi_F|other|10.154667
processed_hi_f_politics_01926.wav|मेजर जनरल गफ्फूर का ट्वीट ठीक उसके बाद आया जब इस्लामाबाद में अमेरिका द्वारा भारतीय एयरफोर्स को ड्रोन दिए जाने का विरोध किया गया।|Hindi_F|other|9.920000
processed_hi_f_weather_01544.wav|मोबाइल फ्यूल डिस्पेंसर के जरिए फ्यूल की डिलीवरी उन क्षेत्रों में होगी, जहां पांच किलोमीटर के दायरे में कोई पेट्रोल पंप नहीं है।|Hindi_F|other|9.642667
processed_hi_f_finance_01418.wav|सूक्ष्म लघु एवं मध्यम उद्यम मंत्रालय ने अम्बाला के उद्यमी टीसी कंसल को उत्कृष्ट उद्यमिता के लिए राष्ट्रीय पुरस्कार प्रदान किया।|Hindi_F|other|9.824000
processed_hi_f_agri_01561.wav|जियो इंस्टिट्यूट के लिए कोई कागज इस्तेमाल नहीं किया जाएगा और पेड़ों को बचाने के लिए पाठ्यसामग्री वॉट्सएप पर उपलब्ध कराई जाएगी।|Hindi_F|other|10.111917
processed_hi_f_general_00268.wav|कैफ्रो होल्डिंग्स का कारोबार रियल स्टेट के अलावा निजी इक्विटी, खुदरा क्षेत्र और वॆकल्पिक ऊर्जा के क्षेत्र में भी फैला हुआ है।|Hindi_F|other|9.664000
processed_hi_f_agri_02065.wav|रसमलाई एक लोकप्रिय बंगाली मिठाई है जिसमे मुलायम और स्पंजी पनीर की टिक्की केसर के स्वाद वाली मलाईदार दूध की रबड़ी में होती है।|Hindi_F|other|10.193188
processed_hi_f_finance_01670.wav|कारोबारी रतुल पुरी बैंक लोन धोखाधड़ी के अलावा वीवीआईपी अगस्ता वेस्टलैंड केस से जुड़े मनी लॉड्रिंग के मामले में भी आरोपित हैं।|Hindi_F|other|10.154667
processed_hi_f_politics_02817.wav|विधायक ने व्यापारियों, अधिकारियों को कडी फटकार लगाते हुऐ कहा कि किसानों को चपत लगाने वालों को किसी सूरत में बख्शा नहीं जाऐगा।|Hindi_F|other|9.653333
processed_hi_f_finance_01105.wav|आज शेयर बाजार में गिरावट और अर्थव्यवस्था में मंदी को लेकर चल रही ख़बरों के संदर्भ में निर्मला सीतारमण ने प्रेस कॉन्फ्रेन्स की।|Hindi_F|other|10.053875
processed_hi_f_politics_01392.wav|सुपरस्टार रजनीकांत को भारतीय अंतर्राष्ट्रीय फिल्म महोत्सव के उद्घाटन समारोह में मुख्य अतिथि के रूप में आमंत्रित किया गया है।|Hindi_F|other|8.992000
processed_hi_f_agri_00624.wav|ग़रीब देशों के मुक़ाबले ज़्यादा पानी इस्तेमाल करने वाले अमीर मुल्कों में उद्योगों और खेती में पानी का बेतहाशा इस्तेमाल होता है।|Hindi_F|other|10.158354
processed_hi_f_weather_00511.wav|अभियान के संयोजक अनुरूप बायवार ने बताया कि अभियान के दौरान सभी क्षेत्रों से और सभी वर्गों के लोगों से अच्छा रिस्पॉन्स मिला।|Hindi_F|other|9.770667
processed_hi_f_finance_01222.wav|जर्मनी के केंद्रीय बैंक को मिली स्वायत्तता दुनिया भर के कई केंद्रीय बैंकों के अधिकारियों के लिए ईर्ष्या का विषय हो सकती है।|Hindi_F|other|8.707104
processed_hi_f_weather_00120.wav|उन्होंने कहा कि जिन क्षेत्रों में आजादी के इतने वर्षों बाद भी रेल नहीं पहुँची है, वहाँ रेल पहुँचाना सरकार की प्राथमिकता है।|Hindi_F|other|9.098667
processed_hi_f_politics_01217.wav|इस घटना के बाद पाकिस्तान ने जहां अमेरिका के खिलाफ तीखी प्रतिक्रिया व्यक्त की है, वहीं अफगानिस्तान में भी प्रदर्शन जारी हैं।|Hindi_F|other|9.514667
processed_hi_f_politics_02267.wav|इसके बाद हेमा मालिनी ने उम्मीदवार से फूलों का गुलदस्ता स्वीकार किया, लेकिन इस दौरान उनके चेहरे पर बेरुखी स्पष्ट दिख रही थी।|Hindi_F|other|10.069333
processed_hi_f_general_02765.wav|भदौरिया भारत में निर्मित लाइट कॉम्बैट एयरक्राफ्ट तेजस पर प्रारंभिक प्रोटोटाइप उड़ान परीक्षणों में बड़े पैमाने पर शामिल थे।|Hindi_F|other|9.700000
processed_hi_f_politics_00261.wav|यूरिनरी ट्रैक्ट इन्फेक्शन से पीड़ित करुणानिधि को ब्लड प्रेशर में कमी के बाद शुक्रवार देर रात अस्पताल में भर्ती कराया गया था।|Hindi_F|other|9.376000
processed_hi_f_agri_00825.wav|ये क्षेत्र राजस्थान की सीमा से सटे होने के कारण यहां के किसान राजस्थान में गेहूं बेचने में ज्यादा उत्सुक दिखाई दे रहे हैं।|Hindi_F|other|9.392104
processed_hi_f_politics_03473.wav|मुख्यमंत्री अरविंद केजरीवाल ने गोपाल सुब्रमण्यम को कमिशन ऑफ इन्क्वायरी हेड करने का अनुरोध किया, जिसे उन्होंने मान लिया है।|Hindi_F|other|10.154667
processed_hi_f_weather_00153.wav|उनका रूझान शुरू से ही ऐसे प्रयोगों की ओर रहा है जिससे कि ग्रामीण क्षेत्रों में गृहस्थी की उपयोगी चीज़ों में कम परिश्रम लगे।|Hindi_F|other|9.738667
processed_hi_f_other_05225.wav|अरुणाचल प्रदेश के तेजपुर स्थित वायुसेना बेस पर ब्रह्मोस मिसाइलों से सुसज्जित सुखोई विमानों के दो स्न्वाड्रन तैयार रहेंगे।|Hindi_F|other|9.621333
processed_hi_f_weather_01708.wav|बाल फिल्मोत्सव की नौ दिनों की पूरी अवधि तक विभिन्न क्षेत्रों की प्रख्यात हस्तियों ने पधारकर बाल महोत्सव की गरिमा को बढ़ाया।|Hindi_F|other|10.176000
processed_hi_f_other_00187.wav|अंतर-राष्ट्रीय निवेशक शिखर - सम्मेलन के उद्घाटन समारोह में उद्घोग मंत्री श्रीमती यशोधरा राजे सिंधिया ने स्वागत भाषण दिया।|Hindi_F|other|9.994667
processed_hi_f_agri_01110.wav|पालक में मिलने वाला फोलिक एसिड ना सिर्फ प्रेंगनेंट होने में मदद करता है बल्कि नवजात में होने वाली समस्याओं से भी बचाता है।|Hindi_F|other|9.700000
processed_hi_f_politics_02058.wav|वहीं भाजपा की महिला उम्मीदवारों में मुख्यमंत्री वसुंधरा राजे के साथ सिद्धि कुमारी, कृष्णेंद्र कौर, किरण महेश्वरी शामिल है।|Hindi_F|other|9.898667
processed_hi_f_politics_00325.wav|इस त्योहार का बड़ों से ज्यादा बच्चों को बेसब्री से इंतजार रहता है, क्योंकि इस दिन उन्हें सेंटा से मनपसंद गिफ्ट्स मिलते हैं।|Hindi_F|other|9.226667
processed_hi_f_finance_00545.wav|उद्योग ने सरकार से इन कर प्रस्तावों पर पुनर्विचार करने और प्रस्तावित आयकर प्रावधान के बारे में स्पष्टीकरण देने को कहा है।|Hindi_F|other|9.900000
processed_hi_f_weather_00480.wav|उन्होंने कहा कि जिला के जिन क्षेत्रों में भूमिगत जल खारा है, उसे पीने योग्य बनाने के लिए चार ट्यूबवेल स्थापित किए जाएंगे।|Hindi_F|other|10.048000
processed_hi_f_politics_00193.wav|केंद्रीय गृहमंत्री ने सिक्किम के मुख्यमंत्री को आज फोन पर कहा है कि दार्जिंलिंग के हालात का सिक्किम पर कोई असर नहीं होगा।|Hindi_F|other|9.098667
processed_hi_f_agri_01795.wav|अदरक में जिंजरॉल नाम का बायोऐक्टिव कम्पाउंड पाया जाता है जो ब्लोटिंग यानी पेट फूलने की दिक्कत को कम करने में मदद करता है।|Hindi_F|other|9.300000
processed_hi_f_politics_02240.wav|इसके साथ ही उम्मीदवार के पास किसी संस्थान या रिसर्च डेवलपमेंट लैब में पीएचडी के बाद एक साल का टीचिंग का अनुभव होना चाहिए।|Hindi_F|other|9.909333
processed_hi_f_politics_03091.wav|इससे पहले वे बांग्लादेश में पीड़ित रोहिंग्या मुसलमानों के शरणार्थियों का हाल जानने के लिए शरणार्थी कैम्पों में पहुंची थी।|Hindi_F|other|8.700000
processed_hi_f_finance_00610.wav|प्रवेश शुल्क में वृद्धि के साथ साथ स्मारकों में फिल्मांकन हेतु लायसेंस शुल्क एवं जमानत राशि में भी भारी वृद्धि की गयी है।|Hindi_F|other|10.146750
processed_hi_f_weather_00577.wav|पार्टी के कार्यकर्ताओं से मैं हमेशा ही अच्छे वातावरण में बातचीत करता हूं और सभी कार्यकर्ताओं को एक बराबर तवज्जो देता हूं।|Hindi_F|other|9.770667
processed_hi_f_weather_00478.wav|इस मुलाक़ात में दोनों देशों के राष्ट्राध्यक्षों ने ईरान और पाकिस्तान के बीच संबंधों के सभी क्षेत्रों के बारे में चर्चा की।|Hindi_F|other|9.300000
processed_hi_f_finance_02013.wav|जैसे किसी व्हॉट्सऐप कॉन्टैक्ट्स को फोटोज या वीडियोज भेजते हैं वैसे ही पैसे भेजने के लिए आपको अटैचमेंट पर क्लिक करना होगा।|Hindi_F|other|9.088000
processed_hi_f_finance_00845.wav|सरकारी बीमा कंपनियां जोखिम वर्ग के मुताबिक प्रीमियम लेती हैं जबकि प्राइवेट बीमा कंपनियां सबसे एक समान प्रीमियम लेती हैँ।|Hindi_F|other|9.392104
processed_hi_f_weather_00233.wav|डुरंगो हवाई अड्डे के संचालक ने प्राथमिक रिपोर्टों का हवाला देते हुए इस दुर्घटना के लिए खराब मौसम को जिम्मेदार ठहराया है।|Hindi_F|other|9.365333
processed_hi_f_finance_00772.wav|भारतीय रिजर्व बैंक आरबीआई राज्य सरकारों के लिए सिंकिंग फंड और गारंटी रिडेम्शन फंड में निवेश करना अनिवार्य करना चाहता है।|Hindi_F|other|9.612687
processed_hi_f_politics_01214.wav|सरकार के निर्मल प्रयासों को राजनीतिक चश्में से देखने की कोशिशें हुई लेकिन सरकार किसानों का विश्वास जीतने में कामयाब रही।|Hindi_F|other|9.642667
processed_hi_f_weather_02298.wav|बहुत ही शांतभाव लिये श्री बादल ने मुझे कहा कि मेरी विनम्र इच्छा है कि चंडीगढ़ में मैं आपका व्यक्तिगत रूप से स्वागत करूं।|Hindi_F|other|10.176000
processed_hi_f_agri_00013.wav|इसमें केंद्रीय कृषि मंत्री नरेंद्र सिंह तोमर और पांचों राज्यों के कृषि, वन एवं पशु विभाग के वरिष्ठ अधिकारी मौजूद रहेंगे।|Hindi_F|other|9.868104
processed_hi_f_politics_00102.wav|स्वप्न और चिंतन में इतनी समानता है कि चिंतन को जागरित अवस्था का स्वप्न और स्वप्न को निद्रावस्था का चिंतन कहा जा सकता है।|Hindi_F|other|10.026667
processed_hi_f_books_00584.wav|इब्न बतूता तीस वर्षों तक पूरे संसार में घूमता रहा। उसने अपनी नीति बनाई थी कि एक ही मार्ग सेदो बार यात्रा नहीं करनी है।|Hindi_F|other|9.578667
processed_hi_f_general_01480.wav|गार्गी किड्ज का मानना है कि प्रारंभिक शिक्षा शुरुआती पांच वर्षों में बच्चो के विकास का एक बहुत ही महत्वपूर्ण हिस्सा है।|Hindi_F|other|9.300000
processed_hi_f_finance_00435.wav|लघु व्यवसाय के लिए कर लेखा, वित्तीय नियोजन और प्रबंधन के बारे में अक्सर पूछे जाने वाले प्रश्नों को समर्पित एक अनुभाग है।|Hindi_F|other|9.914542
processed_hi_f_weather_00121.wav|सीएम सर्बानंद सोनोवाल ने स्थिति का जायजा लेने के लिए क्षेत्रों के डिप्टी कमिश्नर से वीडियो कॉन्फ्रेंसिंग के जरिए बात की।|Hindi_F|other|8.900000
processed_hi_f_finance_01914.wav|साथ ही हिंदुस्तान एरोनॉटिक्स लिमिटेड जैसी कंपनी को बाहर कर बिना तजुर्बे वाली कंपनी को इस सौदे में शामिल क्यों किया गया।|Hindi_F|other|9.077333
processed_hi_f_politics_01252.wav|शाम को सेना प्रमुख जनरल बिपिन रावत देहरादून स्थित कैम्ब्रियन हॉल के स्थापना दिवस समारोह में बतौर मुख्य अतिथि शामिल हुए।|Hindi_F|other|9.898667
processed_hi_f_finance_00263.wav|प्राइम डेटाबेस के चेयरमैन पृथ्वी हल्दिया ने बताया, 'खुदरा निवेशक आमतौर पर संस्थागत निवेशकों को देखकर ही निवेश करते हैं।|Hindi_F|other|10.146750
processed_hi_f_finance_00154.wav|हेल्थ इंश्योरेंस व्यवसाय की परिभाषा का विस्तार करते हुए इसमें ट्रैवल व पर्सनल एक्सीडेंट कवर को भी शामिल कर दिया गया है।|Hindi_F|other|9.000000
processed_hi_f_weather_00943.wav|लेफ्टिनेंट कर्नल सत्येंद्र वर्मा और ग्रुप कैप्टन कमल सिंह ने कहा कि मौसम सही रहा तो लोगों को यादगार शो देखने को मिलेगा।|Hindi_F|other|9.642667
processed_hi_f_weather_00122.wav|बॉलीवुड में दोस्ती और दुश्मनी सब मौसम के हिसाब से तय होती है, मौसम बदला नहीं कि कट्टर से कट्टर दुश्मन भी एक हो जाते है।|Hindi_F|other|9.000000
processed_hi_f_weather_00291.wav|मनमोहन ने कहा, ठंड का मौसम शुरू होने से पहले मैं फिर दौरा करूंगा और आपके लिए निर्मित होने वाले घरों का निरीक्षण करूंगा।|Hindi_F|other|10.144000
processed_hi_f_politics_04323.wav|हालांकि उत्तर प्रदेश के मुख्यमंत्री अखिलेश यादव ने इस मामले में भाजपा नेताओं पर बेईमान होने और झूठ बोलने का आरोप लगाया।|Hindi_F|other|9.280000
processed_hi_f_politics_02468.wav|बचाव के लिये हर मंगलवार को तंदूर में मीठी रोटी लगाकर कुत्तों को खिलाएं और शुक्रवार के दिन गंदे नाले में नीला फूल डालें।|Hindi_F|other|10.069333
processed_hi_f_weather_00960.wav|इस अवसर पर अमरीका के विदेशमंत्री ने कहा कि वाशिंगटन विभिन्न क्षेत्रों में अपने जॉर्डन के सहयोग के साथ सहयोग जारी रखेगा।|Hindi_F|other|9.333333
processed_hi_f_weather_00588.wav|निरीक्षण में उपायुक्त ने पाया कि अधिकांश शौचालय इस्तेमाल करने लायक नहीं हैं और इनके कारण दुर्गंधमय वातावरण बना रहता है।|Hindi_F|other|9.749333
processed_hi_f_weather_02246.wav|जिससे लोगों को पेयजल के लिए आज भी गर्मी में दो किलोमीटर से भी अधिक पैदल चलकर प्राकृतिक चश्मों से प्यास बुझानी पड़ती है।|Hindi_F|other|9.749333
processed_hi_f_finance_01091.wav|उनके मुताबिक, भारी कर्ज में डूबीं कंपनियां ताजा इक्विटी जारी कर कुल कर्ज का एक हिस्सा ही चुकाने में सक्षम हो सकती हैं।|Hindi_F|other|10.065479
processed_hi_f_politics_01470.wav|उत्तर प्रदेश में मुख्यमंत्री के दावेदारी में सबसे आगे भाजपा के केन्द्रीय मंत्री मनोज सिन्हा का नाम अधिक चर्चां में है।|Hindi_F|other|7.904000
processed_hi_f_politics_01749.wav|राज्य सरकार ने मुख्यमंत्री आपदा राहत कोष से आर्थिंक सहायता उपलब्ध कराने के लिए तीनों जिला कलेक्टरों को निर्देश दिए है।|Hindi_F|other|9.088000
processed_hi_f_finance_00869.wav|बता दें कि कनाडा में मर्दों को अक्सर अधिक कार बीमा के लिए अधिक पैसा देना पड़ता है क्योंकि उनके एक्सीडेंट अधिक होते हैं।|Hindi_F|other|9.496583
processed_hi_f_politics_00455.wav|यह नहीं सोचा कि लोग क्या कहेंगे कि भाई तुम्हीं ने तो मुख्यमंत्री बनाया था और अब तुम्हीं उन्हें हटाने की मांग करने लगे।|Hindi_F|other|10.100000
processed_hi_f_politics_04370.wav|इसके बावजूद माना जा रहा है कि इन दोनों नेताओं के बीच मुख्यमंत्री बनने के लिए अंदर ही अंदर कड़ी प्रतिस्पर्धा चल रही है।|Hindi_F|other|9.900000
processed_hi_f_agri_00555.wav|इस क्षेत्र में गरीबी उन्मूलन और उन्नति का सबसे अच्छा रास्ता बातचीत के जरिए मतभेदों को हल करना और व्यापार शुरू करना है।|Hindi_F|other|10.123521
processed_hi_f_weather_01800.wav|बैंक फ्रॉड मामले में फरार विजय माल्या द्वारा अरुण जेटली से मुलाकात की बात कबूलने के बाद भारतीय सियासत में तूफान आ गया।|Hindi_F|other|9.653333
processed_hi_f_finance_00964.wav|नीरव मोदी व विजय माल्या जेसे उदाहरणों ने बैंकों की साख पर बट्टा लगाया है जो अर्थव्यवस्था के लिए घातक सिद्व हो सकता है।|Hindi_F|other|9.900000
processed_hi_f_weather_01675.wav|वेस्ट इंडीज के तूफान और छक्कों की दुकान के नाम से कैरेबियन बल्लेबाज क्रिस गेल की आहट मैदान में हर गेंदबाज को खटकती है।|Hindi_F|other|9.920000
processed_hi_f_weather_00276.wav|एक्सर्साइज करना सेहत के लिए अच्छा होता है लेकिन जब बहुत ज्यादा गर्मी पड़ रही हो तो बहुत ज्यादा एक्सर्साइज करने से बचें।|Hindi_F|other|8.672000
processed_hi_f_politics_00183.wav|बाजार विशेषज्ञों की मानें तो कई डिजिटल मार्केटिंग कंपनियां टीम इंडिया की जर्सी की स्पॉन्सरशिप हासिल करने को तैयार हैं।|Hindi_F|other|9.248000
processed_hi_f_agri_00778.wav|उन्होंने कहा है कि आज देश के कई हिस्सों में सरकारी गोदामों में अनाज के सड़ने का कारण केंद्र सरकार की कुंभकर्णी नींद है।|Hindi_F|other|9.879708
processed_hi_f_weather_01515.wav|अपने पोते पोती को शिमला में एक किताबों की दूकान में लेकर गया गर्मी की छुट्टियों में उनके पढ़ने के लिए किताबें ख़रीदीं।|Hindi_F|other|9.632000
processed_hi_f_agri_01707.wav|खाद्य प्रसंस्करण उद्योग राज्यमंत्री साध्वी निरंजन ज्योति और जल संसाधन मंत्री उमा भारती भी जवानों को राखियां बांधेंगी।|Hindi_F|other|10.169958
processed_hi_f_health_00328.wav|हमारी सरकार सब्सिडी वाला रसोई गैस सिलेंडर उन गरीबों को देगी जो आज भी चूल्हे जलाते हैं और धुएं की बीमारी से ग्रस्त है|Hindi_F|other|10.176000
processed_hi_f_weather_00471.wav|बता दें कि इंटरनेट माध्यम से ग्रामीण विभिन्न क्षेत्रों में सूचना प्रौद्योगिकी की मदद से अपना जीवन स्तर सुधार सकते है।|Hindi_F|other|8.800000
processed_hi_f_weather_00312.wav|उनका परिवार मुश्किल में था, इसके बावजूद वह अपने दफ्तर में डंटे रहे और मौसम का समाचार चेन्नई के लोगों तक पहुंचाते रहे।|Hindi_F|other|9.493333
processed_hi_f_weather_01082.wav|राष्ट्रीय आपदा प्रबंधन प्राधिकरण के नक्शों में बाढ़ की आशंका वाले क्षेत्रों में जम्मूकश्मीर को शामिल नहीं किया गया है।|Hindi_F|other|9.248000
processed_hi_f_politics_01893.wav|इसके बावजूद माना जा रहा है कि इन दोनों नेताओं के बीच मुख्यमंत्री बनने के लिए अंदर ही अंदर कड़ी प्रतिस्पर्धा चल रही है।|Hindi_F|other|9.376000
processed_hi_f_politics_04174.wav|मयूरभंज के मुख्य जिला चिकित्सा अधिकारी प्रदीप महापात्रा ने कहा की इस दुभार्ग्यपूर्ण घटना के बारे में मुझे आज पता चला।|Hindi_F|other|9.802667
processed_hi_f_weather_00100.wav|श्री बादल ने कहा की उनकी स्वर्गीय पत्नी सुरिंदर कौर बादल की तरफ से हलका में लंगर तथा कीर्तन दरबार का क्रम जारी रहेगा।|Hindi_F|other|9.792000
processed_hi_f_politics_03546.wav|दीपक तिजोरी के निर्देशन में बनी फिल्म दो लफ्जों की कहानी में रणदीप के साथ काजल अग्रवला भी मुख्य किरदरा में नजर आएंगी।|Hindi_F|other|9.685333
processed_hi_f_weather_02117.wav|इस बात की तस्दीक में हिन्दी के उन तमाम रचनाकारों को देखा जा सकता है, जिनके घरों में बचपन से ही साहित्यिक वातावरण रहा।|Hindi_F|other|9.898667
processed_hi_f_agri_00849.wav|सरकार के फसलों के न्यूनतम समर्थन मूल्य एमएसपी में बढ़ौतरी के ऐलान के बाद से कमोडिटीज की कीमतों में तेजी शुरू हो गई है।|Hindi_F|other|10.000000
processed_hi_f_weather_00234.wav|दुष्यंत चौटाला ने कहा कि कारगिल क्षेत्र में तैनात सैनिकों को शत्रु के साथ साथ मौसम के मोर्चे पर भी जंग करनी पड़ती है।|Hindi_F|other|9.226667
processed_hi_f_weather_01389.wav|जयपुर में कॉलेज की छात्रा अदिति सांघी पहाड़ पर चढ़ने की ट्रेनिंग के दौरान सातवीं मंजिल से गोता खाते हुए नीचे आ गिरी।|Hindi_F|other|9.866667
processed_hi_f_books_06190.wav|ठीक यही बात एक मछली या कुक्कुट के लिए लागू होती है जो लाखों वर्ष लेंगी; क्योंकि उसकी जीवन अवधि वर्षो लंबी होती है।|Hindi_F|other|9.300000
processed_hi_f_finance_00444.wav|आपके गांव में ऐसा कोई बदमाश गुंडागर्दी करने वाला हो या भविष्य में कोई गुंडागर्दी कर सकता हो तो तत्काल अवगत करा देना।|Hindi_F|other|9.752000
processed_hi_f_politics_01805.wav|जीत के हीरो मुश्फीकुर रहीम का कहना है कि इस शानदार प्रदर्शन की मदद से उन्हें बुरे दौर से बाहर निकलने में मदद मिलेगी।|Hindi_F|other|9.920000
processed_hi_f_weather_02261.wav|तमिलनाडु के इन किसानों की मांग है कि उन्हें सूखे से बचाने के लिए मोदी सरकार चालीस हजार करोड़ रुपए का राहत पैकेज दे।|Hindi_F|other|9.749333
processed_hi_f_politics_01527.wav|गुर्जर सहित पांच जातियों को एमबीसी में अलग से एक फीसदी आरक्षण देने को कैबिनेट ने सर्कूलेशन के जरिए मंजूरी दे दी है।|Hindi_F|other|10.037333
processed_hi_f_finance_01600.wav|अगर आप निवेश कर रहे है तो आपमें धैर्य होना बेहदज जरुरी है क्योंकि निवेश आपको लंबी अवधि में ही बेहतर रिटर्न देता है।|Hindi_F|other|9.152000
processed_hi_f_politics_03434.wav|बताया जा रहा है कि टीम का लगातार खराब प्रदर्शन और बोर्ड के साथ मुश्फिकुर का मतभेद उनकी कप्तानी छीने जाने की वजह है।|Hindi_F|other|9.300000
processed_hi_f_weather_00104.wav|शनिवार को नगर निगम के दस्ते ने रिहायशी क्षेत्रों में अवैध रूप से चल रही कॉमर्शियल शॉपों की वीडियो रिकार्डिंग की थी।|Hindi_F|other|8.458667
processed_hi_f_health_02607.wav|फिल्म, प्रेम रतन धन पायो में सलमान खान अपनी मंगेतर बनी सोनम कपूर को अपने हॉंगकॉग बिजनेस ट्रिप के बारे में बताते हैं|Hindi_F|other|9.226667
processed_hi_f_politics_04116.wav|लिहाजा, देश में पेट्रोल और डीजल की कीमतें मुख्य रूप से अंतरार्ष्ट्रीय बाजार में कच्चे तेल के दाम पर निर्भर करती है।|Hindi_F|other|8.853333
processed_hi_f_finance_01960.wav|आयात बिल में कमी के लिए सरकार ने सितंबर में कुछ निश्चित कीमती धातुओं, आभूषणों और रत्नों पर आयात शुल्क बढ़ा दिया था।|Hindi_F|other|9.900000
processed_hi_f_weather_02282.wav|चाय चौपाल में ग्रामीण क्षेत्रों से आए दुकानदारों ने कहा कि गांव से शहर को जोड़ने वाली सड़कों की स्थिति ठीक नहीं है।|Hindi_F|other|9.300000
processed_hi_f_weather_01313.wav|देशभक्ति, धार्मिक कार्यों में आपकी रुचि रहेगी एवं दानपुण्य तथा परोपकार करने में एक अलग से वातावरण की प्राप्ति होगी।|Hindi_F|other|10.016000
processed_hi_f_weather_01290.wav|उनकी तूफानी पारी से रायल चैलेंजर्स के सामने पहाड़ जैसा लक्ष्य था और उसके बल्लेबाज इसके दबाव को झेलने में नाकाम रहे।|Hindi_F|other|9.800000
processed_hi_f_weather_00163.wav|उल्लेखनीय है कि सुखबीर बादल ने तो हरियाणा में हुई रैली में कुलदीप बिश्नोई की ज़मानत तक जब्त कराने का आह्वान किया था।|Hindi_F|other|9.098667
processed_hi_f_politics_00301.wav|सिविल अस्पताल में स्वाइन फ्लू के संदिग्ध मरीजों का आना निरंतर जारी है और मंगलवार को भी एक संदिग्ध केस सामने आया है।|Hindi_F|other|10.058667
processed_hi_f_finance_01594.wav|परियोजना लागू करने में राज्य सरकार की हिस्सेदारी को प्रोत्साहन देने के लिए 'ग्रैंड चैलेंज' मैकेनिज्म अपनाया गया है।|Hindi_F|other|8.700000
processed_hi_f_weather_00298.wav|उन्होंने कहा कि ग्रामीण क्षेत्रों के लोगों को स्वैच्छिक रक्तदान के लिए अभी भी प्रेरित व जागरूक करने की आवश्यकता है।|Hindi_F|other|8.700000
processed_hi_f_weather_02071.wav|कार्यक्रम में शहर ही नहीं आसपास के क्षेत्रों से आए हजारों श्रद्धालु देर रात तक भक्ति रस का आनंद लेते हुए झूमते रहे।|Hindi_F|other|9.482667
processed_hi_f_politics_00735.wav|बिना पूंजीवाद के खात्मे के आतंकवाद के खात्मे की कोई उम्मीद नहीं करना चाहिए क्योंकि यह राज्य सत्ता द्वारा पोषित है।|Hindi_F|other|9.632000
processed_hi_f_finance_00389.wav|अर्थशास्त्र यह भी बतलाता है कि मनुष्यों के आर्थिक प्रयत्नों द्वारा विश्व में सुख और शांति कैसे प्राप्त हो सकती है।|Hindi_F|other|9.043792
processed_hi_f_weather_01396.wav|सूरत का मौसम इस टूर्नामेंट के लिए शानदार है और सैयद मुश्ताक अली ट्रॉफी के फाइनल में बाधा डालने की संभावना नहीं है।|Hindi_F|other|9.237333
processed_hi_f_agri_01485.wav|अतिथियों के आगमन पश्चात कार्यक्रम में मौजूद सभी बुजुर्गों को अपनत्व का एहसास कराने लाल गुलाब का फूल भेंट किया गया।|Hindi_F|other|9.148292
processed_hi_f_finance_02065.wav|जिन जगहों पर स्टॉक इन्वेन्ट्री और स्टॉक की कीमत आदि के बारे में जानकारी भरी जानी थी, उन्हें खाली छोड़ दिया गया है।|Hindi_F|other|9.400000
processed_hi_f_weather_01915.wav|ये दस्ते अलग क्षेत्रों में राउंड द क्लॉक गश्त करेंगे और किसी भी सूचना पर तत्काल मौके पर पहुंचकर हालात काबू करेंगे।|Hindi_F|other|9.376000
processed_hi_f_weather_01155.wav|तमिलनाडु के इन किसानोँ की मांग है कि उन्हें सूखे से बचाने के लिए मोदी सरकार चालीस हजार करोड़ रुपए का राहत पैकेज दे।|Hindi_F|other|9.770667
processed_hi_f_weather_01701.wav|वैदिक ग्रंथो में ड्रैगन जैसे प्राणी का जिक्र जरूर है जो बुराई का प्रतीक था और इंद्रा का दुश्मन सूखे का प्रतीक था।|Hindi_F|other|9.898667
processed_hi_f_general_03186.wav|ऐसे में किसी बेहतर म्यूजिक सर्विस के जरिए गूगल अपने प्रतिद्वंदी म्यूजिक स्ट्रीमिंग ऐप को कड़ी टक्कर दे सकता है।|Hindi_F|other|7.584000
processed_hi_f_weather_00947.wav|उन्होंने बताया कि ज्ञान विज्ञान, टेक्नोलॉजी, मीडिया, कार्यालय, आदि क्षेत्रों में अनुवादक अपना करियर बना सकते हैं।|Hindi_F|other|8.693333
processed_hi_f_weather_00517.wav|मार्क्सवादी कम्युनिस्ट पार्टी के प्रदेश सचिव बादल सरोज ने बताया कि इस हड़ताल का पूरे प्रदेश में व्यापक असर रहा है।|Hindi_F|other|9.226667
processed_hi_f_finance_02155.wav|आप अपनी बहन और सिब्लिंग्स के लिए इमरजेंसी फण्ड में भी निवेश कर सकते हैं,ये पैसा जरूरत के वक्त उनके बहुत काम आएगा।|Hindi_F|other|9.354667
processed_hi_f_general_02621.wav|कल्पांतरों के अंतर्गत ऐसे कई कल्प व युग बीत चुके हैं जिसमें भगवान शिव की प्रभुसत्ता विशेष रूप से दृश्य होती है।|Hindi_F|other|9.354667
processed_hi_f_education_01041.wav|दरअसल चीन के अन्हुई प्रांत के एक स्कूल ने परीक्षा के दौरान नकल रोकने के लिए बच्चों के सिर पर अखबार पहनने को कहा।|Hindi_F|other|10.158354
processed_hi_f_general_02875.wav|मध्य प्रदेश कोई सीमावर्ती राज्य नहीं है जहाँ कोई आतंकवादी आ गया और मुठभेड़ हुई और मकान में रखे विस्फोटक सुलग उठे।|Hindi_F|other|9.888000
processed_hi_f_politics_02560.wav|अधिकारियों के मुताबिक, किन्नौर, लाहौलस्फीति और चंबा जिले के कई इलाके बर्फबारी के कारण मुख्य इलाके से कटे हुए हैं।|Hindi_F|other|9.909333
processed_hi_f_finance_00247.wav|यह सबसे उम्दा क्रेडिट रेटिंग है जो अल्पावधि के ऋण उपकरणों को दी जाती है साथ ही यह न्यूनतम ऋण जोखिम को दर्शाता है।|Hindi_F|other|10.019042
processed_hi_f_weather_00185.wav|मौसम के इस बिगड़े मिजाज के कारण मुख्यालय में रोजमर्रा के कार्यों के लिए आए ग्रामीणों ने घर लौटने में ही भलाई समझी।|Hindi_F|other|9.376000
processed_hi_f_politics_01450.wav|फर्ग्युसन का कहना है कि पिता की नीतियों को पुत्र द्वारा पूरी तरह उलट देने के उदाहरण इतिहास में बहुत कम मिलते हैं।|Hindi_F|other|8.736000
processed_hi_f_weather_01786.wav|उन्होंने बताया कि राज्य के बस्तर, सरगुजा और सुपेबेड़ा जैसे क्षेत्रों के लिए एयर एम्बुलेंस का प्रावधान किया जाएगा।|Hindi_F|other|9.898667
processed_hi_f_finance_00012.wav|इक्विटी म्यूचुअल फंड से जुड़ा जोखिम हाइब्रिड म्यूचुअल फंड से ज्यादा होता है और ऋण फंड से अधिक जोखिम भरा होता है।|Hindi_F|other|8.997354
processed_hi_f_weather_00505.wav|वन वृत्त के संवेदनशील क्षेत्रों में पॉलिथीन फेंकने वालों के विरुद्ध वन विभाग ने सख्ती बरतने का निर्णय ले लिया है।|Hindi_F|other|8.821333
processed_hi_f_finance_00437.wav|इसका अर्थ है कि आप इसका उपयोग त्योहारी सीजन के दौरान किन्ही भी वित्तीय दायित्वों को पूरा करने के लिए कर सकते हैं।|Hindi_F|other|9.473375
processed_hi_f_finance_01671.wav|मास्टर शिष्यों को आज पैसे कमाने का कारखाना समझते हैं और शिष्य उन्हें पैसे से खरीदी गई चीज से अधिक कुछ नहीं समझते।|Hindi_F|other|9.994667
processed_hi_f_finance_01430.wav|बार्सिलोना टैक्स धोखाधड़ी के मामले में बार्सिलोना के स्ट्राइकर लियोनल मेसी को सुप्रीम कोर्ट से भी राहत नहीं मिली।|Hindi_F|other|8.500000
processed_hi_f_weather_01854.wav|इन क्षेत्रों में ज्यादातर काम नक़दी के दम पर होता है, लिहाज़ा पूँजी न मिलने से बड़ी संख्या में कारोबार बंद हो गए।|Hindi_F|other|8.960000
processed_hi_f_politics_00075.wav|रिजर्व बैंक की ओर से रेपो रेट में कटौती और बुनियादी ढांचे पर सरकारी खर्च बढ़ाए जाने से ग्रोथ को बढ़ावा मिल रहा है।|Hindi_F|other|9.482667
processed_hi_f_weather_00059.wav|त्योहारों के मौसम में लॉन्च हुई इस नई सेंट्रो ने अपनी पुरानी लोकप्रियता को बरकरार रखते हुए जबरदस्त एंट्री ली है।|Hindi_F|other|8.458667
processed_hi_f_weather_01905.wav|ग्रामीण क्षेत्रों में रहने वाले अधिकतर परिवार ऐसे हैं, जो अपने बच्चों को शहरों में पढ़ाने की सामर्थ्य नहीं रखते।|Hindi_F|other|8.437333
processed_hi_f_politics_02731.wav|जब तुम अपने गौरवपूर्ण इतिहास के नशे में मदमस्त ग़ुलाम ज़िन्दगी काट रहे थे तो वोह आने वाले कल का रास्ता बना रहा था।|Hindi_F|other|10.058667
processed_hi_f_weather_00020.wav|कल निर्जला एकादशी पर्व पर तीर्थनगरी ऋषिकेश में हजारों श्रद्धालुओं ने मोक्षदायिनी गंगा में श्रद्धा की डुबकी लगाई।|Hindi_F|other|9.664000
processed_hi_f_finance_02002.wav|पैसे की सेफ्टी के साथ अगर किसी इंस्ट्रूमेंट पर डबल डिजिट रिटर्न मिले तो भला कौन उसमें इन्वेस्ट नहीं करना चाहेगा।|Hindi_F|other|9.300000
processed_hi_f_finance_00202.wav|यदि स्टूडेंट्स को किसी भी तरह की त्रुटि मिलती है तो वे अपने स्कूल प्रिंसिपल को सुधार के लिए रिपोर्ट कर सकते हैं।|Hindi_F|other|8.800000
processed_hi_f_agri_00307.wav|इतना ही नहीं, शब्बीर सैय्यद इसके लिए बाकायदा कागज में उस किसान से लिखवा लेते हैं कि वह कभी कसाई को नहीं बेचेंगे।|Hindi_F|other|10.158354
processed_hi_f_politics_03912.wav|एक रिपोर्ट के अनुसार आबकारी विभाग के प्रधान सचिव संजय ने कहा "सरकार ने एक सरल और पारदर्शी आबकारी नीति बनाई है''।|Hindi_F|other|9.941333
processed_hi_f_weather_00239.wav|महिला अध्यापक बच्चों को गर्मी से बचाने के लिए इलेक्ट्रानिक पंखा लेकर पहुंची ताकि बच्चो को गर्मी से बचाया जा सके।|Hindi_F|other|9.300000
processed_hi_f_politics_01117.wav|उनका कहना था कि सईद अजमल और उमर गुल ने बेहतरीन प्रदर्शन किया जबकि अब्दुल रज्ज़ाक के आने से भी टीम को मजबूती मिली।|Hindi_F|other|10.100000
processed_hi_f_weather_00833.wav|उन्होंने कहा कि यदि हम निस्वार्थ भाव से सेवा कार्य करते हैं तो हमारे हृदय में हिमालय जैसी ऊंचाई पैदा हो जाती है।|Hindi_F|other|9.525333
processed_hi_f_weather_01546.wav|संजीव रतन ने थियेटर, माइम, मोनो, एक्टिंग व अन्य क्षेत्रों में अपनी बेहतर प्रस्तुतियों के लिए कई मेडल्स जीते हैं।|Hindi_F|other|9.600000
processed_hi_f_weather_01595.wav|इस लोकप्रिय स्नैपडील सेल का समर एडिशन आपको भीषण गर्मी से राहत देने के लिए ऑफर्स की संपूर्ण श्रृंखला लेकर आया है।|Hindi_F|other|9.226667
processed_hi_f_weather_01785.wav|वहीं भारी हिमपात के चलते ऊपरी शिमला तक दूध व ब्रैड की सप्लाई न होने से लोगों को खासी परेशानी का सामना करना पड़ा।|Hindi_F|other|10.197333
processed_hi_f_weather_00948.wav|इसमें कोई शक नहीं कि विभिन्न क्षेत्रों में बड़ी संख्या में नियुक्तियां देने से स्थापना खर्चों में भी बढ़ोतरी होगी।|Hindi_F|other|8.266667
processed_hi_f_finance_00399.wav|अपने एल्बम चोरी चोरी के बारे में प्रशांत ने कहा, चोरी चोरी पूरी तरह से रोमांटिक और रिफ्रेश कर देने वाला गाना है।|Hindi_F|other|9.334042
processed_hi_f_politics_01270.wav|स्टार इंडिया के मुख्य परिचालन अधिकारी सीओओ संजय गुप्ता कहते हैं, 'भारत में बैंडविड्थ की समस्या बेहद सामान्य है।|Hindi_F|other|9.365333
processed_hi_f_finance_00897.wav|जीएसटी का सद्प्रभाव तब देखने को मिलता जब अधिक तेजी से जीएसटी की वसूली में वृद्धि होती लेकिन ऐसा नहीं हो रहा है।|Hindi_F|other|9.717187
processed_hi_f_health_01880.wav|जम्मू कश्मीर के मुनीर अहमद, सगीर अहमद और वलीद अहमद गोलीबारी में घायल हो गये और अस्पताल में उनका इलाज चल रहा है|Hindi_F|other|9.400000
processed_hi_f_politics_02555.wav|कैलेंडर में चश्मा लगाए ओंकार नाथ श्रीवास्तव और बेहद ख़ूबसूरत रमा पांडे अपने बोलने के अंदाज़ की वजह से भी याद हैं।|Hindi_F|other|10.048000
processed_hi_f_weather_00305.wav|बॉम्बे हाई कोर्ट के बाद अब राजस्थान हाई कोर्ट ने सूखे की समस्या के दौरान आईपीएल का मैच कराने पर तल्खी दिखाई है।|Hindi_F|other|8.600000
processed_hi_f_politics_00173.wav|नई नवेली दुह्लन द्वारा झाड़ू लगाने की बात सुनकर वार्ड की महिलाएं आश्चर्य एवं उत्सुकता के साथ शीतला मंदिर पहुंची।|Hindi_F|other|9.098667
processed_hi_f_agri_01403.wav|दूसरी ओर कई किसान इस बात से भी आहत हैं कि कृषि विभाग द्वारा चलाई जा रही मैसेज सर्विस सिर्फ खाना पूर्ति करती है।|Hindi_F|other|9.949375
processed_hi_f_weather_00166.wav|खबर में कहा गया है कि जिन क्षेत्रों में कानूनी ढांचा मजबूत मिला वहां एपीजी को उसका कार्यान्वयन काफी कमजोर मिला।|Hindi_F|other|9.738667
processed_hi_f_agri_02340.wav|शहद में फाइबर्स होते हैं इसे पानी में मिलाकर पीने से डाईजेशन इम्प्रूव होता है यह कब्ज दूर करने में मदद करता है।|Hindi_F|other|9.100000
processed_hi_f_politics_00980.wav|राजधानी में हेल्पिंग हेंड फाउंडेशन की ओर से राजस्थान के मेधावी मुस्लिम छात्र छात्राओं का सम्मान समारोह रखा गया।|Hindi_F|other|9.066667
processed_hi_f_politics_01992.wav|हां, इस फैसले से उन उपभोक्ताओं को निराशा हो सकती है जिन्हें खरीददारी में भारी डिस्कांउट लेने की आदत पड़ चुकी है।|Hindi_F|other|8.576000
processed_hi_f_finance_01006.wav|न्यूजीलैंड की विलिंग्टन यूनिवर्सिटी ने पाया कि बड़े उद्यमियों की तुलना में छोटे उद्यमी जीएसटी अधिक अदा करते हैं।|Hindi_F|other|8.400000
processed_hi_f_weather_01893.wav|इस पर समिति ने चिन्हित क्षेत्रों की सूची के साथ उक्त प्रस्ताव राज्य स्तरीय समिति भोपाल भेजने का निर्णय लिया है।|Hindi_F|other|9.066667
processed_hi_f_agri_01544.wav|नीरज प्रियदर्शी अब तक बहसों और परिचर्चाओं में अक्सर सुना करता था कि बिहार के किसान अंदर से बहुत मजबूत होते हैं।|Hindi_F|other|9.392104
processed_hi_f_finance_00043.wav|वह उच्च न्यायालय अनुच्छेद क के अधीन प्रमाणित कर देता है कि मामला सर्वोच्च न्यायालय में अपील किए जाने योग्य है।|Hindi_F|other|9.926167
processed_hi_f_politics_01278.wav|मायावती का कहना है कि समाजवादी पार्टी और बहुजन समाजवादी पार्टी के अलावा अन्य् पार्टियों को भी एकजुट होना होगा।|Hindi_F|other|8.970667
processed_hi_f_politics_04043.wav|शीर्ष अदालत ने कहा कि वह मानहानि की याचिका मामले में राज्य के मुख्य सचिव, डीजीपी और राजीव कुमार को नोटिस देगी।|Hindi_F|other|10.000000
processed_hi_f_politics_01115.wav|मुंबई अभिनेत्री तनिष्ठा चटर्जी को पिछले दिनों रिलीज हुई फिल्म पार्च्ड में मुख्य भूमिका निभाते हुए देखा गया था।|Hindi_F|other|8.320000
processed_hi_f_finance_01965.wav|वैश्वीकरण के इस दौर में बहुराष्ट्रीय कंपनियों के आगमन के उपरांत वेतन एवं सुविधाओं में अप्रत्याशित उछाल आया है।|Hindi_F|other|9.344000
processed_hi_f_finance_00879.wav|आप कभी भी अपने निवेश का वर्तमान मूल्याँकन देख सकते हैं, मनचाहा पैसा निकाल सकते हैं, या अधिक निवेश कर सकते हैं।|Hindi_F|other|8.567792
processed_hi_f_agri_01655.wav|सरकार ने समुद्र प्रवर्तन और तटरक्षक को मछली पकड़ने के लिए जाल बिछाने पर सख्ती से रोक लगाने का निर्देश दिया है।|Hindi_F|other|10.053875
processed_hi_f_education_02662.wav|इन उद्देश्यों की पूर्ति की संभावनाओं के ज्ञान के लिए मनुष्य के जन्मांक चक्र में कुछ महत्वपूर्ण कारक होते हैं।|Hindi_F|other|8.451688
processed_hi_f_agri_00792.wav|कई वर्षों के कठिन परिश्रम के बाद गेहूं की ऐसी किस्में विकसित कीं जिनकी वजह से पैदावार कई गुना ज्यादा होने लगी।|Hindi_F|other|8.811604
processed_hi_f_politics_02730.wav|उन्होंने अपने बाहुबल से देवताओं, किन्नरों, किरातों और ब्रह्मांड के समस्त राजाओं को जीतकर अपना दास बना लिया था।|Hindi_F|other|9.248000
processed_hi_f_agri_00838.wav|यह पशु मेला राज्य स्तर का मेला है जिसमें समीपवर्ती प्रान्तों से भारी संख्या में पशु एवं व्यापारी भाग लेते हैं।|Hindi_F|other|9.682354
processed_hi_f_finance_01705.wav|यदि आपने कार का बीमा कराया है तो आप अपनी बीमा कम्पनी को अपने कार क्रैश में शामिल होने के बारे में अवश्य बताएं।|Hindi_F|other|9.800000
processed_hi_f_politics_01663.wav|हाई प्रोफाइल ढैंचा बीज घोटाले को लेकर उत्तराखंड के मुख्यमंत्री त्रिवेंद्र सिंह रावत पर गंभीर आरोप लगाए गए हैं।|Hindi_F|other|8.736000
processed_hi_f_finance_00825.wav|यूनिवर्सिटी ऑफ़ विक्टोरिया में अर्थशास्त्र की एसोसिएट प्रोफेसर एलिसाबेथ ने फैमिली इकोनॉमिक्स पर रिसर्च किया है।|Hindi_F|other|8.950917
processed_hi_f_weather_00892.wav|ऑस्ट्रेलियाई टीम यहां पहुंचने के बाद से मौसम के बदले मिजाज के कारण ज्यादातर होटल के अपने कमरे तक ही सीमित रही।|Hindi_F|other|8.682667
processed_hi_f_finance_02009.wav|अब खूँखार आतंकी हाफिज, पाकिस्तान के रहम से अपने रोजमर्रा के खर्चों के लिए अपने बैंक खाते का इस्तेमाल कर पाएगा।|Hindi_F|other|9.610667
processed_hi_f_weather_00320.wav|चीन के दक्षिणी प्रांत में गुरुवार को तूफान लिन्फा ने दस्तक दी, जिसकी वजह से तटीय क्षेत्रों में भारी बारिश हुई।|Hindi_F|other|9.770667
processed_hi_f_weather_01248.wav|साथ ही सीएम महबूबा मुफ्ती ने कहा कि यह बेहद जरूरी है कि जम्मू कश्मीर में शांति और सद्भाव का वातावरण बनाया जाए।|Hindi_F|other|9.237333
processed_hi_f_finance_01854.wav|खासकर जब लोग एटीएम का कीपैड इस्तेमाल करते हैं तो वहां इन्फेक्शन छोड़ देते हैं, जो दूसरे लोगों तक पहुंच रहा है।|Hindi_F|other|8.288000
processed_hi_f_politics_04021.wav|इसे आतंकवाद के अंतर्गत इसीलिए रखा गया है क्योंकि इसके अधिकतर सरगना विदेशी इस्लामिक मुल्क़ों में बैठे आतंकी हैं।|Hindi_F|other|9.674667
processed_hi_f_politics_00641.wav|स्वप्ना ने बुधवार को जकार्ता में हेप्टाथलान स्पर्धा में पहला स्थान हासिल करते हुए स्वर्ण पदक अपने नाम किया था।|Hindi_F|other|8.981333
processed_hi_f_weather_01307.wav|बॉलीवुड एक्टर नवाजुद्दीन सिद्दीकी और आथिया शेट्टी स्टारर फिल्म मोतीचूर चकनाचूर पर संकट के बादल मंडरा रहे हैं।|Hindi_F|other|9.504000
processed_hi_f_finance_00674.wav|कई मामलों में भूमि, स्वीकृतियां या पूंजी की व्यवस्था नहीं होने पर निवेश प्रस्ताव ठंडे बस्ते में चले जाते हैं।|Hindi_F|other|10.181583
processed_hi_f_finance_00657.wav|बुंदेलखंड में राजस्व वसूली स्थगित किए जाने के साथ ही बैंकों से भी कर्ज वसूली रोकने का अनुरोध किया जा चुका है।|Hindi_F|other|9.345667
processed_hi_f_politics_00184.wav|इस्कॉन मंदिर में प्रत्येक वर्ष सरोवर के बीच कृष्ण और कालिया नाग की झांकी सहित अन्य और झांकी तैयार की जाती है।|Hindi_F|other|8.821333
processed_hi_f_finance_01940.wav|सीबीआई और ईडी ने उस पर धोखाधड़ी, मनी लॉन्ड्रिंग और विदेशी मुद्रा प्रबंधन अधिनियम के उल्लंघन के आरोप लगाए हैं।|Hindi_F|other|9.100000
processed_hi_f_weather_00219.wav|उन्होंने बताया कि प्रभावित क्षेत्रों में क्लोरोक्वीन दवाओं के साथ साथ क्लोरीन की गोलियां भी बांटी जा रही हैं।|Hindi_F|other|7.882667
processed_hi_f_politics_00050.wav|मुझे एक प्रैक्टिस सेशन अच्छी तरह याद है जब अश्विन ने एक घंटे तक स्मिथ को लगातार लेग स्पिन गेंदें ही डाली थीं।|Hindi_F|other|7.776000
processed_hi_f_finance_00250.wav|इस लेख में मनी लॉन्ड्रिंग, वित्तीय विनियमन और विदेशी शाही परिवारों से कनेक्शन जैसे मुद्दों को शामिल किया गया।|Hindi_F|other|9.345667
processed_hi_f_finance_01176.wav|कुछ असुरक्षित ढ़ांचे बनाए गए हैं और क्योंकि वे अनाधिकृत हैं केंद्र सरकार वहां कोई सेवा प्रदान नहीं कर सकती है।|Hindi_F|other|10.169958
processed_hi_f_politics_00279.wav|उन्होंने छात्रों की हौंसला अफ्जाई करते हुए कहा कि युवा अपने ऊपर भरोसा करें और कभी अपने को किसी से कम न समझें।|Hindi_F|other|10.037333
processed_hi_f_agri_01614.wav|नारियल के वृक्ष को कल्पवृक्ष के नाम से भी जाना जाता है इसमें तीन देव ब्रह्मा, विष्णु और महेश, का वास होता है।|Hindi_F|other|8.950917
processed_hi_f_finance_01652.wav|नोट के बीच में लिखा मूल्य ऑप्टिकली वैरिएबल इंक में प्रिंटेड होता है यानी नोटों के मूल्य का कलर बदलता रहता है।|Hindi_F|other|9.472000
processed_hi_f_finance_00226.wav|अगर यह अनुमान सही साबित होता है तो निश्चित ही भारतीय अर्थव्यवस्था के लिए यह टर्निंग प्वाइंट साबित हो सकता है।|Hindi_F|other|8.393646
processed_hi_f_politics_01960.wav|ओग्बेचे का अब तक का प्रदर्शन बेहद शानदार रहा है लेकिन उन्हें अन्य खिलाड़ियों से उचित सहयोग नहीं मिल पा रहा है।|Hindi_F|other|9.386667
processed_hi_f_finance_00778.wav|आश्चर्य की बात है कि खपत वाले राज्यों बिहार, पश्चिम बंगाल, मध्य प्रदेश और आंध्र प्रदेश की राजस्व वृद्धि गिरी।|Hindi_F|other|9.496583
processed_hi_f_politics_03934.wav|उन्होंने कहा कि मतदान सुबह सात बजे कड़ी सुरक्षा के बीच शुरू हुआ तथा कुछेक घटनाओं को छोड़कर शांतिपूर्ण रहा है।|Hindi_F|other|9.280000
processed_hi_f_finance_00040.wav|कैफ़े शुरू करने के लिए निष्ठा और समर्पण कितने ही जरूरी क्यों ना हो, आख़िरकार सब बातें निर्भर होती हैं निवेश पर।|Hindi_F|other|9.368875
processed_hi_f_weather_01429.wav|' बादल ने कहा कि लुधियाना में स्थापित होने वाला इलेक्ट्रिक साइकिल संयंत्र 'साइकिल वैली' के नाम से जाना जाएगा।|Hindi_F|other|8.981333
processed_hi_f_weather_00212.wav|अक्तूबर को मनप्रीत सिंह बादल के प्रेस कांफ्रेंस में एक पत्रकार अकाली दल द्वारा दिए गए प्रश्नों को पूछ रहा था।|Hindi_F|other|8.277333
processed_hi_f_weather_01880.wav|हालांकि अभी सरकार द्वारा ग्रामीण क्षेत्रों में गरीबी उन्मूलन कार्यक्रम व मनरेगा जैसी मुहिम को सफलता मिली हैं।|Hindi_F|other|8.938667
processed_hi_f_agri_01681.wav|बाँस की टोकरी जिसके दोनों ओर रस्सी बँधी रहती है और जिसकी सहायता से पानी नीचे से उठाकर खेतों में डाला जाता है।|Hindi_F|other|9.763625
processed_hi_f_agri_01956.wav|सामान्य पानी शरीर की प्यास दूर करता है तो गर्म पानी शरीर से अनेकों रोगों को बाहर निकालने की सामर्थ्य रखता है।|Hindi_F|other|9.763625
processed_hi_f_finance_00464.wav|भारतीय रिजर्व बैंक के गवर्नर डी सुब्बाराव ने कहा है कि डॉलर वैश्विक रिजर्व मुद्रा के रूप में अभी चलता रहेगा।|Hindi_F|other|8.532958
processed_hi_f_weather_01654.wav|छत्तीसगढ़ के प्रमुख व्यंग्यकारों में एक विनोद शंकर शुक्ल का पूरा जीवन रायपुर के साहित्यिक वातावरण में गुजरा।|Hindi_F|other|8.900000
processed_hi_f_weather_01005.wav|तद्नुसार उस क्षेत्र के विधानसभा क्षेत्रों को भी वर्तमान मध्यप्रदेश के विधानसभा क्षेत्रों में शामिल किया गया।|Hindi_F|other|8.300000
processed_hi_f_politics_03664.wav|धरना खत्म करने का एलान करते समय् ममता बनर्जी के साथ आंध्र प्रदेश के मुख्यमंत्री चंद्रबाबू नायडू भी मौजूद थे।|Hindi_F|other|9.173333
processed_hi_f_agri_00169.wav|खंडवा में प्रतिदिन आठ क्विंटल गेंदा, पांच क्विंटल नवरंग और करीब दो क्विंटल गुलाब के फूलों की बिक्री होती है।|Hindi_F|other|9.067021
processed_hi_f_books_05978.wav|लैक प्रचालेक धनात्मक नियमन के नियंत्रण में भी होता है, लेकिन इस स्तर पर इसके बारे में चर्चा नहीं कि जाएगी।|Hindi_F|other|8.576000
processed_hi_f_weather_00967.wav|संजय राउत ने केंद्र सरकार पर तंज करते हुए कहा कि तूफान में कश्तियां और घमंड में हस्तियां अक्सर डूब जाती हैं।|Hindi_F|other|9.493333
processed_hi_f_finance_02206.wav|इन सबके बीच कंपनियां कर्ज की शर्तें बदलवाने यानी कॉर्पोरेट डेट रिस्ट्रक्चरिंग का रास्ता अख्त्यार कर रही हैं।|Hindi_F|other|8.640000
processed_hi_f_weather_01554.wav|तुर्की के राष्ट्रपति ने कहा कि तुर्की विश्व के सभी क्षेत्रों के साथ अच्छे मैत्री संबंध विकसित करना चाहता है।|Hindi_F|other|7.925333
processed_hi_f_finance_00365.wav|जिसके कारण दो वर्षो तक एक अभियान चलेगा, और इन दो वर्षो की अनिश्चितता से ब्रिटेन में आने वाला निवेश थम जाएगा।|Hindi_F|other|10.007437
processed_hi_f_agri_00848.wav|यहां पर आप झीलों, झरने और घास के मैदानों के साथ साथ खूबसूरत प्राकृतिक नजारों को देखने का लुत्फ उठा सकते हैं।|Hindi_F|other|9.415313
processed_hi_f_finance_00563.wav|यदि आपके पास पहले से ही किसी पेशेवर निकाय से योग्यता है, तो आपको इस कोर्स के कुछ हिस्सों से छूट मिल सकती है।|Hindi_F|other|9.700000
processed_hi_f_finance_00272.wav|फीस वृद्धि को लेकर बच्चियों का उत्पीड़न और बंधक बनाने का आरोप अभिभावकों द्वारा स्कूल प्रशासन पर लगाया गया है।|Hindi_F|other|8.700000
processed_hi_f_weather_00502.wav|उन्होंने कहा कि बर्फ पिघलने और हिमालय के दर्रो के खुलने के बाद घुसपैठ की संभावना से इनकार नहीं किया जा सकता।|Hindi_F|other|8.586667
processed_hi_f_weather_02050.wav|इसका फ़ायदा उन्हें उन निर्वाचन क्षेत्रों के औद्योगिक इलाक़ों में मिलेगा जहॉं कम्युनिस्ट पार्टी का प्रभाव है।|Hindi_F|other|7.754667
processed_hi_f_weather_00859.wav|शुद्ध स्फटिक धारण करने से शरीर की अनावश्यक गर्मी शांत हो जाती है और माइग्रेन से निश्चित छुटकारा मिल जाता है।|Hindi_F|other|9.376000
processed_hi_f_agri_01458.wav|इन मस्जिदों की बाहरी और भीतरी दीवारों पर खजूर, अनार और ज़ैतून के पेड़ तथा अंगूर की बेल की आकृति बनी हुयी है।|Hindi_F|other|9.554646
processed_hi_f_finance_00427.wav|कल्पना करें कि अगर इस तरह की टिप्पणियां हल्केफुल्के अंदाज में की गई हैं तो वे गंभीर रूप से क्या कर सकते हैं।|Hindi_F|other|9.484979
processed_hi_f_health_00175.wav|वीडियो में दिख रहा ऑक्टोपस दरअसल ब्लूरिंग्ड ऑक्टोपस है ऐसे में उसके जहर से कोई व्यक्ति पैरालाइज हो सकता है|Hindi_F|other|7.882667
processed_hi_f_weather_02217.wav|अजय टम्टा ने दावा किया कि पहले भारी अव्यवस्था थी और डॉक्टर पहाड़ों में नहीं मैदानी क्षेत्रों में ही रहते थे।|Hindi_F|other|9.504000
processed_hi_f_agri_00635.wav|इन्द्रायण के बीजों का तेल नारियल के तेल के साथ बराबर मात्रा में लेकर बालों पर लगाने से बाल काले हो जाते हैं।|Hindi_F|other|8.544562
processed_hi_f_finance_01386.wav|उन्होंने देखा कि राजा सचमुच हर दिन एक लाख स्वर्ण मुद्राएँ जब तक दान नहीं कर लेता अन्नजल ग्रहण नहीं करता है।|Hindi_F|other|10.000000
processed_hi_f_health_02750.wav|लेकिन, इस चैनल के प्रतिनिधियों ने कैम्पों मे खून के आंसू रो रहे दंगा पीड़ितों का हाल पूछना भी गंवारा न समझा|Hindi_F|other|8.864000
processed_hi_f_politics_00330.wav|सू्त्रों के मुताबिक, फांसी के तीन तख्ते निर्भया गैंगरेप के चार कैदियों को फांसी देने के लिए तैयार कराए हैं।|Hindi_F|other|9.237333
processed_hi_f_weather_01817.wav|छिंदवाड़ा का अपना गढ़ बचाने के साथ ही बेटे को जिताने के लिए भरी गर्मी में कमलनाथ को जमकर पसीना बहाना ही होगा।|Hindi_F|other|10.037333
processed_hi_f_finance_01956.wav|भारतीय रिजर्व बैंक की कल होने वाली द्वैमासिक मौद्रिक नीति समीक्षा में ब्याज दरों में बदलाव की संभवना कम है।|Hindi_F|other|9.237333
processed_hi_f_finance_00750.wav|जीएसटी के तहत आंकड़ों का मिलान करना व किसी अवधि के दौरान लेनदेन की रिकॉर्डिंग बहुत ज्यादा जटिल प्रक्रिया है।|Hindi_F|other|8.022125
processed_hi_f_politics_00036.wav|एक्ट्रेस तापसी पन्नू, एक्ट्रेस दीया मिर्जा, निर्देशक अनुराग कश्यप, निर्देशक अनुभव सिन्हा विरोध करने पहुंचे।|Hindi_F|other|8.500000
processed_hi_f_finance_02130.wav|अधिक फंड जुटाने के फेरे में सरकार ने उन स्कूलों को भी उत्क्रमित कर दिया, जिनके पास संसाधनों का घोर अभाव था।|Hindi_F|other|9.100000
processed_hi_f_health_02253.wav|टूजी स्पैक्ट्रम घोटाला, आदर्श घोटाला व काले धन के विदेशों से वापस लाने पर यूपीए सरकार पूरी तरह विफल रही है|Hindi_F|other|9.258667
processed_hi_f_politics_00138.wav|पिछले कुछ हफ्तों से पाकिस्तान में मंज़ूर पश्तीन नाम के एक युवा पश्तून नेता लगातार सुर्खियों में बने हुए हैं।|Hindi_F|other|9.621333
processed_hi_f_finance_01767.wav|भाई न्यूटन के सिद्धांत, डार्विन की थ्यूरी या सोलर सिस्टम के बारे में बताकर मेहमानों को प्रभावित कर लेता था।|Hindi_F|other|8.970667
processed_hi_f_weather_00431.wav|राष्ट्रपति ने कहा, हमारे देश के नवान्वेषण वातावरण के प्रोत्साहन में इन्फोसिस पुरस्कार अत्यंत लाभप्रद होंगे।|Hindi_F|other|8.949333
processed_hi_f_weather_01316.wav|बेंगलुरु के लिए ट्रंप कार्ड क्रिस गेल का जबरदस्त फार्म है जो तूफान की तरह विरोधी गेंदबाजी को बहा ले गया है।|Hindi_F|other|8.682667
processed_hi_f_weather_01953.wav|जितेंद्र कहते हैं कि ग्रामीण और शहरी क्षेत्रों में जितने भी कैंप लगाए गए हैं उनकी रिपोर्ट चौंकाने वाली हैं।|Hindi_F|other|8.032000
processed_hi_f_finance_01774.wav|हर महीने पैसे इकट्ठे करने के बाद यह भिखारी बैंक में पहुंचता है और जमीन में पैसों का ढेर लगाकर उसे गिनता है।|Hindi_F|other|9.226667
processed_hi_f_politics_04074.wav|इसका शुभारंभ विधायक अनिल धंतौड़ी व हरियाणा फ्लौर मिल के प्रधान सी पी गुप्ता व मैनेजर रामलाल गुप्ता ने किया।|Hindi_F|other|9.418667
processed_hi_f_politics_02160.wav|करीब एक घँटे तक महिलाओं द्वारा विरोध प्रदर्शन करने के बाद उच्च अधिकारियों के आश्वासन के बाद मामला शांत हुआ।|Hindi_F|other|8.874667
processed_hi_f_politics_03468.wav|मुख्यमंत्री योगी आदित्यनाथ ने शांति और सद्भाव बनाए रखने और उपद्रवियों से सख़्ती से निपटने के निर्देश दिए थे।|Hindi_F|other|9.450667
processed_hi_f_agri_02243.wav|यह शरीर के वजन को भी कम करता हैं क्योंकि इसमें एंटी फंगल और एंटी बैक्टीरियल जैसे कई चिकित्सिय गुण होते हैं।|Hindi_F|other|8.500000
processed_hi_f_finance_01976.wav|सिर्फ रिटर्न्स के लिए निवेश करना, बिना किसी उद्देश्य के लिए निवेश करना फायदे से ज्यादा हानि पहुंचा सकता है।|Hindi_F|other|8.010667
processed_hi_f_finance_00596.wav|इस योजना के तहत आपके बैंक खाते से ही प्रति वर्ष अपने आप बैंक द्वारा ही आपकी बीमा किस्त की भरपाई की जाती है।|Hindi_F|other|9.624292
processed_hi_f_weather_00547.wav|इस कार्यक्रम में शहर के बुद्धिजीवी, सीए, लेखाकार, वकील, प्रोफेसर समेत कई क्षेत्रों के वरिष्ठों ने भाग लिया।|Hindi_F|other|9.205333
processed_hi_f_politics_02156.wav|राजनीतिक विषलेश्कों की मानें तो इन राज्यों में कांग्रेस के प्रदर्शन में कोई खास सुधार होता नहीं दिख रहा है।|Hindi_F|other|8.032000
processed_hi_f_politics_04293.wav|फ्लेंमिग ने धोनी का बचाव करते हुए कहा कि धोनी प्रतिभाशाली खिलाड़ी हैं और उन्होंने अपनी योग्यता साबित की है।|Hindi_F|other|9.141333
processed_hi_f_weather_01625.wav|बगैर आधार वाले सलाहकारों की वजह से सुखबीर बादल के नेतृत्व ने पार्टी को अपने मूल उद्देश्यों से भटका दिया है।|Hindi_F|other|9.376000
processed_hi_f_agri_01916.wav|मूंग की दाल आसानी से पचने वाली होती है, जिसके कारण भी यह अक्सर बच्चों, वृद्धों और रोगियों को खिलाई जाती है।|Hindi_F|other|9.229563
processed_hi_f_agri_00614.wav|नए नियमों के अनुसार, क़त्ल के लिए पशु बाज़ार में पशुओं की ख़रीद बिक्री पर प्रतिबंध लगाने का नियम बनाया गया है।|Hindi_F|other|8.927708
processed_hi_f_politics_00215.wav|मुख्य परियोजना अधिकारी आरके कपूर ने परियोजना के कार्यान्वयन, लक्ष्यों एवं उपलब्धियों की विस्तृत जानकारी दी।|Hindi_F|other|8.821333
processed_hi_f_finance_00225.wav|इस मुद्रा को करने के लिए सबसे पहले अपने दोनों हाथों के अंगूठों को शेष उंगलियों के बीच दबाकर मुट्ठी बना लें।|Hindi_F|other|8.939312
processed_hi_f_politics_02260.wav|महादेव ने अपने भक्त को मुसीबत में जानकर वीरभद्र के नेतृत्व में नंदी, भृंगी सहित अपने सारे गणों को भेज दिया।|Hindi_F|other|9.258667
processed_hi_f_politics_04136.wav|इन क्रिकेटरों में सचिन तेंदुलकर, नवजोत सिंह सिद्घू, चेतन चौहान, राज्यवर्धन सिंह राठौर सहित कई खिलाड़ी हैं।|Hindi_F|other|8.900000
processed_hi_f_weather_01233.wav|यह तीन बातें चुनावी मौसम में हमेशा ही सुर्खियों की वजह बन जाती हैं, जैसा कि इस बार भी देखने को मिल रहा है।|Hindi_F|other|7.989333
processed_hi_f_finance_00619.wav|केंद्र सरकार ने सुकन्या स्मृद्धि स्कीम, पीपीएफ जैसी छोटी बचत योजनाओं के ब्याज दर को लेकर फैसला कर दिया है।|Hindi_F|other|9.357271
processed_hi_f_finance_00121.wav|जीएसटी के लागू होने पर आवश्यक वस्तुओं के न केवल दाम घटेंगे बल्कि व्यापार एवं उद्योग धंधों को बढ़ावा मिलेगा।|Hindi_F|other|9.241167
processed_hi_f_general_01120.wav|संगीत यह मस्तिष्क, आत्मा और शरीर को तनाव मुक्त रखने और सुकून पहुंचाने के सबसे अच्छे तरीकों में से एक है।|Hindi_F|other|8.700000
processed_hi_f_politics_00529.wav|मुख्य अतिथि ने बच्चो द्वारा बनाये गए मॉडल्स की भरपूर सराहना की साथ ही उन्होंने बच्चो को पुरुस्कृत भी किया।|Hindi_F|other|9.066667
processed_hi_f_politics_00264.wav|भैंस वर्ग में विक्रम सिंह की भैंस प्रथम, संगीता देवी की द्वितीय तथा वरदेई देवी की भैंस तृतीय स्थान पर रही।|Hindi_F|other|9.781333
processed_hi_f_finance_01799.wav|उन्होंने कहा कि अन्नदान सर्वश्रेष्ठ दान है, इससे बढ़कर विद्यादान है तथा सत्संग का दान भी सबसे बड़ा दान है।|Hindi_F|other|9.400000
processed_hi_f_weather_00023.wav|गर्मी की छुट्टियों में ज्यादातर ट्रैवल कंपनियां फैमिली एवं ग्रुप ट्रिप के स्पेशल पैकेज का ऑफर भी देती है,।|Hindi_F|other|7.914667
processed_hi_f_general_00141.wav|वैसे यह खेल प्रिंसिपल सेक्रेटरी के समानांतर एडिशनल प्रिंसिपल सेक्रेटरी की नियुक्ती से भी समझा जा सकता है।|Hindi_F|other|8.565333
processed_hi_f_finance_00604.wav|यह फोन उन लोगों के लिए एक अच्छा विकल्प साबित हो सकता है जो कम पैसे में एक बढ़िया सेल्फी फोन लेना चाहते हैं।|Hindi_F|other|8.707104
processed_hi_f_finance_01994.wav|इनकम टैक्स के पेपर्स भी तैयार करता रहा हूँ ताकि, एक ईमानदार नागरिक होने के नाते वक्त पर टैक्स जमा कर सकूँ।|Hindi_F|other|9.130667
processed_hi_f_politics_03516.wav|कांग्रेस ने अपने विधायकों को हेलिकॉप्टर से रामनगर और मर्चूला के बीच किसी गुप्त रिसॉर्ट में पहुंचा दिया है।|Hindi_F|other|8.042667
processed_hi_f_finance_01034.wav|यह कैमरा निकॉन के एडवांस हाइब्रिड ऑटोफोकस सिस्टम के साथ आया है, जो आपके मूविंग एक्शन को कैप्चर कर सकता है।|Hindi_F|other|9.500000
processed_hi_f_politics_04421.wav|शनिवार को कर्मचारियों के समर्थन में गांव रतनगढ़ स्थित इस्जैक कंपनी के कर्मचारी भी प्रदर्शन स्थल पर पहुंचे।|Hindi_F|other|9.269333
processed_hi_f_politics_00457.wav|मुख्यमंत्री मनोहर लाल खट्टर को मेटरनल इन्फेंट डेथ रिपोर्टिंग सिस्टम द्वारा इस बाबत एक रिपोर्ट सौंपी गई है।|Hindi_F|other|9.248000
processed_hi_f_weather_02240.wav|जानकार मान रहे हैं कि स्टेज पर लगे बल्बों की गर्मी से स्प्रे केमिकल में रिएक्शन होने के कारण यह हादसा हुआ।|Hindi_F|other|10.016000
processed_hi_f_finance_00697.wav|स्थितियां नहीं सुधरीं, तो इन कंपनियों को डिबार कर इनकी बैंक गारंटी जब्त कर इन पर कानूनी कार्रवाई की जाएगी।|Hindi_F|other|9.090229
processed_hi_f_agri_01809.wav|जब किसान मंडी जाकर यह कोड दिखाएगा तो ब्योरा सही होने पर किसान अस्थायी पर्ची के सहारे अपनी फसल बेच सकता है।|Hindi_F|other|9.891333
processed_hi_f_weather_00085.wav|कैप्टन ने कहा कि बादल परिवार को मेरी शब्दावली पसंद नहीं परन्तु चोर को चोर नहीं कहेंगे तो क्या चोर जी कहें।|Hindi_F|other|9.141333
processed_hi_f_weather_01988.wav|उसने बताया कि तूफान एक्सप्रेस के इंजन के बगल वाली जनरल बोगी में चार पांच आतंकी झोले में बम के साथ सवार है।|Hindi_F|other|10.154667
processed_hi_f_politics_01225.wav|उत्तर प्रदेश के पूर्व मुख्यमंत्री अखिलेश यादव का 'आजतक' ने अब तक का सबसे अनूठा और अद्भूत इंटरव्यू किया है।|Hindi_F|other|8.900000
processed_hi_f_weather_01159.wav|कपूर वातावरण से नकारात्मक उर्जा को हटाकर सकारात्मक उर्जा को प्रवाहित करता है, जिससे वातावरण शुद्ध होता है।|Hindi_F|other|8.533333
processed_hi_f_politics_03600.wav|कांग्रेस के उपाध्यक्ष राहुल गांधी एक ऐसी शख़्सियत के मालिक हैं, जिनसे कोई भी मुतासिर हुए बिना नहीं रह सकता।|Hindi_F|other|8.298667
processed_hi_f_weather_01588.wav|उनके झोनल कार्यालय के क्षेत्र के अंतर्गत आने वाले वार्डों के क्षेत्रों की विस्तार से जानकारी मांगी गई है।|Hindi_F|other|7.872000
processed_hi_f_agri_01718.wav|पूरे यौवन के साथ लहलहाती हुई गेहूं की ये बालियां किसान की समृद्घि और उसके विस्तार का प्रतीक हुआ करती थीं।|Hindi_F|other|9.400000
processed_hi_f_politics_04012.wav|बाबा विश्वकर्मा मंदिर दोबेटा कालोनी में प्रधान योगराज के नेतृत्व में धार्मिक कार्यक्रम का आयोजन किया गया।|Hindi_F|other|8.288000
processed_hi_f_weather_01553.wav|हमारा पहला उद्देश्य होता है उन्हें निराशा के बादल से खिंचकर लाना और उनको उनकी क्षमताओं का विश्वास दिलाना।|Hindi_F|other|8.725333
processed_hi_f_weather_01707.wav|इस दिवाली महालक्ष्मी की कृपा से आपके प्यार और करियर दोनों क्षेत्रों से जुड़ी सारी समस्याएं दूर हो जाएंगी।|Hindi_F|other|8.981333
processed_hi_f_finance_00003.wav|उन्होंने कहा कि देश को क्रेडिट डेरिवेटिव्स ऑफर करना चाहिए जिससे कारपोरेट ब्रांड मार्केट को मजबूती मिलेगी।|Hindi_F|other|8.707104
processed_hi_f_agri_02042.wav|बेंगलुरु के मूल्यवर्धित जूट उत्पादों में बैग, हस्तशिल्प, सजावटी सामान, उपहार आदि प्रमुख रूप से शुमार हैं।|Hindi_F|other|10.181583
processed_hi_f_general_01565.wav|इस इच्छा को पूरा करने के लिए हमने माइक हेसन को क्रिकेट संचालन और साइमन कैटिच को टीम का हेड कोच बनाया है।|Hindi_F|other|9.482667
processed_hi_f_weather_01639.wav|अकाली दल के नेता सुखवीर बादल ने कहा कि कर्ज माफी के नाम पर कांग्रेस सरकार ने बड़े पैमाने पर धांधली की है।|Hindi_F|other|8.800000
processed_hi_f_weather_00432.wav|इस दौरान पृथ्वी के वातावरण में सल्फर की मात्रा बढ़ गई थी, जिससे यहां के महासागर और ज्यादा अम्लीय हो गए थे।|Hindi_F|other|8.704000
processed_hi_f_finance_00417.wav|पश्चिमी देशों में, नीतिगत ढांचा तैयार कर सरकार को सहायता करने में थिंक टैंक महत्वपूर्ण भूमिका निभाते हैं।|Hindi_F|other|8.556188
processed_hi_f_finance_00010.wav|जब हम किसी अनुभवी व्यक्तित्व से कुछ सीखते हैं तो उसके व्यक्तित्व की छाप हमें कुछ न कुछ सीखा कर जाती है।|Hindi_F|other|9.113458
processed_hi_f_finance_02093.wav|चेक गणराज्य और पोलैंड को छोड़कर यूरोपीय संघ के लगभग सभी सदस्य देशों ने लिस्बन संधि का अनुमोदन कर दिया है।|Hindi_F|other|8.661333
processed_hi_f_politics_01449.wav|मुख्यमंत्री ने कहा कि राज्य सरकार श्रद्धालुओं को पूर्णं सुरक्षा एवं सहायता प्रदान करने हेतु प्रतिबद्ध है।|Hindi_F|other|8.693333
processed_hi_f_weather_01821.wav|दक्षिणी हिंद महासागर से लहरों और तूफान के बीच रेस्क्यू किए गए नौसेना के कमांडर अभिलाष टॉमी स्वदेश लौट आए।|Hindi_F|other|9.632000
processed_hi_f_politics_04068.wav|इस फिल्म के प्रदर्शन के दौरान श्री सथ्यु स्वयं उपस्थित रहे और उन्होने दर्शकों के प्रश्न के उत्तर भी दिये।|Hindi_F|other|8.100000
processed_hi_f_politics_00435.wav|हिमाचल प्रदेश का नतीजा एग्जिट पोल के नतीजों से हटकर आया और कांग्रेस ने एग्जिट पोल से अच्छा प्रदर्शन किया।|Hindi_F|other|8.149333
processed_hi_f_finance_01402.wav|क्या कोई अग्निदेवता, पृथ्वीदेवता, सूर्यदेवता को नष्ट कर सकता है? ये सभी देवदेवता प्रकृति में समाविष्ट है।|Hindi_F|other|9.670729
processed_hi_f_agri_00545.wav|विपणन व्यवस्था में मध्यस्थों की संख्या को कम किया जाए तथा अधिकाधिक सहकारी विपणन समितियां बनाई जानी चाहिए।|Hindi_F|other|9.206333
processed_hi_f_agri_01705.wav|इन फसलों के सहारे कई घरों के चूल्हे जलते हैं, लेकिन वानर सेना इन फसलों को उजाड़कर दिक्कतें बढ़ाती रही है।|Hindi_F|other|9.241167
processed_hi_f_weather_00653.wav|इसका सीधा अर्थ यही है कि वातावरण शुद्ध और खुशबूदार होने से मन को अच्छा लगता है तथा सात्विकता बनी रहती है।|Hindi_F|other|8.970667
processed_hi_f_agri_01155.wav|क्यां किसी भी तरह से एक लाल गुलाब मिल सकता है? पौधे ने जवाब में कहा, एक रास्ता है, लेकिन बहुत खतरनाक है।|Hindi_F|other|9.972604
processed_hi_f_weather_01501.wav|इस साल आस्ट्रिया के बाईक रेस के अनुभवी छह प्रतिभागियों का दल भी पहाड़ पर जीत हासिल करने का प्रयास करेगा।|Hindi_F|other|9.088000
processed_hi_f_politics_01537.wav|इस अवसर पर पूर्व मुख्यमंत्री नित्त्यानंद स्वामी, पद्मश्री लीलाधर जगूडी सहित अनेक गणमान्य लोग उपस्थित थे।|Hindi_F|other|9.920000
processed_hi_f_weather_02178.wav|बच्चों की गर्मी की छुट्टियों को यादगार बनाने के लिए रितिक ने वहां वाटर एडवेंचर स्पोर्ट्स का लुत्फ़ उठाया।|Hindi_F|other|7.605333
processed_hi_f_finance_00836.wav|सेवाओं की बात करें तो समान सेवाओं के लिए बहुस्तरीय कर व्यवस्था का अनुपालन किसी दुस्वप्न से कम नहीं होगा।|Hindi_F|other|10.000000
processed_hi_f_agri_01014.wav|आदर्श जीवन के लिए हमें कभी भी किसी भूंखे को खाना खिलाने और प्यासे को पानी पिलाने से मना नहीं करना चाहिए।|Hindi_F|other|9.566250
processed_hi_f_weather_00115.wav|देश के हिमालयी क्षेत्रों में हिम तेंदुए की वास्तविक संख्या कितनी है, इस रहस्य से जल्द ही पर्दा उठ जाएगा।|Hindi_F|other|7.936000
processed_hi_f_finance_00614.wav|उधारी की लागत का निवेश पर नकारात्मक असर हो सकता है क्योंकि यह ज्यादा इनपुट लागत में प्रतिंबिबित होता है।|Hindi_F|other|8.927708
processed_hi_f_politics_04082.wav|कांग्रेस के वरिष्ठ और कर्नाटक के पूर्व मुख्यमंत्री रह चुके एस एम कृष्णा ने कांग्रेस का हाथ छोड़ दिया है।|Hindi_F|other|7.904000
processed_hi_f_weather_00982.wav|इसके अलावा सूचना प्रौद्योगिकी, ऑर्गेनिक खेती, मोबाइल मरम्मत समेत कई क्षेत्रों में भी काफी संभावनाएं हैं।|Hindi_F|other|8.682667
processed_hi_f_weather_00202.wav|यह इलाका पूर्वांचली बहूल क्षेत्रों में से एक है, जहां पर पूर्वांचली वोटर्स निर्णायक भूमिका अदा करते हैं।|Hindi_F|other|8.693333
processed_hi_f_weather_00333.wav|वैसे तो इस मौसम में हर साल घुसपैठ की कोशिशें होती हैं, लेकिन इस बार घुसपैठ की कोशिशें कुछ ज्यादा हुई है।|Hindi_F|other|9.066667
processed_hi_f_politics_02004.wav|मुख्यमंत्री ने समारोह में दो बच्चों को पोलियो वेक्सींग की खुराक पिलाकर उन्हें अपना आशीर्वाद प्रदान किया।|Hindi_F|other|7.500000
processed_hi_f_politics_03197.wav|अमेजन का टैबलेट डॉल्बी डिजिटल प्लस स्टीरियो स्पीकरों के साथ आता है और इसकी खूबियां साफ देखी जा सकती हैं।|Hindi_F|other|8.874667
processed_hi_f_weather_01903.wav|गर्मी ज्यादा बढ़े, इससे पहले वो अपने तीन भाइयों के साथ मिलकर ज्यादा से ज्यादा कब्रें खोद लेना चाहते हैं।|Hindi_F|other|8.117333
processed_hi_f_agri_01378.wav|तेनाली की पत्नी को गुलाब के फूलों की आवश्यकता पड़ती तो वो शाही बगीचे में अपने बेटे को भेजकर मंगवा लेती।|Hindi_F|other|8.000000
processed_hi_f_agri_02262.wav|इंडियन इंस्ट्यूट ऑफ साइंस बेंगलुरु के वैज्ञानिक प्रोफेसर केपीजे रेड्डी एक किसान परिवार में पले बढ़े हैं।|Hindi_F|other|8.521354
processed_hi_f_finance_00954.wav|दरअसल निवेश बैंक कार्नेजी नकदी की गंभीर समस्या से जूझ रहा है और उसकी वित्तीय सेहत बिल्कुल खराब हो गई है।|Hindi_F|other|10.146750
processed_hi_f_weather_01506.wav|निगमायुक्त सुधीर राजपाल ने सुखराली व प्रेम नगर क्षेत्रों का दौरा कर, हो रहे विकास कार्यों का जायजा लिया।|Hindi_F|other|8.970667
processed_hi_f_agri_00721.wav|मक्का, कपास या चने जैसी प्रतिस्पर्धी फसलों की तुलना में सामान्य रूप से इस क्षेत्र में गिरावट देखी गई है।|Hindi_F|other|8.927708
processed_hi_f_politics_00899.wav|बाद में पता चला कि रेखा एक फिल्म की शूटिंग करके सीधे वहां पहुंची थीं, वे किरदार के कॉस्ट्यूम में ही थीं।|Hindi_F|other|8.437333
processed_hi_f_politics_02570.wav|सारा अली खान, दीपिका पादुकोण, ट्विंकल खन्ना सहित इन सितारों ने फेमिना ब्यूटी अवॉर्ड्स में बिखेरा ग्लैमर।|Hindi_F|other|7.936000
processed_hi_f_agri_02216.wav|इन बक्सों में बागबान अधिक फल भरते हैं, जिससे फल दागी हो जाते हैं तथा गुणवत्ता पर प्रतिकूल असर पड़ता है।|Hindi_F|other|9.100000
processed_hi_f_agri_01220.wav|बाद में जैसेजैसे कागज दिखाये गए उसकी दुकान पर रखे सामान और सरकारी जमीन पर किए गए कब्जे की नापतोल की गई।|Hindi_F|other|9.392104
processed_hi_f_politics_01665.wav|इन स्कूलों में बच्चों को कुछ इस तरह से तैयार किया जाता है कि वो बोर्ड एग्ज़ाम में बेहतरीन प्रदर्शन करें।|Hindi_F|other|7.637333
processed_hi_f_politics_03319.wav|एग्ज़िट पोल्स सामने आने के अगले दिन उन्होंने कोलकाता में बंगाल की मुख्यमंत्री ममता बनर्जी से मुलाक़ात की।|Hindi_F|other|8.400000
processed_hi_f_weather_00925.wav|इसके बाद खुद बादल बग्घी से उतरकर बारातियों तक पहुंचा और उसने बताया कि उसे दो लोग गोली मारकर भाग गए हैं।|Hindi_F|other|9.237333
processed_hi_f_finance_00933.wav|राज्यों से रोहिंग्यों की पहचान करने और उनके बॉयोमेट्रिक विवरण केंद्र के पास जमा करने के लिए कहा गया है।|Hindi_F|other|7.906021
processed_hi_f_politics_00998.wav|कंबोडियाई सरकार ने कहा कि चीन द्वारा शिनच्यांग में किया गया आतंकवाद विरोधी कदम चीन का अंदरूनी मामला है।|Hindi_F|other|8.600000
processed_hi_f_weather_00404.wav|उनके अनुसार पिछले साल की अपेक्षा कॉर्पोरेट सेक्टर से इस साल सूखे मेवे के गिफ्ट्स पैक की मांग ज्यादा है।|Hindi_F|other|8.400000
processed_hi_f_politics_00930.wav|हर महिला का यह अधिकार है कि उसे सुरक्षित काम का माहौल मिले और ऐसा करना आपके एम्प्लॉयर की ज़िम्मेदारी है।|Hindi_F|other|8.832000
processed_hi_f_politics_01092.wav|जनक राज शर्मा, मामचंद यारा, ललित भार्गव, मलिक विजय आनंद सहित भारी संख्या में गणमान्य व्यक्ति मौजूद रहे।|Hindi_F|other|9.802667
processed_hi_f_finance_01114.wav|लिहाज़ा जब तक सेना को सबक सिखाकर अपने क़ब्ज़े में न कर लिया जाए, तब तक उसके अपने हित सुरक्षित नहीं रहेंगे।|Hindi_F|other|10.100000
processed_hi_f_finance_02104.wav|बैंक के लेनदेन में कोई दिक्कत न आए, इसके लिए उसने बलजीत को अपने हस्ताक्षर कर कुछ ब्लैंक चैक दिए हुए थे।|Hindi_F|other|9.248000
processed_hi_f_politics_04206.wav|उस छोटे से किरदार के लिए डायरेक्टर को काफी कन्विंस करने के बाद आखिरकार वह किरदार उस युवा को मिल ही गया।|Hindi_F|other|8.426667
processed_hi_f_weather_00329.wav|हालांकि इसकी संभावना कम ही है क्योंकि मौसम विभाग ने इस बार सर्दियों के लम्बा खींचने की संभावना जताई है।|Hindi_F|other|9.700000
processed_hi_f_weather_01745.wav|लेफ्टिनेंट जनरल एंडी एम गालिब ने विभिन्न क्षेत्रों में हिमाचल प्रदेश द्वारा की गई प्रगति की प्रशंसा की।|Hindi_F|other|7.370667
processed_hi_f_weather_01982.wav|जिसमें पहाड़ तोड़कर रास्ता बनाने वाले दशरथ मांझी के किरदार को सिद्दिकी ने बखूबी पर्दे पर जीवंत किया था।|Hindi_F|other|9.100000
processed_hi_f_politics_01431.wav|कांग्रेस के वरिष्ठ और कर्नाटक के पूर्व मुख्यमंत्री रह चुके एस एम कृष्णा ने कांग्रेस का हाथ छोड़ दिया है।|Hindi_F|other|8.586667
processed_hi_f_general_01350.wav|भारत में ब्लांइड क्रिकेट संघ इस खेल का संचालन करता है जो गैर सरकारी संगठन समर्थन ट्रस्ट का हिस्सा है।|Hindi_F|other|8.672000
processed_hi_f_agri_01341.wav|मगर, आपके बदले में जो डिलीवरी ब्वॉय आपकी जरूरत का सामान लेकर आता है क्या कभी आपने उसे पानी के लिए पूछा।|Hindi_F|other|9.844896
processed_hi_f_weather_01609.wav|इस अवसर पर स्कूल की प्रिंसिपल साध्वी नीलिमा विश्वास ने बच्चों को गर्मी से बचने के लिए कुछ हिदायतें दीं।|Hindi_F|other|8.309333
processed_hi_f_agri_01085.wav|कुछ लोग चाय के पत्तों की उगने और पानी में गिरने की सुंदरता का आनंद लेने के लिए चश्मे का उपयोग करते हैं।|Hindi_F|other|8.591000
processed_hi_f_politics_02247.wav|इस इलाके में बुनियादी रणनीतिक दुश्मनी ईरान को लेकर है और इसमें सऊदी अरब, इज्राएल और अमेरिका एक तरफ हैं।|Hindi_F|other|9.088000
processed_hi_f_agri_01677.wav|यूरिया लेने के लिए सहकारी समितियों की चौखट पर लंबीलंबी कतारों में किसान थक हारकर अपना धैर्य खो रहे हैं।|Hindi_F|other|9.624292
processed_hi_f_other_00114.wav|कांग्रेस नेता सैफुद्दीन सोज़ की बुक लॉन्च पर पहुंचे शौरी ने सर्जिकल स्ट्राइक को फर्जिकल स्ट्राइक बताया।|Hindi_F|other|8.480000
processed_hi_f_general_00821.wav|हरियाणा कला परिषद कला एवं सांस्कृतिक कार्य विभाग की ओर से राष्ट्रीय नाटक एवं लोक कला उत्सव शुरू हुआ ।|Hindi_F|other|8.362667
processed_hi_f_finance_01311.wav|केंद्रीय प्रत्यक्ष कर बोर्ड ने केंद्र शासित प्रदेशों जम्मूकश्मीर और लद्दाख के लोगों को बड़ी राहत दी है।|Hindi_F|other|8.173042
processed_hi_f_politics_02329.wav|दरअसल इंडोनेशिया के सबसे अमीर व्यक्ति में शुमार माइकल भी इस प्रतियोगिता में अपनी जगह बनाने में सफल रहे।|Hindi_F|other|8.853333
processed_hi_f_politics_01151.wav|सूबे के मुख्यमंत्री अखिलेश यादव की ओर से अन्त्योदय कार्ड धारकों को एक अलग किस्म का तोहफा मिलने वाला है।|Hindi_F|other|8.160000
processed_hi_f_weather_00923.wav|आर्य ने बताया कि औद्योगिक क्षेत्रों के लिए कुल कर्मचारी संख्या का ढाई प्रतिशत अप्रेंटिस लगाना जरूरी है।|Hindi_F|other|8.100000
processed_hi_f_weather_02337.wav|यह हमने देखा । इतिहास की इस प्रकार प्रस्तुति अथवा संरचना करने की लेखन पद्‍धति को इतिहास लेखन कहते हैं।|Hindi_F|other|8.821333
processed_hi_f_finance_00931.wav|यह व्यवस्था सुविधा जनक नहीं थी और इंग्लेंड जा कर अपील करना केवल चंद लोगों के लिए ही मुमकिन हो सकता था।|Hindi_F|other|8.451688
processed_hi_f_weather_00366.wav|वनों पर हो रहे अवैध कब्जों के कारण पेयजल स्रोत सूख रहे हैं और गर्मी भी दिनों दिन अपना असर दिखा रही है।|Hindi_F|other|8.970667
processed_hi_f_agri_01214.wav|लोग पशुपालन डिस्पेंसरियों में जाकर अपने कुत्तों को फ्री में एंटी रैबीज वैक्सीन आसानी से लगवा सकते हैं।|Hindi_F|other|8.300000
processed_hi_f_weather_00317.wav|चूंकि क्षेत्र में सुरक्षा बलों को पैदल घटनास्थल पहुंचना था और मौसम खराब था इसलिए कार्रवाई में देर हुई।|Hindi_F|other|8.960000
processed_hi_f_agri_00181.wav|लेखक का औसत दर्जे के किसान परिवार से ताल्लुक होने के कारण खेत, खलिहान और पशुओं से स्वाभाविक रिश्ता है।|Hindi_F|other|9.287604
processed_hi_f_finance_01212.wav|सरकार ने कर्मचारी राज्य बीमा निगम ईएसआई स्कीम के तहत कर्मचारियों के कॉन्ट्रिब्यूशन में कटौती कर दी है।|Hindi_F|other|9.217958
processed_hi_f_agri_01942.wav|मैग्नीशियम की भरपूर मात्रा के कारण केला आसानी से पच जाता है जिससे शरीर का मेटाबॉलिज़्म दुरुस्त रहता है।|Hindi_F|other|8.393646
processed_hi_f_agri_01452.wav|धर्मेंद्र वीडियो में उस शख्स को हीरो बता रहे हैं और कह रहे हैं कि हमारे खेत में पत्ता गोभी उगी हुई है।|Hindi_F|other|8.312375
processed_hi_f_politics_00458.wav|राजस्थान हाईकोर्ट के न्यायाधीश जस्टिस कल्पेश सत्येंद्र जावेरी ओडिशा हाईकोर्ट के मुख्य न्यायाधीश होंगे।|Hindi_F|other|8.405333
processed_hi_f_agri_01290.wav|डॉन्गी आदिवासियों के अनुसार जीरा पाचक होता है और पेट से अम्लता या एसिडिटी को दूर करने के लिए उत्तम है।|Hindi_F|other|9.554646
processed_hi_f_politics_04250.wav|हालांकि उन्होंने कहा कि इसके बावजूद मारुति का प्रदर्शन अपनी प्रतिस्पर्धी कंपनियों से बेहतर रह सकता है।|Hindi_F|other|8.256000
processed_hi_f_politics_02799.wav|मुख्यमंत्री से लेकर राज्य मंत्रिमण्डल के आधे से अधिक सदस्य लोकायुक्त भ्रष्टाचार की सीमाओं में क़ैद हैं।|Hindi_F|other|8.192000
processed_hi_f_weather_01360.wav|जेएनयू में अफजल गुरू की फांसी को लेकर छात्रों की नारेबाजी के बाद उठा तूफान थमने का नाम नहीं ले रहा है।|Hindi_F|other|8.576000
processed_hi_f_politics_04146.wav|सूत्रों ने बताया कि कंपनी में जसजीत के सहयोगी एम नजीमुद्दीन के एग्मोर स्थित घर पर भी छापेमारी जारी है।|Hindi_F|other|9.600000
processed_hi_f_weather_01017.wav|हिमाचल सैर सपाटा करने पहुंचे सैलानी, स्टडी टूर पर आए छात्रों के लिए यह मौसम किसी आकर्षण से कम नहीं है।|Hindi_F|other|9.397333
processed_hi_f_agri_02152.wav|इस क्षेत्र में पुश्तैनी जमीन पर खेती करने वाले किसान भी अपने खेत की ओर ताकना मुनासिब नहीं समझ रहे हैं।|Hindi_F|other|8.660667
processed_hi_f_general_02714.wav|कला निर्देशक नितिन चंद्रकांत देसाई और कॉस्ट्यूम डिजायनर न ीता लुल्ला से उन्हें अपेक्षित सहयोग मिला है।|Hindi_F|other|7.900000
processed_hi_f_politics_04123.wav|इनमें से कई नुस्खें तो इतने कारगर होते थे कि उन्हें आजमाते ही चंद मिनटों में पीड़ित को आराम आ जाता था।|Hindi_F|other|8.298667
processed_hi_f_politics_03735.wav|भाजपा के मुख्य प्रवक्ता रविशंकर प्रसाद ने दिग्विजय सिंह के बयान को दुर्भाग्यपूर्ण बताकर इसकी नींदा की।|Hindi_F|other|8.400000
processed_hi_f_politics_00482.wav|यह मुर्गियां सरपंच के एक रिश्तेदार की हैं, जिसने कहीं और के बजाय स्कूल में ही पोल्ट्री फॉर्म खोल लिया।|Hindi_F|other|8.928000
processed_hi_f_weather_00501.wav|गिरिराज सिंह ने बारिश में भींगते हुए बाढ़ प्रभावित क्षेत्रों का दौरा किया और लोगों की समस्याओं को जाना।|Hindi_F|other|8.100000
processed_hi_f_agri_00816.wav|यदि भण्डारित किया जाने वाला अनाज कीट संक्रमित हैं तो उसे छानकर उसमें उपयुक्त ध्रूमक रखकर भंडारित करें।|Hindi_F|other|9.484979
processed_hi_f_agri_01812.wav|इसके अलावा नियमित रूप से काले नमक का पानी पीने से एग्जिमा और रैशेज जैसी समस्याओं से भी आराम मिलता है।|Hindi_F|other|8.700000
processed_hi_f_agri_01523.wav|जिन लोगों का इम्यून कमज़ोर है उन्हें रोज़ाना नींबू पानी पीना चाहिए, इससे उनकी इम्यून सिस्टम मज़बूत होगी।|Hindi_F|other|8.451688
processed_hi_f_education_00864.wav|भारतीय अंतरिक्ष अनुसंधान संगठन इसरो और रशिमन फेडरल स्पेस एजेंसी रॉसकॉस्मॉस ने एक नया समझौता किया है।|Hindi_F|other|9.635917
processed_hi_f_agri_01122.wav|हालांकि इस बात का ख्याल रखना चाहिए कि त्वचा पर गर्म पानी पड़ने से नैचुरल ऑयल के कम होने का डर रहता है।|Hindi_F|other|8.730333
processed_hi_f_finance_00090.wav|किस्मत अच्छी थी बंदर पट्टे से बंधा था और उसका मालिक वहां मौजूद था जिसने फौरन बंदर का पट्टा खींच लिया।|Hindi_F|other|8.846438
processed_hi_f_politics_01040.wav|वैष्णों देवी श्राइन बोर्ड का कहना है कि एनजीटी ने जो आदेश दिया है, उसे देने का उसे अधिकार ही नहीं है।|Hindi_F|other|9.248000
processed_hi_f_politics_03726.wav|शम्सुल इस्लाम के मुताबिक डॉक्टर हेडगेवार ने कई बार कहा कि कांग्रेस का राष्ट्रवाद, उथला राष्ट्रवाद है।|Hindi_F|other|9.200000
processed_hi_f_weather_01564.wav|लेकिन इस सुनहरी बुलंदी को नजर तब लगी जब मैच फिक्सिंग जैसे काले बादल ने अजहर को अपनी चपेट में ले लिया।|Hindi_F|other|8.832000
processed_hi_f_general_00284.wav|लम्बे समय के बाद सरकार और यातायात व्यवसायी के बीच दशहरा के लिए अग्रिम टिकट बुकिंग की शुरुआत हुई है।|Hindi_F|other|9.120000
processed_hi_f_politics_01242.wav|दूसरी तरफ राजस्थान की टीम जीत के लिए एक बार फिर व्यक्तिगत प्रदर्शन की जगह टीम प्रयास पर निर्भर रहेगी।|Hindi_F|other|8.298667
processed_hi_f_finance_01384.wav|अर्थशास्त्रियों ने पार्टियों को दिखाया आईना, कर्जमाफी के चुनावी वादों से बर्बाद होती है अर्थव्यवस्था।|Hindi_F|other|8.300771
processed_hi_f_health_01989.wav|गुंडों वाली नफरत और हीरो वाली हरक़त वक़्त आने पर बताता हूं जिंदगी अगर एक जंग है अपना भी स्टाइल दबंग है|Hindi_F|other|8.576000
processed_hi_f_politics_02246.wav|हसीन जहां द्वारा मोहम्मद शमी पर लगे आरोपों के बाद उनकी पाकिस्तानी दोस्त अलिश्बा ने उनका बचाव किया है।|Hindi_F|other|8.426667
processed_hi_f_politics_02903.wav|लेकिन महिला द्वारा विरोध किए जाने पर हाथापायी के दौरान महिला की कान में डाली सोने की बालियां गिर गईं।|Hindi_F|other|8.192000
processed_hi_f_finance_00799.wav|अमेरिका येल्तसिन की सराहना इसलिए करता था क्योंकि उन्होंने रूस के अधिकांश उद्योगों का निजीकरण कर डाला।|Hindi_F|other|8.800000
processed_hi_f_finance_00947.wav|ऐसे मजदूर, कर्मचारी भविष्य निधि संगठन या कर्मचारी राज्य बीमा निगम किसी भी संगठन से ताल्लूक नहीं रखते।|Hindi_F|other|9.345667
processed_hi_f_politics_00803.wav|कहते हैं जो कोई सूर्य को अष्टांग अर्घ्य देता है उसे हजार वर्ष तक सूर्य लोक में स्थान प्राप्त होता है।|Hindi_F|other|9.365333
processed_hi_f_politics_03056.wav|चार कैमरा होने के बावजूद इस फोन पर सभी एप बहुत स्मूद चलते हैं और फोन का प्रदर्शन कभी धीमा नहीं पड़ता।|Hindi_F|other|8.160000
processed_hi_f_weather_00458.wav|शार्लोट के इस फैसले से स्मैकडाउन लाइव में उनके होने वाले महत्वपूर्ण मैच पर भी संकट के बादल छा गए हैं।|Hindi_F|other|8.544000
processed_hi_f_agri_00063.wav|इंदिरा गृह ज्योति योजना और इंदिरा किसान ज्योति योजना से बड़ी संख्या में उपभोक्ता लाभान्वित हो रहे हैं।|Hindi_F|other|7.987292
processed_hi_f_weather_00528.wav|फिंच ने प्रेस कॉन्फ्रेंस में कहा, मुझे लगता है कि अगले कुछ दिनों में यह मौसम अहम भूमिका निभा सकता है।|Hindi_F|other|7.914667
processed_hi_f_politics_03229.wav|वीडियो में दिख रहा है कि छात्र एक दूसरे का कॉलर पकड़कर लात घूँसे और लाठी डंडे बरसाने में लगे हुए हैं।|Hindi_F|other|8.330667
processed_hi_f_agri_01974.wav|खाना खाने के बाद अदरक और नीबू की कुछ बूदों के मिश्रण का एक घूंट आपको कई परेशानियों से दूर रख सकता है।|Hindi_F|other|7.987292
processed_hi_f_weather_00241.wav|उर्दू अखबारों पर पहले इल्जाम था कि वे मजहबी जज्बातों से ऊपर उठकर दूसरे क्षेत्रों को अहमियत नहीं देते।|Hindi_F|other|8.821333
processed_hi_f_weather_00038.wav|उस कच्ची उम्र में उनके सामने दो छोटे बच्चों की जिम्मेदारी थी और ज़िंदगी पहाड़ सी मुश्किल महसूस होती थी।|Hindi_F|other|8.426667
processed_hi_f_politics_02605.wav|प्रतियोगिता में कनीपला, कसेरला, धीरपुर और मसाना गांवों के प्राथमिक विद्यालयों के छात्रों ने भाग लिया।|Hindi_F|other|9.120000
processed_hi_f_politics_03859.wav|ट्रेलर जारी होने के बाद तहरीक लब्बैक पाकिस्तान ने फिल्म के प्रदर्शन से हिंसा भड़कने की भी आशंका जताई।|Hindi_F|other|7.900000
processed_hi_f_agri_00510.wav|ट्रांसपोर्टिंग चार्ज बढ़ने के कारण चावल, दाल से लेकर सब्जियों के दाम पर भी इसका असर दिखाई देने लगा है।|Hindi_F|other|7.900000
processed_hi_f_agri_01102.wav|जो मनुष्य चतुर्मास में केवल दूध पीकर अथवा फल खाकर रहता है, उसके सहस्रों पाप तत्काल विलीन हो जाते हैं।|Hindi_F|other|9.566250
processed_hi_f_finance_00594.wav|भारतीय स्टेट बैंक ने अपने कुछ कैटगरी के डेबिट कार्डों पर एटीएम से दैनिक निकासी की सीमा आधी कर दी है।|Hindi_F|other|9.400000
processed_hi_f_agri_01938.wav|एक साल पहले यह क्षेत्र बिक्री में गिरावट, बढ़ते इन्वेंट्री स्तर और कम क्षमता इस्तेमाल से जूझ रहा था।|Hindi_F|other|8.939312
processed_hi_f_politics_03890.wav|जीडीए को पुनर्ग्रहण में मिली सरकारी जमीनों को किसी और को हस्तांतरित करने और बेचने का अधिकार नहीं है।|Hindi_F|other|9.813333
processed_hi_f_weather_01711.wav|वैसे केवल ब्लो ड्रायर ही नहीं आपको इस मौसम में किसी भी तरह की स्टाइलिंग मशीन का यूज नहीं करना चाहिए।|Hindi_F|other|7.754667
processed_hi_f_politics_03765.wav|मुख्यमंत्री नीतीश कुमार ने बॉइलर फटने की घटना में मारे गये लोगों के प्रति गहरी संवेदना व्यक्त की है।|Hindi_F|other|8.800000
processed_hi_f_agri_01642.wav|सुखसमृद्धि के लिए जन्माष्टमी पर पीले चंदन या केसर में गुलाब जल मिलाकर माथे पर टीका अथवा बिंदी लगाएं।|Hindi_F|other|8.300000
processed_hi_f_weather_00129.wav|बहुत गहरा रिश्ता और भाव दर्शाता है इस वाक्य ने सब कुछ कह दिया कि कितनी गहराई और गर्मी थी रिश्ते में।|Hindi_F|other|7.800000
processed_hi_f_weather_00476.wav|जवाब में सुप्रीम कोर्ट ने कहा कि निर्भया मामले की सुनवाई के दौरान हमने हिमालय की तरह धैर्यता रखी थी।|Hindi_F|other|8.021333
processed_hi_f_finance_00642.wav|लेकिन, गोल्ड ईटीएफ में लिक्विडिटी कम होने के साथसाथ ट्रैंजैक्शन फीस, सालाना फीस जैसे खर्चे होते हैं।|Hindi_F|other|8.614229
processed_hi_f_agri_02286.wav|अपने आहार को स्वस्थ बनाने के लिए, फल, सब्जियों और साबुत अनाज जैसे वनस्पति आधारित खाद्यों पर जोर दें।|Hindi_F|other|8.277542
processed_hi_f_weather_01210.wav|मर्दों पर गर्मी की छुट्टियां भारी पड़ती हैं क्योंकि बच्चे अपनी मां को नानी के घर ले जा चुके होते हैं।|Hindi_F|other|8.437333
processed_hi_f_agri_00505.wav|आलू में भरपूर मात्रा में पोटेशियम पाया जाता है, जो कि ब्लड प्रेशर को रेग्युलेट करने में मदद करता है।|Hindi_F|other|9.000000
processed_hi_f_other_03998.wav|ईद एकम शव्वाल उल मुकर्रम को मनाया जाता है जो इस्लामी कलेंडर के मुताबिक साल का दसवां महीना होता है।|Hindi_F|other|8.597333
processed_hi_f_politics_01463.wav|और इसी विरोध के चलते अमेरिकी राष्ट्रपति ने रुस के साथ परमाणु समझौता रद्द् करने का निर्णय ले लिया है।|Hindi_F|other|8.320000
processed_hi_f_politics_00954.wav|ऑनलाइन कारोबार करने वाली इस कंपनी के पास तकरीबन दस लाख किताबों के इलेक्ट्रानिक फॉर्मेट के अधिकार थे।|Hindi_F|other|8.300000
processed_hi_f_other_05307.wav|अब कढ़ाई में ताजा क्रीम या मलाई डालें और कड्छी से जल्दी जल्दी चलाकर मिलाएं जिससे कि कोई गांठ न बने।|Hindi_F|other|9.098667
processed_hi_f_finance_01585.wav|जानकारी के अनुसार उक्त ग्राम पंचायत करीब पांच सौ लोगों का मनरेगा खाता पूर्वांचल बैंक गनेशपुर में है।|Hindi_F|other|8.650667
processed_hi_f_finance_00655.wav|निफ्टी फंड में देश की शीर्ष कंपनियां शामिल हैं, जिनका ताल्लुक अर्थव्यवस्था के लगभग हर कारोबार से है।|Hindi_F|other|8.440083
processed_hi_f_politics_02408.wav|लोकहित के मुद्दों में विस्थापितों के मसले सबसे ज्यादा गूंजे और मुख्यमंत्री ने उनका समाधान भी जुटाया।|Hindi_F|other|8.576000
processed_hi_f_weather_00364.wav|यहां के शेर, भैंस, हाथी और गैंड को सहज प्राकृतिक वातावरण में देखने के लिए दुनिया भर से लोग आते हैं।|Hindi_F|other|9.642667
processed_hi_f_weather_00230.wav|खराब मौसम और स्पाइसजेट की फ्लाइट के रनवे पर फिसल जाने के कारण दिल्ली मुंबई के बीच कई फ्लाइट्स रद्द।|Hindi_F|other|8.800000
processed_hi_f_agri_02180.wav|परमाणु क्षमता वाली पनडुब्बियों में इसे लगाए जाने से पहले संभवता इसके और परीक्षण भी किए जा सकते हैं।|Hindi_F|other|8.382021
processed_hi_f_finance_01180.wav|ईडी के विशेष सरकारी वकील नीतेश राणा ने कहा कि बैंक धोखाधड़ी के सारे पैसे मनी लॉंडरिंग में शामिल हैं।|Hindi_F|other|8.300771
processed_hi_f_weather_00538.wav|इस मौके पर पंचायती राज मंत्री जयराज ने कहा कि चच्योट के सभी क्षेत्रों का समान विकास किया जा रहा है।|Hindi_F|other|9.098667
processed_hi_f_politics_03919.wav|वहीं बदहाल मशीनों और जर्जर तारों की वजह से उपभोक्ताओं को लोकल फाल्टों से भी परेशान होना पड़ रहा है।|Hindi_F|other|8.500000
processed_hi_f_agri_00871.wav|नए नियम के तहत कृषि या विज्ञान विषय की डिग्री या डिप्लोमाधारी ही खाद व कीटनाशक की दुकान खोल सकेंगे।|Hindi_F|other|9.276000
processed_hi_f_other_05066.wav|एक राजा ने एक दिन शीशे में अपना झुर्रिंयों से भरा चेहरा और सफेद केश देखे तो उनका मन विरक्त हो गया।|Hindi_F|other|8.640000
processed_hi_f_finance_00713.wav|इसलिए तमाम इश्तिहारों में बारबार बताया जाता है कि पूंजी बाजार निवेश बाजार जोखिमों के अधीन होते हैं।|Hindi_F|other|8.904479
processed_hi_f_agri_00926.wav|त्रैमासिक आधार पर तीन साल के लिए किसान क्लब परियोजना की रूपरेखा तैयार करने का प्रावधान किया गया है।|Hindi_F|other|8.045333
processed_hi_f_politics_04089.wav|हालांकि संगठन का मुख्य उद्देश्य सुस्त प्रशासन और उसमें व्याप्त भ्र्ष्टाचार के खिलाफ हल्ला बोलना है।|Hindi_F|other|8.458667
processed_hi_f_weather_01833.wav|भजनों पर झूमते श्रद्धालुओं को देखकर ऐसा प्रतीत हो रहा था मानों सारा वातावरण वृंदावन में बदल गया हो।|Hindi_F|other|8.842667
processed_hi_f_politics_02055.wav|जब रोनाल्डों पर एक अमेरिकन महिला द्वारा रेप का आरोप लगाया गया था, तो जॉर्जिना ने उनका बचाव किया था।|Hindi_F|other|9.386667
processed_hi_f_health_00896.wav|करीब आधे गण्टे के बाद वह इंजेक्शन लेकर आया तो उसे बताया गया कि उर्मिला को इंजेक्शन लगा दिया गया है|Hindi_F|other|8.032000
processed_hi_f_weather_01383.wav|उन्होंने दोहराया कि हमास फिलिस्तीनी क्षेत्रों पर इजरायल के कब्जे की वैधता को कभी मान्यता नहीं देगा।|Hindi_F|other|7.616000
processed_hi_f_politics_00480.wav|कांग्रेस विधायक सुक्खू ने सुझाव देते हुए कहा कि क्लास थ्री और क्लास फोर आय सीमा से बाहर होने चाहिए।|Hindi_F|other|9.482667
processed_hi_f_politics_03651.wav|बॉलीवुड मेल फीमेल एक्टर्स की कमाई के मामले में भी उन्हें फोर्ब्स की लिस्ट में सातवां स्थान मिला है।|Hindi_F|other|7.100000
processed_hi_f_weather_00322.wav|ये फिल्म एक ईको थ्रिलर है यानी वातावरण को मद्दे नजर रखते हुए कहानी को थ्रिलर का जामा पहनाया गया है।|Hindi_F|other|9.300000
processed_hi_f_weather_00497.wav|शासन की नीतियों और समस्या के प्रति अपेक्षित नजरिए ने वातावरण को सुधारने की बजाय और विषैला बनाया है।|Hindi_F|other|8.565333
processed_hi_f_agri_02308.wav|इन कारणों से किसान के लिए आजीविका के जो साधन हैं, वहीं उसके जीवन के लिए दुष्चक्र साबित हो जाते हैं।|Hindi_F|other|8.700000
processed_hi_f_agri_00583.wav|क्या आपको पता है नींबू में ब्लीचिंग एजैंट्स होते हैं जिसके प्रयोग से दांतों का पीलापन दूर होता हैं।|Hindi_F|other|7.221042
processed_hi_f_agri_00879.wav|वैद्यों के अनुसार यह फल आयुर्वेदिक दृष्टि से काफी लाभदायक है क्योंकि यह कई औषधीय गुणों से भरपूर है।|Hindi_F|other|8.451688
processed_hi_f_politics_02774.wav|दरअसल, सूरज नाम के छात्र को इस कदर पीटा गया कि उसके गाल पर फ्रैक्चर और आंख के पास गहरा ज़ख्म हो गया।|Hindi_F|other|8.842667
processed_hi_f_weather_01560.wav|अटवाल ने चार वर्षो के खिताबी सूखे को खत्म करते हुए पिछले वर्ष दिसंबर में दुबई ओपन खिताब हासिल किया।|Hindi_F|other|8.544000
processed_hi_f_politics_01659.wav|खाप प्रतिनिधि मंडल को उपायुक्त ने आश्वसन दिया है कि इस मामले की जांच पूरी तरह से निश्पक्ष की जाएगी।|Hindi_F|other|8.576000
processed_hi_f_politics_01560.wav|अनुष्का शर्मा के ही प्रोडक्शन हाउस में बनी इस फिल्म में उन्हें मुख्य अदाकारा के तौर पर देखा जाएगा|Hindi_F|other|7.370667
processed_hi_f_agri_00817.wav|दरअसल वह खास तरह की कट्लरी बनाने के लिए ज्वार, चावल और गेहूं के आटे के मिश्रण का इस्तेमाल करते हैं।|Hindi_F|other|8.600000
processed_hi_f_politics_01843.wav|इससे पहले भी जब किसानों ने इस तरह की हड़ताल की थी तब शहर में सब्जी दूध को लेकर बहुत किल्लत हो गई थी।|Hindi_F|other|7.700000
processed_hi_f_politics_01869.wav|ऑपरेशन परिंदे नाम की इस सीरीज से निर्देशक संजय गड्वी पहली बार डिजिटल प्लेटफॉर्म में कदम रख रहे हैं।|Hindi_F|other|7.488000
processed_hi_f_politics_03951.wav|सत्यजीत रे और ईरानी फिल्मकार माजिद मजीदी से प्रभावित जैगम ने अपने तजुर्बों को फिल्म में स्थान दिया।|Hindi_F|other|9.397333
processed_hi_f_health_02655.wav|सोमवार को ग्रेटर नोएडा के एक फ्लैट में काम करने वाली मेड की संदिग्ध परिस्थितियों में मौत हो गयी है|Hindi_F|other|7.797333
processed_hi_f_weather_01640.wav|हमलावरों ने बादल हत्याकांड के आरोपी मुकेश और केस पार्टनर गुड्डू तिवारी पर ताबड़तोड़ गोलियां चलाईं।|Hindi_F|other|8.672000
processed_hi_f_finance_00660.wav|इनका प्रीपेमेंट काफी महंगा पड़ता है क्योंकि शुरुआत की किस्तें केवल ब्याज की अदायगी के लिए जाती हैं।|Hindi_F|other|8.544562
processed_hi_f_health_02781.wav|सभी लोगों ने संभवत:, विषयूक्त पानीपुरी का सेवन किया जिससे सभी को उल्टी दस्त और बुखार की शिकायत हुई|Hindi_F|other|9.418667
processed_hi_f_politics_00876.wav|पिछले एक साल में मुख्यमंत्री करीब आधा दर्जन बार इस शहर के गोल गप्पों के जायके का आनंद ले चुके हैं।|Hindi_F|other|8.704000
processed_hi_f_finance_01660.wav|यदि आप कुछ दान गतिविधि में संलग्न हो सकते हैं, तो यह आपके परिवार में सद्भाव और शांति बढ़ा सकता है।|Hindi_F|other|8.544000
processed_hi_f_weather_00481.wav|उन्होंने कहा कि भारत, विभिन्न क्षेत्रों में ईरान के साथ अपने संबंधों को विस्तृत करने का इच्छुक है।|Hindi_F|other|7.500000
processed_hi_f_weather_02101.wav|बड़े प्रोजेक्ट भी गिने चुने ही तैयार हो पाए वहीं छोटे प्रोजेक्टों पर तो संकट के बादल घिरे हुए हैं।|Hindi_F|other|8.437333
processed_hi_f_agri_01576.wav|वाराणसी में दूल्हा और दुल्हन ने शादी के दिन एक दूसरे को फूलों की जगह प्याज और लहसुन की माला पहनाई।|Hindi_F|other|7.987292
processed_hi_f_weather_00042.wav|गर्मी ने सिर्फ जूनियर कलाकारों और क्रू मेंबर्स को ही नहीं बॉलीवुड स्टार संजय दत्त को भी खूब तपाया।|Hindi_F|other|7.800000
processed_hi_f_agri_01256.wav|कैम्पको केरल और कर्नाटक की एक बहुराज्यीय सहकारी समिति है, जो सुपारी और कोको को प्रोत्साहन देती है।|Hindi_F|other|8.858042
processed_hi_f_politics_01249.wav|उन्होंने चेतावनी भरे लहजे में कहा कि राहत और बचाव में लापरवाही करने वाले अधिकारी बख्शे नही जाएंगे।|Hindi_F|other|8.565333
processed_hi_f_agri_00619.wav|नारियल का तेल स्किन के लिए काफी फायदेमंद होता है इसलिए वैक्सिंग के बाद नारियल का तेल लगा सकते हैं।|Hindi_F|other|8.033729
processed_hi_f_politics_01616.wav|यह बात हिसार संसदीय क्षेत्र से इनेलो प्रत्याशी व पार्टीं के प्रधान महासचिव अजय सिंह चौटाला ने कही।|Hindi_F|other|8.192000
processed_hi_f_finance_00300.wav|पर क्या यह अच्छा नहीं होगा कि इस पैसे के बढिय़ा निवेश के लिए पेशेवर वित्तीय योजनाकार की मदद ली जाए।|Hindi_F|other|9.496583
processed_hi_f_weather_01703.wav|मतगणना के रुझानों के अनुसार कस्बाई क्षेत्रों में भाजपा और कांग्रेस दोनों के बीच कांटे की टक्कर थी।|Hindi_F|other|8.842667
processed_hi_f_education_02385.wav|बंकर रॉय ने अपने उद्दोधन में कहा कि हमारी सारी जरुरतों के उपाय हमारे पारंपरिक ज्ञान मे निहित हैं।|Hindi_F|other|8.173042
processed_hi_f_weather_01989.wav|राजा आधे समुद्र में भी नहीं पहुँचा था कि बड़े जोर का तूफान आया जिससे जहाज दक्षिण लंका की ओर बह गए।|Hindi_F|other|9.194667
processed_hi_f_weather_00375.wav|यह माना जाता रहा है कि रिपोर्टिंग करते वक़्त पत्रकारों की मौतें संघर्ष क्षेत्रों में अधिक होती हैं।|Hindi_F|other|7.488000
processed_hi_f_politics_03776.wav|खबरों के अनुसार बीती रात कई क्षेत्रें में हुई मूसलाधार बारिश के कारण कई गांवों में भारी तबाही हुई।|Hindi_F|other|8.458667
processed_hi_f_education_00575.wav|यूपी बोर्ड परीक्षाओं में योगी सरकार के नकल रोकने के लिए परीक्षा केन्दों में सीसीटीवी कैमरे लगवाए। |Hindi_F|other|7.778313
processed_hi_f_agri_02187.wav|इसी खेत से जुड़ा हुआ तबस्सुम उर्फ निशा का भी खेत था और वह भी अपने खेत को देखने के लिए आया करती थी।|Hindi_F|other|8.700000
processed_hi_f_politics_04140.wav|इन्टॉलरेंस पर दिए गए शाहरुख खान के बयान को लेकर कार्यकर्ताओं ने जुबली टॉकीज के बाहर प्रदर्शन किया।|Hindi_F|other|8.448000
processed_hi_f_agri_01327.wav|प्राचीन काल में प्रजा को कृषि हेतु सिंचाई की सुविधाएँ मुहैया करवाना राजा का कर्त्तव्य माना गया है।|Hindi_F|other|7.639000
processed_hi_f_agri_01049.wav|पानी में एल्गी को पैदा होने से रोकने के लिए स्प्रिंग को नियमित रूप से साफ करना बेहद जरूरी होता है।|Hindi_F|other|8.000000
processed_hi_f_finance_01558.wav|किस वंश के शासकों ने ब्राह्मणों और बौद्ध भिक्षुओं को कर मुक्त ग्राम देने की प्रथा प्रारंभ की थी?|Hindi_F|other|8.700000
processed_hi_f_weather_00083.wav|अर्जुन टैंकों के इलेक्ट्रॉनिक उपकरणों के गर्मी के कारण खराब होने की शिकायतें भी इस बार नहीं मिलीं।|Hindi_F|other|7.498667
processed_hi_f_agri_00787.wav|उन्होंने कहा कि किसान भी एक वैज्ञानिक होता है जो अचेत और सुचेत मन से अपने खेत में तजुर्बे करता है।|Hindi_F|other|8.289146
processed_hi_f_politics_01934.wav|इंडिया टुडे के एग्जिट पोल सर्वे के दौरान भी मतदाताओं ने खुलकर रघुवर दास के कामकाज से नाराजगी जताई।|Hindi_F|other|8.032000
processed_hi_f_weather_01572.wav|रोहा कांड और तेल क्षेत्रों के निजीकरण के मुद्दे पर सदन में हंगामा होने की पूरी संभावना दिख रही है।|Hindi_F|other|8.160000
processed_hi_f_weather_00357.wav|यह मेरे लिए और अधिक कठिन था क्योंकि मैं एक बहिर्मुखी वातावरण से आई थी और अत्यधिक महत्वाकांक्षी थी।|Hindi_F|other|9.500000
processed_hi_f_health_00549.wav|उनका कहना है कि पिछले साल सितंबर में बेटी के जन्म के बाद उन्हें ब्लड क्लोटिंग की समस्या होने लगी|Hindi_F|other|7.200000
processed_hi_f_politics_03502.wav|छात्र के सहपाठियों ने दावा किया कि आरोपी नाबालिग उद्दंड है और स्कूल में भी अशिष्ट व्यवहार करता था।|Hindi_F|other|8.900000
processed_hi_f_finance_01772.wav|कंपनी इसे बाहर लाने, रिसाइक्लिंग करने और फिर से बाजार को आपूर्ति करने के बारे में विचार कर रही है।|Hindi_F|other|8.544000
processed_hi_f_finance_00673.wav|यदि हम पिछली कर प्रणाली से जीएसटी की तुलना करें तो सापेक्षिक तौर से जीएसटी स्मूथ टैक्स प्रणाली है।|Hindi_F|other|9.101854
processed_hi_f_agri_01432.wav|हिन्दू मंदिरों में बहुत प्राचीनकाल से ही देवताओं की पूजा अर्जना में केसर का इस्तेमाल होता रहा है।|Hindi_F|other|7.894417
processed_hi_f_politics_00853.wav|कार्यक्रम के दौरान मुख्यमंत्री अखिलेश यादव तथा सांसद डिम्पल यादव को स्मृति चिन्ह् भी भेंट किए गए।|Hindi_F|other|8.600000
processed_hi_f_finance_01248.wav|कार्यक्रम का शुभारंभ राज्य सहकारी बैंक के शाखा प्रबंधक जेपी ढटवालिया ने ज्योति प्रज्वलित कर किया।|Hindi_F|other|8.173042
processed_hi_f_politics_01178.wav|सच्चाई यह है कि आजीविका के अधिकार के तहत हर नागरिक को रोजगार उपलब्ध कराना सरकार की जिम्मेदारी है।|Hindi_F|other|8.437333
processed_hi_f_finance_00490.wav|लेकिन ओंकरेश्वर प्रॉपर्टीज ने कभी चेक जमा नहीं कराया, जिससे पता चलता है कि यह एक मुखौटा कंपनी थी।|Hindi_F|other|8.556188
processed_hi_f_politics_03732.wav|डायरेक्टर जगदीश ठक्कर का कहना है कि टीसीएस ने पिछले महीनों डिजिटल स्पेस में बड़ी डील हासिल की है।|Hindi_F|other|9.141333
processed_hi_f_politics_03275.wav|बता दें कि चित्तुर से टीडीपी सांसद शिवाप्रसाद नएनए तरीकों से सदन के बाहर अपना विरोध जता चुके हैं।|Hindi_F|other|9.152000
processed_hi_f_politics_04394.wav|स्थानीय पत्रकार पेमा वांग्चुक कहते हैं, राज्य के विकास के लिए मोर्चा के पास कोई ठोस नीति नहीं है।|Hindi_F|other|8.800000
processed_hi_f_health_01505.wav|इस्तेमाल होने वाले इंस्ट्रुमेंट अगर ठीक ढंग से साफ नहीं होगे, तो आपको जानलेवा बीमारी हो सकती है|Hindi_F|other|7.328000
processed_hi_f_politics_01366.wav|युवा कांग्रेस लोक सभा महासचिव शत्रुंजय मिश्र ने कहा कि जनपद में रसोई गैस की कालाबाजारी चरम पर है।|Hindi_F|other|9.248000
processed_hi_f_politics_03618.wav|खास बात ये है कि युवा लाइफ इन्श्योरेंस टैक्स बचाने के लिए नहीं, सेविंग्स के मकसद से खरीद रहे हैं।|Hindi_F|other|7.221333
processed_hi_f_agri_01358.wav|नारियल के तेल या यहां तक कि जैतून का तेल लगाने से आपके शरीर को अधिक फर्टाइल बनाने में मदद मिलेगी।|Hindi_F|other|8.451688
processed_hi_f_finance_00606.wav|इन्हीं साधनों से संगठन में कार्यरत लोग अपने कार्यो को अधिक सुविधा एवं कुशलता से पूरा कर पाते हैं।|Hindi_F|other|8.300771
processed_hi_f_health_00452.wav|रक्षाबंधन पर अपनी पत्नियों के साथ ससुराल गए दो सगे साढुओं की सोमवार सुबह ट्रेन से कटकर मौत हो गई|Hindi_F|other|8.544000
processed_hi_f_weather_01157.wav|उन्होंने देश में एक वातावरण तैयार किया जिससे दिव्यांगों के अंदर भी कुछ करने का हौसला उत्पन्न हुआ।|Hindi_F|other|7.733333
processed_hi_f_finance_00254.wav|इसके अलावा उन अच्छी कंपनियों में निवेश को भी लक्षित किया जा रहा है जिन्हे निवेश की सख्त जरूरत है।|Hindi_F|other|8.126604
processed_hi_f_finance_01746.wav|लंबे निवेश के नजरिए से पीएसयू बैंको में अगले कुछ हफ्तों में एसआईपी के जरिए पैसे लगाए जा सकते हैं।|Hindi_F|other|8.554667
processed_hi_f_agri_00476.wav|आंध्र प्रदेश में कुर्नूल, कुडप्पा, आदिलाबाद और हैदराबाद इस राज्य के प्रमुख कपास उत्पादक जिले हैं।|Hindi_F|other|9.635917
processed_hi_f_health_02142.wav|फिलॉसफी विभाग में एमफिल की छात्रा हरविंदर कौर के अनुसार उनके इलाज पर अब तक बहुत खर्च हो चुका है|Hindi_F|other|8.597333
processed_hi_f_weather_02258.wav|ठंड का मौसम आते ही कार में कई दिक्कतें आने लगती हैं जिस वजह से कार की परफॉर्मेंस पर असर पड़ता है।|Hindi_F|other|8.032000
processed_hi_f_politics_04268.wav|विकास ने थाईलैंड के सेलम आर्दी को शुरुआती दौर में हराकर प्री क्वार्टर फायनल में स्थान पक्का किया।|Hindi_F|other|9.173333
processed_hi_f_politics_03789.wav|पीएमके संस्थापक एस रामदास ने कहा कि चेन्नई, कांचीपुरम जिलों में बच्चे लगातार डेंगू से मर रहे हैं।|Hindi_F|other|10.058667
processed_hi_f_agri_00036.wav|नियमित रूप से गर्म पानी का सेवन करने से झुर्रियां, ढीली स्किन और काले घेरों की समस्या नहीं होती।|Hindi_F|other|8.300000
processed_hi_f_politics_03250.wav|दिसंबर को उन्होंने राजमहल और महगामा में अपनी पार्टी व गठबंधन के कैडर में जान फूँकने का काम किया।|Hindi_F|other|9.100000
processed_hi_f_finance_00685.wav|अष्टांग आसन मुद्रा में टेबल मुद्रा, श्वान मुद्रा और सर्प मुद्रा के आसनों का अभ्यास किया जाता है।|Hindi_F|other|7.998896
processed_hi_f_politics_04409.wav|पूर्व विधायक पाला करुप्पैया ने डीएमके पर भ्रष्टाचार का आरोप लगाते हुए गुरुवार को पार्टी छोड़ दी।|Hindi_F|other|8.192000
processed_hi_f_health_00674.wav|मगर, उनकी मां ने उनका साथ दिया और उन्हें डांस क्लास ज्वॉइन करवाई, जिससे कृति की जिंदगी ही बदल गई|Hindi_F|other|8.714667
processed_hi_f_agri_02059.wav|फसल अवशेष या फसल की ठूंठ जलाने पर लगे प्रतिबंधों के कारण भी खेत की जमीन तैयार करने में देरी हुई।|Hindi_F|other|9.601083
processed_hi_f_finance_00609.wav|गुड्डु ने बताया कि जब उसके खाते से पैसे निकले तो वो तुरंत अपने बैंक गया पैसे निकलने की वजह पूछी।|Hindi_F|other|9.995812
processed_hi_f_finance_01677.wav|यह एक सत्यता है कि अँग्रेज़ी भाषी दो विभिन्न देशों के व्यक्तियों का उच्चारण एक दूसरे से अलग होगा।|Hindi_F|other|7.690667
processed_hi_f_finance_00984.wav|वह ब्रिंक्स इंडिया प्राइवेट लिमिटेड कंपनी का कर्मचारी है जो एटीएम में पैसे डालने का काम करती है।|Hindi_F|other|7.232646
processed_hi_f_weather_00687.wav|मौसम विभाग के अलर्ट के बाद राज्य सरकार ने सभी जिला प्रशासन को मुस्तैद रहने का आदेश जारी किया है।|Hindi_F|other|8.394667
processed_hi_f_politics_00791.wav|राणे के अलावा कांग्रेस विधायक दयानंद स्पोट और फ्रांसिस के भी भाजपा में शामिल होने की संभावना है।|Hindi_F|other|8.960000
processed_hi_f_finance_02022.wav|फ्रोजन झींगा को शुल्क से छूट मिलती है और इसे जीएसपी व्यवस्था के अंतर्गत शामिल नहीं किया जाता है।|Hindi_F|other|9.589333
processed_hi_f_politics_01531.wav|इतिहास साक्षी है कि राजनैतिक एकता वाले देश पर विदेशी शक्तियां कभी भी निष्कंटक शासन नहीं चला पाई।|Hindi_F|other|9.674667
processed_hi_f_agri_01021.wav|बाहर की ओर दो हिस्सों में गायों के स्वच्छंद विचरण की जगह है जहां उन्हें हरा चारा खिलाया जाता है।|Hindi_F|other|8.881250
processed_hi_f_weather_00326.wav|मेरी सरकार एक ऐसा नीतिगत वातावरण तैयार करेगी जिसमें स्थायित्व हो और जो पारदर्शी तथा निष्पक्ष हो।|Hindi_F|other|9.376000
processed_hi_f_weather_01507.wav|उत्तराखंड के चमोली जिले में गोविंदघाट इलाके में भारी अतिवृष्टी और बादल फटने की घटना सामने आई है।|Hindi_F|other|9.300000
processed_hi_f_weather_00946.wav|विभाग ने बंदरों को पकड़ने के लिए चार सदस्यीय ग्रामीण क्षेत्रों में कमेटियां भी बनानी शुरू की हैं।|Hindi_F|other|7.328000
processed_hi_f_politics_01001.wav|चेन्नै अच्छी फॉर्म में हैं और उसका हर खिलाड़ी अपने तरीके से टीम के प्रदर्शन में योगदान दे रहा है।|Hindi_F|other|8.160000
processed_hi_f_finance_01902.wav|वहीं विदेशी प्रत्येक्ष निवेश और पब्लिक इन्वेस्मेंट बढ़ा है जबकि वित्तीय घाटा कंट्रोल में आया है।|Hindi_F|other|7.754667
processed_hi_f_agri_01779.wav|इस क़िस्म में अधिक बीमारियां नहीं लगतीं, इसलिए कीटनाशकों के दुष्प्रभाव से भी यह अधिक सुरक्षित है।|Hindi_F|other|8.400000
processed_hi_f_agri_00520.wav|गाजर के रस में मिश्री व काली मिर्च मिलाकर सेवन करने से खाँसी ठीक हो जाती है तथा कफ दूर होता है।|Hindi_F|other|8.939312
processed_hi_f_agri_01148.wav|दूध और लहसुन में कूलिंग इफेक्ट होता है जो नींद ना आने के लिए एक बेहतर उपचार की तरह काम करता है।|Hindi_F|other|7.500000
processed_hi_f_agri_02224.wav|इस प्रक्रिया में एजेंट और मध्यस्थों के न होने की वजह से वो खुदरा मूल्य पर प्याज बेच पा रहे हैं।|Hindi_F|other|8.672271
processed_hi_f_politics_03937.wav|अल्पसंख्यकों के मामलों का मंत्रालय, जो कि वक्फ़ के मामले देखता है, इस विषय पर बिल्कुल खामोश रहा।|Hindi_F|other|8.200000
processed_hi_f_finance_00712.wav|इसमें तीन सरकारी बैंक तथा तीन निजी क्षेत्र की कंपनियां हैं जहां सरकार की अल्पांश हिस्सेदारी है।|Hindi_F|other|8.080167
processed_hi_f_finance_01255.wav|अक्सर क्रेडिट कार्ड का कारोबार करने वाले बैंकों का सारा रिकॉर्ड और सिस्टम सेंट्रलाइज़्ड होता है।|Hindi_F|other|6.954000
processed_hi_f_weather_00710.wav|यूं तो ये सारी चीजें साल भर वातावरण में रहती हैं, लेकिन सर्दियों में ज्य़ादा सक्रिय हो जाती हैं।|Hindi_F|other|7.594667
processed_hi_f_politics_02949.wav|जैसे कश्मीर में मुस्लिम बहुसंख्यक हैं तो वहॉं हिन्दुओं को अल्पसंख्यकों जैसी सुविधा मिलनी चाहिए।|Hindi_F|other|7.861333
processed_hi_f_finance_01317.wav|अपने पहले भाषण में नेहरू ने जमीन पट्टा सुधारों और बड़े बांधों को लेकर योजनाओं का खाका पेश किया।|Hindi_F|other|9.500000
processed_hi_f_finance_02011.wav|इस मुद्रा को समन्वय मुद्रा भी कहते हैं क्योंकि इस मुद्रा में पाँचों तत्त्वों का समन्वय होता है।|Hindi_F|other|6.800000
processed_hi_f_weather_01131.wav|अमेरिका की नेशनल वेदर सर्विस की ओर से कोलोराडो और डकोटास में बर्फीले तूफान की चेतावनी दी गई है।|Hindi_F|other|8.704000
processed_hi_f_agri_00930.wav|चंदन में एंटीसेप्टीक गुण होते हैं इसलिए इसका इस्तेमाल करने से सूजन को कम करने में मदद मिलती है।|Hindi_F|other|7.906021
processed_hi_f_weather_00208.wav|श्वेता की स्मृतियों का तूफान बाहर के अंधेरे से कम नहीं था आज पहली बार उसने अकेला महसूस किया था।|Hindi_F|other|8.298667
processed_hi_f_health_00932.wav|पंकज का कहना है, बाहर से देखने पर तो इफ्तिखार की चोट का पता नहीं चल रहा और वो ठीक ही लग रहे हैं|Hindi_F|other|8.900000
processed_hi_f_agri_00511.wav|कृषि एवं राज्य के किसान की बेहतरी के लिये वैज्ञानिक सोच वाली दीर्घकालीन नीतियों की आवश्यकता है।|Hindi_F|other|7.604167
processed_hi_f_weather_01552.wav|लिहाजा गुरुवार को मौसम के खुलते ही उनके हाथों से बने फर्नीचर के लिए खरीददार मिलना शुरू हुए हैं।|Hindi_F|other|7.744000
processed_hi_f_politics_04199.wav|उन्होंने कहा संविधान सबको समानता प्रदान करता है और सभी को स्वतन्त्र अभिव्यक्ति का मौका देता है।|Hindi_F|other|7.765333
processed_hi_f_finance_01172.wav|रिपोर्ट में इस संस्था का उल्लेख विभिन्न् बैंक खातों में पैसे ट्रांसफर करने के संबंध में हुआ है।|Hindi_F|other|7.070104
processed_hi_f_agri_00504.wav|लेकिन बादाम खाने को लेकर हमेशा ही यह कन्फ्यूजन रहता है कि बादाम को भिगोकर खाया जाए या फिर सूखा।|Hindi_F|other|8.393646
processed_hi_f_agri_00424.wav|कपास की बेहतर किस्म और पैदावार के लिए वे मिस्र गए क्योंकि इजिप्शियन कॉटन दुनियाभर में मशहूर है।|Hindi_F|other|8.600000
processed_hi_f_education_01952.wav|जानकारी के मुताबिक परीक्षा नियामक प्राधिकारी सचिव डॉ सुत्ता सिंह ने विवादित प्रश्नों पर बात की।|Hindi_F|other|8.440083
processed_hi_f_agri_00606.wav|इसलिए आप इसके स्वाद में अलग ट्वीस्ट देने के लिए इसमें चने की दाल को मिक्स करके भी बना सकते हैं।|Hindi_F|other|7.871187
processed_hi_f_politics_00957.wav|गोमती चक्र को जेब में रखकर किसी मुकद्में या प्रतियोगिता के लिए जाएं तो निश्चित ही सफलता मिलेगी।|Hindi_F|other|8.416000
processed_hi_f_weather_00508.wav|दाती महाराज पर एक शिष्या की ओर से रेप का मामला दर्ज कराते ही सियासत में गर्मी की हलचल बढ़ गई है।|Hindi_F|other|8.700000
processed_hi_f_politics_02853.wav|टिकट कन्फर्म होने के बाद विधायक निर्भय शाहाबादी व केदार हाजरा को बधाई मिलने का दौर शुरू हो गया।|Hindi_F|other|9.664000
processed_hi_f_agri_00715.wav|इसी दिन कोलियों ने नारियल से की सागर की पूजा और मछली पकड़ने के लिए नौकाएं गहरे सागर में उतारीं।|Hindi_F|other|8.683896
processed_hi_f_weather_01534.wav|मालदीव की गर्मी से बचने के लिए करिश्मा तन्ना ने अपनी आंखों पर स्टाइलिश सनग्लासेस लगाए हुए हैं।|Hindi_F|other|8.426667
processed_hi_f_weather_01108.wav|ट्वीट में कहा गया है कि आंधी तूफान के चलते मंगलवार को गाजियाबाद के सभी स्कूल कॉलेज बंद रहेंगे।|Hindi_F|other|8.000000
processed_hi_f_finance_00703.wav|जिसमें बैंक शाखा प्रबंधक रकम जमा करने वाली स्लिप के साथ अनुमति पत्र को बैंक रिकॉर्ड में रखेगा।|Hindi_F|other|8.416854
processed_hi_f_weather_02007.wav|उन्होंने कहा, 'हमें उम्मीद है कि त्योहारी मौसम के दौरान बिक्री में दोहरे अंकों की वृद्धि होगी।|Hindi_F|other|7.360000
processed_hi_f_agri_01772.wav|खाद्य सुरक्षा के लक्ष्यों की प्राप्ति को अक्सर बड़े पैमाने पर अनाज भंडारण की वजह माना जाता है।|Hindi_F|other|7.755083
processed_hi_f_agri_01488.wav|जस्मिन और वनीला से बनने वाले उत्पाद को सौंदर्य प्रसाधन उद्योग में बना बनाया बाजार मिल जाता है।|Hindi_F|other|7.700000
processed_hi_f_finance_01996.wav|परंतु सेल्फ इन्वायस बनाने एवं उस पर जीएसटी जमा करने का अतिरिक्त बोझ पंजीकृत कंपनी पर आ पड़ेगा।|Hindi_F|other|8.704000
processed_hi_f_agri_00280.wav|विशेषांक में कृषि और सिंचाई के माध्यम से प्रदेश में आई समृद्धि का ब्यौरा प्रकाशित किया गया है।|Hindi_F|other|8.010521
processed_hi_f_politics_00501.wav|टीचर के तौर पर सुष्मिता इतनी ग्लैमरस लगी कि उनकी खूबसूरती पर शाहरुख सहित सभी दर्शक कायल हो गए।|Hindi_F|other|8.810667
processed_hi_f_agri_00543.wav|विशेषज्ञों के अनुसार जो लोग रोजाना अखरोट खाते हैं, उनमें इन्सुलिन का स्तर सामान्य बना रहता है।|Hindi_F|other|8.126604
processed_hi_f_finance_02231.wav|भारतीय स्टेट बैंक और आन्ध्रा बैंक से शुरू हुआ यह सिलसिला सभी छोटेबड़े बैंकों ने आगे बढ़ाया है।|Hindi_F|other|7.050667
processed_hi_f_weather_00753.wav|हमारे देश में भी ऐसे दृष्टांतों की कमी नहीं है जब मौसम ने युद्ध में निर्णायक भूमिका अदा की थी।|Hindi_F|other|8.170667
processed_hi_f_politics_02997.wav|ठाकुरजी के दर्शनों के लिए सैकड़ों की तादाद में स्थानीय एवं बाहरी श्रृद्धालु की भीड़ उमड़ पड़ी।|Hindi_F|other|7.600000
processed_hi_f_politics_01999.wav|स्थानीय अस्पताल के डाक्टरों ने कहा कि घायलों की बढ़ती संख्या को संभालना मुष्किल होता जा रहा है।|Hindi_F|other|8.042667
processed_hi_f_finance_01872.wav|दूसरा इन संस्थाओं द्वारा विनियोग अनुसूचियों का समायोजन वाणिज्यिक बैंकों की भाँति किया जाता है।|Hindi_F|other|8.544000
processed_hi_f_politics_04286.wav|ये जगह इतिहास की किताबों में विशेष महत्व रखती है क्योंकि यहां दिग्बोई युद्ध कब्रिस्तान बसा है।|Hindi_F|other|7.765333
processed_hi_f_finance_00345.wav|आप किसी ब्लाक विकास अधिकारी और ब्लाक पंचायत प्रमुख के अधिकारों और सुविधाओं की तुलना कर लीजिये।|Hindi_F|other|7.070104
processed_hi_f_finance_00482.wav|ऐसे में अब मृत्यु के शोक और कर्ज में डूबे परिवार को क्रेडिट जीवन बीमा से हल्की राहत मिल सकेगी।|Hindi_F|other|8.811604
processed_hi_f_finance_00242.wav|जब तक वितरक छोटी फिल्मों को अधिक पेशकश नही करेंगे, हम इस तरह की फिल्मों से पैसे नहीं बना सकते।|Hindi_F|other|8.161437
processed_hi_f_weather_01921.wav|उनके आदर्शों व परिकल्पना का ही परिणाम है कि हमारा देश सभी क्षेत्रों में विकास पथ पर अग्रसर है।|Hindi_F|other|8.320000
processed_hi_f_politics_01257.wav|एक वेरिएंट रेग्युलर ड्रम ब्रेक्स के साथ मिल रहा है जबकि दूसरा वेरिएंट डिस्क ब्रेक्स के साथ है।|Hindi_F|other|8.416000
processed_hi_f_politics_03670.wav|गौरतलब है कि बहुत ही कम केबल उपभोक्ताओं को यह जानकारी है कि उन्हें पेड चैनल की च्वॉयस करनी है।|Hindi_F|other|9.100000
processed_hi_f_finance_00495.wav|उद्योगों को कम वेतन वाले देशों में ले जाने से वैश्विक व्यापार और पूँजी प्रवाहों पर भी असर पड़ा।|Hindi_F|other|8.405250
processed_hi_f_weather_00290.wav|इसलिए आज हम सर्द मौसम के खूबसूरत लम्हों को हमेशा के लिए यादगार बनाने के कुछ टिप्स बता रहे हैं।|Hindi_F|other|9.000000
processed_hi_f_weather_00055.wav|इस योजना से अब ग्रामीण क्षेत्रों में महिलाएं चूल्हा फूंकने की बजाय गैस चूल्हे पर खाना बनाएंगे।|Hindi_F|other|7.360000
processed_hi_f_weather_02028.wav|निकासी के टाइम निकाले जा रहे कूड़े में भारी दुर्गंध होने से शहर का वातावरण प्रदूषित हो रहा है।|Hindi_F|other|7.800000
processed_hi_f_weather_02115.wav|इस टिप्पणी के कारण राजनीतिक तूफान खड़ा हो गया और अन्य दलों के नेताओं ने इसकी कड़ी भर्त्सना की।|Hindi_F|other|7.900000
processed_hi_f_finance_00747.wav|इसके बाद न तो कर्ज की किश्तें अदा की और न ही निर्धारित तिथि तक पूूरी अदायगी कर रजिस्ट्री कराई।|Hindi_F|other|8.556188
processed_hi_f_politics_01636.wav|उन्होंने कहा कि मुख्यमंत्री की ऐसी राजनीतिक मंशा को त्रृणमूल कांग्रेस कभी पूरा नहीं होने देगी।|Hindi_F|other|7.754667
processed_hi_f_politics_00989.wav|जब फिल्म नहीं चली तो ज़हर में उन्होंने जमकर अंग प्रदर्शन का नुस्खा अपनाया, लेकिन वह असफल रहीं।|Hindi_F|other|9.000000
processed_hi_f_agri_01303.wav|ऐसे में भारतीय किसान की रक्षाकर उसे हर हाल में खेती की तरफ उन्मुख किये रहना अत्यंत आवश्यक है।|Hindi_F|other|9.949375
processed_hi_f_politics_00895.wav|सोमवार को सुनवाई के दौरान अदालत ने कहा, आप प्रदर्शन करना चाहते हैं, इसमें कोई दिक़्कत नहीं है।|Hindi_F|other|7.300000
processed_hi_f_weather_01685.wav|कन्याओं को गर्भ में कत्ल करने की शैतानी सोच को बदलने के लिए बिगड़ चुके वातावरण को बदलना होगा।|Hindi_F|other|8.704000
processed_hi_f_politics_02741.wav|अभिनेत्री लिज हर्ले के चुस्त दुरूस्त बने रहने के लिए अनोखे उपाय अपनाने का लंबा इतिहास रहा है।|Hindi_F|other|8.202667
processed_hi_f_agri_01108.wav|तमिलनाडु के थंजावुर जिले के प्रगतिशील किसान ने जैविक कृषि प्रणाली के अंतर्गत केले की खेती की।|Hindi_F|other|7.900000
processed_hi_f_agri_00834.wav|सर्वप्रथम करेला को धोकर छील लो , इसके बाद करेले में चक्कू से चीरा लगाओ ताकि मसाला भरा जा सके।|Hindi_F|other|9.566250
processed_hi_f_finance_00111.wav|पुष्पक में ब्याज पे फाइनेंस सुविधा उपलब्ध है और प्रत्येक खरीदी पर निश्चित उपहार भी उपलब्ध है।|Hindi_F|other|8.323979
processed_hi_f_finance_02028.wav|इससे एक बात सुनिश्ति हो जाती है कि यह निवेश एक लंबी अवधि के निवेश के रूप में स्थापित होता है।|Hindi_F|other|7.800000
processed_hi_f_finance_01730.wav|स्विस बैंक अकाउंट्स में जमा पैसा तो क्राइम का है, ग़ैर क़ानूनी ढंग से कमाया और जमा किया गया है।|Hindi_F|other|7.733333
processed_hi_f_politics_01304.wav|उन्हें सम्मान सहित बैठाया जाएगा, ताकि वह बैठकर लोगों के गुस्सें और उनकी समस्याओं को सुन सकें।|Hindi_F|other|8.181333
processed_hi_f_finance_01077.wav|अगर कंपनी खुद को दिवालिया घोषित करती है तो उसकी पूरी प्रॉपर्टी को अटैच कर उसे तुंरत बेचा जाए।|Hindi_F|other|8.900000
processed_hi_f_finance_00287.wav|जिससे इसमें संशोधन कर अनिवार्य सोर्सिंग की जगह प्राथमिकता के आधार पर सोर्सिंग कर दिया गया था।|Hindi_F|other|8.776771
processed_hi_f_finance_00744.wav|ऐसे फंसे ऋणों के पुनगर्ठन के लिए नए ऋण बांटे गए और बैंकों की असली हालत पर पर्दा डाल दिया गया।|Hindi_F|other|8.700000
processed_hi_f_finance_01752.wav|इसके अलावा, फ्लॉप फिल्मों की बात करें तो वे भी अपनी लागत से कई गुना ज़्यादा कमाई कर लेती हैं।|Hindi_F|other|7.349333
processed_hi_f_finance_01264.wav|शारदा चिट फंड कंपनी के मालिक सुदीप्तो सेन को भी यूनाइटेड बैंक ऑफ इंडिया ने भारी ऋण दे रखे है।|Hindi_F|other|7.906021
processed_hi_f_health_01478.wav|उत्तराखंड के देहरादून में सॉफ्टेवयर इंजीनियर, यतीन वर्मा की मौत ने इलाके में सनसनी फैला दी थी|Hindi_F|other|8.170667
processed_hi_f_agri_02390.wav|अदरक डायबिटीज के कारण नर्व्स को डैमेज होने से रोकता है और ब्लड में फैट के लेवल को कम करता है।|Hindi_F|other|8.242708
processed_hi_f_agri_00256.wav|किसान अपनी समस्याओं को पेश करने में सक्षम होगा और विस्तृत स्पष्टीकरण और नुस्खे प्राप्त करेगा।|Hindi_F|other|8.600000
processed_hi_f_agri_01761.wav|ईरान की पुरानी इमारतों में डामर को लकड़ी के स्तंभों पर लेप चढ़ाने के लिए प्रयोग किया जाता था।|Hindi_F|other|8.532958
processed_hi_f_agri_00416.wav|एक लौंग को पीसकर उनमें चाश्नी मिलाकर गर्भवती महिलाओं को चटाई जाए तो उल्टियां बंद हो जाती हैं।|Hindi_F|other|8.277542
processed_hi_f_weather_00110.wav|वहीं, प्रांतीय काउंसिल के मेंबर कान्हे ने कहा कि खराब मौसम की वजह से हेलीकॉप्टर क्रैश हो गया।|Hindi_F|other|7.600000
processed_hi_f_politics_00749.wav|एक ख़ेमे ने उन्हें पुरस्कार दिये जाने का विरोध किया है जबकि दूसरे ख़ेमे ने इसका स्वागत किया है।|Hindi_F|other|7.872000
processed_hi_f_weather_00339.wav|दोनों प्रमुखों के बीच तात्कालिक मुद्दों पर बात हुई और यह वार्ता सौहार्दपूर्ण वातावरण में हुई।|Hindi_F|other|8.170667
processed_hi_f_politics_01460.wav|नेशनल कांफ्रेंस के नेता एवं जम्मूकश्मीर के पूर्व मुख्यमंत्री उमर अब्दुल्ला ने भी ट्ववीट किया।|Hindi_F|other|6.677333
processed_hi_f_finance_00061.wav|अगर इंटरनल मीटिंग्स में अपने सुझाव देने हों, तब भी कोशिश कर ऐसे सुझाव दें जो आपको जरूरी लगें।|Hindi_F|other|8.869646
processed_hi_f_finance_01183.wav|अक़्सर सौतेली मां या नजदीकी रिश्तेदार पैसे के लालच में बालिकाओं को दलालों के साथ भेज देते हैं।|Hindi_F|other|8.200000
processed_hi_f_politics_03392.wav|मेरा मन हुआ था कि उस रात मैं सीढ़ियों से फिर ऊपर चढ़ जाऊं और तुमसे कुछ पूछूं ,कुछ याद दिलाऊं।|Hindi_F|other|8.778667
processed_hi_f_politics_04287.wav|स्थानीय निवासियों ने इस कब्जो को हटाने के लिए खूब प्रयास किये लेकिन इसका कोई नतीजा नही निकला।|Hindi_F|other|7.765333
processed_hi_f_politics_01292.wav|सुप्रीम कोर्ट के पूर्व न्यायाधीश मार्कंडेय काट्जू एक स्कूल के कार्यक्रम में मुरादाबाद पहुंचे।|Hindi_F|other|7.498667
processed_hi_f_politics_01143.wav|उनके साथ गाइड ललित चावला थे जो उन्हें ताज के इतिहास और इससे जुड़ी बातों की जानकारी दे रहे थे।|Hindi_F|other|8.853333
processed_hi_f_weather_00992.wav|मौसम का पारा जितनी तेजी से घट रहा है यूपी में नेताओं के तेवर भी उतने ही तल्ख़ होते जा रहे है।|Hindi_F|other|8.032000
processed_hi_f_weather_00814.wav|अब परिवार में कोई कमाने वाला न होने के कारण पत्नियों व बेटियों पर मुसीबत का पहाड़ टूट पड़ा है।|Hindi_F|other|7.744000
processed_hi_f_weather_02155.wav|इसके अलावा तेलंगाना, आंध्र प्रदेश और तमिलनाडु में पूरे दिन बादल छाए रहने के आसार दिख रहे है।|Hindi_F|other|7.626667
processed_hi_f_agri_00330.wav|हाल ही में, उनकी गोभी की खेती के लिए उनका नाम लिम्का बुक ऑफ़ रिकार्ड्स में शामिल किया गया है।|Hindi_F|other|7.604167
processed_hi_f_finance_02133.wav|सामान्यत यह कंपनियां और संस्थाएं इन धनाड्य व्यक्तियों की संतानों द्वारा संचालित की जाती हैं।|Hindi_F|other|7.061333
processed_hi_f_finance_01622.wav|आज सेवा क्षेत्र ने रोजगार, उत्पादकता और नवाचार की दृष्टि से अपना वर्चस्व स्थापित कर लिया है।|Hindi_F|other|8.394667
processed_hi_f_weather_02252.wav|घग्गर नदी यह नदी हिमालय पर्वतमाला में स्थित शिवालिक की पहाड़ियों हिमाचल प्रदेश से निकलती है।|Hindi_F|other|8.277333
processed_hi_f_weather_01115.wav|इस मौसम में अगर आपके पार्टनर को पहले से ही सर्दी जुकाम है तो वह सक्रंमण आप तक पहुंच सकता है।|Hindi_F|other|7.882667
processed_hi_f_general_00274.wav|भारत कें लोकप्रिय थ्रिलर उपन्यासों की दुनिया में वर्दी वाला गुंडा क्लासिक का दर्जा रखता है।|Hindi_F|other|6.700000
processed_hi_f_weather_00961.wav|उन्होंने कहा कि दरअसल बादल सरकार को लोगों से मिल रहे रिस्पांस को देखकर कांग्रेस बौखला गई है।|Hindi_F|other|7.360000
processed_hi_f_weather_00825.wav|लोगों की माने तो अभी बारिश के मौसम में गड्ढा का अनुमान नहीं होने के कारण दुर्घटना हो रही है।|Hindi_F|other|7.765333
processed_hi_f_weather_00345.wav|फिल्म के अंतिम दृश्यों व गानों को धर्मशाला व इसके आसपास के क्षेत्रों में ही फिल्माया गया है।|Hindi_F|other|7.498667
processed_hi_f_politics_00199.wav|केन्द्रीय बजट को झूठ की फैक्ट्री बताते हुए उन्होंने कहा कि किसानों को सब्जबाग दिखाया गया है।|Hindi_F|other|7.100000
processed_hi_f_weather_00909.wav|योगी ने कहा ऐसा लगता है जब कोई तूफान आता है तो सांप और छुछुंदर एक साथ मिलके खड़े हो जाते हैं।|Hindi_F|other|7.605333
processed_hi_f_weather_00784.wav|लेकिन हम उन क्षेत्रों में भी काम करेंगे, जिनसे रिलायंस समूह का फिलहाल कोई लेना देना नहीं है।|Hindi_F|other|7.210667
processed_hi_f_finance_00460.wav|फर्जी कंपनियों के नाम पर जीएसटी चोरी करने वाली कई कंपनियों को डीजीजीआइ का नोटिस जारी हुआ है।|Hindi_F|other|8.834812
processed_hi_f_politics_03711.wav|यह सब देखकर श्वेतकेतु को काफी गुस्सा आया और उन्होंने परिव्राजक के आचरण पर विरोध दर्ज करवाया।|Hindi_F|other|8.800000
processed_hi_f_weather_00762.wav|पत्र के अनुसार बसपा ने भी नक्सल प्रभावित क्षेत्रों में विशेष सुरक्षा व्यवस्था की मांग की है।|Hindi_F|other|7.500000
processed_hi_f_finance_01454.wav|मनमानी प्रवेश शुल्क तथा ट्यूशन फीस के साथ कई तरह के शुल्क वसूलने का गोरखधंधा बेलगाम जारी है।|Hindi_F|other|7.744000
processed_hi_f_agri_00371.wav|पराठे बनाते वक़्त अक्सर आलू गीला रहता है जिसकी वजह से बेलते वक़्त सारा मसाला बाहर निकल आता है।|Hindi_F|other|8.649062
processed_hi_f_agri_00914.wav|ग्राम बसगर में आयोजित पशु प्रदर्शनी में अभय नारायण की भैंस को चैम्पियन पशु का पुरस्कार मिला।|Hindi_F|other|7.400000
processed_hi_f_politics_03770.wav|वे दोपहर चार बजे से शाम छह बजे तक दो घंटे ओपीडी में बैठकर मरीजों को निश्शुल्क परामर्श देंगे।|Hindi_F|other|8.992000
processed_hi_f_politics_01582.wav|मीना एग्नॉस कहती हैं कि एथेंस जैसे पुराने शहर में रहने पर आपको इतिहास से मोहब्बत हो जाती है।|Hindi_F|other|8.170667
processed_hi_f_politics_01288.wav|उत्तर प्रदेश के मुख्यमंत्री अखिलेश यादव ने भी अपने कैबिनेट के दो मंत्रियों को बर्ख़ास्त किया।|Hindi_F|other|6.794667
processed_hi_f_finance_01260.wav|इसके अलावा प्रत्यक्ष कर कानूनों के तहत सेट्लमेंट की प्रक्रिया को आसान बनाने की भी योजना है।|Hindi_F|other|8.289146
processed_hi_f_other_04906.wav|हरेक मे कोठों में ढोरडंगर महुए की भाँति टपटप टपक रहे थे और किसी को कुछ समझ़ नहीं आ रहा था।|Hindi_F|other|9.290667
processed_hi_f_finance_00585.wav|ऐसे भी मित्र होंगे जो ऐसे काम करने की जानकारी रखते होंगे व जो इसे सुनोयित तरीके से कर सकेँ।|Hindi_F|other|9.229563
processed_hi_f_finance_00759.wav|आईसीसी ने बिग थ्री को दिये जाने वाले सर्वाधिक राजस्व के मॉडल में बदलाव का प्रस्ताव दिया है।|Hindi_F|other|7.200000
processed_hi_f_general_00956.wav|नवाब इफ्तिखार अली खान पटौडी एकमात्र क्रिकेटर जिन्होंने भारत और इंग्लैंड दोनों के लिए खेलाl|Hindi_F|other|7.210667
processed_hi_f_finance_01037.wav|उन्होंने बताया कि वैट कर की चोरी करने वाले व्यापारियों को किसी भी कीमत पर बख्शा नहीं जाएगा।|Hindi_F|other|7.488062
processed_hi_f_agri_00640.wav|यदि बुध भाग्येश होकर आपको अच्छा फल नहीं दे पा रहा हो तब प्रतिदिन गणेशजी की पूजा करनी चाहिए।|Hindi_F|other|7.900000
processed_hi_f_politics_03686.wav|दोनों देशों के लिए स्थायी गठबंधन और आपसी सामंजस्य के लिहाज से ये मुलाकात बहुत महत्वूर्ण है।|Hindi_F|other|8.448000
processed_hi_f_politics_03920.wav|विजय कुमार ने आरोप लगाया कि कर्नाट्क के मुख्य सचिव एस सी कुंठिया भी इस माफ़िया के सदस्य हैं।|Hindi_F|other|7.800000
processed_hi_f_weather_02367.wav|वैज्ञानिक पद्धति का उपयोग करते हुए सामाजिक और ऐतिहासिक यथार्थों का भी अध्ययन करना संभव है;।|Hindi_F|other|7.000000
processed_hi_f_general_00640.wav|शिक्षा और चिकित्सा के क्षेत्र में वर्चुअल रियालिटी की बहुत ही महत्वपूर्ण भूमिका हो सकती है।|Hindi_F|other|6.600000
processed_hi_f_weather_01547.wav|डिस्प्ले पर न सिर्फ वीडियो स्ट्रीमिंग की जा सकेगी बल्कि यह मौसम की पल पल की खबर भी देता है।|Hindi_F|other|7.754667
processed_hi_f_weather_00655.wav|उन्होंने कहा कि माहौल की गर्मी में आप प्रतिस्पर्धी बने रहना चाहते हैं पर मैं गलत साबित हुआ।|Hindi_F|other|7.477333
processed_hi_f_politics_01814.wav|गौर करने वाली बात ये है कि इस बार प्रदर्शन की कमान बुर्कानशीं मुस्लिम महिलाओं ने संभाली है।|Hindi_F|other|7.914667
processed_hi_f_finance_01977.wav|आरबीआई का बड़ा फैसला तकनीकी कारणों से फेल हुई एटीएम ट्रांजेक्शंस पर नहीं लगेगी पेनल्टी फीस।|Hindi_F|other|7.733333
processed_hi_f_politics_04120.wav|मुख्यमंत्री योगी आदित्यनाथ ने आज स्वतंत्रता दिवस की पूर्व संध्या पर अमर शहीदों को नमन किया।|Hindi_F|other|7.754667
processed_hi_f_finance_01239.wav|इसमें करों में रियायत से लेकर ख़ास कर पहली बार घर ख़रीदना आसान बनाने तक की योजनाएं शामिल हैं।|Hindi_F|other|9.345667
processed_hi_f_agri_00810.wav|लाल प्याज में सल्फ्यूरिक एसिड की मात्रा कम होती है, इसलिए यह आंखों में कम जलन पैदा करती है।|Hindi_F|other|7.859583
processed_hi_f_weather_00603.wav|डेंगू के खात्मे के लिए प्रभावित शहरी और ग्रामीणों क्षेत्रों में टास्क फोर्स गठित की जाएंगी।|Hindi_F|other|7.400000
processed_hi_f_weather_00661.wav|मंत्री राजभवन में लैंड करने वाले थे लेकिन खराब मौसम के कारण लैंडिंग एक पॉलीटेक्निक में हुई।|Hindi_F|other|8.200000
processed_hi_f_weather_01068.wav|मौसम में सुधार होने के बाद प्रेम नगर के आसपास बची हुई झुग्गियों को हटाने का काम किया जाएगा।|Hindi_F|other|7.093333
processed_hi_f_finance_00834.wav|यदि आप शेयरों में निवेश करते हैं तो डिलीवरी निवेश और इन्ट्राडे निवेश के लिए एक अलग खाता है।|Hindi_F|other|7.081708
processed_hi_f_politics_00970.wav|बताया जा रहा है की अस्पताल प्रशासन ने नवजात बच्ची के शव को शव वार्ड के फ़्लोर पर ही रख दिया।|Hindi_F|other|8.100000
processed_hi_f_agri_02400.wav|खजूर में पोटेश्यिम भी पाया जाता है जो मांस पेशियों और शरीर की बनावट के लिए बहुत लाभदायक है।|Hindi_F|other|7.800000
processed_hi_f_weather_01687.wav|संदेश यही ही है कि जीवन में आने वाली पहाड़ सी चुनौतियों और लक्ष्यों को हर हाल में जीतना है।|Hindi_F|other|7.658667
processed_hi_f_politics_00566.wav|उम्मीदवार का चयन लिखित परीक्षा, एंड्योरेंस टेस्ट और फिजिकल एंड्योरेंस टेस्ट पर आधारित होगा।|Hindi_F|other|7.210667
processed_hi_f_weather_00685.wav|इस अवसर पर पंजाब के मुख्यंमत्री प्रकाश सिंह बादल व अन्य राजनीतिक नेता व अधिकारी उपस्थित थे।|Hindi_F|other|7.477333
processed_hi_f_weather_00671.wav|स्क्रूवाला कहते हैं, 'मैं इन तीन अहम क्षेत्रों के बारे में लोगों का नजरिया बदलना चाहता हूं।|Hindi_F|other|6.549333
processed_hi_f_agri_00610.wav|फसल के मिल्किंग स्टेज पर होने के कारण गेहूं का दाना पिचक सकता है,जिससे उसका वजन भी कम होगा।|Hindi_F|other|7.700000
processed_hi_f_weather_00818.wav|हॉस्पिटल के चेयरमैन डॉ आरएम मल्होत्रा ने कहा कि स्वस्थ रहने के लिए स्वच्छ वातावरण जरूरी है।|Hindi_F|other|8.170667
processed_hi_f_agri_00649.wav|इसके लिए हमलोग कई तरह के खाद्य पदार्थ, फल, सब्जियां या फूड सप्लिमेंट आदि का सेवन करते हैं।|Hindi_F|other|7.998896
processed_hi_f_finance_00395.wav|साथसाथ यह भी बताया गया है कि दान करने वालों को अपने दान का ढिंढोरा हरगिज़ नहीं पीटना चाहिए।|Hindi_F|other|7.600000
processed_hi_f_weather_01757.wav|अमरीका के टोही विमानों ने गुरुवार को सीरिया व लेबनान के तटवर्ती क्षेत्रों पर उड़ानें भरीं।|Hindi_F|other|7.626667
processed_hi_f_weather_01069.wav|यहां फिल्मों के फिल्मांकन के लिए सुन्दर प्राकृतिक वातावरण के साथ ही बेहतर मानव संसाधन हैं।|Hindi_F|other|7.100000
processed_hi_f_weather_02334.wav|इतिहास के अनुसंधान कार्य में सहायता प्रदान करने वाली विभिन्न ज्ञानशाखाएँ और संस्थान हैं ।।|Hindi_F|other|7.221333
processed_hi_f_politics_01957.wav|मतलब पाकिस्तान के कुल बजट का आधा से ज़्यादा रक्षा और क़र्ज़ों की किस्तों में खर्च हो जाता है।|Hindi_F|other|7.104000
processed_hi_f_politics_03967.wav|वॉलमार्ट और भारती अलग हो चुके हैं जबकि कार्फू ने अभी तक भारतीय सहयोगी का चयन नहीं किया है।|Hindi_F|other|7.765333
processed_hi_f_finance_01908.wav|अगर आप पोस्ट ऑफिस एटीएम से पैसे निकालते हैं तो इसके लिए आपको कोई चार्ज नहीं देना पड़ता है।|Hindi_F|other|7.900000
processed_hi_f_other_05191.wav|लगातार हो रही भारी बारिश से वाराणसी समेत पूर्वांचल में सब्जियों की भारी किल्लत हो गई है।|Hindi_F|other|7.210667
processed_hi_f_finance_01335.wav|इसलिए, कुछ सुझावों का पालन करना महत्वपूर्ण है जो ठंड को पकड़ने के जोखिम को कम कर सकते हैं।|Hindi_F|other|8.544562
processed_hi_f_weather_00414.wav|बुधवार शाम अपर आयुक्त कनकलता त्रिपाठी ने झांसी के निजी डायग्नोस्टिक सेंटर पर छापेमारी की.।|Hindi_F|other|8.949333
processed_hi_f_health_01330.wav|तो गड़िया ने बाद में दावा किया कि अगर उनका वाहन बुलेट प्रुफ नही होता तो उनकी मौत हो सकती थी|Hindi_F|other|8.200000
processed_hi_f_politics_00760.wav|समाजवादी में किसी को छींक भी आ जाए तो मोदी के इशारे पर हर चैनल पर वह छींक दिखाई जा रही है।|Hindi_F|other|7.800000
processed_hi_f_weather_00106.wav|अगर आप मिठाई नहीं गिफ्ट करना चाहते हैं तो सूखे मेवे को गिफ्ट करने के ऑप्शन पर जा सकते हैं।|Hindi_F|other|6.560000
processed_hi_f_agri_02257.wav|यह फल शरीर में मेलाटोटिन हार्मोन को कण्ट्रोल करके नींद में आने वाली रूकावट को दूर करता है।|Hindi_F|other|7.592542
processed_hi_f_agri_01264.wav|तुम्हीं बताओ, कभी विदेशी मुर्गी से कोई देसी बोल बुलवा पाया है? फिर तुम किस खेत की मूली हो।|Hindi_F|other|8.451688
processed_hi_f_weather_02277.wav|मई के बाद उनकी व्याख्या का मौसम आयेगा और काफ़ी मशक्क़त से टीवी चैनलों पर उसको समझाया जाएगा।|Hindi_F|other|8.288000
processed_hi_f_education_02770.wav|एक बड़े प्रोजेब्ट के लिए दोनों में से किसी एक का चयन करने के लिए मैनेजर ने एक परीक्षा ली।|Hindi_F|other|8.022125
processed_hi_f_agri_01691.wav|बकरियों में खासकर सिरोही ब्रीड की बकरी बिजनेस के लिहाज से काफी फायदे का सौदा मानी जाती है।|Hindi_F|other|7.847979
processed_hi_f_finance_01466.wav|आमतौर पर प्रतिरक्षी तंत्र ट्यूमर की पहचान खतरा पैदा करने वाले तत्वों के तौर पर कर लेता है।|Hindi_F|other|8.100000
processed_hi_f_agri_00793.wav|यह समुद्र में रहने वाले सबसे घातक पशु है, वे भ्रामक सुंदर हैं, लेकिन बहुत खतरनाक होते हैं।|Hindi_F|other|7.476458
processed_hi_f_finance_00027.wav|केंद्रीय विभागों द्वारा किए जाने वाले भ्रष्टाचार तथा धोखेबाजी प्रकरणों की जाँच करना चाहिए।|Hindi_F|other|7.800000
processed_hi_f_politics_02258.wav|उपभोक्ताओं और रिटेलरों के लिए आकर्षक योजनाओं से इस त्योहारी सत्र में बिक्री में तेजी आएगी।|Hindi_F|other|7.221333
processed_hi_f_finance_00570.wav|बीमा कंपनियों और लाभार्थियों के बीच काम करने वाले मध्यस्थों की भूमिका बहुत ही अहम होती है।|Hindi_F|other|8.010521
processed_hi_f_politics_03423.wav|सीबीआई का दावा है कि मासूम प्रद्युम्न का कत्ल उसी स्कूल में पढने वाले एक छात्र ने किया था।|Hindi_F|other|6.858667
processed_hi_f_finance_00640.wav|लोगों की ऐसी धारणा है कि दूसरों के बारे में सेक्शुअली सोचना चीटिंग यानी धोखाधड़ी कहलाता है।|Hindi_F|other|7.800000
processed_hi_f_finance_00842.wav|विधि फर्म शार्दुल अमरचंद मंगलदास द्वारा जीएसटी पर जारी एक नोट में इस ओर इशारा किया गया है।|Hindi_F|other|8.834812
processed_hi_f_finance_00267.wav|जन्म की तारीख और जन्मस्थान से संबंधित कोई भी दस्तावेज जमा कर नागरिकता साबित की जा सकती है।|Hindi_F|other|8.556188


==> filelists/parallel/export_processed_limmits_hindi_f_audiopath_text_sid_emotion_duration_val_parallel_data.txt <==
processed_hi_f_politics_01896.wav|स्थानीय लोगों ने जख्मियों को सिविल अस्पताल आनंदपुर साहिब में भर्ती करवाया।|Hindi_F|other|6.272000
processed_hi_f_finance_01159.wav|साथ ही निवेश आकर्षित करने और कंपनी को प्रतिस्पर्द्धी बनाने में मदद मिलेगी।|Hindi_F|other|6.200000
processed_hi_f_finance_01148.wav|इस सुविधा के तहत कर्मचारी पिछली कंपनी छोडऩे की तारीख खुद अपडेट कर सकता है।|Hindi_F|other|6.280625
processed_hi_f_agri_00348.wav|अंजीर का लेप बनाकर जख्म वाली जगह पर लगाने से जख्म जल्दी ही ठीक हो जाता है।|Hindi_F|other|7.348750
processed_hi_f_agri_01670.wav|मैंने उन्हें समझाया कि हमारे राज्य के छोटे किसान हरा चारा नहीँ खरीदते हैं।|Hindi_F|other|7.592542
processed_hi_f_weather_02341.wav|यह इस बात पर निर्भर करता है कि इतिहासकार पाठकों तक क्या ले जाना चाहता है।।|Hindi_F|other|6.400000
processed_hi_f_finance_01286.wav|तमाम टैक्स कंसल्टैंट एवं करियर प्लानर इस योजना में निवेश की सलाह देते हैं।|Hindi_F|other|6.559271
processed_hi_f_finance_01925.wav|आपको एक कन्फर्मेशन मिलेगा कि आपके कार्ड को ऑनलाइन हॉटलिस्ट कर दिया गया है।|Hindi_F|other|6.261333
processed_hi_f_politics_00950.wav|मुख्यंत्री भूपेश बघेल ने भी बारिश को लेकर राहत और बचाव के निर्देश दिए हैं।|Hindi_F|other|6.997333
processed_hi_f_finance_00631.wav|जीवन का सुख प्राप्त कर व्यक्ति मृत्यु के पश्चात सद्गति को प्राप्त होता है।|Hindi_F|other|5.572417
processed_hi_f_politics_02022.wav|जब तक राजनैतिक इच्छाशक्ति नहीं होगी तब तक नक्सलवाद, आतंकवाद नही खत्म होगा।|Hindi_F|other|6.677333
processed_hi_f_weather_02353.wav|शिलालेख में सुमेर के तत्कालीन दो राजाओं के बीच हुए युद्‍ध का अंकन हुआ है ।|Hindi_F|other|6.261333
processed_hi_f_finance_00968.wav|लोग किसी शख्सियत के हिसाब से निवेश करते हैं न कि कंपनी में निवेश करते हैं।|Hindi_F|other|6.419937
processed_hi_f_politics_04011.wav|महासागरों से ही पेट्रौलियम सहित अनेक महात्वपूर्ण संसाधन निकाले जा रहे हैं।|Hindi_F|other|6.378667
processed_hi_f_finance_01862.wav|हम लोग अपने परिवारों में सब कुछ डिब्बों और पैकेट्स में बंद कर के रखते हैं।|Hindi_F|other|6.400000
processed_hi_f_finance_01729.wav|नतीजतन अब आपको सिनेमाघरों और अम्यूज़मेंट पार्कों में अधिक शुल्क देना होगा।|Hindi_F|other|7.100000
processed_hi_f_agri_02181.wav|कद्दू के बीज को हमेशा से ही सेक्शुअल हेल्थ के साथ जोड़कर देखा जाता रहा है।|Hindi_F|other|6.652146
processed_hi_f_weather_00275.wav|यह खुश्क और ठंडा मौसम शून्य से पांच वर्ष के बच्चों के लिए खतरनाक रहता है।|Hindi_F|other|5.994667
processed_hi_f_agri_01973.wav|इस परियोजना के तहत कस्बों के कुओं से निकला हुआ पानी ग्रीन हाउस तक आता है।|Hindi_F|other|6.083250
processed_hi_f_finance_00474.wav|पहले हमने तेज़ रफ़्तार से एटीएम में भरे पुराने नोट निकालकर बैंकों को सौंपे।|Hindi_F|other|6.652146
processed_hi_f_weather_01604.wav|बादल ने खूंखार आतंकी गुरबक्श सिंह खालसा की भूख हड़ताल का मुद्दा भी उठाया।|Hindi_F|other|6.826667
processed_hi_f_agri_02156.wav|करीब दस लाख आदिवासी किसान अपनी ज़मीन गँवाकर उद्योगों पर निर्भर हो जाएँगे।|Hindi_F|other|6.512833
processed_hi_f_politics_04335.wav|मणिपुर की गवर्नर नजमा हेपतुल्ला ने इंफाल के एक मतदान केंद्र में वोट डाला।|Hindi_F|other|6.240000
processed_hi_f_finance_00512.wav|पुराणों में दान से प्राप्त होने वाले पुण्यों के बारे में भी बताया गया है।|Hindi_F|other|5.978771
processed_hi_f_agri_00323.wav|गौड़ा का परिवार सब्जियों और अंगूर की खेती पुश्तैनी पेशे के तौर पर करता है।|Hindi_F|other|6.826292
processed_hi_f_agri_00488.wav|काले अंगूर में मौजूद मिनरल्स शरीर की प्रतिरोधक क्षमता को मजबूत बनाते हैं।|Hindi_F|other|6.700000
processed_hi_f_politics_01545.wav|पर सीधे सीधे हाई कोर्ट किसी मुल्ज़िम की गिरफ्तारी का आदेश कैसे दे सकती है।|Hindi_F|other|5.461333
processed_hi_f_politics_01043.wav|तुम्हें याद होगा कि तुम्हारे पिता ने मुझे दस हजार अशर्फियों में खरीदा था।|Hindi_F|other|5.877333
processed_hi_f_finance_00833.wav|नोट पर रिजर्व बैंक ऑफ इंडिया की जगह चिल्ड्रेन बैंक ऑफ इंडिया लिखा हुआ है।|Hindi_F|other|5.537583
processed_hi_f_agri_00609.wav|इसके ऊपर एक वॉटर प्रूफ केसिंग होती है, जो इसे पानी में भीगने से बचाती है।|Hindi_F|other|6.663750
processed_hi_f_politics_00511.wav|डॉक्टर जॉंच के लिए तो लिख देते हैं पर जॉंच के लिए कोई वार्ड में नहीं आता।|Hindi_F|other|6.154667
processed_hi_f_politics_02070.wav|पाकिस्तान की टीम पहले ही चैंपियंस ट्राँफी के फाइनल में स्थान बना चुकी है।|Hindi_F|other|5.738667
processed_hi_f_finance_01235.wav|कोई निर्भीक निवेशक ही इतने बड़े सार्वजनिक उपक्रम में निवेश की मंशा जताएगा।|Hindi_F|other|6.675354
processed_hi_f_politics_04052.wav|ज्यादातर मामलों में उम्मीदवार नियोक्ता को इम्प्रैस करने में चूक जाते हैं।|Hindi_F|other|5.700000
processed_hi_f_agri_00757.wav|कद्दू के बीज को हमेशा से ही सेक्शुअल हेल्थ के साथ जोड़कर देखा जाता रहा है।|Hindi_F|other|6.942396
processed_hi_f_agri_01093.wav|पानी की कमी के चलते कृषि कार्यों और पशुपालन में का़फी दिक्क़तें आ रही हैं।|Hindi_F|other|6.200000
processed_hi_f_politics_01346.wav|सप्ताह के मध्यांत के बाद सूर्य का गोचर आपकी राशि से तीसरे स्थान में होगा।|Hindi_F|other|6.200000
processed_hi_f_agri_01746.wav|पंजाब के किसान अपनी मांगों को लेकर कोई भी क़ुर्बानी देने के लिए तैयार हैं।|Hindi_F|other|6.361896
processed_hi_f_agri_00904.wav|इसमें यूजर को वर्चुअल पौधा दिया जाता है जो आपके पानी पीने से बड़ा होता है।|Hindi_F|other|6.385104
processed_hi_f_weather_00521.wav|ऐसे वातावरण में एक प्रतिष्ठित वैद्य जयदेव पंत के घर एक बालक ने जन्म लिया।|Hindi_F|other|6.816000
processed_hi_f_politics_03266.wav|शम्सी आईपीएल टीम रॉयल चैलेंजर्स बेंगलुरू में विराट के सहयोगी रह चुके हैं।|Hindi_F|other|6.400000
processed_hi_f_politics_03404.wav|शत्रु के निकट आने पर उसकी पहली चिंता अपनी सूँड़ की रक्षा करने की होती है।|Hindi_F|other|6.037333
processed_hi_f_finance_01237.wav|अगर हम इस घरेलू नुस्खे को सही तरीके से करे तो तुरंत हिचकी बंद कर सकते है।|Hindi_F|other|6.547646
processed_hi_f_agri_00654.wav|वर्कआउट के बाद अंगूर का जूस पीने की सलाह भी कई हेल्थ एक्सपर्ट्स देते हैं।|Hindi_F|other|6.001979
processed_hi_f_weather_02275.wav|एहतियात के तौर पर शहर के बारह थाना क्षेत्रों में कर्फ़्यू लगा दिया गया है।|Hindi_F|other|6.800000
processed_hi_f_politics_00649.wav|बाजार में बिकने वाले स्क्रब के स्थान पर चीनी के स्क्रब का इस्तेमाल करें।|Hindi_F|other|5.200000
processed_hi_f_politics_01323.wav|शूरवीर सिंह ने समाजवादी पार्टी के प्रत्याशी के रूप में नामांकन पत्र भरा।|Hindi_F|other|6.304000
processed_hi_f_other_05196.wav|जिसमेंकांग्रेस नेताओं द्वारा दूसरे दलों की जमकर तारीफें की जा रहीं है।|Hindi_F|other|5.301333
processed_hi_f_weather_01165.wav|इन दोनों राज्यों में ही अचानक बदले मौसम के दौरान सर्वाधिक मौतें हुई हैं।|Hindi_F|other|5.450667
processed_hi_f_finance_00692.wav|कांग्र्रेस की सरकार के दौरान आयकर रिटर्न में इसका जिक्र किया जा चुका है।|Hindi_F|other|5.409875
processed_hi_f_politics_01051.wav|शिल्पी के समझाने के बाद ही पीड़ित के घरवालों ने उसे जोधपुर आश्रम भेजा था।|Hindi_F|other|6.200000
processed_hi_f_politics_01420.wav|उनके साथ् देश की प्रथम महिला सविता कोविंद और राज्यपाल रामनाईक भी रहेंगे।|Hindi_F|other|7.370667
processed_hi_f_politics_04029.wav|फिल्म में महेशबाबू आंध्र प्रदेश के मुख्यमंत्री की भूमिका में नजर आये थे।|Hindi_F|other|5.994667
processed_hi_f_finance_00148.wav|जम्मूकश्मीर बैंक की न्यू यूनिवर्सिटी कैंपस शाखा से यह ऋण मंजूर किया गया।|Hindi_F|other|5.967146
processed_hi_f_weather_00959.wav|गर्मी के कारण हालत इतनी खराब है कि लोग कार के बोनट में मछली पका रहे हैं।|Hindi_F|other|6.122667
processed_hi_f_agri_01907.wav|दुनिया भर में मशहूर कश्मीरी केसर को आजकल दुर्दिनों से गुजरना पड़ रहा है।|Hindi_F|other|6.400000
processed_hi_f_weather_00248.wav|बर्मिंघम में आए 'विराट' तूफान के आगे इंग्लिश गेंदबाजों ने घुटने टेक दिए।|Hindi_F|other|6.122667
processed_hi_f_agri_01751.wav|ऐसा इस कारण क्योंकि यहां पानी के प्रश्नों का सबसे पहले निराकरण किया गया।|Hindi_F|other|7.400000
processed_hi_f_weather_01671.wav|तेंलगाना में तो एक किंग कोबरा गर्मी से बचने को फ्रिज के भीतर भी जा बैठा।|Hindi_F|other|6.944000
processed_hi_f_agri_01018.wav|धौलपुर में खेत की जुताई करने के दौरान एक ट्रैक्टर चालक ने युवक को कुचला।|Hindi_F|other|6.663750
processed_hi_f_politics_04093.wav|धार्मिक कटृरता के नाम पर फैले वैश्विक आतंकवाद से लगभग सभी देश पीड़ित हैं।|Hindi_F|other|7.100000
processed_hi_f_agri_02346.wav|किसान आंदोलन को फीका करने के लिए सत्ता और संगठन ने पूरी ताकत झौंक दी है।|Hindi_F|other|6.791458
processed_hi_f_agri_01262.wav|इस तरह से रिलायंस मार्केट में ब्रेड से लेकर पेस्ट्री और मसाले मौजूद हैं।|Hindi_F|other|6.257396
processed_hi_f_finance_00393.wav|इसमें ब्याज, ज़ुर्माना और ज़ुर्माने की रकम पर लगने वाला ब्याज भी शामिल है।|Hindi_F|other|6.234187
processed_hi_f_finance_00760.wav|बीमा कंपनी कुछ शुल्क काटकर शेष रकम डिस्कंटीन्यूड पॉलिसी फंड में डालेंगी।|Hindi_F|other|5.700125
processed_hi_f_agri_01300.wav|किसान के अंदर प्रवेश करते ही उन्हें बाहर बैठने का हुक्म दे दिया जाता है।|Hindi_F|other|6.954000
processed_hi_f_weather_01662.wav|भाई बंधुओं के साथ सौहार्दपूर्ण वातावरण में घरेलू प्रश्नों की चर्चा होगी।|Hindi_F|other|6.133333
processed_hi_f_politics_01900.wav|शत्रु के निकट आने पर उसकी पहली चिंता अपनी सूँड़ की रक्षा करने की होती है।|Hindi_F|other|5.994667
processed_hi_f_weather_01270.wav|वर्तमान खनन क्षेत्रों में जंगल की पुनर्स्थापना के कारगर कदम उठाने चाहिए।|Hindi_F|other|5.845333
processed_hi_f_weather_00856.wav|बाद में सुखबीर बादल ने प्रैस कोन्फ्रेंस में सरकार की उपलब्धियां गिनवाईं।|Hindi_F|other|5.400000
processed_hi_f_finance_01056.wav|बैंक जुलाई के शुरू से विदेशी बैंकों को प्रस्ताव प्रपत्र का वितरण करेगा।|Hindi_F|other|6.300000
processed_hi_f_finance_00996.wav|देवास बैंक नोट प्रेस में तीन शिफ्टों में नोटों की छपाई का काम जारी हैं।|Hindi_F|other|6.269021
processed_hi_f_finance_00629.wav|भारतीय बाज़ार में बैंकों से क़र्ज़े के मामले में सरकारी बैंक सबसे आगे हैं।|Hindi_F|other|6.106479
processed_hi_f_politics_01991.wav|प्रतियोगिता के फाइनल मुकाबले में अनिल बेश्टू को मैन ऑफ दि मैच दिया गया।|Hindi_F|other|6.700000
processed_hi_f_politics_00224.wav|उन्होंने सरकार से किसानों की जल्द से जल्द पेंमट किए जाने की मांग की है।|Hindi_F|other|5.429333
processed_hi_f_health_02110.wav|संसद ने आज विधि विरुद्ध क्रियाकलाप निवारण संशोधन विधेयक पारित किर दिया|Hindi_F|other|6.837333
processed_hi_f_finance_01267.wav|बीमा कंपनियां अब ओपीडी में हुए खर्चों के लिए भी कवर उपलब्ध करा रही हैं।|Hindi_F|other|6.141312
processed_hi_f_weather_02231.wav|उन्होंने कहा कि शराबबंदी से अद्भूत वातावरण बना है और इसे सुदृढ़ करना है।|Hindi_F|other|6.517333
processed_hi_f_agri_00238.wav|विलियम ग्रांट और चार्ल्स ग्रांट नामक दो किसान बालक एक गांव में रहते थे।|Hindi_F|other|5.967146
processed_hi_f_politics_01241.wav|केजरीवाल से पहले विधायकों ने कुमार विश्वास को दिया था घूँस खाने का ऑफर।|Hindi_F|other|6.282667
processed_hi_f_finance_00766.wav|डिब्बों के अंदर बदबू आ रही थी, इसलिए पूरे स्टॉक को जब्त कर लिया गया है।|Hindi_F|other|5.874271
processed_hi_f_finance_00346.wav|मंगोल आक्रमणों के कारण सुल्तान अलाउद्दीन ने राजस्व और आर्थिक सुधार लाए।|Hindi_F|other|6.501208
processed_hi_f_finance_01869.wav|यह मुख्यालय के साथसाथ अन्य कस्बों का भ्रमण कर हर व्यापारी पर नजर रखेगी।|Hindi_F|other|6.600000
processed_hi_f_agri_00585.wav|पीएम नरेंद्र मोदी ने गोरखपुर में किसान सम्मान निधि योजना को लॉन्च किया।|Hindi_F|other|5.711729
processed_hi_f_weather_01312.wav|भूगोल, भूगर्भ शास्त्र बताता है कि इसका जन्म हिमालय के जन्म से जुड़ा है।|Hindi_F|other|6.133333
processed_hi_f_agri_00502.wav|कई प्रमुख मार्गो पर पानी भर जाने से तालाब जैसा दृश्य निर्मित हो गया है।|Hindi_F|other|6.800000
processed_hi_f_agri_01156.wav|ऑक्टोपस आमतौर पर पानी में मौजूद बिलों या चट्टान की दरारों में रहते हैं।|Hindi_F|other|6.559271
processed_hi_f_politics_00828.wav|इस अवसर पर इण्डोनेशिया के राष्ट्रपति सुशीलो युधोयुनो मुख्य अतिथि होंगे।|Hindi_F|other|6.272000
processed_hi_f_politics_01370.wav|भास्कर राव ने आंध्र के मुख्यमंत्री चंद्रबाबू नायडू को भी नहीं बख़्शा है।|Hindi_F|other|6.122667
processed_hi_f_agri_02186.wav|राजा ने तलवार, चाक़ू, भाला सभी का प्रयोग किया पर रेशम का धागा नहीं टूटा।|Hindi_F|other|7.488062
processed_hi_f_finance_00858.wav|आकाश मुद्रा के लिए सबसे पहले पद्मासन, सुखासन अथवा वज्रासन में बैठ जाएं।|Hindi_F|other|6.977229
processed_hi_f_finance_01355.wav|एक्सपर्ट्स की राय है कि निवेशकों को सेक्टोरल बेसिस पर निवेश करना चाहिए।|Hindi_F|other|6.791458
processed_hi_f_finance_01333.wav|जैसे कि आप फेसबुक, ट्विटर, डेलीमोशन जैसी वेबसाइट्स पर शेयर कर सकते हैं।|Hindi_F|other|6.930792
processed_hi_f_agri_00526.wav|उनके पास दूसरे किसान भी ड्रैगन फ्रूट की खेती की जानकारी के लिए आते हैं।|Hindi_F|other|6.000000
processed_hi_f_politics_04127.wav|स्थानीय टीवी पर प्रसारित फ़ुटेज में लोग मतदान करते हुए दिखाई दे रहे थे।|Hindi_F|other|5.845333
processed_hi_f_politics_01046.wav|पहला अध्याय पढ़कर मेरी उत्कंठा जागी और मैं सीधे अंतिम अध्याय पर चला गया।|Hindi_F|other|6.144000
processed_hi_f_politics_00932.wav|इसी इमरजेंसी बैकग्रॉउंड पर बनी फिल्म का कांग्रेस ने जबरदस्त विरोध किया।|Hindi_F|other|5.610667
processed_hi_f_health_02879.wav|आखिर, खून के रिश्तो के बाद दोस्ती के रिश्ते को ही सबसे अहम माना जाता है|Hindi_F|other|6.410667
processed_hi_f_finance_00837.wav|नोट बंदी के बाद ज्यादातर बैंक सिक्को के साथ पुराने नोटों को बदल रहा है।|Hindi_F|other|6.686979
processed_hi_f_politics_01062.wav|इस आधार पर इन स्कूल अध्यापकों की प्रिंसीपल सहित इन्क्रीमेंट रोकी जाएगी।|Hindi_F|other|5.600000


==> filelists/parallel/export_processed_limmits_hindi_m_audiopath_text_sid_emotion_duration_train_parallel_data.txt <==
processed_hi_m_education_00566.wav|उन्होंने कहा कि आज के युग में हर बच्चें को हर प्रकार से दक्ष होना जरूरी है।|Hindi_M|other|6.733417
processed_hi_m_general_00571.wav|ग्रीष्मोत्सव में लोगों के मनोरंजन के लिए कुश्तियों, खेलकूद व सांस्कृतिक संध्याओं का आयोजन किया जाता है।|Hindi_M|other|8.045333
processed_hi_m_other_00264.wav|घरौंडा कस्बे के स्टौंडी गांव की घटना, गोली मारने वाले आरोपी फरार।|Hindi_M|other|6.338667
processed_hi_m_education_00508.wav|अपने कौशल और आलिया के अभिनय के बल पर वे एक महिला जासूस के अंतर्द्वंद्वों को उभारने में बखूबी कामयाब होती हैं।|Hindi_M|other|9.647521
processed_hi_m_education_00996.wav|बाद में बधावा ने मक्खन को लाहौर बुलाया था जहां उसे हथियार चलाने का प्रशिक्षण दिया गया।|Hindi_M|other|8.312375
processed_hi_m_general_03199.wav|सुंदरबन भारत और बांग्लादेश के बीच विभाजित बड़ा मैन्ग्रोव संरक्षित क्षेत्र है।|Hindi_M|other|6.303854
processed_hi_m_education_02501.wav|इस मामले में डीएफओ डीआर कौशल ने कहा कि तेदुंए को पकड़ने के लिए पिंजरा लगाया जाएगा।|Hindi_M|other|7.511292
processed_hi_m_education_02645.wav|सुनील कुमार गुप्ता ने कहा कि परीक्षा परिणाम जानने के लिए छात्रों की  अलग से इन्क्वायरी विंडो बनाई जा रही है।|Hindi_M|other|9.000000
processed_hi_m_other_00064.wav|हमने दैनिक भास्कर पर हिंदी स्लोगन की माँग को देखते हुए दैनिक भास्कर पर हिंदी स्लोगन लिखें हैं।|Hindi_M|other|7.700000
processed_hi_m_education_00495.wav|ऐसे में, केंद्र सरकार की अग्नि परीक्षा है कि वह फुफ्कार रहे ड्रैगन की हरकतों को काबू में करे।|Hindi_M|other|7.662208
processed_hi_m_education_01537.wav|अटॉप्सी रिपोर्ट के लिए न केवल परिवार और रिश्तेदारों से बातचीत की गई बल्कि मेडिकल रिकॉर्ड को भी चेक किया गयाl|Hindi_M|other|8.625833
processed_hi_m_education_00332.wav|अन्यथा हर प्रकार के उत्पातियों के हाथों हमारी दुर्गति नहीं हो रही होती।|Hindi_M|other|6.280625
processed_hi_m_other_02020.wav|श्रावण मास के उपलक्ष्य में सरस्वती तट पर स्थित श्री पृथ्वेश्वर महादेव मंदिर में भजन संध्या का आयोजन किया गया।|Hindi_M|other|9.078625
processed_hi_m_books_03522.wav|इसके विपरीत, किसी वस्तु को उसी चाल से गतिशील रखने के लिए आवश्यक बल उसके सर्पी घर्षण की माप होती है।|Hindi_M|other|8.869646
processed_hi_m_general_01676.wav|इंदिरा गांधी खेल परिसर में अभ्यास करने वाली वानी मोहिन्द्रो शिमला से ही ताल्लुक रखती हैं।|Hindi_M|other|6.327063
processed_hi_m_general_01254.wav|गहरे से गहरे ज़ख्मों को भरने की ताकत संगीत में है।|Hindi_M|other|4.063125
processed_hi_m_politics_02290.wav|लखनऊ में आज पूर्व समाजवादी पार्टी नेता अमर सिंह ने प्रेस कॉनफरन्स की और सपा के पूर्व मंत्री आज़म खान पर कई आरोप लगाए|Hindi_M|other|10.193188
processed_hi_m_other_03513.wav|शादी के लिए सुनहरे रिबन और क्रिस्टल सजावट के साथ ग्लैमरस और हस्तनिर्मित सफेद स्क्रॉल शादी का निमंत्रण कार्ड बनवाया गया।|Hindi_M|other|9.763625
processed_hi_m_education_01302.wav|अप्रोच टू द टीचर्स कार्यक्रम में शिक्षण और वैश्विक शांति पर आचार्य हरिप्रसाद ने  अपने विचार साझा किए ।|Hindi_M|other|9.264396
processed_hi_m_general_02468.wav|यहां बताना मौजूं होगा कि भारत में क्रिकेट का खेल अपने उत्थान के लिए पटियाला राजघराने का काफी ऋणी है।|Hindi_M|other|8.451688
processed_hi_m_health_00288.wav|कुल्लू में शनिवार को ब्यास नदी में राफ्ट पलटने से एक महिला सैलानी की डूबने से मौत हो गई|Hindi_M|other|7.917625
processed_hi_m_health_01225.wav|पहले तो आप अपनी जिंदगी की दोहरी जिम्मेंदारियों के लिए मानसिक रुप से तैयार रहें|Hindi_M|other|6.036812
processed_hi_m_education_00872.wav|परीक्षा में नकल रोकने के लिए स्कूल किसकिस तरह के हथकंडे अपनाते है, इसका ताजा उदाहरण अल्जीरिया में देखनें को मिला।|Hindi_M|other|8.451688
processed_hi_m_books_02134.wav|इससे पता चलता है कि मीरा ने जातिवादी समाज की रूढ़ियों का उल्लंघन किया।|Hindi_M|other|6.500000
processed_hi_m_health_02419.wav|श्री नेगी ने बताया कि उपरोक्त तीन लड़कों ने बताया है कि रजत की पौंग डैम में डूबने से मौत हुई थी|Hindi_M|other|8.718729
processed_hi_m_education_00420.wav|इंस्पायरिंग करियर के नीरज शर्मा ने बताया कि किस प्रकार हम विज्ञान विषय में अपने भविष्य को उज्ज्वल बना सकते हैं |Hindi_M|other|8.544562
processed_hi_m_education_00681.wav|इस प्रकार के कयास लगाए जा रहे हैं कि बो को उनकी पत्नी की तरह ही सस्पेंडेड डेथ सेंटेस सुनाया जा सकता है।|Hindi_M|other|9.496583
processed_hi_m_general_00501.wav|कार्लो कहते हैं कि स्पैनिश साहित्य पर सर्वेंट्स का काफी प्रभाव है।|Hindi_M|other|4.800000
processed_hi_m_health_00465.wav|अपने ड्रीम प्रॉजेक्ट स्वच्छता अभियान का जिक्र करते हुए मोदी ने कहा, शौचालय नहीं होने से शर्मिंदगी महसूस होती है|Hindi_M|other|8.730333
processed_hi_m_general_02779.wav|उसी समय आकाश से एक पतंग कटकर उसी छत की ओर आई और रामेश्वरी के उपर से होती हुई छज्जे की ओर गई।|Hindi_M|other|7.673813
processed_hi_m_general_01140.wav|दसवीं शताब्दी में मत्स्येंद्रनाथ ने नाथ संप्रदाय की स्थापना की, इस संप्रदाय का व्यापक प्रचार प्रसार बाबा गोरखनाथ के समय में हुआ।|Hindi_M|other|9.800000
processed_hi_m_health_01567.wav|चुविंगम चबाना मुंह और जबड़े के लिए एक असरदार और कारगर व्यायाम का काम करेगा|Hindi_M|other|6.419937
processed_hi_m_health_01301.wav|महेश ने बताया कि शम्साबाद से गचिबोवली की ओर जा रहे भरत की मौके पर ही मौत हो गई|Hindi_M|other|7.929250
processed_hi_m_education_00574.wav|मोदी सरकार की मंशा है कि देश के नए आईएएस अधिकारी ट्रेनिंग में किताबी ज्ञान से अधिक व्यावहारिक दुनिया को समझें।|Hindi_M|other|9.775229
processed_hi_m_education_00372.wav|इस प्रकार सम्मिलित रूप से उक्त ज्योतिर्लिंग का  मल्लिकार्जुन नाम  जगत में प्रसिद्ध हुआ।|Hindi_M|other|6.900000
processed_hi_m_education_01881.wav|वे धार्मिक पाखण्ड और ब्राह्मणवादी मिथकीय ज्ञान के खिलाफ कई मोर्चों पर सक्रिय रहते हैं।|Hindi_M|other|7.383563
processed_hi_m_books_04254.wav|हेली और बूझो यह जानकर फूले नहीं समा रहे थे कि आगरा का ताजमहल संसार के सात आश्चर्यों में से एक है।|Hindi_M|other|8.300771
processed_hi_m_education_00734.wav|भुक्कल ने कहा कि डीएवी शिक्षण संस्थान स्वामी दयानंद व स्वामी विवेकानंद के आदर्शो पर आधारित है।|Hindi_M|other|8.207875
processed_hi_m_general_02923.wav|लॉन्ड्री प्रोजेक्ट टीम घर आकर मैले कपड़े ले जाती है और फिर उन्हें धुलकर घर पहुंचाती है।|Hindi_M|other|7.244250
processed_hi_m_health_01303.wav|लेकिन अफसोस है कि पीडीए यानी पब्लिक डिस्प्ले ऑफ अफेक्शन अभी तक हमारी रोजमर्रा की जिंदगी का हिस्सा नहीं बन पाया|Hindi_M|other|9.879708
processed_hi_m_general_01008.wav|भारत आए इब्न बतूता ने भी खजरा के आसपास ताल सरोवर होने और कुछ मंदिरों का जिक्र किया है।|Hindi_M|other|7.662208
processed_hi_m_general_02477.wav|लुई पास्चर ने पेरिस में आरंभिक शिक्षा पूरी करने के पश्चात पढ़ाना आरंभ किया।|Hindi_M|other|6.849521
processed_hi_m_general_02331.wav|आमतौर पर सीईटी रिजल्ट्स को कर्नाटक के उच्च शिक्षा मंत्री जारी करते हैं।|Hindi_M|other|6.454771
processed_hi_m_education_02649.wav|वह कभी भी औरों की तरह परीक्षा के हौवे, अधिक नंबरों और डिग्री की उत्कंठा को अपने जीवन में प्राथमिकता नहीं दे पाई|Hindi_M|other|9.937771
processed_hi_m_education_00917.wav|उन्होंने बताया कि मार्च पास्ट के अलावा विभिन्न शिक्षण संस्थानों द्वारा आकर्षक सांस्कृतिक कार्यक्रम भी  पेश किया जाएगा।|Hindi_M|other|9.380479
processed_hi_m_other_02525.wav|आईएनडी चैनल के इस नौजवान डायरेक्टर ने कम समय में अपने चैनल को नई ऊंचाईयों तक पहुंचा दिया।|Hindi_M|other|7.383563
processed_hi_m_general_02020.wav|पुलिस ने शिकायत पाकर पप्पू जाटव के मुर्गे को थाने बुलवा लिया।|Hindi_M|other|4.700000
processed_hi_m_books_00675.wav|जलवाष्प, ज्वलनशील पदार्थ को घेर लेता है जिससे वायु की आपूर्ति बंद हो जाती है और आग बुझ जाती है।|Hindi_M|other|8.207875
processed_hi_m_education_02644.wav|इसी प्रकार वरिष्ठ नेता ने कहा कि किसी प्रकार फिलिस्तीन मुद्दे को निश्चेतना का विषय न बनने दिया जाये।|Hindi_M|other|8.579396
processed_hi_m_health_00277.wav|प्रतिबन्धित दवाइयों और इंजेक्शंस को ड्रग इंस्पेक्टर ने कब्जे में ले लिया है|Hindi_M|other|5.909104
processed_hi_m_other_02012.wav|इस संदेश प्रतिक्रिया प्रणाली  से एनआईए को लश्कर के पाकिस्तानी आतंकवादी  के खिलाफ अहम सुबूत मिला।|Hindi_M|other|7.755083
processed_hi_m_other_03799.wav|हाल ही में स्वामीजी इंदौर के एक शॉपिंग मॉल में फॉर्मल ट्राउजर और शर्ट पहनकर गले में स्लिंग बैग लटकाकर घूमते हुए दिखे।|Hindi_M|other|9.252771
processed_hi_m_education_00969.wav|वे मेडिकल केयर और कम्फर्ट के लिए अच्छा पैसा खर्च करने को तैयार हैं।|Hindi_M|other|6.071646
processed_hi_m_general_00314.wav|क्योंकि आज के वैश्विक समाज में धनलिप्सा की कोई सीमा निर्धारित नहीं है और धनलिप्सा हिंसा को जन्म देती है।|Hindi_M|other|7.534500
processed_hi_m_general_01843.wav|आगरा की बनवासी बालिकाओं ने महिषासुर मर्दिनी नृत्य के साथ बुराई पर अच्छाई की जीत का अभिनय किया।।|Hindi_M|other|7.023667
processed_hi_m_education_02708.wav|इसी वजह से उन्हें ज्ञान की गुत्थियों को सुलझाने वाला और विज्ञान का ध्वज फहराने वाला कहा गया है।|Hindi_M|other|8.602625
processed_hi_m_finance_01505.wav|हमें स्टार्टअप और ऐंजल निवेशकों को कर छूट देने के लिए मापदंड बनाने की आवश्कता है।|Hindi_M|other|7.360354
processed_hi_m_health_00131.wav|अमिताभ बच्चन के साथ फिल्म निशब्द से रातोंरात सुर्खियों में आयीं जिया निजी जिंदगी में काफी बिंदास रहती थीं|Hindi_M|other|8.846438
processed_hi_m_health_00595.wav|कराची से कश्मीर तक इन मक्खियों ने जिंदगी को जहन्नुम बना दिया है|Hindi_M|other|5.500000
processed_hi_m_general_02760.wav|भारत की स्वतंत्रता प्राप्ति के प्रभाव से हिंदीकाव्य में भी स्वच्छंद अतुकांत छंदों का प्रचलन हुआ।|Hindi_M|other|7.371958
processed_hi_m_weather_02368.wav|यह विश्वास विचारकों को होने लगा था। |Hindi_M|other|3.800000
processed_hi_m_general_02074.wav|वहीं इंग्लैंड और भारतीय खिलाड़ी भी खेल रोककर इस कपल के खास लम्हे के गवाह बने।|Hindi_M|other|6.338667
processed_hi_m_education_00239.wav|किस तरह बिहार में सिपाही परीक्षा अच्छे से देने के बाद भी उसमें चुने जाने की उनकी उम्मीदें चूरचूर हो गईं ।|Hindi_M|other|9.101854
processed_hi_m_general_00653.wav|दुष्यंत फौगाट ने भी कुश्ती में अपनी बहनों की तरह नेशनल स्तर पर पहला गोल्ड मेडल जीता है।|Hindi_M|other|6.431563
processed_hi_m_health_01494.wav|वो मानते हैं कि ऐसे मामलों में सख़्ती बरतने और ऐसे शख़्स का सही इलाज दोनों साथसाथ करने से ही फ़ायदा हो सकता है|Hindi_M|other|9.300000
processed_hi_m_other_02076.wav|बेंग्लुरु में राजकीय सम्मान के साथ केंद्रीय मंत्री अनंत कुमार का अंतिम संस्कार किया गया।|Hindi_M|other|6.837896
processed_hi_m_education_01801.wav|सीरियल दोनों प्रकार की शादियों के प्लस और माइनस दोनों पहलूंओं को दर्शाएगा।|Hindi_M|other|6.721813
processed_hi_m_education_00033.wav|इस प्रकार की प्लास्टिक फिल्म एक प्लास्टिक ओपल फिल्म है जो प्लास्टिक के छर्रों से बनी है।|Hindi_M|other|6.570875
processed_hi_m_books_02780.wav|बड़े स्तर पर एल्कोहल, शराब एवं एसिटिक एसिड के उत्पादन में सूक्ष्मजीवों का उपयोग किया जाता है।|Hindi_M|other|8.068563
processed_hi_m_education_01156.wav|उधर,महेंद्रू में रहने वाली ईशा का बेटा इस बार प्लस टू की परीक्षा में बैठा है।|Hindi_M|other|6.582479
processed_hi_m_general_01223.wav|धराली से मुखबा जाने का पैदल रास्ता पुल पार करके एक पगडंडी ऊपर मुखबा चली जाती है और एक दाहिने मार्कंडेय मंदिर जाती है।|Hindi_M|other|9.752000
processed_hi_m_education_01799.wav|रजिस्ट्रार अजय वर्मा के मुताबिक परीक्षा विभाग से जानकारी मिलने के बाद तथ्यों की छानबीन के लिए जांच कमेटी बनाई है।|Hindi_M|other|9.148292
processed_hi_m_general_00960.wav|संस्कृत और लैटिन के बाद हिंदी ही एक मात्र भाषा है जिसका वैज्ञानिक आधार और तार्किक शब्दोत्पत्ति प्रणाली है।|Hindi_M|other|8.579396
processed_hi_m_other_02175.wav|रंगा संघर्षशील व्यक्त्तिव हैं और उन्होंने संघर्ष के बल पर ही मुकाम हासिल किया है।|Hindi_M|other|6.600000
processed_hi_m_health_02759.wav|जहां तक पाशा का सवाल है, या तो उनका दिमाग फिर गया है या वे अपनी खाल बचाने के लिए डींग मार रहे हैं|Hindi_M|other|8.718729
processed_hi_m_health_02867.wav|रोमानियन ब्यूटी लूलिया वेन्टोर दोबारा उनकी जिंदगी में आ गई हैं और इस वक्त वो उनके फॉर्महाउस में ठहरी हुई है|Hindi_M|other|9.252771
processed_hi_m_education_00840.wav|नाइट्रोजन अम्ल और लवण के विषय में उनके अनुसंधान की प्रशंसा हुई।|Hindi_M|other|5.758167
processed_hi_m_health_00231.wav|बोस के नारे तुम मुझे खून दो मैं तुम्हे आजादी दूंगा ने लोगों में एक नया जज्बा और जोश भर दिया था|Hindi_M|other|8.500000
processed_hi_m_other_02221.wav|डीएम ने बताया कि सैंपल में दो घोड़ों में ग्लेंडर्स के लक्षण मिले हैं।|Hindi_M|other|5.642083
processed_hi_m_education_00274.wav|इसी प्रकार उन्होंने तुर्की के कुर्दों को नसीहत की है कि अपने लक्ष्यों तक पहुंचने के लिए वे शांतिपूर्ण मार्गों का प्रयोग करें ।|Hindi_M|other|9.612687
processed_hi_m_education_01967.wav|जेआर कटवाल ने बताया कि मेले के दौरान सभी प्रकार के प्लास्टिक लिफाफों, थर्मोकोल से बनी सामाग्री  पर पूर्ण प्रतिबंध रहेगा।|Hindi_M|other|9.659125
processed_hi_m_general_02166.wav|एक कथित चोर की पिटाई होती है और इनकी तख्तियाँ गले में लटक जाती है, भारत लिंचिस्तान हो जाता है।|Hindi_M|other|7.639000
processed_hi_m_education_00806.wav|लेकिन इस प्रकार की बातों से पति को कब सरोकार था? |Hindi_M|other|4.608792
processed_hi_m_health_01973.wav|अगर हमने साम्राज्यवाद से समझौता किया तो कई दशकों तक हमें दर्द झेलना पड़ेगा|Hindi_M|other|6.733417
processed_hi_m_health_02380.wav|ब्लैक हेड मिटाने के लिए त्वचा रूखी भी नहीं रहनी चाहिए और अधिक मात्रा में कॉस्मेटिक का यूज़ भी नहीं होना चाहिये|Hindi_M|other|9.008979
processed_hi_m_education_02279.wav|सुप्रीमकोर्ट में न्यायमूर्ति अल्तमस कबीर और न्यायमूर्ति ज्ञान सुधा मिश्रा की पीठ ने कहा, हम प्रक्रिया पर रोक लगा रहे हैं।|Hindi_M|other|10.000000
processed_hi_m_health_02649.wav|असल जिंदगी में मैं मस्तमौला हूं, बेपरवाह होकर जीती हूं |Hindi_M|other|5.096417
processed_hi_m_health_02075.wav|इसी दौरान उन्हें एक ध्रुवीय भालू दिखा, जो अपनी जिंदगी की आखिरी घड़ियां गिन रहा था|Hindi_M|other|6.698583
processed_hi_m_education_00760.wav|मैं आकर तुम पर झपटूंगा और इस प्रकार हमला करूंगा कि मानो तुम्हारी आंख निकाल लेना चाहता हूं।|Hindi_M|other|7.906021
processed_hi_m_education_01427.wav|छलनी की ढ़लान को नटबोल्टों की मदद से ठीक प्रकार व्यवस्थित करें।|Hindi_M|other|5.630458
processed_hi_m_health_00626.wav|फिलहाल उन्हें काम ढूंढ़ने की भी जल्दी नहीं है क्योंकि वो अभी अपनी शादीशुदा जिंदगी एन्जॉय करना चाहती हैं|Hindi_M|other|8.200000
processed_hi_m_education_02520.wav|विद्वानों ने विभिन्न स्थलों से प्राप्त इस प्रकार की अन्य कलाकृति को मोटे तौर पर मौर्यशुंग काल में रखा है।|Hindi_M|other|9.400000
processed_hi_m_general_02706.wav|इसे बायो प्लाज्मा कहते हैं, लेकिन यह वास्तव में प्राण ऊर्जा है।|Hindi_M|other|5.300000
processed_hi_m_politics_01826.wav|इस अवसर पर विधायक जसजीत सिंह बन्नीं ने कहा कि शिरोमणि गुरुद्वारा प्रबंधक कमेटी के चुनावों में कांग्रेस का सफाया हो जाएगा|Hindi_M|other|9.252771
processed_hi_m_education_02333.wav|स्कंद पुराण के अनुसार इस कालखंड में साधना करना अनेक प्रकार के भयो से मुक्त कराता है।|Hindi_M|other|7.639000
processed_hi_m_general_03070.wav|वो शब्दों का उपभोग और वाक्चातुर्य कला का दुरुपयोग करता है।|Hindi_M|other|5.600000
processed_hi_m_general_02616.wav|चोरी का झूठा इल्ज़ाम लगा पुलिस के हवाले किया जाता है।|Hindi_M|other|4.585562
processed_hi_m_health_02325.wav|लेकिन जो बात सांख्यिकी में नहीं दिख रही, वह बात दोनों पार्टियों के नेताओं के दिमाग में चल रही थी|Hindi_M|other|8.173042
processed_hi_m_other_02214.wav|कटनी के भाजपा नेता पद्मेश गौतम के अनुसार प्रोफेसर छात्रों को पढ़ाने की बजाय कांग्रेस के प्रचार में लगे हुए हैं।|Hindi_M|other|7.917625
processed_hi_m_books_02123.wav|क्लोरोफ्लोरो कार्बन के द्वारा वायुमंडल की ओज़ोन परत क्षतिग्रस्त हो जाती है।|Hindi_M|other|6.559271
processed_hi_m_general_00125.wav|ज्योतिर्लिंगों में अंतिम है घृष्णेश्वर ज्योतिर्लिंग, मान्यता है कि इसके दर्शन से सुखों में वृद्धि होती है।|Hindi_M|other|7.882792
processed_hi_m_education_00280.wav|जैकी श्रॉफ के सुपुत्र टाइगर श्रॉफ ने कड़ी मेहनत और प्रशिक्षण के बाद फिल्मों में अपने सफर की शुरुआत की है ।|Hindi_M|other|9.357271
processed_hi_m_finance_01543.wav|कर अधिवक्ता, कर पेशेवर जैसे कर के जानकारों के प्रमुख संघों के अधिकतम चार सदस्य होंगे।|Hindi_M|other|8.300771
processed_hi_m_books_02521.wav|पिछले प्रकरण में हमने धातुओं की अम्लों के साथ अभिक्रिया देखी।|Hindi_M|other|4.900000
processed_hi_m_general_03109.wav|गुप्तों की वंशावली के निर्माण में तो इन अभिलेखों का बहुत बड़ा हाथ है।|Hindi_M|other|5.096417
processed_hi_m_books_04367.wav|अपने परिवार की परंपरा के अनुसार इब्न बतूता ने कम उम्र में ही साहित्यिक तथा शास्त्ररूढ़ शिक्षा हासिल की।|Hindi_M|other|9.287604
processed_hi_m_education_00152.wav|मदरसों और मुस्लिम शिक्षण संस्थानों के पाठ्यक्रमों में यहूदियों के लिये घृणा से भरी तालीम और भी शिद्दत से ठूंसी जाने लगी।|Hindi_M|other|9.700000
processed_hi_m_education_02144.wav|कुल मिलाकर नैतिकता का लबादा ओढ़कर अपनी मार्केटिंग के लिए प्रभाष जोशी परंपरा का यह ढोंग अपने गले नही उतरने वाला है।|Hindi_M|other|10.100312
processed_hi_m_education_00867.wav|इस प्रकार समस्त बहिर्मुख लोग इसी तरह के अनेक कुतर्क करके आत्मा के अस्तित्व को ही मिटा देना चाहते हैं।|Hindi_M|other|8.451688
processed_hi_m_general_02900.wav|ऐसी श्रृंखलाओं को प्रस्तुत करने का हमारा उद्येश्य आपको संगीत का विद्वान बनाना कदापि नहीं है।|Hindi_M|other|6.733417
processed_hi_m_general_00257.wav|भारत में तो परिवार विशेष के सदस्यों को ही यह विशेष इज्जत बख्शी जाती है।|Hindi_M|other|5.386667
processed_hi_m_health_00098.wav|फ्यूचर समाचार का अक्टूबर का विशेषांक पूर्ण रूप से दीपावली व धन की देवी लक्ष्मी को समर्पित विशेषांक है |Hindi_M|other|9.960979
processed_hi_m_education_00294.wav| उन्होंने इन सभी स्टंट आर्टिस्ट को मेडिकल इंश्योरेंस और लाइफ इंश्योरेंस दिलाने की पहल की थी ।|Hindi_M|other|8.277542
processed_hi_m_education_00408.wav|उपरोक्त चारों प्रकार में आदमी अपने उद्गारों को सब से ज्यादा वाणी से निष्पादित करता है।|Hindi_M|other|7.128146
processed_hi_m_education_02427.wav|सोलनखुंब अनुसंधान निदेशालय डीएमआर में सोमवार को राष्ट्रीय मशरूम मेला सजेगा।|Hindi_M|other|7.627375
processed_hi_m_general_01870.wav|वे कोई दक्षिणपंथी लेखक अथवा संघी विचारधारा के विचारक नहीं थे, बल्कि अमेरिका व यूरोप के सर्वमान्य दार्शनिक थे।|Hindi_M|other|9.624292
processed_hi_m_health_02194.wav|डेमोक्रेट सांसद नैंसी पेलोसी ने ट्रंप पर अमेरिकी सैनिक और नागरिकों की जिंदगी खतरे में डालने का आरोप लगाया|Hindi_M|other|9.241167
processed_hi_m_health_02775.wav|दो और तीन दिसंबर की रात अस्पताल में इलाज करा रहे डीएससी के तीन जवानों की भी मौत हो गई|Hindi_M|other|7.900000
processed_hi_m_health_01287.wav|इससे तमसी और तस्फी की घटनास्थल पर ही मौत हो गई|Hindi_M|other|5.600000
processed_hi_m_education_00732.wav|परीक्षा में दूसरा और तीसरा रैंक वासु जैन और अनन्य अग्रवाल ने हासिल किया।|Hindi_M|other|6.152917
processed_hi_m_health_01654.wav|इसमें असली जिंदगी के कपल्स को टीवी स्क्रीन पर रील लाइफ कपल्सं के तौर पर पेश किया जा रहा है|Hindi_M|other|7.673813
processed_hi_m_education_02505.wav|दादी के नुस्खों का अर्थ है कि अपने घर की पिछली पीढ़ी की स्त्रियों से जो पारंपरिक ज्ञान हमें मिला।|Hindi_M|other|7.348750
processed_hi_m_general_02311.wav|जब जब पृथ्वी पर अत्याचार, अनाचार, दुराचार बढ़ते हैं तब तब भगवान विभिन्न रूपों में अवतार लेकर दुष्टों का नाश करते हैं।|Hindi_M|other|9.775229
processed_hi_m_books_02402.wav|विविध विषयों पर लिखे गए नाटकों तथा नाट्‌य प्रकारों में हुए आविष्कारों के कारण मराठी रंगमंच समृद्ध हुआ।|Hindi_M|other|8.730333
processed_hi_m_books_02312.wav|ऐसा भी ज्ञात है कि गर्भावस्था के दौरान ड्रगों एवं ऐल्कोहल का उपयोग गर्भ पर प्रतिकूल प्रभाव डालता है।|Hindi_M|other|8.219500
processed_hi_m_weather_02359.wav|उन प्रश्नों के इतिहास में दिए गए उत्तरों को विश्वसनीय प्रमाणों का आधार प्राप्त रहता है ।|Hindi_M|other|6.721813
processed_hi_m_other_02107.wav|तब संजय का एडमिशन मुंबई के एल्फिंस्टन कॉलेज में करवाया गया।|Hindi_M|other|5.119625
processed_hi_m_books_02950.wav|प्राचीन स्थानों पर हुए उत्खनन में मिट्टी से बनाए गए खिलौने पाए गए हैं।|Hindi_M|other|5.920708
processed_hi_m_other_02433.wav|इससे पहले इसी महीने जैश अलअद्ल को निक शहर में अर्धसैनिक बलों के अड्डे पर हमले के लिए भी ज़िम्मेदार बताया गया था।|Hindi_M|other|9.800000
processed_hi_m_education_00320.wav|उन्होंने कहा कि इस प्रकार गरीब लोगों का उत्पीड़न करना अत्यंत दुर्भाग्यपूर्ण है।|Hindi_M|other|6.164521
processed_hi_m_general_02721.wav|हर ऑपरेटिंग सिस्टम, सभी इंटरनेट सेवा प्रदाता और क्लाउड स्टोरेज सेवाएं इन्क्रिप्शन का प्रयोग करती हैं।|Hindi_M|other|8.000000
processed_hi_m_general_00831.wav|एशियाई खेलों की पूर्व स्वर्ण पदक विजेता टेनिस खिलाड़ी मनीषा मल्होत्रा इसकी समन्वयक हैं।|Hindi_M|other|6.837896
processed_hi_m_other_02231.wav|कैबिनेट मंत्री यादव ने कृष्णांजलि नाट्यशाला में आयोजित उद्घाटन समारोह में भाग लिया।|Hindi_M|other|7.244250
processed_hi_m_health_02696.wav|राजस्थान के बूंदी जिले के ग्राम काछोला के तालाब में डूबने से दो किशोरों की मौत हो गई|Hindi_M|other|6.977229
processed_hi_m_education_00981.wav|हवाई अड्डों पर दूसरे देशों से आने वाले प्रत्येक नागरिक का मेडिकल चेकअप किया जा रहा है।|Hindi_M|other|7.639000
processed_hi_m_education_00909.wav|इस प्रकार राजभाषा के रूप में हिन्दी की प्रतिष्ठा का स्वप्न अधूरा रहा।|Hindi_M|other|5.793000
processed_hi_m_education_00620.wav|बाबा रामदेव शीघ्र ही सरकारी स्कूलों के पीटी अध्यापकों को योगा का कैप्सूल प्रशिक्षण देंगे।|Hindi_M|other|8.591000
processed_hi_m_health_02616.wav|इंग्लैंड के खिलाफ खेले गए पहले ग्रुप मैच में हासेन को चोट लगी थी|Hindi_M|other|5.642083
processed_hi_m_general_01679.wav|अब इन्होंने नए मीडिया यानी इंटरनेट को भी अपने विषैले प्रचार का ज़रिया बना लिया है।|Hindi_M|other|6.600000
processed_hi_m_other_02375.wav|चार माल्दोवन महिलाएं यहाँ जाने में सफल रहीं लेकिन एक दुर्घटना में चारों मारी गई।|Hindi_M|other|6.675354
processed_hi_m_health_01002.wav|क्या आप भी अपनी त्वचा पर होने वाले कीलमुंहासों के बाद होने वाले गढ्ढों से परेशान हैं|Hindi_M|other|7.255854
processed_hi_m_health_02446.wav|इन दर्द में डूबी हुई तस्वीरों को क़ैद करने की हिम्मत मुझ मे न थी|Hindi_M|other|5.642083
processed_hi_m_health_00920.wav|अब वो अपनी इस बीमारी से घबराता नहीं है और न ही उसका कॉन्फिडेंस कम हुआ है|Hindi_M|other|6.826292
processed_hi_m_education_02145.wav|इस जमीन पर फ्लैटेड फैक्टरी कॉम्प्लेक्स बनाकर स्वच्छ, हरित, हल्के और ज्ञान एवं सेवा आधारित उद्योग बसाए जाएंगे।|Hindi_M|other|8.498125
processed_hi_m_education_00520.wav|"पश्तून के इलाके में जिस प्रकार से पाक फ़ौज के द्वारा लोगों पर हमला किया जा रहा है, उसके बारे में पाकिस्तान बात करे।|Hindi_M|other|9.949375
processed_hi_m_general_01127.wav|ऊपर वाले से दुआ करूँगा कि मेरे ऊपर से प्रतिबंध हट जाए और मैं क्रिकेट खेल सकूँ।|Hindi_M|other|6.500000
processed_hi_m_education_00160.wav|एक न एक दिन सद्गुणों का उत्थान अवश्य ही तेज़ी से होगा और अमानवीय मूल्यों का ध्वंश हो जाएगा ।|Hindi_M|other|8.846438
processed_hi_m_health_00463.wav|" धन कमाने के लिए मैं आपकी जेब नहीं काटूंगा, देश नहीं बेचूंगा और आपका गला नहीं काटूंगा|Hindi_M|other|7.650604
processed_hi_m_general_03203.wav|वह जैज़ के विस्फोटक प्रभाव एवं हिप्स्टर नर्तकों की भाषा तथा शब्दों का अनुकरण करता है।|Hindi_M|other|7.244250
processed_hi_m_general_00904.wav|मैखॉलक इंटरनेट के बारे में जानकारी देने के लिए अक्सर मीडिया पर आती हैं।|Hindi_M|other|6.000000
processed_hi_m_other_05012.wav|मेरे लिए इन सीन्स में असल इमोशन भरना बेहद चुनौती पूर्ण हो गया था।|Hindi_M|other|5.793000
processed_hi_m_other_02383.wav|षन्मुखम को अपना अच्छा मित्र बताते हुए करुणानिधि ने कहा कि स्वतंत्रता सेनानी के अचानक निधन का उन्हें दुख है।|Hindi_M|other|8.997354
processed_hi_m_education_01955.wav|बमरौली कटारा मे कौशल वाजपई की पुरानी हवेली में फिल्म भूमि के कुछ दृश्य फिल्माए जाने हैं।|Hindi_M|other|8.500000
processed_hi_m_health_00702.wav|उस अधिकारी ने अंदेशा जताया कि इस मामले में अवैध रूप से गर्भपात करने वाले किसी गिरोह का हाथ हो सकता है|Hindi_M|other|8.567792
processed_hi_m_health_02839.wav|फिल्म बाहुबली में प्रभास और राणा भले ही दुश्मन बने हों, असल जिंदगी में दोनों एक अच्छे दोस्त हैं|Hindi_M|other|8.033729
processed_hi_m_health_01236.wav|छोटे पर्दें पर तो वह एक आदर्श बहु के रूप में जानी जाती हैं लेकिन असल जिंदगी में वह काफी हॉट भी है|Hindi_M|other|8.591000
processed_hi_m_health_02746.wav|उनकी उंगली में चोट लगी थी जबकि तेज गेंदबाज जोर्फा आर्चर अभी भी चोट से जूझ रहे हैं|Hindi_M|other|7.800000
processed_hi_m_education_00302.wav|ऐसी सूरत में प्रदेश के लोगों पर विभिन्न प्रकार के टैक्सों का हल्का फुल्का बोझ पड़ सकता है|Hindi_M|other|7.650604
processed_hi_m_general_01768.wav|एज़्टेक समाज पारंपरिक रूप से वर्गों में विभाजित किया गया था।|Hindi_M|other|4.562354
processed_hi_m_politics_02168.wav|फिर अपना बचाव करते हुए कहा कि खाना वगैरह न खाने की वजह से शायद सौरभ को मूर्छा आ गयी होगी|Hindi_M|other|8.323979
processed_hi_m_weather_02361.wav|भूतकाल में मानव समाज द्‍वारा किए गए कार्य व्यापारों के आधार पर इतिहास में मानव समाज की प्रगति का अनुमान किया जाता है ।|Hindi_M|other|10.019042
processed_hi_m_general_02274.wav|भारत में इंटरनेट की आजादी सिंगापुर जैसे अत्याधुनिक मुल्क से लेकर उम्माह का दंभ भरने वाले इस्लामी मुल्कों से भी काफी बेहतर है।|Hindi_M|other|9.902938
processed_hi_m_education_02179.wav|इसी प्रकार से जेजेपी की बात की जाए तो बरवाला, उकलाना और नारनौंद की सीट पर जेजेपी की पताका लहराई है।|Hindi_M|other|8.753542
processed_hi_m_general_00985.wav|सिरहाने ग्राम्शी भी मार्क्सवादी विचार और दर्शन की प्रमुख कृति है।|Hindi_M|other|5.700000
processed_hi_m_general_00938.wav|उन्होंने कहा कि खेल जीवन का एक अभिन्न अंग है और प्रत्येक विद्यार्थी को किसी न किसी खेल से अवश्य जुडऩा चाहिए।|Hindi_M|other|8.567792
processed_hi_m_other_02548.wav|यमन के सूत्रों का कहना है कि सेना की मिसाइल यूनिट ने भी सऊदी अरब के प्राँत असीर में सऊदी सैनिकों को निशाना बनाया।|Hindi_M|other|9.392104
processed_hi_m_weather_02377.wav|कागजातों की विश्वसनीयता की जाँच करना आवश्यक है; यह विचार आग्रहपूर्वक रखा जा रहा था । |Hindi_M|other|7.337125
processed_hi_m_education_02417.wav|नर्सो की बहाली के लिए सरकार ने पहल शुरू की है, लेकिन उसमें परीक्षा लेने की व्यवस्था की गई है।|Hindi_M|other|8.045333
processed_hi_m_health_01954.wav|हादसे में युवती की मौके पर ही मौत हो गई जबकि आठ माह का एक बच्चा समेत दो लोग बुरी तरह जखमी हुए |Hindi_M|other|8.718729
processed_hi_m_health_00633.wav|गांव घांघरपुर में दो साल के अबोध बालक की संदिग्ध परिस्थितियों में मौत हो गई|Hindi_M|other|6.454771
processed_hi_m_general_03146.wav|फेसबुक विश्व की सबसे बड़ी सोशल नेटवर्किंग वेबसाइट है जिसके करोड़ों की संख्या में उपभोग्ता यूजर्स है।|Hindi_M|other|7.755083
processed_hi_m_general_02247.wav|पांच मैचों की सीरीज यहां लालभाई कॉन्ट्रैक्टर क्रिकेट स्टेडियम में खेली जाएगी।|Hindi_M|other|5.793000
processed_hi_m_health_01430.wav|सिद्धु ने कहा कि यह धन तो जनता का ही है जिसका दुरूपयोग किया गया|Hindi_M|other|6.176125
processed_hi_m_health_01582.wav|केपा को मुकाबले के दौरान चोट लगी जिसके कारण सारी ने उन्हें सब्स्टीट्यूट करने का फैसला किया|Hindi_M|other|8.045333
processed_hi_m_education_02688.wav|हजारों वर्षों से संकलित और संरक्षित यह ज्ञान युगों युगों से चला आ रहा है।|Hindi_M|other|7.400000
processed_hi_m_education_02169.wav|म्यूजिकल चेयर में परीक्षा वर्मा, अस्मिता ठाकुर और ओन्यवा मोक्टा को सम्मानित किया गया।|Hindi_M|other|7.128146
processed_hi_m_education_00357.wav|स्ट्रांग रूम के चारों तरफ थ्री लेयर सुरक्षा तैनात की गई है और उस तरफ किसी भी प्रकार की आवाजाही बंद है ।|Hindi_M|other|8.567792
processed_hi_m_education_00946.wav|उन्होंने आगे कहा, "अगर आप बांग्लादेश के सभी खिलाड़ियों से पूछेंगे, तो वे विराट के खिलाफ अपने कौशल का परीक्षण करना पसंद करेंगे।|Hindi_M|other|9.786833
processed_hi_m_health_01720.wav|त्वचा विशेषज्ञ कहते हैं कि फोन पर स्क्रॉल करने और फिर बाद में मेरे चेहरे को छूने से यह समस्या बढ़ सकती है|Hindi_M|other|9.113458
processed_hi_m_weather_02344.wav|इसका अर्थ हम यह नहीं कह सकतेकि उन लोगों को भूतकाल का बोध अथवा उनमें जिज्ञासा नहीं थी । |Hindi_M|other|8.591000
processed_hi_m_health_00023.wav|मनुष्य सोचता है कि ज्यादा धन कमा लूंगा तो मै सुखी हो जाऊंगा |Hindi_M|other|4.968687
processed_hi_m_health_01685.wav|गायिका केली को मां की अहमियत का पता तब चला, जब उन्हें कैंसर होने का खुलासा हुआ|Hindi_M|other|6.675354
processed_hi_m_books_04044.wav|उपरोक्त योजना से स्पष्ट है कि दोनों रज्जुक अलग होकर टेम्पलेट के रूप में कार्यकर नए पूरक रज्जुकों का निर्माण करते हैं।|Hindi_M|other|9.786833
processed_hi_m_education_00500.wav|नींद की वह अवस्था, जिसे मेडिकल साइंस की भाषा में हिप्नेगोगिया और भारतीय भाषा में सम्मोहन कहा जाता है।|Hindi_M|other|9.496583
processed_hi_m_general_00920.wav|एक अनुमान के अनुसार शेरॉन का निर्माण प्लूटो और किसी अन्य पिंड के मध्य टक्कर के कारण हुआ है।|Hindi_M|other|7.371958
processed_hi_m_health_00851.wav|तन्खा ने संदेह जताया कि इंदौर के एम वाय अस्पताल में उसे वह इलाज नहीं मिल रहा है जिसकी उसे आवश्यकता है|Hindi_M|other|9.090229
processed_hi_m_politics_01122.wav|स्कूल के प्रधान अध्यापक डेविड ग्लीसन ने बताया कि उनके स्कूल में कई सिख छात्र पढ़ते हैं लेकिन वे पटका नहीं पहनते|Hindi_M|other|9.960979
processed_hi_m_health_00785.wav|एसपी पूर्वी सर्वेंश मिश्रा ने बताया कि पोस्टमार्टम रिपोर्ट के मुताबिक मौत के बाद उसके शरीर को काटा गया था|Hindi_M|other|8.718729
processed_hi_m_general_01228.wav|इसके लिए शहर के प्रमुख स्थानों, मोहल्लों व कालोनियों के प्रवेश मार्गो पर हाइड्रेंट का निर्माण किया जाता है।|Hindi_M|other|7.650604
processed_hi_m_general_01114.wav|धनाढ़्य परिवारों के बच्चों की तो इस खेल में रुचि कम ही है।|Hindi_M|other|4.585562
processed_hi_m_education_01109.wav|फायरिंग रेंज में दोपहर युद्ध कौशल अभ्यास और प्रशिक्षण के दौरान मोर्टार फट गया।|Hindi_M|other|7.000000
processed_hi_m_education_02807.wav|जब वस्तु ज्ञान से अधिक भाषा ज्ञान पर बल दिया जाता है तो सारी की सारी विषयगत धारणायें प्रभावित होती हैं।|Hindi_M|other|9.392104
processed_hi_m_general_01581.wav|जितना तुम उस संगीत को सुनते हो, उतने ही तुम विश्रांत अनुभव करते हो।|Hindi_M|other|5.375042
processed_hi_m_education_00948.wav|मृतक के शव को अपने कब्जें में ले लिया और पोस्टमार्टम के लिए कल्पना चावला मेडिकल कॉलेज भेज दिया।|Hindi_M|other|7.673813
processed_hi_m_general_01590.wav|विश्व के प्रमुख संघों संयुक्त राज्य अमेरिका, आस्ट्रेलिया, स्विट्जरलैंड इत्यादि का निर्माण इसी प्रक्रिया से हुआ है।|Hindi_M|other|8.400000
processed_hi_m_books_04972.wav|वह किसी वैकल्पिक व्यवस्था अथवा भिक्षुणी समुदाय की सदस्या नहीं बनीं।|Hindi_M|other|5.400000
processed_hi_m_education_00253.wav|मेडिकल स्टोर वाले केवल डॉक्टरों की पर्ची पर ही ब्रूफेन और एस्प्रिन की दवाइयां दे पाएंगे ।|Hindi_M|other|7.383563
processed_hi_m_health_00097.wav|दो गांव के दो गुटों में आधा घंटा हुई पत्थरबाजी, यहां चोट लगना सौभाग्य माना जाता है|Hindi_M|other|7.778313
processed_hi_m_health_02954.wav|खबर में उन्होंने एल्फ्रेड नोबल का संक्षिप्त परिचय भी दिया और कहा कि ये मौत के सौदागर के रूप में मशूहर थे|Hindi_M|other|9.786833
processed_hi_m_general_02627.wav|इग्नू के अलावा भी डिस्टेंस एजुकेशन के अधिकृत केंद्रों से इसकी शिक्षा ले सकते हैं।|Hindi_M|other|6.977229
processed_hi_m_general_01724.wav|चीन में इंटरनेट के स्लैंग या भद्दी भाषा में भी नंबरों की ख़ास जगह है।|Hindi_M|other|5.642083
processed_hi_m_health_01754.wav|घायल बदमाश को इलाज के लिए जिला अस्पताल भेज दिया गया है |Hindi_M|other|5.119625
processed_hi_m_education_00890.wav|वह लौंडी इशारा पाते ही उठी और उसी जगह आले पर से एक बोतल उठा लाई जिसमें किसी प्रकार का अर्क था।|Hindi_M|other|8.858042
processed_hi_m_health_02826.wav|कभी वो कहती थी तेरी मोहब्बत की खातिर जान भी दे दुंगी आज कहती है मेरा साथ छोड़ दो मेरी जिंदगी का सवाल है|Hindi_M|other|9.217958
processed_hi_m_books_03088.wav|क्रॉस को कुछ देर तक लगातार देखिए। अपने नेत्र को क्रॉस पर स्थिर रखते हुए, शीट को धीरे-धीरे अपनी ओर लाइए।|Hindi_M|other|9.519813
processed_hi_m_education_02831.wav|अनिल धन्तौरी ने सरकार की प्रशंसा करते हुए कहा कि हुड्डा सरकार ने प्रदेश में तीन मेडिकल कॉलेज स्थापित किए हैं।|Hindi_M|other|9.380479
processed_hi_m_general_00035.wav|अरविंद केजरीवाल के द्वारा ठुल्ला शब्द इस्तेमाल करने के बाद ये शब्द ट्विटर, फेसबुक से लेकर व्हॉट्सएप पर चर्चा का विषय बन गया है ।|Hindi_M|other|9.392104
processed_hi_m_finance_01514.wav|इसके बाद अपने दोनों हाथो के अंगूठों को हथेली में दबाकर हाथ बंद कर ले।|Hindi_M|other|6.164521
processed_hi_m_education_01046.wav|ऐसे में अखिल भारतीय सेवा में पदोन्नत होने के लिए उनकी फिर से परीक्षा लेना गलत होगा।|Hindi_M|other|7.522896
processed_hi_m_education_00565.wav|राजेंद्र प्रसाद मेडिकल कालेज टांडा परिसर में लोगों के लिए आफत बने आवारा कुत्तों की नसबंदी की जा रही है ।|Hindi_M|other|9.090229
processed_hi_m_education_02823.wav|साथ ही उनकी पढ़ाई के साथ साथ उनका कौशल विकास भी करें ताकि बच्चों में अच्छें संस्कार पैदा हो सकें।|Hindi_M|other|8.196271
processed_hi_m_education_02580.wav|प्रशिक्षण में बताया गया कि निर्वाचन कर्तव्य मतपत्रों की गणना सहायक रिटर्निंग ऑफिसर द्वारा की जाएगी।|Hindi_M|other|8.683896
processed_hi_m_education_01999.wav|इस प्रकार सिद्धान्त ज्योतिषकाल में शुद्ध गणित ज्योतिष विकासोन्मुख हो गया था।|Hindi_M|other|6.988833
processed_hi_m_education_01574.wav|उन्होंने कहा कि राष्ट्रिय कार्यशाला में बाहर से आए हुए प्रतिभागियों को अनेक प्रकार की थैरेपियां सिखाई जायेगी।|Hindi_M|other|8.997354
processed_hi_m_health_00216.wav|फ्रेस्नो शहर में एक पारिवारिक समारोह के दौरान 'अज्ञात संदिग्धों' द्वारा की गई गोलीबारी में चार लोगों की मौत हो गई|Hindi_M|other|9.090229
processed_hi_m_health_00982.wav|तुम्हीं ने कहा था, आज से यह जिंदगी आपकी धरोहर हुई|Hindi_M|other|5.000000
processed_hi_m_other_04332.wav| बेशक आपके पास अच्छे अंकों के साथ डिग्री हो, पर इसे जॉब मिलने की गारंटी न समझें।|Hindi_M|other|6.800000
processed_hi_m_education_01858.wav|मध्यम वर्गीय बंगाली परिवार से ताल्लुक रखने वाली मौनी को विरासत में ही अभिनय कौशल मिला है।|Hindi_M|other|8.335583
processed_hi_m_general_01217.wav|वैज्ञानिकों का कहना है, आधुनिक समय के लोग अपने पूर्वजों से कम हिंसक नहीं हैं इसके उलट चिम्पैंजी मानवों से कम हिंसक हैं।|Hindi_M|other|8.823208
processed_hi_m_politics_01602.wav|म्यूजियम के दूसरे हिस्से की दीवार पर एक नक्शा दिखा जिसमें याग्बो राजाओं की वंशावली अंकित है|Hindi_M|other|8.323979
processed_hi_m_general_00542.wav|भारत में डेनिम से बने ट्राउजर्स डूंगा के नाविक पहना करते थे, जिन्हें डूंगरीज के नाम से जाना जाता था।|Hindi_M|other|7.200000
processed_hi_m_other_04171.wav|वास्तु विद्वानों के अनुसार कुछ ऐसे वास्तु टिप्स भी हैं, जिन्हें अपनाकर प्यार के बंधन को स्ट्रोंग किया जा सकता है।|Hindi_M|other|8.567792
processed_hi_m_education_01616.wav|कौशल रावत नाम का शख्स जेलर का राइटर यह सिर्फ जेलर का आदेश मानता है।|Hindi_M|other|6.454771
processed_hi_m_education_02421.wav|इस बात की तस्दीक निजी शिक्षण संस्थानों के प्रबंधकों से पूछताछ में भी हो चुकी है।|Hindi_M|other|7.800000
processed_hi_m_books_05174.wav|एक ही गति से समांतर चलनेवाले वाहनों के यात्रियों को पड़ोसी वाहन स्थिर प्रतीत होता है, ऐसा ही यहाँ होता है।|Hindi_M|other|9.496583
processed_hi_m_other_02230.wav|खबर है कि ईटीवी से नितिन राठी और शुभ्रोजीत कुमार गुप्ता ने इस्तीफा दे दिया है।|Hindi_M|other|6.800000
processed_hi_m_education_01061.wav|इस पर खुदादाद तथा अन्य शहजादों ने जोर दिया तो वह अपना विस्तृत वृत्तांत इस प्रकार बताने लगी।|Hindi_M|other|8.080167
processed_hi_m_general_00970.wav|मानव फिंगर प्रिंटों को श्रेणीबद्ध करने का सिस्टम इसी पैटर्न का अध्ययन करके ही विकसित किया गया था।|Hindi_M|other|7.128146
processed_hi_m_health_02448.wav|ग़ौरतलब है कि पहले भी परेश बरुआ की बीमारी की अ़फवाहें फैलती रही हैं|Hindi_M|other|6.500000
processed_hi_m_education_01758.wav|मूल्यों के गिरने और आस्थाओं के विखंडित होने से उपजी मानसिकता ने आदमी को निराशा के धुंधलकों में धकेला है।|Hindi_M|other|9.008979
processed_hi_m_weather_01442.wav|हम शिक्षकों को तैयार करने के लिए सबसे अच्छी पाठ्यपुस्तकों को चलाएंगे और सभी क्षेत्रों के सलाहकार जोड़ने की कोशिश करेंगे|Hindi_M|other|10.181583
processed_hi_m_general_01343.wav|अन्य प्रसिद्ध डॉक्टर खगेंद्र ठाकुर के अनुसार उद्भ्रांत द्वारा मिथकों का अपने साहित्य में इस्तेमाल करना श्रेष्ठ कार्य है।|Hindi_M|other|8.718729
processed_hi_m_general_00953.wav|उपन्यास के कथ्य में समाहित कई प्रसंग आदर्शोन्मुख होने के साथ मानवमूल्यों के सकारात्मक पक्ष को भी उजागर करते हैं।|Hindi_M|other|8.869646
processed_hi_m_education_00911.wav|उन्होंने बताया कि इसी प्रकार का दूसरा मामला गांव फटोह के बुजुर्ग पतिपत्नी कृष्णू तथा निक्की देवी के बीच में था ।|Hindi_M|other|9.763625
processed_hi_m_general_02390.wav|खेलों में कुश्ती की धींगामुश्ती पर लिखने के लिए खूब सारी संभावनाएं हैं।|Hindi_M|other|5.630458
processed_hi_m_general_02438.wav|समकालीन तथ्य के रूप में मीडिया द्वारा वैश्वीकरण और वैश्विक मामलों की अनदेखी राष्ट्रहित के लिए घातक है।|Hindi_M|other|8.823208
processed_hi_m_health_01900.wav|हार्दिक का जब आमरण अनशन जारी था तभी बेंगलुरू के जिंदल नेचर केयर सेंटर में उनके इलाज के लिए बुकिंग हो चुकी थी|Hindi_M|other|9.380479
processed_hi_m_finance_01504.wav|हम जम्मू एवं कश्मीर में रेल पटरी की पुख्ता सुरक्षा के लिए एक विशेष योजना पर काम कर रहे हैं।|Hindi_M|other|8.600000
processed_hi_m_education_01617.wav|इसी प्रकार से चोरों ने मटौर रोड़ पर ही एक अन्य मोबाइल की दुकान का ताला तोड़ा लेकिन सामान चोरी करने में नाकाम रहे।|Hindi_M|other|9.937771
processed_hi_m_health_00283.wav|उन्होंने बताया कि रोगियों के इलाज के लिए सभी सरकारी अस्पतालों में इंतजाम किए गए हैं|Hindi_M|other|6.861125
processed_hi_m_education_00590.wav|स्क्रॉल को मैं ज्ञान नहीं दे रहा क्योंकि वो ज्ञान लेने की स्थिति से बाहर जा चुके हैं।|Hindi_M|other|7.639000
processed_hi_m_health_00228.wav|यानी यह अमानवीय प्रथा जारी रहेगी और सेप्टिक टैंकों में सफाई कर्मियों की मौत होती रहेगी|Hindi_M|other|7.400000
processed_hi_m_finance_00036.wav|तुम्हारी ब्रह्मज्ञान की आकांक्षा की पूर्ति कौन करेगा, जो भूलकर भी कभी एक फूटी कौड़ी का दान नहीं देता?|Hindi_M|other|9.125063
processed_hi_m_education_00758.wav|एक शोध में यह  बात सामने आई है कि सेल्फी लेने में एक प्रकार की ब्लू लाइट निकलती है।|Hindi_M|other|7.778313
processed_hi_m_health_00554.wav|भैंसों को इस तरह से ठूंस ठूंसकर भरा गया था कि इनमें से दो की तो दम घुटने से मौत हो गई|Hindi_M|other|8.010521
processed_hi_m_books_03592.wav|वास्तव में सम्पूर्ण यंत्र कंपन करता है और इस पूरे यंत्र के कंपन से उत्पन्न ध्वनि को हम सुनते हैं।|Hindi_M|other|7.700000
processed_hi_m_education_00562.wav|उन्होंने कहा कि मानव शृंखला में आने और जाने के दौरान किसी प्रकार की परेशानी न हो ।|Hindi_M|other|7.766708
processed_hi_m_education_00769.wav|इस प्रकार बकाएदारों से वसूली के साथ ही आरडीए इन दिनों अपने प्रोजेक्टों को जल्द पूरा करने में लगी हुई है|Hindi_M|other|9.700000
processed_hi_m_health_01581.wav|सितंबर को मुख्त्यार के बेटे की बाइक एक्सीडेंट में मौत हो गई थी|Hindi_M|other|5.769792
processed_hi_m_health_01275.wav|वहीं एक महिला की संदिग्ध परिस्थितियों में मौत हो गई|Hindi_M|other|4.713271
processed_hi_m_general_00493.wav|पनडुब्बियों से विभिन्न घाटों पर अवैध उत्खनन का खेल शाम होते ही शुरू हो जाता है।|Hindi_M|other|6.164521
processed_hi_m_education_01763.wav|गेट में किसी प्रकार के टच डिस्प्ले और बटन की जरूरत नहीं है यानी यूजर की बात और कंटेंट को कोई देखसुन नहीं सकता।|Hindi_M|other|9.937771
processed_hi_m_general_01923.wav|स्वदेशी, असहयोग एवं सविनय अवज्ञा आन्दोलनों के दौरान शिक्षा का व्यापक प्रचार किया।|Hindi_M|other|7.128146
processed_hi_m_general_01891.wav|गीत लिखे हैं कवि अब्दुल जब्बार व हरीश माधव आचार्य ने, जिनको संगीत देंगे म्यूजिक डाइरेक्टर चंद्रप्रकाश रागवानी।|Hindi_M|other|8.567792
processed_hi_m_other_02475.wav|इस मौके पर उपायुक्त मंडी देवेश कुमार ने बतौर मुख्य अतिथि शिरकत की तथा कार्यक्रम का लुत्फ़ उठाया।|Hindi_M|other|8.579396
processed_hi_m_general_01902.wav|उस वक्त उनका होने वाला साला रजनीश राजभर पब्जी गेम खेल रहा था।|Hindi_M|other|5.793000
processed_hi_m_health_02589.wav|गाजियाबाद में शुक्रवार सुबह उजीना ड्रेन में डूबने से तीन सगी बहनों की मौत हो गई|Hindi_M|other|7.755083
processed_hi_m_education_02461.wav|इस बीच मां और बेटे में किस प्रकार की बॉन्डिंग रहती है इसको फिल्म के ट्रेलर में दर्शाया गया है।|Hindi_M|other|7.700000
processed_hi_m_general_03145.wav|उनका मार्ग ब्रह्म का सत्स्वरूप पकड़कर, धर्म की नाना भूमियों पर से होता हुआ जाता है।|Hindi_M|other|6.826292
processed_hi_m_health_01180.wav|लिफ्ट से शाफ्ट में गिरने से एक सिक्यॉरिटी गार्ड की मौत हो गई|Hindi_M|other|5.800000
processed_hi_m_education_02191.wav|अगर बड़े शहरों में काम करने वाले कुछ बड़े पत्रकारों के लिए ये मेडिकल कवर है तो स्ट्रिंगर्स के लिए क्यों नहीं है?|Hindi_M|other|9.914542
processed_hi_m_other_02566.wav|कांग्रेस प्रवक्ता विश्व प्रकाश शर्मा ने कहा कि पहले चरण के बाद आगे की रणनीति जल्द ही तय की जाएगी।|Hindi_M|other|8.463292
processed_hi_m_politics_01380.wav|मुख्यमंत्री ने जब रामचंद्रैया को विधान परिषद में शामिल किया तो काग्रेस के कई नेताओं ने इसका विरोध किया था|Hindi_M|other|9.136688
processed_hi_m_general_01203.wav|इसे एक कलाकार की अंतर्दृष्टि का स्वप्न कहा जा सकता है।|Hindi_M|other|4.840979
processed_hi_m_education_02517.wav|आरपी भारद्वाज ने कहा कि मानवीय मूल्यों से ही इंसान की इंसानियत की पहचान होती है।|Hindi_M|other|7.232646
processed_hi_m_health_01440.wav|जब डॉक्टर को पता चला कि बच्ची के साथ रेप हुआ है, उन्होंने बिना इलाज किए उसे एल्गिन अस्पताल भेज दिया|Hindi_M|other|7.700000
processed_hi_m_education_02574.wav|साथ ही आंध्रा राज्य बोर्ड के छात्रों का परीक्षा परिणाम जो कि ग्रेड सिस्टम में है।|Hindi_M|other|7.232646
processed_hi_m_education_02098.wav|इस प्रकार की सकारात्मक आवाज का बॉलीवुड अभिनेत्री स्वरा भास्कर और सुष्मिता सेन ने भी ट्वीट करके स्वागत किया।|Hindi_M|other|9.299208
processed_hi_m_education_00742.wav|कमलनाथ ने कहा कि हमारे देश को पूरी दुनिया बड़े ही ताज्जुब से देखती है कि किस प्रकार यहां विविधता में एकता है।|Hindi_M|other|10.193188
processed_hi_m_education_01212.wav|जिले के हेवतपुरा परीक्षा केन्द्र पर सर्चिंग के दौरान परीक्षा दे रहे छात्रों के पास से आधा दर्जन मोबाइल फोन जप्त किए गए।|Hindi_M|other|9.926167
processed_hi_m_education_01173.wav|इस मौके पर आपने छात्राओं को प्रेरक संबोधन देकर उन्हें आगामी वार्षिक परीक्षा में उच्चांक लाने हेतु प्रेरित किया।|Hindi_M|other|9.798438
processed_hi_m_education_00230.wav|इन सबके अलावा कुंडली विश्लेषण, भविष्यवाणी, कुंडली मिलान आदि चीजों का भी ज्ञान रखते हैं ।|Hindi_M|other|7.650604
processed_hi_m_education_02051.wav|इन दिनों बच्चों की परीक्षा हो रही है, जिसके कारण घर में एक अधोषित कर्फ्यू लगा हुआ है।|Hindi_M|other|7.650604
processed_hi_m_education_01868.wav|मित्रों, जिस प्रकार कुसंगति के प्रभाव से श्रेष्ठता या सद्गुण भी दुष्प्रभावित हो जाते हैं।|Hindi_M|other|8.184667
processed_hi_m_general_00395.wav|जिंदा ठूंठ कविता में ठूंठ के सिर पर उल्लू का बैठना उसके विनाश की ओर संकेत करता है।|Hindi_M|other|7.000000
processed_hi_m_other_05299.wav|इस क्लिप में वह घरवालों से बात करती हुई सुनी गई, 'अरहान ने मैसेज भिजवाया था कि वह रश्मि से बहुत दुखी है।|Hindi_M|other|8.045333
processed_hi_m_books_02355.wav|इस प्रक्रम में मृतजीवों में पाए जाने वाले पोषक मिट्टी में निर्युक्त होते हैं। यह पोषक पौधों द्वारा अवशोषित किए जाते हैं।|Hindi_M|other|9.380479
processed_hi_m_education_02088.wav|लिखित परीक्षा में गलत उत्तरों को चिह्नित करने के लिए नकारात्मक अंकन भी होगा।|Hindi_M|other|6.187750
processed_hi_m_general_00777.wav|इसके साथ ही लोग क्रिकेट के अलावा मैराथन, साइक्लिंग आदि अन्य खेलों में भी रुचि ले रहे हैं।|Hindi_M|other|6.327063
processed_hi_m_books_03657.wav|इसमें किसी विशिष्ट विषय से संबंधित लेख तज्ञों द्वारा लिखवाए जाते हैं और ग्रंथ का निर्माण किया जाता है।|Hindi_M|other|8.707104
processed_hi_m_health_01747.wav|पृथ्वीराज कपूर ने अपनी मौत से करीब एक महीना पहले जानकी शास्त्री को एक मार्मिक चिट्ठी लिखी थी|Hindi_M|other|7.639000
processed_hi_m_health_01788.wav|वो समझ पाया था कि कामकाज के बिना जिंदगी को जीना कभी मुम्किन नहीं होगा|Hindi_M|other|6.837896
processed_hi_m_other_00035.wav|रणबीर कपूर ने ये बातें ऋषि कपूर की आने वाली आत्मकथा 'खुल्लम खुल्ला ऋषि कपूर अन्सेंसर्ड' की भूमिका में लिखी है।|Hindi_M|other|9.136688
processed_hi_m_education_00762.wav|दोनों ही प्रकार के उच्चारणों को व्यक्त करने के लिए इन्हीं चिह्नो, और मात्राओं का प्रयोग किया जाए।|Hindi_M|other|8.323979
processed_hi_m_education_00576.wav|इसी प्रकार वृषभ और कन्या राशि पर शनि का लघु कल्याणी ढैया चल रहा है।|Hindi_M|other|6.837896
processed_hi_m_education_01994.wav|लेकिन स्विस खिलाड़ी की असल परीक्षा क्वार्टर फाइनल में होगी जहां उनका मुकाबला गत चैंपियन मर्रे के साथ होगा।|Hindi_M|other|8.323979
processed_hi_m_books_04422.wav|बैजू ने उचित उत्तर दिए और लोगों ने हर्ष से तालियाँ पीट दीं।|Hindi_M|other|5.363437
processed_hi_m_general_00753.wav|इसके बाद से न केवल अत्यधिक स्फुर्ति मिली है बल्कि उनके खेल का स्तर भी और ऊँचा हुआ है।|Hindi_M|other|6.605708
processed_hi_m_general_01034.wav|साथ ही बरसाती जीव सांप और बिच्छू का भी खतरा होता है।|Hindi_M|other|5.514375
processed_hi_m_health_01005.wav|जिसकी वजह से अजन्में बच्चे की गर्भ में ही मौत हो गई|Hindi_M|other|4.900000
processed_hi_m_education_00715.wav|इस प्रकार से गरीब लोगों की मदद भी हो जाएगी तथा निगम की जमीन पर अवैध कब्जों को बढ़ावा भी नहीं मिलेगा।|Hindi_M|other|7.800000
processed_hi_m_general_01566.wav|फ्रेंचाइजी ने इश्फाक अहमद को टीम का सहायक कोच नियुक्त किया है।|Hindi_M|other|5.131229
processed_hi_m_other_01991.wav|उन्होंने कहा कि अर्थव्यव्स्था को सही दिशा में ले जाने के लिए काम करना होगा।|Hindi_M|other|5.885875
processed_hi_m_general_01738.wav|गिद्धौर के प्रसिद्ध कलाकार रणबीर आर्ट द्वारा भव्य एवं आकर्षक मूर्ति का निर्माण किया गया।|Hindi_M|other|6.849521
processed_hi_m_general_01647.wav|ध्वनि के एकदम बंद होने के पूर्व अस्पष्ट ध्वनि के समय पारदयंत्र के पाठ्यांक को देख लिया जाता है।|Hindi_M|other|7.499667
processed_hi_m_education_01514.wav|इस बार छोटेछोटे जत्थों में यात्रियों को रवाना किया जाएगा और उनका पूरा मेडिकल चेकअप भी किया जाएगा।|Hindi_M|other|8.045333
processed_hi_m_health_01778.wav|उत्तर प्रदेश में इटावा के थाना सहसो क्षेत्र में दबंगों की धौंस के चलते नाबालिग रेप पीड़िता की जिंदगी कैद में कट रही है|Hindi_M|other|9.775229
processed_hi_m_health_01523.wav|टक्कर लगने से चन्द्रो गंभीर रूप से घायल हो गई और चोटों की वजह से उसकी मौके पर ही मौत हो गई|Hindi_M|other|8.200000
processed_hi_m_general_02983.wav|ड्रोग्बा ने भारत में यानी इंडियन सुपर लीग के किसी क्लब के संभाले जाने की उनकी ख़बर को अफ़वाह बताया।|Hindi_M|other|7.894417
processed_hi_m_education_00838.wav|एक ट्रोलर ने सुष्मिता की फोटो पर प्रतिक्रिया देते हुए कहा कि उन्हें विश लिस्ट पर ज्ञान नहीं देना चाहिए।|Hindi_M|other|8.184667
processed_hi_m_general_00894.wav|जिसमें भगवान श्रीराधाकृष्ण की निभृत निकुंज लीलाओं का गायन और साधना प्रमुख मानी गई है।|Hindi_M|other|8.045333
processed_hi_m_health_02427.wav|शनिवार को कोलार के छनाकर मालूर स्थित पद्मावती कल्याण मंडप में शादी से पहले की रस्मों के लिए कार्यक्रम रखा गया था|Hindi_M|other|9.647521
processed_hi_m_other_04808.wav|सिडनी में रहने वाले ऑस्ट्रेलियन रेप्टाइल पार्क के डैन रुम्से कहते हैं कि सांप केवल तभी काटते हैं जब उन्हें डर लगता है।|Hindi_M|other|8.846438
processed_hi_m_general_02194.wav|इन बदलावों में दुर्व्यवहार करने पर खिलाड़ियों को खेल के बीच से ही पवेलियन भेजा जा सकेगा।|Hindi_M|other|6.570875
processed_hi_m_education_02745.wav|हालांकि यूपी पुलिस इस घटना का इज्तिमा कार्यक्रम से किसी भी प्रकार के संबंध को नकार चुकी है।|Hindi_M|other|8.602625
processed_hi_m_health_02377.wav|इसके अलावा दूसरे नामों से बैंक खातों में किए जाने वाले फिक्स्ड डिपॉजिट्स भी काला धन के दायरे में आ गए|Hindi_M|other|8.544562
processed_hi_m_education_01305.wav|टी ट्वेंटी में बल्लेबाज के कौशल का आकलन स्ट्राइक रेट से भी किया जाता है।|Hindi_M|other|6.303854
processed_hi_m_general_02592.wav|विचारधारा की टकराहट में जो एक किस्म की उग्रता दिखाई देती है, दरअसल वो व्यक्तिगत खुंदक है।|Hindi_M|other|6.849521
processed_hi_m_education_00607.wav|इस प्रकार चकेबा के प्रयत्नों से सामा अपने वास्तविक रूप में लौट आई।|Hindi_M|other|6.454771
processed_hi_m_health_01282.wav|जहां एक ओर बालगोपाल का जन्मोत्सव मनाया जाएगा वहीं दूसरी ओर ये बच्चे मौत से जंग लड़ रहे हैं|Hindi_M|other|8.312375
processed_hi_m_other_02094.wav|मामले में भाजपा के वरिष्ठ नेता ओम माथुर ने गुरुवार को कहा कि भाजपा ने आज्सू के लिए नौ सीटें छोड़ रखी हैं।|Hindi_M|other|9.229563
processed_hi_m_education_02549.wav|इस प्रकार सब बातें समझाकर हनुमान जी  ने श्री राम लक्ष्मण दोनों जनों को पीठ पर चढ़ा लिया।|Hindi_M|other|7.789917
processed_hi_m_general_02362.wav|ऐसे में यात्रा को सुगम बनाने के लिये माता वैष्णो देवी श्राइन बोर्ड ने रास्ते में आध्यात्मिक संगीत के प्रसारण की शुरूआत की है।|Hindi_M|other|9.136688
processed_hi_m_general_00474.wav|सामाजिक रूप से जितना हम भारतीय बहिर्मुखी है उतना ही धर्म के विषय में अंतर्मुखी है।|Hindi_M|other|6.600000
processed_hi_m_education_02297.wav|साथ ही भीड़ द्वारा मारपीट करने के कारण मेडिकल कालेज चंबा में इनका चिकित्सीय परीक्षण भी करवाया गया।|Hindi_M|other|8.858042
processed_hi_m_general_00456.wav|राष्ट्र की सेवा में समर्पित रहने वाले महापुरूषों का जीवन समाज के लिए प्रेरणास्रोत होता है।|Hindi_M|other|6.861125
processed_hi_m_finance_01432.wav|मैं डेटाटाइम पायथन मॉड्यूल का उपयोग कर वर्तमान दिनांक से छह महीने की तारीख की गणना कैसे करूं?|Hindi_M|other|8.045333
processed_hi_m_education_00783.wav|लेकिन प्राधिकरण को नर्सिंग होम को छोड़ अन्य व्यावसायिक उपयोग के प्लॉट क्यों नहीं दिखाई दे रहे?|Hindi_M|other|7.400000
processed_hi_m_education_02693.wav|शिवाजी महाराज इस बालक की परीक्षा लेने के लिए घोड़े से उतरे और खड्ग खींच ली।|Hindi_M|other|7.499667
processed_hi_m_education_02683.wav|निम्नांकित शारीरिक दक्षता परीक्षा में अभ्यर्थियों को सफल होना अनिवार्य होगा।|Hindi_M|other|6.600000
processed_hi_m_general_01077.wav|पूर्वी ग़ोता पर इस समय बहुत से आतंकवादी गुटों का नियंत्रण है जो कुख्यात आतंकवादी गुट दाइश से कम निर्दयी नहीं हैं।|Hindi_M|other|8.730333
processed_hi_m_general_00764.wav|इंटरनेट सेंसेशन बनी ढिंचक पूजा का एक और गाना आ गया हैl|Hindi_M|other|4.840979
processed_hi_m_education_02608.wav|स्ट्रॉस ने कहा, मेडिकल रिपोर्ट से संकेत मिलता है कि फ्लिंटॉफ तीसरे टेस्ट में खेलने की स्थिति में होंगे।|Hindi_M|other|8.312375
processed_hi_m_health_00638.wav|आरोप है कि चिकित्सक की लापरवाही से जच्चा और बच्चा दोनों की ही मौंत हो गयी|Hindi_M|other|5.909104
processed_hi_m_general_00177.wav|श्रेष्ठ कलाकार गेय पदांशों के स्वर सन्निवेशों में भी अंतर करके श्रोताओं को रसमग्न करते थे।|Hindi_M|other|7.511292
processed_hi_m_education_02166.wav|कुंभ मेले के दौरान एएमयू मेडिकल कॉलेज के डॉक्टरों की इस टीम के जज्बे को साधु बाबाओं ने भी खूब सराहा।|Hindi_M|other|8.591000
processed_hi_m_health_00246.wav|इनमें से तीन लोगों की मौत पान्यू जिले में और चार की मौत फोशान के शुंदे जिले में हुई|Hindi_M|other|6.721813
processed_hi_m_general_01642.wav|भारत के प्राचीनतम निवासियों को वैदिक साहित्य में दास या दस्यु कहा गया है।|Hindi_M|other|6.164521
processed_hi_m_general_02798.wav|मैंने कपड़े आदि निकालने के लिए अटैची खोली कपड़ों के ऊपर ढँका तौलिया उठाया।|Hindi_M|other|6.292229
processed_hi_m_education_00975.wav|उन्होंने कहा कि कुछ अस्पतालों को छोड़ दिया जाए तो कई अस्पतालों में मेडिकल नॉर्म्स के अनुसार सौ फीसदी सफाई नहीं होती।|Hindi_M|other|10.030646
processed_hi_m_other_04760.wav|बियानी के भतीजे निकुंज बियानी और फ्यचूर ग्रुप के प्रेसिडेंट संदीप तरकस कोलकाता फ्रेंचाइजी चलाते हैं।|Hindi_M|other|7.789917
processed_hi_m_general_02741.wav|बच्चू भाई वसान के गुजराती कलाकारों की कला को देखकर दर्शक आश्चर्य चकित रह गए।|Hindi_M|other|7.232646
processed_hi_m_education_00446.wav|कुछ इसी बुलंद हौसले के साथ शिल्पी बेक्टा ने एचएएस परीक्षा पास की है।|Hindi_M|other|6.600000
processed_hi_m_education_01113.wav|अब मनी लॉन्ड्रिंग केस में गिरफ्तार कांग्रेस नेता डीके शिवकुमार की मेडिकल रिपोर्ट आ गई है।|Hindi_M|other|7.650604
processed_hi_m_other_04207.wav|मुसलमानों को परिपूर्णता तक पहुंचने के लिए अनाथों व दरिद्रों के साथ भलाई, निष्ठापूर्ण उपासना और सद्कर्म करने चाहिए।|Hindi_M|other|9.775229
processed_hi_m_books_03266.wav|इसी प्रकार कारों, ट्रकों तथा बुलडोज़रों के टायर भी खाँचेदार होते हैं जिससे सड़क से उनकी पकड़ अच्छी बनती है।|Hindi_M|other|9.914542
processed_hi_m_health_02849.wav|धन प्राप्ति के लिए नक्षत्र के दिन शंखपुष्पी की जड़ घर लाएं और देवी देवताओं की तरह उसकी पूजा करें|Hindi_M|other|8.707104
processed_hi_m_health_01255.wav|हम जानते हैं कि विटामिन डी हड्डिंयां के लिए बहुत जरूरी है|Hindi_M|other|4.806167
processed_hi_m_general_01605.wav|हॉकिंग्स् का जीवन और विज्ञान के विकास के लिए उनके विचार वैज्ञानिकों की जिज्ञासा बने रहेंगे।|Hindi_M|other|6.721813
processed_hi_m_health_01860.wav|आस्ट्रेलियाई टीम में चोट की समस्या को लेकर कास्प्रोविच ज्यादा चिंतित नहीं दिखे|Hindi_M|other|6.443167
processed_hi_m_general_01653.wav|राजस्थानी नृत्य ने वहां की लोक सस्कृंति से अवगत करवाया, जिसे देख दर्शक भी अपने आप को झूमने से नहीं रोक सके।|Hindi_M|other|8.614229
processed_hi_m_general_01735.wav|जानेमाने फूड क्रिटिक पुष्पेश पंत ने मो यान के मूल उपन्यास के अंग्रेज़ी अनुवाद से इसका हिंदी तर्जुमा किया है।|Hindi_M|other|8.846438
processed_hi_m_health_01798.wav|जिसमें कहा गया था कि उसे जुलाब हो रहा था इसलिए उसे अस्पताल में इलाज के लिए ले जाया गया था|Hindi_M|other|8.300000
processed_hi_m_other_00067.wav|पश्चिमी अफ्रीकी देश जाम्बिया के एक इलाके में बच्चों ने पूरी रात जुराबें पहने रखीं फिर इन जुराबों को ब्रिटेन भेज दिया गया।|Hindi_M|other|10.065479
processed_hi_m_general_01424.wav|श्रीलंका के त्रिंकोमाली शहर को पेट्रोलियम पदार्थों का एक बड़ा क्षेत्रीय केंद्र बनाने में भारत मदद करेगा।|Hindi_M|other|7.371958
processed_hi_m_books_03149.wav|ब्रैल पद्धति का उपयोग करके अनेक भारतीय भाषाओं को पढ़ा जा सकता है।|Hindi_M|other|5.800000
processed_hi_m_education_00339.wav|इसके अलावा नियमित लिखने का भी अभ्यास करें क्योंकि डिस्क्रिप्टिव भाग में आपके लिखने के कौशल को परखा जाता है।|Hindi_M|other|8.556188
processed_hi_m_other_04248.wav|सेंसेक्स के खुलने के कुछ ही सेकंड बाद अपर सर्किट छू लेने की वजह से बाजार में कारॊबार बंद करना पड़ा।|Hindi_M|other|8.100000
processed_hi_m_books_03814.wav|इसलिए असंतृप्त यौगिकों के ज्वलन के समय अज्वलित कार्बन के कण भी बनते हैं।|Hindi_M|other|7.128146
processed_hi_m_general_00138.wav|कलम की धौंस, स्कैंडल स्ट्रिंग आदि के द्वारा दूसरों पर छीटाकंशी करने वाली मीडिया अपने कुकर्मों पर चुप्पी क्यों साध लेती है?|Hindi_M|other|9.252771
processed_hi_m_other_05106.wav|अमेरिका में स्थित पर्ड्यू यूनिवर्सिटी के शोधकर्ताओं ने बताया है कि प्लास्टिक की थैलियों में भारी मात्रा में कार्बन पाया जाता है।|Hindi_M|other|9.125063
processed_hi_m_education_02432.wav|परीक्षा का केंद्र खजूरी थाना क्षेत्र स्थित विद्यापीठ इंस्टीट्यूट ऑफ सांइस एंड टेक्नालॉजी को बनाया गया था।|Hindi_M|other|8.184667
processed_hi_m_education_02129.wav|हाजियों को प्रशिक्षण देने के लिए मिश्रवाला से मौलाना नसीम मोहम्मद व कारी गय्यूर अहमद ने विशेष तौर पर भाग लिया।|Hindi_M|other|9.972604
processed_hi_m_general_00713.wav|संयुक्त राष्ट्र की जलवायु परिवर्तन पर गठित दल की रिपोर्ट में जलवायु परिवर्तन के मौजूद साक्ष्यों का ब्यौरा दिया गया है।|Hindi_M|other|8.184667
processed_hi_m_education_01567.wav|यश्पाल और ज्ञान होली के दौरान बाइक पर जा रहे थे।|Hindi_M|other|4.318542
processed_hi_m_health_01126.wav|गिल्ट्ज का कहना है कि जब उन्हें पेट में तेज दर्द होने लगा तो उन्होंने सोचा यह किडनी में पथरी का दर्द है|Hindi_M|other|8.033729
processed_hi_m_education_00186.wav|महावारी की छुट्टी अतिरिक्त छुट्टी के बजाय मेडिकल सिक लीव या फिर आकस्मिक अवकाश कैजुअल लीव से काटी जाएगी ।|Hindi_M|other|8.962521
processed_hi_m_books_04702.wav|इस कार्य के अतिरिक्त उनके व्यक्तित्व में अन्य दूसरे अनेक सद्गुणों का कोश भी पाया जाता है ।|Hindi_M|other|7.244250
processed_hi_m_health_01509.wav|अध्यापकों ने इनके हाथ पर चोट के निशान पाए जिसके बाद उन्हें इन छात्रों के ब्लु व्हेल गेम खेलने का शक हुआ|Hindi_M|other|9.566250
processed_hi_m_education_01910.wav|सूत्रों ने बताया कि छापेमारी करने वाली टीमों के पास इन एक्सचेंजों के बारे में विभिन्न प्रकार के वित्तीय आंकड़े और अन्य ब्योरे थे।|Hindi_M|other|10.053875
processed_hi_m_education_02681.wav|यदि किसी भी दिशा में उसके अधिकतम कौशल की स्थिति उत्पन्न होती है जिसके बाद अब पतन अवश्यंभावी है।|Hindi_M|other|9.914542
processed_hi_m_education_01145.wav|एक बड़े प्रोजेक्ट के लिए दोनों में से किसी एक का चयन करने के लिए मैनेजर ने एक परीक्षा ली।|Hindi_M|other|7.300000
processed_hi_m_health_00779.wav|फिर उन्हे राजधानी रायपुर में इलाज के लिए भर्ती कराया गया था जहां से उन्हे मंगलवार को डिस्चार्ज किया गया|Hindi_M|other|8.312375
processed_hi_m_health_01514.wav|पतिपत्नी के बीच हुए विवाद में पति ने धारदार हथियार से खुद का गला रेत डाला, जिससे उसकी मौत हो गई|Hindi_M|other|8.858042
processed_hi_m_general_03113.wav|पुलिस विवादास्पद वीडियो अपलोड करने के लिए सोशल नेटवर्क, वेबसाइटों ,यूट्यूब और फेसबुक पर केस दर्ज करेगी।|Hindi_M|other|9.508208
processed_hi_m_finance_01547.wav|यदि ऋण लेकर रकम का वास्तविक निवेश किया जाए और रिसाव न हो तो यह फॉर्मूला सीधेसीधे सही बैठता है।|Hindi_M|other|8.869646
processed_hi_m_health_00955.wav|सुशील की मौत के बाद शनिवार को नरेंद्र मोदी की प्रस्तावित रैली को श्रद्घांजलि सभा में बदल दिया गया है|Hindi_M|other|8.056958
processed_hi_m_education_00164.wav|एस्कॉर्ट एजेंसी ने कहा है कि मॉडल सिक्योरिटी के साथ मीटिंग की जाएगी ताकि किसी भी प्रकार की कोई प्रॉब्लम न हो सके ।|Hindi_M|other|9.229563
processed_hi_m_general_00443.wav|अन्य वार्डों की अपेक्षा इन नए वार्डों की जनसंख्या लगभग बराबर है।|Hindi_M|other|4.585562
processed_hi_m_finance_01142.wav|आप इन तस्वीरों को अपने पास ही संभाल कर रखने वाले हैं या इन्हें पब्लिक एग्ज़िबिशन के लिए लगाएंगे?|Hindi_M|other|8.173042
processed_hi_m_other_02015.wav|यह राष्ट्रीय ध्वज का अपमान करने का मामला है इसलिए पार्टी को शर्फुद्दीन पर कार्रवाई करनी चाहिए।|Hindi_M|other|7.929250
processed_hi_m_health_01049.wav|पिछले ही महीने तीस लोगों की मौत ज्य़ादा मात्रा में मादक द्रव्य लेने से हो गई|Hindi_M|other|6.686979
processed_hi_m_health_00624.wav|इस दौरान मथुरा के रहने वाले एक जवान पुष्पेंद्र सिंह को सिर मे गोली लग गई जिसके बाद उनकी मौत हो गई|Hindi_M|other|8.428479
processed_hi_m_health_00799.wav|हादसे में चालक की मौके पर ही मौत हो गई जब्कि एक युवक गंभीर रुप से घायल हो गया|Hindi_M|other|7.104938
processed_hi_m_health_01775.wav|प्रभास की जिंदगी में काजल के बाद अनुष्का शेट्टी की एंट्री हुई|Hindi_M|other|5.386667
processed_hi_m_general_02936.wav|पर्यूषण पर्व में जैन समाज प्रतिदिन धार्मिक क्रियाओं के साथसाथ व्रत इत्यादि भी सामूहिक रूप से करते हैं।|Hindi_M|other|8.173042
processed_hi_m_other_00308.wav|बता दें कि भगवान राम के जन्म को मनाने के लिए हजारों की तादात में श्रृद्धालु इक्ट्ठा हुए थे।|Hindi_M|other|7.778313
processed_hi_m_other_01971.wav|परस्पर विरोधी विचार वाले लाल्टू और सागर पिछले दिनों हुए चुनावों में आंध्र प्रदेश के एक नए दल से प्रभावित हुए थे।|Hindi_M|other|9.125063
processed_hi_m_education_01635.wav|दिवाली के मौके पर बाजारों में तमाम प्रकार की मिठाइयां मौजूद हैं, लेकिन मिलावट का राक्षस इन सभी पर कब्जा जमाए बैठा है।|Hindi_M|other|9.647521
processed_hi_m_general_02564.wav|उन प्रोजेक्टों के निर्माण, संचालन आदि में उनका बहुत समय चला जाता है।|Hindi_M|other|5.375042
processed_hi_m_other_02046.wav|भारतीय सेना की मध्य कमान ने शनिवार को लखनऊ में पैदल सेना दिवस इन्फैंट्री डे मनाया।|Hindi_M|other|7.232646
processed_hi_m_other_05264.wav|विक्टोरिया प्रशासन ने मिल्डुरा के लोगों को घर छोड़ने का अलर्ट जारी किया है।|Hindi_M|other|5.386667
processed_hi_m_health_00104.wav|बॉलिवुड अभिनेत्री सोनाली बेंद्रे को कैंसर होने की खबर से इंडस्ट्री और उनके सभी फैंस को झटका लगा है|Hindi_M|other|8.730333
processed_hi_m_books_01375.wav|वे अकसर ऐसे चिह्नों से परिपूर्ण रहते हैं जो उनके सांस्कृतिक संदर्भ का परिणाम होते हैं।|Hindi_M|other|7.255854
processed_hi_m_other_05002.wav|साथ ही बॉलीवुड की खूबसूरत अभिनेत्रियां श्रद्धा कपूर, प्रियंका चोपड़ा, सनी लियोन, सोनाक्षी सिन्हा और बहुत सी एक्ट्रेसेस हिस्सा लेंगी।|Hindi_M|other|9.508208
processed_hi_m_education_01686.wav|साम्राज्यवादी हर प्रकार की मक्कारी और खूनखराबे के ज़रिये अपने इस इरादे को कामयाब करने में लगे रहे हैं।|Hindi_M|other|9.496583
processed_hi_m_other_00291.wav|मैंने उन्हें धीरे से  आने को कहा था क्योंकि जानता था कि उनकी पागल बहू इस वक़्त कश्तियाँ बहाने में व्यस्त होगी।|Hindi_M|other|8.718729
processed_hi_m_general_00225.wav|बचपन से लेकर आखिरी समय तक किताबों के किसी न किसी स्वरूप से पढ़ेलिखे समाज का रिश्ता कायम रहता है।|Hindi_M|other|7.383563
processed_hi_m_health_00715.wav|आधी रात के बाद उनकी मौत की खबर पाते ही दोनों देशों के चैनलों ने ब्रेकिंग न्यूज के साथ रिपोर्टिंग शुरू की|Hindi_M|other|8.200000
processed_hi_m_health_02584.wav|मैं सिफलि अमल का स्पेशलिस्ट हूं जो कि आपको तुरंत सीसी अम्ल का इलाज बता सकता हूं|Hindi_M|other|8.033729
processed_hi_m_health_00487.wav|वहीं बुजुर्गों की बर्फीली ठंड की वजह से जनपद में लगभग आधा दर्जन से ज्यादा लोगों की मौत हो चुकी हैं|Hindi_M|other|8.428479
processed_hi_m_health_00020.wav|आलिया भट्ट की चोट की वजह से पहला शेड्यूल पूरा होते ही 'ब्रह्मास्त्र' की शूटिंग कैंसल की गई |Hindi_M|other|6.826292
processed_hi_m_health_02969.wav|इसमें फैजल खान रामाधीर सिंह से अपने पिता और दादा की मौत का बदला लेते हुए दिखाई देते हैं|Hindi_M|other|8.033729
processed_hi_m_education_00731.wav|समिति ने पाया कि सेना की गश्ती प्रशिक्षण के लिए थी।|Hindi_M|other|4.852604
processed_hi_m_health_00741.wav|उदाहरण के लिए मोबाइल फोन के स्क्रीन का कलर चेंज करने से हमारे दिमाग को मिक्स्ड मैसेज जा सकता है|Hindi_M|other|8.312375
processed_hi_m_general_01012.wav|विभिन्न विवरणों में अंतर्संबंध का अध्ययन करने के लिए अनेक विधियों या युक्तियों का प्रयोग किया जाता है।|Hindi_M|other|7.650604
processed_hi_m_education_00682.wav|यूथ फेस्टिवल में यंगस्टर्स को कई प्रकार के स्टडी और करियर ऑप्शंस देने का प्रयास किया जाएगा।|Hindi_M|other|8.428479
processed_hi_m_other_02212.wav|केष्टोपुर में भाजपा कार्यकर्ताओं पर हमले के आरोप में एक आदमी को  गिरफ्तार किया गया।|Hindi_M|other|5.885875
processed_hi_m_general_00317.wav|किस्सा यूं है कि इस खेल में दो पार्टियां ऐसी हैं, जिनकी नज़दीकी उतनी ही है, जितनी पृथ्वी के दो ध्रुव में है।|Hindi_M|other|8.138229
processed_hi_m_other_04677.wav|मंत्री ने स्प्ष्ट किया कि कॉलेजों में सभी व्यवस्थाएं सुचारू रखें इसकी पूरी जिम्मेदारी कॉलेज के प्राचार्य की होगी।|Hindi_M|other|8.184667
processed_hi_m_general_00917.wav|भारत में क्रिकेट एक लोकप्रिय खेल है, कुछ लोग इसे धर्म का भी दर्जा देते हैं।|Hindi_M|other|5.618854
processed_hi_m_general_00621.wav|दूसरे उपन्यास में उज्जवल उन्मोचन में प्रेम का एक अलग रूप उन्मोचित होता है।|Hindi_M|other|6.315458
processed_hi_m_general_02175.wav|क्लिंटन का संगीत संयोजन गीत के उदास मूड को आत्मसात करता हुआ बोलों के पीछे मंद मंद बहता है।|Hindi_M|other|7.778313
processed_hi_m_education_00726.wav|पीठ ने याचिका दायर करने वाले आर्थोपेडिक सर्जन डॉक्टर कौशल कांत मिश्र से भी कहा कि वह अधिकरण के पास जाएं।|Hindi_M|other|10.019042
processed_hi_m_health_00895.wav|उन सबको लगता था कि अगर वो एएमयू के बजाय कहीं और पढीं होती तो जिंदगी में ज्यादा बेहतर किया होता|Hindi_M|other|9.200000
processed_hi_m_general_00425.wav|लिंचिस्तान सरकार चाहती है कि श्रेष्ठ नस्ल वाले राष्ट्र के निर्माण में राष्ट्र की श्रेष्ठ नस्ल भी अपना योगदान दे।|Hindi_M|other|8.200000
processed_hi_m_education_01132.wav|अचानक फैसले करने से देश दुनिया को अचम्भे में डालने वालों की बुद्धि का पैमाना भी अस्थिर ही रहता है।|Hindi_M|other|8.567792
processed_hi_m_other_03940.wav|इस हादसे के बाद लोकलाज से डरकर राजा ने जोधपुर रियासत में हरे दरख्तों की कटाई पर पूर्ण पाबंदी लगा दी।|Hindi_M|other|8.974146
processed_hi_m_education_00905.wav|ऋंगी ऋषि ने सोचा कि यदि यह राजा जीवित रहेगा तो इसी प्रकार ब्राह्मणों का अपमान करता रहेगा।|Hindi_M|other|7.639000
processed_hi_m_finance_01550.wav|एसबीआई जीवन बीमा एसबीआई व बीएनपी पारिबा कार्डिफ के बीच संयुक्त उद्यम है।|Hindi_M|other|7.371958
processed_hi_m_health_00014.wav|केंद्रीय मंत्री मुख्तार अब्बास नकवी ने कांग्रेस पार्टी पर हमला करते हुए उसे भ्रष्टाचार का डूबता हुआ क्रूज बताया है|Hindi_M|other|9.000000
processed_hi_m_general_00684.wav|इसकी श्रेष्ठता पात्रों के वाक्चातुर्य और अभिनय कला पर निर्भर है।|Hindi_M|other|5.920708
processed_hi_m_books_01432.wav|अब स्ट्रॉ के दूसरे टुकड़े को अपने हाथ में पकड़िए और इसके स्वतंत्र सिरे को कागज़ की एक शीट से रगड़िए।|Hindi_M|other|8.567792
processed_hi_m_health_02167.wav|उन्होंने टवीट् किया कि वह शब्बीर की मौत की खबर सुनकर दुखी हैं और इस कायराना हरकत की निंदा करते हैं|Hindi_M|other|8.416854
processed_hi_m_education_00699.wav|छींपा ने कहा कि बदले युग में कौशल विकास की अहम भूमिका है।|Hindi_M|other|5.781396
processed_hi_m_health_02619.wav|इस अवसर पर सोसायटी के सभी सदस्यो ने एकजुट होकर स्वच्छता अभियान के तहत पूरी सोसायटी की सफाई की|Hindi_M|other|8.683896
processed_hi_m_general_03015.wav|भारत जल्द ही श्रीलंका के त्रिंकोमाली पोर्ट के विकास में अहम भूमिका निभा सकता है।|Hindi_M|other|5.909104
processed_hi_m_education_00449.wav|उन्होंने कहा कि एचआरडी मन्त्रालय सुनिश्चित करेगा कि जेएन मेडिकल कॉलेज देश के अग्रणी चिकित्सीय संस्थानों में गिना जाए।|Hindi_M|other|9.891333
processed_hi_m_other_04616.wav|प्यूंग यांग ने कहा कि इस्राईल के पास परमाणु हथियार इतनी मात्रा में हैं कि मानवता का सर्वनाश हो सकता है।|Hindi_M|other|8.022125
processed_hi_m_education_01979.wav|इतने सारे मर्दों से घिरने के बावजूद कैटरीना ने किसी भी प्रकार की असहजता महसूस नहीं की।|Hindi_M|other|7.650604
processed_hi_m_health_00827.wav|खून को साफ करने और इसमें बढ़ रहे जहरीले पदार्थों को मशीन के जरिए बाहर निकालना ही डायैलसिस है|Hindi_M|other|9.113458
processed_hi_m_education_01199.wav|चीन के दार्शनिक लाओत्से अपने विचार और बुद्धि के कारण काफी प्रसिद्ध थे।|Hindi_M|other|6.721813
processed_hi_m_education_00571.wav| भूतपूर्व जिम्नास्टिक प्रशिक्षक सुदर्शन कौशल ने  ओवरआल ट्राफी जीतने में कामयाबी हासिल की।|Hindi_M|other|7.778313
processed_hi_m_general_02624.wav|इंटरनेट सिक्यॉरिटी के मामले में तो हालात और खराब हो जाते हैं।|Hindi_M|other|5.131229
processed_hi_m_general_02104.wav|ग्राहक किन बड़े होटलों में ठहरते हैं, ये सब ब्योरे पुलिस के पास होते हैं।|Hindi_M|other|5.514375
processed_hi_m_other_02246.wav|मेरी पहली फिल्म में ही मुझे स्ट्रोंग करेक्टर निभाने का मौका मिला।|Hindi_M|other|5.084792
processed_hi_m_health_00964.wav|धनाड्य देशों में भी लोग इंसुलिन की किल्लत महसूस करने लगे हैं|Hindi_M|other|4.829375
processed_hi_m_books_00044.wav|अपने हाथ द्‌वारा छोड़ दिए जाने पर केवल गुरुत्वीय बल प्रयुक्त होने के कारण उसके प्रभाव के कारण वह पत्थर नीचे गिरा।|Hindi_M|other|9.473375
processed_hi_m_education_00811.wav|आत्मा जब पवित्र शीतल बने तब देवता बन सके, इसलिए तुम्हें हर रूह को ज्ञान इन्जेक्शन लगाकर पवित्र बनाना है।|Hindi_M|other|9.647521
processed_hi_m_general_03090.wav|जबकि शिक्षा का उद्देश्य हमें तर्कपूर्णं और विवेकशील बनाना होना चाहिए।|Hindi_M|other|5.630458
processed_hi_m_general_02762.wav|भारत में कॉमिक्सें सिर्फ बच्चों के मनोरंजन का माध्यम नहीं रहीं।|Hindi_M|other|4.957083
processed_hi_m_education_01610.wav|मऊ जिले के घोसी उपचुनाव के वोटों की गिनती के लिए कलेक्ट्रेट में बुधवार को कार्मिकों को प्रशिक्षण दिया गया।|Hindi_M|other|9.368875
processed_hi_m_politics_02151.wav|मुख्यमंत्री श्री चौहान ने कहा कि आज हम सभी लोगों को अपने सद्कार्यों से देश का गौरव बढ़ाने का संकल्प लेना है|Hindi_M|other|9.740396
processed_hi_m_politics_04275.wav|इस बात से नाराज पंचम सीधे एमपी के देवास स्थित अपने ससुराल आ पहुंचा और ससुर के साथ जमकर विवाद किया|Hindi_M|other|9.500000
processed_hi_m_education_02099.wav|उन्होंने कहा कि मार्केट में कई प्रकार के केमिकल मिक्स्ड कलर उपलब्ध हैं।|Hindi_M|other|5.943937
processed_hi_m_general_03093.wav|समारोह में सभी का आभार भाषा एवं पुस्तकालय विभाग के निदेशक अश्फाक हुसैन ने जताया।|Hindi_M|other|6.582479
processed_hi_m_books_04737.wav|आपके अपने क्षेत्र में जैव विविधता को विक्षोभित करने वाले कारकों की सूची बनाइए।|Hindi_M|other|6.559271
processed_hi_m_other_00269.wav|कल्वी ने कहा कि पद्मावती मेरी मां है और मां के लिए कोई समझौता नहीं होगा।|Hindi_M|other|5.900000
processed_hi_m_education_02820.wav|आज बाजार में इन लेखकों द्वारा लोक नाट्यों पर आधारित विभिन्न प्रकार की पुस्तकें उपलब्ध हैं।|Hindi_M|other|7.894417
processed_hi_m_health_02128.wav|तो हे विघ्नहर्ता आपसे अनुरोध है कि अतिक्रमण की समस्या का शीघ्र निदान निकालें|Hindi_M|other|6.500000
processed_hi_m_general_00807.wav|लेकिन इंटरनेट ना होने के कारण अब मैं उन्हें कैसे भेजूं?|Hindi_M|other|4.840979
processed_hi_m_finance_00555.wav|ऐसे में आज यह सवाल मौजूंद है कि क्या अब भी इस देश में सरकारें दान से बनेंगी?|Hindi_M|other|6.849521
processed_hi_m_other_00103.wav|अपना झूठ छिपाने के लिए माँ से झूठ बुलवाने के बाद अन्ना ने जीवनभर कभी झूठ नहीं बोला।|Hindi_M|other|7.200000
processed_hi_m_general_00722.wav|कहा जाता है कि अलवर के बाला किले में कीमती खजाना दफ्न है।|Hindi_M|other|5.131229
processed_hi_m_other_05083.wav|सीजन सेवेन में सलमान की खट्टी मीठी आदत के बारे में लोगों को पता चला।|Hindi_M|other|5.247333
processed_hi_m_health_00402.wav|हमारी जिंदगी बहुत ज्यादा कठिन हो जाती अगर हम इस उपाय पर नहीं पहुंचे होते|Hindi_M|other|6.582479
processed_hi_m_health_00732.wav|ये आसन रीढ़, कमर और कंधों को संपूर्ण व्यायाम देता है और इस आसन से पेट के सभी अंगों में स्फूर्ति आती है|Hindi_M|other|9.926167
processed_hi_m_general_00809.wav|इस सेना का एक ही उद्देश्य था जान गॅंवाकर भी भारत की भूमि से अंग्रेजों को निकाल बाहर करना ।|Hindi_M|other|6.710187
processed_hi_m_general_02178.wav|जिला पुस्तकालय द्वारा संचालित चलित पुस्तकालय ने अस्तौन पहुंचकर बच्चो को रोचक जानकारी दी।|Hindi_M|other|6.700000
processed_hi_m_other_02561.wav|पेट्रौल और डीजल की घटी हुई कीमतें मंगलवार आधी रात से लागू हो जाएंगी।|Hindi_M|other|5.630458
processed_hi_m_health_02339.wav|स्वार्थी नेताओं का अनुसूचित जातियों, पिछड़ी श्रेणियों या फिर गरीब सवर्णों के कल्याण से कुछ लेनादेना नहीं है|Hindi_M|other|9.400000
processed_hi_m_education_00421.wav|जातीय चश्मे से जिस प्रकार की खबरें परोसी जा रही हैं, उससे धुंध छंटने के बजाय और घनी ही होती जा रही है ।|Hindi_M|other|9.113458
processed_hi_m_health_00477.wav|दोस्तों यहां पर हम आपको कई बिच्छू जहर या बिच्छू झाड़ने के मंत्र के बारे मे बताने वाले हैं|Hindi_M|other|7.800000
processed_hi_m_general_01576.wav|टेनिस एल्बो ने स्वयं को  कुछ समय के लिए क्रिकेट से दूर कर लिया।|Hindi_M|other|5.108021
processed_hi_m_general_00196.wav|इसे भारत में अंग्रेजी शिक्षा का मैग्नाकार्टा कहा जाता है क्योकि इसमें भारत में शिक्षा के प्रसार के लिए समन्वित योजना प्रस्तुत की गयी |Hindi_M|other|10.000000
processed_hi_m_general_02551.wav|उन्होंने द्वारकानाथ टैगोर जैसे अन्य प्रमुख बंगालियों के साथ हाथ मिलाकर सामाजिक धार्मिक संगठन ब्रह्म समाज की स्थापना की।|Hindi_M|other|9.775229
processed_hi_m_education_02803.wav|जिला के सभी राजकीय कॉलेज में पढ़ाने वाले एक्स्टेंशन लेक्चरर्स ने आज काला रिबन बांधकर शिक्षण कार्य किया।|Hindi_M|other|8.428479
processed_hi_m_health_00670.wav|यदि आपको भी दीपावली की रात को घर में छछूंदर दिखता है, इसका मतलब आपको धन की कमी नहीं होगी|Hindi_M|other|8.718729
processed_hi_m_other_02368.wav|टीसीएस के सीईओ एवं एमडी राजेश गोपीनाथन ने कहा, 'दिसंबर तिमाही में प्रदर्शन  अच्छा रहा।|Hindi_M|other|7.755083
processed_hi_m_other_02018.wav|थाईलैंड के कप्तान और स्ट्राइकर टीरासिल डांग्डा ने ग्रुप ए के इस मैच में अपनी टीम के लिए गोल किया।|Hindi_M|other|8.800000
processed_hi_m_books_02001.wav|ये औद्योगिक इकाइयाँ विषाक्त रासायनिक अपशिष्टों का नदी में विसर्जन करती हैं।|Hindi_M|other|6.698583
processed_hi_m_health_01730.wav|स्ट्रौबेरी के इस्तेमाल से अगर आपकी त्वचा औयली है तो ये काफी कारगर उपाय हो सकता है|Hindi_M|other|6.965604
processed_hi_m_health_02381.wav|ताहिरा की मौत की खबर फैलते ही सटे इलाकों में भी तनाव पैदा हो गया|Hindi_M|other|5.400000
processed_hi_m_education_02124.wav|समाचार एजेंसी सिन्हुआ के अनुसार शाह अब्दुल्ला को किंग अब्दुल अजीज मेडिकल सिटी अस्पताल में भर्ती कराया गया है।|Hindi_M|other|9.400000
processed_hi_m_education_01640.wav|हम इस प्रकार के खतरों से यूजर्स को बचाने के लिए मोबाइल डाटा सेफ्टी फीचर्स उपलब्ध करवाते हैं।|Hindi_M|other|7.882792
processed_hi_m_education_01581.wav|कुश लाने में जिनके हाथ ठीक होते थे उन्हें कुशल कहा जाता था अर्थात उसे ही ज्ञान का सद्पात्र माना जाता था।|Hindi_M|other|8.428479
processed_hi_m_health_01644.wav|उन्होंने लोगों को आश्वासन दिया कि वर्तमान प्रदेश सरकार लोगों की समस्याओं के निवारण हेतु सदैव तत्त्पर है|Hindi_M|other|8.846438
processed_hi_m_general_01441.wav|क्रिप्टन की ऊर्जा से चलने वाले थ्रस्टर्स वाले इन रॉकेट के सबसे ऊपरी हिस्से नोज में ही सैटेलाइट को रख दिया जाता है।|Hindi_M|other|9.100000
processed_hi_m_education_02579.wav|शहर के कई इलाकों में बैरिकेडिंग भी कराई गई है ताकि फ्लीट गुजरने में किसी प्रकार की अड़चन न आने पाए।|Hindi_M|other|8.974146
processed_hi_m_other_02317.wav|डॉक्टरों का कहना है कि रिश्ते में खूबसूरत पलों को वापस पाने में हायम्नोप्लास्टी काफी कारगर है।|Hindi_M|other|7.700000
processed_hi_m_health_01736.wav|उन्होंने कहा, मैं घर में इसलिए इन्वॉल्व नहीं हो पा रही हूं क्योंकि मेरे दिमाग में एक साथ बहुत बातें चलती हैं|Hindi_M|other|8.500000
processed_hi_m_health_02027.wav|इससे असली जेनेरिक दवाएं बेचने वाली कंपनियों को अपने प्रॉडक्ट्स की ट्रेडिंग की राह में रुकावट आने का खतरा पैदा हुआ है|Hindi_M|other|9.508208
processed_hi_m_education_00214.wav|परीक्षा भवन तो नकल के अड्डे शताब्दियों से हैं, पर जीवन के इम्तिहान में भी हमने नकल का ठेका ले रखा है ।|Hindi_M|other|8.207875
processed_hi_m_education_01171.wav|कैट के फैसले में कानूनी नुक्ते से ज्यादा सहज बुद्धि की भूमिका रही होगी।|Hindi_M|other|6.594104
processed_hi_m_politics_02179.wav|स्थानीय लोगों का कहना है कि अक्सर यहां फ्लैंट में युवतियो का आनाजाना लगा रहता है|Hindi_M|other|7.244250
processed_hi_m_health_00661.wav|बॉडी के खराब पोस्चर की वजह से भी कई बार पीठ में दर्द रहने लगता है|Hindi_M|other|5.514375
processed_hi_m_education_00240.wav|इसलिए देश प्रेम के जज्बे को पुख्ता करने के लिए आपको परीक्षा की तैयारी का पुख्ता इंतजाम करना होगा ।|Hindi_M|other|8.045333
processed_hi_m_other_04894.wav|जानकारी के अनुसार, शुक्रवार सुबह प्लांट के नैप्था क्रैकर यूनिट के कंप्रेसर सेक्शन में मेकेनिकल मरम्मत का काम हो रहा था।|Hindi_M|other|9.000000
processed_hi_m_other_02295.wav|इससे पहले अमिताभ बच्चन और ऋषि कपूर अमर अकबर एन्थोनी और नसीब जैसी फिल्मों में एक साथ नज़र आ चुके हैं।|Hindi_M|other|9.000000
processed_hi_m_education_02487.wav|हरीश गुप्ता का अपने अधीनस्थों के नाम भेजा गया संपूर्ण पत्र इस प्रकार है।|Hindi_M|other|7.093333
processed_hi_m_health_02247.wav|गांव बिहारीपुर में गन्नों से भरे ट्रैक्टर ट्रॉली ने साइकिल सवार फेरु को कुचल दिया, जिसकी मौके पर ही मौत हो गई|Hindi_M|other|9.020583
processed_hi_m_general_00534.wav|जहीर गेंद को अच्छा स्विंग करा लेते हैं और पुरानी गेंद को रिवर्स स्विंग कराने की कला भी उनके पास है।|Hindi_M|other|6.900000
processed_hi_m_general_01213.wav|टेक्नोलॉजी तथा सूचना के क्षेत्र में प्रत्येक राष्ट्र और समाज शीघ्रातिशीघ्र उन्नति के लिए प्रयासरत है।|Hindi_M|other|7.801542
processed_hi_m_health_02511.wav|बैरागढ़ के मर्चेंट नैवी में कैप्टन धर्मेंद्र पारवानी की मौत होने पर उन्होंने शव भोपाल लाने में भरसक कोशिश की|Hindi_M|other|8.962521
processed_hi_m_education_01922.wav|जब बचपन खत्म हुआ तब जान पड़ा कि उनकी प्रेग्नेंसी नहीं हो सकती थी कुछ मेडिकल बिन्दु थे, जिससे गर्भाधारण में दिक्कत थी।|Hindi_M|other|9.531417
processed_hi_m_health_02116.wav|गुडगांव में केंद्रीय राज्यमंत्री राव इंद्रजीत सिंह ने झाड़ू लगाकर स्टेशन पर सुशासन एवं स्वच्छता अभियान की शुरूआत की|Hindi_M|other|9.519813
processed_hi_m_other_02257.wav|उन्होंने कहा कि इस्फ़हानियों की एक अन्य विशेषता, ईश्वर के मार्ग में दानदक्षिणा है।|Hindi_M|other|6.977229
processed_hi_m_education_01947.wav|इन तीन हफ्तों में हिमा ने पांच गोल्ड मेडल जीतकर देश ही नहीं अपितु पूरी दुनिया में अपने कौशल का लोहा मनवा लिया है।|Hindi_M|other|9.148292
processed_hi_m_politics_01884.wav|आज के दौर में युवा सरकारी नौकरी की जगह अच्छी सैलरी पैकेज वाली प्राइवेट जॉब को तवज्जो देते है|Hindi_M|other|8.323979
processed_hi_m_other_00137.wav|गुवाहाटी में कर्फ्यू में आज सात घंटे की और डिब्रुगढ़ नगर निगम इलाके में छह घंटे की ढील दी गई।|Hindi_M|other|8.200000
processed_hi_m_general_00455.wav|समय के साथ यह क्षेत्र मराठों, अंग्रेज़ों और आखिर में मैसूर के राज्य का हिस्सा बना।|Hindi_M|other|6.327063
processed_hi_m_health_00067.wav|अपनी पत्नी के इलाज के लिए उन्होंने कई बार बैंक से छुट्टी की अर्जी लगाई लेकिन उन्हें छुट्टी नहीं दी गई|Hindi_M|other|8.335583
processed_hi_m_education_02149.wav|बता दें कि यूजीसी का एंटी रैंगिंग रेग्युलेशन केवल उच्च शिक्षण संस्थानों पर लागू होता है।|Hindi_M|other|7.012062
processed_hi_m_health_02235.wav|सरकार ने दावा किया था कि परवेज मुशर्रफ ने तीनचार हफ्तों में इलाज पूरा करवाकर लौटने की गारंटी दी है|Hindi_M|other|9.000000
processed_hi_m_education_00506.wav|लेकिन वह अनेक प्रकार के संकल्पों और विकल्पों में जी रहा है।|Hindi_M|other|5.235729
processed_hi_m_education_02757.wav|हाल ही मे नेपाली सेना द्वारा कैडेट पद के लिए ली गई  प्रवेश परीक्षा में धाँधली किए जाने का मामला अदालत में पहुँच गया था।|Hindi_M|other|10.181583
processed_hi_m_education_00209.wav|एक सफल स्टॉप लॉस रखना बाइनरी विकल्प बाजार में ठंड, कठिन तथ्यों की तुलना में कौशल पर अधिक निर्भर करता है ।|Hindi_M|other|9.554646
processed_hi_m_health_00856.wav|आस्ट्रेलिया टीम के चिकित्सक पीटर ब्रुकनर ने बाद में बताया कि बाएं हाथ के बल्लेबाज ह्यूज की हालत गंभीर बनी हुई है|Hindi_M|other|9.345667
processed_hi_m_education_00805.wav|जो आत्मज्ञान और अमरत्व चाहता है, उसे अवश्य ही अंतर्दृष्टि करके अपनी आत्मा को देखना होगा।|Hindi_M|other|9.125063
processed_hi_m_general_03096.wav|स्पिंट्रॉनिक्स, जो भौतिक विज्ञान की एक एप्लीकेशन है, ऊर्जा कुशल उपकरणों को तेजी से विकसित करने से टेक्नोलॉजी के रुझान को बदल देगा।|Hindi_M|other|10.042250
processed_hi_m_education_02247.wav|बेटे के मेडिकल कॉलेज में एडमिशन के बाद उसने दुबारा फोन करके सिंह को थैंक्स कहा था।|Hindi_M|other|7.116542
processed_hi_m_general_00219.wav|इन्हीं भगवान स्कंद की माता होने के कारण माँ दुर्गाजी के इस स्वरूप को स्कंदमाता के नाम से जाना जाता है।|Hindi_M|other|7.929250
processed_hi_m_finance_01718.wav|यह भी बताया जाए श्रीमान, कि सरकार और वित्तीय संस्थानों ने अब तक किसकी कितनी रकम राइट ऑफ कर दी है?|Hindi_M|other|8.200000
processed_hi_m_education_02625.wav|इस अवसर पर इस प्रकार की भावनाएँ और संकल्प सराहनीय है।|Hindi_M|other|5.769792
processed_hi_m_health_00407.wav|आजकल युवक प्रोफेशनल लुक एवं बुद्धिमान दिखने के वास्ते घनी मूंछों के लिए प्रत्यारोपण करवा रहे हैं|Hindi_M|other|7.800000
processed_hi_m_health_02993.wav|कोहली ने एक वेब शो में सचिन तेंदुलकर से अपनी जिंदगी के जुड़ाव को लेकर खास बातें बताईं|Hindi_M|other|8.544562
processed_hi_m_general_01473.wav|पुरुष सत्ता की नीवें हमारे समाज में बहुत गहरे तक धँसी हुई हैं।|Hindi_M|other|4.980313
processed_hi_m_general_02861.wav|इन्हें देशभक्ति अस्वाभाविक और मूर्खों का आचरण नजर आता है, राष्ट्रगान गाना असहिष्णुता लगता है।|Hindi_M|other|9.000000
processed_hi_m_health_01812.wav|इससे तो हमारी आने वाली नस्लों के दिमाग में भी नफरत का यह जहर फैलता जाएगा|Hindi_M|other|6.605708
processed_hi_m_education_00961.wav|उम्मीदवारों ने इस परीक्षा में भ्रष्टाचार के भी आरोप लगाए थे और रीट संघर्ष समिति नाम का एक कम्पैन भी चलाया।|Hindi_M|other|9.113458
processed_hi_m_education_01130.wav|उल्लेखनीय है कि इससे पहले आतंकवादी गुट अश्शबाब, इस प्रकार के आतंकवादी हमलों की ज़िम्मेदारी लेता रहा है।|Hindi_M|other|9.000000
processed_hi_m_general_00287.wav|भारत में रत्नों को धारण करने की प्रथा बहुत ही प्राचीन है ।|Hindi_M|other|4.167604
processed_hi_m_weather_01100.wav|इसके साथ ही रोनाल्डो ने पिछले चार मुकाबलों से चले आ रहे अपने गोल के सूखे को खत्म किया|Hindi_M|other|7.267479
processed_hi_m_other_01987.wav|उन्होंने कहा कि वह रावी ब्यास डिस्प्यूट ट्रिब्यूनल का हिस्सा रहे हैं।|Hindi_M|other|4.991917
processed_hi_m_health_02961.wav|अश्केलो में हुए एक रॉकेट हमले में एक व्यक्ति की मौत हो गई और कुछ लोग घायल हुए|Hindi_M|other|6.872729
processed_hi_m_health_00316.wav|साथ ही अदालत के सामने दलील रखेंगे कि इस फैक्ट्री पर आश्रित , लोगों की जिंदगी पर विचार किया जाए|Hindi_M|other|7.232646
processed_hi_m_education_02528.wav|इसी प्रकार बांदा के राजू को हराकर झूंसी के मनोज ने लोगों के बीच जमकर तालियां बटोरी।|Hindi_M|other|8.068563
processed_hi_m_other_02372.wav|किसी तरह हिम्मत जुटाकर छात्राओं ने बीएसए और डीएम के नाम चिठ्ठियां लिख मामले से अवगत कराया और सुरक्षा की मांग की है।|Hindi_M|other|9.380479
processed_hi_m_general_02543.wav|प्योंगचांग विंटर ओलंपिक खेलों के बाद से ही कोरियाई प्रायद्वीप में चीज़ें कूटनीतिक स्तर पर बेहतर मानी जा रही हैं।|Hindi_M|other|8.600000
processed_hi_m_general_02211.wav|बजरंग पूनिया ने इस साल कामनवेल्थ गेम्स में स्वर्ण पदक और एशियाई खेल में भी स्वर्ण पदक पर कब्ज़ा जमाया था।|Hindi_M|other|8.718729
processed_hi_m_other_02047.wav|यूक्रेन की एक एक्स्ट्रेस नताशा ब्लासिक ने दावा किया है कि उन्होंने भूत के साथ सेक्स किया है।|Hindi_M|other|7.662208
processed_hi_m_general_02912.wav|समीक्षा के अभाव में आप ईश्वर को, भाग्य को, समाज को, अपने पुण्यों को और कर्मों को कोसने लगेंगे।|Hindi_M|other|8.591000
processed_hi_m_education_02234.wav|अगर वंशवाद का दंश इसी प्रकार फैलता रहा तो यह हमारी लोकतांत्रिक व्यवस्था को दूषित व विषैला बना देगा।|Hindi_M|other|9.403708
processed_hi_m_health_01365.wav|वह अपनी जिंदगी के आखिरी लम्हो को वाराणसी में गुजारने का फैसला करता है|Hindi_M|other|6.164521
processed_hi_m_education_02671.wav|वहां आयुध प्रशिक्षण कैंप था जो बॉम्बिंग ट्रायल यूनिट के बेस के तौर पर काम करता था।|Hindi_M|other|7.755083
processed_hi_m_books_03574.wav|इसके विपरित नेत्रलेंस का आकार छोटा होता है तथा नाभ्यांतर भी कम होता है।|Hindi_M|other|6.861125
processed_hi_m_education_01028.wav|अपने सैद्धांतिक ज्ञान और समझ को व्यावहारिक अनुभवों से पुख़्ता बनाते हैं।|Hindi_M|other|6.176125
processed_hi_m_education_02813.wav|यह बात अमेरिकी राष्ट्रपति बराक ओबामा ने मंगलवार को हावर्ड यूनिवर्सिटी मेडिकल स्कूल में कही।|Hindi_M|other|8.600000
processed_hi_m_health_02789.wav|कलाई में चोट की वजह से राफेल नडाल फ्रेंच ओपन से बाहर हो गए है |Hindi_M|other|5.375042
processed_hi_m_education_01066.wav|कटियार ने अयोध्या के साथ काशी ज्ञान वापी मस्जिद और मथुरा की ईदगाह को भी खाली कराने की बात कही है।|Hindi_M|other|8.300771
processed_hi_m_other_02171.wav|यह ऐप आपके फोन की चार्जिंग को बेहतर बनाता है और फोन की बैटरी कंजम्शन को सुधारता है।|Hindi_M|other|7.360354
processed_hi_m_health_00261.wav|इस मौत के बाद पूरे कासगंज में कर्फ्यू लगा दिया गया है और चप्पेचप्पे की निगरानी की जा रही है|Hindi_M|other|8.161437
processed_hi_m_education_00150.wav|इस बीच मेडिकल रिपोर्ट में यह तथ्य सामने आया है कि भुल्लर की मानसिक स्थिति अच्छी नहीं है ।|Hindi_M|other|7.639000
processed_hi_m_finance_01420.wav|ये रिश्ता क्या कहलाता है में नैतिक बन वापसी करेंगे करण मेहरा?|Hindi_M|other|5.665292
processed_hi_m_other_03929.wav|पटना में सोन नदी  गंगा से मिलती है, सोन में उत्प्रवाहित औद्योगिक कचरे में मरकरी जैसे हानिकारक तत्व गंगा को भी जहरीला बनाएंगे।|Hindi_M|other|9.786833
processed_hi_m_education_02294.wav|कछौना के पत्रकार रामशंकर आजाद ने कहा कि पत्रकारिता के मूल्यों मे आ रही गिरावट चिन्ता का विषय है।|Hindi_M|other|8.600000
processed_hi_m_education_01389.wav|उन्होंने कहा कि इस प्रकार से भवन लेकर किराया न पटाने वाले बिल्कुल भी बख्शे नहीं जाएंगे।|Hindi_M|other|8.428479
processed_hi_m_health_00803.wav|जिंदगी एक दरिया की तरह है, जहाँ हर कोई उन्मुक्त लहरों की तरह प्रवाहमान है|Hindi_M|other|6.686979
processed_hi_m_politics_02344.wav|बेंगलुरु की क्राइस्ट यूनिवर्सिटी में बीएससी के छात्र रोहित डे ने पिछले कई वर्षं में कई ड्रोन बनाए हैं|Hindi_M|other|8.173042
processed_hi_m_general_00941.wav|तब उन्होंने उन्हें एक शिक्षा दी जो युग के ख्रीस्तीयों के लिए है।|Hindi_M|other|4.852604
processed_hi_m_education_02778.wav|फ़ैज ने नज्मों को तोड़ा है गजलों को मूल्यों का आईना बनाकर पेश किया है।|Hindi_M|other|7.337125
processed_hi_m_health_00860.wav|अमित ने कहा कि देश के जवानों को बलात्कारी कहकर उसने अपनी मौत को न्यौता दिया है|Hindi_M|other|7.371958
processed_hi_m_general_02844.wav|नेरो अमिंग माया पोनुंग नामक इस नृत्य को युवक और युवतियों द्वारा सामुहिक रूप से प्रस्तुत किया जाता है।|Hindi_M|other|8.080167
processed_hi_m_general_00662.wav|क्रिकेट के मैदान पर आपने कई अलग और अद्भुत स्टांस देखें होंगे।|Hindi_M|other|4.864208
processed_hi_m_education_00657.wav|गुटकेश्वर महादेव ग्रुप हमेशा मंडल के सदस्यों के साथ मिलकर इसी प्रकार सत्कर्म कार्य एवं जन्मोत्सव मनाते रहे।|Hindi_M|other|9.670729
processed_hi_m_weather_02360.wav|अतः इतिहास की प्रस्तुति अथवा संरचना तर्कपूर्ण और सुसंगति बैठने वाली होती है ।|Hindi_M|other|7.940854
processed_hi_m_general_01029.wav|इसी के साथ प्राचार्य द्वारा खेल दिवस मनाने की उद्घोषणा की गई तथा खिलाड़ियों से खेल की भावना से खेलने की शपथ दिलवाई गई।|Hindi_M|other|9.543021
processed_hi_m_general_01163.wav|विशेषज्ञों के अनुसार हर धर्म में बताई गई सुव्यवस्था, इमारतों या नगरों के बनाने वाले नक्शों पर प्रभाव डालती है।|Hindi_M|other|8.741938
processed_hi_m_health_00746.wav|डायरेक्टर अमिताभ अग्निहोत्री ने बताया कि तीन दिन से ज़ू में किसी पक्षी की मौत रिपोर्ट नहीं हुई है जो एक पॉजिटिव खबर है|Hindi_M|other|9.798438
processed_hi_m_education_02073.wav|वहीं "डोगा अंश" यानि डोगा उन्मूलन श्रृंखला का पांचवां भाग, डोगा की परीक्षा लेगा और साथ ही साथ निर्मूलक की भी।|Hindi_M|other|9.450146
processed_hi_m_health_02745.wav|साथ ही इस इंजन में फ्यूल इंजेक्शन टेक्नालॉजी भी दी गई है|Hindi_M|other|5.653688
processed_hi_m_health_00636.wav|उन्हें हाल में बंगलादेश के खिलाफ सीमित ओवरों की शृंखला में श्रीलंका की ओर से खेलते हुए चोट लगी थी|Hindi_M|other|8.173042
processed_hi_m_other_02516.wav|कई एपिसोड्स में वे रिक्शॉ व टैक्सी ड्राइवर की भूमिका में दिखे थे।|Hindi_M|other|5.096417
processed_hi_m_other_03573.wav|लेकिन बीते दिनों सूबे में इन्वेस्टर समिट के दौरान कई निवेशकों ने इस बहु उद्देश्यीय गतिविधि की ओर अपना आकर्षण व्यक्त किया था।|Hindi_M|other|10.100000
processed_hi_m_finance_01468.wav|जीपीएस ट्रैकिंग युक्त एक हाइब्रिड फिटनेस वॉच अपनी बैटरी खपत के लिए चर्चित है।|Hindi_M|other|6.570875
processed_hi_m_education_02597.wav|आपको अपने सोचे हुए कामों में सभी प्रकार की कठिनाइयोँ का सामना करना पड़ सकता है।|Hindi_M|other|7.093333
processed_hi_m_general_00895.wav|मीडिया कंपनियों के बंद होने के बाद ही सुदीप्तो की गिरफ्तारी के लिए आवाज मुखर हुई।|Hindi_M|other|6.200000
processed_hi_m_education_01003.wav|जल्द ही इस प्रकार का प्रयोग मध्यप्रदेश में भी देखने को मिलेगा।|Hindi_M|other|4.840979
processed_hi_m_health_02169.wav|उन्होंने कहा कि सभी कार्यालयों, आश्रम शालाओं तथा छात्रावासों में अभियान के दौरान विशेष स्वच्छता अभियान चलायें|Hindi_M|other|8.823208
processed_hi_m_health_00239.wav|मेरी यह उपलब्धि भगवान् शंकर और स्वामी विवेकानंद को श्रद्धांजली है जो मेरे लिए जिंदगी जीने का प्रेरणा स्त्रोत बने रहे|Hindi_M|other|9.891333
processed_hi_m_general_02608.wav|गायक जस्टिन बीबर की एक प्रशंसक मिराबेली स्फेनिया का सप्ताह में तीन बार गायक के मकान में अनाधिकार प्रवेश।|Hindi_M|other|9.113458
processed_hi_m_general_01893.wav|पासपोर्ट अधिनियम के एक अथवा अधिक प्रावधानों का उल्लंघन होने पर पासपोर्ट को जब्त अथवा रद्द किया जा सकता है।|Hindi_M|other|8.997354
processed_hi_m_general_02340.wav|पुलिस के अनुसार इन संदिग्धों में मोहम्मद मिल्हान भी शामिल है, जो प्रतिबंधित आतंकवादी संगठन नेशनल तौहीद जमात का सदस्य है।|Hindi_M|other|9.496583
processed_hi_m_health_02025.wav|फॉफ डु प्लेसिस और क्विंटन डिकॉक चोट की वजह से पूरी सीरीज से बाहर हो गए हैं|Hindi_M|other|6.954000
processed_hi_m_books_05008.wav|ब्राज़ील एवं गुएना उच्चभूमियों को मिलाकर दक्षिण अमरीका महाद्वीप का यह गर्भमाना जाता है।|Hindi_M|other|7.650604
processed_hi_m_education_02208.wav|ऐसे में मोरक्को को किसी भी प्रकार से रोनाल्डो की टीम के डिफेंस को भेदकर उस पर दबाव बनाना होगा।|Hindi_M|other|8.200000
processed_hi_m_health_02442.wav|कंसल्टेंसी के लोग मिनिस्ट्री में चपरासी आशाराम के बेटे राकेश और ललिता प्रसाद को इस्तेमाल करते थे|Hindi_M|other|8.962521
processed_hi_m_books_00798.wav|फसलों की नयी किस्मों के आने से रासायनिक उर्वरकों के उपयोग में बहुत वृद्धि हुई है।|Hindi_M|other|6.443167
processed_hi_m_general_01209.wav|क्रिकेट की भाषा में इसे ऑब्स्ट्रक्टिंग द फील्ड आउट कहा जाता है।|Hindi_M|other|4.991917
processed_hi_m_general_00661.wav|बिलासपुर में स्वांग के अलावा एक अन्य प्रमुख नृत्य धज्जा है जिसमें कलाकारों द्वारा ऐतिहासिक पात्रों का सजीव अभिनय किया जाता हैl|Hindi_M|other|9.484979
processed_hi_m_education_00452.wav| परीक्षा के पहले सेल्फ कॉन्फिडेंस बढ़ाएँ, परीक्षा के दौरान घबराए नहीं और हमेशा एक्टिव रहने का प्रयास करे।|Hindi_M|other|8.451688
processed_hi_m_books_03425.wav|ये वृत्तांत पश्चिम में सहारा रेगिस्तान से लेकर उत्तर में वोल्गा नदी तक फैले क्षेत्रों से संबंधित थे।|Hindi_M|other|8.068563
processed_hi_m_books_02434.wav|एक युग बीत जाने पर भी मेरी स्मृति से एक घटा भरी अश्रुमुखी सावनी पूर्णिमा की रेखाएँ नहीं मिट सकी हैं।|Hindi_M|other|8.741938
processed_hi_m_general_00238.wav|मेरी पिछली फिल्में बरेली की बर्फी हो या न्यूटन या ट्रैप्ड सभी फिल्मों ने अच्छा बिजनेस किया है।|Hindi_M|other|7.244250
processed_hi_m_other_02163.wav|जबकि आप्टैक आईटीआई के प्रबंधक सुशील शर्मा को महासचिव चुना गया।|Hindi_M|other|6.036812
processed_hi_m_education_02796.wav|सीसीटीवी कैमरे से मेडिकल छात्रों पर नजर रखने के लिए वार्डन और प्रिंसीपल कभी भी रिकार्ड को खंगाल सकती है।|Hindi_M|other|9.345667
processed_hi_m_education_00557.wav|विभिन्न ट्रेडों में प्रशिक्षण देने हेतु संस्थाओं से आवेदन प्राप्ति की अंतिम तिथि आज ।|Hindi_M|other|7.232646
processed_hi_m_books_02374.wav|यह क्षेत्र एक व्यापक नहर प्रणाली के माध्यम से सींचा जाता था, जिसमें तुंगभद्रा से जल लाया जाता था।|Hindi_M|other|8.463292
processed_hi_m_education_00697.wav|हालाँकि कौशल राज शर्मा स्वीकार करते हैं कि तमाम प्रयासों के बावजूद दंगा पीड़ितों के बच्चे स्कूलों में नहीं जा रहे हैं।|Hindi_M|other|9.300000
processed_hi_m_general_02450.wav|यह तथाकथित समाज के द्वारा पैदा की गई रुग्ण अवस्था है।|Hindi_M|other|5.084792
processed_hi_m_other_04283.wav|पुरातात्विक खुदाइयों में विभिन्न नदी घाटी सभ्यताओं के  बारे में काफी जानकारी मिली है।|Hindi_M|other|6.200000
processed_hi_m_education_00318.wav|पहाडिय़ा ने कहा कि हरियाणा को लेकर अनेक प्रकार की भ्रांतियां हैं लेकिन सही तरक्की का पता यहां आकर ही लगता है।​|Hindi_M|other|9.136688
processed_hi_m_general_01669.wav|वहां उन्होंने ऑर्गेंनिक खेती और आधुनिक शिक्षा के क्षेत्र में काम किया|Hindi_M|other|5.096417
processed_hi_m_books_01681.wav|यह गैस नीले रंग की होती है और प्रकृति में तीक्ष्ण और विषैली होती है।|Hindi_M|other|6.303854
processed_hi_m_books_04633.wav|उच्च दाब के साथ हवा का झोंका पानी में घुमाया जाता है।|Hindi_M|other|4.573958
processed_hi_m_health_01456.wav|कैथल निवासी एक विवाहिता की जहरीला पदार्थ खाने से मौत हो गई|Hindi_M|other|5.600000
processed_hi_m_education_00488.wav|जिस प्रकार मैं इस लोक में पुरुषोत्तम नाम से विख्यात हूँ, उसी प्रकार यह मलमास भी इस लोक में पुरुषोत्तम नाम से प्रसिद्ध होगा।|Hindi_M|other|10.181583
processed_hi_m_general_01584.wav|अगर सब कुछ ठीक रहा तो अक्तूबर में क्रिकेट सीज़न शुरू होने पर खेल सकूंगा।|Hindi_M|other|6.071646
processed_hi_m_health_00300.wav|रिपोर्टों के मुताबिक, ख़ैबर एजेंसी इलाके में बारिश से संबंधित घटनाओं में तीन लोगों की मौत हो गई और नौ अन्य ज़ख़्मी हो गए|Hindi_M|other|10.065479
processed_hi_m_education_02736.wav|आर्यिका प्रसन्नमति माता ने कहा कि ज्ञान के साथसाथ हमें चारित्र भी धारण करना चाहिए।|Hindi_M|other|7.395187
processed_hi_m_general_00800.wav|भूकंप से आभ्यंतर भाग की अपेक्षा पृथ्वी के तल पर कंपन अधिक तीव्र होता है।|Hindi_M|other|6.721813
processed_hi_m_health_00133.wav|गरीब परिवार की स्वप्ना ने दांत में दर्द के बावजूद चेहरे पर बैंडेज बांधकर हेप्टाथलन स्पर्धा को पूरा किया|Hindi_M|other|8.173042
processed_hi_m_education_02702.wav|एक गुरू अपने शिष्यो को किताबी ज्ञान की बजाय अनुभवी ज्ञान देने मे ज्यादा विश्वास करते थे।|Hindi_M|other|8.289146
processed_hi_m_general_00156.wav|इस व्रत के अत्यंत चमत्कारी प्रभाव के चलते अब यह व्रत भारत के अधिकांश राज्यों में किया जाने लगा है​l​|Hindi_M|other|7.400000
processed_hi_m_other_00127.wav|अर्शी ने दोनों देशों के ध्वजों को अपने नग्न शरीर पर पेंट करवाया था।|Hindi_M|other|6.454771
processed_hi_m_education_00125.wav|धोनी के क्रिकेटीय ज्ञान का विराट सम्मान करते हैं तो खिलाड़ी के तौर पर विराट की उपलब्धियों का धोनी सम्मान करते हैं ।|Hindi_M|other|9.554646
processed_hi_m_education_00664.wav|भुवन के नक्शे राजनीतिक और उपग्रहीय दोनों ही प्रकार से देखे जा सकते हैं।|Hindi_M|other|7.300000
processed_hi_m_education_00641.wav|कॉलेज के प्रोफेसर का कहना है कि हमने परीक्षा में बैग और मोबाइल लाना प्रंतिबंधित किया था।|Hindi_M|other|7.488062
processed_hi_m_health_01206.wav|डीएसपी नेगी ने कहा कि पोस्टमार्टम करवा लिया गया है, जिसमें अंदरूनी चोट की वजह से उसकी मौत बताई जा रही है|Hindi_M|other|9.000000
processed_hi_m_weather_02374.wav|इतिहास लेखन के विज्ञान का विकास होने में अनेक विचारकों का योगदान प्राप्त हुआ । |Hindi_M|other|6.600000
processed_hi_m_health_02185.wav|दुष्यंत ने कहा,मैंने ऐसे खेला मानो यह मेरी जिंदगी की आखिरी रेस हो|Hindi_M|other|6.315458
processed_hi_m_books_03812.wav|ये दोनों नदियाँ ब्राज़ील के दक्षिण में स्थित अर्जेंटीना की प्लाटा नदी में जा मिलती हैं।|Hindi_M|other|6.849521
processed_hi_m_health_00065.wav|पिछले हफ्ते कर्नाटक के खिलाफ मुंबई के रणजी ट्रॉफी मैच के पहले दिन ओवरथ्रो रोकते हुए पृथ्वी के बायें कंधे में चोट लगी थी|Hindi_M|other|10.181583
processed_hi_m_health_02554.wav|हरियाणा की सियासी सुर्ख़ियों में खासी चर्चाओं में रही अनुराधा बाली उर्फ फिज़ा की संदिग्ध परिस्थितियों में मौत हो गई|Hindi_M|other|9.763625
processed_hi_m_other_05256.wav|कंपनी ने इस योजना का प्रचार करने के लिए इंटरनेट, सोशल मीडिया, पैम्फ्लेट्स और प्रेरकों का इस्तेमाल किया था।|Hindi_M|other|7.778313
processed_hi_m_education_02245.wav|उनका कहना है कि इसी प्रकार से पश्चिमी गुप्तचर सेवाओं नेअल्जीरिया को छह छोटे छोटे देशों में बांटने की योजना बनाई है।|Hindi_M|other|9.902938
processed_hi_m_education_00473.wav|परमेश्वर देवताओँ के इस प्रकार कर्मफल प्रदान करने के कार्य मेँ किसी भी प्रकार का हस्तक्षेप नहीँ करते ।|Hindi_M|other|8.463292
processed_hi_m_health_00651.wav|जब सुबह रिन्कू उठा तो उसने देखा कि पूरा परिवार बेहोशी की हालत में था|Hindi_M|other|5.897500
processed_hi_m_education_01059.wav|वैष्णों देवी की उपासना आपको हर प्रकार से लाभकारी सिद्ध होगी।|Hindi_M|other|4.980313
processed_hi_m_education_02808.wav|भ्यूली स्थित विपाशा सदन में देर सायं तक स्वर परीक्षा का दौर चलता रहा।|Hindi_M|other|7.100000
processed_hi_m_education_00503.wav|उनके किरदार कैप्टन रोहित बग्गा को विस्फोटकों में बहुत ज्ञान और विशेषज्ञता हासिल थी|Hindi_M|other|7.360354
processed_hi_m_general_01390.wav|आधुनिक मानव को ऐसे धर्म के अनुसार जीवन बिताने की शिक्षा देनी चाहिए, जो उसकी विवेकबुद्धि को जँचे, विज्ञान की परम्परा के अनुकूल हो।|Hindi_M|other|10.193188
processed_hi_m_general_00912.wav|किंतु उपन्यास का वर्ण्य क्षेत्र विस्तृत होता है और कहानी का संकुचित।|Hindi_M|other|5.108021
processed_hi_m_education_01505.wav|इस सब के बीच प्योंगयांग नेता ने अमेरिका के राष्ट्रपति को कम बुद्धि वाला व्यक्ति बताया है।|Hindi_M|other|7.395187
processed_hi_m_weather_02323.wav|यह निरंतर और अखंड रूप में चलने वाली प्रक्रिया है ।|Hindi_M|other|3.772875
processed_hi_m_health_00872.wav|सीबीआई ने इन दोनों मुल्जिमों के खिलाफ भ्रष्टाचार निवारण अधिनियम व आईपीसी की विभिन्न धाराओं में आरोप पत्र दाखिल किया गया|Hindi_M|other|10.146750
processed_hi_m_weather_00571.wav|जिस तरह का मौसम शनिवार को रहेगा उसमें गेंद को अधिक स्विंग मिल सकती है|Hindi_M|other|6.431563
processed_hi_m_health_00262.wav|यही नेटवर्क क्षेत्र और दुनिया में अनेक युद्धों का असली कारण है और जोंक की भांति राष्ट्रों का खून चूसता है|Hindi_M|other|8.950917
processed_hi_m_general_00936.wav|तीन हफ्तों के बाद दर्शक हिंदी मनोरंजन चैनलों की ओर लौटे।|Hindi_M|other|4.900000
processed_hi_m_health_01601.wav|हाशिम अमला और ड्यूमिनी चोट के कारण टीम से बाहर हैं|Hindi_M|other|4.300000
processed_hi_m_other_02228.wav|इस अवसर पर उन्होंने टूर्नामैंट की विजेता टीम एवीएन एम्रो तथा उपविजेता मारुति लिमिटेड  को पुरस्कृत भी किया।|Hindi_M|other|8.962521
processed_hi_m_education_02339.wav|अब वह एक्जीक्यूटिव और प्रोफेशनल की परीक्षा की एक साथ तैयारी करेंगी और उसकी तैयारी में अभी से जुट गई हैं।|Hindi_M|other|9.125063
processed_hi_m_education_02292.wav|'डिस्चार्ज किए जाने को सही ठहराते हुए एम्स ने कहा कि मेडिकल बोर्ड ने उनकी सेहत में सुधार पाया है।|Hindi_M|other|8.718729
processed_hi_m_education_01497.wav|जागृति ने गाजियाबाद के संतोष मेडिकल कॉलेज से डेंटल सर्जरी का कोर्स किया, जिसमें वह टॉपर भी थी।|Hindi_M|other|8.200000
processed_hi_m_general_01146.wav|भारत और बांग्लादेश के बीच ये मैच कोलकाता के ईडन गार्डेंस में खेला गया था।|Hindi_M|other|5.653688
processed_hi_m_general_02125.wav|वैज्ञानिकों की टीम ने इसके जीनोम का विश्लेषण किया और इंसान के भ्रूण की कोशिकाओं का अनुवांशिक खाका तैयार किया।|Hindi_M|other|8.579396
processed_hi_m_other_02081.wav|मुकदमा पटना की अदालत में चला जिसमें खड्गविलास प्रेस की जीत हुई।|Hindi_M|other|6.200000
processed_hi_m_health_02085.wav|बर्खास्त आईएएस टीनू जोशी फरारी के दौरान ग्वालियर में अपना इलाज करवाती रहीं|Hindi_M|other|6.965604
processed_hi_m_education_01363.wav|इस किशोरी को मांड्या इन्स्टीट्यूट ऑफ मेडिकल साइंसेज में भर्ती कराया गया है।|Hindi_M|other|7.371958
processed_hi_m_health_02987.wav|तब उन्होंने रोते हुए कहा था मौत भी निष्ठुर हो गई है|Hindi_M|other|4.840979
processed_hi_m_health_02828.wav|संजय दत्त की बेटी त्रिशाला दत्त ने इन्स्टाग्राम पर अपने ब्वॉयफ्रेंड की अचानक हुई मौत पर एक पोस्ट लिखी है|Hindi_M|other|8.289146
processed_hi_m_other_03798.wav|वहीं, जिलाधिकारी मंगेश घिल्डियाल के मुताबिक, नक़्शे में जो भी गलतियां हैं उन्हें सुधारते हुए केडीए के क्षेत्रफल में बदलाव किया जाना है।|Hindi_M|other|9.914542
processed_hi_m_education_02542.wav|फिल्म में आलिया भट्ट और मसान से डेब्यु करने वाले एक्टर विक्की कौशल लीड रोल में होंगे।|Hindi_M|other|7.766708
processed_hi_m_general_00774.wav|जर्मनी में नात्सी और सोवियत संघ में साम्यवादी समाज बनाने में वहाँ की शिक्षा की भूमिका प्रमुख रही।|Hindi_M|other|7.522896
processed_hi_m_health_00747.wav|चीनी मिल हादसे में घायल हस्मुद्दीन मियां की मौत से कुचायकोट गांव का माहौल गमगीन हो गया है|Hindi_M|other|8.556188
processed_hi_m_health_01223.wav|हम इस बात की पड़ताल करना चाह रहे हैं कि कितना पुराना यह इन्फैक्शन है और यह वायरस कैसे महिला के अंदर गया|Hindi_M|other|8.428479
processed_hi_m_health_00206.wav|चश्मदीदों ने बताया कि इस हादसे के बाद पटरियों के दोनों ओर खून से सनी लाशें पड़ीं थीं|Hindi_M|other|7.600000
processed_hi_m_finance_01483.wav|या तो जेबों में पैसे भरकर चलो अथवा कंधे पर झोली टांगकर निकल पड़ो।|Hindi_M|other|6.600000
processed_hi_m_books_00140.wav|ये वर्षा को अम्लीय बनाकर वर्षा के साथ पृथ्वी पर बरस जाते हैं।|Hindi_M|other|5.363437
processed_hi_m_health_01031.wav|जिंदगी के लिए इनके आत्मविश्वास और जज़्बे को देखकर अच्छा लगा|Hindi_M|other|5.600000
processed_hi_m_general_00067.wav|एक मस्तिष्क वैज्ञानिक कांडेल ने समुद्री घोंघे एल्पीसिया नामक स्नेल का अध्ययन किया ।|Hindi_M|other|6.200000
processed_hi_m_education_00722.wav|रजनीश कौशल का कहना है कि पत्नी की हालत में सुधार न होता देख उन्होंने रविवार को अस्पताल प्रबंधन से डिस्चार्ज करने को कहा।|Hindi_M|other|10.193188
processed_hi_m_politics_00996.wav|शिवहर से प्रत्याशी मोहम्मद सर्फुद्दीन ने बसपा की उम्मीदवार प्रतिमा देवी को पराजित किया|Hindi_M|other|6.977229
processed_hi_m_general_02375.wav|आकर्षक झील और शानदार हाट स्प्रिंग हैल्थ केयर केंद्र से सजा तत्तापानी प्राकृतिक सुंदरता के लिए अपनी अलग पहचान रखता है।|Hindi_M|other|10.053875
processed_hi_m_education_02158.wav|नियुक्ति के लिए परीक्षा कराने का जिम्मा टाटा कंसल्टेंसी सर्विस टीसीएस को दिया गया था।|Hindi_M|other|6.466375
processed_hi_m_education_01661.wav|हाजिर बाजार में मजबूती और आंध्र प्रदेश में हुई कम बारिश से मिर्च के वायदा मूल्यों में बढ़त का माहौल बना रहा।|Hindi_M|other|9.670729
processed_hi_m_education_01285.wav|जस्टिस एसए बोब्दे की अगुवाई वाली खंडपीठ के निर्देश पर गठित मेडिकल बोर्ड मुंबई में महिला की जांच करेगा ।|Hindi_M|other|9.554646
processed_hi_m_general_01024.wav|भारत का बिजली ग्रिड अंतराज्यीय और अंतर क्षेत्रीय बिजली ट्रांसमिशन तारों का जटिल ताना बाना है।|Hindi_M|other|8.184667
processed_hi_m_other_05309.wav|आप जैसे ही रिमूव ऑप्शन पर  क्लिक करेंगे आपकी स्क्रीन में रिक्वेस्ट सेंड होने का एक मैसेज आएगा।|Hindi_M|other|7.255854
processed_hi_m_education_01118.wav|परीक्षा के लिए आवेदन करने के बाद उम्मीदवारों को एडमिट कार्ड का इंतज़ार  रहता है।|Hindi_M|other|7.093333
processed_hi_m_education_00561.wav|विभिन्न् चरणों से होते हुए इन आवेदनों पर आयुक्त लोक शिक्षण अंतिम निर्णय लेंगे।|Hindi_M|other|7.511292
processed_hi_m_health_00296.wav|अगर आप अपने पांव को सुडौल बनाना चाहते है तो स्क्वाट्स घर पर वज़न कम करने के लिए एक प्रमुख व्यायाम है|Hindi_M|other|8.428479
processed_hi_m_education_01367.wav|कहा गया है कर्नाटक में भी मेडिकल कॉलेज के एडमिशन में फ्रॉड की ख़बरें छपी हैं।|Hindi_M|other|7.800000
processed_hi_m_health_00813.wav|क्यूबा के आंतरिक मामलों के मंत्री कार्लोस गोडिन का लंबी बीमारी के बाद शनिवार को हवाना में निधन हो गया|Hindi_M|other|8.428479
processed_hi_m_education_00031.wav|अभिभावकों व अध्यापकों को चाहिए कि वे बच्चे पर अंग्रेजी पूर्ण रूप से ना थोपकर  छोटे छोटे शब्दों के द्वारा सिखाएँ ।|Hindi_M|other|9.700000
processed_hi_m_general_00259.wav|अब यह ट्वीट खेल के क्षेत्र में सबसे ज्यादा रिट्वीट किया जाने वाला ट्वीट बन गया है।|Hindi_M|other|5.909104
processed_hi_m_general_02539.wav|तीज के मौके पर हरे रंग की साड़ी को सबसे ज्यादा इंपॉर्टेंस दी जाती है।|Hindi_M|other|5.630458
processed_hi_m_general_01346.wav|दिलचस्प बात ये है कि चार साल के रुद्रांश ने अभी तक संगीत की कोई तालीम नहीं ली है।|Hindi_M|other|6.500000
processed_hi_m_other_02071.wav|मैंने उनसे पूछा तो उन्होंने साफ़ कहा कि ऐसा कोई समझौता नहीं हुआ है।|Hindi_M|other|5.793000
processed_hi_m_general_02293.wav|यह कैम्पेन फ्लिपकार्ट की नई विज्ञापन शैली को दर्शाता है, जिसमें फोकस सामाजिक जागरूकता पर केंद्रित है।|Hindi_M|other|7.929250
processed_hi_m_general_01478.wav|कविता में आए ऐसे अन्य उदाहरण छाँटकर लिखिए और यह भी लिखिए कि इससे शब्दों के अर्थ में क्या विशिष्टता पैदा हुई?|Hindi_M|other|8.985750
processed_hi_m_books_01635.wav|अगर आपको कभी उच्च तुंगता वाले क्षेत्र में जाने का मौका मिले तो आपने ‘तुंगता बीमारी’ का अवश्य अनुभव किया होगा।|Hindi_M|other|8.950917
processed_hi_m_politics_02187.wav|इस डिस्क्लोजर स्कीम के तहत अन्य कंपनियों को इस डाटाबेस की मदद से योग्य उम्मीदवार मिल सकेंगे|Hindi_M|other|8.173042
processed_hi_m_other_03888.wav|नागरी मंदिरों में बुनियाद से लेकर कलश तक चतुष्कोण होते हैं।|Hindi_M|other|5.600000
processed_hi_m_general_00337.wav|आज के समाज के लगभग सभी मनुष्यों में बहुत से  दुर्गुण देखे जा सकते हैं।|Hindi_M|other|5.897500
processed_hi_m_other_02386.wav|एडवोकेट समदीश ने बताया कि रोहित शर्मा ने मोहाली की कंज़्यूमर कोर्ट में यह पिटीशन दायर किया था।|Hindi_M|other|8.323979
processed_hi_m_other_00031.wav|प्रशासन की सूझ बूझ की वजह से शांतिपूर्ण और सौहार्दपूर्ण माहौल में मूर्ति विसर्जन का कार्यक्रम सम्पन्न हुआ।|Hindi_M|other|9.148292
processed_hi_m_general_00399.wav|शिब्ली तीसरी शताब्दी हिजरी क़मरी के मशहूर आत्मज्ञानी हैं जो अब्बासी शासन काल में कुछ समय तक दमावंद के शासक थे।|Hindi_M|other|9.403708
processed_hi_m_education_01345.wav|भट्ठों पर किसी प्रकार की चारदीवारी नहीं होती, वहां मजदूरों का शोषण संभव नहीं है।|Hindi_M|other|7.400000
processed_hi_m_books_02099.wav|क्या धातु और अधातु, अम्लों से भिन्न प्रकार से अभिक्रिया करते हैं।|Hindi_M|other|5.781396
processed_hi_m_general_01094.wav|क्योंकि वहां का एग्जीबिशन सेंटर भारत की फिल्मों से ही चलता है।|Hindi_M|other|4.400000
processed_hi_m_education_00950.wav|इस प्रकार विदेशी दूल्हे के साथ प्रियंका भारतीय रस्मोंरिवाज को मनाते हुए शादी के बंधन में बंधने जा रही हैं।|Hindi_M|other|9.264396
processed_hi_m_education_00863.wav|लेकिन मुझे लगता है कि मिल्खा जी ने जो भी कहा और उसे जिस प्रकार से लिया गया, वह बेहद दुर्भाग्यपूर्ण है।|Hindi_M|other|8.312375
processed_hi_m_education_02541.wav|इसी तरह से सरकाघाट, द्रंग और जिला के अन्य स्कूलों में विद्यार्थियों को राजभाषा की परीक्षा में नकल करते हुए पकड़ा।|Hindi_M|other|9.937771
processed_hi_m_other_02056.wav|उन्होंने यह भी कहा कि नक्सलियों का सहयोग लेने वाले प्रत्याशियों पर कार्रवाई होगी।|Hindi_M|other|6.292229
processed_hi_m_education_02687.wav|उन्होंने विभिन्न विषयों में कई पुस्तकें लिखी हैं जो उनके गहरे और व्यापक ज्ञान की परिचायक हैं।|Hindi_M|other|8.567792
processed_hi_m_education_00549.wav|यूपी के ईटीवी के कुछ साथियों के पास जो मैसेज चैनल के वरिष्ठों की तरफ से भेजा गया है, वह इस प्रकार है ।|Hindi_M|other|9.113458
processed_hi_m_education_01736.wav|सुबह पड़ी हल्की फुहारें भी इनके चेहरे पर किसी प्रकार का कोई स्मित नहीं ला पातीं।|Hindi_M|other|7.104938
processed_hi_m_education_00841.wav|फ़्रान्स के तत्कालीन राष्ट्रपति ने एक संदेश में इमाम ख़ुमैनी से कहा कि वे हर प्रकार की राजनैतिक गतिविधि से दूर रहें।|Hindi_M|other|9.670729
processed_hi_m_education_02706.wav|अगर आप वास्तविकता में दुस्वप्नों से बचना चाहती है तो इसके लिए आपको अपनी आदतों में कुछ बदलाव लाना होगा।|Hindi_M|other|9.624292
processed_hi_m_education_01252.wav|उन्होंने यह भी कहा कि परीक्षा की स्ट्रैटजी अपने हिसाब से बनानी चाहिए।|Hindi_M|other|6.100000
processed_hi_m_politics_02006.wav|उम्मीद है कि जानवर इंसानों की बस्ती में दखल नहीं देंगे|Hindi_M|other|4.748104
processed_hi_m_education_01660.wav|सेंट्रल लॉन में राष्ट्रपति भवन के मालियों के कौशल और कारीगरी को दर्शाने वाले शानदार डिजायन वाले फूलों के गलीचे दिखाई देंगे।|Hindi_M|other|10.181583
processed_hi_m_education_02572.wav|पूर्वी चंपारण के रक्सौल में सोमवार को विभिन्न परीक्षा केंद्रों पर मैट्रिक परीक्षार्थियों ने जमकर हंगामा किया।|Hindi_M|other|8.869646
processed_hi_m_education_01135.wav|कुछ लोगों का यह भी मत है कि वक्फ बोर्ड वह जमीन ले ले और उस पर कोई शिक्षण संस्थान बना दे।|Hindi_M|other|8.184667
processed_hi_m_general_02457.wav|एंटीका स्टांपेरिया आर्मेना खोलने के बाद वह पुस्तकों की कला को समर्पित एक सांस्कृतिक केंद्र बना रहे हैं।|Hindi_M|other|9.252771
processed_hi_m_health_00368.wav|बुरी तरह से जख्मी पप्पू को वह लोग अस्पताल में ले गए, जहां देर रात उसकी मौत हो गई|Hindi_M|other|6.977229
processed_hi_m_education_02024.wav|एवरेस्ट फतह करने वाली पहली भारतीय महिला बछेंद्री पाल ने प्रेमलता को प्रशिक्षण दिया था।|Hindi_M|other|7.400000
processed_hi_m_general_01103.wav| इंटरनेट के दौर में पर्दानशीं भी बेपर्दा हो सकते हैं।|Hindi_M|other|4.190833
processed_hi_m_general_02117.wav|ईद पर पहनी साड़ी तो ट्रोलिंग का शिकार हो गईं प्रेग्नेंट सोहा अली खान।|Hindi_M|other|5.920708
processed_hi_m_general_02440.wav|वैसे तो सास्यूर के सिद्धांत के आधार पर भाषा की संरचना और अर्थ निर्माण की प्रक्रियाओं को अलग करके चला जाता है।|Hindi_M|other|8.881250
processed_hi_m_education_02451.wav|इस अवसर पर लीग के महासचिव बक्शी चंद जसवाल ने कहा कि लीग किसी भी प्रकार के अहिंसक कदम के खिलाफ है।|Hindi_M|other|9.900000
processed_hi_m_general_02906.wav|मैं अंतर्ध्यान होने से पहले तुम्हारे ही दर्शन को व्याकुल था।|Hindi_M|other|4.701667
processed_hi_m_general_03183.wav|यह कलाकार किताबों की जिल्दों के ऊपर पशुपक्षियों या प्राकृतिक दृश्यों के चित्र बनाया करते थे।|Hindi_M|other|7.116542
processed_hi_m_general_00845.wav|नहर के भरने से नहर के टूटने की आशंका बनी रहती है।|Hindi_M|other|4.852604
processed_hi_m_books_01345.wav|अलग करने की विविध पद्धतियों का उपयोग करके धातुओं का उनके अयस्कों से निष्कर्षण करते हैं।|Hindi_M|other|7.279083
processed_hi_m_health_02324.wav|सरकार के थिंक टैक नीति आयोग ने नए खनिज विकास एवं नियमन अधिनियम की वकालत की है|Hindi_M|other|8.300771
processed_hi_m_general_00017.wav|इंदिरा गांधी नेशनल स्टेडियम में राष्ट्रमंडल खेलों के दौरान जिम्नास्टिक, रेसलिंग और साइकिलिंग की स्पर्धाएं हुई थीं।|Hindi_M|other|8.056958
processed_hi_m_politics_02343.wav|एक स्थानीय अख्बार के अनुसार अनुष्का के कुछ पड़ोसियों ने उन्हें शादी का निमंत्रण मिलने की बात कही है|Hindi_M|other|7.400000
processed_hi_m_health_01563.wav|पूरी जिंदगी ऐसी हो गई है कि कोई उस पर थूंके भी नहीं|Hindi_M|other|4.562354
processed_hi_m_education_02664.wav|इसी दौर में ललित शर्मा, सुदर्शन तथा प्रवेश मौंटी ने भी राष्ट्रीय प्रशिक्षण शिविरों में जगह पाई।|Hindi_M|other|7.778313
processed_hi_m_other_00305.wav|रंगोली के चारों तरफ देवता व देवालु व खुंद अपने अस्त्रों व शस्त्रों के साथ झूमते रहे।|Hindi_M|other|8.056958
processed_hi_m_general_00898.wav|समाज के उपेक्षित श्रमिक वर्ग को सुंदर और सटीक बिम्बों के माध्यम से दर्शाते हुए कवि उनके औचित्य पर भी प्रकाश डालता है।|Hindi_M|other|9.949375
processed_hi_m_other_02365.wav|राजा ने उस व्यक्ति से कहा कि वह सीमूर्ग़ को उसके पास लेकर आए।|Hindi_M|other|5.525979
processed_hi_m_other_05338.wav|कोर्ट ने इस मामले में उमेश भारद्वाज, पद्मेंद्र राजपूत और राजकुमार चौमल को दोषी माना था।|Hindi_M|other|7.360354
processed_hi_m_health_00049.wav|करण जौहर कार्गिल गर्ल गुंजन सक्सेना की जिंदगी पर आधारित फिल्म लेकर आ रहे हैं|Hindi_M|other|7.300000
processed_hi_m_books_03727.wav|इसके अतिरिक्त उन्होंने यूनेस्को में ब्रैल समस्याओं पर भारत का प्रतिनिधित्व किया।|Hindi_M|other|6.800000
processed_hi_m_weather_02327.wav|अतः उन घटनाओं का निरीक्षण करने के लिए हम वहाँ उपस्थित नहीं होते हैं और उन घटनाओं को दोहराया भी नहीं जा सकता। |Hindi_M|other|8.730333
processed_hi_m_other_02505.wav|इसी उधेड़बुन के चलते सच्चाई जानते हुए भी उसने कल शाम को लक्ष्मा को वास्तविकता नहीं बताई।|Hindi_M|other|7.499667
processed_hi_m_education_00577.wav|सिंह द्वारा बनाए गए हड्डियों के कई रेखाचित्र पटियाला स्थित मेडिकल कालेज के एनाटॉमी म्यूजियम में रखे हैं।|Hindi_M|other|8.900000
processed_hi_m_general_01065.wav|कहा जाता है भगवान शिव को कर्पूर की सुगंध बहुत प्रिय है।|Hindi_M|other|4.573958
processed_hi_m_education_01833.wav|बाबू रामधियान सिंह के इकलौते कुलदीपक पप्पू सिंह ने अपने ज्ञान का पिटारा खोला।|Hindi_M|other|6.988833
processed_hi_m_education_01400.wav|सिंह ने कहा कि राज्य में खनिजों के उत्खनन और अनुसंधान की व्यापक संभावनाएं हैं|Hindi_M|other|7.244250
processed_hi_m_other_02422.wav|स्वायत्त शासन मंत्री शांति धारीवाल ने मोदी सरकार पर हमला करते हुए कहा कि मज्मेशाही का जमाना आ गया है।|Hindi_M|other|8.939312
processed_hi_m_education_02450.wav|हालांकि बाद में डीएसपी मनोज जम्वाल की सख्ती के बाद हेड कांस्टेबल का मेडिकल करवाया गया।|Hindi_M|other|6.954000
processed_hi_m_education_02592.wav|तरणताल में अपने तैराकी कौशल का कमाल दिखाते हुए अमेरिका के माइकल फेल्प्स मिसाल बन गए हैं।|Hindi_M|other|8.289146
processed_hi_m_education_00242.wav|आप अपनी बुद्धि और विवेक से मुश्किल से मुश्किल कार्यों को अच्छी तरह से पूरा करेंगे ।|Hindi_M|other|7.546104
processed_hi_m_education_00532.wav|प्लाज्मा अनुसंधान संस्थान, गांधीनगर ने मल्टी टास्किंग स्टाफ एमटीएस के छह पदों पर रिक्तियां निकाली हैं।|Hindi_M|other|9.264396
processed_hi_m_education_02397.wav|सरोज सिंह ने कहा कि वे आधुनिक युग के टूटते मापदंडों व विघटित होते मूल्यों व खन्डित होती आस्था की प्रतीक हैं।|Hindi_M|other|9.775229
processed_hi_m_other_00201.wav|इस दौरान उन्होंने ब्रोकहाउस संग मिलकर न्यूट्रॉन स्कैटरिंग पर लगभग उत्कृष्ट शोध पत्र तैयार किए थे।|Hindi_M|other|9.113458
processed_hi_m_general_00666.wav|इस सेक्टर में जॉब की बहुत संभावनाएं हैं, फिर चाहे वह इंटरनेट सिक्यॉरिटी से रिलेटेड कोई कोर्स हो या एथिकल हैकिंग।|Hindi_M|other|8.614229
processed_hi_m_other_02590.wav|आदित्य से ब्रेकअप के बाद वे  सुमन के साथ काफी करीब हो गए थे।|Hindi_M|other|5.096417
processed_hi_m_health_01743.wav|दुष्मंता चमीरा बाएं टखने में चोट के कारण अब वह भी बाहर हो गए हैं|Hindi_M|other|5.920708
processed_hi_m_health_02691.wav|खबर के अनुसार ऑनलाइन फीचर पर क्लिक करते ही एक प्रश्नावली खुलेगी, जिसके आधार पर लोग अवसाद का पता लगा सकेंगे|Hindi_M|other|9.368875
processed_hi_m_general_02156.wav|अरमान गायक व संगीत निर्देशक डब्बू मलिक के बटे और मशहूर संगीत निर्देशक अनु मलिक के भतीजे हैं।|Hindi_M|other|7.650604
processed_hi_m_general_02976.wav|और तत्क्षण उसे लपकने को यहां का मीडिया तैयार ही बैठा रहता है।|Hindi_M|other|5.600000
processed_hi_m_politics_02607.wav|हेजल ने सीधे कहा कि बिना पति के मैं कैसे प्रेग्नेंट हो जाउंगी कोई बताए मुझे?|Hindi_M|other|5.909104
processed_hi_m_education_02068.wav|खांडल ने रणथंभोर परिधि में रहने वाली आखेटी जनजातियों को आजीविका के विकल्प तलाशने का प्रशिक्षण दिया है।|Hindi_M|other|8.800000
processed_hi_m_general_00673.wav|यहाँ अधिकतर बलती भाषा बोली जाती है जो लद्दाख़ी भाषा के क़रीब है और अक्सर तिब्बती भाषा की उपभाषा समझी जाती है।|Hindi_M|other|8.962521
processed_hi_m_general_00441.wav|लोग मोबाइल डिस्चार्ज होने या इंटरनेट की समस्या से यहां नहीं जूझेंगे।|Hindi_M|other|5.653688
processed_hi_m_education_00728.wav|इस दंगल में दो प्रकार से कुश्तियों का आयोजन किया गया।|Hindi_M|other|5.247333
processed_hi_m_health_02847.wav|अधिकारियों का अनुमान है कि सिच्वान प्रांत में कम से कम पांच हजार लोगों की मौत हुई है|Hindi_M|other|7.200000
processed_hi_m_education_01385.wav|वह बताता है कि उसका हुस्न नामक भाई किस प्रकार से यूसुफ़ का हो गया ।|Hindi_M|other|6.500000
processed_hi_m_general_02657.wav|भूंतर पुल के सामान्य यातायात के लिए खुल जाने से लोगों ने राहत की सांस ली है।|Hindi_M|other|6.036812
processed_hi_m_general_00469.wav|संगीतकार सुलेमान मर्चेंट ने अब एक ट्वीट करके कन्फर्म किया है कि वो इस फिल्म का संगीत दे रहे हैं।|Hindi_M|other|7.000438
processed_hi_m_general_01600.wav|संस्कृत भाषा में मूर्छा का अर्थ होता है सभी मानसिक गतिविधियों के निलंबन की अवस्था।|Hindi_M|other|6.814687
processed_hi_m_general_01516.wav|उसके जूते भी नक्क़ाशीदार हैं तथा उसके वस्त्र कस्तूरी रंग से रंगे हुए हैं जिनमें सोने का बॉर्डर है।|Hindi_M|other|7.778313
processed_hi_m_education_00384.wav|चन्दौसी के कस्तूरबा बालिका सिलाई प्रशिक्षण केंद्र पर प्रशिक्षण प्राप्त करने वाली बालिकाओं को प्रमाण पत्र वितरित किए गए।|Hindi_M|other|9.090229
processed_hi_m_education_02426.wav|महिलाओं के लिए हैंडीक्राफ्ट्स प्रशिक्षण केंद्र खोला तो उसमें आजम खान ने कूड़ा भरवा दिया।|Hindi_M|other|7.929250
processed_hi_m_education_02725.wav|पिछले वर्ष भी बोर्ड ने कई परीक्षा केंद्रों की परीक्षाओं का वीडियो कॉन्फ्रेंन्सिंग किया था।|Hindi_M|other|6.872729
processed_hi_m_health_00864.wav|नगर निगम के ज्वांइट कमिश्नर गगनदीप सिंह ने बताया कि स्वच्छता सर्वेक्षण को लेकर नगर निगम ने काफी काम किया है|Hindi_M|other|8.718729
processed_hi_m_weather_00455.wav|धूप सुगंधित होने से मन में पॉजिटिव विचारों को उत्पन्न करती है तथा वातावरण को शुद्ध व सुगन्धित बनाता है|Hindi_M|other|8.463292
processed_hi_m_general_01419.wav|साहित्यिकता और संवेदनाओं से लबरेज इस ब्लॉग में वैचारिकता एक छौंके के समान विद्यमान है।|Hindi_M|other|7.128146
processed_hi_m_general_00972.wav|दक्षिण भारत में मध्वाचार्य को मारुति का अवतार माना जाता है।|Hindi_M|other|5.247333
processed_hi_m_health_02742.wav|गौरतलब है कि पिछले महीने क्वींसलैंड के ही एक चिकित्सक तारिक कमलेह को इस्लामिक स्टेट के एक वीडियो में देखा गया था|Hindi_M|other|9.775229
processed_hi_m_health_02474.wav|ऐसा आरोप है कि प्राइवेट स्पांसरों ने काले धन की मदद से इस टूर्नामेंट को आर्थिक मदद पहुंचाई है|Hindi_M|other|8.416854
processed_hi_m_health_02618.wav|साधु ने कहा तुम निश्चिंत हो जाओ, तुम्हारा धन कहीं नहीं जाएगा|Hindi_M|other|5.096417
processed_hi_m_health_02401.wav|देश स्वच्छता के नक्शे पर कितना स्वच्छ हो सका यह सवाल अपनी जगह है|Hindi_M|other|6.292229
processed_hi_m_education_01752.wav|शहीद बहिश्ती इस प्रकार से युवाओं को कुरआन के संदेश से परिचित कराना चाहते थे।|Hindi_M|other|7.300000
processed_hi_m_health_00598.wav|जावेद के परिवार में उर्दु का अलग ही महत्व है उनके खून में ही शायरी और उर्दु बसा हुआ है|Hindi_M|other|7.639000
processed_hi_m_other_02461.wav|देखिये आपकी आंखें बेहद खूबसूरत इजिप्शियन महिला से कम नहीं लग रही हैं।|Hindi_M|other|5.793000
processed_hi_m_education_00654.wav|ऐतिहासिक जीत दर्ज करने वाली ट्रुडू की पार्टी नैतिकता में चूक और अन्य विवादों के चलते पहले से ही निशाने पर है।|Hindi_M|other|9.357271
processed_hi_m_general_01341.wav|सर जगदीश चंद्र बोस और हरगोविंद खुराना से लेकर सत्येंद्र नाथ बोस जैसे वैज्ञानिक भारत के गौरव हैं।|Hindi_M|other|8.440083
processed_hi_m_health_00179.wav|ज्वाइंट कमिश्नर महेश कुमार तथा ज्वाइंट कमिश्नर वाई एस गुप्ता की देखरेख में स्वच्छता अभियान चलाया गया|Hindi_M|other|8.544562
processed_hi_m_other_02002.wav|श्री गडकरी ने कहा कि हल्दिया से फरक्का के बीच नदी सूचना प्रणाली के पहले चरण का उद्घाटन हो चुका है।|Hindi_M|other|8.300771
processed_hi_m_health_00311.wav|ऐसा करने से आपके गुस्से में कमीं आएगी और आपका दिमाग शांत होगा इसलिए शरद पूर्णिमा के दिन इस उपाय को अवश्य करें|Hindi_M|other|10.065479
processed_hi_m_general_01940.wav|एक वर्ग के तुष्टीकरण और बहुसंख्यक समाज की उपेक्षा की नीति से सामाजिक तानेबाने को गहरी क्षति पहुँची है।|Hindi_M|other|7.700000
processed_hi_m_health_02114.wav|प्रवक्ता सुतोपो  ने बताया कि तीन लोगों की मौत कंक्रीट के स्लैब गिरने की वजह से हुई|Hindi_M|other|6.582479
processed_hi_m_health_00695.wav|उन्होंने वहां बाबा साहेब अंबेडकर की एक प्रतिमा को पुष्पांजलि अर्पित की और स्वच्छता अभियान में भाग लिया|Hindi_M|other|8.707104
processed_hi_m_education_02330.wav|संसाधिका श्रीमती इंदिरा सिंह ने अपठित गद्यांश पर अपने ज्ञान को वितरित किया।|Hindi_M|other|7.522896
processed_hi_m_health_02052.wav|फोन के डिस्प्ले के अंदर लेजर के जरिए होल किया जाता है और इसमें सेल्फी कैमरा प्लेस किया जाता है|Hindi_M|other|8.312375
processed_hi_m_health_01068.wav|इस हादसे में पांच नागरिकों की मौत हो गई, जबकि चार अन्यों को बचा लिया गया|Hindi_M|other|6.698583
processed_hi_m_health_00669.wav|गांव मोहब्ताबाद के पास कार की टक्कर लगने से गैस एजेंसी के कर्मचारी की मौत हो गई|Hindi_M|other|7.116542
processed_hi_m_health_00745.wav|जहां पर वर्ग की समस्या नहीं है वहां पर आप वर्ग के हिसाब से उसका इलाज करेंगे तो रिजल्ट्स नहीं आने वाले|Hindi_M|other|9.810063
processed_hi_m_other_04273.wav|हिंद महासागर क्षेत्र में बसा मालदीव जैसा सामरिक महत्व वाला देश दूर ही नहीं गया बल्कि तल्खियां भी आईं।|Hindi_M|other|8.625833
processed_hi_m_education_00478.wav|बोर्ड एप्लिकेशंस को छांटने के बाद अब जल्द ही परीक्षा के एडमिट कार्ड जारी करने वाला है।|Hindi_M|other|7.244250
processed_hi_m_education_01256.wav|अपनी मासूम अर्धांगिनी के विषय में उन्हें सच में कोई ज्ञान नहीं था ।|Hindi_M|other|5.514375
processed_hi_m_education_01319.wav|इसके अलावा कंपनी ने 'डिजिटल अनलॉक्ड' नाम से एक प्रशिक्षण कार्यक्रम पेश किया है।|Hindi_M|other|7.500000
processed_hi_m_education_01096.wav|आब्जर्वर परीक्षा कक्षों में निरीक्षण की बजाय केंद्र अधीक्षक के पास बैठकर गप्पें मारते हैं।|Hindi_M|other|8.091771
processed_hi_m_books_03115.wav|इस प्रकार मराठों ने मालवा और बुंदेलखंड में अपना वर्चस्व स्थापित किया ।|Hindi_M|other|6.900000
processed_hi_m_general_01454.wav|यह विशिष्ट प्रतिक्रिया वीडियो को कैप्चर करता है जो खेल मैचों या संगीत कार्यक्रमों के लाइव प्रसारण के साथ थोड़ा आसान होता है।|Hindi_M|other|9.136688
processed_hi_m_general_01505.wav|असम में ब्रह्मपुत्र अनेक धराओं में बहकर एक गुम्फित नदी के रूप में बहती है तथा बहुत से नदीय द्वीपों का निर्माण करती है।|Hindi_M|other|9.113458
processed_hi_m_education_01275.wav|पहली परीक्षा के अनुभव से कंपनी सेक्रेटरी की एक्जीक्यूटिव और फाइनल परीक्षा की तैयारी का भी तरीका पता लग गया है।|Hindi_M|other|9.763625
processed_hi_m_education_00326.wav|मई के लिए परीक्षा की प्रक्रिया मार्च के दूसरे हफ्ते से शुरू होगी, जून के पहले हफ्ते में नतीजे घोषित होंगे ।|Hindi_M|other|8.428479
processed_hi_m_general_02718.wav|महाराष्ट्र धर्म का तत्कालीन सामाजिक विचारधारा पर बहुत गहरा प्रभाव पङा।|Hindi_M|other|5.769792
processed_hi_m_education_00528.wav|चूंकि मेट्रो की फ्रीक्वेंसी बहुत तेज है लिहाजा बसों में किसी प्रकार लद जाने की जल्दबाजी नहीं दिखती।|Hindi_M|other|8.800000
processed_hi_m_health_02225.wav|इसी मानसिक असंतुलन की अवस्था में भीड़ ने उन दोनों भाइयों की वास्तविकता जाने बग़ैर उन्हें मौत के घाट उतार दिया|Hindi_M|other|9.368875
processed_hi_m_education_02093.wav|अगर सरकार इस पर प्रतिबंध लगा देती है तो सभी प्रकार की क्रिप्टोकरेंसी को एक निश्चित अवधि में समाप्त करने के लिए कहा जाएगा।|Hindi_M|other|10.100312
processed_hi_m_general_00632.wav|मेरे प्राप्तांक मुझे ईमेल के द्वारा भेजने के लिए बताया गया था परंतु अभी तक प्राप्तांक का ईमेल प्राप्त नहीँ हुआ है।|Hindi_M|other|8.974146
processed_hi_m_politics_01205.wav|हालाकि अभी तक मंत्री बनाने के फार्म्यूले के तहत हरेक पांच विधायक पर संबंधित पार्टी को एक मंत्रिपद दिया जा सकता है|Hindi_M|other|9.519813
processed_hi_m_education_02055.wav|उन्होंने इसी प्रकार कहा कि मॉस्को और अन्कारा रूस की गैस तुर्की तक पहुंचाने वाली पाइप लाइन का काम यथाशीघ्र पूरा करना चाहते हैं।|Hindi_M|other|10.100000
processed_hi_m_general_00993.wav| सानिया प्रेग्नेंसी की वजह से दो साल नहीं खेल पाई थीं।|Hindi_M|other|4.051500
processed_hi_m_education_00698.wav|इसके अलावा परीक्षा के कुछ दिन पहले छुट्टी वाले दिन भी बच्चों की एक्स्ट्रा क्लास रखी जाती हैं।|Hindi_M|other|7.650604
processed_hi_m_education_00558.wav|जिस प्रकार उच्च न्यायालय ने इस मामले में कड़ा रुख इख्तियार किया है उसके चलते अवैध कालोनी काटने वालों में हड़कंप है।|Hindi_M|other|9.519813
processed_hi_m_general_01243.wav|साथ ही रियो से लौटने के बाद साई के निदेशक इन्जेती श्रीनिवास ने एक रिपोर्ट तैयार की थी।|Hindi_M|other|6.861125
processed_hi_m_other_04898.wav|चारों सिग्नलों की टाइमिंग पिछले चौराहे से ट्रैफिक छूटने के हिसाब से सिन्क्रोनाइज की गई थी।|Hindi_M|other|6.849521
processed_hi_m_health_01239.wav|इससे पहले लॉस एंजेलिस में शूटिंग की एक घटना हुई थी, जिसमें एक रैपर निप्से हसल की मौत हो गई थी|Hindi_M|other|8.900000
processed_hi_m_health_02854.wav|बीकानेर के कोटगेट थाना क्षेत्र में रानी बाजार स्थित एक कारखाने के चौकीदार की संदिग्धावस्था में मौत हो गई|Hindi_M|other|9.357271
processed_hi_m_other_02570.wav|अल आलम टीवी चैनल की महिला पत्रकार दारीन फ़ज़्ल ने रिपोर्ट दी है कि सेना और आतंकियों के मध्य भीषण झड़पें हो रही हैं।|Hindi_M|other|9.392104
processed_hi_m_education_01439.wav|अनुभूति ने दो बार इसरो ज्वांइन करने के लिये परीक्षा दी और दूसरी बार उसे कामयाबी मिली।|Hindi_M|other|7.128146
processed_hi_m_general_03130.wav|कॉमन्वैल्थ के खेलों में बॉक्सरों में परमजीत समौता का नाम भी लिया जाता है।|Hindi_M|other|5.700000
processed_hi_m_education_00766.wav|एक सब्जी को यदि  वह एक प्रकार से न खाए तो उसे अलग तरीके से बनाएं।|Hindi_M|other|6.338667
processed_hi_m_general_03076.wav|उद्भ्रांत के काव्यसंसार में परंपरा भी है और वर्तमान समय के प्रश्न भी।|Hindi_M|other|6.000000
processed_hi_m_other_02427.wav|उन्होंने कहा कि आश्चर्य है कि भारतीय विदेशमंत्री ने उनसे वार्ता क्यों नहीं की।|Hindi_M|other|5.897500
processed_hi_m_general_00058.wav|कार्तिक दीपोत्सव से लेकर अध्ययन उत्सव समाप्ति तक मास नक्षत्र, उत्सव मूर्ति अभिषेक और कल्याणोत्सव नहीं होता है ।|Hindi_M|other|9.125063
processed_hi_m_health_02861.wav|अपनी इस प्रेगनेंसी डायरी को मैं साप्ताहिक तौर पर अपडेट करुँगी, कि हम दोनों के लिए मेरी गर्भावस्था का अनुभव कैसा है|Hindi_M|other|9.345667
processed_hi_m_general_02202.wav|यह विस्मरण स्वैच्छिक और उसी सांस्कृतिक परियोजना का अंग है जो नए तरीके से राष्ट्र की स्मृति गढ़ना चाहती है।|Hindi_M|other|8.289146
processed_hi_m_general_00830.wav|ट्विंकल सामाजिक मसलों और सोशल मीडिया पर भी काफी सक्रिय रहती हैं।|Hindi_M|other|5.375042
processed_hi_m_education_02275.wav|ऐसे ही मामले में पेशी पर गए दस्यु सरगना ज्ञान सिंह को लू ने चपेट में ले लिया।|Hindi_M|other|7.128146
processed_hi_m_education_00064.wav|जिन्ना स्नातकोत्तर मेडिकल सेन्टर में वरिष्ठ डॉक्टर सीमी जमाली ने मृतकों और घायलों की संख्या की पुष्टि की है ।|Hindi_M|other|9.496583
processed_hi_m_education_02142.wav|इसी प्रकार व्लादिमीर पुतीन ने बल देकर कहा कि परमाणु समझौते को निरस्त करने का कोई कारण मौजूद नहीं है।|Hindi_M|other|8.904479
processed_hi_m_education_00099.wav|देश और विदेशों में आयोजित सैंकड़ों प्रतिष्ठित गोष्ठियों में उन्हें अपने अनुसंधान पत्र को पेश करने के लिए बुलाया गया ।|Hindi_M|other|9.090229
processed_hi_m_health_02850.wav|उन्होंने कहा कि गोरखपुर में जिन मासूम बच्चों की मौत हुई, उनके मातापिता के बद्दुआओं का दुष्परिणाम है|Hindi_M|other|8.200000
processed_hi_m_health_02308.wav|एक अदने से कल्याण अधिकारी मानसिंह के तबादले के लिए सक्रिय रहने वाले मंत्री श्रीकांत शर्मा इसपर चुप क्यूँ हैं?|Hindi_M|other|9.300000
processed_hi_m_politics_01821.wav|सिपाही ने गोली चलाई भी तो सीधे ठुड्ढी पर जा लगी|Hindi_M|other|4.051500
processed_hi_m_health_02155.wav|वैसे आपको बता दें कि कपिल शो में सिंपल दिखने वालीं सुमोना असल जिंदगी में काफी स्टाइलिश और ग्लैमरस हैं|Hindi_M|other|9.400000
processed_hi_m_general_03108.wav|ग्राम्शी कहते हैं कि यांत्रिक विश्वदृष्टि ही निम्नवर्गों का धर्म हो जाता है।|Hindi_M|other|6.048417
processed_hi_m_health_00350.wav|बीसीसीआई ने पुष्टि की है कि पांड्या पीठ की चोट के कारण श्रृंखला से बाहर बैठेंगे|Hindi_M|other|6.814687
processed_hi_m_health_02798.wav|बीजेपी नेता कृष्णानन्द राय की मौत में आरोपी मुख़्तार ने कहा की मुझे बदनाम किया जा रहा है|Hindi_M|other|7.650604
processed_hi_m_education_01432.wav|उल्लेखनीय है कि इस प्रकार की वीडियो कॉन्फ्रेसिंग किसी गैर शासकीय संस्था द्वारा पहली बार की गई ।|Hindi_M|other|7.650604
processed_hi_m_general_00951.wav|विश्व के सबसे समृद्ध मंदिर की यात्रा बिना लड्डुओं के अधूरी है।|Hindi_M|other|5.100000
processed_hi_m_health_02782.wav|बगदाद में शुक्रवार तड़के अमेरिकी ड्रोन हमले में कुद्स फोर्स के प्रमुख सुलेमानी की मौत हो गई थी|Hindi_M|other|7.522896
processed_hi_m_education_00825.wav|बता दें कि उनकी पत्नि कानपुर मेडिकल कॉलेज में ही डॉक्टर हैं।|Hindi_M|other|5.769792
processed_hi_m_health_02669.wav|मैं देखूँगा कि इस साल में किसने कितना धन कमाया और कौनसी योग्यता प्राप्त की|Hindi_M|other|7.000000
processed_hi_m_finance_00926.wav|क्या वाकई रिज़र्व बैंक की सख़्ती के कारण बैंकों ने लोन देना बंद कर दिया है?|Hindi_M|other|6.327063
processed_hi_m_general_00334.wav|सरकार ने लूनर न्यू ईयर को सेलिब्रेट करने के लिए पूरे पन्ने का विज्ञापन दिया था, जिसमें मुर्गे को भौंकते हुए दिखाया गया था।|Hindi_M|other|9.543021
processed_hi_m_general_03107.wav|कॉलेज में अनुराग लड़कियों को इम्प्रैस करने के लिए रंगीन कपड़े भी पहनने लगे थे, जैसा कि आमतौर पर होता है।|Hindi_M|other|8.010521
processed_hi_m_general_00266.wav|मध्यप्रदेश सरकार ने पुश्तैनी खेल हॉकी के उत्थान के लिए मुकम्मल मैदान और दो एकेडमियां ग्वालियर और भोपाल खोलीं ।|Hindi_M|other|8.730333
processed_hi_m_general_01861.wav|एशियाई खेलों के आठवें दिन शनिवार को भारतीय पुरुष गोल्फ टीम ने रजत पदक पर कब्ज़ा किया|Hindi_M|other|6.710187
processed_hi_m_weather_00406.wav|कुछ लोगों का कहना है कि स्टेज पर लगे बल्बों की गर्मी से स्प्रे केमिकल में रिएक्शन हुआ जिस कारण यह हादसा हुआ|Hindi_M|other|9.368875
processed_hi_m_general_00091.wav| पवन कुमार ने गांव में खेल के प्रति रुझान बढ़ाने के लिए स्टूडेंट्स को रोजाना एक घंटे प्रैक्टिस कराना शुरू किया।|Hindi_M|other|7.824750
processed_hi_m_education_00501.wav|खीरे का ड्रिंक सभी प्रकार के पोषक तत्वों से भरपूर एक परफेक्ट एनर्जी ड्रिंक है।|Hindi_M|other|6.800000
processed_hi_m_politics_00990.wav|मलयालम फिल्म कुट्टी श्रांक सर्वश्रेष्ठ फिल्म समेत पांच पुरस्कारों पर अधिकार जमाने में कामयाब रही|Hindi_M|other|7.917625
processed_hi_m_health_01612.wav|इस डर से लोग अस्पतालों में अपना इलाज करवाने बड़ी संख्यां में पहुंच रहे हैं|Hindi_M|other|6.400000
processed_hi_m_education_01016.wav|इस प्रकार उक्त व्रत करते हुए पाँचवें वर्ष इसका उद्यापन करना चाहिए अन्यथा यह व्रत निष्फल हो जाता है।|Hindi_M|other|9.496583
processed_hi_m_general_00448.wav|पृथ्वी पर समग्र जलवायु परिस्थितियों में एक बड़ा परिवर्तन आया है और ग्लोबल वार्मिंग को इस परिवर्तन का कारण माना जाता है।|Hindi_M|other|8.985750
processed_hi_m_health_00498.wav|वहीं दूसरी ओर एक खुफिया एजेंसी ने दावा किया है कि प्योंग को किम जोंग ने मौत की सजा सुनाई है|Hindi_M|other|8.428479
processed_hi_m_other_04571.wav| ईच वन टीच वन कायर्क्रम से पढ़कर अंजुम सत्यवती कॉलेज और रोहित हंसराज कॉलेज में दाखिला लेने में कामयाब रहे हैं।|Hindi_M|other|8.997354
processed_hi_m_general_03051.wav|प्रत्येक प्राध्यापक को खाली पीरियड में गप्पें मारने की बजाए लाइब्रेरी में अध्ययन करना चाहिए।|Hindi_M|other|6.849521
processed_hi_m_general_01733.wav|इस पत्रिका की छपाई में उस समय उपलब्ध रंगीन प्रिटिंग की नवीनतम तकनीक का इस्तेमाल किया गया था।|Hindi_M|other|6.900000
processed_hi_m_education_00442.wav|अप्रेंटिस पदों पर उम्मीदवारों का चयन लिखित परीक्षा, इंटरव्यू राउंड और मेडिकल राउंड में पर्फॉर्मेंस के आधार पर किया जाएगा।|Hindi_M|other|10.042250
processed_hi_m_education_00638.wav|गौरतलब है कि इस वर्ष बोर्ड परीक्षा भी मार्च से शुरू हो रही हैं।|Hindi_M|other|5.932333
processed_hi_m_other_00074.wav|एक ताजे इंटरव्यू में ऐक्ट्रेस करिश्मा कपूर ने कहा कि वह यौन उत्पीड़न के इन आरोपों को सुनकर हैरान  रह गई थीं।|Hindi_M|other|9.357271
processed_hi_m_other_00210.wav|लेकिन चहल की घातक गेंदबाज़ी के कारण इंग्लैंड ने अपने आख़िरी आठ विकेट केवल आठ रन पर गँवा दिए।|Hindi_M|other|7.778313
processed_hi_m_general_00482.wav|भारत से प्राप्त मीडिया रिपोर्टों के अनुसार, लेफ्टिनेंट कर्नल गौरव सोलंकी कांगो लोकतांत्रिक गणराज्य में संयुक्त राष्ट्र मिशन में तैनात थे।|Hindi_M|other|8.997354
processed_hi_m_education_02571.wav|शाहिद ने फिल्म में एक शराबी और गुस्सैल मेडिकल स्टूडेंट का किरदार निभाया है।|Hindi_M|other|6.698583
processed_hi_m_other_05235.wav|सरकार का ये भी मानना है कि भाडे के पत्थरबाजों को बातों से मनाना मुश्किल होगा।|Hindi_M|other|6.582479
processed_hi_m_other_02151.wav|उन्होंने कहा कि अभी तक कहीं से किसी अप्रिय घटना का समाचार नहीं है और स्थिति नियंत्रण में है।|Hindi_M|other|7.929250
processed_hi_m_education_00342.wav|फिर बिन्नी को 'आप 'से बर्खास्त करने के बाद अल्पमत में आए केजरीवाल ने किस नैतिकता के आधार पर यह फैसला लिया ?|Hindi_M|other|9.659125
processed_hi_m_education_01941.wav|तोमर ने वीडियो में कहा, 'जेएनयू कम्युनिस्टों का गढ़ है और हम इस प्रकार के गढ़ को सहन नहीं करेंगे।|Hindi_M|other|7.200000
processed_hi_m_general_00273.wav|द्रौपदी के चीरहरण के समय धार्मिक श्रेष्ठजनों का अधर्म के सम्मुख लज्जाजनक समर्पण इसका प्रमाण है।|Hindi_M|other|7.267479
processed_hi_m_education_00257.wav|कोलकाता के वेरिएबल एनर्जी साइक्लोट्रोन सेंटर में मेडिकल साइक्लोट्रॉन सुविधा साइक्लोन का परिचालन शुरू हो गया है ।|Hindi_M|other|9.345667
processed_hi_m_health_01531.wav|प्रेस कॉन्फ़्रेंस में उन्होंने कहा कि उन्हें अभी और इलाज की ज़रूरत है और वे शनिवार को थेरेपी के लिए फिर जा रहे हैं|Hindi_M|other|9.276000
processed_hi_m_health_01003.wav|भारतीय ग्रन्थों में आयुर्वेद को चिकत्सा पद्धति का सबसे श्रेष्ठ साधन माना गया है|Hindi_M|other|6.721813
processed_hi_m_health_00854.wav|हमको शक है कि इसमें काला धन आया था इस वजह से ट्रांज़ैक्शन रोकने का फैसला लिया गया था|Hindi_M|other|7.650604
processed_hi_m_health_00728.wav|फरदीन खान के पिता और बॉलीवुड के दमदार एक्टर में से एक फिरोज खान को भी कैंसर ने नहीं बख्शा|Hindi_M|other|7.778313
processed_hi_m_general_00095.wav|ग्लास्गो में होने वाले कॉमनवेल्थ खेलों में भारत के फ़्री स्टाइल पहलवानों से मेडल की बहुत उम्मीदें हैं।|Hindi_M|other|8.000000
processed_hi_m_education_00757.wav|श्रद्धालुओं को पूजन के दौरान किसी प्रकार की दिक्कत न हो इसके  लिए मंदिर समिति के कार्यकर्ता भी मंदिर परिसर में मुश्तैद हैं।|Hindi_M|other|10.019042
processed_hi_m_general_02641.wav|बीएसपी का ओसीटी आकाश गिदकर रेल वेल्डिंग लाइन के टिल्टिंग के पास वह ट्राली पर खड़े होकर इलेक्ट्रिकल मेंटनेंस काम में जुटा था।|Hindi_M|other|10.077083
processed_hi_m_health_02959.wav|आज हम आपको उनकी जयंती पर उनकी जिंदगी के कई ऐसे सिद्धांतों को बताने वाले हैं जो आपकी जिंदगी को बदल सकता है|Hindi_M|other|9.624292
processed_hi_m_education_00128.wav|आचार्य प्लुष ने शास्त्री की परीक्षा के पश्चात अपने दो मेधावी शिष्यों से उनके जीवनादर्शों के विषय में पूछा ।|Hindi_M|other|9.380479
processed_hi_m_health_02463.wav|लोगों के धार्मिक भावनाओं को आघात पहुचाने वाले असमाजिक तत्वों को किसी भी शर्त में बख्शा नही जाएगा|Hindi_M|other|8.834812
processed_hi_m_health_00880.wav|बॉलीवुड अभिनेता इमरान हाशमी का कहना है कि ऋषि कपूर रियल जिंदगी में गुस्सैल नहीं बल्कि बेहद स्वीट इंसान हैं|Hindi_M|other|9.519813
processed_hi_m_general_00601.wav|गुग्गा नवमी के दिन गुग्गावल पर यह खेल दिन भर चलता है।|Hindi_M|other|4.852604
processed_hi_m_education_02704.wav|ठीक उसी प्रकार से अगले कोने से भी एक तिरछी लाइन को लैश लाइन से मिला दें और अपनी आंखों को बैटविंग्ड शेप दें।|Hindi_M|other|10.100000
processed_hi_m_general_02387.wav|भारत में जाकिर पर मनी लॉन्ड्रिंग और आतंकवादी गतिविधियों को बढ़ावा देने का आरोप।|Hindi_M|other|6.500000
processed_hi_m_education_00831.wav|ट्रस्ट इस योजना का संचालन करेगा और मेडिकल इन्श्योरेंस की राशि भी अब ट्रस्ट ही देगा।|Hindi_M|other|7.000000
processed_hi_m_education_00860.wav|इन्होंने सेंट थॉमस परम्परा पर बात करते हुए कहा कि वे किसी भी प्रकार के बलपूर्वक धर्मांतरण के विरुद्ध है।|Hindi_M|other|8.500000
processed_hi_m_politics_02242.wav|पिछ्ली सदी में टाटा ने इतिहास पूरी तरह बदल दिया है|Hindi_M|other|4.585562
processed_hi_m_education_00343.wav|उन्होंने बताया कि इसी प्रकार जेविलिन थ्रो में नेहा कंसल ने कांस्य पदक पर कब्जा किया।|Hindi_M|other|7.534500
processed_hi_m_health_00792.wav|सुनाम बख्शीवाला रोड पर अज्ञात वाहन की टक्कर से एक्टिवा सवार एक व्यक्ति की मौत हो गई जबकि एक घायल हो गया है|Hindi_M|other|9.891333
processed_hi_m_education_00089.wav|कर्नाटक पब्लिक वर्क्स डिपार्टमेंट जल्द ही इस परीक्षा के कट ऑफ मार्क्स और फिर रिजल्ट को जारी करेगा |Hindi_M|other|7.800000
processed_hi_m_other_05199.wav|इसके साथ साथ हमें अपने कर्तव्यों का पालन प्रबल पुरूषार्थ से करने में पीछे नहीं हटना चाहिए।|Hindi_M|other|6.698583
processed_hi_m_general_00770.wav|वर्ल्ड कप का पहला मैच इंग्लैंड और साउथ अफ्रीका के बीच लंदन के केनिंग्टन ओवल स्टेडियम में खेला जा रहा है ।|Hindi_M|other|7.650604
processed_hi_m_general_02868.wav|तिलक माथे को शाँत रखता है और ऊर्जा के श्राव को रोकता है।|Hindi_M|other|5.375042
processed_hi_m_other_05271.wav|सेल के दौरान स्मार्ट बल्ब्स बैगपैक्स और किचन में इस्तेमाल होने वाली चीजों पर भी अच्छा डिस्काउंट मिल रहा है।|Hindi_M|other|8.184667
processed_hi_m_education_01705.wav|केडी शर्मा ने फलों व सब्जियों का प्रशिक्षण एवं मूल्य वृद्धि पर बातचीत की।|Hindi_M|other|6.837896
processed_hi_m_general_01569.wav|कला का प्रारूप या आकार निष्क्रमण की परिधि के आधार पर निश्चित नहीं होता।|Hindi_M|other|5.781396
processed_hi_m_health_00400.wav|यह उस मरहम का ही कमाल था जिससे युवक की उँगलियोँ का दर्द गायब सा होता जा रहा था|Hindi_M|other|6.861125
processed_hi_m_education_00087.wav|आध्यात्मिक शक्तियों और गुणों के स्रोत निराकार परमात्मा सर्व प्रकार की ऊर्जाओं के उद्गम एवं आकर्षण का केंद्र हैं ।|Hindi_M|other|9.700000
processed_hi_m_education_00331.wav|प्रशिक्षण प्राप्त मेंटर्स मूल्यांकन के लिए कमियों को दूर कराते हुए कॉलेजों को मूल्यांकन के लिए प्रेरित करेंगे|Hindi_M|other|8.846438
processed_hi_m_education_02555.wav|इसी प्रकार दुकान चलाने वाली महिला को साजिश कर्ता व अगौंध गांव के एक व्यक्ति का नाम भी पीड़िता ने लिया है।|Hindi_M|other|9.508208
processed_hi_m_health_01715.wav|रामनगर नेशनल हाइवे में कार के पेड़ से टकराने पर उसमे सवार चालक समेत चार लोगों की मौत हो गई|Hindi_M|other|8.463292
processed_hi_m_health_01832.wav|तनु का कहना है कि अनीता और प्रसाद ने उनको इतनी मानसिक पीड़ा दी कि वो जहर खाने पर मजबूर हो गईँ|Hindi_M|other|8.718729
processed_hi_m_other_05108.wav|रविवार को दुकान खोलने के दौरान ही दोनों व्यवसायियों में अनबन हुईऔर एक ने दूसरे व्यवसायी को गोली मार दी।|Hindi_M|other|8.091771
processed_hi_m_general_00762.wav|बनवारी लाल ने खिलाड़ियों के उज्ज्वल भविष्य की कामना करते हुए कोच व मिनी स्टेडियम बनवाने की सिफारिश करने का आश्वासन दिया l|Hindi_M|other|9.008979
processed_hi_m_health_00129.wav|सिंगन्ना को सीने पर दस गोलियां लगीं और कार्यकर्ता नचिका के साथ उनकी मौक़े पर मौत हो गई|Hindi_M|other|7.488062
processed_hi_m_education_00894.wav|इस प्रकार के स्कूल चिह्नित करने की दिशा में काम शुरू हो गया है।|Hindi_M|other|5.363437
processed_hi_m_health_00817.wav|नोटबंदी के झटके ने उनके पुश्तैनी कारोबार को जबरदस्त चोट पहुंचाई|Hindi_M|other|5.874271
processed_hi_m_health_00737.wav|लेकिन इस बीच एक तीर्थयात्री की नेपाल के हिल्स में मौत हो गई|Hindi_M|other|5.700000
processed_hi_m_other_04874.wav|जहां संघ के तमाम बड़े लोगों के साथ 'सुरेश सोनी' को भी प्रचारकों की बैठको में पहुंचना है।|Hindi_M|other|6.570875
processed_hi_m_other_00241.wav|रेलों के साथ ही इस ठंड में रोडवेज बसों का सफर भी ठंडा पड़ गया है।|Hindi_M|other|6.025208
processed_hi_m_general_02052.wav|मैंने सोचा कि जब उनका राष्ट्रगान गाया जाएगा तो मैं भी हिस्सा बनूंगा।|Hindi_M|other|5.258938
processed_hi_m_health_02665.wav|नीरज प्रजापति की राँची में इलाज के दौरान मृत्यु हो गई|Hindi_M|other|5.600000
processed_hi_m_other_02302.wav|पार्टी ने वल्तोहा के बयान को निंदनीय और शर्मनाक करार दिया है।|Hindi_M|other|5.769792
processed_hi_m_general_02911.wav|नरेश मेहता अपने उपन्यासों के द्वारा समाज मे नारी की स्थिति का भी मर्मंभेदी चित्रण प्रस्तुत करते हैं।|Hindi_M|other|7.800000
processed_hi_m_education_00870.wav|उनसे हुई एक्सक्लूसिव बातचीत में उन्होंने आलिया भट्ट, विकी कौशल के बारे में कुछ बातें कहीं।|Hindi_M|other|7.360354
processed_hi_m_education_01378.wav|परीक्षार्थियों को परीक्षा कक्ष में ही बॉल प्वॉइंट पेन मुहैया कराए जाएंगे।|Hindi_M|other|6.400000
processed_hi_m_education_00791.wav|नवंबर माह में आयोजित की जाने वाली प्रैक्टिकल परीक्षा के लिए धर्मशाला सेंटर को परीक्षा सेंटर बनाया गया है।|Hindi_M|other|8.962521
processed_hi_m_books_01713.wav|पृथ्वी उसके समीप के सभी पिंडों को गुरुत्वीय बल से अपनी ओर आकर्षित करती है।|Hindi_M|other|6.900000
processed_hi_m_health_01988.wav|आदिम जाति कल्याण विभाग द्वारा प्रत्येक जिले से पुजारी बनने के इच्छुक दलितों से आवेदन भी लिए जा रहे हैं|Hindi_M|other|8.834812
processed_hi_m_health_00348.wav|दृष्टि दोषों के निवारण हेतु भी लेंस लगे चश्मों का प्रयोग किया जाता है|Hindi_M|other|5.502750
processed_hi_m_education_01707.wav|इस परीक्षा के बाद उम्मीदवारों को डिक्टेशन टेस्ट और पैराग्राफ रीडिंग करना होगा।|Hindi_M|other|6.176125
processed_hi_m_health_02732.wav|इस बीच, बृजेंद्र ने आशा के शव को हिलाकर उसकी मौत की तस्दीक की और फिर खुद को भी गोली मार ली|Hindi_M|other|8.858042
processed_hi_m_education_00544.wav|प्राचार्य तेजप्रकाश गोयल व हरियाणा ज्ञान विज्ञान समिति के जिला अध्यख्श मदनपाल छौक्कर ने विजेताओं को इनाम बांटे।|Hindi_M|other|9.543021
processed_hi_m_education_02346.wav|बोर्ड परीक्षा में पास होने के लिए अनपढ़ों के लिए सुनहरा अवसर है।|Hindi_M|other|5.400000
processed_hi_m_general_00450.wav|कार्यक्रम का प्रारंभ अतिथियों के द्वारा दीप प्रज्वलन एवम भारत माता के चित्र पर पुष्पार्पण से हुआ।|Hindi_M|other|7.406792
processed_hi_m_education_01966.wav|इससे पहले संसार के कई शहरों में स्मॉग से मेडिकल इमर्जेंसी तक लग चुकी है।|Hindi_M|other|6.861125
processed_hi_m_other_02237.wav|उन्होंने सभी से  पेड़ लगाने का आह्वान किया तथा कहा कि अब उनकी मुहिम ग्रीन आगरा बनाने की है।|Hindi_M|other|7.882792
processed_hi_m_general_00080.wav|अगर इंटरनेट ब्रॉडबैंड नेटवर्क के माध्यम से प्राप्त हो रहा है, तो इसे ब्रॉडबैंड टेलीफोनी और ब्रॉडबैंड फोन कहते हैंl|Hindi_M|other|8.207875
processed_hi_m_general_00248.wav|इस एप की मदद से वेबपेज या इंटरनेट सर्फिंग की रिक्वेस्ट टेक्स्ट मैसेज के द्वारा सर्वर तक पहुंचाई जाती है ।|Hindi_M|other|7.917625
processed_hi_m_other_05112.wav|शेजवार ने कहा हमने निर्धारित प्रक्रिया के तहत टेंडर कराए और फिर जूता चप्पल खरीदी की गई।|Hindi_M|other|7.000438
processed_hi_m_other_02073.wav|बसपा प्रमुख मायावती पर निशाना साधते हुए मुलायम सिंह यादव ने कहा कि वह साम्प्रदायिक शक्तियों से हाथ मिला चुकी हैं।|Hindi_M|other|9.113458
processed_hi_m_general_00842.wav|बख्शो देवी की प्रतिभा निखारने के लिए उसे खेल छात्रावास में प्रवेश दिलाने की भी वकालत की गई।|Hindi_M|other|7.522896
processed_hi_m_general_01031.wav|बस शब्दों की निर्झरनी को बहाते रहो और अपने आप सुकून आता जाएगा, आता जाएगा बस आता जाएगा।|Hindi_M|other|7.917625
processed_hi_m_general_01991.wav|कमीनों और धूर्तों के साथ इसी कला का सर्वोत्कृष्ट नमूना है।|Hindi_M|other|4.800000
processed_hi_m_finance_01573.wav|इस मुद्रा से टांगों के पिछले निचले हिस्से की मांसपेशियों में खिंचाव पैदा होता है।|Hindi_M|other|6.559271
processed_hi_m_general_02320.wav|टेलेंट राउंड में जब प्रतियोगियों ने गीत व नृत्य से समा बांधा तो प्रशिक्षु नर्सों ने जमकर उनकी सराहना की।|Hindi_M|other|7.800000
processed_hi_m_education_02818.wav|एक वक्तव्य में मंत्री ने कहा कि हरियाणा के लोग चौटाला की मानसिकता को भली प्रकार से जानते हैं।|Hindi_M|other|8.173042
processed_hi_m_general_03134.wav|चीन में इंटरनेट के स्लैंग या भद्दी भाषा में भी नंबरों की ख़ास जगह है।|Hindi_M|other|5.897500
processed_hi_m_education_00659.wav|ऐसे में फॉर्मों की स्क्रूटनी के बाद ही कॉमन भर्ती परीक्षा के लिए प्रक्रिया शुरू की जा सकेगी।|Hindi_M|other|8.045333
processed_hi_m_general_00262.wav|विशेषकर वे भारत में मुस्लिम लीग तथा कम्युनिस्टों की विभेदकारी तथा रूस के प्रति उनकी भक्ति से सजग थे ।|Hindi_M|other|8.323979
processed_hi_m_finance_01507.wav|आयकर खाते सीज होने की खबर को सिद्धू ने बताया कोरी अफवाह।|Hindi_M|other|5.398271
processed_hi_m_general_02908.wav|कौड़िया चूना की सुर्खी से निर्मित मीनार और मूर्तियां बुंदेली लोक कला का सुंदर उदाहरण हैं।|Hindi_M|other|7.499667
processed_hi_m_general_02481.wav|भारतीय शिक्षा प्रणाली में मूल्यांकन शब्द परीक्षा, तनाव और दुश्चिंत से जुड़ा हुआ है।|Hindi_M|other|6.454771
processed_hi_m_health_02153.wav|हत्याओं को अंजाम देने के लिए चिसाको अपने पार्टनर्स को ड्रिंक्स में दवाइयों के साथ सायनाइड मिलाकर देती थी|Hindi_M|other|7.917625
processed_hi_m_health_00684.wav|इसके बाद ब्लड सर्कुलेशन रुकने और दम घुटने से व्यक्ति की मौत हो जाती है|Hindi_M|other|5.800000
processed_hi_m_other_00156.wav|उन्होंने कहा कि हल्द्वानी की जनता, विद्युत कटौती मुक्त होने के बावजूद भी आए दिन विद्युत कटौती से जूझ रही है।|Hindi_M|other|9.659125
processed_hi_m_general_00099.wav|अच्छी नींद लेने के लिए अच्छी किताबें पढ़ना या हल्का संगीत सुनना आपके लिए अच्छा रहता हैl|Hindi_M|other|7.000000
processed_hi_m_health_00189.wav|बीते दिनों चीन की नामचीन सोशल नेटवर्किंग एप्लीकेशन के साथ साथ एप्पल स्टोर में मौजूद तमाम एप्स पर वायरस का अटैक हुआ था|Hindi_M|other|9.937771
processed_hi_m_education_01476.wav|बोर्ड के सहायक सचिव मुंशीं राम व उनकी टीम ने जिला ऊना के विभिन्न परीक्षा केंद्रों में स्वयं दबिश दी।|Hindi_M|other|8.300000
processed_hi_m_general_00109.wav|जानेल मोने को भी उनके ग्रैमी नामांकित एल्बम डर्टी कम्प्यूटर के लिए उत्कृष्ट संगीत कलाकार का पुरस्कार मिला।|Hindi_M|other|8.200000
processed_hi_m_general_02758.wav|अमरजीत विभिन्न् जगह लगने वाले मेलों में अष्ट धातु की अंगूठी व खिलौने बेचने का काम करता है।|Hindi_M|other|7.383563
processed_hi_m_health_01188.wav|पत्नी नंदिनी पूजा साल्वी द्वारा छोड़कर जाने के कारण राम अपनी जिंदगी से और तंग आ चुका है|Hindi_M|other|8.033729
processed_hi_m_education_02752.wav|बंगाल तो एक प्रकार से मूर्छा की स्थिति में पहुंच गया था।|Hindi_M|other|5.375042
processed_hi_m_education_00900.wav|एक बार सब्मिट होने के बाद आवेदन पत्र में किसी भी प्रकार का कोई बदलाव नहीं किया जा सकेगा।|Hindi_M|other|7.232646
processed_hi_m_health_00688.wav|जिंदगी के सफर में ऐसे उद्देश्यों के प्रति मन में अटूट विश्वास होना जरूरी है|Hindi_M|other|6.686979
processed_hi_m_education_00618.wav|मेडिकल कॉलेज कोटा में स्वाइन फ्लू व डेंगू की जांच के लिए दो मशीनें आएंगी।|Hindi_M|other|6.594104
processed_hi_m_education_00606.wav|संचित ज्ञान ने संभव बना दिया है कि लुप्त चीजों को पुनःस्थापित करके जीवन चलता रहे।|Hindi_M|other|7.800000
processed_hi_m_health_01218.wav|लगातार शेरों की मौत के चलते भी यह प्रोजेक्ट अक़्सर चर्चा में रहा है|Hindi_M|other|5.502750
processed_hi_m_health_00267.wav|सानिया मिर्जा जिंदगी में आई सभी चुनौतियों के बावजूद वर्ल्ड चैंपियन बनीं|Hindi_M|other|5.885875
processed_hi_m_education_02357.wav|अब एक बार फिर येड्युरप्पा के सामने बहुमत साबित करने की परीक्षा है।|Hindi_M|other|6.315458
processed_hi_m_politics_02207.wav|हरियाणा की मुख्य संसदीय सचिव सुश्री शारदा राठौर ने आज वल्लभगढ़ शहर में विशेष सफाई अभियान का शुभारंभ किया|Hindi_M|other|9.113458
processed_hi_m_education_01892.wav|सीबीआई की नजर अब मुल्जिमों की ओर से निर्दोष होने सबंधी दलीलों की पड़ताल के साथ ही मेडिकल रिपोर्ट पर है।|Hindi_M|other|9.368875
processed_hi_m_health_01159.wav|फोरचूनर में सवार होकर आए बदमाशों ने स्कॉर्पियो के ड्राइवर को गोली मारी जिससे उसकी मौत हो गई|Hindi_M|other|8.068563
processed_hi_m_general_02388.wav|बताया जा रहा है कि मड़ैया पुलिस के द्वारा भीड़ को साइड करने के दौरान एक पुलिसकर्मी ने कुछ अपशब्दों का प्रयोग किया।|Hindi_M|other|8.974146
processed_hi_m_books_01567.wav|पहले शोधकर्त्ता एक समय पर एक या कुछ जीन के बारे में ही अध्ययन कर पाते थे।|Hindi_M|other|6.443167
processed_hi_m_education_00836.wav|शिक्षकों की परीक्षा लेकर जवाबदार अपनी जवाबदेही से बचने का आसान बहाना ढ़ूंढ़ रहे है।|Hindi_M|other|7.639000
processed_hi_m_other_02376.wav|रुद्रपुर के मिश्रौलिया में दुराचार का मामला प्रकाश में आया है।|Hindi_M|other|5.247333
processed_hi_m_general_00994.wav|डिस्क्लेमर ,न्यूज़ हिंदी रिलायंस इंडस्ट्रीज की कंपनी नेटवर्क मीडिया एंड इन्वेस्टमेंट लिमिटेड का हिस्सा है।|Hindi_M|other|7.255854
processed_hi_m_general_02659.wav|इनडोर स्टेडियम का डम्पिंग यार्ड में तब्दील हो जाना दुर्भाग्यपूर्ण एवं खेल प्रतिभाओं के साथ खिलवाड़ है।|Hindi_M|other|7.600000
processed_hi_m_books_02325.wav|एक कंघा लीजिए और इसके बीच के एक दाँते को छोड़कर सभी खुले स्थानों को बंद कर दीजिए।|Hindi_M|other|6.837896
processed_hi_m_education_01925.wav|लाजपत नगर में बने एक नामी नर्सिंग कॉलेज कैंपस के स्टाफ क्वॉर्टर में बुजुर्ग सास पर बहू ने केरोसिन तेल डालकर जला दिया।|Hindi_M|other|9.531417
processed_hi_m_education_02109.wav|जिससे ट्रेन के बक्सर पहुंचते ही रेल की मेडिकल टीम मुस्तैद थी।|Hindi_M|other|5.676896
processed_hi_m_books_00908.wav|निम्नलिखित क्रियाकलाप प्रदर्शित करता है कि किसी पदार्थ के दहन के लिए उसका ताप, उसके ज्वलन-ताप तक पहुँचना आवश्यक है।|Hindi_M|other|9.300000
processed_hi_m_education_00551.wav|जानकारों की मानें तो क्रूज मिसाइल ब्राह्मोस किसी भी प्रकार के खतरनाक हथियारों पर लगाए गए निशाने के अनुसार घातक वार करती है ।|Hindi_M|other|10.181583
processed_hi_m_health_01836.wav|केस सुलझाने के लिए खून के निशान और फ्रिंगर प्रिंट्स जांच के लिए फॉरेंसिक लैब भेजने की जरूरत जल्द ही खत्म हो सकती है|Hindi_M|other|9.647521
processed_hi_m_books_02255.wav|वहाँ पर घर्षण कम करने के लिए गतिशील पुर्जों के बीच वायु की गद्दी का उपयोग किया जाता है।|Hindi_M|other|6.900000
processed_hi_m_health_01806.wav|प्रियंका ने हाल ही में बताया था कि वह अपनी जिंदगी पर किताब लिखने जा रही हैं, जिसका टाइटल अनफिनिश्ड होगा|Hindi_M|other|8.614229
processed_hi_m_health_02989.wav|फ्लिंटॉफ के घुटने में अप्रैल में दक्षिण अफ्रीका में आयोजित आईपीएल के दौरान चोट लगी थी|Hindi_M|other|7.639000
processed_hi_m_other_02432.wav|सीतापुर के तम्बौर थाना क्षेत्र में पांच लोग शारदा नदी में डूब गए।|Hindi_M|other|5.235729
processed_hi_m_general_01181.wav|गूगल और फेसबुक भारत के सर्चिंग एवं सोशल नेटवर्किंग बाजार में अग्रणी कंपनियां हैं।|Hindi_M|other|6.036812
processed_hi_m_books_04866.wav|सर्पी घर्षण तब कार्य करना आरम्भ करता है जब कोई वस्तु किसी अन्य वस्तु पर सर्पी गति करती है।|Hindi_M|other|7.778313
processed_hi_m_general_02850.wav|वहां उन्होंने भारत में अक्षय ऊर्जा के क्षेत्र में मदद के लिहाज से टेस्ला की तकनीक में संभावनाएं तलाशीं।|Hindi_M|other|7.789917
processed_hi_m_education_01545.wav|उन्होंने बताया कि मजनुंओं से निपटने के लिए इस दस्ते की महिला कांस्टेबलों को जूडोकराटे के अलावा और भी कई प्रशिक्षण दिए गए हैं।|Hindi_M|other|9.972604
processed_hi_m_books_04945.wav|नाभ्यांतर को आवश्यकता नुसार परिवर्तित करने की लेंस की क्षमता को समायोजन शक्ति कहते है।|Hindi_M|other|7.400000
processed_hi_m_other_05036.wav|तो इस सीज़न में पधारें और हमारे आउट्लेट्स पर अपने पसंदीदा कप के साथ आनंद उठाएं।|Hindi_M|other|5.897500
processed_hi_m_general_03052.wav|धर्म दीन प्राणियों का विलाप है बेरहम दुनिया का हृदय है और निष्प्राण परिस्थितियों का प्राण है।|Hindi_M|other|7.900000
processed_hi_m_health_00380.wav|जींस को देखने के बाद आप अपने दिमाग को यह समझाने पर मजबूर करेंगे कि ये वाकई में जींस ही है|Hindi_M|other|8.000000
processed_hi_m_education_01283.wav|एक प्रकार से कह सकते हैं कि बेयर ने मोदी का इंटरर्व्यू जंगल में जाकर लिया।|Hindi_M|other|7.116542
processed_hi_m_health_00387.wav|इंश्योरेंस कंपनी ने कंज्यूमर फोरम में अपना पक्ष रखते हुए कहा कि दलीप को पॉलिसी लेने से पहले ही डायबेटिज की बीमारी थी|Hindi_M|other|10.053875
processed_hi_m_education_02598.wav|टम्टा ने कहा कि सहकारी बैंक की परीक्षा का राज्य से बाहर होना परीक्षा की निष्पक्षता पर सवाल खड़े करता है।|Hindi_M|other|9.500000
processed_hi_m_education_02686.wav|नेसेसरी सेक्स का संबंध सेक्स को लेकर घटती उत्सुकता, ऑर्गैज़म और सेक्शुअल कौशल के बारे में बढ़िया फील करने से है।|Hindi_M|other|10.042250
processed_hi_m_health_00999.wav|जिला बाल कल्याण अधिकारी सज्जन सिंह ने बताया कि वर्कशॉप का रिस्पांस काफी सराहनीय हुआ|Hindi_M|other|7.371958
processed_hi_m_health_01548.wav|माता लक्ष्मी को धन की देवी माना जाता है इसलिए उनकी कृपा प्राप्ति का स्वप्न हर कोई देखता है|Hindi_M|other|8.045333
processed_hi_m_health_01488.wav|परिवार तो किसी परी की जादू की छङी की तरह है, जिसके जादू से जिंदगी की सभी बाधाएं और मुश्किलें छुमंतर हो जाती हैं|Hindi_M|other|9.136688
processed_hi_m_health_02979.wav|सामान्ये दिखने वाले बुखार के लक्षण डेंगू के लक्षण भी हो सकते हैं|Hindi_M|other|5.235729
processed_hi_m_books_02115.wav|ऐसा करने पर ये वस्तुएँ कभी भी तुम्हारे दुश्मनों तक नहीं पहुँचेंगी।|Hindi_M|other|5.400000
processed_hi_m_general_00308.wav|बताया जाता है कि फ्लाइट इंजीनियर विमान के फ्लाइट क्रू के सदस्य होते हैं।|Hindi_M|other|5.491146
processed_hi_m_education_00475.wav|वैश्वीकरण और वैश्वीकरण विरोधी शब्दों का प्रयोग कई प्रकार से किया जाता है।|Hindi_M|other|6.187750
processed_hi_m_general_03057.wav|इस नाटक के साथ ही रास कला मंच का एक सप्ताह का नाट्योत्सव संपन्न हो गया।|Hindi_M|other|6.176125
processed_hi_m_education_01149.wav|लेकिन उन लोगों को शायद ही इस बात की जानकारी हो कि मैं भी किसी मेडिकल इश्यू से जूझ सकती हूं।|Hindi_M|other|8.323979
processed_hi_m_education_02189.wav|अभिषेक बताते हैं कि वाइफ के मेडिकल टेस्ट के बाद डॉक्टर्स ने कहा कि ट्विंस हैं।|Hindi_M|other|6.500000
processed_hi_m_education_00627.wav|शक होने पर आदेश मेडिकल कॉलेज के सिक्युरिटी इंचार्ज कर्नल सिद्धू ने सेना और पुलिस को  जानकारी दी।|Hindi_M|other|8.579396
processed_hi_m_health_01562.wav|लड़की ने आकर बुजुर्ग को उठाया और पूछा ज्यादा चोट तो नहीं आई|Hindi_M|other|5.100000
processed_hi_m_general_00743.wav|शरणार्थी तो उसे ही माना जाएगा न जो अपनी जान और इज्ज़त बचाने के लिए बेबस होकर शरण लेने भारत आया है।|Hindi_M|other|7.789917
processed_hi_m_health_00742.wav|इसे प्रतिदिन सुबह पीने से खून की खराबी दूर होकर एक्जिमा ठीक होने लगता है|Hindi_M|other|6.547646
processed_hi_m_education_01334.wav|यदि मुझे अगले दो वर्षों तक हंगरी जैसा ही प्रशिक्षण मिलता है तो मैं निश्चित तौर पर ओलंपिक में पदक जीतूंगी ।|Hindi_M|other|9.519813
processed_hi_m_general_01091.wav|पुष्पिता मुखर्जी एवं उनके दल द्वारा ओडिसी शास्त्रीय नृत्य तथा लोक गीत, संगीत प्रस्तुत किया गया।|Hindi_M|other|7.221042
processed_hi_m_health_01871.wav|अम्मां ने अपनी जिंदगी में देव साहब की हर फिल्म देखी थीं|Hindi_M|other|5.375042
processed_hi_m_education_01642.wav|पदों को भरने के लिए संस्थान अक्तूबर में सीआरपी पीओ एमटी परीक्षा का आयोजन करेगा।|Hindi_M|other|7.522896
processed_hi_m_education_00309.wav|पड़ोसी मुल्कों के साथ भी इसी प्रकार की ठोस व विश्वसनीय नीति बनाकर अमल करने की जरूरत है ।|Hindi_M|other|7.940854
processed_hi_m_health_00828.wav|वह उन दिनों प्लूरसी के इलाज के सिलसिले में किसी हेल्थ रिजॉर्ट पर गए हुए थे|Hindi_M|other|6.698583
processed_hi_m_education_01419.wav|इस प्रकार के इन्वॉलमेंट से उनके अंदर स्कूल जाने की इच्छा बढ़ेगी और वो अपनी पसंदीदा चीजें ले पाएंगे।|Hindi_M|other|9.392104
processed_hi_m_health_00986.wav|तहसील लेखपालों की तरफ से की गई अंधाधूंध फायरिंग में दो वकीलों की मौत हो गई और पांच अन्य लोग घायल हो गये|Hindi_M|other|9.090229
processed_hi_m_health_01248.wav|चिकित्सकों के अनुसार आजकल ओपीडी में आंखों की एलर्जी के मरीज बहुत ज्यादा तादाद में आ रहे हैं|Hindi_M|other|7.116542
processed_hi_m_education_01579.wav|सही मायनों में पुष्पांजलि हमारी श्रद्धा व उच्च जीवन मूल्यों की प्रतीक रही है।|Hindi_M|other|6.559271
processed_hi_m_education_02484.wav|किसी परीक्षा में एक दो बार फेल होने के बाद अच्छे अच्छों का हौसला टूट जाता है।|Hindi_M|other|6.600000
processed_hi_m_finance_01523.wav|उचित तो ये होगा की आप अपने मीटर की जाँच हर बार करें जब आप एक नया परीक्षण स्ट्रिप्स बॉक्स खोलें।|Hindi_M|other|8.100000
processed_hi_m_books_03748.wav|वे उस झंझा के समान हैं जो हल्की वस्तुओं के साथ भारी वस्तुओं को भी उड़ा ले जाती है।|Hindi_M|other|7.000000
processed_hi_m_education_02759.wav|जिससे कि मेरिट के हिसाब से चुने हुए विकल्पो में से किसी एक प्रशिक्षण संस्थान का आवंटन किया जा सके।|Hindi_M|other|8.173042
processed_hi_m_education_01368.wav|उसका स्थानांतरण कानपुर से वाराणसी में हुआ था और उसे चार हजार का इन्क्रिमेंट भी दिया गया था।|Hindi_M|other|9.300000
processed_hi_m_health_02686.wav|अल्वी ने कहा कि मौत से पहले फिजा को जान से मारने की धमकियां मिल रही थी|Hindi_M|other|6.698583
processed_hi_m_general_02954.wav|धर्म का अर्थ होता है मनुष्यों के द्वारा श्रेष्ठ मनुष्योचित गुण, कर्म व स्वभाव का धारण वा आचरण।|Hindi_M|other|8.400000
processed_hi_m_education_00803.wav|प्रवक्ताओं की मानें तो पंजाब में चिल्ड्रन भत्ता, मेडिकल भत्ता व अन्य भत्ते  दिए जाते हैं,जो हिमाचल प्रदेश  में नहीं दिए जाते।|Hindi_M|other|10.193188
processed_hi_m_education_01241.wav|इस प्रकार प्रदेश में जनवरी महीने में ठंड तो काफी रही, लेकिन पश्चिमी विक्षोभ अपनी सक्रियता नहीं बना सका।|Hindi_M|other|9.554646
processed_hi_m_health_02796.wav|इन धमाकों ने चंद लम्हों में ही दर्ज़नों मासूमों को मौत के मुंह में धकेल दिया|Hindi_M|other|6.431563
processed_hi_m_education_00669.wav|भैंस का क्लोन करनाल स्थित राष्ट्रीय डेयरी अनुसंधान संस्थान ने विकसित किया था।|Hindi_M|other|7.476458
processed_hi_m_education_00687.wav|मेडिकल रिपोर्ट के मुताबिक बच्ची के शरीर पर एक महीने पुराने से लेकर  अब तक की  चोटों के अंदरूनी और बाहरी जख्म मिले हैं।|Hindi_M|other|10.100000
processed_hi_m_health_00647.wav|पुणे के दौंद इलाके में दो जगह पर एक ही शख्स ने अंधाधुंध फायरिंग की जिसमें तीन लोगों की मौत की खबर है|Hindi_M|other|8.440083
processed_hi_m_health_00181.wav|विभिन्न देशों के बौद्ध भिक्षुओं ने भी हाथ में झाड़ू लेकर सड़कों को साफ किया और लोगों को स्वच्छता का संदेश दिया|Hindi_M|other|9.217958
processed_hi_m_education_01920.wav|दो मिशन में भारतीय अंतरिक्ष अनुसंधान संगठन इसरो ने पीएस का ऑर्बिटल प्लेटफॉर्म के रूप में इस्तेमाल करने का प्रयोग भी किया।|Hindi_M|other|9.531417
processed_hi_m_education_00651.wav|एडिशनल एसपी उमापति जम्वाल ने बताया कि सुभाष कुमार की शिकायत पर उसका मेडिकल करवाया जा रहा है।|Hindi_M|other|8.173042
processed_hi_m_health_00654.wav|वे कैंसर की वजह से लंदन में दम तोडऩे वाली बेटी की आखिरी रस्म में शिरकत करके लौटे थे|Hindi_M|other|8.000000
processed_hi_m_health_02707.wav|वैसे ड्राईवर कुलदीप भी घायल है पर कपडे से खून रुक गया है और इसकी नब्ज़ ठीक है|Hindi_M|other|7.499667
processed_hi_m_education_02436.wav|महिला पर पेट्रोल छिड़कने वाले आरोपी को हिरासत में लेने के बाद अलप्पुझा मेडिकल कॉलेज में भर्ती कराया गया है।|Hindi_M|other|8.900000
processed_hi_m_books_00277.wav|रोग प्रतिरोधी जीन जो विभिन्न फसलों की किस्मों अथवा उनके जंगली प्रजातियों में उपस्थित रहती हैं।|Hindi_M|other|8.184667
processed_hi_m_health_01527.wav|इसके बाद चिकित्सक ने कहा कि उसे भी इन्फेंक्शन है इसकी जांच करनी है|Hindi_M|other|6.036812
processed_hi_m_other_05250.wav|निगम की केवल  दो ही लिफ्टें चालू रहीं, जिसके परिणामस्वरूप लिफ्ट के बाहर लोगों व पर्यटकों की लंबी कतारें देखी गईं।|Hindi_M|other|9.136688
processed_hi_m_general_02111.wav|इस भिड़ंत में नक्सलियों के द्वारा एक राउंड तथा पुलिस के द्वारा दो राउंड गोलीबारी भी हुई ह|Hindi_M|other|7.093333
processed_hi_m_health_01868.wav|इसका जीवाणु कई माह तक कुत्तें व घर की वस्तुओं से चिपका रहता है|Hindi_M|other|5.920708
processed_hi_m_books_04332.wav|निजाम ने मराठों को मालवा की सूबेदारी का आदेशपत्र मुगल शासक से प्राप्त करवा देना स्वीकार किया ।|Hindi_M|other|8.173042
processed_hi_m_education_00403.wav|उसने अपने पहले ही ओवर में दो विकेट चटकाकर श्रीलंका के सलामी बल्लेबाजों धनंजय डिसिल्वा और कौशल सिल्वा को आउट किया।|Hindi_M|other|9.995812
processed_hi_m_health_02846.wav|मोटापे की समस्या को आमतौर पर धनाढ्य लोगों की बीमारी मानकर उसे तवज्जो नहीं दी जाती|Hindi_M|other|7.906021
processed_hi_m_health_02345.wav|थंबनेल पिक्चर्स द्वारा प्रोड्यूस फिल्म में कई जगह नसीरुद्दीन जिंदगी से जुड़ी कुछ नसीहतें देते नजर आते हैं|Hindi_M|other|8.451688
processed_hi_m_health_02761.wav|महिला ने बताया कि नवंबर में जेठानी की बेटी की अचानक मौत हो गई थी|Hindi_M|other|6.710187
processed_hi_m_general_02542.wav|रुद्रांश के घर में किसी के पास संगीत की शिक्षा या कला नहीं है।|Hindi_M|other|5.630458
processed_hi_m_education_01303.wav|लेफ़्टिनेंट कर्नल अनंत सिंह ने अपनी बटालियन को संबोधित करते हुए कहा, ''ईश्वर को हमारी और परीक्षा लेनी है।|Hindi_M|other|9.229563
processed_hi_m_education_00680.wav|संत कबीर ने जाँतपाँत को महत्व न देते हुए ज्ञान और प्रेम को महत्व दिया है।|Hindi_M|other|7.400000
processed_hi_m_education_02637.wav|इस तरह भारतीय पत्रकारिता की बुनियाद बड़े आदर्शो, सर्वश्रेष्ठ मूल्यों और व्यापक जीवन दृष्टि से समृद्ध हुई।|Hindi_M|other|8.451688
processed_hi_m_general_02618.wav|खुल्दाबाद के भुसौली टोला में बम बनाते समय फट गया था।|Hindi_M|other|4.968687
processed_hi_m_general_01831.wav|ट्रंप ने राष्ट्रगान के दौरान घुटने टेकने के लिए पेशेवर एथलीटों की आलोचना की थी, और वह राष्ट्रगान के बाद वहां से चले गये।|Hindi_M|other|9.496583
processed_hi_m_general_00907.wav|गैस सब्सिडी छोड़ने वालों की संख्या एक करोड़ पार करने के बाद पेट्रोलियम मंत्रालय ने महत्वपूर्ण ऐलान भी किया है।|Hindi_M|other|7.639000
processed_hi_m_health_02802.wav|किडनी फेल हो जाए तो अच्छे अच्छों के हौसले पस्त हो जाते हैं|Hindi_M|other|5.142854
processed_hi_m_education_00695.wav|एक दृष्टांत का उल्लेख करते हुए उन्होंने कहा कि एक दुर्बल व्यक्ति स्वामी जी के पास गीता के ज्ञान के लिए गया।|Hindi_M|other|8.579396
processed_hi_m_education_02755.wav|आईएएस परीक्षा में बैठ रहे हैं तो आपका कॉम्प्रिहेंशन टेस्ट किया जाएगा।|Hindi_M|other|6.303854
processed_hi_m_education_01935.wav|भारतीय अंतरिक्ष अनुसंधान संगठन इसरो ने बुधवार को चंद्रयान के टेरेन मैपिंग कैमरे द्वारा क्रेटर के थ्रीडी व्यू की इमेज जारी की है।|Hindi_M|other|9.891333
processed_hi_m_education_02810.wav|यदि तुम्हें मेरे सत्स्वरूप का ज्ञान हो जाए और अन्य किसी प्रकार का ज्ञान न भी हो तब भी तुम सुखी ही होगे।|Hindi_M|other|9.415313
processed_hi_m_health_00571.wav|सऊदी अरब में एक और राजनैतिक क़ैदी की संदिग्ध मौत की रिपोर्टें आ रही हैं|Hindi_M|other|6.303854
processed_hi_m_health_01213.wav|डॉक्टर्स के मुताबिक, बच्चे के दांत इतने ज्यादा सड़ गए थे कि दवाइयों से ठीक होना इम्पॉसिबल था|Hindi_M|other|7.778313
processed_hi_m_education_00674.wav|भर्ती परीक्षा में सेलेक्टेट हुए अभ्यर्थियों का मेडिकल परीक्षण किया जाएगा और साथ ही उनके दस्तावेजों की भी जांच की जाएगी।|Hindi_M|other|9.798438
processed_hi_m_general_01648.wav|इसे पहनने से बृहस्पति का प्रभाव बढ़ता है और जो लोग आध्यात्मिक उन्नति चाहते हैं वे उस पथ पर चल पड़ते हैं।|Hindi_M|other|8.312375
processed_hi_m_health_02738.wav|इसके बाद उसने प्रेमिका को घायल करने के बाद खुद को भी चाक़ू मार लिया और फिर जहर खा लिया|Hindi_M|other|7.400000
processed_hi_m_general_02728.wav|यह रेडियो नाटक फ्रांस के कंपोजर क्लॉड डेब्युसी के जीवन से प्रेरित था।|Hindi_M|other|5.700000
processed_hi_m_education_01980.wav|यूपी के क्रिकेटरों को प्रशिक्षण देने के लिए  ऑस्ट्रेलिया के पूर्व धाकड़ बल्लेबाज मैथ्यू हेडन कानपुर पहुंचेगे।|Hindi_M|other|8.602625
processed_hi_m_general_00041.wav|पांचवें दिन के खेल के लिए ऑस्ट्रेलियाई बल्लेबाज स्टीव स्मिथ की जगह मार्नस लाबुशेन को बतौर सबस्टीट्यूट टीम में शामिल किया गया ।|Hindi_M|other|9.090229
processed_hi_m_health_00285.wav|पिता पॉन्टी चड्ढा और चाचा हरदीप की आपसी गोलीबारी में हुई मौत के बाद मनप्रीत चड्ढा ने कारोबार की जिम्मेदारी संभाली थी|Hindi_M|other|10.181583
processed_hi_m_education_02508.wav|परिषदीय विद्यालयों में जनपद के भीतर स्थानांतरण हेतु रिक्त पदों के चिन्हांकन के संबंध में आदेश जारी।|Hindi_M|other|9.090229
processed_hi_m_general_00171.wav|ठीक उसी समय एक हरिजन के घर भज्जू कोतवाल का जन्म हुआ और एक भंगी के घर रत्ना जी भंगी का जन्म हुआ।|Hindi_M|other|6.977229
processed_hi_m_education_02261.wav|इसी प्रकार दोनों पक्षों ने इस वार्ता में वाशिंग्टन और अंकारा के द्विपक्षीय संबंधों के बारे में भी विचार विमर्श किया।|Hindi_M|other|9.786833
processed_hi_m_health_01873.wav|टीम के सबसे अहम खिलाड़ियों में शामिल रहे ड्वने ब्रावो चोट के कारण टीम से बाहर हो गए हैं|Hindi_M|other|8.033729
processed_hi_m_education_00684.wav|गंभीर रूप से घायल लोगों को लियाकत मेडिकल कॉम्प्लेक्स और उप जिला अस्पताल में भर्ती कराया जा रहा है।|Hindi_M|other|8.600000
processed_hi_m_books_04404.wav|जिसके कारण इलेक्ट्रॉन त्यागने की परमाणु की प्रवृत्ती अर्थात धात्विक गुणधर्म।|Hindi_M|other|6.443167
processed_hi_m_education_02254.wav|सेनानायक ने उन्हें वाहिनी द्वारा कंप्युटर क्लास व जूडोकराटे प्रशिक्षण लगातार विशेषज्ञों द्वारा दिए जाने की जानकारी दी।|Hindi_M|other|9.868104
processed_hi_m_health_01603.wav|उत्तर प्रदेश सरकार ने राज्य को दिमागी बुखार से मुक्त् हो जाने का दावा किया है|Hindi_M|other|6.454771
processed_hi_m_general_00710.wav|जानते हैं कि क्रिकेट बोर्ड किस आधार पर इस कॉन्ट्रैक्ट लिस्ट को तैयार करता है।|Hindi_M|other|5.630458
processed_hi_m_general_01507.wav|लेकिन इसमें जो कलात्मकता है स्क्रिप्टिंग से लेकर एक्टिंग से लेकर संगीत तक वो कमाल की है।|Hindi_M|other|6.900000
processed_hi_m_general_00698.wav|इन वर्णों का उच्चारण करते समय जीभ ठीक से पलटती नहीं हैं जिससे उच्चारण में असुविधा होती है।|Hindi_M|other|7.255854
processed_hi_m_finance_00607.wav|छापों के दौरान आयकर विभाग के अधिकारियों ने पाया कि अधिकांश नौकरशाहों की पत्नियां बीमा एजेंट का काम करती हैं|Hindi_M|other|8.416854
processed_hi_m_education_00957.wav|उसके परीक्षा में नंबर कम आए हैं, जिस कारण उसे घर से डांट पड़ी और वह अपने पिता की पिस्तौल लेकर निकल आया।|Hindi_M|other|9.368875
processed_hi_m_books_05142.wav|पुतली के पृष्ठभाग पर एक पारदर्शी उभार होता है, जिसे नेत्रगोलक कहते हैं।|Hindi_M|other|5.700000
processed_hi_m_education_02255.wav|वहीं विदेश मंत्री ने एक और पाकिस्तानी नागरिक साजिदा बख्श को भी मेडिकल वीजा देने की बात कही।|Hindi_M|other|8.056958
processed_hi_m_health_02333.wav|उनकी पूरी जिंदगी डाके बनाने में गुजरी थी, कार्बन कॉपी में हेडमास्टर की सील लगाकर तथ्यात्मक रिपोर्ट बनाकर लाये थे|Hindi_M|other|9.763625
processed_hi_m_education_01857.wav|चेन्नई में जन्मे पार्थिव ने इंग्लैंड के सिल्वरस्टोन रेसिंग स्कूल से स्नातक की परीक्षा पास की है।|Hindi_M|other|8.312375
processed_hi_m_education_00325.wav|इन रिपोर्टों में ड्रोनों के प्रकार और उनके लक्ष्य के बारे में अधिक ब्योरा नहीं दिया गया है।|Hindi_M|other|7.627375
processed_hi_m_general_02966.wav|वैदिक साहित्य तथा ऋषि दयानन्द के साहित्य को पढ़कर मनुष्य के जीवन की सभी गुत्थियों को सुलझाना सरल हो जाता है।|Hindi_M|other|9.008979
processed_hi_m_health_01809.wav|इसमें एक तरफ तो सभी गांव, कस्बो में स्वच्छता अभियान चलेगा|Hindi_M|other|5.642083
processed_hi_m_education_00724.wav|बाल्की ने कहा कि प्रतिभा के अलावा कड़ी मेहनत, उनका व्यक्तित्व और उनका अभिनय कौशल एक साथ पाना काफी मुश्किल था।|Hindi_M|other|9.647521
processed_hi_m_health_02438.wav|ब्राह्मण बोले दुष्टों को दंड देने वाले आप यहीं विराजमान होकर जनमानस का कल्याण करें|Hindi_M|other|7.639000
processed_hi_m_health_00155.wav|आपने दिव्यांका को घर की बहू के रूप में देखा होगा, लेकिन असल जिंदगी में दिव्यांका काफी ग्लैमरस और लग्जरी जीवन जीती हैं|Hindi_M|other|10.053875
processed_hi_m_education_00609.wav|उपर्युक्त परीक्षा के लिए कॉल लेटर जुलाई के महीने में जारी किया जाएगा।|Hindi_M|other|6.048417
processed_hi_m_general_02300.wav|इंटरनेट के बढ़ते चलन से सेक्सुअल क्राइम की घटनाएं बढ़ी,क्राइम का रूप भी बदला।|Hindi_M|other|5.502750
processed_hi_m_health_02753.wav|पिछले हफ्ते उत्तरी इराक में हुए ऐसे ही एक हमले में अमेरिकी कॉन्ट्रेक्टर की मौत हो गई थी|Hindi_M|other|7.639000
processed_hi_m_health_00127.wav|उद्योग विभाग का प्रिंसिपल सेक्रेटरी होने के नाते मैं आंध्रप्रदेश खनिज विकास निगम का चेयरमैन भी था |Hindi_M|other|7.511292
processed_hi_m_health_00462.wav|एंटर द ड्रैगन ब्रूस ली की सबसे मशहूर फिल्म है जो उनकी मौत के बाद रिलीज हुई|Hindi_M|other|6.800000
processed_hi_m_education_00936.wav|एनडीए परीक्षा में दो प्रश्न पत्र होते हैं इंटरव्यू में कैंडिडेट की मेंटल स्ट्रेंथ को परखा जाता है।|Hindi_M|other|8.858042
processed_hi_m_health_02822.wav|वह मुलाकात उनकी जिंदगी का पहला और आखिरी अचीवमेंट प्वॉइंट बन गई|Hindi_M|other|5.897500
processed_hi_m_education_01245.wav|लुफ्थांसा भी गोल्डन जुबली सेलिब्रेशन के तहत विभिन्न प्रकार के ऑफर दे रही हैं।|Hindi_M|other|7.940854
processed_hi_m_education_02470.wav|ऐसी सूरत में प्रदेश के लोगों पर विभिन्न प्रकार के टैक्सों का हल्का फुल्का बोझ पड़ सकता है।|Hindi_M|other|7.221042
processed_hi_m_health_00229.wav|कोच्चि स्थित नौसैन्य प्रतिष्ठान में गुरुवार को एक हादसे में दो नौसैनिकों की मौत हो गई|Hindi_M|other|7.755083
processed_hi_m_general_01932.wav|अगर सभ्य समाज को खतरनाक अपराधी से बचाना मृत्युपर्यंत कारावास का उद्देश्य है तो मृत्युदंड बेहतर विकल्प है।|Hindi_M|other|8.045333
processed_hi_m_health_01727.wav|अब जब इरफान खान की बीमारी का खुलासा हुआ, तो कई विश्लेषकों ने यह अनुमान लगा लिया कि फिल्म डिब्बाबंद होने वाली है|Hindi_M|other|9.496583
processed_hi_m_education_02599.wav|परीक्षा परिणाम के बाद सूची सामान्यीकृत अंकों के आधार पर की जाएगी।|Hindi_M|other|6.663750
processed_hi_m_general_00850.wav|एक कलाकार के रूप में इतना स्ट्रोंग कैरेक्टर निभाना बहुत अच्छा लगता है।|Hindi_M|other|5.700000
processed_hi_m_books_03096.wav|जिन कार्बनिक यौगिकों के कार्बन परमाणुओं में दुहरा या तिहरा बंध होता है उन्हें असंतृप्त यौगिक कहते हैं।|Hindi_M|other|9.392104
processed_hi_m_general_00615.wav|भारतीय खेल प्रधिकरण साई और खेल मंत्रालय वॉल्श की शर्तों को मानने के लिए तैयार हो गया था।|Hindi_M|other|6.849521
processed_hi_m_other_02418.wav|उन्होंने कहा कि प्रदेश में मानवीय सम्वेदनाओं के साथ विकास किया जा रहा है।|Hindi_M|other|4.852604
processed_hi_m_general_00928.wav|शार्दुल ने मैच की पूर्व संध्या को अपने करियर और खेल के बारे में प्रेस से बात की।|Hindi_M|other|6.315458
processed_hi_m_general_01285.wav|मुझे हमेशा से संगीत ने अपील किया है जहां खासकर लोक संगीत की खुश्बू आती हो ।|Hindi_M|other|6.200000
processed_hi_m_education_01035.wav|स्वप्ना की मौसी कल्पना बर्मन ने कहा कि इस प्रकार की घटना कभी  घटी है?|Hindi_M|other|6.454771
processed_hi_m_general_02107.wav|इनके बचपन में भीष्म ने हस्तिनापुर का राज्य संभाला और आगे चलकर कौरवों तथा पांडवों की शिक्षा का प्रबंध किया।|Hindi_M|other|8.498125
processed_hi_m_health_02382.wav|बेग़म अख़्तर के गजल के सफर और उनकी निजी जिंदगी को जानने के लिए यह बेहद दिलचस्प किताब है|Hindi_M|other|8.289146
processed_hi_m_health_00969.wav|क्योंकि शादी की सभी रस्में होने के बाद दुल्हन की मौत हो जाना सबको खल रहा है|Hindi_M|other|6.100000
processed_hi_m_general_00963.wav|इसके अलावा प्रभावशाली सूचना प्राद्यौगिकी आधारित बेहतर यातायात और आवागमन प्रबंधन प्रणाली को विकसित किया जायेगा।|Hindi_M|other|9.241167
processed_hi_m_books_03835.wav|दिलीप का एडमिशन जब एम्स में हुआ था तो मौसा की पोस्टिंग दिल्ली में ही थी।|Hindi_M|other|5.781396
processed_hi_m_education_00693.wav|ज्ञान की परिधि का विस्तार तर्को और अनुभवों के माध्यम से किया जा सकता है।|Hindi_M|other|6.419937
processed_hi_m_health_02443.wav|यही नहीं बारातियों की ओर से राम सुरेश सिंह, सूबेदार सिंह, सत्येंद्र नारायण सिंह को भी चोट लग गई|Hindi_M|other|8.400000
processed_hi_m_education_02615.wav| गले को सिकोड़ते हुए दोनों नासिकाओं से श्वांस अंदर इस प्रकार भरें कि गले से आवाज हो।|Hindi_M|other|8.718729
processed_hi_m_health_00590.wav|मैं व्लाड से नफरत नहीं करती लेकिन उसने जो किया उसके बाद व्लाड का मेरी जिंदगी से निकलना बेहतर था|Hindi_M|other|8.323979
processed_hi_m_health_00369.wav|मेरे जबड़े में फ्रैक्टर हो गया था और मुझे जिंदगी भर के लिए गहरा जख्म मिल गया|Hindi_M|other|7.000000
processed_hi_m_general_01334.wav|इसमें इंटरनेट आफॅ थिंग्स के साथ ही वाईफाई कम्युनिटी नेटवर्क संचालन का क्षेत्र भी शामिल है।|Hindi_M|other|6.721813
processed_hi_m_health_00420.wav|बल्कि लोगों ने इस ट्रेंड को पागलपन का ट्रेंड करार दिया|Hindi_M|other|4.829375
processed_hi_m_education_00368.wav|ऑस्ट्रेलिया के चीफ मेडिकल ऑफिसर ब्रेंडन मर्फी ने कहा कि किसी यात्री के बीमार होने की खबर नहीं है।|Hindi_M|other|7.894417
processed_hi_m_education_00622.wav|पाकिस्तान के राष्ट्रपति आरिफ अल्वी ने इस्राइल के साथ किसी भी प्रकार के संबंध स्थापित करने से इनकार किया।|Hindi_M|other|8.823208
processed_hi_m_health_02908.wav|गौंची तरोंदा निवासी राजकांत शर्मा की संदिग्ध परिस्थिति में मौत हो गई|Hindi_M|other|6.431563
processed_hi_m_education_02069.wav|इस प्रकार सागर मेडिकल कॉलेज में फर्ज़ी तरीक़े से एडमिशन लेने की यह दसवीं घटना है।|Hindi_M|other|7.012062
processed_hi_m_general_03174.wav|दुनियाभर के सभी सर्कसों में चिम्पैंजी को जरूर रखा जाता है और वे दर्शकों का भरपूर मनोरंजन करते हैं।|Hindi_M|other|7.546104
processed_hi_m_general_02611.wav|विज्ञापनों की धौंस देकर समाचार को प्रभावित करने का यह खेल खुलेआम चल रहा है।|Hindi_M|other|6.187750
processed_hi_m_general_00718.wav|साम्राज्यवाद राष्ट्र का धर्म के आधार पर बॅंटवारा करना चाहता है जिसमें सांप्रदायिक शक्तियां मदद पहुँचा रही हैं।|Hindi_M|other|8.579396
processed_hi_m_books_03786.wav|संग्रहालय की दीर्घाओं में प्रदर्शनी का प्रबंधन और सूचना एवं प्रौद्‌योगिकी।|Hindi_M|other|6.582479
processed_hi_m_books_01288.wav|हम स्वयं अपने जीवन में वायु तथा जल की गुणवत्ता में हो रही गिरावट के दुष्प्रभाव का अनुभव करते हैं।|Hindi_M|other|7.534500
processed_hi_m_health_01815.wav|उन्होंने कहा कि ट्रम्प ने अफ्रीकी देशों का अपमान करके इस पद की गरिमा को चोट पहुंचाई है|Hindi_M|other|7.522896
processed_hi_m_education_02004.wav|शुभ्रा सक्सेना, शरणदीप बराड़ और किरण कौशल के इंटरव्यू तमाम अखबारों के पहले पेज पर छाए रहे।|Hindi_M|other|8.591000
processed_hi_m_other_02567.wav|अगस्त् माह में ही पश्चिमी यूपी में करीब दो दर्जन से अधिक घटनाएं हो चुकी हैं।|Hindi_M|other|5.769792
processed_hi_m_health_02552.wav|अंबिकापुर के दर्रीपारा स्थित सुनीता सोनोग्राफी व चाइल्ड क्लीनिक में प्रसव का यह कोई पहला मामला नहीं था|Hindi_M|other|8.730333
processed_hi_m_books_02981.wav|आकृति में भारत की प्राकृतिक संरचना दी गई है। भारत को निम्नांकित पाँच प्रमुख प्राकृतिक विभागों में विभाजित किया जा सकता है।|Hindi_M|other|9.635917
processed_hi_m_education_01172.wav|मंदिर व्यवस्था समिति के उपमंत्री योगेश लाल शर्मा ने बताया कि जयंती के दिन अनेक प्रकार के स्वांग बनते हैं।|Hindi_M|other|8.962521
processed_hi_m_health_02580.wav|त्वचा में खाज, खुजली और फुंसियों में चंदन पेस्ट का लेपन कीजिए|Hindi_M|other|5.502750
processed_hi_m_education_01228.wav|जीवन की कड़ियां और उसका पूरा नक़्शा हमारे अपने हाथ में होता है और इसका प्रबंधन हमारी बुद्धि द्वारा होता है।|Hindi_M|other|9.113458
processed_hi_m_education_01222.wav|तीस हजारी की विशेष जज संगीता ढींगरा सहगल ने गुरुवार को मेडिकल ग्राउंड पर अमर सिंह को अंतरिम जमानत प्रदान की थी।|Hindi_M|other|9.786833
processed_hi_m_finance_01556.wav|लोग विभिन्न त्यौहारों, शादी तथा निवेश के मकसद से मूल्यवान धातु खरीदते हैं।|Hindi_M|other|7.232646
processed_hi_m_books_02585.wav|इसलिए इस अभिक्रिया का उपयोग कार्बनिक यौगिको में बहुबंध पहचानने के लिए परीक्षा के तौर पर किया जाता है।|Hindi_M|other|8.428479
processed_hi_m_health_02812.wav|बेनामी धन वसूली के मामले में नोटबंदी को नाकाम माना जा रहा है|Hindi_M|other|5.943937
processed_hi_m_education_02577.wav|इसी प्रकार जुगुप्सा में जो विकर्षण है वह शांत में नहीं रहता।|Hindi_M|other|5.920708
processed_hi_m_general_00983.wav|लीग के बीते चार सीजन में पटना के पटलीपुत्र स्पोर्ट्स काम्लेक्स स्थित इंडोर स्टेडियम में कबड्डी मैच कराए गए।|Hindi_M|other|7.906021
processed_hi_m_health_01773.wav|लेकिन एक एहसास तुम्हें उसे और करवाना होगा कि उस की शख्सीयत फालतू नहीं है, उस की तुम्हारी जिंदगी में बहुत अहमियत है|Hindi_M|other|10.042250
processed_hi_m_education_01939.wav|विकास ग्रोवर अपने मेडिकल स्टोर से सर्जिकल ब्लेड ले आया और आरोपियों ने मिलकर मोहित बजाज की छाती, बाजू पर कट मारा।|Hindi_M|other|9.798438
processed_hi_m_health_01064.wav|ग्रीष्मकालीन राजधानी श्रीनगर के कमरवाडी इलाके में गत रात गैस सिलेंडर विस्फोट में एक व्यक्ति की मौत हो गई|Hindi_M|other|9.357271
processed_hi_m_health_01227.wav|फिलहाल उनका ग्वलियर के एक अस्पताल में इलाज चल रहा है|Hindi_M|other|4.713271
processed_hi_m_general_00428.wav|मैं फिल्मों में अभिनय और नृत्य जारी रखूंगी लेकिन कभी भी फिल्म का निर्माण नहीं करूंगी।|Hindi_M|other|6.000000
processed_hi_m_education_01462.wav|वहीं ड्वेन ब्रावो ने पहली पारी में तीन विकेट लेकर गेंदबाजी में भी अपना कौशल दिखाया।|Hindi_M|other|6.570875
processed_hi_m_general_00352.wav|मस्तिष्क में स्फूर्ति के लिए निश्चित समय पर विश्राम एवं मानसिक स्वास्थ्य के लिए  मनोरंजन महत्वपूर्ण है।|Hindi_M|other|7.900000
processed_hi_m_health_02829.wav|अब उसकी जिंदगी में व्योम है जिसे वह हद से ज्यादा चाहती है|Hindi_M|other|5.119625
processed_hi_m_other_05317.wav|ऊंचे पदों पर बैठे इन विद्वानों ने कुछ प्रतिभावान शिष्य छांटे, जो इनके लिए शोध और लेखन करने लगे।|Hindi_M|other|7.800000
processed_hi_m_general_00797.wav|इस संदर्भ में धर्म सच्चाई एवं मानवता का मार्गदर्शक न होकर कट्टरता एवं क्रूरता का प्रतीक बन गया।|Hindi_M|other|8.184667
processed_hi_m_general_01743.wav|विश्व बैडमिंटन संघ बीडब्ल्युएफ खेल का अंतर्राष्ट्रीय स्तर पर मान्यता प्राप्त शासकीय निकाय है।|Hindi_M|other|7.511292
processed_hi_m_general_00771.wav|अंतर्राष्ट्रीय स्तर की कलाकार सुकृति शर्मा ने अपने नृत्य के माध्यम से गणेश स्तुति की।|Hindi_M|other|6.570875
processed_hi_m_other_05233.wav|लगा मानो तमाम रंध्रों से पसीने का सैलाब फूट पड़ा, ऐसा पहले तो कभी नहीं हुआ था।|Hindi_M|other|6.837896
processed_hi_m_education_01715.wav|अब बाएं हाथ की तर्जनी उंगली को दाएं हाथ की मुट्ठी में इस प्रकार बंद करें कि उसका शीर्ष दाएं अंगूठे को छूने लगे।|Hindi_M|other|9.543021
processed_hi_m_health_01313.wav|महिला डॉक्टर की लाश उनके ही फ़्लैट के कमरे में खून से लथपथ हालत में मिली|Hindi_M|other|6.048417
processed_hi_m_other_05004.wav|कंपनी इस मामले में फॉम्र्युलेशन में बदलाव लाएगी और ज्यादा प्रीमियम पैकेजिंग का इस्तेमाल करेगी।|Hindi_M|other|6.187750
processed_hi_m_education_02089.wav|जैसे पृथ्वी अपनी धुरी पर घूमती है उसी प्रकार से वह भी इस ब्रह्मांड में विचरण करती है।|Hindi_M|other|8.347208
processed_hi_m_general_00518.wav|समाज तुम्हें पागल करता है और धर्म तुम्हें वैसा ही बने रहने देता है, जैसे तुम हो, समायोजित।|Hindi_M|other|8.056958
processed_hi_m_education_02173.wav|राष्ट्रीय एकता और अखंडता को मजबूत करने के नाम पर शिक्षण के दायरे से आदिवासी भाषाओं को बहिष्कृत रखा गया।|Hindi_M|other|9.100000
processed_hi_m_education_01582.wav|इसी प्रकार चंद्रमा को प्रसन्न करने के लिए माता की प्रसन्नता आवश्यक है।|Hindi_M|other|6.036812
processed_hi_m_general_02522.wav|रंगाराजन का बाहर होना नेहरू स्मारक संग्रहालय व पुस्तकालय में असली स्कैंडल नहीं है।|Hindi_M|other|6.710187
processed_hi_m_education_01846.wav|भाभी रानी ने अपने देवर को तांत्रिक उपचार का झांसा देकर अनेक प्रकार की हड्डियां व पारा आदि खिला दिया।|Hindi_M|other|9.252771
processed_hi_m_other_05324.wav|जिसके बाद दंगा फैलते ही शहर में कर्फ्यु लगा दिया गया।|Hindi_M|other|4.167604
processed_hi_m_education_01443.wav|बड़ा सवाल है कि आखिरकार एसएन मेडिकल कॉलेज के पास अपना ब्लड बैंक है तो फिर जिला अस्पताल से ब्लड क्यों मांगा जायेगा?|Hindi_M|other|9.008979
processed_hi_m_general_02571.wav|अमेरिका में हुई एक रिसर्च में पाया गया कि संगीत सुनते वक्त हमारी धड़कने काफी स्मूथ हो जाती हैं।|Hindi_M|other|8.033729
processed_hi_m_other_00209.wav|बातों बातों में मल्लिका ने दो तीन बार कुल्लू के हाथों पर हाथ रख दिया तो कुल्लू की सारी इंद्रिया एक साथ उछाल मारने लगीं।|Hindi_M|other|8.846438
processed_hi_m_general_00258.wav|इसके बाद भारतीय एथलीट स्वप्ना बर्मन ने महिलाओं की हेप्टाथलान स्पर्धा में भारत की झोली में स्वर्ण पदक डाला।|Hindi_M|other|8.100000
processed_hi_m_other_02576.wav|इशरत को बिहार की बेटी बताने वाली पार्टी का यही स्टैंड होगा।|Hindi_M|other|4.980313
processed_hi_m_other_02140.wav|उत्क्रांति से प्रेरित होकर खर्चीली शादी पर वादविवाद स्पर्धा का आयोजन किया गया।|Hindi_M|other|6.900000
processed_hi_m_education_01503.wav|किसी की दृष्टि मेँ विद्या बुद्धि मनुष्य के मूल्याँकन की कसौटी है तो किसी के लिए मनुष्य का पद और प्रतिष्ठा।|Hindi_M|other|9.426937
processed_hi_m_health_02530.wav|यदि सच में ऐसा है तो ‘स्टीफन थैंक यू’ जैसी घटिया फिल्म देखकर उनके दिमाग में इंडियन सिनेमा की क्या इमेज बैठी होगी|Hindi_M|other|9.252771
processed_hi_m_health_02166.wav|सीसीएल की ग्रांड ओपनिंग पर कैंसर से जंग लड़ रहे बच्चों को खासतौर पर मैच देखने के लिए बुलाया गया|Hindi_M|other|8.033729
processed_hi_m_general_01798.wav|इसके अतिरिक्त छात्राओं ने  एथलेटिक्स तथा लोक नृत्य पर भी अपनी धाक बनाते हुए आठ शील्डों को अपने नाम किया।|Hindi_M|other|8.300771
processed_hi_m_education_00515.wav|अधिकांश कबीरपंथी श्वेत वस्त्र धारण करते हैं क्योंकि उनके  अनुसार यह आभ्यांतरिक शुद्धि और ज्ञान का प्रतीक है।|Hindi_M|other|8.834812
processed_hi_m_health_02285.wav|कहानी की बात करें तो चुलबुल पांडे रज्जो के साथ सुकून की जिंदगी जी रहा है|Hindi_M|other|7.232646
processed_hi_m_education_01177.wav|साथ ही अपने अधीनस्थों को निर्देश दिए कि मेडिकल स्टोर संचालित कराने के लिए जल्द से जल्द टेंडर जारी करें।|Hindi_M|other|9.241167
processed_hi_m_general_01778.wav|यहां हिंसा को देखते हुए संयुक्त राष्ट्र और ब्रिटेन ने अपने नागरिकों को खार्तूम से बाहर निकालने की बात कही है।|Hindi_M|other|8.869646
processed_hi_m_education_00639.wav|पुरोहित ने विद्यालय में छात्रों से आत्मीय संबंध बनाकर आनंद के साथ शिक्षण कार्य करवाए जाने की बात कही।|Hindi_M|other|8.997354
processed_hi_m_education_02209.wav|ठीक इसी प्रकार वैष्णो देवी के तीर्थस्थान पर कल रात हुई बर्फबारी ने आने वाले श्रद्धालुओं को स्वर्ग का नजारा दिखा दिया।|Hindi_M|other|10.042250
processed_hi_m_other_02250.wav|स्वामी ने यह बयान अगरतला में आयोजित सांस्कृतिक गौरव संगोष्ठी के दौरान बोलते हुए दिया।|Hindi_M|other|7.300000
processed_hi_m_health_01421.wav|यदि कहीं कुछ धन फ़ंसा हुआ है तो उसकी प्राप्ति हो सकती है लेकिन वाणी में मिठास बहुत ज़रूरी होगी|Hindi_M|other|7.766708
processed_hi_m_health_00800.wav|यह बात पशुपालन, मछुआ कल्याण तथा मत्स्य विकास मंत्री श्री लाखन सिंह यादव ने कही|Hindi_M|other|7.511292
processed_hi_m_general_01336.wav|उड़ुपी सबसे ज्यादा अपने खाने और होटलों के लिए सिर्फ भारत ही नहीं बल्कि दुनियाभर में मशहूर है।|Hindi_M|other|7.929250
processed_hi_m_health_01212.wav|अजीब चेहरे की वजह से उसकी बीमारी को मॉन्स्टर नाम मिला है|Hindi_M|other|4.980313
processed_hi_m_education_00434.wav|वह स्थूल ज्ञान ऐसा होता है जैसे वह फूल लाल है यह स्थूल ज्ञान है।|Hindi_M|other|6.582479
processed_hi_m_education_01906.wav|इस साल के शुरूआत में सेना की तैयारी से जुड़ी नैटो की एक परीक्षा में स्लोवेनियाई सेना विफल हो गई थी।|Hindi_M|other|7.906021
processed_hi_m_other_01978.wav|उन्होंने कहा कि अगर मौजूदा सरकार प्रभावी होती तो सीबीआई में उच्च्तम स्तर पर रिश्वतखोरी के आरोप नहीं लगते।|Hindi_M|other|8.463292
processed_hi_m_general_00948.wav|सड़क निर्माण की धीमी गति तथा गड्ढों के कारण दोपहिया वाहन चालकों की दुर्घटना का क्रम जारी है।|Hindi_M|other|7.650604
processed_hi_m_books_03624.wav|बाजीराव ने अपने भाई चिमाजी अप्पा को उनका दमन करने के लिए भेजा ।|Hindi_M|other|5.932333
processed_hi_m_health_02673.wav|स्वच्छता अभियान का ढिंढोरा पीटने वाले अफसरों के दावे की पोल उपमंडल के गांव की गलियाँ खोल रही हैं|Hindi_M|other|8.312375
processed_hi_m_other_00022.wav|क्या रोहिंग्या मुसलमानों ने फिल्म स्टार प्रियंका की ड्रेस देखी है? |Hindi_M|other|5.400000
processed_hi_m_health_01286.wav|एक हादसे में इस मरीज़ की आंख में चोट लगी थी और उसे देखने में दिक़्कत होने लगी थी|Hindi_M|other|7.766708
processed_hi_m_books_02493.wav|भारतीय भाषाओं में बहुत प्रचुर यात्रा वृत्तांत साहित्य उपलब्ध है।|Hindi_M|other|5.642083
processed_hi_m_other_00159.wav|फिलहाल संजय गुप्ता ने संजू बाबा के साथ मिलकर दो स्क्रिप्ट्स फाइनल की हैं और ये दोनों ही एक्शन थ्रिलर स्क्रिप्ट्स हैं।|Hindi_M|other|9.810063
processed_hi_m_other_05133.wav|खड्गे ने पूछा कि आखिर बजट पेश करने की इतनी जल्दबाजी क्यों थी?|Hindi_M|other|5.363437
processed_hi_m_health_02991.wav|नीता को बेस्ट रिपोर्टर का एवार्ड मिलने की बात सुनकर इफ्तिखार का दर्द हरा हो गया है|Hindi_M|other|6.900000
processed_hi_m_general_01020.wav|रणनीतिक राजमार्ग पर विस्फोट के कारण स्थगित किए गए यातायात को बाद में फिर से शुरू किया गया।|Hindi_M|other|7.488062
processed_hi_m_health_00862.wav|डिलीवरी के दौरान गर्भवती महिला व नवजन्मी बच्ची की मौत हो गई|Hindi_M|other|6.300000
processed_hi_m_general_00245.wav|हम सभी अच्छे दिन इंस्टीट्यूट में डांस, एक्टिंग, संगीत और उर्दू की क्लासेज लेते हैं।|Hindi_M|other|6.710187
processed_hi_m_education_00723.wav|ठीक उसी प्रकार एग्रोविजन इंडिया इम्प्लिमेंट्स प्राइवेट लिमिटेड की शुरुआत के पीछे भी एक कारण था।|Hindi_M|other|8.045333
processed_hi_m_general_01791.wav|सोलर चर्खे से बने वस्त्र को खादी की मान्यता देने वाला उत्तर प्रदेश पहला राज्य है।|Hindi_M|other|6.600000
processed_hi_m_education_02183.wav|इसके अलावा मुरैना के जौरा में सिपाही भर्ती परीक्षा के कुछ संदिग्धों की तलाश में छापे मारे गए हैं।|Hindi_M|other|8.300000
processed_hi_m_other_03909.wav|डीसीपी जॉय टिर्के ने इस घटना को लेकर कहा कि क्राइम ब्रांच की टीम को टिप मिली कि कुलवीर इस शूटिंग में इन्वॉल्व है।|Hindi_M|other|8.892875
processed_hi_m_health_02919.wav|हमेशा मुस्कुराने वाले पत्रकार धर्मेंद्र सिंह ठाकुर एक गंभीर बीमारी में मुब्तिला हो गए हैं|Hindi_M|other|7.639000
processed_hi_m_health_01209.wav|अगर आप कन्फर्म्ड तत्काल टिकट कैंसिल करवाने की सोच रहे हैं तो यह बात दिमाग में बिठा लें कि आपको कोई रिफंड नहीं मिलेगा|Hindi_M|other|9.252771
processed_hi_m_general_01630.wav|खेल के आठवें मिनट में ही लुकास पोडोल्स्की ने पहला गोल दागा।|Hindi_M|other|5.096417
processed_hi_m_education_00244.wav|इन इस्तीफों से इन्फोसिस के नौ सदस्यीय बोर्ड का एक प्रकार से पूरी तरह से पुनर्गठन हो गया है।|Hindi_M|other|7.662208
processed_hi_m_general_02876.wav|उसकी प्रजा में से एक बुद्धिमान व्यक्ति सिस्सा इब्न दाहिर ने शतरंज के खेल का आविष्कार किया और राजा को दिखाया।|Hindi_M|other|9.125063
processed_hi_m_general_02268.wav|यह भारत में चॉकलेट और कन्फेक्शनरी सेगमेंट में एक मजबूत खिलाड़ी है।|Hindi_M|other|5.224125
processed_hi_m_education_00797.wav|अम्मां ने पूछा कि मुझे सेक्स के बारे में कितना ज्ञान है?|Hindi_M|other|4.690062
processed_hi_m_general_02651.wav|अतएव त्रयस्थों का तो इससे पर्याप्त मनोरंजन होगा ही, पर इसके कुछ लेख विज्ञ संगीतज्ञों का भी रंजन करेंगे।|Hindi_M|other|8.474917
processed_hi_m_finance_01486.wav|रामबाग स्थित बैंक के बाहर एटीएम पर खासी भीड़ रही।|Hindi_M|other|4.840979
processed_hi_m_general_00452.wav|शब्द में अत्याधुनिक रेस्पॉन्सिव डिज़ाइन का प्रयोग किया गया है ताकि आपकी वेबसाइट न केवल कंप्यूटर बल्कि मोबाइल पर भी सहज रूप से खुल सके।|Hindi_M|other|9.902938
processed_hi_m_other_05238.wav|गांव की एक लड़की की तबीयत खराब होने पर उसे अड्ड़ा कोटफतूही के एक निजी अस्पताल में ले जाया गया।|Hindi_M|other|8.056958
processed_hi_m_health_00683.wav|आपके शरीर को व्यायाम और सब्जियों व फलों की जरूरत हमेशा रहती है|Hindi_M|other|6.164521
processed_hi_m_other_03037.wav|कांके के इस हाइजीनिक स्लॉटर हाउस में शुरू हो गया था बकरे खस्सी की स्लॉटरिंग का काम, अब सन्नाटा पसरा हुआ है।|Hindi_M|other|8.858042
processed_hi_m_general_00886.wav|पिछले साल तक यह व्यवस्था सिर्फ पाठ्येतर गतिविधि श्रेणी के लिए ही थी लेकिन इस बार इसमें खेल श्रेणी को शामिल किया गया है।|Hindi_M|other|9.786833
processed_hi_m_education_02587.wav|उन डिब्बों के अंदर लड़के या लड़की को इस प्रकार से घुसा  दें कि एक डिब्बे की तरफ एक लड़के का हाथ दिखे।|Hindi_M|other|8.579396
processed_hi_m_general_01428.wav|इनमें से कला और डींडी धार्मिक लोक नृत्य माने जाते हैं।|Hindi_M|other|4.457854
processed_hi_m_general_00389.wav| आज के वैश्वीकरण के युग में, विज्ञान और टेक्नालॉजी में शिक्षा के सभी संदर्भ बदल चुके हैं।|Hindi_M|other|6.303854
processed_hi_m_education_01652.wav|बस्तर में नक्सल मोर्चे पर तैनात डीआरजी डिस्ट्रिक्ट रिजर्व गार्ड के जवानों को सरकार सैन्य प्रशिक्षण दिलाएगी।|Hindi_M|other|8.440083
processed_hi_m_general_01324.wav|गुजरे समय के सुनहरे लम्हों को पलटकर देखना सामान्य बात है।|Hindi_M|other|4.900000
processed_hi_m_education_01337.wav|पर स्टार न्यूज से एबीपी न्यूज में स्थानांतरण इतना आसान नहीं है जितना बताया जा रहा है।|Hindi_M|other|8.741938
processed_hi_m_general_02152.wav|घरों के नक्शे और उनकी आंतरिक सज्जा एक अलग ही समाज की सूचक है।|Hindi_M|other|5.514375
processed_hi_m_education_01891.wav|दुष्यंत और खट्टर ने सौदेबाजी पर किसी प्रकार का पर्दा डालने की ज़रूरत भी नहीं समझी।|Hindi_M|other|6.861125
processed_hi_m_education_01944.wav|यूजीसी के मापदंड के अनुसार पीएचडी होने के बावजूद नेटस्लेट की परीक्षा क्वालिफाई करना इस पद के लिए जरूरी है।|Hindi_M|other|8.846438
processed_hi_m_education_00560.wav|वहीं बीजेपी स्पोक्स्पर्सन नलिन कोहली ने कहा, जो केजरीवाल ज्ञान दे रहे हैं, क्या वह खुद उस पर अमल करते हैं?|Hindi_M|other|9.775229
processed_hi_m_health_01391.wav|सलामी बल्लेबाज़ गौतम गंभीर के बाएँ हाथ पर लगी चोट को लेकर भारतीय ख़ेमे में चिंता है|Hindi_M|other|7.348750
processed_hi_m_other_05138.wav|इस शिविर का शुभारंभ केएन नंदन जनरल मैनेजर मानव संसाधन एल्कैम लैब्स बद्दी ने किया।|Hindi_M|other|7.244250
processed_hi_m_general_00865.wav|वह समय लंदन में सुष्मिता के घर लौटने का होता है।|Hindi_M|other|5.108021
processed_hi_m_education_01026.wav|इसी तरह से सरकाघाट, द्रंग और जिला के अन्य स्कूलों में विद्यार्थियों को राजभाषा की परीक्षा में नकल करते हुए पकड़ा गया ।|Hindi_M|other|9.786833
processed_hi_m_health_00258.wav|लेकिन शौचालयों के लिए बनाए गए छोटे आकार के पक्के गड्ढ़े ओवरफ्लो होकर गांव की स्वच्छता के लिए आफत बन गए हैं|Hindi_M|other|9.357271
processed_hi_m_education_01224.wav|स्क्रुटनी में सामने आए ऐसे विद्यार्थियों को प्राइवेट परीक्षार्थी के रूप में संकाय से संबंधित परीक्षा केंद्र दिए जा रहे हैं।|Hindi_M|other|10.181583
processed_hi_m_other_00063.wav|समाजसेवी पूर्व महाधिवक्ता आनंद मोहन माथुर ने कहा कि पत्रकार का दृष्टिकोण लक्ष्यपरक  होना चाहिए, व्यक्तिपरक  नहीं।|Hindi_M|other|10.000000
processed_hi_m_other_02038.wav|कांग्रेस के डाटा एन्लेटिक्स टीम के प्रमुख का कहना है कि प्रियंका गांधी के आने से कांग्रेस कार्यकर्ताओं में खासा उत्साह है।|Hindi_M|other|8.823208
processed_hi_m_other_02235.wav|इसके संयोजक शैलेश भट्ट ने कहा कि यूनिवर्सिटी प्रशासन ने शाज़िया का नाम वक़्ता से हटा दिया।|Hindi_M|other|7.400000
processed_hi_m_education_02023.wav|इधर जब दमयन्ती की नींद टूटी तो पति के वियोग में पागल होकर किसी प्रकार जाकर चेदिनरेश राजा सुबाहु के यहां रहने लगी।|Hindi_M|other|9.984208
processed_hi_m_general_01007.wav|वार्षिक ब्रह्मोत्सव दिल्ली मंदिर में उसी उत्साह के साथ आयोजित किया जाता है जैसा कि तिरुमला में किया जाता है।|Hindi_M|other|8.323979
processed_hi_m_health_02851.wav|ग्रामीणों का आरोप है कि निगम के द्वारा यहां वहां डाले गए कूड़े में मुंह मारने के कारण गायों की मौत हुई है|Hindi_M|other|9.067021
processed_hi_m_education_01993.wav|इसी प्रकार शंकर के अनुयायी जगत को मिथ्या बताकर निष्क्रिय हो गये।|Hindi_M|other|5.804625
processed_hi_m_other_02509.wav|उन्होंने मुझे इंडोनेशिया की भाषा सिखाई और मैं उन्हें अंग्रेजी के स्लैंग सीखा रहा था।|Hindi_M|other|6.582479
processed_hi_m_general_00107.wav|सितंबर में, तमिलनाडु में पुलिस ने तमिलनाडु प्रीमियर लीग में मैच फिक्सिंग रैकेट का पर्दाफाश किया था।|Hindi_M|other|7.300000
processed_hi_m_books_04892.wav|भारत के पश्चिम बंगाल राज्य का अधिकांश भाग एवं बांग्लादेश मिलाकर गंगा- ब्रह्‌मपुत्र का त्रिभुज प्रदेश बनता है।|Hindi_M|other|8.556188
processed_hi_m_education_01094.wav|उन्होंने कहा कि इस वाक्पटुता का नैतिकता से कोई संबंध नहीं है और न्यायमूर्ति सेन को पद से हट जाना चाहिए।|Hindi_M|other|9.798438
processed_hi_m_health_01573.wav|इन बक्सों को बाबा की मौत के बाद यहां की ट्रेजरी में रखा गया था|Hindi_M|other|5.398271
processed_hi_m_books_05087.wav|सभी अल्कोहलों की सोडियम धातु के साथ अभिक्रिया होकर हाइड्रोजन गैस बाहर निकलती है और सोडियम अल्काक्साइड लवण बनता है।|Hindi_M|other|9.554646
processed_hi_m_education_01194.wav|तीर्थंकर प्रभु आदिनाथ का ज्ञान कल्याणक महोत्सव गुरुवार को धूमधाम से मनाया गया।|Hindi_M|other|6.443167
processed_hi_m_weather_02351.wav|सुमेर साम्राज्य के राजाओं और उनके बीच हुए संघर्षों की कहानियों का वर्णन तत्कालीन शिलालेखों में संरक्षित रखागया है ।|Hindi_M|other|9.380479
processed_hi_m_education_00993.wav|ऐसा माना जाता है कि ड्राइव करने वाली महिला सामाजिक मूल्यों की इज़्ज़त नहीं करती।|Hindi_M|other|6.988833
processed_hi_m_education_00341.wav|यज्ञों के अवसर पर स्त्रियाँ विविध प्रकार के स्वर्णाभूषण धारण करके आती थीं ।|Hindi_M|other|6.721813
processed_hi_m_health_00321.wav|उन्होंने कहा कि यह प्रोटोकॉल का उल्लंघन है और शिष्टाचार का उल्लंघन है|Hindi_M|other|5.800000
processed_hi_m_health_01329.wav|सोनाली बेंद्रे ने अपने इन्स्टाग्राम अकाउंट पर वीडियो शेयर करते हुए ये कैप्शन लिखा कि वो इस तरह से कैंसर से लड़ेंगी|Hindi_M|other|9.400000
processed_hi_m_education_02351.wav|पिता जी की चिट्ठियां हमेशा ही कुछ दूसरे प्रकार की रही हैं।|Hindi_M|other|5.386667
processed_hi_m_general_01251.wav|भारत में एक क्रिकेटर और मैच रेफरी के रूप में मेरा लंबा करियर रहा है।|Hindi_M|other|5.375042
processed_hi_m_general_00763.wav|जयपुर से टोंक आवागमन का साधन मात्र् बस की सुविधा हैl|Hindi_M|other|4.713271
processed_hi_m_education_00869.wav|इसमें शासकीय अस्पताल, मेडिकल कॉलेज के अलावा सात निजी अस्पतालों को सरकार ने चिन्हांकित किया है।|Hindi_M|other|7.906021
processed_hi_m_education_02433.wav|जो भी इन्हें देखेगा वो अपनी हंसी नहीं रोक पायेगा और ये तस्वीर आपको यह भी बताएगी कि आपकिस प्रकार के वल्गर हो।|Hindi_M|other|9.392104
processed_hi_m_other_04554.wav|वहीं बाइपास बन जाने के बाद मनाली के बाद क्रिसमस और विंटर कार्निवाल से पहले यहां सुकून मिल जाएगा।|Hindi_M|other|8.196271
processed_hi_m_education_01393.wav|जिन शिक्षकों की इन्क्रीमेंट रोकी गई है, उन्हें अगले वर्ष की परीक्षा में बेहतर रिजल्ट देने होंगे।|Hindi_M|other|7.650604
processed_hi_m_health_02776.wav|करण ने शाहरुख और काजोल की दोस्ती को जिंदगी भर की बॉन्डिंग बताया है|Hindi_M|other|6.000000
processed_hi_m_education_01436.wav|उर्सुला को मॉस्को भेज दिया गया जहां उन्होंने बाकायदा सात महीने तक जासूसी का प्रशिक्षण लिया।|Hindi_M|other|7.000000
processed_hi_m_health_00302.wav|मौत ने ज़िंदगी से कभी ज़िंदगी नहीं मांगी और ज़िंदगी ने मौत से कभी मौत नहीं मांगी|Hindi_M|other|8.033729
processed_hi_m_health_02447.wav|कैंसर को मात देने के बाद कनिका ने अपनी मां से कहा था कि पांच साल के भीतर फोर्ब्स के कवर पेज पर आऊंगी|Hindi_M|other|8.289146
processed_hi_m_education_02237.wav|यकीन मानिए, इस ट्रैकिंग के दौरान आपको किसी भी प्रकार की थकावट महसूस नहीं होगी बल्कि आप इसे एन्जॉय करेंगे।|Hindi_M|other|9.531417
processed_hi_m_health_02328.wav|कर्फ्यू उठने के बाद कश्मीर में खून की नदियां बहेंगी, लोग बाहर आएंगे|Hindi_M|other|6.036812
processed_hi_m_other_01972.wav|मामला एसपी को सौंपते हुए उन पर कार्रवाई की मांग की है।|Hindi_M|other|5.084792
processed_hi_m_other_02329.wav|उन्होंने अपने कार्यकाल में तत्कालीन सेनापति रुक्मांगत कटुवाल को बर्खास्त करने का निर्णय लिया।|Hindi_M|other|7.534500
processed_hi_m_general_03172.wav|तीसरी बार मास्र्ट्स टूर्नामेंट में खेल रहे जीव को शुरुआती दो चरणों के लिए वुड्स का जोड़ीदार बनाया गया है।|Hindi_M|other|7.615771
processed_hi_m_books_02335.wav|आपके विचार में राजा व्यापार को प्रोत्साहित करने का इच्छुक क्यों था। इन विनिमयों से किन समूहों को लाभ पहुँचा होगा।|Hindi_M|other|9.241167
processed_hi_m_other_02603.wav|नए तजुर्बों के जो नतीजे सामने आए हैं वो चौंकाने वाले हैं।|Hindi_M|other|4.800000
processed_hi_m_education_00381.wav|घंटे बाद भी गुलदार के कब्ज़े में है श्रीनगर मेडिकल कॉलेज,  शिकारी समेत रेस्क्यू टीम तैनात।|Hindi_M|other|7.894417
processed_hi_m_other_05255.wav|एबीपी न्य़ूज चैनल के मुताबिक उनकी पहली शादी शेख सैफुद्दीन से हुई थी।|Hindi_M|other|6.605708
processed_hi_m_general_01158.wav|भारत में सबवे ने कैलाश सत्यार्थी चिल्ड्रन फाउंडेशन के साथ साझेदारी की है।|Hindi_M|other|5.800000
processed_hi_m_education_01961.wav|प्रेम प्रसंग में नैतिकता के दबाव और उससे उपजे तनाव को डॉ पानेरी ने वैचारिक उद्वेलन का कारक बताया।|Hindi_M|other|9.531417
processed_hi_m_books_03031.wav|इन्हें उल्कावृष्टि कहते हैं। कुछ उल्कावृष्टि नियमित समय अंतराल पर हर वर्ष होती हैं।|Hindi_M|other|7.100000
processed_hi_m_general_01274.wav|राष्ट्र का मार्गदर्शन करने वाले तथा राजनीति के क्षेत्र में काम करने वाले अधिकांश व्यक्ति इस प्रश्न की ओर उदासीन है।|Hindi_M|other|8.556188
processed_hi_m_education_00893.wav|हर सीट पर रीडिंग लाइट मोबाइल चार्जिंग प्वाइंट लगाए गए हैं, ताकि यात्रियों को किसी प्रकार की असुविधा न हो।|Hindi_M|other|8.219500
processed_hi_m_education_02699.wav|इस प्रकार की प्लास्टिक फिल्म एक प्लास्टिक ओपल फिल्म है जो प्लास्टिक के छर्रों से बना है जो त्रिआयामी अंतरिक्ष में खड़ी है।|Hindi_M|other|10.146750
processed_hi_m_politics_01053.wav|इसको लेकर जिला प्रशासन द्वारा सभी मतदान केन्द्रां में सूचना भी लिखवाई गई है|Hindi_M|other|7.000000
processed_hi_m_general_02118.wav|आप इसे कहानी कह लें और फूफा के सघन ब्यौरों को देख उपन्यास की आहट भी सुन सकते हैं।|Hindi_M|other|6.338667
processed_hi_m_general_01385.wav|यहां तक कि अविश्वसनीय रूप से ओडिशा और दक्षिण भारत में लू चलने लगी है।|Hindi_M|other|6.048417
processed_hi_m_general_00984.wav|तभी तो पुराने समय में मत्स्यांचल के लोग इस गीत को गुनगनाते थे।|Hindi_M|other|5.108021
processed_hi_m_education_01320.wav|सुखद आश्चर्य की बात है कि रसरत्न समुच्चय में छह प्रकार के कारबनीकृत इस्पातों का उल्लेख है।|Hindi_M|other|9.763625
processed_hi_m_general_00752.wav|वह भारत में किसी आतंकवादी कार्रवाई का षड्यंत्र रच रहा है।|Hindi_M|other|4.200000
processed_hi_m_other_02057.wav|तब एसपी कृष्णियां ने एएसपी अनिल सिंह चौहान के निर्देशन में टीम गठित की।|Hindi_M|other|5.897500
processed_hi_m_other_01975.wav|शनिवार को डिप्थीरिया के लक्षण मिलने वाले चार केस और मिले हैं।|Hindi_M|other|5.781396
processed_hi_m_health_01193.wav|घायलों को इलाज के लिए फिल्लौर और लुधियाना के अस्पताल में भर्ती कराया गया है|Hindi_M|other|6.176125
processed_hi_m_general_00405.wav|टूर्नामेंट के पांच वर्गो में से कम से कम चार वर्गो में भारत को पदक मिलने की उम्मीद बनी हुई है।|Hindi_M|other|6.466375
processed_hi_m_other_04431.wav|साम्राज्यवादी ताकतों की रूचि, दक्षिण एशिया की प्राकृतिक व अन्य संपदा को लूटने में थी।|Hindi_M|other|6.710187
processed_hi_m_general_00682.wav|मैं भारत के अन्य भागों के लोक संगीतकारों को भी लाने के लिए उत्सुक हूं।|Hindi_M|other|6.152917
processed_hi_m_health_02678.wav|काफी तलाशने के बाद छात्रा भोजनालय के पीछे बेहोशी के हालत में मिली|Hindi_M|other|6.164521
processed_hi_m_education_00788.wav|इस प्रकार पार्श्वनाथ जी के विचारों तथा वाणी का जादू सभी को प्रभावित करने लगा।|Hindi_M|other|6.443167
processed_hi_m_general_01380.wav|चोल शासकों ने पाण्ड्य और चेरों को पराजित करते हुए दक्षिण भारत की आरंभिक मध्यकालीन परिस्थितियों पर अपना प्रभुत्व स्थापित किया।|Hindi_M|other|9.136688
processed_hi_m_health_02274.wav|कश्मीर में अनुच्छेद के कुछ प्रावधानों के निष्क्रिय होने के बाद से पाकिस्तानियों को ज़ाहिर तौर पर सदमा लगा है|Hindi_M|other|9.659125
processed_hi_m_health_00754.wav|उल्लेखनीय है कि प्रशासन ने मौत के कुएं के नाम से मशहूर खड्डों के रास्तों को बंद किया है|Hindi_M|other|7.600000
processed_hi_m_health_02588.wav|आयोग का मानना है कि स्टांप ड्यूटी घटाकर और फ्लोर स्पेस एरिया बढ़ाकर इस समस्या का निदान किया जा सकता है|Hindi_M|other|9.334042
processed_hi_m_education_00451.wav|इसी प्रकार राजस्थान से अवैध पत्थर भरकर लाने वाले डंपरो व ट्रको को भी हरियाणा की सीमा में घुसते ही जब्त किया जाएगा।|Hindi_M|other|9.635917
processed_hi_m_books_02245.wav|आप आज्ञा दें, मैं आपकी हर आज्ञा का सिर और सिर के साथ दिल झुकाकर पालन करूँगा।|Hindi_M|other|6.500000
processed_hi_m_education_01592.wav|जैसे मायाराज में हरिजन ऐक्ट के डर से आदमी सहमा रहता था, उसी प्रकार गलती के बाद भी मुसलमान से कोई भिड़ना नहीं चाहता।|Hindi_M|other|9.670729
processed_hi_m_general_02884.wav|उपन्यास को पढ़ने की उत्कंठा अंत तक बनी रहती है और यही इसकी सबसे बड़ी विशेषता है।|Hindi_M|other|6.977229
processed_hi_m_general_01348.wav|पूनम की सहेलियों ने पहले पूनम से कहा स्टेडियम ज्वॉइन करने के लिए।|Hindi_M|other|4.968687
processed_hi_m_general_02455.wav|पावर ब्लॉक में तारों में बिजली का करंट नहीं रहे इसलिए उसे डिस्चार्ज किया जाता है।|Hindi_M|other|6.443167
processed_hi_m_education_02162.wav|वहीं सचिव परीक्षा नियामक डॉ सुत्ता सिंह निलंबन के बाद भी शनिवार को दिनभर कार्यालय में बैठीं रहीं और जरूरी काम निपटाए।|Hindi_M|other|9.577854
processed_hi_m_general_02431.wav|भाजा गुफाएं कार्ला गुफाओं के साथ अपनी वास्तुकला को साझा करने का काम करती है।|Hindi_M|other|6.152917
processed_hi_m_health_02770.wav|सीओ दिनेश चंद्र ने बताया कि आफरीन की मौत के बाद शव कब्र में दफन किया गया था|Hindi_M|other|7.200000
processed_hi_m_general_02947.wav|जर्मनी के पूर्व कप्तान और ओलंपिक रजत पदक विजेता क्रिस्टियन ब्लंक इस पद की दौड़ में सबसे आगे हैं।|Hindi_M|other|8.080167
processed_hi_m_education_00882.wav|इसी प्रकार अत्यधिक ऊष्मा तथा आर्द्रता मनुष्य के शारीरिक तथा मानसिक विकास में बाधक होते हैं।|Hindi_M|other|8.045333
processed_hi_m_education_02786.wav|कार्र्यक्रम में श्री सिंधिया ने कहा कि आज मैं जो कुछ भी हूं वह शिक्षकों के ज्ञान की बदौलत हूं।|Hindi_M|other|7.766708
processed_hi_m_general_02511.wav|सीधा सा अर्थ है खेल में फ़्लैश को अधिक महत्व दिया जाना चाहिए था।|Hindi_M|other|5.200000
processed_hi_m_health_00873.wav|पिस्तौल नहीं चलती तो वे चाकू से उस पर हमला करते और उसे मौत के घाट उतार देते थे|Hindi_M|other|7.128146
processed_hi_m_other_04925.wav|स्त्री ने ऐसा ही किया और जिन विधियों को देवकन्या ने कहा था उसी तरह ब्राह्मणी ने षट्तिला एकादशी का व्रत किया।|Hindi_M|other|8.173042
processed_hi_m_general_00721.wav|भारत की मेजबानी में फुटबॉल प्रीमियर लीग के पहले संस्करण में खेल चुके ब्राजील के दिग्गज फुटबॉल खिलाड़ी रोनाल्डिन्हो के बारे में पढ़े।|Hindi_M|other|10.030646
processed_hi_m_education_02313.wav|न्यू मेडिकल एन्क्लेव में मंगलवार को इंटरलॉक टाइल्स की पक्की गलियां बनाने का काम शुरू हो गया।|Hindi_M|other|8.161437
processed_hi_m_general_00689.wav|मुंबई की करीनी सांगता का किसी भी परिस्थिति में हार नहीं मानने का जज्बा सबको प्रेरित करता है।|Hindi_M|other|7.255854
processed_hi_m_general_02165.wav|सड़क परिवहन नियम तोड़ने वाले को कैप्चर करने से लेकर ई चालन तक हर प्रक्रिया ऑटोमेटिक है।|Hindi_M|other|7.116542
processed_hi_m_general_02813.wav|मेरी बड़ी तमन्ना है कि लंदन ओलंपिक में पदक जीतूं और तिरंगा लेकर पूरे स्टेडियम का चक्कर लगाऊं।|Hindi_M|other|7.209417
processed_hi_m_health_00815.wav|इस केस में गिरफ्तार कल्याण विभाग के कर्मचारी महेश मंडल की मौत हो गई है|Hindi_M|other|5.769792
processed_hi_m_health_00510.wav|बख्सा थाना क्षेत्र में मंगलवार को ट्रैक्टर से धक्का लगने से ईंट भट्ठे पर मजदूरी करने वाले किशोर की मौत हो गई|Hindi_M|other|9.113458
processed_hi_m_education_01438.wav|मंडी जिला प्रशासन ने बताया है कि अभी तक भूंकप से किसी भी प्रकार के नुक्सान की कोई सूचना नहीं है।|Hindi_M|other|8.045333
processed_hi_m_general_03074.wav|वे कहते हैं, संगीत ऐसा हो जो नाट्क के भीतर छुपे हुए अर्थ को भी खोलते हुए आगे बढाए।|Hindi_M|other|7.255854
processed_hi_m_health_01801.wav|इस उपाय से पति पत्नीं के बीच जहां प्रेम बढ़ेगा वहीं घर में धन एवं समृद्धि भी बरकरार रहेगी|Hindi_M|other|8.579396
processed_hi_m_general_01347.wav|एक तरह से सानिया का असली इम्तहान बीजिंग में होगा, क्योंकि वो पहली बार ओलंपिक खेलों में हिस्सा ले रही हैं।|Hindi_M|other|7.813146
processed_hi_m_education_02020.wav|इसी प्रकार सुल्तानपुर रोड पर भी बड़े खड्डों के कारण आने जाने वालों को भारी परेशानी का सामना करना पड़ रहा है।|Hindi_M|other|8.985750
processed_hi_m_education_00349.wav|प्रशिक्षण के लिए इसरो ने रूस के अंतरिक्ष एजेंसी ग्लावकॉस्मोस के साथ पिछले साल जुलाई को एक समझौता किया था ।|Hindi_M|other|9.368875
processed_hi_m_general_01701.wav|जर्मनी के पूर्व कप्तान और ओलंपिक रजत पदक विजेता क्रिस्टियन ब्लंक इस पद की दौड़ में सबसे आगे हैं।|Hindi_M|other|7.383563
processed_hi_m_general_00437.wav|इन खूबसूरत रस्मों को गुजराती रीति रिवाज से निभाया गया और रस्मों के साथसाथ लाइव फोक संगीत भी गाया जा रहा था।|Hindi_M|other|8.800000
processed_hi_m_weather_02328.wav|साथ ही, सार्वकालिक और सार्वत्रिक नियम स्थापित करना तथा उन नियमों को सिद्ध करना संभव नहीं होता है ।|Hindi_M|other|7.700000
processed_hi_m_other_04656.wav|अपने अतीत को लेकर रोना और उन ज़ख़्मों को सहने का कोई मतलब नहीं है।|Hindi_M|other|5.200000
processed_hi_m_general_01063.wav|इस खेल के सबसे छोटे फॉर्मैट में ऑस्ट्रेलिया को पिछले छह मैचों में सिर्फ एक में जीत नसीब हुई है।|Hindi_M|other|7.244250
processed_hi_m_education_01915.wav|कवासी लखमा ने कहा कि शिक्षामंत्री रहते हुए केदार कश्यप ने अपनी पत्नी को फर्जी तरीके से परीक्षा दिलवाने का काम किया था।|Hindi_M|other|9.902938
processed_hi_m_education_01556.wav|सोमवार से थर्ड ईयर के फिफ्थ सेमेस्टर की परीक्षा शुरू होने वाली थी।|Hindi_M|other|5.514375
processed_hi_m_health_00852.wav|हालांकि, अभी यह साफ नहीं हो पा रहा है कि फ्रिट्ज की मौत कब हुई|Hindi_M|other|4.991917
processed_hi_m_health_00282.wav|वैक्सिंग से बालों को जल्दी हटा सकते हैं पर इन उत्पादों में मौजूद केमिकल आपकी त्वचा को नुक्सान पहुंचा सकता है|Hindi_M|other|8.289146
processed_hi_m_education_00876.wav|उनका कहना है कि मेडिकल परीक्षण के बाद ही इस मामले पर कोई टिप्प्णी की जा सकेगी।|Hindi_M|other|7.116542
processed_hi_m_health_00204.wav|यह पहला मौका नहीं है, जब पतंजलि आयुर्वेद अपने दावों को लेकर रेग्युलेटर्स के साथ विवादों में घिरी है|Hindi_M|other|8.161437
processed_hi_m_education_00820.wav|शी चिनफींग ने कहा कि लेखा परीक्षा पार्टी व राज्य की निरीक्षण प्रणाली का महत्वपूर्ण भाग है।|Hindi_M|other|8.010521
processed_hi_m_education_02137.wav|बीजेपी के राज्य मध्यप्रदेश में आज शिवराज सरकार की अग्नि परीक्षा है।|Hindi_M|other|5.793000
processed_hi_m_education_00337.wav|उन्होंने कहा कि अपने अधकचरे ज्ञान को कन्फ्यूज राहुल गांधी दुरुस्त करें ,और फिर मुद्दों पर बात करने का अभ्यास करें ।|Hindi_M|other|8.602625
processed_hi_m_books_01724.wav|स्थैतिक घर्षण तब कार्य करना आरम्भ करता है जब हम किसी वस्तु को उसकी विराम की स्थिति से गति में लाने का प्रयास करते हैं।|Hindi_M|other|10.053875
processed_hi_m_education_02429.wav|राजकीय क्वींस इंटर कालेज में शिक्षण की नई विधि तथा सीडी के माध्यम से स्मार्ट क्लासेज चलाई जाएंगी।|Hindi_M|other|8.834812
processed_hi_m_health_00169.wav|जिसके मुताबिक अनुष्का शर्मा की मौत हो जाएगी और अनुष्का शर्मा की ख्वाहिश पूरी करने के लिए शाहरुख खान एस्ट्रोनॉट बन जाएंगे|Hindi_M|other|9.775229
processed_hi_m_education_02761.wav|इसी प्रकार अन्य प्रायोजित योजनाओं में भी अगस्त माह तक लक्ष्यानुरूप समस्त आवेदन बैंकर्स को भिजवा दिए जाए ।|Hindi_M|other|9.090229
processed_hi_m_general_01691.wav|शारीरिक शिक्षा प्राथमिक एवं माध्यमिक शिक्षा के समय में पढ़ाया जाने वाला एक पाठ्यक्रम है।|Hindi_M|other|6.800000
processed_hi_m_general_00765.wav|साबो ने बताया कि हंगरी में जिप्सी और उनके संगीत का खासा महत्व हैl|Hindi_M|other|6.100000
processed_hi_m_general_02393.wav|अब इन्होंने नए मीडिया यानी इंटरनेट को भी अपने विषैले प्रचार का ज़रिया बना लिया है।|Hindi_M|other|6.721813
processed_hi_m_health_00561.wav|इस दौरान बिट्टू ने जांगपुर के नौ नौजवानों को नशामुक्ति के इलाज के लिए सिविल अस्पताल में भर्ती कराया|Hindi_M|other|8.173042
processed_hi_m_other_02143.wav|इस अवसर पर इस फिल्म के निर्माता, निर्देशक और कलाकारों के अलावा बॉलीवुड के कई गणमान्य व्यक्ति मौजूद थे।|Hindi_M|other|8.100000
processed_hi_m_education_00739.wav|उम्मीदवारों को आवंटित स्लॉट, परीक्षा केंद्र और शहर का विवरण एम्स के एडमिट कार्ड पर प्रकाशित किया जाएगा।|Hindi_M|other|8.500000
processed_hi_m_health_02747.wav|आंतरिक शांति और सेहतमंद खुशरंग जिंदगी का मार्ग श्री श्री रविशंकर द्वारा उत्प्रेरित है|Hindi_M|other|7.906021
processed_hi_m_general_00674.wav|इस बीच बेल्जियम की टीम ने गेंद को अधिक समय अपने कब्जे में रखा।|Hindi_M|other|4.991917
processed_hi_m_education_01902.wav|भारतीय सेना के जाबांज सिपाहियों की सबसे कठिन परीक्षा सियाचिन ग्लेशियर की तैनाती पर ही होती है।|Hindi_M|other|7.116542
processed_hi_m_general_00184.wav|भारत का आदर्श वाक्य वसुधैव कुटुंबकम है, जिसका अर्थ है -सारा संसार एक कुटुंब के समान है।|Hindi_M|other|7.383563
processed_hi_m_health_02119.wav|साइबर सिटी में अपोलो, मैक्स हॉस्पिटल में विदेशी मरीज इलाज करवाने के लिए आ रहे हैं|Hindi_M|other|7.139771
processed_hi_m_general_01147.wav|रणवीर ठाकुर कुल्लू के भुंतर में अकादमी ऑफ मार्शल आर्ट के नाम से अकादमी चलाकर लोगों को कराटे सिखाते हैं।|Hindi_M|other|8.068563
processed_hi_m_education_00212.wav|ताकि किसी हादसे से तुंरत निपटा जा सके लेकिन अब राज्यों को विस्तृत मेडिकल प्लान बनाना होगा ।|Hindi_M|other|7.453229
processed_hi_m_education_02610.wav|इसी बीच रास्तें में मेडिकल थाना क्षेत्र के पीवीएस मॉल के करीब उसे बीजेपी नेताओं ने घेर लिया।|Hindi_M|other|7.917625
processed_hi_m_other_02139.wav|उन्होंने कहा कि वोट प्रतिशत और सीटों की दृष्टि से भारतीय जनता पार्टी ने अपनी टैली में काफी सुधार किया है।|Hindi_M|other|8.974146
processed_hi_m_education_00750.wav|प्रेम में बुद्धि और ज्ञान की कोई आवश्यकता नहीं, प्रेम निश्छल होना चाहिए।|Hindi_M|other|5.758167
processed_hi_m_health_00270.wav|इस गेंद पर एल्गर असहज दिखे और हेल्मेट पहनने के बावजूद एल्गर के माथे पर कुछ चोट पहुंची|Hindi_M|other|7.650604
processed_hi_m_education_01762.wav|जयललिता की सेहत पर जारी मेडिकल बुलेटिन में कहा गया, शी इज इंटरेक्टिंग यानी वो चेतन अवस्था में हैं।|Hindi_M|other|8.962521
processed_hi_m_other_00149.wav|कृष्णा एवं कपिल की प्रतिद्वंद्विता अकसर सुर्खियों में रहती है, लेकिन कृष्णा ने कहा कि उन्होंने कपिल से बहुत कुछ सीखा है।|Hindi_M|other|10.065479
processed_hi_m_health_01684.wav|मैं सोच रहा था पता नहीं प्रशाँत के दिमाग में अभी और क्या है|Hindi_M|other|5.375042
processed_hi_m_general_01361.wav|पर्यूषण महापर्व पर विशेष दुनिया के प्राचीन धर्मों में अग्रणी है जैन धर्म।|Hindi_M|other|6.849521
processed_hi_m_health_00768.wav|बुधवार को भारी बारिश के बाद घर गिरने से मलप्पुरम में एक ही परिवार के पांच लोगों की मौत हो गई|Hindi_M|other|7.639000
processed_hi_m_general_02827.wav|असुरों की निष्ठुरता और अनैतिकता प्रसिद्ध है, इसलिए उनका अंत भी अन्यत्र से दौड़ पड़ने वाली निष्ठुरता के द्वारा ही होता है।|Hindi_M|other|9.496583
processed_hi_m_health_01792.wav|वैष्णों देवी में हैलीकॉप्टर हादसे में कई श्रद्धालुओं की मौत हो गई थी|Hindi_M|other|6.200000
processed_hi_m_other_02211.wav|रणबीर इस क्लिप में संजू का डायलॉग बोल रहे हैं और बॉडी लैंग्वेंज के हिसाब से बिल्कुल उन्हीं की तरह दिख रहे हैं।|Hindi_M|other|8.173042
processed_hi_m_health_00551.wav|चिक्कू जब सुबह अस्पताल नहीं पहुंची तो उसका पति घर पर ही आ गया और खून से लथपथ चिक्कू को देखकर हैरान रह गया|Hindi_M|other|9.800000
processed_hi_m_education_00370.wav|डिप्लोमाधारी फार्मासिस्टों को जिला अस्पताल में तीन महीने का व्यावहारिक प्रशिक्षण दिया गया ।|Hindi_M|other|7.395187
processed_hi_m_books_05001.wav|अंतरिक्ष में उड़ने के स्वप्न वह हमेशा ही देखता रहा होगा और उसके लिए प्रयत्नशील भी रहा होगा।|Hindi_M|other|7.116542
processed_hi_m_other_02236.wav|गांधी जयंती पर पीएम मोदी राष्ट्रव्यापी "स्वच्छ्ता ही सेवा" अभियान का समापन करेंगे।|Hindi_M|other|7.232646
processed_hi_m_books_01776.wav|मन्दिर के सभागारों का प्रयोग विविध प्रकार के कार्यों के लिए होता था।|Hindi_M|other|5.108021
processed_hi_m_general_02833.wav|गांव के पुस्तकालय में रखी किताबों से पूछूंगा कि उन्हें कौन कौन निहारने पढने आता है।|Hindi_M|other|6.176125
processed_hi_m_education_00578.wav|एसपी सिटी देवेंद्र पींचा का कहना है कि मेडिकल परीक्षण के बाद आगे की कार्रवाई की जाएगी।|Hindi_M|other|8.056958
processed_hi_m_education_01246.wav|मेले में कई प्रकार के झूले भी थे जिनका बच्चों और युवकों ने खूब लुत्फ उठाया।|Hindi_M|other|7.128146
processed_hi_m_education_01073.wav|अभिनंदन को डॉक्टरों ने चार हफ्तों की मेडिकल लीव दी थी, लेकिन आराम करने की बजाय वह श्रीनगर स्थित अपने स्क्वाड्रन में चले गए।|Hindi_M|other|10.100312
processed_hi_m_general_00280.wav|फिल्म के महत्वपूर्ण कलाकारों में अधिकांश कलाकार झारखंड के हैं।|Hindi_M|other|4.852604
processed_hi_m_health_02865.wav|प्लेटलेट से भरपूर प्लाज्मा को खून से निकालने के बाद दवाओं का इस्तेमाल करके इसमें ग्रोथ फैक्टर डाले जाते हैं|Hindi_M|other|8.834812
processed_hi_m_health_00771.wav|मरियप्पन थंगावेलु की जिंदगी पर बनी ये फिल्म तमिल भाषा में बनी है|Hindi_M|other|5.100000
processed_hi_m_education_02345.wav|कोर्ट ने पी चिदंबरम का रेग्यूलर मेडिकल चेकअप करने के निर्देश भी दिए।|Hindi_M|other|6.400000
processed_hi_m_education_00743.wav|ऐसे में उनका मन और बुद्धि सक्रिय होते हुए भी शरीर की निष्क्रियता बोझ बन रही है।|Hindi_M|other|7.522896
processed_hi_m_health_02702.wav|कुछ लोग इनकम टैक्स अधिकारियों को सिध्दार्थ की मौत का जिम्मेदार समझ रहे हैं,लेकिन ऐसा सोचना मुनासिब नही है|Hindi_M|other|9.775229
processed_hi_m_education_02513.wav|दरअसल राजनीति, धनाढ्य लोगों और दबंगों की मिलीजुली ताकत ऐसी शिक्षण संस्थाओं के लिए उर्वरा भूमि तैयार करती है।|Hindi_M|other|9.635917
processed_hi_m_health_00272.wav|उन्होंने मांग की है कि पंजाब सरकार जोगिंदर सिंह का किसी बढिय़ा अस्पातल में इलाज करवाए|Hindi_M|other|7.383563
processed_hi_m_other_02345.wav|उन्होंने कहा कि उनका इतना अपमान हुआ लेकिन उन्होंने उफ़्फ तक नहीं की।|Hindi_M|other|6.100000
processed_hi_m_health_00376.wav|लोहिया अस्पताल में डाक्टरों की लापरवाही के चलते दो महिलाओं की मौत हो गयी|Hindi_M|other|5.800000
processed_hi_m_health_02054.wav|हालाँकि कृष्ण की मौत जारा नाम के एक शिकारी के हाथों हुई थी, जिसने कृष्ण को हिरण समझकर पैरों में बाण मारा था|Hindi_M|other|9.241167
processed_hi_m_health_00619.wav|मौत का कुआं बन रहे इस तरह के गड्ढों की चपेट में अब तक देश के कई बच्चें आ चुके हैं|Hindi_M|other|6.977229
processed_hi_m_general_02332.wav|चीन ने एक एडवांस कॉम्पैक्ट साइज के समुद्री रडार का निर्माण किया है, जो भारत जितने बड़े क्षेत्र पर निगरानी रख सकता है।|Hindi_M|other|8.300771
processed_hi_m_health_01277.wav|श्रीदेवी की बेटी जाह्ववी को जिस वक्त श्रीदेवी की मौत की खबर मिली उस वक्त वह मुंबई में ही थीं|Hindi_M|other|8.184667
processed_hi_m_general_02782.wav|जम्मू से कटरा की हमारी बस सर्पीली घुमावदार पहाड़ी सड़क पर दौड़ पड़ी।|Hindi_M|other|5.502750
processed_hi_m_general_00637.wav|स्थैतिक निगरानी टीम ने जांच के दौरान सोनेचांदी के आभूषण ज़ब्त किए।|Hindi_M|other|5.653688
processed_hi_m_general_00382.wav|स्क्वैश भारत में एक लोकप्रिय मनोरंजक खेल है और प्रतिस्पर्धी खेल के रूप में भी यह लोकप्रिय हो रहा है।|Hindi_M|other|8.068563
processed_hi_m_other_05150.wav|फिलीपाइंस में पैसों की लूट को लेकर हो रहे कत्लों का सिलसिला थमता नजर नहीं आ रहा।|Hindi_M|other|6.327063
processed_hi_m_health_00476.wav|ब्रिटेन के रीडींग में रहने वाले मारेक क्रुगर की बीते साल अगस्त महीने में धुएं से दम घुटने से मौत हो गई थी|Hindi_M|other|8.556188
processed_hi_m_education_00178.wav|हुड्डा को जवाब देते हुए दुष्यंत चौटाला के भाई दिग्विजय चौटाला ने कहा कि हुड्डा को नैतिकता की बात नहीं करनी चाहिए ।|Hindi_M|other|9.891333
processed_hi_m_education_02682.wav|उन्होंने सुब्बुलक्ष्मी की गायन सभाओं का इस प्रकार आयोजन किया कि, वे सफलताओं की सीढ़ियाँ चढ़ती ही गईं।|Hindi_M|other|9.786833
processed_hi_m_education_02096.wav|एक लॉन्चिंग इवेंट में उन्होंने उम्मीद जताई कि बॉलीवुड किसी भी प्रकार के उत्पीड़न के मामलों से निपटने के लिए तैयार है।|Hindi_M|other|9.693958
processed_hi_m_general_00417.wav|जिस ऑपरेशन के लिए उन्हें यह पुलिस पदक मिला था, वह झारखंड के खुंटी जिले के चुंदरमांडू में हुआ था।|Hindi_M|other|7.511292
processed_hi_m_health_02834.wav|पर पूरा दिमाग लड़ाने के बाद भी पंचम ये निर्णय नहीं ले पाए कि इनमें से किसे छाँटा जाए|Hindi_M|other|7.000000
processed_hi_m_education_02715.wav|बरेली में हो रहे इम्तेहान के मद्देनजर इस बार परीक्षा तिथि बदलनी पड़ी।|Hindi_M|other|6.200000
processed_hi_m_health_02695.wav|कैंसर से जूझ रहीं सोनाली बेंद्रे ने पति गोल्डी बहल और बेटे रणवीर के संग न्यूयॉर्क में दिवाली मनाई |Hindi_M|other|8.579396
processed_hi_m_general_03133.wav|इस सर्विस के लिए खास इक्विप्मेंट की जरूरत होती है जो इंटरनेट कनेक्टेड क्लाउड कैम और स्मार्ट लॉक से जुड़ा होता है।|Hindi_M|other|9.090229
processed_hi_m_books_02952.wav|हम प्रतिदिन सूक्ष्मजीवों तथा सूक्ष्मजीवीय व्युत्पन्न उत्पादों का प्रयोग करते हैं।|Hindi_M|other|6.988833
processed_hi_m_education_00655.wav|अभिनेता अक्षय कुमार की पत्नी ट्विंकल ने कहा, आपको नए कौशल सीखने की जरूरत है।|Hindi_M|other|6.710187
processed_hi_m_education_02249.wav|दोनों टांगें इस प्रकार से उठाएं कि पेल्विस का हिस्सा भी थोड़ा उठ जाए।|Hindi_M|other|6.048417
processed_hi_m_health_02933.wav|लेखक ने इस कहानी के जरिये नेट सर्फिंग की मौजूदा विसंगतियों पर चोट की है|Hindi_M|other|6.431563
processed_hi_m_general_00896.wav|फिल्म का निर्माण लाइका प्रोडक्शंस द्वारा किया गया है और इसमें एआर रहमान का संगीत होगा।|Hindi_M|other|6.454771
processed_hi_m_health_02505.wav|उधर, स्प्रिंग डेल पब्लिक स्कूल के बच्चों द्वारा नशा निवारण पर रंगारंग प्रस्तुतियां भी पेश की गई|Hindi_M|other|7.906021
processed_hi_m_health_01763.wav|और दिव्येंदु शर्मा ने अपनी फिल्मी जिंदगी का सबसे अच्छा रोल किया है|Hindi_M|other|5.500000
processed_hi_m_education_00397.wav|इस परीक्षा को देखते हुए एजुकेशन प्वाइंट ने पहली अक्तूबर से परीक्षा के लिए क्रैश कोर्स बिठाने की घोषणा की है।|Hindi_M|other|9.100000
processed_hi_m_other_02605.wav|भाजपा कार्यकर्ताओं पर मुकद्में लादकर प्रदेश सरकार ने जनता की आवाज को दबाने का कार्य किया है।|Hindi_M|other|8.056958
processed_hi_m_health_02273.wav|विभाग ने यमुना नदी में खनन माफिया द्वारा इकट्ठे किए गए करीब डेढ़ सौ टन खनिज को सीज किया है|Hindi_M|other|9.113458
processed_hi_m_health_00774.wav|लेकिन सबसे ताज्जुब की बात ये थी कि वो इतनी दर्दनाक जिंदगी जीने के बाद भी वहां से मुक्त नहीं होना चाहती थी|Hindi_M|other|9.113458
processed_hi_m_books_02252.wav|उसके अनुसार जाति व्यवस्था में सन्निहित अपवित्रता की अवधारणा प्रकृति के नियमों के विरुद्ध थी।|Hindi_M|other|8.045333
processed_hi_m_books_02874.wav|हम कह सकते हैं कि संपूर्ण सजीव सृष्टी कार्बन यौगिकों से बनी है। अपना शरीर भी कार्बन से बना है।|Hindi_M|other|8.400000
processed_hi_m_education_02606.wav|इस तरह भाई तारू सिंह जी सिक्खों की हर प्रकार से सहायता करते थे।|Hindi_M|other|5.200000
processed_hi_m_other_05173.wav|इस आविष्कार के लिए निखिल वर्मा, कृष्णेंदु और निहाल पांडे की टीम को एनआइटी में आयोजित  गो ग्रीन फेस्ट में प्रथम पुरस्कार मिला।|Hindi_M|other|9.484979
processed_hi_m_health_01056.wav|पाटिल ने कहा कि आशीष नेहरा की हैम्सट्रिंग में चोट के कारण उन्हें आराम दिया गया है|Hindi_M|other|6.698583
processed_hi_m_health_02947.wav|कैदी की मौत की अफवाह पर तीन घण्टों तक बवाल चलता रहा|Hindi_M|other|5.200000
processed_hi_m_education_00603.wav|अपरिष्कृत हीरे की खरीदारी कुछ इस प्रकार की जा रही थी मानो प्रत्येक सप्ताह कीमतें बढ़ने वाली हैं ।|Hindi_M|other|8.741938
processed_hi_m_other_02452.wav|श्रीनगर के बटमालू इलाके में रविवार सुबह सुरक्षाबलों और आतंकियों के बीच मुठभेड़ हुई थी।|Hindi_M|other|7.371958
processed_hi_m_general_03196.wav|दुर्घटना का पता चलते ही मृतक के गांव दिग्धो चोलथरा में शोक की लहर दौड़ गई है।|Hindi_M|other|6.443167
processed_hi_m_general_02881.wav|बिल्कुल पारंपरिक अंगूठी जैसी दिखने वाली ब्लिंक स्मार्ट रिंग हर तरह के कपड़ों के साथ पहनी जा सकती है।|Hindi_M|other|7.418396
processed_hi_m_general_00045.wav|फिल ह्यूज की मृत्यु के एक साल बाद हम खेल के सुरक्षा नियमों को मजबूत करके ही उन्हें सच्ची श्रद्धांजलि दे सकते हैं।|Hindi_M|other|8.730333
processed_hi_m_health_00819.wav|हेल्थ इन्श्योरेंस प्लान के तहत कितने सदस्य हैं और इलाज का मौजूदा खर्च कितना है|Hindi_M|other|6.600000
processed_hi_m_other_02274.wav|फिलहाल कंपनी ने यह नहीं बताया है कि इसमें इन्बिल्ट मेमोरी और रैम कितना होगा।|Hindi_M|other|6.977229
processed_hi_m_general_02806.wav|वाम्टा म्यूजिकल गु्रप चौपाल के कलाकारों ने पहाड़ी गानों व नाटियों से दर्शकों का मनोरंजन किया।|Hindi_M|other|7.522896
processed_hi_m_education_00315.wav|आयोग के अनुसार प्रारंभिक परीक्षा के दूसरे प्रश्नपत्र में गद्यांश पर आधारित पूछे गये पांचों प्रश्नों को हटा लिया गया है।|Hindi_M|other|9.508208
processed_hi_m_education_01234.wav|निप्पॉन मेडिकल अथारिटीज ने उन्हें बचाने के लिए हर संभव प्रयास किया लेकिन वो उन्हें बचा नहीं सके।|Hindi_M|other|8.591000
processed_hi_m_other_04969.wav|चीन के ग्वांग्जू में शुक्रवार को बीडब्ल्यूएफ विश्व टूर्नामेंट के मैच में भारतीय शटलर पीवी सिंधू एक्शन में दिखीं।|Hindi_M|other|7.800000
processed_hi_m_general_03037.wav|मुख्यभूमि से लगे सागरी क्षेत्र में कम अधिक दूरी पर भारत में अंतर्भूत सैकड़ों द्वीप हैं।|Hindi_M|other|6.988833
processed_hi_m_health_01079.wav|सभी जख्मियों को कल्याण के मेट्रो अस्पताल में भर्ती कराया गया है|Hindi_M|other|5.400000
processed_hi_m_health_00906.wav|इस दौरान मैग्नीशियम, जिंक और विटामिन बी से भरपूर चीजें खाना भी फायदेमंद रहेगा|Hindi_M|other|7.232646
processed_hi_m_politics_02335.wav|स्रुब्रमण्यम स्वामी ने कहा कि मैं पूजा के संवैधानिक अधिकार के तहत सुप्रीम कोर्ट गया हूं|Hindi_M|other|7.453229
processed_hi_m_health_01274.wav|इस बीमारी को लेकर अभी तक पुख़्ता इलाज सामने नहीं आ सका है|Hindi_M|other|5.400000
processed_hi_m_books_03591.wav|किसी काँच के गिलास अथवा किसी कुल्हड़ में से किसे पकड़े रखना आसान है।|Hindi_M|other|6.100000
processed_hi_m_general_01405.wav|भारत और इंग्लैंड के बीच टेस्ट सीरीज का आखिरी और पॉंचवा मैच इंग्लैंड के ओवल मैदान पर खेला जा रहा है।|Hindi_M|other|7.093333
processed_hi_m_education_00216.wav|मेडिकल चौराहे के पास बच्चों को स्कूल ले जा रही स्कूल रिक्शा ट्राली जलभराव के बीच गड्ढे में फंसकर पलट गई ।|Hindi_M|other|8.858042
processed_hi_m_health_01729.wav|कमर दर्द से बचने के लिए जहां तक हो सके कम्प्युटर के सामने लंबे वक्त तक बैठने से बचें|Hindi_M|other|7.383563
processed_hi_m_other_02496.wav|निजी तौर पर मेरा अपना अनुभव है कि सलमान खान बेहद नेक इँसान है।|Hindi_M|other|5.920708
processed_hi_m_health_00212.wav|इस चोट का मतलब है कि वोक्स चैम्पियंस ट्राफी में इंग्लैंड के आगामी मैचों में भाग नहीं ले पाएंगे|Hindi_M|other|7.650604
processed_hi_m_general_01173.wav|संग्रह की लगभग प्रत्येक कविता मानवीय संबंधों के गुणात्मक प्रभाव के रूप में झिंझोड़ती है।|Hindi_M|other|6.582479
processed_hi_m_books_00067.wav|यहाँ तक कि वह अपने साथियों के साथ कारवाँ में चलना पसंद करता था, पर इससे भी राजमार्गों के लुटेरों को रोका नहीं जा सका।|Hindi_M|other|9.415313
processed_hi_m_education_00170.wav|मुंबई साईं होम्योपैथिक मेडिकल कॉलेज की एक गर्ल स्टूडेंट कॉलेज में हिजाब न पहनने देने की सख्ती पर बॉम्बे हाईकोर्ट पहुंची है ।|Hindi_M|other|9.647521
processed_hi_m_other_04745.wav|नूर एक सीरियस और सही मुद्दे को उठाती तो है पर उससे लड़ने या दूर करने के तरीके विश्वसनीय प्रतीत नहीं होते हैं।|Hindi_M|other|8.451688
processed_hi_m_books_03181.wav|यदि परामर्श दिया गया है तो उचित चश्मे का उपयोग कीजिए। नेत्रों के लिए बहुत कम या बहुत अधिक प्रकाश हानिकारक है।|Hindi_M|other|9.647521
processed_hi_m_health_00882.wav|एक सप्ताह के इस आयोजन में पूरी जिंदगी की शर्तें, रिश्ते समेट लिए जाते हैं|Hindi_M|other|6.570875
processed_hi_m_books_04026.wav|भारत में मिलनेवाली चिकित्सा संबंधी सेवाएँ और सुविधाएँ पाश्चात्यों की दृष्टि से सस्ती और उत्तम श्रेणी की होती हैं।|Hindi_M|other|8.823208
processed_hi_m_health_01574.wav|ब्रृजमोहन कहते हैं कि जहां तक नए विचारों की बात है, उनके दिमाग में हमेशा नए विचार आते थे|Hindi_M|other|7.755083
processed_hi_m_general_02402.wav|टुंपा की आंखों में रोशनी नहीं पर संगीत जगत में अपना नाम रोशन करने की ख़्वाहिश है।|Hindi_M|other|6.733417
processed_hi_m_general_00302.wav|हमारा उद्येश्य समाज को दिग्भ्रमित करना, समाज में विध्वंस करना नहीं बल्कि एक स्वस्थ समाज की स्थापना में सहयोग करना है।|Hindi_M|other|8.277542
processed_hi_m_general_02225.wav|अर्थकाव्य या साहित्य का मूल्यांकन करने वाला या साहित्य सौंदर्य की परख करने वाला शास्त्र काव्यशास्त्र कहलाता है।|Hindi_M|other|8.207875
processed_hi_m_general_00772.wav|इसके बाद कैलिप्सो संगीत की धुन पर भी जडेजा की थिरकन जारी रही।|Hindi_M|other|4.864208
processed_hi_m_education_02147.wav|कोहली ने पहले प्रदीप और बाद में कौशल की गेंद पर एक्स्ट्रा कवर पर चौका जड़कर टेस्ट शतक बनाया ।|Hindi_M|other|7.557729
processed_hi_m_education_00354.wav|मैथ्यूज को मंगलवार को टीम के साथ प्रशिक्षण के दौरान पैर की मांसपेशियों में खिंचाव की समस्या हुई थी।|Hindi_M|other|8.440083
processed_hi_m_education_02464.wav|इस अपूर्ण ज्ञान में स्मृति ज्ञान मिला दिया जाय तो भ्रम का सत् और असत् रूप सामने आ जाता है।|Hindi_M|other|8.300771
processed_hi_m_health_02904.wav|उनका कहना है कि स्मार्टफोन स्क्रॉल करते वक्त अपने सिर और गर्दन झुकाने की आदत से टेक्स्ट नेक जैसी बीमारी हो सकती है|Hindi_M|other|9.600000
processed_hi_m_education_02477.wav|हाल ही में हुए पीएम मोदी के चीन दौरे पर उन्होंने कहा कि इन्फॉर्मल समिट एक प्रकार की नई नीति है।|Hindi_M|other|8.400000
processed_hi_m_education_02423.wav|भाजपा नेता सुधीर के बयान विनाश काले विपरीत बुद्धि ने इस तल्खी को और बढ़ा दिया है।|Hindi_M|other|7.534500
processed_hi_m_education_01482.wav|बताते हैं कि इस प्रकार के सिक्कों को लेकर पहले भी करोड़ों की ठगी के मामले प्रकाश में आ चुके हैं।|Hindi_M|other|7.534500
processed_hi_m_health_02641.wav|अगले दिन शेन को पता चला कि उनके दो क़रीबी पत्रकार दोस्तों शु शिंगु और जू यिंग की मौत हो गई है|Hindi_M|other|9.392104
processed_hi_m_health_00178.wav|टीवी शो 'मेरे डैड की दुल्हन' की एक्ट्रेस श्वेता तिवारी के भाई निदान तिवारी की शादी यास्मीन शेख के साथ गोवा बीच पर हुई|Hindi_M|other|9.484979
processed_hi_m_general_02879.wav|भारतीय बैडमिंटन खिलाड़ी पारुपल्ली कश्यप और एच एस प्रणॉय का जीत का सिलसिला जारी है।|Hindi_M|other|7.418396
processed_hi_m_general_00706.wav|पतिया कोई महान या क्लैसिक उपन्यास की श्रेणी में शुमार भले न हो मगर यह एक महत्वपूर्ण भारतीय उपन्यास है।|Hindi_M|other|7.383563
processed_hi_m_general_00434.wav|खेल रत्न और लंदन ओलंपिक में शूटिंग में रजत पदक विजेता भारतीय शूटर विजय कुमार अपनी सफलता को एक टर्निंग प्वाइंट मानते हैं।|Hindi_M|other|9.763625
processed_hi_m_other_00251.wav|इस शख्स का आरोप है कि बाल काटने वाले ने  उनकी मूंछ भी काट दी, जबकि उन्हें अपनी मूंछों से बहुत प्यार था।|Hindi_M|other|8.614229
processed_hi_m_other_02200.wav|उन्होंने बताया कि मरने वालों में पाकिस्तान और उज़्बेकिस्तान के नागरिक भी शामिल हैं।|Hindi_M|other|6.300000
processed_hi_m_education_00498.wav|इस प्रकार इस डिब्बी को उन्होंने सात धातुओं की डिब्बियों के अंदर रख लिया।|Hindi_M|other|6.000000
processed_hi_m_books_03568.wav|पैमाने के पाठ्यांक द्वारा बल का परिमाण प्राप्त होता है। किसी चिकने फर्श अथवा किसी मेज़ पर कोई आनत समतल बनाइए।|Hindi_M|other|9.566250
processed_hi_m_education_01140.wav|अब देखना यह है कि अस्हाबे यमीन ने किस प्रकार से स्वयं को बंधनों से स्वतंत्र करा लिया?|Hindi_M|other|7.789917
processed_hi_m_health_00535.wav|स्वच्छता मिशन को लेकर बात करते हुए पीएम ने कहा कि, ब्यूटी कॉन्टेस्ट की तरह स्वच्छ शौचालय कॉन्टेस्ट भी होना चाहिए|Hindi_M|other|9.000000
processed_hi_m_education_02581.wav|ऐसे में मुझे मां ने इम्फाल भेज दिया जहां पर मेरी बड़ी बहन नर्सिंग की ट्रेनिंग ले रही थीं।|Hindi_M|other|7.232646
processed_hi_m_books_02000.wav|आज जितनी भी मुख्य फसलें हैं; वह सभी पुरानी किस्मों के व्युत्पन्न हैं।|Hindi_M|other|6.036812
processed_hi_m_general_01934.wav|आलोचक बेशक स्वतंत्र है किसी कविता को अपने प्रतिमानों पर पढ़ने और जाँचने के लिए।|Hindi_M|other|6.710187
processed_hi_m_general_00402.wav|भारत में प्रेस को समाज का चौथा स्तंभ कहा गया है लेकिन यह चौथा स्तंभ लगातार जर्जर होता जा रहा है।|Hindi_M|other|8.056958
processed_hi_m_health_02833.wav|मशहूर व्यंग्य लेखक यशवंत व्यास की यह किताब आज की कॉर्पोरेट जिंदगी में सही तालमेल बिठाने वाले नुस्खों के बारे में बताती है|Hindi_M|other|9.902938
processed_hi_m_health_01595.wav|उस अनजान व्यक्ति ने बच्ची को इलाज के लिए उसे ढाका स्क्वेयर अस्पताल में भर्ती कराया|Hindi_M|other|6.900000
processed_hi_m_books_03958.wav|दिल्ली की रक्षा करने के लिए मराठों से बढ़कर किसी भी दूसरी सत्ता में यह सामर्थ्य नहीं थी ।|Hindi_M|other|7.360354
processed_hi_m_other_03761.wav|इसी अश्लीलता की दुहाई देकर स्वयं सेवी संगठनों के साथ सियासी दलों के उद्दंड कार्यकर्ता सड़कों पर तांडव करते हैं।|Hindi_M|other|8.985750
processed_hi_m_finance_00636.wav|क्या कोई निवेशक जो शेयरों में प्रत्यक्ष तरीके से निवेश करना चाहते हैं उन्हें इस सिद्घांत को अपनाना चाहिए?|Hindi_M|other|9.380479
processed_hi_m_other_01989.wav|संजय गुप्ता ने ट्रंप की कोरोनरी कैल्शियम सीटी स्कैन के आधार पर ये बात कही है।|Hindi_M|other|6.303854
processed_hi_m_books_00380.wav|बल दो वस्तुओं के बीच अन्योन्यक्रिया के कारण लगता है। बल का परिमाण तथा दिशा दोनों होते हैं।|Hindi_M|other|8.000000
processed_hi_m_health_02922.wav|मृतकों में एक महिला यात्री की मौत हुई तो वहीं इलाज के लिए बनारस जा रहे एक घायल युवक की भी मौत हो गई|Hindi_M|other|8.718729
processed_hi_m_education_00213.wav|फाल्गुन कृष्ण पक्ष की बारस को उन्होंने दीक्षा ग्रहण की तथा फाल्गुन कृष्ण पक्ष की बारस को ही उन्हें कैवल्य ज्ञान की प्राप्ति हुई ।|Hindi_M|other|9.700000
processed_hi_m_health_02579.wav|विस्फोट में महिला सफाईकर्मी जेहरा यामक की मौत हो गई जबकि कैनान नाम की एक अन्य महिला घायल हो गई|Hindi_M|other|9.113458
processed_hi_m_other_02181.wav|इस बार आतंकियों ने हमला करने से पहले नई रणनीति बनाई थी।|Hindi_M|other|5.247333
processed_hi_m_books_00302.wav|जैसाकि हम देखेंगे कि ये स्त्रोत एक क्रियात्मक और विविध दृश्य योजना को समझने की अंतर्दृष्टि प्रदान करते हैं।|Hindi_M|other|8.718729
processed_hi_m_general_01438.wav|गिरिजेश के रामायण अवलोकन से भारतीय शास्त्रों से संबन्धित एक कुटिल ग्रंथि निर्कूट होती है।|Hindi_M|other|7.255854
processed_hi_m_general_02588.wav|हम अपने अध्ययन की शुरूआत कर्पूरी ठाकुर के राजनीतिक जीवन की संक्षिप्त विवेचना से करेंगे।|Hindi_M|other|7.023667
processed_hi_m_health_01580.wav|साथ ही हमेशा मेरे दिमाग में था कि मैं एक सुपर सीरीज खिताब जीतूंगी और यह सपना भी चाइना ओपन में पूरा हो गया|Hindi_M|other|8.962521
processed_hi_m_health_02817.wav|मेकअप से पहले सबसे जरूरी है त्वचा साफसुथरी और निखरी होनी चाहिए |Hindi_M|other|6.327063
processed_hi_m_education_02204.wav|इस प्रकार पानीपत की दूसरी लड़ाई में अकबर को उसके सेनापति बैरम खाँ की बदौलत भारी विजय हासिल हुई।|Hindi_M|other|8.741938
processed_hi_m_education_01310.wav|इस परीक्षा पे चर्चा में परीक्षाओं से जुड़े सभी पहलुओं, विशेष रूप से तनाव मुक्त् परीक्षा के संबंध में बात की जाएगी।|Hindi_M|other|9.531417
processed_hi_m_general_01466.wav|ऐसे में क्या ताज्जुब कि मनोरंजन के सार्वजनिक साधन सिर्फ वार्षिक रामलीला, गंगा दशहरा तथा कुछ प्रमुख मंदिरों पर होने वाले मेले थे।|Hindi_M|other|10.181583
processed_hi_m_general_00677.wav|यातायात नियमों का पालन नहीं करने वालों के खिलाफ सख्ती बरतने की हिदायत दी गई।|Hindi_M|other|5.909104
processed_hi_m_health_01698.wav|कोहली ने एक वेब शो में सचिन तेंदुलकर से अपनी जिंदगी के जुड़ाव को लेकर खास बातें बताईं|Hindi_M|other|7.000438
processed_hi_m_books_00759.wav|यदि आप अँधेरे में इन वस्त्रों को उतारते हैं तो आप चट-चट ध्वनि के साथ चिंगारी तक देख सकते हैं।|Hindi_M|other|7.023667
processed_hi_m_education_01753.wav| शहर कोतवाली क्षेत्र में यह मिलावटी घी की फैक्ट्री संचालित हो रही थी।|Hindi_M|other|5.955542
processed_hi_m_education_00903.wav|पिता जी की चिट्ठियाँ हमेशा ही कुछ दूसरे प्रकार की रही हैं।|Hindi_M|other|5.096417
processed_hi_m_general_01927.wav|एक दौर में रेडियो सिलोन पर सबसे अधिक फरमाइशें झुमरी तलैया से आती थीं।|Hindi_M|other|5.375042
processed_hi_m_education_02016.wav|इस दो दिवसीय समारोह का मकसद छात्रों का ज्ञान बढ़ाना और लीगल फील्ड के अन्य प्रतिभागियों के साथ उनका एक्सोपजर बढ़ाना है।|Hindi_M|other|9.392104
processed_hi_m_other_02222.wav|सेल के दौरान इसे खरीदने वाले यूजर्स को हंगामा का फ्री सब्स्क्रिप्शन भी मिलेगा।|Hindi_M|other|6.600000
processed_hi_m_general_01133.wav|यह एक ऐसी प्राचीन कला है, जिसमें सोने और चांदी के धागों का प्रयोग एम्ब्रॉयडरी के लिए किया जाता है।|Hindi_M|other|6.977229
processed_hi_m_health_00353.wav|जैंक लंडन शराबी था और उसकी खुद की जिंदगी की हकीकत उसके किताबों में लिखी आदर्शों से कोसों दूर थी|Hindi_M|other|8.600000
processed_hi_m_other_02091.wav|घटना की जानकारी मिलने के बाद पीडित व्यवसायी ने जीआरपी थाने में मामला  दर्ज करवाया ।|Hindi_M|other|7.000000
processed_hi_m_health_01680.wav|पोस्टमार्ट्म रिपोर्ट के मुताबिक नाजरीन की मौत ब्लास्ट में घायल होने से हुई है|Hindi_M|other|5.897500
processed_hi_m_general_02622.wav|सेविया के पास चैंपियंस लीग के लिए क्वालीफाई करने का अच्छा मौका है जिसके लिए बिल्बाओ भी दौड़ में शामिल है।|Hindi_M|other|8.579396
processed_hi_m_health_00347.wav|इससे गला तो साफ होगा ही, साँस की दुर्गंध भी दूर हो जाएगी और मसूढ़ों की बीमारी से भी राहत मिलेगी|Hindi_M|other|8.556188
processed_hi_m_general_02366.wav|गेम पब्लीशर्स और यूट्यूब क्रीएटर्स के विस्तृत रेंज में से गेम प्लेयर्स चैनल खोल सकते हैं।|Hindi_M|other|6.988833
processed_hi_m_education_02425.wav|कांग्रेस ने बरोजगार भत्ते के बदले कौशल भत्ता देकर युवाओं के जख्मों पर नमक छिड़कने का कार्य किया है।|Hindi_M|other|8.985750
processed_hi_m_education_02126.wav|इसी प्रकार जनवरी से लेकर जून तक नर्मदा जल पर आधारित शहरों, कस्बों, ग्रामो की आवश्यकता का आंकलन किया गया।|Hindi_M|other|9.949375
processed_hi_m_health_01357.wav|अपनी इस फिल्म के बारे में डायरेक्टर अनिल शर्मा ने कहा, जीनियस दो प्रतिभाशाली दिमाग की कहानी है|Hindi_M|other|8.196271
processed_hi_m_health_00878.wav|'थ्री इडियट्स' जिंदगी के बारे में है और उसमें काफी ह्यूंमर है|Hindi_M|other|5.700000
processed_hi_m_health_00365.wav|नवजोत सिंह सिद्धू की पत्नी नवजोत कौर सिद्धू द्वारा घायलों का इलाज करने का दावा किया गया है |Hindi_M|other|7.650604
processed_hi_m_education_02493.wav|घटना की जानकारी मिलते ही बड़ी संख्या में परिजन और ग्रामीण मेडिकल कॉलेज पहुंचे और रूदन क्रंदन का माहौल बना हुआ है।|Hindi_M|other|9.868104
processed_hi_m_education_02692.wav|याज्ञवल्क्य के संवादों से आज भी इस मुक्तिदायक या तारक ज्ञान को प्राप्त किया जा सकता है|Hindi_M|other|8.695500
processed_hi_m_general_01524.wav| खेलों में कभी कुछ निश्चिंत नहीं होता इसलिए जो मौका मिले उसको लपको।|Hindi_M|other|5.386667
processed_hi_m_general_01104.wav|कंप्यूटर गणनाओं के दौरान स्वतंत्र रूप से इंटरनेट पर क्रिप्टोमुद्राएं बनाई जाती हैं।|Hindi_M|other|7.406792
processed_hi_m_health_02791.wav|डॉ अखिलेश भार्गव एवं सर्वेश अग्रवाल ने कैंसर की आयुर्वेद चिकित्सा व आहार विहार पर व्याख्यान प्रस्तुत किये|Hindi_M|other|9.926167
processed_hi_m_education_01344.wav|किसी भी प्रकार की आपकी सेवा करके मैं स्वयं को अत्यंत भाग्यशाली समझूँगा ।|Hindi_M|other|7.104938
processed_hi_m_books_04363.wav|इन खिलौनों को साँचे में अथवा हाथ से कसकर दबाकर बनाया जाता था।|Hindi_M|other|6.187750
processed_hi_m_health_01383.wav|आज इसी क्रम में हम त्वचा के लिए कुछ उपयोगी नुस्खो के बारे में चर्चा करेंगे|Hindi_M|other|7.104938
processed_hi_m_health_02668.wav|लंदन के होटल में नजर आए नवाज शरीफ, फोटो वायरल होने पर विपक्षियों ने बीमारी पर सवाल उठाया |Hindi_M|other|8.428479
processed_hi_m_health_02701.wav|सीबीआई ने जब नोटिस भेजा तो बीमारी का हवाला देकर पुष्पांजली ने सीबीआई से मोहलत मांगी |Hindi_M|other|7.627375
processed_hi_m_weather_02347.wav|आधुनिक इतिहास लेखन में उन परंपराओं का उपयोग साधनों के रूप में किया जाता है ।|Hindi_M|other|6.443167
processed_hi_m_general_02689.wav|मध्यांतर के बाद फिल्म उस वीरांगना की गाथा बन जाती है, जिसने ब्रिटिश हुकुमत को हिला दिया था।|Hindi_M|other|7.800000
processed_hi_m_education_02469.wav|इस प्रकार बीआईसी में दादा प्रभात गांगुली की एन्ट्री से दो महान रंगकर्मियों की रंगक्षेत्र में मृत्यु हो गई।|Hindi_M|other|8.277542
processed_hi_m_health_00362.wav|बेकाबू ट्रक ने फुटबुल चौराहे पर एक रिक्शे को टक्कर मार दी जिसमें रिक्शे पर सवार दोनों लोगों की मौत हो गई|Hindi_M|other|9.000000
processed_hi_m_books_00188.wav|उसने एक आलू को दो बराबर भागों में काटा तथा संपरीक्षित्र के ताँबे के तारों को इसमें निर्विष्ट कर दिया।|Hindi_M|other|9.100000
processed_hi_m_health_01799.wav|इस महान क्रिकेटर की जिंदगी का सफर शायद हर मायने में ख़ास रहा है |Hindi_M|other|5.758167
processed_hi_m_general_00416.wav|इसी समय में उसे एक बार छींक आ गई और उस छींक से एक दैत्य की उत्पत्ति हुई।|Hindi_M|other|5.642083
processed_hi_m_education_00222.wav|सचिन ने मुक्केबाजी का प्रारंभिक प्रशिक्षण द्रोणाचार्य बॉक्सिंग क्लब में प्रशिक्षक राजीव गोदारा से लिया था ।|Hindi_M|other|8.500000
processed_hi_m_education_02138.wav|वन मंडल अधिकारी के मुताबिक प्राथमिक तौर पर मादा तेंदुआ के शरीर में किसी भी प्रकार के जख्म के निशान नहीं मिले हैं।|Hindi_M|other|9.299208
processed_hi_m_other_00081.wav|मूर्ख की निंदा न करो क्योंकि वह तुम्हारा शत्रु बन जायेगा और बुद्धिमान की निंदा करने से वह तुम से मोहब्बत करेगा।|Hindi_M|other|8.400000
processed_hi_m_general_00889.wav|भारत में राजनीतिक हिंसा से लेकर सांप्रदायिक, जातीय, यौन, और घरेलू हिंसा का दुष्चक्र फैलता जा रहा है।|Hindi_M|other|8.962521
processed_hi_m_other_00077.wav| राजस्थान के झुंझुनूं जिले की पॉक्सो अदालत ने तीन साल की बच्ची से दुष्कर्म के मामले के आरोपी को फांसी की सजा सुनाई।|Hindi_M|other|9.241167
processed_hi_m_general_02865.wav|वैसे तो घोस्ट प्रैंक लोगों के मनोरंजन के लिए बनाये जाते हैं और इन्हें देखने में लोगों को मजा भी खूब आता है।|Hindi_M|other|7.662208
processed_hi_m_education_00070.wav|भाषा सीखें, कौशल सीखें रैली के बाद शिविर में दो घंटे का लैंग्वेज एक्सचेंज और कल्चर एक्सचेंज का सत्र होता है ।|Hindi_M|other|9.000000
processed_hi_m_weather_00207.wav|इधर, मौसम विभाग के अनुसार लगातार तीन अक्टूबर तक हल्के से मध्यम दर्जे की बारिश होने की स्थिति बनी हुई है|Hindi_M|other|8.567792
processed_hi_m_general_02921.wav|प्रजातांत्रिक प्रणाली में संश्लिष्ट समाज के निर्माण का दूसरा मुद्दा सामने आता है।|Hindi_M|other|6.500000
processed_hi_m_other_00070.wav|इन्हीं वजहों से ब्लू स्क्रीन एरर विंडोज यूजर्स के लिए बहुत बड़ी समस्या बन चुकी है।|Hindi_M|other|6.570875
processed_hi_m_general_02344.wav|पत्थरों की कटिंग और उत्खनन व विस्फोट के समय मजदूर मुंह खुला रखकर ही काम करते हैं।|Hindi_M|other|7.244250
processed_hi_m_politics_03921.wav|शास्त्री चौक पर गोरखपुर यूथ कांग्रेस के जिलाध्यक्ष अभिजीत पाठक के नेतृत्व में युवा कांग्रेस के कार्यकर्ताओं ने मनोज तिवारी का पुतला फूंका|Hindi_M|other|10.169958
processed_hi_m_politics_04162.wav|कार्यक्रम के समापन के उपरान्त मुख्यमंत्री को गोरखा राइफल्स के वरिष्ठ अधिकारियों द्वारा जीआर का प्रतीक चिन्ह् खुखरी भेंट किया गया|Hindi_M|other|9.914542
processed_hi_m_weather_00335.wav|योजना के तहत कम वोल्टेज वाले क्षेत्रों और बर्फ प्रभावित इलाकों में इन हाई टेक्नीक की स्ट्रीट लाइट्स को प्राथमिकता पर लगाया जाएगा|Hindi_M|other|9.926167
processed_hi_m_weather_00450.wav|छत्तीसग़ढ के ग़ैर नक्सल प्रभावित क्षेत्रों के हालात तो फिर भी थोडे ठीक हैं लेकिन नक्सल प्रभावित क्षेत्र की दास्तां तो सबसे जुदा है|Hindi_M|other|9.902938
processed_hi_m_other_05247.wav|दोनों ही परीक्षण सफल रहे और दोनों ही मिसाइल आर्खंगेल्स्क क्षेत्र और कामचटका स्थित अपने लक्ष्यों को भेदने में पूरी तरह सफल रहीं।|Hindi_M|other|9.659125
processed_hi_m_weather_01544.wav|मोबाइल फ्यूल डिस्पेंसर के जरिए फ्यूल की डिलीवरी उन क्षेत्रों में होगी, जहां पांच किलोमीटर के दायरे में कोई पेट्रोल पंप नहीं है|Hindi_M|other|10.030646
processed_hi_m_politics_01081.wav|इसके लिए मोबाइल नेटवर्क का सहारा लिया जाता है ताकि उसका परफॉर्मेंस बढ़ाया जा सके और इसमें इंसानों को ज्यादा इन्वॉल्व न होना पड़े|Hindi_M|other|10.088688
processed_hi_m_politics_00400.wav|नगराधीश के साथ अतिरिक्त्त जिला एवं सत्र न्यायाधीश जेएस सिद्धु की पत्नी रूप सिद्धु भी छात्रों को प्रोत्साहित करने के लिए पहुंची|Hindi_M|other|10.169958
processed_hi_m_politics_00963.wav|उत्तर कोरिया के प्रमुख प्रतिनिधि ने कहा, हमारे सभी परमाणु, हाइड्रोजन बमों, आईसीएम और सभी अन्य हथियारों का निशाना अमेरिका पर है|Hindi_M|other|10.000000
processed_hi_m_general_00268.wav|कैफ्रो होल्डिंग्स का कारोबार रियल स्टेट के अलावा निजी इक्विटी, खुदरा क्षेत्र और वैकल्पिक ऊर्जा के क्षेत्र में भी फैला हुआ है।|Hindi_M|other|9.392104
processed_hi_m_politics_01036.wav|उन्हें दक्षिण कोरिया की सख्त रक्षा नीति अख्तियार करने के इरादे से ही राष्ट्रपति ली म्यूंग बाक ने कल रक्षा मंत्री नियुक्त किया|Hindi_M|other|9.775229
processed_hi_m_weather_00377.wav|दुर्गम क्षेत्रों में सुरक्षा के पुख्ता इंतजाम न होने के बाद भी बोर्ड ड्यूटी पर तैनात कर्मचारी छात्रहित में ड्यूटी दे रहे हैं|Hindi_M|other|9.415313
processed_hi_m_politics_02817.wav|विधायक ने व्यापारियों, अधिकारियों को कडी फटकार लगाते हुऐ कहा कि किसानों को चपत लगाने वालों को किसी सूरत में बख्शा नहीं जाऐगा|Hindi_M|other|10.077083
processed_hi_m_finance_01877.wav|राष्ट्रों का पारस्परिक संघर्ष जब विश्वव्यापी युद्ध का रूप धारण कर लेता है, तब उसकी संहारकता के सामने सब कुछ नष्ट हो जाता है|Hindi_M|other|9.670729
processed_hi_m_politics_04170.wav|इस अवसर पर दिए अपने संदेश में अमेरिकी राष्ट्रपति बराक ओबामा ने विस्कांसिन गुरुद्वारा गोलीबारी में मारे गए लोगों को याद किया|Hindi_M|other|10.030646
processed_hi_m_politics_02363.wav|बेयर्स्टो फाइनल में अपना सर्वश्रेष्ठ प्रदर्शन करके टीम के पहली बार चैंपियन बनने के सपने के भागीदार बनने के लिए बेकरार होंगे|Hindi_M|other|9.937771
processed_hi_m_finance_01222.wav|जर्मनी के केंद्रीय बैंक को मिली स्वायत्तता दुनिया भर के कई केंद्रीय बैंकों के अधिकारियों के लिए ईर्ष्या का विषय हो सकती है|Hindi_M|other|9.926167
processed_hi_m_weather_00120.wav|उन्होंने कहा कि जिन क्षेत्रों में आजादी के इतने वर्षों बाद भी रेल नहीं पहुँची है, वहाँ रेल पहुँचाना सरकार की प्राथमिकता है|Hindi_M|other|9.740396
processed_hi_m_politics_02267.wav|इसके बाद हेमा मालिनी ने उम्मीदवार से फूलों का गुलदस्ता स्वीकार किया, लेकिन इस दौरान उनके चेहरे पर बेरुखी स्पष्ट दिख रही थी|Hindi_M|other|10.181583
processed_hi_m_general_02765.wav|भदौरिया भारत नें निर्मित लाइट कॉम्बैट एयरक्राफ्ट तेजस पर प्रारंभिक प्रोटोटाइप उड़ान परीक्षणों में बड़े पैमाने पर शामिल थे।|Hindi_M|other|8.881250
processed_hi_m_finance_00330.wav|स्वर्ण मुद्रीकरण योजना का परिचालन बैंकों द्वारा हॉलमार्किंग केंद्रों और स्वर्ण परिशोधन इकाइयों के साथ मिलकर किया जा रहा था|Hindi_M|other|9.891333
processed_hi_m_politics_01342.wav|स्थानीय सूत्रों से मिली जानकारी के अनुसार एसटीएफ और डीआरजी की संयुक्त टीम सुबह कडेमेटा क्षेत्र में सर्चिंग के लिए निकली थी|Hindi_M|other|9.484979
processed_hi_m_weather_00835.wav|हिमालय सेवा संघ की अघ्यक्षा राधा बहन के स्वागत भाषण के बाद सांसद डॉ कर्ण सिंह के व्याख्यान से विधिवत कार्यक्रम प्रारंभ हुआ|Hindi_M|other|10.146750
processed_hi_m_politics_00261.wav|यूरिनरी ट्रैक्ट इन्फेक्शन से पीड़ित करुणानिधि को ब्लड प्रेशर में कमी के बाद शुक्रवार देर रात अस्पताल में भर्ती कराया गया था|Hindi_M|other|9.856500
processed_hi_m_agri_00825.wav|ये क्षेत्र राजस्थान की सीमा से सटे होने के कारण यहां के किसान राजस्थान में गेहूं बेचने में ज्यादा उत्सुक दिखाई दे रहे हैं|Hindi_M|other|9.800000
processed_hi_m_other_05225.wav|अरुणाचल प्रदेश के तेजपुर स्थित वायुसेना बेस पर ब्रह्मोस मिसाइलों से सुसज्जित सुखोई विमानों के दो स्क्वाड्रन तैयार रहेंगे।|Hindi_M|other|9.252771
processed_hi_m_weather_01708.wav|बाल फिल्मोत्सव की नौ दिनों की पूरी अवधि तक विभिन्न क्षेत्रों की प्रख्यात हस्तियों ने पधारकर बाल महोत्सव की गरिमा को बढ़ाया|Hindi_M|other|10.030646
processed_hi_m_other_00187.wav|अंतर-राष्ट्रीय निवेशक शिखर - सम्मेलन के उद्घाटन समारोह में उद्योग मंत्री श्रीमती यशोधरा राजे सिंधिया ने स्वागत भाषण दिया।|Hindi_M|other|10.019042
processed_hi_m_weather_01860.wav|गुरुवार सुबह साउथ अफ्रीका के कैप्टन ग्रैम स्मिथ ने टॉस जीतकर आसमान में बादल होने के बावजूद पहले बैटिंग करने का फैसला किया|Hindi_M|other|9.891333
processed_hi_m_politics_00427.wav|इससे पहले हिज्बुल के स्थानीय कमांडर बुरहान वानी के मारे जाने के बाद भी घाटी के कई युवा हिज्बुल मुजाहिदीन में शामिल हुए थे|Hindi_M|other|10.100000
processed_hi_m_agri_01110.wav|पालक में मिलने वाला फोलिक एसिड ना सिर्फ प्रेंगनेंट होने में मदद करता है बल्कि नवजात में होने वाली समस्याओं से भी बचाता है|Hindi_M|other|9.635917
processed_hi_m_politics_00325.wav|इस त्योहार का बड़ों से ज्यादा बच्चों को बेसब्री से इंतजार रहता है, क्योंकि इस दिन उन्हें सेंटा से मनपसंद गिफ्ट्स मिलते हैं|Hindi_M|other|10.007437
processed_hi_m_weather_00480.wav|उन्होंने कहा कि जिला के जिन क्षेत्रों में भूमिगत जल खारा है, उसे पीने योग्य बनाने के लिए चार ट्यूबवेल स्थापित किए जाएंगे|Hindi_M|other|9.902938
processed_hi_m_politics_00193.wav|केंद्रीय गृहमंत्री ने सिक्किम के मुख्यमंत्री को आज फोन पर कहा है कि दार्जिंलिंग के हालात का सिक्किम पर कोई असर नहीं होगा|Hindi_M|other|9.484979
processed_hi_m_politics_02240.wav|इसके साथ ही उम्मीदवार के पास किसी संस्थान या रिसर्च डेवलपमेंट लैब में पीएचडी के बाद एक साल का टीचिंग का अनुभव होना चाहिए|Hindi_M|other|10.100000
processed_hi_m_politics_03091.wav|इससे पहले वे बांग्लादेश में पीड़ित रोहिंग्या मुसलमानों के शरणार्थियों का हाल जानने के लिए शरणार्थी कैम्पों में पहुंची थी|Hindi_M|other|9.113458
processed_hi_m_finance_00865.wav|हालांकि, बाजार में हाइब्रिड कारों की बढ़ती डिमांड को देखते हुए कार का कॉम्पैक्ट हैचबैक हाइब्रिड वर्जन में पेश किया गया है|Hindi_M|other|9.647521
processed_hi_m_finance_00610.wav|प्रवेश शुल्क में वृद्धि के साथ साथ स्मारकों में फिल्मांकन हेतु लायसेंस शुल्क एवं जमानत राशि में भी भारी वृद्धि की गयी है|Hindi_M|other|9.090229
processed_hi_m_weather_00577.wav|पार्टी के कार्यकर्ताओं से मैं हमेशा ही अच्छे वातावरण में बातचीत करता हूं और सभी कार्यकर्ताओं को एक बराबर तवज्जो देता हूं|Hindi_M|other|9.937771
processed_hi_m_weather_00478.wav|इस मुलाक़ात में दोनों देशों के राष्ट्राध्यक्षों ने ईरान और पाकिस्तान के बीच संबंधों के सभी क्षेत्रों के बारे में चर्चा की|Hindi_M|other|9.531417
processed_hi_m_finance_00845.wav|सरकारी बीमा कंपनियां जोखिम वर्ग के मुताबिक प्रीमियम लेती हैं जबकि प्राइवेट बीमा कंपनियां सबसे एक समान प्रीमियम लेती हैँ|Hindi_M|other|9.891333
processed_hi_m_weather_00233.wav|डुरंगो हवाई अड्डे के संचालक ने प्राथमिक रिपोर्टों का हवाला देते हुए इस दुर्घटना के लिए खराब मौसम को जिम्मेदार ठहराया है|Hindi_M|other|9.543021
processed_hi_m_weather_00025.wav|अभियान के तहत वक्फ बोर्ड राज्य की सभी मस्जिदों में शौचालय बनाएगा, ताकि मस्जिदों के आसपास का वातावरण पूरी तरह स्वच्छ रहे|Hindi_M|other|10.077083
processed_hi_m_politics_01467.wav|गुप्ते ने साक्षात्कार में उन अफवाहों पर विराम लगा दिया, जिनमें कहा गया था कि उनकी फिल्म में सलमान मुख्य भूमिका निभाएंगे|Hindi_M|other|9.775229
processed_hi_m_politics_03401.wav|मार्केंट में होली के लिए फ्रूट गुलाल, चॉकलेट फ्लेवर गुलाल, इको फ्रेंडली कलर सहित गुलाल फेंकने वाली पिचकारी भी आई हुई है|Hindi_M|other|10.000000
processed_hi_m_books_02510.wav|इब्न बतूता तीस वर्षों तक पूरे संसार में घूमता रहा। उसने अपनी नीति बनाई थी कि एक ही मार्ग से दो बार यात्रा नहीं करनी है।|Hindi_M|other|10.169958
processed_hi_m_general_01480.wav|गार्गी किड्ज का मानना है कि प्रारंभिक शिक्षा शुरुआती पांच वर्षों में बच्चे के विकास का एक बहुत ही महत्वपूर्ण हिस्सा है।|Hindi_M|other|8.579396
processed_hi_m_weather_00121.wav|सीएम सर्बानंद सोनोवाल ने स्थिति का जायजा लेने के लिए क्षेत्रों के डिप्टी कमिश्नर से वीडियो कॉन्फ्रेंसिंग के जरिए बात की|Hindi_M|other|9.624292
processed_hi_m_politics_01252.wav|शाम को सेना प्रमुख जनरल बिपिन रावत देहरादून स्थित कैम्ब्रियन हॉल के स्थापना दिवस समारोह में बतौर मुख्य अतिथि शामिल हुए|Hindi_M|other|10.158354
processed_hi_m_finance_00263.wav|प्राइम डेटाबेस के चेयरमैन पृथ्वी हल्दिया ने बताया, 'खुदरा निवेशक आमतौर पर संस्थागत निवेशकों को देखकर ही निवेश करते हैं|Hindi_M|other|9.252771
processed_hi_m_finance_00154.wav|हेल्थ इंश्योरेंस व्यवसाय की परिभाषा का विस्तार करते हुए इसमें ट्रैवल व पर्सनल एक्सीडेंट कवर को भी शामिल कर दिया गया है|Hindi_M|other|9.484979
processed_hi_m_weather_00943.wav|लेफ्टिनेंट कर्नल सत्येंद्र वर्मा और ग्रुप कैप्टन कमल सिंह ने कहा कि मौसम सही रहा तो लोगों को यादगार शो देखने को मिलेगा|Hindi_M|other|10.100000
processed_hi_m_weather_00122.wav|बॉलीवुड में दोस्ती और दुश्मनी सब मौसम के हिसाब से तय होती है, मौसम बदला नहीं कि कट्टर से कट्टर दुश्मन भी एक हो जाते है |Hindi_M|other|9.800000
processed_hi_m_politics_00848.wav|भूमि अधिग्रहण के विषय पर उन्होंने सरकार से अनुरोध किया कि किसानों की सहमति के बिना किसी भी भूमि का अधिग्रहण न किया जाए|Hindi_M|other|9.543021
processed_hi_m_weather_00291.wav|मनमोहन ने कहा, ठंड का मौसम शुरू होने से पहले मैं फिर दौरा करूंगा और आपके लिए निर्मित होने वाले घरों का निरीक्षण करूंगा|Hindi_M|other|9.300000
processed_hi_m_weather_00980.wav|श्रीनगर में बुधवार को मौसम की सबसे सर्द रात दर्ज की गई जहां पारा पहली बार हिमांक यानी फ्रीजिंग प्वाइंट से नीचे चला गया|Hindi_M|other|10.030646
processed_hi_m_politics_02468.wav|बचाव के लिये हर मंगलवार को तंदूर में मीठी रोटी लगाकर कुत्तों को खिलाएं और शुक्रवार के दिन गंदे नाले में नीला फूल डालें|Hindi_M|other|9.914542
processed_hi_m_weather_00960.wav|इस अवसर पर अमरीका के विदेशमंत्री ने कहा कि वाशिंगटन विभिन्न क्षेत्रों में अपने जॉर्डन के सहयोग के साथ सहयोग जारी रखेगा|Hindi_M|other|9.800000
processed_hi_m_finance_00728.wav|रिजर्व बैंक की वित्तीय रिपोर्ट में कहा गया है,तीव्र आर्थिक वृद्धि हो रही है, लेकिन मुद्रास्फीति दबाव अभी भी बना हुआ है|Hindi_M|other|9.700000
processed_hi_m_finance_01924.wav|अब कर्नाटक चाहता है कि ऐसी कंपनियां विक्रेताओं से मूल्यवर्धित कर जुटाएं और उसे अन्य कमीशन एजेंट की तरह सरकार को सौंपें|Hindi_M|other|9.902938
processed_hi_m_weather_00588.wav|निरीक्षण में उपायुक्त ने पाया कि अधिकांश शौचालय इस्तेमाल करने लायक नहीं हैं और इनके कारण दुर्गंधमय वातावरण बना रहता है|Hindi_M|other|9.508208
processed_hi_m_weather_02246.wav|जिससे लोगों को पेयजल के लिए आज भी गर्मी में दो किलोमीटर से भी अधिक पैदल चलकर प्राकृतिक चश्मों से प्यास बुझानी पड़ती है|Hindi_M|other|10.042250
processed_hi_m_weather_00036.wav|इफको ने ग्रामीण क्षेत्रों में अपने उत्पादों को उपलब्ध कराने के लिए ई गवर्नेंस प्लेटफार्म सीएससी के साथ समझौता किया है|Hindi_M|other|10.030646
processed_hi_m_agri_00423.wav|सिंचाई के अलावा, मन्दिरों के संचालक नई जमीन पर खेती कराने और उनसे प्राप्त आमदनी को मन्दिरों को चलाने में खर्च करते थे|Hindi_M|other|9.775229
processed_hi_m_finance_01091.wav|उनके मुताबिक, भारी कर्ज में डूबीं कंपनियां ताजा इक्विटी जारी कर कुल कर्ज का एक हिस्सा ही चुकाने में सक्षम हो सकती हैं|Hindi_M|other|10.146750
processed_hi_m_finance_01301.wav|प्रॉपर्टी मामलों के जानकार यशवंत दलाल के अनुसार इस बार स्टैंप डयूटी और रजिस्ट्रेशन शुल्क दोनों में कमी होना लाजिमी है|Hindi_M|other|9.500000
processed_hi_m_politics_01749.wav|राज्य सरकार ने मुख्यमंत्री आपदा राहत कोष से आर्थिंक सहायता उपलब्ध कराने के लिए तीनों जिला कलेक्टरों को निर्देश दिए है|Hindi_M|other|9.589458
processed_hi_m_politics_00455.wav|यह नहीं सोचा कि लोग क्या कहेंगे कि भाई तुम्हीं ने तो मुख्यमंत्री बनाया था और अब तुम्हीं उन्हें हटाने की मांग करने लगे|Hindi_M|other|9.496583
processed_hi_m_politics_04370.wav|इसके बावजूद माना जा रहा है कि इन दोनों नेताओं के बीच मुख्यमंत्री बनने के लिए अंदर ही अंदर कड़ी प्रतिस्पर्धा चल रही है|Hindi_M|other|9.519813
processed_hi_m_agri_01150.wav|इन्हैं ज्यादा से ज्यादा ताजे फल लेने चाहिये और ऐसे फल जो पैक या प्रिजर्व करके रखे रहते हैं, उनमें केमिकल मिला होता है|Hindi_M|other|9.700000
processed_hi_m_weather_01800.wav|बैंक फ्रॉड मामले में फरार विजय माल्या द्वारा अरुण जेटली से मुलाकात की बात कबूलने के बाद भारतीय सियासत में तूफान आ गया|Hindi_M|other|10.169958
processed_hi_m_weather_01675.wav|वेस्ट इंडीज के तूफान और छक्कों की दुकान के नाम से कैरेबियन बल्लेबाज क्रिस गेल की आहट मैदान में हर गेंदबाज को खटकती है|Hindi_M|other|9.148292
processed_hi_m_finance_01584.wav|इसके साथ ही बकाया मेहनताने का इंतजार कर रहे पेशेवरों को मदद करने से भी फ्लेक्सिंग इट प्लेटफॉर्म को लोकप्रियता मिली है|Hindi_M|other|10.053875
processed_hi_m_weather_00276.wav|एक्सर्साइज करना सेहत के लिए अच्छा होता है लेकिन जब बहुत ज्यादा गर्मी पड़ रही हो तो बहुत ज्यादा एक्सर्साइज करने से बचें|Hindi_M|other|8.591000
processed_hi_m_agri_00778.wav|उन्होंने कहा है कि आज देश के कई हिस्सों में सरकारी गोदामों में अनाज के सड़ने का कारण केंद्र सरकार की कुंभकर्णी नींद है|Hindi_M|other|10.146750
processed_hi_m_weather_01515.wav|अपने पोते पोती को शिमला में एक किताबों की दूकान में लेकर गया गर्मी की छुट्टियों में उनके पढ़ने के लिए किताबें ख़रीदीं|Hindi_M|other|9.763625
processed_hi_m_politics_03048.wav|रेरा के महासचिव अबरार अहमद ने बताया कि करी एंड ब्राउन कंपनी से पिछले दिनों यूपी के प्रॉजेक्टों का ऑडिट करवाया गया था|Hindi_M|other|10.100000
processed_hi_m_health_00328.wav|हमारी सरकार सब्सिडी वाला रसोई गैस सिलेंडर उन गरीबों को देगी जो आज भी चूल्हे जलाते हैं और धुएं की बीमारी से ग्रसित है|Hindi_M|other|9.101854
processed_hi_m_weather_00531.wav|हालाँकि उन्होंने यह भी कहा कि यह मौजूदा सरकार की ज़िम्मेदारी है कि इसका क्रियान्वयन शांति व विश्वास के वातावरण में हो|Hindi_M|other|9.380479
processed_hi_m_weather_00471.wav|बता दें कि इंटरनेट माध्यम से ग्रामीण विभिन्न क्षेत्रों में सूचना प्रौद्योगिकी की मदद से अपना जीवन स्तर सुधार सकते है|Hindi_M|other|10.000000
processed_hi_m_weather_00312.wav|उनका परिवार मुश्किल में था, इसके बावजूद वह अपने दफ्तर में डंटे रहे और मौसम का समाचार चेन्नई के लोगों तक पहुंचाते रहे|Hindi_M|other|8.707104
processed_hi_m_politics_00926.wav|सुभाष शर्मा,अशोक खरकाली, प्रमोद धवन, कपिल गर्ग, सुभाष गर्ग सहित हजारों की संख्या में कांग्रेसी कार्यकर्ता उपस्थित थे|Hindi_M|other|10.053875
processed_hi_m_weather_01082.wav|राष्ट्रीय आपदा प्रबंधन प्राधिकरण के नक्शों में बाढ़ की आशंका वाले क्षेत्रों में जम्मूकश्मीर को शामिल नहीं किया गया है|Hindi_M|other|9.392104
processed_hi_m_politics_01893.wav|इसके बावजूद माना जा रहा है कि इन दोनों नेताओं के बीच मुख्यमंत्री बनने के लिए अंदर ही अंदर कड़ी प्रतिस्पर्धा चल रही है|Hindi_M|other|9.543021
processed_hi_m_politics_04174.wav|मयूरभंज के मुख्य जिला चिकित्सा अधिकारी प्रदीप महापात्रा ने कहा की इस दुभार्ग्यपूर्ण घटना के बारे में मुझे आज पता चला|Hindi_M|other|8.974146
processed_hi_m_weather_00100.wav|श्री बादल ने कहा की उनकी स्वर्गीय पत्नी सुरिंदर कौर बादल की तरफ से हलका में लंगर तथा कीर्तन दरबार का क्रम जारी रहेगा|Hindi_M|other|9.229563
processed_hi_m_finance_00613.wav|प्रभा अत्रे को उनके मोबाइल और पैसे चोरी होने से ज्यादा सहेज के रखे सूरों की हार्डडिस्क की चोरी होने का गम सता रहा था|Hindi_M|other|9.902938
processed_hi_m_weather_02117.wav|इस बात की तस्दीक में हिन्दी के उन तमाम रचनाकारों को देखा जा सकता है, जिनके घरों में बचपन से ही साहित्यिक वातावरण रहा|Hindi_M|other|9.879708
processed_hi_m_weather_00234.wav|दुष्यंत चौटाला ने कहा कि कारगिल क्षेत्र में तैनात सैनिकों को शत्रु के साथ साथ मौसम के मोर्चे पर भी जंग करनी पड़ती है|Hindi_M|other|10.077083
processed_hi_m_other_05134.wav|नगरोटा बगवां होलीफेथ पब्लिक सीनियर सेकेंडरी स्कूल पठियार में सालाना समारोह के दौरान स्कूली बच्चों ने खूब धमाल मचाई।|Hindi_M|other|9.403708
processed_hi_m_politics_01019.wav|कल पांच बम बरामद होने के बाद बम निरोधक दस्ता उन्हें एक सुरक्षित स्थान पर ले गया था जहां उन्होंने उसे निष्क्रिय किया|Hindi_M|other|9.496583
processed_hi_m_politics_02550.wav|नोटबंदी के निहित उद्देश्यों की सूची में आतंकवाद और नक्सली गतिविधियों पर नियंत्रण के अलावा नकली नोटो का खात्मा भी था|Hindi_M|other|9.519813
processed_hi_m_finance_00786.wav|फ्लैटर जैसी कंपनियां अपने यूजर्स को कुछ पैसे ऐड करने की इजाजत देती है ताकि यूजर्स किसी अच्छे कन्टेंट पर पैसा दे सके|Hindi_M|other|10.000000
processed_hi_m_weather_01389.wav|जयपुर में कॉलेज की छात्रा अदिति सांघी पहाड़ पर चढ़ने की ट्रेनिंग के दौरान सातवीं मंजिल से गोता खाते हुए नीचे आ गिरी|Hindi_M|other|9.635917
processed_hi_m_politics_02660.wav|तमाम विषम परिस्थितियों से जूझकर पूर्णा ने सबसे छोटी उम्र में दुनिया की सबसे बर्फीली चोटी पर चढ़ने का इतिहास रच डाला|Hindi_M|other|9.508208
processed_hi_m_politics_00583.wav|इसी तरह सदस्य राष्ट्रों के अन्य सरकार प्रमुखों ने भी सदस्य राष्ट्रो के बीच आपसी सहमति और सहयोग की महत्ता पर बल दिया|Hindi_M|other|10.000000
processed_hi_m_politics_04269.wav|हिन्दुस्तान टाइम्स अखबार में तीन पत्रकारों सौमित्र बोस, कुणाल प्रधान और इप्शित महापात्रा ने नई पारी की शुरुआत की है|Hindi_M|other|10.100000
processed_hi_m_weather_02261.wav|तमिलनाडु के इन किसानों की मांग है कि उन्हें सूखे से बचाने के लिए मोदी सरकार चालीस हजार करोड़ रुपए का राहत पैकेज दे|Hindi_M|other|9.067021
processed_hi_m_finance_01600.wav|अगर आप निवेश कर रहे है तो आपमें धैर्य होना बेहदज जरुरी है क्योंकि निवेश आपको लंबी अवधि में ही बेहतर रिटर्न देता है|Hindi_M|other|10.100000
processed_hi_m_weather_00104.wav|शनिवार को नगर निगम के दस्ते ने रिहायशी क्षेत्रों में अवैध रूप से चल रही कॉमर्शियल शॉपों की वीडियो रिकार्डिंग की थी|Hindi_M|other|8.591000
processed_hi_m_health_02607.wav|फिल्म प्रेम रतन धन पायो में सलमान खान अपनी मंगेतर बनी सोनम कपूर को अपने हॉंगकॉग बिजनेस ट्रिप के बारे में बताते हैं|Hindi_M|other|9.984208
processed_hi_m_politics_04116.wav|लिहाजा, देश में पेट्रोल और डीजल की कीमतें मुख्य रूप से अंतरार्ष्ट्रीय बाजार में कच्चे तेल के दाम पर निर्भर करती है|Hindi_M|other|9.276000
processed_hi_m_weather_01313.wav|देशभक्ति, धार्मिक कार्यों में आपकी रुचि रहेगी एवं दानपुण्य तथा परोपकार करने में एक अलग से वातावरण की प्राप्ति होगी|Hindi_M|other|10.053875
processed_hi_m_weather_01290.wav|उनकी तूफानी पारी से रायल चैलेंजर्स के सामने पहाड़ जैसा लक्ष्य था और उसके बल्लेबाज इसके दबाव को झेलने में नाकाम रहे|Hindi_M|other|9.775229
processed_hi_m_politics_02824.wav|इसके बाद कोर्ट में संदिग्धों के खिलाफ चार्जशीट पेश की और पीठासीन न्यायाधीश अरशद हुसैन भुट्टा ने उन्हें दोषी ठहराया|Hindi_M|other|10.000000
processed_hi_m_weather_00163.wav|उल्लेखनीय है कि सुखबीर बादल ने तो हरियाणा में हुई रैली में कुलदीप बिश्नोई की ज़मानत तक जब्त कराने का आह्वान किया था|Hindi_M|other|9.300000
processed_hi_m_politics_00301.wav|सिविल अस्पताल में स्वाइन फ्लू के संदिग्ध मरीजों का आना निरंतर जारी है और मंगलवार को भी एक संदिग्ध केस सामने आया है|Hindi_M|other|10.065479
processed_hi_m_finance_01594.wav|परियोजना लागू करने में राज्य सरकार की हिस्सेदारी को प्रोत्साहन देने के लिए 'ग्रैंड चैलेंज' मैकेनिज्म अपनाया गया है|Hindi_M|other|9.775229
processed_hi_m_weather_00298.wav|उन्होंने कहा कि ग्रामीण क्षेत्रों के लोगों को स्वैच्छिक रक्तदान के लिए अभी भी प्रेरित व जागरूक करने की आवश्यकता है|Hindi_M|other|8.440083
processed_hi_m_weather_02071.wav|कार्यक्रम में शहर ही नहीं आसपास के क्षेत्रों से आए हजारों श्रद्धालु देर रात तक भक्ति रस का आनंद लेते हुए झूमते रहे|Hindi_M|other|10.030646
processed_hi_m_politics_00735.wav|बिना पूंजीवाद के खात्मे के आतंकवाद के खात्मे की कोई उम्मीद नहीं करना चाहिए क्योंकि यह राज्य सत्ता द्वारा पोषित है|Hindi_M|other|9.148292
processed_hi_m_finance_01417.wav|चीन के एम्पिम बैंक ऋण देने के बाद कई शर्त रखती है कि टेण्डर प्रक्रिया में सिर्फ चीन के ठेकेदार सहभागी हो सकते हैं|Hindi_M|other|10.053875
processed_hi_m_finance_00389.wav|अर्थशास्त्र यह भी बतलाता है कि मनुष्यों के आर्थिक प्रयत्नों द्वारा विश्व में सुख और शांति कैसे प्राप्त हो सकती है|Hindi_M|other|9.400000
processed_hi_m_finance_00056.wav|बीते सप्ताह बंबई शेयर बाजार के सेंसेक्स और नेशनल स्टॉक एक्सचेंज के निफ्टी में लगातार दूसरी साप्ताहिक बढ़त दर्ज हुई|Hindi_M|other|9.496583
processed_hi_m_weather_01396.wav|सूरत का मौसम इस टूर्नामेंट के लिए शानदार है और सैयद मुश्ताक अली ट्रॉफी के फाइनल में बाधा डालने की संभावना नहीं है|Hindi_M|other|9.241167
processed_hi_m_agri_01485.wav|अतिथियों के आगमन पश्चात कार्यक्रम में मौजूद सभी बुजुर्गों को अपनत्व का एहसास कराने लाल गुलाब का फूल भेंट किया गया|Hindi_M|other|9.914542
processed_hi_m_finance_02065.wav|जिन जगहों पर स्टॉक इन्वेन्ट्री और स्टॉक की कीमत आदि के बारे में जानकारी भरी जानी थी, उन्हें खाली छोड़ दिया गया है|Hindi_M|other|9.217958
processed_hi_m_politics_03624.wav|धोनी ने जिम्बॉम्बे के खिलाफ हरारे में हुए मुकाबलों में युवा टीम का नेतृत्व किया था और वनडे व टेस्ट सीरीज जीती थीं|Hindi_M|other|9.775229
processed_hi_m_weather_01915.wav|ये दस्ते अलग क्षेत्रों में राउंड द क्लॉक गश्त करेंगे और किसी भी सूचना पर तत्काल मौके पर पहुंचकर हालात काबू करेंगे|Hindi_M|other|9.484979
processed_hi_m_weather_01155.wav|तमिलनाडु के इन किसानोँ की मांग है कि उन्हें सूखे से बचाने के लिए मोदी सरकार चालीस हजार करोड़ रुपए का राहत पैकेज दे|Hindi_M|other|9.400000
processed_hi_m_weather_01701.wav|वैदिक ग्रंथो में ड्रैगन जैसे प्राणी का जिक्र जरूर है जो बुराई का प्रतीक था और इंद्रा का दुश्मन सूखे का प्रतीक था|Hindi_M|other|9.400000
processed_hi_m_general_03186.wav|ऐसे में किसी बेहतर म्यूजिक सर्विस के जरिए गूगल अपने प्रतिद्विंदी म्यूजिक स्ट्रीमिंग ऐप को कड़ी टक्कर दे सकता है।|Hindi_M|other|8.045333
processed_hi_m_weather_00947.wav|उन्होंने बताया कि ज्ञान विज्ञान, टेक्नोलॉजी, मीडिया, कार्यालय, आदि क्षेत्रों में अनुवादक अपना करियर बना सकते हैं|Hindi_M|other|8.900000
processed_hi_m_weather_00517.wav|मार्क्सवादी कम्युनिस्ट पार्टी के प्रदेश सचिव बादल सरोज ने बताया कि इस हड़ताल का पूरे प्रदेश में व्यापक असर रहा है|Hindi_M|other|9.101854
processed_hi_m_politics_02916.wav|बिहार के एक और विधायक पीतांबर पासवान को समस्तीपुर में एक कार्यक्रम में एक एसडीओ ने धक्का दे दिया और बेइज़्ज़त किया|Hindi_M|other|9.775229
processed_hi_m_general_02621.wav|कल्पांतंरों के अंतर्गत ऐसे कई कल्प व युग बीत चुके हैं जिसमें भगवान शिव की प्रभुसत्ता विशेष रूप से दृश्य होती है।|Hindi_M|other|10.146750
processed_hi_m_general_02875.wav|मध्यप्रदेश कोई सीमावर्ती राज्य नहीं है जहाँ कोई आतंकवादी आ गया और मुठभेड़ हुई और मकान में रखे विस्फोटक सुलग उठे।|Hindi_M|other|9.902938
processed_hi_m_politics_02560.wav|अधिकारियों के मुताबिक, किन्नौर, लाहौलस्फीति और चंबा जिले के कई इलाके बर्फबारी के कारण मुख्य इलाके से कटे हुए हैं|Hindi_M|other|9.914542
processed_hi_m_finance_00247.wav|यह सबसे उम्दा क्रेडिट रेटिंग है जो अल्पावधि के ऋण उपकरणों को दी जाती है साथ ही यह न्यूनतम ऋण जोखिम को दर्शाता है|Hindi_M|other|9.891333
processed_hi_m_weather_00185.wav|मौसम के इस बिगड़े मिजाज के कारण मुख्यालय में रोजमर्रा के कार्यों के लिए आए ग्रामीणों ने घर लौटने में ही भलाई समझी|Hindi_M|other|8.695500
processed_hi_m_politics_01450.wav|फर्ग्युसन का कहना है कि पिता की नीतियों को पुत्र द्वारा पूरी तरह उलट देने के उदाहरण इतिहास में बहुत कम मिलते हैं|Hindi_M|other|9.252771
processed_hi_m_finance_00012.wav|इक्विटी म्यूचुअल फंड से जुड़ा जोखिम हाइब्रिड म्यूचुअल फंड से ज्यादा होता है और ऋण फंड से अधिक जोखिम भरा होता है ।|Hindi_M|other|9.635917
processed_hi_m_weather_00505.wav|वन वृत्त के संवेदनशील क्षेत्रों में पॉलिथीन फेंकने वालों के विरुद्ध वन विभाग ने सख्ती बरतने का निर्णय ले लिया है|Hindi_M|other|9.101854
processed_hi_m_finance_00437.wav|इसका अर्थ है कि आप इसका उपयोग त्योहारी सीजन के दौरान किन्ही भी वित्तीय दायित्वों को पूरा करने के लिए कर सकते हैं|Hindi_M|other|8.730333
processed_hi_m_finance_01671.wav|मास्टर शिष्यों को आज पैसे कमाने का कारखाना समझते हैं और शिष्य उन्हें पैसे से खरीदी गई चीज से अधिक कुछ नहीं समझते|Hindi_M|other|10.030646
processed_hi_m_finance_01430.wav|बार्सिलोना टैक्स धोखाधड़ी के मामले में बार्सिलोना के स्ट्राइकर लियोनल मेसी को सुप्रीम कोर्ट से भी राहत नहीं मिली|Hindi_M|other|8.900000
processed_hi_m_weather_01859.wav|बीती रात कोलकाता के ईडन गार्डन्स में एक नहीं बल्कि तीन तीन केकेआर के बल्लेबाज़ों का तूफान मैदान पर देखने को मिला|Hindi_M|other|9.300000
processed_hi_m_weather_01854.wav|इन क्षेत्रों में ज्यादातर काम नक़दी के दम पर होता है, लिहाज़ा पूँजी न मिलने से बड़ी संख्या में कारोबार बंद हो गए|Hindi_M|other|9.484979
processed_hi_m_politics_00874.wav|लेखक ने संदर्भों सहित बताया है कि सैकड़ों वर्ष पूर्व से विवादित स्थल पर राम जन्मभूमि मंदिर बनाने के आंदोलन चले थे|Hindi_M|other|9.868104
processed_hi_m_politics_00075.wav|रिजर्व बैंक की ओर से रेपो रेट में कटौती और बुनियादी ढांचे पर सरकारी खर्च बढ़ाए जाने से ग्रोथ को बढ़ावा मिल रहा है|Hindi_M|other|10.181583
processed_hi_m_weather_00059.wav|त्योहारों के मौसम में लॉन्च हुई इस नई सेंट्रो ने अपनी पुरानी लोकप्रियता को बरकरार रखते हुए जबरदस्त एंट्री ली है|Hindi_M|other|8.962521
processed_hi_m_weather_01905.wav|ग्रामीण क्षेत्रों में रहने वाले अधिकतर परिवार ऐसे हैं, जो अपने बच्चों को शहरों में पढ़ाने की सामर्थ्य नहीं रखते|Hindi_M|other|8.800000
processed_hi_m_politics_02731.wav|जब तुम अपने गौरवपूर्ण इतिहास के नशे में मदमस्त ग़ुलाम ज़िन्दगी काट रहे थे तो वोह आने वाले कल का रास्ता बना रहा था|Hindi_M|other|9.090229
processed_hi_m_weather_00020.wav|कल निर्जला एकादशी पर्व पर तीर्थनगरी ऋषिकेश में हजारों श्रद्धालुओं ने मोक्षदायिनी गंगा में श्रद्धा की डुबकी लगाई|Hindi_M|other|10.100000
processed_hi_m_finance_02002.wav|पैसे की सेफ्टी के साथ अगर किसी इंस्ट्रूमेंट पर डबल डिजिट रिटर्न मिले तो भला कौन उसमें इन्वेस्ट नहीं करना चाहेगा|Hindi_M|other|9.090229
processed_hi_m_finance_00202.wav|यदि स्टूडेंट्स को किसी भी तरह की त्रुटि मिलती है तो वे अपने स्कूल प्रिंसिपल को सुधार के लिए रिपोर्ट कर सकते हैं|Hindi_M|other|8.985750
processed_hi_m_agri_00307.wav|इतना ही नहीं, शब्बीर सैय्यद इसके लिए बाकायदा कागज में उस किसान से लिखवा लेते हैं कि वह कभी कसाई को नहीं बेचेंगे|Hindi_M|other|10.065479
processed_hi_m_politics_00884.wav|बाइक रोके जाने पर विधायक के भतीजे ने धौंस दिखाकर अधिकारी को कुत्ता बनाने और नंगा करने की चेतावनी देकर जलील किया|Hindi_M|other|9.868104
processed_hi_m_weather_00239.wav|महिला अध्यापक बच्चों को गर्मी से बचाने के लिए इलेक्ट्रानिक पंखा लेकर पहुंची ताकि बच्चो को गर्मी से बचाया जा सके|Hindi_M|other|9.531417
processed_hi_m_politics_01117.wav|उनका कहना था कि सईद अजमल और उमर गुल ने बेहतरीन प्रदर्शन किया जबकि अब्दुल रज्ज़ाक के आने से भी टीम को मजबूती मिली|Hindi_M|other|10.100000
processed_hi_m_weather_00833.wav|उन्होंने कहा कि यदि हम निस्वार्थ भाव से सेवा कार्य करते हैं तो हमारे हृदय में हिमालय जैसी ऊंचाई पैदा हो जाती है|Hindi_M|other|9.600000
processed_hi_m_weather_01546.wav|संजीव रतन ने थियेटर, माइम, मोनो, एक्टिंग व अन्य क्षेत्रों में अपनी बेहतर प्रस्तुतियों के लिए कई मेडल्स जीते हैं|Hindi_M|other|9.937771
processed_hi_m_weather_00948.wav|इसमें कोई शक नहीं कि विभिन्न क्षेत्रों में बड़ी संख्या में नियुक्तियां देने से स्थापना खर्चों में भी बढ़ोतरी होगी|Hindi_M|other|8.800000
processed_hi_m_finance_00399.wav|अपने एल्बम चोरी चोरी के बारे में प्रशांत ने कहा, चोरी चोरी पूरी तरह से रोमांटिक और रिफ्रेश कर देने वाला गाना है|Hindi_M|other|9.125063
processed_hi_m_finance_00383.wav|इनके खातों में ट्रांस्फर होने के बाद, पैसा निकाल लिया गया या फिर दूसरे फर्जी खातों मे ट्रांस्फर कर दिया गया था|Hindi_M|other|8.428479
processed_hi_m_finance_00897.wav|जीएसटी का सद्प्रभाव तब देखने को मिलता जब अधिक तेजी से जीएसटी की वसूली में वृद्धि होती लेकिन ऐसा नहीं हो रहा है|Hindi_M|other|10.088688
processed_hi_m_politics_02555.wav|कैलेंडर में चश्मा लगाए ओंकार नाथ श्रीवास्तव और बेहद ख़ूबसूरत रमा पांडे अपने बोलने के अंदाज़ की वजह से भी याद हैं|Hindi_M|other|9.879708
processed_hi_m_weather_00305.wav|बॉम्बे हाई कोर्ट के बाद अब राजस्थान हाई कोर्ट ने सूखे की समस्या के दौरान आईपीएल का मैच कराने पर तल्खी दिखाई है|Hindi_M|other|8.869646
processed_hi_m_politics_00674.wav|इस बीच कांग्रेस जहां अपने बाग़ी विधायकों को मनाने के रास्ते तलाश रही है, वहीं उन पर सख़्ती का संदेश भी दे रही है|Hindi_M|other|9.136688
processed_hi_m_politics_00173.wav|नई नवेली दुह्लन द्वारा झाड़ू लगाने की बात सुनकर वार्ड की महिलाएं आश्चर्य एवं उत्सुकता के साथ शीतला मंदिर पहुंची|Hindi_M|other|9.763625
processed_hi_m_agri_01403.wav|दूसरी ओर कई किसान इस बात से भी आहत हैं कि कृषि विभाग द्वारा चलाई जा रही मैसेज सर्विस सिर्फ खाना पूर्ति करती है|Hindi_M|other|9.400000
processed_hi_m_agri_02340.wav|शहद में फाइबर्स होते हैं इसे पानी में मिलाकर पीने से डाईजेशन इम्प्रूव होता है यह कब्ज दूर करने में मदद करता है|Hindi_M|other|8.997354
processed_hi_m_politics_00980.wav|राजधानी में हेल्पिंग हेंड फाउंडेशन की ओर से राजस्थान के मेधावी मुस्लिम छात्र छात्राओं का सम्मान समारोह रखा गया|Hindi_M|other|8.846438
processed_hi_m_politics_01992.wav|हां, इस फैसले से उन उपभोक्ताओं को निराशा हो सकती है जिन्हें खरीददारी में भारी डिस्कांउट लेने की आदत पड़ चुकी है|Hindi_M|other|9.008979
processed_hi_m_finance_01006.wav|न्यूजीलैंड की विलिंग्टन यूनिवर्सिटी ने पाया कि बड़े उद्यमियों की तुलना में छोटे उद्यमी जीएसटी अधिक अदा करते हैं|Hindi_M|other|9.752000
processed_hi_m_politics_00900.wav|वीपी सिंह भाजपा से गठबंधन नहीं चाहते थे, लेकिन कुछ मध्यस्थों के समझाने पर सीटों के समझौते के लिए राज़ी हो गए थे|Hindi_M|other|10.123521
processed_hi_m_weather_01893.wav|इस पर समिति ने चिन्हित क्षेत्रों की सूची के साथ उक्त प्रस्ताव राज्य स्तरीय समिति भोपाल भेजने का निर्णय लिया है|Hindi_M|other|9.400000
processed_hi_m_finance_00043.wav|वह उच्च न्यायालय अनुच्छेद क के अधीन प्रमाणित कर देता है कि मामला सर्वोच्च न्यायालय में अपील किए जाने योग्य है|Hindi_M|other|8.858042
processed_hi_m_politics_01278.wav|मायावती का कहना है कि समाजवादी पार्टी और बहुजन समाजवादी पार्टी के अलावा अन्य् पार्टियों को भी एकजुट होना होगा|Hindi_M|other|9.380479
processed_hi_m_politics_01115.wav|मुंबई अभिनेत्री तनिष्ठा चटर्जी को पिछले दिनों रिलीज हुई फिल्म पार्च्ड में मुख्य भूमिका निभाते हुए देखा गया था|Hindi_M|other|9.392104
processed_hi_m_finance_01965.wav|वैश्वीकरण के इस दौर में बहुराष्ट्रीय कंपनियों के आगमन के उपरांत वेतन एवं सुविधाओं में अप्रत्याशित उछाल आया है|Hindi_M|other|9.078625
processed_hi_m_finance_00879.wav|आप कभी भी अपने निवेश का वर्तमान मूल्याँकन देख सकते हैं, मनचाहा पैसा निकाल सकते हैं, या अधिक निवेश कर सकते हैं|Hindi_M|other|9.400000
processed_hi_m_education_02662.wav|इन उद्देश्यों की पूर्ति की संभावनाओं के ज्ञान के लिए मनुष्य के जन्मांग चक्र में कुछ महत्वपूर्ण कारक होते हैं।|Hindi_M|other|8.700000
processed_hi_m_agri_00792.wav|कई वर्षों के कठिन परिश्रम के बाद गेहूं की ऐसी किस्में विकसित कीं जिनकी वजह से पैदावार कई गुना ज्यादा होने लगी|Hindi_M|other|9.392104
processed_hi_m_politics_02730.wav|उन्होंने अपने बाहुबल से देवताओं, किन्नरों, किरातों और ब्रह्मांड के समस्त राजाओं को जीतकर अपना दास बना लिया था|Hindi_M|other|9.125063
processed_hi_m_agri_00838.wav|यह पशु मेला राज्य स्तर का मेला है जिसमें समीपवर्ती प्रान्तों से भारी संख्या में पशु एवं व्यापारी भाग लेते हैं|Hindi_M|other|9.670729
processed_hi_m_finance_01705.wav|यदि आपने कार का बीमा कराया है तो आप अपनी बीमा कम्पनी को अपने कार क्रैश में शामिल होने के बारे में अवश्य बताएं|Hindi_M|other|8.834812
processed_hi_m_politics_01663.wav|हाई प्रोफाइल ढैंचा बीज घोटाले को लेकर उत्तराखंड के मुख्यमंत्री त्रिवेंद्र सिंह रावत पर गंभीर आरोप लगाए गए हैं|Hindi_M|other|9.368875
processed_hi_m_finance_00825.wav|यूनिवर्सिटी ऑफ़ विक्टोरिया में अर्थशास्त्र की एसोसिएट प्रोफेसर एलिसाबेथ ने फैमिली इकोनॉमिक्स पर रिसर्च किया है|Hindi_M|other|9.519813
processed_hi_m_weather_00892.wav|ऑस्ट्रेलियाई टीम यहां पहुंचने के बाद से मौसम के बदले मिजाज के कारण ज्यादातर होटल के अपने कमरे तक ही सीमित रही|Hindi_M|other|9.125063
processed_hi_m_finance_02009.wav|अब खूँखार आतंकी हाफिज, पाकिस्तान के रहम से अपने रोजमर्रा के खर्चों के लिए अपने बैंक खाते का इस्तेमाल कर पाएगा|Hindi_M|other|9.700000
processed_hi_m_weather_00320.wav|चीन के दक्षिणी प्रांत में गुरुवार को तूफान लिन्फा ने दस्तक दी, जिसकी वजह से तटीय क्षेत्रों में भारी बारिश हुई|Hindi_M|other|8.614229
processed_hi_m_finance_01854.wav|खासकर जब लोग एटीएम का कीपैड इस्तेमाल करते हैं तो वहां इन्फेक्शन छोड़ देते हैं, जो दूसरे लोगों तक पहुंच रहा है|Hindi_M|other|8.695500
processed_hi_m_politics_04021.wav|इसे आतंकवाद के अंतर्गत इसीलिए रखा गया है क्योंकि इसके अधिकतर सरगना विदेशी इस्लामिक मुल्क़ों में बैठे आतंकी हैं|Hindi_M|other|9.519813
processed_hi_m_politics_00641.wav|स्वप्ना ने बुधवार को जकार्ता में हेप्टाथलान स्पर्धा में पहला स्थान हासिल करते हुए स्वर्ण पदक अपने नाम किया था|Hindi_M|other|9.229563
processed_hi_m_weather_01307.wav|बॉलीवुड एक्टर नवाजुद्दीन सिद्दीकी और आथिया शेट्टी स्टारर फिल्म मोतीचूर चकनाचूर पर संकट के बादल मंडरा रहे हैं|Hindi_M|other|10.193188
processed_hi_m_finance_00674.wav|कई मामलों में भूमि, स्वीकृतियां या पूंजी की व्यवस्था नहीं होने पर निवेश प्रस्ताव ठंडे बस्ते में चले जाते हैं|Hindi_M|other|8.440083
processed_hi_m_finance_00657.wav|बुंदेलखंड में राजस्व वसूली स्थगित किए जाने के साथ ही बैंकों से भी कर्ज वसूली रोकने का अनुरोध किया जा चुका है|Hindi_M|other|9.763625
processed_hi_m_politics_02687.wav|चावलों में सल्फास की डिब्बी देखकर बाल संरक्षण आयोग के सदस्य परमजीत सिंह बड़ौला भड़क गए और स्टाफ पर जमकर बरसे|Hindi_M|other|9.508208
processed_hi_m_politics_00184.wav|इस्कॉन मंदिर में प्रत्येक वर्ष सरोवर के बीच कृष्ण और कालिया नाग की झांकी सहित अन्य और झांकी तैयार की जाती है|Hindi_M|other|9.113458
processed_hi_m_finance_01940.wav|सीबीआई और ईडी ने उस पर धोखाधड़ी, मनी लॉन्ड्रिंग और विदेशी मुद्रा प्रबंधन अधिनियम के उल्लंघन के आरोप लगाए हैं|Hindi_M|other|9.345667
processed_hi_m_weather_00219.wav|उन्होंने बताया कि प्रभावित क्षेत्रों में क्लोरोक्वीन दवाओं के साथ साथ क्लोरीन की गोलियां भी बांटी जा रही हैं|Hindi_M|other|8.056958
processed_hi_m_politics_00050.wav|मुझे एक प्रैक्टिस सेशन अच्छी तरह याद है जब अश्विन ने एक घंटे तक स्मिथ को लगातार लेग स्पिन गेंदें ही डाली थीं|Hindi_M|other|9.125063
processed_hi_m_finance_00250.wav|इस लेख में मनी लॉन्ड्रिंग, वित्तीय विनियमन और विदेशी शाही परिवारों से कनेक्शन जैसे मुद्दों को शामिल किया गया|Hindi_M|other|8.500000
processed_hi_m_finance_01176.wav|कुछ असुरक्षित ढ़ांचे बनाए गए हैं और क्योंकि वे अनाधिकृत हैं केंद्र सरकार वहां कोई सेवा प्रदान नहीं कर सकती है|Hindi_M|other|9.775229
processed_hi_m_politics_00279.wav|उन्होंने छात्रों की हौंसला अफ्जाई करते हुए कहा कि युवा अपने ऊपर भरोसा करें और कभी अपने को किसी से कम न समझें|Hindi_M|other|8.846438
processed_hi_m_finance_00526.wav|बैंक अब पुराने और कटेफटे नोट बदलने से लेकर बेसिक सेविंग डिपॉजिट अकाउंट के जरिए कैश निकाशी को महंगा कर रहा है|Hindi_M|other|9.241167
processed_hi_m_finance_00164.wav|आज की तारीख में विलायत अलफ़ुरात अकेली ऐसी जगह है जहां इस्लामिक स्टेट अपना पूर्ण कब्ज़ा होने का दावा कर सकता है|Hindi_M|other|10.158354
processed_hi_m_agri_02018.wav|परंतु रेती माफियाओं द्वारा उत्खनन करने से खेती की भूखंड में खारे पानी आने के कारण इनकी खेती बर्बाद हो रही थी|Hindi_M|other|10.042250
processed_hi_m_finance_00226.wav|अगर यह अनुमान सही साबित होता है तो निश्चित ही भारतीय अर्थव्यवस्था के लिए यह टर्निंग प्वाइंट साबित हो सकता है|Hindi_M|other|8.718729
processed_hi_m_politics_01960.wav|ओग्बेचे का अब तक का प्रदर्शन बेहद शानदार रहा है लेकिन उन्हें अन्य खिलाड़ियों से उचित सहयोग नहीं मिल पा रहा है|Hindi_M|other|9.101854
processed_hi_m_finance_00040.wav|कैफ़े शुरू करने के लिए निष्ठा और समर्पण कितने ही जरूरी क्यों ना हो, आख़िरकार सब बातें निर्भर होती हैं निवेश पर|Hindi_M|other|8.834812
processed_hi_m_weather_01429.wav|' बादल ने कहा कि लुधियाना में स्थापित होने वाला इलेक्ट्रिक साइकिल संयंत्र 'साइकिल वैली' के नाम से जाना जाएगा|Hindi_M|other|8.700000
processed_hi_m_weather_00212.wav|अक्तूबर को मनप्रीत सिंह बादल के प्रेस कांफ्रेंस में एक पत्रकार अकाली दल द्वारा दिए गए प्रश्नों को पूछ रहा था|Hindi_M|other|8.846438
processed_hi_m_weather_01880.wav|हालांकि अभी सरकार द्वारा ग्रामीण क्षेत्रों में गरीबी उन्मूलन कार्यक्रम व मनरेगा जैसी मुहिम को सफलता मिली हैं|Hindi_M|other|9.229563
processed_hi_m_agri_01681.wav|बाँस की टोकरी जिसके दोनों ओर रस्सी बँधी रहती है और जिसकी सहायता से पानी नीचे से उठाकर खेतों में डाला जाता है|Hindi_M|other|9.624292
processed_hi_m_agri_01956.wav|सामान्य पानी शरीर की प्यास दूर करता है तो गर्म पानी शरीर से अनेकों रोगों को बाहर निकालने की सामर्थ्य रखता है|Hindi_M|other|9.902938
processed_hi_m_finance_00464.wav|भारतीय रिजर्व बैंक के गवर्नर डी सुब्बाराव ने कहा है कि डॉलर वैश्विक रिजर्व मुद्रा के रूप में अभी चलता रहेगा|Hindi_M|other|8.161437
processed_hi_m_weather_01654.wav|छत्तीसगढ़ के प्रमुख व्यंग्यकारों में एक विनोद शंकर शुक्ल का पूरा जीवन रायपुर के साहित्यिक वातावरण में गुजरा|Hindi_M|other|9.659125
processed_hi_m_weather_01005.wav|तद्नुसार उस क्षेत्र के विधानसभा क्षेत्रों को भी वर्तमान मध्यप्रदेश के विधानसभा क्षेत्रों में शामिल किया गया|Hindi_M|other|8.463292
processed_hi_m_politics_03664.wav|धरना खत्म करने का एलान करते समय् ममता बनर्जी के साथ आंध्र प्रदेश के मुख्यमंत्री चंद्रबाबू नायडू भी मौजूद थे|Hindi_M|other|9.125063
processed_hi_m_agri_00169.wav|खंडवा में प्रतिदिन आठ क्विंटल गेंदा, पांच क्विंटल नवरंग और करीब दो क्विंटल गुलाब के फूलों की बिक्री होती है|Hindi_M|other|8.672271
processed_hi_m_books_04118.wav|लैक प्रचालेक धनात्मक नियमन  के नियंत्रण में भी होता है, लेकिन इस स्तर पर इसके बारे में चर्चा नहीं कि जाएगी।|Hindi_M|other|8.567792
processed_hi_m_weather_00967.wav|संजय राउत ने केंद्र सरकार पर तंज करते हुए कहा कि तूफान में कश्तियां और घमंड में हस्तियां अक्सर डूब जाती हैं|Hindi_M|other|8.900000
processed_hi_m_finance_02206.wav|इन सबके बीच कंपनियां कर्ज की शर्तें बदलवाने यानी कॉर्पोरेट डेट रिस्ट्रक्चरिंग का रास्ता अख्त्यार कर रही हैं|Hindi_M|other|9.200000
processed_hi_m_weather_01554.wav|तुर्की के राष्ट्रपति ने कहा कि तुर्की विश्व के सभी क्षेत्रों के साथ अच्छे मैत्री संबंध विकसित करना चाहता है|Hindi_M|other|8.463292
processed_hi_m_finance_00365.wav|जिसके कारण दो वर्षो तक एक अभियान चलेगा, और इन दो वर्षो की अनिश्चितता से ब्रिटेन में आने वाला निवेश थम जाएगा|Hindi_M|other|9.496583
processed_hi_m_agri_00848.wav|यहां पर आप झीलों, झरने और घास के मैदानों के साथ साथ खूबसूरत प्राकृतिक नजारों को देखने का लुत्फ उठा सकते हैं|Hindi_M|other|9.786833
processed_hi_m_finance_00563.wav|यदि आपके पास पहले से ही किसी पेशेवर निकाय से योग्यता है, तो आपको इस कोर्स के कुछ हिस्सों से छूट मिल सकती है|Hindi_M|other|9.601083
processed_hi_m_finance_00272.wav|फीस वृद्धि को लेकर बच्चियों का उत्पीड़न और बंधक बनाने का आरोप अभिभावकों द्वारा स्कूल प्रशासन पर लगाया गया है|Hindi_M|other|8.718729
processed_hi_m_weather_00502.wav|उन्होंने कहा कि बर्फ पिघलने और हिमालय के दर्रो के खुलने के बाद घुसपैठ की संभावना से इनकार नहीं किया जा सकता|Hindi_M|other|8.997354
processed_hi_m_weather_02050.wav|इसका फ़ायदा उन्हें उन निर्वाचन क्षेत्रों के औद्योगिक इलाक़ों में मिलेगा जहॉं कम्युनिस्ट पार्टी का प्रभाव है|Hindi_M|other|8.707104
processed_hi_m_weather_00859.wav|शुद्ध स्फटिक धारण करने से शरीर की अनावश्यक गर्मी शांत हो जाती है और माइग्रेन से निश्चित छुटकारा मिल जाता है|Hindi_M|other|8.730333
processed_hi_m_finance_00427.wav|कल्पना करें कि अगर इस तरह की टिप्पणियां हल्केफुल्के अंदाज में की गई हैं तो वे गंभीर रूप से क्या कर सकते हैं|Hindi_M|other|9.200000
processed_hi_m_health_00175.wav|वीडियो में दिख रहा ऑक्टोपस दरअसल ब्लूरिंग्ड ऑक्टोपस है ऐसे में उसके जहर से कोई व्यक्ति पैरालाइजड हो सकता है|Hindi_M|other|9.821667
processed_hi_m_weather_02217.wav|अजय टम्टा ने दावा किया कि पहले भारी अव्यवस्था थी और डॉक्टर पहाड़ों में नहीं मैदानी क्षेत्रों में ही रहते थे|Hindi_M|other|8.985750
processed_hi_m_agri_00635.wav|इन्द्रायण के बीजों का तेल नारियल के तेल के साथ बराबर मात्रा में लेकर बालों पर लगाने से बाल काले हो जाते हैं|Hindi_M|other|9.380479
processed_hi_m_weather_00853.wav|चक्रवाती तूफान गज के कारण तमिलनाडु और पुड्डुचेरी के तटीय इलाकों में भारी बारिश होने की आशंका जताई जा रही है|Hindi_M|other|9.600000
processed_hi_m_finance_01386.wav|उन्होंने देखा कि राजा सचमुच हर दिन एक लाख स्वर्ण मुद्राएँ जब तक दान नहीं कर लेता अन्नजल ग्रहण नहीं करता है|Hindi_M|other|9.100000
processed_hi_m_health_02750.wav|लेकिन इस चैनल के प्रतिनिधियों ने कैम्पों मे खून के आंसू रो रहे दंगा पीड़ितों का हाल पूछना भी गंवारा न समझा|Hindi_M|other|9.368875
processed_hi_m_politics_00330.wav|सू्त्रों के मुताबिक, फांसी के तीन तख्ते निर्भया गैंगरेप के चार कैदियों को फांसी देने के लिए तैयार कराए हैं|Hindi_M|other|8.823208
processed_hi_m_weather_01817.wav|छिंदवाड़ा का अपना गढ़ बचाने के साथ ही बेटे को जिताने के लिए भरी गर्मी में कमलनाथ को जमकर पसीना बहाना ही होगा|Hindi_M|other|9.554646
processed_hi_m_finance_01956.wav|भारतीय रिजर्व बैंक की कल होने वाली द्वैमासिक मौद्रिक नीति समीक्षा में ब्याज दरों में बदलाव की संभवना कम है|Hindi_M|other|9.229563
processed_hi_m_finance_00750.wav|जीएसटी के तहत आंकड़ों का मिलान करना व किसी अवधि के दौरान लेनदेन की रिकॉर्डिंग बहुत ज्यादा जटिल प्रक्रिया है|Hindi_M|other|9.200000
processed_hi_m_politics_00036.wav|एक्ट्रेस तापसी पन्नू, एक्ट्रेस दीया मिर्जा, निर्देशक अनुराग कश्यप, निर्देशक अनुभव सिन्हा विरोध करने पहुंचे|Hindi_M|other|8.591000
processed_hi_m_finance_02130.wav|अधिक फंड जुटाने के फेरे में सरकार ने उन स्कूलों को भी उत्क्रमित कर दिया, जिनके पास संसाधनों का घोर अभाव था|Hindi_M|other|9.543021
processed_hi_m_politics_00138.wav|पिछले कुछ हफ्तों से पाकिस्तान में मंज़ूर पश्तीन नाम के एक युवा पश्तून नेता लगातार सुर्खियों में बने हुए हैं|Hindi_M|other|8.858042
processed_hi_m_finance_01767.wav|भाई न्यूटन के सिद्धांत, डार्विन की थ्यूरी या सोलर सिस्टम के बारे में बताकर मेहमानों को प्रभावित कर लेता था |Hindi_M|other|8.405250
processed_hi_m_weather_00431.wav|राष्ट्रपति ने कहा, हमारे देश के नवान्वेषण वातावरण के प्रोत्साहन में इन्फोसिस पुरस्कार अत्यंत लाभप्रद होंगे|Hindi_M|other|9.241167
processed_hi_m_weather_01316.wav|बेंगलुरु के लिए ट्रंप कार्ड क्रिस गेल का जबरदस्त फार्म है जो तूफान की तरह विरोधी गेंदबाजी को बहा ले गया है|Hindi_M|other|9.891333
processed_hi_m_weather_01953.wav|जितेंद्र कहते हैं कि ग्रामीण और शहरी क्षेत्रों में जितने भी कैंप लगाए गए हैं उनकी रिपोर्ट चौंकाने वाली हैं|Hindi_M|other|8.440083
processed_hi_m_finance_01774.wav|हर महीने पैसे इकट्ठे करने के बाद यह भिखारी बैंक में पहुंचता है और जमीन में पैसों का ढेर लगाकर उसे गिनता है|Hindi_M|other|9.300000
processed_hi_m_politics_04074.wav|इसका शुभारंभ विधायक अनिल धंतौड़ी व हरियाणा फ्लौर मिल के प्रधान सी पी गुप्ता व मैनेजर रामलाल गुप्ता ने किया|Hindi_M|other|9.647521
processed_hi_m_politics_02160.wav|करीब एक घँटे तक महिलाओं द्वारा विरोध प्रदर्शन करने के बाद उच्च अधिकारियों के आश्वासन के बाद मामला शांत हुआ|Hindi_M|other|8.800000
processed_hi_m_politics_03468.wav|मुख्यमंत्री योगी आदित्यनाथ ने शांति और सद्भाव बनाए रखने और उपद्रवियों से सख़्ती से निपटने के निर्देश दिए थे|Hindi_M|other|9.612687
processed_hi_m_agri_02243.wav|यह शरीर के वजन को भी कम करता हैं क्योंकि इसमें एंटी फंगल और एंटी बैक्टीरियल जैसे कई चिकित्सिय गुण होते हैं|Hindi_M|other|8.834812
processed_hi_m_politics_00861.wav|बताया जाता है कि बाद में देवताओं के वैद्य अश्विन कुमारों ने अपने आशीर्वाद से महर्षि च्यवन को युवा बना दिया|Hindi_M|other|9.914542
processed_hi_m_finance_01976.wav|सिर्फ रिटर्न्स के लिए निवेश करना, बिना किसी उद्देश्य के लिए निवेश करना फायदे से ज्यादा हानि पहुंचा सकता है|Hindi_M|other|8.010521
processed_hi_m_finance_00596.wav|इस योजना के तहत आपके बैंक खाते से ही प्रति वर्ष अपने आप बैंक द्वारा ही आपकी बीमा किस्त की भरपाई की जाती है|Hindi_M|other|9.392104
processed_hi_m_weather_00547.wav|इस कार्यक्रम में शहर के बुद्धिजीवी, सीए, लेखाकार, वकील, प्रोफेसर समेत कई क्षेत्रों के वरिष्ठों ने भाग लिया|Hindi_M|other|9.392104
processed_hi_m_politics_02156.wav|राजनीतिक विषलेश्कों की मानें तो इन राज्यों में कांग्रेस के प्रदर्शन में कोई खास सुधार होता नहीं दिख रहा है|Hindi_M|other|8.289146
processed_hi_m_politics_04293.wav|फ्लेंमिग ने धोनी का बचाव करते हुए कहा कि धोनी प्रतिभाशाली खिलाड़ी हैं और उन्होंने अपनी योग्यता साबित की है|Hindi_M|other|9.496583
processed_hi_m_weather_01625.wav|बगैर आधार वाले सलाहकारों की वजह से सुखबीर बादल के नेतृत्व ने पार्टी को अपने मूल उद्देश्यों से भटका दिया है|Hindi_M|other|9.786833
processed_hi_m_agri_01916.wav|मूंग की दाल आसानी से पचने वाली होती है, जिसके कारण भी यह अक्सर बच्चों, वृद्धों और रोगियों को खिलाई जाती है|Hindi_M|other|10.030646
processed_hi_m_agri_00614.wav|नए नियमों के अनुसार, क़त्ल के लिए पशु बाज़ार में पशुओं की ख़रीद बिक्री पर प्रतिबंध लगाने का नियम बनाया गया है|Hindi_M|other|10.100000
processed_hi_m_politics_00215.wav|मुख्य परियोजना अधिकारी आरके कपूर ने परियोजना के कार्यान्वयन, लक्ष्यों एवं उपलब्धियों की विस्तृत जानकारी दी|Hindi_M|other|9.752000
processed_hi_m_finance_00225.wav|इस मुद्रा को करने के लिए सबसे पहले अपने दोनों हाथों के अंगूठों को शेष उंगलियों के बीच दबाकर मुट्ठी बना लें|Hindi_M|other|8.974146
processed_hi_m_politics_02260.wav|महादेव ने अपने भक्त को मुसीबत में जानकर वीरभद्र के नेतृत्व में नंदी, भृंगी सहित अपने सारे गणों को भेज दिया|Hindi_M|other|9.914542
processed_hi_m_politics_04136.wav|इन क्रिकेटरों में सचिन तेंदुलकर, नवजोत सिंह सिद्घू, चेतन चौहान, राज्यवर्धन सिंह राठौर सहित कई खिलाड़ी हैं|Hindi_M|other|8.974146
processed_hi_m_weather_01233.wav|यह तीन बातें चुनावी मौसम में हमेशा ही सुर्खियों की वजह बन जाती हैं, जैसा कि इस बार भी देखने को मिल रहा है|Hindi_M|other|8.556188
processed_hi_m_finance_00619.wav|केंद्र सरकार ने सुकन्या स्मृद्धि स्कीम, पीपीएफ जैसी छोटी बचत योजनाओं के ब्याज दर को लेकर फैसला कर दिया है|Hindi_M|other|9.113458
processed_hi_m_finance_00121.wav|जीएसटी के लागू होने पर आवश्यक वस्तुओं के न केवल दाम घटेंगे बल्कि व्यापार एवं उद्योग धंधों को बढ़ावा मिलेगा|Hindi_M|other|9.113458
processed_hi_m_general_01120.wav|संगीत यह मस्तिष्तक, आत्मा और शरीर को तनाव मुक्त रखने और सुकून पहुंचाने के सबसे अच्छे तरीकों में से एक है।|Hindi_M|other|8.200000
processed_hi_m_politics_00529.wav|मुख्य अतिथि ने बच्चो द्वारा बनाये गए मॉडल्स की भरपूर सराहना की साथ ही उन्होंने बच्चो को पुरुस्कृत भी किया|Hindi_M|other|8.428479
processed_hi_m_politics_00264.wav|भैंस वर्ग में विक्रम सिंह की भैंस प्रथम, संगीता देवी की द्वितीय तथा वरदेई देवी की भैंस तृतीय स्थान पर रही|Hindi_M|other|8.207875
processed_hi_m_finance_01799.wav|उन्होंने कहा कि अन्नदान सर्वश्रेष्ठ दान है, इससे बढ़कर विद्यादान है तथा सत्संग का दान भी सबसे बड़ा दान है|Hindi_M|other|9.700000
processed_hi_m_weather_00023.wav|गर्मी की छुट्टियों में ज्यादातर ट्रैवल कंपनियां फैमिली एवं ग्रुप ट्रिप के स्पेशल पैकेज का ऑफर भी देती है, |Hindi_M|other|9.113458
processed_hi_m_general_00141.wav|जैसे यह खेल प्रिंसिपल सेक्रेटरी के समानांतर एडिशनल प्रिंसिपल सेक्रेटरी की नियुक्ती से भी समझा जा सकता है।|Hindi_M|other|7.476458
processed_hi_m_finance_00604.wav|यह फोन उन लोगों के लिए एक अच्छा विकल्प साबित हो सकता है जो कम पैसे में एक बढ़िया सेल्फी फोन लेना चाहते हैं|Hindi_M|other|9.500000
processed_hi_m_finance_01994.wav|इनकम टैक्स के पेपर्स भी तैयार करता रहा हूँ ताकि, एक ईमानदार नागरिक होने के नाते वक्त पर टैक्स जमा कर सकूँ|Hindi_M|other|9.531417
processed_hi_m_weather_02338.wav|तथा इतिहास की इस प्रकार अध्ययनपूर्ण प्रस्तुति अथवा संरचना करने वाले अनुसंधानकर्ता को इतिहासकार कहते हैं ।|Hindi_M|other|9.821667
processed_hi_m_politics_03516.wav|कांग्रेस ने अपने विधायकों को हेलिकॉप्टर से रामनगर और मर्चूला के बीच किसी गुप्त रिसॉर्ट में पहुंचा दिया है|Hindi_M|other|9.700000
processed_hi_m_finance_01034.wav|यह कैमरा निकॉन के एडवांस हाइब्रिड ऑटोफोकस सिस्टम के साथ आया है, जो आपके मूविंग एक्शन को कैप्चर कर सकता है|Hindi_M|other|9.752000
processed_hi_m_politics_04421.wav|शनिवार को कर्मचारियों के समर्थन में गांव रतनगढ़ स्थित इस्जैक कंपनी के कर्मचारी भी प्रदर्शन स्थल पर पहुंचे|Hindi_M|other|8.463292
processed_hi_m_politics_00457.wav|मुख्यमंत्री मनोहर लाल खट्टर को मेटरनल इन्फेंट डेथ रिपोर्टिंग सिस्टम द्वारा इस बाबत एक रिपोर्ट सौंपी गई है|Hindi_M|other|8.846438
processed_hi_m_weather_02240.wav|जानकार मान रहे हैं कि स्टेज पर लगे बल्बों की गर्मी से स्प्रे केमिकल में रिएक्शन होने के कारण यह हादसा हुआ|Hindi_M|other|9.101854
processed_hi_m_finance_00697.wav|स्थितियां नहीं सुधरीं, तो इन कंपनियों को डिबार कर इनकी बैंक गारंटी जब्त कर इन पर कानूनी कार्रवाई की जाएगी|Hindi_M|other|10.100000
processed_hi_m_agri_01809.wav|जब किसान मंडी जाकर यह कोड दिखाएगा तो ब्योरा सही होने पर किसान अस्थायी पर्ची के सहारे अपनी फसल बेच सकता है|Hindi_M|other|9.891333
processed_hi_m_weather_00085.wav|कैप्टन ने कहा कि बादल परिवार को मेरी शब्दावली पसंद नहीं परन्तु चोर को चोर नहीं कहेंगे तो क्या चोर जी कहें|Hindi_M|other|9.798438
processed_hi_m_politics_01225.wav|उत्तर प्रदेश के पूर्व मुख्यमंत्री अखिलेश यादव का 'आजतक' ने अब तक का सबसे अनूठा और अद्भूत इंटरव्यू किया है|Hindi_M|other|9.647521
processed_hi_m_weather_01159.wav|कपूर वातावरण से नकारात्मक उर्जा को हटाकर सकारात्मक उर्जा को प्रवाहित करता है, जिससे वातावरण शुद्ध होता है|Hindi_M|other|9.241167
processed_hi_m_politics_03600.wav|कांग्रेस के उपाध्यक्ष राहुल गांधी एक ऐसी शख़्सियत के मालिक हैं, जिनसे कोई भी मुतासिर हुए बिना नहीं रह सकता|Hindi_M|other|9.647521
processed_hi_m_weather_01588.wav|उनके झोनल कार्यालय के क्षेत्र के अंतर्गत आने वाले वार्डों के क्षेत्रों की विस्तार से जानकारी मांगी गई है|Hindi_M|other|8.300771
processed_hi_m_agri_01718.wav|पूरे यौवन के साथ लहलहाती हुई गेहूं की ये बालियां किसान की समृद्घि और उसके विस्तार का प्रतीक हुआ करती थीं|Hindi_M|other|9.589458
processed_hi_m_finance_00686.wav|पंजाब के बठिंडा में एटीएम मशीन में चोरी करने आए चोर स्टेट बैंक ऑफ़ पटियाला की एटीएम मशीन ही उखाड़ कर ले गए|Hindi_M|other|8.900000
processed_hi_m_politics_04012.wav|बाबा विश्वकर्मा मंदिर दोबेटा कालोनी में प्रधान योगराज के नेतृत्व में धार्मिक कार्यक्रम का आयोजन किया गया|Hindi_M|other|8.300771
processed_hi_m_weather_01553.wav|हमारा पहला उद्देश्य होता है उन्हें निराशा के बादल से खिंचकर लाना और उनको उनकी क्षमताओं का विश्वास दिलाना|Hindi_M|other|8.486521
processed_hi_m_weather_01707.wav|इस दिवाली महालक्ष्मी की कृपा से आपके प्यार और करियर दोनों क्षेत्रों से जुड़ी सारी समस्याएं दूर हो जाएंगी|Hindi_M|other|9.798438
processed_hi_m_finance_00003.wav|उन्होंने कहा कि देश को क्रेडिट डेरिवेटिव्स ऑफर करना चाहिए जिससे कारपोरेट ब्रांड मार्केट को मजबूती मिलेगी|Hindi_M|other|8.428479
processed_hi_m_general_01565.wav|इस इक्छा को पूरा करने के लिए हमने माइक हेसन को क्रिकेट संचालन और साइमन कैटिच को टीम का हेड कोच बनाया है।|Hindi_M|other|9.276000
processed_hi_m_weather_01639.wav|अकाली दल के नेता सुखवीर बादल ने कहा कि कर्ज माफी के नाम पर कांग्रेस सरकार ने बड़े पैमाने पर धांधली की है|Hindi_M|other|9.647521
processed_hi_m_weather_00432.wav|इस दौरान पृथ्वी के वातावरण में सल्फर की मात्रा बढ़ गई थी, जिससे यहां के महासागर और ज्यादा अम्लीय हो गए थे|Hindi_M|other|8.962521
processed_hi_m_finance_00417.wav|पश्चिमी देशों में, नीतिगत ढांचा तैयार कर सरकार को सहायता करने में थिंक टैंक महत्वपूर्ण भूमिका निभाते हैं|Hindi_M|other|8.323979
processed_hi_m_finance_00010.wav|जब हम किसी अनुभवी व्यक्तित्व से कुछ सीखते हैं तो उसके व्यक्तित्व की छाप हमें कुछ न कुछ सीखा कर जाती है ।|Hindi_M|other|8.600000
processed_hi_m_finance_02093.wav|चेक गणराज्य और पोलैंड को छोड़कर यूरोपीय संघ के लगभग सभी सदस्य देशों ने लिस्बन संधि का अनुमोदन कर दिया है|Hindi_M|other|9.000000
processed_hi_m_politics_01449.wav|मुख्यमंत्री ने कहा कि राज्य सरकार श्रद्धालुओं को पूर्णं सुरक्षा एवं सहायता प्रदान करने हेतु प्रतिबद्ध है|Hindi_M|other|9.252771
processed_hi_m_weather_01821.wav|दक्षिणी हिंद महासागर से लहरों और तूफान के बीच रेस्क्यू किए गए नौसेना के कमांडर अभिलाष टॉमी स्वदेश लौट आए|Hindi_M|other|9.264396
processed_hi_m_politics_04068.wav|इस फिल्म के प्रदर्शन के दौरान श्री सथ्यु स्वयं उपस्थित रहे और उन्होने दर्शकों के प्रश्न के उत्तर भी दिये|Hindi_M|other|8.800000
processed_hi_m_politics_00435.wav|हिमाचल प्रदेश का नतीजा एग्जिट पोल के नतीजों से हटकर आया और कांग्रेस ने एग्जिट पोल से अच्छा प्रदर्शन किया|Hindi_M|other|8.184667
processed_hi_m_finance_01402.wav|क्या कोई अग्निदेवता, पृथ्वीदेवता, सूर्यदेवता को नष्ट कर सकता है? ये सभी देवदेवता प्रकृति में समाविष्ट है|Hindi_M|other|9.786833
processed_hi_m_agri_00545.wav|विपणन व्यवस्था में मध्यस्थों की संख्या को कम किया जाए तथा अधिकाधिक सहकारी विपणन समितियां बनाई जानी चाहिए|Hindi_M|other|9.775229
processed_hi_m_books_03983.wav|जल परागित अधिकतर प्रजातियों में परागकणों को पानी के भीतर गीले श्लेष्मक आवरण द्वारा संरक्षित रखा जाता है।|Hindi_M|other|9.392104
processed_hi_m_agri_01705.wav|इन फसलों के सहारे कई घरों के चूल्हे जलते हैं, लेकिन वानर सेना इन फसलों को उजाड़कर दिक्कतें बढ़ाती रही है|Hindi_M|other|9.624292
processed_hi_m_agri_01155.wav|क्यां किसी भी तरह से एक लाल गुलाब मिल सकता है? पौधे ने जवाब में कहा, एक रास्ता है, लेकिन बहुत खतरनाक है|Hindi_M|other|9.647521
processed_hi_m_weather_01501.wav|इस साल आस्ट्रिया के बाईक रेस के अनुभवी छह प्रतिभागियों का दल भी पहाड़ पर जीत हासिल करने का प्रयास करेगा|Hindi_M|other|9.926167
processed_hi_m_politics_01537.wav|इस अवसर पर पूर्व मुख्यमंत्री नित्त्यानंद स्वामी, पद्मश्री लीलाधर जगूडी सहित अनेक गणमान्य लोग उपस्थित थे|Hindi_M|other|9.786833
processed_hi_m_weather_02178.wav|बच्चों की गर्मी की छुट्टियों को यादगार बनाने के लिए रितिक ने वहां वाटर एडवेंचर स्पोर्ट्स का लुत्फ़ उठाया|Hindi_M|other|8.428479
processed_hi_m_finance_00836.wav|सेवाओं की बात करें तो समान सेवाओं के लिए बहुस्तरीय कर व्यवस्था का अनुपालन किसी दुस्वप्न से कम नहीं होगा|Hindi_M|other|9.229563
processed_hi_m_agri_01014.wav|आदर्श जीवन के लिए हमें कभी भी किसी भूंखे को खाना खिलाने और प्यासे को पानी पिलाने से मना नहीं करना चाहिए |Hindi_M|other|9.300000
processed_hi_m_weather_00115.wav|देश के हिमालयी क्षेत्रों में हिम तेंदुए की वास्तविक संख्या कितनी है, इस रहस्य से जल्द ही पर्दा उठ जाएगा|Hindi_M|other|8.428479
processed_hi_m_finance_00614.wav|उधारी की लागत का निवेश पर नकारात्मक असर हो सकता है क्योंकि यह ज्यादा इनपुट लागत में प्रतिंबिबित होता है|Hindi_M|other|9.252771
processed_hi_m_politics_04082.wav|कांग्रेस के वरिष्ठ और कर्नाटक के पूर्व मुख्यमंत्री रह चुके एस एम कृष्णा ने कांग्रेस का हाथ छोड़ दिया है |Hindi_M|other|7.900000
processed_hi_m_weather_00982.wav|इसके अलावा सूचना प्रौद्योगिकी, ऑर्गेनिक खेती, मोबाइल मरम्मत समेत कई क्षेत्रों में भी काफी संभावनाएं हैं|Hindi_M|other|8.556188
processed_hi_m_weather_00202.wav|यह इलाका पूर्वांचली बहूल क्षेत्रों में से एक है, जहां पर पूर्वांचली वोटर्स निर्णायक भूमिका अदा करते हैं|Hindi_M|other|8.056958
processed_hi_m_weather_00333.wav|वैसे तो इस मौसम में हर साल घुसपैठ की कोशिशें होती हैं, लेकिन इस बार घुसपैठ की कोशिशें कुछ ज्यादा हुई है|Hindi_M|other|8.974146
processed_hi_m_finance_01090.wav|हालांकि, कोई भी इस प्रणाली का उपयोग और संचालन कर सकता है क्योंकि जानकारी एन्क्रिप्शन द्वारा संरक्षित है|Hindi_M|other|9.078625
processed_hi_m_politics_02004.wav|मुख्यमंत्री ने समारोह में दो बच्चों को पोलियो वेक्सींग की खुराक पिलाकर उन्हें अपना आशीर्वाद प्रदान किया|Hindi_M|other|7.800000
processed_hi_m_politics_03197.wav|अमेजन का टैबलेट डॉल्बी डिजिटल प्लस स्टीरियो स्पीकरों के साथ आता है और इसकी खूबियां साफ देखी जा सकती हैं|Hindi_M|other|8.741938
processed_hi_m_weather_01903.wav|गर्मी ज्यादा बढ़े, इससे पहले वो अपने तीन भाइयों के साथ मिलकर ज्यादा से ज्यादा कब्रें खोद लेना चाहते हैं|Hindi_M|other|8.184667
processed_hi_m_agri_01378.wav|तेनाली की पत्नी को गुलाब के फूलों की आवश्यकता पड़ती तो वो शाही बगीचे में अपने बेटे को भेजकर मंगवा लेती. |Hindi_M|other|9.229563
processed_hi_m_agri_02262.wav|इंडियन इंस्ट्यूट ऑफ साइंस बेंगलुरु के वैज्ञानिक प्रोफेसर केपीजे रेड्डी एक किसान परिवार में पले बढ़े हैं|Hindi_M|other|7.766708
processed_hi_m_finance_00954.wav|दरअसल निवेश बैंक कार्नेजी नकदी की गंभीर समस्या से जूझ रहा है और उसकी वित्तीय सेहत बिल्कुल खराब हो गई है|Hindi_M|other|9.775229
processed_hi_m_weather_01506.wav|निगमायुक्त सुधीर राजपाल ने सुखराली व प्रेम नगर क्षेत्रों का दौरा कर, हो रहे विकास कार्यों का जायजा लिया|Hindi_M|other|9.600000
processed_hi_m_agri_00721.wav|मक्का, कपास या चने जैसी प्रतिस्पर्धी फसलों की तुलना में सामान्य रूप से इस क्षेत्र में गिरावट देखी गई है|Hindi_M|other|9.900000
processed_hi_m_politics_00899.wav|बाद में पता चला कि रेखा एक फिल्म की शूटिंग करके सीधे वहां पहुंची थीं, वे किरदार के कॉस्ट्यूम में ही थीं|Hindi_M|other|9.008979
processed_hi_m_politics_02570.wav|सारा अली खान, दीपिका पादुकोण, ट्विंकल खन्ना सहित इन सितारों ने फेमिना ब्यूटी अवॉर्ड्स में बिखेरा ग्लैमर|Hindi_M|other|7.882792
processed_hi_m_agri_02216.wav|इन बक्सों में बागबान अधिक फल भरते हैं, जिससे फल दागी हो जाते हैं तथा गुणवत्ता पर प्रतिकूल असर पड़ता है|Hindi_M|other|8.600000
processed_hi_m_agri_01220.wav|बाद में जैसेजैसे कागज दिखाये गए उसकी दुकान पर रखे सामान और सरकारी जमीन पर किए गए कब्जे की नापतोल की गई|Hindi_M|other|10.042250
processed_hi_m_politics_01665.wav|इन स्कूलों में बच्चों को कुछ इस तरह से तैयार किया जाता है कि वो बोर्ड एग्ज़ाम में बेहतरीन प्रदर्शन करें|Hindi_M|other|8.312375
processed_hi_m_politics_03319.wav|एग्ज़िट पोल्स सामने आने के अगले दिन उन्होंने कोलकाता में बंगाल की मुख्यमंत्री ममता बनर्जी से मुलाक़ात की|Hindi_M|other|8.846438
processed_hi_m_weather_00925.wav|इसके बाद खुद बादल बग्घी से उतरकर बारातियों तक पहुंचा और उसने बताया कि उसे दो लोग गोली मारकर भाग गए हैं|Hindi_M|other|9.786833
processed_hi_m_finance_00933.wav|राज्यों से रोहिंग्यों की पहचान करने और उनके बॉयोमेट्रिक विवरण केंद्र के पास जमा करने के लिए कहा गया है|Hindi_M|other|9.252771
processed_hi_m_politics_00998.wav|कंबोडियाई सरकार ने कहा कि चीन द्वारा शिनच्यांग में किया गया आतंकवाद विरोधी कदम चीन का अंदरूनी मामला है|Hindi_M|other|8.846438
processed_hi_m_weather_00404.wav|उनके अनुसार पिछले साल की अपेक्षा कॉर्पोरेट सेक्टर से इस साल सूखे मेवे के गिफ्ट्स पैक की मांग ज्यादा है|Hindi_M|other|8.695500
processed_hi_m_politics_00930.wav|हर महिला का यह अधिकार है कि उसे सुरक्षित काम का माहौल मिले और ऐसा करना आपके एम्प्लॉयर की ज़िम्मेदारी है|Hindi_M|other|8.184667
processed_hi_m_finance_01114.wav|लिहाज़ा जब तक सेना को सबक सिखाकर अपने क़ब्ज़े में न कर लिया जाए, तब तक उसके अपने हित सुरक्षित नहीं रहेंगे|Hindi_M|other|9.229563
processed_hi_m_finance_02104.wav|बैंक के लेनदेन में कोई दिक्कत न आए, इसके लिए उसने बलजीत को अपने हस्ताक्षर कर कुछ ब्लैंक चैक दिए हुए थे|Hindi_M|other|8.985750
processed_hi_m_politics_04206.wav|उस छोटे से किरदार के लिए डायरेक्टर को काफी कन्विंस करने के बाद आखिरकार वह किरदार उस युवा को मिल ही गया|Hindi_M|other|8.834812
processed_hi_m_weather_00329.wav|हालांकि इसकी संभावना कम ही है क्योंकि मौसम विभाग ने इस बार सर्दियों के लम्बा खींचने की संभावना जताई है|Hindi_M|other|9.229563
processed_hi_m_weather_01745.wav|लेफ्टिनेंट जनरल एंडी एम गालिब ने विभिन्न क्षेत्रों में हिमाचल प्रदेश द्वारा की गई प्रगति की प्रशंसा की|Hindi_M|other|8.100000
processed_hi_m_weather_01982.wav|जिसमें पहाड़ तोड़कर रास्ता बनाने वाले दशरथ मांझी के किरदार को सिद्दिकी ने बखूबी पर्दे पर जीवंत किया था|Hindi_M|other|8.544562
processed_hi_m_politics_01431.wav|कांग्रेस के वरिष्ठ और कर्नाटक के पूर्व मुख्यमंत्री रह चुके एस एम कृष्णा ने कांग्रेस का हाथ छोड़ दिया है |Hindi_M|other|8.579396
processed_hi_m_general_01350.wav|भारत में ब्लांइड क्रिकेट संघ इस खेल का संचालन करता है जो गैर सरकारी संगठन समर्थनम ट्रस्ट का हिस्सा है।|Hindi_M|other|8.556188
processed_hi_m_agri_01341.wav|मगर, आपके बदले में जो डिलीवरी ब्वॉय आपकी जरूरत का सामान लेकर आता है क्या कभी आपने उसे पानी के लिए पूछा|Hindi_M|other|9.763625
processed_hi_m_weather_01609.wav|इस अवसर पर स्कूल की प्रिंसिपल साध्वी नीलिमा विश्वास ने बच्चों को गर्मी से बचने के लिए कुछ हिदायतें दीं|Hindi_M|other|8.985750
processed_hi_m_agri_01085.wav|कुछ लोग चाय के पत्तों की उगने और पानी में गिरने की सुंदरता का आनंद लेने के लिए चश्मे का उपयोग करते हैं|Hindi_M|other|9.229563
processed_hi_m_politics_02247.wav|इस इलाके में बुनियादी रणनीतिक दुश्मनी ईरान को लेकर है और इसमें सऊदी अरब, इज्राएल और अमेरिका एक तरफ हैं|Hindi_M|other|9.241167
processed_hi_m_agri_01677.wav|यूरिया लेने के लिए सहकारी समितियों की चौखट पर लंबीलंबी कतारों में किसान थक हारकर अपना धैर्य खो रहे हैं|Hindi_M|other|10.030646
processed_hi_m_other_00114.wav|कांग्रेस नेता सैफ़ुद्दीन सोज़ की बुक लॉन्च पर पहुंचे शौरी ने सर्जिकल स्ट्राइक को फर्जिकल स्ट्राइक बताया।|Hindi_M|other|8.184667
processed_hi_m_general_00821.wav|हरियाणा कला परिषद कला एवं सांस्कृतिक कार्य विभाग की ओर से राष्ट्रीय नाट्क एवं लोक कला उत्सव शुरू हुआ ।|Hindi_M|other|7.406792
processed_hi_m_finance_01311.wav|केंद्रीय प्रत्यक्ष कर बोर्ड ने केंद्र शासित प्रदेशों जम्मूकश्मीर और लद्दाख के लोगों को बड़ी राहत दी है|Hindi_M|other|8.405250
processed_hi_m_politics_02329.wav|दरअसल इंडोनेशिया के सबसे अमीर व्यक्ति में शुमार माइकल भी इस प्रतियोगिता में अपनी जगह बनाने में सफल रहे|Hindi_M|other|8.393646
processed_hi_m_politics_01151.wav|सूबे के मुख्यमंत्री अखिलेश यादव की ओर से अन्त्योदय कार्ड धारकों को एक अलग किस्म का तोहफा मिलने वाला है |Hindi_M|other|8.579396
processed_hi_m_weather_00923.wav|आर्य ने बताया कि औद्योगिक क्षेत्रों के लिए कुल कर्मचारी संख्या का ढाई प्रतिशत अप्रेंटिस लगाना जरूरी है|Hindi_M|other|9.000000
processed_hi_m_weather_02337.wav|यह हमने देखा । इतिहास की इस प्रकार प्रस्तुति अथवा संरचना करने की लेखन पद्‍धति को इतिहास लेखन कहते हैं |Hindi_M|other|8.730333
processed_hi_m_finance_01391.wav|वटाली ने संदिग्ध तरीके से अपने बैंक अकाउंट में गफलत कर इस फंड को अलगावादी नेताओं और आतंकियों को बांटा|Hindi_M|other|9.400000
processed_hi_m_finance_00931.wav|यह व्यवस्था सुविधा जनक नहीं थी और इंग्लेंड जा कर अपील करना केवल चंद लोगों के लिए ही मुमकिन हो सकता था|Hindi_M|other|8.416854
processed_hi_m_weather_00366.wav|वनों पर हो रहे अवैध कब्जों के कारण पेयजल स्रोत सूख रहे हैं और गर्मी भी दिनों दिन अपना असर दिखा रही है|Hindi_M|other|8.846438
processed_hi_m_agri_01214.wav|लोग पशुपालन डिस्पेंसरियों में जाकर अपने कुत्तों को फ्री में एंटी रैबीज वैक्सीन आसानी से लगवा सकते हैं|Hindi_M|other|8.695500
processed_hi_m_weather_00317.wav|चूंकि क्षेत्र में सुरक्षा बलों को पैदल घटनास्थल पहुंचना था और मौसम खराब था इसलिए कार्रवाई में देर हुई|Hindi_M|other|7.917625
processed_hi_m_agri_00181.wav|लेखक का औसत दर्जे के किसान परिवार से ताल्लुक होने के कारण खेत, खलिहान और पशुओं से स्वाभाविक रिश्ता है|Hindi_M|other|9.334042
processed_hi_m_finance_01212.wav|सरकार ने कर्मचारी राज्य बीमा निगम ईएसआई स्कीम के तहत कर्मचारियों के कॉन्ट्रिब्यूशन में कटौती कर दी है|Hindi_M|other|8.323979
processed_hi_m_agri_01942.wav|मैग्नीशियम की भरपूर मात्रा के कारण केला आसानी से पच जाता है जिससे शरीर का मेटाबॉलिज़्म दुरुस्त रहता है|Hindi_M|other|9.484979
processed_hi_m_agri_01452.wav|धर्मेंद्र वीडियो में उस शख्स को हीरो बता रहे हैं और कह रहे हैं कि हमारे खेत में पत्ता गोभी उगी हुई है|Hindi_M|other|9.334042
processed_hi_m_politics_00266.wav|ग्रेट युवा कंपनी ने इस मौके पर अपनी लेटेस्ट वाटर प्रूफ, डस्ट प्रूफ और केमिकल प्रूफ मशीन को लॉन्च किया|Hindi_M|other|8.591000
processed_hi_m_politics_00458.wav|राजस्थान हाईकोर्ट के न्यायाधीश जस्टिस कल्पेश सत्येंद्र जावेरी ओडिशा हाईकोर्ट के मुख्य न्यायाधीश होंगे|Hindi_M|other|8.335583
processed_hi_m_agri_01290.wav|डॉन्गी आदिवासियों के अनुसार जीरा पाचक होता है और पेट से अम्लता या एसिडिटी को दूर करने के लिए उत्तम है|Hindi_M|other|9.264396
processed_hi_m_politics_04250.wav|हालांकि उन्होंने कहा कि इसके बावजूद मारुति का प्रदर्शन अपनी प्रतिस्पर्धी कंपनियों से बेहतर रह सकता है|Hindi_M|other|8.033729
processed_hi_m_politics_02799.wav|मुख्यमंत्री से लेकर राज्य मंत्रिमण्डल के आधे से अधिक सदस्य लोकायुक्त भ्रष्टाचार की सीमाओं में क़ैद हैं|Hindi_M|other|8.200000
processed_hi_m_weather_01360.wav|जेएनयू में अफजल गुरू की फांसी को लेकर छात्रों की नारेबाजी के बाद उठा तूफान थमने का नाम नहीं ले रहा है|Hindi_M|other|8.858042
processed_hi_m_politics_04146.wav|सूत्रों ने बताया कि कंपनी में जसजीत के सहयोगी एम नजीमुद्दीन के एग्मोर स्थित घर पर भी छापेमारी जारी है|Hindi_M|other|9.310833
processed_hi_m_weather_01017.wav|हिमाचल सैर सपाटा करने पहुंचे सैलानी, स्टडी टूर पर आए छात्रों के लिए यह मौसम किसी आकर्षण से कम नहीं है|Hindi_M|other|8.579396
processed_hi_m_agri_02152.wav|इस क्षेत्र में पुश्तैनी जमीन पर खेती करने वाले किसान भी अपने खेत की ओर ताकना मुनासिब नहीं समझ रहे हैं|Hindi_M|other|8.900000
processed_hi_m_general_02714.wav|कला निर्देशक नितिन चंद्रकांत देसाई और कॉस्ट्यूम डिजायनर नीता लुल्ला से उन्हें अपेक्षित सहयोग मिला है।|Hindi_M|other|8.579396
processed_hi_m_politics_03723.wav|खासतौर पर आप जिस स्थान पर घूमने जा रही हैं उस हिसाब से आपका मेकअप होना आपको अलग ही कॉन्फीडेंस देता है|Hindi_M|other|8.985750
processed_hi_m_politics_04123.wav|इनमें से कई नुस्खें तो इतने कारगर होते थे कि उन्हें आजमाते ही चंद मिनटों में पीड़ित को आराम आ जाता था|Hindi_M|other|8.695500
processed_hi_m_politics_03735.wav|भाजपा के मुख्य प्रवक्ता रविशंकर प्रसाद ने दिग्विजय सिंह के बयान को दुर्भाग्यपूर्ण बताकर इसकी नींदा की|Hindi_M|other|8.567792
processed_hi_m_politics_00482.wav|यह मुर्गियां सरपंच के एक रिश्तेदार की हैं, जिसने कहीं और के बजाय स्कूल में ही पोल्ट्री फॉर्म खोल लिया|Hindi_M|other|9.101854
processed_hi_m_weather_00501.wav|गिरिराज सिंह ने बारिश में भींगते हुए बाढ़ प्रभावित क्षेत्रों का दौरा किया और लोगों की समस्याओं को जाना|Hindi_M|other|7.778313
processed_hi_m_agri_00816.wav|यदि भण्डारित किया जाने वाला अनाज कीट संक्रमित हैं तो उसे छानकर उसमें उपयुक्त ध्रूमक रखकर भंडारित करें|Hindi_M|other|9.682354
processed_hi_m_agri_01812.wav|इसके अलावा नियमित रूप से काले नमक का पानी पीने से एग्जिमा और रैशेज जैसी समस्याओं से भी आराम मिलता है|Hindi_M|other|9.647521
processed_hi_m_agri_01523.wav|जिन लोगों का इम्यून कमज़ोर है उन्हें रोज़ाना नींबू पानी पीना चाहिए, इससे उनकी इम्यून सिस्टम मज़बूत होगी|Hindi_M|other|9.264396
processed_hi_m_education_00864.wav|भारतीय अंतरिक्ष अनुसंधान संगठन इसरो और रशियन फेडरल स्पेस एजेंसी रॉसकॉस्मॉस ने एक नया समझौता किया है।|Hindi_M|other|9.241167
processed_hi_m_agri_01122.wav|हालांकि इस बात का ख्याल रखना चाहिए कि त्वचा पर गर्म पानी पड़ने से नैचुरल ऑयल के कम होने का डर रहता है|Hindi_M|other|9.473375
processed_hi_m_finance_00090.wav|किस्मत अच्छी थी बंदर पट्टे से बंधा था और उसका मालिक वहां मौजूद था जिसने फौरन बंदर का पट्टा खींच लिया|Hindi_M|other|9.008979
processed_hi_m_politics_01040.wav|वैष्णों देवी श्राइन बोर्ड का कहना है कि एनजीटी ने जो आदेश दिया है, उसे देने का उसे अधिकार ही नहीं है|Hindi_M|other|8.022125
processed_hi_m_politics_03726.wav|शम्सुल इस्लाम के मुताबिक डॉक्टर हेडगेवार ने कई बार कहा कि कांग्रेस का राष्ट्रवाद, उथला राष्ट्रवाद है|Hindi_M|other|8.463292
processed_hi_m_weather_01564.wav|लेकिन इस सुनहरी बुलंदी को नजर तब लगी जब मैच फिक्सिंग जैसे काले बादल ने अजहर को अपनी चपेट में ले लिया|Hindi_M|other|9.380479
processed_hi_m_general_00284.wav|लम्बे समय के बाद सरकार और यातायात व्यावसायी के बीच दशहरा के लिए अग्रिम टिकट बुकिंग की शुरुआत हुई है।|Hindi_M|other|7.600000
processed_hi_m_politics_01242.wav|दूसरी तरफ राजस्थान की टीम जीत के लिए एक बार फिर व्यक्तिगत प्रदर्शन की जगह टीम प्रयास पर निर्भर रहेगी|Hindi_M|other|8.753542
processed_hi_m_finance_01384.wav|अर्थशास्त्रियों ने पार्टियों को दिखाया आईना, कर्जमाफी के चुनावी वादों से बर्बाद होती है अर्थव्यवस्था|Hindi_M|other|8.277542
processed_hi_m_health_01989.wav|गुंडों वाली नफ़रत और हीरो वाली हरक़त वक़्त आने पर बताता हूं जिंदगी अगर एक जंग है अपना भी स्टाइल दबंग है|Hindi_M|other|9.786833
processed_hi_m_politics_02246.wav|हसीन जहां द्वारा मोहम्मद शमी पर लगे आरोपों के बाद उनकी पाकिस्तानी दोस्त अलिश्बा ने उनका बचाव किया है|Hindi_M|other|8.579396
processed_hi_m_politics_02903.wav|लेकिन महिला द्वारा विरोध किए जाने पर हाथापायी के दौरान महिला की कान में डाली सोने की बालियां गिर गईं|Hindi_M|other|7.662208
processed_hi_m_finance_00799.wav|अमेरिका येल्तसिन की सराहना इसलिए करता था क्योंकि उन्होंने रूस के अधिकांश उद्योगों का निजीकरण कर डाला|Hindi_M|other|8.834812
processed_hi_m_finance_00947.wav|ऐसे मजदूर, कर्मचारी भविष्य निधि संगठन या कर्मचारी राज्य बीमा निगम किसी भी संगठन से ताल्लूक नहीं रखते|Hindi_M|other|9.300000
processed_hi_m_agri_01934.wav|दिव्य अश्मरीहर रस में मूत्रवर्धक गुण है जिससे यह शरीर से मूत्राशय की पथरी के उन्मूलन में मदद करता है|Hindi_M|other|9.624292
processed_hi_m_politics_00803.wav|कहते हैं जो कोई सूर्य को अष्टांग अर्घ्य देता है उसे हजार वर्ष तक सूर्य लोक में स्थान प्राप्त होता है|Hindi_M|other|7.650604
processed_hi_m_politics_03056.wav|चार कैमरा होने के बावजूद इस फोन पर सभी एप बहुत स्मूद चलते हैं और फोन का प्रदर्शन कभी धीमा नहीं पड़ता|Hindi_M|other|8.591000
processed_hi_m_weather_00458.wav|शार्लोट के इस फैसले से स्मैकडाउन लाइव में उनके होने वाले महत्वपूर्ण मैच पर भी संकट के बादल छा गए हैं|Hindi_M|other|8.289146
processed_hi_m_agri_00063.wav|इंदिरा गृह ज्योति योजना और इंदिरा किसान ज्योति योजना से बड़ी संख्या में उपभोक्ता लाभान्वित हो रहे हैं|Hindi_M|other|8.400000
processed_hi_m_weather_00528.wav|फिंच ने प्रेस कॉन्फ्रेंस में कहा, मुझे लगता है कि अगले कुछ दिनों में यह मौसम अहम भूमिका निभा सकता है|Hindi_M|other|8.741938
processed_hi_m_politics_03229.wav|वीडियो में दिख रहा है कि छात्र एक दूसरे का कॉलर पकड़कर लात घूँसे और लाठी डंडे बरसाने में लगे हुए हैं|Hindi_M|other|8.858042
processed_hi_m_agri_01974.wav|खाना खाने के बाद अदरक और नीबू की कुछ बूदों के मिश्रण का एक घूंट आपको कई परेशानियों से दूर रख सकता है|Hindi_M|other|9.659125
processed_hi_m_weather_00241.wav|उर्दू अखबारों पर पहले इल्जाम था कि वे मजहबी जज्बातों से ऊपर उठकर दूसरे क्षेत्रों को अहमियत नहीं देते|Hindi_M|other|8.068563
processed_hi_m_weather_00038.wav|उस कच्ची उम्र में उनके सामने दो छोटे बच्चों की जिम्मेदारी थी और ज़िंदगी पहाड़ सी मुश्किल महसूस होती थी|Hindi_M|other|8.056958
processed_hi_m_politics_02605.wav|प्रतियोगिता में कनीपला, कसेरला, धीरपुर और मसाना गांवों के प्राथमिक विद्यालयों के छात्रों ने भाग लिया|Hindi_M|other|8.567792
processed_hi_m_politics_03859.wav|ट्रेलर जारी होने के बाद तहरीक लब्बैक पाकिस्तान ने फिल्म के प्रदर्शन से हिंसा भड़कने की भी आशंका जताई|Hindi_M|other|8.500000
processed_hi_m_politics_03254.wav|इतिहास को निष्पक्ष लिखने वाले प्लूटार्क ने लिखा सिकंदर सम्राट पुरु की सेना के सामने तो ठहर नहीं पाया|Hindi_M|other|9.937771
processed_hi_m_agri_02287.wav|लिप्सा ने लॉन के घास काटने वाली मशीन के जैसी ही एक मशीन बनाई है जो बहुत तेजी से महुआ के फूल चुनती है|Hindi_M|other|9.345667
processed_hi_m_agri_00510.wav|ट्रांसपोर्टिंग चार्ज बढ़ने के कारण चावल, दाल से लेकर सब्जियों के दाम पर भी इसका असर दिखाई देने लगा है|Hindi_M|other|8.683896
processed_hi_m_agri_01102.wav|जो मनुष्य चतुर्मास में केवल दूध पीकर अथवा फल खाकर रहता है, उसके सहस्रों पाप तत्काल विलीन हो जाते हैं|Hindi_M|other|10.053875
processed_hi_m_finance_00594.wav|भारतीय स्टेट बैंक ने अपने कुछ कैटगरी के डेबिट कार्डों पर एटीएम से दैनिक निकासी की सीमा आधी कर दी है |Hindi_M|other|8.579396
processed_hi_m_agri_01938.wav|एक साल पहले यह क्षेत्र बिक्री में गिरावट, बढ़ते इन्वेंट्री स्तर और कम क्षमता इस्तेमाल से जूझ रहा था|Hindi_M|other|8.985750
processed_hi_m_politics_03890.wav|जीडीए को पुनर्ग्रहण में मिली सरकारी जमीनों को किसी और को हस्तांतरित करने और बेचने का अधिकार नहीं है|Hindi_M|other|9.101854
processed_hi_m_weather_01711.wav|वैसे केवल ब्लो ड्रायर ही नहीं आपको इस मौसम में किसी भी तरह की स्टाइलिंग मशीन का यूज नहीं करना चाहिए|Hindi_M|other|8.683896
processed_hi_m_politics_03765.wav|मुख्यमंत्री नीतीश कुमार ने बॉइलर फटने की घटना में मारे गये लोगों के प्रति गहरी संवेदना व्यक्त की है|Hindi_M|other|7.766708
processed_hi_m_agri_01642.wav|सुखसमृद्धि के लिए जन्माष्टमी पर पीले चंदन या केसर में गुलाब जल मिलाकर माथे पर टीका अथवा बिंदी लगाएं|Hindi_M|other|9.891333
processed_hi_m_weather_00129.wav|बहुत गहरा रिश्ता और भाव दर्शाता है इस वाक्य ने सब कुछ कह दिया कि कितनी गहराई और गर्मी थी रिश्ते में|Hindi_M|other|8.056958
processed_hi_m_weather_00476.wav|जवाब में सुप्रीम कोर्ट ने कहा कि निर्भया मामले की सुनवाई के दौरान हमने हिमालय की तरह धैर्यता रखी थी|Hindi_M|other|8.033729
processed_hi_m_finance_00642.wav|लेकिन, गोल्ड ईटीएफ में लिक्विडिटी कम होने के साथसाथ ट्रैंजैक्शन फीस, सालाना फीस जैसे खर्चे होते हैं|Hindi_M|other|8.823208
processed_hi_m_agri_02286.wav|अपने आहार को स्वस्थ बनाने के लिए, फल, सब्जियों और साबुत अनाज जैसे वनस्पति आधारित खाद्यों पर जोर दें|Hindi_M|other|9.090229
processed_hi_m_weather_01210.wav|मर्दों पर गर्मी की छुट्टियां भारी पड़ती हैं क्योंकि बच्चे अपनी मां को नानी के घर ले जा चुके होते हैं|Hindi_M|other|8.500000
processed_hi_m_agri_00505.wav|आलू में भरपूर मात्रा में पोटेशियम पाया जाता है, जो कि ब्लड प्रेशर को रेग्युलेट करने में मदद करता है|Hindi_M|other|8.962521
processed_hi_m_other_03998.wav|ईद एकम शव्वाल उल मुकर्रम को मनाया जाता है जो इस्लामी क्लेंडर के मुताबिक साल का दसवां महीना होता है।|Hindi_M|other|7.894417
processed_hi_m_politics_01463.wav|और इसी विरोध के चलते अमेरिकी राष्ट्रपति ने रुस के साथ परमाणु समझौता रद्द् करने का निर्णय ले लिया है|Hindi_M|other|9.519813
processed_hi_m_politics_00954.wav|ऑनलाइन कारोबार करने वाली इस कंपनी के पास तकरीबन दस लाख किताबों के इलेक्ट्रानिक फॉर्मेट के अधिकार थे|Hindi_M|other|8.500000
processed_hi_m_other_05307.wav|अब कढ़ाई में ताजा क्रीम या मलाई डालें और कल्छी से जल्दी जल्दी चलाकर मिलाएं जिससे कि कोई गांठ न बने।|Hindi_M|other|8.451688
processed_hi_m_finance_01585.wav|जानकारी के अनुसार उक्त ग्राम पंचायत करीब पांच सौ लोगों का मनरेगा खाता पूर्वांचल बैंक गनेशपुर में है|Hindi_M|other|8.718729
processed_hi_m_finance_00655.wav|निफ्टी फंड में देश की शीर्ष कंपनियां शामिल हैं, जिनका ताल्लुक अर्थव्यवस्था के लगभग हर कारोबार से है|Hindi_M|other|8.200000
processed_hi_m_politics_02408.wav|लोकहित के मुद्दों में विस्थापितों के मसले सबसे ज्यादा गूंजे और मुख्यमंत्री ने उनका समाधान भी जुटाया|Hindi_M|other|8.173042
processed_hi_m_weather_00364.wav|यहां के शेर, भैंस, हाथी और गैंड को सहज प्राकृतिक वातावरण में देखने के लिए दुनिया भर से लोग आते हैं|Hindi_M|other|8.500000
processed_hi_m_weather_00230.wav|खराब मौसम और स्पाइसजेट की फ्लाइट के रनवे पर फिसल जाने के कारण दिल्ली मुंबई के बीच कई फ्लाइट्स रद्द|Hindi_M|other|8.700000
processed_hi_m_agri_02180.wav|परमाणु क्षमता वाली पनडुब्बियों में इसे लगाए जाने से पहले संभवता इसके और परीक्षण भी किए जा सकते हैं|Hindi_M|other|8.300771
processed_hi_m_finance_01180.wav|ईडी के विशेष सरकारी वकील नीतेश राणा ने कहा कि बैंक धोखाधड़ी के सारे पैसे मनी लॉंडरिंग में शामिल हैं|Hindi_M|other|8.974146
processed_hi_m_weather_00538.wav|इस मौके पर पंचायती राज मंत्री जयराज ने कहा कि चच्योट के सभी क्षेत्रों का समान विकास किया जा रहा है|Hindi_M|other|9.000000
processed_hi_m_politics_03919.wav|वहीं बदहाल मशीनों और जर्जर तारों की वजह से उपभोक्ताओं को लोकल फाल्टों से भी परेशान होना पड़ रहा है|Hindi_M|other|8.985750
processed_hi_m_agri_00871.wav|नए नियम के तहत कृषि या विज्ञान विषय की डिग्री या डिप्लोमाधारी ही खाद व कीटनाशक की दुकान खोल सकेंगे|Hindi_M|other|9.624292
processed_hi_m_other_05066.wav|एक राजा ने एक दिन शीशे में अपना झुर्रिंयों से भरा चेहरा और सफेद केश देखे तो उसका मन विरक्त हो गया।|Hindi_M|other|7.639000
processed_hi_m_finance_00713.wav|इसलिए तमाम इश्तिहारों में बारबार बताया जाता है कि पूंजी बाजार निवेश बाजार जोखिमों के अधीन होते हैं|Hindi_M|other|9.357271
processed_hi_m_agri_00926.wav|त्रैमासिक आधार पर तीन साल के लिए किसान क्लब परियोजना की रूपरेखा तैयार करने का प्रावधान किया गया है|Hindi_M|other|8.400000
processed_hi_m_politics_04089.wav|हालांकि संगठन का मुख्य उद्देश्य सुस्त प्रशासन और उसमें व्याप्त भ्र्ष्टाचार के खिलाफ हल्ला बोलना है|Hindi_M|other|8.080167
processed_hi_m_weather_01833.wav|भजनों पर झूमते श्रद्धालुओं को देखकर ऐसा प्रतीत हो रहा था मानों सारा वातावरण वृंदावन में बदल गया हो|Hindi_M|other|8.416854
processed_hi_m_politics_02055.wav|जब रोनाल्डों पर एक अमेरिकन महिला द्वारा रेप का आरोप लगाया गया था, तो जॉर्जिना ने उनका बचाव किया था|Hindi_M|other|8.602625
processed_hi_m_health_00896.wav|करीब आधे घण्टे के बाद वह इंजेक्शन लेकर आया तो उसे बताया गया कि उर्मिला को इंजेक्शन लगा दिया गया है|Hindi_M|other|8.289146
processed_hi_m_weather_01383.wav|उन्होंने दोहराया कि हमास फिलिस्तीनी क्षेत्रों पर इजरायल के कब्जे की वैधता को कभी मान्यता नहीं देगा|Hindi_M|other|8.335583
processed_hi_m_politics_00480.wav|कांग्रेस विधायक सुक्खू ने सुझाव देते हुए कहा कि क्लास थ्री और क्लास फोर आय सीमा से बाहर होने चाहिए|Hindi_M|other|8.707104
processed_hi_m_politics_03651.wav|बॉलीवुड मेल फीमेल एक्टर्स की कमाई के मामले में भी उन्हें फोर्ब्स की लिस्ट में सातवां स्थान मिला है|Hindi_M|other|8.045333
processed_hi_m_weather_00322.wav|ये फिल्म एक ईको थ्रिलर है यानी वातावरण को मद्दे नजर रखते हुए कहानी को थ्रिलर का जामा पहनाया गया है|Hindi_M|other|8.556188
processed_hi_m_weather_00497.wav|शासन की नीतियों और समस्या के प्रति अपेक्षित नजरिए ने वातावरण को सुधारने की बजाय और विषैला बनाया है|Hindi_M|other|9.241167
processed_hi_m_agri_02308.wav|इन कारणों से किसान के लिए आजीविका के जो साधन हैं, वहीं उसके जीवन के लिए दुष्चक्र साबित हो जाते हैं|Hindi_M|other|8.100000
processed_hi_m_agri_00583.wav|क्या आपको पता है नींबू में ब्लीचिंग एजैंट्स होते हैं जिसके प्रयोग से दांतों का पीलापन दूर होता हैं|Hindi_M|other|8.289146
processed_hi_m_agri_00879.wav|वैद्यों के अनुसार यह फल आयुर्वेदिक दृष्टि से काफी लाभदायक है क्योंकि यह कई औषधीय गुणों से भरपूर है|Hindi_M|other|9.798438
processed_hi_m_politics_02774.wav|दरअसल, सूरज नाम के छात्र को इस कदर पीटा गया कि उसके गाल पर फ्रैक्चर और आंख के पास गहरा ज़ख्म हो गया|Hindi_M|other|9.264396
processed_hi_m_weather_01560.wav|अटवाल ने चार वर्षो के खिताबी सूखे को खत्म करते हुए पिछले वर्ष दिसंबर में दुबई ओपन खिताब हासिल किया|Hindi_M|other|9.926167
processed_hi_m_politics_01659.wav|खाप प्रतिनिधि मंडल को उपायुक्त ने आश्वसन दिया है कि इस मामले की जांच पूरी तरह से निश्पक्ष की जाएगी|Hindi_M|other|9.926167
processed_hi_m_politics_01560.wav|अनुष्का शर्मा के ही प्रोड्क्शन हाउस में बनी इस फिल्म में उन्हें मुख्य अदाकारा के तौर पर देखा जाएगा|Hindi_M|other|8.312375
processed_hi_m_agri_00817.wav|दरअसल वह खास तरह की कट्लरी बनाने के लिए ज्वार, चावल और गेहूं के आटे के मिश्रण का इस्तेमाल करते हैं|Hindi_M|other|9.229563
processed_hi_m_politics_01843.wav|इससे पहले भी जब किसानों ने इस तरह की हड़ताल की थी तब शहर में सब्जी दूध को लेकर बहुत किल्लत हो गई थी|Hindi_M|other|9.217958
processed_hi_m_politics_01869.wav|ऑपरेशन परिंदे नाम की इस सीरीज से निर्देशक संजय गड्वी पहली बार डिजिटल प्लेटफॉर्म में कदम रख रहे हैं|Hindi_M|other|9.484979
processed_hi_m_politics_03951.wav|सत्यजीत रे और ईरानी फिल्मकार माजिद मजीदी से प्रभावित जैगम ने अपने तजुर्बों को फिल्म में स्थान दिया|Hindi_M|other|9.659125
processed_hi_m_health_02655.wav|सोमवार को ग्रेटर नोएडा के एक फ़्लैट में काम करने वाली मेड की संदिग्ध परिस्थितियों में मौत हो गयी है|Hindi_M|other|8.440083
processed_hi_m_weather_01640.wav|हमलावरों ने बादल हत्याकांड के आरोपी मुकेश और केस पार्टनर गुड्डू तिवारी पर ताबड़तोड़ गोलियां चलाईं|Hindi_M|other|8.700000
processed_hi_m_finance_00660.wav|इनका प्रीपेमेंट काफी महंगा पड़ता है क्योंकि शुरुआत की किस्तें केवल ब्याज की अदायगी के लिए जाती हैं|Hindi_M|other|7.639000
processed_hi_m_health_02781.wav|सभी लोगों ने संभवत: विषयूक्त पानीपुरी का सेवन किया जिससे सभी को उल्टी दस्त और बुखार की शिकायत हुई|Hindi_M|other|9.206333
processed_hi_m_politics_00876.wav|पिछले एक साल में मुख्यमंत्री करीब आधा दर्जन बार इस शहर के गोल गप्पों के जायके का आनंद ले चुके हैं|Hindi_M|other|8.730333
processed_hi_m_finance_01660.wav|यदि आप कुछ दान गतिविधि में संलग्न हो सकते हैं, तो यह आपके परिवार में सद्भाव और शांति बढ़ा सकता है|Hindi_M|other|8.600000
processed_hi_m_weather_00481.wav|उन्होंने कहा कि भारत, विभिन्न क्षेत्रों में ईरान के साथ अपने संबंधों को विस्तृत करने का इच्छुक है|Hindi_M|other|8.173042
processed_hi_m_weather_02101.wav|बड़े प्रोजेक्ट भी गिने चुने ही तैयार हो पाए वहीं छोटे प्रोजेक्टों पर तो संकट के बादल घिरे हुए हैं|Hindi_M|other|7.871187
processed_hi_m_agri_01576.wav|वाराणसी में दूल्हा और दुल्हन ने शादी के दिन एक दूसरे को फूलों की जगह प्याज और लहसुन की माला पहनाई|Hindi_M|other|9.300000
processed_hi_m_weather_00042.wav|गर्मी ने सिर्फ जूनियर कलाकारों और क्रू मेंबर्स को ही नहीं बॉलीवुड स्टार संजय दत्त को भी खूब तपाया|Hindi_M|other|8.985750
processed_hi_m_agri_01256.wav|कैम्पको केरल और कर्नाटक की एक बहुराज्यीय सहकारी समिति है, जो सुपारी और कोको को प्रोत्साहन देती है|Hindi_M|other|9.357271
processed_hi_m_politics_01249.wav|उन्होंने चेतावनी भरे लहजे में कहा कि राहत और बचाव में लापरवाही करने वाले अधिकारी बख्शे नही जाएंगे|Hindi_M|other|8.997354
processed_hi_m_agri_00619.wav|नारियल का तेल स्किन के लिए काफी फायदेमंद होता है इसलिए वैक्सिंग के बाद नारियल का तेल लगा सकते हैं|Hindi_M|other|8.962521
processed_hi_m_politics_01616.wav|यह बात हिसार संसदीय क्षेत्र से इनेलो प्रत्याशी व पार्टीं के प्रधान महासचिव अजय सिंह चौटाला ने कही|Hindi_M|other|8.602625
processed_hi_m_finance_00300.wav|पर क्या यह अच्छा नहीं होगा कि इस पैसे के बढिय़ा निवेश के लिए पेशेवर वित्तीय योजनाकार की मदद ली जाए|Hindi_M|other|9.241167
processed_hi_m_weather_01703.wav|मतगणना के रुझानों के अनुसार कस्बाई क्षेत्रों में भाजपा और कांग्रेस दोनों के बीच कांटे की टक्कर थी|Hindi_M|other|8.312375
processed_hi_m_education_02385.wav|बंकर रॉय ने अपने उद्बोधन में कहा कि हमारी सारी जरुरतों के उपाय हमारे पारंपरिक ज्ञान मे निहित हैं।|Hindi_M|other|7.639000
processed_hi_m_weather_01989.wav|राजा आधे समुद्र में भी नहीं पहुँचा था कि बड़े जोर का तूफान आया जिससे जहाज दक्षिण लंका की ओर बह गए|Hindi_M|other|8.800000
processed_hi_m_weather_00375.wav|यह माना जाता रहा है कि रिपोर्टिंग करते वक़्त पत्रकारों की मौतें संघर्ष क्षेत्रों में अधिक होती हैं|Hindi_M|other|8.045333
processed_hi_m_politics_03776.wav|खबरों के अनुसार बीती रात कई क्षेत्रें में हुई मूसलाधार बारिश के कारण कई गांवों में भारी तबाही हुई|Hindi_M|other|8.500000
processed_hi_m_education_00575.wav|यूपी बोर्ड परीक्षाओं में योगी सरकार ने नकल रोकने के लिए परीक्षा केन्दों में सीसीटीवी कैमरे लगवाए।|Hindi_M|other|9.000000
processed_hi_m_agri_02187.wav|इसी खेत से जुड़ा हुआ तबस्सुम उर्फ निशा का भी खेत था और वह भी अपने खेत को देखने के लिए आया करती थी|Hindi_M|other|8.823208
processed_hi_m_politics_04140.wav|इन्टॉलरेंस पर दिए गए शाहरुख खान के बयान को लेकर कार्यकर्ताओं ने जुबली टॉकीज के बाहर प्रदर्शन किया|Hindi_M|other|8.312375
processed_hi_m_agri_01327.wav|प्राचीन काल में प्रजा को कृषि हेतु सिंचाई की सुविधाएँ मुहैया करवाना राजा का कर्त्तव्य माना गया है|Hindi_M|other|8.300000
processed_hi_m_agri_01049.wav|पानी में एल्गी को पैदा होने से रोकने के लिए स्प्रिंग को नियमित रूप से साफ करना बेहद जरूरी होता है|Hindi_M|other|8.323979
processed_hi_m_finance_01558.wav|किस वंश के शासकों ने ब्राह्मणों और बौद्ध भिक्षुओं को कर मुक्त ग्राम देने की प्रथा प्रारंभ की थी??|Hindi_M|other|8.567792
processed_hi_m_weather_00083.wav|अर्जुन टैंकों के इलेक्ट्रॉनिक उपकरणों के गर्मी के कारण खराब होने की शिकायतें भी इस बार नहीं मिलीं|Hindi_M|other|7.894417
processed_hi_m_agri_00787.wav|उन्होंने कहा कि किसान भी एक वैज्ञानिक होता है जो अचेत और सुचेत मन से अपने खेत में तजुर्बे करता है|Hindi_M|other|8.800000
processed_hi_m_politics_01934.wav|इंडिया टुडे के एग्जिट पोल सर्वे के दौरान भी मतदाताओं ने खुलकर रघुवर दास के कामकाज से नाराजगी जताई|Hindi_M|other|9.125063
processed_hi_m_weather_01572.wav|रोहा कांड और तेल क्षेत्रों के निजीकरण के मुद्दे पर सदन में हंगामा होने की पूरी संभावना दिख रही है|Hindi_M|other|8.985750
processed_hi_m_weather_00357.wav|यह मेरे लिए और अधिक कठिन था क्योंकि मैं एक बहिर्मुखी वातावरण से आई थी और अत्यधिक महत्वाकांक्षी थी|Hindi_M|other|8.000000
processed_hi_m_health_00549.wav|उनका कहना है कि पिछले साल सितंबर में बेटी के जन्म के बाद उन्हें ब्ल्ड क्लोटिंग की समस्या होने लगी|Hindi_M|other|8.440083
processed_hi_m_politics_03502.wav|छात्र के सहपाठियों ने दावा किया कि आरोपी नाबालिग उद्दंड है और स्कूल में भी अशिष्ट व्यवहार करता था|Hindi_M|other|8.600000
processed_hi_m_finance_01772.wav|कंपनी इसे बाहर लाने, रिसाइक्लिंग करने और फिर से बाजार को आपूर्ति करने के बारे में विचार कर रही है|Hindi_M|other|8.045333
processed_hi_m_finance_00673.wav|यदि हम पिछली कर प्रणाली से जीएसटी की तुलना करें तो सापेक्षिक तौर से जीएसटी स्मूथ टैक्स प्रणाली है|Hindi_M|other|9.659125
processed_hi_m_agri_01432.wav|हिन्दू मंदिरों में बहुत प्राचीनकाल से ही देवताओं की पूजा अर्जना में केसर का इस्तेमाल होता रहा है|Hindi_M|other|8.196271
processed_hi_m_politics_00853.wav|कार्यक्रम के दौरान मुख्यमंत्री अखिलेश यादव तथा सांसद डिम्पल यादव को स्मृति चिन्ह् भी भेंट किए गए|Hindi_M|other|8.718729
processed_hi_m_finance_01248.wav|कार्यक्रम का शुभारंभ राज्य सहकारी बैंक के शाखा प्रबंधक जेपी ढटवालिया ने ज्योति प्रज्वलित कर किया|Hindi_M|other|8.033729
processed_hi_m_politics_01178.wav|सच्चाई यह है कि आजीविका के अधिकार के तहत हर नागरिक को रोजगार उपलब्ध कराना सरकार की जिम्मेदारी है|Hindi_M|other|9.125063
processed_hi_m_finance_00490.wav|लेकिन ओंकरेश्वर प्रॉपर्टीज ने कभी चेक जमा नहीं कराया, जिससे पता चलता है कि यह एक मुखौटा कंपनी थी|Hindi_M|other|8.834812
processed_hi_m_politics_03732.wav|डायरेक्टर जगदीश ठक्कर का कहना है कि टीसीएस ने पिछले महीनों डिजिटल स्पेस में बड़ी डील हासिल की है|Hindi_M|other|8.741938
processed_hi_m_politics_03275.wav|बता दें कि चित्तुर से टीडीपी सांसद शिवाप्रसाद नएनए तरीकों से सदन के बाहर अपना विरोध जता चुके हैं|Hindi_M|other|9.113458
processed_hi_m_politics_04394.wav|स्थानीय पत्रकार पेमा वांग्चुक कहते हैं, राज्य के विकास के लिए मोर्चा के पास कोई ठोस नीति नहीं है|Hindi_M|other|8.440083
processed_hi_m_health_01505.wav|इस्तेमाल होने वाले इंस्ट्रुमेंट अगर ठीक ढंग से साफ नहीं होंगे, तो आपको जानलेवा बीमारी हो सकती है|Hindi_M|other|7.639000
processed_hi_m_politics_01366.wav|युवा कांग्रेस लोक सभा महासचिव शत्रुंजय मिश्र ने कहा कि जनपद में रसोई गैस की कालाबाजारी चरम पर है|Hindi_M|other|8.811604
processed_hi_m_politics_03618.wav|खास बात ये है कि युवा लाइफ इन्श्योरेंस टैक्स बचाने के लिए नहीं, सेविंग्स के मकसद से खरीद रहे हैं|Hindi_M|other|8.100000
processed_hi_m_agri_01358.wav|नारियल के तेल या यहां तक कि जैतून का तेल लगाने से आपके शरीर को अधिक फर्टाइल बनाने में मदद मिलेगी|Hindi_M|other|9.647521
processed_hi_m_finance_00606.wav|इन्हीं साधनों से संगठन में कार्यरत लोग अपने कार्यो को अधिक सुविधा एवं कुशलता से पूरा कर पाते हैं|Hindi_M|other|8.591000
processed_hi_m_health_00452.wav|रक्षाबंधन पर अपनी पत्नियों के साथ ससुराल अए दो सगे साढुओं की सोमवार सुबह ट्रेन से कटकर मौत हो गई|Hindi_M|other|8.347208
processed_hi_m_weather_01157.wav|उन्होंने देश में एक वातावरण तैयार किया जिससे दिव्यांगों के अंदर भी कुछ करने का हौसला उत्पन्न हुआ|Hindi_M|other|8.800000
processed_hi_m_finance_00254.wav|इसके अलावा उन अच्छी कंपनियों में निवेश को भी लक्षित किया जा रहा है जिन्हे निवेश की सख्त जरूरत है|Hindi_M|other|8.428479
processed_hi_m_finance_01746.wav|लंबे निवेश के नजरिए से पीएसयू बैंको में अगले कुछ हफ्तों में एसआईपी के जरिए पैसे लगाए जा सकते हैं|Hindi_M|other|8.428479
processed_hi_m_agri_00476.wav|आंध्र प्रदेश में कुर्नूल, कुडप्पा, आदिलाबाद और हैदराबाद इस राज्य के प्रमुख कपास उत्पादक जिले हैं|Hindi_M|other|8.900000
processed_hi_m_health_02142.wav|फिलॉस्फी विभाग में एमफिल की छात्रा हरविंदर कौर के अनुसार उनके इलाज पर अब तक बहुत खर्च हो चुका है|Hindi_M|other|8.300771
processed_hi_m_weather_02258.wav|ठंड का मौसम आते ही कार में कई दिक्कतें आने लगती हैं जिस वजह से कार की परफॉर्मेंस पर असर पड़ता है|Hindi_M|other|8.567792
processed_hi_m_politics_04268.wav|विकास ने थाईलैंड के सेलम आर्दी को शुरुआती दौर में हराकर प्री क्वार्टर फायनल में स्थान पक्का किया|Hindi_M|other|7.906021
processed_hi_m_politics_03789.wav|पीएमके संस्थापक एस रामदास ने कहा कि चेन्नई, कांचीपुरम जिलों में बच्चे लगातार डेंगू से मर रहे हैं|Hindi_M|other|9.531417
processed_hi_m_agri_00036.wav|नियमित रूप से गर्म पानी का सेवन करने से झुर्रियां, ढीली स्किन और काले घेरों की समस्या नहीं होती|Hindi_M|other|8.500000
processed_hi_m_politics_03250.wav|दिसंबर को उन्होंने राजमहल और महगामा में अपनी पार्टी व गठबंधन के कैडर में जान फूँकने का काम किया|Hindi_M|other|8.834812
processed_hi_m_finance_00685.wav|अष्टांग आसन मुद्रा में टेबल मुद्रा, श्वान मुद्रा और सर्प मुद्रा के आसनों का अभ्यास किया जाता है|Hindi_M|other|8.428479
processed_hi_m_politics_04409.wav|पूर्व विधायक पाला करुप्पैया ने डीएमके पर भ्रष्टाचार का आरोप लगाते हुए गुरुवार को पार्टी छोड़ दी|Hindi_M|other|7.778313
processed_hi_m_health_00674.wav|मगर, उनकी मां ने उनका साथ दिया और उन्हें डांस क्लास ज्वॉइन करवाई जिससे कृति की जिंदगी ही बदल गई|Hindi_M|other|8.718729
processed_hi_m_agri_02059.wav|फसल अवशेष या फसल की ठूंठ जलाने पर लगे प्रतिबंधों के कारण भी खेत की जमीन तैयार करने में देरी हुई|Hindi_M|other|9.000000
processed_hi_m_finance_00609.wav|गुड्डु ने बताया कि जब उसके खाते से पैसे निकले तो वो तुरंत अपने बैंक गया पैसे निकलने की वजह पूछी|Hindi_M|other|8.335583
processed_hi_m_finance_01677.wav|यह एक सत्यता है कि अँग्रेज़ी भाषी दो विभिन्न देशों के व्यक्तियों का उच्चारण एक दूसरे से अलग होगा|Hindi_M|other|8.045333
processed_hi_m_finance_00984.wav|वह ब्रिंक्स इंडिया प्राइवेट लिमिटेड कंपनी का कर्मचारी है जो एटीएम में पैसे डालने का काम करती है|Hindi_M|other|8.707104
processed_hi_m_weather_00687.wav|मौसम विभाग के अलर्ट के बाद राज्य सरकार ने सभी जिला प्रशासन को मुस्तैद रहने का आदेश जारी किया है|Hindi_M|other|7.766708
processed_hi_m_politics_00791.wav|राणे के अलावा कांग्रेस विधायक दयानंद स्पोट और फ्रांसिस के भी भाजपा में शामिल होने की संभावना है |Hindi_M|other|8.045333
processed_hi_m_finance_02022.wav|फ्रोजन झींगा को शुल्क से छूट मिलती है और इसे जीएसपी व्यवस्था के अंतर्गत शामिल नहीं किया जाता है|Hindi_M|other|8.022125
processed_hi_m_politics_01531.wav|इतिहास साक्षी है कि राजनैतिक एकता वाले देश पर विदेशी शक्तियां कभी भी निष्कंटक शासन नहीं चला पाई|Hindi_M|other|9.101854
processed_hi_m_agri_01021.wav|बाहर की ओर दो हिस्सों में गायों के स्वच्छंद विचरण की जगह है जहां उन्हें हरा चारा खिलाया जाता है|Hindi_M|other|8.741938
processed_hi_m_weather_00326.wav|मेरी सरकार एक ऐसा नीतिगत वातावरण तैयार करेगी जिसमें स्थायित्व हो और जो पारदर्शी तथा निष्पक्ष हो|Hindi_M|other|8.428479
processed_hi_m_weather_01507.wav|उत्तराखंड के चमोली जिले में गोविंदघाट इलाके में भारी अतिवृष्टी और बादल फटने की घटना सामने आई है|Hindi_M|other|9.101854
processed_hi_m_weather_00946.wav|विभाग ने बंदरों को पकड़ने के लिए चार सदस्यीय ग्रामीण क्षेत्रों में कमेटियां भी बनानी शुरू की हैं|Hindi_M|other|7.522896
processed_hi_m_weather_01531.wav|शुक्रवार को वह संभल, फिरोजाबाद, इटावा और मिश्रिख संसदीय क्षेत्रों में जनसभाओं को संबोधित करेंगे|Hindi_M|other|8.474917
processed_hi_m_politics_01001.wav|चेन्नै अच्छी फॉर्म में हैं और उसका हर खिलाड़ी अपने तरीके से टीम के प्रदर्शन में योगदान दे रहा है|Hindi_M|other|7.395187
processed_hi_m_finance_01902.wav|वहीं विदेशी प्रत्येक्ष निवेश और पब्लिक इन्वेस्मेंट बढ़ा है जबकि वित्तीय घाटा कंट्रोल में आया है|Hindi_M|other|8.500000
processed_hi_m_agri_01779.wav|इस क़िस्म में अधिक बीमारियां नहीं लगतीं, इसलिए कीटनाशकों के दुष्प्रभाव से भी यह अधिक सुरक्षित है|Hindi_M|other|9.276000
processed_hi_m_agri_00520.wav|गाजर के रस में मिश्री व काली मिर्च मिलाकर सेवन करने से खाँसी ठीक हो जाती है तथा कफ दूर होता है|Hindi_M|other|9.700000
processed_hi_m_agri_01222.wav|किसान के लिए प्रकृति पराई और दूर की वस्तु नहीं होती, इसीलिए उससे किसान की सहज आत्मीयता होती है|Hindi_M|other|8.567792
processed_hi_m_agri_01148.wav|दूध और लहसुन में कूलिंग इफेक्ट होता है जो नींद ना आने के लिए एक बेहतर उपचार की तरह काम करता है|Hindi_M|other|8.718729
processed_hi_m_agri_02224.wav|इस प्रक्रिया में एजेंट और मध्यस्थों के न होने की वजह से वो खुदरा मूल्य पर प्याज बेच पा रहे हैं|Hindi_M|other|8.000000
processed_hi_m_politics_03937.wav|अल्पसंख्यकों के मामलों का मंत्रालय, जो कि वक्फ़ के मामले देखता है, इस विषय पर बिल्कुल खामोश रहा|Hindi_M|other|8.300771
processed_hi_m_finance_00712.wav|इसमें तीन सरकारी बैंक तथा तीन निजी क्षेत्र की कंपनियां हैं जहां सरकार की अल्पांश हिस्सेदारी है|Hindi_M|other|8.834812
processed_hi_m_finance_01255.wav|अक्सर क्रेडिट कार्ड का कारोबार करने वाले बैंकों का सारा रिकॉर्ड और सिस्टम सेंट्रलाइज़्ड होता है|Hindi_M|other|7.499667
processed_hi_m_weather_00710.wav|यूं तो ये सारी चीजें साल भर वातावरण में रहती हैं, लेकिन सर्दियों में ज्य़ादा सक्रिय हो जाती हैं|Hindi_M|other|7.700000
processed_hi_m_politics_02949.wav|जैसे कश्मीर में मुस्लिम बहुसंख्यक हैं तो वहॉं हिन्दुओं को अल्पसंख्यकों जैसी सुविधा मिलनी चाहिए|Hindi_M|other|7.639000
processed_hi_m_finance_01317.wav|अपने पहले भाषण में नेहरू ने जमीन पट्टा सुधारों और बड़े बांधों को लेकर योजनाओं का खाका पेश किया|Hindi_M|other|8.974146
processed_hi_m_finance_02011.wav|इस मुद्रा को समन्वय मुद्रा भी कहते हैं क्योंकि इस मुद्रा में पाँचों तत्त्वों का समन्वय होता है|Hindi_M|other|8.161437
processed_hi_m_weather_01131.wav|अमेरिका की नेशनल वेदर सर्विस की ओर से कोलोराडो और डकोटास में बर्फीले तूफान की चेतावनी दी गई है|Hindi_M|other|8.950917
processed_hi_m_agri_00930.wav|चंदन में एंटीसेप्टीक गुण होते हैं इसलिए इसका इस्तेमाल करने से सूजन को कम करने में मदद मिलती है|Hindi_M|other|8.400000
processed_hi_m_weather_00208.wav|श्वेता की स्मृतियों का तूफान बाहर के अंधेरे से कम नहीं था आज पहली बार उसने अकेला महसूस किया था|Hindi_M|other|8.614229
processed_hi_m_health_00932.wav|पंकज का कहना है बाहर से देखने पर तो इफ्तिखार की चोट का पता नहीं चल रहा और वो ठीक ही लग रहे हैं|Hindi_M|other|8.707104
processed_hi_m_agri_00511.wav|कृषि एवं राज्य के किसान की बेहतरी के लिये वैज्ञानिक सोच वाली दीर्घकालीन नीतियों की आवश्यकता है|Hindi_M|other|8.600000
processed_hi_m_weather_01552.wav|लिहाजा गुरुवार को मौसम के खुलते ही उनके हाथों से बने फर्नीचर के लिए खरीददार मिलना शुरू हुए हैं|Hindi_M|other|8.207875
processed_hi_m_politics_04199.wav|उन्होंने कहा संविधान सबको समानता प्रदान करता है और सभी को स्वतन्त्र अभिव्यक्ति का मौका देता है|Hindi_M|other|9.392104
processed_hi_m_finance_01172.wav|रिपोर्ट में इस संस्था का उल्लेख विभिन्न् बैंक खातों में पैसे ट्रांसफर करने के संबंध में हुआ है|Hindi_M|other|8.033729
processed_hi_m_agri_00504.wav|लेकिन बादाम खाने को लेकर हमेशा ही यह कन्फ्यूजन रहता है कि बादाम को भिगोकर खाया जाए या फिर सूखा|Hindi_M|other|9.241167
processed_hi_m_agri_00424.wav|कपास की बेहतर किस्म और पैदावार के लिए वे मिस्र गए क्योंकि इजिप्शियन कॉटन दुनियाभर में मशहूर है|Hindi_M|other|8.440083
processed_hi_m_education_01952.wav|जानकारी के मुताबिक परीक्षा नियामक प्राधिकारी सचिव ड सुत्ता सिंह ने विवादित प्रश्नों पर बात की।|Hindi_M|other|8.200000
processed_hi_m_agri_00606.wav|इसलिए आप इसके स्वाद में अलग ट्वीस्ट देने के लिए इसमें चने की दाल को मिक्स करके भी बना सकते हैं|Hindi_M|other|8.683896
processed_hi_m_politics_00957.wav|गोमती चक्र को जेब में रखकर किसी मुकद्में या प्रतियोगिता के लिए जाएं तो निश्चित ही सफलता मिलेगी|Hindi_M|other|7.151375
processed_hi_m_weather_00508.wav|दाती महाराज पर एक शिष्या की ओर से रेप का मामला दर्ज कराते ही सियासत में गर्मी की हलचल बढ़ गई है|Hindi_M|other|8.451688
processed_hi_m_politics_02853.wav|टिकट कन्फर्म होने के बाद विधायक निर्भय शाहाबादी व केदार हाजरा को बधाई मिलने का दौर शुरू हो गया|Hindi_M|other|8.161437
processed_hi_m_agri_00715.wav|इसी दिन कोलियों ने नारियल से की सागर की पूजा और मछली पकड़ने के लिए नौकाएं गहरे सागर में उतारीं|Hindi_M|other|8.323979
processed_hi_m_weather_01534.wav|मालदीव की गर्मी से बचने के लिए करिश्मा तन्ना ने अपनी आंखों पर स्टाइलिश सनग्लासेस लगाए हुए हैं|Hindi_M|other|7.700000
processed_hi_m_weather_01108.wav|ट्वीट में कहा गया है कि आंधी तूफान के चलते मंगलवार को गाजियाबाद के सभी स्कूल कॉलेज बंद रहेंगे|Hindi_M|other|8.718729
processed_hi_m_finance_00703.wav|जिसमें बैंक शाखा प्रबंधक रकम जमा करने वाली स्लिप के साथ अनुमति पत्र को बैंक रिकॉर्ड में रखेगा|Hindi_M|other|9.484979
processed_hi_m_weather_02007.wav|उन्होंने कहा, 'हमें उम्मीद है कि त्योहारी मौसम के दौरान बिक्री में दोहरे अंकों की वृद्धि होगी|Hindi_M|other|7.800000
processed_hi_m_agri_01772.wav|खाद्य सुरक्षा के लक्ष्यों की प्राप्ति को अक्सर बड़े पैमाने पर अनाज भंडारण की वजह माना जाता है|Hindi_M|other|8.335583
processed_hi_m_agri_01488.wav|जस्मिन और वनीला से बनने वाले उत्पाद को सौंदर्य प्रसाधन उद्योग में बना बनाया बाजार मिल जाता है|Hindi_M|other|8.428479
processed_hi_m_finance_01996.wav|परंतु सेल्फ इन्वायस बनाने एवं उस पर जीएसटी जमा करने का अतिरिक्त बोझ पंजीकृत कंपनी पर आ पड़ेगा|Hindi_M|other|8.985750
processed_hi_m_agri_00280.wav|विशेषांक में कृषि और सिंचाई के माध्यम से प्रदेश में आई समृद्धि का ब्यौरा प्रकाशित किया गया है|Hindi_M|other|7.859583
processed_hi_m_politics_00501.wav|टीचर के तौर पर सुष्मिता इतनी ग्लैमरस लगी कि उनकी खूबसूरती पर शाहरुख सहित सभी दर्शक कायल हो गए|Hindi_M|other|8.602625
processed_hi_m_agri_00543.wav|विशेषज्ञों के अनुसार जो लोग रोजाना अखरोट खाते हैं, उनमें इन्सुलिन का स्तर सामान्य बना रहता है|Hindi_M|other|7.998896
processed_hi_m_finance_02231.wav|भारतीय स्टेट बैंक और आन्ध्रा बैंक से शुरू हुआ यह सिलसिला सभी छोटेबड़े बैंकों ने आगे बढ़ाया है|Hindi_M|other|7.906021
processed_hi_m_weather_00753.wav|हमारे देश में भी ऐसे दृष्टांतों की कमी नहीं है जब मौसम ने युद्ध में निर्णायक भूमिका अदा की थी|Hindi_M|other|8.300771
processed_hi_m_politics_02997.wav|ठाकुरजी के दर्शनों के लिए सैकड़ों की तादाद में स्थानीय एवं बाहरी श्रृद्धालु की भीड़ उमड़ पड़ी|Hindi_M|other|8.196271
processed_hi_m_politics_01999.wav|स्थानीय अस्पताल के डाक्टरों ने कहा कि घायलों की बढ़ती संख्या को संभालना मुष्किल होता जा रहा है|Hindi_M|other|7.650604
processed_hi_m_finance_01872.wav|दूसरा इन संस्थाओं द्वारा विनियोग अनुसूचियों का समायोजन वाणिज्यिक बैंकों की भाँति किया जाता है|Hindi_M|other|8.138229
processed_hi_m_politics_04286.wav|ये जगह इतिहास की किताबों में विशेष महत्व रखती है क्योंकि यहां दिग्बोई युद्ध कब्रिस्तान बसा है|Hindi_M|other|8.056958
processed_hi_m_finance_00345.wav|आप किसी ब्लाक विकास अधिकारी और ब्लाक पंचायत प्रमुख के अधिकारों और सुविधाओं की तुलना कर लीजिये|Hindi_M|other|8.045333
processed_hi_m_finance_00482.wav|ऐसे में अब मृत्यु के शोक और कर्ज में डूबे परिवार को क्रेडिट जीवन बीमा से हल्की राहत मिल सकेगी|Hindi_M|other|8.300771
processed_hi_m_finance_00242.wav|जब तक वितरक छोटी फिल्मों को अधिक पेशकश नही करेंगे, हम इस तरह की फिल्मों से पैसे नहीं बना सकते|Hindi_M|other|7.499667
processed_hi_m_weather_01921.wav|उनके आदर्शों व परिकल्पना का ही परिणाम है कि हमारा देश सभी क्षेत्रों में विकास पथ पर अग्रसर है|Hindi_M|other|8.045333
processed_hi_m_politics_01257.wav|एक वेरिएंट रेग्युलर ड्रम ब्रेक्स के साथ मिल रहा है जबकि दूसरा वेरिएंट डिस्क ब्रेक्स के साथ है|Hindi_M|other|7.522896
processed_hi_m_politics_03670.wav|गौरतलब है कि बहुत ही कम केबल उपभोक्ताओं को यह जानकारी है कि उन्हें पेड चैनल की च्वॉयस करनी है|Hindi_M|other|8.463292
processed_hi_m_finance_00495.wav|उद्योगों को कम वेतन वाले देशों में ले जाने से वैश्विक व्यापार और पूँजी प्रवाहों पर भी असर पड़ा|Hindi_M|other|8.173042
processed_hi_m_weather_00290.wav|इसलिए आज हम सर्द मौसम के खूबसूरत लम्हों को हमेशा के लिए यादगार बनाने के कुछ टिप्स बता रहे हैं|Hindi_M|other|8.800000
processed_hi_m_weather_00055.wav|इस योजना से अब ग्रामीण क्षेत्रों में महिलाएं चूल्हा फूंकने की बजाय गैस चूल्हे पर खाना बनाएंगे|Hindi_M|other|7.627375
processed_hi_m_weather_02028.wav|निकासी के टाइम निकाले जा रहे कूड़े में भारी दुर्गंध होने से शहर का वातावरण प्रदूषित हो रहा है|Hindi_M|other|7.778313
processed_hi_m_weather_02115.wav|इस टिप्पणी के कारण राजनीतिक तूफान खड़ा हो गया और अन्य दलों के नेताओं ने इसकी कड़ी भर्त्सना की|Hindi_M|other|7.499667
processed_hi_m_finance_00747.wav|इसके बाद न तो कर्ज की किश्तें अदा की और न ही निर्धारित तिथि तक पूूरी अदायगी कर रजिस्ट्री कराई|Hindi_M|other|8.974146
processed_hi_m_politics_01636.wav|उन्होंने कहा कि मुख्यमंत्री की ऐसी राजनीतिक मंशा को त्रृणमूल कांग्रेस कभी पूरा नहीं होने देगी|Hindi_M|other|7.882792
processed_hi_m_politics_00989.wav|जब फिल्म नहीं चली तो ज़हर में उन्होंने जमकर अंग प्रदर्शन का नुस्खा अपनाया, लेकिन वह असफल रहीं|Hindi_M|other|8.591000
processed_hi_m_agri_01303.wav|ऐसे में भारतीय किसान की रक्षाकर उसे हर हाल में खेती की तरफ उन्मुख किये रहना अत्यंत आवश्यक है|Hindi_M|other|8.567792
processed_hi_m_politics_00895.wav|सोमवार को सुनवाई के दौरान अदालत ने कहा, आप प्रदर्शन करना चाहते हैं, इसमें कोई दिक़्कत नहीं है|Hindi_M|other|8.068563
processed_hi_m_weather_01685.wav|कन्याओं को गर्भ में कत्ल करने की शैतानी सोच को बदलने के लिए बिगड़ चुके वातावरण को बदलना होगा|Hindi_M|other|8.600000
processed_hi_m_politics_02741.wav|अभिनेत्री लिज हर्ले के चुस्त दुरूस्त बने रहने के लिए अनोखे उपाय अपनाने का लंबा इतिहास रहा है|Hindi_M|other|7.940854
processed_hi_m_agri_01108.wav|तमिलनाडु के थंजावुर जिले के प्रगतिशील किसान ने जैविक कृषि प्रणाली के अंतर्गत केले की खेती की|Hindi_M|other|8.730333
processed_hi_m_agri_00834.wav|सर्वप्रथम करेला को धोकर छील लो , इसके बाद करेले में चक्कू से चीरा लगाओ ताकि मसाला भरा जा सके|Hindi_M|other|8.428479
processed_hi_m_finance_00111.wav|पुष्पक में ब्याज पे फाइनेंस सुविधा उपलब्ध है और प्रत्येक खरीदी पर निश्चित उपहार भी उपलब्ध है|Hindi_M|other|7.499667
processed_hi_m_finance_02028.wav|इससे एक बात सुनिश्ति हो जाती है कि यह निवेश एक लंबी अवधि के निवेश के रूप में स्थापित होता है|Hindi_M|other|8.556188
processed_hi_m_finance_01730.wav|स्विस बैंक अकाउंट्स में जमा पैसा तो क्राइम का है, ग़ैर क़ानूनी ढंग से कमाया और जमा किया गया है|Hindi_M|other|7.650604
processed_hi_m_politics_01304.wav|उन्हें सम्मान सहित बैठाया जाएगा, ताकि वह बैठकर लोगों के गुस्सें और उनकी समस्याओं को सुन सकें|Hindi_M|other|7.801542
processed_hi_m_finance_01077.wav|अगर कंपनी खुद को दिवालिया घोषित करती है तो उसकी पूरी प्रॉपर्टी को अटैच कर उसे तुंरत बेचा जाए|Hindi_M|other|8.149833
processed_hi_m_finance_00287.wav|जिससे इसमें संशोधन कर अनिवार्य सोर्सिंग की जगह प्राथमिकता के आधार पर सोर्सिंग कर दिया गया था|Hindi_M|other|8.184667
processed_hi_m_finance_00744.wav|ऐसे फंसे ऋणों के पुनगर्ठन के लिए नए ऋण बांटे गए और बैंकों की असली हालत पर पर्दा डाल दिया गया|Hindi_M|other|9.100000
processed_hi_m_finance_01752.wav|इसके अलावा, फ्लॉप फिल्मों की बात करें तो वे भी अपनी लागत से कई गुना ज़्यादा कमाई कर लेती हैं|Hindi_M|other|7.673813
processed_hi_m_finance_01264.wav|शारदा चिट फंड कंपनी के मालिक सुदीप्तो सेन को भी यूनाइटेड बैंक ऑफ इंडिया ने भारी ऋण दे रखे है|Hindi_M|other|7.882792
processed_hi_m_health_01478.wav|उत्तराखंड के देहरादून में सॉफ्टेवयर इंजीनियर यतीन वर्मा की मौत ने इलाके में सनसनी फैला दी थी|Hindi_M|other|8.100000
processed_hi_m_agri_02390.wav|अदरक डायबिटीज के कारण नर्व्स को डैमेज होने से रोकता है और ब्लड में फैट के लेवल को कम करता है|Hindi_M|other|8.730333
processed_hi_m_agri_00256.wav|किसान अपनी समस्याओं को पेश करने में सक्षम होगा और विस्तृत स्पष्टीकरण और नुस्खे प्राप्त करेगा|Hindi_M|other|8.033729
processed_hi_m_agri_01761.wav|ईरान की पुरानी इमारतों में डामर को लकड़ी के स्तंभों पर लेप चढ़ाने के लिए प्रयोग किया जाता था|Hindi_M|other|8.730333
processed_hi_m_agri_00416.wav|एक लौंग को पीसकर उनमें चाश्नी मिलाकर गर्भवती महिलाओं को चटाई जाए तो उल्टियां बंद हो जाती हैं|Hindi_M|other|8.556188
processed_hi_m_weather_00110.wav|वहीं, प्रांतीय काउंसिल के मेंबर कान्हे ने कहा कि खराब मौसम की वजह से हेलीकॉप्टर क्रैश हो गया|Hindi_M|other|7.766708
processed_hi_m_politics_00749.wav|एक ख़ेमे ने उन्हें पुरस्कार दिये जाने का विरोध किया है जबकि दूसरे ख़ेमे ने इसका स्वागत किया है|Hindi_M|other|6.900000
processed_hi_m_weather_00339.wav|दोनों प्रमुखों के बीच तात्कालिक मुद्दों पर बात हुई और यह वार्ता सौहार्दपूर्ण वातावरण में हुई|Hindi_M|other|7.116542
processed_hi_m_politics_01460.wav|नेशनल कांफ्रेंस के नेता एवं जम्मूकश्मीर के पूर्व मुख्यमंत्री उमर अब्दुल्ला ने भी ट्ववीट किया|Hindi_M|other|7.789917
processed_hi_m_finance_00061.wav|अगर इंटरनल मीटिंग्स में अपने सुझाव देने हों, तब भी कोशिश कर ऐसे सुझाव दें जो आपको जरूरी लगें|Hindi_M|other|8.033729
processed_hi_m_finance_01183.wav|अक़्सर सौतेली मां या नजदीकी रिश्तेदार पैसे के लालच में बालिकाओं को दलालों के साथ भेज देते हैं|Hindi_M|other|8.567792
processed_hi_m_politics_03392.wav|मेरा मन हुआ था कि उस रात मैं सीढ़ियों से फिर ऊपर चढ़ जाऊं और तुमसे कुछ पूछूं ,कुछ याद दिलाऊं|Hindi_M|other|8.834812
processed_hi_m_politics_04287.wav|स्थानीय निवासियों ने इस कब्जो को हटाने के लिए खूब प्रयास किये लेकिन इसका कोई नतीजा नही निकला|Hindi_M|other|8.161437
processed_hi_m_politics_01292.wav|सुप्रीम कोर्ट के पूर्व न्यायाधीश मार्कंडेय काट्जू एक स्कूल के कार्यक्रम में मुरादाबाद पहुंचे|Hindi_M|other|7.430021
processed_hi_m_politics_01143.wav|उनके साथ गाइड ललित चावला थे जो उन्हें ताज के इतिहास और इससे जुड़ी बातों की जानकारी दे रहे थे|Hindi_M|other|8.900000
processed_hi_m_weather_00992.wav|मौसम का पारा जितनी तेजी से घट रहा है यूपी में नेताओं के तेवर भी उतने ही तल्ख़ होते जा रहे है|Hindi_M|other|7.906021
processed_hi_m_weather_00814.wav|अब परिवार में कोई कमाने वाला न होने के कारण पत्नियों व बेटियों पर मुसीबत का पहाड़ टूट पड़ा है|Hindi_M|other|7.929250
processed_hi_m_weather_02155.wav|इसके अलावा तेलंगाना, आंध्र प्रदेश और तमिलनाडु में पूरे दिन बादल छाए रहने के आसार दिख रहे है|Hindi_M|other|7.998896
processed_hi_m_agri_00330.wav|हाल ही में, उनकी गोभी की खेती के लिए उनका नाम लिम्का बुक ऑफ़ रिकार्ड्स में शामिल किया गया है|Hindi_M|other|8.149833
processed_hi_m_finance_02133.wav|सामान्यत यह कंपनियां और संस्थाएं इन धनाड्य व्यक्तियों की संतानों द्वारा संचालित की जाती हैं|Hindi_M|other|7.743479
processed_hi_m_finance_01622.wav|आज सेवा क्षेत्र ने रोजगार, उत्पादकता और नवाचार की दृष्टि से अपना वर्चस्व स्थापित कर लिया है|Hindi_M|other|8.567792
processed_hi_m_weather_02252.wav|घग्गर नदी यह नदी हिमालय पर्वतमाला में स्थित शिवालिक की पहाड़ियों हिमाचल प्रदेश से निकलती है|Hindi_M|other|7.511292
processed_hi_m_weather_01115.wav|इस मौसम में अगर आपके पार्टनर को पहले से ही सर्दी जुकाम है तो वह सक्रंमण आप तक पहुंच सकता है|Hindi_M|other|8.068563
processed_hi_m_general_00274.wav|भारत में लोकप्रिय थ्रिलर उपन्यासों की दुनिया में वर्दी वाला गुंडा क्लासिक का दर्जा रखता है।|Hindi_M|other|6.292229
processed_hi_m_weather_00961.wav|उन्होंने कहा कि दरअसल बादल सरकार को लोगों से मिल रहे रिस्पांस को देखकर कांग्रेस बौखला गई है|Hindi_M|other|7.778313
processed_hi_m_weather_00825.wav|लोगों की माने तो अभी बारिश के मौसम में गड्ढा का अनुमान नहीं होने के कारण दुर्घटना हो रही है|Hindi_M|other|7.406792
processed_hi_m_weather_00345.wav|फिल्म के अंतिम दृश्यों व गानों को धर्मशाला व इसके आसपास के क्षेत्रों में ही फिल्माया गया है|Hindi_M|other|7.500000
processed_hi_m_politics_00199.wav|केन्द्रीय बजट को झूठ की फैक्ट्री बताते हुए उन्होंने कहा कि किसानों को सब्जबाग दिखाया गया है|Hindi_M|other|8.056958
processed_hi_m_weather_00909.wav|योगी ने कहा ऐसा लगता है जब कोई तूफान आता है तो सांप और छुछुंदर एक साथ मिलके खड़े हो जाते हैं|Hindi_M|other|8.600000
processed_hi_m_weather_00784.wav|लेकिन हम उन क्षेत्रों में भी काम करेंगे, जिनसे रिलायंस समूह का फिलहाल कोई लेना देना नहीं है|Hindi_M|other|7.116542
processed_hi_m_finance_00460.wav|फर्जी कंपनियों के नाम पर जीएसटी चोरी करने वाली कई कंपनियों को डीजीजीआइ का नोटिस जारी हुआ है|Hindi_M|other|8.033729
processed_hi_m_politics_03711.wav|यह सब देखकर श्वेतकेतु को काफी गुस्सा आया और उन्होंने परिव्राजक के आचरण पर विरोध दर्ज करवाया|Hindi_M|other|8.428479
processed_hi_m_weather_00762.wav|पत्र के अनुसार बसपा ने भी नक्सल प्रभावित क्षेत्रों में विशेष सुरक्षा व्यवस्था की मांग की है|Hindi_M|other|7.639000
processed_hi_m_finance_01454.wav|मनमानी प्रवेश शुल्क तथा ट्यूशन फीस के साथ कई तरह के शुल्क वसूलने का गोरखधंधा बेलगाम जारी है|Hindi_M|other|8.858042
processed_hi_m_agri_00371.wav|पराठे बनाते वक़्त अक्सर आलू गीला रहता है जिसकी वजह से बेलते वक़्त सारा मसाला बाहर निकल आता है|Hindi_M|other|8.985750
processed_hi_m_agri_00914.wav|ग्राम बसगर में आयोजित पशु प्रदर्शनी में अभय नारायण की भैंस को चैम्पियन पशु का पुरस्कार मिला|Hindi_M|other|8.184667
processed_hi_m_politics_03770.wav|वे दोपहर चार बजे से शाम छह बजे तक दो घंटे ओपीडी में बैठकर मरीजों को निश्शुल्क परामर्श देंगे|Hindi_M|other|8.335583
processed_hi_m_politics_01582.wav|मीना एग्नॉस कहती हैं कि एथेंस जैसे पुराने शहर में रहने पर आपको इतिहास से मोहब्बत हो जाती है|Hindi_M|other|7.906021
processed_hi_m_politics_01288.wav|उत्तर प्रदेश के मुख्यमंत्री अखिलेश यादव ने भी अपने कैबिनेट के दो मंत्रियों को बर्ख़ास्त किया|Hindi_M|other|7.116542
processed_hi_m_finance_01260.wav|इसके अलावा प्रत्यक्ष कर कानूनों के तहत सेट्लमेंट की प्रक्रिया को आसान बनाने की भी योजना है|Hindi_M|other|7.952458
processed_hi_m_other_04906.wav|हरेक के कोठों में ढोरडंगर महुए की भाँति टपटप टपक रहे थे और किसी को कुछ समझ़ नहीं आ रहा था।|Hindi_M|other|8.323979
processed_hi_m_finance_00585.wav|ऐसे भी मित्र होंगे जो ऐसे काम करने की जानकारी रखते होंगे व जो इसे सुनोयित तरीके से कर सकेँ|Hindi_M|other|8.600000
processed_hi_m_finance_00759.wav|आईसीसी ने बिग थ्री को दिये जाने वाले सर्वाधिक राजस्व के मॉडल में बदलाव का प्रस्ताव दिया है|Hindi_M|other|7.906021
processed_hi_m_general_00956.wav|नवाब इफ्तिखार अली खान पटौदी एकमात्र क्रिकेटर जिन्होंने भारत और इंग्लैंड दोनों के लिए खेलाl|Hindi_M|other|7.534500
processed_hi_m_finance_01037.wav|उन्होंने बताया कि वैट कर की चोरी करने वाले व्यापारियों को किसी भी कीमत पर बख्शा नहीं जाएगा|Hindi_M|other|8.289146
processed_hi_m_agri_00640.wav|यदि बुध भाग्येश होकर आपको अच्छा फल नहीं दे पा रहा हो तब प्रतिदिन गणेशजी की पूजा करनी चाहिए|Hindi_M|other|8.265937
processed_hi_m_politics_03686.wav|दोनों देशों के लिए स्थायी गठबंधन और आपसी सामंजस्य के लिहाज से ये मुलाकात बहुत महत्वूर्ण है|Hindi_M|other|8.500000
processed_hi_m_politics_03920.wav|विजय कुमार ने आरोप लगाया कि कर्नाट्क के मुख्य सचिव एस सी कुंठिया भी इस माफ़िया के सदस्य हैं|Hindi_M|other|7.778313
processed_hi_m_weather_02367.wav|वैज्ञानिक पद्धति का उपयोग करते हुए सामाजिक और ऐतिहासिक यथार्थों का भी अध्ययन करना संभव है;|Hindi_M|other|7.300000
processed_hi_m_general_00640.wav|शिक्षा और चिकित्सा के क्षेत्र में वर्चुअल रियालिटी की बहुत ही महत्वूर्ण भूमिका हो सकती है।|Hindi_M|other|6.292229
processed_hi_m_weather_01547.wav|डिस्प्ले पर न सिर्फ वीडियो स्ट्रीमिंग की जा सकेगी बल्कि यह मौसम की पल पल की खबर भी देता है|Hindi_M|other|8.323979
processed_hi_m_weather_00655.wav|उन्होंने कहा कि माहौल की गर्मी में आप प्रतिस्पर्धी बने रहना चाहते हैं पर मैं गलत साबित हुआ|Hindi_M|other|8.312375
processed_hi_m_politics_01814.wav|गौर करने वाली बात ये है कि इस बार प्रदर्शन की कमान बुर्कानशीं मुस्लिम महिलाओं ने संभाली है|Hindi_M|other|8.045333
processed_hi_m_finance_01977.wav|आरबीआई का बड़ा फैसला तकनीकी कारणों से फेल हुई एटीएम ट्रांजेक्शंस पर नहीं लगेगी पेनल्टी फीस |Hindi_M|other|8.265937
processed_hi_m_politics_04120.wav|मुख्यमंत्री योगी आदित्यनाथ ने आज स्वतंत्रता दिवस की पूर्व संध्या पर अमर शहीदों को नमन किया|Hindi_M|other|7.522896
processed_hi_m_finance_01239.wav|इसमें करों में रियायत से लेकर ख़ास कर पहली बार घर ख़रीदना आसान बनाने तक की योजनाएं शामिल हैं|Hindi_M|other|8.600000
processed_hi_m_agri_00810.wav|लाल प्याज में सल्फ्यूरिक एसिड की मात्रा कम होती है, इसलिए यह आंखों में कम जलन पैदा करती है|Hindi_M|other|8.100000
processed_hi_m_weather_00603.wav|डेंगू के खात्मे के लिए प्रभावित शहरी और ग्रामीणों क्षेत्रों में टास्क फोर्स गठित की जाएंगी|Hindi_M|other|7.500000
processed_hi_m_weather_00661.wav|मंत्री राजभवन में लैंड करने वाले थे लेकिन खराब मौसम के कारण लैंडिंग एक पॉलीटेक्निक में हुई|Hindi_M|other|7.894417
processed_hi_m_weather_01068.wav|मौसम में सुधार होने के बाद प्रेम नगर के आसपास बची हुई झुग्गियों को हटाने का काम किया जाएगा|Hindi_M|other|7.255854
processed_hi_m_finance_00834.wav|यदि आप शेयरों में निवेश करते हैं तो डिलीवरी निवेश और इन्ट्राडे निवेश के लिए एक अलग खाता है|Hindi_M|other|8.196271
processed_hi_m_politics_00970.wav|बताया जा रहा है की अस्पताल प्रशासन ने नवजात बच्ची के शव को शव वार्ड के फ़्लोर पर ही रख दिया|Hindi_M|other|8.068563
processed_hi_m_agri_02400.wav|खजूर में पोटेश्यिम भी पाया जाता है जो मांस पेशियों और शरीर की बनावट के लिए बहुत लाभदायक है|Hindi_M|other|8.312375
processed_hi_m_weather_01687.wav|संदेश यही ही है कि जीवन में आने वाली पहाड़ सी चुनौतियों और लक्ष्यों को हर हाल में जीतना है|Hindi_M|other|8.200000
processed_hi_m_politics_00566.wav|उम्मीदवार का चयन लिखित परीक्षा, एंड्योरेंस टेस्ट और फिजिकल एंड्योरेंस टेस्ट पर आधारित होगा|Hindi_M|other|7.917625
processed_hi_m_weather_00685.wav|इस अवसर पर पंजाब के मुख्यंमत्री प्रकाश सिंह बादल व अन्य राजनीतिक नेता व अधिकारी उपस्थित थे|Hindi_M|other|8.846438
processed_hi_m_weather_00671.wav|स्क्रूवाला कहते हैं, 'मैं इन तीन अहम क्षेत्रों के बारे में लोगों का नजरिया बदलना चाहता हूं|Hindi_M|other|7.534500
processed_hi_m_agri_00610.wav|फसल के मिल्किंग स्टेज पर होने के कारण गेहूं का दाना पिचक सकता है,जिससे उसका वजन भी कम होगा|Hindi_M|other|8.900000
processed_hi_m_weather_00818.wav|हॉस्पिटल के चेयरमैन डॉ आरएम मल्होत्रा ने कहा कि स्वस्थ रहने के लिए स्वच्छ वातावरण जरूरी है|Hindi_M|other|7.906021
processed_hi_m_agri_00649.wav|इसके लिए हमलोग कई तरह के खाद्य पदार्थ, फल, सब्जियां या फूड सप्लिमेंट आदि का सेवन करते हैं|Hindi_M|other|7.221042
processed_hi_m_finance_00395.wav|साथसाथ यह भी बताया गया है कि दान करने वालों को अपने दान का ढिंढोरा हरगिज़ नहीं पीटना चाहिए|Hindi_M|other|8.045333
processed_hi_m_weather_01757.wav|अमरीका के टोही विमानों ने गुरुवार को सीरिया व लेबनान के तटवर्ती क्षेत्रों पर उड़ानें भरीं|Hindi_M|other|8.100000
processed_hi_m_weather_01069.wav|यहां फिल्मों के फिल्मांकन के लिए सुन्दर प्राकृतिक वातावरण के साथ ही बेहतर मानव संसाधन हैं|Hindi_M|other|7.383563
processed_hi_m_weather_02334.wav|इतिहास के अनुसंधान कार्य में सहायता प्रदान करने वाली विभिन्न ज्ञानशाखाएँ और संस्थान हैं ।|Hindi_M|other|6.954000
processed_hi_m_politics_01957.wav|मतलब पाकिस्तान के कुल बजट का आधा से ज़्यादा रक्षा और क़र्ज़ों की किस्तों में खर्च हो जाता है|Hindi_M|other|8.428479
processed_hi_m_politics_03967.wav|वॉलमार्ट और भारती अलग हो चुके हैं जबकि कार्फू ने अभी तक भारतीय सहयोगी का चयन नहीं किया है|Hindi_M|other|7.662208
processed_hi_m_finance_01908.wav|अगर आप पोस्ट ऑफिस एटीएम से पैसे निकालते हैं तो इसके लिए आपको कोई चार्ज नहीं देना पड़ता है|Hindi_M|other|7.700000
processed_hi_m_other_05191.wav|लगातार हो रही भारी बारिश से वाराणसी समेत पूर्वांचल में सब्जियों की भारी किल्ल्त हो गई है।|Hindi_M|other|7.093333
processed_hi_m_finance_01335.wav|इसलिए, कुछ सुझावों का पालन करना महत्वपूर्ण है जो ठंड को पकड़ने के जोखिम को कम कर सकते हैं|Hindi_M|other|7.894417
processed_hi_m_weather_00414.wav|बुधवार शाम अपर आयुक्त कनकलता त्रिपाठी ने झांसी के निजी डायग्नोस्टिक सेंटर पर छापेमारी की. |Hindi_M|other|7.383563
processed_hi_m_health_01330.wav|तोगड़िया ने बाद में दावा किया कि अगर उनका वाहन बुलेट प्रुफ नही होता तो उनकी मौत हो सकती थी|Hindi_M|other|7.639000
processed_hi_m_politics_00760.wav|समाजवादी में किसी को छींक भी आ जाए तो मोदी के इशारे पर हर चैनल पर वह छींक दिखाई जा रही है|Hindi_M|other|8.000000
processed_hi_m_weather_00106.wav|अगर आप मिठाई नहीं गिफ्ट करना चाहते हैं तो सूखे मेवे को गिफ्ट करने के ऑप्शन पर जा सकते हैं|Hindi_M|other|6.988833
processed_hi_m_agri_02257.wav|यह फल शरीर में मेलाटोटिन हार्मोन को कण्ट्रोल करके नींद में आने वाली रूकावट को दूर करता है|Hindi_M|other|7.232646
processed_hi_m_agri_01264.wav|तुम्हीं बताओ, कभी विदेशी मुर्गी से कोई देसी बोल बुलवा पाया है? फिर तुम किस खेत की मूली हो|Hindi_M|other|7.700000
processed_hi_m_weather_02277.wav|मई के बाद उनकी व्याख्या का मौसम आयेगा और काफ़ी मशक्क़त से टीवी चैनलों पर उसको समझाया जाएगा|Hindi_M|other|8.672271
processed_hi_m_education_02770.wav|एक बड़े प्रोजेक्ट के लिए दोनों में से किसी एक का चयन करने के लिए मैनेजर ने एक परीक्षा ली।|Hindi_M|other|7.789917
processed_hi_m_agri_01691.wav|बकरियों में खासकर सिरोही ब्रीड की बकरी बिजनेस के लिहाज से काफी फायदे का सौदा मानी जाती है|Hindi_M|other|8.300771
processed_hi_m_finance_01466.wav|आमतौर पर प्रतिरक्षी तंत्र ट्यूमर की पहचान खतरा पैदा करने वाले तत्वों के तौर पर कर लेता है|Hindi_M|other|8.161437
processed_hi_m_agri_00793.wav|यह समुद्र में रहने वाले सबसे घातक पशु है, वे भ्रामक सुंदर हैं, लेकिन बहुत खतरनाक होते हैं|Hindi_M|other|7.824750
processed_hi_m_finance_00027.wav|केंद्रीय विभागों द्वारा किए जाने वाले भ्रष्टाचार तथा धोखेबाजी प्रकरणों की जाँच करना चाहिए |Hindi_M|other|7.511292
processed_hi_m_politics_02258.wav|उपभोक्ताओं और रिटेलरों के लिए आकर्षक योजनाओं से इस त्योहारी सत्र में बिक्री में तेजी आएगी|Hindi_M|other|7.639000
processed_hi_m_finance_00570.wav|बीमा कंपनियों और लाभार्थियों के बीच काम करने वाले मध्यस्थों की भूमिका बहुत ही अहम होती है|Hindi_M|other|7.300000
processed_hi_m_politics_03423.wav|सीबीआई का दावा है कि मासूम प्रद्युम्न का कत्ल उसी स्कूल में पढने वाले एक छात्र ने किया था|Hindi_M|other|7.522896
processed_hi_m_finance_00640.wav|लोगों की ऐसी धारणा है कि दूसरों के बारे में सेक्शुअली सोचना चीटिंग यानी धोखाधड़ी कहलाता है|Hindi_M|other|7.778313
processed_hi_m_finance_00842.wav|विधि फर्म शार्दुल अमरचंद मंगलदास द्वारा जीएसटी पर जारी एक नोट में इस ओर इशारा किया गया है|Hindi_M|other|8.500000
processed_hi_m_finance_00267.wav|जन्म की तारीख और जन्मस्थान से संबंधित कोई भी दस्तावेज जमा कर नागरिकता साबित की जा सकती है|Hindi_M|other|8.045333


==> filelists/parallel/export_processed_limmits_hindi_m_audiopath_text_sid_emotion_duration_val_parallel_data.txt <==
processed_hi_m_politics_01896.wav|स्थानीय लोगों ने जख्मियों को सिविल अस्पताल आनंदपुर साहिब में भर्ती करवाया|Hindi_M|other|6.187750
processed_hi_m_finance_01159.wav|साथ ही निवेश आकर्षित करने और कंपनी को प्रतिस्पर्द्धी बनाने में मदद मिलेगी|Hindi_M|other|7.232646
processed_hi_m_finance_01148.wav|इस सुविधा के तहत कर्मचारी पिछली कंपनी छोडऩे की तारीख खुद अपडेट कर सकता है|Hindi_M|other|6.954000
processed_hi_m_agri_00348.wav|अंजीर का लेप बनाकर जख्म वाली जगह पर लगाने से जख्म जल्दी ही ठीक हो जाता है|Hindi_M|other|6.930792
processed_hi_m_agri_01670.wav|मैंने उन्हें समझाया कि हमारे राज्य के छोटे किसान हरा चारा नहीँ खरीदते हैं|Hindi_M|other|6.721813
processed_hi_m_weather_02341.wav|यह इस बात पर निर्भर करता है कि इतिहासकार पाठकों तक क्या ले जाना चाहता है। |Hindi_M|other|6.698583
processed_hi_m_finance_01286.wav|तमाम टैक्स कंसल्टैंट एवं करियर प्लानर इस योजना में निवेश की सलाह देते हैं|Hindi_M|other|6.582479
processed_hi_m_finance_01925.wav|आपको एक कन्फर्मेशन मिलेगा कि आपके कार्ड को ऑनलाइन हॉटलिस्ट कर दिया गया है|Hindi_M|other|6.199354
processed_hi_m_politics_00950.wav|मुख्यंत्री भूपेश बघेल ने भी बारिश को लेकर राहत और बचाव के निर्देश दिए हैं|Hindi_M|other|6.500000
processed_hi_m_finance_00631.wav|जीवन का सुख प्राप्त कर व्यक्ति मृत्यु के पश्चात सद्गति को प्राप्त होता है|Hindi_M|other|6.292229
processed_hi_m_politics_02022.wav|जब तक राजनैतिक इच्छाशक्ति नहीं होगी तब तक नक्सलवाद, आतंकवाद नही खत्म होगा|Hindi_M|other|6.837896
processed_hi_m_weather_02353.wav|शिलालेख में सुमेर के तत्कालीन दो राजाओं के बीच हुए युद्ध का अंकन हुआ है ।|Hindi_M|other|6.600000
processed_hi_m_finance_00968.wav|लोग किसी शख्सियत के हिसाब से निवेश करते हैं न कि कंपनी में निवेश करते हैं|Hindi_M|other|6.559271
processed_hi_m_politics_04011.wav|महासागरों से ही पेट्रौलियम सहित अनेक महात्वपूर्ण संसाधन निकाले जा रहे हैं|Hindi_M|other|6.025208
processed_hi_m_finance_01862.wav|हम लोग अपने परिवारों में सब कुछ डिब्बों और पैकेट्स में बंद कर के रखते हैं|Hindi_M|other|6.152917
processed_hi_m_finance_01729.wav|नतीजतन अब आपको सिनेमाघरों और अम्यूज़मेंट पार्कों में अधिक शुल्क देना होगा|Hindi_M|other|6.431563
processed_hi_m_agri_02181.wav|कद्दू के बीज को हमेशा से ही सेक्शुअल हेल्थ के साथ जोड़कर देखा जाता रहा है|Hindi_M|other|6.710187
processed_hi_m_weather_00275.wav|यह खुश्क और ठंडा मौसम शून्य से पांच वर्ष के बच्चों के लिए खतरनाक रहता है|Hindi_M|other|6.000000
processed_hi_m_agri_01973.wav|इस परियोजना के तहत कस्बों के कुओं से निकला हुआ पानी ग्रीन हाउस तक आता है|Hindi_M|other|6.837896
processed_hi_m_finance_00474.wav|पहले हमने तेज़ रफ़्तार से एटीएम में भरे पुराने नोट निकालकर बैंकों को सौंपे|Hindi_M|other|6.100000
processed_hi_m_weather_01604.wav|बादल ने खूंखार आतंकी गुरबक्श सिंह खालसा की भूख हड़ताल का मुद्दा भी उठाया|Hindi_M|other|7.244250
processed_hi_m_agri_02156.wav|करीब दस लाख आदिवासी किसान अपनी ज़मीन गँवाकर उद्योगों पर निर्भर हो जाएँगे|Hindi_M|other|6.849521
processed_hi_m_politics_04335.wav|मणिपुर की गवर्नर नजमा हेपतुल्ला ने इंफाल के एक मतदान केंद्र में वोट डाला|Hindi_M|other|6.500000
processed_hi_m_finance_00512.wav|पुराणों में दान से प्राप्त होने वाले पुण्यों के बारे में भी बताया गया है|Hindi_M|other|5.630458
processed_hi_m_agri_00323.wav|गौड़ा का परिवार सब्जियों और अंगूर की खेती पुश्तैनी पेशे के तौर पर करता है|Hindi_M|other|6.907563
processed_hi_m_agri_00488.wav|काले अंगूर में मौजूद मिनरल्स शरीर की प्रतिरोधक क्षमता को मजबूत बनाते हैं|Hindi_M|other|6.536042
processed_hi_m_politics_01545.wav|पर सीधे सीधे हाई कोर्ट किसी मुल्ज़िम की गिरफ्तारी का आदेश कैसे दे सकती है|Hindi_M|other|6.594104
processed_hi_m_politics_01043.wav|तुम्हें याद होगा कि तुम्हारे पिता ने मुझे दस हजार अशर्फियों में खरीदा था|Hindi_M|other|5.897500
processed_hi_m_finance_00833.wav|नोट पर रिजर्व बैंक ऑफ इंडिया की जगह चिल्ड्रेन बैंक ऑफ इंडिया लिखा हुआ है|Hindi_M|other|6.060042
processed_hi_m_agri_00609.wav|इसके ऊपर एक वॉटर प्रूफ केसिंग होती है, जो इसे पानी में भीगने से बचाती है|Hindi_M|other|6.640542
processed_hi_m_politics_00511.wav|डॉक्टर जॉंच के लिए तो लिख देते हैं पर जॉंच के लिए कोई वार्ड में नहीं आता|Hindi_M|other|5.653688
processed_hi_m_politics_02070.wav|पाकिस्तान की टीम पहले ही चैंपियंस ट्राँफी के फाइनल में स्थान बना चुकी है|Hindi_M|other|6.060042
processed_hi_m_finance_01235.wav|कोई निर्भीक निवेशक ही इतने बड़े सार्वजनिक उपक्रम में निवेश की मंशा जताएगा|Hindi_M|other|7.221042
processed_hi_m_politics_04052.wav|ज्यादातर मामलों में उम्मीदवार नियोक्ता को इम्प्रैस करने में चूक जाते हैं|Hindi_M|other|5.700000
processed_hi_m_agri_00757.wav|कद्दू के बीज को हमेशा से ही सेक्शुअल हेल्थ के साथ जोड़कर देखा जाता रहा है|Hindi_M|other|7.383563
processed_hi_m_agri_01093.wav|पानी की कमी के चलते कृषि कार्यों और पशुपालन में का़फी दिक्क़तें आ रही हैं|Hindi_M|other|7.070104
processed_hi_m_politics_01346.wav|सप्ताह के मध्यांत के बाद सूर्य का गोचर आपकी राशि से तीसरे स्थान में होगा|Hindi_M|other|6.419937
processed_hi_m_agri_01746.wav|पंजाब के किसान अपनी मांगों को लेकर कोई भी क़ुर्बानी देने के लिए तैयार हैं|Hindi_M|other|6.849521
processed_hi_m_agri_00904.wav|इसमें यूजर को वर्चुअल पौधा दिया जाता है जो आपके पानी पीने से बड़ा होता है|Hindi_M|other|7.197813
processed_hi_m_weather_00521.wav|ऐसे वातावरण में एक प्रतिष्ठित वैद्य जयदेव पंत के घर एक बालक ने जन्म लिया|Hindi_M|other|7.081708
processed_hi_m_politics_03266.wav|शम्सी आईपीएल टीम रॉयल चैलेंजर्स बेंगलुरू में विराट के सहयोगी रह चुके हैं|Hindi_M|other|6.686979
processed_hi_m_politics_03404.wav|शत्रु के निकट आने पर उसकी पहली चिंता अपनी सूँड़ की रक्षा करने की होती है|Hindi_M|other|6.443167
processed_hi_m_finance_01237.wav|अगर हम इस घरेलू नुस्खे को सही तरीके से करे तो तुरंत हिचकी बंद कर सकते है|Hindi_M|other|7.116542
processed_hi_m_agri_00654.wav|वर्कआउट के बाद अंगूर का जूस पीने की सलाह भी कई हेल्थ एक्सपर्ट्स देते हैं|Hindi_M|other|6.100000
processed_hi_m_weather_02275.wav|एहतियात के तौर पर शहर के बारह थाना क्षेत्रों में कर्फ़्यू लगा दिया गया है|Hindi_M|other|5.758167
processed_hi_m_politics_00649.wav|बाजार में बिकने वाले स्क्रब के स्थान पर चीनी के स्क्रब का इस्तेमाल करें|Hindi_M|other|5.642083
processed_hi_m_politics_01323.wav|शूरवीर सिंह ने समाजवादी पार्टी के प्रत्याशी के रूप में नामांकन पत्र भरा|Hindi_M|other|6.048417
processed_hi_m_other_05196.wav|जिसमें कांग्रेस नेताओं द्वारा दूसरे दलों की जमकर तारीफें की जा रहीं है।|Hindi_M|other|5.514375
processed_hi_m_weather_01165.wav|इन दोनों राज्यों में ही अचानक बदले मौसम के दौरान सर्वाधिक मौतें हुई हैं|Hindi_M|other|5.920708
processed_hi_m_finance_00692.wav|कांग्र्रेस की सरकार के दौरान आयकर रिटर्न में इसका जिक्र किया जा चुका है|Hindi_M|other|6.000000
processed_hi_m_politics_01051.wav|शिल्पी के समझाने के बाद ही पीड़ित के घरवालों ने उसे जोधपुर आश्रम भेजा था|Hindi_M|other|6.315458
processed_hi_m_politics_01420.wav|उनके साथ् देश की प्रथम महिला सविता कोविंद और राज्यपाल रामनाईक भी रहेंगे|Hindi_M|other|6.977229
processed_hi_m_politics_04029.wav|फिल्म में महेशबाबू आंध्र प्रदेश के मुख्यमंत्री की भूमिका में नजर आये थे|Hindi_M|other|6.300000
processed_hi_m_finance_00148.wav|जम्मूकश्मीर बैंक की न्यू यूनिवर्सिटी कैंपस शाखा से यह ऋण मंजूर किया गया|Hindi_M|other|6.900000
processed_hi_m_weather_00959.wav|गर्मी के कारण हालत इतनी खराब है कि लोग कार के बोनट में मछली पका रहे हैं|Hindi_M|other|6.500000
processed_hi_m_agri_01907.wav|दुनिया भर में मशहूर कश्मीरी केसर को आजकल दुर्दिनों से गुजरना पड़ रहा है|Hindi_M|other|6.338667
processed_hi_m_weather_00248.wav|बर्मिंघम में आए 'विराट' तूफान के आगे इंग्लिश गेंदबाजों ने घुटने टेक दिए|Hindi_M|other|5.514375
processed_hi_m_agri_01751.wav|ऐसा इस कारण क्योंकि यहां पानी के प्रश्नों का सबसे पहले निराकरण किया गया|Hindi_M|other|6.315458
processed_hi_m_weather_01671.wav|तेंलगाना में तो एक किंग कोबरा गर्मी से बचने को फ्रिज के भीतर भी जा बैठा|Hindi_M|other|6.292229
processed_hi_m_agri_01018.wav|धौलपुर में खेत की जुताई करने के दौरान एक ट्रैक्टर चालक ने युवक को कुचला |Hindi_M|other|6.686979
processed_hi_m_politics_04093.wav|धार्मिक कटृरता के नाम पर फैले वैश्विक आतंकवाद से लगभग सभी देश पीड़ित हैं|Hindi_M|other|6.176125
processed_hi_m_agri_02346.wav|किसान आंदोलन को फीका करने के लिए सत्ता और संगठन ने पूरी ताकत झौंक दी है|Hindi_M|other|6.837896
processed_hi_m_agri_01262.wav|इस तरह से रिलायंस मार्केट में ब्रेड से लेकर पेस्ट्री और मसाले मौजूद हैं|Hindi_M|other|6.582479
processed_hi_m_finance_00393.wav|इसमें ब्याज, ज़ुर्माना और ज़ुर्माने की रकम पर लगने वाला ब्याज भी शामिल है|Hindi_M|other|5.758167
processed_hi_m_finance_00760.wav|बीमा कंपनी कुछ शुल्क काटकर शेष रकम डिस्कंटीन्यूड पॉलिसी फंड में डालेंगी|Hindi_M|other|6.826292
processed_hi_m_agri_01300.wav|किसान के अंदर प्रवेश करते ही उन्हें बाहर बैठने का हुक्म दे दिया जाता है|Hindi_M|other|6.977229
processed_hi_m_weather_01662.wav|भाई बंधुओं के साथ सौहार्दपूर्ण वातावरण में घरेलू प्रश्नों की चर्चा होगी|Hindi_M|other|6.733417
processed_hi_m_politics_01900.wav|शत्रु के निकट आने पर उसकी पहली चिंता अपनी सूँड़ की रक्षा करने की होती है|Hindi_M|other|6.176125
processed_hi_m_weather_01270.wav|वर्तमान खनन क्षेत्रों में जंगल की पुनर्स्थापना के कारगर कदम उठाने चाहिए|Hindi_M|other|6.698583
processed_hi_m_weather_00856.wav|बाद में सुखबीर बादल ने प्रैस कोन्फ्रेंस में सरकार की उपलब्धियां गिनवाईं|Hindi_M|other|5.375042
processed_hi_m_finance_01056.wav|बैंक जुलाई के शुरू से विदेशी बैंकों को प्रस्ताव प्रपत्र का वितरण करेगा|Hindi_M|other|6.698583
processed_hi_m_finance_00996.wav|देवास बैंक नोट प्रेस में तीन शिफ्टों में नोटों की छपाई का काम जारी हैं|Hindi_M|other|6.698583
processed_hi_m_finance_00629.wav|भारतीय बाज़ार में बैंकों से क़र्ज़े के मामले में सरकारी बैंक सबसे आगे हैं|Hindi_M|other|6.400000
processed_hi_m_politics_01991.wav|प्रतियोगिता के फाइनल मुकाबले में अनिल बेश्टू को मैन ऑफ दि मैच दिया गया|Hindi_M|other|5.746562
processed_hi_m_politics_00224.wav|उन्होंने सरकार से किसानों की जल्द से जल्द पेंमट किए जाने की मांग की है|Hindi_M|other|5.900000
processed_hi_m_health_02110.wav|संसद ने आज विधि विरुद्घ क्रियाकलाप निवारण संशोधन विधेयक पारित किर दिया|Hindi_M|other|6.400000
processed_hi_m_finance_01267.wav|बीमा कंपनियां अब ओपीडी में हुए खर्चों के लिए भी कवर उपलब्ध करा रही हैं|Hindi_M|other|6.141312
processed_hi_m_weather_02231.wav|उन्होंने कहा कि शराबबंदी से अद्भूत वातावरण बना है और इसे सुदृढ़ करना है|Hindi_M|other|7.244250
processed_hi_m_agri_00238.wav|विलियम ग्रांट और चार्ल्स ग्रांट नामक दो किसान बालक एक गांव में रहते थे|Hindi_M|other|6.141312
processed_hi_m_politics_01241.wav|केजरीवाल से पहले विधायकों ने कुमार विश्वास को दिया था घूँस खाने का ऑफर|Hindi_M|other|6.303854
processed_hi_m_finance_00766.wav|डिब्बों के अंदर बदबू आ रही थी, इसलिए पूरे स्टॉक को जब्त कर लिया गया है|Hindi_M|other|6.686979
processed_hi_m_finance_00346.wav|मंगोल आक्रमणों के कारण सुल्तान अलाउद्दीन ने राजस्व और आर्थिक सुधार लाए|Hindi_M|other|6.315458
processed_hi_m_finance_01869.wav|यह मुख्यालय के साथसाथ अन्य कस्बों का भ्रमण कर हर व्यापारी पर नजर रखेगी|Hindi_M|other|6.600000
processed_hi_m_agri_00585.wav|पीएम नरेंद्र मोदी ने गोरखपुर में किसान सम्मान निधि योजना को लॉन्च किया|Hindi_M|other|6.663750
processed_hi_m_weather_01312.wav|भूगोल, भूगर्भ शास्त्र बताता है कि इसका जन्म हिमालय के जन्म से जुड़ा है|Hindi_M|other|6.431563
processed_hi_m_agri_00502.wav|कई प्रमुख मार्गो पर पानी भर जाने से तालाब जैसा दृश्य निर्मित हो गया है|Hindi_M|other|6.400000
processed_hi_m_agri_01156.wav|ऑक्टोपस आमतौर पर पानी में मौजूद बिलों या चट्टान की दरारों में रहते हैं|Hindi_M|other|7.104938
processed_hi_m_politics_00828.wav|इस अवसर पर इण्डोनेशिया के राष्ट्रपति सुशीलो युधोयुनो मुख्य अतिथि होंगे|Hindi_M|other|6.327063
processed_hi_m_politics_01370.wav|भास्कर राव ने आंध्र के मुख्यमंत्री चंद्रबाबू नायडू को भी नहीं बख़्शा है|Hindi_M|other|6.431563
processed_hi_m_agri_02186.wav|राजा ने तलवार, चाक़ू, भाला सभी का प्रयोग किया पर रेशम का धागा नहीं टूटा|Hindi_M|other|7.200000
processed_hi_m_finance_00858.wav|आकाश मुद्रा के लिए सबसे पहले पद्मासन, सुखासन अथवा वज्रासन में बैठ जाएं|Hindi_M|other|8.056958
processed_hi_m_finance_01355.wav|एक्सपर्ट्स की राय है कि निवेशकों को सेक्टोरल बेसिस पर निवेश करना चाहिए|Hindi_M|other|6.025208
processed_hi_m_finance_01333.wav|जैसे कि आप फेसबुक, ट्विटर, डेलीमोशन जैसी वेबसाइट्स पर शेयर कर सकते हैं|Hindi_M|other|5.897500
processed_hi_m_agri_00526.wav|उनके पास दूसरे किसान भी ड्रैगन फ्रूट की खेती की जानकारी के लिए आते हैं|Hindi_M|other|7.058500
processed_hi_m_politics_04127.wav|स्थानीय टीवी पर प्रसारित फ़ुटेज में लोग मतदान करते हुए दिखाई दे रहे थे|Hindi_M|other|6.594104
processed_hi_m_politics_01046.wav|पहला अध्याय पढ़कर मेरी उत्कंठा जागी और मैं सीधे अंतिम अध्याय पर चला गया|Hindi_M|other|6.164521
processed_hi_m_politics_00932.wav|इसी इमरजेंसी बैकग्रॉउंड पर बनी फिल्म का कांग्रेस ने जबरदस्त विरोध किया|Hindi_M|other|5.700000
processed_hi_m_health_02879.wav|आखिर खून के रिश्तो के बाद दोस्ती के रिश्ते को ही सबसे अहम माना जाता है|Hindi_M|other|6.036812
processed_hi_m_finance_00837.wav|नोट बंदी के बाद ज्यादातर बैंक सिक्को के साथ पुराने नोटों को बदल रहा है|Hindi_M|other|6.152917
processed_hi_m_politics_01062.wav|इस आधार पर इन स्कूल अध्यापकों की प्रिंसीपल सहित इन्क्रीमेंट रोकी जाएगी|Hindi_M|other|5.920708


==> filelists/parallel/export_processed_limmits_marathi_f_audiopath_text_sid_emotion_duration_train_parallel_data.txt <==
processed_mr_f_weather_02595.wav|दुष्काळी भागाची पाहणी करण्यासाठी केंद्रीय पथक नेमलेले असताना दुष्काळी भागाकडे पाठ फिरवून हे पथक जाते, ही केवढी चिंतेची आणि नामुष्कीची बाब आहे.|Marathi_F|other|9.900000
processed_mr_f_agri_00485.wav|भात लावणीसाठी चिखल केलेल्या शेतात पृष्ठभाग सपाट करण्यासाठी नांगराच्या जागी आडवी फळी फिरवावी लागते.  |Marathi_F|other|8.100000
processed_mr_f_weather_00718.wav|डोंगरी ते दुबई वाचून झालं, मला मूळ झैदींचं पुस्तक मिळालं नाही त्यामुळे अनुवादित घेतलं होतं.|Marathi_F|other|7.029333
processed_mr_f_agri_00660.wav|शेतामध्ये नांगर फिरवत असताना एका नागिणीची तीन पिल्लं फाळामुळे चिरडून मेली.|Marathi_F|other|6.165333
processed_mr_f_health_03299.wav|राजवैद्यांनी जर का संजयचा आजार गंभीर आहे म्हणून सांगितले होते तर हा अचानक बरा कसा झाला?|Marathi_F|other|7.197813
processed_mr_f_weather_00144.wav|यंदा स्वाइन फ्लू कमी झाला असला तरी जुलै ते सप्टेंबर या तिमाहीत डेंग्यूबाधित रुग्णांची संख्या वाढली आहे.|Marathi_F|other|7.562667
processed_mr_f_politics_01219.wav|या अपघाताची संपूर्ण चौकशी मध्य रेल्वे सुरक्षा आयुक्त चेतन बक्षी यांनी केली होती|Marathi_F|other|7.000000
processed_mr_f_weather_00526.wav|इथे फ्लोरिडामध्ये एक ऑक्स्फर्ड एक्सेंज म्हणून अत्यंत सुंदर पुस्तकांचे दुकान आणि हॉटेल एकत्र असलेले ठिकाण आहे.|Marathi_F|other|8.373333
processed_mr_f_weather_02654.wav|मनज्योत कालराच्या शतकी खेळीमुळे भारतीय संघानं चौथ्यांदा जगज्जेते पदाचा मान पटकावला.|Marathi_F|other|7.400000
processed_mr_f_politics_01132.wav|इथे उत्तर प्रदेशचे मुख्यमंत्री योगीजी भगवी वस्त्रं घालून फिरत असल्याचं मला समजलं|Marathi_F|other|7.114667
processed_mr_f_weather_00938.wav|आजूबाजूला स्पर्धेचे वातावरण असताना ताण येणंही साहजिकच आहे, पण मार्कांना अवाजवी महत्त्व देण्याचं कारण नाही.|Marathi_F|other|7.978667
processed_mr_f_health_00145.wav|तुम्हाला पुलंच्या भाषेत असं म्हणायचंय का की बेफिकीरांच्या स्वप्नात गामा पैलवान डास होऊन त्यांचे रक्त शोषित आहेत?|Marathi_F|other|8.265937
processed_mr_f_agri_00964.wav|डोंगराच्या मातीचा ढिगारा व झाडेझुडपे शेतात वाहून आल्याने लावलेली शेतीची पिके नष्ट झाली आहेत.|Marathi_F|other|7.370667
processed_mr_f_agri_02434.wav|हे पाणी बसूर्ते येथील जवळपास चारशे ते पाचशे एकर जमिनीत जायला सुरुवात झाली असून शेतातील भात पीक पाण्याखाली आहे.|Marathi_F|other|8.682667
processed_mr_f_weather_00722.wav|हा गोवंश सलग जास्त काळ, उत्तम स्निग्धांश आणि भरपूर दुग्धोत्पादन यासाठीच प्रसिद्ध आहे.|Marathi_F|other|7.338667
processed_mr_f_health_00384.wav|हे विधान करताना श्रीवास्तव यांनी आपला मेंदू बाजूला काढून ठेवला होता की काय?|Marathi_F|other|5.967146
processed_mr_f_education_02778.wav|कारण ठाण्याचा वागळे इस्टेट ठाणे ग्रीन प्लाण्टेशन ग्रुप तुमच्या रोपांची काळजी घेण्यासाठी पुढे सरसावला आहे.|Marathi_F|other|9.000000
processed_mr_f_health_03836.wav|काखेतील अथवा मानेजवळील लसिका ग्रंथी जर वाढल्या आणि त्या सतत वाढत आहेत असे जर आपल्याला वाटले तर ताबडतोब तज्ञांचा सल्ला घेणे गरजेचे आहे.|Marathi_F|other|9.800000
processed_mr_f_health_03952.wav|आतड्याच्या तुकड्याची दुर्बिणीतून वरचेवर तपासणी करावी लागते किंवा शस्त्रक्रियेने संपूर्ण मोठे आतडे काढून टाकावे लागते.|Marathi_F|other|8.265937
processed_mr_f_weather_01555.wav|दुसरीकडे जे पी नड्डांसोबत भाजपातील अनेक नेत्यांनी मोदींच्या भाषणाचे कौतुक केले आहे.|Marathi_F|other|7.264000
processed_mr_f_politics_00761.wav|त्यातही विलीयम हेग यांची जागा घेणे माझ्यासाठी सन्मानाचे असल्याचेही त्यांचे म्हणणे आहे.|Marathi_F|other|6.933333
processed_mr_f_weather_02058.wav|मात्र याला आळा घालायला आता जगातील सुज्ञ राष्ट्रं एकत्र येऊ पाहतायत.|Marathi_F|other|5.429333
processed_mr_f_politics_00619.wav|शेजाऱ्याने सांगितले की, एके दिवशी वृद्ध महिला फ्लॅटच्या बालकनीत पडलेल्या दिसल्या.|Marathi_F|other|6.432000
processed_mr_f_weather_00785.wav|वॉटर्लू हे कॅनडा देशाच्या ऑन्टारियो प्रांतातील एक शहर आहे. हे वॉटर्लू विभागातील सर्वात लहान शहर असून किचनर शहराच्या शेजारी आहे.|Marathi_F|other|10.165333
processed_mr_f_health_03863.wav|पुरुषांचे वय जसजसे वाढत जाते, तसतसे त्यांच्या लघवीविषयक अडचणी वाढत जातात.|Marathi_F|other|6.300000
processed_mr_f_education_01950.wav|स्टेम सेल संशोधनाचा वापर करून अनेक जुन्या दुर्धर रोगांवर इलाज सापडले, असे संशोधकांचे म्हणणे आहे.|Marathi_F|other|9.077333
processed_mr_f_politics_02718.wav|दरम्यान, सुप्रीम कोर्टानेही याप्रकरणी यावर सुनावणी करणं न्यायालयाच्या अधिकार क्षेत्रात आहे की, नाही हे पाहावं लागणार असल्याचं स्पष्टं केलं|Marathi_F|other|9.984000
processed_mr_f_health_01831.wav|शुगरफ्री हे एक रसायन आहे आणि मधुमेह असेल तर हे रसायन म्हणजे खा लाडू पोटभर असा परवाना नव्हे.|Marathi_F|other|8.498125
processed_mr_f_general_03257.wav|जर भावनाच संपल्या तर आपले सर्व सामाजिक स्वास्थ्य व समाज रचनाच बिघडून जाईल ही परिस्थितीच आज निर्माण होत आहे|Marathi_F|other|7.744000
processed_mr_f_agri_00978.wav|जर तुम्ही रोज सकाळी पुदिन्याचे पाणी प्यायले तर तुमची स्किन नक्कीच तेजस्वी बनेल.|Marathi_F|other|6.442667
processed_mr_f_health_02601.wav|मग सहजच प्रश्न पडतो की आपल्या शरीरात पेशी असतात तरी किती?|Marathi_F|other|5.026750
processed_mr_f_finance_01863.wav|याचा पुढचा टप्पा म्हणजे आर्थिक दिवाळखोरी किंवा आर्थिक संकट आहे का?|Marathi_F|other|5.290667
processed_mr_f_agri_02346.wav|फोंडाघाट येथील बैल बाजारात मुरगुड व आजरा येथील खिल्लारी, देसुरी व गावठी जातीचे बैल विक्रीसाठी आणले आहेत|Marathi_F|other|8.938667
processed_mr_f_finance_00853.wav|अर्थशास्त्राचा थोडाफार अभ्यास असलेली कोणतीही व्यक्ती या प्रश्नाचे उत्तर नकारार्थीच देईल.|Marathi_F|other|6.600000
processed_mr_f_health_03860.wav|जर वृषणाचा आकार लहान अथवा मोठा झाला आहे, असे जर वाटले तर ताबडतोब तज्ञांचा सल्ला घेणे आवश्यक आहे.|Marathi_F|other|7.975688
processed_mr_f_education_00608.wav|कॉन्स्टेबल महेंद्रसिंह जीवनसिंग आणि हेड कॉन्स्टेबल अरुण दळे अशी या दोघांची नावे आहेत|Marathi_F|other|7.146667
processed_mr_f_finance_00601.wav|क्रिकेटमध्ये पैसा आला व तो सातत्याने कसा येईल हेदेखील डुंगरपूर आणि समितीने पाहिले.|Marathi_F|other|6.656000
processed_mr_f_finance_01975.wav|'स्मार्ट' पुण्यातील विजेची बचत करण्यासाठी सुरू करण्यात आलेल्या एलईडी योजनेची चौकशी विभागीय आयुक्त करणार आहेत.|Marathi_F|other|7.850667
processed_mr_f_weather_00283.wav|ज्वारी काळी पडल्याने व शासनाने केवळ चांगल्या दर्जाची ज्वारीच खरेदी करण्याचे आदेश दिल्याने शेतकऱ्यांना ज्वारी विकता आलेली नाही.|Marathi_F|other|8.661333
processed_mr_f_health_03901.wav|आर्द्र कोथ झालेला भाग ओलसर आणि सुजलेला दिसतो आणि जीवाणूंच्या प्रादुर्भावामुळे त्याला दुर्गंधी येते.|Marathi_F|other|7.430021
processed_mr_f_politics_02772.wav|सोहळ्यात उपस्थित महिला आणि सखींना मधूर शुगर, रोकडे ज्वेलर्स आणि विप्रोच्या वतीने भेटवस्तू प्रदान करण्यात आल्या|Marathi_F|other|8.640000
processed_mr_f_politics_00303.wav|अखेर बरीच बोंबाबोंब झाल्यानंतर सगळं सामान वॉल्वो बसच्या पोटात गेलं आणि आम्ही बसमध्ये जागा पकडल्या.|Marathi_F|other|8.565333
processed_mr_f_agri_03036.wav|ऊस व डाळिंबाची शेती असल्याने हा भाग बिबट्यांचे आश्रयस्थान बनला आहे|Marathi_F|other|5.141333
processed_mr_f_weather_01905.wav|शरद आणि पुष्पा या द्रविड दाम्पत्याचा हा मुलगा अभ्यासात हुशार आणि सिन्सिअर होता.|Marathi_F|other|6.200000
processed_mr_f_weather_01152.wav|हे असं केल्यावर त्यांना आपल्या हातून घडणारी हिमालयन ब्लंडर लक्षात आली असती.|Marathi_F|other|5.824000
processed_mr_f_health_02669.wav|जर ह्या समस्यांचे योग्य आणि वेळेवर निदान केले गेले तर ह्या समस्यांवर वेळीच उपायोजना करता येऊ शकते.|Marathi_F|other|7.600000
processed_mr_f_politics_02456.wav|संगणकाच्या युगात पारंपरिक पद्धतीच्या शेणखताचा वापर करण्यासाठी पंचगव्ये चिकित्सेचा अवलंब तरुण पिढीने करण्याची गरज आहे|Marathi_F|other|9.504000
processed_mr_f_agri_02049.wav|मुलांनीही आपल्यातील सुप्त कलागुणांचा वापर करून बांबू आणि बियांपासून विविध राख्या तयार केल्या होत्या.|Marathi_F|other|7.573333
processed_mr_f_weather_01899.wav|या स्फोटांमुळे पृथ्वीच्या अंतर्गत भूभागात मौल्यवान धातू आणि खनिजांची उत्त्पती झाली.|Marathi_F|other|6.656000
processed_mr_f_agri_00642.wav|कर्टोलीला जून ते ऑगस्ट महिन्यात फुले व त्यानंतर फळे तयार होतात.|Marathi_F|other|5.237333
processed_mr_f_agri_00902.wav|बांबूकरीता लहान बाजारपेठ अथवा सुलभ केंद्र सुरू करण्यासाठी बांबू प्रवर्तन प्रतिष्ठान, महाराष्ट्र ही कंपनी पुढाकार घेणार आहे.|Marathi_F|other|9.472000
processed_mr_f_health_03858.wav|पुरुषांना स्तनाचा कर्करोग होत नाही, हा समज चुकीचा आहे. स्तनाजवळील जागेत झालेल्या कोणत्याही बदलाकडे दुर्लक्ष करू नये.|Marathi_F|other|8.579396
processed_mr_f_politics_01208.wav|सन्मित्र कॉलनी येथे आम आदमी पार्टीच्या मध्यवर्ती प्रचार कार्यालयाचे उद्घाटन शनिवारी मेधा पाटकर यांच्या हस्ते झाले|Marathi_F|other|9.700000
processed_mr_f_agri_03338.wav|झेंडूसाठी सुपीक, पाणी धरून ठेवणारी परंतु पाण्याचा योग्य निचरा होणारी जमीन चांगली मानवते|Marathi_F|other|7.040000
processed_mr_f_weather_01286.wav|नळपाडा, भक्तीमंदिर रोड ते सर्व्हीस रोड या मार्गाचे रुंदीकरण करण्याचा आराखडा महापालिका प्रशासनाने तयार केला होता.|Marathi_F|other|8.650667
processed_mr_f_weather_02354.wav|त्यासाठी सध्या असलेल्या रस्ते बांधणीच्या गतीमध्ये दुपटीने वाढ करावी लागणार आहे.|Marathi_F|other|5.700000
processed_mr_f_education_02598.wav|पुण्याचा विकास आराखडा म्हणजे अख्खं पुणं बिल्डरांच्या घशात घालण्याचा प्रकार असुन त्याविरोधात शिवसेना आंदोलन करणार आहे.|Marathi_F|other|9.749333
processed_mr_f_health_03795.wav|ते भूतकाळात जगू लागतात. जोडीदाराचा मृत्यू होऊन दहा वर्षे झाली असली तरी तो आहेच असे त्यांना वाटते. त्याला शोधत फिरू लागतात.|Marathi_F|other|9.400000
processed_mr_f_agri_00479.wav|फुलाचा मादक व मोहक वास मधमाशांना आकर्षून घेतो व फुलातील मध गोळा करताना आतील परागकण मधमाशांच्या पायाला चिकटतात.|Marathi_F|other|9.700000
processed_mr_f_health_03943.wav|नेत्रपटलाच्या अस्तराला  रंगीत द्रव्यांचे डाग आणि सूज असू शकते.|Marathi_F|other|5.300000
processed_mr_f_weather_02323.wav|कमी दाबाच्या पट्ट्याचा प्रभाव कमी झाल्यानंतर तीनचार दिवसांनी आता जेवढा तापमानाचा पारा आहे तेवढाच राहणार आहे.|Marathi_F|other|8.138667
processed_mr_f_finance_00524.wav|जर ती व्यक्ती कर्ज फेडू शकली नाही तर तो फोटो सार्वजनिक केला जाण्याची अटही या कर्जाच्या अटी आणि शर्तींमध्ये समाविष्ट करण्यात आली आहे.|Marathi_F|other|9.749333
processed_mr_f_education_03422.wav|प्रशिक्षकांचा आग्रह मान्य करीत चन्द्रो यांनी रायफल क्लबचे सभासदत्व घेतले आणि त्यांच्या प्रशिक्षणाला सुरुवात झाली.|Marathi_F|other|8.778667
processed_mr_f_weather_02722.wav|त्यानंतर फर्ग्युसन रस्तामार्गे पालखी विसाव्यासाठी नाना पेठेतील निवडुंगा विठोबा मंदिराकडे मार्गस्थ झाली.|Marathi_F|other|7.584000
processed_mr_f_weather_02209.wav|पण आज पाकड्यांच्या कुठल्याही देशविरोधी कारवाईला मुँहतोड जवाब देण्याची ताकद नरेंद्र मोदींच्या सरकारने निर्माण केली आहे.|Marathi_F|other|8.704000
processed_mr_f_agri_00559.wav|नागपूर येथे रस्त्यावर फेकलेले कागद गोळा करून त्यावर पुनर्प्रक्रिया करून कागद तयार केले जातात.|Marathi_F|other|7.210667
processed_mr_f_agri_02504.wav|या पुस्तकामध्ये कृषी विभागाचा विचार करताना एक गोष्ट आवर्जून सांगितलेली आहे की, भारतामध्ये हवामानाचा विचार करून पिके घेतली जात नाहीत.|Marathi_F|other|10.037333
processed_mr_f_weather_01528.wav|घटनेपूर्वी आरोपींनी काय प्लानिंग केलं याबद्दल पोलिसांनी माध्यमांना माहिती दिली आहे.|Marathi_F|other|6.197333
processed_mr_f_finance_00986.wav|कमी होणारे उत्पन्नाचे स्त्रोत आणि वाढणारा खर्च याचा मेळ बसवताना सरकारच्या नाकातोंडाला फेस येतोय.|Marathi_F|other|7.434667
processed_mr_f_health_02076.wav|या रोगावरील उपचार आणि संबंधित असलेल्या प्रश्नांची उत्तरे आपण या लेखात पाहू.|Marathi_F|other|6.234187
processed_mr_f_agri_02145.wav|हिवाळ्यात वनस्पतींची मुळे ताठर बनतात, परिणामी उपलब्ध असूनही मुळे पाणी शोषू शकत नाहीत|Marathi_F|other|7.456000
processed_mr_f_politics_00629.wav|आपल्या अमोल कोल्हेंनी इतिहास पुढं आणला आहे असं म्हणत त्यांनी कोल्हेंची स्तुती केली आहे.|Marathi_F|other|7.100000
processed_mr_f_health_03945.wav|नवजात अर्भकात वरील लक्षणांपैकी बरीच लक्षणे असतील किंवा लवकर तशी लक्षणे दिसू लागली, तर जनुकीय तपासण्यांनी पुष्टी होते.|Marathi_F|other|9.100000
processed_mr_f_finance_00865.wav|नव्याने निर्माण झालेले जर्मन चलन आर्थिक स्थैर्य आणि नव्याने वाढ झालेला औद्योगिक विकास सुनिश्चित करण्यासाठी तयार केले होते.|Marathi_F|other|8.661333
processed_mr_f_politics_01061.wav|नागरिकत्व कायद्यामुळे कोणत्याही भारतीय व्यक्तीचे नागरिकत्व जाणार नाही, असे राजनाथ यांनी निक्षून सांगितले|Marathi_F|other|8.200000
processed_mr_f_health_03929.wav|गर्भस्थ गर्भनिरोधक साधने वापरल्यामुळे असे कोणतेही दुष्परिणाम दिसून येत नाहीत. त्यामुळे ही साधने फायदेशीर ठरतात.|Marathi_F|other|8.400000
processed_mr_f_finance_02673.wav|त्यामुळे रोकड काढण्यासाठी यांचा वापर करता येत नाही व जमा केलेली सर्व रक्कम एका विशिष्ट वर्तुळातच खर्च करावी लागते.|Marathi_F|other|8.384000
processed_mr_f_health_01905.wav|या महत्त्वाच्या विषयावर प्रख्यात ब्रेस्ट कॅन्सर सर्जन डॉक्टर प्रांजली गाडगीळ यांनी लेख लिहिला आहे.|Marathi_F|other|7.441625
processed_mr_f_health_02475.wav|जोपर्यंत व्यक्तीच्या रक्तात आणि त्याच्या मलमूत्रात इबोला विषाणूचे अस्तित्व असेपर्यंत त्याचा संसर्ग लोकांना होण्याचा धोका असतो.|Marathi_F|other|9.345667
processed_mr_f_politics_02227.wav|आकाशातून एवढ्या विविध कोनातून त्याची जागा बदलते की कुठलाही कोपरा उन्हाच्या स्पर्शाशिवाय दिवस पार करत नाही|Marathi_F|other|8.100000
processed_mr_f_weather_02061.wav|या मंत्राच्या बळावर ते पात्र कसं यश मिळवत प्रगती करतं, यावर आधारित हा दीर्घांक आहे.|Marathi_F|other|6.890667
processed_mr_f_weather_03065.wav|पदार्थाच्या कृती देण्यापूर्वी उपवासाच्या भाज्यांच्या आणि पक्वान्नांच्या मसाल्यांच्या कृती, तसेच पाक करण्याच्या कृती दिल्या आहेत.|Marathi_F|other|8.544000
processed_mr_f_weather_02037.wav|फ्लॅटवर घालवलेला तो अर्धा तास व त्याच्या आठवणी तिला रोमांचित करत होत्या.|Marathi_F|other|5.952000
processed_mr_f_education_02635.wav|त्याच पाठोपाठ रात्री नऊच्या सुमारास कण्हेरी येथील तानाजी साहेबराव देवकाते यांच्या दारातील बोकड बिबट्याने पळवून नेले होते.|Marathi_F|other|10.186667
processed_mr_f_politics_00487.wav|पायथ्यांच्या खिंडीवर नियंत्रण ठेवण्यासाठी ही बुरुजाची जागा अगदी मोक्याच्या ठिकाणी आहे.|Marathi_F|other|6.464000
processed_mr_f_weather_01080.wav|त्याने दोन वर्षापूर्वी लिस्बन येथे दहाव्यांदा हे विजेतेपद आपल्या नावावर केले होते.|Marathi_F|other|6.389333
processed_mr_f_health_02273.wav|पण, समजा आपले डोळे कानाच्या जागी असते, कानाच्या जागी मान असती, नाक गुडघ्यांवर असते तर काय झाले असते?|Marathi_F|other|8.000000
processed_mr_f_weather_01356.wav|तरुणांशी भेटायला, त्यांच्याशी बोलून त्यांच्या शंका दूर करत त्यांना इन्स्पायर करायला ते नेहमी तयार असतात.|Marathi_F|other|7.168000
processed_mr_f_finance_00611.wav|ग्रामीण भागातील शेतकऱ्यांच्या सोसायट्या आणि जिल्हा मध्यवर्ती बँका या उध्द्वस्त होण्याच्या मार्गावर आहेत अशी भीतीही पवारांनी बोलून दाखवली.|Marathi_F|other|9.500000
processed_mr_f_weather_00590.wav|कराड परिसरात तीन बलाढ्य सहकारी व एक खाजगी साखर कारखाना डौलाने उभे आहेत. |Marathi_F|other|6.378667
processed_mr_f_health_03896.wav|अपुऱ्या रक्तपुरवठ्यामुळे यामध्ये जीवाणूंचा प्रादुर्भाव आणि वाढ मर्यादित प्रमाणात असतात.|Marathi_F|other|6.779854
processed_mr_f_health_03850.wav|आपणाला जर ताप आलेला असेल आणि जर तो कोणत्याही विषाणू अथवा जीवाणूच्या प्रादुर्भावाने झाला नसेल तर ते कर्करोगाचे लक्षण असू शकते.|Marathi_F|other|9.600000
processed_mr_f_weather_01002.wav|यात येवल्यातील जगप्रसिद्ध पैठणीचे ब्रॅण्डिंग करण्यासाठी सोनी पैठणीच्या वतीने उभारण्यात आलेल्या स्टॉलचा समावेश होता.|Marathi_F|other|9.056000
processed_mr_f_agri_02512.wav|शेतकर्‍यांनी अधिक प्रमाणात चारा पिकांची पेरणी करावी|Marathi_F|other|3.957333
processed_mr_f_finance_01764.wav|त्यांनी बँकेकडून कर्ज मिळवून एक ट्रॅक्टर खरीदी केला आणि काही वर्षांतच कर्ज देखील फेडले.|Marathi_F|other|6.762667
processed_mr_f_agri_02354.wav|टोपलीत कचर्‍याचे विघटन लगेच सुरू होते, तसेच त्याची दुर्गंधी तर येत नाहीच, पण दोन महिन्यांनी खत मिळायलाही सुरुवात होते.|Marathi_F|other|8.778667
processed_mr_f_weather_01243.wav|पालिकेत आऊट सोर्सिंग पद्धतीने काम करणाऱ्यांची संख्या साडेपाच हजारांच्या घरात आहे.|Marathi_F|other|6.400000
processed_mr_f_health_03919.wav|मुलाला अंगावर पाजण्याच्या क्रियेमुळे प्रोलॅक्टिन हे संप्रेरक स्रवत राहते.|Marathi_F|other|5.572417
processed_mr_f_politics_00747.wav|मागच्या वर्षापासून सुप्रिया यांनी टीव्ही चॅनलमध्ये कार्यकारी संपादक म्हणून काम केले आहे.|Marathi_F|other|6.965333
processed_mr_f_education_03170.wav|या वादात पाकिस्तानचे माजी क्रिकेटपटू जावेद मियॉंदादने उडी घेतली आहे.|Marathi_F|other|6.581333
processed_mr_f_health_03907.wav|विषकारक पदार्थ शरीराच्या इतर भागात पसरल्याने ताप येतो आणि जिवाला धोका संभवतो.|Marathi_F|other|6.512833
processed_mr_f_politics_02296.wav|ही जागा मिळाल्यामुळे नवा प्रकल्प उभारता येणार, या भावनेने बाबांना अगदी स्फुरण चढलं होतं|Marathi_F|other|7.400000
processed_mr_f_weather_02255.wav|शनिवारी आल्तीनो येथील त्यांच्या कार्यालयात घेतलेल्या पत्रकार परिषदेत, बॉस्को पत्रकारांशी बोलत होते.|Marathi_F|other|7.050667
processed_mr_f_education_03189.wav|तज्ञांच्या मते सतत सेल्फी घेण्याच्या सवयीमुळे आता लोकांना सेल्फी एल्बो नामक विकाराचा सामना करावा लागत आहे.|Marathi_F|other|8.810667
processed_mr_f_politics_02135.wav|विम्याचे हप्ते भरणे, सिनेमाची तिकिटे, रेल्वे आरक्षण या गोष्टीही पेटीएमच्या माध्यमातून करता येतात|Marathi_F|other|8.032000
processed_mr_f_finance_03291.wav|मागील तीन वर्षापासून सूक्ष्म सिंचनासाठी थकलेले अनुदान पूर्णपणे उपलब्ध करून देण्यात येईल|Marathi_F|other|6.880000
processed_mr_f_agri_02642.wav|उन्हाळ्यात आपल्या शरीराला पाण्याची खूप गरज असते म्हणूनच भरपूर पाणी व क्षार देणारी खरबूज व टरबूज अशी फळे खायला हवीत.|Marathi_F|other|9.461333
processed_mr_f_politics_02307.wav|अस्खलित खोटे कसे बोलावे हे कोणाकडून शिकायचे असेल तर सुरेश प्रभू आणि आमदार प्रमोद जठार यांच्याकडून शिकावे|Marathi_F|other|8.288000
processed_mr_f_politics_02133.wav|निष्पाप ज्यू लोकांच्या दबलेल्या हुंकाराचे टाहो सामावून घेणाऱ्या सामूहिक दफनाच्या अशा कितीतरी जागा त्या राष्ट्रात आहेत|Marathi_F|other|8.842667
processed_mr_f_finance_01389.wav|या निर्णयामुळं सरकारला चालू आर्थिक वर्षाच्या राहिलेल्या तीन महिन्यांत अतिरिक्त महसूल मिळेल.|Marathi_F|other|6.773333
processed_mr_f_politics_00968.wav|अमेरिकेत झालेल्या भारतीय स्थलांतराचा दीडेकशे वर्षांचा इतिहास रश्दी यांनी मांडला आहे|Marathi_F|other|6.688000
processed_mr_f_education_03347.wav|याबाबत सोमनाथ इंगोले यांचे पुत्र तानाजी इंगोले यांनी फिर्याद दिली आहे.|Marathi_F|other|6.336000
processed_mr_f_finance_03298.wav|शासकीय मान्यतेमुळे पर्यटकांत विश्वासार्हता वाढेल व उद्योजकांची एकूण पत वाढण्यास मदत होईल.|Marathi_F|other|7.168000
processed_mr_f_weather_01303.wav|'वर्कींग वूमन'ला दिवसाचा सगळ्यात मोठा भाग ऑफिसच्या कामात घालवावा लागत असतो.|Marathi_F|other|5.664000
processed_mr_f_education_02688.wav|माजी कर्णधार जेसॉन होल्डर, तसेच लेगस्पिनर हेडन वॉल्श ज्युनियर यांनाही कोहली व कंपनीला रोखण्याचे कडवे आव्हान असेल.|Marathi_F|other|10.186667
processed_mr_f_finance_02428.wav|महाराष्ट्र राज्य यंत्रमाग महामंडळ या उपक्रमाच्या पाचव्या व सहाव्या वेतन आयोगाच्या शिफारशींना मंजुरी देण्यात आली आहे.|Marathi_F|other|8.373333
processed_mr_f_politics_00863.wav|या प्रकरणात अविनाश बानकर व गणेश सोनवणे हे दोन प्रमुख आरोपी अद्यापही फरारच आहेत.|Marathi_F|other|7.498667
processed_mr_f_agri_02722.wav|या कालावधीत पाण्याची उपलब्धता न झाल्यास फूलगळ होते, शेंगा कमी लागतात आदीमुळे उत्पन्नात घट होते.|Marathi_F|other|8.384000
processed_mr_f_weather_00214.wav|जेव्हा प्रिंट होत्या त्या काळातही प्रभातला वाईट दिसणारी प्रिंट बर्लिनला उत्तम दिसल्याचे किस्से माहीत आहेत.|Marathi_F|other|7.584000
processed_mr_f_education_02375.wav|रागाच्या भरात मातेने घेतलेल्या निर्णयाचा भुर्दंड चिमुकल्या हर्षदला आपला जीव गमवुन भोगावा लागला.|Marathi_F|other|8.200000
processed_mr_f_politics_00635.wav|भास्कर जाधवांची डुप्लिकेट राष्ट्रवादी आणि अजित पवारांची डुप्लिकेट टगेगिरी, अशी कुजबूज राजकीय वर्तुळात ऐकायला मिळत होती.|Marathi_F|other|9.621333
processed_mr_f_weather_00748.wav|या मालिकेत जालिंदरच्या एंट्रीनंतर आता आणखी एक महत्त्वपूर्ण कलाकाराची एंट्री होणार आहे.|Marathi_F|other|6.773333
processed_mr_f_agri_03119.wav|पाणी माफियांवर वचक निर्माण केल्यास आणि पाणी गळतीचे प्रमाण कमी केले तर मुंबईत पाणी कपात करावी लागणार नाही, असे त्यांनी सांगितले.|Marathi_F|other|9.200000
processed_mr_f_finance_01594.wav|आपल्या देशातील करव्यवस्था इतकी वाईट आहे की, अशा भ्रष्ट व्यवस्थेच्या मार्गाने कर का द्यावा, असा प्रश्न पडतो.|Marathi_F|other|7.690667
processed_mr_f_weather_01747.wav|नागराज मंजुळेचा आधीचा फॅण्ड्री आणि सैराट ही दोन टोकं म्हणावी लागतील.|Marathi_F|other|5.962667
processed_mr_f_weather_02123.wav|परंतु अनीस बज्मी यांनी या चित्रपटात अक्षय कुमार कोणतीही भूमिका करत नसल्याचे स्पष्ट केले आहे.|Marathi_F|other|7.445333
processed_mr_f_politics_01222.wav|अभिनेत्री कंगना रणौत हीने तिच्या अभिनयाने प्रेक्षकांच्या मनात चांगलीच जागा निर्माण केली आहे|Marathi_F|other|7.300000
processed_mr_f_agri_01259.wav|त्यांनी वांगी, भेंडी, पेरू, आंबा, पालक, मेथी, वाटाणा आदी पिकांच्या जातींची बियाणे जपली.|Marathi_F|other|9.077333
processed_mr_f_politics_00450.wav|राष्ट्रवाद आणि सुरक्षेचे मुद्दे प्रचाराच्या केंद्रस्थानी आणूनही भाजपला फायदा होत नसावा.|Marathi_F|other|7.082667
processed_mr_f_education_02443.wav|या किल्ल्याची किल्लेदारी अष्टप्रधान मंडळातील मातब्बर असामी व दक्षिण सुभ्याचे प्रमुख सुरनिस अण्णाजी दत्तो यांचेकडे होती.|Marathi_F|other|10.100000
processed_mr_f_health_03953.wav|अशा परिस्थितीत लहान आतड्याचा शेवटचा भाग पोटावर आणून कृत्रिम गुदद्वार करावे लागते.|Marathi_F|other|6.512833
processed_mr_f_education_03236.wav|त्यामुळे अग्निशमन दलासाठी इस्रायली तंत्रज्ञानाच्या कॅप्सुल लिफ्ट खरेदी करण्याची मागणी भाजपाच्या वतीने सोमवारी करण्यात आली आहे.|Marathi_F|other|10.176000
processed_mr_f_health_03912.wav|वापराबद्दलची गुप्तता आणि कोणताही खर्च नसणे हे त्यांचे फायदे आहेत. परंतु या पद्धती वापरण्यासाठी आत्यंतिक मनोनिग्रह असावा लागतो.|Marathi_F|other|10.053875
processed_mr_f_education_02959.wav|पावसाच्या तोंडावर मुंब्य्रासह अन्य परिसरात राहणाऱ्या मुलांची शिक्षणाची गैरसोयच होणार आहे.|Marathi_F|other|7.338667
processed_mr_f_general_01193.wav|रामायण या मालिकेतील राम या भूमिकेमुळे प्रसिद्ध झालेले अरुण गोविल आणि तबस्सुम यांच्यात जवळचे नाते आहे हे तुम्हाला माहीत आहे का?|Marathi_F|other|8.928000
processed_mr_f_health_03897.wav|ज्या ठिकाणी रक्तपुरवठा पुरेसा असेल त्या ठिकाणी ही पसरण्याची प्रक्रिया थांबते.|Marathi_F|other|5.827833
processed_mr_f_weather_00499.wav|आतापर्यंत सरकारने अनेकवेळा अण्णांना आश्वासने देऊनही ती पाळण्यात न आल्याने अण्णांना प्रत्येकवेळी उपोषणाचा मार्ग स्वीकारावा लागला होता.|Marathi_F|other|10.144000
processed_mr_f_finance_00394.wav|ही एक अशी योजना आहे ज्यात विमा ग्राहकाच्या मृत्यूनंतर मिळणारा बोनस आणि निश्चित रक्कम नॉमिनीला दिली जाते.|Marathi_F|other|7.850667
processed_mr_f_finance_02455.wav|तसेच, क्रेडिट कार्डाचा वापर करून रोख रक्कम काढण्याच्या प्रकारास बँका व क्रेडिट ब्युरो सकारात्मक कृती समजत नाहीत.|Marathi_F|other|8.245333
processed_mr_f_health_00370.wav|तुम्हाला चहा पितानाच स्मोकिंग करण्याची सवय असेल तर तुम्हाला कर्करोग होण्याचा धोका वाढतो|Marathi_F|other|6.400000
processed_mr_f_politics_00720.wav|ही जागा भारताच्या उत्तर पूर्वी राज्य असलेल्या आसामच्या जतिंगा गावात आहे.|Marathi_F|other|5.900000
processed_mr_f_weather_01198.wav|दरम्यान, पुलवामा हल्ल्यानंतर संपूर्ण देशात संताप व्यक्त होत असताना सिद्धूंसोबत शिल्पाही वादाच्या भोवऱ्यात अडकली.|Marathi_F|other|8.256000
processed_mr_f_agri_00955.wav|काश्मिरी जातीच्या शेळ्यांकडून पश्मिना नावाची मऊसूत लोकर आणि अंगोरा जातीच्या शेळ्यांपासून मोहेर नावाची लोकर मिळते.|Marathi_F|other|8.842667
processed_mr_f_health_03138.wav|डावा मेंदू हा तर्काचा आधार घेऊन विचार करणारा तर उजवा मेंदू भावनांच्या आहारी जाऊन विचार करणारा असतो.|Marathi_F|other|7.882792
processed_mr_f_politics_00691.wav|यानंतर महिला मुलींना घेऊन पॉंडेचेरीला गेली आणि एका शाळेत मुलींना प्रवेश मिळवून दिला.|Marathi_F|other|7.242667
processed_mr_f_agri_00415.wav|ऋग्वेदातही शेतीसाठी पाण्याचा वापर कसा करावा, पाणी उपसा कसा करावा याचे दाखले दिलेले आहेत.|Marathi_F|other|7.616000
processed_mr_f_finance_00759.wav|गावातील व वाड्यावस्त्यावरील समस्या समजून नियोजन व खर्च कशाप्रकारे करायचा आहे  यासाठी कार्यशाळेचे आयोजन केले होते.|Marathi_F|other|9.100000
processed_mr_f_weather_01560.wav|त्यापूर्वी चित्कल झुत्शी आणि चंद्रा अय्यंगार यांनाही या पदांपासून दूर ठेवले गेले होते.|Marathi_F|other|6.900000
processed_mr_f_health_01438.wav|दिल्लीसारख्या ठिकाणी असलेल्या वृत्तपत्राच्या कार्यालयात अशा गोष्टी होऊ शकतात तर मग बाकीच्या ठिकाणी याचा विचार न केलेलाच बरा.|Marathi_F|other|8.892875
processed_mr_f_weather_01253.wav|दामोदर हरी चाफेकर आणि त्यांचे दोन्ही बंधू यांनी रॅंड येण्याचा इशारा म्हणून वापरलेला परवलीचा शब्द म्हणजे, गोंद्या आला रे.|Marathi_F|other|9.056000
processed_mr_f_politics_00992.wav|महाराष्ट्र पोलिसांसाठी ही अतिशय मानाची बाब असून यामध्ये दोन महिला पोलिसांचा सुद्धा समावेश आहे|Marathi_F|other|7.765333
processed_mr_f_politics_02399.wav|या अंतोबांच्या पुढच्या पिढीतील सदाशिव या गृहस्थाने 'आळंदी माहात्म्य' या नावाने आळंदीचा इतिहास लिहिला आहे|Marathi_F|other|8.554667
processed_mr_f_politics_00739.wav|त्यामुळे या ठिकाणची झाडे कापणे आणि पुनर्रोपित करण्याला विरोध होण्याची शक्यता आहे.|Marathi_F|other|6.357333
processed_mr_f_finance_01616.wav|इतके पैसे खर्च करून आपण लॅपटॉप खरेदी केला आणि त्यावर अनेक महत्त्वाची माहिती साठवून ठेवली.|Marathi_F|other|6.634667
processed_mr_f_politics_00828.wav|आंध्रात महिला अत्याचाराच्या खटल्यांसाठी विशेष सरकारी वकील म्हणून नामांकित महिला वकील नेमण्यात येते.|Marathi_F|other|7.637333
processed_mr_f_agri_01978.wav|दळलेली कॉफी भाजलेल्या बियांपेक्षा लवकर खराब होते, तसेच ती जास्त दिवस दळून ठेवली तर तिचा स्वाद व वासही कमी होतो.|Marathi_F|other|9.312000
processed_mr_f_finance_00463.wav|एकीकडे दोन वेळच्या खाण्याची भ्रांत असताना, एवढ्या रकमेचा कर कसा आला?|Marathi_F|other|5.440000
processed_mr_f_politics_00356.wav|कुटुंब, आप्तेष्टांना सोलापुरी चादरींच्या खरेदीत गुंतवून मी तिथल्या पत्रकार मित्रांना घेऊन थेट स्मारकाकडे गेलो.|Marathi_F|other|8.700000
processed_mr_f_politics_01005.wav|भारताच्या इतिहास संग्रामात आपल्या जीवनाची पुष्पे अर्पण करणाऱ्या स्वातंत्र्य सैनिकापैकी काही जणांची नावे प्रामुख्याने घेतली जातात|Marathi_F|other|10.165333
processed_mr_f_health_03884.wav|तोंडाचा अंतर्भाग तसेच काखेतही फोडी येऊ शकतात, सहसा हाताचा पंजा किंवा तळपायावर फोडी येत नाहीत.|Marathi_F|other|7.800000
processed_mr_f_weather_01623.wav|संपूर्ण जळगाव शहरात कम चिनी अद्रकवाली चहा म्हणून नथ्थू यांचा चहा सुप्रसिद्ध आहे.|Marathi_F|other|6.698667
processed_mr_f_agri_01106.wav|चराईबंदी आणि कुऱ्हाडबंदी यांमुळे गावातील वनराई टिकून आहे. जमिनीत पाणी मुरण्याची प्रक्रिया चांगल्या प्रकारे होत आहे.|Marathi_F|other|9.088000
processed_mr_f_finance_00501.wav|लाभांश वितरण कर आणि पुनर्खरेदी कर हटविणे यासारख्या आणखी काही निर्णयांमुळे शेअर बाजाराला चालना मिळेल.|Marathi_F|other|8.288000
processed_mr_f_education_00944.wav|प्रहारच्या कार्यालयाला श्री गज्वी यांनी भेट देऊन संपादक विभागाशी चर्चा केली|Marathi_F|other|6.500000
processed_mr_f_finance_01281.wav|हजार रुपये किमान वेतन, व पाच टक्के घरभाडे भत्ता म्हणून जाहीर करण्यात यावा.|Marathi_F|other|5.557333
processed_mr_f_politics_00472.wav|इथले पुरुष अंगावर पक्षांची पिसे चिकटवून आणि पक्षांसारखा नाच करून स्त्रियांची मने जिंकण्याचा प्रयत्न करतात.|Marathi_F|other|8.500000
processed_mr_f_agri_01279.wav|मी यात अजिबात पाणी घालत नाही आणि त्यासाठी जास्तीचा नारळ वापरते, त्यामुळे हा पदार्थ घट्ट आणि चविष्ट होतो.|Marathi_F|other|8.576000
processed_mr_f_health_01268.wav|जखमेवर थोडीशी तुरटी लावल्याने किंवा तुरटी मिश्रीत पाण्याने जखम धुतल्याने जखमेतून रक्त वाहणे लगेच थांबते.|Marathi_F|other|8.000000
processed_mr_f_finance_00744.wav|सँडबॉक्स कल्पनेतून आता एकाच व्यक्तीच्या मालकीच्या गाड्यांसाठी एकच विमा पॉलिसी घेण्याचा प्रस्ताव पुढे आला आणि त्याला मान्यता देण्यात आली.|Marathi_F|other|9.781333
processed_mr_f_politics_00964.wav|तर भाजप आमदार शशिकला जोल्लेंच्या विजयातून पालिकाही सर करण्याची तयारी करत आहे.|Marathi_F|other|6.560000
processed_mr_f_politics_02700.wav|तुम्ही पुरुष आहात तर तुम्ही शर्ट आणि पॅंट घाला, असे पोलिसांनी सांगितल्याचा दावा त्यांनी केरळ कौमुदी वृत्तपत्राशी बोलताना केला|Marathi_F|other|8.874667
processed_mr_f_politics_00777.wav|आमदार मंडावी यांची बुलेटफ्रूफ गाडी त्यावरून जाताच भयंकर धमाका झाला आणि एका क्षणात गाडीचे तीन तुकडे झाले.|Marathi_F|other|8.533333
processed_mr_f_politics_00881.wav|ट्विंकलने तिच्या या ट्विटमधून दिल्लीचे मुख्यमंत्री अरविंद केजरीवाल यांची खिल्ली उडवली आहे|Marathi_F|other|7.125333
processed_mr_f_agri_02485.wav|पाट म्हणजे शेतात पाणी जाण्यासाठी थारोळ्याला जोडून पुढे नेलेली दगडांनी बांधलेली छोटी अरूंद जलवाहिनी.|Marathi_F|other|8.000000
processed_mr_f_finance_01749.wav|यातून देशाचे उत्पन्न वाढणार त्यासाठी करांचे दर कमी करण्यात आल्याचा जेटलींचा दावा आहे.|Marathi_F|other|7.178667
processed_mr_f_health_01914.wav|हा रोग बरा होणे किती कठीण आहे याचे अलीकडचे अत्यंत ठळक उदाहरण म्हणजे साने गुरुजींची विठ्ठल मंदिर प्रवेशाची चळवळ.|Marathi_F|other|8.700000
processed_mr_f_weather_01091.wav|हजार कोटी रुपयांच्या मनी लॉन्ड्रिंग प्रकरणी रतुलला ईडीने अटक केली आहे.|Marathi_F|other|5.500000
processed_mr_f_agri_02418.wav|सुलतान फक्त गंगेचं पाणी पितो, आणि त्याला हे पाणी त्याच्या कुरिअर सेवेमार्फत पोहोचवलं जातं.|Marathi_F|other|6.600000
processed_mr_f_weather_00761.wav|पूर्वीच्या प्लास्टिकच्या वेताच्या खुर्च्या बदलून हळूहळू फोमच्या खुर्च्या वापरल्या जाऊ लागल्या.|Marathi_F|other|5.834667
processed_mr_f_education_03289.wav|गोलंदाजीत शेल्डॉन कॉट्रेल, ओशानी थॉमस व कार्लोस ब्रेथवेट यांच्याकडून चांगल्या यशाची अपेक्षा आहे.|Marathi_F|other|8.960000
processed_mr_f_politics_01187.wav|एरवी केवळ दर्गा आणि इफ्तार पार्ट्यांमध्ये दिसणारे काँग्रेस उपाध्यक्ष राहुल गांधी केवळ एक वर्षात चक्क सोळा वेळा मंदिरात गेले आहेत|Marathi_F|other|9.930667
processed_mr_f_agri_00765.wav|तांब्याच्या कळशीत उन्हात पाणी तापवून, मुलांच्या अंगाला कैरीचा गर आणि हळद याचे मिश्रण चोळून या पाण्याची अंघोळ घालत असत.|Marathi_F|other|9.400000
processed_mr_f_education_02569.wav|पहिला गेम गमावून देखील प्रणॉयने पुढचे दोन गेम जिंकून सामन्यात बाजी मारली.|Marathi_F|other|6.837333
processed_mr_f_politics_00722.wav|अजित पवार यांनी मी राष्ट्रवादी पक्षातच आहे, असे ट्विट करताच शरद पवार यांनी त्याचेही तातडीने खंडन केले.|Marathi_F|other|8.500000
processed_mr_f_finance_00345.wav|गृहकर्ज घेतले असल्यास त्याच्या भरलेल्या हप्त्यांवर व व्याजावर किती कर सूट मिळते?|Marathi_F|other|6.100000
processed_mr_f_politics_00830.wav|दरम्यान कॅनडाने आम्ही मानव अधिकारांना काहीही झाले तरी पाठिंबा देणे बंद करणार नसल्याचे प्रत्त्युत्तर दिले आहे.|Marathi_F|other|8.100000
processed_mr_f_weather_01131.wav|स्वामी या करारामुळे रंगलेल्या नाट्यावर म्हणाले, सर्वच देशांशी मैत्रीपूर्ण संबंध ठेवणे हे शक्य नसते.|Marathi_F|other|7.594667
processed_mr_f_education_02964.wav|मोठ्या भावाने पबजी खेळण्यास मनाई केल्याने राग अनावर न झाल्याने लहान भावाने कैचीने शरीरावर वार केले.|Marathi_F|other|8.554667
processed_mr_f_politics_02416.wav|रोहितचं मूलभूत तंत्र चांगलं असलं तरी दर्जेदार स्विंगसमोर सुरुवातीला त्याचा बचाव चिरेबंदी वाटत नाही|Marathi_F|other|7.360000
processed_mr_f_politics_00775.wav|आज जमा झालेली सर्व निवेदने मुख्यमंत्री देवेद्न फडणवीस यांना नाशिक येथे देण्यात आली आहेत.|Marathi_F|other|7.072000
processed_mr_f_education_00728.wav|वाहनांच्या स्क्रॅपिंग धोरणांच्या संबंधातही अर्थमंत्र्यांशी चर्चा सुरू आहे असे त्यांनी सांगितले|Marathi_F|other|7.274667
processed_mr_f_politics_00905.wav|अचलपूर शहराच्या खूंटलेल्या विकासाला सर्वस्वी आमदार दोषी असल्याचं मानलं जात आहे|Marathi_F|other|6.293333
processed_mr_f_weather_01505.wav|फक्त तुमच्या उद्योगाची माहिती देणारे संकेतस्थळ बनवायचे असेल तर तुलनेने सोपे काम आहे.|Marathi_F|other|6.300000
processed_mr_f_weather_01515.wav|रविवारी मध्यरात्री आर्द्रा नक्षत्राच्या साक्षीने सोलापूर जिल्ह्यात मान्सूनच्या पावसाचे आगमन झाले.|Marathi_F|other|6.890667
processed_mr_f_agri_00772.wav|कास्टफर्ड या पुण्याच्या संस्थेसाठी प्रकल्प करताना माती आणि लाकडाचा भुसा यांचं योग्य प्रमाणात मिश्रण करण्यात प्रियदर्शिनी यशस्वी झाल्या.|Marathi_F|other|10.048000
processed_mr_f_finance_03354.wav|आज सुरू करण्यात आलेल्या अस्मिता बाजार योजनेच्या माध्यमातून बचत गटांची ऑनलाइन व्यापाराची चळवळ सुरू झाली आहे.|Marathi_F|other|8.000000
processed_mr_f_politics_02766.wav|मेट्रो रेल्वे मार्गावरून मुळासकट उखडून इतरत्र पुनर्रोपित केलेली झाडे जगणार की मरणार अशी परिस्थिती आहे|Marathi_F|other|8.373333
processed_mr_f_finance_03217.wav|आपल्या देशाच्या एकूण उत्पन्नाच्या तुलनेत अगदी तुटपुंजी रक्कम शिक्षणावर खर्च होत असताना धरसोडीचे धोरण त्याला मारकच ठरत असते|Marathi_F|other|9.400000
processed_mr_f_weather_00559.wav|उत्तर कोरियाचे प्रमुख किम जाँग उनने गेल्यावर्षी अमेरिकेचे राष्ट्राध्यक्ष डोनाल्ड ट्रम्प यांची भेट घेतली होती.|Marathi_F|other|8.000000
processed_mr_f_education_03241.wav|फियाट ग्रँड पुंटो ही अशा प्रकारची सोय उपलब्ध करून देणारी पहिली गाडी होती.|Marathi_F|other|6.100000
processed_mr_f_weather_01485.wav|शेवटी मलीक काफूरने शंकरदेव यादव याला ठार मारून यादव सत्तेचा अंत केला.|Marathi_F|other|6.000000
processed_mr_f_general_01121.wav|चित्रपट क्षेत्रातील माझी प्रतिष्ठा व ओळखींचा वापर माझ्या मुलासाठी न करू तर कोणासाठी करू?|Marathi_F|other|7.594667
processed_mr_f_politics_02074.wav|तत्पूर्वी मंदिराच्या आवारात असलेल्या विहिरीवर लोटांगण घालणारे भाविक पुरुष व महिला स्नान करून मंदिरात जातात|Marathi_F|other|8.693333
processed_mr_f_weather_02140.wav|परंतु तरीही आघाडीला बळ देण्यासाठी आता पवारांनी स्वत: मोर्चेबांधणी करण्यास सुरुवात केली आहे.|Marathi_F|other|6.933333
processed_mr_f_weather_00476.wav|वैश्विक स्वास्थ्य, सद्भाव आणि शांतीचा संदेश सर्वांपर्यंत पोहोचविणे हे या खास दिवसाच्या आयोजनाचे उद्दिष्ट आहे.|Marathi_F|other|8.661333
processed_mr_f_politics_00852.wav|त्यांनी सोशल मीडियावर पक्षाच्या प्रचारासाठी व प्रतिस्पर्ध्यांच्या खोट्या प्रचाराचा समाचार घेण्यासाठी खास विभाग तयार केले आहेत.|Marathi_F|other|9.674667
processed_mr_f_education_03290.wav|त्यामुळे यंदाचा दसरा मेळावा आता शिवाजी पार्कवरच होणार हे निश्तित झालंय.|Marathi_F|other|6.794667
processed_mr_f_weather_01514.wav|तांत्रिक गोष्टींवर मी बोलू शकणार नाही, पण समजून घ्यायला नक्की आवडेल.|Marathi_F|other|4.597333
processed_mr_f_health_01047.wav|मेंदू बंद पडल्याने मृत्यु पावणे आणि हृदयक्रिया बंद पडल्याने मृत्यु पावणे यात फरक काय?|Marathi_F|other|7.859583
processed_mr_f_weather_02252.wav|खुद्द राजकारणी आणि त्यांचे कुटुंबियच सुरक्षित नसतील तर सामान्य जनतेची काय कथा असा एकंदर टीकेचा सूर होता.|Marathi_F|other|8.544000
processed_mr_f_weather_01842.wav|हे प्रदर्शन तीन दिवस चालणार असल्याची माहिती शांतीलाल मुथ्था यांनी दिली.|Marathi_F|other|5.141333
processed_mr_f_agri_02562.wav|पाणी पिण्यासाठी पाणपोईचा वापर कमी होत असून थुंकण्यासाठी याचा वापर अधिक होताना दिसून येतो.|Marathi_F|other|7.100000
processed_mr_f_weather_00866.wav|दिल्लीतील स्मॉगचा परिणाम सामन्यावर होणार का असे विचारले असता सी के खन्ना म्हणाले, पुढील काही आठवड्यात येथील वातावरण ठीक होण्याची आशा आहे.|Marathi_F|other|9.866667
processed_mr_f_finance_00745.wav|कर्ज माफी न मिळाल्याने व शेंगदाणा तसेच कापसाच्या किंमती कोसळल्याने त्या शेतकऱ्यांनी भाजप विरोधात राग व्यक्त केला.|Marathi_F|other|8.277333
processed_mr_f_weather_01580.wav|काल पहाटे आशिष मानेनं लोत्झे हे जगातलं चौथ्या क्रमांकाचं उंच शिखर सर करण्याचा पराक्रम केला होता.|Marathi_F|other|8.074667
processed_mr_f_weather_02806.wav|लखनौच्या सीमेवरील काकोरी भागातल्या एका घरामध्ये लपून बसलेल्या अतिरेक्यानं बेछूट गोळीबार केला.|Marathi_F|other|7.210667
processed_mr_f_agri_02176.wav|तसेच तोंड आले असल्यास किंवा तोंडामध्ये फोड आले असल्यास दुर्वांचा रस पाण्यामध्ये मिसळून या पाण्याने चुळा भरल्याने आराम पडतो.|Marathi_F|other|9.100000
processed_mr_f_weather_01454.wav|काही विशिष्ट संकेतस्थळे पालकांनी ब्लॉक केली पाहिजेत, असा सल्ला अम्मांनी यावेळी पालकांना दिला.|Marathi_F|other|7.500000
processed_mr_f_agri_02792.wav|या तिन्ही तलावातील पाण्याचा वापर पिण्यासाठी होत नसला तरी अन्य दैनंदिन कामासाठी येथील पाणी वापरले जाते|Marathi_F|other|8.100000
processed_mr_f_politics_02077.wav|दादरच्या साने गुरुजी विद्यालयात सरकारच्या निलक्रांती योजने अंतर्गत शोभीवंत माशांच्या मत्स्यटाकीचं वाटप करण्यात आलं|Marathi_F|other|8.900000
processed_mr_f_agri_00946.wav|हिरव्या मिरच्यांवर उकळते पाणी घालून त्या उन्हात वाळवून त्यांचे पांढरे तिखट तयार करावे.|Marathi_F|other|6.100000
processed_mr_f_finance_02039.wav|पेट्रोल व डिझेलच्या संदर्भामध्ये जर राज्य सरकारने लावलेले कर कमी केले तरच त्यातून मार्ग निघू शकतो.|Marathi_F|other|7.264000
processed_mr_f_health_01290.wav|डॉक्टर आणि अधिष्ठातांच्या वरद हस्तामुळे तर हे सर्व होत नाही ना?|Marathi_F|other|4.759708
processed_mr_f_finance_00508.wav|एन्ट्री एक्झिट खरेदी किंवा विक्रीवर कोणताही कर म्हणजे लोड लावला जात नाही.|Marathi_F|other|5.800000
processed_mr_f_education_02786.wav|ब्ल्यु व्हेल गेमवर ज्याप्रकारे बंदी घालण्यात आली आहे, त्याचप्रकारे टिक टॉकवर बंदी आणण्याचा विचार तमिळ सरकार करत आहे.|Marathi_F|other|9.400000
processed_mr_f_weather_00210.wav|ब्लू फिल्म बघितलेल्या अनेक मुलांचे लग्नपूर्व किंवा लग्नोत्तर भलतेच प्रॉब्लेम लक्षात येतात.|Marathi_F|other|6.506667
processed_mr_f_agri_00810.wav|ऊसाच्या पिकाला प्रचंड पाणी लागत असल्यामुळे कोट्यवधी लीटर पाण्याची नासाडी झाली.|Marathi_F|other|6.741333
processed_mr_f_health_03957.wav|त्यामुळे होणाऱ्या आतड्यातील आणि इतर अवयवांमधील कर्करोग उद्भवलेल्या गाठी केवळ काढून भागत नाही.|Marathi_F|other|7.360354
processed_mr_f_politics_02798.wav|केवळ साडी आणि श्रुंगारच नाही, तर घरच्या घरी सुंदर देखावा उभा करण्यातही महिलांनी रस घेतलेला दिसून आला|Marathi_F|other|7.797333
processed_mr_f_education_02197.wav|यातील बोडेकर कुटुंबाने मुलाच्या शिक्षणासाठी जमा केलेल्या रक्कमेपैकी निम्म्याहून अधिक रक्कम पाण्यात वाहून गेली होती.|Marathi_F|other|9.621333
processed_mr_f_agri_01114.wav|गांडुळांची विष्ठा म्हणजे एक उत्तम प्रकारचे खत आहे याला ह्युमस म्हणतात.|Marathi_F|other|6.421333
processed_mr_f_agri_01061.wav|महापुराने नदी, ओढ्यांच्या काठचे ऊसाचे पीक कुजल्याने गाळपासाठी ऊस आणायचा कोठून?|Marathi_F|other|6.954667
processed_mr_f_finance_00312.wav|कुटुंबातील सर्व लोकांच्या गरजा व त्यांचा खर्च भागविणे या मर्यादित उत्पन्नातून शक्य नाही.|Marathi_F|other|6.496000
processed_mr_f_finance_00306.wav|भारतीयांचे एकूण देशांतर्गत उत्पन्न जीडीपी आणि दरडोई उत्पन्नाच्या तुलनेत याची किंमत अधिक असल्याचे या सर्वेक्षणात म्हटले आहे.|Marathi_F|other|9.770667
processed_mr_f_finance_00393.wav|बनावट स्टँप प्रिंट करून तो बँका, विमा कंपन्या व स्टॉक ब्रोकर्सना विकत असे.|Marathi_F|other|6.229333
processed_mr_f_politics_00261.wav|विद्यमान आमदार येत्या फेब्रूवारी महिन्यात वाकुर्डे बुद्रूक योजनेची कामे सुरु होणार असल्याची खोटी माहिती सांगत सुटले आहेत.|Marathi_F|other|9.120000
processed_mr_f_weather_02316.wav|अब्दालीने हे आव्हान स्वीकारले आणि त्याने बलूच, पश्तुन व अफगाणी लोकांची फौज उभारली.|Marathi_F|other|6.517333
processed_mr_f_agri_01635.wav|तालुक्यात सध्या म्हैशाळ योजना व टेंभू योजना तसेच नीरा उजवा कालवा या योजनेतून विविध भागातील शेतीला पाणी देण्यात येत आहे.|Marathi_F|other|9.674667
processed_mr_f_politics_01018.wav|आरोपी मुंबईत किंवा आजूबाजूच्या परिसरात लॉज, हॉटेल अथवा भाड्याची खोली घेऊन राहतात.|Marathi_F|other|7.000000
processed_mr_f_agri_00420.wav|किसान कृषी प्रदर्शनाला मोशी येथे सुरुवात झाली असून त्याचे उद्घाटन शेतकऱ्यांच्या पहिल्या गटातर्फे करण्यात आले.|Marathi_F|other|8.181333
processed_mr_f_education_02433.wav|जडेजानं मुद्दामहून हा प्रकार केल्याचं अंपायर रॉड टकर आणि ब्रुस ऑक्सेम्फर्ड यांना वाटल्यामुळे त्याच्यावर कारवाई करण्यात आली.|Marathi_F|other|9.632000
processed_mr_f_finance_00243.wav|नवीन कर प्रणाली वैकल्पिक आहे म्हणजेच जर करदाता इच्छुक असेल तर तो जुन्या कर स्लॅबनुसार प्राप्तिकर भरू शकतो.|Marathi_F|other|8.700000
processed_mr_f_weather_02050.wav|त्यांच्या वक्तव्याकडे कुणी लक्ष देत नसतानाच मुंबई पोलिसांच्या हाती काही तासांतच क्ल्यू आला.|Marathi_F|other|6.752000
processed_mr_f_health_03906.wav|प्रभावित भाग काळा-निळा दिसतो आणि त्यातून दुर्गंधी येते आणि रक्तवाहिन्यांना इजा होऊन रक्ताच्या गुठळ्याही होऊ शकतात.|Marathi_F|other|8.672271
processed_mr_f_education_03251.wav|जोरासंखोच्या निष्प्राण भिंती रवींद्रनाथ टागोरांच्या जीवनातील अनेक महत्त्वाच्या घटनांच्या साक्षीदार आहेत.|Marathi_F|other|8.170667
processed_mr_f_education_01980.wav|भाजप सरकारने आर्थिक दृष्ट्या मागास सवर्णांना नोकरी आणि शिक्षणामध्ये आरक्षण मिळावे यासाठी हे विधेयक मांडले होते.|Marathi_F|other|9.800000
processed_mr_f_education_00389.wav|श्रद्धा कपूर आणि टायगर श्रॉफ आपल्या आगामी बागी चित्रपटाच्या शूटिंगसाठी संपूर्ण टीमसह सर्बियाला दाखल झालेले आहेत|Marathi_F|other|9.568000
processed_mr_f_agri_01477.wav|मात्र त्याच महाराष्ट्रात रक्तदात्यांनी दान केलेल्या रक्ताचे सरकारी अवकृपेने पाणी होऊन ते वाया जात असेल तर कसे व्हायचे?|Marathi_F|other|9.100000
processed_mr_f_agri_01075.wav|परतीच्या पावसाच्या थैमानामुळे बाजरीच्या कणसालाच मोड आले असून अनेक शेतांमध्ये अद्यापही पाणी साचलेले असल्याने पिकांची मुळे कुजली आहेत.|Marathi_F|other|9.898667
processed_mr_f_weather_01985.wav|अखेर नागपूरच्या जनता चौकात संतोष बद्रेंना प्रहारच्या कार्यकर्त्यांनी बेदम मारहाण केली तसेच बोलेरो गाडीत घातले.|Marathi_F|other|8.789333
processed_mr_f_weather_02100.wav|तात्या कुलकर्ण्यांचे येणे आणि हात हलवत जाणे हे पुढे दोनतीन दिवस चालूच होते.|Marathi_F|other|5.568000
processed_mr_f_education_01973.wav|काळोखात धडपडत चालला होतास म्हणून तुला थांबवलं. दाजीने त्याची समज काढली.|Marathi_F|other|6.709333
processed_mr_f_health_01979.wav|आता जे तटस्थ लोक आहेत, त्यांनी निदान संयुक्त राष्ट्रसंघाचा तरी नकाशा मान्य करावा.|Marathi_F|other|6.300000
processed_mr_f_finance_00399.wav|मुस्लिमांना हज यात्रेसाठी देण्यात येणारं अनुदान केंद्र सरकारनं रद्द करण्याचा मोठा निर्णय घेतलाय.|Marathi_F|other|6.800000
processed_mr_f_weather_00221.wav|जगात कॅलिफोर्निया, इस्रायल, ब्राझील या देशांतही फलोद्याने खूप आहेत पण त्यांच्यात आणि आपल्यात एक फरक आहे.|Marathi_F|other|8.394667
processed_mr_f_education_02656.wav|बाबाने स्वतःच्या नावात लावलेल्या सगळ्या पदव्या खोट्या असल्याचंही माजी सुरक्षा रक्षकाने म्हटलं आहे.|Marathi_F|other|8.149333
processed_mr_f_education_03163.wav|पुढे होणाऱ्या भयंकर प्रकाराच्या कल्पनेने मी हादरलो, माझे त्राण गेले आणि मला मूर्छा आली.|Marathi_F|other|7.648000
processed_mr_f_politics_00714.wav|गिरीराज सिंह हे बाहेरचे, लादलेले उमेदवार आहेत, हा मुद्दा मतदारांच्या मनात ठसवण्यात कन्हैया यशस्वी ठरलाय.|Marathi_F|other|8.864000
processed_mr_f_weather_01856.wav|दुसरीकडे म्यानमारच्या सू क्यी यांनी देशातील व्यापक धार्मिक दुफळीचं वर्णन करताना या विषयावर आत्मचिंतन करण्याकडे अधिक लक्ष दिलं.|Marathi_F|other|9.493333
processed_mr_f_politics_00541.wav|याप्रश्नी राष्ट्रीय बाल स्वास्थ्य योजना सरकारने हाती घेतल्याची माहिती मुख्यमंत्री पृथ्वीराज चव्हाण यांनी दिली.|Marathi_F|other|8.600000
processed_mr_f_agri_00993.wav|रोपे जगत नाहीत म्हणजे त्यांना कार्बनडायऑक्साईड शोषून घेता येत नाही आणि ऑक्सिजन मुक्त करता येत नाही.|Marathi_F|other|7.300000
processed_mr_f_weather_00935.wav|चीनचे परराष्ट्र मंत्रालयाचे प्रवक्ते गेंग शाँग म्हणाले चीन सरकारची अरुणाचल प्रदेशला   मान्यता नाही.|Marathi_F|other|7.317333
processed_mr_f_politics_00804.wav|शिवसेनेला खरा फटका बसला तो म्हणजे भाजपच्या उमेदवार मोहिनी पत्की यांचा होय.|Marathi_F|other|6.677333
processed_mr_f_general_03053.wav|तसेच आपल्या गुन्हेगारी कारवायांचे बिंग फुटू नये म्हणून सलमा शेख व मंगला जेधे या दोघींचा खून त्याने केला.|Marathi_F|other|7.978667
processed_mr_f_politics_00859.wav|आजही जेव्हा जेव्हा एखादा मोठा रेल्वे अपघात होतो, तेव्हा शास्त्रींची आठवण निघतेच.|Marathi_F|other|6.186667
processed_mr_f_weather_00949.wav|तिथलं वातावरण आणि आदरातिथ्यं पाहून पहिल्या दुर्गसाहित्य संमेलनाचा मानही याच किल्ल्याला मिळाला.|Marathi_F|other|7.573333
processed_mr_f_agri_01143.wav|शेतकऱ्यांनी  फळझाडांची लागवड करताना रोपे विकत घ्यायची असतील तर नीट चौकशी करून ती घेतली पाहिजेत.|Marathi_F|other|7.669333
processed_mr_f_finance_00355.wav|उज्ज्वला योजनेतून ज्या कुटुंबांना गॅसचा पुरवठा करण्यात आला आहे त्यांना त्यांच्या बँक खात्यात अनुदान जमा होत नसल्याच्या तक्रारी येत आहेत.|Marathi_F|other|8.949333
processed_mr_f_weather_01318.wav|मिसेस बामणेंच्या किस्स्यांपेक्षा पूर्णपणे वेगळे असे तुकाराम कुत्र्याचे टॉप टेन किस्से आळीतल्या लोकांच्या मनावर गोंदवले गेले आहेत.|Marathi_F|other|9.056000
processed_mr_f_weather_01759.wav|यापूर्वी लक्ष्मण मुथैयाने फेसबुकच्या डेटा डिलीशन आणि डेटा डिस्क्लोजर या बगचा शोध घेतला होता.|Marathi_F|other|7.900000
processed_mr_f_weather_01602.wav|अत्याचार आणि जुलूम असतील तर किती सहन करायचे असा त्याचा सारांश होता.|Marathi_F|other|5.600000
processed_mr_f_weather_01617.wav|पण पुलंनी भावात्मक व वैज्ञानिक दृष्टीकोन बाळगून आपले विचार व्यक्त करण्याचा लाजवाब निर्भीडपणा दाखवला आहे.|Marathi_F|other|7.797333
processed_mr_f_health_01273.wav|श्रवण विकलांगता हा एक आजार नाही तर ही एक स्थिती आहे, याचा मुलाच्या बोलण्यावर आणि भाषेच्या विकासावर विपरीत परिणाम होतो.|Marathi_F|other|9.500000
processed_mr_f_health_03910.wav|कोणतेही साधन अथवा औषधी न वापरता गर्भधारणा टाळण्याच्या उपायांना नैसर्गिक पद्धती म्हटले जाते.|Marathi_F|other|7.464833
processed_mr_f_agri_02132.wav|बाटलीच्या तोंडात नारळाची शेंडी घालून त्यावर गांडूळ खत आणि माती अर्ध्या भागापर्यंत भरावी.|Marathi_F|other|7.100000
processed_mr_f_politics_00217.wav|भाजप निम्म्या काळासाठी मुख्यमंत्री पद सोडायला तयार नाही तर सेना निम्म्यानिम्म्याच्या मुद्यावर अडून बसली आहे.|Marathi_F|other|8.200000
processed_mr_f_politics_02371.wav|पोलिस आणि तपास यंत्रणांना कोणताही सुगावा लागू न देता महिला शिष्यांवर बलात्काराचा आरोप असलेला नित्यानंद देश सोडून पळून गेला आहे|Marathi_F|other|9.800000
processed_mr_f_weather_00290.wav|ख्रिस्तपूर्व दुसऱ्या शतकात उत्तर भारतात शुंग राजांची तर दख्खन आणि कोकण प्रांतात आंध्रांची राजवट होती.|Marathi_F|other|7.840000
processed_mr_f_finance_00078.wav|त्यांचे हप्ते व व्याज भरण्यासाठी ते वेळोवेळी घरपट्टी व पाणीपट्टी वाढ करून लोकांकडून उत्पन्न मिळवण्याचा प्रयत्न करीत आहेत.|Marathi_F|other|8.768000
processed_mr_f_weather_02095.wav|तिची माझी साथ फक्त एकदीड तासाची, पण अजून त्या सत्तरीतील कृश कोच्चुरोसाची आठवण मनातून जात नाही.|Marathi_F|other|8.245333
processed_mr_f_finance_01923.wav|संबंधित कामाच्या सोडविण्याच्या बाबतीत आर्थिक डेटाचा मुख्य स्त्रोत म्हणजे उद्यमांचे ताळेबंद.|Marathi_F|other|6.400000
processed_mr_f_education_02655.wav|ताऱ्यांचे वय मात्र अपोजी वर्णपंक्तींच्या मदतीने काढता आलेले नाही, दीर्घिकेत आपलीच आपल्याला माहिती असणे गरजेचे आहे.|Marathi_F|other|9.898667
processed_mr_f_agri_01060.wav|त्र्यंबकेश्वर तालुक्यात पावसाचे प्रमाण जास्त असल्याने खरीप पिके मोठ्या प्रमाणात होत असतात.|Marathi_F|other|6.581333
processed_mr_f_education_03351.wav|शिवराज संभाजी अभंगे असे आत्महत्या केलेल्या व्यक्तीचे नाव असून मृत्यूपूर्वी त्याने लिहलेल्या चिठ्ठीतून हा प्रकार उघड झाला आहे.|Marathi_F|other|9.536000
processed_mr_f_agri_02063.wav|ही मैत्रीण मुलीचे लग्न थाटात करतेय, कारण तिने तिच्या शेतात ठिबक आणि तुषार सिंचन वापरलेय आणि तिच्या हुशारीची फळे तिला मिळत आहेत.|Marathi_F|other|10.154667
processed_mr_f_agri_01086.wav|जागोजागी असलेले स्पंज आपण विकासाच्या नावाखाली सतत नष्ट केले तर जमिनीत पाणी धरून ठेवून ते हळूहळू बाहेर सोडण्याचं काम कोण करणार?|Marathi_F|other|9.500000
processed_mr_f_weather_01728.wav|हा अन्यायी घरफाळा शहराच्या विकासातील एक मोठा अडथळा बनून राहिला होता.|Marathi_F|other|5.100000
processed_mr_f_finance_02003.wav|वर्षागणिक घरफाळा व दंड वाढतच आहे, असे कर निर्धारक व संग्राहक दिवाकर कारंडे यांनी सांगितले|Marathi_F|other|7.900000
processed_mr_f_agri_00658.wav|अस्नोडा पाणी प्रकल्पातून येणारे पाणी मुबलक असून ते सर्वत्र पुरत आहे.|Marathi_F|other|5.376000
processed_mr_f_weather_01665.wav|राजकीय मतभेद अर्थातच पूर्वापार होतेच पण मोदींच्या निवडीने एक सांस्कृतिक दरीच दृग्गोचर झाली.|Marathi_F|other|7.317333
processed_mr_f_weather_02347.wav|नाना पटोले त्यांना नक्क्कीच पराभवाची धूळ चाखायला लावतील, असंही वडेट्टीवार म्हणाले.|Marathi_F|other|6.272000
processed_mr_f_weather_01911.wav|रेन्शॉ बाद झाल्यानंतर अनुभवी मार्शने डावाची सूत्रे आपल्याकडे घेत संघाला दोनशेपार नेण्यासह आघाडी मिळवून देण्यात मोलाचा वाटा उचलला.|Marathi_F|other|10.000000
processed_mr_f_health_03904.wav|शरीरावरील उघड्या, खोलवरच्या दूषित जखमेद्वारे हे जीवाणू शरीरात प्रवेश करतात पण हे जीवाणू ऑक्सिजनच्या संपर्कात जिवंत राहू शकत नाहीत.|Marathi_F|other|10.193188
processed_mr_f_health_03818.wav|स्त्रीची मासिक पाळी बंद होणे व जननक्षमता संपणे या स्थितीला रजोनिवृत्ती असे म्हणतात. ही वयानुसार घडणारी नैसर्गिक घटना आहे.|Marathi_F|other|9.891333
processed_mr_f_health_01488.wav|पाठीला लावण्यासाठी म्हणून कॅप्टन हेगडेने एक मलम दिले होते आणि काही गोळ्या लिहून दिल्या होत्या.|Marathi_F|other|6.700000
processed_mr_f_finance_01186.wav|जागतिक पातळीवर किरकोळ विक्री बिले सर्व कर अंतर्भूत करून दिली जातात व करांचे विस्तृत विवरण त्यात समाविष्ट नसते.|Marathi_F|other|8.938667
processed_mr_f_politics_00925.wav|सामान्य नागरिकांना अच्छे दिन पासून दूर ठेवणारा मोदी सरकारचा पहिला पूर्ण अर्थसंकल्प शनिवारी संसदेत सादर करण्यात आला.|Marathi_F|other|9.802667
processed_mr_f_agri_01625.wav|नळाला येणारे पाणी आधी हौदात पडू द्यावे आणि ते पाणी नंतर मोटारीने तुमच्या घराच्या वरच्या टाकीत न्यावे.|Marathi_F|other|7.914667
processed_mr_f_health_03859.wav|वयोमानानुसार पुरुषांच्या दुखण्याच्या व वेदना होण्याच्या तक्रारी वाढत जातात. काही वेळा या वेदना कर्करोगाच्या पूर्वसूचना असू शकतात.|Marathi_F|other|9.800000
processed_mr_f_health_01728.wav|खुल्या फ्रॅक्चरला एक जटिल इजा समजली जाते कारण अशा प्रकारचे दुखणे हाडाच्या काही भागांमध्ये संक्रमण होण्याचा धोका वाढवते.|Marathi_F|other|9.300000
processed_mr_f_agri_03659.wav|डाळीच्या धान्याची बहुतेक सर्व पिके इतिहासपूर्व कालापासून लागवडीखाली आहेत.|Marathi_F|other|5.962667
processed_mr_f_agri_02402.wav|समुद्राच्या भरतीचे पाणी रोखण्यासाठी असलेली भिंतच छोटी असल्याने समुद्राचेच पाणी पंपिंग स्टेशनमध्ये शिरते.|Marathi_F|other|7.978667
processed_mr_f_agri_00393.wav|भात आणि ऊस ही पिके देशातील निम्म्याहून अधिक सिंचनाचे पाणी गिळंकृत करतात.|Marathi_F|other|6.293333
processed_mr_f_agri_01222.wav|गर्द हिरव्या रंगाची पाने असलेला एक सदापर्णी वृक्ष नाही पण एक झुडूप म्हणून वाढू शकतो|Marathi_F|other|7.765333
processed_mr_f_weather_00547.wav|परिस्थिती हा अश्रूंचा सर्वात मोठा कारखाना आहे असं वाळिंबे म्हणत असत.|Marathi_F|other|5.674667
processed_mr_f_agri_01355.wav|पाण्यातून ब्रेडची स्लाइस काढून ती दोन्ही हातांनी दाबून त्यातलं पाणी काढून टाकायचं|Marathi_F|other|6.048000
processed_mr_f_agri_02433.wav|प्रथम चिव्याचा बांबू गोल फिरवून खाली रिंगण करतात, मग बाजूने एक चिव्याची काठी टाकून हात लावतात.|Marathi_F|other|7.600000
processed_mr_f_agri_02437.wav|एके दिवशी प्राजक्ताची फुले गोळा करताना झाडावरची ताजी फुले पाडावीत म्हणून मी खालच्या फांद्या जरा हलवल्या.|Marathi_F|other|7.900000
processed_mr_f_finance_00146.wav|नोव्हेंबर महिन्यातील हा आकडा असून मागील वर्षीच्या नोव्हेंबरच्या तुलनेत सहा टक्के अधिक कर जमा झाला असल्याची माहिती सूत्रांनी दिली.|Marathi_F|other|8.800000
processed_mr_f_finance_01413.wav|ते मला असेही म्हणाले होते की, त्या व्यक्तीला आपल्या टॅलेंटच्या जोरावर पुढे जाण्यासाठी मदत जरूर करा.|Marathi_F|other|7.029333
processed_mr_f_weather_00417.wav|त्यांत युद्धाच्या भेसूर छाया दाखवणारी वुंडेड सोल्जर, वॉर हंगर अशी प्रभावी शिल्पं आहेत.|Marathi_F|other|7.168000
processed_mr_f_finance_01326.wav|त्यामुळे सरकारी कर्मचारी व वाडिया रुग्णालयाचे कर्मचारी यांना एकसारखे वेतन मिळू शकत नाही, असेही राज्य सरकारने स्पष्ट केले.|Marathi_F|other|8.906667
processed_mr_f_agri_00991.wav|पीकवाढीच्या काळापासून रोपाच्या बाजूचे तण काढून प्लॉटची चांगल्या प्रकारे निगा राखून फक्त एकवेळ युरियाची मात्रा द्यावी.|Marathi_F|other|8.900000
processed_mr_f_agri_00619.wav|कडधान्य व्यवस्थित नळाच्या पाण्याखाली धुवून घेतल्यावर जवळ जवळ दुप्पट पाणी घालून झाकून ठेवावे.|Marathi_F|other|6.944000
processed_mr_f_finance_02010.wav|मात्र वाढीव खर्च मंजूर करवून घेण्यासाठी दाखवलेल्या तत्परतेने अनेकांच्या भुवया उंचावल्या आहेत.|Marathi_F|other|7.434667
processed_mr_f_politics_02818.wav|युरोपच्या ख्रिस्ताइन, मरीना आणि बर्नाडेट या बेल्जीयमच्या महिला पर्यटकही सहभागी झाल्या होत्या|Marathi_F|other|6.986667
processed_mr_f_politics_00568.wav|गेल्या पाच वर्षात फातोरड्याचा विकास साधण्यात आमदार विजय सरदेसाई यांना अपयश आल्याचा आरोप यावेळी जोसेफ सिल्वा यांनी केला.|Marathi_F|other|10.000000
processed_mr_f_finance_02332.wav|जागतिक स्तरावर कच्च्या तेलाच्या किंमती कमी असताना आणि महागाई नियंत्रणात असताना जेटली यांनी मोठा महसूल जमविला होता.|Marathi_F|other|8.650667
processed_mr_f_weather_01326.wav|मासूम संस्थेचे योगेश धेंडे यांनी आपल्या व्याख्यानात मुलांच्या अनुत्तरित प्रश्नांना उत्तरे दिली.|Marathi_F|other|6.762667
processed_mr_f_agri_02704.wav|दक्षिण गोलार्धातील दक्षिण अमेरिका हा खंड असून त्यात ब्राझील, चिली आणि पेरू हे देश येतात|Marathi_F|other|7.840000
processed_mr_f_weather_01770.wav|यानुसार पहिल्यांदाच पालिकेने अतिशय स्पष्टपणे मंडळांना काय करावे आणि काय करू नये या सूचनांची यादी पुरवली आहे.|Marathi_F|other|8.554667
processed_mr_f_education_02526.wav|ट्विंकल खन्नाची आजी आणि अभिनेत्री डिंपल कपाडीया यांची आई  यांचे निधन झाले.|Marathi_F|other|6.570667
processed_mr_f_education_03313.wav|मग अशा प्रकारांतून राजकीय पक्ष आपापल्या शागीर्दांना अप्रत्यक्ष बळ देते, असा निष्कर्ष काढण्यास पुरेसा वाव मिळतो.|Marathi_F|other|9.493333
processed_mr_f_health_03099.wav|या दिवसात सर्वत्र चिखल आणि पाण्याचे डबके तयार होते यात लेप्टोचे जिवाणू तयार होतात.|Marathi_F|other|7.000000
processed_mr_f_politics_00405.wav|तसेच दुसरा आरोपी सुधन्वा गोंधळेकर हा टेक्निकल एक्सपर्ट असल्याची माहिती समोर आली आहे.|Marathi_F|other|7.765333
processed_mr_f_education_02316.wav|फुटलेल्या सिंटेक्स टाकीच्या तळाकडचा भाग बागेतील पाँड म्हणून उत्तम प्रकारे वापरता येतो.|Marathi_F|other|7.520000
processed_mr_f_finance_00211.wav|लाड व त्यांच्या पत्नीचे अभ्युदय बँकेत एकत्रित बचत खाते व एटीएम कार्ड आहे.|Marathi_F|other|5.973333
processed_mr_f_finance_01347.wav|केंद्र सरकारने कोणतीही योजना सुरू केली तरी त्या बाबतीत कर्नाटकला अनुदान मंजूर करताना पक्षपात केला गेला.|Marathi_F|other|7.573333
processed_mr_f_health_01739.wav|आतापर्यंत असा समज होता की ऑटोइम्यून थायरॉइड आजार हा कधीही बरा होत नाही आणि त्याचे उपचार कायम घ्यावे लागतात|Marathi_F|other|8.400000
processed_mr_f_weather_02926.wav|तो यशस्वी झालाच पण त्याचसोबत जगाला एक सांबा रिदम वाजवणारा ड्रमर मिळाला.|Marathi_F|other|6.250667
processed_mr_f_education_02822.wav|अर्थात यंदा गेल्या वर्षीप्रमाणे सेलिब्रिटींचे लग्नसोहळे नसले तरी अनेक लग्नांच्या चर्चा सुरू आहेत.|Marathi_F|other|8.300000
processed_mr_f_weather_02097.wav|जगातले सर्व लोक तोंडात बोट घालून भारताच्या या यशाकडे पाहत आहेत.|Marathi_F|other|5.429333
processed_mr_f_agri_02899.wav|पांढरी माशी या किडीचा प्रादुर्भाव कापूस हंगामाच्या शेवटी ऑक्टोबर महिन्यात होतो|Marathi_F|other|6.300000
processed_mr_f_agri_01194.wav|हे पाणी अर्धे राहीपर्यंत उकळून घ्या आणि नंतर हे पाणी गाळून घ्या.|Marathi_F|other|5.120000
processed_mr_f_weather_00315.wav|विठ्ठल रुक्मिणी मंदिराच्या गाभाऱ्यात गरुडस्तंभ आणि पुरातन दगडी स्तंभ वाटावेत अशी रचना करण्यात आली आहे.|Marathi_F|other|7.584000
processed_mr_f_weather_02859.wav|शीतल वारा, मंद चांदण्या आणि कुंद कळ्यांचा धुंद सुगंध, कृष्णेच्या पात्रातील खळखळता प्रवाह सृष्टीला चैतन्याने भारून टाकत आहे.|Marathi_F|other|9.738667
processed_mr_f_health_03273.wav|या रोगांना प्रतिबंधित करण्यासाठी कोणत्याही प्रकारचे लसीकरण उपलब्ध नसल्याने हे रोग जास्तच झपाट्याने पसरतात.|Marathi_F|other|7.859583
processed_mr_f_politics_02325.wav|प्रिया मल्होत्राच्या खुनात आमदार चव्हाणांचा मुलगा गुंतलेला होता हे तर त्याने उघडपणे त्यांच्याजवळ बोलून दाखवलं होतं|Marathi_F|other|8.181333
processed_mr_f_education_02564.wav|रोजी रात्री बारापर्यंत जेजुरी गडावरील त्रैलोक्य शिवलिंग दर्शन भाविकांसाठी खुले राहणार आहे.|Marathi_F|other|8.181333
processed_mr_f_weather_00345.wav|दुसरी रन घेत असताना मार्टिन गप्टीलने केलेला थ्रो स्टोक्सला लागला आणि बाऊंड्रीच्या पार गेला.|Marathi_F|other|7.029333
processed_mr_f_finance_00437.wav|एकाच वर्षात त्यांनी गोव्यात कर संकलनाची आदर्श पद्धत अंमलात आणून दाखवली.|Marathi_F|other|5.900000
processed_mr_f_education_02997.wav|त्यानंतर बसबाबत प्रवाशांना इत्थंभूत माहिती मिळावी, यासाठी जीपीएस सिस्टीमचा वापर करण्याचा निर्णय प्रशासनाने घेतला.|Marathi_F|other|9.500000
processed_mr_f_finance_03039.wav|जर कर्ज माफ झाले नसेल, तर मग एवढा पैसा जातो कुठं?|Marathi_F|other|4.400000
processed_mr_f_health_03885.wav|कांजिण्यांच्या फोडी अतिशय वैशिष्ट्यपूर्ण असतात. लालसर पुरळ उठून फोडींचे रूप धारण करतात.|Marathi_F|other|7.360354
processed_mr_f_agri_00209.wav|काही दिवसांनी पाणी आटल्यावर तसेच अमावस्या, पौर्णिमा या तिथींना नारळ भग्न पावल्यास त्या जागी नवीन नारळ घ्यावा|Marathi_F|other|8.900000
processed_mr_f_health_03949.wav|जठर, गुदाशय किंवा मोठे आतडे दुर्बिणीने तपासून आंतरिक गाठी पाहता येतात.|Marathi_F|other|6.600000
processed_mr_f_weather_02636.wav|फिल्टरप्लांट नादुरुस्त असल्याने तलावातील दूषित पाण्यामुळे पोहायला येणाऱ्या मुलांना पोटाचे आणि त्वचेचे विकार जडल्याचा आरोप पालकांनी केला आहे.|Marathi_F|other|10.048000
processed_mr_f_agri_00934.wav|गतवर्षी वेर्ले व तुडव येथे अटल ग्रामविकास योजनेच्या माध्यमातून स्ट्रॉबेरीची लागवड करून चांगले पीक घेण्यात आले.|Marathi_F|other|8.900000
processed_mr_f_agri_00925.wav|जायकवाडी वगळता येलदरी, सिद्धेश्वर, दुधना आदी प्रकल्प कोरडे असल्याने पाणी आणायचे तरी कोठून?|Marathi_F|other|8.288000
processed_mr_f_health_03831.wav|एखाद्या व्यक्तीमध्ये खालीलपैकी कोणतीही लक्षणे दिसून आली तर ताबडतोब वैद्यकीय सल्ला घ्यावा.|Marathi_F|other|7.476458
processed_mr_f_politics_00434.wav|आमदार बोन्द्रे हे त्यांची पत्नी वृषाली बोन्द्रे यांच्यासोबत रविवारी मलकापूर येथून विदर्भ एक्स्प्रेसमध्ये मुंबईला जाण्यासाठी बसले होते.|Marathi_F|other|10.176000
processed_mr_f_education_02615.wav|गेल्या सीझनमध्ये रणजीमध्ये खेळता आलं नसल्यानं त्यानं क्रिकेटला अलविदा करण्याचा निर्णय घेतला होता.|Marathi_F|other|7.893333
processed_mr_f_finance_00334.wav|रस्त्यांसाठी एवढे पैसे खर्च करायचे म्हणजे वीज, पाणी, आरोग्य, शिक्षण, क्रीडा इत्यादी कल्याणकारी कामांसाठी पैसा कोठून आणणार?|Marathi_F|other|9.800000
processed_mr_f_politics_00613.wav|तपास अधिकारी म्हणून त्यांनी एका व्यक्तीला आरोपी म्हणून कोर्टापुढे हजर केले.|Marathi_F|other|6.197333
processed_mr_f_health_03829.wav|कर्करोग हा अनेक रोग एकत्र येऊन झालेला असतो. त्यामुळे या रोगात कोणतेही लक्षण दिसू शकते.|Marathi_F|other|6.895958
processed_mr_f_weather_00514.wav|मुरारी मोहन्ती आणि शिखी मोहन्ती हे तिचे दोघे सख्खे भाऊ जगन्नाथाच्या सेवेत होते.|Marathi_F|other|6.300000
processed_mr_f_weather_02170.wav|विंडीजचे वेगवान गोलंदाज शेल्डॉन कॉट्रेल व पुन्हा तंदुरुस्त झालेला अल्जारी जोसेफ यांनी पहिल्या वनडेत उत्तम कामगिरी साकारली.|Marathi_F|other|9.632000
processed_mr_f_education_02243.wav|नाणेफेक जिंकून प्रथम फलंदाजीचा निर्णय घेणाऱ्या यजमानांना सलामीवीर ज्यो बर्न्सला चौथ्याच षटकात गमवावे लागले.|Marathi_F|other|9.898667
processed_mr_f_finance_02044.wav|तिसरी गोष्ट, बेहिशेबी रोकड खर्च केल्यास, ती हिशेबात धरता न आल्याने तेवढ्या प्रमाणात कमी रक्कम विकासकाला त्याच्या निर्देशित बँक खात्यातून मिळेल.|Marathi_F|other|10.165333
processed_mr_f_education_02732.wav|तुम्ही पुण्यात असाल तर तुमचं शिष्यत्व मिळेल का? मीही सद्ध्या पुण्यात आहे.|Marathi_F|other|6.400000
processed_mr_f_finance_01382.wav|पश्चिम रेल्वेस जितका महसूल अपेक्षित होता तितका महसूल प्राप्त झाला नाही.|Marathi_F|other|5.440000
processed_mr_f_health_03894.wav|आजारपणामुळे, जखमेमुळे अथवा जीवाणूबाधेमुळे शरीराच्या एखाद्या भागातील ऊती रक्तपुरवठ्या अभावी मृत होतात.|Marathi_F|other|8.974146
processed_mr_f_finance_00455.wav|जिथे म्हणून काही विघ्नसंतोषी प्रवृत्ती आडवी येत असेल तर त्यावर मात कर आणि विकासाचा मार्ग खुला कर.|Marathi_F|other|7.500000
processed_mr_f_politics_00601.wav|शायर नावाच्या सुस्त गावात बिल्बो बॅगिन्सचा पुतण्या तरुण हॉबिट, फ्रोडो बॅगिन्स अचानक या साऱ्या नात्यात ओढला जातो.|Marathi_F|other|9.493333
processed_mr_f_weather_01779.wav|पण 'प्रश्नाचं उत्तर शोधायचं नाही' असं ठरवल्याने प्रश्न पडायचे थांबत नाहीत ना.|Marathi_F|other|5.700000
processed_mr_f_agri_01517.wav|दोन्ही बाजूंनी ऊस असलेल्या एका रताळी काढलेल्या शेतातून बिबट्या चालत जात असल्याचे या चित्रणात दिसते.|Marathi_F|other|7.658667
processed_mr_f_finance_00541.wav|अत्त्युच्च विश्वासाचे तत्व म्हणजे विमाधारक आणि विमा कंपनी यांनी परस्परांना दिलेली माहिती आणि वचने यांचे पालन.|Marathi_F|other|8.400000
processed_mr_f_health_03372.wav|संसर्ग उपचार एक परिणाम म्हणून अशा पॅथॉलॉजी विकसित करणे गरजेचे आहे.|Marathi_F|other|6.385104
processed_mr_f_weather_00383.wav|श्रींचे विघ्नहर्ता रूप पाहून जगण्याची नवी उमेद व स्फूर्ती मिळाल्याचे अनेकांनी आवर्जून सांगितले.|Marathi_F|other|7.818667
processed_mr_f_education_02753.wav|ज्यूंचा परमेश्वर एकच व न्यायी असला तरी एक प्रकारचा सौदागर आहे.|Marathi_F|other|6.154667
processed_mr_f_weather_01250.wav|काही सेकंदांतच जगातील सर्वांत महान असा शांततेचा दूत निष्प्राण होऊन धरणीवर कोसळला.|Marathi_F|other|6.700000
processed_mr_f_weather_02464.wav|मार्केट यार्डात पालेभाज्यांची आवक घटल्याने कोथिंबीर, चवळई, पालक, हरभरा गड्डीच्या दरात वाढ झाली आहे.|Marathi_F|other|8.277333
processed_mr_f_politics_00692.wav|संतापलेल्या जमावाने उल्बुरिया रेल्वे स्थानकात रेल्वे इंजिनवर दगडफेक केली आणि ट्रॅकवर नाकाबंदी केली.|Marathi_F|other|8.149333
processed_mr_f_finance_00569.wav|घाऊक व किरकोळ महागाई दर सातत्याने घटत गेल्यानेच रिझर्व्ह बँकेला रेपो रेटमध्ये कपात करणे शक्य झाले आहे हे प्रथम लक्षात घेतले पाहिजे.|Marathi_F|other|9.632000
processed_mr_f_politics_00360.wav|स्थानिक क्लबमधून कारकिर्दीला सुरुवात करणाऱ्या रोनाल्डिन्होला पॅरिस सेंट जर्मन क्लबकडून खेळताना खऱ्या अर्थाने प्रसिध्दी मिळाली.|Marathi_F|other|9.653333
processed_mr_f_politics_01213.wav|कुर्डूवाडी रेल्वे स्थानकावर पाण्याचा होणारा तुडवडा यासाठी रिसायलिंग प्लांट उभारण्यात आला आहे|Marathi_F|other|7.400000
processed_mr_f_weather_01918.wav|सर्वाधिक अपघातांना वेगमर्यादा ओलांडणे व मार्गिका बदलणे हेच कारणीभूत असल्याचे निष्पन्न  झाले आहे.|Marathi_F|other|7.500000
processed_mr_f_weather_01572.wav|आता मिठ्ठूच्या आत्म्याच्या शांतीसाठी विधिपूर्वक श्राद्धकर्म करण्याचा विचार मनोज यांनी बोलून दाखवला आहे.|Marathi_F|other|7.114667
processed_mr_f_health_01846.wav|जसे तळपायांच्या स्पंजावर दाब पडतो तसेच रक्त वाहिन्यांवर दाब पडतो आणि रक्त तेजीने वर ढकलण्यात येतं.|Marathi_F|other|8.254312
processed_mr_f_weather_00896.wav|सध्या किरकोळ तापातही स्वाईन फ्ल्यूच्या भितीमुळे नागरिकांत घबराटीचे वातावरण निर्माण झाले असल्याच्या वृत्तालाही त्यांनी दुजोरा दिला.|Marathi_F|other|9.077333
processed_mr_f_weather_01509.wav|कोणी काय घालावे आणि काय घालू नये हा त्यांचा वैयक्तिक प्रश्न आहे.|Marathi_F|other|4.629333
processed_mr_f_politics_00791.wav|वाढीव सीसीटीव्हींची गरज असेल तर माझ्या आमदार फंडातून ते केव्हाही उपलब्ध केले जातील असे फाटक यांनी सांगितले.|Marathi_F|other|8.277333
processed_mr_f_agri_01216.wav|सप्टेंबर महिन्यात पडलेल्या पावसाच्या मोठ्या खंडाचा परिणाम कापूस पिकावर होताना दिसतोय.|Marathi_F|other|6.954667
processed_mr_f_agri_02250.wav|डोंगरावर वरपासून खालपर्यंत असे समांतर चर काढल्यास चांगले पाणी सखल भागातील विहिरींना वर्षभर राहते.|Marathi_F|other|8.533333
processed_mr_f_agri_03066.wav|आयुर्वेदाने सांगितलेल्या पद्धतीत पाणी अगोदर उकळून घेतलेलं असल्याने भात लवकर शिजतो.|Marathi_F|other|6.186667
processed_mr_f_weather_01158.wav|बेस कॅंपवरचा आमचा तो पंचविसावा दिवस होता आणि घरातून निघून जवळपास दीड महिना लोटला होता.|Marathi_F|other|6.752000
processed_mr_f_politics_01038.wav|तसेच भाजपला विरोध करण्यासाठी मुद्दे उपस्थित करण्याची प्रगल्भता, परिपक्वता देखील दिसत आहे|Marathi_F|other|7.520000
processed_mr_f_health_01744.wav|उष्म्याच्या दिवसांमध्ये संसर्ग वाढतो, त्यामुळे शस्त्रक्रिया केल्यानंतर संसर्ग होण्याचा धोका असतो|Marathi_F|other|7.279083
processed_mr_f_finance_00981.wav|बाबूश मोन्सेरात यांना महसूल व आयटी ही खाती दिली जातील तर फिलीप नेरी यांना जलस्रोत व वनखाते ही दोन खाती दिली जातील.|Marathi_F|other|9.877333
processed_mr_f_politics_00421.wav|यंदाच्या उन्हाळ्यात पेप्सी आणि कोला बनविणाऱ्या पेप्सिको व कोका कोला कंपन्यांत नवी स्पर्धा पाहायला मिळणार आहे.|Marathi_F|other|8.693333
processed_mr_f_politics_00817.wav|भय्यू महाराज यांची पॉकेट डायरी सापडली असून त्यात त्यांनी आपला सेवक विनायक याला सर्व आर्थिक अधिकार देत असल्याचे लिहिले आहे.|Marathi_F|other|9.802667
processed_mr_f_politics_00752.wav|तरुणीने गुप्तांगावर केलेल्या मारहाणीचे घाव वर्मी लागल्याने पीडित तरुण रक्तबंबाळ झाला.|Marathi_F|other|8.200000
processed_mr_f_agri_00519.wav|परंतु असे फुकटचे पाणी वारेमाप उपसले जाते आणि बागायती पिके घेतली जातात.|Marathi_F|other|6.165333
processed_mr_f_finance_02582.wav|पालिका प्रशासन केवळ चर्चेला बोलावते आणि केवळ एक महिन्याचा पगार देण्यात येईल असे सांगत आहे, तर आमची मागणी ही किमान चार महिन्याची आहे.|Marathi_F|other|9.472000
processed_mr_f_agri_00678.wav|नर्सरीत रोपे वाढवताना हार्मोन्सचे फवारे वापरुन जास्त फुले येतील अशी व्यवस्था केलेली असते.|Marathi_F|other|7.100000
processed_mr_f_finance_01168.wav|वित्तीय तूट वाढल्यामुळे महागाई वाढण्याचा धोका निर्माण झाला आहे. स्थूल आर्थिक स्थितीवरही त्याचा परिणाम होण्याचा धोका आहे.|Marathi_F|other|9.354667
processed_mr_f_weather_00873.wav|आग्र्यात शनिवारी सकाळी दोन ठिकाणी झालेल्या स्फोटांमुळे परिसरात भीतीचे वातावरण पसरले आहे.|Marathi_F|other|6.800000
processed_mr_f_finance_01022.wav|मोर्चे, घेराव अशा मार्गांनी उद्योगांना आणि केंद्र सरकारच्या एअर इंडिया, बँका यांना सळो की पळो करून सोडले आहे.|Marathi_F|other|8.778667
processed_mr_f_health_03873.wav|रुग्णांच्या फोडीतील द्रावातूनही कांजिण्यांचा प्रसार होतो. मात्र फोडांवर खपली धरली की प्रसार थांबतो.|Marathi_F|other|7.453229
processed_mr_f_politics_02024.wav|त्याची जागा घेण्यासाठी मैदानात उतरलेल्या पहिल्या डावातील शतकवीर क्विंटन डी कॉकला तर शमीने खातेही उघडू दिले नाही|Marathi_F|other|8.700000
processed_mr_f_agri_02559.wav|सखल भागात दुचाकी निम्म्यापर्यंत पाण्यात बुडाल्याने दुचाकीच्या इंजिनमध्ये पाणी जाऊन दुचाकी बंद पडली.|Marathi_F|other|7.573333
processed_mr_f_health_01936.wav|जन्मजात व्यंगामुळे किंवा बाळाची प्रकृती बरी नसल्यास बाळ स्तन चोखू शकत नसल्यास आईच्या स्तनातील दूध वाटीत जमा करावं.|Marathi_F|other|9.500000
processed_mr_f_weather_02988.wav|सोबत दुर्बीण असल्यास त्यातून शनीची वलये, चंद्रविवरे आणि देवयानी दीर्घिका यांचेही दर्शन घेता येईल.|Marathi_F|other|8.200000
processed_mr_f_politics_02094.wav|ब्राझीलमध्ये झालेली स्पर्धा क्लोसाच्या जर्मनीने जिंकली हीदेखील त्याच्या सातत्यपूर्ण, अथक कामगिरीला मिळालेली एक पावतीच म्हणावी लागेल|Marathi_F|other|9.888000
processed_mr_f_weather_01735.wav|आल्तिनो येथील खुल्या जागेवर पार्क करण्यात आलेल्या अनेक गाड्या शनिवारी रात्री फोडण्यात आल्या आहेत.|Marathi_F|other|6.613333
processed_mr_f_health_01399.wav|जेणेकरून एडिस मादीचा या कृत्रिम डासांशी संपर्क होताच तिच्या शरीरातील डेंग्यूचे विषाणू निष्क्रिय होतील.|Marathi_F|other|8.231104
processed_mr_f_finance_03183.wav|सर्वांचे लक्ष लागून राहिलेल्या कर रचनेत जेटलींनी यंदा कोणताही बदल न करता विविध कलमांखाली सूट दिली आहे.|Marathi_F|other|8.362667
processed_mr_f_politics_00774.wav|त्यानंतर आरोपी बारबालेने उत्तर प्रदेशातील आग्र्याला जाऊन, तिथून एक अडीच महिन्यांचं बाळ चोरलं.|Marathi_F|other|7.776000
processed_mr_f_weather_00816.wav|जेव्हा बस्बीला अटक करण्यात आली, तेव्हा बस्बी एका पबमध्ये याच खुर्चीवर बसला असल्याचे म्हटले जाते.|Marathi_F|other|7.000000
processed_mr_f_weather_02284.wav|कंत्राटी कामगारांचे कंत्राट न वाढवण्याचा निर्णय हा त्याचाच एक भाग आहे, असेही भार्गवरांनी स्पष्ट केले.|Marathi_F|other|7.296000
processed_mr_f_weather_00782.wav|मी घरी येत आहे, असे शुभमने मंगळवारी दुपारी दोनला त्याच्या कुटुंबीयांना फोन करून सांगितले.|Marathi_F|other|6.080000
processed_mr_f_finance_01632.wav|नोकरीत बोनस अथवा व्यवसायात अतिरिक्त नफा झाल्यास चैनीच्या वस्तूंची खरेदी केली जाते.|Marathi_F|other|6.400000
processed_mr_f_politics_02150.wav|शाळांना प्रवेशाचा एन्ट्री पॉइंट ठरविण्याचा अधिकार दिल्याने त्यांनी आर्थिक फायद्यासाठी पूर्व प्राथमिकच्या वर्गांची नोंदणीच केली नसल्याची माहिती आहे|Marathi_F|other|9.930667
processed_mr_f_agri_02511.wav|गुलाबी ओठांसाठी ताज्या लाल गुलाबाच्या पाकळ्या वाटून मध आणि लोण्यात मिसळून लावावे.|Marathi_F|other|6.600000
processed_mr_f_health_00789.wav|विदर्भ नुसता रखरखीत आणि दुष्काळी भाग असता तर ह्या नेत्यांनी वेगळ्या विदर्भाच्या मागणीसाठी कशाला आपले रक्त आटवले असते?|Marathi_F|other|8.700000
processed_mr_f_health_03530.wav|काही आजार उद्भवले तर ते कालांतराने बरे होतात परंतु पालिकेला झालेला भ्रष्टाचाराचा डेंग्यू कधी बरा होणार?|Marathi_F|other|8.416854
processed_mr_f_politics_01211.wav|अखेरच्या विसाव्याचं स्थान असलेली स्मशानभूमी ही काही पर्यटनाची जागा असू शकत नाही|Marathi_F|other|6.858667
processed_mr_f_weather_00223.wav|मी पुण्यात एका जॉगिंग ट्रॅकवर रोज सकाळी फिरायला जात असे. ट्रॅकच्या शेजारी काही फ्लॅट्स होते.|Marathi_F|other|6.634667
processed_mr_f_agri_02230.wav|काहींची आवड मेलेले खेकडे, मासे ही असते तर काहींना जास्त पिकलेली लिबलिबित फळे आवडतात.|Marathi_F|other|7.733333
processed_mr_f_finance_00720.wav|भागातील पैसा भागातच राहावा आणि लोकांचा आर्थिक स्तर सुधारावा यासाठी आप्पांनी कृष्णा सहकारी बँक उभारली.|Marathi_F|other|8.373333
processed_mr_f_agri_01947.wav|जिकडे तिकडे पावसाचे पाणी भरलेले, तुंबलेल्या पाण्यात मुंबईकर दोन दिवस आंबले.|Marathi_F|other|6.848000
processed_mr_f_health_03862.wav|संशोधनाने असे आढळून आले आहे की, वृषणाच्या कर्करोगाची वाढ झपाट्याने होते. त्यामुळे लवकरात लवकर त्यांचे निदान होणे अत्यंत गरजेचे आहे.|Marathi_F|other|9.937771
processed_mr_f_agri_02834.wav|हरभरा पिके वाढीच्या अवस्थेत असून त्यावरही रोग व किडींचा प्रादुर्भाव होऊ लागला आहे|Marathi_F|other|6.474667
processed_mr_f_finance_01102.wav|बहुतेक बँका सुरक्षेच्या भीतीने आणि अंध व्यक्ती कॉम्प्युटर हाताळू शकेल की नाही, या अविश्वासाने नेट बँकिंगची सोय अशा व्यक्तींना द्यायला नाकारतात.|Marathi_F|other|10.154667
processed_mr_f_weather_02507.wav|अन्नाचे दुर्भिक्ष, पाण्याची वानवा यामुळे परतीच्या प्रवासात उतारूंचे कल्पनातीत हाल झाले.|Marathi_F|other|6.912000
processed_mr_f_weather_02826.wav|वांद्र्याच्या रिझवी क्रीडा संकुलात क्रिकेटचे धडे गिरवण्यात छोट्या पृथ्वीने घेतलेल्या श्रमांचे, मेहनतीचे आता चीज झाले आहे.|Marathi_F|other|8.640000
processed_mr_f_weather_01257.wav|थंड हवा प्रियाच्या शरीराला स्पर्शुन जाऊ लागली आणि प्रियाच्या शरीरावर थंडीने काटा येऊ लागला.|Marathi_F|other|7.445333
processed_mr_f_other_00226.wav|स्नबीला शेपूटच नाही हे बघून खारुताई स्नबीकडे बघून मोठमोठ्याने हसायला लागली|Marathi_F|other|6.037333
processed_mr_f_weather_00279.wav|अनेकदा ग्लॅमरस अंदाजात स्वप्नील जोशीला पाहिलं असेल पण या सिनेमात एका ग्रामीण भागातील तरूणाची भूमिका स्वप्नील जोशी साकारत आहे.|Marathi_F|other|9.000000
processed_mr_f_weather_02853.wav|रोज सकाळी आपल्या लेकीला शाळा, कॉलेज, नोकरीसाठी निश्चिंतपणे निरोप देणारा बापमाणूस तिच्या सुरक्षेपायी अगतिक होतो आहे.|Marathi_F|other|9.184000
processed_mr_f_politics_00078.wav|दरम्यान, शत्रुघ्न सिन्हा यांच्या पत्नी पूनम सिन्हा यांनी समाजवादी पक्षात प्रवेश करत लखनौ येथून उमेदवारी मिळवली होती.|Marathi_F|other|9.493333
processed_mr_f_health_03803.wav|या आजारात ॲसिटिल कोलीन हे मेंदूतील रसायन कमी होते. त्यामुळे ते वाढवणारी औषधे दिली जातात. मात्र त्यांचा फारसा उपयोग झालेला दिसत नाही.|Marathi_F|other|10.193188
processed_mr_f_agri_02453.wav|ऊसाचे पीक जोरदार आले, मात्र ऊस विकायचा कुठे या प्रश्नाने किसन गोंधळी यांना ग्रासले आहे.|Marathi_F|other|6.912000
processed_mr_f_education_02764.wav|आनंद महिन्द्रा यांनी हे देखील सांगितले की, शिल्पा यांना कुठल्याही प्रकारच्या चॅरीटीची गरज नाही.|Marathi_F|other|7.093333
processed_mr_f_finance_01696.wav|विमा रक्कम घेण्यात सन्मान आहे आणि पॅकेज घेण्यात मानहानी हे त्या शेतकर्‍याला सांगायचे कोणी?|Marathi_F|other|6.700000
processed_mr_f_agri_01719.wav|पिकांना खत व फवारणीची गरज असतांना फवारणी, निंदणी, कोळपणी अशी सर्वच कामे रखडली असल्याने मजुरांचे भाव वाढले आहेत|Marathi_F|other|9.400000
processed_mr_f_education_00931.wav|त्यामुळे मोदी यांनी साध्वींना अजूनही माफ केले नाही, अशीच चर्चा राजकीय वर्तुळात सुरू झाली आहे|Marathi_F|other|8.469333
processed_mr_f_education_02304.wav|चरता चरता युरोपीय महासंघाची सीमा ओलांडणाऱ्या एका गाईला जीवनदान देण्याची घोषणा बल्गेरिया या देशाने केली आहे.|Marathi_F|other|9.514667
processed_mr_f_agri_00683.wav|जनावरांना पिण्याचे पाणी देण्यासाठी कृषी जमिनीत ठिकठिकाणी कृषी होंडची निर्मिती करणार आहे.|Marathi_F|other|7.114667
processed_mr_f_politics_00955.wav|प्रचंड प्रमाणात असलेली उच्च शिक्षणातली स्पर्धा या मुद्दांचा विचार करायला भाग पाडते|Marathi_F|other|6.549333
processed_mr_f_weather_02833.wav|पण सर्वांनी समाधी घेतल्यामुळे त्या घरातील संस्कारांना, सहवासाला, सत्संगाला ती मुकणार ही खंत कुठेतरी तिला जाणवत होती.|Marathi_F|other|9.600000
processed_mr_f_finance_00503.wav|सध्याच्या काळात व्याजदर ढिले करून, गुंतवणूक आणि उत्पादनाला चालना देण्याची गरज आहे असे सरकारला वाटते.|Marathi_F|other|7.712000
processed_mr_f_finance_00724.wav|झोंबी बँक म्हणजे ज्या बँकेचे आर्थिक मूल्य शून्य असते परंतु सरकारच्या पाठिंब्यामुळे कर्ज चुकवण्याची तिची क्षमता असते.|Marathi_F|other|8.700000
processed_mr_f_education_02715.wav|इंटेलिजन्स प्रमुख खान बहादुर तसद्दुक हुसेन यांनी या प्रकारांची चौकशी सुरू केली.|Marathi_F|other|7.500000
processed_mr_f_finance_00333.wav|उत्पन्न व खर्चाच्या स्कॅन कॉपी, जमा व खर्चाचा ताळेबंद सरकारला द्यावा लागतो.|Marathi_F|other|6.000000
processed_mr_f_finance_00538.wav|राज्याच्या विकासासाठी फार कमी खर्च होतो असे सांगत राज्याच्या आर्थिक स्थितीवर श्वेत पत्रिका प्रकाशित करण्याची मागणी खडसे यांनी केली.|Marathi_F|other|9.472000
processed_mr_f_education_02101.wav|चुलत मामाचं घरही आजीच्या घराला लागूनच असल्याने एसटी स्टँडला कोणीतरी घेऊन जायला आधीच आलेलं असायचं.|Marathi_F|other|8.949333
processed_mr_f_agri_01691.wav|काढणीच्या वेळी फळे मातकट तपकिरी बनून त्यावरील सूक्ष्म केस गळून फळे गुळगुळीत दिसतात.|Marathi_F|other|6.965333
processed_mr_f_politics_00832.wav|जिल्हाधिकारी सूरज मांढरे यांनी सर्व तालुक्यांना भेटी देत मतदान यंत्र ठेवलेल्या स्ट्राँगरूमची पाहणी करून आढावा घेतला.|Marathi_F|other|8.714667
processed_mr_f_health_03843.wav|सामान्य व्यक्तीला जर फ्ल्यू झाला असेल, थंडी वाजत असेल तर त्याला खोकला होतो आणि त्याचा प्रादुर्भाव होतो.|Marathi_F|other|7.464833
processed_mr_f_finance_00782.wav|बँकांत गर्दी आणि एटीएम बंद असल्यामुळे लोकांना आर्थिक अडचणींना सामोरं जावं लागतंय.|Marathi_F|other|6.300000
processed_mr_f_politics_00949.wav|त्यांची आघाडी केवळ भाजपशी आहे बाकी घटक पक्षांना भाजपच्या कोट्यातील जागा द्याव्या लागतील.|Marathi_F|other|6.560000
processed_mr_f_weather_00683.wav|जेव्हा हे वर्तूळ पूर्ण झाले, त्यावेळी साध्वींना फैलावर घेण्याचे काम भाजपने केले.|Marathi_F|other|5.952000
processed_mr_f_health_01925.wav|दहा वर्षानंतर हा आजार मुखाच्या कर्करोगात बदलतो असे डॉ अभय दातारकर म्हणाले.|Marathi_F|other|6.617312
processed_mr_f_weather_00605.wav|मग शेट्टींना शह देण्यासाठी पाटील यांनी शेट्टींचे विरोधक सदाभाऊ खोत यांना पाठबळ देण्यास सुरूवात केली.|Marathi_F|other|7.818667
processed_mr_f_agri_01690.wav|मात्र बाप्पाला लागणारी फुले महागल्याने यंदा भाविकांचे आकर्षण ठरत आहेत, ती चिनी सजावटीची फुले.|Marathi_F|other|7.400000
processed_mr_f_agri_02214.wav|या कामासाठी गुजरात सरकारशी करार करण्यात आला असून, हे पाणी वळविण्यात आल्यावर जिल्ह्याच्या दुष्काळी परिस्थितीत निश्चितच सुधारणा होईल.|Marathi_F|other|9.365333
processed_mr_f_finance_03200.wav|बन्सलच्या शब्दाची किंमत इतकी होती की एखाद्या लहानश्या कंपनीला गाशाही गुंडाळावा लागेल किंवा एखादी नगण्य कंपनी तेजीतही येऊ शकत होती.|Marathi_F|other|10.005333
processed_mr_f_education_03002.wav|ब्रॅण्डा आणि ब्रायन जुळे होते आणि त्यामुळे त्यांचे जीन्स एकसारखे होते.|Marathi_F|other|6.400000
processed_mr_f_finance_00907.wav|वाढते कर, वाहनांच्या गतीवर नियंत्रण, आर्थिक सुधारणेच्या नावाने कराचा वाढता बोजा, पेन्शन योजना इत्यादी कारणांनी फ्रान्स पेटत राहिलं.|Marathi_F|other|10.016000
processed_mr_f_finance_01255.wav|सध्याची परिस्थिती लक्षात घेता नवीन परकीय गुंतवणूक आकर्षित करण्यासाठी वेगळं काही करण्याची गरज आहे असं वाटत नाही.|Marathi_F|other|8.384000
processed_mr_f_agri_01161.wav|काही पिके स्वत:ची वाढ होत असतानाच जमिनीत काही अन्नांश सोडून देणारी आहेत.|Marathi_F|other|6.037333
processed_mr_f_finance_00535.wav|केवळ एका वर्षात शेतकऱ्यांनी एकूण भरलेल्या पीक विम्याच्या अर्ध्यापेक्षा अधिक रक्कम विमा कंपन्यांच्या खिशात गेली.|Marathi_F|other|7.850667
processed_mr_f_politics_01215.wav|कारण शेवटी ही राज्ये दारिद्र्य आणि सामाजिक विषमतेने ग्रासलेली राज्ये आहेत|Marathi_F|other|6.432000
processed_mr_f_weather_00460.wav|ऐंशीच्या दशकात शांत व निवांत अशा समुद्र किनाऱ्यांवर हिप्पींनी पाय ठेवला व तेथूनच गोव्याच्या पर्यटनाला चालना मिळाली.|Marathi_F|other|9.045333
processed_mr_f_finance_00498.wav|बँक खाते सुरक्षित ठेवण्यासाठी त्याचा विमा घेऊन ठेवा, जेेणेकरून तुम्ही अशा फ्रॉडचे शिकार झाल्यास त्याची भरपाई होऊ शकेल.|Marathi_F|other|8.693333
processed_mr_f_finance_03337.wav|सरकारला तीन लाख कोटी अग्रीम कर मिळणार याचा अर्थ त्याला उत्पन्नात परिवर्तित केल्यास नऊ लाख कोटीपेक्षा जास्त पैसे मिळणार.|Marathi_F|other|9.066667
processed_mr_f_politics_00805.wav|आमदार प्रणिती शिंदेंना मंत्रिपद नाही, सोलापुरात काँग्रेस नेते खर्गेंच्या पुतळ्याचे दहन.|Marathi_F|other|6.720000
processed_mr_f_weather_02814.wav|फिटनेसचा क्रेझी असलेल्या खिलाडी अक्षय कुमारला नाश्त्यामध्ये अस्सल तूपातले पराठे आवडतात.|Marathi_F|other|6.400000
processed_mr_f_finance_01067.wav|युतीच्या काळात जे कर्ज घेतले होते ते उत्पन्नाच्या तुलनेपेक्षा जास्त होते, म्हणून श्वेतपत्रिका काढावी लागली.|Marathi_F|other|7.300000
processed_mr_f_weather_00766.wav|त्यामुळे हार्मिसन आणि फ्लिंन्टॉप भारतात जाण्यास नकार देत असतील तर तो इंग्लंडसाठी मोठा झटका असेल.|Marathi_F|other|7.168000
processed_mr_f_finance_01817.wav|कर सोप्या आणि सुटसुटीत पद्धतीने कसा घेता येईल, हे अर्थक्रांती सांगते.|Marathi_F|other|5.600000
processed_mr_f_agri_03664.wav|शेंगा पक्व होऊन त्यांच्यामधील बी कडक झाल्यावर झाडे बुंध्याजवळ विळ्याने कापून खळ्यावर वाळवून मळणी करतात.|Marathi_F|other|7.968000
processed_mr_f_politics_00711.wav|रेल्वे प्रवासात खासकरुन एसी डब्यात दोन पांढऱ्या चादरी, एक उशी आणि एक ब्लँकेट असा सेट दिला जातो.|Marathi_F|other|8.885333
processed_mr_f_agri_01913.wav|पण त्यासाठी वापरलेलं साहित्य, दिलेले रंग, कागद तयार करताना वापरलेली रसायनं खरच इको फ्रेंडली असतात का?|Marathi_F|other|8.170667
processed_mr_f_weather_02185.wav|थंड प्रवृत्त्तीचे चंदन शरीरात आणि कालांतराने मनाला शांतता मिळवण्यास मदत करते.|Marathi_F|other|6.570667
processed_mr_f_politics_00929.wav|हा सर्व इतिहास आता सांगण्याचे कारण सिद्धूंनी पुन्हा एकदा वाद ओढवून घेतला आहे.|Marathi_F|other|6.154667
processed_mr_f_agri_00783.wav|कापसाच्या आयातीवर आणि निर्यातीवर कुठलंही शुल्क नसल्यानं कापूस हे खऱ्या अर्थानं जागतिक बाजाराशी जोडलं गेललं पीक आहे.|Marathi_F|other|9.109333
processed_mr_f_weather_00440.wav|स्वातंत्र्योत्तर काळात फार क्वचित बघायला मिळालेले राष्ट्रभक्तीचे वातावरण एअर स्ट्राईकमुळे सध्या बघायला मिळत आहे.|Marathi_F|other|8.000000
processed_mr_f_agri_02058.wav|ही कॉफी थंडीमध्ये हॉट कॉफी म्हणून करता येते व गरमीमध्ये कोल्ड कॉफी म्हणून करता येते.|Marathi_F|other|6.901333
processed_mr_f_health_03386.wav|तर झालं असं की त्या काळी रूग्णाला तपासताना छातीचे ठोके ऐकायला डॉक्टर रूग्णाच्या छातीला कान लावत असत.|Marathi_F|other|7.731875
processed_mr_f_education_03030.wav|त्याला कुठे कसे रियॅक्ट व्हावे, हे खूप उत्तम प्रकारे कळते आणि म्हणूनच तो आपली जबाबदारी चोख पार पाडण्याच्या मार्गावर होता.|Marathi_F|other|9.400000
processed_mr_f_health_03792.wav|प्रथम अवस्थेत वर्तमान अनुभव लक्षात राहत नाहीत, त्यामुळे नवीन काही शिकता येत नाही.|Marathi_F|other|5.978771
processed_mr_f_politics_02127.wav|यावेळी वारंवार पक्षांतर करणाऱ्या दत्ता पाटील गोर्डे यांचेवर आमदार भुमरेंसह तुषार सुर्यभान पाटलांनी  टीकास्त्र सोडले|Marathi_F|other|8.970667
processed_mr_f_weather_00774.wav|मुद्द्यांच्या आधारे महायुती निर्माण झाली, त्याची जाण असणारे आणि अनुभवी नेते म्हणून गडकरी यांनी समजूत घालावी असे तिवारी यांचे म्हणणे आहे.|Marathi_F|other|9.888000
processed_mr_f_agri_02186.wav|कापण्यात आलेल्या या झाडांची संख्या इतकी मोठी आहे की तोडलेल्या फांद्या आणि पालापाचोळा उचलून नेण्यासाठी काही ट्रकची गरज लागली.|Marathi_F|other|9.354667
processed_mr_f_finance_01734.wav|व्यवसाय कोणताही असो, त्यामध्ये कालानुरूप बदल करणे वा नाविन्याचा अंतर्भाव करणे हे क्रमप्राप्त असते.|Marathi_F|other|7.178667
processed_mr_f_finance_00404.wav|परंतु या कंपनीकडे या औषधाची निर्मिती करण्याची मक्तेदारी होती आणि त्यामुळे मनमानी किंमत लावून ही कंपनी भरपूर पैसा कमवत असे.|Marathi_F|other|9.632000
processed_mr_f_politics_00706.wav|यानंतर तिच्या प्राथमिक तपासण्या केल्या असता तिला 'गुलीयन बॅरे सिन्ड्रोम'या विषाणूचा संसर्ग झाल्याचे निष्पन्न झाले आहे.|Marathi_F|other|8.981333
processed_mr_f_education_02843.wav|लिस्बन फिरताना पणजीच्या युरोपात राहणाऱ्या थोरल्या भावाकडे आलोय ही जाणीव सुखावत असते.|Marathi_F|other|7.626667
processed_mr_f_finance_00895.wav|शिर्डी संस्थानने बिनव्याजी दिलेले हे पैसे सरकारने किती वर्षात फेडावे याबद्दल कोणतीही अट घातलेली नाही याचा अर्थ हे कर्ज नाहीच.|Marathi_F|other|9.800000
processed_mr_f_finance_01003.wav|जगातील दुसरी मोठी खासगी इक्विटी कंपनी ब्लॅकस्टोनने भारतात गुंतवणूक करुन दोन वर्षात पैसा डबल केला आहे.|Marathi_F|other|8.266667
processed_mr_f_politics_00708.wav|तो येथे आल्यानंतर या प्रकाराची सखोल चौकशी केली जाईल, असे पीसीबीचे कार्यकारी अधिकारी शफाकत नग्मी यांनी सांगितले.|Marathi_F|other|9.258667
processed_mr_f_politics_02811.wav|खासदार अगाथा संगमा यांचा गेल्या महिन्यात पॅट्रिक रोंग्मा मारक यांच्याशी विवाह झाला|Marathi_F|other|6.997333
processed_mr_f_politics_00945.wav|कोम्बिंग ऑपरेशन राबवितांना या ड्रोनची मदत होणार आहे, अशी माहिती गृहमंत्री अनिल देशमुख यांनी दिली|Marathi_F|other|7.765333
processed_mr_f_general_03280.wav|त्यामधून त्यांचे काही स्फुट लेखन झाले व प्रकाशवाट आणि राजनैतिक कथा हे दोन अनुवादित कथासंग्रह तयार झाले|Marathi_F|other|8.300000
processed_mr_f_weather_00552.wav|जानेवारीला उमेदवारी अर्जांची छाननी होऊन त्यानंतर वैध उमेदवारी अर्जांची यादी जाहीर केली जाणार आहे.|Marathi_F|other|8.128000
processed_mr_f_education_02999.wav|कॉटनच्या जॅकेटवर झिपर पॉकेट्स तसेच स्मूथ बॉर्डरमुळे सगळ्या प्रकारच्या वेस्टर्न कपड्यांवर हे सूट होईल.|Marathi_F|other|8.600000
processed_mr_f_health_03311.wav|आणि ते वाहणारं रक्त आणि ते प्रेत माझ्या डोळ्यांपुढे का उभं राहतं?|Marathi_F|other|5.200896
processed_mr_f_agri_03337.wav|चांगले कुजलेले कंपोस्ट खत हे वेलीच्या वाढीसाठी आवश्यक सर्व घटकांची व उपयुक्त सूक्ष्मजीवांची पूर्तता करते|Marathi_F|other|7.957333
processed_mr_f_weather_01019.wav|म्हणजे बघ, माझ्या शैक्षणिक कारकिर्दीत मला विश्लेषण, सांख्यिकी, संकीर्ण बोजड वाटलं होतं पण आता ते तसं नाही वाटत.|Marathi_F|other|9.173333
processed_mr_f_weather_02452.wav|तत्पूर्वी राष्ट्रपतींनी ओडीशाच्या खुर्दा जिल्ह्यातील बारुई टेकडीला भेट दिली आणि पायका विद्रोह यांच्या स्मारकाची पायाभरणी केली.|Marathi_F|other|9.000000
processed_mr_f_weather_02131.wav|याचे उत्तर हे मंत्री किंवा सरकारने आपदग्रस्तांना द्यायला हवे अशी मागणी आता होत आहे.|Marathi_F|other|6.700000
processed_mr_f_agri_02245.wav|कुतूहलाने त्या सम्राटाने ते विशिष्ट सुगंधी आणि गडद तपकिरी रंगाचे पाणी चाखले|Marathi_F|other|6.700000
processed_mr_f_agri_02226.wav|रामराजे नाईक निंबाळकर म्हणाले, पाणी आले तरी पाणी जपून वापरून जमिनीचा पोत कायम राखला जाण्यासाठी प्रयत्न केले जावेत.|Marathi_F|other|9.365333
processed_mr_f_agri_00591.wav|फळे हृदयाकृती, गर्द लालसर रंगाची असून मे महिन्याच्या अखेरीस किंवा जूनच्या पहिल्या आठवड्यात तयार होतात.|Marathi_F|other|7.900000
processed_mr_f_politics_02036.wav|आमदार योगेश टिळेकर यांनी भूमी ग्रीन या कंपनीस रामटेकडी आणि वडगाव बुद्रुक येथील प्रकल्पांचे काम घेऊन दिले आहे|Marathi_F|other|8.900000
processed_mr_f_weather_01703.wav|हिज्बुल मुजाहिदीन ही अतिरेकी संघटना असल्याचं भारताने यापूर्वी जाहीर केलं आहे.|Marathi_F|other|6.741333
processed_mr_f_health_01805.wav|पण ही गोष्ट दिवाळीतली म्हणजे ऑक्टोबर संपत आलेल्या काळातली आहे.|Marathi_F|other|4.900000
processed_mr_f_health_03849.wav|ही तोंडाच्या कर्करोगाची प्रथम पायरी आहे. लवकर निदान झाले तर या कर्करोगापासून मुक्तता मिळवता येऊ शकते.|Marathi_F|other|7.592542
processed_mr_f_politics_02808.wav|ह्या नाझी सैनिकांनी ज्यूंची गावेच्या गावे एका रात्रीत नष्ट करून टाकली होती|Marathi_F|other|6.336000
processed_mr_f_health_03833.wav|अमेरिकन कॅन्सर सोसायटीच्या अहवालानुसार कर्करोगाची सुरुवात होत असताना, वाढ होत असताना थकवा जाणवू शकतो.|Marathi_F|other|7.975688
processed_mr_f_education_02853.wav|स्वराज्याचे तोरण बांधणाऱ्या छत्रपती शिवाजी महाराजांच्या मनात स्वराज्याचे स्फुल्लिंग जिजाबाईंनी कायम जागे ठेवले.|Marathi_F|other|9.237333
processed_mr_f_education_03147.wav|मृदुलाजी यांनी पंकज यांना सांगितले होते की मी रात्री आठ वाजता होस्टेलच्या फोनवर फोन करत जाईन.|Marathi_F|other|8.032000
processed_mr_f_agri_02036.wav|फ्लॉवरचा वापर करताना केवळ त्याची फुले तेवढी काढून घेतली जाऊन त्याची देठे आणि पाने टाकूनच दिली जातात.|Marathi_F|other|7.900000
processed_mr_f_weather_01290.wav|सुरुवातीला चेन्नई विभागाच्या इग्मोर आणि तांबोरम दरम्यान या प्रणालीची सुरुवात करण्यात आली होती.|Marathi_F|other|6.912000
processed_mr_f_politics_00547.wav|रियल टाईम ट्रेन इन्फॉर्मेशन सिस्टिम क्रियान्वित केल्यामुळे रेल्वे अपघातांचे प्रमाण कमी झाल्याचे त्यांनी स्पष्ट केले.|Marathi_F|other|8.330667
processed_mr_f_politics_00836.wav|दरम्यान, एकदा का तुम्ही पात्र ठरलात तर तुमची ती पात्रता स्पर्धेच्या पुढील तीन वर्षांसाठी ग्राह्य मानली जाते.|Marathi_F|other|8.500000
processed_mr_f_weather_01991.wav|जिल्ह्यातील साडेतीनशे ग्राहकांनी सोलरच्या पॉवरप्लॅंटच्या माध्यमाने वीजबिलाच्या त्रासातून मुक्तता करून घेतली आहे.|Marathi_F|other|7.978667
processed_mr_f_health_01449.wav|फॅमिली डॉक्टर दुभाषी यांना विश्वासात घेऊन नंदूचा आजार कुणालाच न सांगण्याचे मुक्ता ठरविते.|Marathi_F|other|7.151375
processed_mr_f_finance_01337.wav|गेल्या एक वर्षात सरकारी बँकांनी एटीएम बंद केले आहेत, तर याच काळात खासगी बँकांनी नवे एटीएम स्थापन केले आहेत.|Marathi_F|other|8.661333
processed_mr_f_general_00801.wav|एरवी मुस्लिम समाज आर्थिक मागास आहे अशा वल्गना करणारे प्रस्थापित मुस्लिम नेतृत्व कुठे जाते?|Marathi_F|other|6.600000
processed_mr_f_finance_00857.wav|तुमच्या जीवनाच्या व संपत्तीच्या बाबतीतील पुष्कळसे धोके हे जीवनविमा प्रकारात संरक्षित केले  जातात.|Marathi_F|other|7.178667
processed_mr_f_finance_01215.wav|करपात्र उत्पन्न निश्चित करण्यासाठी तुमच्या ग्रॉस उत्पन्नातून प्रमाणित वजावटी वजा करणे आवश्यक असते.|Marathi_F|other|7.445333
processed_mr_f_education_03050.wav|कर्पूरादेवी ही त्याची एकुलती एक मुलगी होती, जी अजमेरचे महाराज सोमश्वर यांची पत्नी आणि पृथ्वीराजची आई होती.|Marathi_F|other|9.898667
processed_mr_f_agri_00831.wav|मुंबईत पावसाचे पाणी जमिनीत मुरण्यात पेव्हर ब्लॉकचा अडथळा येतो म्हणून त्यांचा वापर बंद केला गेला.|Marathi_F|other|7.400000
processed_mr_f_health_01445.wav|त्यामुळे चालतांना किंवा श्रम करतांना हृदयाच्या आसपास छातीत वेदना उठतात काही वेळ आराम केल्यावर काही मिनिटांनी वेदना थांबते.|Marathi_F|other|9.566250
processed_mr_f_weather_01681.wav|गेले तीन महिने सतत ज्याचा विचार मनात घोळत होता, अगदी ध्यास लागला होता, ते आता काही तासांनंतर दृष्टीपथात येणार होते.|Marathi_F|other|8.586667
processed_mr_f_weather_01792.wav|त्या पाच सर्व्हेंचा अभ्यास करुन योगेंद्र यादव यांनी त्याची सरासरी काढली होती.|Marathi_F|other|5.952000
processed_mr_f_health_03921.wav|तांब्याच्या तारेतून किंचित प्रमाणात तांब्याचे आयन बाहेर पडत असतात.|Marathi_F|other|4.899042
processed_mr_f_politics_00282.wav|चीनने तिबेटमध्ये जिक्सू, झांग्मू आणि जायचा येथे तीन धरणे बांधली आहेत.|Marathi_F|other|6.900000
processed_mr_f_weather_01273.wav|तर नक्कीच पालिकेच्या कारभारांचा गाडा हा संपूर्णपणे मनमानी सुरू असलेला दिसून येत आहे.|Marathi_F|other|6.496000
processed_mr_f_weather_02086.wav|काही वर्षांपूर्वी नॉनस्टीकचं प्रचंड फॅड आलं होतं आणि ते खूप आवडीचंही झालं होतं.|Marathi_F|other|6.300000
processed_mr_f_agri_02152.wav|गावातील सर्वात जास्त जमीन असलेले प्रसाद चव्हाण हे आपल्या शेतात तूर, सोयाबीन, हळद आणि केळी इत्यादी नगदी पिके घेतात.|Marathi_F|other|9.621333
processed_mr_f_agri_01670.wav|सर्वांत महत्त्वाचे म्हणजे अडीचशे एकराचे हे भलेमोठे शेतीक्षेत्र ओलिताखाली आणण्यासाठी पाण्याचे पाट तयार करण्यात आले आहेत.|Marathi_F|other|9.024000
processed_mr_f_politics_01029.wav|मग पोलिसांनी या कॉन्ट्रॅक्टर सलमानची आरोपी सलमानचा शोध घेण्यासाठी मदत मागितली|Marathi_F|other|6.698667
processed_mr_f_health_03399.wav|कोरोनाचा संसर्ग टाळण्यासाठी श्वसन संस्थेचा आजार असलेल्या व्यक्तींशी निकट सहवास टाळावा.|Marathi_F|other|6.700000
processed_mr_f_finance_01036.wav|आतापर्यंत जमा झालेल्या कर रकमेच्या प्रमाणात मोदीजींच्या स्वप्नातील विकास म्हणजे सांगोसांगी वडाला वांगी असाच वाटतो.|Marathi_F|other|9.077333
processed_mr_f_politics_01101.wav|धावत्या लोकलमध्ये महिला डब्यात दारूची बॉटल फेकल्याने दोन महिला गंभीर जखमी झाल्या आहेत|Marathi_F|other|7.488000
processed_mr_f_politics_02191.wav|सतत कनेक्टेड राहण्याच्या नादात तरुण पिढीला नात्यांचा खरा चेहरा कळणं शक्य होत नाही|Marathi_F|other|6.165333
processed_mr_f_health_02024.wav|जर तुम्हाला गंभीर स्वरूपाचा आजार झाला असेल किंवा तुम्ही नियमित स्वरूपात मद्यसेवन करत असल्यास पॉलिसीचा प्रीमियम वाढतो.|Marathi_F|other|8.358813
processed_mr_f_health_03396.wav|मनुष्याचे मन, मेंदू आणि शरीरावर ग्रह आणि नक्षत्रांचा प्रभाव पडत राहतो काहींचा त्यापासून बचाव होतो तर काहींचा नाही.|Marathi_F|other|9.322437
processed_mr_f_weather_01776.wav|काही दिवस मी मराठी शब्दोच्चार आणि मराठी भाषेवर मेहनत केली आणि ते गाणे मी गायले.|Marathi_F|other|6.645333
processed_mr_f_health_03918.wav|अशा रोजच्या नोंदीचा आलेख काढल्यास बीजनिर्मितीच्या सुमारास तापमान अचानक वाढलेले आढळते.|Marathi_F|other|6.768250
processed_mr_f_agri_00397.wav|झाडांची मुळे आणि खोडांमध्ये गाळ आणि बॅक्टेरिया अडकून राहत असल्यामुळे पाणी शुद्ध होते.|Marathi_F|other|6.688000
processed_mr_f_health_01987.wav|नवीन औषधांवर संशोधन, आजारांचे निदान आणि लसीकरण यावर राष्ट्रीय स्तरावर जास्तीत जास्त लक्ष देणे गरजेचे आहे.|Marathi_F|other|9.200000
processed_mr_f_finance_02074.wav|स्पर्धेवर झालेला किती खर्च देण्यात आला आणि अजून किती देणे बाकी आहे?|Marathi_F|other|5.674667
processed_mr_f_health_03857.wav|ही चिन्हे दिसली वा जाणवली म्हणजे कर्करोग झालाच, असे मानण्याचे कारण नाही. परंतु कर्करोगाची शहानिशा करून घेणे अत्यावश्यक आहे.|Marathi_F|other|9.519813
processed_mr_f_finance_00093.wav|अन्य काही देशांनी प्लास्टिकचा वापर कमी करण्याच्या हेतूने प्लास्टिकच्या वापरावर मोठ्या प्रमाणात कर आकारणी लागू केली आहे.|Marathi_F|other|8.394667
processed_mr_f_weather_02382.wav|याआधी या प्रकरणात संशयित म्हणून जियाचा बॉयफ्रेण्ड आणि आदित्य पांचोलीचा मुलगा सुरज पांचोलीलाही अटक करण्यात आली होती.|Marathi_F|other|8.600000
processed_mr_f_weather_02949.wav|मात्र सलगपणे काही दिवस असे सहा तासापेक्षा कमी झोपणे हे आरोग्यासाठी फार  घातक असते.|Marathi_F|other|6.656000
processed_mr_f_finance_00656.wav|घरच्यांकडे केलेल्या चौकशीत एक महत्त्वाचा क्लू हाती लागला आणि तो म्हणजे कर्ज.|Marathi_F|other|5.952000
processed_mr_f_finance_01401.wav|काळा पैसा आणि भ्रष्टाचाराला आळा घालण्याच्या दृष्टीने बजेटमध्ये काही घोषणा करण्यात आल्या आहेत.|Marathi_F|other|6.485333
processed_mr_f_politics_00954.wav|ही महिला वसई तालुक्यातील वज्रेश्वरी रोडवरील सायवन गावातील छोट्याशा पाड्यात राहते|Marathi_F|other|6.965333
processed_mr_f_finance_01765.wav|इतर अनेक गोष्टींसाठी आपण पैसे खर्च करत असतो, मग आपल्याकडे स्वतंत्र शौचालय हवे अशी निकड आपल्याला का वाटू नये?|Marathi_F|other|8.300000
processed_mr_f_education_03260.wav|अत्याचाराचे आरोप असलेल्या पाद्रींना पाठीशी घातले जात असल्याने ही नाराजी आहे.|Marathi_F|other|6.048000
processed_mr_f_health_02998.wav|जर कुठल्याही प्रकारची मौखिक शस्त्रक्रिया अथवा उपचार सुरू असेल, तर दात साफ करण्याच्या तंत्रात दंतवैद्याच्या सल्ल्याने बदल करावा.|Marathi_F|other|9.200000
processed_mr_f_weather_02743.wav|संध्याकाळ होण्यापूर्वी दोन तरुणांनी कंबरेला दोरखंड बांधून दामूच्या खोलीपर्यंत जाण्याचा निष्फळ प्रयत्न केला.|Marathi_F|other|7.594667
processed_mr_f_finance_00121.wav|आपले उत्पन्न वाढेल आणि आपल्या व्यक्तीमत्वात काही महत्वाचे बदल नक्कीच दिसतील.|Marathi_F|other|5.568000
processed_mr_f_politics_02188.wav|तर दुसऱ्या सेमी फायनलच्या सामन्यात बेल्जियमचा खेळाडू डेविड गोफिन खेळू न शकल्याने रॉजरलाही थेट अंतिम सामन्यात प्रवेश मिळाला होता|Marathi_F|other|9.482667
processed_mr_f_politics_02005.wav|या गुणी विद्यार्थ्याच्या वाणीतला गोडवा पाहून थेट महोत्सवाच्या समारोपाचे निवेदन संयोजन समितीने त्याच्याकडे सोपविले|Marathi_F|other|8.394667
processed_mr_f_weather_01898.wav|शनिवारी पत्रकार परिषद घेत मुफ्तींनी ही मागणी केंद्र सरकार आणि सुरक्षा दलाकडे केली.|Marathi_F|other|6.000000
processed_mr_f_agri_02261.wav|कुठल्या खड्ड्यात खडी पडलीय, कुठल्या खड्ड्यात विटांचे तुकडे पडलेत तर कुठल्या खड्ड्यात निव्वळ माती आहे.|Marathi_F|other|7.000000
processed_mr_f_education_02596.wav|महागड्या पार्ट्या साजऱ्या करतांना तिघा जीवाभावाच्या मित्रांमध्ये किरकोळ वादावरुन एकाची हत्या झाली.|Marathi_F|other|8.042667
processed_mr_f_weather_00612.wav|या निर्णयावर संपूर्ण विदर्भात सर्वेक्षण करण्यात आल्याचे मुत्तेमवार यांनी सांगितले.|Marathi_F|other|6.700000
processed_mr_f_health_03893.wav|पुरळ आलेल्या रुग्णास किमान आठवडाभर गर्दीच्या ठिकाणी पाठवू नये आणि रुग्णाने वापरलेल्या वस्तू निर्जंतुक कराव्यात.|Marathi_F|other|7.975688
processed_mr_f_agri_02429.wav|आपल्याकडे दोन शर्ट किंवा टीशर्ट असतील आणि दोन बांबू असतील तर दोन मिनिटांत उत्तम स्ट्रेचर बनतो|Marathi_F|other|7.178667
processed_mr_f_health_03615.wav|रक्तदाब, खोकला आणि कावीळ या आजारावर लाभदायी असून हरभर्‍याच्या डाळीचे पीठ केस आणि त्वचेच्या सौंदर्यावर गुणकारी असते.|Marathi_F|other|9.775229
processed_mr_f_politics_02795.wav|शुभ्रांशू आणि त्याच्यासारखे शेकडो तरुण अशा वेगळया जगातील लोकांना मुख्य प्रवाहाशी जोडण्याचा प्रयत्न करताहेत|Marathi_F|other|7.552000
processed_mr_f_politics_02445.wav|जिल्हाधिकारी रुचेश जयवंशी व भाजप आमदार तानाजी मुटकुळे यांची मध्यस्थीही निष्फळ ठरल्याने सहाव्या दिवशीही आंदोलन सुरूच होते|Marathi_F|other|9.888000
processed_mr_f_weather_01180.wav|पहाटे सहरी न्याहारी केल्यानंतर दिवसभर अन्नपाणी वर्ज्य करून रोजा पाळला जातो.|Marathi_F|other|6.197333
processed_mr_f_weather_00230.wav|आयपीएल स्पॉटफिक्सिंग प्रकरण उजेडात येण्यापूर्वी क्रिकेटच्या मैदानात श्रीसंतला ठुमक ठुमक नाचताना पाहिलाच असेल.|Marathi_F|other|7.978667
processed_mr_f_agri_03109.wav|दुष्काळाच्या सावटाने रानातील माती अशी कोरडी पडली असून दूरवर निष्पर्ण वृक्ष दिसत आहेत.|Marathi_F|other|7.146667
processed_mr_f_health_00422.wav|आपल्या सैनिकांचे रक्त सांडले जात असताना साडी आणि शालीची डिप्लोमसी कशाला?|Marathi_F|other|5.955542
processed_mr_f_health_01870.wav|तेव्हा नेमके निदान होण्यासाठी लवकरात लवकर तज्ज्ञ वैद्यांचा सल्ला घेणे योग्य ठरते.|Marathi_F|other|5.827833
processed_mr_f_weather_00731.wav|खर्दुंगला रस्त्यावर लेहपासून पंचवीस किलोमीटर पुढे साउथ पुल्लू आहे आणि तिथून खर्दुंगला पंधरा किलोमीटर आहे.|Marathi_F|other|8.300000
processed_mr_f_weather_01323.wav|त्यानंतर डॉक्टरांनी पोलिसांना याबाबत कळविले व जसपाल सिंगला पोलिसांच्या ताब्यात दिले.|Marathi_F|other|6.229333
processed_mr_f_agri_03374.wav|यंदा बर्‍याच भागात ऊस कमी होता, त्यामुळे कारखान्यांनी आपला बॉयलर लवकरच विझवला|Marathi_F|other|6.600000
processed_mr_f_weather_00470.wav|तेजपाल याला आपण निर्दोष असल्याचा एवढा विश्वास आहे तर त्यांनी सुनावणीचा सामना करून निर्दोष व्हावे, अशी बाजू लोटलीकर यांनी मांडली.|Marathi_F|other|9.500000
processed_mr_f_finance_01559.wav|अशी करांची वा कर्जाची वसुलीच करायची नसेल तर सरकारच्या तिजोरीत पैसा येणार कुठून आणि सरकारी खर्च चालवायचा कसा?|Marathi_F|other|8.522667
processed_mr_f_health_03865.wav|कर्करोगाच्या लक्षणांवरून जर कर्करोगाचे लवकर निदान झाले, तर उपचार लवकर केले जाऊन कर्करोग बरा होण्याची शक्यता अधिक असते.|Marathi_F|other|9.078625
processed_mr_f_health_02419.wav|सुरक्षित मातृत्व म्हणजेच निरोगी गर्भधारणा आणि बाळाचा सुरक्षित जन्म देण्याची आईची क्षमता.|Marathi_F|other|7.035271
processed_mr_f_politics_01053.wav|हा सगळा रोमांचकारी इतिहास लवकरच फर्जंद या मराठी चित्रपटात दिसणार आहे|Marathi_F|other|6.700000
processed_mr_f_weather_01132.wav|अशा हजारो स्त्रियांचं मूक आक्रंदन आपल्या आजच्या स्वतंत्र विचारांच्या पाठीमागे काळ्या ढगासारखं लपलेलं आहे.|Marathi_F|other|7.850667
processed_mr_f_education_03160.wav|नाशिक जिल्ह्यातील बर्ड्याची वाडी येथील महिलांना घोटभर पाण्यासाठी जीवावर उदार व्हावं लागतंय.|Marathi_F|other|7.400000
processed_mr_f_weather_00437.wav|मान्सूनच्या पुढील प्रवासासाठी वातावरण अनुकूल असल्याने राज्यातही मान्सूनचं वेळेत आगमन होईल असं म्हटलं जात आहे.|Marathi_F|other|8.384000
processed_mr_f_education_03073.wav|आपण अशा प्रकारच्या गोग्गोड पठडीतल्या अनेक कथा आधीच पडद्यावर पाहिल्या आहेत.|Marathi_F|other|6.538667
processed_mr_f_politics_00509.wav|झैनबचे आई वडील परदेशात गेलेले असल्याने त्यांनी झैनबला तिच्या मावशीकडे ठेवले होते.|Marathi_F|other|6.848000
processed_mr_f_agri_00345.wav|फक्त हा प्रयोग मोठ्या प्रमाणात करायचा झाला तर कित्येक एकर जमिनीवर साखरेचे पाणी पसरवणे किती खर्चिक होईल?|Marathi_F|other|8.100000
processed_mr_f_agri_00541.wav|रेशीम वस्त्रं ही महागडी आणि नाजूक असून त्याची विशेष देखभाल करणं आवश्यक असतं.|Marathi_F|other|6.677333
processed_mr_f_agri_02420.wav|परंतु यावेळी मुलींचा पाण्यात उतरण्याचा मोह न आवरल्याने त्या पाण्यात उतरल्या आणि पाण्याचा अंदाज आला नसल्याने त्या बुडाल्या.|Marathi_F|other|8.650667
processed_mr_f_weather_00415.wav|एकीकडे सुंगने भेदक स्मॅशेसवर भर दिला तर दुसरीकडे सिंधूने ड्रिबल गेमच्या बळावर सूंगवर मात केली.|Marathi_F|other|8.256000
processed_mr_f_finance_00346.wav|त्याचप्रमाणे पार्किंगची देखरेख ठेवण्यासाठी नियुक्त करावा लागणारा सेवक आणि त्यासाठी द्यावा लागणारा खर्च याचा विचार करावा.|Marathi_F|other|8.400000
processed_mr_f_weather_01596.wav|गुरुवारी सकाळी कास रस्त्याला धावण्यासाठी गेलेल्या धावपट्टूंना पट्टेरी वाघांच्या जोडीचे दर्शन झाले.|Marathi_F|other|7.125333
processed_mr_f_politics_02789.wav|संसदेच्या विरामकालात अध्यादेश प्रस्थापित करण्याचा राष्ट्रपतींचा अधिकार घटनेच्या या कलमात दिलेला आहे|Marathi_F|other|7.690667
processed_mr_f_agri_00526.wav|कल्वेरिया मेजर या झाडाची टणक फळे डोडो खात असे आणि त्यांच्या विष्ठेतून या झाडाच्या बियांचा प्रसार होत असे.|Marathi_F|other|8.500000
processed_mr_f_agri_03477.wav|शेतात एकाच वेळी दोन किंवा अधिक प्रकारची पिके घेतली पाहिजेत अशाने अस्मानी संकटाच्या वेळी जास्त नुकसान होत नाही|Marathi_F|other|8.234667
processed_mr_f_politics_02279.wav|पात्रता आणि लाभार्थ्यांच्या अनुज्ञेय क्षेत्राविषयी निर्णय घेण्याबाबत परिमंडळ उपायुक्तांच्या स्तरावर एका कक्षाची निर्मिती करण्यात येणार आहे|Marathi_F|other|9.856000
processed_mr_f_weather_01599.wav|ही घटना मंगळवारी पहाटेच्या सुमारास नांदुर्खी शिवारात गोदावरी कालव्यालगत असलेल्या अरूण चौधरी यांच्या फार्म हाऊसवर घडली.|Marathi_F|other|8.853333
processed_mr_f_health_03819.wav|वयाच्या चाळीसाव्या वर्षाआधीच पाळी बंद झाली, तर त्यास अकाली अथवा मुदतपूर्व रजोनिवृत्ती म्हणतात.|Marathi_F|other|7.348750
processed_mr_f_health_01730.wav|अंडी उबविणे, पिल्लांना खाऊ घालणे, स्वच्छता ठेवणे, देखरेख करणे आदी सर्व कामे नरमादी मिळून करतात|Marathi_F|other|8.509750
processed_mr_f_agri_01751.wav|पवना धरणातून पाणी कमी प्रमाणात सोडल्यामुळे रावेत बंधारा येथील पाणी पातळी कमी होऊन येथील पालिकेचे विद्युत पंप बंद पडतात.|Marathi_F|other|9.077333
processed_mr_f_health_03911.wav|प्राचीन काळापासून या पद्धती वापरल्या जातात. आजही काही जोडपी धार्मिक वा अन्य कारणासाठी या पद्धतींचा अवलंब करतात.|Marathi_F|other|9.252771
processed_mr_f_health_03196.wav|अशा संबंधांमुळे काही असाध्य आजार होण्याची शक्यता काही तज्ज्ञ डॉक्टर व्यक्त करतात, ही बाजूही तपासून पाहायला हवी.|Marathi_F|other|8.289146
processed_mr_f_weather_02001.wav|‘पहिले मंदिर फिर सरकार’ या घोषणेतून उद्धव ठाकरे यांचा अयोध्या दौरा मागील महिन्यात झाला.|Marathi_F|other|7.050667
processed_mr_f_general_03290.wav|अजय देवगण व तब्बू यांची प्रमुख भूमिका असलेला हा चित्रपट चांगलाच गाजला|Marathi_F|other|6.000000
processed_mr_f_agri_01791.wav|आमचे योगदान म्हणून आम्ही एक बांबू पाण्याच्या लोखंडी ड्रमात भिजत टाकायचो|Marathi_F|other|6.026667
processed_mr_f_finance_02434.wav|त्यामुळे रस्त्याचा खर्च वसूल होऊनही ही टोलंदाजी व लोकांच्या खिशातून पैसे काढणे कंपनी सुरूच ठेवते.|Marathi_F|other|7.900000
processed_mr_f_education_03338.wav|त्यानंतर सप्टेंबरात त्यांच्या ग्रंथाचे इंग्रजीतील भाषांतर हॉलंडमध्ये गुप्तपणे छापून सर्वत्र गुप्ततेने प्रसारीत केले गेले.|Marathi_F|other|9.749333
processed_mr_f_health_03641.wav|त्यामुळे जर तुम्हाला कुठला आजार झाला असेल, किंवा तुमच्या शरीरात कशाची कमी असेल तर ते तुम्हाला लगेचच कळेल.|Marathi_F|other|7.800000
processed_mr_f_politics_00520.wav|लखनौच्या वृंदावन भागात आयोजित करण्यात आलेल्या सर्वात मोठ्या संरक्षण एक्स्पोचे उद्घाटन मोदींनी केले.|Marathi_F|other|7.498667
processed_mr_f_health_02849.wav|त्यामुळे मुंबईत डेंग्यू आणि मलेरियाची वारंवार निर्माण होणारी साथ आणि या आजारांचा वाढत जाणारा प्रादुर्भाव यांना आळा घालावा.|Marathi_F|other|8.962521
processed_mr_f_agri_02076.wav|लाकड्या हनुमान येथील रविंद्र पाडवी याने शेतात कापूस व तुरीच्या बाजूला गांजाची लागवड केलेली आढळून आली.|Marathi_F|other|8.138667
processed_mr_f_politics_00099.wav|अनुष्काने भाऊ कर्णेश शर्मासोबत 'क्लीन स्लेट फिल्म्स' अंतर्गत चित्रपटांची निर्मिती केली आहे.|Marathi_F|other|7.900000
processed_mr_f_politics_00644.wav|संपूर्ण महिला कर्मचारी संचालित असलेल्या या माटुंगा रेल्वे स्थानकाचा लिम्का बुक ऑफ वर्ल्ड रेकॉर्डमध्ये समावेश करण्यात आला आहे.|Marathi_F|other|9.600000
processed_mr_f_health_03916.wav|यात शरीराची चयापचय क्रिया शांत स्थितीत असताना म्हणजेच शरीर विश्रामावस्थेत असताना तापमान मोजले जाते.|Marathi_F|other|7.708646
processed_mr_f_finance_00514.wav|जर तुम्ही दीर्घ कालासाठी काही उद्देशाने गुंतवणूक करत असाल तर ग्रोथ पर्याय योग्य आहे.|Marathi_F|other|6.656000
processed_mr_f_weather_01976.wav|बॉलिवूडचे जादुई जगत आणि त्यातील काही अप्रतिम माणसांना मानवंदना देण्यासाठी या पुरस्कारांचे आयोजन केले जाते.|Marathi_F|other|8.384000
processed_mr_f_education_02116.wav|माणगांव खोऱ्यातील शेतकऱ्यांचे करोडो रुपयांचे नुकसान करणाऱ्या तीन हत्तींना पकडून त्यांना आंबेरी येथेच प्रशिक्षण दिले जात आहे.|Marathi_F|other|10.165333
processed_mr_f_politics_00891.wav|त्यामुळे दरवर्षी उन्हाळ्यात पाण्यासाठी या गावातील महिला व ग्रामस्थांना मैलोनमैल पायपीट करावी लागते|Marathi_F|other|8.554667
processed_mr_f_agri_01813.wav|गाठीगाठींचे खोड व गुलाबी रंगाची फुले हे या झाडाचे वैशिष्टय आहे|Marathi_F|other|5.600000
processed_mr_f_politics_00537.wav|सस्पेंस थ्रिलर असलेल्या या चित्रपटात अजय देवगणने एका सामान्य कुटुंबातील माणसाची भूमिका निभावली आहे.|Marathi_F|other|8.053333
processed_mr_f_education_03401.wav|पण मस्केंची प्रेरणा घेऊन आता सर्वच मित्रांनी पोहण्याचे योग्य प्रशिक्षण घेतले आहे.|Marathi_F|other|6.698667
processed_mr_f_finance_02581.wav|स्वच्छ भारताच्या नावाखाली इतका कर गोळा केलात, कुठे आहे तो पैसा?|Marathi_F|other|4.700000
processed_mr_f_finance_01712.wav|बॅंकेतून कर्ज घेणे व सावकारी कर्ज, यातील फरक न कळल्याने सोप्या मार्गाने मिळणारे परंतु त्यांचे नुकसान करणारे कर्ज त्यांनी घेतले.|Marathi_F|other|9.173333
processed_mr_f_agri_00679.wav|जर तुम्ही स्मुदी बनवत असाल तर त्यामध्ये अति पिकलेली केळी वापरा.|Marathi_F|other|5.600000
processed_mr_f_education_02850.wav|माजी मंत्री आणि राष्ट्रवादीचे नेते दिलीप सोपल यांनी राष्ट्रवादीला सोडचिट्ठी देत शिवसेनेत प्रवेश केला आहे.|Marathi_F|other|9.760000
processed_mr_f_finance_03279.wav|खाजगी व कमर्शियल बँका यांचे वाढते प्रस्थ अशा या स्पर्धात्मक युगात सहकारी बँकांच्या अस्तित्वाचा प्रश्न निर्माण झाला आहे.|Marathi_F|other|9.077333
processed_mr_f_weather_01048.wav|अजित पवार यांना पालिकेची खडानखडा माहिती असल्यामुळे अनेक कामांची चौकशी लागेल, अशी भीती अनेकांनी खासगीत बोलून दाखविली होती.|Marathi_F|other|9.200000
processed_mr_f_politics_02134.wav|स्पर्धेविषयी बोलताना, कॅस्ट्रॉल इंडियाचे मार्केटिंग विभागाचे उपाध्यक्ष केदार आपटे म्हणाले की, मॅकेनिक हे व्यापारातील मुख्य घटक आहेत|Marathi_F|other|9.877333
processed_mr_f_politics_00657.wav|खान्देश विकास आघाडीचे नितीन लढ्ढा यांनी राजीनामा दिल्यामुळे ही जागा रिक्त झाली होती.|Marathi_F|other|6.700000
processed_mr_f_politics_00721.wav|कंपन्या असे बोनस शेअरस्प्लीट करतात त्याचे एक कारण शेअर सामान्य ट्रेडर्सना परवडणाऱ्या रेंजमध्ये आणणे हे पण असते.|Marathi_F|other|9.472000
processed_mr_f_politics_00451.wav|मात्र त्यामुळे स्पेक्ट्रम घोटाळ्यामध्ये लाखो कोटी रुपयांचा भ्रष्टाचार उघडकीस आला आणि स्पेक्ट्रम वाटप अखेर रद्द झाले.|Marathi_F|other|8.970667
processed_mr_f_education_02761.wav|पण सुरक्षेची काळजी वाहण्यास पाकने नकार दिल्याने त्यांचा पाकिस्तानात पुनर्प्रवेश लांबण्याची शक्यता आहे.|Marathi_F|other|8.000000
processed_mr_f_politics_02310.wav|बार्से पंचायत व बाळ्ळी पंचायतीच्या तीन प्रभागांवर भाजप उमेदवार प्रकाश शंकर वेळीप यांचा पगडा आहे|Marathi_F|other|7.754667
processed_mr_f_politics_02028.wav|आज लिंबाची जागा कलिंगडाने काबीज केली असून कलिंगडाच्या गाड्यावर थंडगार बर्फात ठेवलेल्या फोडी खाण्यासाठी ग्राहकांच्या उड्या पडत आहेत|Marathi_F|other|9.749333
processed_mr_f_education_02209.wav|मिष्कील कोपरखळ्या आणि खुमासदार शैलीचा वापर करत त्यांनी कसलेल्या वक्त्याप्रमाणे चौफेर फटकेबाजी केली.|Marathi_F|other|8.426667
processed_mr_f_finance_01112.wav|जिल्हा प्रशासनाने विमा कंपन्यांची बैठक घेऊन गावनिहाय आकडेवारी त्यांना उपलब्ध करून द्यावी असे निर्देशही फुंडकरांनी दिलेत.|Marathi_F|other|9.056000
processed_mr_f_education_02081.wav|एका गोऱ्या आजोबांना पहिलंच ड्रिंक चढलं असावं, स्ट्रिपर पाहताच त्यांनी भलतेच किळसवाणे प्रकार करायला सुरुवात केलेली होती.|Marathi_F|other|9.300000
processed_mr_f_agri_02281.wav|आजूबाजूला ऊस व डाळिंबीची शेती असल्याने हा भाग बिबट्यांचे हक्काचे आश्रयस्थान बनला आहे|Marathi_F|other|6.700000
processed_mr_f_agri_00418.wav|हलगा ते मच्छे परिसरात काळी माती असून त्या ठिकाणी वर्षातून तीन वेळा पिके घेतली जातात.|Marathi_F|other|6.976000
processed_mr_f_weather_01142.wav|वैंकय्या नायडू अरूण जेटली यांना भेटण्यासाठी शनिवारी सकाळी एम्समध्ये गेले होते.|Marathi_F|other|6.500000
processed_mr_f_weather_01384.wav|त्याच लालसिंग चढ्ढा या चित्रपटाचा पहिला लूक प्रदर्शित करण्यात आला आहे.|Marathi_F|other|5.200000
processed_mr_f_politics_00969.wav|राज्यपाल राजवटीत असलेले हे राज्य गेल्या दोन वर्षांपासून राजकीय अस्थैर्याच्या धुक्यात हरविले आहे|Marathi_F|other|7.765333
processed_mr_f_education_03380.wav|विराट आणखी किती वर्षे खेळतोय व फलंदाजीचे काय करिश्मे दाखवतोय हे बघणे मनोरंजक ठरेल.|Marathi_F|other|7.300000
processed_mr_f_education_02606.wav|पुण्याचे माजी पोलिस आयुक्त गुलाबराव पोळ यांनी केलेले प्लँचेट पाहिल्यावर राज्य सरकार आणि पोलिसांची कीव करावीशी वाटते.|Marathi_F|other|9.800000
processed_mr_f_finance_00730.wav|सार्वजनिक क्षेत्रातील बँकांच्या वरिष्ठांना खाजगी क्षेत्रातील बँकांच्या तुलनेत कमी वेतन आहे.|Marathi_F|other|6.773333
processed_mr_f_finance_01847.wav|सांगली जिल्हा बँकेचे मॅग्नेटिक स्ट्रीप असलेले निळे रुपे डेबिट एटीएम कार्ड असलेल्या खातेदारांनी शाखेला भेट द्यावी.|Marathi_F|other|9.056000
processed_mr_f_weather_01698.wav|श्री माधवाचार्याचा संबंध असलेलं ते अतिशय पावन मानलं जाणारं मंदिर आहे.|Marathi_F|other|5.514667
processed_mr_f_health_00369.wav|आपल्या आठ शिकवणींची सुरुवात या मोहिमेनं होते, चेतोदर्पण मार्जनम् मार्जन अर्थात स्वच्छता करणं|Marathi_F|other|7.900000
processed_mr_f_politics_00979.wav|त्याच्या खालील बाजूस बुधवारी सकाळी पुलाच्या सेंट्रींगच्या कामात आशिषसह काही कामगार व्यस्त होते|Marathi_F|other|7.626667
processed_mr_f_other_02298.wav|एक्स्युज मी, मी वर्गामधून बाहेर पडताना दारात उभ्या असलेल्या एका मुलानं मला हाक मारली तुझं नाव स्वप्नील, राईट?|Marathi_F|other|8.683896
processed_mr_f_politics_00713.wav|तेव्हा डिस्ट्रिक्ट सोशल वेल्फेअर ऑफिसरने प्रकरणाचा तपास करत प्राथमिक तक्रार दाखल केली होती.|Marathi_F|other|7.210667
processed_mr_f_weather_01866.wav|त्यांनी आपापल्या मुलांना उचलून घेऊन हृदयाशी कवटाळले आणि त्यांच्या मस्तकाचे अवग्रहण करून ते अत्यंत आनंदित झाले.|Marathi_F|other|8.245333
processed_mr_f_politics_00227.wav|जन्मजात दिव्यांगता आणि अपघाताने आलेली दिव्यांगता असे दिव्यांगतेचे प्रमुख वर्गीकरण आहे.|Marathi_F|other|7.300000
processed_mr_f_finance_01166.wav|जसजसे उत्पन्न वाढत जाते आणि आर्थिक स्थैर्य प्राप्त होते तसतसे कुटुंबाची सदस्यसंख्या कमी कमी होत जाते.|Marathi_F|other|8.661333
processed_mr_f_agri_02814.wav|याशिवाय पाण्याचा प्रश्न लक्षात घेता राज्यात ठिबक सिंचन आणि स्प्रिंकलर वापरासाठी प्रोत्साहन देण्याची गरज आहे.|Marathi_F|other|8.469333
processed_mr_f_agri_02535.wav|अक्षरांचा आकार, ठेवण समान आल्याची खात्री झाल्यावर मार्करने ती अक्षरे गिरवून त्यावर रेशीम धाग्यांची वीण घालतात.|Marathi_F|other|8.384000
processed_mr_f_weather_02804.wav|त्यामुळे या ग्रहाचा दुष्प्रभाव टाळण्यासाठी लोहाने बनविली गेलेली अंगठी उजव्या हाताच्या मधल्या बोटामध्ये धारण केली जाते.|Marathi_F|other|8.600000
processed_mr_f_weather_01801.wav|संध्याकाळी रथयात्रा पूर्ण झाल्यावर शेवटी खोताचा म्हणजे भानूंच्या कवाडीवर रथ लुटला जातो.|Marathi_F|other|7.000000
processed_mr_f_education_02625.wav|मी लागलीच अर्ज केला व कळवले की माधवनेही जीवशास्त्रात सैद्धान्तिक संशोधन केले आहे.|Marathi_F|other|7.616000
processed_mr_f_health_03871.wav|या विषाणूचा संसर्ग प्रामुख्याने तोंडातील व श्वसनमार्गातील स्रावातून शिंकण्या-खोकण्यामार्फत होतो.|Marathi_F|other|8.000000
processed_mr_f_politics_02112.wav|शिपिंग मॅग्नेट नावाने प्रसिद्ध असलेला अब्जाधीश अँटो मार्डन त्याचा अलिशान आणि अतिशय महागडा सुपर याट विकणार आहे|Marathi_F|other|8.600000
processed_mr_f_weather_02158.wav|त्यामुळे सर्व हद्दींवर त्यांच्या गोळीबाराला भारतीय जवानांनी अतिशय समर्थपणे उत्तर दिले.|Marathi_F|other|6.200000
processed_mr_f_weather_02025.wav|इतकी वर्षे इतके आशयघन, अर्थपूर्ण काम करूनही त्यांची त्या मानाने दखल घेतली गेली नाही याचे किंचितसे शल्य डॉक्टरांना आहे.|Marathi_F|other|10.154667
processed_mr_f_weather_02739.wav|मसालेदार खाण्यामुळे अपचन तर होतंच, पण कामेच्छा बळावते, त्यामुळे सामाजिक स्वास्थ्याच्या दृष्टीनं ते वाईट, असं तत्कालीन विद्वान सांगू लागले.|Marathi_F|other|9.781333
processed_mr_f_politics_00413.wav|स्टॅनिस्लॉ लेम यांच्या रिटर्न फ्रॉम द स्टार्स या कादंबरीतील पात्रं डिजिटल पुस्तकं वाचतांना दाखवली आहेत|Marathi_F|other|8.298667
processed_mr_f_politics_00909.wav|रालोदची सीट असल्याने समाजवादी पक्षाने तबस्सुम बेगम ही आपली महिला नेता रालोदला आंदण दिली|Marathi_F|other|7.754667
processed_mr_f_health_03880.wav|कांजिण्यांचे विषाणू तीव्र उष्णता सहन करू शकत नाहीत. ते असल्या वातावरणात एक-दोन दिवस तग धरतात.|Marathi_F|other|8.138229
processed_mr_f_agri_01096.wav|झेंडू व इतर फुले मथुरा, वृंदावन व वाराणसी या उत्तरप्रदेशातील भागात जातात.|Marathi_F|other|7.253333
processed_mr_f_finance_01750.wav|उद्दिष्टापेक्षा अधिक गुंतवणूक केली तर त्या सदस्यास सिंगापूरची वारीदेखील करता येईल, असे आमिष दाखविण्यात आले.|Marathi_F|other|7.978667
processed_mr_f_weather_01950.wav|याबाबत रत्नाकर गुट्टेंची पोलिसांनी तीन तास कसून चौकशी केली आणि जवाब नोंदवला.|Marathi_F|other|6.613333
processed_mr_f_politics_00933.wav|दिल्लीच्या प्रभारी मुख्य सचिव पदी आसामच्या असलेल्या शकुंतला गॅम्लिन यांची नायब राज्यपाल नजिब जंग यांनी नियुक्ती केली होती|Marathi_F|other|10.165333
processed_mr_f_agri_00798.wav|चांगल्या प्रतीचे बियाणे लावून केळीची लागवड झाली. मात्र यावर्षी पाण्याअभावी या केळीच्या बागा उदध्वस्त झाल्या आहेत.|Marathi_F|other|8.600000
processed_mr_f_agri_02957.wav|जगातील अर्धी डुकरे ही चीनमध्ये असून तेथे दरडोई डुकराचे मांस खाण्याचे प्रमाण जास्त आहे.|Marathi_F|other|7.552000
processed_mr_f_politics_02225.wav|राज्यात सुरू झालेला हिंसाचार थांबावा, यासाठी आपण मुख्यमंत्री आणि मराठा क्रांती मोर्चाच्या नेत्यांनाही भेटलो|Marathi_F|other|7.882667
processed_mr_f_weather_02232.wav|अशा सरकारला वठणीवर आणण्यासाठी आणि जिंकण्यासाठी ही चळवळ पुढं चालू ठेवण्याचा समितीचा निर्धार आहे.|Marathi_F|other|7.221333
processed_mr_f_health_03835.wav|शरीराच्या एखाद्या भागावर जर एखादी गाठ आली, तर ती फारशी त्रासदायक नसते आणि ती कर्करोगाची असतेच असे नाही.|Marathi_F|other|8.138229
processed_mr_f_politics_02343.wav|तो विरोध त्यांच्यापुरता ठीक आहे पण निर्गुण भक्ती करणाऱ्यांनी सगुण भक्ती करणाऱ्यांना कमी लेखण्याचं काहीच कारण नाही|Marathi_F|other|8.053333
processed_mr_f_health_03938.wav|त्यामुळे अशा पेशींच्या अतिजलद विभाजनावर आणि त्यामुळे अनियंत्रित वागण्यावर नियंत्रण ठेवले जाते.|Marathi_F|other|7.186208
processed_mr_f_politics_00546.wav|दिवसा शंभर मूर्तींचे कास्टिंग करणाऱ्या, शंभर गणेश मूर्तींच्या डोळ्याची आखणी करणाऱ्या महिला आहेत.|Marathi_F|other|7.349333
processed_mr_f_weather_01800.wav|पक्षाच्या विरोधात भूमिका घेतल्यामुळे तृप्ती सावंत यांची पक्षातून हकालपट्टी करण्यात आली असल्याची माहिती सूत्रांकडून देण्यात आली आहे.|Marathi_F|other|8.800000
processed_mr_f_weather_00471.wav|बिल्डरचे क्रौर्य आणि तो मानवी मूल्यांचा करत असलेला चुराडा मन विषण्ण करतो.|Marathi_F|other|6.090667
processed_mr_f_weather_01582.wav|युनिटी कन्सल्टंट यांचेकडून दोनदा विस्तृत प्रकल्प अहवाल तयार करण्यात आला होता.|Marathi_F|other|6.069333
processed_mr_f_politics_00409.wav|दरम्यान टायगर श्रॉफ यापूर्वी आपले वडील जॅकी श्रॉफ यांच्यासोबत कॉफीच्या एका भागात उपस्थित होता.|Marathi_F|other|8.437333
processed_mr_f_education_02120.wav|टोमॅटोच्या प्युरीमुळे दाटपणा येतो त्यामुळे सुके खोबरे घालण्याची गरज लागत नाही कमी कटकटीचा हा प्रकार आहे.|Marathi_F|other|8.981333
processed_mr_f_politics_02711.wav|अखेर शेवटच्या दिवशी काल्याचे वाटप करून कार्यक्रमाची सांगता करतो, परंतु काला प्रसादाची खरी सुरुवात केली ती भगवान श्रीकृष्णांनी|Marathi_F|other|9.984000
processed_mr_f_education_02167.wav|इंग्लंडमध्ये खेळपट्ट्यांचे स्वरुप बदलल्याची चर्चा सुरू असून पाटा खेळपट्ट्या बनवण्याचा आदेशच दिला असावा असे वाटते.|Marathi_F|other|9.653333
processed_mr_f_weather_01382.wav|खातांना वरून शेंगदाण्याचं कच्चं तेल घालायची पद्धत आहे, तिखट सहन व्हायला मदत होते.|Marathi_F|other|6.200000
processed_mr_f_education_02480.wav|अखेर तमाम पब्लिकच्या डोळ्यात अश्रूंचे लोंढे उभे करणारा, दोन प्रेमी जीवांच्या ताटातुटीचा, प्रसंग आला.|Marathi_F|other|8.544000
processed_mr_f_politics_00943.wav|केवळ इलेक्ट्रोरल मेरिट म्हणजे निवडून येण्याची क्षमता या एका निकषावर उमेदवार निवडले जातात|Marathi_F|other|7.488000
processed_mr_f_weather_00206.wav|वाढता उन्हाळा, पाण्याचे दुर्भिक्ष्य या गोष्टींना ग्लोबल वॉर्मिंग जबाबदार आहे हे एव्हाना सिद्ध झालेले आहे.|Marathi_F|other|7.317333
processed_mr_f_weather_01322.wav|तसेच हा काळ शारीरिकदृष्ट्या वातदोषाचा काळ असल्याने मलमूत्र या नैसर्गिक संवेदनांची जाणीव व त्यांचे उत्सर्जन या काळात होते.|Marathi_F|other|9.856000
processed_mr_f_politics_02401.wav|मात्र तिचा वापर करायचा तर बहुतेकदा फक्त अर्थशास्त्र, राज्यशास्त्र आणि सांख्यिकीचं आकलन असून पुरत नाही|Marathi_F|other|8.300000
processed_mr_f_finance_01370.wav|नवीन कर्ज देण्याची घोषणा करून राज्य सरकार मोकळे झाले, पण जिल्हा बँकांनी हा पैसा आणायचा कुठून?|Marathi_F|other|7.296000
processed_mr_f_politics_01113.wav|पोलिस निघून गेल्यानंतर मात्र तो नवीन आलेला तरुण भीतीने कर्कश्य ओरडायला लागला|Marathi_F|other|6.858667
processed_mr_f_agri_00439.wav|लांबलेल्या थंडीने आंबा पिकावर थ्रीप्स व करपा पडल्याने बहुतांश पीक खराब झाले.|Marathi_F|other|6.698667
processed_mr_f_politics_01105.wav|या गाड्यांसाठी सामान्य द्वितीय श्रेणीचे डबे आरक्षित डब्यांप्रमाणे चालवले जाणार आहेत|Marathi_F|other|7.264000
processed_mr_f_weather_00588.wav|उत्तर प्रदेशातील सुन्नी वक्फ बोर्डाने ताजमहल वक्फ बोर्डाची संपत्ती असल्याचे घोषित केले होते. |Marathi_F|other|7.296000
processed_mr_f_health_03796.wav|तो जेवायला येईल म्हणून वाट पाहत बसतात. हळूहळू त्यांना स्वत:ची काळजी घेणे, शरीराची स्वच्छता करणे देखील जमत नाही.|Marathi_F|other|7.882792
processed_mr_f_education_02424.wav|बौद्ध धर्माचे महत्त्व गांभीर्याने घेतात आणि श्रद्धा करतात की कर्माची पुनर्बांधणी केली जाऊ शकत नाही.|Marathi_F|other|8.714667
processed_mr_f_finance_01097.wav|बँकेच्या विविध कर्ज योजनांसह ग्राहकांसाठी सुरू करण्यात आलेल्या सुविधांची माहिती शाखा व्यवस्थापक नागेंद्र असोलकर यांनी दिली.|Marathi_F|other|9.312000
processed_mr_f_politics_01047.wav|आम्ही खरोखरचे रुग्ण वाटल्यामुळे ते आमची प्रकृती तपासायला आल्याचे त्यांनी सांगितले.|Marathi_F|other|6.453333
processed_mr_f_education_01549.wav|साहित्यकार सलमान रश्दी यांची सार्वजनिक जीवनातील चांगली बाजू सगळ्यांना माहिती आहे.|Marathi_F|other|6.944000
processed_mr_f_agri_01022.wav|अजित गिरमे यांनी दोन एकरांवर शिंदीची लागवड केली आहे.|Marathi_F|other|5.397333
processed_mr_f_weather_00879.wav|कुलभूषण यांना पाकिस्ताननं नेमकी कुठून अटक केली, कशासाठी केली, याबाबत संभ्रमाचं वातावरण असल्याचं बिलावल भुत्तोंनी म्हटलं आहे.|Marathi_F|other|9.344000
processed_mr_f_general_03258.wav|आपण जर जात, धर्म आणि भाषा यात अडकून राहिलो तर आपल्या देशाचा विकास खुंटेल|Marathi_F|other|6.784000
processed_mr_f_finance_02191.wav|हजार आणि पाचशेच्या नोटा वगळून सुट्टे पैसे बँकेत जमा करण्यात आलेत|Marathi_F|other|5.269333
processed_mr_f_agri_03636.wav|बाजरी, सोयाबीन व मका पिकाचा काढणी हंगाम सुरू असून, पावसामुळे सोंगणीची कामे थांबली आहेत.|Marathi_F|other|7.424000
processed_mr_f_health_01490.wav|मनातील भीतीसाठी मिम्युलस व खूपच भीती वाटत असेल तर रॉक रोज ही औषधे घ्यावी.|Marathi_F|other|6.600000
processed_mr_f_health_03851.wav|जर एखाद्या व्यक्तीला सातत्याने पोटामध्ये अथवा उदरामध्ये वेदना जाणवू लागल्या, तर ही स्वादुपिंडाच्या कर्करोगाची लक्षणे असू शकतात.|Marathi_F|other|9.357271
processed_mr_f_general_01231.wav|लोकांच्या जाती, धर्म पाहून त्यांच्याविषयी आपल्या धारणा निश्चित करण्याचे खूळ आमच्या डोक्यात इतके पक्के होत चालले आहे की आम्ही त्या बाबतीत निर्ढावत आहोत.|Marathi_F|other|9.856000
processed_mr_f_general_01486.wav|प्रेमाची धुंदी जेव्हा डोक्यावर चढते, तेव्हा प्रेमवीर आपल्या प्रेयसींसाठी चंद्र तारे आकाशातून तोडून आणण्याचे वायदे करीत असलेले अनेकदा पाहायला मिळतात.|Marathi_F|other|10.165333
processed_mr_f_general_03145.wav|तसेच हा हल्ला रासायनिक हल्ल्यात वापरण्यात आलेल्या विमानांना नष्ट करण्यासाठी आला असून फक्त हवाई अड्ड्यांनाच लक्ष्य करण्यात आल्याचं त्यांनी सांगितलं.|Marathi_F|other|10.154667
processed_mr_f_finance_02807.wav|काही रक्कम खातेदारांनी खात्यामध्ये भरण्यासाठी दिली असताना त्यांच्या बचत खात्यांवर केवळ स्टॅम्प मारून दिला, परंतु ते पैसे पोस्टाकडे जमाच केले नाहीत.|Marathi_F|other|10.000000
processed_mr_f_finance_00950.wav|आर्थिकदृष्ट्या दुर्बल असणाऱ्या समित्यांनी त्यांचे आर्थिक नियोजन करून बाजार समित्यांचे उत्पन्न व खर्च यांचा ताळमेळ घालून खर्चावर नियंत्रण ठेवावे.|Marathi_F|other|10.176000
processed_mr_f_health_00443.wav|एखादा जपानी असता तर त्याने 'एखाद्या ब्रेनडेड व्यक्तीचा मेंदू काढून ह्या दोघींच्या डोक्यात त्याचा अर्धाअर्धा भाग बसवावा काय' असा विचार केला असता.|Marathi_F|other|10.169958
processed_mr_f_finance_01751.wav|नागरिकांना सवय लागावी म्हणून ही नाममात्र रक्कम ठेवण्यात आली असल्याने तुम्ही कोणतेही नाणे टाकले की सदर टॉयलेट अनलॉक होऊन तुम्हाला ते वापरता येईल.|Marathi_F|other|9.984000
processed_mr_f_other_03452.wav|गुटख्याच्या दुकानावर धाड टाकण्यास निघालेल्या पोलिसांच्या ताफ्यांची माहिती वेळोवेळी गुटखा विक्रेत्यांना मिळत असल्यामुळे हे अभियान पुरते फसले आहे.|Marathi_F|other|10.019042
processed_mr_f_general_00400.wav|प्रवाशांची संख्या कमी असलेल्या नवी दिल्ली ते अजमेर आणि चेन्नई ते म्हैसूर शताब्दी गाड्यांचं भाडं कमी करून त्याच्या परिणामांचा अभ्यास करण्यात आला.|Marathi_F|other|10.154667
processed_mr_f_weather_00140.wav|दुसरीकडे मुंडे यांचे वकील सिद्धेश्वर ठोंबरे यांनी कोर्टात मांडलेल्या मुद्द्यानुसार हा आरोप केवळ राजकीय द्वेषातून करण्यात आल्याचे म्हटले आहे.|Marathi_F|other|9.760000
processed_mr_f_health_01828.wav|कारण कुठल्याही संसर्गजन्य आजाराचा विषाणू जर अनोळखी असेल, तर त्याचा प्रसार होण्याची कारणे, त्याचे आरोग्यदृष्ट्या गांभीर्य हे सारेच अज्ञात असते.|Marathi_F|other|9.960979
processed_mr_f_weather_00094.wav|मच्छी विकणाऱ्या कोळीणी लोकलच्या डब्यात मच्छी विक्री करीत असून मच्छीच्या दुर्गंधीने डब्यातील प्रवाशांना सकाळच्या वेळी त्रास सहन करावा लागत आहे.|Marathi_F|other|9.760000
processed_mr_f_general_00774.wav|त्यामुळे त्यांची गावातील ग्रामस्थांनी शोधाशोध केली असता गावाच्या पूर्वेला असलेल्या तळ्यासारख्या खड्ड्याजवळ त्यांच्या चपला व कपडे सापडले होते.|Marathi_F|other|9.760000
processed_mr_f_finance_02282.wav|कंपन्या आणि बँका यांनी कर्मचारी म्हणून दिलेली जबाबदारी पार पाडताना त्यातही विश्वासार्हता तरुणांची राहिलेली नाही हेच या प्रकारातून दिसून येते.|Marathi_F|other|9.898667
processed_mr_f_finance_01032.wav|विमा कंपनीच्या दृष्टीने, मोटार वाहन कंपन्यांच्या दृष्टीने देशातील मोटार वाहन विमा व त्यातून येणारी थर्ड पार्टी लाएबिलिटी ही खर्चिक बाब आहे.|Marathi_F|other|9.621333
processed_mr_f_health_00847.wav|या छापील स्लिपच्या मदतीने, त्यांना हे समजले की, त्यांचे रक्तदाब आणि रक्तातील साखरेची पातळी नियंत्रणात आहे, परंतु शरीरात प्रथिनांचा अभाव आहे.|Marathi_F|other|10.158354
processed_mr_f_finance_01686.wav|या निर्धारित किमान पात्रतेपेक्षा थोडे कमी गुण असलेले विद्यार्थी, त्यांच्या पालकांची पैसा खर्च करायची तयारी असल्यास परदेशी संस्थांकडे वळतात.|Marathi_F|other|9.500000
processed_mr_f_finance_02546.wav|मात्र विमा कंपन्यांच्या कामकाजाची पूर्ण माहिती नसल्याने आपल्याला आपण भरलेल्या हप्त्यांची रक्कम परत मिळू शकते, हे अनेक ग्राहकांना ठाऊक नसते.|Marathi_F|other|9.610667
processed_mr_f_finance_02731.wav|जर तसे करायचे म्हटले तर पूर्वेकडील राज्यांचा विकास करण्यासाठी पश्चिम आणि दक्षिणेतील विकसित राज्यांतून जमा केला जाणारा कर वापरता येणार नाही.|Marathi_F|other|9.900000
processed_mr_f_general_00843.wav|पण, या चर्चांपेक्षा प्रेक्षकांना उत्सुकता लागलेली होती ती म्हणजे असा चित्रपट साकारला असता त्यातील 'द्रौपदी'ची भूमिका कोण करणार, याविषयीची.|Marathi_F|other|10.058667
processed_mr_f_general_01361.wav|यावेळी नदीवर आल्यावर अनिता पांडुळे या कपडे धुवत असताना त्यांचा डोळा चुकवून सायली व सोनाली या दोघी खेळत खेळत शेततळ्याच्या पाण्याजवळ गेल्या.|Marathi_F|other|10.048000
processed_mr_f_finance_02824.wav|'प्लास्टिक मनी' अर्थात क्रेडिट आणि डेबिट कार्डाच्या माध्यमातून व्यवहार वाढावेत, यासाठी सरकारनं एक महत्त्वाचं पाऊल उचलण्याचा निर्णय घेतलाय.|Marathi_F|other|9.500000
processed_mr_f_general_00307.wav|या भागात सार्वजनिक वाहतूक व्यवस्था नावाची काही गोष्टच नाही, त्यामुळे लोकांना मिळेल त्या वाहनातून आणि मिळेल त्या सोयीने प्रवास करावा लागतो.|Marathi_F|other|9.482667
processed_mr_f_other_02669.wav|तळपत्या उन्हात झळाळून निघणार, तिच्या स्वप्नांचा गुलाल उधळणार, जुना जाणार तेंव्हाच नवा येणार या आरोळ्या प्रेक्षकांच्या अजूनही लक्षात आहेत.|Marathi_F|other|10.146750
processed_mr_f_health_03022.wav|उन्हाळ्यात होणारे वरील सर्व आजार आणि प्रामुख्याने होणारा उष्माघाताचा त्रास आपण टाळू शकतो, मात्र त्यासाठी आपल्याला थोडी काळजी घ्यायला हवी.|Marathi_F|other|9.868104
processed_mr_f_health_01690.wav|कर्करोग असलेल्या गाठींची संख्या खूप कमी असते आणि साध्या गाठींची संख्या जास्त असते पण यातील सगळ्या कर्करोगाच्या गाठी ओळखणं महत्त्वाचं आहे.|Marathi_F|other|10.000000
processed_mr_f_other_02876.wav|या रिपोर्टिंगला अनेक चाहत्यांचे, प्रेक्षकांचे इमेल्स, फोन येऊ लागले त्यातूनच आपल्याला प्रेक्षकाला काय हवे, हे समजू लागल्याचं रवीश सांगतो.|Marathi_F|other|9.752000
processed_mr_f_finance_03089.wav|योजनेत सहभागी खाजगी रुग्णालये आणि खाजगी विमा कंपन्यांसाठी ठेवण्यात आलेल्या अटी व शर्तींचे दस्तावेज काँग्रेसने पत्रकारांना सादर केले आहेत.|Marathi_F|other|10.144000
processed_mr_f_general_01295.wav|"काही विशेष नाही खाली पोरं क्रिकेट खेळत होती मी गाडीतून उतरलो तर कानावरती फाटकन बॉल लागला डॉक्टरकडे जाऊन बॅंडेज करून आलो" विक्रम उत्तरला.|Marathi_F|other|10.165333
processed_mr_f_health_00354.wav|खुद्द परराष्ट्र मंत्र्यांनी यात लक्ष घातल्यानं यासिनच्या पत्नीला लवकरच व्हिजा मिळून त्यांच्या बाळावर लवकरात लवकर उपचार होतील, असं दिसतंय.|Marathi_F|other|9.868104
processed_mr_f_finance_02897.wav|जर एटीएम कार्डचे क्लोन केले असेल आणि खात्यातून पैसा गेला असेल तर यासाठी संबंधित बॅंकेला आपल्या ग्राहकाला चोरीस गेलेले पैसे द्यावे लागतील.|Marathi_F|other|10.026667
processed_mr_f_finance_02903.wav|ज्याच्याकडे दोन नंबरचे पैसे असतात तो आपला पैसा स्वच्छ करण्यासाठी ज्या कंपन्यांच्या खात्यावर नफा किंवा शिल्लक आहे त्यांच्याकडून कर्ज घेतो.|Marathi_F|other|9.322667
processed_mr_f_finance_01713.wav|ही रक्कम सामाजिक क्षेत्रावर खर्च करता येईल, परंतु पैसा नवीन प्रणालीच्या निर्मितीमध्ये गुंतविला जाईल जो लोकांना श्रेणींमध्ये वितरित करेल.|Marathi_F|other|10.016000
processed_mr_f_general_01477.wav|लारा यांनी पुढे सांगितले की, गोल्फ हा जरी आव्हानात्मक खेळ असला तरी क्रिकेटमध्ये स्ट्रोक्स मारण्याच्या सवयीचा या खेळासाठी खूप फायदा होतो.|Marathi_F|other|9.738667
processed_mr_f_agri_02478.wav|हुगळी नदीच्या काठी राहणारे पोर्तुगीज दुकानदार छाना तयार करण्यासाठी व्हिनेगार वापरत, आणि छाना तयार झाल्यावर त्यातलं सगळं पाणी काढून टाकत.|Marathi_F|other|9.493333
processed_mr_f_other_01942.wav|श्वेता तिवारी पुढे म्हणाली, माझ्या मुलांवर माझं एवढं प्रेम आहे की मला त्यांच्या व्यतिरिक्त तिसऱ्या कोणत्याच व्यक्तीची आता गरज वाटत नाही.|Marathi_F|other|9.345667
processed_mr_f_health_02216.wav|आत्तापर्यंत त्याच्या चालण्याच्या वेगासाठी त्याचे ह्रदय, रक्त शरीराच्या इतर भागात फिरत होतं पण तो थांबल्या थांबल्या त्याचे ह्रदय मंदावले.|Marathi_F|other|9.900000
processed_mr_f_politics_02472.wav|मेट्रो नियो प्रकल्पाची वैशिष्ट्ये आणि त्याचे वेगळेपण जाणून घेण्याकरिता परिषदेत मेट्रोतर्फे लावलेल्या स्टॉल्सवर बघ्यांनी गर्दी केली होती.|Marathi_F|other|10.000000
processed_mr_f_other_01149.wav|आजकाल फोनमध्ये कॅमेरा असल्यामुळे तुम्ही पटकन फोटो काढता आणि आत्तापर्यंत गोड असणारे मिनी आणि मिकी आता आमच्या डब्ब्यात पैसे टाका सांगतात.|Marathi_F|other|9.973333
processed_mr_f_general_00382.wav|महिंद्रा यांनी ट्वीट करण्यापूर्वी आपल्याच कंपनीतील बलात्कार पीडितेचा विचार केला असता, तर त्यांच्या या ट्वीटचा नागरिकांनी आदर केला असता.|Marathi_F|other|9.354667
processed_mr_f_finance_02668.wav|विशेष म्हणजे, जगभरात नाव कमावलेल्या बेस्ट उपक्रमाला भारतातील कोणतीही बँक कर्ज देण्यास तयार होत नाही, यापेक्षा दुर्दैवी बाब कोणती असावी.|Marathi_F|other|9.856000
processed_mr_f_health_03251.wav|काही काळानंतर, शास्त्रज्ञांनी असे पाहिले की, पेशी काटेरी झुडुपातून "कीटकांचा" प्रतिकार करण्याचा प्रयत्न करतात आणि त्यांना बाहेर काढतात.|Marathi_F|other|9.400000
processed_mr_f_health_01494.wav|मात्र याचा अर्थ असा नाही की मेंदूचा डावा किंवा उजवाच भाग जास्त विकसित असतो आणि डावा मेंदू अधिक वापरणारी माणसं ही अधिक बुद्धिमान असतात.|Marathi_F|other|10.158354
processed_mr_f_general_01484.wav|या हंगामाच्या सुरुवातीला नियुक्त झालेले बायर्नचे प्रशिक्षक पेप गार्डियोला यांच्या नियोजनाचा फटकाही रिबेरीच्या खेळाला बसला असे म्हणतात.|Marathi_F|other|10.026667
processed_mr_f_finance_01999.wav|जास्त नफा मिळण्यासाठी अशा प्रकारची अनुचित व्यापारी प्रथा अनुसरली गेलेली दिसते, असे परखड मत नोंदवून राज्य आयोगाने दोन्ही अपिले फेटाळली.|Marathi_F|other|9.900000
processed_mr_f_finance_02573.wav|विशेष म्हणजे वित्तीय खर्चाची पूर्तता अद्यापही हेमा मालिनींच्या संस्थेने केली नसून यापूर्वी दिलेला भूखंड शासनास परत करण्यात आलेला नाही.|Marathi_F|other|10.165333
processed_mr_f_agri_01616.wav|आपण नुसतीच ठिबक सिंचन पद्धती वापरून पाण्याचे नियोजन करायचे ठरविले तर, भविष्यात त्याचा परिणाम सूक्ष्मजीवांचे प्रमाण घटण्यात होऊ शकतो.|Marathi_F|other|9.952000
processed_mr_f_politics_02115.wav|राष्ट्रपिता महात्मा गांधींची हत्या करणाऱ्या नथुराम गोडसेला देशभक्त म्हटल्यानं काल भाजपाच्या उमेदवार साध्वी प्रज्ञा सिंह वादात सापडल्या|Marathi_F|other|10.186667
processed_mr_f_education_02980.wav|ह्या सिनेमाच्या सेटवर मला जीवाभावाचे मित्रमैत्रिण मिळाले, आमची सेटवर झालेली खरीखुरी बॉन्डिंगच तुम्हांला सिनेमातून पाहायला मिळणार आहे.|Marathi_F|other|10.000000
processed_mr_f_general_01323.wav|पाचव्या क्रमांकाची कुस्ती शाहूपुरी तालमीचा मल्ल शशिकांत बोंगार्डे याने सांगलीच्या अमोल नरळे याला पोकळ घिस्सा डावावर चितपट करून जिंकली.|Marathi_F|other|10.100000
processed_mr_f_agri_00687.wav|'ड्रिंक वॉटर रिमाइंडर' हे ॲप आपल्याला पाणी पिण्यासाठी केवळ आठवण करून देत नाही तर तुमच्या शरीरातील पाण्याची पातळी किती आहे ते सांगते.|Marathi_F|other|9.792000
processed_mr_f_health_00114.wav|जर खालच्या भागात आजार वाढला असेल उजव्या पायाच्या खाली उत्तरी ध्रुव आणि डाव्या पायाच्या खाली दक्षिणी ध्रुवाच्या चुंबकाचा स्पर्श करावा.|Marathi_F|other|9.345667
processed_mr_f_agri_03624.wav|पण पडलेल्या पावसाचं पाणी मोठ्या प्रमाणात साठवलं जाऊन त्याचा सूक्ष्म सिंचनाच्या माध्यमातून वापर केला तर पिकांना मोठं जीवदान मिळू शकतं.|Marathi_F|other|9.800000
processed_mr_f_agri_00339.wav|त्यांना हरभरा, गहू यासारख्या पिकांच्या बियाण्यांची उपलब्धता व्हावी, यासाठी प्रयत्न करण्याच्या सूचनाही मुख्यमंत्र्यांनी यावेळी केल्या.|Marathi_F|other|9.632000
processed_mr_f_other_01183.wav|रश्मी वहिनींनी किती वर्षे तुमची जबाबदारी घ्यायची असा प्रश्न आदित्य ठाकरेंना अवधूत गुप्तेंनी विचारला असता उपस्थितांनी एकच जल्लोष केला.|Marathi_F|other|9.700000
processed_mr_f_finance_01419.wav|दोन देशातील वादामुळे जागतिक स्तरावर व्यापारात मंदी जाणवत आहे, ज्यामुळे व्यापारी सुरक्षित गोष्टींमध्ये गुंतवणूक करण्यावर भर देत आहेत.|Marathi_F|other|9.717333
processed_mr_f_finance_02367.wav|जे आधुनिक वैद्य या सुविधांचा लाभ घेऊन रुग्णांना शासनाच्या सुविधा देत नाहीत, त्यांचा नोंदणी क्रमांक आणि दिलेल्या सुविधा रद्द कराव्यात.|Marathi_F|other|10.133333
processed_mr_f_agri_01313.wav|भात नासून खराब होण्यापेक्षा त्यात पाणी घालून त्यात आंबण्याची प्रक्रिया व्हावी, या उद्देशानं उरलेला भात पाण्यात बुडवून रात्रभर ठेवतात.|Marathi_F|other|9.354667
processed_mr_f_health_03519.wav|जेव्हा एखाद्या व्यक्तीत चाळणी चाचणीचा निष्कर्ष होकारार्थी येतो तेव्हा त्या आजाराची प्रत्यक्ष रोगनिदान चाचणी करणे ही पुढची पायरी असते.|Marathi_F|other|9.647521
processed_mr_f_other_02422.wav|सुर्याची दाहकता पाहता त्याला अडवण्याचा प्रयत्न इंद्र देवाने केला आणि बाळ हनुमानाला मुर्च्छा आणण्यासाठी त्याच्यावर वज्राघात केला होता.|Marathi_F|other|9.740396
processed_mr_f_agri_02700.wav|सुट्टीसाठी बाहेर पडण्यापूर्वी प्रत्येक झाडाला किती पाणी लागते याचा अंदाज घेऊन त्याप्रमाणे त्या व्यक्तीला आवश्यक त्या सूचना द्याव्यात.|Marathi_F|other|9.354667
processed_mr_f_finance_00187.wav|राज्यपालांनी राज्यातील ओल्या दुष्काळावर घोषित केलेली मदत अत्यंत तुटपुंजी असून यातून पिकांवर झालेला खर्चसुद्धा वसूल करता येणार नाही.|Marathi_F|other|9.866667
processed_mr_f_other_02963.wav|मलेशियात हॉटेलमध्ये नोकरीसाठी पाठवणारा एजंट कौस्तुभ पवार आणि धिरज पाटील यांनी तरूणांना वर्कींग विझा न देता त्यांना टुरिस्ट विझा दिला.|Marathi_F|other|10.135146
processed_mr_f_health_00565.wav|मागील लेखात पृथ्वीवरील पहिली सजीव पेशी व त्यापूर्वी तिचा पूर्वज असलेला रेप्लिकेटर हे कसे निर्माण झाले असावेत ते आपण थोडक्यात पाहिले.|Marathi_F|other|9.891333
processed_mr_f_finance_02004.wav|जर तीस दिवसांमध्ये रक्कम भरली गेली नाही, तर एक टक्का व्याज प्रति महिना या दराने जितके महिने थकबाकी राहील, तितके व्याजही भरावे लागते|Marathi_F|other|9.898667
processed_mr_f_general_00409.wav|तसेच गुन्ह्याचा पुरेपूर अभ्यास न करता त्याची योग्य ती शहानिशा न करता त्या गुन्ह्याशी संबंध नसलेल्या व्यक्तीवर हकनाक संशय घेतला जातो.|Marathi_F|other|9.888000
processed_mr_f_agri_02713.wav|लष्करी अळीचा प्रादुर्भाव हळव्या भात जातींवर दिसून येत असल्यास पावसाचा अंदाज घेऊन तयार झालेल्या हळव्या भात पिकाची त्वरित कापणी करावी.|Marathi_F|other|9.322667
processed_mr_f_agri_03033.wav|चिकनचे तुकडे बुडतील एवढं थंड पाणी एका जाड बुडाच्या पातेल्यात घालून, त्यात चिकन व अर्धा कप बारीक उभा चिरलेला कांदा घालून शिजत लावावे.|Marathi_F|other|10.080000
processed_mr_f_finance_02776.wav|केंद्र शासनाच्या वतीने नैसर्गिक आपत्तीमुळे बाधित होणार्‍या व्यक्तींना व शेतकर्‍यांना अनुदान देण्यासाठी मदतीचे दर निकषाची घोषणा केली.|Marathi_F|other|9.365333
processed_mr_f_finance_03347.wav|त्यामुळे महाराष्ट्राच्या संस्कृतीला धोका निर्माण झाल्याने तो धनादेश राज्य शासनाने परत करावा, अशा आशयाचा ठराव आर डी घरत यांनी मांडला.|Marathi_F|other|10.005333
processed_mr_f_other_00059.wav|पोंभुर्ले ग्रामस्थांच्या वतीने आद्य पत्रकार बाळशास्त्री जांभेकर यांची पुण्यतिथी त्यांच्या मूळ गावी पोंभुर्ले येथे साजरी करण्यात आली.|Marathi_F|other|9.685333
processed_mr_f_general_00562.wav|लाडे ब्रोज् फिल्म्सचा 'सूर सपाटा' हा दुसरा चित्रपट असून या आधी त्यांनी 'पेईंग घोस्ट' या विनोदी चित्रपटाची यशस्वी निर्मिती केली होती.|Marathi_F|other|10.016000
processed_mr_f_health_01059.wav|पण ऑस्ट्रियातील एक गुहा थोडी अनोखी असून येथे आजारी लोक त्यांचे आजार बरे होण्यासाठी येतात आणि काही काळ या गुहेत झोपून रोगमुक्त होतात.|Marathi_F|other|10.169958
processed_mr_f_finance_01414.wav|अनेक वर्षे चालू असलेल्या विमा पॉलिसी पुरेशा नसल्यामुळे आणि आर्थिक जबाबदारी जास्त असल्यामुळे उशिराने का होईना, तिने टर्म प्लान घेतला.|Marathi_F|other|9.400000
processed_mr_f_health_01353.wav|तज्ज्ञांना दाखवून वेळीच निदान व व्यवस्थापन करवून घेतले नाही, तर गुडघ्याच्या रचनेत कधीही दुरुस्त होणार नाहीत असे बदल घडून येऊ शकतात.|Marathi_F|other|10.065479
processed_mr_f_health_00678.wav|त्यानुसार, पुष्कराजच्या हृदयाचे छिद्र बंद करणे आणि ड्युअल चेंबर पेसमेकर प्रत्यारोपण या दोन्ही शस्त्रक्रिया एकाच वेळी करण्यात आल्या.|Marathi_F|other|9.345667
processed_mr_f_other_00073.wav|शत्रुघ्न सिन्हा यांनीदेखील माझ्यासाठी पक्ष महत्त्वाचा असला तरी कुटुंबातील सदस्यांना पाठिंबा देणे माझे कर्तव्य असल्याचे स्पष्ट केले.|Marathi_F|other|9.200000
processed_mr_f_health_01706.wav|शस्त्रक्रिया करून तुमच्या हृदयाच्या डाव्या कप्प्यांची सूज कमी करून त्यावर उपचार करू शकतो, तुमच्या हृदयाच्या झडपांवर उपचार करू शकतो.|Marathi_F|other|9.856500
processed_mr_f_agri_02360.wav|राज्यात परतीच्या पावसाने घातलेल्या थैमानाने खरीप हंगामातील सर्वांत मोठे व महत्त्वाचे पीक असलेल्या कपाशी पिकांचे प्रचंड नुकसान झाले.|Marathi_F|other|9.760000
processed_mr_f_finance_01604.wav|त्या पाण्याच्या मोबदल्यात सरकारला पैसा जरी उपलब्ध होत असला तरीदेखील पिण्याच्या पाण्याची गरज भागवणे हा अधिक महत्त्वाचा मुद्दा ठरतो.|Marathi_F|other|9.000000
processed_mr_f_weather_01636.wav|आजपर्यंत, परिस्थिती फारशी बदललेली नाही आणि अनेक जण त्यांच्या सुंदर प्रतिमेला कॅनव्हासवर कायम ठेवण्यासाठी निर्मात्याकडे वळत आहेत.|Marathi_F|other|9.258667
processed_mr_f_politics_02952.wav|त्यामुळे दोन पक्षांमधील मुख्यमंत्री पदाचा तिढा सुटेपर्यंत मुख्यमंत्री पदाचा पदभार माझ्याकडे द्या अशी मागणी या शेतकऱ्याने केली आहे.|Marathi_F|other|9.600000
processed_mr_f_health_01204.wav|आस्प जातीच्या सर्पाच्या दंशाने चटकन मृत्यू येतो याची खात्री करून घेण्यासाठी क्लिओपात्रा राणीने प्रथम तिच्या गुलामांवर प्रयोग केले.|Marathi_F|other|9.461750
processed_mr_f_agri_02173.wav|पिंटूच्या पाठोपाठ त्याचे बाबाही त्या विहिरीकडे धावत गेले व पिंटूच्या हातातील पाण्याची बाटली घेऊन विहिरीत पाणी काढण्यासाठी डोकावले.|Marathi_F|other|8.938667
processed_mr_f_agri_01082.wav|बहुतांश जमिनी या अल्कली स्वरूपाच्या असून खते ही प्रामुख्याने आम्लधर्मी असल्याने खत वापराची कार्यक्षमता चांगली राहण्यास मदत होते.|Marathi_F|other|10.176000
processed_mr_f_finance_02964.wav|खात्याचे अधिकारी अल्पसंतुष्ट बनले असून त्यांनी अधिकाधिक लोकांना कर भरणा करण्यास उद्युक्त करण्याची गरज असल्याचे दास यांनी सांगितले.|Marathi_F|other|9.500000
processed_mr_f_health_03462.wav|मान आणि खांद्याच्या साधारण वेदना कमी करण्यासाठी आणि त्यांची सारखी होणारी दुखणे टाळण्यासाठी सर्वोत्तम उपाय म्हणजे उशी न घेता झोपणे.|Marathi_F|other|9.659125
processed_mr_f_other_03150.wav|तालुक्यातील हरिग्राम ते पनवेल मार्गावरील गाढी नदीच्या पात्राजवळ एका काळसर रंगाच्या रेग्झिन बॅगेत एका तरुणाचा मृतदेह आढळून आला आहे.|Marathi_F|other|9.752000
processed_mr_f_other_02752.wav|मोटारीतून पलायन करताना हल्लेखोरांनी खेळण्यातील बंदुकीच्या स्प्रिंगसह प्लास्टिकचा दस्ता गटारीत फेकून दिल्याचे चौकशीत उघड झाले आहे.|Marathi_F|other|10.158354
processed_mr_f_other_00745.wav|लॉजिकला खुंटीवर टांगून मॅड कॉमेडीचा शिक्का मारून दिग्दर्शक अनीझ बज्मीने दिग्दर्शित केलेले सिनेमे गेली अनेक वर्षे आपण पाहिले आहेत.|Marathi_F|other|9.900000
processed_mr_f_agri_00130.wav|भारतात भाताच्या कोंड्याची प्रचंड उपलब्धता असली तरी हा भात कोंडा वीट भट्ट्यांमध्ये जळणासाठी आणि पशुखाद्य म्हणूनच वाया घालवला जातो.|Marathi_F|other|10.186667
processed_mr_f_agri_02900.wav|मात्र भात लागवडीचा कालावधी निघून गेल्यामुळे या पिकांची वाढ योग्य होणार नाही, अशी धास्ती या भागातील काही शेतकर्‍यांनी वर्तवली आहे.|Marathi_F|other|9.941333
processed_mr_f_general_00681.wav|वचनाला जागून बळीराजाने हे दान देण्याची तयारी दाखविली तेव्हा वामन अवतारी विष्णूंनी प्रचंड रूप धारण करीत स्वर्ग आणि पृथ्वी व्यापले.|Marathi_F|other|9.900000
processed_mr_f_other_03664.wav|त्यामुळे कायद्याला धाब्यावर बसवत नागरिकांच्या आरोग्याशी खेळणाऱ्या मॅक्डोनाल्डला हा मनमानी कारभार तत्काळ थांबविण्यास सांगितले आहे.|Marathi_F|other|8.532958
processed_mr_f_health_02909.wav|ज्यावेळी रुग्णाच्या जीवाला धोका असतो त्यावेळी आपत्कालीन नियोजन करून शस्त्रक्रिया केली जाते त्याला आपत्कालीन शस्त्रक्रिया म्हणतात.|Marathi_F|other|9.000000
processed_mr_f_finance_02532.wav|तज्ज्ञांच्या मते, नोटाबंदी निर्णयाचे बाजारावर वाईट परिणाम दिसले परंतु अपेक्षा होती की, इलेक्ट्रॉनिक वस्तूंच्या किंमती कमी होतील.|Marathi_F|other|8.949333
processed_mr_f_finance_01030.wav|एलायसी म्हणजे जीवन विमा म्हणत असाल तर ती गुंतवणूक नाही. तुमच्यावर अवलंबून असलेल्यांची तुमच्या पश्चात घ्यायची आर्थिक काळजी आहे.|Marathi_F|other|9.482667
processed_mr_f_general_00398.wav|त्यांच्यामध्ये एक प्रकारचा गोडवा असून येथे वारंवार यायला आवडेल, असे कौतुकोद्गार मराठी चित्रपट अभिनेता स्वप्निल जोशी यांनी काढले.|Marathi_F|other|9.216000
processed_mr_f_health_00909.wav|हर्निया फार मोठा असल्यास किंवा डबलसॅक असल्यास अथवा हर्नियात आतडी अडकून काळीनिळी पडली असल्यास शस्त्रक्रिया गुंतागुंतीची होऊ शकते.|Marathi_F|other|10.019042
processed_mr_f_agri_00092.wav|शरीरातून घामाची दुर्गंधी सतावत असल्यास एका पातेल्यामध्ये कडुनिंबाची पाने उकळून घ्यावीत व हे पाणी आंघोळीच्या पाण्यामध्ये मिसळावे.|Marathi_F|other|9.642667
processed_mr_f_finance_02620.wav|व्याजदर कमी होणे आणि पैसा खेळता राहणे, ही आपल्या देशाची गरज असून ती पूर्ण झाल्यास भारतीय अर्थव्यवस्था नवी झेप घेण्यास सज्ज होईल.|Marathi_F|other|9.045333
processed_mr_f_general_00176.wav|नियम पास झाला तर दोन वर्षात निम्म्या नव्या गाड्यांत हे तंत्रज्ञान वापरले जाईल व चार वर्षात सर्व नव्या गाड्यांत त्याचा वापर होईल.|Marathi_F|other|9.365333
processed_mr_f_finance_00076.wav|दीर्घ मुदतीचा भांडवली नफा आणि इंडेक्सेशन इफेक्ट यासारख्या कराचा लाभ घेण्यासाठी एक्झिट टायमिंगदेखील महत्त्वपूर्ण भूमिका बजावते.|Marathi_F|other|9.749333
processed_mr_f_agri_02127.wav|या चरातून येणारे पाणी टाक्याला लागून बांधलेल्या छोट्या हौदात पडेल आणि तो हौद भरल्यावर ते पाणी टाक्यात पडेल अशी योजना केलेली आहे.|Marathi_F|other|9.800000
processed_mr_f_weather_02577.wav|यानुसार वॉर्डातील महत्त्वाच्या ठिकाणांसह, दुभाजक, रेलिंग्ज आदी दर्शनी भागातील घटकांना वॉर्डनुसार ठरलेला रंग देण्यात येणार आहे.|Marathi_F|other|9.365333
processed_mr_f_other_02630.wav|अंगावर शहारे आणण्याचे सामर्थ्य असलेली ती कलाकृती म्हणजे काळ्याभोर रंगाचे फक्त हाडांचे वेडेवाकडे एकमेकांत गुंतलेले सांगाडे होते.|Marathi_F|other|9.200000
processed_mr_f_finance_02309.wav|परंतु युरोपीय आणि अमेरिकेच्या निर्बंधांमुळे सागरी व्यापार, विमा आणि बँकिंगच्या क्षेत्राला अनेक समस्यांना तोंड द्यावे लागत होते.|Marathi_F|other|9.400000
processed_mr_f_health_00639.wav|त्र्यंबकेश्वर जवळ या बाबांचा आश्रम आहे जिथे बाबा रुग्णांच्या डोक्यावर फरशीचा तुकडा ठेवून रोगाचं निदान करीत आणि उपचारही करत असत.|Marathi_F|other|10.100000
processed_mr_f_finance_02615.wav|बँकेत होणारी गर्दी, पैसे मिळण्यास होणारा विलंब व ग्राहकांना कोणत्याही क्षणी पैसे मिळावेत यासाठी एटीएम केंद्रे सुरू करण्यात आली.|Marathi_F|other|8.789333
processed_mr_f_weather_03122.wav|दोन वर्षापूर्वी रिटायर झालेली गोल्डी आणि सोमवारी सेवानिवृत्ती घेतलेला मार्शल या जोडीने तर अनेक स्पर्धेतही बक्षीसे मिळवली होती.|Marathi_F|other|9.376000
processed_mr_f_politics_01400.wav|मुंबई इम्प्रुवमेंट कमिटी भाजपकडे असल्याने मुंबईतल्या कित्येक जागा बिल्डरांना विकण्यात आल्याचा आरोप राहूल शेवाळे यांनी केला आहे.|Marathi_F|other|9.600000
processed_mr_f_general_01282.wav|गोपचा हा लांबलचक संवाद अत्यंत तन्मयतेने ऐकत असताना व नोट करून घेत असतानाच गोपच्या या शेवटच्या प्रश्नाने सर्वांचीच तंद्री भंगली.|Marathi_F|other|10.186667
processed_mr_f_finance_02341.wav|भारतातील बँकांची आर्थिक स्थिती बिकट होत चालली असून, सरकारी बँका थकीत व बुडीत कर्जांच्या वाढत्या बोजामुळे मेटाकुटीला आल्या आहेत.|Marathi_F|other|9.482667
processed_mr_f_health_03083.wav|काही गोष्टी आपल्या मनाविरुद्ध घडतात आणि त्या पचविता येत नाहीत तेव्हा मनाच्या एका कोपर्‍यात त्या वेदना कुलूपबंद करून ठेवायच्या.|Marathi_F|other|9.078625
processed_mr_f_general_00919.wav|त्यामुळे अनेक रस्ते चिंचोळे झाले असून या रस्त्याने पादचारी आणि वाहनेही जात असल्यामुळे भाविकांना चालणेही मुश्कील होऊन बसले आहे.|Marathi_F|other|9.354667
processed_mr_f_other_03603.wav|अनेगुंडी म्हणजे कानडीत हत्तीच्या फिरण्याची जागा, त्याचा अपभ्रंश अनागोंदी असेही भिडेशास्त्र्यांनी ऐकिवात आल्याचे नमूद केले आहे.|Marathi_F|other|9.067021
processed_mr_f_health_00439.wav|आणि अश्याच एका एड्स प्रतिरोधक व्यक्तीच्या मदतीने जर्मनीच्या बर्लिन येथील टिमोथी रे ब्राऊन ह्यांना असलेला एड्स हा रोग बरा झाला.|Marathi_F|other|9.357271
processed_mr_f_finance_02763.wav|हे निर्बंध सैल करावेत व बँकांना कर्ज वाटण्याची मुभा द्यावी असे सरकारला वाटते, पण बँकांचे कर्ज बुडवून बडे उद्योगपती फरारी झाले.|Marathi_F|other|9.450667
processed_mr_f_agri_01823.wav|हत्तींनी कोकरे येथील गोविंद कांबळे व सीताराम कांबळे यांच्या चार एकर शेतातील ऊस व केळी पिकांचे मोठ्या प्रमाणात नुकसान केले आहे.|Marathi_F|other|10.069333
processed_mr_f_health_00554.wav|त्यांनी औषधे घेताना आपले डॉक्टर अथवा फिजिओंच्या सल्ल्यानेच औषधे घ्यावी आणि वाडाच्या डोपिंग प्रतिबंधक नियमांचे कठोर पालन करावे.|Marathi_F|other|9.484979
processed_mr_f_politics_01179.wav|त्याचवेळी अमोल खंजन ठुंभार ही स्पर्धा आणि त्यासाठी असलेले मुंबई दर्शनचे पारितोषिक आपल्या मुलांसाठी जिंकण्याच्या प्रयत्नात आहे.|Marathi_F|other|10.016000
processed_mr_f_general_00658.wav|ईश्वरसेवा तर घरोघरी होत होती, मंदिरातून होत होती आणि आजही ती परंपरा चालू आहे, परंतु रुग्णसेवाही तितक्याच तत्परतेने केली जायची.|Marathi_F|other|10.154667
processed_mr_f_health_00761.wav|तेथे चिरंजीवी ब्लड बँकेत शैलेशच्या सर्व प्रकारच्या तपासण्या करून अनुकूलता सिद्ध झाल्यावर शैलेशने रक्त व पेशी प्लेट्स दान केले.|Marathi_F|other|9.891333
processed_mr_f_finance_02429.wav|तथापि, या विधेयकात केवळ अशाच लोकांची केंद्रीय डाटा बँक बनवण्याची तरतूद आहे, जे अशा प्रकारच्या स्कीम आणून लोकांची फसवणूक करतात.|Marathi_F|other|9.600000
processed_mr_f_agri_02052.wav|त्या वेळी समुद्राच्या पाण्यात गेलेला फुटबॉल आणण्यास गेलेल्या ओंकारला पाण्याच्या पातळीचा अंदाज आला नाही आणि तो पाण्यात बुडाला.|Marathi_F|other|9.344000
processed_mr_f_other_00280.wav|भारतात मेवाडच्या राजांनी त्यांच्या प्रतिस्पर्ध्यांच्या हत्तींना आपल्या घोड्यांना लहान हत्तींची कातडी पांघरून मूर्ख बनवले होते.|Marathi_F|other|8.213333
processed_mr_f_general_01441.wav|शहराला लागूनच असलेल्या जोमाळा शिवारात या स्कूलच्या इमारतीचे बांधकाम सुरु असतांनाच केंद्रात सत्तांतर झाले आणि ही योजना बारगळली.|Marathi_F|other|9.632000
processed_mr_f_health_00777.wav|यासोबतच मृत्यू पावलेल्यांनी आपल्या शरीरावर ताबा मिळवू नये म्हणून भूतांना पळवून लावण्यासाठी गावकरी गावाबाहेर मोठा जाळ करत असत.|Marathi_F|other|9.752000
processed_mr_f_finance_01501.wav|म्हणजेच सर्व प्रकारचे कर समाविष्ट असलेले जीएसटी जेव्हा लागू होईल, तेव्हा सगळ्यांचेच कॉस्ट ऑफ लिव्हिंग वाढणार, हे निश्चित आहे.|Marathi_F|other|8.789333
processed_mr_f_finance_02736.wav|मच्छिमारांचे कर्ज कशा प्रकारचे आहे व किती आहे, कोणत्या गटातील मच्छिमार यासाठी पात्र ठरू शकतात याची सविस्तर माहिती सादर करावी.|Marathi_F|other|9.493333
processed_mr_f_finance_03179.wav|एकीकडे ऊसाची शेती करण्यासाठी बँकांकडून घेतलेले कर्ज व त्यावर होणारे व्याज हे फेडायचे कशाने, या विचाराने तो गर्भगळीत झाला आहे|Marathi_F|other|9.900000
processed_mr_f_health_00995.wav|बंद असलेल्या  घट्ट दरवाज्याचे हँडल चांगल्या असलेल्या हाताने धरावा आणि वेदना होणारा हात मागच्या बाजूला नेण्याचा प्रयत्न करावा.|Marathi_F|other|8.800000
processed_mr_f_politics_01901.wav|आन्ध्र प्रदेशचे मुख्यमंत्री चंद्राबाबू नायडू यांनी या प्रकल्पाच्या अंतिम मंजुरीला सुरुवात केल्याची माहिती सूत्रांनी दिली आहे.|Marathi_F|other|8.757333
processed_mr_f_health_02140.wav|मात्र, अनाप्लास्टिक कार्सिनोमा व मेडूलरी कार्सिनोमा हे अॅग्रेसिव रोग असून उपचारांती रोग पूर्णपणे बरा होण्याचे प्रमाण कमी आहे.|Marathi_F|other|9.601083
processed_mr_f_finance_02862.wav|वास्तविक विमा हप्त्यापोटी कोट्यवधी रुपये रक्कम जमा केली जाते, मात्र शेतकर्‍यांना प्रत्यक्ष भरपाई देताना कंपनी हात आखडता घेते.|Marathi_F|other|9.184000
processed_mr_f_finance_02443.wav|ज्या योजनेतून रक्कम काढून घेणार त्यास सोर्स फंड असे म्हणतात तर ज्या योजनेत गुंतवणूक करायची आहे त्यास टार्गेट फंड असे म्हणतात.|Marathi_F|other|9.333333
processed_mr_f_health_03019.wav|या क्षेत्रातील तज्ज्ञांच्या मते मानसिक आजार असलेल्या बहुतेकांना सुरुवातीच्या टप्प्यावर तपासून त्यांच्यावर उपचार झाले पाहिजेत.|Marathi_F|other|8.672271
processed_mr_f_finance_01934.wav|त्या अनुषंगाने ज्या जिल्ह्यातील सर्व बँकांची परिपूर्ण माहिती प्राप्त होईल, अशा जिल्ह्यात या योजनेचा तातडीने लाभ देण्यात येईल.|Marathi_F|other|8.650667
processed_mr_f_agri_01565.wav|परंतु हिरव्या पानात ही फळे जेव्हा लागतात तेव्हा झाडाला पोपटाचं पीक आलं, असं निसर्गाशी समरस झालेल्या कवयित्री बहिणाबाई म्हणतात|Marathi_F|other|10.026667
processed_mr_f_health_01368.wav|विचित्र हातवारे करणे अशी लक्षणे जर सहा महिन्यांपेक्षा जास्त काळ जाणवली तर याला स्किझोफ्रेनिया आजार झाला आहे असं म्हणता येईल.|Marathi_F|other|9.856500
processed_mr_f_finance_02336.wav|आपल्या एका किंवा अधिक कर्जांचे मासिक हप्ते भरण्यासाठी तुम्हाला एखादे लहानसे कर्ज घेण्याचा मोह होऊ शकतो, पण तसे कधीच करू नका.|Marathi_F|other|9.800000
processed_mr_f_weather_01288.wav|राजकीय अस्थिर स्थितीवर पवारांनी चिंता व्यक्त केली असून लवकर सरकार स्थापन करा, असेही पवारांनी म्हटल्याचे राऊतांनी सांगितले.|Marathi_F|other|9.312000
processed_mr_f_health_02526.wav|यकृत दान केलं तर त्याचा शरीरातला भाग पुनर्निर्मित होत असतो, त्यामुळे यकृत दान केल्यानं आणखी एका व्यक्तीला जीवनदान मिळू शकतं.|Marathi_F|other|9.484979
processed_mr_f_health_00626.wav|अशा रुग्णांवर उपचार सुरु असताना व प्रामुख्याने मृत्यू झाल्यानंतर त्याचे रिपोर्टींग सिव्हील हॉस्पिटलला करणे क्रमप्राप्त आहेे.|Marathi_F|other|8.683896
processed_mr_f_other_02107.wav|त्यानंतर अनेक भिक्कुंनी भारताच्या प्राचीन चिकित्सा पद्धतीचे अध्ययन करण्यासाठी संस्कृतचा आधार घेतला होता असेही सांगितले जाते.|Marathi_F|other|9.100000
processed_mr_f_agri_01783.wav|सिंचनासाठी पाणी उपलब्ध झाल्यामुळे यंदा रब्बीतील प्रमुख नगदी पीक असलेल्या हरभर्‍याला या तीन जिल्ह्यांत सर्वाधिक पसंती मिळाली.|Marathi_F|other|8.970667
processed_mr_f_health_03040.wav|संधिवाताची सर्वप्रथम जाणवणारी लक्षणे म्हणजे हाताची बोटे, पायाची बोटे, मनगटे आदी छोट्या सांध्यांमध्ये वेदना व ताठरपणा जाणवणे.|Marathi_F|other|10.169958
processed_mr_f_general_01385.wav|अखेर अतिरिक्त वेळेत खेळ सुरू झाल्यावर सहा मिनिटांतच प्रशिक्षक लुइस वॅन गाल यांनी पर्सीच्याजागी हंटेलारला बदली म्हणून पाठवले.|Marathi_F|other|9.781333
processed_mr_f_finance_00489.wav|संपत्ती खरेदी करण्यावर लक्ष केंद्रित करताना जोडप्यांनी कर्ज काढण्यासाठी एक निश्चित मर्यादा पक्की करून घ्यावी आणि ती पाळावी.|Marathi_F|other|8.800000
processed_mr_f_health_02060.wav|कुत्र्याचा ऊन असलेली बेल्ट, ज्याचे दीर्घकालीन परिणाम सिद्ध झाले आहेत, अशा रोगांचा उपचार आणि प्रतिबंध करण्यासाठी वापरला जातो.|Marathi_F|other|9.461750
processed_mr_f_politics_01697.wav|त्यामुळे कुठल्याही क्षणी आपण मुख्यमंत्री कार्यालयात आत्मदहन करू असा इशारा अश्विनी बिद्रेंचे वडील जयकुमार बिद्रे यांनी दिला.|Marathi_F|other|9.600000
processed_mr_f_health_00176.wav|"पोस्टमार्टेम नुसार उंचावरून पडून कवटी फुटून मेंदूला झालेली जबर दुखापत आणि अविरत रक्तस्त्राव यामुळे मृत्यू एवढंच कळू शकतंय.|Marathi_F|other|9.775229
processed_mr_f_general_00132.wav|शाडूच्या मूर्ती खर्चिक व मूर्ती तयार करायला वेळ लागत असला तरीही शाडूच्या मूर्तीला प्राधान्य देण्याचा निर्णय मंडळाने घेतलाय.|Marathi_F|other|8.928000
processed_mr_f_general_01529.wav|सारीपाटाचा खेळ खेळताना कोणाच्या तरी सोंगट्या मागून आणून प्रत्येक भिडू 'माझ्या ह्या' म्हणून वाटून घेऊन, नंतर खेळावयास बसतात.|Marathi_F|other|8.778667
processed_mr_f_other_01202.wav|भागीदारीचे विसर्जन झाल्यावर भागीदाराने आपल्या हिश्श्याच्या बदल्यात कार घेतल्यास त्याच्या किंमतीवर विक्रीकर भरावा लागत नाही.|Marathi_F|other|8.469333
processed_mr_f_health_00971.wav|त्या नापाक धरतीचे इरादे जगापुढे उघड करणारा पुरावा आपल्या पोलादी हातांनी पकडून ठेवताना रक्त सांडलेले तुकाराम ओंबळेही आठवतात.|Marathi_F|other|9.357271
processed_mr_f_agri_02020.wav|हापूस आणि रत्नाच्या तुलनेत सिंधू फळामध्ये गराचे प्रमाण जास्त असल्याने या जातीची फळे आंबा प्रक्रियेसाठी जास्त उपयुक्त असतात.|Marathi_F|other|9.621333
processed_mr_f_health_01281.wav|त्यासाठी प्राण्यांना भूल देऊन संदेश टिपले जातात, थोडी हालचाल झाली तरी संदेश टिपणारी यंत्रणा हलल्याने उद्देश साध्य होत नाही.|Marathi_F|other|9.183125
processed_mr_f_general_01661.wav|कुठल्यातरी आडमार्गाने चित्रपट सेन्सॉर कडून मंजूर करून घेणं किंवा ए चित्रपटाला यू ए सर्टिफिकेट लाच देऊन मिळवणं हे सुरु झालं.|Marathi_F|other|9.482667
processed_mr_f_general_03179.wav|यावेळी बेल्जियमचे प्रशिक्षक रोबर्टो मार्टिनेज यांनी खेळाडूंना हिरो म्हणून त्यांना त्यांच्या कामगिरीची पोचपावती देऊन टाकलीय.|Marathi_F|other|8.640000
processed_mr_f_politics_01885.wav|श्रीराम सेनेचे प्रवक्ता श्री जयराम हब्बिकल्लु यांनी श्रीराम सेनेचा प्रस्तावित अंधश्रद्धा कायद्याला विरोध असल्याचे सांगितले.|Marathi_F|other|8.896000
processed_mr_f_politics_01576.wav|त्याबाबत चौकशी आणि अधिक तपास सुरू असल्यामुळे त्यांना अटकपूर्व जामीन देण्यास राज्य सरकारने हायकोर्टात तीव्र विरोध केला होता.|Marathi_F|other|9.013333
processed_mr_f_agri_01869.wav|महाराष्ट्रात प्रथमच कापसाच्या सरळ वाणात महाबीज मार्फत बीटी वाण आणण्याचा प्रयोग करण्यात आला आहे, असेही यावेळी सांगण्यात आले.|Marathi_F|other|8.992000
processed_mr_f_health_02908.wav|रक्ताच्या थारोळ्यात शुद्ध हरपलेले अरुणा त्यातून वाचते खरी पण पुढील कित्येक वर्ष ती त्या वेदना हॉस्पिटलच्या एका बेडवर काढते.|Marathi_F|other|9.090229
processed_mr_f_agri_00942.wav|लाईट व एलईडी लाईटद्वारे अत्याधुनिक ट्रॉलिंग मासेमारी करणाऱ्या पर्सिनेट मासेमारी व गिल नेट मासेमारी नौकांवर बंदी घातली आहे.|Marathi_F|other|9.888000
processed_mr_f_politics_03093.wav|ठाणे मनपाची महासभा सुरु होताच, मुंब्रा स्टेडीयमच्या मुद्यावरुन राष्ट्रवादी काँग्रेस व भाजपामध्ये चांगलीच खडाजंगी झाली होती.|Marathi_F|other|9.173333
processed_mr_f_politics_00941.wav|अशात महिला सुरक्षेच्या दृष्टीने नागपूर पोलिसांनी उचललेलं हे पाऊल स्वागतार्ह्य असून महिलासुद्धा पोलिसांचं अभिनंदन करत आहेत|Marathi_F|other|9.760000
processed_mr_f_health_01190.wav|अपघात, शारीरिक दोष, व्यंगामुळे लहान वयात आलेल्या विकृती आदींवर प्लास्टिक सर्जरी वा कॉस्मेटिक सर्जरीद्वारे उपचार शक्य असतात.|Marathi_F|other|9.868104
processed_mr_f_finance_02574.wav|ह्या दोघांना कुठल्याही चैनीची सवय नाही पण ह्या देवीचा नवस कर, त्या देवीचा नवस कर ह्यात मात्र पैसे घालवतात, अगदी कर्ज काढून.|Marathi_F|other|8.700000
processed_mr_f_politics_01264.wav|विदर्भात तीन नवीन मॅँगनीज खाणी सहा महिन्यात सुरू होत असल्याचे जाहीर करून गडकरी म्हणाले, यामुळे दहा हजार तरुणांना काम मिळेल.|Marathi_F|other|9.877333
processed_mr_f_agri_02117.wav|कार्यशाळेच्या प्रास्ताविकात राज्याचे कृषी आयुक्त सचिंद्र प्रतापसिंह यांनी राज्यातील सूक्ष्म सिंचन वाढत असल्याची माहिती दिली|Marathi_F|other|9.077333
processed_mr_f_agri_02038.wav|कपाशी किंवा हरभऱ्याच्या शेतात तुरळक ठिकाणी दोनतीन दिवसांच्या अंतराने सकाळी लवकर पक्ष्यांना दिसेल एवढ्या उंचीवर भात ठेवावा.|Marathi_F|other|9.749333
processed_mr_f_general_01250.wav|त्यानंतर सिंग याने गाडी विरार येथील वज्रेश्वरी रोडवर नेली आणि सोने व हिऱ्याचे पार्सल घेऊन सिंग व त्याचे साथीदार पळून गेले.|Marathi_F|other|9.216000
processed_mr_f_health_00201.wav|इबोलाचे हे विषाणू वटवाघुळे या प्राण्यात कोणतीही आजाराची लक्षणे न दिसता वास्तव्य करतात व त्यांच्या विष्ठेतून जमिनीवर पडतात.|Marathi_F|other|9.400000
processed_mr_f_finance_01720.wav|शेअर बाजारात शेअर्समध्ये ट्रेडिंग किंवा गुंतवणूक करताना नक्की कोणत्या कंपन्या निवडायच्या याबद्दल प्रत्येकजण विचारत असतात..|Marathi_F|other|8.661333
processed_mr_f_finance_02173.wav|कर्ज घेण्यासाठी जे कारण सांगतात ते सोडून इतर ठिकाणी पैसे वापरल्यास बँक अशा लोकांची नावे विलफुल डिफॉल्टर्सच्या यादीत टाकते.|Marathi_F|other|9.066667
processed_mr_f_agri_00286.wav|पावसाच्या सुरुवातीला गिरिपुष्पाची वाढ जोमाने होत असल्याने भात लावणीच्या वेळी गिरिपुष्पाचा पाला मुबलक प्रमाणात उपलब्ध होतो.|Marathi_F|other|9.088000
processed_mr_f_other_00963.wav|पोलिस सुरक्षेत अक्कू न्यायालयात हजर झाला मात्र संतप्त झालेल्या दोनशे महिलांच्या तावडीतून पोलिसही अक्कूला वाचवू शकले नाहीत.|Marathi_F|other|9.290667
processed_mr_f_health_03323.wav|पण काही कारणांमुळे मृत्यूपत्र करायच्या आधीच जर एखाद्या व्यक्तीचा आकस्मिक मृत्यू झाला तर त्याच्या मालमत्तेचं काय होत असेल?|Marathi_F|other|8.962521
processed_mr_f_finance_01251.wav|जर कोणत्याही सुधारणा न करता सातव्या वेतन आयोगाच्या शिफारशी लागू करण्यात आल्या तर त्याने सैन्यामध्ये नाराजी निर्माण होईल.|Marathi_F|other|8.544000
processed_mr_f_health_02712.wav|डोळ्याचे स्नायू शरीरातील सर्वांत बारीक स्नायू आहेत त्यामुळे थकवा आला की पहिले डोळे थकतात म्हणून माणूस थकला की डोळे दुखतात.|Marathi_F|other|9.647521
processed_mr_f_politics_00335.wav|गेल्या दीड वर्षापासून हिलरी क्लिंटन यांच्याविषयी वार्तांकन करणाऱ्या इव्हानने क्लिंटन यांची प्रचार मोहिम जवळून पाहिली आहे.|Marathi_F|other|10.058667
processed_mr_f_health_00701.wav|आजार होऊ नये आणि झालेल्या आजारांचे परिणाम जीवावर बेतू नये म्हणून वेळीच काळजी घेणारे फौजा सिंग यांच्यासारखे फारच कमी असतात.|Marathi_F|other|9.612687
processed_mr_f_finance_03212.wav|कार्यशाळेत आर्थिकदृष्ट्या दुर्बल घटकातील लाभार्थ्यांद्वारे वैयक्तिक स्वरूपातील घरकुल बांधण्यास अनुदान देण्यात येणार आहे.|Marathi_F|other|9.100000
processed_mr_f_general_01281.wav|घुसखोराने त्याला लाथाबुक्क्यांनी मारायचा प्रयत्न केला पण हरिकेनने न डगमगता त्याच्यावर हल्ला केला आणि त्याला जमिनीवर पाडलं.|Marathi_F|other|8.949333
processed_mr_f_politics_01740.wav|शनिवारी उत्तर प्रदेशात झालेल्या उत्कल एक्स्प्रेस अपघाताला दुर्लक्ष कारणीभूत आहे, असा प्राथमिक निष्कर्ष रेल्वेने काढला आहे.|Marathi_F|other|9.269333
processed_mr_f_finance_00493.wav|बँकेने कर्जाची रक्कम वसूल करण्याच्या घाईत माझा व्यवसाय बंद केला आहे आणि आता कर्ज वसूल करण्याचे सर्व मार्ग बंद केले आहेत.|Marathi_F|other|9.300000
processed_mr_f_agri_01937.wav|चांगले उकळू लागल्यावर त्यात शिजलेली डाळ व अर्धी वाटी पाणी घालून एकसारखे करून उकळू द्यावे, उकळताना खोबरे व कोथिंबीर घालावी.|Marathi_F|other|9.589333
processed_mr_f_education_03130.wav|साधी जीन्स आणि टीशर्ट घातलेला हा तरूण आपल्याला प्रश्नं विचारणारा कोण? असे भाव त्याच्या चेहऱ्यावर स्पष्ट उमटलेले दिसत होते.|Marathi_F|other|9.898667
processed_mr_f_agri_01516.wav|वादळामुळे बार्शी तालुक्याच्या पूर्व भागातील ममदापूर येथे उभ्या व काढून टाकण्यात आलेल्या कांदा पिकाचे मोठे नुकसान झाले आहे.|Marathi_F|other|8.842667
processed_mr_f_agri_02724.wav|यामध्ये पाणी अडविण्यात येते, पुढे उपसा केंद्रातून पाणी उपसा करून शुद्धीकरण केल्यानंतर शहरातील बहुतांश भागाला पुरविले जाते.|Marathi_F|other|9.365333
processed_mr_f_agri_01786.wav|राज्यासह देशातील मध्य प्रदेश, आंध्र प्रदेश, कर्नाटक आणि महाराष्ट्राच्या काही भागांत बिगर बासमती तांदळाची पिके घेतली जातात.|Marathi_F|other|9.088000
processed_mr_f_agri_02964.wav|या पद्धतीने बांधलेल्या टाक्यातील पाण्याचे बाष्पीभवन होऊ नये म्हणून त्यावर बांबू व गवताच्या सहाय्याने केलेले झाकण लावत असत.|Marathi_F|other|9.200000
processed_mr_f_agri_02981.wav|ही रोप लागवड करताना सामाजिक वनीकरण विभागाने मजुरांना दैनंदिन मजुरी देऊन या रोपांची भर पावसात जून महिन्यात लागवड केली होती.|Marathi_F|other|9.973333
processed_mr_f_general_00906.wav|गीतकार स्वानंद किरकिरे यांचा हा पहिलाच चित्रपट असला तरी त्यांनी साकारलेला प्रसन्न ठोंबरे तुम्हाला चित्रपटात खिळवून ठेवतो.|Marathi_F|other|9.000000
processed_mr_f_general_01096.wav|आनंद रायचे चित्रपट व्यावसायिक गणितं डोळ्यांसमोर ठेवूनच केलेले असतात, हे त्यांच्या फिल्मोग्राफीला पाहून लगेच लक्षात येतंच.|Marathi_F|other|8.672000
processed_mr_f_health_03182.wav|यात अंधत्व किंवा कमी दृष्टी असलेले, मूकबधीर, शारीरिक अपंगत्व असलेले व इतर अक्षमता असलेल्या दिव्यांग मतदारांचा समावेश आहे.|Marathi_F|other|10.158354
processed_mr_f_finance_03032.wav|पण टार्गेट दिल्यावरही या बँका फसवी आकडेवारी देतात, हे बँक ऑफ महाराष्ट्रने दिलेल्या जनधन योजनेच्या खात्यांवरून दिसून येते.|Marathi_F|other|9.056000
processed_mr_f_agri_01759.wav|त्यामुळे साधं अथवा माठातील पाणी प्यावं आणि पायांना भेगा पडणे आणि उष्णता यांचा त्रास होत असल्यास हातापायांना मेंदी लावावी.|Marathi_F|other|9.674667
processed_mr_f_politics_01579.wav|प्रचाराने गाठलेले टोक आणि नेत्यांच्या सभांनी ढवळून निघालेले वातावरण, यामुळे मोठ्या ईर्ष्येने आणि चुरशीने मतदान होणार आहे.|Marathi_F|other|9.200000
processed_mr_f_other_02244.wav|अभिनेता गष्मीर महाजनी आणि अभिनेत्री पूजा सावंत ' बोनस ' या आगामी मराठी सिनेमातून पहिल्यांदाच रुपेरी पडद्यावर दिसणार आहेत.|Marathi_F|other|9.400000
processed_mr_f_other_02865.wav|मात्र पोलिसांचे निर्भया पथक वाऱ्यावर वरात घेऊन कारवाई न करताच फिरत आहे, तर दामिनी पथकही निष्क्रीय झाल्याचे दिसून येत आहे.|Marathi_F|other|8.950917
processed_mr_f_finance_02243.wav|परंतु दर महिन्यात बॅंकेचे खाते हॅक करून पैसे काढून घेतले, एटीएम कार्डाची नक्कल करून पैसे काढले अशा बातम्या सतत येत असतात.|Marathi_F|other|9.909333
processed_mr_f_agri_03567.wav|जळगाव जिल्ह्यात किमान सव्वादोन लाख हेक्टरवर रब्बी हंगामातील पिकांची पेरणी होईल, असा अंदाज कृषी विभागाने व्यक्त केला होता.|Marathi_F|other|9.461333
processed_mr_f_health_00338.wav|या शस्त्रक्रियेच्या पारंपरिक पद्धतीला दुर्बिणीतून होणारी शस्त्रक्रिया लॅप्रोस्कोपिक सर्जरी हा ठोस पर्याय म्हणून पुढे आला.|Marathi_F|other|8.950917
processed_mr_f_other_01500.wav|मराठी साहित्यात आतापर्यंत आचार्य अत्रे आणि पु ल देशपांडे या अफाट लोकप्रिय लेखकांच्या अशा किश्श्यांची पुस्तके झालेली आहेत.|Marathi_F|other|9.856000
processed_mr_f_finance_02140.wav|शेअर बाजारात ट्रेडिंग अथवा गुंतवणूक करण्यासाठी ज्यांच्याकडे नॉलेज नसते त्यांच्यासाठीचं म्युचुअल फंड ही संकल्पना पुढे आली.|Marathi_F|other|9.205333
processed_mr_f_general_01142.wav|कारण अश्याप्रकारे कोणाचा खून होणे वा त्याचा प्रयत्न होणे हे धक्कादायक आहे त्याहून धक्कादायक आहे ते असा प्रयत्न पचून जाणे.|Marathi_F|other|9.226667
processed_mr_f_politics_00712.wav|एप्रिल रोजी झालेल्या खोट्या चकमकीत, रामको तसेच शिल्पा ध्रुवा या महिला माओवाद्यांना मारल्याचा आरोप माओवाद्यांनी केला होता.|Marathi_F|other|9.700000
processed_mr_f_finance_02661.wav|दरम्यानच्या काळात कर आकारणी न करताच वसूल करण्यात आलेली पाणीपट्टी कुणाच्या घशात गेली या बाबत प्रश्नचिन्ह निर्माण झाले आहे.|Marathi_F|other|8.661333
processed_mr_f_health_01610.wav|कॅन्सर हा हळूहळू साथीच्या रोगांसारखा होत चालला आहे आणि त्याचा प्रतिबंध करण्याचा सर्वोत्तम मार्ग म्हणजे लवकर निदान होणे.|Marathi_F|other|9.043792
processed_mr_f_finance_01873.wav|बाधित पीक उत्पादक शेतकर्‍यांचे बँक खाते क्रमांक तपासून हे अनुदान तीन आठवड्यांत त्यांच्या खात्यावर जमा करण्यात येणार आहे.|Marathi_F|other|8.256000
processed_mr_f_general_01313.wav|प्रज्ञा घेगडमल असं फसवल्या गेलेल्या तरुणीचं नाव असून तिने केलेल्या तक्रारीच्या आधारे पोलीस ऑनलाईन भामट्यांचा शोध घेतायत.|Marathi_F|other|8.938667
processed_mr_f_other_00315.wav|हर्षद कशाळकर यांना आमदार जयंत पाटील यांनी केलेल्या मारहाणीचा महाराष्ट्र राज्य मराठी पत्रकार संघ, मुंबईने निषेध केला आहे.|Marathi_F|other|9.450667
processed_mr_f_finance_02160.wav|भारतातील काळा पैसा ज्या स्विस बँकेत जमा केला जातो, त्या बँकेने भारतातील खातेदारांची पहिली यादी भारताला सुपूर्द केली आहे.|Marathi_F|other|9.184000
processed_mr_f_finance_02298.wav|केंद्र शासनाने अनुदानाची रक्कम मंजूर केली आहे, आदेशाच्या प्रतीसह अनुदान मागणी प्रस्ताव वस्त्रोद्योग संचालकास सादर करावा.|Marathi_F|other|9.354667
processed_mr_f_general_00819.wav|सिरोंचा तालुका व तेलंगणा राज्याची सीमारेषा विभाजीत करणाऱ्या गोदावरी नदीवर तेलंगणा सरकारने शेकडो रुपये खर्चून धरण बांधले.|Marathi_F|other|9.400000
processed_mr_f_politics_01170.wav|रमेश सिप्पी हा त्यांचा तरुण मुलगा दिग्दर्शक म्हणून त्यांच्या हाताशी आल्यावर सिप्पींचं बॅनर अधिक वेगाने घोडदौड करू लागलं.|Marathi_F|other|9.194667
processed_mr_f_general_00548.wav|त्यामुळे अशी वाहने रस्त्यावर धावणे मानवी आरोग्यासाठी घातक असून अशी वाहने स्क्रॅपमध्ये घालणे काळाची गरज बनल्याचेही आढळते.|Marathi_F|other|8.938667
processed_mr_f_health_00794.wav|आशिया खंडातील एका पौर्वात्य विद्यार्थिनीने इतक्या लहान वयात, परदेशात एकटीने राहून डॉक्टर ऑफ मेडिसिन ही पदवी संपादन केली.|Marathi_F|other|10.146750
processed_mr_f_weather_01159.wav|एकूणच सोशल मीडियात अभिव्यक्ती स्वातंत्र्याचा पुरेपूर फायदा घेऊन जुन्यानव्या संदर्भांसह एकमेकांचे वाभाडे काढले जात आहेत.|Marathi_F|other|8.640000
processed_mr_f_other_01444.wav|पीओपीच्या मूर्तिंमुळे होणारी निसर्गाची हानी लक्षात घेऊन मंडळाने हा निर्णय घेतल्याची माहिती मंडळाचे पदाधिकारी यांनी दिली.|Marathi_F|other|8.565333
processed_mr_f_politics_01401.wav|त्यामुळे सिद्धू यांनी पाकिस्तानच्या पंजाब प्रांतातून निवडणुका लढवल्यास ते नक्की जिंकतील असं इम्रान खान यांनी म्हटलं आहे.|Marathi_F|other|9.216000
processed_mr_f_general_01018.wav|व्यायाम करून तब्येत सुधारायला जसा वेळ लागतो तसाच देशातल्या लोकांची साक्षरता आणि विचार करण्याची क्षमता वाढायला वेळ लागतो.|Marathi_F|other|8.565333
processed_mr_f_other_00318.wav|सई परांजपेंनी केलेला चश्मेबद्दूर त्या काळातला तरुणांच्या मनाची अवस्था दाखवणारा होता, हा चश्मेबद्दूर मात्र तसा झाला नाही.|Marathi_F|other|9.141333
processed_mr_f_health_03731.wav|म्हणजे एखाद्या माणसाच्या शरीरात नक्की कुठे डॅमेज झाले आहे याचे निदान करून ते डॅमेज दुरूस्त करण्याचे काम हे रोबो बजावतील.|Marathi_F|other|9.241167
processed_mr_f_finance_01387.wav|ना परतावा रकमेसाठी अथवा भविष्य निर्वाह निधीतील जमा रकमेवर कर्ज घेण्यासाठी प्रमाणित केलेल्या हिशोबाच्या पावतीची गरज असते.|Marathi_F|other|9.100000
processed_mr_f_agri_01772.wav|मात्र रशियन शास्त्रज्ञांनी केलेला प्रयोग यशस्वी झाला असून यामधून वाटाणा, गहू आणि भाजीपाला यांचे दर्जेदार पीक घेतले आहे.|Marathi_F|other|9.749333
processed_mr_f_health_00994.wav|गोवर, रुबेला लसीकरण केल्यामुळे आपला मुलगा किंवा मुलगी नपुंसक होईल या उठलेल्या अफवेतून पालकांनी ही लस देण्यास नकार दिला.|Marathi_F|other|9.763625
processed_mr_f_agri_00081.wav|कार्ल्यातील बच्चे कंपनीने अनोखी पार्टी करायच्या उद्देशाने आंब्याच्या झाडावर बांबू बांधून फळ्या व पत्रा टाकून माची केली.|Marathi_F|other|8.992000
processed_mr_f_other_03055.wav|डॉक्टरांनी तिच्या पोटातून खिळे, पिना, मंगळसूत्र, सोन्याच्या बांगड्यांचे तुकडे, साखळी, ब्रेसलेट, अंगठ्या बाहेर काढल्या|Marathi_F|other|9.763625
processed_mr_f_general_00798.wav|उद्यापासून सूर्य महाराज अधिक वेगाने उत्तरायण करणार आणि नदी, नाले, ओढे याचे बाष्पीभवन अधिक वेगाने व्हायला सुरुवात होणार.|Marathi_F|other|9.300000
processed_mr_f_politics_01438.wav|बाला बच्चन, रामनिवास रावत, जीतू पटवारी आणि सुरेंद्र चौधरी या चौंघाची कार्यकारी अध्यक्ष म्हणून नियुक्ती करण्यात आली आहे.|Marathi_F|other|10.000000
processed_mr_f_health_03122.wav|अशा शिरांतून रक्त प्रवाह जाताना शिरांच्या भिंतींकडून येणारा दाब अधिक असल्याने त्याला मात करण्यासाठी रक्तदाब अधिक वाढतो.|Marathi_F|other|9.461750
processed_mr_f_general_01272.wav|अखिल भारतीय नवनाथ गोसावी संघटनेच्या मागण्यांना शहर लाडशाखीय वाणी समाज व रिपब्लिकन पार्टी ऑफ इंडिया आदींनी पाठिंबा दिला.|Marathi_F|other|9.642667
processed_mr_f_education_02175.wav|इतिहासाशी छेडछाड करून हिट सिनेमे बनविण्याच्या सवयीमुळे त्याला आधीसुद्धा महाराष्ट्रात जनक्षोभाला सामोरे जावे लागले होते.|Marathi_F|other|10.026667
processed_mr_f_other_00489.wav|त्यानंतर मार्तंडाने मल्ल राक्षसास आशिर्वाद दिला आणि तेव्हापासून मार्तंड भैरवांना मल्हारी मार्तंड, असे म्हटले जाऊ लागले.|Marathi_F|other|9.300000
processed_mr_f_finance_02511.wav|आपल्या देणगीसाठी आपणास कर सवलत असलेले प्रमाणपत्र देण्यात येईल तसेच आपल्या अर्थ सहाय्याचा योग्य प्रकारे वापर केला जाईल.|Marathi_F|other|8.789333
processed_mr_f_health_03235.wav|जरी वेदनेची आठवण राहत नसली तरी वेदना तीव्र असतात व त्याचे अस्तित्व नाकारता येत नाही, ही वस्तुस्थिती लक्षात ठेवायला हवी.|Marathi_F|other|8.811604
processed_mr_f_other_01988.wav|रुपा सांगते की लग्नानंतर तिची बहीण रुक्मा देवी आणि बहिणीचे पती बाबुलाल यांनी तिचा अभ्यासातील गोडवा पाहता तिला साथ दिली.|Marathi_F|other|9.775229
processed_mr_f_general_00517.wav|आष्टा येथे श्री चौंडेश्वरी देवीच्या भावई उत्सवात थळपूजा व जोगण्या हा खेळ गुरूवारी हजारो भाविकांच्या उपस्थितीत पार पडला.|Marathi_F|other|9.482667
processed_mr_f_health_00658.wav|सावित्री ही प्राण्यांची डॉक्टर व पराकोटीची प्राणीप्रेमी तर सत्यप्रकाश हा इलेक्ट्रीकल इंजिनियर व टोकाचा पर्यावरण प्रेमी.|Marathi_F|other|9.217958
processed_mr_f_other_00532.wav|दिग्विजय सिंग यांचं नाव सर्च करताना दिग्विजय सिंग कुत्रा आहे, दिग्विजय सिंग ख्रिश्चन आहे असे अनेक चुकीचे पर्याय दिसतात.|Marathi_F|other|9.589333
processed_mr_f_finance_02846.wav|बँकेचा ताळेबंद त्रुटीपूर्ण असून हा अहवाल आमसभा नाकारत असून नव्याने ताळेबंद तयार करण्याची मागणी ठरावाद्वारे करण्यात आली.|Marathi_F|other|9.194667
processed_mr_f_health_03478.wav|काही वेळा मलेरियाचे विषाणू रक्तात लगेच दिसून येत नाहीत, अश्यावेळी डॉक्टर लक्षणांची समीक्षा करून योग्य उपचार सुरु करतात.|Marathi_F|other|9.380479
processed_mr_f_health_00118.wav|आईबाबा डॉक्टर,  तिला आपल्या समाजसेवी घराचा नि घरातल्या सदस्यांचा कोण अभिमान होता नि तो शब्दा शब्दातून प्रतीत होत होता.|Marathi_F|other|8.823208
processed_mr_f_health_03477.wav|आजही अनेक कुष्ठरोगी कुष्ठरोग बरा झाला असला तरी त्यांना या रोगामुळे झालेल्या शारीरिक व्याधींमुळे ते नीट चालू शकत नाहीत.|Marathi_F|other|8.846438
processed_mr_f_finance_01678.wav|तुम्हाला झालेला कॅपिटल गेन वगळता उर्वरीत रक्कम तुम्ही तुमच्या सोयीनुसार वापरु शकणार आहात, त्यात कर्ज फेडणे देखील आलेच.|Marathi_F|other|8.661333
processed_mr_f_agri_01526.wav|विविध पाणी साठ्यांमधील गाळ काढल्याने मौल्यवान असलेल्या पाण्याचा प्रत्येक थेंब अडविला जावा यासाठी प्रयत्न केला जात आहे.|Marathi_F|other|9.760000
processed_mr_f_weather_02414.wav|सकाळी दहाच्या ठोक्याला मटाच्या कार्यालयात शिरताना त्यांनी छातीजवळ रोज नवे पुस्तक अदबीने धरलेले नाही, असे क्वचितच घडे.|Marathi_F|other|8.789333
processed_mr_f_finance_02723.wav|बँका निव्वळ झोपल्या होत्या अथवा अगदी थेटच सांगायचे तर बँकांचे मल्ल्याच्या प्रकरणात काही तरी हितसंबंध होते, हे निश्चित!|Marathi_F|other|8.373333
processed_mr_f_other_02705.wav|पोटच्या गोळ्याची निर्दयीपणे निर्घृण हत्या करणाऱ्या बापासह आरतीच्या दोन मामांना बेड्या ठोकल्याची माहिती पोलिसांनी दिली.|Marathi_F|other|8.544562
processed_mr_f_general_01596.wav|त्यावर थोडा केमिकलचा एक कोट मारावा व नंतर वरून थोडी बारीक वाळू पसरून मग वरून पुन्हा सिमेंट व वाळुमिश्रित गिलावा करावा.|Marathi_F|other|9.749333
processed_mr_f_general_00917.wav|दिवाळीच्या दिवशी शंकर पार्वती सारीपाट म्हणजे एक प्रकारचा द्यूत खेळतात म्हणून या दिवशी जुगार खेळण्याची परंपरा पडली आहे.|Marathi_F|other|8.960000
processed_mr_f_other_01349.wav|विराट कोहलीच्या नेतृत्वाखाली भारतीय संघाने ख्राईस्टचर्च कसोटी सामन्यावर आपलं वर्चस्व निर्माण करण्याची संधी गमावली आहे.|Marathi_F|other|9.034667
processed_mr_f_finance_00747.wav|विविध क्षेत्रातील होणारी गुंतवणूक ही देशाच्या आर्थिक विकासाचा दर वृद्धिंगत करण्यात मोठी मदत करत असल्याचे नोंदवले आहे.|Marathi_F|other|8.138667
processed_mr_f_finance_03014.wav|जगातल्या काही देशांच्या अर्थव्यवस्था इतक्या बळकट आहेत की, त्या देशात त्यातून काही स्वप्नवत वाटाव्यात अशा गोष्टी घडतात.|Marathi_F|other|8.352000
processed_mr_f_education_00787.wav|शिवाय प्रभूंसारख्या चांगल्या व्यक्तीवर विश्वास कायम ठेवून मोदी आपल्या धक्कातंत्राची चुणूकही दाखवू शकतील अशी चर्चा आहे.|Marathi_F|other|9.578667
processed_mr_f_other_01706.wav|मॅग्मोने केलेल्या सात प्रमुख मागण्यांपैकी सहा मागण्यांवर सरकार दरबारी प्रस्ताव दाखल करून योग्य ती कारवाई केली जात आहे.|Marathi_F|other|9.013333
processed_mr_f_health_01812.wav|तुमच्या शरीरातील जंतू जेंव्हा प्रतिजैविके दिल्यावर मृत्यू पावतात तेंव्हा त्यांच्या पेशीतील विषे तुमच्या शरीरात पसरतात.|Marathi_F|other|8.254312
processed_mr_f_politics_02674.wav|मंत्री गिरीश महाजन यांचे भाषण सुरू असतानाच आमदार अनिल गोटे यांची अचानक एण्ट्री झाली आणि त्यानंतरच वादाला सुरुवात झाली.|Marathi_F|other|10.000000
processed_mr_f_politics_03124.wav|छोट्या पक्षांना आपल्या कार्यकाळात आपली बाजू मांडण्याची मोठी संधी मिळेल अशी आशा करतो, असेही खासदार राऊत यावेळी म्हणाले.|Marathi_F|other|9.100000
processed_mr_f_agri_02706.wav|उन्हाळ्यात नगदी पीक म्हणून भाजीपाला पिकवणारा तसेच भूमिपुत्रांना सावली देणारा म्हणून या गावाचे नाव सावली असे पडले होते.|Marathi_F|other|8.700000
processed_mr_f_agri_00186.wav|वनेतर क्षेत्रातील जंगले, बांबू लागवड, पाणी साठ्यांचे वाढलेले क्षेत्र या सर्व पातळ्यांवर महाराष्ट्र अव्वल स्थानावर आहे.|Marathi_F|other|9.000000
processed_mr_f_other_00637.wav|पोक्कुट्टी हे पहिल्यांदाच दिग्दर्शन करत असून अमिताभ मुख्य भूमिका साकारण्यास तयार झाल्यामुळे पोक्कुटी आनंदी झाले आहेत.|Marathi_F|other|8.480000
processed_mr_f_health_00251.wav|अमेरिका व ब्रिटन यासारख्या प्रगत राष्ट्रांमध्ये यावर शस्त्रक्रिया होत असली तरी भारतामध्ये मात्र शस्त्रक्रिया होत नसे.|Marathi_F|other|9.067021
processed_mr_f_general_00744.wav|त्याचा संदर्भ देऊन केजरीवाल म्हणाले, माझी हत्या होईल आणि ते कृत्य आपच्या नाराज कार्यकर्त्याने केल्याचे पोलीस म्हणतील.|Marathi_F|other|9.248000
processed_mr_f_other_01041.wav|त्यांनी स्पष्ट केले की, काश्मीरमध्ये लागू केलेल्या कर्फ्यूमुळे पाकिस्तान मुस्लीम शरणार्थींना भारतातून येऊ देणार नाही.|Marathi_F|other|7.800000
processed_mr_f_finance_03467.wav|महसुली उत्पन्नापेक्षा खर्च अधिक असल्यामुळे साहजिकच सरकारला महसुली उत्पन्न वाढविण्याच्या मार्गांकडे लक्ष द्यावे लागेल.|Marathi_F|other|8.500000
processed_mr_f_health_02652.wav|त्या अवयवाचा गंभीर कर्करोग झाल्यास अथवा ते एखाद्या गंभीर अपघातात नष्ट झाल्यास तो त्या पुरुषासाठी फार मोठा धक्का असतो.|Marathi_F|other|9.078625
processed_mr_f_general_01460.wav|टेडोरेच्या चपळ हलचालीने कुस्ती रंगतदार होईल अशी अपेक्षा असताना विजयने एकतर्फी विजय मिळवत महाराष्ट्राचा झेंडा फडकावला.|Marathi_F|other|9.376000
processed_mr_f_health_03472.wav|मधुमेहाचं निदान करताना साखरेचं रक्तातील व मूत्रातील प्रमाण पाहत असताना याचा इतरही लक्षणांकडे दुर्लक्ष करून चालत नाही.|Marathi_F|other|8.672271
processed_mr_f_finance_02948.wav|पाचशे, हजारच्या नोटा रद्द केल्यानंतर आज बँका आणि काही एटीएम सुरू होणार, नोटा जमा करण्यासाठी लोकांच्या गर्दीची शक्यता!|Marathi_F|other|9.461333
processed_mr_f_general_01269.wav|कोकणातील दशावतार व दशावतारी गंजिफा या कला म्हणजे या भूमीच्या आध्यात्मिक पार्श्वभूमीचे सबळ पुरावे आहेत असे मानले जाते.|Marathi_F|other|9.088000
processed_mr_f_health_00269.wav|त्याची शस्त्रक्रिया झाल्यावर त्यांना डॉक्टरांनी जो आहार घेण्यास सांगितला होता तो व्हेगन असल्याने जॉब्स यांनी नाकारला.|Marathi_F|other|7.800000
processed_mr_f_agri_02158.wav|माझ्याही घरातल्या बागेत एक दिवस फुले डोलू लागतील आणि आमच्या ताटात आमच्याच घरात उगवलेल्या पालेभाज्या व फळभाज्या असतील.|Marathi_F|other|8.533333
processed_mr_f_weather_02000.wav|नारायण राणे यांनी काही दिवसांपूर्वी उद्धव ठाकरेंनी केलेल्या टीकेला वांद्र्यांत येऊन उत्तर देणार असे विधान केले होते.|Marathi_F|other|8.245333
processed_mr_f_health_02091.wav|बाळाला स्तनपान करणं ही निसर्गवत आणि स्वागतार्ह क्रियाच परंतु सार्वजनिक ठिकाणी स्तनपान केल्यास भुवया उंचावल्या जातातच.|Marathi_F|other|9.800000
processed_mr_f_health_03214.wav|कारण हवेशी संपर्क आला की, या दुधाला तत्काळ जंतुसंसर्ग होत असल्याने या दुधाचे कदाचित विषात रूपांतर होण्याचा धोका असतो.|Marathi_F|other|8.939312
processed_mr_f_finance_02830.wav|जर तुम्ही संप आणि बँका बंद असलेल्या वेळेत बँकेत चेक क्लिअर करण्यासाठी दिलात, तर तो क्लिअर होण्यासाठी आठवडा लागू शकतो.|Marathi_F|other|8.650667
processed_mr_f_health_01072.wav|यानंतर डॉक्टरांनी अवघ्या काही वेळात दुर्बिणीच्या मदतीने शस्त्रक्रिया करून भोये यांच्या घशात अडकलेले कवच बाहेर काढले.|Marathi_F|other|9.055417
processed_mr_f_health_03488.wav|रॉस एंजेलाचं थडगं जेव्हा बाहेर काढण्यात आलं तेव्हा या थडग्याच्या आतल्या बाजूला नखांचे ओरखडे आणि रक्त सांडलेलं दिसलं.|Marathi_F|other|8.277542
processed_mr_f_health_02400.wav|ह्या पाण्याच्या सेवनाने शरीरातील हानिकारक द्रव्ये, विषारी घटक बाहेर टाकले जाऊन शरीर, त्वचा निरोगी राहण्यास मदत होते.|Marathi_F|other|9.100000
processed_mr_f_other_00284.wav|त्याने त्यांना घरात बोलावले, गाईचे ताजे दूध सेवन करण्याची विनंती केली आणि त्यांना सांगितले की माझे नाव फुंत्सोग आहे.|Marathi_F|other|8.757333
processed_mr_f_politics_00990.wav|तिने तिचे मत सांगताना असे सांगितले पेट्रोलच्या किमती कितीही वाढल्या तरी पुरुष महिलांना लॉंग ड्राइव्हवर घेऊन जाणारच.|Marathi_F|other|9.258667
processed_mr_f_general_00581.wav|या भांडणाचा सूड म्हणून या चौघांनी रविवारी अडीच वाजता अब्दुल कय्युम व त्याच्या दोन्ही मित्रांवर प्राणघातक हल्ला केला.|Marathi_F|other|8.949333
processed_mr_f_health_02562.wav|कॅन्सर हा आजार दुर्धर असल्याने तसेच त्यावरील उपचारही प्रचंड वेदनादायी असल्याने रूग्ण केवळ त्याच्या नावानेही घाबरतात.|Marathi_F|other|8.672271
processed_mr_f_general_01050.wav|या चित्रपटाचे लेखन व दिग्दर्शन टीना बोस व सायरस खंबाटा यांनी केले असून व्हायब्रंट वर्क्सने त्याची निर्मिती केली आहे.|Marathi_F|other|8.949333
processed_mr_f_finance_01889.wav|सदर वेतन करार हा औद्योगिक मंदीच्या काळामध्ये झालेला वेतन करार असून पुणे औद्योगिक क्षेत्रातील उत्कृष्ट वेतन करार आहे.|Marathi_F|other|8.600000
processed_mr_f_finance_00066.wav|अकाऊंट ॲग्रिगेटर स्वरुपाची ही व्यवस्था देशातील बँका आणि इतर महत्त्वाच्या वित्तीय संस्थांसाठी उपलब्ध करून दिली जाईल.|Marathi_F|other|8.746667
processed_mr_f_finance_03116.wav|मंदिरातील विश्वस्त कर्जदाता कर्ज चुकवण्यास सक्षम आहे की नाही हे पाहतात आणि त्यानंतर कर्ज माफीचा निर्णय घेण्यात येतो.|Marathi_F|other|8.906667
processed_mr_f_agri_02221.wav|पाणी नाही त्यामुळे शेती नीट नाही आणि शेती नाही त्यामुळे कुटुंबाचे हाल होतायत, अश्या दुष्टचक्रात अडकलाय आपला बळीराजा.|Marathi_F|other|8.842667
processed_mr_f_agri_01491.wav|आजही विदर्भात सर्वात महत्त्वाचे पीक असलेल्या कापसाच्या वरलक्ष्मी जातीचे बियाणे हे गुजरातने शोधून काढलेले बियाणे आहे.|Marathi_F|other|9.098667
processed_mr_f_health_03750.wav|कँसर, हृदयरोग आणि जीवनशैली यांच्याशी निगडीत आजार पुरुषांना महिलांच्या तुलनेत दोन ते चार टक्के अधिक प्रमाणात सतावतात.|Marathi_F|other|9.647521
processed_mr_f_health_03667.wav|ज्या रुग्णांची आर्थिक परिस्थिती नाही आणि रुग्णाला उपचारांची गरज आहे, अशा रुग्णांना शांती सदनमध्ये मोफत उपचार मिळतात.|Marathi_F|other|8.672271
processed_mr_f_health_00589.wav|मात्र ताप आणि रक्ताची चाचणी यात एक फरक जरूर आहे तो म्हणजे रक्ताची चाचणी करण्यासाठी शरीरातले रक्त काढून घ्यावे लागते.|Marathi_F|other|9.206333
processed_mr_f_general_00666.wav|दुसरी गोष्ट चित्रपटाचे अनेक फॉर्म्स असतात, ज्या फॉर्ममध्ये जो चित्रपट तयार झाला आहे, त्याच दृष्टीने तो पाहायचा असतो.|Marathi_F|other|8.938667
processed_mr_f_other_00192.wav|मुस्लीम राष्ट्रांनी दिलेल्या प्रस्तावावर अडेलतट्टू भूमिका घेत पाकिस्तानने मुस्लीम राष्ट्रांचा प्रस्ताव नाकारला आहे.|Marathi_F|other|8.200000
processed_mr_f_health_00112.wav|दुपार झाली की कावळे जमा होतात आणि एकट्या पडलेल्या घुबडाला शोधून काढून घेराव घालून चोचींनी त्याचं रक्त बाहेर काढतात.|Marathi_F|other|8.962521
processed_mr_f_health_01480.wav|तुम्ही सिगारेटचे जितके झुरके ओढाल तितका तुमचा रक्तदाब अधिक वाढत जातो ज्यामुळे तुमच्या संपूर्ण शरीराला धोका उद्भवतो.|Marathi_F|other|9.299208
processed_mr_f_health_02044.wav|जर तुम्हाला प्रदीर्घ काळासाठी हृदय ताजंतवानं ठेवायचं असेल तर या सहा गोष्टींचा तुमच्या डाएटमध्ये समावेश करायलाच हवा.|Marathi_F|other|9.200000
processed_mr_f_health_03327.wav|तज्ञांकडून वेळोवेळी पाठपुरावा करून जर एखादे व्यंग असेल तर वेळीच त्यावर उपचार करून पुढील दुष्परिणाम टाळता येऊ शकतात.|Marathi_F|other|9.090229
processed_mr_f_health_03153.wav|जन्मदात्यांच्या दोषपूर्ण पेशींच्या जागी या तिसर्‍या पालकाच्या पेशी येत असल्याने हे मूल खर्‍या अर्थाने तिघांचे असेल.|Marathi_F|other|8.428479
processed_mr_f_agri_02723.wav|यंदा तालुक्यात कांदा लागवड क्षेत्रात तिप्पट वाढ झाली असून अजूनही लागवड सुरूच असल्याने क्षेत्र वाढण्याची शक्यता आहे.|Marathi_F|other|8.362667
processed_mr_f_agri_01727.wav|बांबूच्या झाडांचा प्रभाव असल्याने मुबलक पाणीसाठा येथे आढळतो, परंतु बांबू तोडून सागवानाची लागवड अशास्त्रीय ठरते आहे.|Marathi_F|other|9.376000
processed_mr_f_agri_00145.wav|रेशीम कीटकांच्या पाच अवस्था असून पहिल्या दोन अवस्थांना बाल्य अवस्था तर उरलेल्या तीन अवस्थांना प्रौढ अवस्था म्हणतात.|Marathi_F|other|8.970667
processed_mr_f_politics_02467.wav|तेलाने समृद्ध अशा सौदीतील नागरिकांनी अनेक वर्षे प्राथमिक गरजेच्या वस्तुंच्या दरांबाबत कमालीची स्वस्ताई अनुभवली आहे.|Marathi_F|other|9.429333
processed_mr_f_other_00250.wav|जेव्हा त्यांना रैनाच्या लग्नाबद्दल विचारण्यात आले, तेव्हा त्यांनी सांगितले की रैनाच्या लग्नाबद्दल मी खूप आनंदी आहे.|Marathi_F|other|7.300000
processed_mr_f_health_01323.wav|याचवेळी त्यांच्या डॉक्टर असलेल्या मुलीने विद्युत प्रवाह खंडित केला व शेजारी असलेल्या डॉक्टरांकडे त्यांना घेऊन गेली.|Marathi_F|other|8.161437
processed_mr_f_finance_01625.wav|कारण त्या सरकारने अनेक उद्योजकांना कर्ज दिले होते, ज्यांच्याजवळ अनार्जित कर्ज आहे, असे जेटली यांनी संमेलनात म्हटले.|Marathi_F|other|9.000000
processed_mr_f_agri_01657.wav|शिराळा तालुक्याच्या पश्चिम डोंगरी भागात सलग तीन महिने होत असलेल्या पावसाने व रोगाने खरीपातील पिके कुजू लागली आहेत.|Marathi_F|other|8.900000
processed_mr_f_health_00857.wav|हाच धागा पकडून संशोधक, प्लॅसिबो उपचार घेणारे व न घेणारे अशा दोघांच्याही मेंदूतील सूक्ष्म  बदलांचा अभ्यास करू लागले.|Marathi_F|other|9.067021
processed_mr_f_agri_03412.wav|गरम पाण्याच्या झर्‍यातील पाण्यात गंधकाचे प्रमाण जास्त असल्याने हे पाणी अंघोळीसाठी वापरले तर त्वचारोग बरे होऊ शकतात.|Marathi_F|other|8.522667
processed_mr_f_general_00826.wav|परंतु मी ही चलाखी ओळखली व कुणाचेही नाव घेतले नाही, असे हॅश्के याने एका इंग्रजी मासिकाला दिलेल्या मुलाखतीत सांगितले.|Marathi_F|other|9.461333
processed_mr_f_general_00854.wav|पण तो मूकपटांचा जमाना असल्याने फिल्म सुरू होताच बाजूला सिलिन्ड्रिकल बांगडी रेकॉर्डवर लोकमान्यांचा आवाज लावला जायचा.|Marathi_F|other|8.938667
processed_mr_f_agri_03539.wav|जमिनीवर पडलेले पावसाचे पाणी अडविणे व ते जमिनीत मुरवून भूगर्भातील पाण्याची पातळी वाढविणे हा या अभियानाचा उद्देश आहे.|Marathi_F|other|8.800000
processed_mr_f_finance_02358.wav|राज्य शासनाच्या सांस्कृतिक विभागाने मराठी चित्रपटांच्या निर्मितीला प्रोत्साहन मिळावे म्हणून अनुदान योजना सुरू केली.|Marathi_F|other|7.968000
processed_mr_f_finance_02605.wav|लोकसभेत संमत करण्यात आलेल्या सुधारित आयकर कायद्याच्या अनुषंगाने सरकारने काही महत्त्वाची स्पष्टीकरणे जारी केली आहेत.|Marathi_F|other|8.100000
processed_mr_f_agri_00252.wav|चारही बाजूंनी खारं पाणी असलं तरी गावात शेकडो वर्षं जुन्या गोड्या पाण्याच्या विहिरी असून त्यांना बारमाही पाणी असतं.|Marathi_F|other|8.298667
processed_mr_f_education_02553.wav|आजवर काही माजी सरकारांना आणि व्यक्तिंना हाताशी धरुन मालदीवचा खजिना लुटला गेला असल्याची टीकाही मोहम्मद यांनी केली.|Marathi_F|other|10.069333
processed_mr_f_finance_02637.wav|मूडीज म्हणाले आहेत की जर अर्थव्यवस्था मंदावत राहिली तर वित्तीय तूट कमी करण्याच्या सरकारच्या प्रयत्नांचा फटका बसेल.|Marathi_F|other|8.000000
processed_mr_f_general_01089.wav|या काळात पेट्रोल डिझेल वाहनांची संख्या कमी होईल आणि त्यामुळे वायू प्रदूषण कमी होईल असे ह्युंदाईचे अधिकारी म्हणाले.|Marathi_F|other|8.544000
processed_mr_f_general_00529.wav|त्या दृष्टीने विचार करता करता, टिफीन देण्याची कल्पना सुचली आणि त्यातून अर्पण डबा सेवा वा टिफीन सर्व्हिस सुरू झाली.|Marathi_F|other|8.554667
processed_mr_f_agri_01513.wav|परंतु, अधिक पाणी लागणारी पिके जेव्हा घेतली जातात तेव्हा त्यासाठी सूक्ष्म सिंचन पद्धतीचा वापर आवर्जून व्हायलाच हवा.|Marathi_F|other|8.992000
processed_mr_f_agri_03331.wav|बामणी येथील पिकांची पाहणी करताना सर्वच पिके पूर्ण पाण्यात असून सडलेल्या अवस्थेत असल्याचे त्यांनी प्रत्यक्ष पाहिले.|Marathi_F|other|7.701333
processed_mr_f_other_01088.wav|पडद्यावर भूमिका गाजवणारे कलावंत उत्तम अभिनय करून नाट्य रसिकांची दाद मिळवतात आणि ते नाट्य रसिकांच्या लक्षात राहतात.|Marathi_F|other|8.885333
processed_mr_f_general_01087.wav|चित्रपटाची कथा बिपीन धायगुडे व अभिजित कुलकर्णी यांनी लिहिली असून संवाद त्यांच्यासोबत योगेश मार्कंडे यांनी लिहिलेत.|Marathi_F|other|9.365333
processed_mr_f_finance_02328.wav|बँका एकंदरित व्याजदर कमी आकारत असले तरी अन्य शुल्काच्या मार्फत त्याची वसुली तर होत नाही ना, याचा तपास करावा लागतो.|Marathi_F|other|8.650667
processed_mr_f_finance_03086.wav|एकदा का हा करार झाला की सदस्य राष्ट्रांना एकतर निर्यात कर भरावा लागणार नाही आणि जर भरावा लागला तर तो अत्यल्प असेल.|Marathi_F|other|8.778667
processed_mr_f_health_01855.wav|दलाई लामा यांच्या छातीत संसर्ग झाला असून पुढील दोन ते तीन दिवस त्यांच्यावर दिल्लीतील रुग्णालयात उपचार सुरू राहतील.|Marathi_F|other|8.600000
processed_mr_f_other_00328.wav|कर्तव्यावर असताना हौतात्म्य पत्करण्याचे भाग्य त्याला लाभले असले तरी त्या हौतात्म्याचा उचित सन्मान अद्याप बाकी आहे.|Marathi_F|other|8.500000
processed_mr_f_other_03026.wav|त्यामुळे धोम वगळता कोयना, कण्हेरसह प्रमुख धरणांतून विसर्ग वाढवण्यात आला असून, नद्यांनी धोक्याची पातळी ओलांडली आहे.|Marathi_F|other|9.000000
processed_mr_f_agri_03123.wav|अजूनही गावाकडे परसात पाणी गरम करण्यासाठी किंवा बटाटे, सुके मासे वा तत्सम पदार्थ भाजून खाण्यासाठी चूलच वापरली जाते.|Marathi_F|other|9.000000
processed_mr_f_finance_02690.wav|याव्यतिरिक्त या प्रकल्पांचा खर्च पाहण्यासाठी डिस्कॉमकडे जबाबदारी देण्यात यावी आणि ऑनलाईन पोर्टल सुरू करण्यात यावे.|Marathi_F|other|8.128000
processed_mr_f_agri_02633.wav|ऊसतोडणी झाल्यानंतर कारखान्याला गेलेला खोडवा काढून मशागत करून डिसेंबर ते फेब्रुवारी या कालावधीत ऊस लागवड केली जाते.|Marathi_F|other|9.365333
processed_mr_f_finance_01892.wav|आरोपींनी न फेडलेल्या कर्जाच्या रकमेचा वापर बेकायदा संपत्ती व काळा पैसा निर्माण करण्यास केला का, हे पाहिले जात आहे.|Marathi_F|other|8.400000
processed_mr_f_health_00232.wav|फक्त डॉक्टर आणि इंजिनिअर बनण्यापेक्षा आजवर न धुंडाळलेली फिल्ड्स निवडायची इच्छा मुलांना होत असेल तर चांगलेच आहे की.|Marathi_F|other|8.358813
processed_mr_f_politics_01351.wav|मुख्यमंत्री एकीकडे आपला तंबू घट्ट करण्याचा प्रयत्न करत असताना दुसऱ्या बाजूने नाराजीचे वादळही घोंघावताना दिसते आहे.|Marathi_F|other|9.300000
processed_mr_f_finance_02979.wav|कर्मचारी, सार्वजनिक तक्रारी आणि पेन्शन खात्याने वेतन आयोगाच्या शिफारशींचा स्वीकार केल्याची अधिसूचना जारी केली आहे.|Marathi_F|other|9.205333
processed_mr_f_education_02499.wav|पण त्या जखमांपेक्षा आपली रोजीरोटी पळवायला आलेल्या वाघाला पळवून लावल्याचे समाधान या मायलेकींच्या डोळ्यात कायम आहे.|Marathi_F|other|9.344000
processed_mr_f_health_00457.wav|जर एखाद्या मातेला दुखापत किंवा गाठी झाल्याने स्तनपान करणे अशक्य असते, तेव्हा तिच्या बाळासाठी हे दूध उपयुक्त ठरते.|Marathi_F|other|8.660667
processed_mr_f_health_02207.wav|ओटीपोटात वेदना होणे किंवा ताण येणे आणि मासिकपाळी दरम्यान प्रमाणापेक्षा जास्त स्त्राव होणे, ही लक्षणे दिसून येतात.|Marathi_F|other|8.382021
processed_mr_f_agri_01754.wav|नंतर एका पातेल्यात पाऊण वाटी साखर व पाणी घालून या कच्च्या पाकात भाजलेला रवा व वेलचीपूड घालून चांगले ढवळून ठेवावे.|Marathi_F|other|8.874667
processed_mr_f_general_00338.wav|बनारस येथील प्रसिद्ध कथ्थक नृत्य कलाकार रूद्र शंकर मिश्रा व स्नेहा बजाज यांनी कथ्थक नृत्याने रसिकांची मने जिंकली.|Marathi_F|other|9.100000
processed_mr_f_education_01526.wav|भारतीय जनतेनं त्यांची काळजी घ्यावी, अशी पोस्ट रॉबर्ट वाड्रांनी टाकल्यामुळे सोशल मीडियावर तो चर्चेचा विषय ठरत आहे.|Marathi_F|other|9.354667
processed_mr_f_health_00480.wav|जर डोकं अचानक जोरात दुखत असेल आणि शरीराच्या एखाद्या भागात वेदना होत असेल तर तुम्ही वेळीच डॉक्टरांचा सल्ला घ्यावा.|Marathi_F|other|8.521354
processed_mr_f_finance_03420.wav|तानाजी भाऊ साठे यांच्या वारस पत्नीस संस्थेकडील देय रकमेचा व विमा क्लेमच्या रकमेचा चेक प्रदान करताना ते बोलत होते.|Marathi_F|other|8.778667
processed_mr_f_agri_01594.wav|पार्कसाइट इथे डोंगराळ भागामुळे पाण्याची समस्या मोठी होती, परंतु शिवसेनेने येथील रहिवाशांना पाणी उपलब्ध करून दिले.|Marathi_F|other|9.280000
processed_mr_f_other_02998.wav|चिमणी पाखरं या अभिनेत्री पद्मिनी कोल्हापुरे अभिनीत मराठी चित्रपटात निहारने त्यांच्या अपंग मुलाची भूमिका केली आहे.|Marathi_F|other|8.950917
processed_mr_f_finance_02665.wav|कार्यशाळेत प्रधानमंत्री जनधन योजना, विमा सुरक्षा योजना, जीवनज्योती योजना, अटल पेन्शन योजनांची माहिती देण्यात आली.|Marathi_F|other|8.810667
processed_mr_f_agri_03537.wav|सुमारे पाच ट्रक कांदा त्यांनी शेतात फेकला असून किमान खत म्हणून तरी त्याचा शेतीसाठी उपयोग व्हावा, अशी अपेक्षा आहे.|Marathi_F|other|8.490667
processed_mr_f_health_03540.wav|"सर्व साधनांचा आणि पुराव्यांचा विचार करता हेच कळून येते की राजांचा मृत्यू हा अति थकव्यामुळे आजार होऊन झाला होता".|Marathi_F|other|8.962521
processed_mr_f_health_02468.wav|तसेच या भेगा जर खोलवर गेल्या तर त्यातून रक्त यायला लागते, आणि पायांच्या साध्या हालचालींनी देखील वेदना होऊ लागतात.|Marathi_F|other|8.521354
processed_mr_f_politics_01221.wav|तर या कवितेतल्या हमटी डमटिंना तुम्ही थेट घरातल्या एका भिंतीवर बसवू शकता आणि कवितेत पडतात तसे ते कधीच पडणार नाहीत|Marathi_F|other|9.770667
processed_mr_f_general_01390.wav|हिंदू धर्मातील दशक्रिया विधीची परंपरा आणि त्या अनुषंगाने अनेक जुनाट बाबींवर या सिनेमातून परखड भाष्य करण्यात आलयं.|Marathi_F|other|8.544000
processed_mr_f_health_02974.wav|ज्याच्यापासून गंभीर स्वरुपाचा आजार संभवतो अशा जंतूंचा समूह विविध प्रजाती, आतड्यात किंवा मूत्रमार्गात संसर्ग होतो.|Marathi_F|other|9.000000
processed_mr_f_health_02982.wav|यावेळी नद्यांमध्ये स्नान केल्याने शरीराचे आजार बरे होतात, म्हणून या दिवशी नद्यांमध्ये स्नान करण्याला महत्त्व आहे.|Marathi_F|other|7.998896
processed_mr_f_education_00823.wav|तासातासाला आम्ही चहाच्या निमित्ताने ओपन कॅण्टिनला बसत असू व संशोधन सोडून पृथ्वीवरील सर्व गोष्टींवर चर्चा करत असू.|Marathi_F|other|9.600000
processed_mr_f_politics_01446.wav|वाघांच्या रक्षणासाठी केंद्र आणि राज्य सरकारांनी वाघांची अभयारण्ये निर्माण करून वाघांना संरक्षण देणारे कायदे केले.|Marathi_F|other|8.512000
processed_mr_f_other_02317.wav|अरे कोणीतरी माझ्या मोबाइलला बंद करा, मी बहुतेक अजुनही स्वप्नात आहे आणि मायबोलीवर एक कथा वाचत आहे पण झोपत नाहिये.|Marathi_F|other|8.962521
processed_mr_f_finance_03168.wav|याबाबतच्या तक्रारी वाढल्याने या फायली तातडीने निकालात काढण्याचे आदेश अर्थ, कर आणि महसूल स्थायी अध्यक्षांनी दिले.|Marathi_F|other|8.300000
processed_mr_f_general_01349.wav|पण संपूर्ण जगाला वेड लावणारा अव्हेंजर्स एंडगेम हा एक बावळट चित्रपट आहे असे भारतीय स्तंभलेखक शोभा डे यांना वाटते.|Marathi_F|other|9.354667
processed_mr_f_politics_03127.wav|दुसरीकडे शरद पवार यांनी आधीच एक विधान करून काँग्रेसमुळे मंत्रिमंडळ विस्तार रखडल्याचे अप्रत्यक्षपणे सांगितले आहे.|Marathi_F|other|8.074667
processed_mr_f_general_01469.wav|काही सातवाहन नाण्यांवर दोन डोलकाठींचे जहाज असून त्यावेळी समुद्रमार्गे व्यापार चालत होता त्याचा ती पुरावाच देतात.|Marathi_F|other|8.234667
processed_mr_f_health_00117.wav|ओठांचा कर्करोग असलेल्या व्यक्तीच्या ओठांवर जखमा दिसून येतातच, त्याशिवाय त्या व्यक्तीचे दात ढिले होऊन हलू लागतात.|Marathi_F|other|8.950917
processed_mr_f_health_02346.wav|दुर्लक्ष केल्यामुळे आजार जुना होऊन त्यावर उपचार करणे कठीण जाते आणि रूग्णाला दैनंदिन कामं करण्यातही समस्या येतात.|Marathi_F|other|9.000000
processed_mr_f_health_01953.wav|यंत्राद्वारे काढलेल्या ऊसाच्या रसापासून तयार केलेली साखर निकृष्ट असल्याचंही चरक व सुश्रुत यांनी लिहून ठेवलं आहे.|Marathi_F|other|8.521354
processed_mr_f_finance_02688.wav|आपण कृषी उत्पन्नातून तीन विमा पॉलिसींमध्ये गुंतवणूक केली आहे व आज परिस्थिती बिकट असल्याने आपणास पैशाची निकड आहे.|Marathi_F|other|8.789333
processed_mr_f_politics_01965.wav|शाल्मली खोलगडे ही भारतातील एक सर्वोत्तम महिला रॉकस्टार असून तिच्या सुरांनी रसिकांच्या मनावर अधिराज्य गाजवले आहे.|Marathi_F|other|8.757333
processed_mr_f_politics_01822.wav|कोकणातील विकासकामे ठप्प झाली आहेत आणि याला संपूर्ण जबाबदार शिवसेना, काँग्रेस, राष्ट्रवादी काँग्रेस हे पक्ष आहेत.|Marathi_F|other|8.757333
processed_mr_f_general_03125.wav|नुसत्या धातूंचा उपयोग नामासारखा झालेला व नुसत्या नामांचा उपयोग धातुंसारखा होत असलेला संस्कृत भाषेत अनुभवास येतो.|Marathi_F|other|8.554667
processed_mr_f_health_00379.wav|गर्भलिंग चाचणी आणि गर्भपात यावर कायद्यानं बंधनं असली तरी ती धाब्यावर बसवून आजही स्त्रीभ्रूण हत्या केल्या जातातच.|Marathi_F|other|8.950917
processed_mr_f_other_02013.wav|अलिकडे देशभरात या ना त्या कारणाने डॉक्टरांना मारहाण तसेच हॉस्पिटल्सची नासधूस करण्याच्या घटना वाढीस लागल्या आहेत.|Marathi_F|other|8.700000
processed_mr_f_agri_03434.wav|पावसाळ्यात पडलेल्या पावसाचे पाणी अनेक ठिकाणी साठवून त्यातून अशा डासांची उत्पत्ती होत असल्याने साथीचे रोग पसरतात.|Marathi_F|other|8.400000
processed_mr_f_agri_00367.wav|जंगली नेचांचे कोंब, ऑर्किडची फुले व कोवळी फळे रानभाज्या म्हणून बाजारात विक्रीसाठी आल्याचे मी येथे प्रथमच पाहिले.|Marathi_F|other|9.100000
processed_mr_f_finance_03403.wav|शुल्कासाठीचे खाते शेड्यूल्ड बँकेत काढावे लागणार असून बँक खात्याचा वापर कर्ज किंवा इतर कारणासाठी करता येणार नाही.|Marathi_F|other|8.640000
processed_mr_f_agri_02119.wav|गवत असल्यास खुरपणी करावी तसेच रोपांच्या ओळींमधील माती हलवून घ्यावी, म्हणजे रोपांच्या मुळांभोवती हवा खेळती राहील.|Marathi_F|other|9.200000
processed_mr_f_health_02486.wav|आता ही सर्जरी करावी का, असा प्रश्न पडला, तर एक सांगू इच्छिते की, ही सर्जरी म्हणजे कुठल्याही रोगावर उपचार नव्हे.|Marathi_F|other|8.544562
processed_mr_f_education_00396.wav|आपण जी भांडी वापरतो ती कोणत्या धातूंची असावीत आणि कोणत्या धातूंची नसावीत याबाबतीत काही नियम सांगितले गेले आहेत.|Marathi_F|other|8.896000
processed_mr_f_finance_01699.wav|रक्कम भरून कित्येक महिने उलटले तरी घराचा काही ताबा मिळेना म्हणून साबळे यांनी बिल्डरकडे घराची रक्कम परत मागितली.|Marathi_F|other|8.300000
processed_mr_f_health_01014.wav|जवादे आणि त्यांच्या टीमने या महिलेच्या यकृतात तयार झालेल्या हिमँजिओमा नावाच्या गाठीवर यशस्वी शस्त्रक्रिया केली.|Marathi_F|other|8.927708
processed_mr_f_other_03340.wav|आळंदीचे ट्रस्टी प्रशांत सरू, माऊलीचे पारंपरिक चोपदार राजाभाऊ यांच्याकडून वारीची इत्थंभूत माहिती वेळोवेळी मिळते.|Marathi_F|other|9.500000
processed_mr_f_health_02111.wav|त्याचप्रमाणे तेलकट पदार्थ देखील खाणे टाळा, कारण ते कडक व क्रिस्पी असल्याने ते गिळताना तुम्हाला वेदना होऊ शकतात.|Marathi_F|other|8.400000
processed_mr_f_general_01579.wav|चंद्रपूर ताडोबा अंधारी व्याघ्र प्रकल्पात आज मटकासूर नावाच्या वाघाचा रस्ता अडविला असता वाघ चांगलाच चवताळून उठला.|Marathi_F|other|8.394667
processed_mr_f_agri_01540.wav|साल, बिया काढलेले आणि बारीक चिरलेले पेरू मिक्सरमध्ये फिरवून किंवा ब्लेंडरने बारीक करून त्याची प्युरी करून घ्या.|Marathi_F|other|8.565333
processed_mr_f_finance_02138.wav|त्यामुळेच अक्षय कुमार व इतर अनेक सेलीब्रिटी जे मुळात भारताचे नागरिक नसले तरी त्यांना भारतात कर अदा करावा लागतो.|Marathi_F|other|8.917333
processed_mr_f_health_00692.wav|त्याच्यावर योग्य ते उपचार सुरू असून सुदैवाने या कोल्ह्याला फारशी दुखापत अथवा आजार नसल्याचं डॉक्टरांनी सांगितलं.|Marathi_F|other|8.000000
processed_mr_f_agri_01851.wav|दूध आणि हळद हे दोन्ही आपल्या आरोग्यासाठी चांगले आहे आणि आपण या दोघांचे एकत्र सेवन केल्यास हे खूप फायदेशीर ठरते.|Marathi_F|other|8.500000
processed_mr_f_agri_01314.wav|आवाजाच्या दिशेने गेलेल्या ग्रामस्थांना एका कांद्याच्या शेतात पाच इंच व्यासाचे खोल खड्डे पडल्याचे आढळून आले आहे.|Marathi_F|other|8.266667
processed_mr_f_other_00842.wav|कॅनडाचा कार्टुनिस्ट मायकल डी एडर याने निर्वासित बापलेकीचा फोटो व्हायरल झाल्यानंतर त्यावर एक कार्टुन बनवले होते.|Marathi_F|other|8.725333
processed_mr_f_general_00887.wav|इंधन म्हणून इथेनॉल वापरामुळे पेट्रोलियम आयातीवर अवलंबून राहण्याचे प्रमाण कमी होईल व देशाची ऊर्जा सुरक्षा वाढेल.|Marathi_F|other|8.117333
processed_mr_f_finance_03234.wav|तसेच सागर किनारी जमिनी असलेल्या मालकांना दोन टक्के दराने हॉटेल व लॉजिंगसाठी कर्ज उपलब्ध करुन देण्यात येणार आहे.|Marathi_F|other|8.672000
processed_mr_f_finance_01077.wav|सुरक्षित व्यवहार तसेच कर भरण्यासाठी रांगेत उभे राहण्याची गरज नसल्याने नागरिक कोठूनही एका क्लिकवर कर भरू शकतात.|Marathi_F|other|8.394667
processed_mr_f_finance_01469.wav|यासाठी वृद्धाश्रमाच्या अनुदानात वाढ करण्याचा आणि एसटीच्या प्रवासात सवलत देण्याच्या योजना यापूर्वीच अंमलात आहेत.|Marathi_F|other|8.100000
processed_mr_f_agri_02876.wav|नवीन पालवी फारच कमी येते बागांमधील झाडे फार दाटीने वाढलेली असल्याने फळे काढणे व तत्सम कामे करणे जिकिरीचे होते.|Marathi_F|other|9.200000
processed_mr_f_politics_01329.wav|या प्रकरणात पोलिसांनी तपास केल्यानंतर दीपाली छोटू गावंडे आणि अमृता प्रवीण गावंडे या दोन महिलांनाही आरोपी केले.|Marathi_F|other|9.237333
processed_mr_f_health_01493.wav|एखाद्या अतिलठ्ठ व्यक्तीचे बीएमआय पाहून डॉक्टर अशा प्रकारच्या शस्त्रक्रिया कराव्यात का नाही, याचा निर्णय घेतात.|Marathi_F|other|8.498125
processed_mr_f_health_03704.wav|रक्ताच्या कर्करोगाचे निदान करण्यासाठी रक्ताच्या काही तपासण्या जसे की सीबीसी आणि पेरिफेरल स्मिअर उपयुक्त ठरतात.|Marathi_F|other|9.241167
processed_mr_f_general_00505.wav|या प्रकारची शिल्पे अजूनही लज्जागौरी या नावाने प्रचलित आहेत व त्यांची पूजा अजूनही काही भारतीय समाजात केली जाते.|Marathi_F|other|8.661333
processed_mr_f_agri_02183.wav|त्यामुळे हा स्मार्ट फाळ फक्त तुमची शेतजमीन नांगरणार नाही, तर तो तुम्हाला जमिनीच्या पोतासह इतर माहितीही सांगेल.|Marathi_F|other|8.600000
processed_mr_f_health_01601.wav|कुत्र्याचे विष शरीरात पसरल्यास किंवा वेळीच उपचार न मिळाल्यास त्या व्यक्तीचा जागीच मृत्यू होण्याची शक्यता असते.|Marathi_F|other|8.091771
processed_mr_f_agri_03662.wav|कडधान्ये बहुतेक सर्व प्रकारच्या जमिनीत येतात. परंतु चांगल्या प्रकारच्या जमिनीवरील पिकाचे उत्पन्न जास्त येते.|Marathi_F|other|7.946667
processed_mr_f_other_00940.wav|मुख्याध्यापिका क्विना फर्नांडो यांच्याशी संपर्क साधला असता आम्हाला वाढीव फी आकारण्याचे आदेश असल्याचे सांगितले.|Marathi_F|other|8.181333
processed_mr_f_education_03158.wav|गंगापुरी घाटानजीक असलेला भानुवाडा म्हणजे नाना फडणीस, बाळाजी जनार्धन भानू यांचे आप्तेष्ट असलेल्या भानूंचा वाडा.|Marathi_F|other|10.186667
processed_mr_f_politics_01315.wav|पण एकीकडे येणाऱ्या निवडणुका शिवसेना स्वबळावर लढणार आहे, असं शिवसेना पक्षप्रमुख उद्धव ठाकरेंनी स्पष्ट केलं आहे.|Marathi_F|other|9.141333
processed_mr_f_general_01101.wav|नदी, समुद्र, तलाव अशांना लागून असलेल्या जागेस एस्प्लनेड म्हणतात म्हणून हे मैदान त्याच नावाने ओळखले जाऊ लागले.|Marathi_F|other|9.088000
processed_mr_f_finance_01449.wav|दाऊदच्या दक्षिण मुंबई आणि इतरत्र असलेल्या मालमत्तांचा लिलाव करण्यास केंद्रीय महसूल विभागाने सुरूवात केली आहे.|Marathi_F|other|7.712000
processed_mr_f_education_01467.wav|मात्तृत्वाचे सुख नशिबात नव्हते आणि सर्वांसमक्ष जोडलेले जीवाचे नातेदेखील एका वळणावर अचानक तिच्यापासून दुरावले.|Marathi_F|other|9.674667
processed_mr_f_agri_01587.wav|काही ठिकाणी घरातील कुमारिका सुवासिक फुलांच्या एखाद्या वनस्पतीची रोपे उपटून त्यांनाच गौरी करतात आणि घरी आणतात.|Marathi_F|other|8.672000
processed_mr_f_health_03696.wav|या उपचारात स्टेम सेल म्हणजेच मूळ पेशी ही रुग्णाच्या हाडातील अंतर्गत भागातून एका सुईच्या सहाय्याने काढली जाते.|Marathi_F|other|8.405250
processed_mr_f_health_01718.wav|पैलवानांना स्पर्शातून, जखमातून कोणत्याही प्रकारचे आजार किंवा लागण होऊ नये म्हणून ही खबरदारी घेण्यात येत असते.|Marathi_F|other|8.486521
processed_mr_f_finance_02857.wav|एसबीआय बँक या लिलावात अशा मालमत्तेचा लिलाव करणार आहे ज्या मालमत्तांचे कर्ज बँकेचे कर्जधारक फेडू शकलेले नाहीत.|Marathi_F|other|8.618667
processed_mr_f_general_00806.wav|यामुळे विशेष करून स्मार्ट होम आणि इंटरनेट ऑफ थिंग्ज या प्रणालींना प्रचंड गती मिळणार असल्याचे स्पष्ट झाले आहे.|Marathi_F|other|8.288000
processed_mr_f_politics_03171.wav|आता ब्रिटनमध्ये रोज ऑफीसला जाणारी पत्नी आणि तिच्या माघारी घरकाम करणारा नवरा हे दृश्य अगदी सामान्य झालेले आहे.|Marathi_F|other|8.597333
processed_mr_f_politics_01577.wav|त्यानंतर जनतेला महाराष्ट्र दिनाच्या तसेच जागतिक कामगार दिनाच्या शुभेच्छा देताना चंद्रशेखर बावनकुळे बोलत होते.|Marathi_F|other|8.362667
processed_mr_f_other_01507.wav|आर्थिक मदतीच्या प्रतीक्षेत असलेल्या आपद्ग्रस्तांची संसार नव्याने उभा करताना मोठ्या प्रमाणावर दमछाक होणार आहे.|Marathi_F|other|8.064000
processed_mr_f_agri_03216.wav|पाण्याचा मंदावलेला वेग व बाष्पीभवन यामुळे दोन्ही धरणांतून पाणी सोडले तरी उजनीतील पाण्याची पातळी वाढलेली नाही.|Marathi_F|other|8.213333
processed_mr_f_health_01642.wav|जेव्हा डॉक्टर तिच्यावर ऑपरेशन करत होते त्यावेळी तिच्या पोटात आढळून आलेल्या वस्तूंमुळे डॉक्टरांना धक्काच बसला.|Marathi_F|other|8.382021
processed_mr_f_finance_03182.wav|सातवा वेतन आयोग, वेतन वाढ आदी मागण्यांच्या पूर्ततेसाठी कर्मचार्‍यांनी अनेक वेळा संप व आंदोलनाचे हत्यार उपसले.|Marathi_F|other|9.200000
processed_mr_f_other_02337.wav|तेव्हा आम्ही या संस्थेतर्फे छोटीमोठी शिबिरं भरवणे, एक मोबाइल क्लिनिक चालवणे असे काही किरकोळ प्रकल्प करत होतो.|Marathi_F|other|8.962521
processed_mr_f_general_00268.wav|जयवंत फाटक यांनी लेखन केलेले असून नेपथ्य संदेश बेंद्रे यांचे असून दत्ता थिटे यांनी या नाटकाला संगीत दिले आहे.|Marathi_F|other|9.000000
processed_mr_f_general_01548.wav|या दोन स्वप्नांच्या मधला कालावधी म्हणजेच महान दिग्दर्शक इंगमार बर्गमन याचा वाइल्ड स्ट्रॉबेरीज हा चित्रपट होय.|Marathi_F|other|8.384000
processed_mr_f_agri_01125.wav|खान्देश, विदर्भ, मराठवाडा भागात कापसाची पेरणी मोठ्या प्रमाणात झाली, मात्र अति पावसामुळे कापूस खराब झाला आहे.|Marathi_F|other|9.000000
processed_mr_f_health_03252.wav|दोन्ही गोष्टींमधे डॉक्टर जेव्हा त्या पाषाणांमधे जातात तेव्हा त्यांना स्वत:च्या नावाचं एक पाकीट ठेवलेलं दिसतं.|Marathi_F|other|7.755083
processed_mr_f_politics_03108.wav|त्या दोन मुलांना निष्ठूर बापानेच रागाच्या भरात विहिरीत ढकलून ठार मारल्याचं प्राथमिक तपासात निष्पन्न झालं आहे.|Marathi_F|other|8.064000
processed_mr_f_health_00141.wav|एचायव्ही विषाणूची लागण झालेल्या व्यक्तीकडून, भिन्नलिंगी वा समलिंगी संबंधातून, तसेच रक्तामार्फत हा आजार पसरतो.|Marathi_F|other|9.229563
processed_mr_f_general_00557.wav|नेपाळ, बांगलादेश, म्यानमार आणि श्रीलंका या देशावरील प्रभावासाठी चीन आणि भारत आपापसात एक प्रकारे खेळत असतातच.|Marathi_F|other|9.216000
processed_mr_f_finance_00380.wav|जर तुम्हाला देखील जमा असलेल्या रकमेवर व्याज मिळवायचे असेल तर तुम्ही स्मॉल फायनान्स बँकांमध्ये पैसे जमा करा.|Marathi_F|other|8.600000
processed_mr_f_general_03035.wav|तेथे लागणारे बहुतेक इंग्रजी चित्रपट हे हाणामारीने भरलेले देमार पट, युद्धपट, स्टंट किंवा कामुक हावभावाचे असत.|Marathi_F|other|9.354667
processed_mr_f_finance_01325.wav|अपंगांनी घेतलेल्या कर्जाची वसुली होत नसल्याने सरकारने अपंगांना देण्यात येणार्‍या कर्ज योजना बंद केल्या आहेत.|Marathi_F|other|7.600000
processed_mr_f_finance_02067.wav|या संदर्भात सरकारी योजनांची रेलचेल असूनही, देशभरात शेतीसाठी अधिकृत पत मिळण्याच्या प्रमाणात मोठी तफावत आढळते.|Marathi_F|other|9.066667
processed_mr_f_general_01467.wav|फेस्टिव्हलचे अध्यक्ष जब्बार पटेल व चित्रपट अभ्यासक समर नखाते व परिक्षकांनी महेश काळे यास पुरस्काराने गौरवले.|Marathi_F|other|8.700000
processed_mr_f_agri_03617.wav|पाणी उपसा करणारी केंद्रे, विस्कळीत झालेला विद्युत पुरवठा आणि पावसाने उघडीप दिल्याने शहरात पाणी टंचाई जाणवली.|Marathi_F|other|7.900000
processed_mr_f_health_02243.wav|त्यांच्या अंड्याच्या व पिल्लांच्या आसपास गेल्यास जोराने लाथाही मारू शकतात व आलेल्यांना रक्त बंबाळ करू शकतात.|Marathi_F|other|7.836354
processed_mr_f_finance_00296.wav|सामाजिक व खंडप्राय देशातील प्रगतीचा अभ्यास न करता चार भिंतीतील पुस्तकी ज्ञानाने ही करपध्दती सुरू केली आहे.|Marathi_F|other|8.277333
processed_mr_f_politics_02500.wav|रेल्वे रुळावरून घसरल्याचं समजताच आपण घटनेचं वार्तांकन करण्यासाठी घटनास्थळी पोहचल्याचं पत्रकाराचं म्हणणं आहे.|Marathi_F|other|8.874667
processed_mr_f_general_00707.wav|डफाच्या निनादात मल्लांनी उत्कृष्ट खेळाचे प्रदर्शन करीत एकापेक्षा एक सरस डावांनी कुस्ती शौकिनांची मने जिंकली.|Marathi_F|other|8.277333
processed_mr_f_agri_03143.wav|खरीप हंगाम वाया गेलाच मात्र रब्बी हंगामात ज्वारी व बाजरीची पेरणी झालीच नसल्याने उत्पन्नाची आशाच राहिली नाही.|Marathi_F|other|8.362667
processed_mr_f_agri_01248.wav|शेतात असलेल्या चारही विहिरी आटलेल्या होत्या आणि घरच्या गाईम्हशींना पाजायलासुद्धा शेतात पाणी शिल्लक नव्हते.|Marathi_F|other|8.970667
processed_mr_f_other_01147.wav|तोपर्यंत अशा चित्रपटांचं मला वेड लागल्यामुळे, त्यासाठी काय वाट्टेल ती मदत करण्याचा मी तत्क्षणी निर्धार केला.|Marathi_F|other|7.776000
processed_mr_f_health_01674.wav|पहिली गोष्ट म्हणजे पुरुषांचे वजन वाढले किंवा ते अधिक बीयर प्यायला लागले की त्यांचे स्तन ढिले व्हायला लागतात.|Marathi_F|other|7.964062
processed_mr_f_health_03500.wav|ओ के मला वाटतंय याचा असला अचाट प्रयत्न पाहून डॉक्टरांनी याला मेंदू आहे की नाही हे पाहायलाच स्कॅन केला असणार.|Marathi_F|other|8.532958
processed_mr_f_finance_03018.wav|भारतातून अमेरिकेत स्टील व अॅल्युमिनियमची सर्वाधिक निर्यात होते, हे लक्षात घेऊन त्यांनी त्यावर अधिक कर लादला.|Marathi_F|other|8.384000
processed_mr_f_health_03764.wav|रुग्णाला कोणतीही लक्षणे जाणवत नसतानाही चाचण्या करून घेतल्यास कॅन्सरचे निदान सुरुवातीच्या टप्प्यांत होऊ शकते.|Marathi_F|other|8.126604
processed_mr_f_health_03301.wav|आपल्या वडिलांच्या मदतीने किम आपल्या पत्नीला मूल दत्तक घेण्यासाठी राजी करतो आणि ह्या चित्रपटाला सुरुवात होते.|Marathi_F|other|8.161437
processed_mr_f_finance_02245.wav|महसूल विभागातील प्रलंबित दावे मार्गी लावण्यासाठी राज्य शासनाने नवीन अतिरिक्त आयुक्तांचे पद निर्माण केले आहे.|Marathi_F|other|8.300000
processed_mr_f_other_00445.wav|मी तिला पहिल्यांदा पाहिलं तेव्हाच मला कळलं की, ती जणू मल्लिका शेरावतच आहे शंभर टक्के डिट्टो मल्लिका शेरावत.|Marathi_F|other|8.100000
processed_mr_f_finance_03275.wav|त्याविषयी नोटीस आली असल्यास आईंचे उत्पन्न हे करमाफ मर्यादेपेक्षा कमी आहे हे प्राप्तिकर विभागास लेखी कळवावे.|Marathi_F|other|8.000000
processed_mr_f_other_02988.wav|लसिथ मलिंगाने पहिल्याच षटकात ड्वेन स्मिथला भोपळाही न फोडता तंबूची वाट दाखवली आणि चेन्नईला पहिला धक्का बसला.|Marathi_F|other|9.000000
processed_mr_f_weather_01281.wav|उजनी धरणातून सीना नदीत बोगद्याद्वारे पूर्ण क्षमतेचा म्हणजेच एक हजार क्युसेकचा विसर्ग सुरू करण्यात आला आहे.|Marathi_F|other|8.500000
processed_mr_f_other_03253.wav|अश्वानंतर पारंपारिक पध्दतीने विणेकरी, मृदंगकरी, डोक्यावर तुळस घेतलेल्या महिलांनी देखिल रिंगणाला फेरी मारली.|Marathi_F|other|8.556188
processed_mr_f_politics_01945.wav|अभिनेत्री हुमा कुरेशीने त्या चिमुऱडीची माफी मागत आपण, तिचं संरक्षण करण्यात असमर्थ ठरल्याची खंत व्यक्त केली.|Marathi_F|other|8.362667
processed_mr_f_education_01257.wav|त्यामुळे जेव्हा बिट्टांच्या सिनेमाची चर्चा सुरू झाली तेव्हा निर्मात्यांनी पहिल्यांदा अक्षय कुमारलाच निवडलं.|Marathi_F|other|8.437333
processed_mr_f_health_02471.wav|वरील चुकीच्या वर्तनामुळे रुग्णाला त्याचे दैनंदिन व्यवहार करायला कितपत अडचण येत आहे यावर त्याचे उपचार ठरतात.|Marathi_F|other|8.115000
processed_mr_f_politics_01970.wav|घरचा पुरुष मात्र ब्रँडेड कपड्यात लोळत असतो आणि या सगळ्या कृत्याकडे आईवडिल काणाडोळा करतात, हे चित्रही दिसते.|Marathi_F|other|8.224000
processed_mr_f_health_03404.wav|पुस्तक वाचताना त्याची प्रस्तावना वाचायची असते, निदान डोळ्यांखालून घालायची असते, हे तेव्हा मला माहीत नव्हतं.|Marathi_F|other|7.500000
processed_mr_f_finance_02902.wav|कर्जदारांनी कोणत्या काळात बँकेच्या कर्जाचे हफ्ते आणि त्यावरील व्याज थकवले, याचीही विचारणा होण्याची गरज आहे.|Marathi_F|other|7.573333
processed_mr_f_finance_03178.wav|काही छोटे बचत गट मोठ्या सामाजिक संस्थांना फराळ बनवून विकतात किंवा मोठे बचत गट स्वत:ही फराळाची विक्री करतात.|Marathi_F|other|8.768000
processed_mr_f_other_02916.wav|चार सत्संग ऐकून, पोथ्या पुराणे वाचून, दान पुण्य करुन पुण्यवान होण्याचा मार्गही क्षणिक आनंदाचा धनी होऊ शकतो.|Marathi_F|other|8.800000
processed_mr_f_finance_02833.wav|बेताची आर्थिक परिस्थिती असलेल्या अनेक ठिकाणच्या महिलांनी त्याच्या शब्दावर विश्वास ठेवून बचत गट स्थापन केले.|Marathi_F|other|7.300000
processed_mr_f_politics_03294.wav|खर्गेंच्या पाठीमागे बसलेले काँग्रेस खासदार ज्योतिरादित्य शिंदे यांनीही बारणेंच्या मागणीवर प्रतिसाद दर्शवला.|Marathi_F|other|8.352000
processed_mr_f_other_02428.wav|एक यमदूत पापकर्म्यांच्या नाकातून आणि गालातून दोर ओवून आपल्या मागे त्यांना दोराने ओढत यमापुढे घेऊन जात आहे.|Marathi_F|other|8.521354
processed_mr_f_health_03270.wav|व्यंगावर उपचार करण्यासाठी आणि आकुंचन झालेली त्वचा मोकळी करण्यासाठी डॉक्टरांनी शस्त्रक्रिया करण्याचे ठरवले.|Marathi_F|other|7.778313
processed_mr_f_agri_03350.wav|यासाठी गुजरातच्या धर्तीवर अधिक पावसाच्या भागातून कमी पावसाच्या भागात पाणी नेण्यासाठी भुयारी बोगदे खोदावेत.|Marathi_F|other|7.850667
processed_mr_f_politics_01592.wav|पुनर्प्रयोग करता येणाऱ्या रॉकेटच्या विकासाच्या दृष्टीने हे प्राथमिक मात्र महत्त्वपूर्ण पाऊल मानलं जात आहे.|Marathi_F|other|7.925333
processed_mr_f_agri_02980.wav|ग्रामीण भागात पाण्याची सर्वाधिक गरज असताना पाणी नियोजन करण्याकडे होणारे दुर्लक्ष हे नुकसान करणारे ठरत आहे.|Marathi_F|other|7.936000
processed_mr_f_agri_00287.wav|या दोघांनी प्रथम सूर्यफुलांची लागवड शेतात केली आणि त्यानंतर रोपे तयार झाल्यावर ती ग्रोथ चेंबरमध्ये हलविली.|Marathi_F|other|8.900000
processed_mr_f_health_03275.wav|त्यात जर आरोग्याची काळजी नीट घेतली नाही, पुरेशी झोप आणि पथ्यपाणी सांभाळलं नाही तर हे आजार लगेच वाढू शकतात.|Marathi_F|other|8.277542
processed_mr_f_finance_02234.wav|हे समजून घेणेही तेवढेच गरजेचे आहे की प्रत्येक कर्ज परतफेड न करणारी कंपनी ते मुद्दामहून करत असेलच असे नाही.|Marathi_F|other|8.650667
processed_mr_f_agri_01890.wav|प्रारंभीला ही फळे हिरव्या रंगाची होती, मात्र आता ही फळे स्टॉबेरीच्या रंगाप्रमाणे दाट लाल रंगाची झाली आहेत.|Marathi_F|other|8.500000
processed_mr_f_politics_01079.wav|आमदार टोनी फर्नांडिस यांनी सांगितले की, सरकारचे प्रशासन योग्य चालत नाही व त्यावर युतीतील पक्षही खुष नाहीत.|Marathi_F|other|9.098667
processed_mr_f_health_00600.wav|आपला मेंदू अश्या काल्पनिक आठवणी का तयार करत असावा ह्या प्रश्नाचे उत्तर देताना डॉक्टर शाझिया अख्तर म्हणाले.|Marathi_F|other|8.126604
processed_mr_f_agri_01415.wav|वेळूस नदीवर कार्यान्वित असलेल्या सर्व उपसा योजना बंद पडल्या असून कृषी बागायतींना आता पाणी उपलब्ध होत नाही.|Marathi_F|other|8.600000
processed_mr_f_health_02525.wav|पण पातळ औषधं ही पावडर, गोळ्या यांच्यापेक्षा महाग असतात, त्यांची साठवणूक करणं, सांभाळ करणं जास्त कठीण जातं.|Marathi_F|other|9.100000
processed_mr_f_agri_02157.wav|निर्यात बंदीमुळे कापूस विक्री बंद असल्याने शेतकर्‍याने शेतातील बाभळीच्या झाडाला गळफास घेऊन आत्महत्या केली.|Marathi_F|other|8.245333
processed_mr_f_finance_03481.wav|सहकारी बँका कायमच्या बंद करून स्मॉल फायनान्स बँका सुरू करण्याची संबंधितांची चाल अधिक वेगवान बनत चालली आहे.|Marathi_F|other|8.245333
processed_mr_f_agri_02528.wav|यंदा त्यांनी काळ्या तांदळाचा प्रयोग दहा गुंठ्यात केला आणि शेती करारावर घेऊन त्यात भात व कापूस लावला आहे.|Marathi_F|other|8.256000
processed_mr_f_health_03548.wav|जेव्हा अन्नातल्या ग्लुकोजयुक्त पदार्थांचे प्रमाण सतत जास्त असते, तेव्हा शरीरात सतत इन्सुलिन स्त्रवत राहते.|Marathi_F|other|8.312375
processed_mr_f_finance_00604.wav|कर्मचारी गेल्या काही काळापासून कमीतकमी वेतन आणि फिटमेंट फॅक्टरमध्ये वाढ करण्यात यावी अशी मागणी करत आहेत.|Marathi_F|other|8.266667
processed_mr_f_agri_01501.wav|डोळ्यांखाली काळी वर्तुळे असतील तर चंदन व मध मिसळून ते मिश्रण डोळ्यांच्या खाली लावल्यास काळे डाग दूर होतात.|Marathi_F|other|8.300000
processed_mr_f_politics_00916.wav|त्यात अतिरिक्त डबे असल्याची उद्घोषणा कोकण रेल्वे प्रशासनाने केली आणि प्रवाशांना काहीसा दिलासा मिळाला आहे|Marathi_F|other|8.053333
processed_mr_f_politics_02560.wav|या कचऱ्याच्या दर्पामुळे स्थानिक हैराण झाले असतांनाच आता या कचऱ्याला वारंवार आगी लागण्याच्या घटना घडत आहेत.|Marathi_F|other|7.936000
processed_mr_f_other_00820.wav|सर्वप्रथम उपाय म्हणजे केसांची गळती रोखण्यासाठी आणि केस दाट होण्यासाठी भृंगराज तेल घरच्या घरीही बनवता येईल.|Marathi_F|other|8.757333
processed_mr_f_agri_00117.wav|पळीभर पाण्यात गंध, अक्षता, पुष्प व सुपारी ठेवून त्यातले पाणी फुलाने अर्घ्य म्हणून श्रीगणेशाला अर्पण करावे.|Marathi_F|other|8.900000
processed_mr_f_health_00720.wav|जर रक्तदाब अचानक कमी झाला, तर आल्याच्या लहानशा तुकड्यावर थोडासा लिंबाचा रस आणि सैंधव घालून खाण्यास द्यावे.|Marathi_F|other|8.532958
processed_mr_f_agri_02062.wav|हे लक्षात घेऊन ऊसाचं पाचट शेतात वा अन्यत्र कुजवणं आणि त्याचं खत तयार करणं या बाबी महत्त्वाच्या ठरणार आहेत|Marathi_F|other|8.522667
processed_mr_f_politics_01813.wav|दिल्लीतील एम्स् इस्पितळात मंत्रिमंडळ बैठक घेऊन एक चुकीचा पायंडा भाजपने घातला आहे, अशी टीकाही त्यांनी केली.|Marathi_F|other|8.096000
processed_mr_f_finance_02310.wav|याच प्रयत्नांचा भाग म्हणून ही कर लागू करण्याची योजना सुरू करण्यात येऊ शकते, अशी माहिती सूत्रांनी दिली आहे.|Marathi_F|other|7.818667
processed_mr_f_health_01924.wav|काही जणांची मोडलेली हाडे जोडली, पोटातील व शरीरातील घुसलेल्या बंदुकीच्या गोळ्या काढून त्यावर ड्रेसिंग केले.|Marathi_F|other|8.100000
processed_mr_f_health_01922.wav|म्हणून मीचं सुचवलं की असा कोर्स करायला सांगा की निदान कामधंद्याचं तरी बघेल, उनाडक्या करून वाया नको जायला.|Marathi_F|other|8.370417
processed_mr_f_politics_01004.wav|मुंबईहून धडाडत निघालेली मुंबई गोरखपूर अंत्योदय एक्सप्रेस  इगतपुरी कसारा रेल्वे मार्गावरील कसारा घाटात आली|Marathi_F|other|9.130667
processed_mr_f_other_03161.wav|पुष्पांचे मनमोहक रूप पाहण्यात दंग नाशिककर आणि रंगलेली सुरेल मैफल यामुळे शहराने सुगंधासह सुरांची लय साधली.|Marathi_F|other|8.939312
processed_mr_f_politics_01802.wav|फिर्यादी कार्यालयात काम करत असतांना आरोपी तिच्याकडे वाईट नजरेने वारंवार बघत असल्याचे तक्रारीत म्हटले आहे.|Marathi_F|other|8.757333
processed_mr_f_health_01215.wav|शरीराच्या प्रतिरक्षित संरक्षणाची कमतरता असल्याने, एखाद्या संसर्गामुळे एखाद्या व्यक्तीचा  मृत्यू होऊ शकतो.|Marathi_F|other|7.697042
processed_mr_f_finance_01853.wav|प्रकल्प बाधित शेतकर्‍यांना प्रकल्पग्रस्त म्हणून घोषित करण्यात यावे त्यांना सर्व योजनेचा लाभ देण्यात यावा.|Marathi_F|other|7.200000
processed_mr_f_general_01516.wav|या खिंडीपर्यंत गाडी रस्ता आलेला असल्याने त्या रस्त्यावरून चालत गेल्यावर वाटेतच उजवीकडे राजाळे तलाव लागतो.|Marathi_F|other|8.554667
processed_mr_f_politics_02630.wav|या पर्यटकांच्या गर्दीत कुडचडे भागातील शेल्डे येथील एक विवाहित महिला आपल्या लहान मुलीसोबत धरणावर आली होती.|Marathi_F|other|8.746667
processed_mr_f_finance_03447.wav|आश्चर्याची बाब तर ही आहे की, या ड्रेसची किंमत इतकी जास्त आहे की, या किंमतीत तुम्ही पॅरिसला जाऊन येऊ शकता.|Marathi_F|other|7.900000
processed_mr_f_other_01744.wav|यावर पोलिसांनी त्या ठिकाणी सापळा रचून अल्तमश आणि त्यांचे साथीदार सोमेश आणि रोहन या तिघांना ताब्यात घेतले.|Marathi_F|other|8.341333
processed_mr_f_health_00463.wav|एनर्जी ड्रिंकमुळे शरीरातील कॅफीनच्या प्रमाणामुळे मेंदू आणि शरीराला उपयुक्त असलेली शांत झोप येणे बंद होते.|Marathi_F|other|8.242708
processed_mr_f_health_01557.wav|परंतु पंचकर्म उपचारात वमन, विरेचन, बस्ती, नस्य व रक्तमोक्षण हे प्रमुख व अत्यंत महत्त्वाचे असे उपचार आहेत.|Marathi_F|other|9.900000
processed_mr_f_finance_00310.wav|वेतनातील तफावत दूर करण्याची तसेच वेतन वाढीची नवी श्रेणी निश्चित करण्याची या कामगारांची प्रमुख मागणी आहे.|Marathi_F|other|8.000000
processed_mr_f_finance_02677.wav|यासाठी प्रत्यक्ष कर मंडळाने माजी प्राप्तिकर अधिकारी आणि इतर तज्ञांची एक सल्लागार समिती नेमण्याची गरज आहे.|Marathi_F|other|8.300000
processed_mr_f_weather_02259.wav|अनेक नामवंत खेळाडू निवृत्त झाल्यामुळे संभाव्य विजेते म्हणूनही त्यांच्याकडे त्यावेळी पाहिले गेले नव्हते.|Marathi_F|other|6.965333
processed_mr_f_health_00684.wav|यात अमुक आजार नक्की कशाने होतो, व तो दुरुस्त करण्यासाठी काय करता येईल या बद्द्लचे खूपच प्रगत चिंतन आढळते.|Marathi_F|other|8.382021
processed_mr_f_education_01731.wav|राज्याचे दुग्धोत्पादन मंत्री के टी राजेंद्र बालाजी यांनी तर कमल हसन यांची जीभ छाटा. असे वक्तव्य केले आहे|Marathi_F|other|9.909333
processed_mr_f_politics_03112.wav|स्पर्धेत द्वितीय पारितोषिक मिळवणाऱ्या अंतरा साठेला एका नामांकित कंपनीत थेट नोकरीसाठी विचारणा करण्यात आली.|Marathi_F|other|7.957333
processed_mr_f_finance_02687.wav|बार्शी शहरातील सर्व बँका, पतसंस्था यांच्याकडे जमा झालेल्या नोटा स्टेट बँक ऑफ इंडिया शाखेत जमा होत असतात.|Marathi_F|other|7.900000
processed_mr_f_health_03325.wav|आपला रक्तदाब म्हणजे काय, तो किती असावा आणि कसा मोजावा, हे आपण या आधी आरोग्याचा निर्देशांकमध्ये पाहिलं.|Marathi_F|other|8.544562
processed_mr_f_other_02371.wav|त्याला पराभूत करायला निघालेल्या पक्ष आघाड्यांकडे कोणी सुपरस्टार नाही की सुसज्ज कार्यकर्त्यांची फौज नाही.|Marathi_F|other|7.174583
processed_mr_f_health_02161.wav|लिंबूपाणी पिण्यामुळे आपल्या शरीराची त्वचा नितळ होते आणि स्किनच्या सुरकुत्या कमी होऊन स्किन निरोगी राहते.|Marathi_F|other|7.836354
processed_mr_f_finance_01828.wav|पुढील वर्षी लक्ष्मीयात्रा होत असल्यामुळे शहराच्या विकासासाठी स्वतंत्र अनुदान मंजूर करुन घेणे गरजेचे आहे.|Marathi_F|other|7.189333
processed_mr_f_finance_01939.wav|समान मुदतीच्या सरकारी रोख्यांच्या व्याजदरांशी या बचत योजनांचे दर सुसंगत करण्याची शिफारस करण्यात आली आहे.|Marathi_F|other|8.266667
processed_mr_f_finance_03185.wav|एकाच वेळी सर्वानी गोंधळ न घालता ज्यांची निकड असेल त्यांनीच तातडीने पैसे बँकेत भरून नव्या नोटा काढाव्यात.|Marathi_F|other|8.245333
processed_mr_f_health_00668.wav|प्राण्यांमधून विषाणू मानवामध्ये संक्रमित होऊन त्याचं रूपांतर आजारात होतं या प्रक्रियेला झूनॉसिस म्हणतात.|Marathi_F|other|8.393646
processed_mr_f_agri_00416.wav|अथणी येथील  नदीपात्र तुडुंब भरून वाहात असून पाण्याच्या अधिक प्रवाहाने बंधारा फुटून शेतवाडीला पाणी शिरले.|Marathi_F|other|8.600000
processed_mr_f_general_01123.wav|अशा प्रकारे अभ्यंग करण्यासाठी आठ ते दहा चमचे तेलाची आवश्यकता असते आणि बारा ते पंधरा मिनिटांचा वेळ लागतो.|Marathi_F|other|7.978667
processed_mr_f_health_01137.wav|फक्त मादा मच्छरच माणसांचे रक्त शोषून घेते, नर मच्छर हे शाकाहारी असतात आणि ते फक्त गोड द्रव पदार्थ पितात.|Marathi_F|other|8.823208
processed_mr_f_health_00318.wav|परंतु घाटी रुग्णालयात रेबीज लस उपलब्ध नसल्यामुळे बाहेरुन ही लस मागविण्यात आल्याचे कुटुंबियांनी सांगितले.|Marathi_F|other|8.265937
processed_mr_f_health_00213.wav|थॅलेसेमिया, ग्लिसेली सिन्ड्रोम हे आजार झालेल्या रुग्णांना बोन मॅरो प्रत्यारोपण शस्त्रक्रियेची गरज भासते.|Marathi_F|other|7.847979
processed_mr_f_education_01660.wav|तर एका युजरनं अशा प्रकारे बाईक चालवूच शकत नाही कारण, खड्ड्यांमुळं हे मिशन इम्पॉसिबल आहे, असं म्हटलं आहे.|Marathi_F|other|9.472000
processed_mr_f_agri_01305.wav|यामुळे गोड्या पाण्याची क्षारता वाढणे, पाणी वस्तीत घुसून स्थलांतर होणे, सखल जमिनीचा नाश आदी धोके संभवतात.|Marathi_F|other|8.842667
processed_mr_f_health_01848.wav|माणसाचे हृदय पाच सेकंदात सहा वेळा स्पंदित होते व त्याच्या पंखांची दर सेकंदाला ऐंशी वेळा उघडझाप होत असते.|Marathi_F|other|8.672271
processed_mr_f_health_03101.wav|त्या व्यक्तीचे सर्व आजार बरे होतील त्याची दृष्टी सुधारेल, ती अनेक मैल अंतरावर असलेल्या गोष्टी पाहू शकेल.|Marathi_F|other|7.871187
processed_mr_f_politics_01149.wav|देशात मुर्खांसाठी एकच जागा आहे आणि ती म्हणजे काँग्रेस असे ट्वीट करून शहा यांनी त्यांच्यावर निशाणा साधला.|Marathi_F|other|8.600000
processed_mr_f_agri_00078.wav|कडेगाव तालुक्यामध्ये एका बाजूला दुथडी भरून पाणी वाहत असताना काही भागात तीव्र पाणी टंचाई जाणवू लागली आहे.|Marathi_F|other|8.100000
processed_mr_f_health_01859.wav|आज रविवार आणि ऑफिसला सुट्टी, मग काय, अंथरुणात शिरायचे नि झोपेच्या मांडीवर डोके टेकून डोळे मिटून घ्यायचे.|Marathi_F|other|8.382021
processed_mr_f_general_00203.wav|पण त्या द्वेष वा धोक्याची तीव्रता किंचित कमी झाली, तरी आपसातले वैर उफाळून बाहेर यायला वेळ लागत नाही ना?|Marathi_F|other|7.722667
processed_mr_f_agri_01809.wav|पावसाचे हे पाणी जमिनीत मुरावे तसेच शहरातील भूजल पातळी वाढावी यासाठी रेन वॉटर हार्वेस्टिंग करण्यात येते.|Marathi_F|other|8.900000
processed_mr_f_health_00471.wav|फ्रॉस्टबाईट होतो म्हणजे त्या भागातली त्वचा गोठल्यामुळे रक्त पुरवठा थांबतो आणि रक्त नसले की तो भाग मरतो.|Marathi_F|other|7.987292
processed_mr_f_politics_01574.wav|वरळीहून अभ्युदय नगरात राहायला गेल्यावर सुरुवातीच्या काळात मला भेटलेले सगळे मित्र कामगार विभागातले होते.|Marathi_F|other|8.096000
processed_mr_f_finance_01502.wav|त्यामुळे चलन बदलण्याचे चार्जेस आणि विमा क्लेमचे चार्जेस म्हणून त्यांना वेळोवेळी पैसे भरण्यास भाग पाडले.|Marathi_F|other|7.600000
processed_mr_f_general_00988.wav|करणी सेनेचे मुख्य लोकेंद्र सिंह कल्वी यांनी सांगितले की, हा चित्रपट राष्ट्रीय स्तरावर बॅन करण्यात यावा.|Marathi_F|other|7.733333
processed_mr_f_health_00531.wav|प्रोस्टेटच्या कर्करोगाचे निदान झाल्यावर रॅडिकल प्रोस्टेटेक्टॉमी ही शस्त्रक्रिया करून ग्रंथी काढली जाते.|Marathi_F|other|7.441625
processed_mr_f_finance_01499.wav|आता या योजनेतील विमा काढण्यासाठी आर्थिक दृष्ट्या पात्रतेचे निकष लावले गेलेले आहेत हेही तितकेच महत्वाचे.|Marathi_F|other|7.829333
processed_mr_f_finance_02397.wav|अल्प उत्पन्न गटातील लोकांच्या स्वच्छतेच्या गरजा पूर्ण करण्याच्या उद्देशाने हे केंद्र सुरू करण्यात आलंय.|Marathi_F|other|7.306667
processed_mr_f_agri_02115.wav|परिणामी, या तलावातील पाण्यावर अवलंबून असणारे शेती क्षेत्र तसेच गावोगावच्या पाणी योजना अडचणीत येऊ शकतात.|Marathi_F|other|8.300000
processed_mr_f_politics_00579.wav|या ज्वेलरीचे कलेक्शन अर्थात इको सोल ज्वेलरीचे अनावरण आमदार सीमा हिरे यांच्या हस्ते करण्यात येणार आहे.|Marathi_F|other|8.256000
processed_mr_f_weather_02560.wav|चार्ली चॅप्लीन या अभिनेत्याच्या भावस्पर्शी बोलक्या डोळ्यात अवघ्या जगातील करूणा एकत्र आल्याचा भास होतो.|Marathi_F|other|7.189333
processed_mr_f_weather_01513.wav|यामुळे तळघर पार्किंगसाठी सुविधा उपलब्ध करण्याचा प्रस्ताव बारगळला असून पार्किंगची समस्या गंभीर बनली आहे.|Marathi_F|other|7.445333
processed_mr_f_health_00344.wav|मेंदू सर्व प्राण्यांमध्ये सारखा असतो, पण इतर प्राण्यांच्या तुलनेत माणसाचा सेरिब्रल कॉर्टेक्स मोठा असतो.|Marathi_F|other|7.441625
processed_mr_f_agri_02307.wav|काही दिवसांपूर्वी वेळणेश्वर समुद्रामध्ये पाणी पेटत असल्याचे मच्छीमार व ग्रामस्थांच्या लक्षात आले होेते.|Marathi_F|other|7.840000
processed_mr_f_education_02065.wav|काही महिन्यांपूर्वी वैद्यकीय कारणांसाठी मुंबई उच्च न्यायालयानं पीटरला तात्पुरता जामीन मंजूर केला होता.|Marathi_F|other|8.853333
processed_mr_f_education_03364.wav|जहांगीर कलादालन, एशियाटिक सोसायटीचे वाचनालय, छत्रपती शिवाजी संग्रहालय अशा प्रसिद्ध वास्तू मुंबईत आहेत|Marathi_F|other|9.100000
processed_mr_f_finance_03056.wav|शासनाने अनुदान दिले असल्याने ते वेळेत काम होऊन खर्ची पडले नाही तर अनुदान शासनाला परत घेण्याची भीती आहे.|Marathi_F|other|7.700000
processed_mr_f_other_01505.wav|सुभाष अवचट आणि संजय पवार या अतिशय उत्तम आणि सृजनशील चित्रकारांची चारपैकी तीन पुस्तकांवर मुखपृष्ठं होती.|Marathi_F|other|8.874667
processed_mr_f_finance_01403.wav|निर्यात साखरेचे अनुदान मिळण्यासाठी आवश्यक असलेल्या बँकेच्या दाखल्याची अट केंद्र सरकारने शिथिल केली आहे.|Marathi_F|other|8.100000
processed_mr_f_finance_03150.wav|आयुर्विमा ही काळाची गरज असली तरी विमा कवच मिळवताना बचत वा अन्य परताव्याचा विचार करणे तोट्याचे ठरू शकते.|Marathi_F|other|8.938667
processed_mr_f_politics_01095.wav|कॉंग्रेसने मग धनगरांना उमेदवारी देण्याचे नाटक केले आणि अपक्ष मराठा उमेदवार उभा करून त्याला निवडून आणलं|Marathi_F|other|8.700000
processed_mr_f_finance_03157.wav|आता करात सवलत दिल्यामुळे मध्यम वर्गाकडे कर्जाचे हप्ते देण्यासाठी रक्कम उरणार असल्याचे विकासकांना वाटते.|Marathi_F|other|8.117333
processed_mr_f_health_02783.wav|त्यात प्रत्येक जोडप्यातील सदस्याला विशिष्ट प्रकारचे विषाणू असलेले प्रोबायोटिक पेय पिण्यास देण्यात आलं.|Marathi_F|other|7.000000
processed_mr_f_finance_02767.wav|ही वजावट घेतलेली असल्यास बाकी रकमेवर करदात्याच्या उत्पन्नाच्या टप्प्यानुसार स्लॅबनुसार कर भरावा लागेल.|Marathi_F|other|7.690667
processed_mr_f_health_00835.wav|हृदयाचा ठोका पडतो म्हणजेच हृदय आकुंचन पावते तेव्हा धमनीत बीपी जास्त असते, याला सिस्टॉलिक बीपी म्हणतात.|Marathi_F|other|8.265937
processed_mr_f_agri_01371.wav|काही गावकरी जंगलात मध गोळा करण्याचं धाडस दाखवतात, पण हा मध गोळा करून विकण्याचा धंदा खूपच जोखमीचा आहे.|Marathi_F|other|8.700000
processed_mr_f_health_00659.wav|अशा रुग्णांत  इतर गुंतागुंत अथवा कॉम्प्लिकेशन होऊ नये एवढीच काळजी घेण्याचे काम तेव्हा डॉक्टर करीत असत.|Marathi_F|other|7.697042
processed_mr_f_agri_01543.wav|मिठमुंबरी येथील शेत जमिनीत पाणी भरल्यामुळे तेथील मधलीवाडी व खालचीवाडी येथील काही घरांमध्ये पाणी शिरले.|Marathi_F|other|8.565333
processed_mr_f_health_00895.wav|तसेच या वार्डात थॅलेसिमिया व हिमोफेलिया रुग्णांना रक्त बदलणे व नवीन रक्त चढवण्याची सुविधा उपलब्ध असेल.|Marathi_F|other|8.788375
processed_mr_f_other_03105.wav|मंत्र्यांचे वागणे, त्यांचा थाटमाट, त्यांच्या फॉर्चुनर गाड्या या सगळ्यांचा बडेजाव लोकांना आवडलेला नाही.|Marathi_F|other|7.453229
processed_mr_f_finance_01327.wav|यात सुरुवातीच्या केंद्राने जरी दोन वर्षे अनुदान दिले असले तरी राज्य सरकारचे अनुदान मिळण्यास उशीर झाला.|Marathi_F|other|7.328000
processed_mr_f_health_03317.wav|पोटाच्या विशिष्ट ठिकाणी भरपूर दुखत असेल तर डॉक्टर रक्त तपासणी व सोनोग्राफीच्या साहाय्याने निदान करतात.|Marathi_F|other|7.800000
processed_mr_f_health_00728.wav|डॉक्टरांनी जेव्हा तिच्या मुलीवर उपचार केला, तेव्हा तिला दोन वेळा उलट्याही झाल्या, असं सुल्ताना सांगते.|Marathi_F|other|7.046875
processed_mr_f_agri_02848.wav|त्यानंतर त्यातील पंचवीस लाखांच्या मोबदल्यात सोलापूर रोडवर असलेल्या सात एकर जमिनीचे खरेदी खत करून दिले.|Marathi_F|other|7.946667
processed_mr_f_agri_01390.wav|भात लावणी करण्यासाठी एका वेळी आठ ओळींची लावणी करणारे यंत्र जास्त फायदेशीर ठरते असे कृषितज्ज्ञ सांगतात.|Marathi_F|other|8.100000
processed_mr_f_health_03525.wav|मात्र त्याच्या पायावर शस्त्रक्रिया न करून मोठी चूक केली, असे सांगताना नागराजे गौडा यांचे डोळे पाणावले.|Marathi_F|other|8.000000
processed_mr_f_health_00561.wav|इन साईट लर्निंग रात्रीच्या वेळात होतं जेव्हा मेंदू थकून विश्रांती घेत असतो, हे संशोधनांती सिद्ध झालंय.|Marathi_F|other|7.313917
processed_mr_f_health_02343.wav|रामसुंदर याच्या डोक्याच्या मागील बाजूस गंभीर जखम होऊन मोठा रक्तस्राव झाल्याने त्याचा मृत्यू झाला होता.|Marathi_F|other|7.557729
processed_mr_f_politics_01809.wav|त्यानंतर ग्रामदैवत श्री जोतिबाचे पूजन मंदिराचे मानकरी माजी सरपंच श्री तानाजी पाटील यांच्या हस्ते झाले.|Marathi_F|other|9.418667
processed_mr_f_health_01719.wav|त्यामुळेच ऑर्थोपेडिक डॉक्टरांच्या सल्ल्याने वेदना आणि सूज यांचा इलाज करावा, असं वरिष्ठ डॉक्टर सांगतात.|Marathi_F|other|8.000000
processed_mr_f_agri_03196.wav|मध्य अमेरिका, वेस्ट इंडिज आणि दूर पूर्वेच्या उष्ण कटिबंधीय भागात आफ्रिकेमध्ये कोको झाडांची लागवड होते.|Marathi_F|other|8.100000
processed_mr_f_health_03699.wav|डेंग्यू ठराविक मौसमात होणार आजार नसून तो कधीही होऊ शकतो हे यामुळं सिद्ध झाल्याचं डॉक्टरांनी सांगितलंय.|Marathi_F|other|7.900000
processed_mr_f_agri_00904.wav|एका आर्किटेक्टने प्रश्न केला होता की, भविष्यात मातीला पाणी न मिळाल्यास पिकांची काळजी कशी घेतली जाईल?|Marathi_F|other|7.400000
processed_mr_f_agri_02860.wav|स्ट्रॉबेरी हे फळ कमी दिवस टिकणारे असल्यामुळे व जवळ मार्केट नसल्यामुळे ते शक्य त्या भावात द्यावे लागते.|Marathi_F|other|7.274667
processed_mr_f_weather_02704.wav|पूर्व भागात कोट्यावधी रुपये खर्चून एक हजार फुटापर्यंत कूपनलिका खोदल्या गेल्याने जमिनीची चाळण झाली आहे.|Marathi_F|other|7.722667
processed_mr_f_general_03071.wav|या गोष्टीचा त्यांच्या मुलांच्या जीवनावर कसा परिणाम होतो हे दाखवणारा चित्रपट म्हणजे तेरे जैसा यार कहाँ.|Marathi_F|other|7.466667
processed_mr_f_agri_01187.wav|तसेच जनावरांचा हिरवा चारा व तरकारी पिके वाया जाऊन शेतकर्‍यांचे मोठ्या प्रमाणात आर्थिक नुकसान झाले आहे.|Marathi_F|other|8.100000
processed_mr_f_agri_01510.wav|प्रमुख फळ पिके आणि इतर पिकांवरील कीड रोगाचे व्यवस्थापन करण्यासाठी क्रॉपसॅप योजना राबविण्यात येणार आहे.|Marathi_F|other|8.021333
processed_mr_f_education_01770.wav|भाई कोतवाल आणि हिराजी पाटील यांनी देशाला स्वांतत्र मिळवुन देण्यासाठी आपल्या संसाराची राखरांगोळी केली.|Marathi_F|other|9.632000
processed_mr_f_education_00764.wav|फोन टॅपिंगपेक्षा भयानक म्हणजे स्नूपिंग करण्याचा प्रकार त्यांनी केला असून, ही एक प्रकारची विकृतीच आहे.|Marathi_F|other|7.946667
processed_mr_f_agri_01774.wav|तागाचे सव्वा महिन्याचे पीक शेतामध्ये गाडले तर ते लवकर कुजते आणि त्याचा खत म्हणून उत्तम वापर होऊ शकतो.|Marathi_F|other|8.170667
processed_mr_f_agri_02956.wav|एक मीटर अंतरावर ठिबक सिंचनाच्या नळ्या पसरवून, नळीच्या दोन्ही बाजूंनी कांदा लागवड करून पाणी देता येते.|Marathi_F|other|7.700000
processed_mr_f_finance_03140.wav|यामध्ये रोखीचा तुटवडा, नियामक समस्यांमुळे वाढणारे दर, जास्त कर आणि महाग विमा अशा कारणांचा समावेश आहे.|Marathi_F|other|9.354667
processed_mr_f_health_01015.wav|झाडाच्या फांदीवर रांगेने झोपलेल्या कावळ्यांवर झडप टाकून त्यांची डोकी फाडून ते आतला मेंदू बाहेर काढतं.|Marathi_F|other|7.592542
processed_mr_f_education_01440.wav|एका सत्रात सर्वात जास्त धावा करण्याचा विक्रम ऑस्ट्रेलियाचा माजी कर्णधार रिकी पॉन्टींगच्या नावावर आहे.|Marathi_F|other|8.300000
processed_mr_f_agri_03361.wav|भरपूर व उत्कृष्ट प्रतीचा चारा सातत्याने मिळण्यासाठी धान्य पिकाप्रमाणे चारा पीक लागवडीचे नियोजन करावे.|Marathi_F|other|7.829333
processed_mr_f_finance_02647.wav|हल्ली बॅंक व पोस्ट कार्यालयात बचत खाते सुरू करण्यासाठी अनेक प्रकारच्या फायद्याच्या योजना उपलब्ध आहेत.|Marathi_F|other|7.445333
processed_mr_f_agri_01733.wav|परसबाग आणि शेती करणाऱ्या स्त्रियांनी सुगीनंतर उत्तम बियाणे निवडून ते पुढील पेरणीसाठी नीट राखून ठेवले.|Marathi_F|other|7.765333
processed_mr_f_health_00306.wav|नाकावरील त्वचा निघून गेल्याने नाकामध्ये व्यंग निर्माण होते आणि त्यावर शस्त्रक्रिया करण्याची गरज असते.|Marathi_F|other|7.441625
processed_mr_f_politics_02640.wav|वाळवंटात रेल्वे ट्रॅकवर नग्न आमिर हातात ट्रान्झिस्टर घेऊन उभा आहे असं हे पोस्टर आमिरने प्रसिद्ध केलं.|Marathi_F|other|8.490667
processed_mr_f_health_00427.wav|ज्या प्राण्यांना उष्म्याचा फटका बसतो, अशा प्राण्यांना तातडीने उपचार न मिळाल्यास त्यांचा जीव जाऊ शकतो.|Marathi_F|other|7.441625
processed_mr_f_other_00620.wav|घरात उंदीर थैमान घालत असतील तर कापसावर थोडे पेपरमिंट टाका, त्याने तेथे उंदीर येणार नाहीत, पळून जातील.|Marathi_F|other|7.776000
processed_mr_f_general_01373.wav|लाकूड, माती, दगड, तसेच लोखंड, तांबे, सोने, चांदी असे धातू आणि रत्नांपासून मूर्ती बनवल्या जाऊ लागल्या.|Marathi_F|other|9.514667
processed_mr_f_finance_00643.wav|योजनेच्या ठळक वैशिष्ट्यांची गावपातळीवर प्रसिद्धी करून कर्ज खात्यांची माहिती गोळा करण्यात येणार आहे.|Marathi_F|other|7.328000
processed_mr_f_health_00730.wav|काही कळायच्या आतच काही नक्षलवादी अंगावर गोळ्या घेऊन पसरले तर काहींनी क्षीण प्रतिकार करीत मरण पत्करले.|Marathi_F|other|8.649062
processed_mr_f_politics_01887.wav|बोरिवलीत शिवसेना आमदार प्रकाश सुर्वेंनी आयोजित केलेल्या दहीहंडीला गोविंदा पथकांनी थर रचून सलामी दिली.|Marathi_F|other|8.074667
processed_mr_f_health_02192.wav|त्या व्यक्तींनी वेदना होत असलेल्या ठिकाणी रात्री झोपण्यापूर्वी कच्च्या कांद्याच्या रसाने मालिश करावी.|Marathi_F|other|7.200000
processed_mr_f_general_00536.wav|असा विश्वास आहे की पौराणिक काळात वाघ मुबलक प्रमाणात आढळत, म्हणून या जागेचे नाव व्याघ्रप्रस्थ असे आहे.|Marathi_F|other|8.416000
processed_mr_f_health_02449.wav|वर्षा अगोदर या आजाराची लक्षणे दिसून आली तर त्याला लवकर प्रारंभ होणारा स्किझोफ्रेनिया असे म्हटले जाते.|Marathi_F|other|8.788375
processed_mr_f_agri_02599.wav|शेतात साचणार्‍या पाण्यामुळे भाताच्या लोंबी पाण्यात बुडाल्याने भात पिकाची चिंता शेतकर्‍याला लागली आहे.|Marathi_F|other|7.189333
processed_mr_f_other_02565.wav|सल्या चेप्या टोळीसह त्याच्या प्रतिस्पर्धी टोळीतील साळवी गँगमधील काहींवर मोक्कातंर्गत कारवाई झाली आहे.|Marathi_F|other|7.580938
processed_mr_f_other_03496.wav|तुम्ही प्रश्न टाकल्यावर मला संपर्कातुन एक्झॅक्ट वर्डींग कळवलेत तर मी तसेच्या तसे कॉपीपेस्ट करु शकेन.|Marathi_F|other|7.035271
processed_mr_f_general_00383.wav|काही आत्म्यांना पृथ्वी सोडावी लागते कारण त्यांच्या जागी नव्या आत्म्यांना या ठिकाणी प्रवेश करता यावा.|Marathi_F|other|6.800000
processed_mr_f_other_01220.wav|ही डायरीची दास्ताँ यंदा तरी तडीस न्यावी यासाठी पुन्हा संकल्प होतील, पुन्हा नव्या डायरीची खरेदी होईल.|Marathi_F|other|7.648000
processed_mr_f_agri_03506.wav|या गडावर पावसाचे पाणी आणि सांडपाणी यांची योग्य ती विल्हेवाट लावण्यासाठी चर असलेले अनेक चौथरे आढळतात.|Marathi_F|other|8.373333
processed_mr_f_health_02680.wav|एका पादचार्‍याने रुग्णवाहिका मागवली व त्यांना जवळच्या रुग्णालयात नेले म्हणून त्या चालकाचा जीव वाचला.|Marathi_F|other|7.592542
processed_mr_f_finance_00527.wav|टेल्कोचे म्हणणे आहे की कंपनीच्या महसूलात टेलिकॉम सेवेपासून मिळणारे उत्पन्न हेच केवळ समाविष्ट असावे.|Marathi_F|other|7.882667
processed_mr_f_health_00808.wav|त्यांचा बदला घेण्यासाठी तो या डॉक्टर दाम्पत्याची मुलगी असलेल्या स्नेहलला आपल्या प्रेमजाळ्यात अडकवतो.|Marathi_F|other|7.720271
processed_mr_f_education_01165.wav|जी जबाबदारी मला देतील ती मी पूर्णपणे करायला तयार आहे, अशी स्पष्टोक्ती राधाकृष्ण विखे यांनी दिली आहे.|Marathi_F|other|8.700000
processed_mr_f_politics_02667.wav|निळवंडे धरणाच्या द्वार दुरूस्तीचे काम ऊर्ध्व प्रवरा विभाग संगमनेर यांचे मार्फत सुरू करण्यात येत आहे.|Marathi_F|other|7.989333
processed_mr_f_education_01900.wav|अंधश्रद्धा निर्मूलनाचे काम करणा्या कलबुर्गींना हे वाक्य वापरावं वाटलं यात मला काही चुकीचं दिसत नाही.|Marathi_F|other|8.600000
processed_mr_f_education_01159.wav|दुसरे मैदानी पंच इरास्मुस यांनी टीव्ही पंचांशी चर्चा करून सहा धावा देण्याचा निर्णय बदलायला हवा होता.|Marathi_F|other|8.149333
processed_mr_f_agri_01684.wav|रुजलेल्या पिकाला दर चार दिवसांनी पाणी देत त्याची निगराणी राखल्याने हे पीक तब्बल तीन फुटांएवढे वाढले.|Marathi_F|other|7.500000
processed_mr_f_agri_01497.wav|दूध आणि दुधाच्या पदार्थांचे चांगले गुणधर्म असले, तरी रोजच्या आहारामध्ये त्याचे प्रमाण ठराविकच असावे.|Marathi_F|other|8.192000
processed_mr_f_finance_01569.wav|सट्टेबाजीही अधिकृत झाल्यास सरकारला त्यामधून प्रत्यक्ष व अप्रत्यक्ष कराच्या माध्यमातून उत्पन्न मिळेल.|Marathi_F|other|7.300000
processed_mr_f_agri_02123.wav|बांबूच्या विविध वस्तूंच्या निर्मितीसाठी त्यांनी कृष्णा बांबू मॅटिंग सप्लायर्स ही फर्म सुरू केली आहे.|Marathi_F|other|7.338667
processed_mr_f_health_01757.wav|हा विषाणूमुळे होणारा आजार असून ताप, आकडी येणे आणि डोकेदुखी अशी सौम्य फ्ल्यूसारखी लक्षणे दिसून येतात.|Marathi_F|other|8.370417
processed_mr_f_agri_03180.wav|बांबू उत्पादक देशांपैकी भारतात याचे क्षेत्र सर्वांत जास्त असले तरी, उत्पन्नात मात्र चीन आघाडीवर आहे.|Marathi_F|other|8.074667
processed_mr_f_other_02071.wav|जेव्हा टीम इंडियात त्याची निवड झाली तेव्हापासून वडिलांना रिक्षा चालवू नका असं सिराजने सांगितलं होतं.|Marathi_F|other|7.186208
processed_mr_f_general_00482.wav|निर्माते भीमसेन धोंडे यांचा हा दुसरा चित्रपट असून याआधी त्यांनी संघर्ष हा चित्रपट निर्माण केला होता.|Marathi_F|other|7.989333
processed_mr_f_other_00166.wav|म्हणजे व्यक्ती-व्यक्ती, व्यक्ती-कुटुंब, व्यक्ती-समाज आणि व्यक्ती-संस्था असा चौपदरी संघर्ष इथे दिसतो.|Marathi_F|other|8.053333
processed_mr_f_health_03320.wav|मौखिक स्वच्छता म्हणजे दोन हिरड्या, जीभ, टाळू व गालाच्या आतील भाग या सर्व अवयवांची स्वच्छता करणे होय.|Marathi_F|other|8.544562
processed_mr_f_other_02961.wav|या परीक्षेच्या संदर्भाने त्रयस्थ व्यक्तिंकडून सातारा येथील सैनिक स्कूलविषयी गैरसमज पसरवले जात आहेत.|Marathi_F|other|7.441625
processed_mr_f_finance_02143.wav|आणि आश्चर्याची गोष्ट म्हणजे प्रत्यक्षात सदर आयोग असा खर्च विचारात घेते असे आयोगाचे अहवाल दर्शवितात.|Marathi_F|other|7.500000
processed_mr_f_health_01796.wav|आजारी माणसाच्या रक्तातील डेंग्यू विषाणू या डासांच्या मादीमार्फत निरोगी व्यक्तीस संक्रमित केले जाते.|Marathi_F|other|7.500000
processed_mr_f_finance_01792.wav|बहुतेक कर बचतीची गुंतवणूक ही दीर्घ मुदतीची असते, म्हणून अशा परिस्थितीत एजंटांच्या जाळ्यात अडकू नका.|Marathi_F|other|7.594667
processed_mr_f_agri_00230.wav|फळे झाकून फ्रीजमध्ये ठेवल्याने फळांचा वास फ्रीजला लागत नाही किंवा इतर कोणताही वास फळांना लागत नाही.|Marathi_F|other|8.042667
processed_mr_f_health_03597.wav|तो वादळी वेगाने सर्व शरीरात पसरतो आणि शरीरातल्या पेशी, रक्तवाहिन्या यांच्या अस्तित्वावर घाला घालतो.|Marathi_F|other|7.882792
processed_mr_f_health_00852.wav|त्यातही कुठल्या प्रकृतीच्या वात कफ पित्त  माणसाने किती गोळ्या कुठल्या पथ्यासह खाव्या हे ते सांगणार.|Marathi_F|other|7.708646
processed_mr_f_finance_03154.wav|तसेच अनेक मोठ्या खाजगी बँका मोठ्या कॉर्पोरेट्सना दिलेल्या महाकाय कर्ज बोज्याखाली दडपलेल्या आढळतात.|Marathi_F|other|7.861333
processed_mr_f_agri_02101.wav|बांबू किंवा लोखंडी अँगलच्या सांगाड्यावर पन्नास टक्के प्रकाश देणारे शेडनेट वापरून अशी सोय करता येईल.|Marathi_F|other|7.968000
processed_mr_f_agri_03346.wav|केकसाठी लागणारा मैदा, साखर, कोको पावडर, बेकिंग पावडर चाळण्यासाठी बारीक जाळीच्या चाळणीचा वापर करावा.|Marathi_F|other|8.096000
processed_mr_f_agri_03557.wav|भाजीपाला पिकात मिश्रपीक व फळबागेत आंतरपीक म्हणून झेंडूचे पीक घेतल्यास सूत्र कृमींचा त्रास कमी होतो.|Marathi_F|other|7.900000
processed_mr_f_agri_03397.wav|तसेच आता गांधीनगर येथील फळ मार्केट आवारातही पाणीच पाणी झाले असून फळे पावसाच्या पाण्यावर तरंगत आहेत.|Marathi_F|other|7.712000
processed_mr_f_health_01089.wav|तीन महिने व त्यावरील निरोगी शेळ्यामेंढ्यांना दरवर्षी नोव्हेंबर किंवा डिसेंबर महिन्यात लसीकरण करावे.|Marathi_F|other|7.557729
processed_mr_f_agri_03085.wav|त्यासाठी उकळलेल्या चहापत्तीत पाणी टाकून ते एकदा गरम करावे आणि गाळून ते पाणी स्प्रे बॉटलमध्ये भरावे.|Marathi_F|other|8.000000
processed_mr_f_agri_01636.wav|कोकणातील मासेमारी करणारा मच्छीमार मत्स्य विभागाने आखून दिलेल्या कायद्याची चौकट राखून मासेमारी करतो.|Marathi_F|other|7.360000
processed_mr_f_finance_03049.wav|पाकिस्तान सद्यकाळात विदेशी चलन भांडार कमी होणे आणि विदेशी कर्ज वाढत जाण्याच्या समस्येला तोंड देतोय.|Marathi_F|other|7.690667
processed_mr_f_politics_01424.wav|पाशेको हे गोव्याचे माजी मुख्यमंत्री आणि विद्यमान रक्षामंत्री मनोहर पर्रीकर यांचे कट्टर समर्थक आहेत.|Marathi_F|other|8.757333
processed_mr_f_other_02987.wav|कैलासनेच आयोजलेल्या एका लेखक भेटीत बोलताना रा चिं ढेरे यांनी खलील जिब्रानचे विधान उद्धृत केले होते.|Marathi_F|other|8.393646
processed_mr_f_politics_00961.wav|मात्र, आमदार हिरेंनी गाडी थांबवून तवेरा गाडीतील सुनील किर्वे व शन्नो फाळके या तरुणांना मारहाण केली.|Marathi_F|other|8.576000
processed_mr_f_finance_03424.wav|महसूल विभागातील कामकाजात सुधारणा केली नाही तर तुमची गय केली जाणार नाही, असा सज्जड दमच त्यांनी भरला.|Marathi_F|other|7.445333
processed_mr_f_finance_02005.wav|किंबहुना पालकच विद्यार्थ्यांना सांगतात की, विषय समजला नाही वा उत्तरे सापडत नसतील तर गाईडचा वापर कर.|Marathi_F|other|7.573333
processed_mr_f_finance_02472.wav|कर्जाचे पुनर्गठण करून अथवा दुष्काळी परिस्थितीचा विचार करून कर्ज वसुलीसाठी स्थगिती देण्याची गरज आहे.|Marathi_F|other|7.829333
processed_mr_f_education_01206.wav|तर मुंबईतील काही कॉन्व्हेंट शाळांनी या काळात चक्क विद्यार्थ्यांची परीक्षा घेण्याचा प्रताप केला आहे.|Marathi_F|other|7.520000
processed_mr_f_politics_01266.wav|मात्र ज्या गुप्तपणे सरकारनं हे प्रकरण हाताळलं, त्यावरून संशयाला जागा असल्याचं भुत्तोंनी म्हटलं आहे.|Marathi_F|other|8.042667
processed_mr_f_other_02250.wav|सेक्स स्कॅंडलच्या आरोपांमुळे आपल्याला सार्वजनिक कार्य करताना अडचणी येत असल्याचे त्यांनी म्हटले आहे.|Marathi_F|other|7.174583
processed_mr_f_weather_00481.wav|कर्नल गद्दाफींच्या लिबियावर अमेरिका, फ्रांस आणि इतर पाश्चिमात्य देशांनी हवाई कारवाईला सुरुवात केली.|Marathi_F|other|7.562667
processed_mr_f_agri_03235.wav|यामुळे नागरिकांनी नळपाणी योजनेचे पाणी पिण्यासाठी न वापरता दैनंदिन वापरासाठी या पाण्याचा वापर करावा.|Marathi_F|other|7.786667
processed_mr_f_politics_00864.wav|विद्याविहार रेल्वे स्थानकावर नाला बांधण्याच्या कामाकरिता येथे विटांने भरलेला ट्रक आणण्यात आला होता.|Marathi_F|other|7.500000
processed_mr_f_general_00962.wav|माणसाच्या दृष्टीनं संगणक आणि इंटरनेट यांच्यातला सर्वांत धोकादायक भाग म्हणजे 'मल्टी टास्किंग'ची सोय.|Marathi_F|other|7.210667
processed_mr_f_health_01135.wav|त्यांनी शस्त्रक्रिया करण्याचं जे तंत्र विकसित केलं त्या तंत्राला पुणे टेक्निक म्हणून नावाजलं गेलंय.|Marathi_F|other|7.046875
processed_mr_f_health_02166.wav|पेशीत दोष निर्माण झाल्यामुळे मासिक पाळीच्या समस्या, मानसिक खच्चीकरण, डोळ्यांचे आजार डोकं वर काढतात.|Marathi_F|other|7.900000
processed_mr_f_health_01834.wav|सुनंदाने त्यांना ड्रग सोडताना जो त्रास होतो तो कमी करण्याची औषधे लिहून दिली आणि त्यांना निरोप दिला.|Marathi_F|other|7.325521
processed_mr_f_finance_01943.wav|कॅशलेस व्यवहारांना चालना देण्यासाठी डेबिट शुल्कात घट करण्याचा विचार असल्याची माहिती सूत्रांनी दिली.|Marathi_F|other|7.029333
processed_mr_f_agri_03164.wav|खार्‍या पाण्यातील मासे खार्‍या पाण्याच्या हौदात ठेवावे लागतात व त्यात समुद्राचे पाणी खेळवावे लागते.|Marathi_F|other|6.581333
processed_mr_f_health_01279.wav|डॉक्टरांनी अवघ्या सहा दिवसांच्या या बाळावर तब्बल दहा तासांची शस्त्रक्रिया करून त्याचे प्राण वाचवले.|Marathi_F|other|7.200000
processed_mr_f_health_02837.wav|प्रौढत्वातील मूळ पेशी या विशिष्ट अवयवांत वास्तव्य करतात आणि तिथल्या विशिष्ट पेशींची निर्मिती करतात.|Marathi_F|other|7.464833
processed_mr_f_general_00876.wav|त्यानुसार पन्नेलाल व त्याच्या कुटुंबीयांनी त्यांच्या विरोधात असलेला गुन्हा दाखल करून समझोता मिटवला.|Marathi_F|other|7.000000
processed_mr_f_health_01624.wav|काही वेळा रक्त गोठून पूर्णपणे प्रवाह बंद होतो व पुढील भागास रक्त न मिळाल्याने तो भाग निर्जीव होतो.|Marathi_F|other|7.800000
processed_mr_f_finance_03507.wav|स्टॅम्प विक्रीच्या माध्यमातून शासनास लाखो रुपयांचा महसूल मिळत असताना या महसूलाला ब्रेक का लागतोय?|Marathi_F|other|7.189333
processed_mr_f_politics_01230.wav|तसेच शिवसेना विभाग प्रमुखांनी या शाखा प्रमुखांची निवड करतांना कोणत्याही पध्द्तीचा पक्षपात करू नये.|Marathi_F|other|8.330667
processed_mr_f_politics_02530.wav|खिंडीत सापडलेले सरकारचे प्रतिनिधी अशा स्थितीत काहीतरी बोलून जातात आणि त्याचाही विरोधक इश्यू करतात.|Marathi_F|other|7.700000
processed_mr_f_politics_01156.wav|वडील योगाचार्य बी के एस अय्यंगार यांच्या जन्मशताब्दी निमित्त नुकताच पुण्यात कार्यक्रम घेण्यात आला.|Marathi_F|other|8.554667
processed_mr_f_politics_01564.wav|त्यामुळे हे कृत्य करवून घेण्यात आमदार नितेश राणेंचा थेट हात तर नाही ना असा प्रश्न विचारला जात आहे.|Marathi_F|other|8.400000
processed_mr_f_agri_01490.wav|दुसरा उपाय म्हणज रोठा सुपारी भांडंभर पाण्यात घालून ते पाणी पाव होईपर्यंत उकळून त्याचा काढा करावा.|Marathi_F|other|8.330667
processed_mr_f_finance_03499.wav|भारतातील शिक्षकांना आणि पोलिसांना अधिक पगार दिला पाहिजे, अशी शिफारस राधाकृष्णन आयोगाने केलेली आहे.|Marathi_F|other|7.900000
processed_mr_f_general_01556.wav|दिवंगत लेखिका कविता महाजन यांना ते इतके भावले की, त्यांच्या काही फोटोंवर त्यांनी चित्रंही रेखाटली.|Marathi_F|other|7.285333
processed_mr_f_agri_01716.wav|ती काचा पुसल्यावर कागदाचा बोळा फेकून देत नाही, तर कागदाची घडी व्यवस्थित करून तो कागद रद्दीत ठेवते.|Marathi_F|other|7.541333
processed_mr_f_health_03369.wav|त्यामधे, यकृत आणि प्लीहामध्ये वाढ होते, रक्तातील लाल रक्त पेशींची संख्या आणि हिमोग्लोबिन कमी होते.|Marathi_F|other|7.499667
processed_mr_f_finance_03143.wav|नॉन क्रिमिलेअर म्हणजेच वार्षिक आठ लाखांपर्यंत उत्पन्न असलेल्या कुटुंबांनाच या आरक्षणाचा लाभ मिळेल.|Marathi_F|other|8.778667
processed_mr_f_health_01238.wav|पाश्चर आणि कॉरव यांनी घाणीमुळे निर्माण होणारे जंतू आणि आजार यांचा संबंध असल्याचे जगाला पटवून दिले.|Marathi_F|other|8.265937
processed_mr_f_politics_03074.wav|तीन दिवसांपूर्वी सकाळी अकरा वाजता खारच्या राजवती चिल्ड्रेन पार्कजवळ तीन तरुण मद्यप्राशन करीत होते.|Marathi_F|other|8.330667
processed_mr_f_politics_01398.wav|संयुक्त महाराष्ट्राच्या लढाईत महिला सत्याग्रही जथ्थ्याचे नेतृत्व अहिल्या रांगणेकर यांनी केले होते.|Marathi_F|other|7.658667
processed_mr_f_weather_02514.wav|मोल्टन गोल्ड आणि बर्गंडी शेडमधील स्ट्रक्चर रफल्ड साडीमध्ये प्राजक्ताचं सौंदर्य मात्र खुलून दिसतंय|Marathi_F|other|7.178667
processed_mr_f_health_03029.wav|कावीळ होण्याची इतर अनेक कारणे असली तरी लिव्हरला होणार्‍या विषाणू संसर्गामुळे कावीळ मुख्यत्वे होते.|Marathi_F|other|7.441625
processed_mr_f_health_02916.wav|या घरगुती उपयामुळे आपल्या शरीरातील अशुद्ध रक्त शुद्ध करेल व तसेच आपण नेहमी निरोगी आणि सुंदर राहाल.|Marathi_F|other|8.811604
processed_mr_f_finance_02312.wav|तसेच त्यांना वेतन आणि भत्त्यापोटी दिली गेलेली व्यर्थ रक्कम त्यांच्याकडून पुन्हा वसूल करण्यात यावी.|Marathi_F|other|7.100000
processed_mr_f_general_01531.wav|जेम्स अँडरसन आणि स्टुअर्ट ब्रॉड या वेगवान दुकलीचा सामना करणे जड गेले, हे एक वेळ मान्यही करता येईल.|Marathi_F|other|7.434667
processed_mr_f_education_01550.wav|यानंतर आयोजित कार्यक्रमात शिवाजीराव गौंडाडकर यांनी प्रमुख पाहुणे शंतनू मोघे यांचा परिचय करून दिला.|Marathi_F|other|8.900000
processed_mr_f_general_00933.wav|महर्षींना ती पदवी देऊन भारत सरकारने त्या पदवीलाच तो मान मिळवून दिलेला आहे असे मला त्यावेळी वाटले.|Marathi_F|other|7.200000
processed_mr_f_agri_01113.wav|पूर्वी जेवढे पाणी जमिनीत मुरत होते, तळ्यांमध्ये जात होते त्याच्या निम्मे पाणीही हल्ली जात नाही.|Marathi_F|other|6.581333
processed_mr_f_health_02396.wav|त्यात यकृताच्या पेशी नष्ट झालेल्या असतात आणि यकृताला चट्टे पडतात आणि हे चट्टे बरे करता येत नाहीत.|Marathi_F|other|7.847979
processed_mr_f_finance_02083.wav|शासन मुलींचे संगोपन व शिक्षणासाठी सर्वोतोपरी प्रयत्न करीत असताना या योजनांचा लाभ घेणे गरजेचे आहे.|Marathi_F|other|8.234667
processed_mr_f_politics_01502.wav|मात्र पर्रिकर यांनी असं वक्तव्य करत देशाच्या शत्रुंची तुलना त्यांनी थेट राजकीय विरोधकांशी केलीये.|Marathi_F|other|7.392000
processed_mr_f_health_02878.wav|सनस्क्रीन तुमच्या हाताच्या तळव्यांवर घ्या आणि शरीराच्या उघड्या भागावर एक एक ठिपका लावा आणि पसरवा.|Marathi_F|other|7.400000
processed_mr_f_health_02830.wav|यात रुग्णाला सतत उलट्या होतात, शौचाला होते, पोट दुखते आणि काहीवेळा अंगही दुखू लागते आणि ताप येतो.|Marathi_F|other|8.532958
processed_mr_f_finance_01393.wav|जनधन योजना, गॅस सबसिडी परत करण्याच्या आवाहनाला नागरिकांनी दिलेला प्रतिसाद आदी मुद्यांवर ते बोलले.|Marathi_F|other|7.500000
processed_mr_f_weather_01305.wav|उत्तर कोरियाचे सरकारी वृत्तपत्र असलेल्या 'प्योंगयांग टाइम्स'ने याविषयीची बातमी प्रसिद्ध केली आहे.|Marathi_F|other|7.200000
processed_mr_f_health_02888.wav|याची अनेक कारणे आहेत परंतु ते टॉन्सिल्स वा ग्रसनी टॉन्सिल्समुळे असल्यास शस्त्रक्रिया करावी लागते.|Marathi_F|other|7.200000
processed_mr_f_general_00802.wav|याप्रश्नी दिवाळी व अन्य सणांच्या दिवशी फक्त दोन तासच फटाके वाजविण्याचे निर्बंध न्यायालयाने घातले.|Marathi_F|other|7.445333
processed_mr_f_health_02737.wav|कॉर्नियाच्या नाजूक पेशींना व डोळ्यातील इतर पेशींना कमीत कमी धक्का लागून ही शस्त्रक्रिया पार पडते.|Marathi_F|other|7.400000
processed_mr_f_agri_00595.wav|विशिष्ट पध्दतीने रोपांची लागवड करताना मल्चिंग पेपर आणि ठिबक सिंचनाच्या जोडीला शेणखताचा वापर केला.|Marathi_F|other|7.754667
processed_mr_f_finance_01859.wav|सांस्कृतिक कार्य विभागाच्या नावे प्रस्तावित असलेली ही जमीन महसूल विभागास हस्तांतरित करण्यात येईल.|Marathi_F|other|6.773333
processed_mr_f_agri_02985.wav|आंब्याच्या झाडांना दरवर्षी नियमित खते देणे अथवा औषधांची फवारणी करणे अशी काळजी क्वचितच घेतली जाते.|Marathi_F|other|8.746667
processed_mr_f_education_01763.wav|याआधी तिग्मांशू यांनी बेगम सुमरू या सिनेमासाठी राणी मुखर्जीला बेगमच्या भूमिकेसाठी साईन केले होते.|Marathi_F|other|9.770667
processed_mr_f_health_00719.wav|मलावष्टंभ हा स्वतंत्र आजार नाही, परंतु बर्याच आजारांची पार्श्वभूमी तयार करण्यासाठी कारणीभूत ठरतो.|Marathi_F|other|7.580938
processed_mr_f_health_03765.wav|हे पित्त मूत्राशय, मूत्रपिंड किंवा खोकला रोगांवर उपचार करण्यासाठी मिश्रित घटक म्हणून वापरले जाते.|Marathi_F|other|7.987292
processed_mr_f_other_00535.wav|ग्रेस पिंटो या भाजपच्या कार्यकर्त्या असल्याची माहिती सामाजिक कार्यकर्त्या अविशा कुलकर्णींनी दिली.|Marathi_F|other|7.253333
processed_mr_f_agri_02808.wav|बांधणीच्या साडीत वापरण्यात येणारे रेशीम धागे आणि स्पॉट स्वरुपात केलेले डिझाईन अत्यंत सुंदर दिसते.|Marathi_F|other|7.658667
processed_mr_f_health_02519.wav|खरं तर सर्पदंश झालेल्या बालाजी यांना वेळीच योग्य उपचार मिळाले असते तर आज त्यांचा जीव वाचला असता.|Marathi_F|other|7.998896
processed_mr_f_other_02867.wav|मिलिंदच्या मासेखाऊ पणजोबांनी निवट्यांचा निर्वंश केला अशी सत्यावर आधारलेली एक दंतकथा प्रचलित आहे.|Marathi_F|other|7.500000
processed_mr_f_health_02981.wav|परंतु या सर्वांवर उपचार करण्यासाठी पुरेसे डॉक्टर नसल्यामुळे जनावरांना उपचार मिळणे कठीण झाले आहे.|Marathi_F|other|7.600000
processed_mr_f_health_02980.wav|त्याच्या उजव्या हाताची तीन बोटं निकामी झाली आहेत तर डाव्या हाताच्या दोन बोटांना गंभीर इजा झालीय.|Marathi_F|other|7.000000
processed_mr_f_health_02448.wav|कसलीही वेदना न होता इंजेक्शन देण्याची कल्पना इस्रायली संशोधकांनी मांडून ती प्रत्यक्षातही उतरवली.|Marathi_F|other|7.569333
processed_mr_f_agri_01414.wav|अशा साधनांना कंपोस्टिंग असे म्हणतात, आणि कचरा प्रक्रिया करताना ते उत्कृष्ट खत म्हणून तयार करतात.|Marathi_F|other|7.400000
processed_mr_f_agri_02682.wav|सांगली किंवा नाशिकच्या पूर्व भागात कमी पावसाच्या पट्ट्यात हजारो कोटींची द्राक्षे उत्पादित होतात.|Marathi_F|other|6.752000
processed_mr_f_finance_01510.wav|महाराष्ट्रात राज्य सरकार जिल्हा परिषदेला जिल्ह्याच्या विकास कार्यासाठी किती टक्के अनुदान देते?|Marathi_F|other|6.762667
processed_mr_f_finance_01855.wav|प्रत्यक्ष कर मंडळाचे सदस्य अखिलेश रंजन यांच्या नेतृत्वाखाली हे कृतिदल निर्माण करण्यात आलेले आहे.|Marathi_F|other|7.600000
processed_mr_f_health_02550.wav|गोळ्या, कॅप्सूल आणि निलंबन केवळ विषाणूजन्य रोग उपचार व त्यांना प्रतिबंध करण्यासाठी वापरले जातात.|Marathi_F|other|8.022125
processed_mr_f_agri_03478.wav|भूगर्भातील पाण्याचे पुनर्भरण होण्यासाठी छतावरचे पाणी जमिनीत मुरण्याची प्रक्रिया होणे गरजेचे आहे|Marathi_F|other|6.880000
processed_mr_f_politics_01850.wav|ते पत्र धुळ्यातील समर्थ वाग्देवता मंदिर येथे सापडल्याचे इतिहास संशोधक घनशाम ढाणे यांनी सांगितले.|Marathi_F|other|8.234667
processed_mr_f_weather_00324.wav|घृष्णेश्वर ज्योतिर्लिंगाची जलधारा पूर्व दिशेला असल्यानं या मंदिराला पूर्ण प्रदक्षिणा घातली जाते.|Marathi_F|other|7.040000
processed_mr_f_other_02381.wav|जर जैशचे पाकिस्तानात अस्तित्वच नसेल तर कारवाईचा प्रश्नच येत नसल्याचे गफ्फूर यांनी सांगितले होते.|Marathi_F|other|7.290687
processed_mr_f_finance_00385.wav|सहकारी बँका संघीय संस्था असल्याने बँकेच्या सभासद संस्थांकडून केवळ एका प्रतिनीधीस भाग घेता येतो.|Marathi_F|other|7.861333
processed_mr_f_health_03464.wav|मात्र, काही बाळांत जन्मल्यावर हे छिद्र तसेच खुले राहते आणि दोन्ही बाजूचे रक्त एकत्रित होत राहते.|Marathi_F|other|7.500000
processed_mr_f_finance_01689.wav|हवाला व्यापार आणि कर चुकवेगिरी यांची शक्यता वजा केली तर बिटकॉईन चलन म्हणून अत्यंत निरुपयोगी आहे.|Marathi_F|other|7.968000
processed_mr_f_other_01700.wav|परंतु चित्रव्यूह आणि चलचित्र व्यूह यामध्ये नुसते ताशेरे नसून चांगल्या कलेचे अभिजात नमुनेही आहेत.|Marathi_F|other|8.170667
processed_mr_f_health_02793.wav|हा ब्रेन स्ट्रोक आहे असं निदान झाल्यानंतर त्यावर त्वरित उपाय करून त्या आजारातून बाहेर पडता येतं.|Marathi_F|other|7.400000
processed_mr_f_education_02795.wav|त्यामुळे गोल्डी बहल भडकले आणि त्यांनी अशा प्रकारची अफवा पसरवू नये, असं आवाहन युजर्सना केलं आहे.|Marathi_F|other|8.700000
processed_mr_f_agri_01178.wav|पाण्याचा हिशेब कोणीच करत नाही आणि पाणी हे फुकट मिळत असते, असे गृहीत धरून त्याची उधळपट्टी करतात.|Marathi_F|other|7.765333
processed_mr_f_agri_02661.wav|शेतीत बदल करावयाच्या उद्देशाने त्यांनी रेशीम शेतीची माहिती काढली आणि त्याचा सविस्तर अभ्यास केला.|Marathi_F|other|7.100000
processed_mr_f_finance_02571.wav|रस्त्यांच्या कामासाठी जागतिक बॅंकेकडून सुलभ कर्ज उपलब्ध होते का, याबद्दलही प्रस्ताव सादर करावेत.|Marathi_F|other|7.157333
processed_mr_f_finance_00060.wav|भारतातील शहरी व अर्धशहरी भागांमधील लघु व्यवसाय व व्यक्तींनी आर्थिक सिस्टीमकडे दुर्लक्ष केले आहे.|Marathi_F|other|7.669333
processed_mr_f_health_03710.wav|संतृप्त मेदामुळे कोलेस्टेरॉल अधिक तयार होऊन नसांमध्ये साठून रक्त प्रवाहासाठी अडथळा निर्माण होतो.|Marathi_F|other|7.871187
processed_mr_f_politics_02554.wav|या करारामुळे उभय देशांच्या संयुक्त संरक्षण क्षमता वृद्धिंगत होतील, असे ट्रम्प यांनी स्पष्ट केले.|Marathi_F|other|7.797333
processed_mr_f_health_00233.wav|म्हणजे जन्मताच पिल्लांचे डोळे उघडे असून, पिल्लांच्या अंगावर पिसांची लव असते व ती चालूफिरू शकतात.|Marathi_F|other|7.871187
processed_mr_f_health_01999.wav|स्वतंत्र झालेल्या देशांनी दुष्काळातले आणि रोगांच्या साथींमुळे होणारे मृत्यू टाळण्यात यश मिळवले.|Marathi_F|other|6.756625
processed_mr_f_weather_02384.wav|बाप्प्पाचं स्वागत जेवढ्या आनंदात केलं, त्याच उत्साहात बाप्पाला निरोप द्यायचीही तयारी केली जाते.|Marathi_F|other|6.357333
processed_mr_f_finance_02893.wav|त्यांची संपत्ती अंबानींच्या बरोबरीची आहे व त्यांच्यावर कोणत्याही बँकेचे एक रुपयाचेही कर्ज नाही.|Marathi_F|other|6.890667
processed_mr_f_health_01515.wav|कफयुक्त ज्वरात तापावर जवसाच्या पिठाचे पोटीस करून छाती शेकली असता कफ पातळ होतो व ताप लगेच उतरतो.|Marathi_F|other|8.700000
processed_mr_f_politics_02982.wav|यात प्रश्नातील मूलभूत संकल्पनांना सूक्ष्मातिसूक्ष्म प्रतलावर ठेवून आपल्याला मांडणे आवश्यक असते.|Marathi_F|other|7.600000
processed_mr_f_health_00320.wav|दूरवरून आलेले रूग्ण डॉक्टरांच्या प्रतिक्षेत थांबूनही डॉक्टर नसल्याने विना उपचार हेलपाटे मारतात.|Marathi_F|other|7.197813
processed_mr_f_agri_02292.wav|सर्व योजनेचे पाणी दुष्काळी भागात लवकरात लवकर आणण्यासाठी जिवाचे रान करणार आहे, असेही ते म्हणाले.|Marathi_F|other|7.424000
processed_mr_f_other_00883.wav|निरीक्षकांच्या मते मात्र ही केंद्रं म्हणजे हिटलरच्या काळातल्या कॉन्सन्ट्रेशन कॅम्प सारखीच आहेत.|Marathi_F|other|6.700000
processed_mr_f_finance_02916.wav|पैसे उकळून आरोपींनी कोणतेही कर्ज न देता फिर्यादी व त्यांचे सहकारी अरुण लकारे यांची फसवणूक केली.|Marathi_F|other|7.840000
processed_mr_f_health_01869.wav|डॉक्टर व्हायची इच्छा असलेली बेळगावची सुकन्या हवाई सुंदरी होते व लहान वयात विमानाने देशभर फिरते.|Marathi_F|other|7.697042
processed_mr_f_education_01582.wav|कर्फ्यू नसूनही आम्हाला थांबवण्यात आलं कारण त्यांना रस्त्यावर कोणत्याही प्रकारची वर्दळ नको होती.|Marathi_F|other|7.648000
processed_mr_f_politics_01895.wav|बहुचर्चित मुंबई कोस्टल रोडचे एक्स्टेंशन होत कोस्टल रोड हा थेट घोडबंदर मार्गापर्यंत पोहचणार आहे.|Marathi_F|other|8.341333
processed_mr_f_agri_03283.wav|जिल्ह्यात सिंचनाची अनेक कामे सुरू असून, भविष्यात कृषीक्रांतीत ऊस पीक हे महत्त्वपूर्ण ठरणार आहे.|Marathi_F|other|7.840000
processed_mr_f_finance_01516.wav|उत्पन्नाचे व खर्चाचे वेळापत्रक जमवा, म्हणजे त्या त्या खर्चाला मॅचिंग असे उत्पन्न उभे करता येईल.|Marathi_F|other|7.300000
processed_mr_f_finance_01629.wav|लाभांश वितरण कर संपवणे आणि लाभांशावर जुन्या पद्धतीने कर लावण्याची घोषणा करणे हे स्वागतार्ह आहे.|Marathi_F|other|7.317333
processed_mr_f_finance_02235.wav|साईभक्तांनी श्री साईचरणी अर्पण केलेले धन हावरे यांनी कोणाला विचारून शासनाला कर्ज म्हणून दिले?|Marathi_F|other|7.562667
processed_mr_f_other_01259.wav|नाव जरी सात्विक असले तरी स्वभावाने अगदी विरुद्ध असलेला कुलकर्ण्यांचा हा कार्टा पुरता अवली होता.|Marathi_F|other|7.253333
processed_mr_f_finance_02746.wav|मी तुम्हाला विनंती करतो की तुम्ही मिडल क्लास लोकांची तशीच काळजी घ्याल जशी तुम्ही कर वसुली करता.|Marathi_F|other|7.296000
processed_mr_f_health_03591.wav|हृदयाला रक्त पुरवठा करणारी धमनी अनियमित कार्य करू लागली की स्टटरिंग हार्ट अटॅकचा त्रास उद्भवतो.|Marathi_F|other|7.592542
processed_mr_f_education_00956.wav|हा सगळा प्रकार गेली काही वर्षे वाढत असलेल्या मुंबईतील गुन्हेगारीच्या चढत्या आलेखाचा परिणाम आहे.|Marathi_F|other|7.946667
processed_mr_f_other_01136.wav|छगन भुजबळ हे लढवय्ये आणि आक्रमक नेते असल्यामुळे त्यांचे खच्चीकरण करण्याचा प्रयत्न केला जात आहे.|Marathi_F|other|7.370667
processed_mr_f_education_02373.wav|"शहांना दुबईच्या व्यापाराचे काही आकडे बघायचे होते आणि नवीन ब्रॅंचेसविषयी चर्चाही करायची होती.|Marathi_F|other|8.288000
processed_mr_f_other_03589.wav|कुठे आंबोळीचा करपट आंबट वास तर कुठे बटाटेवडे तळत असल्याच्या वासाने घ्राणेंद्रीय भरून गेली होती.|Marathi_F|other|7.441625
processed_mr_f_health_01860.wav|या आजाराच्या विरोधात लढाई जिंकण्याचा खात्रीलायक मार्ग म्हणजे या रोगाचं लवकरात लवकर निदान होणे.|Marathi_F|other|6.800000
processed_mr_f_health_00888.wav|शिंगास  तैलरंग लावल्यामुळे त्यातील विषारी घटक शिंगात शोषले जाऊन शिंगात जळजळ होऊन कर्करोग होतो.|Marathi_F|other|7.290687
processed_mr_f_finance_01763.wav|ही शेअर मार्केटशी जोडलेली पॉलिसी असून यातील पैसा हा भांडवली बाजार व कर्जरोखे यात गुंतवला जातो.|Marathi_F|other|7.445333
processed_mr_f_agri_03054.wav|बांबू हस्तशिल्प, बांबू अलंकार, बांबू गृहनिर्माण, बांबू लागवड या विषयात लक्षणीय कार्य केले आहे.|Marathi_F|other|7.900000
processed_mr_f_politics_01346.wav|व्योममित्रा ही महिला रोबोट असून ती अवकाशात जाऊन गगनयान मोहिमेतील महत्वाचा टप्पा पार करणार आहे.|Marathi_F|other|8.160000
processed_mr_f_agri_03435.wav|दरम्यान अंगारकीच्या निमित्ताने होणारी खरेदी लक्षात घेत फळ विक्रेत्यांनी दुप्पटीने फळे मागविली.|Marathi_F|other|6.762667
processed_mr_f_health_03149.wav|मुंबई, नवी मुंबई, ठाणे यांसारख्या गर्दीच्या शहरात क्षयरोगाचे विषाणू अधिक प्रमाणात आढळून येतात.|Marathi_F|other|7.975688
processed_mr_f_health_03085.wav|मानवी मेंदू हा त्याच्या जीवनात घडून गेलेल्या प्रत्येक घटनेची स्मृतीच्या रूपाने नोंद ठेवत असतो.|Marathi_F|other|7.580938
processed_mr_f_health_02226.wav|ही शस्त्रक्रिया सुरक्षित असली तरी काही मुलांचे हृदय अशा प्रकारच्या शस्त्रक्रिया स्वीकारत नाही.|Marathi_F|other|6.800000
processed_mr_f_agri_02314.wav|मान्सून पावसाचा परिणाम पूर्व विदर्भातील भात पिकाच्या वाढीवरही झालेला असून भाताचे पीक सुकत आहे.|Marathi_F|other|7.456000
processed_mr_f_education_01296.wav|रिद्धीसिद्धींचा हा स्वामी भक्ताची कोणतीच इच्छा अपुरी ठेवत नाही अशी भाविकांची अतूट श्रद्धा आहे.|Marathi_F|other|8.032000
processed_mr_f_health_03407.wav|चुकीचं इंजेक्शन दिल्यामुळे कुंदन राठोड, प्रथमेश बीबेकर या दोन बालकांना आपला जीव गमवावा लागलाय.|Marathi_F|other|7.836354
processed_mr_f_other_01618.wav|तुरुंगात मानसिक छळ करण्यात आला, असा आरोप करत दोषींच्या वकिलांनी कोर्टात नवीन याचिका दाखल केली.|Marathi_F|other|7.658667
processed_mr_f_agri_02290.wav|वृक्षतोड सुध्दा या पाणी टंचाईस कारणीभूत असून यामुळे जमिनीत पाणी मुरण्याचे प्रमाण कमी झाले आहे.|Marathi_F|other|7.200000
processed_mr_f_agri_03228.wav|दोन तास चाललेल्या या पावसाने शहरातील खोलगट भागात पाणी साचलं, तर अनेक ठिकाणी झाडे उन्मळून पडली.|Marathi_F|other|7.253333
processed_mr_f_health_02921.wav|होमिओपॅथी उपचार घेताना आहारात तीव्र गंध असलेले पदार्थ टाळणं श्रेयस्कर असल्याचं सांगितलं जायचं.|Marathi_F|other|7.569333
processed_mr_f_health_01147.wav|लोकांची पौष्टिक अन्नाची गरज जर भागली तर त्यांना निम्मे आजार होणारच नाहीत हे डॉक्टरांना जाणवले.|Marathi_F|other|7.557729
processed_mr_f_other_02670.wav|अंतराला अनामिक ओढ, विरहाला सुखाची किनार, कल्पनांना अकल्पित झळाळी आणि शब्दांना आगळा डौल मिळाला.|Marathi_F|other|8.500000
processed_mr_f_finance_01675.wav|साडेसतरा टक्के प्रवासी कर रद्द करावा अशी मागणी करणारं पत्र राज यांनी मुख्यमंत्र्यांना पाठवलंय.|Marathi_F|other|7.168000
processed_mr_f_general_00693.wav|स्वतंत्र संगीतकार म्हणून त्यांनी पूर्बोरंग या बंगाली तर आनंदमठ या हिंदी चित्रपटाला संगीत दिले.|Marathi_F|other|7.712000
processed_mr_f_agri_01453.wav|पळस, कुसुम किंवा बोरीचे झाड यावर झाडाच्या शाखांची छाटणी करून त्यावर लाखेचे बीज बांधण्यात येते.|Marathi_F|other|7.765333
processed_mr_f_other_00617.wav|मागच्या वर्षी ऑगस्ट महिन्यात नीरव मोदीला भारताच्या ताब्यात देण्यासाठी विनंती करण्यात आली होती.|Marathi_F|other|6.421333
processed_mr_f_education_00958.wav|यावर सुरूवातीला जी स्पष्टीकरणे दिली आहेत, तीच बस्केंच्या प्रतिसादात वेगळ्या शब्दांत आलेली आहेत|Marathi_F|other|8.100000
processed_mr_f_health_00925.wav|आरोग्यदायी आणि मुलायम त्वचा व्हावी असे वाटत असेल तर गाईचे थोडेसे तूप घेऊन ते बेंबीजवळ लावायचे.|Marathi_F|other|7.580938
processed_mr_f_agri_00670.wav|शेतजमिनी मुख्यत्वे गावाबाहेर असत आणि त्यात मका, स्कॉश, बटाटे, कापूस या सारखी पिके घेतली जात.|Marathi_F|other|8.693333
processed_mr_f_general_00928.wav|महाराष्ट्र राज्याचे क्रीडा व युवक कल्याणमंत्री विनोद तावडे यांनी सपत्निक मतदानाचा हक्क बजावला.|Marathi_F|other|7.100000
processed_mr_f_health_03435.wav|दोन तासांनी गॅस कटर घेऊन लोक आले, परंतु तोपर्यंत उपचार मिळाले नसते तर जखमीने प्राण सोडला असता.|Marathi_F|other|8.254312
processed_mr_f_health_01373.wav|मोदकाच्या सेवनाने शरीरातील विष तत्वे बाहेर टाकली जातात आणि बद्धकोष्ठ असल्यास त्यात आराम मिळतो.|Marathi_F|other|7.430021
processed_mr_f_other_00598.wav|त्यानंतर त्यांनी पर्रीकरांच्या घरी जाऊन पर्रीकरांचे सुपुत्र उत्पल आणि अभिजात यांची भेट घेतली.|Marathi_F|other|8.053333
processed_mr_f_agri_02617.wav|पाने गुंडाळणारी अळी आणि सुरळीतील अळी या किडींचा प्रादुर्भाव झाल्यास शेतात पाणी बांधून ठेवावे.|Marathi_F|other|8.100000
processed_mr_f_other_01160.wav|जे पदाधिकारी निष्क्रीय असतील त्यांना नक्कीच बदलण्यात येईल, असेही रावते यांनी यावेळी सांगितले.|Marathi_F|other|6.560000
processed_mr_f_health_03572.wav|हल्ली माणसे उच्च रक्तदाब आणि मधुमेह ह्या असह्य रोगांसाठी सकाळ संध्याकाळ गोळ्या खाताना दिसतात.|Marathi_F|other|7.743479
processed_mr_f_health_03460.wav|या काळात रक्त म्हणजे युद्धात जखमी होऊन रक्त चढवण्याची गरज असलेल्या सैनिकांसाठी संजीवनीच असते.|Marathi_F|other|7.720271
processed_mr_f_finance_02264.wav|आकस्मिक स्थितीत पिकाचे नुकसान झाल्यास आर्थिक मदत देण्यासाठी शासनाने पीक विमा योजना सुरू केली.|Marathi_F|other|7.146667
processed_mr_f_other_01376.wav|ही सर्व तथ्यं लक्षात घेता, सोशल मीडियावर व्हायरल होणारा हा फोटो असत्य असल्याचे सिद्ध होत आहे.|Marathi_F|other|6.900000
processed_mr_f_finance_01575.wav|जुने मंडळ असेल तर त्यांना गेल्या वर्षीचा उत्सवाचा जमा व खर्च केलेला ताळेबंद सादर करावा लागतो.|Marathi_F|other|7.400000
processed_mr_f_finance_03303.wav|वेतन त्रुटीतील सुधारणा करण्यासाठी त्यासाठीचा जीआर अथवा इतर निर्णय सरकारने लवकरात लवकर घ्यावा.|Marathi_F|other|7.840000
processed_mr_f_general_03149.wav|त्याचे प्रमुख कारण म्हणजे या महान कवि कवयित्रींच्या कविता वाचनाची, पाठ करण्याची संधी मिळायची.|Marathi_F|other|7.600000
processed_mr_f_agri_03223.wav|शहराच्या पाण्यात कपात न करण्याच्या सूचना मुख्यमंत्र्यांनी करूनही जलसंपदा विभागाने पाणी तोडले.|Marathi_F|other|7.146667
processed_mr_f_other_00805.wav|तिकडे वाघमारे निशब्द झाला होता अन इकडे भाऊंनी मीनाच्या हातातला फोन जोरात ओढून क्रेडलवर आपटला.|Marathi_F|other|7.904000
processed_mr_f_politics_02686.wav|माझ्या कोणत्या पोस्टना उत्तर द्यावे आणि कोणत्या इग्नोर कराव्यात हा सर्वस्वी आपलाच अधिकार आहे.|Marathi_F|other|6.474667
processed_mr_f_agri_03063.wav|अनेकदा पाण्याची पातळी खोल गेल्याने पंप सुरू करूनही पाणी खेचले जात नाही व तो पंप एअर लॉक होतो.|Marathi_F|other|8.341333
processed_mr_f_finance_01352.wav|या संपूर्ण आवाराची जबाबदारी ही बाजार समितीची असून, त्यासाठी कोट्यवधींचा महसूल वसूल केला जातो.|Marathi_F|other|7.500000
processed_mr_f_health_02561.wav|कोळ्यांचेच रक्त निळे असते, कारण त्यांच्या रक्तातील प्राणवायू तांब्याच्या रेणूशी जोडलेला असतो.|Marathi_F|other|6.800000
processed_mr_f_education_01510.wav|लिम्का बुकच्या संपादिका वत्सला कौल बॅनर्जी यांच्या स्वाक्षरीसह हा विक्रम झाल्याचे जाहीर केले.|Marathi_F|other|8.330667
processed_mr_f_politics_01854.wav|जग्गूला आपल्या कृत्याचा पश्चात्ताप आहे आणि आपल्याला जगण्याचा काहीही अधिकार नाही हे मान्य आहे.|Marathi_F|other|6.656000
processed_mr_f_finance_01503.wav|महागाई दरवाढीचा दर आणि प्राप्तिकराचा परिणाम यांचा विचार केला तर ही रक्कम कमी असल्याचंच दिसतं.|Marathi_F|other|7.500000
processed_mr_f_health_02511.wav|त्यादृष्टीने बाळाच्या सुरक्षेसाठी सर्वात महत्त्वाचा उपाय करायला हवा, हा उपाय म्हणजे लसीकरण.|Marathi_F|other|7.209417
processed_mr_f_health_00695.wav|अचानक या यंत्रणेत काहीतरी बिघाड होतो, आणि काही भागातील पेशी अनिर्बंध प्रमाणात वाढायला लागतात.|Marathi_F|other|7.186208
processed_mr_f_health_01823.wav|रुग्णांमधील जागरूकता आणि या आजारासाठी उपलब्ध असलेले उपचार यातील कच्चा दुवाच यातून दिसून येतो.|Marathi_F|other|7.290687
processed_mr_f_politics_01393.wav|मी सुद्धा मध्यंतरी गायब होतो तर मलाही वाटले काही नवीन स्पर्धा उपक्रम वगैरे सुरू झालाय की काय.|Marathi_F|other|7.800000
processed_mr_f_finance_03278.wav|ते जर एखाद्या कर्जदाराला परवडले नाही तर तो आपले कर्ज दुसर्‍या सोयीच्या बँकेत शिफ्ट करू शकतो.|Marathi_F|other|7.562667
processed_mr_f_other_03353.wav|मला मुंब्र्याचे नाव घेताना लोकांच्या भुवया उंच होण्यापेक्षा अभिमानाने भरलेले उर पहायचे आहेत.|Marathi_F|other|6.895958
processed_mr_f_health_01434.wav|हायग्रेड कर्करोग म्हणजे यामध्ये कर्करोगाचे जंतू एका जागेवरून दुसर्‍या जागी लवकर पसरले जातात.|Marathi_F|other|7.395187
processed_mr_f_health_01091.wav|भेंडीला रोजच्या जेवणात घेतल्याने अनेक आजार जसे की, खोकला, सर्दी यांसारख्या समस्या होत नाहीत.|Marathi_F|other|7.174583
processed_mr_f_health_01167.wav|डिमेन्शिया हा काही विशिष्ट आजार नसून अशी काही लक्षणं आहेत ज्यामुळे गोष्टी लक्षात राहत नाहीत.|Marathi_F|other|7.430021
processed_mr_f_health_02013.wav|निदान दीर्घकाळ त्यांचे भक्त व निष्ठा असलेले शशिकांत शिंदे तरी पवारांचे विरोधक नक्कीच नसावेत.|Marathi_F|other|7.569333
processed_mr_f_finance_01818.wav|या भागाचा सर्वांगीण विकास करण्यासाठी जादा अनुदान देण्याची तरतूद सिद्धरामय्या यांनी केली आहे.|Marathi_F|other|7.040000
processed_mr_f_other_02195.wav|माझ्या कोर्समध्ये क्विल्ट करताना प्रत्येक स्टेपला इस्त्री करायची असते हे पक्के बिंबवले होते.|Marathi_F|other|6.512833
processed_mr_f_other_00363.wav|मन्नू भंडारी यांची चंद्रकांत भोंजाळ यांनी अनुवादित केलेली मुक्ती ही कथा मनाला स्पर्शून जाते.|Marathi_F|other|7.082667
processed_mr_f_health_03072.wav|कारण यामुळे आपल्या भावना आतल्या आत दाबल्या जातात आणि अनेक मानसिक आजार होण्याची शक्यता वाढते.|Marathi_F|other|7.058500
processed_mr_f_other_01707.wav|त्याच्या मताप्रमाणे एमिसने त्याच्यासाठी आपली विकेट गमावणं हे नैतिकदृष्ट्या योग्यं ठरलं असतं.|Marathi_F|other|7.100000
processed_mr_f_education_01920.wav|ते समजा पत्कींच्या मतानुसार कृतघ्न असतील, पण प्रत्येक माणूस वेगवेगळ्या प्रकारे कृतघ्न असतोच.|Marathi_F|other|7.882667
processed_mr_f_education_00423.wav|आजच्या बैठकीत दुपारचा स्लॉट अमान्य करण्यात आल्यानंतर सकाळी साडेदहाच्या स्लॉटबाबत चर्चा झाली.|Marathi_F|other|7.936000
processed_mr_f_agri_02361.wav|हुक्क्याच्या नळीला उंची रेशीम किंवा सोन्याचांदीच्या तारा असलेलं ब्रोकेड गुंडाळलेलं असायचं.|Marathi_F|other|6.752000
processed_mr_f_finance_03004.wav|यामुळे पालिकेतील नागरी सुविधा केंद्रातील कर वसुली व जन्ममृत्यू नोंदणीची कामे ठप्प झाली आहेत.|Marathi_F|other|7.840000
processed_mr_f_general_03147.wav|मशिन लर्निंग हे संख्याशास्त्र आणि संगणक विज्ञान यांच्या संयोगातून विकसित झालेलं शास्त्र आहे.|Marathi_F|other|7.552000
processed_mr_f_education_01784.wav|त्यांनी दाखवून दिलं की मूर्खांच्या जमावालाही हुशारीने हाताळून एखाद्याचा जीव वाचवला जाऊ शकतो.|Marathi_F|other|7.765333
processed_mr_f_finance_01752.wav|तुम्ही जेव्हा कार खरेदी करता तेव्हा तुम्हाला फी द्यावी लागते, त्याला रजिस्ट्रेशन फी म्हणतात.|Marathi_F|other|6.496000
processed_mr_f_finance_02855.wav|एक जबाबदार नागरीक, मतदार, व व्यक्ती म्हणून आपली कर्तव्ये व सहभाग काय हे आपल्याला माहितच आहे.|Marathi_F|other|7.600000
processed_mr_f_agri_03571.wav|मध्य प्रदेश, आंध्र प्रदेश, कर्नाटक आणि महाराष्ट्राच्या काही भागात तांदळाची पिके घेतली जातात.|Marathi_F|other|6.700000
processed_mr_f_health_03384.wav|शेतीकाम करीत असताना हाताला कापले गेले तर लगेच दगडीपाला किंवा जखमजोडी चोळली की रक्त थांबायचे.|Marathi_F|other|7.900000
processed_mr_f_health_02030.wav|कारण पृथ्वीवर जेवढी संख्या माणसांची आहे त्यापेक्षा जास्त जीवाणू एका माणसाच्या तोंडात असतात.|Marathi_F|other|7.100000
processed_mr_f_weather_01928.wav|पवारांच्या या निर्णयावर त्यांचे नातू रोहित पवार यांनी पुनर्विचार करावा असं आवाहन केलं आहे.|Marathi_F|other|7.100000
processed_mr_f_health_01842.wav|दुग्धज्वर यांसारखे कॅल्शिअम कमतरता असल्याने होणारे आजार होण्याची शक्यता जास्त प्रमाणात असते.|Marathi_F|other|7.430021
processed_mr_f_finance_01565.wav|केवळ भाड्याच्या उद्देशाने तयार करण्यात आलेल्या प्रकल्पांना भांडवली नफा करातून सूट मिळू शकते.|Marathi_F|other|6.378667
processed_mr_f_health_00153.wav|पण डॉक्टर भेटले नाहीत तर दादांना चैन पडत नसे आणि दादा भेटले नाहीत तर डॉक्टरांना चैन पडत नसे.|Marathi_F|other|7.592542
processed_mr_f_other_01254.wav|कृष्णेकाठी वसलेल्या आणि धार्मिक पार्श्वभूमी लाभलेल्या मर्ढे या छोट्याशा खेडेगावात जन्म झाला.|Marathi_F|other|7.093333
processed_mr_f_finance_01844.wav|आयोगाने म्हटले आहे, की सट्टेबाजी व जुगाराला कायद्यात बदल करून कर रचनेत सामावून घेतले पाहिजे.|Marathi_F|other|7.445333
processed_mr_f_finance_02412.wav|कर आणि राष्ट्रीय सकल उत्पन्न यांच्यातील गुणोत्तरात सुधारणा करण्याची गरज आहे, असे ते म्हणाले.|Marathi_F|other|7.100000
processed_mr_f_agri_03505.wav|खते देण्यासाठी झाडाच्या विस्ताराखाली वर्तुळाकार चर खणावेत आणि त्यात खते घालून चर बंद करावेत.|Marathi_F|other|7.861333
processed_mr_f_other_01823.wav|भौतिकतेत अडकून पडत इंद्रियांच्या नादी लागलेली आणि त्यामुळे मूर्च्छित पडलेली मंडळी कमी नाहीत.|Marathi_F|other|7.035271
processed_mr_f_other_01799.wav|त्यामुळे विस्थापित झालेल्या या धनगर बांधवांना सरकारचा टॅँकरही मिळालेला नाही, हे दुर्दैव आहे.|Marathi_F|other|7.082667
processed_mr_f_health_02623.wav|तसेच फूट माऊथ डायसीस तोंडाला अल्सर येणे व पायाच्या खुरात जखम होणे असे विविध आजार होत असतात.|Marathi_F|other|8.265937
processed_mr_f_health_02169.wav|तो रोगावर उपचार करण्यासाठी रोग्यांना बेड्यांनी बांधत असे आणि उपचार करण्याची बतावणी करत असे.|Marathi_F|other|7.453229
processed_mr_f_education_03307.wav|विविध परीक्षांमध्ये उत्तुंग यश मिळवणाऱ्या विद्यार्थ्यांच्या यशात क्लासेसचा मोठा वाटा असतो.|Marathi_F|other|7.200000
processed_mr_f_finance_02796.wav|जर जीएसटी परिषदेने हायब्रिड कारवर लावलेला कर हटवला तर देशातील कारच्या किंमती कमी होऊ शकतील.|Marathi_F|other|7.328000
processed_mr_f_finance_02157.wav|तेव्हा हे सर्व टाळण्यासाठी बँका कर्जदाराशी बोलणी सुरू करतात आणि कर्जाचे हप्ते बांधून देतात.|Marathi_F|other|7.157333
processed_mr_f_agri_01837.wav|भाजीपाला पिकामध्ये केवडा रोगाचा प्रादुर्भाव दिसत असल्यास, रोगग्रस्त पाने काढून नष्ट करावीत.|Marathi_F|other|6.858667
processed_mr_f_agri_01324.wav|ओलिताचा कापूस हंगाम अंतिम टप्प्यात असून, कोरडवाहू कापूस वेचणीचा हंगाम अद्याप अर्ध्यातच आहे.|Marathi_F|other|8.160000
processed_mr_f_education_01387.wav|डॉक्टरांनी करून दाखवलेल्या करिश्म्यामुळे पाच महिन्यांचा एक जीव आता घरी जाण्यासाठी तयार आहे.|Marathi_F|other|7.300000
processed_mr_f_general_01177.wav|या संघाचे प्रशिक्षक म्हणून अश्पाक शेख व व्यवस्थापक म्हणून नंदकिशोर खैरनार यांनी काम पाहिले.|Marathi_F|other|6.800000
processed_mr_f_other_02983.wav|कारण फ्ल्यूच्या विषाणूमध्ये होणाऱ्या बदलामुळे आपल्याला लसही दर सहा महिन्यांनी बदलावी लागते.|Marathi_F|other|6.768250
processed_mr_f_finance_01442.wav|अमेरिकेने चिनी वस्तूंवर प्रचंड कर लादले असून, रशिया व इराणवर आर्थिक निर्बंध लागू केले आहेत.|Marathi_F|other|7.701333
processed_mr_f_agri_01325.wav|वाडग्यात चणाडाळीचं पीठ घेऊन त्यात थोडं पाणी घालून नीट कालवावं आणि ओव्याच्या पानांवर घालावं.|Marathi_F|other|7.360000
processed_mr_f_health_02156.wav|बर्फामध्ये जर कोलाय विषाणू असतील तर तुमच्या घशामध्ये जंतुसंसर्ग होण्याचा धोका निर्माण होतो.|Marathi_F|other|6.884333
processed_mr_f_agri_02968.wav|याचा विचार करून केंद्र शासनाने राष्ट्रीय बांबू मिशन या नावाने विशेष अभियानही सुरू केले आहे.|Marathi_F|other|6.880000
processed_mr_f_agri_01792.wav|आई बी किंवा रोपे लावत असताना आईने केलेल्या छोट्या खड्यात बी टाकायचे काम त्या दोघी करायच्या.|Marathi_F|other|7.125333
processed_mr_f_health_00778.wav|प्रजनन काळातील मधुमेह टाळण्याचा सर्वोत्तम मार्ग म्हणजे रक्तातील साखरेचं प्रमाण वाढू न देणे.|Marathi_F|other|7.100000
processed_mr_f_politics_01788.wav|पण एक लक्षात घ्यायला पाहिजे की हे मानव  उत्क्रांतीच्या प्रवासातील खूपच पुढारलेले मानव होते.|Marathi_F|other|6.869333
processed_mr_f_other_01307.wav|जयललिता ऊर्फ अम्मांच्या वारसदार म्हणून यापुढे आपण कार्य करणार असल्याचे त्यांनी स्पष्ट केले.|Marathi_F|other|7.093333
processed_mr_f_general_03200.wav|त्यामुळे प्रवास करताना हिंदी आणि मराठी भाषेतील सिनेमा पाहण्याची संधी प्रवाशांना मिळणार आहे.|Marathi_F|other|6.400000
processed_mr_f_general_03206.wav|मिर्झा सज्जान अली व मीर रोशन अली हे दोन नवाब आपला सारा वेळ बुद्धिबळाचा खेळ खेळण्यात घालवीत.|Marathi_F|other|7.328000
processed_mr_f_other_03151.wav|करणवीर मुंबईतून दिल्लीला पोहोचला आणि तिथून त्याला काठमांडूची कनेक्टिंग फ्लाइट पकडायची होती.|Marathi_F|other|6.600000
processed_mr_f_finance_03025.wav|तिने डेबिट किंवा क्रेडिट कार्डाने हॉटेलाच्या बिलाचे पैसे भरले म्हणून ती माजुर्डी ठरत नाही.|Marathi_F|other|7.168000
processed_mr_f_agri_01495.wav|कारण काय, तर जंगले आगीच्या भक्ष्यस्थानी पडल्यामुळे उंट पाणी पिण्यासाठी नागरी वस्तीत घुसतात.|Marathi_F|other|7.093333
processed_mr_f_other_02166.wav|मधुकर पिचड यांच्याविषयी धनगर समाजात असलेला प्रचंड रोष वेळोवेळी रस्त्यावर प्रगट झालेला आहे.|Marathi_F|other|7.313917
processed_mr_f_agri_03514.wav|शेत पिके झाडावरच सडल्याने सोयाबीन काळे पडून रंगहीन झाले व अर्ध्यापेक्षा जास्त शेतातच पडले.|Marathi_F|other|7.584000
processed_mr_f_education_01072.wav|कारवाईला राजकीय वास असून याबाबत माजी मुख्यंमत्री देवेंद्र फडणवीस यांच्याशी चर्चा केली आहे.|Marathi_F|other|8.100000
processed_mr_f_other_02116.wav|कवीच्या दिव्य प्रतिभेतून साकार झालेले हे महामंगल व्यक्तिमत्त्व आहे, असे समजायला हरकत नाही.|Marathi_F|other|6.652146
processed_mr_f_health_03020.wav|कर्करोगाचा प्रकार, त्याचे शरीरातील स्थान व तो त्याचा टप्पा या बाबींवर उपचार अवलंबून असतात.|Marathi_F|other|7.337125
processed_mr_f_agri_03614.wav|भाजीपाला पिकांमध्ये कांद्याची लागवड करताना काही महत्त्वाच्या गोष्टींची काळजी घ्यावी लागते.|Marathi_F|other|6.218667
processed_mr_f_health_01780.wav|अपेक्षेनं भरलेले तात्यांचे डोळे ज्या पद्धतीनं त्या दारावर खिळलेले होते ते सदाशिवला बघवेना.|Marathi_F|other|6.895958
processed_mr_f_general_01414.wav|वाठार पोलीसांनी ही वाहतूक तडवळे संमत वाघोलीमार्गे पिंपोडे बुद्रुक, वाठार स्टेशन अशी वळवली.|Marathi_F|other|7.712000
processed_mr_f_finance_00673.wav|साखर निर्यात अनुदान देत असताना निर्यात साखरेची क्वालिटी ठरवून त्या साखरेला अनुदान द्यावे.|Marathi_F|other|6.890667
processed_mr_f_agri_02650.wav|अशा झाडांच्या बुंध्यालगत जमिनीवर आच्छादन केल्यास जमिनीची पाणी धरून ठेवण्याची क्षमता वाढते.|Marathi_F|other|7.000000
processed_mr_f_agri_03396.wav|लागवड जरी जास्त झाली असली तरी पाण्याअभावी काही भागात कांदा आला नाही तर काहींचा करपला आहे|Marathi_F|other|7.100000
processed_mr_f_finance_02373.wav|पण सातव्या वेतन आयोगाने पुन्हा एकदा स्लॅब सिस्टीमनेच पेन्शन लागू करण्याची शिफारस केली आहे.|Marathi_F|other|7.168000
processed_mr_f_finance_02900.wav|तथापि, असे दिसते की मूल्यवर्धित कराच्या देयकावर बचत करण्यासाठी त्यांचा वापर केला जाऊ शकतो.|Marathi_F|other|7.146667
processed_mr_f_agri_01808.wav|धरणाच्या आसपास मोठ्या प्रमाणावर शेती असून या धरणाचे पाणी मुख्यत्वे सिंचनासाठी वापरले जाते.|Marathi_F|other|7.232000
processed_mr_f_finance_01554.wav|आता आपण चलन म्हणून नोटा आणि नाणी यांचा वापर करतो आणि या नोटा आणि नाण्यांनाच लक्ष्मी मानतो.|Marathi_F|other|8.000000
processed_mr_f_politics_00880.wav|या इन्स्टाग्रामची दखल घेत महिला आयोगाने पोलिसांना याप्रकरणी लक्ष घालण्याचे आदेश दिले होते.|Marathi_F|other|7.000000
processed_mr_f_agri_03607.wav|वर्षातून तीन महिने पावसाचे पाणी भरलेले असते, पण या सगळ्या अडचणींना हिमाने आपली ताकद बनवले.|Marathi_F|other|7.434667
processed_mr_f_agri_03644.wav|एक खास प्रकारची प्रक्रिया करून व दाब देऊन चहाच्या पानाचे वेगवेगळ्या प्रकारचे गठ्ठे बनवतात.|Marathi_F|other|7.000000
processed_mr_f_general_01327.wav|पहाटे साडेचार वाजता दक्षिण मुंबईतील कोठारी मॅन्शन ही चार मजली इमारत या आगीत संपूर्ण जळाली.|Marathi_F|other|7.861333
processed_mr_f_weather_01145.wav|गुळवे कुटुंब दरवर्षी या शंभरी पूर्णं केलेल्या गौरींचे आनंदाने स्वागत करून पाहुणचार करतात.|Marathi_F|other|7.029333
processed_mr_f_health_01617.wav|चीनमधील वुहान शहरातून हा विषाणू संपूर्ण देशात आणि त्यानंतर आजूबाजूच्या देशांमध्येही पसरला.|Marathi_F|other|7.900000
processed_mr_f_finance_02527.wav|देशाच्या कर स्रोताचा अभ्यास करण्यात येणार आहे आणि राज्यांना त्याबद्दल माहिती देण्यात येईल.|Marathi_F|other|6.368000
processed_mr_f_agri_00248.wav|भुईमूग पिकाच्या मुळांवरील गाठींमध्ये असलेल्या जिवाणूंच्या वाढीसाठी सेंद्रिय खते मदत करतात.|Marathi_F|other|6.965333
processed_mr_f_finance_01852.wav|याशिवाय निवृत्त झालेले बँक कर्मचारी, शिक्षक, बँक, सैन्यातील कोणत्याही व्यक्ती पात्र ठरतील.|Marathi_F|other|7.500000
processed_mr_f_health_03296.wav|चायपत्तीची बॅग पाण्यात बुडवून जखमेवर ठेवली तर पुढच्या काही मिनिटांतच रक्त येण्याचं थांबेल.|Marathi_F|other|7.046875
processed_mr_f_weather_01377.wav|कोणत्याही गोष्टीकडे समाजाचा एक जागरुक नागरिक म्हणून बघण्याचा दृष्टिकोन वाचनाने मला दिला.|Marathi_F|other|6.634667
processed_mr_f_agri_02787.wav|हे लक्षात घेऊन कांदा बीजोत्पादन करताना लागवड ते पीक व्यवस्थापन शास्त्रीय पद्धतीनेच करावे.|Marathi_F|other|7.274667
processed_mr_f_health_02001.wav|महिन्यातून एकदाच येणारा हा आपल्या लाडक्या गणपती बाप्पाचा उपवास आपल्यातले बरेच लोक पाळतात.|Marathi_F|other|6.373500
processed_mr_f_health_01580.wav|म्हणून याला सायलेंट किलर असेही म्हणतात, पण सतत रक्तदाब जास्त राहिल्याने हृदयावर ताण येतो.|Marathi_F|other|7.300000
processed_mr_f_education_01231.wav|अवघ्या एक महिन्याच्या मुलीला निष्ठुर आई अज्ञातस्थळी सोडून गेल्याचा प्रकार उघडकीस आला आहे.|Marathi_F|other|7.786667
processed_mr_f_agri_03588.wav|डोंगराळ जमिनीचा प्रसार होऊनही मोठ्या प्रमाणात येथे बटाटे, मटार आणि ओट्सचे पीक घेतले जाते.|Marathi_F|other|7.500000
processed_mr_f_finance_01480.wav|क्रेडिट रेटिंग म्हणजे घेतलेले कर्ज परत करण्याची इच्छा आणि क्षमता यांच्या मोजमापाचा दाखला.|Marathi_F|other|7.300000
processed_mr_f_agri_03648.wav|महिन्याच्या शुध्द चतुर्थीला चांदीच्या छोट्या वाटीत गायीचे दूध घेऊन त्यात साखर व भात घ्या.|Marathi_F|other|7.100000
processed_mr_f_agri_01472.wav|आपल्याला दोरी आणि बांबू व लाकूड यांच्या साहाय्याने सहज हलक्या वजनाचे स्ट्रेचर बनवता येते.|Marathi_F|other|8.064000
processed_mr_f_agri_03002.wav|कोंबडीच्या विष्ठेपासून मिळणारे खत हे जमिनीसाठी व शेतीसाठी अत्यंत उपयुक्त व फायदेशीर ठरते.|Marathi_F|other|6.900000
processed_mr_f_agri_01292.wav|शहराच्या मध्यवर्ती भागात काही आस्थापने व घरात पावसाचे पाणी शिरल्याने सर्वत्र धावपळ उडाली.|Marathi_F|other|7.082667
processed_mr_f_general_00679.wav|तो आराखडा जरी वाघ यांनी पाहिला असता, तर बाहुल्या आणि घेरावाची स्टंटबाजी करावी लागली नसती.|Marathi_F|other|6.506667
processed_mr_f_politics_01296.wav|सांगोल्डा येथील फूड बँकेतर्फे अनाथाश्रम आणि वृद्धाश्रमात या केकचं वाटप करण्यात येणार आहे.|Marathi_F|other|7.658667
processed_mr_f_health_00055.wav|जर तुम्ही दररोज आंघोळीच्या पाण्यात थोडं दूध मिश्रित करून आंघोळ केली तर त्वचा खुलून दिसेल.|Marathi_F|other|7.186208
processed_mr_f_health_01602.wav|प्लॅस्टिक अतिशय घातक असून ते जाळले तरी पूर्ण जळत नाही आणि त्यामुळे श्वसनाचे आजार बळावतात.|Marathi_F|other|7.580938
processed_mr_f_finance_03125.wav|शेतीवर बसवलेला कराचा भरणा केल्यानंतर शेतीचे उरलेले उत्पन्न सर्व कुळांमध्ये वाटण्यात येईल.|Marathi_F|other|7.317333
processed_mr_f_education_01672.wav|अमेरिकेचे माजी राष्ट्राध्यक्ष असलेले बराक ओबामा हे त्यांच्या वेगळ्य शैलीमुळे ओळखले जातात.|Marathi_F|other|7.637333
processed_mr_f_other_00513.wav|द्वैताने अद्वैतावर केलेली ही मात आहे आणि विठुरायाच्या पायाशी येऊन हे द्वैत थांबलेले आहे.|Marathi_F|other|6.986667
processed_mr_f_finance_02563.wav|जुगार आणि सट्टेबाजी कायदेशीर करुन त्यावर कर आकारल्यास त्यातून चांगला महसूल जमा होऊ शकतो.|Marathi_F|other|6.600000
processed_mr_f_agri_01742.wav|रेहमान हा वाघेरा येथे ट्रॅक्टर खाली करून पुन्हा पाणी भरण्यासाठी नाटवीच्या दिशेने निघाला.|Marathi_F|other|6.592000
processed_mr_f_agri_02590.wav|आपण आता शास्त्रीय पद्धतीने खत तयार करणार आहोत आणि त्यासाठी जीवाणू खताचा वापर करणार आहोत.|Marathi_F|other|7.168000
processed_mr_f_education_01333.wav|मल्चिंग पेपर लावताना तो गादीवाफ्याला समांतर राहील, तो ढिला पडणार नाही याची काळजी घ्यावी.|Marathi_F|other|7.893333
processed_mr_f_finance_02107.wav|पण कोणत्याच बँका एटीएम केंद्रांच्या सुरक्षेसाठी पैसा खर्च करण्यास तयार नाहीत, असे दिसते.|Marathi_F|other|6.400000
processed_mr_f_finance_03007.wav|कंपन्या किंवा कॉर्पोरेशन्स एका विशिष्ट हेतूने जन्म घेतात आणि तो हेतू म्हणजे पैसा कमावणे.|Marathi_F|other|6.752000
processed_mr_f_health_00630.wav|घटसर्पाचा जीवाणू जंतुसंसर्ग झालेल्या व्यक्तीच्या तोंड, नाक व घसा या भागात वास्तव्य करतो.|Marathi_F|other|7.720271
processed_mr_f_agri_03105.wav|काहींचा रस केशरी आणि दाट, तर काही वरून पिवळे आणि त्यांचा रस मात्र आंबट आणि पातळ निघायचा.|Marathi_F|other|7.402667
processed_mr_f_politics_01962.wav|त्यानंतर, खासदार मेनका गांधी यांनीही जे घडलं ते भयानक आहे, अशा भावना व्यक्त केल्या आहेत.|Marathi_F|other|6.880000
processed_mr_f_health_01123.wav|वैज्ञानिकांच्या एका समूहाने बेडकाच्या भ्रूणातील काही जीवित पेशी नवीन जन्मासाठी वापरल्या.|Marathi_F|other|6.600000
processed_mr_f_education_00932.wav|मानवी इच्छांना अंत नसतो आणि या इच्छा फक्त देवच पूर्ण करू शकतो, अशी मानवाची श्रद्धा असते.|Marathi_F|other|7.680000
processed_mr_f_other_02287.wav|गोव्यात हिंदूंची संख्या आता कमीच आहे, पण जे असतील ते पण नामकरण स्वीकारतील असे वाटत नाही.|Marathi_F|other|7.070104
processed_mr_f_other_01881.wav|तिलारीच्या या जंगलात बहुचर्चित वनमानव अर्थात स्लेंडर लोरीसचा वावर असल्याचे ऐकायला मिळते.|Marathi_F|other|7.058500
processed_mr_f_health_03680.wav|सध्या हनुमंताप्पा यांची स्थिती बिकट असून त्यांचे यकृत आणि मूत्रपिंड नीट कार्य करत नाहीत.|Marathi_F|other|7.743479
processed_mr_f_politics_01172.wav|मृत्युंजय कादंबरीच्या लेखनासाठी शिवाजी सावंत यांनी थेट कुरुक्षेत्रात मुक्काम ठोकला होता.|Marathi_F|other|7.400000
processed_mr_f_politics_01367.wav|महाराष्ट्राचं भौगोलिक स्थान असं आहे की, त्याच्या तीन बाजूंना वेगवेगळी भाषिक राज्यं आहेत.|Marathi_F|other|6.954667
processed_mr_f_health_03345.wav|ड्रग थेरेपी वापरली जाते, आणि जर काही नकारात्मक लक्षणे होत असतील तर उपचार लगेच बंद होईल.|Marathi_F|other|6.942396
processed_mr_f_finance_01740.wav|रासने यांचे लक्ष नसल्याची संधी साधून चोरट्याच्या साथीदाराने त्यांचे डेबिट कार्ड लांबवले.|Marathi_F|other|5.952000
processed_mr_f_education_01310.wav|शिवाय सुभाष घईंच्या विस्लिंग वूड या संस्थेतून त्याने फिल्म मेकिंगचे प्रशिक्षण घेतले आहे.|Marathi_F|other|7.637333
processed_mr_f_other_02351.wav|पिथौरागढ जवळील हुडेती गावातील एका दहा वर्षाच्या बालकाने असाच एक कारनामा करून दाखवला आहे.|Marathi_F|other|7.200000
processed_mr_f_health_01075.wav|फायब्रॉसिस असलेल्या स्नायूंची उती ताणली जाते आणि कठीण होते आणि तिचे आकुंचन पावणे थांबते.|Marathi_F|other|6.800000
processed_mr_f_agri_01296.wav|निझामाने या भागातील कापूस पिकाचे महत्त्व लक्षात घेऊन नांदेडला उस्मानशाही मिल काढली होती.|Marathi_F|other|7.541333
processed_mr_f_finance_00753.wav|रेल्वेत रोख चार लाख रूपयांची बॅग विसरणे व ती सर्व रक्कम जशीच्यातशी परत मिळणे खूपच कठीण.|Marathi_F|other|7.850667
processed_mr_f_finance_02213.wav|राज्य सरकारी कर्मचारी व त्याच्या पत्नीला विमाकवच आहे, पण अपत्यांना विमा योजना लागू नाही.|Marathi_F|other|7.168000
processed_mr_f_health_00674.wav|दात पांढरे करणारे हे अर्धवट डॉक्टर त्यासाठी कार्बामाईड टेरॉक्साईड नावाचे द्रव्य वापरतात.|Marathi_F|other|6.800000
processed_mr_f_other_01724.wav|कुलाबा ते सीप्झ या मेट्रोसाठी दक्षिण मुंबईतील सुमारे पाच हजार वृक्षतोडीचा प्रस्ताव आहे.|Marathi_F|other|6.800000
processed_mr_f_health_00557.wav|कोणत्याही आजाराचे लवकर निदान झाल्यास त्यावर उपचार करण्यासाठी अनेक विकल्प शिल्लक राहतात.|Marathi_F|other|6.222583
processed_mr_f_agri_00317.wav|त्यांच्या प्रयत्नांतून लाखो हेक्टर क्षेत्र सिंचनाखाली आले, आदिवासी गावांना पाणी मिळाले.|Marathi_F|other|6.720000
processed_mr_f_other_00173.wav|शहरातील रस्त्यांवर पार्कींगचे पट्टे मारण्यासह झेब्रा क्रॉसिंगचे पट्टे मारणे आवश्यक आहे.|Marathi_F|other|6.100000
processed_mr_f_education_00920.wav|येत्या डिसेंबर महिन्यात ही अभियोग्यता व बुध्दिमत्ता चाचणी परीक्षा घेण्याचे नियोजन होते.|Marathi_F|other|6.869333
processed_mr_f_politics_01651.wav|महत्त्वाच्या पाच विभागांसाठी पुढील क्रमांकावर मिस्ड् कॉल देऊन मतदान करता येऊ शकणार आहे.|Marathi_F|other|6.741333
processed_mr_f_health_01295.wav|मधुमेह, उच्च रक्तदाब हे सायलेंट किलर असून याचा शरीरात झालेला प्रवेश अनेकवेळा कळतच नाही.|Marathi_F|other|7.800000
processed_mr_f_other_01727.wav|नासाने मेल पाठवत विक्रम लँडरचे फोटो शोधण्यात मदत केल्यामुळे शन्मूगचे अभिनंदन केले होते.|Marathi_F|other|7.381333
processed_mr_f_other_01104.wav|पपईच्या झाडाप्रमाणे, नरपुष्पे आणि मादीपुष्पे येणारी दोन वेगवेगळी झाडे खजुरामध्ये असतात.|Marathi_F|other|7.300000
processed_mr_f_health_03303.wav|खेड्यातील लोक लवकर दवाखान्यात जात नाहीत आणि त्यामुळे त्यांचा आजार जास्त प्रमाणात वाढतो.|Marathi_F|other|6.930792
processed_mr_f_health_02864.wav|जांभळामध्ये लोहतत्त्व जास्त प्रमाणात असल्यामुळे याच्या सेवनामुळे रक्त शुद्ध व लाल होते.|Marathi_F|other|7.186208
processed_mr_f_politics_01767.wav|शहरातील कामगार मोटार ट्रान्स्पोर्ट कंपनीतून ही पहिली पेटी वाशी मार्केटला रवाना होत आहे.|Marathi_F|other|7.300000
processed_mr_f_health_01468.wav|त्याला रक्ताची गरज असते, पण कैलासचे रक्त जुळत नाही म्हणून अमर रक्त देतो आणि बॉबी वाचतो.|Marathi_F|other|7.200000
processed_mr_f_other_00367.wav|डॉल्बीवर बंदी असतानाही डॉल्बी आणल्यामुळे सातारा, कराड येथे डॉल्बीवर कारवाई करण्यात आली.|Marathi_F|other|8.074667
processed_mr_f_education_02839.wav|पारनेर. शिवाजी हुलावळे व सोमनाथ रण्ये, अशी पोलिस कोठडीत पाठवलेल्या आरोपींची नावे आहेत.|Marathi_F|other|7.900000
processed_mr_f_other_01771.wav|इम्फा पुरस्कार सोहळ्याने मराठी पुरस्कार सोहळ्यांना एक वेगळी उंची प्राप्त करून दिली आहे.|Marathi_F|other|6.165333
processed_mr_f_politics_00287.wav|महिला वर्गाची आवड लक्षात घेऊन लीलॅक, फ्लोरल व्हॉयलेट, जॅस्मीन हे फ्लेवर बाजारात मिळतात.|Marathi_F|other|7.626667
processed_mr_f_health_02129.wav|आम्ही नेहमी ऐकत आलो आहोत की ताप जास्त असेल तर गार पाण्याच्या पट्ट्या डोक्यावर ठेवाव्या.|Marathi_F|other|6.300000
processed_mr_f_agri_01331.wav|करवतीने तोडणे व कोयत्याने तोडणे यामध्ये सारख्याच संख्येने बांबू एका दिवसात तोडता येतात.|Marathi_F|other|6.900000
processed_mr_f_health_01458.wav|व्यासांनी त्वरीत त्याला जवळच्या कुंडात डुबकी मारायला लावली व त्यामुळे त्याचा ताप उतरला.|Marathi_F|other|6.768250
processed_mr_f_politics_01241.wav|गोव्यात सव्वीस जागा जिंकून भाजपा पुन्हा सत्तेवर येईल असा विश्वासही त्यांनी व्यक्त केला.|Marathi_F|other|6.304000
processed_mr_f_other_02149.wav|क्रँप येऊ नये म्हणून मी ही पद्धत अवलंबली होती आणि आत्तापर्यंत ती खूप उपयुक्त ठरली होती.|Marathi_F|other|7.186208
processed_mr_f_agri_02726.wav|रोपांची लागवड ऑगस्ट, एप्रिल आणि ऑक्टोबर महिन्यांत केल्यास वर्षभर फुले उपलब्ध होऊ शकतात.|Marathi_F|other|7.168000
processed_mr_f_politics_01190.wav|शिवाय सामान्य नागरिकांना सब्सिडी मिळावी याबाबतही प्रयत्न सुरु असल्याची माहिती मिळत आहे|Marathi_F|other|7.360000
processed_mr_f_other_01833.wav|आपण अलिश्बा नावाच्या एका पाकिस्तानी तरुणीला दुबईत भेटलो होतो, अशी कबुली शमीने दिली आहे.|Marathi_F|other|7.325521
processed_mr_f_education_01480.wav|पण लेगस्पिन गोलंदाजीत गुगली तसेच रॉंगवन टाकताना चेंडूच्या शिवणीचा वापर जास्त केला जातो.|Marathi_F|other|8.600000
processed_mr_f_finance_02712.wav|अशाप्रकारे, पगारात कपात झालेले अथवा नोकरी गमावलेले लोक खर्च करणं व कर्ज काढणं थांबवतात.|Marathi_F|other|7.274667
processed_mr_f_other_03508.wav|नुसती समाजासाठी विकासकामं करून चालत नाही तर मतांच्या गठ्ठ्यांनीच तुमची तळमळ तोलली जाते.|Marathi_F|other|7.162979
processed_mr_f_politics_01075.wav|गिरी यांनी सांगितले की, सर्पाच्या या प्रजातीला सामान्य बोलीभाषेत मांजऱ्या साप म्हणतात.|Marathi_F|other|6.976000
processed_mr_f_agri_01602.wav|मात्र जर अँगलमध्ये ठेवल्यास ही सगळी माती खालच्या भागात जमा होते आणि सहज साफ करता येतं.|Marathi_F|other|7.520000
processed_mr_f_politics_03079.wav|एकदा राज्यसभेच्या खासदार आणि सहा वेळा मुख्यमंत्री ही अम्मांची कारकीर्द काही लहान नाही.|Marathi_F|other|6.741333
processed_mr_f_finance_03454.wav|या फंडातील रक्कम ही तीन वर्षांनंतर काढली तर त्यावर दीर्घमुदत भांडवली नफा कर लागू होतो.|Marathi_F|other|7.000000
processed_mr_f_other_00476.wav|दलित पँथर जेव्हा सुरू झाली तेव्हा हजारोंच्या संख्येंने तरुणांनी पँथरमध्ये प्रवेश केला.|Marathi_F|other|6.282667
processed_mr_f_finance_00413.wav|काळा पैसा पकडला जाण्याच्या भीतीने अनेक बड्या धेंडांनी जनधन खात्यात रक्कम जमा केली आहे.|Marathi_F|other|7.168000
processed_mr_f_weather_00299.wav|मात्र जेव्हां केव्हां स्त्रीची सत्ता होती तेव्हां ते अत्यंत नैसर्गिक समजले गेले असावे.|Marathi_F|other|5.952000
processed_mr_f_politics_01556.wav|रस्ते, रेल्वे आणि हवाई सेवेने जोडलेले हे शहर सर्वाधिक वेगाने वाढणारे औद्यौगिक शहर आहे.|Marathi_F|other|7.400000
processed_mr_f_politics_02444.wav|कर्णम मल्लेश्वरी ही वेटलिफ्टिंग खेळात भारताला पदक जिंकवून देणारी पहली महिला ठरली आहे|Marathi_F|other|7.370667
processed_mr_f_finance_03426.wav|सरकारे आणि बँकांच्या मर्जीतील उद्योजकांनी हजारो कोटींची भरमसाट कर्जे काढली आणि बुडवली.|Marathi_F|other|7.000000
processed_mr_f_education_01253.wav|मात्र होबार्ट हरिकेन्स आणि ब्रिस्बेन हीट यांच्यातील सामन्यात एक धक्कादायक प्रकार घडला.|Marathi_F|other|7.500000
processed_mr_f_politics_01831.wav|विकासाच्या गंगेत मोजक्या मंडळींचे घोडे न्हाले, पण कोट्यवधी सामान्य जनता कोरडीच राहिली.|Marathi_F|other|6.900000
processed_mr_f_education_01898.wav|वसईचा किल्ला स्वराज्यात यावा यासाठी चिमाजी अप्पा यांनी वज्रेश्वरी देवीस नवस केला होता.|Marathi_F|other|7.744000
processed_mr_f_finance_01657.wav|बाँड्स खरेदी करताना आपल्याला द्यावा लागणारा कर आणि कर स्लॅब यांचाही विचार करावा लागतो.|Marathi_F|other|6.600000
processed_mr_f_other_01162.wav|आधुनिकता आणि पारंपरिक गोष्टी या दोन्ही गोष्टिंची उत्तमरीत्या सांगड घातलेली दिसून येते.|Marathi_F|other|6.432000
processed_mr_f_health_02220.wav|जर रुग्णाला धोका आहे, तर स्प्रेचा वापर करण्यापूर्वी घशातील द्रावणात एकच इंजेक्शन द्या.|Marathi_F|other|7.100000
processed_mr_f_health_02739.wav|या वयात जरी हाडाचा कर्करोग होत असला तरी लहान मुलांमध्येही या समस्येचे प्रमाण अधिक आहे.|Marathi_F|other|7.453229
processed_mr_f_health_02802.wav|कारण, त्यातून तुमचा रक्तदाब वाढून क्षणार्धात हृदयाचे कार्य थांबण्याचा धोका आता वाढतोय.|Marathi_F|other|6.942396
processed_mr_f_health_00436.wav|गम्मत म्हणजे या भांडणातल्या या दोन पात्रातलं पहिलं पात्र पालिका रुग्णालयात डॉक्टर आहे.|Marathi_F|other|6.600000
processed_mr_f_politics_01821.wav|गर्दीचा फायदा घेऊन महिला अथवा मुलींना धक्का मारणाऱ्या मनचले मजनूंची आता काही खैर नाही.|Marathi_F|other|7.274667
processed_mr_f_education_00449.wav|अव्वाच्या सव्वा किंमतीच्या दरात ही औषधं विकली जात असल्याचा धक्कादायक प्रकार समोर आलाय.|Marathi_F|other|6.900000
processed_mr_f_other_03208.wav|बादशाहो फिल्मच्या रश्के कमर या गाण्यावर जॉर्जियाने तिच्या बेली डान्सची झलक दाखवली आहे.|Marathi_F|other|7.000000
processed_mr_f_general_00248.wav|त्यानंतर जेव्हा प्रवास करताना कुठलाही धोका आहे असे वाटले तर सेफ्टी ऑप्शन क्लीक करायचे.|Marathi_F|other|7.050667
processed_mr_f_agri_03096.wav|काही नद्यांना भरपूर पाणी असते, तर काही ठिकाणी पाण्याचा तुटवडा असल्याने संकट उभे ठाकते.|Marathi_F|other|6.592000
processed_mr_f_health_03306.wav|बहुतेक स्त्रियांमध्ये शरीरातील स्कॅव्हेंजर सिस्टम हे मासिक पाळीचे रक्त साफ करून टाकते.|Marathi_F|other|6.385104
processed_mr_f_health_00883.wav|मस्तकात वेदना होत असल्यास शेवग्याचा डिंक दुधात वाटावा आणि त्याचा लेप मस्तकावर लावावा.|Marathi_F|other|7.000000
processed_mr_f_health_02047.wav|कोट्यवधी पेशी आपल्या शरीरात असतात आणि निसर्गाने दिलेले त्यांचे त्यांचे काम करत असतात.|Marathi_F|other|6.300000
processed_mr_f_health_00670.wav|अधिक आहार घेतल्याने त्यांचे वजन वाढू लागते व त्याचा ताण गुडघ्यांवर येऊन वेदना वाढतात.|Marathi_F|other|6.640542
processed_mr_f_politics_03145.wav|नंतर त्यांनी भुत्तोंना सोडले व झिया यांनी नव्याने निवडणुका घेण्यासंबंधी घोषणाही केली.|Marathi_F|other|6.752000
processed_mr_f_agri_03039.wav|गहू पिकांच्या उत्पादनात घट येण्यामध्ये किडींचा प्रादुर्भाव हे एक महत्त्वाचे कारण आहे.|Marathi_F|other|6.300000
processed_mr_f_health_02781.wav|अशा ठिकाणी एका तासामागे एक ते दोन मिनिटं ब्रेक घेणं अनिवार्य आहे, असं डॉक्टर सांगतात.|Marathi_F|other|7.000000
processed_mr_f_agri_02577.wav|एक व दोन वर्षे पाणी व खत घालून वाढवलेली झाडे मोफत वाटपासाठी रांगेने लावून ठेवली आहेत.|Marathi_F|other|7.306667
processed_mr_f_politics_01912.wav|तीन हजार वर्षांपूर्वी ज्यांचे शासन होते ते राजे दुसरे राम्सेस ह्यांची ती मूर्ती होती.|Marathi_F|other|7.000000
processed_mr_f_health_02307.wav|कॅन्सर पेशी कडून काही पदार्थ तयार होतात या सर्वांचा परिणाम म्हणून देखील वजन कमी होते.|Marathi_F|other|7.162979
processed_mr_f_general_00332.wav|आम्ही दोघांनी प्रत्येकी एक रस्ता निवडला आणि एकमेकांना आवाज देत पुढं पुढं जायचं ठरवलं.|Marathi_F|other|6.500000
processed_mr_f_politics_00924.wav|जाळ्यांचे नुकसान करुन काही अंडी पळवण्याचा प्रयत्न स्थानिक नागरिकांनी सुरुवातीला केला|Marathi_F|other|7.264000
processed_mr_f_health_03304.wav|तसेच मधुमेह हा हृदय रोग, किडनीचे आजार, अंधत्व यांसारख्या अनेक आजारांचे कारण बनू शकतो.|Marathi_F|other|7.800000
processed_mr_f_health_03711.wav|शिवाय वेळोवेळी त्याला होणारा त्रास, किंवा शस्त्रक्रिया यांनीही अनेकदा खचायला व्हायचं.|Marathi_F|other|6.234187
processed_mr_f_health_00721.wav|रवींद्रची कवटी फुटून मेंदू बाहेर पडल्याचे आपण पाहिले आणि जिवाच्या आकांताने पळत सुटलो.|Marathi_F|other|6.245792
processed_mr_f_health_03047.wav|नियमित इलायचीचे सेवन केल्यास अस्थमा, खोकला, ताप आणि फुप्फुसाशी निगडित आजार दूर होतात.|Marathi_F|other|7.580938
processed_mr_f_health_00982.wav|पण डॉक्टरांनी अथक प्रयत्नांनी शस्त्रक्रिया करून कवळी काढली आणि गणी यांना जीवदान दिलं.|Marathi_F|other|7.162979
processed_mr_f_finance_02806.wav|बँकेची गंगाजळी ठेवी आणि उत्पन्नाचे मार्ग यावर ताण येतो आणि बँका आर्थिक कोंडीत अडकतात.|Marathi_F|other|7.400000
processed_mr_f_health_02046.wav|त्या कुत्र्याच्या मानेवर चाकूचे वार होते व त्या जखमेतून रक्त वाहत रस्त्यावर आलं होतं.|Marathi_F|other|6.600000
processed_mr_f_health_02377.wav|तपासणी केल्यानंतर ही औषधे बाजारात विक्रीसाठी उपलब्ध झाली, तर त्यातून पुढील धोका टळतो.|Marathi_F|other|6.800000
processed_mr_f_health_02133.wav|डाएटच्या बरोबरीने आहारात सोडीयमचे प्रमाण कमी केले तर रक्तदाब याहीपेक्षा कमी होऊ शकतो.|Marathi_F|other|7.400000
processed_mr_f_finance_01436.wav|सरकारी वेतन आणि बचतीवर मिळणारे व्याज हे नरेंद्र मोदींचे उत्पन्नाचे मुख्य स्त्रोत आहे.|Marathi_F|other|6.496000
processed_mr_f_health_00838.wav|त्यांचा तो अवतार पाहताच डॉक्टर कुलकर्णी प्रतिक्षिप्त क्रियेने चार पावले मागे सरकल्या.|Marathi_F|other|5.900000
processed_mr_f_other_00984.wav|ट्विंकलनं शेअर केलेल्या पोस्टमधील एका फोटोमध्ये ट्विंकलनं हे झुमके घातलेले दिसत आहेत.|Marathi_F|other|6.560000
processed_mr_f_education_03106.wav|मग शरीर पण आतल्या आत आपली गणितं करतं आणि फॅट्सएनर्जी जमवून ठेवतं आणि आपण सुटत जातो.|Marathi_F|other|8.309333
processed_mr_f_other_00604.wav|माझे हात माझ्या धन्याच्या तस्बिरी म्होरं आपसूक जोडलं गेलं आणि ओठातून शब्द बाहेर पडले.|Marathi_F|other|6.421333
processed_mr_f_finance_02917.wav|यामुळे देशातील व्यापारी तसेच नागरी सहकारी बॅँकांची एटीएम केंद्रे अधिक सुरक्षित होतील.|Marathi_F|other|6.496000
processed_mr_f_weather_01238.wav|या सिनेमाच्या भारतात झालेल्या शूटिंगसाठी पूर्णिमा यांनी कॉश्चुम्स डिझायनिंग केलं आहे.|Marathi_F|other|5.952000
processed_mr_f_agri_00228.wav|चेराव नावाचे लोकनृत्य खूप प्रचलित असून या नृत्यावेळी पुरूष जमिनीवर बांबू धरून ठेवतात.|Marathi_F|other|7.700000
processed_mr_f_politics_02585.wav|परिणामी पूर्वीची भययुक्त द्वेषभावना जाऊन त्याची जागा अतीव आदरयुक्त आत्मीयतेने घेतली.|Marathi_F|other|7.541333
processed_mr_f_health_00617.wav|डॉक्टर असल्याने हॅल्लिडेवर उपचार करणे हे आपले प्रथम कर्तव्य असल्याचे अमांडला जाणवले.|Marathi_F|other|6.628917
processed_mr_f_health_01317.wav|पूर्वकल्पना नसलेली कृती करताना मेंदू आणि शरीराच्या इतर अवयवांचा समन्वय वाढीला लागतो.|Marathi_F|other|7.000000
processed_mr_f_health_02380.wav|मलेरियाचा संसर्ग झाल्यास वेळीच योग्य उपचार घेणे, हा यावरील सर्वांत चांगला उपचार आहे.|Marathi_F|other|6.361896
processed_mr_f_other_02310.wav|राजधानी एक्स्प्रेसमध्ये पॅँट्री कारच्या जोडीनेच हे नवे वर्क स्टेशन उभारले जाणार आहे.|Marathi_F|other|6.083250
processed_mr_f_health_00928.wav|ज्या वस्तूंना लोकांचा सर्वाधिक स्पर्श होतो, तेथेच  अधिक विषाणू आणि जंतू वावरत असतात.|Marathi_F|other|6.895958
processed_mr_f_other_01230.wav|रेफ्रींच्या नजरेतून ही बाब सुटल्याची घोडचूक झाली आणि इंग्लिश संघासाठी हा धक्का ठरला.|Marathi_F|other|6.500000
processed_mr_f_health_03268.wav|यामध्ये आपला मेंदू एका प्रोजेक्टरचं काम करतो आणि आपले डोळे स्क्रीनसारखं काम करतात.|Marathi_F|other|6.361896
processed_mr_f_finance_00980.wav|आंग्रिया क्रूझच्या माध्यमातून पर्यटनाला चालना मिळाली असती व महसूलदेखील वाढला असता.|Marathi_F|other|6.300000
processed_mr_f_education_00470.wav|या कथ्थक केंद्रात प्रतिभावंत कथ्थक गुरूंमार्फत नव्या कलावंतांना प्रशिक्षण दिले जाते.|Marathi_F|other|6.890667
processed_mr_f_education_01789.wav|जीवन तत्क्षणी थांबावे किंवा माणसांचा तिटकारा यावा इतपत या गाण्यांना मी जवळ केले आहे.|Marathi_F|other|7.500000
processed_mr_f_finance_03288.wav|चालू खात्यातील तूट कमी झाल्याने शेअर बाजारातील तेजीचे प्रतिबिंब चलन बाजारातही उमटले.|Marathi_F|other|7.029333
processed_mr_f_health_02960.wav|त्यामुळे डास व माशा होतात, परिणामी विविध आजार फैलावतात, याची जाणीवच या लोकांना नसते.|Marathi_F|other|8.544562
processed_mr_f_agri_01382.wav|आंघोळीच्या गरम पाण्यामध्ये हे एप्सम सॉल्ट घालून ते पाणी पाठीवर घेत पाठ शेकून काढावी.|Marathi_F|other|6.688000
processed_mr_f_other_01410.wav|या दोन कट्टर प्रतिस्पर्धींचा सामना याची डोळा पाहण्यासाठी चाहत्यांची मोठी गर्दी होती.|Marathi_F|other|6.300000
processed_mr_f_education_00465.wav|हा अमानुष प्रकार बंद पाडण्यासाठी त्याने हत्तींच्या पिल्लांसाठी बेबी स्कूल सुरू केलं.|Marathi_F|other|6.613333
processed_mr_f_agri_01567.wav|खरीप पिकांसह कपाशी पिकाचा जोम कमी होत चालला असून, बाजरी, तुरीचे पीक भुईला खिळून आहे.|Marathi_F|other|7.754667
processed_mr_f_health_03133.wav|ह्या राशीच्या व्यक्ति फार आजारी पडत नाहीत परंतु ह्यांचे आजार दीर्घकाळ चालणारे असतात.|Marathi_F|other|6.269021
processed_mr_f_agri_00178.wav|त्यावेळी रस्त्यातील खड्ड्यात साचलेले पावसाचे पाणी कल्पेश मराठे यांच्या अंगावर उडाले.|Marathi_F|other|6.165333
processed_mr_f_health_03537.wav|यात प्राधान्याने मुखावाटे औषधे देऊन वाढलेल्या दोषांना शरीरात साम्यावस्थेत आणले जाते.|Marathi_F|other|6.919167
processed_mr_f_general_01660.wav|सूर्य हा वायूंचा गोळा आहे व त्यावरील इतर उजळ रंगांच्या तुलनेत हे काळे डाग गडद असतात.|Marathi_F|other|7.029333
processed_mr_f_finance_02540.wav|मालमत्तांच्या क्षेत्रावर आकारण्यात येणारा कर व प्रत्यक्ष क्षेत्र यामध्ये तफावत असते.|Marathi_F|other|6.080000
processed_mr_f_health_03147.wav|आजवर किमान पाच डॉक्टर आणि हजारोच्या ब्लड टेस्ट करून झाल्यावर निघालेले हे निदान आहे.|Marathi_F|other|6.269021
processed_mr_f_other_02204.wav|दरम्यान शारापोवाने माघार घेतल्याने रशियाच्या डारिया कासात्किना हिला संधी मिळाली आहे.|Marathi_F|other|6.640542
processed_mr_f_agri_02914.wav|वाफ्याद्वारे पाणी देताना उखरी करताना झाडाच्या मुळ्या तुटणार नाहीत याची काळजी घ्यावी.|Marathi_F|other|6.197333
processed_mr_f_weather_02388.wav|त्यामुळे आधीच अडचणीत असलेल्या जेटच्या अडचणीत वैमानिकांच्या संपाची टांगती तलवार आहे.|Marathi_F|other|6.600000
processed_mr_f_finance_02638.wav|अधिकाधिक कर गोळा करण्यासाठी करांचा पाया अधिक विस्तृत करण्यात येईल, असेही ते म्हणाले.|Marathi_F|other|6.368000
processed_mr_f_agri_02676.wav|पाणी गोठल्यामुळे पिकांची वाढ खुंटली असून पिके नष्ट होण्याची शक्यता निर्माण झाली आहे.|Marathi_F|other|6.496000
processed_mr_f_general_01069.wav|मराठी साहित्य विश्वात त्यांची सात सक्कं त्रेचाळीस आणि ककल्ड ही कादंबरी प्रचंड गाजली.|Marathi_F|other|6.922667
processed_mr_f_other_01362.wav|वेट आणि नाईट यांच्याशिवाय एकाही इंग्लिंश खेळाडूला दोन आकडी धावसंख्या गाठता आली नाही.|Marathi_F|other|6.500000
processed_mr_f_politics_01440.wav|मुंबईत स्वच्छ हवा काय असते याचं फुप्फुसाला प्रात्यक्षिक दाखवायला ती जागा उत्तम होती.|Marathi_F|other|6.869333
processed_mr_f_other_01970.wav|मुंबईत आजही दूधक्रेंद्रे आहेत पण, निळ्या, पांढऱ्या, नारिंगी बुचांच्या बाटल्या नाहीत.|Marathi_F|other|6.100000
processed_mr_f_other_01750.wav|विदेशी चित्रकार नॉर्मन रॉक वेल व व्लॅडी निर हुसेन या चित्रकारांचा तिच्यावर पगडा आहे.|Marathi_F|other|7.114667
processed_mr_f_health_02450.wav|छिद्र पाडणे म्हणजे गुडघ्याच्या सांध्यातील अतिप्राधा द्रवपदार्थ आणि रक्त बाहेर टाकणे.|Marathi_F|other|6.652146
processed_mr_f_finance_02873.wav|वास्तविक, अर्थसंकल्प हा महागाई दरापेक्षा आर्थिक विकासाकडे अधिक केंद्रित असायला हवा.|Marathi_F|other|6.634667
processed_mr_f_health_02384.wav|प्रामुख्याने डेंग्यूचे विषाणू हे एडिस या मादी डासाच्या डंखातून शरीरात प्रवेश करतात.|Marathi_F|other|6.768250
processed_mr_f_health_02143.wav|अशा दुर्गंधीत उंदिर, घुशी वावरत असतात आणि त्यांच्या विष्ठेत लेप्टोसारखा आजार पसरतो.|Marathi_F|other|7.430021
processed_mr_f_other_02444.wav|वसंत कावणकर हे असगोली गावातील ग्रामदेवता श्री भैरी व्याघ्रांबरी देवीचे मानकरी आहेत.|Marathi_F|other|7.174583
processed_mr_f_health_03385.wav|आपला मेंदू व डोळे जगाच्या अनुभवांना विविध पद्धतीने साठवतात आणि त्यांची नोंद ठेवतात.|Marathi_F|other|7.100000
processed_mr_f_other_01536.wav|तिवरांच्या बेटांचा नाश हेही मत्स्योत्पादन कमी होण्याचे आणखी एक महत्त्वाचे कारण आहे.|Marathi_F|other|6.026667
processed_mr_f_health_03714.wav|त्यांना काही आजार झाल्यामुळे ही नोकरी सोडणे भाग पडलेच पण हे दोन्ही धंदेही बंद पडले.|Marathi_F|other|6.373500
processed_mr_f_politics_01547.wav|दिल्लीच्या चॉंदनी चौकात भाजपची प्रचार सभा झाली त्यात बोलतांना त्यांनी हा दावा केला.|Marathi_F|other|6.474667
processed_mr_f_health_01947.wav|पिण्याच्या पाण्यात जास्त प्रमाण फ्लोराईड हा घटक असेल तर फ्लोरोसिस नावाचा आजार होतो.|Marathi_F|other|6.094875
processed_mr_f_general_01044.wav|त्या व्यक्तीकडे दहा हजार हत्तींचे बळ येईल व ती चंद्र व ग्रह आहेत तोपर्यंत जगू शकेल.|Marathi_F|other|7.850667
processed_mr_f_politics_03054.wav|प्रशासनाचा कारभार ही सामान्य जनतेच्या सुखाची सावली ठरावी, असेही त्यांनी आवाहन केले.|Marathi_F|other|6.400000
processed_mr_f_education_03393.wav|कळस येथील ही पहिलीच घटना नसून वारंवार अशा प्रकारे घटना घडत असल्याचे दिसून येत आहे.|Marathi_F|other|7.754667
processed_mr_f_education_00109.wav|तर राणोजी मोकिंदा घुगे, दत्ता मोकिंदा घुगे, गणेश विठ्ठल घुगे अशी जखमींची नावे आहेत.|Marathi_F|other|9.045333
processed_mr_f_agri_02593.wav|जया, रत्ना यासारखी लवकर होणारी पिके तयार झाली असून अशा पिकांची कापणी सुरू झाली आहे.|Marathi_F|other|7.100000
processed_mr_f_agri_02118.wav|पीठ मळताना त्यात फाटलेल्या दूधाचे पाणी वापरल्यास चपात्या खूप नरम आणि पौष्टिक बनतात.|Marathi_F|other|6.700000
processed_mr_f_agri_03601.wav|दुबार कापणी चांगली येण्यासाठी या पिकाची लागवड ऑक्टोबर ते नोव्हेंबर यादरम्यान करावी.|Marathi_F|other|6.300000
processed_mr_f_education_01299.wav|त्यांनी ते पुस्तक त्यांच्या वयाच्या सहासष्टाव्या वर्षीं खूप संशोधन करून लिहिले आहे.|Marathi_F|other|7.392000
processed_mr_f_finance_02909.wav|सरकार आपली वित्तीय तूट कमी करण्याच्या प्रयत्नात आहे आणि यामुळे गुंतवणूक कमी होतेय.|Marathi_F|other|6.218667
processed_mr_f_agri_02630.wav|राज्य सरकारने बांबू लागवडीला प्रोत्साहन देण्यासाठी बांबू कंपनीची स्थापना केली आहे.|Marathi_F|other|6.600000
processed_mr_f_finance_00251.wav|व्याजदर अर्ध्या टक्क्याने कमी केले असते तर एकूण विकासाला मोठी चालना मिळाली असती.|Marathi_F|other|5.973333
processed_mr_f_politics_01693.wav|नवीन भवनात सुप्रीम कोर्टाच्या सर्क दस्तावेजांचे डिजिटल रेकॉर्ड ठेवण्यात येणार आहे.|Marathi_F|other|6.400000
processed_mr_f_health_00495.wav|वडिलांना असलेला कर्करोग वेळीच लक्षात न आल्याने पितृत्वाचे छत्र अकाली हिरावले गेले.|Marathi_F|other|6.489604
processed_mr_f_health_01811.wav|हळूहळू हालचाल खूपच कमी होते, आत्मविश्वास कमी होतो आणि बरेचदा नैराश्य सुद्धा येते.|Marathi_F|other|7.100000
processed_mr_f_other_00526.wav|त्याकाळचा दिल्लीचा कोतवाल मिर्जा खानी हा काव्यप्रेमी आणि गालिबचा विशेष चाहता होता.|Marathi_F|other|6.816000
processed_mr_f_health_02920.wav|शरीरातील सर्व अवयवांचे आणि त्यांच्या हालचालींचे तसेच कामांचे नियंत्रण मेंदू ठेवतो.|Marathi_F|other|7.441625
processed_mr_f_politics_01936.wav|गेल्या काही वर्षांपासून डाकघर हे इतिहास जमा होण्याची भीती प्रत्येकाच्या मनात होती.|Marathi_F|other|6.592000
processed_mr_f_politics_03058.wav|फतेशाह आणि त्याचे मुख्य शत्रू कुमाऊँचे राजे यांचा संघर्ष या काळात सतत चालू राहिला.|Marathi_F|other|7.392000
processed_mr_f_other_02271.wav|यवतेश्वर घाटातून पुढे चढाने सायकल पट्टूंमध्ये पुढे जाण्यामध्ये एक चुरस लागली होती.|Marathi_F|other|6.800000
processed_mr_f_finance_01305.wav|पाकिस्तान अनुदान देऊन पक्क्या साखरेची निर्यात करत असल्याने जागतिक बाजारात दर पडले.|Marathi_F|other|6.240000
processed_mr_f_health_02577.wav|पण जर त्यांना ह्या गोळ्या नसतील घ्यायच्या तर त्या सॅनिटरी पॅड्स देखील वापरू शकतात.|Marathi_F|other|6.200000
processed_mr_f_finance_02624.wav|हज अनुदान संपुष्टात आणले जावे, परंतु तो पैसा मुस्लिमांच्या विकासासाठी वापरला जावा.|Marathi_F|other|6.378667
processed_mr_f_agri_02609.wav|जायकवाडी धरणातून तब्बल अडीच ते तीन लाख हेक्टर शेतीच्या सिंचनासाठी पाणी सोडलं जातं.|Marathi_F|other|6.773333
processed_mr_f_agri_01609.wav|वाल फुलायचा तसेच कोवळ्या व तयार शेंगा येण्याचा हंगाम हा संक्रांतीच्या जवळपास असतो.|Marathi_F|other|6.688000
processed_mr_f_politics_01717.wav|त्या मताधिक्क्याने निवडून येतील, असं आमदार गुट्टेंनी काढलेल्या पत्रकात म्हटलं आहे.|Marathi_F|other|5.802667
processed_mr_f_politics_00887.wav|मोदीजी व मुख्यमंत्री फडणवीस दुबळे होतील, घरोघरी रस्त्यावर ऑम्लेटच्या गाडया लागतील|Marathi_F|other|7.370667
processed_mr_f_agri_02806.wav|फळे खाऊन त्यांच्या विष्ठेतून बियांचे कठीण कवच निघून गेल्याने तशा बिया लवकर रुजतात.|Marathi_F|other|6.848000
processed_mr_f_politics_02764.wav|नकटीच्या लग्नात सतराशे विघ्ने अशी अवस्था कित्येक वर्षे रेल्वे प्रवासी अनुभवीत आहेत|Marathi_F|other|6.464000
processed_mr_f_other_01097.wav|तो सगळा एरिया जाम कन्फ्युजिंग आहे पण गृह वस्तू भांडार म्हणण्यात काहीही लॉजिक नाही.|Marathi_F|other|6.100000
processed_mr_f_politics_01136.wav|तर मुंब्य्रात राष्ट्रवादीचे आमदार जितेंद्र आव्हाड यांच्या नेतृत्वाचा कस लागणार आहे|Marathi_F|other|6.720000
processed_mr_f_health_00683.wav|आणि जर एखादा हलगर्जी करणारा डॉक्टर सापडलाच तर त्याला चांगलाच शाब्दिक मार मिळत असे.|Marathi_F|other|6.640542
processed_mr_f_politics_01735.wav|तरुण विद्यार्थ्यांनी हातात घेतलेले हे फलक लोकांना प्रभावीपणे मार्गदर्शन करू लागले.|Marathi_F|other|6.090667
processed_mr_f_politics_01662.wav|लातूरचे विद्यमान खासदार सुधाकर श्रुंगारे हे वडवळ गटाचे जिल्हा परिषदेचे सदस्य होते.|Marathi_F|other|7.424000
processed_mr_f_health_00634.wav|सध्याची परिस्थिती पाहता आजाराचे निदान व उपचार हे फारच खर्चिक व त्रासदायक ठरत आहेत.|Marathi_F|other|6.628917
processed_mr_f_other_01169.wav|मुलं अगदी फुल जोशात गीत गात होते तर सर्वं पुणेकर भावनिक एकात्मतेचा अनुभव घेत होते.|Marathi_F|other|7.616000
processed_mr_f_other_02124.wav|अजून सुट्ट्या नीट लागल्याही नाहीत पण चोरांनी बंद घरे साफ करण्यास सुरुवात केली आहे.|Marathi_F|other|6.300000
processed_mr_f_other_02033.wav|राष्ट्रोदय संमेलनात भाजपचे अनेक नेते आणि मंत्री संघाच्या गणवेशात सहभागी झाले आहेत.|Marathi_F|other|7.400000
processed_mr_f_weather_01884.wav|पुलवामा हल्ल्याचा बदला घेण्यासाठी भारतीय हवाई दलाने जैशच्या तळांना उद्ध्वस्त केले.|Marathi_F|other|6.378667
processed_mr_f_finance_01465.wav|मग प्रत्यक्ष मालकाला भेटून थोडे पैसे आणि उर्वरित पैशांचा न वटणारा धनादेश द्यायचा.|Marathi_F|other|6.624000
processed_mr_f_education_01536.wav|त्याचवेळी मधल्या फळीतील फलंदाज लिआम प्लंकेट मात्र एक बाजू धरून फटकेबाजी करत होता.|Marathi_F|other|7.776000
processed_mr_f_agri_02394.wav|राष्ट्रीय बांबू मिशन अंतर्गत देशात बांबूची लागवड वाढण्यासाठी उपक्रम राबवले जातात.|Marathi_F|other|6.600000
processed_mr_f_agri_01392.wav|त्यांना नदीपात्रात एक जेसीबी व तीन ट्रॅक्टर, ट्रॉलीसह वाळू उपसा करताना आढळून आले.|Marathi_F|other|6.600000
processed_mr_f_health_00750.wav|त्यामुळे जास्त वजन असल्यास या बॅग्स एका हातात कॅरी न करण्याचा सल्ला डॉक्टर देतात.|Marathi_F|other|6.106479
processed_mr_f_health_01166.wav|निदान दृष्यांमध्ये काही ठिकाणी समतोल राखला असता तरी एकूण सिनेमा सुसह्य झाला असता.|Marathi_F|other|7.700000
processed_mr_f_agri_01910.wav|त्यांच्या आजूबाजूला ऊस शेती असतानाही ते केवळ ऊस लागवड करण्याच्या फंदात पडत नाहीत.|Marathi_F|other|6.986667
processed_mr_f_agri_02729.wav|त्यामुळे मातीच्या माठात ठेवलेल्या पाण्यात मातीचे गुणधर्म मिसळून ते अल्कलाईन होते.|Marathi_F|other|6.218667
processed_mr_f_health_03583.wav|खोकला व पडशामुळे डोके दुखत असेल तर सुंठ पावडरचा गरम लेप डोक्यावर व छातीवर लावावा.|Marathi_F|other|7.186208
processed_mr_f_agri_03363.wav|जमिनीस खोल छिद्रे पाडून आपण पिकांना क्षारयुक्त पाणी देतो आणि माती प्रदूषण वाढवतो.|Marathi_F|other|6.500000
processed_mr_f_agri_01802.wav|त्यावेळी आडव्या पाटाच्या पाण्यावर भात, गहू, ऊस, आले, हळद अशी पिके घेतली जात होती.|Marathi_F|other|7.400000
processed_mr_f_health_01028.wav|पालकाच्या भाजीत असलेले झिंक आणि फायबर मेंदू तल्लख करतात आणि त्वचा तजेलदार बनवतात.|Marathi_F|other|6.779854
processed_mr_f_politics_02885.wav|त्या काळात तत्कालीन राज्यपाल जेकब यांनी चार अभयारण्ये जाहीर करण्याचे धाडस दाखवले.|Marathi_F|other|6.700000
processed_mr_f_agri_03489.wav|जूनमध्ये खरीप पिकांची पेरणी झाल्यानंतर सप्टेंबर महिन्यात ही पिके काढणीसाठी येतात.|Marathi_F|other|6.346667
processed_mr_f_politics_00444.wav|त्यासाठी मग अतिरिक्त इंधनाची गरज पडते आणि त्याचा थेट ताण एक्स्टर्नल टँकवर येतो.|Marathi_F|other|6.965333
processed_mr_f_politics_00688.wav|आता या प्रत्येक ठिकाणाहून जादा रेल्वे ट्रॅक टाकत जलद लोकलची मागणी होऊ लागली आहे.|Marathi_F|other|7.242667
processed_mr_f_other_01804.wav|पुनर्प्रक्रिया करून वस्तूंची विक्री करणारे शॉपिंग मॉल हा अधिक लक्षणीय उपक्रम आहे.|Marathi_F|other|6.100000
processed_mr_f_agri_01341.wav|अनेकांच्या शेतात रब्बी हंगामातील काही पिके तर काहींच्या शेतात उन्हाळी पिके आहेत.|Marathi_F|other|6.954667
processed_mr_f_education_01414.wav|या औषधांमध्ये प्राण्यांच्या अस्थींचे चूर्ण वापरण्यात येत असल्याचा आरोप होत होता.|Marathi_F|other|6.986667
processed_mr_f_other_02397.wav|बाबा रामदेव यांनी सुरू केलेल्या पतंजलीची उत्पादने सध्या देशभरात धुमाकूळ घालतायत.|Marathi_F|other|6.361896
processed_mr_f_agri_02751.wav|वृक्षांच्या बिया, रोपटे आणि अजून नवनवीन प्रजातींच्या झाडांची रोपे मिळवू लागल्या.|Marathi_F|other|6.336000
processed_mr_f_health_02369.wav|जेव्हा आपला मेंदू आनंदी राहतो तेव्हा शरीरात काही प्रकारचे हार्मोन्स रिलीज होतात.|Marathi_F|other|6.083250
processed_mr_f_other_02495.wav|केस स्ट्डीज, प्रोजेक्ट वर्क इत्यादी करता पण प्रत्यक्ष अनुभवाचा चिकार फायदा होतो.|Marathi_F|other|6.628917
processed_mr_f_agri_01235.wav|मानवी शरीरातील अपशिष्ट पदार्थांद्वारे झाडांसाठी खत आणि पाण्याची गरज भागवली जाईल.|Marathi_F|other|7.381333
processed_mr_f_health_02728.wav|जीवनसत्त्वे आणि खनिजे यांचे पुरेसे सेवन केल्याने कर्करोग होण्याचा धोका कमी होतो.|Marathi_F|other|6.640542
processed_mr_f_agri_01176.wav|मजुरी करून पोट भरत असताना त्यांनी आपल्या छोट्याशा शेतात भात पीक घेणे सुरू केले.|Marathi_F|other|6.165333
processed_mr_f_agri_03498.wav|तुम्ही पाण्यात ताज्या वनौषधी, फळे किंवा थोडासा स्टेव्हिया टाकून ते गोड करू शकता.|Marathi_F|other|6.762667
processed_mr_f_politics_01386.wav|अवघ्या दीड वर्षाच्या मुलीला महिला  निर्दयीपणे मारहाण करत असल्याचं दिसून येत आहे.|Marathi_F|other|6.464000
processed_mr_f_finance_03038.wav|लुटारूंनी एटीएम मशीनचा पत्रा उचकटला व त्यानंतर रोख रक्कम काढण्याचा प्रयत्न केला.|Marathi_F|other|6.500000
processed_mr_f_finance_01958.wav|कर्ज घेतलेल्या व्यक्तीने जर वेळेवर तीन हफ्ते भरले नाहीत तर बँक आधी नोटीस पाठवते.|Marathi_F|other|6.496000
processed_mr_f_education_01251.wav|सभागृहाचं कामकाज सुरू असताना घडलेल्या एका किस्स्याची जोरदार चर्चा सुरू झाली आहे.|Marathi_F|other|7.100000
processed_mr_f_finance_00178.wav|बँकेच्या चुकीमुळं जमा झालेले पैसे जोडप्याने कोणालाही कल्पना न देता खर्च केले.|Marathi_F|other|6.240000
processed_mr_f_agri_02637.wav|गुढीला अर्पण केलेली फुले आणि आंब्याची पाने यांचे वाहत्या पाण्यात विसर्जन करावे.|Marathi_F|other|5.900000
processed_mr_f_agri_02794.wav|तसेच बाजरी, मका, उडीद ही पिके व काही प्रमाणात ऊस व फळबागा मोठ्या संख्येने आहेत.|Marathi_F|other|8.053333
processed_mr_f_other_00717.wav|दुर्गा सप्तशती हा ऋषी मार्केंडेय यांनी रचलेल्या मार्कंडेय पुराणाचाच एक भाग आहे.|Marathi_F|other|6.986667
processed_mr_f_other_02197.wav|बेळगुंदी आणि परिसरात सर्व्हर डाऊनमुळे रेशन वितरण कामात व्यत्यय निर्माण होत आहे.|Marathi_F|other|6.094875
processed_mr_f_finance_03033.wav|याचा परिणाम किंवा दुष्परिणाम म्हणजे कालांतराने कर्ज वसुली कमी होत होत बंद पडते.|Marathi_F|other|6.890667
processed_mr_f_weather_02516.wav|स्ट्रॉबेरीची प्रतवारी आणि दर्जानुसार स्ट्रॉबेरीच्या दरामध्ये चढउतार होत असतो.|Marathi_F|other|6.090667
processed_mr_f_health_01929.wav|एकदा निदान झाले की त्याची खात्री करण्यासाठी मॅनोमेट्री ही टेस्ट करायला सांगतात.|Marathi_F|other|6.222583
processed_mr_f_politics_03117.wav|विनायक इंदप यांनी फक्त दोन वाफ्यांमध्ये चण्याची प्रात्यक्षिक म्हणून लागवड केली.|Marathi_F|other|6.400000
processed_mr_f_health_00526.wav|जर कोरोना विषाणू वुहान लॅबमधून बाहेर पडला असेल तर ही अशी पहिली घटना होणार नाही.|Marathi_F|other|6.628917
processed_mr_f_agri_02684.wav|मात्र रोपे खराब झाल्याने नोव्हेंबर महिन्यात मोठ्या प्रमाणावर रोपे टाकण्यात आली.|Marathi_F|other|5.952000
processed_mr_f_other_03070.wav|गणेश या मूळच्या अनार्य देवतेचे आर्यीकरण झाले असावे हा दुसरा कयास लावण्यात येतो.|Marathi_F|other|6.895958
processed_mr_f_agri_01440.wav|एवढेच नाही तर सासूने दीड गुंठा जमीन सुनेला खरेदी खत करुन देण्याचं आश्वासन दिले.|Marathi_F|other|7.360000
processed_mr_f_education_03191.wav|पण ज्याच्याशी आपण संबोधत आहात त्या जीवनाची वैशिष्ट्ये लक्षात ठेवणे आवश्यक आहे.|Marathi_F|other|6.698667
processed_mr_f_health_03053.wav|तसेच काही विनाकेंद्रीय पेशींमधून केंद्र असलेल्या पेशी निर्माण झाल्या व वाढल्या.|Marathi_F|other|5.955542
processed_mr_f_other_02478.wav|दर गुरुवारी लोक जत्थ्याने त्याच्याकडे येत राहिले आणि महाराज तोडगे सांगत राहिला.|Marathi_F|other|6.083250
processed_mr_f_agri_01209.wav|फिर्यादी ट्रॅक्टर चालक ट्रॅक्टर घेऊन उरुळीकांचन येथून ऊस आणण्यासाठी जात होता.|Marathi_F|other|7.360000
processed_mr_f_health_02107.wav|बोटातून येणारं रक्त रोखण्यासाठी धोनीने बोट तोंडात घातलं आणि नंतर ते रक्त थुकलं.|Marathi_F|other|6.222583
processed_mr_f_agri_01674.wav|मोलॅसिस अथवा काकवी वगैरे उपलब्ध नसल्यास त्याऐवजी अजून एक टेबल्स्पून मध वापरावा.|Marathi_F|other|6.581333
processed_mr_f_finance_02205.wav|मेहनतीने खेळ, चांगले नेतृत्व कर आणि संपूर्ण देशाला अभिमान वाटेल अशी कामगिरी कर.|Marathi_F|other|6.890667
processed_mr_f_agri_03224.wav|केळी हे उत्तम पौष्टिक व शक्तिवर्धक फळ असून त्यात भरपूर प्रमाणात कर्बोदके असतात.|Marathi_F|other|6.464000
processed_mr_f_health_01462.wav|अपयशाची भीती, हरण्याचा ताण याने पालकांचा रक्तदाब उसळत असतो, याचे आश्चर्य वाटते.|Marathi_F|other|7.100000
processed_mr_f_health_00655.wav|आजाराची लक्षणे दिसताच त्याची सरकारी दफ्तरात नोंद होऊन त्वरित उपचार करायला हवेत.|Marathi_F|other|6.373500
processed_mr_f_health_01459.wav|जेणेकरून जन्म, मृत्यू दाखला तसेच इतर विविध प्रकारचे दाखले ग्रामस्थांना मिळावेत.|Marathi_F|other|6.478000
processed_mr_f_health_01362.wav|कारण दही खाल्ल्याने घशात श्लेष्मा तयार होतो आणि सर्दी व खोकल्याची समस्या वाढते.|Marathi_F|other|5.943937
processed_mr_f_finance_02048.wav|तसेच पत्रकार पेन्शन योजना आणि पत्रकारांच्या अन्य प्रश्नासाठीही समिती लढा देईल.|Marathi_F|other|6.368000
processed_mr_f_general_01600.wav|बाबालाल बागवान फुटबॉल स्पर्धेत हा संघ प्रॅक्टिस फुटबॉल क्लब या नावाने खेळविला.|Marathi_F|other|6.357333
processed_mr_f_agri_03106.wav|महात्मा फुले व सेंट्रल फुले मार्केट अशा दोन्ही ठिकाणी हे गाळे सील करण्यात आले.|Marathi_F|other|6.069333
processed_mr_f_health_02175.wav|मेंदू आणि पाठीच्या कण्यातून तयार होणारे हे ट्युमर प्रायमरी म्हणून ओळखले जातात.|Marathi_F|other|6.900000
processed_mr_f_finance_03386.wav|पैशांचा प्रश्न तयार झाला तेव्हा गुरुजींनी बँकांना कर्ज देण्यासाठी विनंती केली.|Marathi_F|other|5.813333
processed_mr_f_health_02805.wav|आरएच विकार किती गंभीर आहे याचे निदान करण्यासाठी हे तंत्र सर्वोत्तम समजले जाते.|Marathi_F|other|6.686979
processed_mr_f_agri_01365.wav|या सप्ताहात मका, गहू व गवार बी यांचे भाव वाढले असून इतरांचे भाव कमी झाले आहेत.|Marathi_F|other|7.637333
processed_mr_f_health_00407.wav|त्यावर उपचार सुरू असताना हाताला गँगरीन पसरू नये म्हणून खांद्यापासून हात कापला.|Marathi_F|other|5.967146
processed_mr_f_other_02372.wav|त्या एका व्हिडिओमुळे प्रिया एका रात्रीत लाखो तरुणांच्या दिलाची धडकन झाली होती.|Marathi_F|other|5.955542
processed_mr_f_politics_01638.wav|माजी फ्रेंच सम्राट भूमध्य समुद्रातील स्थित एल्बा या बेटावर पाठविण्यात आला आहे.|Marathi_F|other|6.464000
processed_mr_f_other_02476.wav|रोहन सिप्पींच्या आगामी वेब सिरीजमध्ये समीरच्या अभिनयाची झलक पहायला मिळणार आहे.|Marathi_F|other|6.300000
processed_mr_f_politics_01336.wav|रुग्ण हे डॉंक्टरांच्या उत्पन्नाचे साधन एवढंच मानलं जातं असं वाटायला लागलं आहे.|Marathi_F|other|6.720000
processed_mr_f_agri_02673.wav|त्यामुळे पावसाच्या पाण्याचा निचरा न झाल्याने शहराच्या अनेक भागांत पाणी तुंबले.|Marathi_F|other|5.557333
processed_mr_f_finance_03408.wav|आर्थिक स्थैर्य मिळवण्याचा सगळ्यात साधा आणि सोप्पा पर्याय म्हणजे खर्च कमी करणे.|Marathi_F|other|5.674667
processed_mr_f_finance_03146.wav|फेसोचिमोची कंपनी पूर्वी ट्रॅक्टर बनवित असे आणि त्यातून त्यांनी खूप नफा कमावला.|Marathi_F|other|6.300000
processed_mr_f_health_03708.wav|एक काळ होता, की अत्यंत तल्लख मेंदू असलेल्या व्यक्तीला बुद्धिमान मानले जात असे.|Marathi_F|other|6.094875
processed_mr_f_finance_01595.wav|हस्तकला व्यवसाय असतानाही केंद्र व राज्य शासनाने याकडे पूर्ण दुर्लक्ष केले आहे.|Marathi_F|other|5.813333
processed_mr_f_agri_01976.wav|मात्र, बांबू ओला असल्याने त्यामध्ये वीजप्रवाह उतरल्याने दत्ता थरथर कापू लागला.|Marathi_F|other|6.720000
processed_mr_f_finance_01530.wav|मात्र महामार्गाला वित्तीय सहाय्य करण्यास नकार देण्यावर अनेक बँका ठाम राहिल्या.|Marathi_F|other|5.962667
processed_mr_f_health_01856.wav|इतक्या बेकार अवस्थेत ती लोकं जगत असतात, वर्षानुवर्ष अंघोळ नाही, स्वच्छता नाही.|Marathi_F|other|6.350292
processed_mr_f_health_02965.wav|त्याचेच पुढे इन्सुलिन असे नामकरण झाले आणि ते एक हॉर्मोन असल्याचेही सिद्ध झाले.|Marathi_F|other|6.200000
processed_mr_f_health_03322.wav|फिल्टर तुटलेली आहे तर, हानीकारक पदार्थ सहजपणे मानवी रक्तामध्ये प्रवेश करतात.|Marathi_F|other|6.640542
processed_mr_f_health_00189.wav|मानवी मेंदू नॉलेज गोळा करण्यासाठी डेटा आणि इन्फर्मेशन या दोन्ही गोष्टी वापरतो.|Marathi_F|other|6.779854
processed_mr_f_politics_01475.wav|अशात अचानक एक दिवस आईला तरुण वयातच असाध्य असा डिमेन्शिया विकार जडल्याचं कळतं.|Marathi_F|other|6.858667
processed_mr_f_general_00577.wav|पूजा अर्चा, जप, उपवास व सप्तशतीच्या पाठांचे वाचन हा धार्मिक विधीतील भाग असतो.|Marathi_F|other|7.040000
processed_mr_f_other_02262.wav|इथल्या गणपतीच्या चित्रांच्या एंट्र्या पाहून मला पण गणपती रंगवायची इच्छा झाली.|Marathi_F|other|5.560812
processed_mr_f_other_00932.wav|दोन स्ट्रोक आणि चार स्ट्रोक मशीन तेथे आहेत हे लक्षात घेणे देखील महत्वाचे आहे.|Marathi_F|other|5.856000
processed_mr_f_agri_02944.wav|गुढीला अर्पण केलेली फुले व आंब्याची पाने यांचे वाहत्या पाण्यात विसर्जन करावे.|Marathi_F|other|6.069333
processed_mr_f_other_01494.wav|नड्डांच्या नेतृत्वाखाली पक्ष आणखी मजबूत होईल असा विश्वास मोदींनी व्यक्त केला.|Marathi_F|other|5.994667
processed_mr_f_weather_00555.wav|वर्षभरापूर्वी आलेल्या तरानामध्ये मधुबालानं पाळलेल्या कोकराचं नाव सैंया होतं.|Marathi_F|other|6.240000
processed_mr_f_health_02924.wav|सर्दी खोकला किंवा श्वसन संबंधी आजार असल्यास कनिष्ठा या बोटात सोनं धारण करावे.|Marathi_F|other|7.046875
processed_mr_f_other_01682.wav|त्यामुळे आपल्या व्यस्त कामांमधून या लग्राला उपस्थित राहाणार का हा प्रश्न आहे.|Marathi_F|other|5.749333
processed_mr_f_finance_03096.wav|बँकेने नागरिकांना लाखों डॉलरचा कर चुकविण्यास मदत करुन काळा पैसा जमा केला आहे.|Marathi_F|other|6.400000
processed_mr_f_health_00520.wav|वेळीच उपचार न झाल्यास पडल्याने किंवा मार लागल्याने हाडे फ्रॅक्चरही होऊ शकतात.|Marathi_F|other|6.094875
processed_mr_f_agri_01283.wav|पावणेचार फुटांच्या सरीतील खोडवा ऊसाला खत देण्यासाठी हे यंत्र बनवलं गेलं आहे.|Marathi_F|other|6.336000
processed_mr_f_finance_01315.wav|देशातील बँकांच्या एकूण कर्जांपैकी साडेबारा टक्के कर्ज हे बुडित कर्ज ठरले आहे.|Marathi_F|other|6.240000
processed_mr_f_health_03119.wav|नैसर्गिक मेंदी केसांसाठी गुणकारी असते, महिन्यातून निदान एक वेळा मेंदी लावावी.|Marathi_F|other|6.257396
processed_mr_f_other_01237.wav|वयाची ऐंशी वर्षे ओलांडलेल्या त्या वृद्ध तपस्व्याला पाहून मन आदराने भरून येते.|Marathi_F|other|6.300000
processed_mr_f_agri_01409.wav|जर्दाळूचे फळ बी, कवच, तेल आणि त्याची फुले यांचा वापर औषधी म्हणून होत आला आहे.|Marathi_F|other|8.100000
processed_mr_f_health_03577.wav|असे केल्यानेच संसर्गजन्य आजारांचा मुक्काम अधिक काळ वाढतो, असे डॉक्टर सांगतात.|Marathi_F|other|6.234187
processed_mr_f_general_00570.wav|छत्रपती शिवाजी महाराज या नावाच्या छत्राखाली अख्खा मराठी समाज दिल्लीत एकवटतोय.|Marathi_F|other|6.389333
processed_mr_f_general_01097.wav|आजही, मुस्लिम समाज मौलवी आणि मुफ्ती यांच्या मतानुसार आपली धार्मिक मते ठरवितो.|Marathi_F|other|6.357333
processed_mr_f_weather_01201.wav|कोल्ड्रिंक विकणारी कंपनी कोकाकोला भारतासाठी आपल्या योजनेत मोठे बदल करत आहे.|Marathi_F|other|6.080000
processed_mr_f_health_00496.wav|भेंडीला आहारात सामील केल्याने सर्दी,पडसं, खोकला अशा साथींपासून दूर राहू शकाल.|Marathi_F|other|7.200000
processed_mr_f_finance_02790.wav|हे सावकार लोकांच्या व्याजाच्या पैशांवर गब्बर झाले असून सरकारचा महसूल बुडवतात.|Marathi_F|other|6.112000
processed_mr_f_education_01410.wav|या सर्व प्रकारात वनदास, अश्क्या आणि दिल्या एकमेकांचे घट्ट यारदोस्त झाले होते.|Marathi_F|other|7.136000
processed_mr_f_finance_02153.wav|तेंव्हा तातडीने किमान वेतन व निवृत्ती वेतन सुरु करावे, अशी मागणी करण्यात आली.|Marathi_F|other|6.700000
processed_mr_f_agri_02793.wav|रत्नागिरी जिल्ह्यात साग, सुरू, चाफा, आंबा, बांबू आदी रोपे लावण्यात आलेली आहे|Marathi_F|other|7.400000
processed_mr_f_finance_03233.wav|जेव्हा जेव्हा माझी आठवण येऊन त्रास होईल त्यावेळी त्या फोटोचे दर्शन, पूजन कर.|Marathi_F|other|6.300000
processed_mr_f_education_00882.wav|श्री महालक्ष्मी व भगवान विष्णूंचे वास्तव्य करवीर भागात असल्याची श्रद्धा आहे.|Marathi_F|other|6.474667
processed_mr_f_health_03121.wav|घाणीवर बसून आलेल्या माश्या घरात अन्नपदार्थ अथवा अंगावर बसल्याने आजार पसरतात.|Marathi_F|other|6.791458
processed_mr_f_education_01431.wav|अब्बांच्या जाण्याने माझ्या जीवन प्रवासात दाट सावली देणारे झाडच कोलमडून पडले.|Marathi_F|other|6.570667
processed_mr_f_education_00926.wav|नातीची परीक्षा संपल्यावर, जिम कॉर्बेट नॅशनल पार्कला भेट द्यायची असा बेत ठरला|Marathi_F|other|6.741333
processed_mr_f_agri_03422.wav|कांदा कापताना तुमच्या डोळ्यातून पाणी येऊ नये यासाठी हे उपाय नक्की करून पाहा.|Marathi_F|other|5.696000
processed_mr_f_health_00400.wav|विशेषत: साल्मोनेला जातीचे  विषाणू नष्ट व्हावेत म्हणून ही क्रिया करावी लागते.|Marathi_F|other|6.094875
processed_mr_f_agri_03188.wav|वाळलेला चारा कठीण व तंतुमय असून, त्यामध्ये प्रथिनांचे प्रमाण अतिशय कमी असते.|Marathi_F|other|6.325333
processed_mr_f_other_01716.wav|असं म्हटलं जातंय की टाटा अल्ट्रॉज इव्हीला ऑटो एक्स्पोमध्ये दाखवलं जाणार आहे.|Marathi_F|other|6.250667
processed_mr_f_agri_02555.wav|त्यावर नायलॉन जाळीचे कप्पे तयार करून त्यावर रेशीम कीटकांचे संगोपन केले जाते|Marathi_F|other|5.900000
processed_mr_f_health_01471.wav|या सर्व प्रकारात विजेचा शॉक लागून किंवा वाहनाखाली येऊन त्यांचा मृत्यू ओढवतो.|Marathi_F|other|6.400000
processed_mr_f_health_01676.wav|शारीरिक वेदना होत असलेल्या शरीराच्या भागावर लोहचुंबक ठेवल्यास वेदना थांबतात.|Marathi_F|other|6.094875
processed_mr_f_other_03167.wav|अरमान मलिकच्या सुरेल आवाजामुळे त्या गाण्याला एक वेगळाच रोमॅण्टिक टच मिळालाय.|Marathi_F|other|5.816229
processed_mr_f_health_00644.wav|तो असल्यामुळे औषधे व इतर तातडीच्या बाबी झाल्यानंतर काकूंना जरा अवधी मिळायचा.|Marathi_F|other|7.058500
processed_mr_f_health_00411.wav|क्षयरोग्यांना दुधीचा रस दिल्याने त्यांचा खोकला कमी होतो व त्यांचे वजन वाढते.|Marathi_F|other|6.106479
processed_mr_f_health_00537.wav|एक ग्रॅमचा एक लक्षांश भाग पारा जर शरीरात गेला तर आपला मेंदू निकामी होऊ शकतो.|Marathi_F|other|6.640542
processed_mr_f_health_01381.wav|त्याच्या काही चाचण्या केल्या असता त्याला गँगरिन नावाचा आजार झाल्याचे समजले.|Marathi_F|other|4.991917
processed_mr_f_politics_01461.wav|कमी तिथे आम्ही म्हणत मेकअप सोबत प्रॉपर्टी, कॉस्चुम सगळे विभाग सांभाळत गेलो.|Marathi_F|other|6.474667
processed_mr_f_agri_02891.wav|भात शेताची मशागत करण्यापूर्वी ते एकरी एक ते दोन ट्रेलर शेणखताचा वापर करतात.|Marathi_F|other|6.600000
processed_mr_f_finance_01573.wav|अग्रिम कर भरताना या उत्पन्नाचा समावेश करून अग्रिम कराचे हप्ते भरावे लागतील.|Marathi_F|other|6.100000
processed_mr_f_agri_02628.wav|जिल्ह्यातील ऊस तोडणीसाठी विदर्भ, मराठवाडा आदी भागातून ऊस मजूर आणावे लागतात.|Marathi_F|other|6.700000
processed_mr_f_finance_01482.wav|कष्टाने मिळवलेल्या पैशातून ती काटकसर करून थोडी बचत करण्याचा प्रयत्न करायची.|Marathi_F|other|5.962667
processed_mr_f_politics_01298.wav|डेलच्या ऐवजी वेगवान गोलंदाज ब्युरोन हॅन्ड्रिक्सला संघात जागा दिली गेली आहे.|Marathi_F|other|6.176000
processed_mr_f_finance_03498.wav|आता हा व्यवसाय इतका विस्तारलाय की रश्मीचे संपूर्ण कुटुंबच यात सहभागी झालेय.|Marathi_F|other|5.674667
processed_mr_f_finance_01717.wav|कोणत्या विमा कंपनीने विमा खाता नावाने पहिली सूक्ष्म विमा योजना सुरू केली?|Marathi_F|other|5.500000
processed_mr_f_agri_03282.wav|पेरणी करताना सुपीक जमिनीमध्ये दीर्घकालीन आणि कमी कालावधीची पिके घेता येतात.|Marathi_F|other|6.400000
processed_mr_f_other_00702.wav|अनघा ओक्साबोक्शी रडू लागली तसं डॉ क्षोत्रींनी तिच्या डोक्यावरून हात फिरवला.|Marathi_F|other|5.877333
processed_mr_f_health_01753.wav|अश्रूंच्या मुळाशी शरीराला किंवा मनाला झालेली वेदना किंवा जखम कारणीभूत असते.|Marathi_F|other|6.350292
processed_mr_f_general_00722.wav|पण बॉलिवूड दिग्दर्शक तिग्मांशू धूलिया मात्र हा चित्रपट पाहून चांगलेच खवळले.|Marathi_F|other|5.800000
processed_mr_f_agri_01936.wav|रस्त्याच्या दोन्ही बाजूंना रबराचे मळे दिसतात बांबू फक्त दुर्गम भागात दिसतो.|Marathi_F|other|6.300000
processed_mr_f_politics_01586.wav|पंधरा राजकीय पक्ष आणि आघाडयांच्या माध्यमातून उमेदवार आपलं नशीब आजमावत आहेत.|Marathi_F|other|6.645333
processed_mr_f_health_01873.wav|डॉक्टर बर्मन यांनी पदवी आणि नावाचे लघुरूप वापरून डाबर कंपनीची सुरुवात केली.|Marathi_F|other|6.640542
processed_mr_f_agri_01628.wav|झाडावर लोंबणारी तपकिरी रंगाची ती फळे पाहून तर त्याला झाडाची पुरती ओळख पटली.|Marathi_F|other|6.560000
processed_mr_f_finance_02985.wav|कर्जाची उपलब्धता, व्याज अनुदान आणि पीक विमा हे या प्रयत्नांचाच एक भाग आहेत.|Marathi_F|other|6.485333
processed_mr_f_weather_01875.wav|आपण जगासमोर युद्धखोर ठरू नये यासाठी इश्कोल सर्वांना सबुरीचा सल्ला देत होते.|Marathi_F|other|5.952000
processed_mr_f_agri_01753.wav|एकाच वेळी पाणी देणे शक्य असल्यास फक्त खतांचा पहिला हप्ता देऊनच पाणी द्यावे.|Marathi_F|other|5.600000
processed_mr_f_finance_01411.wav|सार्वजनिक क्षेत्रातील बँका अधिक सक्षम बनविणे हा एक महत्त्वपूर्ण मुद्दा आहे.|Marathi_F|other|5.557333
processed_mr_f_agri_02668.wav|सकाळी फ्रेश झाल्यावर कोमट पाण्यात लिंबाचा अर्धा चमचा रस घालून ते पाणी प्या.|Marathi_F|other|5.824000
processed_mr_f_agri_01749.wav|एका बकेटात पाणी घेऊन त्या पाण्यात पेपरमींट ऑईल अगदी थोड्या प्रमाणात टाकावे.|Marathi_F|other|5.792000
processed_mr_f_agri_03399.wav|तेवढ्यातल्या तेवढ्यात त्या दोघा भावांनी कुठूनतरी केळी, संत्री अशी फळे आणली.|Marathi_F|other|5.900000
processed_mr_f_weather_01357.wav|पण आपण किती दिवस असे वाक्प्रचार पोपटपंची केल्याप्रमाणे बोलत राहणार आहोत?|Marathi_F|other|5.546667
processed_mr_f_health_01257.wav|आंब्याच्या दिवसात राघूंचे थवे नि उनाड माकडांच्या टोळ्या लेखकाला भूल पाडीत.|Marathi_F|other|5.839437
processed_mr_f_agri_02670.wav|अनेक जिल्ह्यांमध्ये खरीपाची पिके वाया गेली असून रब्बीची पेरणी झालेली नाही.|Marathi_F|other|5.962667
processed_mr_f_agri_03174.wav|आजोबांच्या काळात आईवडील वरच्या गल्लीत राहत असताना त्याच आडावर पाणी भरायचे.|Marathi_F|other|5.600000
processed_mr_f_education_01780.wav|नमन आणि दशावतार या दोन्ही लोककला प्रकारांमध्ये बरेच साम्य आणि वैविध्य आहे.|Marathi_F|other|7.370667
processed_mr_f_other_02309.wav|त्यामुळे भाजपत यांना सत्ता मिळाली नाही तर पक्षाला डोकेदुखी लगेच सुरू होईल.|Marathi_F|other|6.106479
processed_mr_f_agri_02854.wav|आपल्या हातातील त्रिशूल जमिनीत मारून पाणी काढून त्यांनी राजांची तहान शमवली.|Marathi_F|other|5.653333
processed_mr_f_health_02131.wav|अशी छायाचित्रं आपल्याला जहाल वास्तवाकडे डोळे उघडे ठेवून पहायला भाग पाडतात.|Marathi_F|other|6.094875
processed_mr_f_politics_03200.wav|बलदेव कुमार खैबर पख्तून ख्वा प्रांतातील बारिकोट आरक्षित जागेचे आमदार होते.|Marathi_F|other|6.100000
processed_mr_f_general_00347.wav|आपल्या पृथ्वीचे दोन शेजारी ग्रह म्हणजे अंतर्ग्रह शुक्र आणि बहिर्ग्रह मंगळ.|Marathi_F|other|6.100000
processed_mr_f_agri_03452.wav|ही खते जास्त प्रमाणात वापरली गेल्यास झाडे करपून जाण्याचा धोका उद्भवू शकतो.|Marathi_F|other|5.685333
processed_mr_f_agri_02725.wav|जून, जुलैमध्ये लागवड केलेल्या कांदा पिकाला चार वेळा अवकाळी पावसाने झोडपले.|Marathi_F|other|5.941333
processed_mr_f_general_00582.wav|झाडावर चढणे व उड्या मारून त्याच्या फांद्या तोडणे हा त्याचा आवडता खेळ होता.|Marathi_F|other|5.290667
processed_mr_f_finance_01484.wav|परंतु त्यांची एक अपेक्षा ट्रम्प यांनी पूर्ण केली आहे ती म्हणजे कर कपातीची.|Marathi_F|other|5.845333
processed_mr_f_politics_01066.wav|नाट्य संमेलनाच्या अध्यक्ष पदासाठी श्री प्रेमानंद गज्वी हे एक उमेदवार आहेत.|Marathi_F|other|6.965333
processed_mr_f_other_01135.wav|या चित्रपटात मला शूर योद्ध्याची भूमिका साकारायला मिळाली, हे माझ भाग्य आहे.|Marathi_F|other|6.016000
processed_mr_f_health_03770.wav|प्रौढांमधे कोणत्या प्रकारचे लक्षणे आणि उपचार घशाचा दाह आहेत हे आपण शिकलात.|Marathi_F|other|6.094875
processed_mr_f_agri_01185.wav|द्राक्ष शेतीत ठिबक सिंचन पद्धतीने राष्ट्रीय संपत्तीचा जपून वापर केला जातो.|Marathi_F|other|6.500000
processed_mr_f_health_03390.wav|राहू जेव्हा कुंडलीत असतो तेव्हा त्या व्यक्तीला पुन्हा पुन्हा ताप येऊ शकतो.|Marathi_F|other|5.317000
processed_mr_f_finance_02433.wav|सर्व क्रेडिट आणि डेबिट कार्डांचा वापर हा अधिकाधिक ठिकाणी करण्याची गरज आहे.|Marathi_F|other|5.400000
processed_mr_f_agri_03479.wav|त्यामुळे जे कागद फायद्याचे नाहीत अशा वस्तू वेळीच पर्समधून काढून टाकाव्यात.|Marathi_F|other|5.600000
processed_mr_f_other_01930.wav|कर्व्यांनी जे निष्कर्ष काढले ते मी माझ्या घरच्या कुंड्यांवर वापरून पाहिले.|Marathi_F|other|5.200000
processed_mr_f_education_00979.wav|अनुचित प्रकार घडू नये यासाठी पोलिसांचा कडक बंदोबस्त तैनात करण्यात आला आहे.|Marathi_F|other|6.741333
processed_mr_f_health_03163.wav|जपानी वॉटर थेरपीमुळे रक्तदाब आणि शरीरातील साखरेचे प्रमाण नियंत्रणात राहते.|Marathi_F|other|6.257396
processed_mr_f_agri_01546.wav|प्रेम म्हणजे एक रेशीम धागा, जो दोन जीवांना एका सुंदर नात्यात बांधून ठेवतो.|Marathi_F|other|6.058667
processed_mr_f_agri_03543.wav|यात भर म्हणून आता कृषी खात्यातर्फे भात लागवड यंत्र उपलब्ध करण्यात आले आहे.|Marathi_F|other|6.240000
processed_mr_f_education_01776.wav|राम रहीम रोज एनर्जी ड्रींक्स आणि टॉनिक घेत असल्याचेही त्याने सांगितले आहे.|Marathi_F|other|6.600000
processed_mr_f_education_01047.wav|आणि हे शोषण धार्मिक कारणासाठी झाल्यास त्याला नैतिकतासुद्धा प्राप्तं होते|Marathi_F|other|6.752000
processed_mr_f_agri_00656.wav|पाण्याची सोय असल्याने वाल्मीक हे दरवर्षी टरबूज आणि खरबूजाची लागवड करतात.|Marathi_F|other|6.100000
processed_mr_f_finance_02082.wav|रेटिंग ठरवताना देशावरील कर्ज व ते फेडण्याची क्षमता यांचा विचार केला जातो.|Marathi_F|other|6.229333
processed_mr_f_finance_02729.wav|याच रकमेच्या व्याजातून त्या आपला खर्च व पाहुण्यांसाठी होणारा खर्च चालवीत.|Marathi_F|other|5.500000
processed_mr_f_education_01466.wav|टाल्बोट यांनी ट्विटरवर अशा प्रकारची शंका व्यक्त करून खळबळ उडवून दिली आहे.|Marathi_F|other|6.442667
processed_mr_f_health_01541.wav|त्याच्या अंगठ्यातून रक्त आल्यानंतर त्याने ते बोट चोखले व मैदानावर थुंकले.|Marathi_F|other|5.711729
processed_mr_f_finance_02092.wav|या काळात गटातील महिलांना कर्जाची गरज नसल्याने सर्व कर्ज बेबीताईंनी घेतले.|Marathi_F|other|6.378667
processed_mr_f_finance_02919.wav|आणि त्याजागी बँक एटीएम चालू करण्यास उत्सुक असल्यास तुम्ही आवेदन करू शकता.|Marathi_F|other|5.500000
processed_mr_f_other_01633.wav|भारतीय रेल्वेने नव्या टाईम टेबलमध्ये अनेक रेल्वेंच्या वेळेत बदल केला आहे.|Marathi_F|other|5.877333
processed_mr_f_other_01301.wav|नंतर निष्प्रभ ठरल्याने तो मुख्य प्रवाहातून काहीसा बाजूला फेकला गेला होता.|Marathi_F|other|5.738667
processed_mr_f_education_00402.wav|हे संशोधन फार खर्चिक असल्याने त्याची फलश्रुती आताच प्राप्त होईल असे नाही.|Marathi_F|other|6.100000
processed_mr_f_health_00297.wav|मेंदू व स्पायनल कॉर्ड यांना तीन प्रकारच्या आवरणांनी संरक्षित केलेले असते.|Marathi_F|other|6.000000
processed_mr_f_education_00748.wav|वर्धा रोडवर एम्प्रेस पॅलेस हॉलजवळ हा प्रकार घडल्याने मोठी खळबळ उडाली आहे.|Marathi_F|other|6.474667
processed_mr_f_weather_02027.wav|तसे कुठलेही स्फोटक कारण वा निमित्त अजून विरोधकांच्या हाती लागलेले नाही.|Marathi_F|other|5.941333
processed_mr_f_education_01445.wav|डेब्ट फंडांच्या इतर प्रकारांनी जेमतेम तीन ते चार टक्क्यांनी परतावे दिले.|Marathi_F|other|6.000000
processed_mr_f_finance_02040.wav|पुढील काही वर्षांत प्रत्यक्ष कर देणारे आणि महसूल कैक पटीने वाढला पाहिजे.|Marathi_F|other|6.300000
processed_mr_f_politics_01500.wav|महिला ऑफीसमध्ये बैठे काम जास्त करत आहेत आणि घरात मात्र कमी काम करत आहेत.|Marathi_F|other|6.592000
processed_mr_f_health_00616.wav|कार्यक्रमात कितीही जल्लोष, धमाल असली तरी आपले डोळे आणि कान उघडे ठेवावेत.|Marathi_F|other|6.245792
processed_mr_f_agri_02337.wav|केंद्र सरकारने मध्यंतरी खरीप व रब्बी पिकांच्या हमी भावात भरघोस वाढ केली.|Marathi_F|other|5.568000
processed_mr_f_other_01453.wav|इतर अनेक साम्ये आहेत आणि या मोहिमेला ग्लोबल वॉर्मिंगचे एक मोठे आयाम आहे.|Marathi_F|other|5.898667
processed_mr_f_health_02149.wav|मग त्या अनुषंगाने बरे होण्यासाठी केमोथेरपी, रेडिएशन हे उपचार ओघाने आलेच.|Marathi_F|other|6.756625
processed_mr_f_agri_02813.wav|पेरणी झालेल्या पिकांची वाढ खुंटली असून काही ठिकाणी पिके सुकू लागली आहेत.|Marathi_F|other|5.653333
processed_mr_f_health_02520.wav|विविध रोगांच्या उपचारात नैसर्गिक औषधे वापरणे हे एक उत्कृष्ट समाधान बनते.|Marathi_F|other|6.106479
processed_mr_f_finance_02568.wav|प्रत्येक मानवी संस्कृतींमध्ये कर संकलनाची पद्धती या ना त्या रूपात होतीच.|Marathi_F|other|6.000000
processed_mr_f_other_01896.wav|माता लक्ष्मींचे म्हणणे होते, मी श्रेष्ठ आहे, माझ्याशिवाय पानही हलत नाही.|Marathi_F|other|5.851063
processed_mr_f_agri_02864.wav|आंब्याची पानं पाण्यात टाकून ते पाणी आटवून एक चतुर्थांश होईपर्यंत उकळावं.|Marathi_F|other|6.997333
processed_mr_f_general_00155.wav|शिफ्टिंग करताना फर्निचर व इतर वस्तूंवर लावल्या गेलेल्या ब्राऊन टेपांचे डाग आणि ट्रान्स्परंट टेपांचा चिकटपणा दोन्ही घालवायचे तर काय करता येईल?|Marathi_F|other|10.165333
processed_mr_f_agri_01617.wav|कॅलरीज मर्यादित ठेवून भूक भागवणारे आणि पौष्टिक असे खाद्य म्हणजे सफरचंद.|Marathi_F|other|6.165333
processed_mr_f_health_03212.wav|व्यायाम आणि आहार हे आपल्या आरोग्याची गुरुकिल्ली आहे असं डॉक्टर सांगतात.|Marathi_F|other|5.572417
processed_mr_f_agri_03035.wav|हा सर्व जमिनीचा पट्टा बासमती भात उत्पादनाचा असून सदर जमीन द्विपिकी आहे.|Marathi_F|other|6.100000
processed_mr_f_finance_01989.wav|या फलकावर क्लासेस, बँका व विमा कंपन्यांच्या जाहिराती चालवल्या जात आहेत.|Marathi_F|other|6.208000
processed_mr_f_education_01889.wav|तिने जुईला लाथा मारल्या होत्या, अशा शब्दात थत्तेंनी नाराजी व्यक्त केली.|Marathi_F|other|5.900000
processed_mr_f_education_01674.wav|असंही म्हणतात की, या शेनाँग राजाला औषधी वनस्पतीच्या अभ्यासाचा छंद होता.|Marathi_F|other|6.848000
processed_mr_f_weather_02227.wav|एक दिवस एक बाई कसलीतरी फाईल हातात घेऊन हॉटेलच्या मालकांना भेटायला आली.|Marathi_F|other|6.229333
processed_mr_f_agri_02974.wav|प्रकाश वळेकर या शेतकर्‍याच्या शेतातील आंबा व चिंचेची झाडे उन्मळून पडली.|Marathi_F|other|5.941333
processed_mr_f_politics_01898.wav|त्यांना ज्या कामगिऱ्या दिल्या जातात त्याची चर्चा करण्याची ही जागा नाही.|Marathi_F|other|5.100000
processed_mr_f_agri_00206.wav|मिक्सर किंवा ब्लेंडरमध्ये सगळी फळे घालून चांगली प्युरी होईपर्यंत फिरवा.|Marathi_F|other|5.226667
processed_mr_f_health_01311.wav|कुत्र्याच्या चाव्याने रेबीज हा आजार होतो, ज्याच्यावर वेळेत उपचार केले गेले नाहीत, तर त्याचा सरळ परिणाम व्यक्तीच्या मानसिक आरोग्यावर होत असतो.|Marathi_F|other|9.960979
processed_mr_f_agri_03598.wav|झाडांच्या काही फांद्या कापून काढल्यास नव्या फुटी चांगल्या येण्यास मदत होते. या नव्या फुटींवर येणारी फुले आकाराने मोठी व संख्येने अधिक मिळतात.|Marathi_F|other|9.877333
processed_mr_f_other_01176.wav|पुराच्या पाण्यात अडकलेल्या नागरिकांना बाहेर काढण्यासाठी म्हणून बचाव दल प्रयत्नशील असून, त्यांच्याही प्रयत्नांची पराकाष्ठा पाहायला मिळत आहे.|Marathi_F|other|9.429333
processed_mr_f_health_03571.wav|सर्दी झाल्यास हिंगाच्या गोळीचा वास घेतल्याने नाकातील सर्दी बाहेर पडते.|Marathi_F|other|6.094875
processed_mr_f_health_00682.wav|हेल्मेट डोक्यावरून बाहेर पडलं आणि कॅरेच्या हनुवटीला जखम होऊन रक्त आलं.|Marathi_F|other|5.827833
processed_mr_f_other_01499.wav|आग्य्राहून शिताफीने करून घेतलेली सुटका तर एक फारच विलक्षण प्रकरण होते.|Marathi_F|other|5.621333
processed_mr_f_politics_02531.wav|नाश्त्यानंतर सगळेच कैदी तेथे कुदळी अन फावडी घेऊन राबायला लागलेले होते.|Marathi_F|other|5.536000
processed_mr_f_health_03310.wav|देवी, रेबीज या रोगावरील लस शोधण्याचं महत्त्वाचं काम पाश्चर यांनी केलं.|Marathi_F|other|6.524438
processed_mr_f_agri_00355.wav|सर्व वाफ्यांवर दोन मिरचीची रोपे व झेंडूच्या मध्यभागी उडदाचे बी पेरावे.|Marathi_F|other|6.176000
processed_mr_f_general_00566.wav|पण इतर संतांनी एकनाथ वगळता अभंग नावाच्या स्फुट कविता करण्यावर भर दिला.|Marathi_F|other|6.229333
processed_mr_f_agri_01281.wav|पाणी सोडतेवेळी रस्त्यावरील चावीचे पाणी बंद करेपर्यंत पाणी वाया जाते.|Marathi_F|other|5.898667
processed_mr_f_agri_03255.wav|हे पेरू चवीला स्वादिष्ट असून त्या एका पेरूचे वजन एक ते सव्वा किलो आहे.|Marathi_F|other|6.208000
processed_mr_f_agri_02959.wav|या झाडाला फळे लागण्यापूर्वी जो मोहोर येतो, त्याला भयंकर दुर्गंधी असते.|Marathi_F|other|5.248000
processed_mr_f_agri_01532.wav|वरील सर्व तंतूंच्या प्रकारात कापूस हा सर्वाधिक लोकप्रिय व वापराचा आहे.|Marathi_F|other|6.005333
processed_mr_f_finance_03186.wav|मात्र, कर्ज न फेडता आल्याने मैत्रीत दरी निर्माण होऊन तेथूनच वाद वाढला.|Marathi_F|other|6.229333
processed_mr_f_agri_03101.wav|त्यामुळे शेजारील कर्नाटक व महाराष्ट्र राज्यातून ऊस आयात करणे भाग पडले.|Marathi_F|other|5.674667
processed_mr_f_finance_02784.wav|रिझर्व्ह बँकेकडून मिळालेल्या या निधीमुळं सरकारच्या विविध योजनांसाठी देण्यात येणारं अनुदान सुरळीत होण्याचा मार्ग मोकळा झाल्याचं बोललं जातंय.|Marathi_F|other|9.472000
processed_mr_f_health_02036.wav|मधुमेहींच्या पायाच्या जखमा आणि त्यातून होणारा जंतुसंसर्ग यांच्या उपचारात रक्तातील साखरेच्या प्रमाणावर चटकन नियंत्रण आणणं महत्त्वाचं असतं.|Marathi_F|other|10.007437
processed_mr_f_agri_01303.wav|परिणामी, गेल्यावर्षीच्या तुलनेत यावर्षी पाच जिल्ह्यात तब्बल एक लाख हेक्टरने सोयाबीन लागवड कमी झाल्याचे कृषी विभागाच्या सूत्रांनी सांगितले.|Marathi_F|other|10.100000
processed_mr_f_finance_02886.wav|स्पर्धेमुळे कर्ज पुरवठा करणे व ठेवी संकलीत करण्यावर मर्यादा येत आहेत.|Marathi_F|other|5.546667
processed_mr_f_health_02910.wav|काही बाबतीत प्रसूतीपूर्व जीवनसत्त्वे घेणे अत्यंत अनिष्ट आहे म्हणतात.|Marathi_F|other|5.328604
processed_mr_f_finance_00144.wav|बुडीत कर्जाचे प्रमाण वाढल्याने आता देना बँकेवरही रिझर्व्ह बँकेने आर्थिक निर्बंध घातले असून आणखी काही बँका याच मार्गावर असणे चिंताजनक आहे.|Marathi_F|other|10.176000
processed_mr_f_other_01527.wav|तरीही त्यांच्यात आकर्षुन घेणारे नेमके काय आहे हे सांगणे फार कठीण आहे.|Marathi_F|other|5.600000
processed_mr_f_finance_02376.wav|जर उत्पन्नापेक्षा खर्च जास्त होत असेल तर खर्चांमध्ये कपात करायला हवी.|Marathi_F|other|5.500000
processed_mr_f_agri_02455.wav|जेव्हा स्पेअर व्हीलच्या जागी पाणी जमा होते तेव्हा ते काढणे सोपे नसते.|Marathi_F|other|5.696000
processed_mr_f_health_01797.wav|स्तन असणं जसं कमीपणाचं नाही तसं ते गमावले तर निराश व्हायचं कारण नाही.|Marathi_F|other|6.094875
processed_mr_f_politics_01823.wav|तिची सर्वाना मदत करण्याची सवय पाहता, मला मानव साकारणं सोप्पं जात आहे.|Marathi_F|other|5.500000
processed_mr_f_health_03326.wav|अर्थात हे निदान तिच्या मृत्युपूर्वी झाले असते तरी हा शेवट बदलला नसता.|Marathi_F|other|5.572417
processed_mr_f_finance_01848.wav|अग्रिम उपक्रम आणि विशिष्ट कर दर प्रत्यक्ष नफा आधारावर निर्धारित आहेत.|Marathi_F|other|5.440000
processed_mr_f_health_02424.wav|फक्त योग्य आहार आणि नियमित व्यायाम कर्करोग दूर ठेवण्यासाठी महत्त्वपूर्ण आहे असं नाही तर पुढील पाच फळांनी कर्करोग दूर राहण्यासही मदत होते.|Marathi_F|other|10.146750
processed_mr_f_general_00727.wav|नमस्कार मित्रांनो, दिवाळी अंक ही केवळ महाराष्ट्राची जुनी परंपरा आहे. पुढील काही अंक मला दर्जेदार वाटल्याने त्यांची तोंड ओळख करुन देत आहे.|Marathi_F|other|9.770667
processed_mr_f_finance_00897.wav|एखाद्या व्यावसायिक गाळ्याला व्यवसाय करण्याची परवानगी देण्यापूर्वी पालिका प्रशासन आणि अग्निशमन दलाने संबंधित नियमांचे काटेकोर पालन करावे.|Marathi_F|other|9.866667
processed_mr_f_health_03507.wav|डाव्या बाजूच्या खालच्या हातात नरमुंड असते व त्यातून रक्त ठिबकत असते.|Marathi_F|other|5.839437
processed_mr_f_education_00804.wav|तिने तन्वीर फातिमा, श्रद्धा डोके, मयुरी पोटे यांच्यावर सहज मात केली.|Marathi_F|other|7.552000
processed_mr_f_agri_03167.wav|अंड्यातून बाहेर पडलेली अळी कळ्या, फुले व शेंगांना छिद्रे पाडून खाते.|Marathi_F|other|5.664000
processed_mr_f_other_01233.wav|भाजपाध्यक्ष अमित शहा यांनी मोदींची नेतेपदी निवड झाल्याची घोषणा केली.|Marathi_F|other|5.621333
processed_mr_f_education_01130.wav|इतके ते निर्ढावलेले असल्यामुळे त्यांना जी शिक्षा दिली ती योग्यच आहे.|Marathi_F|other|6.069333
processed_mr_f_weather_01783.wav|यापूर्वी तिचे पार्च्ड सिनेमातील काही बोल्ड सीनदेखील लीक झाले होते.|Marathi_F|other|5.962667
processed_mr_f_agri_02881.wav|फुले हिरवट रंगाची असतात आणि त्यांवर थोडीफार लालसर रंगाची नक्षी असते.|Marathi_F|other|5.600000
processed_mr_f_agri_00284.wav|घुं आवाज करणारा भुंग्यासारखा एक प्रकारचा किडा असतो, जो लाकूड पोखरतो.|Marathi_F|other|5.920000
processed_mr_f_health_00296.wav|श्वास नाडी मंद चालत असली  तरी आजाराचे असे काही चिह्न त्यांना दिसेना.|Marathi_F|other|5.400000
processed_mr_f_finance_02696.wav|कर्ज असलेल्या आणि नसलेल्या अशा दोहोंसाठी ही योजना उपलब्ध असणार आहे.|Marathi_F|other|5.557333
processed_mr_f_other_02146.wav|बाबी हे पश्तुनी राजकर्त्यांचे घराणे आणि आजही त्यांचे वंशज इथे आहेत.|Marathi_F|other|6.500000
processed_mr_f_other_02100.wav|त्यामुळे शिया आणि सुन्नींच्या वादात इराण हा एकटा पडण्याची भीती आहे.|Marathi_F|other|5.549188
processed_mr_f_agri_03475.wav|तेव्हा यंदा ज्या मालाला जास्त भाव मिळाला आहे त्या पिकाच्या मागे सर्वांनीच न लागता सर्वच प्रकारची पिके संतुलित प्रमाणात घेतली पाहिजेत.|Marathi_F|other|9.749333
processed_mr_f_education_01348.wav|फॉल्ट्स आणि एसेज हे दोन शब्द वाईड आणि नो बॉलच्या ऐवजी वापरले जातील.|Marathi_F|other|6.600000
processed_mr_f_general_01676.wav|ज्या वर्णांचा उच्चार दुसऱ्या वर्णांच्या मदती शिवाय म्हणजेच मुखातील कोणत्याही अवयवाशी स्पर्श न होता केला जातो त्यांना स्वर असे म्हणतात.|Marathi_F|other|10.165333
processed_mr_f_finance_03367.wav|वाढती बुडीत कर्जे व कर्ज घोटाळे यावरच या चर्चेचा सर्वाधिक रोख असेल.|Marathi_F|other|6.080000
processed_mr_f_agri_01763.wav|एका छोटुने आणून दिलेला चहा संपवत त्यांनी माझ्यापुढे एक कागद सरकवला.|Marathi_F|other|5.600000
processed_mr_f_finance_01787.wav|वेतन व वास्तव उत्पन्न यांतील पुढे न हलणारा आकडा ही चिंतेची बाब आहे.|Marathi_F|other|6.090667
processed_mr_f_finance_02103.wav|पीक विमा योजनेच्या तक्रारी दाखल करण्यासाठी जिल्ह्यात कृषी विकास केंद्रावर जबाबदारी देण्यात येईल आणि तेथेच त्याचा निपटारा करण्यात येईल.|Marathi_F|other|9.770667
processed_mr_f_health_03665.wav|त्यावर योग्यवेळी योग्य उपचार घेतल्यास तो कमी खर्चात व सहज बरा होतो.|Marathi_F|other|5.800000
processed_mr_f_other_02862.wav|पैनगंगा नदीवरील हदगाव तालुक्यातील कोथळा येथील कोल्हापुरी बंधारा ऑक्टोबर महिन्यात झालेल्या परतीच्या पावसाने नदीला पुर येऊन तुटला आहे.|Marathi_F|other|10.042250
processed_mr_f_weather_01272.wav|आणि असा एक दिवस येईल की तुम्हा पुरुषांना स्त्रिया पडद्याआड ठेवतील.|Marathi_F|other|5.300000
processed_mr_f_education_01808.wav|रिश्तों का सौदागर बाजीगर या मालिकेत तिने मुख्य भूमिका साकारली होती.|Marathi_F|other|6.560000
processed_mr_f_finance_01726.wav|अशा ठिकाणी वाढीव कर आकारणी कशी करणार असा प्रश्न लोंढे यांनी मांडला.|Marathi_F|other|5.568000
processed_mr_f_general_00478.wav|दोन रात्रींमध्ये चित्रित करण्यात आलेल्या या उत्स्फुर्त गाण्याचे बोल गुरु ठाकूर यांचे असून, अमितराज यांनी या गाण्याला संगीत दिले आहे. |Marathi_F|other|9.077333
processed_mr_f_politics_01630.wav|अजित पवारांच्या या धक्कादायक निर्णयानंतर राष्ट्रवादी कॉंग्रेस पक्षातील अनेक नेत्यांनी अजित पवारांचे मन वळविण्याचा प्रयत्न केला आहे.|Marathi_F|other|9.685333
processed_mr_f_agri_03488.wav|उंबर आणि पिंपळ या झाडावरील लाल फळे हे त्याचे मुख्य खाद्य असून ही झाडे शहरातून हद्दपार झाल्याने या पक्षाचे अस्तित्व दुर्मिळ झाले आहे.|Marathi_F|other|9.856000
processed_mr_f_health_03607.wav|एवढंच नव्हे तर जिथे शॉक लागून मृत्यू झाला होता, ते ठिकाणही दाखवलं.|Marathi_F|other|5.711729
processed_mr_f_education_01125.wav|सध्या भुलेश्वर मंदिरात जी शिल्पं आहेत, ती काहीशी भग्न झालेली आहेत.|Marathi_F|other|6.474667
processed_mr_f_agri_02874.wav|याचे बैल कडक गवत खातील व माझ्या बैलांना चांगले मऊ गवत खायला मिळेल.|Marathi_F|other|5.664000
processed_mr_f_education_01543.wav|शाळेत मी एकदा गणोजी शिर्क्याचे काम केले होते तो आवाज पुन्हा लावला.|Marathi_F|other|6.165333
processed_mr_f_other_01217.wav|विषय डिस्क्लोज करत नाही, पण एवढं सांगेन की ही एक फॅमिली फिल्म आहे.|Marathi_F|other|4.917333
processed_mr_f_finance_03362.wav|सेवाकर किंवा मूल्यवर्धित कर याप्रमाणे सेवाशुल्क हा सरकारी कर नाही.|Marathi_F|other|6.357333
processed_mr_f_health_02911.wav|जे घडलंय ते नक्कीच धक्का देणारं होतं, निदान पहिले दोनतीन दिवस तरी.|Marathi_F|other|5.444708
processed_mr_f_other_01526.wav|युद्धाच्या नंतर पुनर्बांधणी सुरू झाली आणि ती पुन्हा बांधण्यात आली.|Marathi_F|other|5.216000
processed_mr_f_finance_01431.wav|क्रेडिट स्कोअर हा तीन अंकी आकडा असतो ज्यातून तुम्हाला कर्ज देण्याची विश्वासार्हता आणि तुम्ही कर्ज परत करण्याची शक्यता लक्षात येते.|Marathi_F|other|9.200000
processed_mr_f_health_01679.wav|हॅनिमॅन यांनी प्रयोग करण्यासाठी फांदीचा अर्क घेतला होता, तेव्हा मलेरिया सारखाच थंडी, ताप व सांधेदुखीचा त्रास त्यांना जाणवू लागला.|Marathi_F|other|9.995812
processed_mr_f_agri_02983.wav|या नव्या फुटींवर येणारी फुले आकाराने मोठी व संख्येने अधिक मिळतात.|Marathi_F|other|5.280000
processed_mr_f_agri_03005.wav|काही ठिकाणी जमीन तुटली काही ठिकाणी पाणी तुंबल्याने पीक कुजले आहे.|Marathi_F|other|5.269333
processed_mr_f_agri_02736.wav|जैविक खत म्हणून एप्सम सॉल्टचा उपयोग करणे हा एक चांगला पर्याय आहे.|Marathi_F|other|5.100000
processed_mr_f_education_01619.wav|अशाच प्रकारे टी रेक्स या प्राण्याच्या कवटीत दोन मोठी छिद्रं आहेत.|Marathi_F|other|6.314667
processed_mr_f_education_00347.wav|आज पुन्हा हा प्रकार घडल्याने जॉगिंगसाठी आलेल्या डेांबिवलीकरांना दुर्गंधीचा सामना करावा लागल्याने त्यांनी तीव्र संताप व्यक्त केला.|Marathi_F|other|9.621333
processed_mr_f_education_00914.wav|या फोटोत प्रभास आणि श्रद्धा खूपच रोमॉंटिक मुडमध्ये दिसून येत आहे.|Marathi_F|other|5.845333


==> filelists/parallel/export_processed_limmits_marathi_f_audiopath_text_sid_emotion_duration_val_parallel_data.txt <==
processed_mr_f_health_00843.wav|केवळ डोळे नाहीत, डोळ्यांनी दिसत नाही म्हणून मनात कामना, वासना उठणार नाहीत असे थोडेच आहे?|Marathi_F|other|7.035271
processed_mr_f_health_01457.wav|या टेस्टमध्ये रुग्णाला "ट्रेडमिल'' नावाच्या एका फिरत्या पट्ट्यावर चालवतात व ईसीजी काढतात.|Marathi_F|other|6.500000
processed_mr_f_finance_01390.wav|विकास कामे व निधीचा खर्च केवळ कागदोपत्री दाखवून केवळ स्व-विकास करण्यात सर्वजण मग्न आहेत.|Marathi_F|other|7.100000
processed_mr_f_health_01156.wav|या तत्वांमुळे शरीरामध्ये कर्करोगास कारणीभूत ठरणाऱ्या हानिकारक पेशी तयार होण्यास आळा बसतो.|Marathi_F|other|7.000000
processed_mr_f_other_01576.wav|त्यामुळे जर का तुमचा हा विवाहित म्हणून पहिला सण असेल तर आवर्जून ही सगळी हौसमौज करून घ्या.|Marathi_F|other|7.264000
processed_mr_f_finance_01544.wav|अर्थक्रांती सुचविते तो बँक व्यवहार कर कोणत्याही मोठ्या प्रशासकीय खर्चाशिवाय जमा होऊ शकतो.|Marathi_F|other|7.200000
processed_mr_f_education_00417.wav|क्रायमिया मिलिटरी डॉल्फिन केंद्रात वेगवेगळी कामे करण्याचे प्रशिक्षण डॉल्फिनना दिले जाते.|Marathi_F|other|7.018667
processed_mr_f_politics_01529.wav|अनेकदा मागण्या करूनही त्या मान्य होत नसल्याने कर्मचारी संतापले असून आता थेट मुंबईत होणाऱ्या आंदोलनात सहभागी होण्यासाठी गेले आहेत.|Marathi_F|other|9.900000
processed_mr_f_agri_01698.wav|त्यासाठी आधी गॅसवर मोठ्या पातेल्यात जेवढा चीक असेल त्याच्या तिप्पट ते चौपट पाणी घ्यायचं.|Marathi_F|other|6.954667
processed_mr_f_education_00463.wav|अशी चर्चा होती की, पुलकित जेव्हा यामी गौतमला डेट करत होता, तेव्हा श्वेता प्रेग्नंट होती.|Marathi_F|other|7.029333
processed_mr_f_finance_02619.wav|शहरी भागातही कर वसुलीचे उद्दिष्ट असताना केवळ जुन्या प्रभागाचीच वसुली करण्यात यश मिळाले.|Marathi_F|other|6.700000
processed_mr_f_health_03469.wav|पण न्यायसंस्था या दुबळ्यांसाठी आधार असल्यामुळे निदान आम्ही दुबळ्यांसाठी कार्य करतो, असे म्हणविणर‌्यांनी तरी कायद्याचा सन्मान करावा.|Marathi_F|other|9.531417
processed_mr_f_finance_02632.wav|मोठ्या प्रमाणांत दिलेली कर्जे, किंवा बुडालेली कर्जे यामुळे अनेक बँका तोट्यात जात आहेत.|Marathi_F|other|6.368000
processed_mr_f_finance_01021.wav|सौजन्याने, सभ्यतेने वागणारी व्यक्ती कोणताही शेलकी शेरा मारण्याआधी दहावेळा विचार करेल.|Marathi_F|other|6.600000
processed_mr_f_other_00126.wav|हे सगळे एकिकडे सुरू असताना शेतकऱ्यांचे मोर्चे, आदिवासींचे मोर्चे, शिक्षकांचे मोर्चे असे अनेक मोर्चे काढून सरकारला नाकीनाऊ आणले होते.|Marathi_F|other|9.962667
processed_mr_f_weather_02105.wav|त्यावेळी सहारा इंडिया परिवाराचे अध्यक्ष सुब्रतो रॉय यांनी पी. व्ही. सिंधुचा सन्मान केला.|Marathi_F|other|6.752000
processed_mr_f_health_03420.wav|एकदा काचबिंदूचा आजार होऊन डोळे वाचलेल्यांनी दर सहा महिन्यांनी डोळ्यांचे प्रेशर तपासावे.|Marathi_F|other|7.174583
processed_mr_f_education_01595.wav|राणा दुग्गुबातीने सोशल मीडियावर शेअर केलेला फोटो पाहून चाहत्यांना त्याची काळजी वाटत आहे.|Marathi_F|other|7.370667
processed_mr_f_finance_02097.wav|दुकानदार पटकन त्या नोटा काढून दाखवू शकतो आणि तुमच्याकडे त्या नोटा नसल्यामुळे तुम्ही त्या हस्तांतरीत केलेल्या आहेत हे कळून येते.|Marathi_F|other|8.672000
processed_mr_f_agri_00323.wav|तसेच या प्रकल्पावर उपसा सिंचन योजनादेखील कार्यान्वित करणार असून मोठ्या प्रमाणात शेती सिंचनाखाली येणार असल्याचे त्यांनी सांगितले.|Marathi_F|other|9.514667
processed_mr_f_agri_02757.wav|उत्पादकता वाढ आणि व्यावसायिक पिके घेण्याच्या प्रक्रियेत सिंचन हा महत्त्वाचा टप्पा ठरतो.|Marathi_F|other|6.453333
processed_mr_f_agri_00315.wav|सेंद्रिय खतामुळे जमिनीची पाणी धरून ठेवण्याची क्षमता वाढून जमिनीत कर्बाचे प्रमाण वाढते.|Marathi_F|other|7.114667
processed_mr_f_agri_01703.wav|या जमिनीत पाणी मुरले असता ती मऊ होते आणि खचत जाते, ही वस्तुस्थिती कोणीही सांगितली नाही.|Marathi_F|other|7.100000
processed_mr_f_general_01645.wav|चार वर्षांनी हा चित्रपट पुन्हा डब्यातून बाहेर काढून अॅलन शॅकलटन याने त्याचा शेवट बदलला.|Marathi_F|other|7.189333
processed_mr_f_health_01776.wav|हा असा अचानक व शरीरातील सारे त्राण हरण करणारा आजार होणे हा त्या कुटुंबाला धक्काच होता.|Marathi_F|other|7.546104
processed_mr_f_other_01854.wav|पण आपल्या ग्रहावर आदळणाऱ्या अश्मीय दगडात अश्मांचे प्रमाण लोहाच्या तुलनेत फार जास्त आहे.|Marathi_F|other|7.000000
processed_mr_f_education_01802.wav|संभाजी महाराजांना खाण्यासाठी विशिष्ट पध्द्तीने तुरीच्या डाळीची पातळ भाजी बनवण्यात आली.|Marathi_F|other|7.509333
processed_mr_f_politics_01670.wav|अशा स्थितीत विपरीत काही घडू नये म्हणून भाजपने त्यांचे आमदार रिसॉर्टमध्ये पाठवले आहेत.|Marathi_F|other|6.900000
processed_mr_f_politics_02512.wav|आता तर महिला विशेष गाड्या सुरू झाल्याने अख्खी गाडीच चिवचिवाट आणि कोलाहलाने भरलेली असते.|Marathi_F|other|7.541333
processed_mr_f_health_01220.wav|डेंग्यू हा विषाणूपासून होणारा आजार असून त्याचा प्रसार एडीस ईजिप्टाय डासांमार्फत होतो.|Marathi_F|other|7.800000
processed_mr_f_education_02924.wav|सबब सत्य शोधण्यापेक्षा समाजावर आधारित नारायणाचे प्रवचन करून विश्वंभर भटजी मोकळे झाले.|Marathi_F|other|8.288000
processed_mr_f_agri_01349.wav|या वनस्पतीची मुळे जमिनीत खोलवर रुजलेली असतात. त्यामुळे वनस्पतीच्या मुळामधील माती झटकून ती स्वच्छ करण्याचे काम या स्त्रिया करतात.|Marathi_F|other|10.154667
processed_mr_f_general_01146.wav|त्यामुळे हा चित्रपट माझ्या संमतीनेच तयार करण्यात आला आहे असा भाबडा समज करून घेऊन लोक हा चित्रपट पाहतील व त्यातून नाहक गोंधळ उडेल.|Marathi_F|other|10.048000
processed_mr_f_agri_00097.wav|मग मी पाणी पिताना काहीतरी कठीण वस्तू पाण्यात असल्याची मला पुसटशी जाणीव झाली व केवळ प्रतिक्षिप्त क्रिया म्हणून ते पाणी मी थुंकलो.|Marathi_F|other|9.800000
processed_mr_f_agri_02347.wav|सुर्ली कालवा, कामथी कालवा व जोड कालवे एक व दोन, याव्दारे योजनेचे पाणी सध्या सांगली जिल्ह्यातील दुष्काळी गावांना देण्यात येत आहे.|Marathi_F|other|9.898667
processed_mr_f_other_00680.wav|घाईने प्रेमात पडणाऱ्या आणि घाईने लग्नाच्या गाठी जोडणाऱ्या जोडप्यांच्या सुखी संसाराची स्वप्नं अपेक्षांच्या कसोटीवर खरी उतरतात का?|Marathi_F|other|9.269333
processed_mr_f_finance_02077.wav|सावंतांनी त्याकाळी खेड्यातील अशिक्षित माणसांना बचत व जीवन विम्याचे महत्त्व पटवून दिले.|Marathi_F|other|7.178667
processed_mr_f_other_00316.wav|अण्णांच्या उपोषणाची दखल घेतली जात नसल्यामुळे तसंच अण्णांची तब्बेत अधिक खालावत चालली असल्यामुळे अण्णांचे समर्थक आक्रमक झाले आहेत.|Marathi_F|other|9.962667
processed_mr_f_other_02526.wav|सुखी संसाराची स्वप्ने बघण्यात रममाण असलेल्या प्रतीकला एक क्षण काय झालॆ ते कळलेच नाही.|Marathi_F|other|6.756625
processed_mr_f_general_01663.wav|वेगवान धावपटू आणि उसेन बोल्ट हे समीकरण सगळ्या जगात रुजले असतानाच अमेरिकेच्या फ्लोरिडा येथील बे ऑफ टेम्पामध्ये उदयाला आला आहे.|Marathi_F|other|9.760000
processed_mr_f_education_00600.wav|स्लो डाऊन; म्हणजे जीवनात गरज आहे, तेवढेच काम करावे, असा स्लो डाऊन आंदोलनाचा संदेश आहे.|Marathi_F|other|7.552000
processed_mr_f_education_01226.wav|मात्र ग्लू- पॅडवर उंदिर नाही तर चक्क विषारी साप जाळ्यात अडकल्याचा प्रकार समोर आला आहे.|Marathi_F|other|7.800000
processed_mr_f_health_02648.wav|सदर प्रकारचा रोग श्रीलंका व इतर भागांमध्ये मोठ्या प्रमाणात आढळून आला असून सदर देशांमध्ये मोठ्या प्रमाणात माकडांचा मृत्यू होत आहे.|Marathi_F|other|10.100000
processed_mr_f_finance_01861.wav|डेअरी उत्पादन, ई-कॉमर्स आणि प्रत्यक्ष गुंतवणूक या तीन मुद्यांवर सहमती होऊ शकलेली नाही.|Marathi_F|other|6.773333
processed_mr_f_education_00376.wav|झोपल्यावर दिसतात ती स्वप्नं,  नसून स्वप्नं ही अशी गोष्ट आहे जी तुम्हाला झोपूच देत नाही|Marathi_F|other|7.541333
processed_mr_f_finance_01949.wav|पण नंतर शेती करण्यासाठी प्रत्येक वर्षी कर्ज काढले आणि कर्जाचे हप्ते वेळेत फेडत नेले.|Marathi_F|other|6.700000
processed_mr_f_education_00795.wav|दरम्यान, हा सर्व प्रकार शेतीच्या वादातून झाल्याचा दावा टेम्भुर्णी पोलिसांनी केला आहे.|Marathi_F|other|6.357333
processed_mr_f_agri_00350.wav|या वर्षी सुरुवातीला पिके चांगली आली, मात्र मध्यंतरी झालेल्या पावसामुळे पिके वाया गेली.|Marathi_F|other|6.464000
processed_mr_f_other_01355.wav|कायद्याच्या चौकटीत वर्षोनुवर्षे चालणाऱ्या या प्रकरणांची लोकांना नंतर आठवणही राहत नाही.|Marathi_F|other|6.837333
processed_mr_f_politics_01581.wav|गोव्याचे मुख्यमंत्री प्रमोद सावंत हे गोव्याचे हित जपण्यास पूर्णपणे अपयशी ठरलेले आहेत.|Marathi_F|other|6.613333
processed_mr_f_other_03414.wav|ग्रामविकास विभागाने गेल्या वर्षीपासून शिक्षकांच्या आंतरजिल्हा व जिल्ह्यांतर्गत बदल्या ऑनलाईन पद्धतीने करण्याचा निर्णय घेतला आहे.|Marathi_F|other|9.461750
processed_mr_f_general_00324.wav|हे त्रैलोक्य म्हणजेच पुरुषोत्तम आहे, असा मनोधर्म असलेल्या आस्तिकाचे घर म्हणजे आश्रमच.|Marathi_F|other|6.762667
processed_mr_f_other_01698.wav|या रस्त्यावरील चेंबरचे काम यश इंफ्रा कंपनीच्या हेमंग जैन या कॉन्ट्रॅक्टरने केले होते.|Marathi_F|other|6.900000
processed_mr_f_education_01693.wav|स्वाईन फ्लूचा प्रादुर्भाव वाढू नये यासाठी सध्या सरकारी यंत्रणा देखील काळजी घेत आहेत.|Marathi_F|other|7.360000
processed_mr_f_education_00852.wav|आशियात नसली, तरी युरोप आणि अमेरिकेत या पोस्टची चर्चा सध्या मोठ्या प्रमाणात चालली आहे.|Marathi_F|other|7.541333
processed_mr_f_finance_02504.wav|यामध्ये ग्राहकांना ऑफरड्राफ्ट ही सुविधा दिली जात असून रुपे डेबिट कार्डही दिले जाते.|Marathi_F|other|6.496000
processed_mr_f_agri_02552.wav|दालचिनी पूड व अर्धा टेबलस्पून काजू तुकडे घालून त्यातील पाण्याचा अंश जाईपर्यंत परता.|Marathi_F|other|6.700000
processed_mr_f_agri_03087.wav|त्यावेळी त्यांचा धक्का लागल्याने उकळत्या पाण्याची बादली लवंडून ते पाणी बाळावर पडले.|Marathi_F|other|5.930667
processed_mr_f_politics_01926.wav|हाच प्रश्न मी संरक्षण मंत्री मनोहर पर्रिकरांना पत्रकार स्नेह भोजनावेळी विचारला होता.|Marathi_F|other|6.730667
processed_mr_f_finance_01665.wav|सोन्याचा पेढा म्हटल्यावर सर्वांना प्रश्न पडलाच असेल की, या पेढ्याची किंमत किती असेल?|Marathi_F|other|6.300000
processed_mr_f_agri_03527.wav|राष्ट्रीय कृषी विकास योजनेच्या माध्यमातून रेशीम पार्कच्या निधीसाठी पाठपुरावा करावा.|Marathi_F|other|6.357333
processed_mr_f_general_01612.wav|असा हल्ला झाल्यास जहाजातील डिक्टेटर यंत्रणेच्या साह्याने तो कोणता हल्ला आहे हे कळते.|Marathi_F|other|6.368000
processed_mr_f_general_00396.wav|आज दिल्ली बिल्डकॉन आणि लक्ष्मी विलास बँकेंच्या शेअर्सनी सर्वांत उच्चांकी अंक गाठला.|Marathi_F|other|6.080000
processed_mr_f_weather_02048.wav|या प्रश्नाचे उत्तर देण्यासाठी मी आता तुम्हाला सिल्व्हेस्टर स्टेलोनकडे घेऊन जात आहे.|Marathi_F|other|5.941333
processed_mr_f_other_01785.wav|केएमटी सेवानिवृत्त कर्मचाऱ्यांच्या नोकरीच्या कालावधीत द्यावी लागणारी फरकाची रक्कम देण्याचे आदेश औद्यौगिक न्यायालयाने दिले आहेत.|Marathi_F|other|9.290667
processed_mr_f_politics_03041.wav|त्यामुळे नागरिकांची नाराजी दूर करण्यासाठी मुख्यमंत्री, प्रधानमंत्री यांच्याकडून नाशिकची मोठी घोषणा करवून घेण्याची शक्यता आहे.|Marathi_F|other|9.834667
processed_mr_f_education_00457.wav|तसेच टॉयलेटच्या वस्तूंची तोडफोड करून, एक्झॉस्ट फॅन चोरीला गेल्याचे प्रकार घडले आहेत.|Marathi_F|other|7.136000
processed_mr_f_health_01531.wav|त्यातील लोकांना सर्वात जास्त माहीत असलेला कॅन्सर म्हणजेच कर्करोग म्हणजे ल्यूकेमिया.|Marathi_F|other|6.478000
processed_mr_f_agri_02258.wav|अप्पा गांधीजींच्या आश्रमात असताना तेथे मानवी विष्ठेपासून सेंद्रिय खत तयार केले जाई.|Marathi_F|other|7.050667
processed_mr_f_agri_02305.wav|एक ड्रोन माती परीक्षण करुन जमिनीतील आर्द्रता, येणारे पीक, याबद्दल सखोल माहिती देतो.|Marathi_F|other|7.000000
processed_mr_f_finance_02419.wav|करमणूक कर जमा करण्यासाठी त्यांचे उद्दिष्ट पूर्ण करण्यासाठी अनेक घडामोडी होत होत्या.|Marathi_F|other|6.300000
processed_mr_f_finance_02542.wav|पक्क्या मालाच्या म्हणजेच साखरेच्या किंमतीवरून कच्च्या मालाची किंमत ठरविली जात आहे.|Marathi_F|other|5.536000
processed_mr_f_politics_01162.wav|पुष्कळसे पुरुष गावोगाव फिरून बुढ्ढी के बाल विकून कुटुंब पोसण्याचा प्रयत्न करीत आहेत.|Marathi_F|other|7.072000
processed_mr_f_health_01352.wav|डोक्याच्या एका भागात रक्ताचा पुरवठा नीट होत नसल्यास मेंदूपर्यंत ऑक्सिजनचा पुरेसा पुरवठा होत नाही आणि पेशी डॅमेज होऊ लागतात.|Marathi_F|other|9.659125
processed_mr_f_other_00602.wav|जेसिका मेयरची ही पहिलीच स्पेसवॉक आहे तर ख्रिस्टिना कोच चौथ्यांदा स्पेसवॉक करणार आहे.|Marathi_F|other|6.900000
processed_mr_f_education_01381.wav|थोडक्यात काय तर आपण दशमान पद्धतीचा वापर करुन तोच आकडा वेगळ्या प्रकारे लिहितो आहोत.|Marathi_F|other|7.093333
processed_mr_f_weather_00446.wav|एकाच कुटुंबातील मोठ्या भावाची हत्या झाली तर लहान भाऊ या प्रकरणी तुरुंगात गेला. त्यामुळे कुटुंबावर दुःखाचा डोंगर कोसळला आहे.|Marathi_F|other|9.600000
processed_mr_f_health_00820.wav|जेंव्हा तुम्ही श्वास सोडता तेंव्हा परानुकंपी नाडी जाल उत्तेजित होते  म्हणून प्राणायामात श्वास सोडताना तो जरा हळूहळू सोडावा.|Marathi_F|other|9.357271
processed_mr_f_other_01672.wav|दरम्यान पोलिसांनी केलेल्या या कारवाईत नामांकित कंपन्यांचे प्रिंट केलेले पुठ्ठ्यांचे बॉक्स पत्रकार परिषदेत दाखविण्यात आले.|Marathi_F|other|8.480000
processed_mr_f_health_00390.wav|मेंदूला आलेली सूज, मलेरिया, डेंग्यु, पिवळा ताप आणि लसिका फिलेरिया कृमींच्या संसर्गामुळे होणारा आजार विशिष्ट प्रकारचा आहे.|Marathi_F|other|9.900000
processed_mr_f_finance_02524.wav|लाभांश वितरण कर संपवणे आणि लाभांशावर जुन्या पद्धतीने कर लावण्याची घोषणा करणे हे स्वागतार्ह आहे असे मत त्यांनी व्यक्त केले.|Marathi_F|other|8.768000
processed_mr_f_finance_02202.wav|फेडरल रिझर्व्हचे मॉनेटरी धोरण सैल नसते तर बँकांचे कर्ज देण्याचे प्रमाण अगदीच कमी झाले असते व अर्थव्यवस्था अधिकच मंदावली असती.|Marathi_F|other|9.877333
processed_mr_f_weather_01591.wav|साहजिकच, अशी सरकारी कामे कोणत्याही दर्जाची केली तरी पुढारी काही बोलू शकत नाहीत.|Marathi_F|other|6.336000
processed_mr_f_health_01998.wav|हिवतापात वेळीच उपचार झाला नाही तर तांबड्या पेशींची संख्या कमी होऊन निस्तेजपणा येतो.|Marathi_F|other|6.083250
processed_mr_f_education_01089.wav|टाटा मोटर्सची टाटा अल्ट्रोस ही एकमेव कार नाही, जी भारतातील सर्वात सुरक्षित कार आहे.|Marathi_F|other|8.096000
processed_mr_f_finance_02145.wav|करोडोंचा पैसा जलयुक्त शिवारमध्ये किंवा सरकारी योजनांवर खर्च होत असल्याचे सांगतात.|Marathi_F|other|6.784000
processed_mr_f_agri_01289.wav|द्राक्ष हे फळ सर्वांना आवडते व ते औषधी सुद्धा आहे. द्राक्षे ही स्वादाने मधुर असतात.|Marathi_F|other|6.900000
processed_mr_f_politics_01781.wav|संस्कृत ज्या संगीताचा पाया होता त्या शास्त्रीय संगीतात मूळ रागांना ग्रामराग म्हणत.|Marathi_F|other|6.858667
processed_mr_f_other_00652.wav|महिलांना आवरणे तर पोलिसांसाठी दिव्यच होते. अखेर पोलिसांनी बघ्यांना रांगेत उभे केले.|Marathi_F|other|6.560000
processed_mr_f_agri_00094.wav|कोबी व फ्लॉवर या भाज्यांना बाजारात भाव मिळत नसल्याने नाराज झालेल्या शेतकऱ्याने कोबी आणि फ्लॉवरच्या शेतीत ट्रॅक्टर फिरवला.|Marathi_F|other|8.853333


==> filelists/parallel/export_processed_limmits_marathi_m_audiopath_text_sid_emotion_duration_train_parallel_data.txt <==
processed_mr_m_agri_00485.wav|भात लावणीसाठी चिखल केलेल्या शेतात पृष्ठभाग सपाट करण्यासाठी नांगराच्या जागी आडवी फळी फिरवावी लागते.|Marathi_M|other|8.149833
processed_mr_m_weather_00718.wav|डोंगरी ते दुबई वाचून झालं, मला मूळ झैदींचं पुस्तक मिळालं नाही त्यामुळे अनुवादित घेतलं होतं.|Marathi_M|other|6.663750
processed_mr_m_agri_00660.wav|शेतामध्ये नांगर फिरवत असताना एका नागिणीची तीन पिल्लं फाळामुळे चिरडून मेली.|Marathi_M|other|6.222583
processed_mr_m_health_03299.wav|राजवैद्यांनी जर का संजयचा आजार गंभीर आहे म्हणून सांगितले होते तर हा अचानक बरा कसा झाला?|Marathi_M|other|7.000438
processed_mr_m_weather_00144.wav|यंदा स्वाइन फ्लू कमी झाला असला तरी जुलै ते सप्टेंबर या तिमाहीत डेंग्यूबाधित रुग्णांची संख्या वाढली आहे.|Marathi_M|other|8.231104
processed_mr_m_politics_01219.wav|या अपघाताची संपूर्ण चौकशी मध्य रेल्वे सुरक्षा आयुक्त चेतन बक्षी यांनी केली होती|Marathi_M|other|7.081708
processed_mr_m_weather_00526.wav|इथे फ्लोरिडामध्ये एक ऑक्स्फर्ड एक्सेंज म्हणून अत्यंत सुंदर पुस्तकांचे दुकान आणि हॉटेल एकत्र असलेले ठिकाण आहे.|Marathi_M|other|8.393646
processed_mr_m_weather_02654.wav|मनज्योत कालराच्या शतकी खेळीमुळे भारतीय संघानं चौथ्यांदा जगज्जेते पदाचा मान पटकावला.|Marathi_M|other|7.313917
processed_mr_m_politics_01132.wav|इथे उत्तर प्रदेशचे मुख्यमंत्री योगीजी भगवी वस्त्रं घालून फिरत असल्याचं मला समजलं|Marathi_M|other|6.048417
processed_mr_m_weather_00938.wav|आजूबाजूला स्पर्धेचे वातावरण असताना ताण येणंही साहजिकच आहे, पण मार्कांना अवाजवी महत्त्व देण्याचं कारण नाही.|Marathi_M|other|7.174583
processed_mr_m_health_00145.wav|तुम्हाला पुलंच्या भाषेत असं म्हणायचंय का की बेफिकीरांच्या स्वप्नात गामा पैलवान डास होऊन त्यांचे रक्त शोषित आहेत?|Marathi_M|other|8.382021
processed_mr_m_agri_00964.wav|डोंगराच्या मातीचा ढिगारा व झाडेझुडपे शेतात वाहून आल्याने लावलेली शेतीची पिके नष्ट झाली आहेत.|Marathi_M|other|7.877187
processed_mr_m_agri_02434.wav|हे पाणी बसूर्ते येथील जवळपास चारशे ते पाचशे एकर जमिनीत जायला सुरुवात झाली असून शेतातील भात पीक पाण्याखाली आहे. |Marathi_M|other|7.900000
processed_mr_m_weather_00722.wav|हा गोवंश सलग जास्त काळ, उत्तम स्निग्धांश आणि भरपूर दुग्धोत्पादन यासाठीच प्रसिद्ध आहे.|Marathi_M|other|6.791458
processed_mr_m_health_00384.wav|हे विधान करताना श्रीवास्तव यांनी आपला मेंदू बाजूला काढून ठेवला होता की काय?|Marathi_M|other|6.048417
processed_mr_m_education_02778.wav|कारण ठाण्याचा वागळे इस्टेट ठाणे ग्रीन प्लाण्टेशन ग्रुप तुमच्या रोपांची काळजी घेण्यासाठी पुढे सरसावला आहे.|Marathi_M|other|8.637458
processed_mr_m_health_03836.wav|काखेतील अथवा मानेजवळील लसिका ग्रंथी जर वाढल्या आणि त्या सतत वाढत आहेत असे जर आपल्याला वाटले तर ताबडतोब तज्ञांचा सल्ला घेणे गरजेचे आहे.|Marathi_M|other|9.995812
processed_mr_m_health_03952.wav|आतड्याच्या तुकड्याची दुर्बिणीतून वरचेवर तपासणी करावी लागते किंवा शस्त्रक्रियेने संपूर्ण मोठे आतडे काढून टाकावे लागते. |Marathi_M|other|9.148292
processed_mr_m_weather_01555.wav|दुसरीकडे जे पी नड्डांसोबत भाजपातील अनेक नेत्यांनी मोदींच्या भाषणाचे कौतुक केले आहे.|Marathi_M|other|6.500000
processed_mr_m_politics_00761.wav|त्यातही विलीयम हेग यांची जागा घेणे माझ्यासाठी सन्मानाचे असल्याचेही त्यांचे म्हणणे आहे.|Marathi_M|other|7.383563
processed_mr_m_weather_02058.wav|मात्र याला आळा घालायला आता जगातील सुज्ञ राष्ट्रं एकत्र येऊ पाहतायत.|Marathi_M|other|5.793000
processed_mr_m_politics_00619.wav|शेजाऱ्याने सांगितले की, एके दिवशी वृद्ध महिला फ्लॅटच्या बालकनीत पडलेल्या दिसल्या.|Marathi_M|other|5.943937
processed_mr_m_weather_00785.wav|वॉटर्लू हे कॅनडा देशाच्या ऑन्टारियो प्रांतातील एक शहर आहे. हे वॉटर्लू विभागातील सर्वात लहान शहर असून किचनर शहराच्या शेजारी आहे.|Marathi_M|other|10.158354
processed_mr_m_health_03863.wav|पुरुषांचे वय जसजसे वाढत जाते, तसतसे त्यांच्या लघवीविषयक अडचणी वाढत जातात. |Marathi_M|other|6.176125
processed_mr_m_education_01950.wav|स्टेम सेल संशोधनाचा वापर करून अनेक जुन्या दुर्धर रोगांवर इलाज सापडले, असे संशोधकांचे म्हणणे आहे.|Marathi_M|other|8.265937
processed_mr_m_agri_02167.wav|याच दरम्यान अजिंक्यतारा सहकारी साखर कारखान्याचे ऊस विकास अधिकारी नेताजी पवार यांनी मला ऊस बेणे मळा करण्याचा सल्ला दिला. |Marathi_M|other|9.461750
processed_mr_m_politics_02718.wav|दरम्यान, सुप्रीम कोर्टानेही याप्रकरणी यावर सुनावणी करणं न्यायालयाच्या अधिकार क्षेत्रात आहे की, नाही हे पाहावं लागणार असल्याचं स्पष्टं केलं|Marathi_M|other|9.635917
processed_mr_m_health_01831.wav|शुगरफ्री हे एक रसायन आहे आणि मधुमेह असेल तर हे रसायन म्हणजे खा लाडू पोटभर असा परवाना नव्हे. |Marathi_M|other|7.453229
processed_mr_m_general_03257.wav|जर भावनाच संपल्या तर आपले सर्व सामाजिक स्वास्थ्य व समाज रचनाच बिघडून जाईल ही परिस्थितीच आज निर्माण होत आहे|Marathi_M|other|8.200000
processed_mr_m_agri_00978.wav|जर तुम्ही रोज सकाळी पुदिन्याचे पाणी प्यायले तर तुमची स्किन नक्कीच तेजस्वी बनेल.|Marathi_M|other|6.327063
processed_mr_m_weather_00649.wav|त्रिंगलवाडी धरणाच्या पल्याड असलेल्या त्रिंगलवाडी किल्ल्याला चालत जाण्यापेक्षा पेठेच्या वाडीपर्यंत खराब रस्त्यावरून गाडी नेऊन पाऊणेक तास वाचवला.|Marathi_M|other|9.659125
processed_mr_m_health_02601.wav|मग सहजच प्रश्न पडतो की आपल्या शरीरात पेशी असतात तरी किती?|Marathi_M|other|5.026750
processed_mr_m_finance_01863.wav|याचा पुढचा टप्पा म्हणजे आर्थिक दिवाळखोरी किंवा आर्थिक संकट आहे का?|Marathi_M|other|5.100000
processed_mr_m_agri_02346.wav|फोंडाघाट येथील बैल बाजारात मुरगुड व आजरा येथील खिल्लारी, देसुरी व गावठी जातीचे बैल विक्रीसाठी आणले आहेत|Marathi_M|other|8.451688
processed_mr_m_finance_00853.wav|अर्थशास्त्राचा थोडाफार अभ्यास असलेली कोणतीही व्यक्ती या प्रश्नाचे उत्तर नकारार्थीच देईल.|Marathi_M|other|7.221042
processed_mr_m_health_03860.wav|जर वृषणाचा आकार लहान अथवा मोठा झाला आहे, असे जर वाटले तर ताबडतोब तज्ञांचा सल्ला घेणे आवश्यक आहे. |Marathi_M|other|8.200000
processed_mr_m_education_00608.wav|कॉन्स्टेबल महेंद्रसिंह जीवनसिंग आणि हेड कॉन्स्टेबल अरुण दळे अशी या दोघांची नावे आहेत|Marathi_M|other|7.584000
processed_mr_m_finance_00601.wav|क्रिकेटमध्ये पैसा आला व तो सातत्याने कसा येईल हेदेखील डुंगरपूर आणि समितीने पाहिले.|Marathi_M|other|6.489604
processed_mr_m_finance_01975.wav| 'स्मार्ट' पुण्यातील विजेची बचत करण्यासाठी सुरू करण्यात आलेल्या एलईडी योजनेची चौकशी विभागीय आयुक्त करणार आहेत. |Marathi_M|other|7.685437
processed_mr_m_weather_00283.wav|ज्वारी काळी पडल्याने व शासनाने केवळ चांगल्या दर्जाची ज्वारीच खरेदी करण्याचे आदेश दिल्याने शेतकऱ्यांना ज्वारी विकता आलेली नाही.|Marathi_M|other|9.183125
processed_mr_m_health_03901.wav|आर्द्र कोथ झालेला भाग ओलसर आणि सुजलेला दिसतो आणि जीवाणूंच्या प्रादुर्भावामुळे त्याला दुर्गंधी येते. |Marathi_M|other|6.826292
processed_mr_m_politics_02772.wav|सोहळ्यात उपस्थित महिला आणि सखींना मधूर शुगर, रोकडे ज्वेलर्स आणि विप्रोच्या वतीने भेटवस्तू प्रदान करण्यात आल्या|Marathi_M|other|9.008979
processed_mr_m_politics_00303.wav|अखेर बरीच बोंबाबोंब झाल्यानंतर सगळं सामान वॉल्वो बसच्या पोटात गेलं आणि आम्ही बसमध्ये जागा पकडल्या.|Marathi_M|other|7.975688
processed_mr_m_agri_03036.wav|ऊस व डाळिंबाची शेती असल्याने हा भाग बिबट्यांचे आश्रयस्थान बनला आहे|Marathi_M|other|5.154458
processed_mr_m_weather_01905.wav|शरद आणि पुष्पा या द्रविड दाम्पत्याचा हा मुलगा अभ्यासात हुशार आणि सिन्सिअर होता.|Marathi_M|other|5.386667
processed_mr_m_weather_01152.wav|हे असं केल्यावर त्यांना आपल्या हातून घडणारी हिमालयन ब्लंडर लक्षात आली असती.|Marathi_M|other|5.584021
processed_mr_m_health_02669.wav|जर ह्या समस्यांचे योग्य आणि वेळेवर निदान केले गेले तर ह्या समस्यांवर वेळीच उपायोजना करता येऊ शकते. |Marathi_M|other|7.824750
processed_mr_m_politics_01110.wav|त्यामुळे त्यांच्या भल्यासाठी आम्ही बांधील असून, शेतकऱ्यांना दिलेल वचन हे सरकार पाळणार असल्याची स्पष्टोक्ती मुख्यमंत्री उद्धव ठाकरे यांनी दिली|Marathi_M|other|10.193188
processed_mr_m_politics_02456.wav|संगणकाच्या युगात पारंपरिक पद्धतीच्या शेणखताचा वापर करण्यासाठी पंचगव्ये चिकित्सेचा अवलंब तरुण पिढीने करण्याची गरज आहे|Marathi_M|other|9.322437
processed_mr_m_agri_02049.wav|मुलांनीही आपल्यातील सुप्त कलागुणांचा वापर करून बांबू आणि बियांपासून विविध राख्या तयार केल्या होत्या. |Marathi_M|other|7.186208
processed_mr_m_weather_01899.wav|या स्फोटांमुळे पृथ्वीच्या अंतर्गत भूभागात मौल्यवान धातू आणि खनिजांची उत्त्पती झाली.|Marathi_M|other|6.594104
processed_mr_m_agri_00642.wav|कर्टोलीला जून ते ऑगस्ट महिन्यात फुले व त्यानंतर फळे तयार होतात.|Marathi_M|other|5.549188
processed_mr_m_agri_00902.wav|बांबूकरीता लहान बाजारपेठ अथवा सुलभ केंद्र सुरू करण्यासाठी बांबू प्रवर्तन प्रतिष्ठान, महाराष्ट्र ही कंपनी पुढाकार घेणार आहे.|Marathi_M|other|9.299062
processed_mr_m_health_03858.wav|पुरुषांना स्तनाचा कर्करोग होत नाही, हा समज चुकीचा आहे. स्तनाजवळील जागेत झालेल्या कोणत्याही बदलाकडे दुर्लक्ष करू नये.|Marathi_M|other|8.498125
processed_mr_m_politics_01208.wav|सन्मित्र कॉलनी येथे आम आदमी पार्टीच्या मध्यवर्ती प्रचार कार्यालयाचे उद्घाटन शनिवारी मेधा पाटकर यांच्या हस्ते झाले|Marathi_M|other|8.265937
processed_mr_m_agri_03338.wav|झेंडूसाठी सुपीक, पाणी धरून ठेवणारी परंतु पाण्याचा योग्य निचरा होणारी जमीन चांगली मानवते|Marathi_M|other|7.100000
processed_mr_m_weather_01286.wav|नळपाडा, भक्तीमंदिर रोड ते सर्व्हीस रोड या मार्गाचे रुंदीकरण करण्याचा आराखडा महापालिका प्रशासनाने तयार केला होता.|Marathi_M|other|8.985750
processed_mr_m_weather_02354.wav|त्यासाठी सध्या असलेल्या रस्ते बांधणीच्या गतीमध्ये दुपटीने वाढ करावी लागणार आहे.|Marathi_M|other|6.524438
processed_mr_m_education_02598.wav|पुण्याचा विकास आराखडा म्हणजे अख्खं पुणं बिल्डरांच्या घशात घालण्याचा प्रकार असुन त्याविरोधात शिवसेना आंदोलन करणार आहे.|Marathi_M|other|9.067021
processed_mr_m_health_03795.wav|ते भूतकाळात जगू लागतात. जोडीदाराचा मृत्यू होऊन दहा वर्षे झाली असली तरी तो आहेच असे त्यांना वाटते. त्याला शोधत फिरू लागतात. |Marathi_M|other|8.900000
processed_mr_m_agri_00479.wav|फुलाचा मादक व मोहक वास मधमाशांना आकर्षून घेतो व फुलातील मध गोळा करताना आतील परागकण मधमाशांच्या पायाला चिकटतात.|Marathi_M|other|9.810063
processed_mr_m_health_03943.wav|नेत्रपटलाच्या अस्तराला  रंगीत द्रव्यांचे डाग आणि सूज असू शकते.|Marathi_M|other|5.200000
processed_mr_m_weather_02323.wav|कमी दाबाच्या पट्ट्याचा प्रभाव कमी झाल्यानंतर तीनचार दिवसांनी आता जेवढा तापमानाचा पारा आहे तेवढाच राहणार आहे.|Marathi_M|other|8.323979
processed_mr_m_education_03422.wav|प्रशिक्षकांचा आग्रह मान्य करीत चन्द्रो यांनी रायफल क्लबचे सभासदत्व घेतले आणि त्यांच्या प्रशिक्षणाला सुरुवात झाली.|Marathi_M|other|8.393646
processed_mr_m_weather_02722.wav|त्यानंतर फर्ग्युसन रस्तामार्गे पालखी विसाव्यासाठी नाना पेठेतील निवडुंगा विठोबा मंदिराकडे मार्गस्थ झाली.|Marathi_M|other|8.161437
processed_mr_m_weather_02209.wav|पण आज पाकड्यांच्या कुठल्याही देशविरोधी कारवाईला मुँहतोड जवाब देण्याची ताकद नरेंद्र मोदींच्या सरकारने निर्माण केली आहे. |Marathi_M|other|8.579396
processed_mr_m_agri_00559.wav|नागपूर येथे रस्त्यावर फेकलेले कागद गोळा करून त्यावर पुनर्प्रक्रिया करून कागद तयार केले जातात.|Marathi_M|other|6.954000
processed_mr_m_agri_02504.wav|या पुस्तकामध्ये कृषी विभागाचा विचार करताना एक गोष्ट आवर्जून सांगितलेली आहे की, भारतामध्ये हवामानाचा विचार करून पिके घेतली जात नाहीत. |Marathi_M|other|10.077083
processed_mr_m_weather_01528.wav|घटनेपूर्वी आरोपींनी काय प्लानिंग केलं याबद्दल पोलिसांनी माध्यमांना माहिती दिली आहे.|Marathi_M|other|6.083250
processed_mr_m_finance_00986.wav|कमी होणारे उत्पन्नाचे स्त्रोत आणि वाढणारा खर्च याचा मेळ बसवताना सरकारच्या नाकातोंडाला फेस येतोय.|Marathi_M|other|7.615771
processed_mr_m_health_02076.wav|या रोगावरील उपचार आणि संबंधित असलेल्या प्रश्नांची उत्तरे आपण या लेखात पाहू. |Marathi_M|other|5.900000
processed_mr_m_agri_02145.wav|हिवाळ्यात वनस्पतींची मुळे ताठर बनतात, परिणामी उपलब्ध असूनही मुळे पाणी शोषू शकत नाहीत|Marathi_M|other|6.652146
processed_mr_m_politics_00629.wav|आपल्या अमोल कोल्हेंनी इतिहास पुढं आणला आहे असं म्हणत त्यांनी कोल्हेंची स्तुती केली आहे.|Marathi_M|other|6.315458
processed_mr_m_health_03945.wav|नवजात अर्भकात वरील लक्षणांपैकी बरीच लक्षणे असतील किंवा लवकर तशी लक्षणे दिसू लागली, तर जनुकीय तपासण्यांनी पुष्टी होते.|Marathi_M|other|9.300000
processed_mr_m_finance_00865.wav|नव्याने निर्माण झालेले जर्मन चलन आर्थिक स्थैर्य आणि नव्याने वाढ झालेला औद्योगिक विकास सुनिश्चित करण्यासाठी तयार केले होते.|Marathi_M|other|9.148292
processed_mr_m_politics_01061.wav|नागरिकत्व कायद्यामुळे कोणत्याही भारतीय व्यक्तीचे नागरिकत्व जाणार नाही, असे राजनाथ यांनी निक्षून सांगितले|Marathi_M|other|8.019375
processed_mr_m_health_03929.wav|गर्भस्थ गर्भनिरोधक साधने वापरल्यामुळे असे कोणतेही दुष्परिणाम दिसून येत नाहीत. त्यामुळे ही साधने फायदेशीर ठरतात.|Marathi_M|other|8.400000
processed_mr_m_finance_02673.wav|त्यामुळे रोकड काढण्यासाठी यांचा वापर करता येत नाही व जमा केलेली सर्व रक्कम एका विशिष्ट वर्तुळातच खर्च करावी लागते. |Marathi_M|other|8.788375
processed_mr_m_health_01905.wav|या महत्त्वाच्या विषयावर प्रख्यात ब्रेस्ट कॅन्सर सर्जन डॉक्टर प्रांजली गाडगीळ यांनी लेख लिहिला आहे. |Marathi_M|other|6.663750
processed_mr_m_health_02475.wav|जोपर्यंत व्यक्तीच्या रक्तात आणि त्याच्या मलमूत्रात इबोला विषाणूचे अस्तित्व असेपर्यंत त्याचा संसर्ग लोकांना होण्याचा धोका असतो. |Marathi_M|other|8.904479
processed_mr_m_politics_02227.wav|आकाशातून एवढ्या विविध कोनातून त्याची जागा बदलते की कुठलाही कोपरा उन्हाच्या स्पर्शाशिवाय दिवस पार करत नाही|Marathi_M|other|8.521354
processed_mr_m_weather_02061.wav|या मंत्राच्या बळावर ते पात्र कसं यश मिळवत प्रगती करतं, यावर आधारित हा दीर्घांक आहे.|Marathi_M|other|8.600000
processed_mr_m_weather_03065.wav|पदार्थाच्या कृती देण्यापूर्वी उपवासाच्या भाज्यांच्या आणि पक्वान्नांच्या मसाल्यांच्या कृती, तसेच पाक करण्याच्या कृती दिल्या आहेत.|Marathi_M|other|9.067021
processed_mr_m_weather_02037.wav|फ्लॅटवर घालवलेला तो अर्धा तास व त्याच्या आठवणी तिला रोमांचित करत होत्या.|Marathi_M|other|5.386667
processed_mr_m_politics_00487.wav|पायथ्यांच्या खिंडीवर नियंत्रण ठेवण्यासाठी ही बुरुजाची जागा अगदी मोक्याच्या ठिकाणी आहे.|Marathi_M|other|7.348750
processed_mr_m_weather_01080.wav|त्याने दोन वर्षापूर्वी लिस्बन येथे दहाव्यांदा हे विजेतेपद आपल्या नावावर केले होते.|Marathi_M|other|6.524438
processed_mr_m_health_02273.wav|पण, समजा आपले डोळे कानाच्या जागी असते, कानाच्या जागी मान असती, नाक गुडघ्यांवर असते तर काय झाले असते?|Marathi_M|other|7.300000
processed_mr_m_weather_01356.wav|तरुणांशी भेटायला, त्यांच्याशी बोलून त्यांच्या शंका दूर करत त्यांना इन्स्पायर करायला ते नेहमी तयार असतात.|Marathi_M|other|7.300000
processed_mr_m_finance_00611.wav|ग्रामीण भागातील शेतकऱ्यांच्या सोसायट्या आणि जिल्हा मध्यवर्ती बँका या उध्द्वस्त होण्याच्या मार्गावर आहेत अशी भीतीही पवारांनी बोलून दाखवली.|Marathi_M|other|9.043792
processed_mr_m_weather_00590.wav|कराड परिसरात तीन बलाढ्य सहकारी व एक खाजगी साखर कारखाना डौलाने उभे आहेत.|Marathi_M|other|5.932333
processed_mr_m_health_03896.wav|अपुऱ्या रक्तपुरवठ्यामुळे यामध्ये जीवाणूंचा प्रादुर्भाव आणि वाढ मर्यादित प्रमाणात असतात.|Marathi_M|other|6.280625
processed_mr_m_health_03850.wav|आपणाला जर ताप आलेला असेल आणि जर तो कोणत्याही विषाणू अथवा जीवाणूच्या प्रादुर्भावाने झाला नसेल तर ते कर्करोगाचे लक्षण असू शकते.|Marathi_M|other|9.171500
processed_mr_m_weather_01002.wav|यात येवल्यातील जगप्रसिद्ध पैठणीचे ब्रॅण्डिंग करण्यासाठी सोनी पैठणीच्या वतीने उभारण्यात आलेल्या स्टॉलचा समावेश होता.|Marathi_M|other|8.289146
processed_mr_m_agri_02512.wav|शेतकर्‍यांनी अधिक प्रमाणात चारा पिकांची पेरणी करावी |Marathi_M|other|3.981854
processed_mr_m_finance_01764.wav|त्यांनी बँकेकडून कर्ज मिळवून एक ट्रॅक्टर खरीदी केला आणि काही वर्षांतच कर्ज देखील फेडले. |Marathi_M|other|6.512833
processed_mr_m_agri_02354.wav|टोपलीत कचर्‍याचे विघटन लगेच सुरू होते, तसेच त्याची दुर्गंधी तर येत नाहीच, पण दोन महिन्यांनी खत मिळायलाही सुरुवात होते. |Marathi_M|other|8.033729
processed_mr_m_weather_01243.wav|पालिकेत आऊट सोर्सिंग पद्धतीने काम करणाऱ्यांची संख्या साडेपाच हजारांच्या घरात आहे. |Marathi_M|other|5.967146
processed_mr_m_health_03919.wav|मुलाला अंगावर पाजण्याच्या क्रियेमुळे प्रोलॅक्टिन हे संप्रेरक स्रवत राहते. |Marathi_M|other|5.676896
processed_mr_m_politics_00747.wav|मागच्या वर्षापासून सुप्रिया यांनी टीव्ही चॅनलमध्ये कार्यकारी संपादक म्हणून काम केले आहे.|Marathi_M|other|7.104938
processed_mr_m_education_03170.wav|या वादात पाकिस्तानचे माजी क्रिकेटपटू जावेद मियॉंदादने उडी घेतली आहे.|Marathi_M|other|6.327063
processed_mr_m_health_03907.wav| विषकारक पदार्थ शरीराच्या इतर भागात पसरल्याने ताप येतो आणि जिवाला धोका संभवतो.|Marathi_M|other|6.300000
processed_mr_m_politics_02296.wav|ही जागा मिळाल्यामुळे नवा प्रकल्प उभारता येणार, या भावनेने बाबांना अगदी स्फुरण चढलं होतं|Marathi_M|other|6.837896
processed_mr_m_weather_02255.wav|शनिवारी आल्तीनो येथील त्यांच्या कार्यालयात घेतलेल्या पत्रकार परिषदेत, बॉस्को पत्रकारांशी बोलत होते.|Marathi_M|other|6.872729
processed_mr_m_education_03189.wav|तज्ञांच्या मते सतत सेल्फी घेण्याच्या सवयीमुळे आता लोकांना सेल्फी एल्बो नामक विकाराचा सामना करावा लागत आहे.|Marathi_M|other|8.872500
processed_mr_m_politics_02135.wav|विम्याचे हप्ते भरणे, सिनेमाची तिकिटे, रेल्वे आरक्षण या गोष्टीही पेटीएमच्या माध्यमातून करता येतात|Marathi_M|other|7.990938
processed_mr_m_finance_03291.wav|मागील तीन वर्षापासून सूक्ष्म सिंचनासाठी थकलेले अनुदान पूर्णपणे उपलब्ध करून देण्यात येईल|Marathi_M|other|7.151375
processed_mr_m_agri_02642.wav|उन्हाळ्यात आपल्या शरीराला पाण्याची खूप गरज असते म्हणूनच भरपूर पाणी व क्षार देणारी खरबूज व टरबूज अशी फळे खायला हवीत. |Marathi_M|other|9.113458
processed_mr_m_politics_02307.wav|अस्खलित खोटे कसे बोलावे हे कोणाकडून शिकायचे असेल तर सुरेश प्रभू आणि आमदार प्रमोद जठार यांच्याकडून शिकावे|Marathi_M|other|8.047812
processed_mr_m_politics_02133.wav|निष्पाप ज्यू लोकांच्या दबलेल्या हुंकाराचे टाहो सामावून घेणाऱ्या सामूहिक दफनाच्या अशा कितीतरी जागा त्या राष्ट्रात आहेत|Marathi_M|other|9.670729
processed_mr_m_finance_01389.wav|या निर्णयामुळं सरकारला चालू आर्थिक वर्षाच्या राहिलेल्या तीन महिन्यांत अतिरिक्त महसूल मिळेल. |Marathi_M|other|6.373500
processed_mr_m_politics_00968.wav|अमेरिकेत झालेल्या भारतीय स्थलांतराचा दीडेकशे वर्षांचा इतिहास रश्दी यांनी मांडला आहे|Marathi_M|other|6.454771
processed_mr_m_education_03347.wav|याबाबत सोमनाथ इंगोले यांचे पुत्र तानाजी इंगोले यांनी फिर्याद दिली आहे.|Marathi_M|other|6.443167
processed_mr_m_education_02742.wav|येलो हॅमर अहवालाने जी स्थिती पुढे आणली आहे त्यातून विना करार ब्रेक्झीटचे चित्र ब्रिटिश नागरिकांची चिंता वाढविणारे आहे.|Marathi_M|other|9.937771
processed_mr_m_finance_03298.wav|शासकीय मान्यतेमुळे पर्यटकांत विश्वासार्हता वाढेल व उद्योजकांची एकूण पत वाढण्यास मदत होईल. |Marathi_M|other|7.200000
processed_mr_m_weather_01303.wav|'वर्कींग वूमन'ला दिवसाचा सगळ्यात मोठा भाग ऑफिसच्या कामात घालवावा लागत असतो.|Marathi_M|other|5.800000
processed_mr_m_finance_02428.wav|महाराष्ट्र राज्य यंत्रमाग महामंडळ या उपक्रमाच्या पाचव्या व सहाव्या वेतन आयोगाच्या शिफारशींना मंजुरी देण्यात आली आहे. |Marathi_M|other|8.347208
processed_mr_m_politics_00863.wav|या प्रकरणात अविनाश बानकर व गणेश सोनवणे हे दोन प्रमुख आरोपी अद्यापही फरारच आहेत.|Marathi_M|other|7.615771
processed_mr_m_health_01306.wav|यातून सौंदर्य जरी खुलत असलं तरी यात सगळ्यात महत्त्वाची गोष्ट होत असते ती म्हणजे हाता पायांची आणि नखांची स्वच्छता आणि निगा राखली जाते. |Marathi_M|other|9.000000
processed_mr_m_agri_02722.wav|या कालावधीत पाण्याची उपलब्धता न झाल्यास फूलगळ होते, शेंगा कमी लागतात आदीमुळे उत्पन्नात घट होते. |Marathi_M|other|7.952458
processed_mr_m_weather_00214.wav|जेव्हा प्रिंट होत्या त्या काळातही प्रभातला वाईट दिसणारी प्रिंट बर्लिनला उत्तम दिसल्याचे किस्से माहीत आहेत.|Marathi_M|other|7.731875
processed_mr_m_education_02375.wav|रागाच्या भरात मातेने घेतलेल्या निर्णयाचा भुर्दंड चिमुकल्या हर्षदला आपला जीव गमवुन भोगावा लागला.|Marathi_M|other|7.511292
processed_mr_m_politics_00635.wav|भास्कर जाधवांची डुप्लिकेट राष्ट्रवादी आणि अजित पवारांची डुप्लिकेट टगेगिरी, अशी कुजबूज राजकीय वर्तुळात ऐकायला मिळत होती.|Marathi_M|other|9.438542
processed_mr_m_weather_00748.wav|या मालिकेत जालिंदरच्या एंट्रीनंतर आता आणखी एक महत्त्वपूर्ण कलाकाराची एंट्री होणार आहे. |Marathi_M|other|6.700000
processed_mr_m_agri_03119.wav|पाणी माफियांवर वचक निर्माण केल्यास आणि पाणी गळतीचे प्रमाण कमी केले तर मुंबईत पाणी कपात करावी लागणार नाही, असे त्यांनी सांगितले. |Marathi_M|other|9.055417
processed_mr_m_finance_01594.wav|आपल्या देशातील करव्यवस्था इतकी वाईट आहे की, अशा भ्रष्ट व्यवस्थेच्या मार्गाने कर का द्यावा, असा प्रश्न पडतो. |Marathi_M|other|7.871187
processed_mr_m_weather_01747.wav|नागराज मंजुळेचा आधीचा फॅण्ड्री आणि सैराट ही दोन टोकं म्हणावी लागतील.|Marathi_M|other|5.421479
processed_mr_m_weather_02124.wav|परंतु अनीस बज्मी यांनी या चित्रपटात अक्षय कुमार कोणतीही भूमिका करत नसल्याचे स्पष्ट केले आहे.|Marathi_M|other|7.789917
processed_mr_m_politics_01222.wav|अभिनेत्री कंगना रणौत हीने तिच्या अभिनयाने प्रेक्षकांच्या मनात चांगलीच जागा निर्माण केली आहे|Marathi_M|other|6.826292
processed_mr_m_agri_01259.wav|त्यांनी वांगी, भेंडी, पेरू, आंबा, पालक, मेथी, वाटाणा आदी पिकांच्या जातींची बियाणे जपली. |Marathi_M|other|7.800000
processed_mr_m_politics_00450.wav|राष्ट्रवाद आणि सुरक्षेचे मुद्दे प्रचाराच्या केंद्रस्थानी आणूनही भाजपला फायदा होत नसावा.|Marathi_M|other|7.209417
processed_mr_m_health_03953.wav|अशा परिस्थितीत लहान आतड्याचा शेवटचा भाग पोटावर आणून कृत्रिम गुदद्वार करावे लागते.|Marathi_M|other|7.279083
processed_mr_m_education_03236.wav|त्यामुळे अग्निशमन दलासाठी इस्रायली तंत्रज्ञानाच्या कॅप्सुल लिफ्ट खरेदी करण्याची मागणी भाजपाच्या वतीने सोमवारी करण्यात आली आहे.|Marathi_M|other|9.171500
processed_mr_m_health_03912.wav|वापराबद्दलची गुप्तता आणि कोणताही खर्च नसणे हे त्यांचे फायदे आहेत. परंतु या पद्धती वापरण्यासाठी आत्यंतिक मनोनिग्रह असावा लागतो.|Marathi_M|other|9.700000
processed_mr_m_education_02959.wav|पावसाच्या तोंडावर मुंब्य्रासह अन्य परिसरात राहणाऱ्या मुलांची शिक्षणाची गैरसोयच होणार आहे.|Marathi_M|other|7.081708
processed_mr_m_general_01193.wav|रामायण या मालिकेतील राम या भूमिकेमुळे प्रसिद्ध झालेले अरुण गोविल आणि तबस्सुम यांच्यात जवळचे नाते आहे हे तुम्हाला माहीत आहे का?|Marathi_M|other|9.067021
processed_mr_m_health_03897.wav|ज्या ठिकाणी रक्तपुरवठा पुरेसा असेल त्या ठिकाणी ही पसरण्याची प्रक्रिया थांबते. |Marathi_M|other|5.862667
processed_mr_m_weather_00499.wav|आतापर्यंत सरकारने अनेकवेळा अण्णांना आश्वासने देऊनही ती पाळण्यात न आल्याने अण्णांना प्रत्येकवेळी उपोषणाचा मार्ग स्वीकारावा लागला होता.|Marathi_M|other|9.798438
processed_mr_m_finance_00394.wav|ही एक अशी योजना आहे ज्यात विमा ग्राहकाच्या मृत्यूनंतर मिळणारा बोनस आणि निश्चित रक्कम नॉमिनीला दिली जाते.|Marathi_M|other|8.649062
processed_mr_m_health_00370.wav|तुम्हाला चहा पितानाच स्मोकिंग करण्याची सवय असेल तर तुम्हाला कर्करोग होण्याचा धोका वाढतो|Marathi_M|other|6.739687
processed_mr_m_politics_00720.wav|ही जागा भारताच्या उत्तर पूर्वी राज्य असलेल्या आसामच्या जतिंगा गावात आहे.|Marathi_M|other|6.849521
processed_mr_m_weather_01198.wav|दरम्यान, पुलवामा हल्ल्यानंतर संपूर्ण देशात संताप व्यक्त होत असताना सिद्धूंसोबत शिल्पाही वादाच्या भोवऱ्यात अडकली. |Marathi_M|other|8.962521
processed_mr_m_agri_00955.wav|काश्मिरी जातीच्या शेळ्यांकडून पश्मिना नावाची मऊसूत लोकर आणि अंगोरा जातीच्या शेळ्यांपासून मोहेर नावाची लोकर मिळते.|Marathi_M|other|8.556188
processed_mr_m_health_03138.wav|डावा मेंदू हा तर्काचा आधार घेऊन विचार करणारा तर उजवा मेंदू भावनांच्या आहारी जाऊन विचार करणारा असतो. |Marathi_M|other|7.673813
processed_mr_m_politics_00691.wav|यानंतर महिला मुलींना घेऊन पॉंडेचेरीला गेली आणि एका शाळेत मुलींना प्रवेश मिळवून दिला.|Marathi_M|other|8.405250
processed_mr_m_agri_00415.wav|ऋग्वेदातही शेतीसाठी पाण्याचा वापर कसा करावा, पाणी उपसा कसा करावा याचे दाखले दिलेले आहेत.|Marathi_M|other|7.479063
processed_mr_m_finance_00759.wav|गावातील व वाड्यावस्त्यावरील समस्या समजून नियोजन व खर्च कशाप्रकारे करायचा आहे  यासाठी कार्यशाळेचे आयोजन केले होते.|Marathi_M|other|9.078625
processed_mr_m_weather_01560.wav|त्यापूर्वी चित्कल झुत्शी आणि चंद्रा अय्यंगार यांनाही या पदांपासून दूर ठेवले गेले होते.|Marathi_M|other|6.872729
processed_mr_m_health_01438.wav|दिल्लीसारख्या ठिकाणी असलेल्या वृत्तपत्राच्या कार्यालयात अशा गोष्टी होऊ शकतात तर मग बाकीच्या ठिकाणी याचा विचार न केलेलाच बरा. |Marathi_M|other|8.149833
processed_mr_m_weather_01253.wav|दामोदर हरी चाफेकर आणि त्यांचे दोन्ही बंधू यांनी रॅंड येण्याचा इशारा म्हणून वापरलेला परवलीचा शब्द म्हणजे, गोंद्या आला रे.|Marathi_M|other|10.053875
processed_mr_m_politics_00992.wav|महाराष्ट्र पोलिसांसाठी ही अतिशय मानाची बाब असून यामध्ये दोन महिला पोलिसांचा सुद्धा समावेश आहे|Marathi_M|other|7.109375
processed_mr_m_politics_02399.wav|या अंतोबांच्या पुढच्या पिढीतील सदाशिव या गृहस्थाने 'आळंदी माहात्म्य' या नावाने आळंदीचा इतिहास लिहिला आहे|Marathi_M|other|8.047812
processed_mr_m_politics_00739.wav|त्यामुळे या ठिकाणची झाडे कापणे आणि पुनर्रोपित करण्याला विरोध होण्याची शक्यता आहे.|Marathi_M|other|6.861125
processed_mr_m_finance_01616.wav|इतके पैसे खर्च करून आपण लॅपटॉप खरेदी केला आणि त्यावर अनेक महत्त्वाची माहिती साठवून ठेवली. |Marathi_M|other|6.234187
processed_mr_m_politics_00828.wav|आंध्रात महिला अत्याचाराच्या खटल्यांसाठी विशेष सरकारी वकील म्हणून नामांकित महिला वकील नेमण्यात येते.|Marathi_M|other|8.393646
processed_mr_m_agri_01978.wav|दळलेली कॉफी भाजलेल्या बियांपेक्षा लवकर खराब होते, तसेच ती जास्त दिवस दळून ठेवली तर तिचा स्वाद व वासही कमी होतो. |Marathi_M|other|7.882792
processed_mr_m_finance_00463.wav|एकीकडे दोन वेळच्या खाण्याची भ्रांत असताना, एवढ्या रकमेचा कर कसा आला?|Marathi_M|other|5.545312
processed_mr_m_politics_00356.wav|कुटुंब, आप्तेष्टांना सोलापुरी चादरींच्या खरेदीत गुंतवून मी तिथल्या पत्रकार मित्रांना घेऊन थेट स्मारकाकडे गेलो.|Marathi_M|other|8.289146
processed_mr_m_politics_03340.wav|भारताच्या इतिहास संग्रामात आपल्या जीवनाची पुष्पे अर्पण करणाऱ्या स्वातंत्र्य सैनिकापैकी काही जणांची नावे प्रामुख्याने घेतली जातात|Marathi_M|other|9.229563
processed_mr_m_health_03884.wav| तोंडाचा अंतर्भाग तसेच काखेतही फोडी येऊ शकतात, सहसा हाताचा पंजा किंवा तळपायावर फोडी येत नाहीत.|Marathi_M|other|7.800000
processed_mr_m_weather_01623.wav|संपूर्ण जळगाव शहरात कम चिनी अद्रकवाली चहा म्हणून नथ्थू यांचा चहा सुप्रसिद्ध आहे.|Marathi_M|other|7.100000
processed_mr_m_agri_01106.wav|चराईबंदी आणि कुऱ्हाडबंदी यांमुळे गावातील वनराई टिकून आहे. जमिनीत पाणी मुरण्याची प्रक्रिया चांगल्या प्रकारे होत आहे.|Marathi_M|other|8.161563
processed_mr_m_finance_00501.wav|लाभांश वितरण कर आणि पुनर्खरेदी कर हटविणे यासारख्या आणखी काही निर्णयांमुळे शेअर बाजाराला चालना मिळेल.|Marathi_M|other|8.637458
processed_mr_m_education_00944.wav|प्रहारच्या कार्यालयाला श्री गज्वी यांनी भेट देऊन संपादक विभागाशी चर्चा केली|Marathi_M|other|5.941333
processed_mr_m_finance_01281.wav|हजार रुपये किमान वेतन, व पाच टक्के घरभाडे भत्ता म्हणून जाहीर करण्यात यावा. |Marathi_M|other|5.293771
processed_mr_m_politics_00472.wav|इथले पुरुष अंगावर पक्षांची पिसे चिकटवून आणि पक्षांसारखा नाच करून स्त्रियांची मने जिंकण्याचा प्रयत्न करतात.|Marathi_M|other|7.964062
processed_mr_m_agri_01279.wav|मी यात अजिबात पाणी घालत नाही आणि त्यासाठी जास्तीचा नारळ वापरते, त्यामुळे हा पदार्थ घट्ट आणि चविष्ट होतो. |Marathi_M|other|7.221042
processed_mr_m_health_01268.wav|जखमेवर थोडीशी तुरटी लावल्याने किंवा तुरटी मिश्रीत पाण्याने जखम धुतल्याने जखमेतून रक्त वाहणे लगेच थांबते. |Marathi_M|other|7.580938
processed_mr_m_finance_00744.wav|सँडबॉक्स कल्पनेतून आता एकाच व्यक्तीच्या मालकीच्या गाड्यांसाठी एकच विमा पॉलिसी घेण्याचा प्रस्ताव पुढे आला आणि त्याला मान्यता देण्यात आली.|Marathi_M|other|9.264396
processed_mr_m_politics_00964.wav|तर भाजप आमदार शशिकला जोल्लेंच्या विजयातून पालिकाही सर करण्याची तयारी करत आहे.|Marathi_M|other|6.710187
processed_mr_m_politics_02700.wav|तुम्ही पुरुष आहात तर तुम्ही शर्ट आणि पॅंट घाला, असे पोलिसांनी सांगितल्याचा दावा त्यांनी केरळ कौमुदी वृत्तपत्राशी बोलताना केला|Marathi_M|other|8.753542
processed_mr_m_education_02552.wav|त्या मिटलेल्या पापण्यांतून अंतर्ज्ञानाने सर्वांवर दृष्टी होती, ती सबंध मूर्ती चैतन्याने भरलेली रसरशीत दिसत होती.|Marathi_M|other|9.647521
processed_mr_m_politics_00777.wav|आमदार मंडावी यांची बुलेटफ्रूफ गाडी त्यावरून जाताच भयंकर धमाका झाला आणि एका क्षणात गाडीचे तीन तुकडे झाले.|Marathi_M|other|8.800000
processed_mr_m_politics_00881.wav|ट्विंकलने तिच्या या ट्विटमधून दिल्लीचे मुख्यमंत्री अरविंद केजरीवाल यांची खिल्ली उडवली आहे|Marathi_M|other|7.093333
processed_mr_m_agri_02485.wav|पाट म्हणजे शेतात पाणी जाण्यासाठी थारोळ्याला जोडून पुढे नेलेली दगडांनी बांधलेली छोटी अरूंद जलवाहिनी. |Marathi_M|other|8.823208
processed_mr_m_finance_01749.wav|यातून देशाचे उत्पन्न वाढणार त्यासाठी करांचे दर कमी करण्यात आल्याचा जेटलींचा दावा आहे. |Marathi_M|other|6.400000
processed_mr_m_health_01914.wav|हा रोग बरा होणे किती कठीण आहे याचे अलीकडचे अत्यंत ठळक उदाहरण म्हणजे साने गुरुजींची विठ्ठल मंदिर प्रवेशाची चळवळ. |Marathi_M|other|8.800000
processed_mr_m_weather_01091.wav|हजार कोटी रुपयांच्या मनी लॉन्ड्रिंग प्रकरणी रतुलला ईडीने अटक केली आहे.|Marathi_M|other|5.851063
processed_mr_m_agri_02418.wav|सुलतान फक्त गंगेचं पाणी पितो, आणि त्याला हे पाणी त्याच्या कुरिअर सेवेमार्फत पोहोचवलं जातं. |Marathi_M|other|5.851063
processed_mr_m_weather_00761.wav|पूर्वीच्या प्लास्टिकच्या वेताच्या खुर्च्या बदलून हळूहळू फोमच्या खुर्च्या वापरल्या जाऊ लागल्या. |Marathi_M|other|5.900000
processed_mr_m_education_03289.wav|गोलंदाजीत शेल्डॉन कॉट्रेल, ओशानी थॉमस व कार्लोस ब्रेथवेट यांच्याकडून चांगल्या यशाची अपेक्षा आहे.|Marathi_M|other|8.242708
processed_mr_m_politics_01187.wav|एरवी केवळ दर्गा आणि इफ्तार पार्ट्यांमध्ये दिसणारे काँग्रेस उपाध्यक्ष राहुल गांधी केवळ एक वर्षात चक्क सोळा वेळा मंदिरात गेले आहेत|Marathi_M|other|9.441250
processed_mr_m_agri_00765.wav|तांब्याच्या कळशीत उन्हात पाणी तापवून, मुलांच्या अंगाला कैरीचा गर आणि हळद याचे मिश्रण चोळून या पाण्याची अंघोळ घालत असत.|Marathi_M|other|8.649062
processed_mr_m_education_02569.wav|पहिला गेम गमावून देखील प्रणॉयने पुढचे दोन गेम जिंकून सामन्यात बाजी मारली.|Marathi_M|other|6.454771
processed_mr_m_politics_00722.wav|अजित पवार यांनी मी राष्ट्रवादी पक्षातच आहे, असे ट्विट करताच शरद पवार यांनी त्याचेही तातडीने खंडन केले.|Marathi_M|other|8.498125
processed_mr_m_finance_00345.wav|गृहकर्ज घेतले असल्यास त्याच्या भरलेल्या हप्त्यांवर व व्याजावर किती कर सूट मिळते?|Marathi_M|other|6.710187
processed_mr_m_politics_00830.wav|दरम्यान कॅनडाने आम्ही मानव अधिकारांना काहीही झाले तरी पाठिंबा देणे बंद करणार नसल्याचे प्रत्त्युत्तर दिले आहे.|Marathi_M|other|9.310833
processed_mr_m_weather_01131.wav|स्वामी या करारामुळे रंगलेल्या नाट्यावर म्हणाले, सर्वच देशांशी मैत्रीपूर्ण संबंध ठेवणे हे शक्य नसते.|Marathi_M|other|8.010521
processed_mr_m_education_02964.wav|मोठ्या भावाने पबजी खेळण्यास मनाई केल्याने राग अनावर न झाल्याने लहान भावाने कैचीने शरीरावर वार केले.|Marathi_M|other|8.701875
processed_mr_m_politics_02416.wav|रोहितचं मूलभूत तंत्र चांगलं असलं तरी दर्जेदार स्विंगसमोर सुरुवातीला त्याचा बचाव चिरेबंदी वाटत नाही|Marathi_M|other|8.521354
processed_mr_m_politics_00775.wav|आज जमा झालेली सर्व निवेदने मुख्यमंत्री देवेद्न फडणवीस यांना नाशिक येथे देण्यात आली आहेत.|Marathi_M|other|7.406792
processed_mr_m_education_00728.wav|वाहनांच्या स्क्रॅपिंग धोरणांच्या संबंधातही अर्थमंत्र्यांशी चर्चा सुरू आहे असे त्यांनी सांगितले|Marathi_M|other|6.848000
processed_mr_m_politics_00905.wav|अचलपूर शहराच्या खूंटलेल्या विकासाला सर्वस्वी आमदार दोषी असल्याचं मानलं जात आहे|Marathi_M|other|6.861125
processed_mr_m_weather_01505.wav|फक्त तुमच्या उद्योगाची माहिती देणारे संकेतस्थळ बनवायचे असेल तर तुलनेने सोपे काम आहे.|Marathi_M|other|6.300000
processed_mr_m_weather_01515.wav|रविवारी मध्यरात्री आर्द्रा नक्षत्राच्या साक्षीने सोलापूर जिल्ह्यात मान्सूनच्या पावसाचे आगमन झाले.|Marathi_M|other|6.884333
processed_mr_m_agri_00772.wav|कास्टफर्ड या पुण्याच्या संस्थेसाठी प्रकल्प करताना माती आणि लाकडाचा भुसा यांचं योग्य प्रमाणात मिश्रण करण्यात प्रियदर्शिनी यशस्वी झाल्या.|Marathi_M|other|10.181583
processed_mr_m_finance_03354.wav|आज सुरू करण्यात आलेल्या अस्मिता बाजार योजनेच्या माध्यमातून बचत गटांची ऑनलाइन व्यापाराची चळवळ सुरू झाली आहे. |Marathi_M|other|7.998896
processed_mr_m_politics_02766.wav|मेट्रो रेल्वे मार्गावरून मुळासकट उखडून इतरत्र पुनर्रोपित केलेली झाडे जगणार की मरणार अशी परिस्थिती आहे|Marathi_M|other|8.869646
processed_mr_m_finance_03217.wav|आपल्या देशाच्या एकूण उत्पन्नाच्या तुलनेत अगदी तुटपुंजी रक्कम शिक्षणावर खर्च होत असताना धरसोडीचे धोरण त्याला मारकच ठरत असते|Marathi_M|other|9.589458
processed_mr_m_weather_00559.wav|उत्तर कोरियाचे प्रमुख किम जाँग उनने गेल्यावर्षी अमेरिकेचे राष्ट्राध्यक्ष डोनाल्ड ट्रम्प यांची भेट घेतली होती.|Marathi_M|other|8.393646
processed_mr_m_education_03241.wav|फियाट ग्रँड पुंटो ही अशा प्रकारची सोय उपलब्ध करून देणारी पहिली गाडी होती.|Marathi_M|other|6.597500
processed_mr_m_weather_01485.wav|शेवटी मलीक काफूरने शंकरदेव यादव याला ठार मारून यादव सत्तेचा अंत केला.|Marathi_M|other|6.300000
processed_mr_m_general_01121.wav|चित्रपट क्षेत्रातील माझी प्रतिष्ठा व ओळखींचा वापर माझ्या मुलासाठी न करू तर कोणासाठी करू?|Marathi_M|other|7.302313
processed_mr_m_politics_02074.wav|तत्पूर्वी मंदिराच्या आवारात असलेल्या विहिरीवर लोटांगण घालणारे भाविक पुरुष व महिला स्नान करून मंदिरात जातात|Marathi_M|other|7.763438
processed_mr_m_weather_02140.wav|परंतु तरीही आघाडीला बळ देण्यासाठी आता पवारांनी स्वत: मोर्चेबांधणी करण्यास सुरुवात केली आहे.|Marathi_M|other|6.988833
processed_mr_m_weather_00476.wav|वैश्विक स्वास्थ्य, सद्भाव आणि शांतीचा संदेश सर्वांपर्यंत पोहोचविणे हे या खास दिवसाच्या आयोजनाचे उद्दिष्ट आहे.|Marathi_M|other|9.148292
processed_mr_m_politics_00852.wav|त्यांनी सोशल मीडियावर पक्षाच्या प्रचारासाठी व प्रतिस्पर्ध्यांच्या खोट्या प्रचाराचा समाचार घेण्यासाठी खास विभाग तयार केले आहेत.|Marathi_M|other|9.810063
processed_mr_m_education_03290.wav|त्यामुळे यंदाचा दसरा मेळावा आता शिवाजी पार्कवरच होणार हे निश्तित झालंय.|Marathi_M|other|6.210958
processed_mr_m_weather_01514.wav|तांत्रिक गोष्टींवर मी बोलू शकणार नाही, पण समजून घ्यायला नक्की आवडेल.|Marathi_M|other|5.015146
processed_mr_m_health_01047.wav|मेंदू बंद पडल्याने मृत्यु पावणे आणि हृदयक्रिया बंद पडल्याने मृत्यु पावणे यात फरक काय?|Marathi_M|other|6.942396
processed_mr_m_weather_02252.wav|खुद्द राजकारणी आणि त्यांचे कुटुंबियच सुरक्षित नसतील तर सामान्य जनतेची काय कथा असा एकंदर टीकेचा सूर होता.|Marathi_M|other|7.700000
processed_mr_m_weather_01842.wav|हे प्रदर्शन तीन दिवस चालणार असल्याची माहिती शांतीलाल मुथ्था यांनी दिली.|Marathi_M|other|5.500000
processed_mr_m_agri_02562.wav|पाणी पिण्यासाठी पाणपोईचा वापर कमी होत असून थुंकण्यासाठी याचा वापर अधिक होताना दिसून येतो. |Marathi_M|other|6.524438
processed_mr_m_weather_00866.wav|दिल्लीतील स्मॉगचा परिणाम सामन्यावर होणार का असे विचारले असता सी के खन्ना म्हणाले, पुढील काही आठवड्यात येथील वातावरण ठीक होण्याची आशा आहे.|Marathi_M|other|9.700000
processed_mr_m_finance_00745.wav|कर्ज माफी न मिळाल्याने व शेंगदाणा तसेच कापसाच्या किंमती कोसळल्याने त्या शेतकऱ्यांनी भाजप विरोधात राग व्यक्त केला.|Marathi_M|other|8.428479
processed_mr_m_weather_01580.wav|काल पहाटे आशिष मानेनं लोत्झे हे जगातलं चौथ्या क्रमांकाचं उंच शिखर सर करण्याचा पराक्रम केला होता.|Marathi_M|other|8.498125
processed_mr_m_weather_02806.wav|लखनौच्या सीमेवरील काकोरी भागातल्या एका घरामध्ये लपून बसलेल्या अतिरेक्यानं बेछूट गोळीबार केला.|Marathi_M|other|7.697042
processed_mr_m_weather_01454.wav|काही विशिष्ट संकेतस्थळे पालकांनी ब्लॉक केली पाहिजेत, असा सल्ला अम्मांनी यावेळी पालकांना दिला.|Marathi_M|other|7.557729
processed_mr_m_agri_02792.wav|या तिन्ही तलावातील पाण्याचा वापर पिण्यासाठी होत नसला तरी अन्य दैनंदिन कामासाठी येथील पाणी वापरले जाते|Marathi_M|other|8.400000
processed_mr_m_politics_02344.wav|स्टार खेळाडू रहीम स्टर्लिंगने केलेल्या हॅटट्रिकच्या जोरावर गतविजेत्या मँचेस्टर सिटीने इंग्लिश प्रीमियर लीगच्या नव्या मोसमाची विजयी सुरुवात केली|Marathi_M|other|10.100312
processed_mr_m_politics_02077.wav|दादरच्या साने गुरुजी विद्यालयात सरकारच्या निलक्रांती योजने अंतर्गत शोभीवंत माशांच्या मत्स्यटाकीचं वाटप करण्यात आलं|Marathi_M|other|8.997354
processed_mr_m_agri_00946.wav|हिरव्या मिरच्यांवर उकळते पाणी घालून त्या उन्हात वाळवून त्यांचे पांढरे तिखट तयार करावे.|Marathi_M|other|6.455312
processed_mr_m_finance_02039.wav|पेट्रोल व डिझेलच्या संदर्भामध्ये जर राज्य सरकारने लावलेले कर कमी केले तरच त्यातून मार्ग निघू शकतो. |Marathi_M|other|7.200000
processed_mr_m_health_01290.wav|डॉक्टर आणि अधिष्ठातांच्या वरद हस्तामुळे तर हे सर्व होत नाही ना?|Marathi_M|other|4.887437
processed_mr_m_finance_00508.wav|एन्ट्री एक्झिट खरेदी किंवा विक्रीवर कोणताही कर म्हणजे लोड लावला जात नाही.|Marathi_M|other|6.582479
processed_mr_m_education_02786.wav|ब्ल्यु व्हेल गेमवर ज्याप्रकारे बंदी घालण्यात आली आहे, त्याचप्रकारे टिक टॉकवर बंदी आणण्याचा विचार तमिळ सरकार करत आहे.|Marathi_M|other|9.426937
processed_mr_m_weather_00210.wav|ब्लू फिल्म बघितलेल्या अनेक मुलांचे लग्नपूर्व किंवा लग्नोत्तर भलतेच प्रॉब्लेम लक्षात येतात.|Marathi_M|other|6.721813
processed_mr_m_agri_00810.wav|ऊसाच्या पिकाला प्रचंड पाणी लागत असल्यामुळे कोट्यवधी लीटर पाण्याची नासाडी झाली.|Marathi_M|other|6.338667
processed_mr_m_health_03957.wav|त्यामुळे होणाऱ्या आतड्यातील आणि इतर अवयवांमधील कर्करोग उद्भवलेल्या गाठी केवळ काढून भागत नाही. |Marathi_M|other|7.546104
processed_mr_m_politics_02798.wav|केवळ साडी आणि श्रुंगारच नाही, तर घरच्या घरी सुंदर देखावा उभा करण्यातही महिलांनी रस घेतलेला दिसून आला|Marathi_M|other|7.592812
processed_mr_m_education_02197.wav|यातील बोडेकर कुटुंबाने मुलाच्या शिक्षणासाठी जमा केलेल्या रक्कमेपैकी निम्म्याहून अधिक रक्कम पाण्यात वाहून गेली होती.|Marathi_M|other|9.032187
processed_mr_m_agri_01114.wav|गांडुळांची विष्ठा म्हणजे एक उत्तम प्रकारचे खत आहे याला ह्युमस म्हणतात.|Marathi_M|other|5.943937
processed_mr_m_agri_01061.wav|महापुराने नदी, ओढ्यांच्या काठचे ऊसाचे पीक कुजल्याने गाळपासाठी ऊस आणायचा कोठून?|Marathi_M|other|6.965604
processed_mr_m_finance_00312.wav|कुटुंबातील सर्व लोकांच्या गरजा व त्यांचा खर्च भागविणे या मर्यादित उत्पन्नातून शक्य नाही.|Marathi_M|other|7.093333
processed_mr_m_finance_00306.wav|भारतीयांचे एकूण देशांतर्गत उत्पन्न जीडीपी आणि दरडोई उत्पन्नाच्या तुलनेत याची किंमत अधिक असल्याचे या सर्वेक्षणात म्हटले आहे.|Marathi_M|other|10.042250
processed_mr_m_finance_00393.wav|बनावट स्टँप प्रिंट करून तो बँका, विमा कंपन्या व स्टॉक ब्रोकर्सना विकत असे.|Marathi_M|other|6.988833
processed_mr_m_politics_00261.wav|विद्यमान आमदार येत्या फेब्रूवारी महिन्यात वाकुर्डे बुद्रूक योजनेची कामे सुरु होणार असल्याची खोटी माहिती सांगत सुटले आहेत.|Marathi_M|other|8.405250
processed_mr_m_weather_02316.wav|अब्दालीने हे आव्हान स्वीकारले आणि त्याने बलूच, पश्तुन व अफगाणी लोकांची फौज उभारली.|Marathi_M|other|6.176125
processed_mr_m_agri_01635.wav|तालुक्यात सध्या म्हैशाळ योजना व टेंभू योजना तसेच नीरा उजवा कालवा या योजनेतून विविध भागातील शेतीला पाणी देण्यात येत आहे. |Marathi_M|other|9.032187
processed_mr_m_politics_01018.wav|आरोपी मुंबईत किंवा आजूबाजूच्या परिसरात लॉज, हॉटेल अथवा भाड्याची खोली घेऊन राहतात.|Marathi_M|other|6.483750
processed_mr_m_agri_00420.wav|किसान कृषी प्रदर्शनाला मोशी येथे सुरुवात झाली असून त्याचे उद्घाटन शेतकऱ्यांच्या पहिल्या गटातर्फे करण्यात आले.|Marathi_M|other|8.126604
processed_mr_m_finance_00243.wav|नवीन कर प्रणाली वैकल्पिक आहे म्हणजेच जर करदाता इच्छुक असेल तर तो जुन्या कर स्लॅबनुसार प्राप्तिकर भरू शकतो.|Marathi_M|other|9.171500
processed_mr_m_weather_02050.wav|त्यांच्या वक्तव्याकडे कुणी लक्ष देत नसतानाच मुंबई पोलिसांच्या हाती काही तासांतच क्ल्यू आला.|Marathi_M|other|6.454771
processed_mr_m_health_03906.wav|प्रभावित भाग काळा-निळा दिसतो आणि त्यातून दुर्गंधी येते आणि रक्तवाहिन्यांना इजा होऊन रक्ताच्या गुठळ्याही होऊ शकतात.|Marathi_M|other|8.741938
processed_mr_m_education_03251.wav|जोरासंखोच्या निष्प्राण भिंती रवींद्रनाथ टागोरांच्या जीवनातील अनेक महत्त्वाच्या घटनांच्या साक्षीदार आहेत.|Marathi_M|other|8.445937
processed_mr_m_education_01980.wav|भाजप सरकारने आर्थिक दृष्ट्या मागास सवर्णांना नोकरी आणि शिक्षणामध्ये आरक्षण मिळावे यासाठी हे विधेयक मांडले होते.|Marathi_M|other|8.502812
processed_mr_m_education_00389.wav|श्रद्धा कपूर आणि टायगर श्रॉफ आपल्या आगामी बागी चित्रपटाच्या शूटिंगसाठी संपूर्ण टीमसह सर्बियाला दाखल झालेले आहेत|Marathi_M|other|9.045333
processed_mr_m_agri_01477.wav|मात्र त्याच महाराष्ट्रात रक्तदात्यांनी दान केलेल्या रक्ताचे सरकारी अवकृपेने पाणी होऊन ते वाया जात असेल तर कसे व्हायचे?|Marathi_M|other|8.881250
processed_mr_m_agri_01075.wav|परतीच्या पावसाच्या थैमानामुळे बाजरीच्या कणसालाच मोड आले असून अनेक शेतांमध्ये अद्यापही पाणी साचलेले असल्याने पिकांची मुळे कुजली आहेत.|Marathi_M|other|9.438542
processed_mr_m_weather_01985.wav|अखेर नागपूरच्या जनता चौकात संतोष बद्रेंना प्रहारच्या कार्यकर्त्यांनी बेदम मारहाण केली तसेच बोलेरो गाडीत घातले.|Marathi_M|other|8.985750
processed_mr_m_weather_02100.wav|तात्या कुलकर्ण्यांचे येणे आणि हात हलवत जाणे हे पुढे दोनतीन दिवस चालूच होते.|Marathi_M|other|5.793000
processed_mr_m_education_01973.wav|काळोखात धडपडत चालला होतास म्हणून तुला थांबवलं. दाजीने त्याची समज काढली.|Marathi_M|other|6.222583
processed_mr_m_health_01979.wav|आता जे तटस्थ लोक आहेत, त्यांनी निदान संयुक्त राष्ट्रसंघाचा तरी नकाशा मान्य करावा. |Marathi_M|other|6.100000
processed_mr_m_finance_00399.wav|मुस्लिमांना हज यात्रेसाठी देण्यात येणारं अनुदान केंद्र सरकारनं रद्द करण्याचा मोठा निर्णय घेतलाय.|Marathi_M|other|7.615771
processed_mr_m_weather_00221.wav|जगात कॅलिफोर्निया, इस्रायल, ब्राझील या देशांतही फलोद्याने खूप आहेत पण त्यांच्यात आणि आपल्यात एक फरक आहे.|Marathi_M|other|8.498125
processed_mr_m_education_02656.wav|बाबाने स्वतःच्या नावात लावलेल्या सगळ्या पदव्या खोट्या असल्याचंही माजी सुरक्षा रक्षकाने म्हटलं आहे.|Marathi_M|other|7.360354
processed_mr_m_education_03163.wav|पुढे होणाऱ्या भयंकर प्रकाराच्या कल्पनेने मी हादरलो, माझे त्राण गेले आणि मला मूर्छा आली.|Marathi_M|other|7.604167
processed_mr_m_politics_00714.wav|गिरीराज सिंह हे बाहेरचे, लादलेले उमेदवार आहेत, हा मुद्दा मतदारांच्या मनात ठसवण्यात कन्हैया यशस्वी ठरलाय.|Marathi_M|other|8.161563
processed_mr_m_weather_01856.wav|दुसरीकडे म्यानमारच्या सू क्यी यांनी देशातील व्यापक धार्मिक दुफळीचं वर्णन करताना या विषयावर आत्मचिंतन करण्याकडे अधिक लक्ष दिलं.|Marathi_M|other|9.856500
processed_mr_m_politics_00541.wav|याप्रश्नी राष्ट्रीय बाल स्वास्थ्य योजना सरकारने हाती घेतल्याची माहिती मुख्यमंत्री पृथ्वीराज चव्हाण यांनी दिली.|Marathi_M|other|7.743479
processed_mr_m_agri_00993.wav|रोपे जगत नाहीत म्हणजे त्यांना कार्बनडायऑक्साईड शोषून घेता येत नाही आणि ऑक्सिजन मुक्त करता येत नाही.|Marathi_M|other|7.244250
processed_mr_m_weather_00935.wav|चीनचे परराष्ट्र मंत्रालयाचे प्रवक्ते गेंग शाँग म्हणाले चीन सरकारची अरुणाचल प्रदेशला   मान्यता नाही.|Marathi_M|other|6.919167
processed_mr_m_politics_00804.wav|शिवसेनेला खरा फटका बसला तो म्हणजे भाजपच्या उमेदवार मोहिनी पत्की यांचा होय.|Marathi_M|other|7.116542
processed_mr_m_general_03053.wav|तसेच आपल्या गुन्हेगारी कारवायांचे बिंग फुटू नये म्हणून सलमा शेख व मंगला जेधे या दोघींचा खून त्याने केला. |Marathi_M|other|8.695500
processed_mr_m_politics_00859.wav|आजही जेव्हा जेव्हा एखादा मोठा रेल्वे अपघात होतो, तेव्हा शास्त्रींची आठवण निघतेच.|Marathi_M|other|6.625938
processed_mr_m_weather_00949.wav|तिथलं वातावरण आणि आदरातिथ्यं पाहून पहिल्या दुर्गसाहित्य संमेलनाचा मानही याच किल्ल्याला मिळाला.|Marathi_M|other|6.779854
processed_mr_m_agri_01143.wav|शेतकऱ्यांनी  फळझाडांची लागवड करताना रोपे विकत घ्यायची असतील तर नीट चौकशी करून ती घेतली पाहिजेत.|Marathi_M|other|7.604167
processed_mr_m_finance_00355.wav|उज्ज्वला योजनेतून ज्या कुटुंबांना गॅसचा पुरवठा करण्यात आला आहे त्यांना त्यांच्या बँक खात्यात अनुदान जमा होत नसल्याच्या तक्रारी येत आहेत.|Marathi_M|other|9.543021
processed_mr_m_weather_01318.wav|मिसेस बामणेंच्या किस्स्यांपेक्षा पूर्णपणे वेगळे असे तुकाराम कुत्र्याचे टॉप टेन किस्से आळीतल्या लोकांच्या मनावर गोंदवले गेले आहेत.|Marathi_M|other|9.000000
processed_mr_m_weather_01759.wav|यापूर्वी लक्ष्मण मुथैयाने फेसबुकच्या डेटा डिलीशन आणि डेटा डिस्क्लोजर या बगचा शोध घेतला होता.|Marathi_M|other|7.600000
processed_mr_m_weather_01602.wav|अत्याचार आणि जुलूम असतील तर किती सहन करायचे असा त्याचा सारांश होता.|Marathi_M|other|5.688521
processed_mr_m_weather_01617.wav|पण पुलंनी भावात्मक व वैज्ञानिक दृष्टीकोन बाळगून आपले विचार व्यक्त करण्याचा लाजवाब निर्भीडपणा दाखवला आहे.|Marathi_M|other|7.569333
processed_mr_m_health_01273.wav|श्रवण विकलांगता हा एक आजार नाही तर ही एक स्थिती आहे, याचा मुलाच्या बोलण्यावर आणि भाषेच्या विकासावर विपरीत परिणाम होतो. |Marathi_M|other|8.660667
processed_mr_m_health_03910.wav|कोणतेही साधन अथवा औषधी न वापरता गर्भधारणा टाळण्याच्या उपायांना नैसर्गिक पद्धती म्हटले जाते. |Marathi_M|other|7.546104
processed_mr_m_agri_02132.wav|बाटलीच्या तोंडात नारळाची शेंडी घालून त्यावर गांडूळ खत आणि माती अर्ध्या भागापर्यंत भरावी. |Marathi_M|other|6.400000
processed_mr_m_politics_00217.wav|भाजप निम्म्या काळासाठी मुख्यमंत्री पद सोडायला तयार नाही तर सेना निम्म्यानिम्म्याच्या मुद्यावर अडून बसली आहे.|Marathi_M|other|7.223125
processed_mr_m_weather_02761.wav|चुटकी वाजवल्याने तुमचं वाईट इम्प्रेशन पडतं हे देखील तेवढंच सत्य आहे, तेव्हा कुणाशी बोलताना चुटकी वाजवून, ऑर्डर केल्यासारखं बोलू नका.|Marathi_M|other|10.135146
processed_mr_m_weather_00290.wav|ख्रिस्तपूर्व दुसऱ्या शतकात उत्तर भारतात शुंग राजांची तर दख्खन आणि कोकण प्रांतात आंध्रांची राजवट होती.|Marathi_M|other|8.370417
processed_mr_m_finance_00078.wav|त्यांचे हप्ते व व्याज भरण्यासाठी ते वेळोवेळी घरपट्टी व पाणीपट्टी वाढ करून लोकांकडून उत्पन्न मिळवण्याचा प्रयत्न करीत आहेत.|Marathi_M|other|9.697188
processed_mr_m_weather_02095.wav|तिची माझी साथ फक्त एकदीड तासाची, पण अजून त्या सत्तरीतील कृश कोच्चुरोसाची आठवण मनातून जात नाही.|Marathi_M|other|7.894417
processed_mr_m_finance_01923.wav|संबंधित कामाच्या सोडविण्याच्या बाबतीत आर्थिक डेटाचा मुख्य स्त्रोत म्हणजे उद्यमांचे ताळेबंद. |Marathi_M|other|6.071646
processed_mr_m_education_02655.wav|ताऱ्यांचे वय मात्र अपोजी वर्णपंक्तींच्या मदतीने काढता आलेले नाही, दीर्घिकेत आपलीच आपल्याला माहिती असणे गरजेचे आहे.|Marathi_M|other|10.193188
processed_mr_m_agri_01060.wav|त्र्यंबकेश्वर तालुक्यात पावसाचे प्रमाण जास्त असल्याने खरीप पिके मोठ्या प्रमाणात होत असतात.|Marathi_M|other|7.604167
processed_mr_m_education_03351.wav|शिवराज संभाजी अभंगे असे आत्महत्या केलेल्या व्यक्तीचे नाव असून मृत्यूपूर्वी त्याने लिहलेल्या चिठ्ठीतून हा प्रकार उघड झाला आहे.|Marathi_M|other|10.053875
processed_mr_m_agri_02063.wav|ही मैत्रीण मुलीचे लग्न थाटात करतेय, कारण तिने तिच्या शेतात ठिबक आणि तुषार सिंचन वापरलेय आणि तिच्या हुशारीची फळे तिला मिळत आहेत. |Marathi_M|other|8.950917
processed_mr_m_weather_01728.wav|हा अन्यायी घरफाळा शहराच्या विकासातील एक मोठा अडथळा बनून राहिला होता.|Marathi_M|other|5.676896
processed_mr_m_finance_02003.wav|वर्षागणिक घरफाळा व दंड वाढतच आहे, असे कर निर्धारक व संग्राहक दिवाकर कारंडे यांनी सांगितले|Marathi_M|other|6.700000
processed_mr_m_agri_00658.wav|अस्नोडा पाणी प्रकल्पातून येणारे पाणी मुबलक असून ते सर्वत्र पुरत आहे.|Marathi_M|other|5.665292
processed_mr_m_weather_01665.wav|राजकीय मतभेद अर्थातच पूर्वापार होतेच पण मोदींच्या निवडीने एक सांस्कृतिक दरीच दृग्गोचर झाली.|Marathi_M|other|8.400000
processed_mr_m_weather_02347.wav|नाना पटोले त्यांना नक्क्कीच पराभवाची धूळ चाखायला लावतील, असंही वडेट्टीवार म्हणाले.|Marathi_M|other|6.234187
processed_mr_m_finance_01493.wav|जरी इतर देशांची आर्थिक मदत स्वीकारली तरी ती मदत पूर्णपणे खालपर्यंत पोहचायला खूप कालावधी लागेल कारण तो पैसा आधी हस्तांतरीत होण्यातच वर्ष जाईल. |Marathi_M|other|10.065479
processed_mr_m_health_03904.wav|शरीरावरील उघड्या, खोलवरच्या दूषित जखमेद्वारे हे जीवाणू शरीरात प्रवेश करतात पण हे जीवाणू ऑक्सिजनच्या संपर्कात जिवंत राहू शकत नाहीत.|Marathi_M|other|10.000000
processed_mr_m_health_01488.wav|पाठीला लावण्यासाठी म्हणून कॅप्टन हेगडेने एक मलम दिले होते आणि काही गोळ्या लिहून दिल्या होत्या. |Marathi_M|other|6.385104
processed_mr_m_finance_01186.wav|जागतिक पातळीवर किरकोळ विक्री बिले सर्व कर अंतर्भूत करून दिली जातात व करांचे विस्तृत विवरण त्यात समाविष्ट नसते.|Marathi_M|other|8.649062
processed_mr_m_politics_00925.wav|सामान्य नागरिकांना अच्छे दिन पासून दूर ठेवणारा मोदी सरकारचा पहिला पूर्ण अर्थसंकल्प शनिवारी संसदेत सादर करण्यात आला.|Marathi_M|other|9.670729
processed_mr_m_agri_01625.wav|नळाला येणारे पाणी आधी हौदात पडू द्यावे आणि ते पाणी नंतर मोटारीने तुमच्या घराच्या वरच्या टाकीत न्यावे. |Marathi_M|other|9.450146
processed_mr_m_health_03859.wav|वयोमानानुसार पुरुषांच्या दुखण्याच्या व वेदना होण्याच्या तक्रारी वाढत जातात. काही वेळा या वेदना कर्करोगाच्या पूर्वसूचना असू शकतात. |Marathi_M|other|9.299208
processed_mr_m_health_01728.wav|खुल्या फ्रॅक्चरला एक जटिल इजा समजली जाते कारण अशा प्रकारचे दुखणे हाडाच्या काही भागांमध्ये संक्रमण होण्याचा धोका वाढवते. |Marathi_M|other|8.800000
processed_mr_m_agri_03659.wav|डाळीच्या धान्याची बहुतेक सर्व पिके इतिहासपूर्व कालापासून लागवडीखाली आहेत. |Marathi_M|other|6.234187
processed_mr_m_agri_02402.wav|समुद्राच्या भरतीचे पाणी रोखण्यासाठी असलेली भिंतच छोटी असल्याने समुद्राचेच पाणी पंपिंग स्टेशनमध्ये शिरते. |Marathi_M|other|7.871187
processed_mr_m_agri_00393.wav|भात आणि ऊस ही पिके देशातील निम्म्याहून अधिक सिंचनाचे पाणी गिळंकृत करतात.|Marathi_M|other|7.070104
processed_mr_m_agri_01222.wav|गर्द हिरव्या रंगाची पाने असलेला एक सदापर्णी वृक्ष नाही पण एक झुडूप म्हणून वाढू शकतो |Marathi_M|other|6.100000
processed_mr_m_weather_00547.wav|परिस्थिती हा अश्रूंचा सर्वात मोठा कारखाना आहे असं वाळिंबे म्हणत असत.|Marathi_M|other|5.175625
processed_mr_m_agri_01355.wav|पाण्यातून ब्रेडची स्लाइस काढून ती दोन्ही हातांनी दाबून त्यातलं पाणी काढून टाकायचं|Marathi_M|other|5.212500
processed_mr_m_agri_02433.wav|प्रथम चिव्याचा बांबू गोल फिरवून खाली रिंगण करतात, मग बाजूने एक चिव्याची काठी टाकून हात लावतात. |Marathi_M|other|7.998896
processed_mr_m_agri_02437.wav|एके दिवशी प्राजक्ताची फुले गोळा करताना झाडावरची ताजी फुले पाडावीत म्हणून मी खालच्या फांद्या जरा हलवल्या. |Marathi_M|other|7.464833
processed_mr_m_finance_00146.wav|नोव्हेंबर महिन्यातील हा आकडा असून मागील वर्षीच्या नोव्हेंबरच्या तुलनेत सहा टक्के अधिक कर जमा झाला असल्याची माहिती सूत्रांनी दिली.|Marathi_M|other|9.844896
processed_mr_m_finance_01413.wav|ते मला असेही म्हणाले होते की, त्या व्यक्तीला आपल्या टॅलेंटच्या जोरावर पुढे जाण्यासाठी मदत जरूर करा. |Marathi_M|other|7.847979
processed_mr_m_weather_00417.wav|त्यांत युद्धाच्या भेसूर छाया दाखवणारी वुंडेड सोल्जर, वॉर हंगर अशी प्रभावी शिल्पं आहेत.|Marathi_M|other|7.116542
processed_mr_m_finance_01326.wav|त्यामुळे सरकारी कर्मचारी व वाडिया रुग्णालयाचे कर्मचारी यांना एकसारखे वेतन मिळू शकत नाही, असेही राज्य सरकारने स्पष्ट केले. |Marathi_M|other|8.544562
processed_mr_m_agri_00991.wav|पीकवाढीच्या काळापासून रोपाच्या बाजूचे तण काढून प्लॉटची चांगल्या प्रकारे निगा राखून फक्त एकवेळ युरियाची मात्रा द्यावी.|Marathi_M|other|10.065479
processed_mr_m_agri_00619.wav|कडधान्य व्यवस्थित नळाच्या पाण्याखाली धुवून घेतल्यावर जवळ जवळ दुप्पट पाणी घालून झाकून ठेवावे.|Marathi_M|other|7.221042
processed_mr_m_finance_02010.wav|मात्र वाढीव खर्च मंजूर करवून घेण्यासाठी दाखवलेल्या तत्परतेने अनेकांच्या भुवया उंचावल्या आहेत. |Marathi_M|other|6.700000
processed_mr_m_politics_02818.wav|युरोपच्या ख्रिस्ताइन, मरीना आणि बर्नाडेट या बेल्जीयमच्या महिला पर्यटकही सहभागी झाल्या होत्या|Marathi_M|other|8.103396
processed_mr_m_politics_00568.wav|गेल्या पाच वर्षात फातोरड्याचा विकास साधण्यात आमदार विजय सरदेसाई यांना अपयश आल्याचा आरोप यावेळी जोसेफ सिल्वा यांनी केला.|Marathi_M|other|9.276000
processed_mr_m_finance_02332.wav|जागतिक स्तरावर कच्च्या तेलाच्या किंमती कमी असताना आणि महागाई नियंत्रणात असताना जेटली यांनी मोठा महसूल जमविला होता. |Marathi_M|other|7.975688
processed_mr_m_weather_01326.wav|मासूम संस्थेचे योगेश धेंडे यांनी आपल्या व्याख्यानात मुलांच्या अनुत्तरित प्रश्नांना उत्तरे दिली.|Marathi_M|other|6.930792
processed_mr_m_agri_02704.wav|दक्षिण गोलार्धातील दक्षिण अमेरिका हा खंड असून त्यात ब्राझील, चिली आणि पेरू हे देश येतात|Marathi_M|other|7.162979
processed_mr_m_weather_01770.wav|यानुसार पहिल्यांदाच पालिकेने अतिशय स्पष्टपणे मंडळांना काय करावे आणि काय करू नये या सूचनांची यादी पुरवली आहे.|Marathi_M|other|8.765167
processed_mr_m_education_02526.wav|ट्विंकल खन्नाची आजी आणि अभिनेत्री डिंपल कपाडीया यांची आई  यांचे निधन झाले.|Marathi_M|other|6.582479
processed_mr_m_education_03313.wav|मग अशा प्रकारांतून राजकीय पक्ष आपापल्या शागीर्दांना अप्रत्यक्ष बळ देते, असा निष्कर्ष काढण्यास पुरेसा वाव मिळतो.|Marathi_M|other|8.672271
processed_mr_m_health_03099.wav|या दिवसात सर्वत्र चिखल आणि पाण्याचे डबके तयार होते यात लेप्टोचे जिवाणू तयार होतात. |Marathi_M|other|6.350292
processed_mr_m_politics_00405.wav|तसेच दुसरा आरोपी सुधन्वा गोंधळेकर हा टेक्निकल एक्सपर्ट असल्याची माहिती समोर आली आहे.|Marathi_M|other|6.977229
processed_mr_m_education_02316.wav|फुटलेल्या सिंटेक्स टाकीच्या तळाकडचा भाग बागेतील पाँड म्हणून उत्तम प्रकारे वापरता येतो.|Marathi_M|other|7.488062
processed_mr_m_finance_00211.wav|लाड व त्यांच्या पत्नीचे अभ्युदय बँकेत एकत्रित बचत खाते व एटीएम कार्ड आहे.|Marathi_M|other|5.816229
processed_mr_m_agri_00781.wav|शरीराला आवश्यक असेल तितकं पाणी शरीरात गेलं नाही तर महिलांना किडनी स्टोन, मूत्रसंसर्ग यांसारख्या शारीरिक विकारांना सामोरं जावं लागतं.|Marathi_M|other|9.960979
processed_mr_m_finance_01347.wav|केंद्र सरकारने कोणतीही योजना सुरू केली तरी त्या बाबतीत कर्नाटकला अनुदान मंजूर करताना पक्षपात केला गेला. |Marathi_M|other|7.464833
processed_mr_m_health_01739.wav|आतापर्यंत असा समज होता की ऑटोइम्यून थायरॉइड आजार हा कधीही बरा होत नाही आणि त्याचे उपचार कायम घ्यावे लागतात|Marathi_M|other|9.090229
processed_mr_m_weather_02926.wav|तो यशस्वी झालाच पण त्याचसोबत जगाला एक सांबा रिदम वाजवणारा ड्रमर मिळाला. |Marathi_M|other|5.900000
processed_mr_m_education_02822.wav|अर्थात यंदा गेल्या वर्षीप्रमाणे सेलिब्रिटींचे लग्नसोहळे नसले तरी अनेक लग्नांच्या चर्चा सुरू आहेत.|Marathi_M|other|8.602625
processed_mr_m_weather_02097.wav|जगातले सर्व लोक तोंडात बोट घालून भारताच्या या यशाकडे पाहत आहेत. |Marathi_M|other|5.398271
processed_mr_m_agri_02899.wav|पांढरी माशी या किडीचा प्रादुर्भाव कापूस हंगामाच्या शेवटी ऑक्टोबर महिन्यात होतो|Marathi_M|other|6.000000
processed_mr_m_agri_01194.wav|हे पाणी अर्धे राहीपर्यंत उकळून घ्या आणि नंतर हे पाणी गाळून घ्या. |Marathi_M|other|4.632000
processed_mr_m_weather_00315.wav|विठ्ठल रुक्मिणी मंदिराच्या गाभाऱ्यात गरुडस्तंभ आणि पुरातन दगडी स्तंभ वाटावेत अशी रचना करण्यात आली आहे.|Marathi_M|other|7.998896
processed_mr_m_weather_02859.wav|शीतल वारा, मंद चांदण्या आणि कुंद कळ्यांचा धुंद सुगंध, कृष्णेच्या पात्रातील खळखळता प्रवाह सृष्टीला चैतन्याने भारून टाकत आहे.|Marathi_M|other|9.500000
processed_mr_m_health_03273.wav|या रोगांना प्रतिबंधित करण्यासाठी कोणत्याही प्रकारचे लसीकरण उपलब्ध नसल्याने हे रोग जास्तच झपाट्याने पसरतात. |Marathi_M|other|8.500000
processed_mr_m_politics_02325.wav|प्रिया मल्होत्राच्या खुनात आमदार चव्हाणांचा मुलगा गुंतलेला होता हे तर त्याने उघडपणे त्यांच्याजवळ बोलून दाखवलं होतं|Marathi_M|other|8.776771
processed_mr_m_education_02564.wav|रोजी रात्री बारापर्यंत जेजुरी गडावरील त्रैलोक्य शिवलिंग दर्शन भाविकांसाठी खुले राहणार आहे.|Marathi_M|other|7.882792
processed_mr_m_weather_00345.wav|दुसरी रन घेत असताना मार्टिन गप्टीलने केलेला थ्रो स्टोक्सला लागला आणि बाऊंड्रीच्या पार गेला.|Marathi_M|other|6.826292
processed_mr_m_finance_00437.wav|एकाच वर्षात त्यांनी गोव्यात कर संकलनाची आदर्श पद्धत अंमलात आणून दाखवली.|Marathi_M|other|6.814687
processed_mr_m_education_02997.wav|त्यानंतर बसबाबत प्रवाशांना इत्थंभूत माहिती मिळावी, यासाठी जीपीएस सिस्टीमचा वापर करण्याचा निर्णय प्रशासनाने घेतला.|Marathi_M|other|8.916083
processed_mr_m_finance_03039.wav|जर कर्ज माफ झाले नसेल, तर मग एवढा पैसा जातो कुठं?|Marathi_M|other|4.225667
processed_mr_m_health_03885.wav|कांजिण्यांच्या फोडी अतिशय वैशिष्ट्यपूर्ण असतात. लालसर पुरळ उठून फोडींचे रूप धारण करतात. |Marathi_M|other|6.700000
processed_mr_m_politics_00239.wav|चव्वेचाळीस वर्षीय मार्सियो वीस वर्षांहून अधिक काळ या वाळूच्या किल्ल्यामध्ये राहत असल्याने स्थानिक लोक त्याला किंग मार्सियो म्हणून संबोधतात.|Marathi_M|other|10.181583
processed_mr_m_agri_00209.wav|काही दिवसांनी पाणी आटल्यावर तसेच अमावस्या, पौर्णिमा या तिथींना नारळ भग्न पावल्यास त्या जागी नवीन नारळ घ्यावा|Marathi_M|other|8.881250
processed_mr_m_health_03949.wav|जठर, गुदाशय किंवा मोठे आतडे दुर्बिणीने तपासून आंतरिक गाठी पाहता येतात.|Marathi_M|other|6.071646
processed_mr_m_agri_00934.wav|गतवर्षी वेर्ले व तुडव येथे अटल ग्रामविकास योजनेच्या माध्यमातून स्ट्रॉबेरीची लागवड करून चांगले पीक घेण्यात आले.|Marathi_M|other|8.254312
processed_mr_m_agri_00925.wav|जायकवाडी वगळता येलदरी, सिद्धेश्वर, दुधना आदी प्रकल्प कोरडे असल्याने पाणी आणायचे तरी कोठून?|Marathi_M|other|7.488062
processed_mr_m_health_03831.wav|एखाद्या व्यक्तीमध्ये खालीलपैकी कोणतीही लक्षणे दिसून आली तर ताबडतोब वैद्यकीय सल्ला घ्यावा.|Marathi_M|other|6.605708
processed_mr_m_agri_02317.wav|हे सारे करत असताना जमिनीतली माती गांडुळाच्या पोटातून काही प्रक्रिया होऊन विष्ठेच्या रूपाने पुन्हा बाहेर पडते आणि आयताच खत जमिनीला मिळतो. |Marathi_M|other|9.900000
processed_mr_m_politics_00434.wav|आमदार बोन्द्रे हे त्यांची पत्नी वृषाली बोन्द्रे यांच्यासोबत रविवारी मलकापूर येथून विदर्भ एक्स्प्रेसमध्ये मुंबईला जाण्यासाठी बसले होते.|Marathi_M|other|10.100312
processed_mr_m_education_02615.wav|गेल्या सीझनमध्ये रणजीमध्ये खेळता आलं नसल्यानं त्यानं क्रिकेटला अलविदा करण्याचा निर्णय घेतला होता.|Marathi_M|other|7.371958
processed_mr_m_politics_00613.wav|तपास अधिकारी म्हणून त्यांनी एका व्यक्तीला आरोपी म्हणून कोर्टापुढे हजर केले.|Marathi_M|other|6.187750
processed_mr_m_health_03826.wav|त्याचे रक्तातील प्रमाण एका विशिष्ट पातळीच्या खाली गेले की, पाळी बंद होते. या कालावधीत स्त्रियांमध्ये अनेक शारीरिक आणि मानसिक बदल होतात.|Marathi_M|other|9.287604
processed_mr_m_health_03829.wav|कर्करोग हा अनेक रोग एकत्र येऊन झालेला असतो. त्यामुळे या रोगात कोणतेही लक्षण दिसू शकते. |Marathi_M|other|6.400000
processed_mr_m_weather_00514.wav|मुरारी मोहन्ती आणि शिखी मोहन्ती हे तिचे दोघे सख्खे भाऊ जगन्नाथाच्या सेवेत होते.|Marathi_M|other|6.872729
processed_mr_m_weather_02170.wav|विंडीजचे वेगवान गोलंदाज शेल्डॉन कॉट्रेल व पुन्हा तंदुरुस्त झालेला अल्जारी जोसेफ यांनी पहिल्या वनडेत उत्तम कामगिरी साकारली.|Marathi_M|other|9.392104
processed_mr_m_education_02243.wav|नाणेफेक जिंकून प्रथम फलंदाजीचा निर्णय घेणाऱ्या यजमानांना सलामीवीर ज्यो बर्न्सला चौथ्याच षटकात गमवावे लागले.|Marathi_M|other|9.252771
processed_mr_m_education_02732.wav|तुम्ही पुण्यात असाल तर तुमचं शिष्यत्व मिळेल का? मीही सद्ध्या पुण्यात आहे.|Marathi_M|other|6.187750
processed_mr_m_finance_01382.wav|पश्चिम रेल्वेस जितका महसूल अपेक्षित होता तितका महसूल प्राप्त झाला नाही. |Marathi_M|other|6.200000
processed_mr_m_health_03894.wav|आजारपणामुळे, जखमेमुळे अथवा जीवाणूबाधेमुळे शरीराच्या एखाद्या भागातील ऊती रक्तपुरवठ्या अभावी मृत होतात. |Marathi_M|other|8.500000
processed_mr_m_finance_00455.wav|जिथे म्हणून काही विघ्नसंतोषी प्रवृत्ती आडवी येत असेल तर त्यावर मात कर आणि विकासाचा मार्ग खुला कर.|Marathi_M|other|8.637458
processed_mr_m_weather_01779.wav|पण 'प्रश्नाचं उत्तर शोधायचं नाही' असं ठरवल्याने प्रश्न पडायचे थांबत नाहीत ना.|Marathi_M|other|7.023667
processed_mr_m_agri_01517.wav|दोन्ही बाजूंनी ऊस असलेल्या एका रताळी काढलेल्या शेतातून बिबट्या चालत जात असल्याचे या चित्रणात दिसते. |Marathi_M|other|6.977229
processed_mr_m_finance_00541.wav|अत्त्युच्च विश्वासाचे तत्व म्हणजे विमाधारक आणि विमा कंपनी यांनी परस्परांना दिलेली माहिती आणि वचने यांचे पालन.|Marathi_M|other|8.637458
processed_mr_m_health_03372.wav|संसर्ग उपचार एक परिणाम म्हणून अशा पॅथॉलॉजी विकसित करणे गरजेचे आहे. |Marathi_M|other|6.000000
processed_mr_m_weather_00383.wav|श्रींचे विघ्नहर्ता रूप पाहून जगण्याची नवी उमेद व स्फूर्ती मिळाल्याचे अनेकांनी आवर्जून सांगितले.|Marathi_M|other|7.081708
processed_mr_m_education_02753.wav|ज्यूंचा परमेश्वर एकच व न्यायी असला तरी एक प्रकारचा सौदागर आहे.|Marathi_M|other|5.943937
processed_mr_m_weather_01250.wav|काही सेकंदांतच जगातील सर्वांत महान असा शांततेचा दूत निष्प्राण होऊन धरणीवर कोसळला.|Marathi_M|other|6.686979
processed_mr_m_weather_02464.wav|मार्केट यार्डात पालेभाज्यांची आवक घटल्याने कोथिंबीर, चवळई, पालक, हरभरा गड्डीच्या दरात वाढ झाली आहे.|Marathi_M|other|8.400000
processed_mr_m_politics_00692.wav|संतापलेल्या जमावाने उल्बुरिया रेल्वे स्थानकात रेल्वे इंजिनवर दगडफेक केली आणि ट्रॅकवर नाकाबंदी केली.|Marathi_M|other|8.103396
processed_mr_m_finance_00569.wav|घाऊक व किरकोळ महागाई दर सातत्याने घटत गेल्यानेच रिझर्व्ह बँकेला रेपो रेटमध्ये कपात करणे शक्य झाले आहे हे प्रथम लक्षात घेतले पाहिजे.|Marathi_M|other|10.193188
processed_mr_m_politics_00360.wav|स्थानिक क्लबमधून कारकिर्दीला सुरुवात करणाऱ्या रोनाल्डिन्होला पॅरिस सेंट जर्मन क्लबकडून खेळताना खऱ्या अर्थाने प्रसिध्दी मिळाली.|Marathi_M|other|9.264396
processed_mr_m_politics_01213.wav|कुर्डूवाडी रेल्वे स्थानकावर पाण्याचा होणारा तुडवडा यासाठी रिसायलिंग प्लांट उभारण्यात आला आहे|Marathi_M|other|7.348750
processed_mr_m_weather_01918.wav|सर्वाधिक अपघातांना वेगमर्यादा ओलांडणे व मार्गिका बदलणे हेच कारणीभूत असल्याचे निष्पन्न  झाले आहे. |Marathi_M|other|7.700000
processed_mr_m_weather_01572.wav|आता मिठ्ठूच्या आत्म्याच्या शांतीसाठी विधिपूर्वक श्राद्धकर्म करण्याचा विचार मनोज यांनी बोलून दाखवला आहे. |Marathi_M|other|8.231104
processed_mr_m_health_01846.wav|जसे तळपायांच्या स्पंजावर दाब पडतो तसेच रक्त वाहिन्यांवर दाब पडतो आणि रक्त तेजीने वर ढकलण्यात येतं. |Marathi_M|other|7.743479
processed_mr_m_weather_00896.wav|सध्या किरकोळ तापातही स्वाईन फ्ल्यूच्या भितीमुळे नागरिकांत घबराटीचे वातावरण निर्माण झाले असल्याच्या वृत्तालाही त्यांनी दुजोरा दिला.|Marathi_M|other|8.800000
processed_mr_m_weather_01509.wav|कोणी काय घालावे आणि काय घालू नये हा त्यांचा वैयक्तिक प्रश्न आहे. |Marathi_M|other|4.597188
processed_mr_m_politics_00791.wav|वाढीव सीसीटीव्हींची गरज असेल तर माझ्या आमदार फंडातून ते केव्हाही उपलब्ध केले जातील असे फाटक यांनी सांगितले.|Marathi_M|other|9.043792
processed_mr_m_agri_01216.wav|सप्टेंबर महिन्यात पडलेल्या पावसाच्या मोठ्या खंडाचा परिणाम कापूस पिकावर होताना दिसतोय. |Marathi_M|other|5.700000
processed_mr_m_agri_02250.wav|डोंगरावर वरपासून खालपर्यंत असे समांतर चर काढल्यास चांगले पाणी सखल भागातील विहिरींना वर्षभर राहते. |Marathi_M|other|8.149833
processed_mr_m_agri_03066.wav|आयुर्वेदाने सांगितलेल्या पद्धतीत पाणी अगोदर उकळून घेतलेलं असल्याने भात लवकर शिजतो. |Marathi_M|other|6.300000
processed_mr_m_weather_01158.wav|बेस कॅंपवरचा आमचा तो पंचविसावा दिवस होता आणि घरातून निघून जवळपास दीड महिना लोटला होता.|Marathi_M|other|7.000000
processed_mr_m_politics_01038.wav|तसेच भाजपला विरोध करण्यासाठी मुद्दे उपस्थित करण्याची प्रगल्भता, परिपक्वता देखील दिसत आहे|Marathi_M|other|7.604167
processed_mr_m_health_01744.wav|उष्म्याच्या दिवसांमध्ये संसर्ग वाढतो, त्यामुळे शस्त्रक्रिया केल्यानंतर संसर्ग होण्याचा धोका असतो|Marathi_M|other|6.663750
processed_mr_m_finance_00981.wav|बाबूश मोन्सेरात यांना महसूल व आयटी ही खाती दिली जातील तर फिलीप नेरी यांना जलस्रोत व वनखाते ही दोन खाती दिली जातील.|Marathi_M|other|9.392104
processed_mr_m_politics_00421.wav|यंदाच्या उन्हाळ्यात पेप्सी आणि कोला बनविणाऱ्या पेप्सिको व कोका कोला कंपन्यांत नवी स्पर्धा पाहायला मिळणार आहे.|Marathi_M|other|8.126604
processed_mr_m_politics_00817.wav|भय्यू महाराज यांची पॉकेट डायरी सापडली असून त्यात त्यांनी आपला सेवक विनायक याला सर्व आर्थिक अधिकार देत असल्याचे लिहिले आहे.|Marathi_M|other|9.531417
processed_mr_m_politics_00752.wav|तरुणीने गुप्तांगावर केलेल्या मारहाणीचे घाव वर्मी लागल्याने पीडित तरुण रक्तबंबाळ झाला.|Marathi_M|other|7.627375
processed_mr_m_agri_00519.wav|परंतु असे फुकटचे पाणी वारेमाप उपसले जाते आणि बागायती पिके घेतली जातात.|Marathi_M|other|5.943937
processed_mr_m_finance_02582.wav|पालिका प्रशासन केवळ चर्चेला बोलावते आणि केवळ एक महिन्याचा पगार देण्यात येईल असे सांगत आहे, तर आमची मागणी ही किमान चार महिन्याची आहे. |Marathi_M|other|10.042250
processed_mr_m_agri_00678.wav|नर्सरीत रोपे वाढवताना हार्मोन्सचे फवारे वापरुन जास्त फुले येतील अशी व्यवस्था केलेली असते.|Marathi_M|other|6.837896
processed_mr_m_finance_01168.wav|वित्तीय तूट वाढल्यामुळे महागाई वाढण्याचा धोका निर्माण झाला आहे. स्थूल आर्थिक स्थितीवरही त्याचा परिणाम होण्याचा धोका आहे.|Marathi_M|other|8.800000
processed_mr_m_weather_00873.wav|आग्र्यात शनिवारी सकाळी दोन ठिकाणी झालेल्या स्फोटांमुळे परिसरात भीतीचे वातावरण पसरले आहे.|Marathi_M|other|6.419937
processed_mr_m_finance_01022.wav|मोर्चे, घेराव अशा मार्गांनी उद्योगांना आणि केंद्र सरकारच्या एअर इंडिया, बँका यांना सळो की पळो करून सोडले आहे.|Marathi_M|other|8.115000
processed_mr_m_health_03873.wav|रुग्णांच्या फोडीतील द्रावातूनही कांजिण्यांचा प्रसार होतो. मात्र फोडांवर खपली धरली की प्रसार थांबतो. |Marathi_M|other|8.173042
processed_mr_m_politics_02024.wav|त्याची जागा घेण्यासाठी मैदानात उतरलेल्या पहिल्या डावातील शतकवीर क्विंटन डी कॉकला तर शमीने खातेही उघडू दिले नाही|Marathi_M|other|9.159896
processed_mr_m_agri_02559.wav|सखल भागात दुचाकी निम्म्यापर्यंत पाण्यात बुडाल्याने दुचाकीच्या इंजिनमध्ये पाणी जाऊन दुचाकी बंद पडली. |Marathi_M|other|7.093333
processed_mr_m_health_01936.wav|जन्मजात व्यंगामुळे किंवा बाळाची प्रकृती बरी नसल्यास बाळ स्तन चोखू शकत नसल्यास आईच्या स्तनातील दूध वाटीत जमा करावं. |Marathi_M|other|8.440083
processed_mr_m_weather_02988.wav|सोबत दुर्बीण असल्यास त्यातून शनीची वलये, चंद्रविवरे आणि देवयानी दीर्घिका यांचेही दर्शन घेता येईल. |Marathi_M|other|8.242708
processed_mr_m_politics_02094.wav|ब्राझीलमध्ये झालेली स्पर्धा क्लोसाच्या जर्मनीने जिंकली हीदेखील त्याच्या सातत्यपूर्ण, अथक कामगिरीला मिळालेली एक पावतीच म्हणावी लागेल|Marathi_M|other|9.693958
processed_mr_m_weather_01735.wav|आल्तिनो येथील खुल्या जागेवर पार्क करण्यात आलेल्या अनेक गाड्या शनिवारी रात्री फोडण्यात आल्या आहेत.|Marathi_M|other|6.500000
processed_mr_m_health_01399.wav|जेणेकरून एडिस मादीचा या कृत्रिम डासांशी संपर्क होताच तिच्या शरीरातील डेंग्यूचे विषाणू निष्क्रिय होतील. |Marathi_M|other|7.209417
processed_mr_m_finance_03183.wav|सर्वांचे लक्ष लागून राहिलेल्या कर रचनेत जेटलींनी यंदा कोणताही बदल न करता विविध कलमांखाली सूट दिली आहे. |Marathi_M|other|8.358813
processed_mr_m_politics_00774.wav|त्यानंतर आरोपी बारबालेने उत्तर प्रदेशातील आग्र्याला जाऊन, तिथून एक अडीच महिन्यांचं बाळ चोरलं.|Marathi_M|other|8.672271
processed_mr_m_weather_00816.wav|जेव्हा बस्बीला अटक करण्यात आली, तेव्हा बस्बी एका पबमध्ये याच खुर्चीवर बसला असल्याचे म्हटले जाते. |Marathi_M|other|6.700000
processed_mr_m_weather_02284.wav|कंत्राटी कामगारांचे कंत्राट न वाढवण्याचा निर्णय हा त्याचाच एक भाग आहे, असेही भार्गवरांनी स्पष्ट केले.|Marathi_M|other|7.300000
processed_mr_m_weather_00782.wav|मी घरी येत आहे, असे शुभमने मंगळवारी दुपारी दोनला त्याच्या कुटुंबीयांना फोन करून सांगितले. |Marathi_M|other|6.234187
processed_mr_m_finance_01632.wav|नोकरीत बोनस अथवा व्यवसायात अतिरिक्त नफा झाल्यास चैनीच्या वस्तूंची खरेदी केली जाते. |Marathi_M|other|6.094875
processed_mr_m_agri_02511.wav|गुलाबी ओठांसाठी ताज्या लाल गुलाबाच्या पाकळ्या वाटून मध आणि लोण्यात मिसळून लावावे. |Marathi_M|other|6.512833
processed_mr_m_health_00789.wav|विदर्भ नुसता रखरखीत आणि दुष्काळी भाग असता तर ह्या नेत्यांनी वेगळ्या विदर्भाच्या मागणीसाठी कशाला आपले रक्त आटवले असते?|Marathi_M|other|8.673438
processed_mr_m_health_03530.wav|काही आजार उद्भवले तर ते कालांतराने बरे होतात परंतु पालिकेला झालेला भ्रष्टाचाराचा डेंग्यू कधी बरा होणार?|Marathi_M|other|7.952458
processed_mr_m_politics_01211.wav|अखेरच्या विसाव्याचं स्थान असलेली स्मशानभूमी ही काही पर्यटनाची जागा असू शकत नाही|Marathi_M|other|6.582479
processed_mr_m_weather_00223.wav|मी पुण्यात एका जॉगिंग ट्रॅकवर रोज सकाळी फिरायला जात असे. ट्रॅकच्या शेजारी काही फ्लॅट्स होते.|Marathi_M|other|6.733417
processed_mr_m_agri_02230.wav|काहींची आवड मेलेले खेकडे, मासे ही असते तर काहींना जास्त पिकलेली लिबलिबित फळे आवडतात. |Marathi_M|other|7.058500
processed_mr_m_finance_00720.wav|भागातील पैसा भागातच राहावा आणि लोकांचा आर्थिक स्तर सुधारावा यासाठी आप्पांनी कृष्णा सहकारी बँक उभारली.|Marathi_M|other|7.998896
processed_mr_m_agri_01947.wav|जिकडे तिकडे पावसाचे पाणी भरलेले, तुंबलेल्या पाण्यात मुंबईकर दोन दिवस आंबले. |Marathi_M|other|5.177667
processed_mr_m_agri_02834.wav|हरभरा पिके वाढीच्या अवस्थेत असून त्यावरही रोग व किडींचा प्रादुर्भाव होऊ लागला आहे|Marathi_M|other|6.478000
processed_mr_m_weather_02507.wav|अन्नाचे दुर्भिक्ष, पाण्याची वानवा यामुळे परतीच्या प्रवासात उतारूंचे कल्पनातीत हाल झाले.|Marathi_M|other|7.290687
processed_mr_m_weather_02826.wav|वांद्र्याच्या रिझवी क्रीडा संकुलात क्रिकेटचे धडे गिरवण्यात छोट्या पृथ्वीने घेतलेल्या श्रमांचे, मेहनतीचे आता चीज झाले आहे.|Marathi_M|other|8.776771
processed_mr_m_weather_01257.wav|थंड हवा प्रियाच्या शरीराला स्पर्शुन जाऊ लागली आणि प्रियाच्या शरीरावर थंडीने काटा येऊ लागला.|Marathi_M|other|6.942396
processed_mr_m_other_00226.wav|स्नबीला शेपूटच नाही हे बघून खारुताई स्नबीकडे बघून मोठमोठ्याने हसायला लागली|Marathi_M|other|7.046875
processed_mr_m_weather_00279.wav|अनेकदा ग्लॅमरस अंदाजात स्वप्नील जोशीला पाहिलं असेल पण या सिनेमात एका ग्रामीण भागातील तरूणाची भूमिका स्वप्नील जोशी साकारत आहे.|Marathi_M|other|9.693958
processed_mr_m_weather_02853.wav|रोज सकाळी आपल्या लेकीला शाळा, कॉलेज, नोकरीसाठी निश्चिंतपणे निरोप देणारा बापमाणूस तिच्या सुरक्षेपायी अगतिक होतो आहे.|Marathi_M|other|8.242708
processed_mr_m_politics_00078.wav|दरम्यान, शत्रुघ्न सिन्हा यांच्या पत्नी पूनम सिन्हा यांनी समाजवादी पक्षात प्रवेश करत लखनौ येथून उमेदवारी मिळवली होती.|Marathi_M|other|8.939312
processed_mr_m_health_03803.wav|या आजारात ॲसिटिल कोलीन हे मेंदूतील रसायन कमी होते. त्यामुळे ते वाढवणारी औषधे दिली जातात. मात्र त्यांचा फारसा उपयोग झालेला दिसत नाही.|Marathi_M|other|9.972604
processed_mr_m_agri_02453.wav|ऊसाचे पीक जोरदार आले, मात्र ऊस विकायचा कुठे या प्रश्नाने किसन गोंधळी यांना ग्रासले आहे. |Marathi_M|other|6.930792
processed_mr_m_education_02764.wav|आनंद महिन्द्रा यांनी हे देखील सांगितले की, शिल्पा यांना कुठल्याही प्रकारच्या चॅरीटीची गरज नाही.|Marathi_M|other|7.093333
processed_mr_m_finance_01696.wav|विमा रक्कम घेण्यात सन्मान आहे आणि पॅकेज घेण्यात मानहानी हे त्या शेतकर्‍याला सांगायचे कोणी?|Marathi_M|other|6.200000
processed_mr_m_agri_01719.wav|पिकांना खत व फवारणीची गरज असतांना फवारणी, निंदणी, कोळपणी अशी सर्वच कामे रखडली असल्याने मजुरांचे भाव वाढले आहेत|Marathi_M|other|9.500000
processed_mr_m_education_00931.wav|त्यामुळे मोदी यांनी साध्वींना अजूनही माफ केले नाही, अशीच चर्चा राजकीय वर्तुळात सुरू झाली आहे|Marathi_M|other|7.338667
processed_mr_m_agri_00683.wav|जनावरांना पिण्याचे पाणी देण्यासाठी कृषी जमिनीत ठिकठिकाणी कृषी होंडची निर्मिती करणार आहे.|Marathi_M|other|6.826292
processed_mr_m_politics_00955.wav|प्रचंड प्रमाणात असलेली उच्च शिक्षणातली स्पर्धा या मुद्दांचा विचार करायला भाग पाडते|Marathi_M|other|6.454771
processed_mr_m_weather_02833.wav|पण सर्वांनी समाधी घेतल्यामुळे त्या घरातील संस्कारांना, सहवासाला, सत्संगाला ती मुकणार ही खंत कुठेतरी तिला जाणवत होती.|Marathi_M|other|9.500000
processed_mr_m_finance_00503.wav|सध्याच्या काळात व्याजदर ढिले करून, गुंतवणूक आणि उत्पादनाला चालना देण्याची गरज आहे असे सरकारला वाटते.|Marathi_M|other|8.277542
processed_mr_m_finance_00724.wav|झोंबी बँक म्हणजे ज्या बँकेचे आर्थिक मूल्य शून्य असते परंतु सरकारच्या पाठिंब्यामुळे कर्ज चुकवण्याची तिची क्षमता असते.|Marathi_M|other|8.521354
processed_mr_m_education_02715.wav|इंटेलिजन्स प्रमुख खान बहादुर तसद्दुक हुसेन यांनी या प्रकारांची चौकशी सुरू केली.|Marathi_M|other|7.093333
processed_mr_m_finance_00333.wav|उत्पन्न व खर्चाच्या स्कॅन कॉपी, जमा व खर्चाचा ताळेबंद सरकारला द्यावा लागतो.|Marathi_M|other|7.093333
processed_mr_m_finance_00538.wav|राज्याच्या विकासासाठी फार कमी खर्च होतो असे सांगत राज्याच्या आर्थिक स्थितीवर श्वेत पत्रिका प्रकाशित करण्याची मागणी खडसे यांनी केली.|Marathi_M|other|9.833271
processed_mr_m_education_02101.wav|चुलत मामाचं घरही आजीच्या घराला लागूनच असल्याने एसटी स्टँडला कोणीतरी घेऊन जायला आधीच आलेलं असायचं.|Marathi_M|other|8.509750
processed_mr_m_agri_01691.wav|काढणीच्या वेळी फळे मातकट तपकिरी बनून त्यावरील सूक्ष्म केस गळून फळे गुळगुळीत दिसतात. |Marathi_M|other|6.698583
processed_mr_m_politics_00832.wav|जिल्हाधिकारी सूरज मांढरे यांनी सर्व तालुक्यांना भेटी देत मतदान यंत्र ठेवलेल्या स्ट्राँगरूमची पाहणी करून आढावा घेतला.|Marathi_M|other|8.765167
processed_mr_m_health_03843.wav|सामान्य व्यक्तीला जर फ्ल्यू झाला असेल, थंडी वाजत असेल तर त्याला खोकला होतो आणि त्याचा प्रादुर्भाव होतो. |Marathi_M|other|7.476458
processed_mr_m_finance_00782.wav|बँकांत गर्दी आणि एटीएम बंद असल्यामुळे लोकांना आर्थिक अडचणींना सामोरं जावं लागतंय.|Marathi_M|other|6.686979
processed_mr_m_politics_00949.wav|त्यांची आघाडी केवळ भाजपशी आहे बाकी घटक पक्षांना भाजपच्या कोट्यातील जागा द्याव्या लागतील.|Marathi_M|other|6.721813
processed_mr_m_weather_00683.wav|जेव्हा हे वर्तूळ पूर्ण झाले, त्यावेळी साध्वींना फैलावर घेण्याचे काम भाजपने केले.|Marathi_M|other|5.804625
processed_mr_m_health_01925.wav|दहा वर्षानंतर हा आजार मुखाच्या कर्करोगात बदलतो असे डॉ अभय दातारकर म्हणाले.|Marathi_M|other|6.600000
processed_mr_m_education_02079.wav|स्वाईन फ्लूच्या विषाणूंच्या आनुवंशिक रचनेत अचानक होणाऱ्या बदलावर आणि त्याच्या संसर्गाच्या पद्धतीतील बदलावर सध्या संशोधन सुरू आहे.|Marathi_M|other|9.693958
processed_mr_m_weather_00605.wav|मग शेट्टींना शह देण्यासाठी पाटील यांनी शेट्टींचे विरोधक सदाभाऊ खोत यांना पाठबळ देण्यास सुरूवात केली.|Marathi_M|other|7.488062
processed_mr_m_agri_01690.wav|मात्र बाप्पाला लागणारी फुले महागल्याने यंदा भाविकांचे आकर्षण ठरत आहेत, ती चिनी सजावटीची फुले. |Marathi_M|other|7.000000
processed_mr_m_agri_02214.wav|या कामासाठी गुजरात सरकारशी करार करण्यात आला असून, हे पाणी वळविण्यात आल्यावर जिल्ह्याच्या दुष्काळी परिस्थितीत निश्चितच सुधारणा होईल. |Marathi_M|other|8.683896
processed_mr_m_education_03002.wav|ब्रॅण्डा आणि ब्रायन जुळे होते आणि त्यामुळे त्यांचे जीन्स एकसारखे होते.|Marathi_M|other|5.398271
processed_mr_m_finance_01255.wav|सध्याची परिस्थिती लक्षात घेता नवीन परकीय गुंतवणूक आकर्षित करण्यासाठी वेगळं काही करण्याची गरज आहे असं वाटत नाही. |Marathi_M|other|7.998896
processed_mr_m_agri_01161.wav|काही पिके स्वत:ची वाढ होत असतानाच जमिनीत काही अन्नांश सोडून देणारी आहेत.|Marathi_M|other|7.104938
processed_mr_m_finance_00535.wav|केवळ एका वर्षात शेतकऱ्यांनी एकूण भरलेल्या पीक विम्याच्या अर्ध्यापेक्षा अधिक रक्कम विमा कंपन्यांच्या खिशात गेली.|Marathi_M|other|8.416854
processed_mr_m_politics_01215.wav|कारण शेवटी ही राज्ये दारिद्र्य आणि सामाजिक विषमतेने ग्रासलेली राज्ये आहेत|Marathi_M|other|5.282167
processed_mr_m_education_03188.wav|त्यामुळे नजीकच्या काळात होणाऱ्या विदर्भातील या आंदोलनाच्या निमित्ताने बच्चु कडूंची प्रहार संघटना आणि शिवसेना एकत्र आलेली दिसणार आहे.|Marathi_M|other|10.181583
processed_mr_m_weather_00460.wav|ऐंशीच्या दशकात शांत व निवांत अशा समुद्र किनाऱ्यांवर हिप्पींनी पाय ठेवला व तेथूनच गोव्याच्या पर्यटनाला चालना मिळाली.|Marathi_M|other|8.389062
processed_mr_m_finance_00498.wav|बँक खाते सुरक्षित ठेवण्यासाठी त्याचा विमा घेऊन ठेवा, जेेणेकरून तुम्ही अशा फ्रॉडचे शिकार झाल्यास त्याची भरपाई होऊ शकेल.|Marathi_M|other|8.815625
processed_mr_m_finance_03337.wav|सरकारला तीन लाख कोटी अग्रीम कर मिळणार याचा अर्थ त्याला उत्पन्नात परिवर्तित केल्यास नऊ लाख कोटीपेक्षा जास्त पैसे मिळणार. |Marathi_M|other|9.566250
processed_mr_m_politics_00805.wav|आमदार प्रणिती शिंदेंना मंत्रिपद नाही, सोलापुरात काँग्रेस नेते खर्गेंच्या पुतळ्याचे दहन.|Marathi_M|other|6.443167
processed_mr_m_weather_02814.wav|फिटनेसचा क्रेझी असलेल्या खिलाडी अक्षय कुमारला नाश्त्यामध्ये अस्सल तूपातले पराठे आवडतात.|Marathi_M|other|6.800000
processed_mr_m_finance_01067.wav|युतीच्या काळात जे कर्ज घेतले होते ते उत्पन्नाच्या तुलनेपेक्षा जास्त होते, म्हणून श्वेतपत्रिका काढावी लागली.|Marathi_M|other|7.743479
processed_mr_m_weather_00766.wav|त्यामुळे हार्मिसन आणि फ्लिंन्टॉप भारतात जाण्यास नकार देत असतील तर तो इंग्लंडसाठी मोठा झटका असेल. |Marathi_M|other|6.884333
processed_mr_m_finance_01817.wav|कर सोप्या आणि सुटसुटीत पद्धतीने कसा घेता येईल, हे अर्थक्रांती सांगते. |Marathi_M|other|5.100000
processed_mr_m_agri_03664.wav|शेंगा पक्व होऊन त्यांच्यामधील बी कडक झाल्यावर झाडे बुंध्याजवळ विळ्याने कापून खळ्यावर वाळवून मळणी करतात. |Marathi_M|other|7.847979
processed_mr_m_politics_00711.wav|रेल्वे प्रवासात खासकरुन एसी डब्यात दोन पांढऱ्या चादरी, एक उशी आणि एक ब्लँकेट असा सेट दिला जातो.|Marathi_M|other|9.566250
processed_mr_m_agri_01913.wav|पण त्यासाठी वापरलेलं साहित्य, दिलेले रंग, कागद तयार करताना वापरलेली रसायनं खरच इको फ्रेंडली असतात का?|Marathi_M|other|8.231104
processed_mr_m_weather_02185.wav|थंड प्रवृत्त्तीचे चंदन शरीरात आणि कालांतराने मनाला शांतता मिळवण्यास मदत करते.|Marathi_M|other|6.338667
processed_mr_m_politics_00929.wav|हा सर्व इतिहास आता सांगण्याचे कारण सिद्धूंनी पुन्हा एकदा वाद ओढवून घेतला आहे.|Marathi_M|other|6.710187
processed_mr_m_agri_00783.wav|कापसाच्या आयातीवर आणि निर्यातीवर कुठलंही शुल्क नसल्यानं कापूस हे खऱ्या अर्थानं जागतिक बाजाराशी जोडलं गेललं पीक आहे.|Marathi_M|other|8.370417
processed_mr_m_weather_00440.wav|स्वातंत्र्योत्तर काळात फार क्वचित बघायला मिळालेले राष्ट्रभक्तीचे वातावरण एअर स्ट्राईकमुळे सध्या बघायला मिळत आहे.|Marathi_M|other|7.720271
processed_mr_m_agri_02058.wav|ही कॉफी थंडीमध्ये हॉट कॉफी म्हणून करता येते व गरमीमध्ये कोल्ड कॉफी म्हणून करता येते. |Marathi_M|other|5.900000
processed_mr_m_health_03386.wav|तर झालं असं की त्या काळी रूग्णाला तपासताना छातीचे ठोके ऐकायला डॉक्टर रूग्णाच्या छातीला कान लावत असत. |Marathi_M|other|8.056958
processed_mr_m_health_03792.wav|प्रथम अवस्थेत वर्तमान अनुभव लक्षात राहत नाहीत, त्यामुळे नवीन काही शिकता येत नाही.|Marathi_M|other|5.700000
processed_mr_m_weather_00774.wav|मुद्द्यांच्या आधारे महायुती निर्माण झाली, त्याची जाण असणारे आणि अनुभवी नेते म्हणून गडकरी यांनी समजूत घालावी असे तिवारी यांचे म्हणणे आहे. |Marathi_M|other|9.067021
processed_mr_m_agri_02186.wav|कापण्यात आलेल्या या झाडांची संख्या इतकी मोठी आहे की तोडलेल्या फांद्या आणि पालापाचोळा उचलून नेण्यासाठी काही ट्रकची गरज लागली. |Marathi_M|other|8.823208
processed_mr_m_finance_01734.wav|व्यवसाय कोणताही असो, त्यामध्ये कालानुरूप बदल करणे वा नाविन्याचा अंतर्भाव करणे हे क्रमप्राप्त असते. |Marathi_M|other|7.186208
processed_mr_m_finance_00404.wav|परंतु या कंपनीकडे या औषधाची निर्मिती करण्याची मक्तेदारी होती आणि त्यामुळे मनमानी किंमत लावून ही कंपनी भरपूर पैसा कमवत असे.|Marathi_M|other|9.926167
processed_mr_m_education_02843.wav|लिस्बन फिरताना पणजीच्या युरोपात राहणाऱ्या थोरल्या भावाकडे आलोय ही जाणीव सुखावत असते.|Marathi_M|other|7.998896
processed_mr_m_finance_01003.wav|जगातील दुसरी मोठी खासगी इक्विटी कंपनी ब्लॅकस्टोनने भारतात गुंतवणूक करुन दोन वर्षात पैसा डबल केला आहे.|Marathi_M|other|8.521354
processed_mr_m_politics_02811.wav|खासदार अगाथा संगमा यांचा गेल्या महिन्यात पॅट्रिक रोंग्मा मारक यांच्याशी विवाह झाला|Marathi_M|other|7.081708
processed_mr_m_politics_00945.wav|कोम्बिंग ऑपरेशन राबवितांना या ड्रोनची मदत होणार आहे, अशी माहिती गृहमंत्री अनिल देशमुख यांनी दिली|Marathi_M|other|7.093333
processed_mr_m_general_03280.wav|त्यामधून त्यांचे काही स्फुट लेखन झाले व प्रकाशवाट आणि राजनैतिक कथा हे दोन अनुवादित कथासंग्रह तयार झाले|Marathi_M|other|7.859583
processed_mr_m_weather_00552.wav|जानेवारीला उमेदवारी अर्जांची छाननी होऊन त्यानंतर वैध उमेदवारी अर्जांची यादी जाहीर केली जाणार आहे.|Marathi_M|other|7.621250
processed_mr_m_education_02999.wav|कॉटनच्या जॅकेटवर झिपर पॉकेट्स तसेच स्मूथ बॉर्डरमुळे सगळ्या प्रकारच्या वेस्टर्न कपड्यांवर हे सूट होईल.|Marathi_M|other|9.020583
processed_mr_m_health_03311.wav|आणि ते वाहणारं रक्त आणि ते प्रेत माझ्या डोळ्यांपुढे का उभं राहतं?|Marathi_M|other|5.119625
processed_mr_m_agri_03337.wav|चांगले कुजलेले कंपोस्ट खत हे वेलीच्या वाढीसाठी आवश्यक सर्व घटकांची व उपयुक्त सूक्ष्मजीवांची पूर्तता करते|Marathi_M|other|8.370417
processed_mr_m_weather_01019.wav|म्हणजे बघ, माझ्या शैक्षणिक कारकिर्दीत मला विश्लेषण, सांख्यिकी, संकीर्ण बोजड वाटलं होतं पण आता ते तसं नाही वाटत. |Marathi_M|other|8.974146
processed_mr_m_weather_02452.wav|तत्पूर्वी राष्ट्रपतींनी ओडीशाच्या खुर्दा जिल्ह्यातील बारुई टेकडीला भेट दिली आणि पायका विद्रोह यांच्या स्मारकाची पायाभरणी केली.|Marathi_M|other|9.461750
processed_mr_m_weather_02131.wav|याचे उत्तर हे मंत्री किंवा सरकारने आपदग्रस्तांना द्यायला हवे अशी मागणी आता होत आहे. |Marathi_M|other|6.861125
processed_mr_m_agri_02245.wav|कुतूहलाने त्या सम्राटाने ते विशिष्ट सुगंधी आणि गडद तपकिरी रंगाचे पाणी चाखले|Marathi_M|other|6.245792
processed_mr_m_agri_02226.wav|रामराजे नाईक निंबाळकर म्हणाले, पाणी आले तरी पाणी जपून वापरून जमिनीचा पोत कायम राखला जाण्यासाठी प्रयत्न केले जावेत. |Marathi_M|other|8.858042
processed_mr_m_agri_00591.wav|फळे हृदयाकृती, गर्द लालसर रंगाची असून मे महिन्याच्या अखेरीस किंवा जूनच्या पहिल्या आठवड्यात तयार होतात.|Marathi_M|other|8.382021
processed_mr_m_politics_02036.wav|आमदार योगेश टिळेकर यांनी भूमी ग्रीन या कंपनीस रामटेकडी आणि वडगाव बुद्रुक येथील प्रकल्पांचे काम घेऊन दिले आहे|Marathi_M|other|9.810937
processed_mr_m_weather_01703.wav|हिज्बुल मुजाहिदीन ही अतिरेकी संघटना असल्याचं भारताने यापूर्वी जाहीर केलं आहे.|Marathi_M|other|6.300000
processed_mr_m_health_01805.wav|पण ही गोष्ट दिवाळीतली म्हणजे ऑक्टोबर संपत आलेल्या काळातली आहे. |Marathi_M|other|4.600000
processed_mr_m_health_03849.wav|ही तोंडाच्या कर्करोगाची प्रथम पायरी आहे. लवकर निदान झाले तर या कर्करोगापासून मुक्तता मिळवता येऊ शकते.|Marathi_M|other|8.521354
processed_mr_m_politics_02808.wav|ह्या नाझी सैनिकांनी ज्यूंची गावेच्या गावे एका रात्रीत नष्ट करून टाकली होती|Marathi_M|other|6.814687
processed_mr_m_health_03833.wav|अमेरिकन कॅन्सर सोसायटीच्या अहवालानुसार कर्करोगाची सुरुवात होत असताना, वाढ होत असताना थकवा जाणवू शकतो. |Marathi_M|other|8.347208
processed_mr_m_education_02853.wav|स्वराज्याचे तोरण बांधणाऱ्या छत्रपती शिवाजी महाराजांच्या मनात स्वराज्याचे स्फुल्लिंग जिजाबाईंनी कायम जागे ठेवले.|Marathi_M|other|9.310833
processed_mr_m_agri_01136.wav|जास्वंदीची पाने पाण्यामध्ये घालून ते पाणी उकळून त्याचे सेवन केले असता, हृदयाची  जलदगती संथ होण्यास मदत मिळून शारीरिक थकवा दूर होतो.|Marathi_M|other|10.077083
processed_mr_m_education_03147.wav|मृदुलाजी यांनी पंकज यांना सांगितले होते की मी रात्री आठ वाजता होस्टेलच्या फोनवर फोन करत जाईन.|Marathi_M|other|7.766708
processed_mr_m_agri_02036.wav|फ्लॉवरचा वापर करताना केवळ त्याची फुले तेवढी काढून घेतली जाऊन त्याची देठे आणि पाने टाकूनच दिली जातात. |Marathi_M|other|6.930792
processed_mr_m_weather_01290.wav|सुरुवातीला चेन्नई विभागाच्या इग्मोर आणि तांबोरम दरम्यान या प्रणालीची सुरुवात करण्यात आली होती.|Marathi_M|other|6.652146
processed_mr_m_politics_00547.wav|रियल टाईम ट्रेन इन्फॉर्मेशन सिस्टिम क्रियान्वित केल्यामुळे रेल्वे अपघातांचे प्रमाण कमी झाल्याचे त्यांनी स्पष्ट केले.|Marathi_M|other|8.683896
processed_mr_m_politics_00836.wav|दरम्यान, एकदा का तुम्ही पात्र ठरलात तर तुमची ती पात्रता स्पर्धेच्या पुढील तीन वर्षांसाठी ग्राह्य मानली जाते.|Marathi_M|other|8.347208
processed_mr_m_weather_01991.wav|जिल्ह्यातील साडेतीनशे ग्राहकांनी सोलरच्या पॉवरप्लॅंटच्या माध्यमाने वीजबिलाच्या त्रासातून मुक्तता करून घेतली आहे.|Marathi_M|other|8.579396
processed_mr_m_health_01449.wav|फॅमिली डॉक्टर दुभाषी यांना विश्वासात घेऊन नंदूचा आजार कुणालाच न सांगण्याचे मुक्ता ठरविते. |Marathi_M|other|6.000000
processed_mr_m_finance_01337.wav|गेल्या एक वर्षात सरकारी बँकांनी एटीएम बंद केले आहेत, तर याच काळात खासगी बँकांनी नवे एटीएम स्थापन केले आहेत. |Marathi_M|other|7.200000
processed_mr_m_general_00801.wav|एरवी मुस्लिम समाज आर्थिक मागास आहे अशा वल्गना करणारे प्रस्थापित मुस्लिम नेतृत्व कुठे जाते?|Marathi_M|other|7.100000
processed_mr_m_finance_00857.wav|तुमच्या जीवनाच्या व संपत्तीच्या बाबतीतील पुष्कळसे धोके हे जीवनविमा प्रकारात संरक्षित केले  जातात.|Marathi_M|other|7.232646
processed_mr_m_finance_01215.wav|करपात्र उत्पन्न निश्चित करण्यासाठी तुमच्या ग्रॉस उत्पन्नातून प्रमाणित वजावटी वजा करणे आवश्यक असते.|Marathi_M|other|7.871187
processed_mr_m_education_03050.wav|कर्पूरादेवी ही त्याची एकुलती एक मुलगी होती, जी अजमेरचे महाराज सोमश्वर यांची पत्नी आणि पृथ्वीराजची आई होती.|Marathi_M|other|8.881250
processed_mr_m_agri_00831.wav|मुंबईत पावसाचे पाणी जमिनीत मुरण्यात पेव्हर ब्लॉकचा अडथळा येतो म्हणून त्यांचा वापर बंद केला गेला.|Marathi_M|other|7.383563
processed_mr_m_health_01445.wav|त्यामुळे चालतांना किंवा श्रम करतांना हृदयाच्या आसपास छातीत वेदना उठतात काही वेळ आराम केल्यावर काही मिनिटांनी वेदना थांबते. |Marathi_M|other|9.229563
processed_mr_m_weather_01681.wav|गेले तीन महिने सतत ज्याचा विचार मनात घोळत होता, अगदी ध्यास लागला होता, ते आता काही तासांनंतर दृष्टीपथात येणार होते.|Marathi_M|other|9.100000
processed_mr_m_weather_01792.wav|त्या पाच सर्व्हेंचा अभ्यास करुन योगेंद्र यादव यांनी त्याची सरासरी काढली होती.|Marathi_M|other|5.800000
processed_mr_m_health_03921.wav|तांब्याच्या तारेतून किंचित प्रमाणात तांब्याचे आयन बाहेर पडत असतात. |Marathi_M|other|5.015146
processed_mr_m_politics_00282.wav|चीनने तिबेटमध्ये जिक्सू, झांग्मू आणि जायचा येथे तीन धरणे बांधली आहेत.|Marathi_M|other|6.597500
processed_mr_m_weather_01273.wav|तर नक्कीच पालिकेच्या कारभारांचा गाडा हा संपूर्णपणे मनमानी सुरू असलेला दिसून येत आहे.|Marathi_M|other|6.779854
processed_mr_m_weather_02086.wav|काही वर्षांपूर्वी नॉनस्टीकचं प्रचंड फॅड आलं होतं आणि ते खूप आवडीचंही झालं होतं.|Marathi_M|other|6.048417
processed_mr_m_agri_02152.wav|गावातील सर्वात जास्त जमीन असलेले प्रसाद चव्हाण हे आपल्या शेतात तूर, सोयाबीन, हळद आणि केळी इत्यादी नगदी पिके घेतात. |Marathi_M|other|9.000000
processed_mr_m_agri_01670.wav|सर्वांत महत्त्वाचे म्हणजे अडीचशे एकराचे हे भलेमोठे शेतीक्षेत्र ओलिताखाली आणण्यासाठी पाण्याचे पाट तयार करण्यात आले आहेत. |Marathi_M|other|8.358813
processed_mr_m_politics_01029.wav|मग पोलिसांनी या कॉन्ट्रॅक्टर सलमानची आरोपी सलमानचा शोध घेण्यासाठी मदत मागितली|Marathi_M|other|5.932333
processed_mr_m_health_02282.wav|ही संस्था भटक्या कुत्र्यांना केंद्रात आणून नसबंदी करते व ॲण्टी रेबीज लस देऊन चौथ्या दिवशी पुन्हा जेथून पकडले त्या ठिकाणीच त्या श्वानाला सोडून देते.|Marathi_M|other|9.926167
processed_mr_m_health_03399.wav|कोरोनाचा संसर्ग टाळण्यासाठी श्वसन संस्थेचा आजार असलेल्या व्यक्तींशी निकट सहवास टाळावा. |Marathi_M|other|7.128146
processed_mr_m_finance_01036.wav|आतापर्यंत जमा झालेल्या कर रकमेच्या प्रमाणात मोदीजींच्या स्वप्नातील विकास म्हणजे सांगोसांगी वडाला वांगी असाच वाटतो.|Marathi_M|other|9.194729
processed_mr_m_politics_01101.wav|धावत्या लोकलमध्ये महिला डब्यात दारूची बॉटल फेकल्याने दोन महिला गंभीर जखमी झाल्या आहेत|Marathi_M|other|6.582479
processed_mr_m_politics_02191.wav|सतत कनेक्टेड राहण्याच्या नादात तरुण पिढीला नात्यांचा खरा चेहरा कळणं शक्य होत नाही|Marathi_M|other|7.836354
processed_mr_m_health_02024.wav|जर तुम्हाला गंभीर स्वरूपाचा आजार झाला असेल किंवा तुम्ही नियमित स्वरूपात मद्यसेवन करत असल्यास पॉलिसीचा प्रीमियम वाढतो. |Marathi_M|other|8.289146
processed_mr_m_health_03396.wav|मनुष्याचे मन, मेंदू आणि शरीरावर ग्रह आणि नक्षत्रांचा प्रभाव पडत राहतो काहींचा त्यापासून बचाव होतो तर काहींचा नाही. |Marathi_M|other|9.700000
processed_mr_m_weather_01776.wav|काही दिवस मी मराठी शब्दोच्चार आणि मराठी भाषेवर मेहनत केली आणि ते गाणे मी गायले.|Marathi_M|other|6.210958
processed_mr_m_health_03918.wav|अशा रोजच्या नोंदीचा आलेख काढल्यास बीजनिर्मितीच्या सुमारास तापमान अचानक वाढलेले आढळते. |Marathi_M|other|6.745021
processed_mr_m_agri_00397.wav|झाडांची मुळे आणि खोडांमध्ये गाळ आणि बॅक्टेरिया अडकून राहत असल्यामुळे पाणी शुद्ध होते.|Marathi_M|other|7.116542
processed_mr_m_health_01987.wav|नवीन औषधांवर संशोधन, आजारांचे निदान आणि लसीकरण यावर राष्ट्रीय स्तरावर जास्तीत जास्त लक्ष देणे गरजेचे आहे. |Marathi_M|other|8.300000
processed_mr_m_education_03266.wav|इतर पक्षकार आणि न्यायालयाच्या रजिस्ट्रींनी अशाप्रकारे लेखी म्हणणे मांडण्यावर आक्षेप घेतला होता असे वरिष्ठ वकील राजीव धवन यांनी सांगितले.|Marathi_M|other|10.100312
processed_mr_m_finance_02074.wav|स्पर्धेवर झालेला किती खर्च देण्यात आला आणि अजून किती देणे बाकी आहे?|Marathi_M|other|4.800000
processed_mr_m_health_03857.wav| ही चिन्हे दिसली वा जाणवली म्हणजे कर्करोग झालाच, असे मानण्याचे कारण नाही. परंतु कर्करोगाची शहानिशा करून घेणे अत्यावश्यक आहे.|Marathi_M|other|9.345667
processed_mr_m_finance_00093.wav|अन्य काही देशांनी प्लास्टिकचा वापर कमी करण्याच्या हेतूने प्लास्टिकच्या वापरावर मोठ्या प्रमाणात कर आकारणी लागू केली आहे.|Marathi_M|other|8.532958
processed_mr_m_weather_02382.wav|याआधी या प्रकरणात संशयित म्हणून जियाचा बॉयफ्रेण्ड आणि आदित्य पांचोलीचा मुलगा सुरज पांचोलीलाही अटक करण्यात आली होती.|Marathi_M|other|9.600000
processed_mr_m_weather_02949.wav|मात्र सलगपणे काही दिवस असे सहा तासापेक्षा कमी झोपणे हे आरोग्यासाठी फार  घातक असते. |Marathi_M|other|7.200000
processed_mr_m_finance_00656.wav|घरच्यांकडे केलेल्या चौकशीत एक महत्त्वाचा क्लू हाती लागला आणि तो म्हणजे कर्ज.|Marathi_M|other|5.700125
processed_mr_m_finance_01401.wav|काळा पैसा आणि भ्रष्टाचाराला आळा घालण्याच्या दृष्टीने बजेटमध्ये काही घोषणा करण्यात आल्या आहेत. |Marathi_M|other|6.000000
processed_mr_m_politics_00954.wav|ही महिला वसई तालुक्यातील वज्रेश्वरी रोडवरील सायवन गावातील छोट्याशा पाड्यात राहते|Marathi_M|other|6.455312
processed_mr_m_finance_01765.wav|इतर अनेक गोष्टींसाठी आपण पैसे खर्च करत असतो, मग आपल्याकडे स्वतंत्र शौचालय हवे अशी निकड आपल्याला का वाटू नये?|Marathi_M|other|7.847979
processed_mr_m_education_03260.wav|अत्याचाराचे आरोप असलेल्या पाद्रींना पाठीशी घातले जात असल्याने ही नाराजी आहे.|Marathi_M|other|6.060042
processed_mr_m_health_02998.wav|जर कुठल्याही प्रकारची मौखिक शस्त्रक्रिया अथवा उपचार सुरू असेल, तर दात साफ करण्याच्या तंत्रात दंतवैद्याच्या सल्ल्याने बदल करावा. |Marathi_M|other|8.591000
processed_mr_m_weather_02743.wav|संध्याकाळ होण्यापूर्वी दोन तरुणांनी कंबरेला दोरखंड बांधून दामूच्या खोलीपर्यंत जाण्याचा निष्फळ प्रयत्न केला.|Marathi_M|other|8.173042
processed_mr_m_finance_00121.wav|आपले उत्पन्न वाढेल आणि आपल्या व्यक्तीमत्वात काही महत्वाचे बदल नक्कीच दिसतील.|Marathi_M|other|5.816229
processed_mr_m_politics_02188.wav|तर दुसऱ्या सेमी फायनलच्या सामन्यात बेल्जियमचा खेळाडू डेविड गोफिन खेळू न शकल्याने रॉजरलाही थेट अंतिम सामन्यात प्रवेश मिळाला होता|Marathi_M|other|9.839375
processed_mr_m_politics_02005.wav|या गुणी विद्यार्थ्याच्या वाणीतला गोडवा पाहून थेट महोत्सवाच्या समारोपाचे निवेदन संयोजन समितीने त्याच्याकडे सोपविले|Marathi_M|other|8.939312
processed_mr_m_weather_01898.wav|शनिवारी पत्रकार परिषद घेत मुफ्तींनी ही मागणी केंद्र सरकार आणि सुरक्षा दलाकडे केली.|Marathi_M|other|6.199354
processed_mr_m_politics_00343.wav|प्रद्युम्नच्या हत्येनंतर दहा दिवसांनी शाळा सुरू केल्याच्या निर्णयावर प्रद्युम्नच्या वडिलांनी नाराजी व्यक्त करत निर्णयाला विरोध केला आहे.|Marathi_M|other|9.426937
processed_mr_m_agri_02261.wav|कुठल्या खड्ड्यात खडी पडलीय, कुठल्या खड्ड्यात विटांचे तुकडे पडलेत तर कुठल्या खड्ड्यात निव्वळ माती आहे. |Marathi_M|other|6.930792
processed_mr_m_education_02596.wav|महागड्या पार्ट्या साजऱ्या करतांना तिघा जीवाभावाच्या मित्रांमध्ये किरकोळ वादावरुन एकाची हत्या झाली.|Marathi_M|other|7.998896
processed_mr_m_weather_00612.wav|या निर्णयावर संपूर्ण विदर्भात सर्वेक्षण करण्यात आल्याचे मुत्तेमवार यांनी सांगितले.|Marathi_M|other|6.060042
processed_mr_m_health_03893.wav|पुरळ आलेल्या रुग्णास किमान आठवडाभर गर्दीच्या ठिकाणी पाठवू नये आणि रुग्णाने वापरलेल्या वस्तू निर्जंतुक कराव्यात.|Marathi_M|other|8.045333
processed_mr_m_agri_02429.wav|आपल्याकडे दोन शर्ट किंवा टीशर्ट असतील आणि दोन बांबू असतील तर दोन मिनिटांत उत्तम स्ट्रेचर बनतो|Marathi_M|other|7.070104
processed_mr_m_health_03615.wav|रक्तदाब, खोकला आणि कावीळ या आजारावर लाभदायी असून हरभर्‍याच्या डाळीचे पीठ केस आणि त्वचेच्या सौंदर्यावर गुणकारी असते. |Marathi_M|other|9.554646
processed_mr_m_politics_02795.wav|शुभ्रांशू आणि त्याच्यासारखे शेकडो तरुण अशा वेगळया जगातील लोकांना मुख्य प्रवाहाशी जोडण्याचा प्रयत्न करताहेत|Marathi_M|other|7.952458
processed_mr_m_weather_01180.wav|पहाटे सहरी न्याहारी केल्यानंतर दिवसभर अन्नपाणी वर्ज्य करून रोजा पाळला जातो. |Marathi_M|other|6.768250
processed_mr_m_weather_00230.wav|आयपीएल स्पॉटफिक्सिंग प्रकरण उजेडात येण्यापूर्वी क्रिकेटच्या मैदानात श्रीसंतला ठुमक ठुमक नाचताना पाहिलाच असेल.|Marathi_M|other|8.765167
processed_mr_m_agri_03109.wav|दुष्काळाच्या सावटाने रानातील माती अशी कोरडी पडली असून दूरवर निष्पर्ण वृक्ष दिसत आहेत. |Marathi_M|other|6.800000
processed_mr_m_health_00422.wav|आपल्या सैनिकांचे रक्त सांडले जात असताना साडी आणि शालीची डिप्लोमसी कशाला?|Marathi_M|other|6.176125
processed_mr_m_health_01870.wav|तेव्हा नेमके निदान होण्यासाठी लवकरात लवकर तज्ज्ञ वैद्यांचा सल्ला घेणे योग्य ठरते. |Marathi_M|other|6.269021
processed_mr_m_weather_00731.wav|खर्दुंगला रस्त्यावर लेहपासून पंचवीस किलोमीटर पुढे साउथ पुल्लू आहे आणि तिथून खर्दुंगला पंधरा किलोमीटर आहे.|Marathi_M|other|8.242708
processed_mr_m_weather_01323.wav|त्यानंतर डॉक्टरांनी पोलिसांना याबाबत कळविले व जसपाल सिंगला पोलिसांच्या ताब्यात दिले.|Marathi_M|other|6.385104
processed_mr_m_agri_03374.wav|यंदा बर्‍याच भागात ऊस कमी होता, त्यामुळे कारखान्यांनी आपला बॉयलर लवकरच विझवला|Marathi_M|other|6.300000
processed_mr_m_weather_00470.wav|तेजपाल याला आपण निर्दोष असल्याचा एवढा विश्वास आहे तर त्यांनी सुनावणीचा सामना करून निर्दोष व्हावे, अशी बाजू लोटलीकर यांनी मांडली.|Marathi_M|other|8.637458
processed_mr_m_finance_01559.wav|अशी करांची वा कर्जाची वसुलीच करायची नसेल तर सरकारच्या तिजोरीत पैसा येणार कुठून आणि सरकारी खर्च चालवायचा कसा?|Marathi_M|other|7.998896
processed_mr_m_health_03865.wav|कर्करोगाच्या लक्षणांवरून जर कर्करोगाचे लवकर निदान झाले, तर उपचार लवकर केले जाऊन कर्करोग बरा होण्याची शक्यता अधिक असते. |Marathi_M|other|9.612687
processed_mr_m_health_02419.wav|सुरक्षित मातृत्व म्हणजेच निरोगी गर्भधारणा आणि बाळाचा सुरक्षित जन्म देण्याची आईची क्षमता. |Marathi_M|other|6.919167
processed_mr_m_politics_01053.wav|हा सगळा रोमांचकारी इतिहास लवकरच फर्जंद या मराठी चित्रपटात दिसणार आहे|Marathi_M|other|6.455312
processed_mr_m_weather_01132.wav|अशा हजारो स्त्रियांचं मूक आक्रंदन आपल्या आजच्या स्वतंत्र विचारांच्या पाठीमागे काळ्या ढगासारखं लपलेलं आहे.|Marathi_M|other|8.200000
processed_mr_m_education_03160.wav|नाशिक जिल्ह्यातील बर्ड्याची वाडी येथील महिलांना घोटभर पाण्यासाठी जीवावर उदार व्हावं लागतंय.|Marathi_M|other|7.360354
processed_mr_m_weather_00437.wav|मान्सूनच्या पुढील प्रवासासाठी वातावरण अनुकूल असल्याने राज्यातही मान्सूनचं वेळेत आगमन होईल असं म्हटलं जात आहे.|Marathi_M|other|8.133125
processed_mr_m_education_03073.wav|आपण अशा प्रकारच्या गोग्गोड पठडीतल्या अनेक कथा आधीच पडद्यावर पाहिल्या आहेत.|Marathi_M|other|7.348750
processed_mr_m_health_01818.wav|त्यावेळी तीव्र कुपोषित सॅम व मध्यम कुपोषित मॅम अशी वर्गवारी करून त्यांच्यावर त्या संगोपन केंद्रात उपचार व पौष्टीक आहार दिला जात होता. |Marathi_M|other|9.700000
processed_mr_m_politics_00509.wav|झैनबचे आई वडील परदेशात गेलेले असल्याने त्यांनी झैनबला तिच्या मावशीकडे ठेवले होते.|Marathi_M|other|5.943937
processed_mr_m_agri_00345.wav|फक्त हा प्रयोग मोठ्या प्रमाणात करायचा झाला तर कित्येक एकर जमिनीवर साखरेचे पाणी पसरवणे किती खर्चिक होईल?|Marathi_M|other|8.872500
processed_mr_m_agri_00541.wav|रेशीम वस्त्रं ही महागडी आणि नाजूक असून त्याची विशेष देखभाल करणं आवश्यक असतं.|Marathi_M|other|6.327063
processed_mr_m_agri_02420.wav|परंतु यावेळी मुलींचा पाण्यात उतरण्याचा मोह न आवरल्याने त्या पाण्यात उतरल्या आणि पाण्याचा अंदाज आला नसल्याने त्या बुडाल्या. |Marathi_M|other|8.300000
processed_mr_m_weather_00415.wav|एकीकडे सुंगने भेदक स्मॅशेसवर भर दिला तर दुसरीकडे सिंधूने ड्रिबल गेमच्या बळावर सूंगवर मात केली.|Marathi_M|other|8.370417
processed_mr_m_finance_00346.wav|त्याचप्रमाणे पार्किंगची देखरेख ठेवण्यासाठी नियुक्त करावा लागणारा सेवक आणि त्यासाठी द्यावा लागणारा खर्च याचा विचार करावा.|Marathi_M|other|8.881250
processed_mr_m_weather_01596.wav|गुरुवारी सकाळी कास रस्त्याला धावण्यासाठी गेलेल्या धावपट्टूंना पट्टेरी वाघांच्या जोडीचे दर्शन झाले.|Marathi_M|other|7.100000
processed_mr_m_politics_02789.wav|संसदेच्या विरामकालात अध्यादेश प्रस्थापित करण्याचा राष्ट्रपतींचा अधिकार घटनेच्या या कलमात दिलेला आहे|Marathi_M|other|8.103396
processed_mr_m_agri_00526.wav|कल्वेरिया मेजर या झाडाची टणक फळे डोडो खात असे आणि त्यांच्या विष्ठेतून या झाडाच्या बियांचा प्रसार होत असे.|Marathi_M|other|8.509750
processed_mr_m_agri_03477.wav|शेतात एकाच वेळी दोन किंवा अधिक प्रकारची पिके घेतली पाहिजेत अशाने अस्मानी संकटाच्या वेळी जास्त नुकसान होत नाही|Marathi_M|other|8.509750
processed_mr_m_health_01786.wav|एका मुलीवर एक वर्षाच्या आत, तर दोन मुलींवर सहा महिन्यांच्या आत कुटुंब नियोजन शस्त्रक्रिया केलेले लाभार्थीच या योजनेच्या लाभासाठी पात्र आहेत. |Marathi_M|other|10.100000
processed_mr_m_education_02025.wav|याचिकाकर्ते बळीराम कडपे यांनी लोणीकरांच्या कार्यकर्त्यांनी आपल्याला फोनवरून जीवे मारण्याच्या धमक्या दिल्याचा आरोप केला आहे.|Marathi_M|other|8.900937
processed_mr_m_weather_01599.wav|ही घटना मंगळवारी पहाटेच्या सुमारास नांदुर्खी शिवारात गोदावरी कालव्यालगत असलेल्या अरूण चौधरी यांच्या फार्म हाऊसवर घडली.|Marathi_M|other|9.577854
processed_mr_m_health_03819.wav|वयाच्या चाळीसाव्या वर्षाआधीच पाळी बंद झाली, तर त्यास अकाली अथवा मुदतपूर्व रजोनिवृत्ती म्हणतात.|Marathi_M|other|7.600000
processed_mr_m_health_01730.wav|अंडी उबविणे, पिल्लांना खाऊ घालणे, स्वच्छता ठेवणे, देखरेख करणे आदी सर्व कामे नरमादी मिळून करतात|Marathi_M|other|7.743479
processed_mr_m_agri_01751.wav|पवना धरणातून पाणी कमी प्रमाणात सोडल्यामुळे रावेत बंधारा येथील पाणी पातळी कमी होऊन येथील पालिकेचे विद्युत पंप बंद पडतात. |Marathi_M|other|8.614229
processed_mr_m_health_03911.wav|प्राचीन काळापासून या पद्धती वापरल्या जातात. आजही काही जोडपी धार्मिक वा अन्य कारणासाठी या पद्धतींचा अवलंब करतात.|Marathi_M|other|8.509750
processed_mr_m_health_03196.wav|अशा संबंधांमुळे काही असाध्य आजार होण्याची शक्यता काही तज्ज्ञ डॉक्टर व्यक्त करतात, ही बाजूही तपासून पाहायला हवी. |Marathi_M|other|9.159896
processed_mr_m_weather_02001.wav|‘पहिले मंदिर फिर सरकार’ या घोषणेतून उद्धव ठाकरे यांचा अयोध्या दौरा मागील महिन्यात झाला. |Marathi_M|other|7.383563
processed_mr_m_general_03290.wav|अजय देवगण व तब्बू यांची प्रमुख भूमिका असलेला हा चित्रपट चांगलाच गाजला|Marathi_M|other|6.489604
processed_mr_m_agri_01791.wav|आमचे योगदान म्हणून आम्ही एक बांबू पाण्याच्या लोखंडी ड्रमात भिजत टाकायचो|Marathi_M|other|5.363437
processed_mr_m_finance_02434.wav|त्यामुळे रस्त्याचा खर्च वसूल होऊनही ही टोलंदाजी व लोकांच्या खिशातून पैसे काढणे कंपनी सुरूच ठेवते. |Marathi_M|other|8.091771
processed_mr_m_education_03338.wav|त्यानंतर सप्टेंबरात त्यांच्या ग्रंथाचे इंग्रजीतील भाषांतर हॉलंडमध्ये गुप्तपणे छापून सर्वत्र गुप्ततेने प्रसारीत केले गेले.|Marathi_M|other|8.765167
processed_mr_m_health_03641.wav|त्यामुळे जर तुम्हाला कुठला आजार झाला असेल, किंवा तुमच्या शरीरात कशाची कमी असेल तर ते तुम्हाला लगेचच कळेल. |Marathi_M|other|8.358813
processed_mr_m_politics_00520.wav|लखनौच्या वृंदावन भागात आयोजित करण्यात आलेल्या सर्वात मोठ्या संरक्षण एक्स्पोचे उद्घाटन मोदींनी केले.|Marathi_M|other|9.020583
processed_mr_m_health_02849.wav|त्यामुळे मुंबईत डेंग्यू आणि मलेरियाची वारंवार निर्माण होणारी साथ आणि या आजारांचा वाढत जाणारा प्रादुर्भाव यांना आळा घालावा. |Marathi_M|other|9.500000
processed_mr_m_agri_02076.wav|लाकड्या हनुमान येथील रविंद्र पाडवी याने शेतात कापूस व तुरीच्या बाजूला गांजाची लागवड केलेली आढळून आली. |Marathi_M|other|7.580938
processed_mr_m_politics_00099.wav|अनुष्काने भाऊ कर्णेश शर्मासोबत 'क्लीन स्लेट फिल्म्स' अंतर्गत चित्रपटांची निर्मिती केली आहे.|Marathi_M|other|8.022125
processed_mr_m_politics_00644.wav|संपूर्ण महिला कर्मचारी संचालित असलेल्या या माटुंगा रेल्वे स्थानकाचा लिम्का बुक ऑफ वर्ल्ड रेकॉर्डमध्ये समावेश करण्यात आला आहे.|Marathi_M|other|9.043125
processed_mr_m_health_03916.wav|यात शरीराची चयापचय क्रिया शांत स्थितीत असताना म्हणजेच शरीर विश्रामावस्थेत असताना तापमान मोजले जाते. |Marathi_M|other|8.486521
processed_mr_m_finance_00514.wav|जर तुम्ही दीर्घ कालासाठी काही उद्देशाने गुंतवणूक करत असाल तर ग्रोथ पर्याय योग्य आहे.|Marathi_M|other|7.476458
processed_mr_m_weather_01976.wav|बॉलिवूडचे जादुई जगत आणि त्यातील काही अप्रतिम माणसांना मानवंदना देण्यासाठी या पुरस्कारांचे आयोजन केले जाते. |Marathi_M|other|8.500000
processed_mr_m_education_02116.wav|माणगांव खोऱ्यातील शेतकऱ्यांचे करोडो रुपयांचे नुकसान करणाऱ्या तीन हत्तींना पकडून त्यांना आंबेरी येथेच प्रशिक्षण दिले जात आहे.|Marathi_M|other|9.531417
processed_mr_m_politics_00891.wav|त्यामुळे दरवर्षी उन्हाळ्यात पाण्यासाठी या गावातील महिला व ग्रामस्थांना मैलोनमैल पायपीट करावी लागते|Marathi_M|other|8.416854
processed_mr_m_agri_01813.wav|गाठीगाठींचे खोड व गुलाबी रंगाची फुले हे या झाडाचे वैशिष्टय आहे|Marathi_M|other|5.003521
processed_mr_m_politics_00537.wav|सस्पेंस थ्रिलर असलेल्या या चित्रपटात अजय देवगणने एका सामान्य कुटुंबातील माणसाची भूमिका निभावली आहे.|Marathi_M|other|7.116542
processed_mr_m_education_03401.wav|पण मस्केंची प्रेरणा घेऊन आता सर्वच मित्रांनी पोहण्याचे योग्य प्रशिक्षण घेतले आहे.|Marathi_M|other|5.932333
processed_mr_m_finance_02581.wav|स्वच्छ भारताच्या नावाखाली इतका कर गोळा केलात, कुठे आहे तो पैसा?|Marathi_M|other|4.608792
processed_mr_m_finance_01712.wav|बॅंकेतून कर्ज घेणे व सावकारी कर्ज, यातील फरक न कळल्याने सोप्या मार्गाने मिळणारे परंतु त्यांचे नुकसान करणारे कर्ज त्यांनी घेतले. |Marathi_M|other|9.090229
processed_mr_m_agri_00679.wav|जर तुम्ही स्मुदी बनवत असाल तर त्यामध्ये अति पिकलेली केळी वापरा.|Marathi_M|other|4.933875
processed_mr_m_education_02850.wav|माजी मंत्री आणि राष्ट्रवादीचे नेते दिलीप सोपल यांनी राष्ट्रवादीला सोडचिट्ठी देत शिवसेनेत प्रवेश केला आहे.|Marathi_M|other|8.382021
processed_mr_m_finance_03279.wav|खाजगी व कमर्शियल बँका यांचे वाढते प्रस्थ अशा या स्पर्धात्मक युगात सहकारी बँकांच्या अस्तित्वाचा प्रश्न निर्माण झाला आहे. |Marathi_M|other|8.776771
processed_mr_m_weather_01048.wav|अजित पवार यांना पालिकेची खडानखडा माहिती असल्यामुळे अनेक कामांची चौकशी लागेल, अशी भीती अनेकांनी खासगीत बोलून दाखविली होती.|Marathi_M|other|8.939312
processed_mr_m_politics_00657.wav|खान्देश विकास आघाडीचे नितीन लढ्ढा यांनी राजीनामा दिल्यामुळे ही जागा रिक्त झाली होती.|Marathi_M|other|6.710187
processed_mr_m_politics_00451.wav|मात्र त्यामुळे स्पेक्ट्रम घोटाळ्यामध्ये लाखो कोटी रुपयांचा भ्रष्टाचार उघडकीस आला आणि स्पेक्ट्रम वाटप अखेर रद्द झाले.|Marathi_M|other|8.645000
processed_mr_m_education_02761.wav|पण सुरक्षेची काळजी वाहण्यास पाकने नकार दिल्याने त्यांचा पाकिस्तानात पुनर्प्रवेश लांबण्याची शक्यता आहे.|Marathi_M|other|8.254312
processed_mr_m_politics_02310.wav|बार्से पंचायत व बाळ्ळी पंचायतीच्या तीन प्रभागांवर भाजप उमेदवार प्रकाश शंकर वेळीप यांचा पगडा आहे|Marathi_M|other|8.289146
processed_mr_m_politics_02028.wav|आज लिंबाची जागा कलिंगडाने काबीज केली असून कलिंगडाच्या गाड्यावर थंडगार बर्फात ठेवलेल्या फोडी खाण्यासाठी ग्राहकांच्या उड्या पडत आहेत|Marathi_M|other|9.287604
processed_mr_m_education_02209.wav|मिष्कील कोपरखळ्या आणि खुमासदार शैलीचा वापर करत त्यांनी कसलेल्या वक्त्याप्रमाणे चौफेर फटकेबाजी केली.|Marathi_M|other|8.010521
processed_mr_m_finance_01112.wav|जिल्हा प्रशासनाने विमा कंपन्यांची बैठक घेऊन गावनिहाय आकडेवारी त्यांना उपलब्ध करून द्यावी असे निर्देशही फुंडकरांनी दिलेत.|Marathi_M|other|8.892875
processed_mr_m_education_02081.wav|एका गोऱ्या आजोबांना पहिलंच ड्रिंक चढलं असावं, स्ट्रिपर पाहताच त्यांनी भलतेच किळसवाणे प्रकार करायला सुरुवात केलेली होती.|Marathi_M|other|8.673438
processed_mr_m_agri_02281.wav|आजूबाजूला ऊस व डाळिंबीची शेती असल्याने हा भाग बिबट्यांचे हक्काचे आश्रयस्थान बनला आहे|Marathi_M|other|6.385104
processed_mr_m_agri_00418.wav|हलगा ते मच्छे परिसरात काळी माती असून त्या ठिकाणी वर्षातून तीन वेळा पिके घेतली जातात.|Marathi_M|other|7.093333
processed_mr_m_weather_01142.wav|वैंकय्या नायडू अरूण जेटली यांना भेटण्यासाठी शनिवारी सकाळी एम्समध्ये गेले होते.|Marathi_M|other|6.200000
processed_mr_m_weather_01384.wav|त्याच लालसिंग चढ्ढा या चित्रपटाचा पहिला लूक प्रदर्शित करण्यात आला आहे.|Marathi_M|other|5.479542
processed_mr_m_politics_00969.wav|राज्यपाल राजवटीत असलेले हे राज्य गेल्या दोन वर्षांपासून राजकीय अस्थैर्याच्या धुक्यात हरविले आहे|Marathi_M|other|7.627375
processed_mr_m_education_03380.wav|विराट आणखी किती वर्षे खेळतोय व फलंदाजीचे काय करिश्मे दाखवतोय हे बघणे मनोरंजक ठरेल.|Marathi_M|other|7.882792
processed_mr_m_education_02606.wav|पुण्याचे माजी पोलिस आयुक्त गुलाबराव पोळ यांनी केलेले प्लँचेट पाहिल्यावर राज्य सरकार आणि पोलिसांची कीव करावीशी वाटते.|Marathi_M|other|10.042250
processed_mr_m_finance_00730.wav|सार्वजनिक क्षेत्रातील बँकांच्या वरिष्ठांना खाजगी क्षेत्रातील बँकांच्या तुलनेत कमी वेतन आहे.|Marathi_M|other|6.315458
processed_mr_m_finance_01847.wav|सांगली जिल्हा बँकेचे मॅग्नेटिक स्ट्रीप असलेले निळे रुपे डेबिट एटीएम कार्ड असलेल्या खातेदारांनी शाखेला भेट द्यावी. |Marathi_M|other|8.091771
processed_mr_m_weather_01698.wav|श्री माधवाचार्याचा संबंध असलेलं ते अतिशय पावन मानलं जाणारं मंदिर आहे.|Marathi_M|other|5.409875
processed_mr_m_health_00369.wav|आपल्या आठ शिकवणींची सुरुवात या मोहिमेनं होते, चेतोदर्पण मार्जनम् मार्जन अर्थात स्वच्छता करणं|Marathi_M|other|8.405250
processed_mr_m_politics_00979.wav|त्याच्या खालील बाजूस बुधवारी सकाळी पुलाच्या सेंट्रींगच्या कामात आशिषसह काही कामगार व्यस्त होते|Marathi_M|other|7.221042
processed_mr_m_other_02298.wav|एक्स्युज मी, मी वर्गामधून बाहेर पडताना दारात उभ्या असलेल्या एका मुलानं मला हाक मारली तुझं नाव स्वप्नील, राईट?|Marathi_M|other|8.033729
processed_mr_m_politics_00713.wav|तेव्हा डिस्ट्रिक्ट सोशल वेल्फेअर ऑफिसरने प्रकरणाचा तपास करत प्राथमिक तक्रार दाखल केली होती.|Marathi_M|other|8.393646
processed_mr_m_weather_01866.wav|त्यांनी आपापल्या मुलांना उचलून घेऊन हृदयाशी कवटाळले आणि त्यांच्या मस्तकाचे अवग्रहण करून ते अत्यंत आनंदित झाले. |Marathi_M|other|8.498125
processed_mr_m_politics_00227.wav|जन्मजात दिव्यांगता आणि अपघाताने आलेली दिव्यांगता असे दिव्यांगतेचे प्रमुख वर्गीकरण आहे.|Marathi_M|other|7.221042
processed_mr_m_finance_01166.wav|जसजसे उत्पन्न वाढत जाते आणि आर्थिक स्थैर्य प्राप्त होते तसतसे कुटुंबाची सदस्यसंख्या कमी कमी होत जाते.|Marathi_M|other|8.393646
processed_mr_m_agri_02814.wav|याशिवाय पाण्याचा प्रश्न लक्षात घेता राज्यात ठिबक सिंचन आणि स्प्रिंकलर वापरासाठी प्रोत्साहन देण्याची गरज आहे. |Marathi_M|other|7.900000
processed_mr_m_education_03115.wav|अन्यथा आयुष्यात कराव्या लागणाऱ्या तडजोडीमुळे तुमच्या आवडीच्या छंदातील आनंदाला काळजीच्या व्यथेची किनार फक्त दुखणं देऊन जाईल.|Marathi_M|other|10.181583
processed_mr_m_agri_02535.wav|अक्षरांचा आकार, ठेवण समान आल्याची खात्री झाल्यावर मार्करने ती अक्षरे गिरवून त्यावर रेशीम धाग्यांची वीण घालतात. |Marathi_M|other|8.834812
processed_mr_m_weather_02804.wav|त्यामुळे या ग्रहाचा दुष्प्रभाव टाळण्यासाठी लोहाने बनविली गेलेली अंगठी उजव्या हाताच्या मधल्या बोटामध्ये धारण केली जाते.|Marathi_M|other|8.765167
processed_mr_m_weather_01801.wav|संध्याकाळी रथयात्रा पूर्ण झाल्यावर शेवटी खोताचा म्हणजे भानूंच्या कवाडीवर रथ लुटला जातो.|Marathi_M|other|7.453229
processed_mr_m_politics_00189.wav|प्रामुख्याने मूलभूत अधिकार आणि मार्गदर्शक तत्व यांच्यातील स्वातंत्र्य आणि समता या अनुषंगाने असणारे द्वंद्व अभ्यासावे लागेल.|Marathi_M|other|9.543021
processed_mr_m_education_02625.wav|मी लागलीच अर्ज केला व कळवले की माधवनेही जीवशास्त्रात सैद्धान्तिक संशोधन केले आहे.|Marathi_M|other|7.116542
processed_mr_m_health_03871.wav|या विषाणूचा संसर्ग प्रामुख्याने तोंडातील व श्वसनमार्गातील स्रावातून शिंकण्या-खोकण्यामार्फत होतो.|Marathi_M|other|8.045333
processed_mr_m_politics_02112.wav|शिपिंग मॅग्नेट नावाने प्रसिद्ध असलेला अब्जाधीश अँटो मार्डन त्याचा अलिशान आणि अतिशय महागडा सुपर याट विकणार आहे|Marathi_M|other|9.531417
processed_mr_m_weather_02158.wav|त्यामुळे सर्व हद्दींवर त्यांच्या गोळीबाराला भारतीय जवानांनी अतिशय समर्थपणे उत्तर दिले.|Marathi_M|other|6.965604
processed_mr_m_weather_02025.wav|इतकी वर्षे इतके आशयघन, अर्थपूर्ण काम करूनही त्यांची त्या मानाने दखल घेतली गेली नाही याचे किंचितसे शल्य डॉक्टरांना आहे.|Marathi_M|other|9.519813
processed_mr_m_weather_02739.wav|मसालेदार खाण्यामुळे अपचन तर होतंच, पण कामेच्छा बळावते, त्यामुळे सामाजिक स्वास्थ्याच्या दृष्टीनं ते वाईट, असं तत्कालीन विद्वान सांगू लागले.|Marathi_M|other|9.670729
processed_mr_m_education_02187.wav|विदर्भाला एक वेगळे राज्य म्हणून विकसित करण्याची इच्छा लोकनायक बापुजी अनले आणि बृजलाल बियाणी यांनी व्यक्त केली होती.|Marathi_M|other|9.670729
processed_mr_m_politics_00413.wav|स्टॅनिस्लॉ लेम यांच्या रिटर्न फ्रॉम द स्टार्स या कादंबरीतील पात्रं डिजिटल पुस्तकं वाचतांना दाखवली आहेत|Marathi_M|other|8.022125
processed_mr_m_politics_00909.wav|रालोदची सीट असल्याने समाजवादी पक्षाने तबस्सुम बेगम ही आपली महिला नेता रालोदला आंदण दिली|Marathi_M|other|8.393646
processed_mr_m_health_03880.wav|कांजिण्यांचे विषाणू तीव्र उष्णता सहन करू शकत नाहीत. ते असल्या वातावरणात एक-दोन दिवस तग धरतात. |Marathi_M|other|7.081708
processed_mr_m_agri_01096.wav|झेंडू व इतर फुले मथुरा, वृंदावन व वाराणसी या उत्तरप्रदेशातील भागात जातात.|Marathi_M|other|7.104938
processed_mr_m_finance_01750.wav|उद्दिष्टापेक्षा अधिक गुंतवणूक केली तर त्या सदस्यास सिंगापूरची वारीदेखील करता येईल, असे आमिष दाखविण्यात आले. |Marathi_M|other|6.779854
processed_mr_m_weather_01950.wav|याबाबत रत्नाकर गुट्टेंची पोलिसांनी तीन तास कसून चौकशी केली आणि जवाब नोंदवला.|Marathi_M|other|6.327063
processed_mr_m_politics_00933.wav|दिल्लीच्या प्रभारी मुख्य सचिव पदी आसामच्या असलेल्या शकुंतला गॅम्लिन यांची नायब राज्यपाल नजिब जंग यांनी नियुक्ती केली होती|Marathi_M|other|10.077083
processed_mr_m_agri_00798.wav|चांगल्या प्रतीचे बियाणे लावून केळीची लागवड झाली. मात्र यावर्षी पाण्याअभावी या केळीच्या बागा उदध्वस्त झाल्या आहेत.|Marathi_M|other|7.998896
processed_mr_m_agri_02957.wav|जगातील अर्धी डुकरे ही चीनमध्ये असून तेथे दरडोई डुकराचे मांस खाण्याचे प्रमाण जास्त आहे. |Marathi_M|other|6.478000
processed_mr_m_politics_02225.wav|राज्यात सुरू झालेला हिंसाचार थांबावा, यासाठी आपण मुख्यमंत्री आणि मराठा क्रांती मोर्चाच्या नेत्यांनाही भेटलो|Marathi_M|other|7.731875
processed_mr_m_weather_02232.wav|अशा सरकारला वठणीवर आणण्यासाठी आणि जिंकण्यासाठी ही चळवळ पुढं चालू ठेवण्याचा समितीचा निर्धार आहे.|Marathi_M|other|6.977229
processed_mr_m_health_03835.wav|शरीराच्या एखाद्या भागावर जर एखादी गाठ आली, तर ती फारशी त्रासदायक नसते आणि ती कर्करोगाची असतेच असे नाही. |Marathi_M|other|8.126604
processed_mr_m_politics_02343.wav|तो विरोध त्यांच्यापुरता ठीक आहे पण निर्गुण भक्ती करणाऱ्यांनी सगुण भक्ती करणाऱ्यांना कमी लेखण्याचं काहीच कारण नाही|Marathi_M|other|8.173042
processed_mr_m_health_03938.wav|त्यामुळे अशा पेशींच्या अतिजलद विभाजनावर आणि त्यामुळे अनियंत्रित वागण्यावर नियंत्रण ठेवले जाते. |Marathi_M|other|7.100000
processed_mr_m_politics_00546.wav|दिवसा शंभर मूर्तींचे कास्टिंग करणाऱ्या, शंभर गणेश मूर्तींच्या डोळ्याची आखणी करणाऱ्या महिला आहेत.|Marathi_M|other|7.476458
processed_mr_m_weather_01800.wav|पक्षाच्या विरोधात भूमिका घेतल्यामुळे तृप्ती सावंत यांची पक्षातून हकालपट्टी करण्यात आली असल्याची माहिती सूत्रांकडून देण्यात आली आहे.|Marathi_M|other|8.498125
processed_mr_m_weather_00471.wav|बिल्डरचे क्रौर्य आणि तो मानवी मूल्यांचा करत असलेला चुराडा मन विषण्ण करतो.|Marathi_M|other|5.827833
processed_mr_m_weather_01582.wav|युनिटी कन्सल्टंट यांचेकडून दोनदा विस्तृत प्रकल्प अहवाल तयार करण्यात आला होता.|Marathi_M|other|6.100000
processed_mr_m_politics_00409.wav|दरम्यान टायगर श्रॉफ यापूर्वी आपले वडील जॅकी श्रॉफ यांच्यासोबत कॉफीच्या एका भागात उपस्थित होता.|Marathi_M|other|7.650604
processed_mr_m_education_02120.wav|टोमॅटोच्या प्युरीमुळे दाटपणा येतो त्यामुळे सुके खोबरे घालण्याची गरज लागत नाही कमी कटकटीचा हा प्रकार आहे.|Marathi_M|other|8.149833
processed_mr_m_politics_02711.wav|अखेर शेवटच्या दिवशी काल्याचे वाटप करून कार्यक्रमाची सांगता करतो, परंतु काला प्रसादाची खरी सुरुवात केली ती भगवान श्रीकृष्णांनी|Marathi_M|other|9.810063
processed_mr_m_education_02167.wav|इंग्लंडमध्ये खेळपट्ट्यांचे स्वरुप बदलल्याची चर्चा सुरू असून पाटा खेळपट्ट्या बनवण्याचा आदेशच दिला असावा असे वाटते.|Marathi_M|other|8.382021
processed_mr_m_weather_01382.wav|खातांना वरून शेंगदाण्याचं कच्चं तेल घालायची पद्धत आहे, तिखट सहन व्हायला मदत होते.|Marathi_M|other|5.746562
processed_mr_m_education_02480.wav|अखेर तमाम पब्लिकच्या डोळ्यात अश्रूंचे लोंढे उभे करणारा, दोन प्रेमी जीवांच्या ताटातुटीचा, प्रसंग आला.|Marathi_M|other|8.881250
processed_mr_m_politics_00943.wav|केवळ इलेक्ट्रोरल मेरिट म्हणजे निवडून येण्याची क्षमता या एका निकषावर उमेदवार निवडले जातात|Marathi_M|other|6.881875
processed_mr_m_weather_00206.wav|वाढता उन्हाळा, पाण्याचे दुर्भिक्ष्य या गोष्टींना ग्लोबल वॉर्मिंग जबाबदार आहे हे एव्हाना सिद्ध झालेले आहे.|Marathi_M|other|7.859583
processed_mr_m_education_00539.wav|"अशा प्रकारचं वक्तव्य करायला सॅम पित्रोदांना लाज वाटायला हवी होती", असे सुनावत राहुल गांधी यांनी पित्रोदांना घरचा आहेर दिला आहे|Marathi_M|other|9.674667
processed_mr_m_weather_01322.wav|तसेच हा काळ शारीरिकदृष्ट्या वातदोषाचा काळ असल्याने मलमूत्र या नैसर्गिक संवेदनांची जाणीव व त्यांचे उत्सर्जन या काळात होते.|Marathi_M|other|9.960979
processed_mr_m_politics_02401.wav|मात्र तिचा वापर करायचा तर बहुतेकदा फक्त अर्थशास्त्र, राज्यशास्त्र आणि सांख्यिकीचं आकलन असून पुरत नाही|Marathi_M|other|8.416854
processed_mr_m_finance_01370.wav|नवीन कर्ज देण्याची घोषणा करून राज्य सरकार मोकळे झाले, पण जिल्हा बँकांनी हा पैसा आणायचा कुठून?|Marathi_M|other|7.000000
processed_mr_m_politics_01113.wav|पोलिस निघून गेल्यानंतर मात्र तो नवीन आलेला तरुण भीतीने कर्कश्य ओरडायला लागला|Marathi_M|other|6.454771
processed_mr_m_agri_00439.wav|लांबलेल्या थंडीने आंबा पिकावर थ्रीप्स व करपा पडल्याने बहुतांश पीक खराब झाले.|Marathi_M|other|6.768125
processed_mr_m_politics_01105.wav|या गाड्यांसाठी सामान्य द्वितीय श्रेणीचे डबे आरक्षित डब्यांप्रमाणे चालवले जाणार आहेत|Marathi_M|other|6.837896
processed_mr_m_weather_00588.wav|उत्तर प्रदेशातील सुन्नी वक्फ बोर्डाने ताजमहल वक्फ बोर्डाची संपत्ती असल्याचे घोषित केले होते.|Marathi_M|other|6.733417
processed_mr_m_health_03796.wav|तो जेवायला येईल म्हणून वाट पाहत बसतात. हळूहळू त्यांना स्वत:ची काळजी घेणे, शरीराची स्वच्छता करणे देखील जमत नाही.|Marathi_M|other|7.940854
processed_mr_m_education_02424.wav|बौद्ध धर्माचे महत्त्व गांभीर्याने घेतात आणि श्रद्धा करतात की कर्माची पुनर्बांधणी केली जाऊ शकत नाही.|Marathi_M|other|8.625833
processed_mr_m_politics_00116.wav|खास करुन अनेक महिला आणि तरुणींना करिनाचा डाएट प्लान जाणून घ्यायचा आहे ज्यामुळे तैमुरच्या जन्मानंतर करिना एवढी स्लिम दिसते आहे.|Marathi_M|other|10.077083
processed_mr_m_politics_01047.wav|आम्ही खरोखरचे रुग्ण वाटल्यामुळे ते आमची प्रकृती तपासायला आल्याचे त्यांनी सांगितले.|Marathi_M|other|6.698583
processed_mr_m_education_03199.wav|साहित्यकार सलमान रश्दी यांची सार्वजनिक जीवनातील चांगली बाजू सगळ्यांना माहिती आहे.|Marathi_M|other|6.710187
processed_mr_m_agri_01022.wav|अजित गिरमे यांनी दोन एकरांवर शिंदीची लागवड केली आहे.|Marathi_M|other|4.643625
processed_mr_m_weather_00879.wav|कुलभूषण यांना पाकिस्ताननं नेमकी कुठून अटक केली, कशासाठी केली, याबाबत संभ्रमाचं वातावरण असल्याचं बिलावल भुत्तोंनी म्हटलं आहे.|Marathi_M|other|9.868104
processed_mr_m_general_03258.wav|आपण जर जात, धर्म आणि भाषा यात अडकून राहिलो तर आपल्या देशाचा विकास खुंटेल|Marathi_M|other|6.361896
processed_mr_m_education_02040.wav|देवनार कचरा भराव भूमीला आगी लागण्याचे प्रकार सुरू असतानांच पुन्हा एकदा मुलुंड कचरा भराव भूमीतील कचऱ्याने पेट घेतला.|Marathi_M|other|8.962521
processed_mr_m_finance_02191.wav|हजार आणि पाचशेच्या नोटा वगळून सुट्टे पैसे बँकेत जमा करण्यात आलेत|Marathi_M|other|4.759708
processed_mr_m_agri_03636.wav|बाजरी, सोयाबीन व मका पिकाचा काढणी हंगाम सुरू असून, पावसामुळे सोंगणीची कामे थांबली आहेत. |Marathi_M|other|7.139771
processed_mr_m_health_01490.wav|मनातील भीतीसाठी मिम्युलस व खूपच भीती वाटत असेल तर रॉक रोज ही औषधे घ्यावी. |Marathi_M|other|6.257396
processed_mr_m_health_03851.wav|जर एखाद्या व्यक्तीला सातत्याने पोटामध्ये अथवा उदरामध्ये वेदना जाणवू लागल्या, तर ही स्वादुपिंडाच्या कर्करोगाची लक्षणे असू शकतात. |Marathi_M|other|9.113458
processed_mr_m_general_00789.wav|पुण्यातल्या भूगांव येथे झालेल्या महाराष्ट्राच्या प्रतिष्ठेच्या महाराष्ट्र केसरी कुस्ती स्पर्धेत हा पठ्ठ्या अव्वल ठरला आणि अवघ्या महाराष्ट्रात त्याची कीर्ती पसरली|Marathi_M|other|9.868104
processed_mr_m_finance_02343.wav|याचा फायदा गटाला होतो प्रत्येक विभागातील मिळणारी रक्कम पहिल्यांदा कर्जाच्या हप्त्याची रक्कम म्हणून दिली जाते त्यानंतर उर्वरित रक्कम प्रत्येकाला समान दिली जाते |Marathi_M|other|10.146750
processed_mr_m_other_03296.wav|बुलेटच्या आवाजाने लोकांची झोपमोड करणाऱ्या अनोळखी तरुणांना अब्दूलने त्यांना थांबवून जाब विचारला, तेव्हा त्यांनी अब्दूलला शिविगाळ करण्यास सुरुवात केली|Marathi_M|other|9.960979
processed_mr_m_health_03679.wav|ज्या रुग्णांत खडे झालेले आहेत त्यांचा भावी त्रास वेदना कमी होण्यासाठी आहारातील मेदांचे प्रमाण मर्यादित ठेवणे आणि नियमित व्यायाम करणे फायद्याचे ठरते|Marathi_M|other|10.135146
processed_mr_m_other_02575.wav|एकूणच या सर्व प्रतिकुल बाबींमुळे पक्ष्यांचा अधिवास संपुष्टात येत असल्यानेच पक्ष्यांची संख्याही कमी होत चालल्याचा निष्कर्ष पक्षीमित्रांनी काढला आहे|Marathi_M|other|9.798438
processed_mr_m_general_01609.wav|कार्यक्रमाच्या दिवशी अथवा त्यावेळी विनोद घोसाळकर आणि शीतल म्हात्रे यांच्यात शाब्दिक चकमक अथवा भांडण झाल्याचा प्रत्येक साक्षीदाराने इन्कार केला आहे|Marathi_M|other|9.800000
processed_mr_m_finance_01682.wav|विना अनुदानित उच्च माध्यमिक शाळांना अनुदान देण्यात यावं तसंच त्याची तरतूद करून शिक्षकांना पगारही देण्यात यावे, या मागणीसाठी हे आंदोलन करण्यात आलं|Marathi_M|other|10.100000
processed_mr_m_general_01119.wav|माझ्या डोक्यात एक ढोबळ कल्पना अशी होती, की इतर काही ललितकला घेऊन त्यांच्याबद्दलची ओळख करून घ्यायची आणि संगीत व इतर कलांचा तुलनात्मक विचार करायचा|Marathi_M|other|10.158354
processed_mr_m_finance_01457.wav|बँकेने कर्जदारांना दिलेल्या कर्जांची प्रभावी वसुली होत नसल्यामुळे तीन वर्षांपूर्वीच रिझर्व्ह बँकेने या बँकेवर कर्ज वितरण करण्यास बंदी घातली होती|Marathi_M|other|10.065479
processed_mr_m_finance_01751.wav|नागरिकांना सवय लागावी म्हणून ही नाममात्र रक्कम ठेवण्यात आली असल्याने तुम्ही कोणतेही नाणे टाकले की सदर टॉयलेट अनलॉक होऊन तुम्हाला ते वापरता येईल|Marathi_M|other|9.786833
processed_mr_m_health_00804.wav|एका ज्येष्ठ कर्करोग सर्जनने स्तनाचा  कर्करोग झालेल्या एका स्त्रीरुग्णावर स्तन व काखेतील गाठी काढून टाकण्याची शस्त्रक्रिया करून तिला वाचवले होते|Marathi_M|other|9.914542
processed_mr_m_other_03452.wav|गुटख्याच्या दुकानावर धाड टाकण्यास निघालेल्या पोलिसांच्या ताफ्यांची माहिती वेळोवेळी गुटखा विक्रेत्यांना मिळत असल्यामुळे हे अभियान पुरते फसले आहे|Marathi_M|other|9.148292
processed_mr_m_finance_01618.wav|सीतारामन पुढे म्हणाल्या की, काही प्रमाणात गती मंदावली असली तरी भारताची अर्थव्यवस्था वेगाने वाढत आहे आणि सरकार आणि रिझर्व्ह बँक समन्वय साधत आहेत|Marathi_M|other|10.193188
processed_mr_m_general_01518.wav|यावेळी दौंडकाष्टी पुलावर खड्डे पडले असल्याचे आढळून आल्यानंतर येथील मोठ्या वाहनांची वाहतूक बंद करून हलक्या वाहनांना जाण्यास परवानगी देण्यात आली|Marathi_M|other|10.100000
processed_mr_m_agri_01047.wav|अगोदरच ग्रामीण भागात पाण्याचे दुर्भिक्ष असताना त्यात आता मुख्य जलवाहिनी फुटून हजारो लिटर पाणी वाया गेल्याने नागरिकांच्या त्रासात भर पडणार आहे.|Marathi_M|other|9.670729
processed_mr_m_agri_01117.wav|उन्हाळी शेतीची काही वैशिष्टय़े असून उन्हाळी हंगामात भात पिकाच्या वाढीच्या काळात म्हणजेच जानेवारी व फेब्रुवारी महिन्यात प्रखर सूर्यप्रकाश असतो.|Marathi_M|other|10.053875
processed_mr_m_weather_00094.wav|मच्छी विकणाऱ्या कोळणी लोकलच्या डब्यात मच्छी विक्री करीत असून मच्छीच्या दुर्गंधीने डब्यातील प्रवाशांना सकाळच्या वेळी त्रास सहन करावा लागत आहे.|Marathi_M|other|9.810063
processed_mr_m_general_00774.wav|त्यामुळे त्यांची गावातील ग्रामस्थांनी शोधाशोध केली असता गावाच्या पूर्वेला असलेल्या तळ्यासारख्या खड्ड्याजवळ त्यांच्या चपला व कपडे सापडले होते|Marathi_M|other|9.577854
processed_mr_m_finance_02282.wav|कंपन्या आणि बँका यांनी कर्मचारी म्हणून दिलेली जबाबदारी पार पाडताना त्यातही विश्वासार्हता तरुणांची राहिलेली नाही हेच या प्रकारातून दिसून येते|Marathi_M|other|9.055417
processed_mr_m_finance_02233.wav|इतर राज्यात नैसर्गिक वायूवर भरमसाठ कर असताना महाराष्ट्रात केवळ तीन टक्के कर कुणाच्या फायद्यासाठी लावण्यात आला असा सवाल आता विचारण्यात येतोय|Marathi_M|other|9.612687
processed_mr_m_other_01699.wav|रेन्बो हायस्कूलची यंदा पहिलीच बॅच उत्तीर्ण झाली असून पहिल्या प्रयत्नांतच शंभर टक्के निकाल लागल्याचे समाधान शाळा प्रशासनाने व्यक्त केले आहे|Marathi_M|other|9.200000
processed_mr_m_finance_01686.wav|या निर्धारित किमान पात्रतेपेक्षा थोडे कमी गुण असलेले विद्यार्थी, त्यांच्या पालकांची पैसा खर्च करायची तयारी असल्यास परदेशी संस्थांकडे वळतात|Marathi_M|other|10.088688
processed_mr_m_general_00843.wav|पण, या चर्चांपेक्षा प्रेक्षकांना उत्सुकता लागलेली होती ती म्हणजे असा चित्रपट साकारला असता त्यातील 'द्रौपदी'ची भूमिका कोण करणार, याविषयीची|Marathi_M|other|9.705562
processed_mr_m_general_01342.wav|जवळच दिसलेल्या एका बेटावर जाण्याचा त्यांचा इरादा असावा, मात्रं जहाज सोडल्यावर खुल्या समुद्रात उघड्या तराफ्यावर कोणाचाही निभाव लागला नसावा|Marathi_M|other|9.891333
processed_mr_m_finance_02824.wav|'प्लास्टिक मनी' अर्थात क्रेडिट आणि डेबिट कार्डाच्या माध्यमातून व्यवहार वाढावेत, यासाठी सरकारनं एक महत्त्वाचं पाऊल उचलण्याचा निर्णय घेतलाय|Marathi_M|other|9.461750
processed_mr_m_politics_01025.wav|त्यातच त्यांनी काँग्रेसलाही चार हात दूर ठेवल्याने मतांची मोठी विभागणी झाल्याने चंद्राबाबूंना फटका बसत असल्याच मत अनेकांनी व्यक्त केले आहे|Marathi_M|other|9.937771
processed_mr_m_general_00307.wav|या भागात सार्वजनिक वाहतूक व्यवस्था नावाची काही गोष्टच नाही, त्यामुळे लोकांना मिळेल त्या वाहनातून आणि मिळेल त्या सोयीने प्रवास करावा लागतो|Marathi_M|other|9.577854
processed_mr_m_agri_01994.wav|या यंत्रांचा वापर केल्यास फळे शेतातून गाडीमध्ये चढवणे किंवा एका यंत्रापासून दुसर्‍या यंत्रापर्यंत नेण्यासाठी लागणारे मजूरबळ कमी करता येते|Marathi_M|other|9.543021
processed_mr_m_other_02669.wav|तळपत्या उन्हात झळाळून निघणार, तिच्या स्वप्नांचा गुलाल उधळणार, जुना जाणार तेंव्हाच नवा येणार या आरोळ्या प्रेक्षकांच्या अजूनही लक्षात आहेत|Marathi_M|other|9.217958
processed_mr_m_health_01981.wav|डॉक्टरी उपचारांनी आपल्याला बरं वाटल्याचं पाहून दयाल चौधरीना आपल्या गावात डॉक्टर हवा ह्याची जाणीव होते आणि ते सुनीलला तसं बोलूनही दाखवतात|Marathi_M|other|10.077083
processed_mr_m_politics_00214.wav|पण तुम्हांला थेट बँकेमध्ये जाऊनच व्यवहार करणं गरजेचे असेल तर तुम्हांला नोव्हेंबर महिन्यातील या बँक हॉलिडे लिस्टकडे लक्ष देणं गरजेचे आहे.|Marathi_M|other|9.810063
processed_mr_m_health_03022.wav|उन्हाळ्यात होणारे वरील सर्व आजार आणि प्रामुख्याने होणारा उष्माघाताचा त्रास आपण टाळू शकतो, मात्र त्यासाठी आपल्याला थोडी काळजी घ्यायला हवी|Marathi_M|other|10.000000
processed_mr_m_health_01690.wav|कर्करोग असलेल्या गाठींची संख्या खूप कमी असते आणि साध्या गाठींची संख्या जास्त असते पण यातील सगळ्या कर्करोगाच्या गाठी ओळखणं महत्त्वाचं आहे|Marathi_M|other|9.357271
processed_mr_m_other_02876.wav|या रिपोर्टिंगला अनेक चाहत्यांचे, प्रेक्षकांचे इमेल्स, फोन येऊ लागले त्यातूनच आपल्याला प्रेक्षकाला काय हवे, हे समजू लागल्याचं रवीश सांगतो|Marathi_M|other|9.775229
processed_mr_m_finance_02897.wav|जर एटीएम कार्डचे क्लोन केले असेल आणि खात्यातून पैसा गेला असेल तर यासाठी संबंधित बॅंकेला आपल्या ग्राहकाला चोरीस गेलेले पैसे द्यावे लागतील|Marathi_M|other|9.995812
processed_mr_m_finance_02903.wav|ज्याच्याकडे दोन नंबरचे पैसे असतात तो आपला पैसा स्वच्छ करण्यासाठी ज्या कंपन्यांच्या खात्यावर नफा किंवा शिल्लक आहे त्यांच्याकडून कर्ज घेतो|Marathi_M|other|9.728792
processed_mr_m_finance_03036.wav|भारतीय अर्थव्यवस्था ज्या गतीने वाढत आहे, त्यानुसार सार्वजनिक बँका मजबूत होण्याची गरज आहे, असे मत बँकेच्या वर्तुळातून व्यक्त केले जात आहे|Marathi_M|other|9.763625
processed_mr_m_finance_01713.wav|ही रक्कम सामाजिक क्षेत्रावर खर्च करता येईल, परंतु पैसा नवीन प्रणालीच्या निर्मितीमध्ये गुंतविला जाईल जो लोकांना श्रेणींमध्ये वितरित करेल|Marathi_M|other|9.380479
processed_mr_m_general_01368.wav|महिलांची सुरक्षा आणि पीडित महिलांचे पुनर्वसन या दोन बाबींचा सरकार व समाजाने गंभीर व क्रियाशील विचार करणे, ही आजच्या काळाची गरज बनली आहे|Marathi_M|other|9.900000
processed_mr_m_general_01477.wav|लारा यांनी पुढे सांगितले की, गोल्फ हा जरी आव्हानात्मक खेळ असला तरी क्रिकेटमध्ये स्ट्रोक्स मारण्याच्या सवयीचा या खेळासाठी खूप फायदा होतो|Marathi_M|other|9.647521
processed_mr_m_finance_02177.wav|बरीच सरकारे सार्वजनिक पैशाचा मोठा हिस्सा झालेल्या युद्धांचा हिशेब चुकता करण्यात किंवा भावी युद्धांच्या खर्चाची तरतूद करण्यासाठी वापरतात|Marathi_M|other|9.461750
processed_mr_m_politics_03293.wav|याबाबत मायावतींनी एका ट्विटमध्ये म्हटले आहे की, दलितांच्या मतांची विभागणी व्हावी या दुष्ट हेतूनेच भाजपाने चंद्रशेखर यांना पुढे केले आहे|Marathi_M|other|10.123750
processed_mr_m_other_01942.wav|श्वेता तिवारी पुढे म्हणाली, माझ्या मुलांवर माझं एवढं प्रेम आहे की मला त्यांच्या व्यतिरिक्त तिसऱ्या कोणत्याच व्यक्तीची आता गरज वाटत नाही|Marathi_M|other|9.194729
processed_mr_m_health_02216.wav|आत्तापर्यंत त्याच्या चालण्याच्या वेगासाठी त्याचे ह्रदय, रक्त शरीराच्या इतर भागात फिरत होतं पण तो थांबल्या थांबल्या त्याचे ह्रदय मंदावले|Marathi_M|other|9.949375
processed_mr_m_politics_03151.wav|काहींना शासनाच्या मतदानाच्या स्लिप न मिळाल्याने मतदान केंद्राच्या बाहेर असलेल्या बूथवर मतदानाच्या चिठ्ठ्यांसाठी ताटकळत उभे राहावे लागले|Marathi_M|other|10.042250
processed_mr_m_agri_02232.wav|त्यामुळे ऊस लागवड आणि त्यासाठी आवश्यक पाणी लक्षात घेता दुष्काळाचं मूळ कारण हे ऊस लागवड असल्याचं निर्दशनास आल्याचा दावा करण्यात आला आहे|Marathi_M|other|9.400000
processed_mr_m_finance_01476.wav|केंद्राचा जीएसटी सुरू झाल्यानंतर राज्याच्या कर महसुलाला मोठा फटका बसणार आहे व दुष्काळामुळे कमी झालेल्या कर वसुलीची भर त्यात पडणार आहे. |Marathi_M|other|9.800000
processed_mr_m_other_01149.wav|आजकाल फोनमध्ये कॅमेरा असल्यामुळे तुम्ही पटकन फोटो काढता आणि आत्तापर्यंत गोड असणारे मिनी आणि मिकी आता आमच्या डब्ब्यात पैसे टाका सांगतात|Marathi_M|other|9.357271
processed_mr_m_general_00382.wav|महिंद्रा यांनी ट्वीट करण्यापूर्वी आपल्याच कंपनीतील बलात्कार पीडितेचा विचार केला असता, तर त्यांच्या या ट्वीटचा नागरिकांनी आदर केला असता|Marathi_M|other|9.100000
processed_mr_m_finance_02128.wav|कोणताही आगापिच्छा न पाहता या निर्णयाकडे पाहिले तर सरकार कंपनीतील हिस्सा विकून महसूल उभा करण्याचा सोपा मार्ग निवडत आहे, असे म्हटले जाईल|Marathi_M|other|9.740396
processed_mr_m_health_03251.wav|काही काळानंतर, शास्त्रज्ञांनी असे पाहिले की, पेशी काटेरी झुडुपातून "कीटकांचा" प्रतिकार करण्याचा प्रयत्न करतात आणि त्यांना बाहेर काढतात|Marathi_M|other|9.554646
processed_mr_m_agri_01842.wav|यासाठी पनीरचे तुकडे करून वा किसून गुलाबी होईपर्यंत भाजून घ्यावे, यामध्ये ड्रायफ्रूट्स, वेलची आणि जायफळ पूड टाकून आणि किंचित गूळ घालावा|Marathi_M|other|9.728792
processed_mr_m_finance_01999.wav|जास्त नफा मिळण्यासाठी अशा प्रकारची अनुचित व्यापारी प्रथा अनुसरली गेलेली दिसते, असे परखड मत नोंदवून राज्य आयोगाने दोन्ही अपिले फेटाळली|Marathi_M|other|9.728792
processed_mr_m_agri_01616.wav|आपण नुसतीच ठिबक सिंचन पद्धती वापरून पाण्याचे नियोजन करायचे ठरविले तर, भविष्यात त्याचा परिणाम सूक्ष्म जीवांचे प्रमाण घटण्यात होऊ शकतो. |Marathi_M|other|9.600000
processed_mr_m_education_02980.wav|ह्या सिनेमाच्या सेटवर मला जीवाभावाचे मित्रमैत्रिण मिळाले, आमची सेटवर झालेली खरीखूरी बॉन्डिंगच तुम्हांला सिनेमातून पाहायला मिळणार आहे.|Marathi_M|other|10.065479
processed_mr_m_agri_00687.wav|'ड्रिंक वॉटर रिमाइंडर' हे ऍप आपल्याला पाणी पिण्यासाठी केवळ आठवण करून देत नाही तर तुमच्या शरीरातील पाण्याची पातळी किती आहे ते सांगते.|Marathi_M|other|9.833271
processed_mr_m_health_00114.wav|जर खालच्या भागात आजार वाढला असेल उजव्या पायाच्या खाली उत्तरी ध्रुव आणि डाव्या पायाच्या खाली दक्षिणी ध्रुवाच्या चुंबकाचा स्पर्श करावा|Marathi_M|other|9.566250
processed_mr_m_agri_00339.wav|त्यांना हरभरा, गहू यासारख्या पिकांच्या बियाण्यांची उपलब्धता व्हावी, यासाठी प्रयत्न करण्याच्या सूचनाही मुख्यमंत्र्यांनी यावेळी केल्या|Marathi_M|other|10.158354
processed_mr_m_other_01183.wav|रश्मी वहिनींनी किती वर्षे तुमची जबाबदारी घ्यायची असा प्रश्न आदित्य ठाकरेंना अवधूत गुप्तेंनी विचारला असता उपस्थितांनी एकच जल्लोष केला|Marathi_M|other|9.067021
processed_mr_m_finance_01419.wav|दोन देशातील वादामुळे जागतिक स्तरावर व्यापारात मंदी जाणवत आहे, ज्यामुळे व्यापारी सुरक्षित गोष्टींमध्ये गुंतवणूक करण्यावर भर देत आहेत,|Marathi_M|other|9.229563
processed_mr_m_finance_02367.wav|जे आधुनिक वैद्य या सुविधांचा लाभ घेऊन रुग्णांना शासनाच्या सुविधा देत नाहीत, त्यांचा नोंदणी क्रमांक आणि दिलेल्या सुविधा रद्द कराव्यात|Marathi_M|other|9.171500
processed_mr_m_agri_01313.wav|भात नासून खराब होण्यापेक्षा त्यात पाणी घालून त्यात आंबण्याची प्रक्रिया व्हावी, या उद्देशानं उरलेला भात पाण्यात बुडवून रात्रभर ठेवतात|Marathi_M|other|8.625833
processed_mr_m_agri_01982.wav|गावाकडून बडनेरा शहरात भाजीपाला विक्रीसाठी नेत असताना ये जा करण्याच्या वाटेतच रेशीम खात्याच्या वतीने उभारण्यात आलेले रेशीम पार्क होते |Marathi_M|other|9.438542
processed_mr_m_other_02422.wav|सुर्याची दाहकता पाहता त्याला अडवण्याचा प्रयत्न इंद्र देवाने केला आणि बाळ हनुमानाला मुर्च्छा आणण्यासाठी त्याच्यावर वज्राघात केला होता|Marathi_M|other|9.100000
processed_mr_m_agri_02700.wav|सुट्टीसाठी बाहेर पडण्यापूर्वी प्रत्येक झाडाला किती पाणी लागते याचा अंदाज घेऊन त्याप्रमाणे त्या व्यक्तीला आवश्यक त्या सूचना द्याव्यात|Marathi_M|other|9.159896
processed_mr_m_other_02963.wav|मलेशियात हॉटेलमध्ये नोकरीसाठी पाठवणारा एजंट कौस्तुभ पवार आणि धिरज पाटील यांनी तरूणांना वर्कींग विझा न देता त्यांना टुरिस्ट विझा दिला|Marathi_M|other|9.800000
processed_mr_m_health_00565.wav|मागील लेखात पृथ्वीवरील पहिली सजीव पेशी व त्यापूर्वी तिचा पूर्वज असलेला रेप्लिकेटर हे कसे निर्माण झाले असावेत ते आपण थोडक्यात पाहिले|Marathi_M|other|10.169958
processed_mr_m_finance_02004.wav|जर तीस दिवसांमध्ये रक्कम भरली गेली नाही, तर एक टक्का व्याज प्रती महिना या दराने जितके महिने थकबाकी राहील, तितके व्याजही भरावे लागते|Marathi_M|other|9.100000
processed_mr_m_weather_02672.wav|मावळतीची उन्हं जशी रेंगाळत चालतात किंवा भल्या पहाटे पूर्वेला जशी रांगत रांगत येतात तसे आज ऊन कृतार्थ अन पावन झाल्यासारखे वाटत होते.|Marathi_M|other|9.740396
processed_mr_m_general_00409.wav|तसेच गुन्ह्याचा पुरेपूर अभ्यास न करता त्याची योग्य ती शहानिशा न करता त्या गुन्ह्याशी संबंध नसलेल्या व्यक्तीवर हकनाक संशय घेतला जातो|Marathi_M|other|9.589458
processed_mr_m_agri_02713.wav|लष्करी अळीचा प्रादुर्भाव हळव्या भात जातींवर दिसून येत असल्यास पावसाचा अंदाज घेऊन तयार झालेल्या हळव्या भात पिकाची त्वरित कापणी करावी|Marathi_M|other|9.972604
processed_mr_m_agri_03033.wav|चिकनचे तुकडे बुडतील एवढं थंड पाणी एका जाड बुडाच्या पातेल्यात घालून, त्यात चिकन व अर्धा कप बारीक उभा चिरलेला कांदा घालून शिजत लावावे|Marathi_M|other|9.900000
processed_mr_m_other_00119.wav|सागर रवींद्र खरात, हंसराज रवींद्र खरात, रवींद्र उर्फ हंप्या बाबुराव खरात, सुनील बाबुराव खरात आणि मोहित गजरे यांचा मृतांत समावेश आहे|Marathi_M|other|10.077083
processed_mr_m_finance_02776.wav|केंद्र शासनाच्या वतीने नैसर्गिक आपत्तीमुळे बाधित होणार्‍या व्यक्तींना व शेतकर्‍यांना अनुदान देण्यासाठी मदतीचे दर निकषाची घोषणा केली|Marathi_M|other|9.728792
processed_mr_m_general_00686.wav|याचे पडसाद पिंपरी येथील अखिल भारतीय मराठी साहित्य संमेलनात उमटणार असल्याचे बोलले जात असताना कोणत्याही विघ्नाविना हे संमेलन पार पडले|Marathi_M|other|10.000000
processed_mr_m_other_00059.wav|पोंभुर्ले ग्रामस्थांच्या वतीने आद्य पत्रकार बाळशास्त्री जांभेकर यांची पुण्यतिथी त्यांच्या मूळ गावी पोंभुर्ले येथे साजरी करण्यात आली|Marathi_M|other|8.500000
processed_mr_m_health_01059.wav|पण ऑस्ट्रियातील एक गुहा थोडी अनोखी असून येथे आजारी लोक त्यांचे आजार बरे होण्यासाठी येतात आणि काही काळ या गुहेत झोपून रोगमुक्त होतात|Marathi_M|other|9.810063
processed_mr_m_finance_01414.wav|अनेक वर्षे चालू असलेल्या विमा पॉलिसी पुरेशा नसल्यामुळे आणि आर्थिक जबाबदारी जास्त असल्यामुळे उशिराने का होईना, तिने टर्म प्लान घेतला|Marathi_M|other|9.241167
processed_mr_m_education_01496.wav|रजनी मक्कळ मण्ड्रमच्या लोगोतील सापाच्या चित्रावर काही रसिकांनी नाराजी व्यक्त केल्यामुळे हा बदल करण्यात आल्याचे सूत्रांचे म्हणणे आहे|Marathi_M|other|10.019042
processed_mr_m_other_00689.wav|इच्छुकांची रांग दिसत असली तरी प्रत्यक्षात राज्यमंत्री बाळा भेगडे, सुनील शेळके आणि रवींद्र भेगडे हे भाजपचे प्रबळ इच्छुक मानले जातात|Marathi_M|other|10.000000
processed_mr_m_agri_02818.wav|जमिनीतील पाणी पूर्णपणे नष्ट झाले, तर ती जलपातळी पूर्ववत होण्यासाठी किमान दहा वर्षे पावसाचे पाणी जमिनीमध्ये मुरविले जाणे आवश्यक आहे|Marathi_M|other|9.984208
processed_mr_m_health_01353.wav|तज्ज्ञांना दाखवून वेळीच निदान व व्यवस्थापन करवून घेतले नाही, तर गुडघ्याच्या रचनेत कधीही दुरुस्त होणार नाहीत असे बदल घडून येऊ शकतात|Marathi_M|other|8.900000
processed_mr_m_health_01499.wav|त्यानंतरच्या महिन्यात अनेक जण भाजलेल्या जखमांमुळे, उत्सर्जित किरणाच्या आजारामुळे, अन्य जखमा, अपुरा आहार व आजार यामुळे मृत्यू पावले|Marathi_M|other|9.252771
processed_mr_m_finance_01781.wav|कोकण विभागीय महसूल आयुक्त यांचे कार्यालय नवी मुंबईतील बेलापूर येथील कोकण भवनामध्ये असून, त्या अंतर्गत सर्व जिल्ह्याचे कामे चालतात. |Marathi_M|other|9.775229
processed_mr_m_general_00405.wav|पुढे शाहरुख म्हणाला की, जेव्हा आपण लहानपणी ट्विंकल ट्विंकल लिटिल स्टार हे बालगीत ऐकायचो, तेव्हा खरोखर डोळ्यासमोर तारे दिसू लागायचे|Marathi_M|other|9.844896
processed_mr_m_health_00678.wav|त्यानुसार, पुष्कराजच्या हृदयाचे छिद्र बंद करणे आणि ड्युअल चेंबर पेसमेकर प्रत्यारोपण या दोन्ही शस्त्रक्रिया एकाच वेळी करण्यात आल्या|Marathi_M|other|9.566250
processed_mr_m_agri_02111.wav|एक म्हणजे तीन दिवस गहू भिजत घालणं वगैरे गोष्टींना फाटे देऊन सरळ बाजारात मिळतो त्या गव्हाचा बारीक रवा तीन दिवस पाण्यात भिजत घालायचा|Marathi_M|other|9.635917
processed_mr_m_other_00073.wav|शत्रुघ्न सिन्हा यांनीदेखील माझ्यासाठी पक्ष महत्त्वाचा असला तरी कुटुंबातील सदस्यांना पाठिंबा देणे माझे कर्तव्य असल्याचे स्पष्ट केले|Marathi_M|other|8.881250
processed_mr_m_health_01706.wav|शस्त्रक्रिया करून तुमच्या हृदयाच्या डाव्या कप्प्यांची सूज कमी करून त्यावर उपचार करू शकतो, तुमच्या हृदयाच्या झडपांवर उपचार करू शकतो|Marathi_M|other|9.400000
processed_mr_m_agri_02360.wav|राज्यात परतीच्या पावसाने घातलेल्या थैमानाने खरीप हंगामातील सर्वांत मोठे व महत्त्वाचे पीक असलेल्या कपाशी पिकांचे प्रचंड नुकसान झाले|Marathi_M|other|9.300000
processed_mr_m_finance_01604.wav|त्या पाण्याच्या मोबदल्यात सरकारला पैसा जरी उपलब्ध होत असला तरीदेखील पिण्याच्या पाण्याची गरज भागवणे हा अधिक महत्त्वाचा मुद्दा ठरतो|Marathi_M|other|9.100000
processed_mr_m_weather_01636.wav|आजपर्यंत, परिस्थिती फारशी बदललेली नाही आणि अनेक जण त्यांच्या सुंदर प्रतिमेला कॅन्व्हासवर कायम ठेवण्यासाठी निर्मात्याकडे वळत आहेत. |Marathi_M|other|9.043792
processed_mr_m_politics_02952.wav|त्यामुळे दोन पक्षांमधील मुख्यमंत्री पदाचा तिढा सुटेपर्यंत मुख्यमंत्री पदाचा पदभार माझ्याकडे द्या अशी मागणी या शेतकऱ्याने केली आहे|Marathi_M|other|9.810063
processed_mr_m_health_01204.wav|आस्प जातीच्या सर्पाच्या दंशाने चटकन मृत्यू येतो याची खात्री करून घेण्यासाठी क्लिओपात्रा राणीने प्रथम तिच्या गुलामांवर प्रयोग केले|Marathi_M|other|9.554646
processed_mr_m_finance_02322.wav|जे लोक गुंतवणूक करतात, त्यापैकी बहुसंख्यांना एकाच बाबीची चिंता असते आणि तेवढ्या एकाच बाबीसाठी ते गुंतवणूक करतात, ती म्हणजे परतावा|Marathi_M|other|8.660667
processed_mr_m_agri_02173.wav|पिंटूच्या पाठोपाठ त्याचे बाबाही त्या विहिरीकडे धावत गेले व पिंटूच्या हातातील पाण्याची बाटली घेऊन विहिरीत पाणी काढण्यासाठी डोकावले|Marathi_M|other|10.042250
processed_mr_m_agri_01608.wav|ही कीड भात पिकानंतर बांधावरील गवतावर आणि भाताच्या फुटव्यांवर उपजीविका करते आणि पुढील हंगामात भातपिकास उपद्रव करण्यास सुरवात करते. |Marathi_M|other|9.183125
processed_mr_m_finance_02964.wav|खात्याचे अधिकारी अल्पसंतुष्ट बनले असून त्यांनी अधिकाधिक लोकांना कर भरणा करण्यास उद्युक्त करण्याची गरज असल्याचे दास यांनी सांगितले|Marathi_M|other|9.194729
processed_mr_m_other_03150.wav|तालुक्यातील हरिग्राम ते पनवेल मार्गावरील गाढी नदीच्या पात्राजवळ एका काळसर रंगाच्या रेग्झिन बॅगेत एका तरुणाचा मृतदेह आढळून आला आहे|Marathi_M|other|9.600000
processed_mr_m_other_02752.wav|मोटारीतून पलायन करताना हल्लेखोरांनी खेळण्यातील बंदुकीच्या स्प्रिंगसह प्लास्टिकचा दस्ता गटारीत फेकून दिल्याचे चौकशीत उघड झाले आहे|Marathi_M|other|10.053875
processed_mr_m_other_00745.wav|लॉजिकला खुंटीवर टांगून मॅड कॉमेडीचा शिक्का मारून दिग्दर्शक अनीझ बज्मीने दिग्दर्शित केलेले सिनेमे गेली अनेक वर्षे आपण पाहिले आहेत|Marathi_M|other|9.902938
processed_mr_m_health_01401.wav|प्रौढांमधील मूत्रपिंड विकारांचा उगम प्रामुख्याने मधुमेह, रक्तदाब यापासून सुरू होतो परंतु बालवयात हे दोन आजार क्वचितच आढळून येतात|Marathi_M|other|9.400000
processed_mr_m_agri_02900.wav|मात्र भात लागवडीचा कालावधी निघून गेल्यामुळे या पिकांची वाढ योग्य होणार नाही, अशी धास्ती या भागातील काही शेतकर्‍यांनी वर्तवली आहे|Marathi_M|other|9.900000
processed_mr_m_general_00681.wav|वचनाला जागून बळीराजाने हे दान देण्याची तयारी दाखविली तेव्हा वामन अवतारी विष्णूंनी प्रचंड रूप धारण करीत स्वर्ग आणि पृथ्वी व्यापले|Marathi_M|other|9.357271
processed_mr_m_agri_00829.wav|माडाची मुळे जमिनीतील जीवाणूच्या मदतीने हे पाणी सहज आपल्यासाठी उपलब्ध करतात, असे त्यावेळी सावे गुरुजींनी सांगितलेले पटलेच नव्हते.|Marathi_M|other|9.670729
processed_mr_m_other_03664.wav|त्यामुळे कायद्याला धाब्यावर बसवत नागरिकांच्या आरोग्याशी खेळणाऱ्या मॅक्डोनाल्डला हा मनमानी कारभार तत्काळ थांबविण्यास सांगितले आहे|Marathi_M|other|8.649062
processed_mr_m_health_02909.wav|ज्यावेळी रुग्णाच्या जीवाला धोका असतो त्यावेळी आपत्कालीन नियोजन करून शस्त्रक्रिया केली जाते त्याला आपत्कालीन शस्त्रक्रिया म्हणतात |Marathi_M|other|8.974146
processed_mr_m_finance_02532.wav|तज्ज्ञांच्या मते, नोटाबंदी निर्णयाचे बाजारावर वाईट परिणाम दिसले परंतु अपेक्षा होती की, इलेक्ट्रॉनिक वस्तूंच्या किमती कमी होतील. |Marathi_M|other|9.043792
processed_mr_m_finance_01030.wav|एलायसी म्हणजे जीवन विमा म्हणत असाल तर ती गुंतवणूक नाही.  तुमच्यावर अवलंबून असलेल्यांची तुमच्या पश्चात घ्यायची आर्थिक काळजी आहे.|Marathi_M|other|9.554646
processed_mr_m_general_00398.wav|त्यांच्यामध्ये एक प्रकारचा गोडवा असून येथे वारंवार यायला आवडेल, असे कौतुकोद्गार मराठी चित्रपट अभिनेता स्वप्निल जोशी यांनी काढले|Marathi_M|other|9.728792
processed_mr_m_agri_00092.wav|शरीरातून घामाची दुर्गंधी सतावत असल्यास एका पातेल्यामध्ये कडुनिंबाची पाने उकळून घ्यावीत व हे पाणी आंघोळीच्या पाण्यामध्ये मिसळावे|Marathi_M|other|9.926167
processed_mr_m_finance_02620.wav|व्याजदर कमी होणे आणि पैसा खेळता राहणे, ही आपल्या देशाची गरज असून ती पूर्ण झाल्यास भारतीय अर्थव्यवस्था नवी झेप घेण्यास सज्ज होईल|Marathi_M|other|9.800000
processed_mr_m_general_00176.wav|नियम पास झाला तर दोन वर्षात निम्म्या नव्या गाड्यांत हे तंत्रज्ञान वापरले जाईल व चार वर्षात सर्व नव्या गाड्यांत त्याचा वापर होईल|Marathi_M|other|8.335583
processed_mr_m_agri_02127.wav|या चरातून येणारे पाणी टाक्याला लागून बांधलेल्या छोट्या हौदात पडेल आणि तो हौद भरल्यावर ते पाणी टाक्यात पडेल अशी योजना केलेली आहे|Marathi_M|other|9.229563
processed_mr_m_weather_02577.wav|यानुसार वॉर्डातील महत्त्वांच्या ठिकाणांसह, दुभाजक, रेलिंग्ज आदी दर्शनी भागातील घटकांना वॉर्डनुसार ठरलेला रंग देण्यात येणार आहे.|Marathi_M|other|9.879708
processed_mr_m_education_02357.wav|अग्निपरीक्षा म्हणजे प्रत्यक्षात जाळून मारण्याचा प्रयत्नच वाटतो ह्याच चष्म्यातून त्या कथेतल्या ठळक घटनांचं वर्णन मी केलेलं आहे.|Marathi_M|other|9.531417
processed_mr_m_other_02630.wav|अंगावर शहारे आणण्याचे सामर्थ्य असलेली ती कलाकृती म्हणजे काळ्याभोर रंगाचे फक्त हाडांचे वेडेवाकडे एकमेकांत गुंतलेले सांगाडे होते|Marathi_M|other|9.100000
processed_mr_m_finance_02309.wav|परंतु युरोपीय आणि अमेरिकेच्या निर्बंधांमुळे सागरी व्यापार, विमा आणि बँकिंगच्या क्षेत्राला अनेक समस्यांना तोंड द्यावे लागत होते|Marathi_M|other|8.400000
processed_mr_m_other_02929.wav|जाळ्यात शार्क अडकल्याचे लक्षात येताच बोटीवरील खलाशी राजू कुबल, अविनाश चोडणेकर, भास्कर भाबल यांनी माशाला सोडण्याचा निर्णय घेतला|Marathi_M|other|9.926167
processed_mr_m_health_00639.wav|त्र्यंबकेश्वर जवळ या बाबांचा आश्रम आहे जिथे बाबा रुग्णांच्या डोक्यावर फरशीचा तुकडा ठेवून रोगाचं निदान करीत आणि उपचारही करत असत|Marathi_M|other|9.322437
processed_mr_m_finance_02615.wav|बँकेत होणारी गर्दी, पैसे मिळण्यास होणारा विलंब व ग्राहकांना कोणत्याही क्षणी पैसे मिळावेत यासाठी एटीएम केंद्रे सुरू करण्यात आली|Marathi_M|other|9.400000
processed_mr_m_politics_01722.wav|पण उत्तर प्रदेशात योगी मुख्यमंत्री आणि महाराष्ट्रात निरुपयोगी सरकार, असा वज्राघात शिवसेना पक्षप्रमुख उद्धव ठाकरे यांनी आज केला|Marathi_M|other|10.053875
processed_mr_m_weather_03122.wav|दोन वर्षापूर्वी रिटायर झालेली गोल्डी आणि सोमवारी सेवानिवृत्ती घेतलेला मार्शल या जोडीने तर अनेक स्पर्धातही बक्षीसे मिळवली होती.|Marathi_M|other|9.055417
processed_mr_m_health_02411.wav|गेले काही दिवस मुंबईच्या अनेक भागात दूषित पाण्याचा पुरवठा होत असल्याने लोकांना ताप, पोटदुखी, काविळ, गॅस्ट्रो यासारखे आजार झाले|Marathi_M|other|10.135146
processed_mr_m_politics_01400.wav|मुंबई इम्प्रुवमेंट कमिटी भाजपकडे असल्याने मुंबईतल्या कित्येक जागा बिल्डरांना विकण्यात आल्याचा आरोप राहूल शेवाळे यांनी केला आहे|Marathi_M|other|9.043792
processed_mr_m_general_01282.wav|गोपचा हा लांबलचक संवाद अत्यंत तन्मयतेने ऐकत असताना व नोट करून घेत असतानाच गोपच्या या शेवटच्या प्रश्नाने सर्वांचीच तंद्री भंगली|Marathi_M|other|10.169958
processed_mr_m_finance_02341.wav|भारतातील बँकांची आर्थिक स्थिती बिकट होत चालली असून, सरकारी बँका थकीत व बुडीत कर्जांच्या वाढत्या बोजामुळे मेटाकुटीला आल्या आहेत|Marathi_M|other|9.055417
processed_mr_m_health_03083.wav|काही गोष्टी आपल्या मनाविरुद्ध घडतात आणि त्या पचविता येत नाहीत तेव्हा मनाच्या एका कोपर्‍यात त्या वेदना कुलूपबंद करून ठेवायच्या|Marathi_M|other|8.753542
processed_mr_m_general_00919.wav|त्यामुळे अनेक रस्ते चिंचोळे झाले असून या रस्त्याने पादचारी आणि वाहनेही जात असल्यामुळे भाविकांना चालणेही मुश्कील होऊन बसले आहे|Marathi_M|other|8.700000
processed_mr_m_other_03603.wav|अनेगुंडी म्हणजे कानडीत हत्तीच्या फिरण्याची जागा, त्याचा अपभ्रंश अनागोंदी असेही भिडेशास्त्र्यांनी ऐकिवात आल्याचे नमूद केले आहे|Marathi_M|other|9.322437
processed_mr_m_health_00439.wav|आणि अश्याच एका एड्स प्रतिरोधक व्यक्तीच्या मदतीने जर्मनीच्या बर्लिन येथील टिमोथी रे ब्राऊन ह्यांना असलेला एड्स हा रोग बरा झाला|Marathi_M|other|9.810063
processed_mr_m_finance_02763.wav|हे निर्बंध सैल करावेत व बँकांना कर्ज वाटण्याची मुभा द्यावी असे सरकारला वाटते, पण बँकांचे कर्ज बुडवून बडे उद्योगपती फरारी झाले|Marathi_M|other|9.577854
processed_mr_m_agri_01823.wav|हत्तींनी कोकरे येथील गोविंद कांबळे व सीताराम कांबळे यांच्या चार एकर शेतातील ऊस व केळी पिकांचे मोठ्या प्रमाणात नुकसान केले आहे|Marathi_M|other|9.171500
processed_mr_m_health_00554.wav|त्यांनी औषधे घेताना आपले डॉक्टर अथवा फिजिओंच्या सल्ल्यानेच औषधे घ्यावी आणि वाडाच्या डोपिंग प्रतिबंधक नियमांचे कठोर पालन करावे|Marathi_M|other|9.185313
processed_mr_m_finance_03299.wav|त्याचप्रमाणे कामगारांच्या रोजगाराच्या पातळीत सुधारणा करता यावी यासाठी सार्वभौमिक किमान वेतन अंमलात आणण्याचाही विचार करीत आहोत|Marathi_M|other|9.868104
processed_mr_m_politics_01179.wav|त्याचवेळी अमोल खंजन ठुंभार ही स्पर्धा आणि त्यासाठी असलेले मुंबई दर्शनचे पारितोषिक आपल्या मुलांसाठी जिंकण्याच्या प्रयत्नात आहे|Marathi_M|other|10.095313
processed_mr_m_politics_02599.wav|या चाचणीत पॉलिश न केलेले, शेतातून थेट बाजारात विक्रीस आणलेले असा दावा करणाऱ्या कंपनीच्या ब्रॅण्डेड तांदळाची चाचणी करण्यात आली|Marathi_M|other|10.180625
processed_mr_m_health_00761.wav|तेथे चिरंजीवी ब्लड बँकेत शैलेशच्या सर्व प्रकारच्या तपासण्या करून अनुकूलता सिद्ध झाल्यावर शैलेशने रक्त व पेशी प्लेट्स दान केले|Marathi_M|other|10.193188
processed_mr_m_agri_02052.wav|त्या वेळी समुद्राच्या पाण्यात गेलेला फूटबॉल आणण्यास गेलेल्या ओंकारला पाण्याच्या पातळीचा अंदाज आला नाही आणि तो पाण्यात बुडाला. |Marathi_M|other|7.859583
processed_mr_m_agri_02789.wav|परंतु सगळीच फळे एकत्र करून खाल्ल्याने फार फायदा होतो असे नाही तर निरनिराळ्या गुणधर्माची फळे एकत्र केल्यामुळे उलट नुकसानच होते|Marathi_M|other|9.972604
processed_mr_m_other_00280.wav|भारतात मेवाडच्या राजांनी त्यांच्या प्रतिस्पर्ध्यांच्या हत्तींना आपल्या घोड्यांना लहान हत्तींची कातडी पांघरून मूर्ख बनवले होते|Marathi_M|other|9.241167
processed_mr_m_general_01441.wav|शहराला लागूनच असलेल्या जोमाळा शिवारात या स्कूलच्या इमारतीचे बांधकाम सुरु असतांनाच केंद्रात सत्तांतर झाले आणि ही योजना बारगळली|Marathi_M|other|9.900000
processed_mr_m_health_00777.wav|यासोबतच मृत्यू पावलेल्यांनी आपल्या शरीरावर ताबा मिळवू नये म्हणून भूतांना पळवून लावण्यासाठी गावकरी गावाबाहेर मोठा जाळ करत असत|Marathi_M|other|9.566250
processed_mr_m_weather_02427.wav|त्यांच्या नजरेतील अपार करुणा आणि ओठावर विलसणारे मंद स्मितहास्य यामुळे बोधिसत्व पद्मपाणी अध्यात्माचे परिपूर्ण रूपच भासतो आहे.|Marathi_M|other|10.042250
processed_mr_m_finance_01501.wav|म्हणजेच सर्व प्रकारचे कर समाविष्ट असलेले जीएसटी जेव्हा लागू होईल, तेव्हा सगळ्यांचेच कॉस्ट ऑफ लिव्हिंग वाढणार, हे निश्चित आहे|Marathi_M|other|8.811604
processed_mr_m_finance_02736.wav|मच्छिमारांचे कर्ज कशा प्रकारचे आहे व किती आहे, कोणत्या गटातील मच्छिमार यासाठी पात्र ठरू शकतात याची सविस्तर माहिती सादर करावी|Marathi_M|other|9.299208
processed_mr_m_finance_03179.wav|एकीकडे उसाची शेती करण्यासाठी बँकांकडून घेतलेले कर्ज व त्यावर होणारे व्याज हे फेडायचे कशाने, या विचाराने तो गर्भगळीत झाला आहे|Marathi_M|other|9.984208
processed_mr_m_health_00995.wav|बंद असलेल्या  घट्ट दरवाज्याचे हँडल चांगल्या असलेल्या हाताने धरावा आणि वेदना होणारा हात मागच्या बाजूला नेण्याचा प्रयत्न करावा|Marathi_M|other|8.126604
processed_mr_m_politics_01901.wav|आन्ध्र प्रदेशचे मुख्यमंत्री चंद्राबाबू नायडू यांनी या प्रकल्पाच्या अंतिम मंजुरीला सुरुवात केल्याची माहिती सूत्रांनी दिली आहे|Marathi_M|other|9.055417
processed_mr_m_health_02140.wav|मात्र, अनाप्लास्टिक कार्सिनोमा व मेडूलरी कार्सिनोमा हे अॅग्रेसिव रोग असून उपचारांती रोग पूर्णपणे बरा होण्याचे प्रमाण कमी आहे|Marathi_M|other|9.700000
processed_mr_m_finance_02862.wav|वास्तविक विमा हप्त्यापोटी कोट्यवधी रुपये रक्कम जमा केली जाते, मात्र शेतकर्‍यांना प्रत्यक्ष भरपाई देताना कंपनी हात आखडता घेते|Marathi_M|other|9.461750
processed_mr_m_finance_02443.wav|ज्या योजनेतून रक्कम काढून घेणार त्यास सोर्स फंड असे म्हणतात तर ज्या योजनेत गुंतवणूक करायची आहे त्यास टार्गेट फंड असे म्हणतात|Marathi_M|other|9.043792
processed_mr_m_health_03019.wav|या क्षेत्रातील तज्ज्ञांच्या मते मानसिक आजार असलेल्या बहुतेकांना सुरुवातीच्या टप्प्यावर तपासून त्यांच्यावर उपचार झाले पाहिजेत|Marathi_M|other|8.974146
processed_mr_m_finance_01934.wav|त्या अनुषंगाने ज्या जिल्ह्यातील सर्व बँकांची परिपूर्ण माहिती प्राप्त होईल, अशा जिल्ह्यात या योजनेचा तातडीने लाभ देण्यात येईल|Marathi_M|other|8.451688
processed_mr_m_agri_01565.wav|परंतु हिरव्या पानात ही फळे जेव्हा लागतात तेव्हा झाडाला पोपटाचं पीक आलं असं निसर्गाशी समरस झालेल्या कवयित्री बहिणाबाई म्हणतात|Marathi_M|other|8.614229
processed_mr_m_health_01368.wav|विचित्र हातवारे करणे अशी लक्षणे जर सहा महिन्यांपेक्षा जास्त काळ जाणवली तर याला स्किझोफ्रेनिया आजार झाला आहे असं म्हणता येईल|Marathi_M|other|9.300000
processed_mr_m_finance_02336.wav|आपल्या एका किंवा अधिक कर्जांचे मासिक हप्ते भरण्यासाठी तुम्हाला एखादे लहानसे कर्ज घेण्याचा मोह होऊ शकतो, पण तसे कधीच करू नका|Marathi_M|other|8.916083
processed_mr_m_education_02014.wav|त्यावेळी पिसे रोडवरील भावाळे गावानजीक असलेल्या ऑलसेंट इंग्लिश स्कुलसमोर धावत्या दुचाकीच्या चाकात तिची ओढणी अडकून पडली होती.|Marathi_M|other|9.798438
processed_mr_m_weather_01288.wav|राजकीय अस्थिर स्थितीवर पवारांनी चिंता व्यक्त केली असून लवकर सरकार स्थापन करा, असेही पवारांनी म्हंटल्याचे राऊतांनी सांगितले. |Marathi_M|other|8.544562
processed_mr_m_health_02526.wav|यकृत दान केलं तर त्याचा शरीरातला भाग पुनर्निर्मित होत असतो, त्यामुळे यकृत दान केल्यानं आणखी एका व्यक्तीला जीवनदान मिळू शकतं|Marathi_M|other|9.577854
processed_mr_m_health_00626.wav|अशा रुग्णांवर उपचार सुरु असताना व प्रामुख्याने मृत्यू झाल्यानंतर त्याचे रिपोर्टींग सिव्हील हॉस्पिटलला करणे क्रमप्राप्त आहेे|Marathi_M|other|8.115000
processed_mr_m_other_02107.wav|त्यानंतर अनेक भिक्कुंनी भारताच्या प्राचीन चिकित्सा पद्धतीचे अध्ययन करण्यासाठी संस्कृतचा आधार घेतला होता असेही सांगितले जाते|Marathi_M|other|8.892875
processed_mr_m_politics_00580.wav|उद्धव ठाकरे काल युती गेली खड्ड्यात म्हणाले, त्यांना लवकर कळलं की जनता या युतीला खड्ड्यात घालेल असा टोला मुंडे यांनी लगावला.|Marathi_M|other|9.171500
processed_mr_m_agri_01783.wav|सिंचनासाठी पाणी उपलब्ध झाल्यामुळे यंदा रब्बीतील प्रमुख नगदी पीक असलेल्या हरभर्‍याला या तीन जिल्ह्यांत सर्वाधिक पसंती मिळाली|Marathi_M|other|9.043792
processed_mr_m_general_01385.wav|अखेर अतिरिक्त वेळेत खेळ सुरू झाल्यावर सहा मिनिटांतच प्रशिक्षक लुइस वॅन गाल यांनी पर्सीच्याजागी हंटेलारला बदली म्हणून पाठवले|Marathi_M|other|9.624292
processed_mr_m_finance_00489.wav|संपत्ती खरेदी करण्यावर लक्ष केंद्रीत करताना जोडप्यांनी कर्ज काढण्यासाठी एक निश्चित मर्यादा पक्की करून घ्यावी आणि ती पाळावी.|Marathi_M|other|9.821667
processed_mr_m_health_02060.wav|कुत्र्याचा ऊन असलेली बेल्ट, ज्याचे दीर्घकालीन परिणाम सिद्ध झाले आहेत, अशा रोगांचा उपचार आणि प्रतिबंध करण्यासाठी वापरला जातो|Marathi_M|other|8.600000
processed_mr_m_politics_01697.wav|त्यामुळे कुठल्याही क्षणी आपण मुख्यमंत्री कार्यालयात आत्मदहन करू असा इशारा अश्विनी बिद्रेंचे वडील जयकुमार बिद्रे यांनी दिला|Marathi_M|other|9.810063
processed_mr_m_health_00176.wav|"पोस्टमार्टेम नुसार उंचावरून पडून कवटी फुटून मेंदूला झालेली जबर दुखापत आणि अविरत रक्तस्त्राव यामुळे मृत्यू एवढंच कळू शकतंय|Marathi_M|other|9.914542
processed_mr_m_general_00132.wav|शाडूच्या मूर्ती खर्चिक व मूर्ती तयार करायला वेळ लागत असला तरीही शाडूच्या मूर्तीला प्राधान्य देण्याचा निर्णय मंडळाने घेतलाय|Marathi_M|other|8.672271
processed_mr_m_general_01529.wav|सारीपाटाचा खेळ खेळताना कोणाच्या तरी सोंगट्या मागून आणून प्रत्येक भिडू 'माझ्या ह्या' म्हणून वाटून घेऊन, नंतर खेळावयास बसतात|Marathi_M|other|8.474917
processed_mr_m_other_01202.wav|भागीदारीचे विसर्जन झाल्यावर भागीदाराने आपल्या हिश्श्याच्या बदल्यात कार घेतल्यास त्याच्या किंमतीवर विक्रीकर भरावा लागत नाही|Marathi_M|other|8.100000
processed_mr_m_health_00971.wav|त्या नापाक धरतीचे इरादे जगापुढे उघड करणारा पुरावा आपल्या पोलादी हातांनी पकडून ठेवताना रक्त सांडलेले तुकाराम ओंबळेही आठवतात|Marathi_M|other|10.053875
processed_mr_m_agri_02020.wav|हापूस आणि रत्नाच्या तुलनेत सिंधू फळामध्ये गराचे प्रमाण जास्त असल्याने या जातीची फळे आंबा प्रक्रियेसाठी जास्त उपयुक्त असतात|Marathi_M|other|8.393646
processed_mr_m_health_01281.wav|त्यासाठी प्राण्यांना भूल देऊन संदेश टिपले जातात, थोडी हालचाल झाली तरी संदेश टिपणारी यंत्रणा हलल्याने उद्देश साध्य होत नाही|Marathi_M|other|8.672271
processed_mr_m_general_01661.wav|कुठल्यातरी आडमार्गाने चित्रपट सेन्सॉर कडून मंजूर करून घेणं किंवा ए चित्रपटाला यू ए सर्टिफिकेट लाच देऊन मिळवणं हे सुरु झालं|Marathi_M|other|9.473375
processed_mr_m_general_03179.wav|यावेळी बेल्जियमचे प्रशिक्षक रोबर्टो मार्टिनेज यांनी खेळाडूंना हिरो म्हणून त्यांना त्यांच्या कामगिरीची पोचपावती देऊन टाकलीय|Marathi_M|other|9.067021
processed_mr_m_politics_01885.wav|श्रीराम सेनेचे प्रवक्ता श्री जयराम हब्बिकल्लु यांनी श्रीराम सेनेचा प्रस्तावित अंधश्रद्धा कायद्याला विरोध असल्याचे सांगितले|Marathi_M|other|9.183125
processed_mr_m_politics_01576.wav|त्याबाबत चौकशी आणि अधिक तपास सुरू असल्यामुळे त्यांना अटकपूर्व जामीन देण्यास राज्य सरकारने हायकोर्टात तीव्र विरोध केला होता|Marathi_M|other|8.916083
processed_mr_m_agri_01869.wav|महाराष्ट्रात प्रथमच कापसाच्या सरळ वाणात महाबीज मार्फत बीटी वाण आणण्याचा प्रयोग करण्यात आला आहे, असेही यावेळी सांगण्यात आले|Marathi_M|other|8.300000
processed_mr_m_health_02908.wav|रक्ताच्या थारोळ्यात शुद्ध हरपलेले अरुणा त्यातून वाचते खरी पण पुढील कित्येक वर्ष ती त्या वेदना हॉस्पिटलच्या एका बेडवर काढते|Marathi_M|other|9.400000
processed_mr_m_agri_00942.wav|लाईट व एलईडी लाईटद्वारे अत्याधुनिक ट्रॉलिंग मासेमारी करणार्या पर्सिनेट मासेमारी व गिल नेट मासेमारी नौकांवर बंदी घातली आहे.|Marathi_M|other|9.601083
processed_mr_m_politics_03093.wav|ठाणे मनपाची महासभा सुरु होताच, मुंब्रा स्टेडीयमच्या मुद्यावरुन राष्ट्रवादी काँग्रेस व भाजपामध्ये चांगलीच खडाजंगी झाली होती|Marathi_M|other|8.904479
processed_mr_m_politics_00941.wav|अशात महिला सुरक्षेच्या दृष्टीने नागपूर पोलिसांनी उचललेलं हे पाऊल स्वागतार्ह्य असून महिला सुद्धा पोलिसांचं अभिनंदन करत आहेत|Marathi_M|other|9.926167
processed_mr_m_health_01190.wav|अपघात, शारीरिक दोष, व्यंगामुळे लहान वयात आलेल्या विकृती आदींवर प्लास्टिक सर्जरी वा कॉस्मेटिक सर्जरीद्वारे उपचार शक्य असतात|Marathi_M|other|9.798438
processed_mr_m_finance_02574.wav|ह्या दोघांना कुठल्याही चैनीची सवय नाही पण ह्या देवीचा नवस कर, त्या देवीचा नवस कर ह्यात मात्र पैसे घालवतात अगदी कर्ज काढून. |Marathi_M|other|9.100000
processed_mr_m_politics_01264.wav|विदर्भात तीन नवीन मॅँगनीज खाणी सहा महिन्यात सुरू होत असल्याचे जाहीर करून गडकरी म्हणाले, यामुळे दहा हजार तरुणांना काम मिळेल|Marathi_M|other|9.438542
processed_mr_m_agri_02117.wav|कार्यशाळेच्या प्रास्तविकात राज्याचे कृषी आयुक्त सचिंद्र प्रतापसिंह यांनी राज्यातील सूक्ष्म सिंचन वाढत असल्याची माहिती दिली|Marathi_M|other|8.683896
processed_mr_m_agri_02038.wav|कपाशी किंवा हरभ्याच्या शेतात तुरळक ठिकाणी दोनतीन दिवसांच्या अंतराने सकाळी लवकर पक्ष्यांना दिसेल एवढ्या उंचीवर भात ठेवावा. |Marathi_M|other|9.078625
processed_mr_m_general_01250.wav|त्यानंतर सिंग याने गाडी विरार येथील वज्रेश्वरी रोडवर नेली आणि सोने व हिऱ्याचे पार्सल घेऊन सिंग व त्याचे साथीदार पळून गेले|Marathi_M|other|8.800000
processed_mr_m_health_00201.wav|इबोलाचे हे विषाणू वटवाघुळे या प्राण्यात कोणतीही आजाराची लक्षणे न दिसता वास्तव्य करतात व त्यांच्या विष्ठेतून जमिनीवर पडतात|Marathi_M|other|9.043792
processed_mr_m_finance_01720.wav|शेअर बाजारात शेअर्समध्ये ट्रेडिंग किंवा गुंतवणूक करताना नक्की कोणत्या कंपन्या निवडायच्या याबद्दल प्रत्येकजण विचारत असतात. |Marathi_M|other|7.987292
processed_mr_m_finance_02173.wav|कर्ज घेण्यासाठी जे कारण सांगतात ते सोडून इतर ठिकाणी पैसे वापरल्यास बँक अशा लोकांची नावे विलफुल डिफॉल्टर्सच्या यादीत टाकते|Marathi_M|other|8.765167
processed_mr_m_agri_00286.wav|पावसाच्या सुरुवातीला गिरिपुष्पाची वाढ जोमाने होत असल्याने भात लावणीच्या वेळी गिरिपुष्पाचा पाला मुबलक प्रमाणात उपलब्ध होतो|Marathi_M|other|9.924687
processed_mr_m_other_00963.wav|पोलिस सुरक्षेत अक्कू न्यायालयात हजर झाला मात्र संतप्त झालेल्या दोनशे महिलांच्या तावडीतून पोलिसही अक्कूला वाचवू शकले नाहीत|Marathi_M|other|8.649062
processed_mr_m_health_03323.wav|पण काही कारणांमुळे मृत्यूपत्र करायच्या आधीच जर एखाद्या व्यक्तीचा आकस्मित मृत्यू झाला तर त्याच्या मालमत्तेचं काय होत असेल?|Marathi_M|other|8.869646
processed_mr_m_finance_01251.wav|जर कोणत्याही सुधारणा न करता सातव्या वेतन आयोगाच्या शिफारशी लागू करण्यात आल्या तर त्याने सैन्यांमध्ये नाराजी निर्माण होईल. |Marathi_M|other|8.254312
processed_mr_m_health_02712.wav|डोळ्याचे स्नायू शरीरातील सर्वांत बारीक स्नायू आहेत त्यामुळे थकवा आला की पहिले डोळे थकतात म्हणून माणूस थकला की डोळे दुखतात|Marathi_M|other|9.171500
processed_mr_m_politics_00335.wav|गेल्या दीड वर्षापासून हिलरी क्लिंटन यांच्याविषयी वार्तांकन करणाऱ्या इव्हाननं क्लिंटन यांची प्रचार मोहिम जवळून पाहिली आहे.|Marathi_M|other|9.322437
processed_mr_m_health_00701.wav|आजार होऊ नये आणि झालेल्या आजारांचे परिणाम जीवावर बेतू नये म्हणून वेळीच काळजी घेणारे फौजा सिंग यांच्यासारखे फारच कमी असतात|Marathi_M|other|9.403708
processed_mr_m_finance_03212.wav|कार्यशाळेत आर्थिक दृष्ट्या दुर्बल घटकातील लाभार्थ्यांद्वारे वैयक्तिक स्वरूपातील घरकुल बांधण्यास अनुदान देण्यात येणार आहे. |Marathi_M|other|8.753542
processed_mr_m_general_01281.wav|घुसखोराने त्याला लाथाबुक्क्यांनी मारायचा प्रयत्न केला पण हरिकेनने न डगमगता त्याच्यावर हल्ला केला आणि त्याला जमिनीवर पाडलं|Marathi_M|other|9.217958
processed_mr_m_politics_01740.wav|शनिवारी उत्तर प्रदेशात झालेल्या उत्कल एक्स्प्रेस अपघाताला दुर्लक्ष कारणीभूत आहे, असा प्राथमिक निष्कर्ष रेल्वेने काढला आहे|Marathi_M|other|9.334042
processed_mr_m_finance_00493.wav|बँकेने कर्जाची रक्कम वसूल करण्याच्या घाईत माझा व्यवसाय बंद  केला आहे आणि आता कर्ज वसूल करण्याचे सर्व मार्ग बंद केले आहेत.|Marathi_M|other|9.148292
processed_mr_m_agri_01937.wav|चांगले उकळू लागल्यावर त्यात शिजलेली डाळ व अर्धी वाटी पाणी घालून एकसारखे करून उकळू द्यावे, उकळताना खोबरे व कोथिंबीर घालावी|Marathi_M|other|8.393646
processed_mr_m_education_03130.wav|साधी जीन्स आणि टीशर्ट घातलेला हा तरूण आपल्याला प्रश्नं विचारणारा कोण असे भाव त्याच्या चेहऱ्यावर स्पष्ट उमटलेले दिसत होते.|Marathi_M|other|9.438542
processed_mr_m_agri_01516.wav|वादळामुळे बार्शी तालुक्याच्या पूर्व भागातील ममदापूर येथे उभ्या व काढून टाकण्यात आलेल्या कांदा पिकाचे मोठे नुकसान झाले आहे|Marathi_M|other|8.753542
processed_mr_m_agri_02724.wav|यामध्ये पाणी अडविण्यात येते, पुढे उपसा केंद्रातून पाणी उपसा करून शुद्धीकरण केल्यानंतर शहरातील बहुतांश भागाला पुरविले जाते|Marathi_M|other|9.171500
processed_mr_m_agri_01786.wav|राज्यासह देशातील मध्य प्रदेश, आंध्र प्रदेश, कर्नाटक आणि महाराष्ट्राच्या काही भागांत बिगर बासमती तांदळाची पिके घेतली जातात|Marathi_M|other|8.400000
processed_mr_m_agri_02964.wav|या पद्धतीने बांधलेल्या टाक्यातील पाण्याचे बाष्पीभवन होऊ नये म्हणून त्यावर बांबू व गवताच्या सहाय्याने केलेले झाकण लावत असत|Marathi_M|other|9.043792
processed_mr_m_agri_02981.wav|ही रोप लागवड करताना सामाजिक वनीकरण विभागाने मजुरांना दैनंदिन मजुरी देऊन या रोपांची भर पावसात जून महिन्यात लागवड केली होती|Marathi_M|other|9.844896
processed_mr_m_general_00906.wav|गीतकार स्वानंद किरकिरे यांचा हा पहिलाच चित्रपट असला तरी त्यांनी साकारलेला प्रसन्न ठोंबरे तुम्हाला चित्रपटात खिळवून ठेवतो|Marathi_M|other|8.600000
processed_mr_m_general_01096.wav|आनंद रायचे चित्रपट व्यावसायिक गणितं डोळ्यांसमोर ठेवूनच केलेले असतात, हे त्यांच्या फिल्मोग्राफीला पाहून लगेच लक्षात येतंच|Marathi_M|other|8.649062
processed_mr_m_education_00935.wav|तसंच क्वीननंतर पुन्हा एकदा राजकुमार राव आणि कंगना राणौत स्क्रीन शेअर करणार आहेत, त्यामुळेही या चित्रपटाची चर्चा रंगत आहे|Marathi_M|other|9.674667
processed_mr_m_finance_03032.wav|पण टार्गेट दिल्यावरही या बँका फसवी आकडेवारी देतात, हे बँक ऑफ महाराष्ट्रने दिलेल्या जनधन योजनेच्या खात्यांवरून दिसून येते|Marathi_M|other|8.500000
processed_mr_m_agri_01759.wav|त्यामुळे साधं अथवा माठातील पाणी प्यावं आणि पायांना भेगा पडणे आणि उष्णता यांचा त्रास होत असल्यास हातापायांना मेंदी लावावी|Marathi_M|other|9.334042
processed_mr_m_politics_01579.wav|प्रचाराने गाठलेले टोक आणि नेत्यांच्या सभांनी ढवळून निघालेले वातावरण, यामुळे मोठ्या ईर्ष्येने आणि चुरशीने मतदान होणार आहे|Marathi_M|other|8.498125
processed_mr_m_other_02244.wav|अभिनेता गष्मीर महाजनी आणि अभिनेत्री पूजा सावंत ' बोनस ' या आगामी मराठी सिनेमातून पहिल्यांदाच रुपेरी पडद्यावर दिसणार आहेत|Marathi_M|other|9.264396
processed_mr_m_other_02865.wav|मात्र पोलिसांचे निर्भया पथक वाऱ्यावर वरात घेऊन कारवाई न करताच फिरत आहे, तर दामिनी पथकही निष्क्रीय झाल्याचे दिसून येत आहे|Marathi_M|other|9.252771
processed_mr_m_finance_02243.wav|परंतु दर महिन्यात बॅंकेचे खाते हॅक करून पैसे काढून घेतले, एटीएम कार्डाची नक्कल करून पैसे काढले अशा बातम्या सतत येत असतात|Marathi_M|other|8.400000
processed_mr_m_agri_03567.wav|जळगाव जिल्ह्यात किमान सव्वादोन लाख हेक्टरवर रब्बी हंगामातील पिकांची पेरणी होईल, असा अंदाज कृषी विभागाने व्यक्त केला होता|Marathi_M|other|9.334042
processed_mr_m_health_00338.wav|या शस्त्रक्रियेच्या पारंपरिक पद्धतीला दुर्बिणीतून होणारी शस्त्रक्रिया लॅप्रोस्कोपिक सर्जरी हा ठोस पर्याय म्हणून पुढे आला|Marathi_M|other|9.043792
processed_mr_m_other_01500.wav|मराठी साहित्यात आतापर्यंत आचार्य अत्रे आणि पु ल देशपांडे या अफाट लोकप्रिय लेखकांच्या अशा किश्श्यांची पुस्तके झालेली आहेत|Marathi_M|other|8.800000
processed_mr_m_finance_02140.wav|शेअर बाजारात ट्रेडिंग अथवा गुंतवणूक करण्यासाठी ज्यांच्याकडे नॉलेज नसते त्यांच्यासाठीचं म्युचुअल फंड ही संकल्पना पुढे आली|Marathi_M|other|7.900000
processed_mr_m_politics_01174.wav|सफाई कामगार महासभेचे संदीपान झोंबाडे, कष्टकरी कामगार पंचायतीचे कार्याध्यक्ष प्रल्हाद कांबळे यांनी आंदोलनाचे नेतृत्व केले|Marathi_M|other|9.554646
processed_mr_m_general_01142.wav|कारण अश्याप्रकारे कोणाचा खून होणे वा त्याचा प्रयत्न होणे हे धक्कादायक आहे त्याहून धक्कादायक आहे ते असा प्रयत्न पचून जाणे|Marathi_M|other|9.055417
processed_mr_m_politics_00712.wav|एप्रिल रोजी झालेल्या खोटया चकमकीत, रामको तसेच शिल्पा ध्रुवा या महिला माओवाद्यांना मारल्याचा आरोप माओवाद्यांनी केला होता.|Marathi_M|other|10.065479
processed_mr_m_finance_02661.wav|दरम्यानच्या काळात कर आकारणी न करताच वसूल करण्यात आलेली पाणीपट्टी कुणाच्या घशात गेली या बाबत प्रश्नचिन्ह निर्माण झाले आहे|Marathi_M|other|9.183125
processed_mr_m_health_01610.wav|कॅन्सर हा हळुहळू साथीच्या रोगांसारखा होत चालला आहे आणि त्याचा प्रतिबंध करण्याचा सर्वोत्तम मार्ग म्हणजे लवकर निदान होणे. |Marathi_M|other|8.428479
processed_mr_m_finance_01873.wav|बाधित पीक उत्पादक शेतकर्‍यांचे बँक खाते क्रमांक तपासून हे अनुदान तीन आठवड्यांत त्यांच्या खात्यावर जमा करण्यात येणार आहे|Marathi_M|other|8.091771
processed_mr_m_general_01313.wav|प्रज्ञा घेगडमल असं फसवल्या गेलेल्या तरुणीचं नाव असून तिने केलेल्या तक्रारीच्या आधारे पोलीस ऑनलाईन भामट्यांचा शोध घेतायत|Marathi_M|other|8.927708
processed_mr_m_other_00315.wav|हर्षद कशाळकर यांना आमदार जयंत पाटील यांनी केलेल्या मारहाणीचा महाराष्ट्र राज्य मराठी पत्रकार संघ, मुंबईने निषेध केला आहे|Marathi_M|other|10.077083
processed_mr_m_finance_02160.wav|भारतातील काळा पैसा ज्या स्विस बँकेत जमा केला जातो, त्या बँकेने भारतातील खातेदारांची पहिली यादी भारताला सुपूर्द केली आहे|Marathi_M|other|8.300000
processed_mr_m_health_00636.wav|या मनाला नियंत्रणात ठेवण्यासाठी जसे मंत्र, व्यायाम आदी उपचार आहेत त्याचप्रमाणे चांगले विचार, सत्संग व औषधी उपचारही आहेत|Marathi_M|other|9.659125
processed_mr_m_finance_02298.wav|केंद्र शासनाने अनुदानाची रक्कम मंजूर केली आहे, आदेशाच्या प्रतीसह अनुदान मागणी प्रस्ताव वस्त्रोद्योग संचालकास सादर करावा|Marathi_M|other|8.242708
processed_mr_m_general_00819.wav|सिरोंचा तालुका व तेलंगणा राज्याची सीमारेषा विभाजीत करणाऱ्या गोदावरी नदीवर तेलंगणा सरकारने शेकडो रुपये खर्चून धरण बांधले|Marathi_M|other|9.229563
processed_mr_m_politics_01170.wav|रमेश सिप्पी हा त्यांचा तरुण मुलगा दिग्दर्शक म्हणून त्यांच्या हाताशी आल्यावर सिप्पींचं बॅनर अधिक वेगाने घोडदौड करू लागलं|Marathi_M|other|8.673438
processed_mr_m_general_00548.wav|त्यामुळे अशी वाहने रस्त्यावर धावणे मानवी आरोग्यासाठी घातक असून अशी वाहने स्क्रॅपमध्ये घालणे काळाची गरज बनल्याचेही आढळते|Marathi_M|other|9.334042
processed_mr_m_health_00794.wav|आशिया खंडातील एका पौर्वात्य विद्यार्थिनीने इतक्या लहान वयात, परदेशात एकटीने राहून डॉक्टर ऑफ मेडिसिन ही पदवी संपादन केली|Marathi_M|other|9.438542
processed_mr_m_weather_01159.wav|एकुणच सोशल मीडियात अभिव्यक्ती स्वातंत्र्याचा पुरेपूर फायदा घेऊन जुन्यानव्या संदर्भांसह एकमेकांचे वाभाडे काढले जात आहेत.|Marathi_M|other|8.567792
processed_mr_m_other_01444.wav|पीओपीच्या मूर्तिंमुळे होणारी निसर्गाची हानी लक्षात घेऊन मंडळाने हा निर्णय घेतल्याची माहिती मंडळाचे पदाधिकारी यांनी दिली|Marathi_M|other|8.939312
processed_mr_m_politics_01401.wav|त्यामुळे सिद्धू यांनी पाकिस्तानच्या पंजाब प्रांतातून निवडणुका लढवल्यास ते नक्की जिंकतील असं इम्रान खान यांनी म्हटलं आहे|Marathi_M|other|7.998896
processed_mr_m_general_01018.wav|व्यायाम करून तब्येत सुधारायला जसा वेळ लागतो तसाच देशातल्या लोकांची साक्षरता आणि विचार करण्याची क्षमता वाढायला वेळ लागतो|Marathi_M|other|8.300000
processed_mr_m_other_00318.wav|सई परांजपेंनी केलेला चश्मेबद्दूर त्या काळातला तरुणांच्या मनाची अवस्था दाखवणारा होता, हा चश्मेबद्दूर मात्र तसा झाला नाही|Marathi_M|other|9.844896
processed_mr_m_health_03731.wav|म्हणजे एखाद्या माणसाच्या शरीरात नक्की कुठे डॅमेज झाले आहे याचे निदान करून ते डॅमेज दुरूस्त करण्याचे काम हे रोबो बजावतील|Marathi_M|other|9.159896
processed_mr_m_finance_01387.wav|ना परतावा रकमेसाठी अथवा भविष्य निर्वाह निधीतील जमा रकमेवर कर्ज घेण्यासाठी प्रमाणित केलेल्या हिशोबाच्या पावतीची गरज असते|Marathi_M|other|8.811604
processed_mr_m_agri_01772.wav|मात्र रशियन शास्त्रज्ञांनी केलेला प्रयोग यशस्वी झाला असून यामधून वाटाणा, गहू आणि भाजीपाला यांचे दर्जेदर पीक घेतले आहे. |Marathi_M|other|9.171500
processed_mr_m_health_00994.wav|गोवर, रुबेला लसीकरण केल्यामुळे आपला मुलगा किंवा मुलगी नपुंसक होईल या उठलेल्या अफवेतून पालकांनी ही लस देण्यास नकार दिला|Marathi_M|other|9.543021
processed_mr_m_agri_00081.wav|कार्ल्यातील बच्चे कंपनीने अनोखी पार्टी करायच्या उद्देशाने आंब्याच्या झाडावर बांबू बांधून फळ्या व पत्रा टाकून माची केली|Marathi_M|other|9.113458
processed_mr_m_other_03055.wav|डॉक्टारांनी तिच्या पोटातून खिळे, पिना, मंगळसूत्र, सोन्याच्या बांगड्यांचे तुकडे, साखळी, ब्रेसलेट, अंगठ्या बाहेर काढल्या|Marathi_M|other|9.400000
processed_mr_m_general_00798.wav|उद्यापासून सूर्य महाराज अधिक वेगाने उत्तरायण करणार आणि नदी, नाले, ओढे याचे बाष्पीभवन अधिक वेगाने व्हायला सुरुवात होणार|Marathi_M|other|8.637458
processed_mr_m_politics_01438.wav|बाला बच्चन, रामनिवास रावत, जीतू पटवारी आणि सुरेंद्र चौधरी या चौंघाची कार्यकारी अध्यक्ष म्हणून नियुक्ती करण्यात आली आहे|Marathi_M|other|9.554646
processed_mr_m_health_03122.wav|अशा शिरांतून रक्त प्रवाह जाताना शिरांच्या भिंतींकडून येणारा दाब अधिक असल्याने त्याला मात करण्यासाठी रक्तदाब अधिक वाढतो|Marathi_M|other|9.415313
processed_mr_m_general_01272.wav|अखिल भारतीय नवनाथ गोसावी संघटनेच्या मागण्यांना शहर लाडशाखीय वाणी समाज व रिपब्लिकन पार्टी ऑफ इंडिया आदींनी पाठिंबा दिला|Marathi_M|other|9.400000
processed_mr_m_education_02175.wav|इतिहासाशी छेडछाड करून हिट सिनेमे बनविण्याच्या सवयीमुळे त्याला आधीसुद्धा महाराष्ट्रात जनक्षोभाला समोरे जावे लागले होते.|Marathi_M|other|9.310833
processed_mr_m_other_00489.wav|त्यानंतर मार्तंडाने मल्ल राक्षसास आशिर्वाद दिला आणि तेव्हापासून मार्तंड भैरवांना मल्हारी मार्तंड, असे म्हटले जाऊ लागले|Marathi_M|other|8.900000
processed_mr_m_finance_02511.wav|आपल्या देणगीसाठी आपणास कर सवलत असलेले प्रमाणपत्र देण्यात येइल तसेच आपल्या अर्थ सहाय्याचा योग्य प्रकारे वापर केला जाईल. |Marathi_M|other|8.498125
processed_mr_m_health_03235.wav|जरी वेदनेची आठवण राहत नसली तरी वेदना तीव्र असतात व त्याचे अस्तित्व नाकारता येत नाही, ही वस्तुस्थिती लक्षात ठेवायला हवी|Marathi_M|other|9.693958
processed_mr_m_other_01988.wav|रुपा सांगते की लग्नानंतर तिची बहीण रुक्मा देवी आणि बहिणीचे पती बाबुलाल यांनी तिचा अभ्यासातील गोडवा पाहता तिला साथ दिली|Marathi_M|other|9.067021
processed_mr_m_general_00517.wav|आष्टा येथे श्री चौंडेश्वरी देवीच्या भावई उत्सवात थळपूजा व जोगण्या हा खेळ गुरूवारी हजारो भाविकांच्या उपस्थितीत पार पडला|Marathi_M|other|9.334042
processed_mr_m_health_00658.wav|सावित्री ही प्राण्यांची डॉक्टर व पराकोटीची प्राणीप्रेमी तर सत्यप्रकाश हा इलेक्ट्रीकल इंजिनियर व टोकाचा पर्यावरण प्रेमी|Marathi_M|other|8.916083
processed_mr_m_other_00532.wav|दिग्विजय सिंग यांचं नाव सर्च करताना दिग्विजय सिंग कुत्रा आहे, दिग्विजय सिंग ख्रिश्चन आहे असे अनेक चुकीचे पर्याय दिसतात|Marathi_M|other|8.400000
processed_mr_m_finance_02846.wav|बँकेचा ताळेबंद त्रुटीपूर्ण असून हा अहवाल आमसभा नाकारत असून नव्याने ताळेबंद तयार करण्याची मागणी ठरावाद्वारे करण्यात आली|Marathi_M|other|9.400000
processed_mr_m_health_03478.wav|काही वेळा मलेरियाचे विषाणू रक्तात लगेच दिसून येत नाहीत, अश्यावेळी डॉक्टर लक्षणांची समीक्षा करून योग्य उपचार सुरु करतात|Marathi_M|other|9.148292
processed_mr_m_health_00118.wav|आईबाबा डॉक्टर,  तिला आपल्या समाजसेवी घराचा नि घरातल्या सदस्यांचा कोण अभिमान होता नि तो शब्दा शब्दातून प्रतीत होत होता|Marathi_M|other|8.811604
processed_mr_m_health_03477.wav|आजही अनेक कुष्ठरोगी कुष्ठरोग बरा झाला असला तरी त्यांना या रोगामुळे झालेल्या शारीरिक व्याधींमुळे ते नीट चालू शकत नाहीत|Marathi_M|other|9.008979
processed_mr_m_education_02017.wav|यावेळी सामन्याच्या नवव्या मिनिटालाच भारताच्या गुर्जीत कौरने पेनाल्टी कॉर्नरवर गोल करत भारतीय संघाचे गोलचे खाते उघडले.|Marathi_M|other|9.798438
processed_mr_m_finance_01678.wav|तुम्हाला झालेला कॅपिटल गेन वगळता उर्वरीत रक्कम तुम्ही तुमच्या सोयीनुसार वापरु शकणार आहात, त्यात कर्ज फेडणे देखील आलेच|Marathi_M|other|7.998896
processed_mr_m_agri_01526.wav|विविध पाणी साठ्यांमधील गाळ काढल्याने मौल्यवान असलेल्या पाण्याचा प्रत्येक थेंब अडविला जावा यासाठी प्रयत्न केला जात आहे|Marathi_M|other|8.486521
processed_mr_m_weather_02414.wav|सकाळी दहाच्या ठोक्याला मटाच्या कार्यालयात शिरताना त्यांनी छातीजवळ रोज नवे पुस्तक आदबीने धरलेले नाही, असे क्वचितच घडे.|Marathi_M|other|9.334042
processed_mr_m_finance_02723.wav|बँका निव्वळ झोपल्या होत्या अथवा अगदी थेटच सांगायचे तर बँकांचे मल्ल्याच्या प्रकरणात काही तरी हितसंबंध होते, हे निश्चित|Marathi_M|other|9.900000
processed_mr_m_other_02705.wav|पोटच्या गोळ्याची निर्दयीपणे निर्घृण हत्या करणाऱ्या बापासह आरतीच्या दोन मामांना बेड्या ठोकल्याची माहिती पोलिसांनी दिली|Marathi_M|other|8.265937
processed_mr_m_general_01596.wav|त्यावर थोडा केमिकलचा एक कोट मारावा व नंतर वरून थोडी बारीक वाळू पसरून मग वरून पुन्हा सिमेंट व वाळुमिश्रित गिलावा करावा|Marathi_M|other|9.357271
processed_mr_m_general_00917.wav|दिवाळीच्या दिवशी शंकर पार्वती सारीपाट म्हणजे एक प्रकारचा द्यूत खेळतात म्हणून या दिवशी जुगार खेळण्याची परंपरा पडली आहे|Marathi_M|other|8.370417
processed_mr_m_other_01349.wav|विराट कोहलीच्या नेतृत्वाखाली भारतीय संघाने ख्राईस्टचर्च कसोटी सामन्यावर आपलं वर्चस्व निर्माण करण्याची संधी गमावली आहे|Marathi_M|other|8.962521
processed_mr_m_finance_00747.wav|विविध क्षेत्रातील होणारी गुंतवणूक ही देशाच्या आर्थिक विकासाचा दर वृद्धींगत करण्यात मोठी मदत करत असल्याचे नोंदवले आहे.|Marathi_M|other|8.303750
processed_mr_m_finance_03014.wav|जगातल्या काही देशांच्या अर्थव्यवस्था इतक्या बळकट आहेत की, त्या देशात त्यातून काही स्वप्नवत वाटाव्यात अशा गोष्टी घडतात|Marathi_M|other|7.685437
processed_mr_m_education_00787.wav|शिवाय प्रभूंसारख्या चांगल्या व्यक्तीवर विश्वास कायम ठेवून मोदी आपल्या धक्कातंत्राची चुणूकही दाखवू शकतील अशी चर्चा आहे|Marathi_M|other|8.789333
processed_mr_m_other_01706.wav|मॅग्मोने केलेल्या सात प्रमुख मागण्यांपैकी सहा मागण्यांवर सरकार दरबारी प्रस्ताव दाखल करून योग्य ती कारवाई केली जात आहे|Marathi_M|other|8.382021
processed_mr_m_education_02653.wav|जास्तीची खबरदारी म्हणून बराकने आपल्या बोटीवर बऱ्याच मोठ्या आकाराची विशीष्ट प्रकारची पाण्यात तरंगणारी गादी लावली होती.|Marathi_M|other|9.415313
processed_mr_m_health_01812.wav|तुमच्या शरीरातील जंतू जेंव्हा प्रतिजैविके दिल्यावर मृत्यू पावतात तेंव्हा त्यांच्या पेशीतील विषे तुमच्या शरीरात पसरतात|Marathi_M|other|7.600000
processed_mr_m_politics_02674.wav|मंत्री गिरीश महाजन यांचे भाषण सुरू असतानाच आमदार अनिल गोटे यांची अचानक एण्ट्री झाली आणि त्यानंतरच वादाला सुरुवात झाली|Marathi_M|other|9.752000
processed_mr_m_politics_03124.wav|छोट्या पक्षांना आपल्या कार्यकाळात आपली बाजू मांडण्याची मोठी संधी मिळेल अशी आशा करतो, असेही खासदार राऊत यावेळी म्हणाले|Marathi_M|other|8.509750
processed_mr_m_agri_02706.wav|उन्हाळ्यात नगदी पीक म्हणून भाजीपाला पिकवणारा तसेच भूमिपुत्रांना सावली देणारा म्हणून या गावाचे नाव सावली असे पडले होते|Marathi_M|other|8.741938
processed_mr_m_agri_00186.wav|वनेतर क्षेत्रातील जंगले, बांबू लागवड, पाणी साठ्यांचे वाढलेले क्षेत्र या सर्व पातळ्यांवर महाराष्ट्र अव्वल स्थानावर आहे|Marathi_M|other|9.392104
processed_mr_m_other_00637.wav|पोक्कुट्टी हे पहिल्यांदाच दिग्दर्शन करत असून अमिताभ मुख्य भूमिका साकारण्यास तयार झाल्यामुळे पोक्कुटी आनंदी झाले आहेत|Marathi_M|other|8.370417
processed_mr_m_health_00251.wav|अमेरिका व ब्रिटन यासारख्या प्रगत राष्ट्रांमध्ये यावर शस्त्रक्रिया होत असली तरी भारतामध्ये मात्र शस्त्रक्रिया होत नसे|Marathi_M|other|8.265937
processed_mr_m_general_00744.wav|त्याचा संदर्भ देऊन केजरीवाल म्हणाले, माझी हत्या होईल आणि ते कृत्य आपच्या नाराज कार्यकर्त्याने केल्याचे पोलीस म्हणतील|Marathi_M|other|7.755083
processed_mr_m_other_01041.wav|त्यांनी स्पष्ट केले की, काश्मीरमध्ये लागू केलेल्या कर्फ्यूमुळे पाकिस्तान मुस्लीम शरणार्थींना भारतातून येऊ देणार नाही|Marathi_M|other|8.393646
processed_mr_m_finance_03467.wav|महसुली उत्पन्नापेक्षा खर्च अधिक असल्यामुळे साहजिकच सरकारला महसुली उत्पन्न वाढविण्याच्या मार्गांकडे लक्ष द्यावे लागेल|Marathi_M|other|8.242708
processed_mr_m_health_02652.wav|त्या अवयवाचा गंभीर कर्करोग झाल्यास अथवा ते एखाद्या गंभीर अपघातात नष्ट झाल्यास तो त्या पुरुषासाठी फार मोठा धक्का असतो|Marathi_M|other|9.159896
processed_mr_m_general_01460.wav|टेडोरेच्या चपळ हलचालीने कुस्ती रंगतदार होईल अशी अपेक्षा असताना विजयने एकतर्फी विजय मिळवत महाराष्ट्राचा झेंडा फडकावला|Marathi_M|other|9.400000
processed_mr_m_health_03472.wav|मधुमेहाचं निदान करताना साखरेचं रक्तातील व मूत्रातील प्रमाण पाहत असताना याचा इतरही लक्षणांकडे दुर्लक्ष करून चालत नाही|Marathi_M|other|9.200000
processed_mr_m_finance_02948.wav|पाचशे, हजारच्या नोटा रद्द केल्यानंतर आज बँका आणि काही एटीएम सुरू होणार, नोटा जमा करण्यासाठी लोकांच्या गर्दीची शक्यता|Marathi_M|other|8.765167
processed_mr_m_general_01269.wav|कोकणातील दशावतार व दशावतारी गंजिफा या कला म्हणजे या भूमीच्या आध्यात्मिक पार्श्वभूमीचे सबळ पुरावे आहेत असे मानले जाते|Marathi_M|other|9.194729
processed_mr_m_health_00269.wav|त्याची शस्त्रक्रिया झाल्यावर त्यांना डॉक्टरांनी जो आहार घेण्यास सांगितला होता तो व्हेगन असल्याने जॉब्स यांनी नाकारला|Marathi_M|other|8.393646
processed_mr_m_agri_02158.wav|माझ्याही घरातल्या बागेत एक दिवस फुले डोलू लागतील आणि आमच्या ताटात आमच्याच घरात उगवलेल्या पालेभाज्या व फळभाज्या असतील|Marathi_M|other|8.219500
processed_mr_m_weather_02000.wav|नारायण राणे यांनी काही दिवसांपूर्वी उद्धव ठाकरेंनी केलेल्या टीकेला वांद्र्यांत येऊन उत्तर देणार असं विधान केले होते. |Marathi_M|other|8.451688
processed_mr_m_health_02091.wav|बाळाला स्तनपान करणं ही निसर्गवत आणि स्वागतार्ह क्रियाच परंतु सार्वजनिक ठिकाणी स्तनपान केल्यास भुवया उंचावल्या जातातच|Marathi_M|other|8.428479
processed_mr_m_health_03214.wav|कारण हवेशी संपर्क आला की, या दुधाला तत्काळ जंतुसंसर्ग होत असल्याने या दुधाचे कदाचित विषात रूपांतर होण्याचा धोका असतो|Marathi_M|other|9.960979
processed_mr_m_finance_02830.wav|जर तुम्ही संप आणि बँका बंद असलेल्या वेळेत बँकेत चेक क्लिअर करण्यासाठी दिलात, तर तो क्लिअर होण्यासाठी आठवडा लागू शकतो|Marathi_M|other|8.637458
processed_mr_m_general_01572.wav|त्यानंतर एन्काऊंटर, तनकोंडी, शांताई, सांजोनी अशा अनेक सुप्रसिद्ध कादंबरी व पुस्तकांसाठी भारत यांनी मुखपृष्ठ साकारले|Marathi_M|other|9.752000
processed_mr_m_health_01072.wav|यानंतर डॉक्टरांनी अवघ्या काही वेळात दुर्बिणीच्या मदतीने शस्त्रक्रिया करून भोये यांच्या घशात अडकलेले कवच बाहेर काढले|Marathi_M|other|8.660667
processed_mr_m_health_03488.wav|रॉस एंजेलाचं थडगं जेव्हा बाहेर काढण्यात आलं तेव्हा या थडग्याच्या आतल्या बाजूला नखांचे ओरखडे आणि रक्त सांडलेलं दिसलं|Marathi_M|other|8.753542
processed_mr_m_health_02400.wav|ह्या पाण्याच्या सेवनाने शरीरातील हानिकारक द्रव्ये, विषारी घटक बाहेर टाकले जाऊन शरीर, त्वचा निरोगी राहण्यास मदत होते|Marathi_M|other|8.776771
processed_mr_m_other_00284.wav|त्याने त्यांना घरात बोलावले, गाईचे ताजे दूध सेवन करण्याची विनंती केली आणि त्यांना सांगितले की माझे नाव फुंत्सोग आहे|Marathi_M|other|9.300000
processed_mr_m_politics_00990.wav|तीने तिचे मत सांगताना असे सांगितले पेट्रोलच्या किमती कितीही वाढल्या तरी पुरुष महिलांना लॉंग ड्राइव्हवर घेऊन जाणारच.|Marathi_M|other|8.660667
processed_mr_m_general_00581.wav|या भांडणाचा सूड म्हणून या चौघांनी रविवारी अडीच वाजता अब्दुल कय्युम व त्याच्या दोन्ही मित्रांवर प्राणघातक हल्ला केला|Marathi_M|other|8.521354
processed_mr_m_health_02562.wav|कॅन्सर हा आजार दुर्धर असल्याने तसेच त्यावरील उपचारही प्रचंड वेदनादायी असल्याने रूग्ण केवळ त्याच्या नावानेही घाबरतात|Marathi_M|other|9.844896
processed_mr_m_general_01050.wav|या चित्रपटाचे लेखन व दिग्दर्शन टीना बोस व सायरस खंबाटा यांनी केले असून व्हायब्रंट वर्क्सने त्याची निर्मिती केली आहे|Marathi_M|other|10.019042
processed_mr_m_finance_01889.wav|सदर वेतन करार हा औद्योगिक मंदीच्या काळामध्ये झालेला वेतन करार असून पुणे औद्योगिक क्षेत्रातील उत्कृष्ट वेतन करार आहे|Marathi_M|other|8.358813
processed_mr_m_finance_00066.wav|अकाऊंट ऍग्रिगेटर स्वरुपाची ही व्यवस्था देशातील बँका आणि इतर महत्त्वाच्या वित्तीय संस्थांसाठी उपलब्ध करून दिली जाईल.|Marathi_M|other|8.916083
processed_mr_m_finance_03116.wav|मंदिरातील विश्वस्त कर्जदाता कर्ज चुकवण्यास सक्षम आहे की नाही हे पाहतात आणि त्यानंतर कर्ज माफीचा निर्णय घेण्यात येतो|Marathi_M|other|8.649062
processed_mr_m_agri_02221.wav|पाणी नाही त्यामुळे शेती नीट नाही आणि शेती नाही त्यामुळे कुटुंबाचे हाल होतायत अश्या दुष्टचक्रात अडकलाय आपला बळीराजा. |Marathi_M|other|8.277542
processed_mr_m_agri_01491.wav|आजही विदर्भात सर्वात महत्त्वाचे पीक असलेल्या कापसाच्या वरलक्ष्मी जातीचे बियाणे हे गुजरातने शोधून काढलेले बियाणे आहे|Marathi_M|other|8.100000
processed_mr_m_health_03750.wav|कँसर, हृदयरोग आणि जीवनशैली यांच्याशी निगडीत आजार पुरुषांना महिलांच्या तुलनेत दोन ते चार टक्के अधिक प्रमाणात सतावतात|Marathi_M|other|9.020583
processed_mr_m_health_03667.wav|ज्या रुग्णांची आर्थिक परिस्थिती नाही आणि रुग्णाला उपचारांची गरज आहे, अशा रुग्णांना शांती सदनमध्ये मोफत उपचार मिळतात|Marathi_M|other|8.700000
processed_mr_m_health_00589.wav|मात्र ताप आणि रक्ताची चाचणी यात एक फरक जरूर आहे तो म्हणजे रक्ताची चाचणी करण्यासाठी शरीरातले रक्त काढून घ्यावे लागते|Marathi_M|other|9.032187
processed_mr_m_general_00666.wav|दुसरी गोष्ट चित्रपटाचे अनेक फॉर्म्स असतात, ज्या फॉर्ममध्ये जो चित्रपट तयार झाला आहे, त्याच दृष्टीने तो पाहायचा असतो|Marathi_M|other|8.660667
processed_mr_m_other_00192.wav|मुस्लीम राष्ट्रांनी दिलेल्या प्रस्तावावर अडेलतट्टू भूमिका घेत पाकिस्तानने मुस्लीम राष्ट्रांचा प्रस्ताव नाकारला आहे|Marathi_M|other|8.962521
processed_mr_m_health_00112.wav|दुपार झाली की कावळे जमा होतात आणि एकट्या पडलेल्या घुबडाला शोधून काढून घेराव घालून चोचींनी त्याचं रक्त बाहेर काढतात|Marathi_M|other|8.509750
processed_mr_m_health_01480.wav|तुम्ही सिगारेटचे जितके झुरके ओढाल तितका तुमचा रक्तदाब अधिक वाढत जातो ज्यामुळे तुमच्या संपूर्ण शरीराला धोका उद्भवतो|Marathi_M|other|7.900000
processed_mr_m_weather_02430.wav|महारांजाचे सिंहासन, महालाचे दरवाजे, किरण्याची झोपडी, चूल यातील बारकावे नेपथ्यकार सुमित पाटीलने हुबेहुब टीपले आहेत.|Marathi_M|other|10.030646
processed_mr_m_health_02044.wav|जर तुम्हाला प्रदीर्घ काळासाठी हृदय ताजंतवानं ठेवायचं असेल तर या सहा गोष्टींचा तुमच्या डाएटमध्ये समावेश करायलाच हवा|Marathi_M|other|8.289146
processed_mr_m_health_03327.wav|तज्ञांकडून वेळोवेळी पाठपुरावा करून जर एखादे व्यंग असेल तर वेळीच त्यावर उपचार करून पुढील दुष्परिणाम टाळता येऊ शकतात|Marathi_M|other|8.900000
processed_mr_m_health_03153.wav|जन्मदात्यांच्या दोषपूर्ण पेशींच्या जागी या तिसर्‍या पालकाच्या पेशी येत असल्याने हे मूल खर्‍या अर्थाने तिघांचे असेल|Marathi_M|other|8.474917
processed_mr_m_agri_02723.wav|यंदा तालुक्यात कांदा लागवड क्षेत्रात तिप्पट वाढ झाली असून अजूनही लागवड सुरूच असल्याने क्षेत्र वाढण्याची शक्यता आहे|Marathi_M|other|8.900000
processed_mr_m_agri_01727.wav|बांबूच्या झाडांचा प्रभाव असल्याने मुबलक पाणीसाठा येथे आढळतो, परंतु बांबू तोडून सागवानाची लागवड अशास्त्रीय ठरते आहे|Marathi_M|other|8.776771
processed_mr_m_agri_00145.wav|रेशीम कीटकांच्या पाच अवस्था असून पहिल्या दोन अवस्थांना बाल्य अवस्था तर उरलेल्या तीन अवस्थांना प्रौढ अवस्था म्हणतात|Marathi_M|other|9.498125
processed_mr_m_politics_02467.wav|तेलाने समृद्ध अशा सौदीतील नागरिकांनी अनेक वर्षे प्राथमिक गरजेच्या वस्तुंच्या दरांबाबत कमालीची स्वस्ताई अनुभवली आहे|Marathi_M|other|9.148292
processed_mr_m_other_00250.wav|जेव्हा त्यांना रैनाच्या लग्नाबद्दल विचारण्यात आले, तेव्हा त्यांनी सांगितले की रैनाच्या लग्नाबद्दल मी खूप आनंदी आहे|Marathi_M|other|8.556188
processed_mr_m_health_01323.wav|याचवेळी त्यांच्या डॉक्टर असलेल्या मुलीने विद्युत प्रवाह खंडित केला व शेजारी असलेल्या डॉक्टरांकडे त्यांना घेऊन गेली|Marathi_M|other|7.081708
processed_mr_m_finance_01625.wav|कारण त्या सरकारने अनेक उद्योजकांना कर्ज दिले होते, ज्यांच्याजवळ अनार्जित कर्ज आहे, असे जेटली यांनी संमेलनात म्हटले|Marathi_M|other|8.277542
processed_mr_m_agri_01657.wav|शिराळा तालुक्याच्या पश्चिम डोंगरी भागात सलग तीन महिने होत असलेल्या पावसाने व रोगाने खरिपातील पिके कुजू लागली आहेत. |Marathi_M|other|7.952458
processed_mr_m_health_00857.wav|हाच धागा पकडून संशोधक, प्लॅसिबो उपचार घेणारे व न घेणारे अशा दोघांच्याही मेंदूतील सूक्ष्म  बदलांचा अभ्यास करू लागले|Marathi_M|other|9.125063
processed_mr_m_agri_03412.wav|गरम पाण्याच्या झर्‍यातील पाण्यात गंधकाचे प्रमाण जास्त असल्याने हे पाणी अंघोळीसाठी वापरले तर त्वचारोग बरे होऊ शकतात|Marathi_M|other|8.382021
processed_mr_m_general_00854.wav|पण तो मूकपटांचा जमाना असल्याने फिल्म सुरू होताच बाजूला सिलिन्ड्रिकल बांगडी रेकॉर्डवर लोकमान्यांचा आवाज लावला जायचा|Marathi_M|other|8.788375
processed_mr_m_agri_03539.wav|जमिनीवर पडलेले पावसाचे पाणी अडविणे व ते जमिनीत मुरवून भूगर्भातील पाण्याची पातळी वाढविणे हा या अभियानाचा उद्देश आहे|Marathi_M|other|9.043792
processed_mr_m_finance_02358.wav|राज्य शासनाच्या सांस्कृतिक विभागाने मराठी चित्रपटांच्या निर्मितीला प्रोत्साहन मिळावे म्हणून अनुदान योजना सुरू केली|Marathi_M|other|7.952458
processed_mr_m_finance_02605.wav|लोकसभेत संमत करण्यात आलेल्या सुधारित आयकर कायद्याच्या अनुषंगाने सरकारने काही महत्त्वाची स्पष्टीकरणे जारी केली आहेत|Marathi_M|other|8.498125
processed_mr_m_agri_00252.wav|चारही बाजूंनी खारं पाणी असलं तरी गावात शेकडो वर्षं जुन्या गोड्या पाण्याच्या विहिरी असून त्यांना बारमाही पाणी असतं|Marathi_M|other|8.758750
processed_mr_m_education_02553.wav|आजवर काही माजी सरकारांना आणि व्यक्तिंना हाताशी धरुन मालदीवचा खजीना लुटला गेला असल्याची टीकाही मोहम्मद यांनी केली.|Marathi_M|other|9.833271
processed_mr_m_finance_02637.wav|मूडीज म्हणाले आहेत की जर अर्थव्यवस्था मंदावत राहिली तर वित्तीय तूट कमी करण्याच्या सरकारच्या प्रयत्नांचा फटका बसेल|Marathi_M|other|7.685437
processed_mr_m_education_01716.wav|त्यानंतर मशालींच्या दिमाखदार उजेडात, वाद्यांच्या गजरात जय वज्राई, जय चिमाजीच्या घोषणांनी वसईचा किल्ला दणाणून गेला|Marathi_M|other|9.953125
processed_mr_m_general_01089.wav|या काळात पेट्रोल डिझेल वाहनांची संख्या कमी होईल आणि त्यामुळे वायू प्रदूषण कमी होईल असे ह्युंदाईचे अधिकारी म्हणाले|Marathi_M|other|7.847979
processed_mr_m_general_00529.wav|त्या दृष्टीने विचार करता करता, टिफीन देण्याची कल्पना सुचली आणि त्यातून अर्पण डबा सेवा वा टिफीन सर्व्हिस सुरू झाली|Marathi_M|other|8.254312
processed_mr_m_agri_01513.wav|परंतु, अधिक पाणी लागणारी पिके जेव्हा घेतली जातात तेव्हा त्यासाठी सूक्ष्म सिंचन पद्धतीचा वापर आवर्जून व्हायलाच हवा|Marathi_M|other|8.358813
processed_mr_m_agri_03331.wav|बामणी येथील पिकांची पाहणी करताना सर्वच पिके पूर्ण पाण्यात असून सडलेल्या अवस्थेत असल्याचे त्यांनी प्रत्यक्ष पाहिले|Marathi_M|other|7.964062
processed_mr_m_other_01088.wav|पडद्यावर भूमिका गाजवणारे कलावंत उत्तम अभिनय करून नाट्य रसिकांची दाद मिळवतात आणि ते नाट्य रसिकांच्या लक्षात राहतात|Marathi_M|other|8.532958
processed_mr_m_general_01087.wav|चित्रपटाची कथा बिपीन धायगुडे व अभिजित कुलकर्णी यांनी लिहिली असून संवाद त्यांच्यासोबत योगेश मार्कंडे यांनी लिहिलेत|Marathi_M|other|9.078625
processed_mr_m_finance_02328.wav|बँका एकंदरित व्याजदर कमी आकारत असले तरी अन्य शुल्काच्या मार्फत त्याची वसुली तर होत नाही ना, याचा तपास करावा लागतो|Marathi_M|other|8.358813
processed_mr_m_finance_03086.wav|एकदा का हा करार झाला की सदस्य राष्ट्रांना एकतर निर्यात कर भरावा लागणार नाही आणि जर भरावा लागला तर तो अत्यल्प असेल|Marathi_M|other|8.800000
processed_mr_m_health_01855.wav|दलाई लामा यांच्या छातीत संसर्ग झाला असून पुढील दोन ते तीन दिवस त्यांच्यावर दिल्लीतील रुग्णालयात उपचार सुरू राहतील|Marathi_M|other|8.846438
processed_mr_m_other_00328.wav|कर्तव्यावर असताना हौतात्म्य पत्करण्याचे भाग्य त्याला लाभले असले तरी त्या हौतात्म्याचा उचित सन्मान अद्याप बाकी आहे|Marathi_M|other|8.823208
processed_mr_m_other_03026.wav|त्यामुळे धोम वगळता कोयना, कण्हेरसह प्रमुख धरणांतून विसर्ग वाढवण्यात आला असून, नद्यांनी धोक्याची पातळी ओलांडली आहे|Marathi_M|other|8.405250
processed_mr_m_agri_03123.wav|अजूनही गावाकडे परसात पाणी गरम करण्यासाठी किंवा बटाटे, सुके मासे वा तत्सम पदार्थ भाजून खाण्यासाठी चूलच वापरली जाते|Marathi_M|other|9.589458
processed_mr_m_finance_02690.wav|याव्यतिरिक्त या प्रकल्पांचा खर्च पाहण्यासाठी डिस्कॉमकडे जबाबदारी देण्यात यावी आणि ऑनलाईन पोर्टल सुरू करण्यात यावे|Marathi_M|other|8.382021
processed_mr_m_agri_02633.wav|ऊसतोडणी झाल्यानंतर कारखान्याला गेलेला खोडवा काढून मशागत करून डिसेंबर ते फेब्रुवारी या कालावधीत ऊस लागवड केली जाते|Marathi_M|other|8.950917
processed_mr_m_finance_01892.wav|आरोपींनी न फेडलेल्या कर्जाच्या रकमेचा वापर बेकायदा संपत्ती व काळा पैसा निर्माण करण्यास केला का, हे पाहिले जात आहे|Marathi_M|other|8.219500
processed_mr_m_health_00232.wav|फक्त डॉक्टर आणि इंजिनिअर बनण्यापेक्षा आजवर न धुंडाळलेली फिल्ड्स निवडायची इच्छा मुलांना होत असेल तर चांगलेच आहे की|Marathi_M|other|8.929375
processed_mr_m_politics_01351.wav|मुख्यमंत्री एकीकडे आपला तंबू घट्ट करण्याचा प्रयत्न करत असताना दुसऱ्या बाजूने नाराजीचे वादळही घोंघावताना दिसते आहे|Marathi_M|other|8.649062
processed_mr_m_finance_02979.wav|कर्मचारी, सार्वजनिक तक्रारी आणि पेन्शन खात्याने वेतन आयोगाच्या शिफारशींचा स्वीकार केल्याची अधिसूचना जारी केली आहे|Marathi_M|other|8.498125
processed_mr_m_education_02499.wav|पण त्या जखमांपेक्षा आपली रोजीरोटी पळवायला आलेल्या वाघाला पळवून लावल्याचे समाधान या मायलेकींच्या डोळ्य़ात कायम आहे.|Marathi_M|other|9.839375
processed_mr_m_health_00457.wav|जर एखाद्या मातेला दुखापत किंवा गाठी झाल्याने स्तनपान करणे अशक्य असते, तेव्हा तिच्या बाळासाठी हे दूध उपयुक्त ठरते|Marathi_M|other|8.637458
processed_mr_m_health_02207.wav|ओटीपोटात वेदना होणे किंवा ताण येणे आणि मासिकपाळी दरम्यान प्रमाणापेक्षा जास्त स्त्राव होणे, ही लक्षणे दिसून येतात|Marathi_M|other|7.604167
processed_mr_m_agri_01754.wav|नंतर एका पातेल्यात पाऊण वाटी साखर व पाणी घालून या कच्च्या पाकात भाजलेला रवा व वेलचीपूड घालून चांगले ढवळून ठेवावे|Marathi_M|other|8.068563
processed_mr_m_general_00338.wav|बनारस येथील प्रसिद्ध कथ्थक नृत्य कलाकार रूद्र शंकर मिश्रा व स्नेहा बजाज यांनी कथ्थक नृत्याने रसिकांची मने जिंकली|Marathi_M|other|9.577854
processed_mr_m_education_01526.wav|भारतीय जनतेनं त्यांची काळजी घ्यावी, अशी पोस्ट रॉबर्ट वाड्रांनी टाकल्यामुळे सोशल मीडियावर तो चर्चेचा विषय ठरत आहे|Marathi_M|other|8.869646
processed_mr_m_health_00480.wav|जर डोकं अचानक जोरात दुखत असेल आणि शरीराच्या एखाद्या भागात वेदना होत असेल तर तुम्ही वेळीच डॉक्टरांचा सल्ला घ्यावा|Marathi_M|other|8.393646
processed_mr_m_finance_03420.wav|तानाजी भाऊ साठे यांच्या वारस पत्नीस संस्थेकडील देय रकमेचा व विमा क्लेमच्या रकमेचा चेक प्रदान करताना ते बोलत होते|Marathi_M|other|9.415313
processed_mr_m_agri_01594.wav|पार्कसाइट इथे डोंगराळ भागामुळे पाण्याची समस्या मोठी होती, परंतु शिवसेनेने येथील रहिवाशांना पाणी उपलब्ध करून दिले|Marathi_M|other|8.068563
processed_mr_m_general_01542.wav|प्राचीन संस्कृत ग्रंथांमध्ये मृदंग अथवा मुरज, पणव व दर्दूर या तालवाद्यांना पुष्कर जातीतील वाद्ये असे संबोधले आहे|Marathi_M|other|9.322437
processed_mr_m_other_02998.wav|चिमणी पाखरं या अभिनेत्री पद्मिनी कोल्हापुरे अभिनीत मराठी चित्रपटात निहारने त्यांच्या अपंग मुलाची भूमिका केली आहे|Marathi_M|other|8.289146
processed_mr_m_finance_02665.wav|कार्यशाळेत प्रधानमंत्री जनधन योजना, विमा सुरक्षा योजना, जीवनज्योती योजना, अटल पेन्शन योजनांची माहिती देण्यात आली|Marathi_M|other|8.625833
processed_mr_m_agri_03537.wav|सुमारे पाच ट्रक कांदा त्यांनी शेतात फेकला असून किमान खत म्हणून तरी त्याचा शेतीसाठी उपयोग व्हावा, अशी अपेक्षा आहे|Marathi_M|other|7.964062
processed_mr_m_health_03540.wav|"सर्व साधनांचा आणि पुराव्यांचा विचार करता हेच कळून येते की राजांचा मृत्यू हा अति थकव्यामुळे आजार होऊन झाला होता"|Marathi_M|other|8.700000
processed_mr_m_health_02468.wav|तसेच या भेगा जर खोलवर गेल्या तर त्यातून रक्त यायला लागते, आणि पायांच्या साध्या हालचालींनी देखील वेदना होऊ लागतात|Marathi_M|other|8.498125
processed_mr_m_politics_01221.wav|तर या कवितेतल्या हमटी दमटिंना तुम्ही थेट घरातल्या एका भिंतीवर बसवू शकता आणि कवितेत पडतात तसे ते कधीच पडणार नाहीत|Marathi_M|other|8.916083
processed_mr_m_general_01390.wav|हिंदू धर्मातील दशक्रिया विधीची परंपरा आणि त्या अनुषंगाने अनेक जुनाट बाबींवर या सिनेमातून परखड भाष्य करण्यात आलयं|Marathi_M|other|9.357271
processed_mr_m_health_02974.wav|ज्याच्यापासून गंभीर स्वरुपाचा आजार संभवतो अशा जंतूंचा समूह विविध प्रजाती, आतड्यात किंवा मूत्रमार्गात संसर्ग होतो|Marathi_M|other|8.904479
processed_mr_m_health_02982.wav|यावेळी नद्यांमध्ये स्नान केल्याने शरीराचे आजार बरे होतात, म्हणून या दिवशी नद्यांमध्ये स्नान करण्याला महत्त्व आहे|Marathi_M|other|7.900000
processed_mr_m_education_00823.wav|तासातासाला आम्ही चहाच्या निमित्ताने ओपन कॅण्टिनला बसत असू व संशोधन सोडून पृथ्वीवरील सर्व गोष्टींवर चर्चा करत असू|Marathi_M|other|9.578667
processed_mr_m_politics_01446.wav|वाघांच्या रक्षणासाठी केंद्र आणि राज्य सरकारांनी वाघांची अभयारण्ये निर्माण करून वाघांना संरक्षण देणारे कायदे केले|Marathi_M|other|8.265937
processed_mr_m_other_02317.wav|अरे कोणीतरी माझ्या मोबाइलला बंद करा, मी बहुतेक अजुनही स्वप्नात आहे आणि मायबोलीवर एक कथा वाचत आहे पण झोपत नाहिये|Marathi_M|other|7.639000
processed_mr_m_finance_03168.wav|याबाबतच्या तक्रारी वाढल्याने या फायली तातडीने निकालात काढण्याचे आदेश अर्थ, कर आणि महसूल स्थायी अध्यक्षांनी दिले|Marathi_M|other|9.183125
processed_mr_m_agri_02190.wav|दुष्काळी भागात रब्बीची पेरणीही सुरू झाली असून काही भागात तब्बल तीन वर्षांनंतर रब्बीची पिके शेतात फुलताना दिसतील|Marathi_M|other|8.962521
processed_mr_m_general_01349.wav|पण संपूर्ण जगाला वेड लावणारा अव्हेंजर्स एंडगेम हा एक बावळट चित्रपट आहे असे भारतीय स्तंभलेखक शोभा डे यांना वाटते|Marathi_M|other|8.800000
processed_mr_m_politics_03127.wav|दुसरीकडे शरद पवार यांनी आधीच एक विधान करून काँग्रेसमुळे मंत्रिमंडळ विस्तार रखडल्याचे अप्रत्यक्षपणे सांगितले आहे|Marathi_M|other|7.975688
processed_mr_m_general_01469.wav|काही सातवाहन नाण्यांवर दोन डोलकाठींचे जहाज असून त्यावेळी समुद्रमार्गे व्यापार चालत होता त्याचा ती पुरावाच देतात|Marathi_M|other|8.393646
processed_mr_m_health_00117.wav|ओठांचा कर्करोग असलेल्या व्यक्तीच्या ओठांवर जखमा दिसून येतातच, त्याशिवाय त्या व्यक्तीचे दात ढिले होऊन हलू लागतात|Marathi_M|other|8.019375
processed_mr_m_health_02346.wav|दुर्लक्ष केल्यामुळे आजार जुना होऊन त्यावर उपचार करणे कठीण जाते आणि रूग्णाला दैनंदिन कामं करण्यातही समस्या येतात|Marathi_M|other|8.126604
processed_mr_m_health_01953.wav|यंत्राद्वारे काढलेल्या ऊसाच्या रसापासून तयार केलेली साखर निकृष्ट असल्याचंही चरक व सुश्रुत यांनी लिहून ठेवलं आहे |Marathi_M|other|8.277542
processed_mr_m_finance_02688.wav|आपण कृषी उत्पन्नातून तीन विमा पॉलिसींमध्ये गुंतवणूक केली आहे व आज परिस्थिती बिकट असल्याने आपणास पैशाची निकड आहे|Marathi_M|other|8.900000
processed_mr_m_politics_01965.wav|शाल्मली खोलगडे ही भारतातील एक सर्वोत्तम महिला रॉकस्टार असून तिच्या सुरांनी रसिकांच्या मनावर अधिराज्य गाजवले आहे|Marathi_M|other|8.800000
processed_mr_m_politics_01822.wav|कोकणातील विकासकामे ठप्प झाली आहेत आणि याला संपूर्ण जबाबदार शिवसेना, काँग्रेस, राष्ट्रवादी काँग्रेस हे पक्ष आहेत|Marathi_M|other|8.289146
processed_mr_m_general_03125.wav|नुसत्या धातूंचा उपयोग नामासारखा झालेला व नुसत्या नामांचा उपयोग धातुंसारखा होत असलेला संस्कृत भाषेत अनुभवास येतो|Marathi_M|other|8.416854
processed_mr_m_health_00379.wav|गर्भलिंग चाचणी आणि गर्भपात यावर कायद्यानं बंधनं असली तरी ती धाब्यावर बसवून आजही स्त्रीभ्रूण हत्या केल्या जातातच|Marathi_M|other|8.892875
processed_mr_m_other_02013.wav|अलिकडे देशभरात या ना त्या कारणाने डॉक्टरांना मारहाण तसेच हॉस्पिटल्सची नासधूस करण्याच्या घटना वाढीस लागल्या आहेत|Marathi_M|other|8.000000
processed_mr_m_agri_03434.wav|पावसाळ्यात पडलेल्या पावसाचे पाणी अनेक ठिकाणी साठवून त्यातून अशा डासांची उत्पत्ती होत असल्याने साथीचे रोग पसरतात|Marathi_M|other|8.242708
processed_mr_m_agri_00367.wav|जंगली नेचांचे कोंब, ऑर्किडची फुले व कोवळी फळे रानभाज्या म्हणून बाजारात विक्रीसाठी आल्याचे मी येथे प्रथमच पाहिले|Marathi_M|other|9.508208
processed_mr_m_finance_03403.wav|शुल्कासाठीचे खाते शेड्यूल्ड बँकेत काढावे लागणार असून बँक खात्याचा वापर कर्ज किंवा इतर कारणासाठी करता येणार नाही|Marathi_M|other|8.567792
processed_mr_m_agri_02119.wav|गवत असल्यास खुरपणी करावी तसेच रोपांच्या ओळींमधील माती हलवून घ्यावी, म्हणजे रोपांच्या मुळांभोवती हवा खेळती राहील|Marathi_M|other|8.254312
processed_mr_m_health_02486.wav|आता ही सर्जरी करावी का, असा प्रश्न पडला, तर एक सांगू इच्छिते की, ही सर्जरी म्हणजे कुठल्याही रोगावर उपचार नव्हे|Marathi_M|other|8.400000
processed_mr_m_education_00396.wav|आपण जी भांडी वापरतो ती कोणत्या धातूंची असावीत आणि कोणत्या धातूंची नसावीत याबाबतीत काही नियम सांगितले गेले आहेत|Marathi_M|other|8.629333
processed_mr_m_finance_01699.wav|रक्कम भरून कित्येक महिने उलटले तरी घराचा काही ताबा मिळेना म्हणून साबळे यांनी बिल्डरकडे घराची रक्कम परत मागितली|Marathi_M|other|7.859583
processed_mr_m_health_01014.wav|जवादे आणि त्यांच्या टीमने या महिलेच्या यकृतात तयार झालेल्या हिमँजिओमा नावाच्या गाठीवर यशस्वी शस्त्रक्रिया केली|Marathi_M|other|8.416854
processed_mr_m_other_03340.wav|आळंदीचे ट्रस्टी प्रशांत सरू, माऊलीचे पारंपरिक चोपदार राजाभाऊ यांच्याकडून वारीची इत्थंभूत माहिती वेळोवेळी मिळते|Marathi_M|other|8.881250
processed_mr_m_health_02111.wav|त्याचप्रमाणे तेलकट पदार्थ देखील खाणे टाळा, कारण ते कडक व क्रिस्पी असल्याने ते गिळताना तुम्हाला वेदना होऊ शकतात|Marathi_M|other|7.755083
processed_mr_m_general_01579.wav|चंद्रपूर ताडोबा अंधारी व्याघ्र प्रकल्पात आज मटकासूर नावाच्या वाघाचा रस्ता अडविला असता वाघ चांगलाच चवताळून उठला|Marathi_M|other|8.800000
processed_mr_m_agri_01540.wav|साल, बिया काढलेले आणि बारीक चिरलेले पेरू मिक्सरमध्ये फिरवून किंवा ब्लेंडरने बारीक करून त्याची प्युरी करून घ्या|Marathi_M|other|7.813146
processed_mr_m_finance_02138.wav|त्यामुळेच अक्षय कुमार व इतर अनेक सेलीब्रिटी जे मुळात भारताचे नागरिक नसले तरी त्यांना भारतात कर अदा करावा लागतो|Marathi_M|other|7.557729
processed_mr_m_health_00692.wav|त्याच्यावर योग्य ते उपचार सुरू असून सुदैवाने या कोल्ह्याला फारशी दुखापत अथवा आजार नसल्याचं डॉक्टरांनी सांगितलं|Marathi_M|other|8.405250
processed_mr_m_agri_01851.wav|दूध आणि हळद हे दोन्ही आपल्या आरोग्यासाठी चांगले आहे आणि आपण या दोघांचे एकत्र सेवन केल्यास हे खूप फायदेशीर ठरते|Marathi_M|other|8.161437
processed_mr_m_agri_01314.wav|आवाजाच्या दिशेने गेलेल्या ग्रामस्थांना एका कांद्याच्या शेतात पाच इंच व्यासाचे खोल खड्डे पडल्याचे आढळून आले आहे|Marathi_M|other|7.800000
processed_mr_m_other_00842.wav|कॅनडाचा कार्टुनिस्ट मायकल डी एडर याने निर्वासित बापलेकीचा फोटो व्हायरल झाल्यानंतर त्यावर एक कार्टुन बनवले होते|Marathi_M|other|9.194729
processed_mr_m_general_00887.wav|इंधन म्हणून इथेनॉल वापरामुळे पेट्रोलियम आयातीवर अवलंबून राहण्याचे प्रमाण कमी होईल व देशाची ऊर्जा सुरक्षा वाढेल|Marathi_M|other|8.300000
processed_mr_m_finance_03234.wav|तसेच सागर किनारी जमिनी असलेल्या मालकांना दोन टक्के दराने हॉटेल व लॉजिंगसाठी कर्ज उपलब्ध करुन देण्यात येणार आहे|Marathi_M|other|8.358813
processed_mr_m_finance_01077.wav|सुरक्षित व्यवहार तसेच कर भरण्यासाठी रांगेत उभे राहण्याची गरज नसल्याने नागरिक कोठूनही एका क्लीकवर कर भरू शकतात.|Marathi_M|other|8.498125
processed_mr_m_finance_01469.wav|यासाठी वृद्धाश्रमाच्या अनुदानात वाढ करण्याचा आणि एसटीच्या प्रवासात सवलत देण्याच्या योजना यापूर्वीच अंमलात आहेत|Marathi_M|other|7.731875
processed_mr_m_agri_02876.wav|नवीन पालवी फारच कमी येते बागांमधील झाडे फार दाटीने वाढलेली असल्याने फळे काढणे व तत्सम कामे करणे जिकिरीचे होते|Marathi_M|other|9.705562
processed_mr_m_politics_01329.wav|या प्रकरणात पोलिसांनी तपास केल्यानंतर दीपाली छोटू गावंडे आणि अमृता प्रवीण गावंडे या दोन महिलांनाही आरोपी केले|Marathi_M|other|8.660667
processed_mr_m_health_01493.wav|एखाद्या अतिलठ्ठ व्यक्तीचे बीएमआय पाहून डॉक्टर अशा प्रकारच्या शस्त्रक्रिया कराव्यात का नाही, याचा निर्णय घेतात|Marathi_M|other|7.476458
processed_mr_m_health_03704.wav|रक्ताच्या कर्करोगाचे निदान करण्यासाठी रक्ताच्या काही तपासण्या जसे की सीबीसी आणि पेरिफेरल स्मिअर उपयुक्त ठरतात|Marathi_M|other|8.892875
processed_mr_m_general_00505.wav|या प्रकारची शिल्पे अजूनही लज्जागौरी या नावाने प्रचलित आहेत व त्यांची पूजा अजूनही काही भारतीय समाजात केली जाते|Marathi_M|other|8.509750
processed_mr_m_agri_02183.wav|त्यामुळे हा स्मार्ट फाळ फक्त तुमची शेतजमीन नांगरणार नाही, तर तो तुम्हाला जमिनीच्या पोतासह इतर माहितीही सांगेल|Marathi_M|other|7.627375
processed_mr_m_health_01601.wav|कुत्र्याचे विष शरीरात पसरल्यास किंवा वेळीच उपचार न मिळाल्यास त्या व्यक्तीचा जागीच मृत्यू होण्याची शक्यता असते|Marathi_M|other|7.453229
processed_mr_m_agri_03662.wav|कडधान्ये बहुतेक सर्व प्रकारच्या जमिनींत येतात. परंतु चांगल्या प्रकारच्या जमिनीवरील पिकाचे उत्पन्न जास्त येते. |Marathi_M|other|7.557729
processed_mr_m_other_00940.wav|मुख्याध्यापिका क्विना फर्नांडो यांच्याशी संपर्क साधला असता आम्हाला वाढीव फी आकारण्याचे आदेश असल्याचे सांगितले|Marathi_M|other|8.254312
processed_mr_m_politics_01315.wav|पण एकीकडे येणाऱ्या निवडणुका शिवसेना स्वबळावर लढणार आहे, असं शिवसेना पक्षप्रमुख उद्धव ठाकरेंनी स्पष्ट केलं आहे|Marathi_M|other|8.509750
processed_mr_m_general_01101.wav|नदी, समुद्र, तलाव अशांना लागून असलेल्या जागेस एस्प्लनेड म्हणतात म्हणून हे मैदान त्याच नावाने ओळखले जाऊ लागले|Marathi_M|other|8.660667
processed_mr_m_finance_01449.wav|दाऊदच्या दक्षिण मुंबई आणि इतरत्र असलेल्या मालमत्तांचा लिलाव करण्यास केंद्रीय महसूल विभागाने सुरूवात केली आहे|Marathi_M|other|7.100000
processed_mr_m_education_01467.wav|मात्तृत्वाचे सुख नशिबात नव्हते आणि सर्वांसमक्ष जोडलेले जीवाचे नातेदेखील एका वळणावर अचानक तिच्यापासून दुरावले|Marathi_M|other|9.508208
processed_mr_m_agri_01587.wav|काही ठिकाणी घरातील कुमारिका सुवासिक फुलांच्या एखाद्या वनस्पतीची रोपे उपटून त्यांनाच गौरी करतात आणि घरी आणतात|Marathi_M|other|8.000000
processed_mr_m_health_03696.wav|या उपचारात स्टेम सेल म्हणजेच मूळ पेशी ही रुग्णाच्या हाडातील अंतर्गत भागातून एका सुईच्या सहाय्याने काढली जाते|Marathi_M|other|8.091771
processed_mr_m_health_01718.wav|पैलवानांना स्पर्शातून, जखमातून कोणत्याही प्रकारचे आजार किंवा लागण होऊ नये म्हणून ही खबरदारी घेण्यात येत असते|Marathi_M|other|8.500000
processed_mr_m_finance_02857.wav|एसबीआय बँक या लिलावात अशा मालमत्तेचा लिलाव करणार आहे ज्या मालमत्तांचे कर्ज बँकेचे कर्जधारक फेडू शकलेले नाहीत|Marathi_M|other|8.358813
processed_mr_m_general_00806.wav|यामुळे विशेष करून स्मार्ट होम आणि इंटरनेट ऑफ थिंग्ज या प्रणालींना प्रचंड गती मिळणार असल्याचे स्पष्ट झाले आहे|Marathi_M|other|8.149833
processed_mr_m_politics_03171.wav|आता ब्रिटनमध्ये रोज ऑफीसला जाणारी पत्नी आणि तिच्या माघारी घरकाम करणारा नवरा हे दृश्य अगदी सामान्य झालेले आहे|Marathi_M|other|8.080167
processed_mr_m_politics_01577.wav|त्यानंतर जनतेला महाराष्ट्र दिनाच्या तसेच जागतिक कामगार दिनाच्या शुभेच्छा देताना चंद्रशेखर बावनकुळे बोलत होते|Marathi_M|other|8.405250
processed_mr_m_other_01507.wav|आर्थिक मदतीच्या प्रतीक्षेत असलेल्या आपद्ग्रस्तांची संसार नव्याने उभा करताना मोठ्या प्रमाणावर दमछाक होणार आहे|Marathi_M|other|8.242708
processed_mr_m_agri_03216.wav|पाण्याचा मंदावलेला वेग व बाष्पीभवन यामुळे दोन्ही धरणांतून पाणी सोडले तरी उजनीतील पाण्याची पातळी वाढलेली नाही|Marathi_M|other|8.358813
processed_mr_m_health_01642.wav|जेव्हा डॉक्टर तिच्यावर ऑपरेशन करत होते त्यावेळी तिच्या पोटात आढळून आलेल्या वस्तूंमुळे डॉक्टरांना धक्काच बसला|Marathi_M|other|7.197813
processed_mr_m_finance_03182.wav|सातवा वेतन आयोग, वेतन वाढ आदी मागण्यांच्या पूर्ततेसाठी कर्मचार्‍यांनी अनेक वेळा संप व आंदोलनाचे हत्यार उपसले|Marathi_M|other|9.043792
processed_mr_m_other_02337.wav|तेव्हा आम्ही या संस्थेतर्फे छोटीमोठी शिबिरं भरवणे, एक मोबाइल क्लिनिक चालवणे असे काही किरकोळ प्रकल्प करत होतो|Marathi_M|other|8.451688
processed_mr_m_general_00268.wav|जयवंत फाटक यांनी लेखन केलेले असून नेपथ्य संदेश बेंद्रे यांचे असून दत्ता थिटे यांनी या नाटकाला संगीत दिले आहे|Marathi_M|other|8.700000
processed_mr_m_general_01548.wav|या दोन स्वप्नांच्या मधला कालावधी म्हणजेच महान दिग्दर्शक इंगमार बर्गमन याचा वाइल्ड स्ट्रॉबेरीज हा चित्रपट होय|Marathi_M|other|8.358813
processed_mr_m_agri_01125.wav|खान्देश, विदर्भ, मराठवाडा भागात कापसाची पेरणी मोठ्या प्रमाणात झाली, मात्र अती पावसामुळे कापूस खराब झाला आहे.|Marathi_M|other|8.881250
processed_mr_m_health_03252.wav|दोन्ही गोष्टींमधे डॉक्टर जेव्हा त्या पाषाणांमधे जातात तेव्हा त्यांना स्वत:च्या नावाचं एक पाकीट ठेवलेलं दिसतं|Marathi_M|other|7.900000
processed_mr_m_politics_03108.wav|त्या दोन मुलांना निष्ठूर बापानेच रागाच्या भरात विहिरीत ढकलून ठार मारल्याचं प्राथमिक तपासात निष्पन्न झालं आहे|Marathi_M|other|7.836354
processed_mr_m_health_00141.wav|एचायव्ही विषाणूची लागण झालेल्या व्यक्तीकडून, भिन्नलिंगी वा समलिंगी संबंधातून, तसेच रक्तामार्फत हा आजार पसरतो|Marathi_M|other|9.043792
processed_mr_m_general_00557.wav|नेपाळ, बांगलादेश, म्यानमार आणि श्रीलंका या देशावरील प्रभावासाठी चीन आणि भारत आपापसात एक प्रकारे खेळत असतातच|Marathi_M|other|9.461750
processed_mr_m_finance_00380.wav|जर तुम्हाला देखील जमा असलेल्या रकमेवर व्याज मिळवायचा असेल तर तुम्ही स्मॉल फायनान्स बँकांमध्ये पैसे जमा करा.|Marathi_M|other|8.133125
processed_mr_m_general_03035.wav|तेथे लागणारे बहुतेक इंग्रजी चित्रपट हे हाणामारीने भरलेले देमार पट, युद्धपट, स्टंट किंवा कामुक हावभावाचे असत|Marathi_M|other|9.241167
processed_mr_m_finance_01325.wav|अपंगांनी घेतलेल्या कर्जाची वसुली होत नसल्याने सरकारने अपंगांना देण्यात येणार्‍या कर्ज योजना बंद केल्या आहेत|Marathi_M|other|7.453229
processed_mr_m_finance_02067.wav|या संदर्भात सरकारी योजनांची रेलचेल असूनही, देशभरात शेतीसाठी अधिकृत पत मिळण्याच्या प्रमाणात मोठी तफावत आढळते|Marathi_M|other|8.498125
processed_mr_m_general_01467.wav|फेस्टिव्हलचे अध्यक्ष जब्बार पटेल व चित्रपट अभ्यासक समर नखाते व परिक्षकांनी महेश काळे यास पुरस्काराने गौरवले|Marathi_M|other|8.544562
processed_mr_m_agri_03617.wav|पाणी उपसा करणारी केंद्रे, विस्कळीत झालेला विद्युत पुरवठा आणि पावसाने उघडीप दिल्याने शहरात पाणी टंचाई जाणवली|Marathi_M|other|8.115000
processed_mr_m_health_02243.wav|त्यांच्या अंड्याच्या व पिल्लांच्या आसपास गेल्यास जोराने लाथाही मारू शकतात व आलेल्यांना रक्त बंबाळ करू शकतात|Marathi_M|other|7.476458
processed_mr_m_finance_00296.wav|सामाजिक व खंडप्राय देशातील प्रगतीचा अभ्यास न करता चार भिंतीतील पुस्तकी ज्ञानाने ही कर पध्दती सुरू केली आहे.|Marathi_M|other|9.438542
processed_mr_m_politics_02500.wav|रेल्वे रुळावरून घसरल्याचं समजताच आपण घटनेचं वार्तांकन करण्यासाठी घटनास्थळी पोहचल्याचं पत्रकाराचं म्हणणं आहे|Marathi_M|other|9.136688
processed_mr_m_general_00707.wav|डफाच्या निनादात मल्लांनी उत्कृष्ट खेळाचे प्रदर्शन करीत एकापेक्षा एक सरस डावांनी कुस्ती शौकिनांची मने जिंकली|Marathi_M|other|7.743479
processed_mr_m_agri_03143.wav|खरीप हंगाम वाया गेलाच मात्र रब्बी हंगामात ज्वारी व बाजरीची पेरणी झालीच नसल्याने उत्पन्नाची आशाच राहिली नाही|Marathi_M|other|8.231104
processed_mr_m_agri_01248.wav|शेतात असलेल्या चारही विहिरी आटलेल्या होत्या आणि घरच्या गाईम्हशींना पाजायला सुद्धा शेतात पाणी शिल्लक नव्हते. |Marathi_M|other|7.162979
processed_mr_m_other_01147.wav|तोपर्यंत अशा चित्रपटांचं मला वेड लागल्यामुळे, त्यासाठी काय वाट्टेल ती मदत करण्याचा मी तत्क्षणी निर्धार केला|Marathi_M|other|7.313917
processed_mr_m_health_01674.wav|पहिली गोष्ट म्हणजे पुरुषांचे वजन वाढले किंवा ते अधिक बीयर प्यायला लागले की त्यांचे स्तन ढिले व्हायला लागतात|Marathi_M|other|7.000000
processed_mr_m_health_03500.wav|ओ के मला वाटतंय याचा असला अचाट प्रयत्न पाहून डॉक्टरांनी याला मेंदू आहे की नाही हे पाहायलाच स्कॅन केला असणार|Marathi_M|other|8.358813
processed_mr_m_finance_03018.wav|भारतातून अमेरिकेत स्टील व अॅल्युमिनियमची सर्वाधिक निर्यात होते, हे लक्षात घेऊन त्यांनी त्यावर अधिक कर लादला|Marathi_M|other|7.800000
processed_mr_m_health_03764.wav|रुग्णाला कोणतीही लक्षणे जाणवत नसतानाही चाचण्या करून घेतल्यास कॅन्सरचे निदान सुरुवातीच्या टप्प्यांत होऊ शकते|Marathi_M|other|8.080167
processed_mr_m_health_03301.wav|आपल्या वडिलांच्या मदतीने किम आपल्या पत्नीला मूल दत्तक घेण्यासाठी राजी करतो आणि ह्या चित्रपटाला सुरुवात होते|Marathi_M|other|7.400000
processed_mr_m_finance_02245.wav|महसूल विभागातील प्रलंबित दावे मार्गी लावण्यासाठी राज्य शासनाने नवीन अतिरिक्त आयुक्तांचे पद निर्माण केले आहे|Marathi_M|other|7.824750
processed_mr_m_other_00445.wav|मी तिला पहिल्यांदा पाहिलं तेव्हाच मला कळलं की, ती जणू मल्लिका शेरावतच आहे शंभर टक्के डिट्टो मल्लिका शेरावत|Marathi_M|other|8.138229
processed_mr_m_finance_03275.wav|त्याविषयी नोटीस आली असल्यास आईंचे उत्पन्न हे करमाफ मर्यादेपेक्षा कमी आहे हे प्राप्तिकर विभागास लेखी कळवावे|Marathi_M|other|8.000000
processed_mr_m_other_02988.wav|लसिथ मलिंगाने पहिल्याच षटकात ड्वेन स्मिथला भोपळाही न फोडता तंबूची वाट दाखवली आणि चेन्नईला पहिला धक्का बसला|Marathi_M|other|8.962521
processed_mr_m_weather_01281.wav|उजनी धरणातून सीना नदीत बोगद्याद्वारे पूर्ण क्षमतेचा म्हणजेच एक हजार क्सुसेकचा विसर्ग सुरू करण्यात आला आहे.|Marathi_M|other|7.800000
processed_mr_m_other_03253.wav|अश्वानंतर पारंपारिक पध्दतीने विणेकरी, मृदंगकरी, डोक्यावर तुळस घेतलेल्या महिलांनी देखिल रिंगणाला फेरी मारली|Marathi_M|other|9.554646
processed_mr_m_politics_01945.wav|अभिनेत्री हुमा कुरेशीने त्या चिमुऱडीची माफी मागत आपण, तिचं संरक्षण करण्यात असमर्थ ठरल्याची खंत व्यक्त केली|Marathi_M|other|8.370417
processed_mr_m_education_01257.wav|त्यामुळे जेव्हा बिट्टांच्या सिनेमाची चर्चा सुरू झाली तेव्हा निर्मात्यांनी पहिल्यांदा अक्षय कुमारलाच निवडलं|Marathi_M|other|8.347208
processed_mr_m_health_02471.wav|वरील चुकीच्या वर्तनामुळे रुग्णाला त्याचे दैनंदिन व्यवहार करायला कितपत अडचण येत आहे यावर त्याचे उपचार ठरतात|Marathi_M|other|8.091771
processed_mr_m_politics_01970.wav|घरचा पुरुष मात्र ब्रँडेड कपड्यात लोळत असतो आणि या सगळ्या कृत्याकडे आईवडिल काणाडोळा करतात, हे चित्रही दिसते|Marathi_M|other|8.300771
processed_mr_m_health_03404.wav|पुस्तक वाचताना त्याची प्रस्तावना वाचायची असते, निदान डोळ्यांखालून घालायची असते, हे तेव्हा मला माहीत नव्हतं|Marathi_M|other|7.279083
processed_mr_m_finance_02902.wav|कर्जदारांनी कोणत्या काळात बँकेच्या कर्जाचे हफ्ते आणि त्यावरील व्याज थकवले, याचीही विचारणा होण्याची गरज आहे|Marathi_M|other|7.600000
processed_mr_m_finance_03178.wav|काही छोटे बचत गट मोठया सामाजिक संस्थांना फराळ बनवून विकतात किंवा मोठे बचत गट स्वत:ही फराळाची विक्री करतात. |Marathi_M|other|8.498125
processed_mr_m_other_02916.wav|चार सत्संग ऐकून, पोथ्या पुराणे वाचून, दान पुण्य करुन पुण्यवान होण्याचा मार्गही क्षणिक आनंदाचा धनी होऊ शकतो|Marathi_M|other|8.962521
processed_mr_m_finance_02833.wav|बेताची आर्थिक परिस्थिती असलेल्या अनेक ठिकाणच्या महिलांनी त्याच्या शब्दावर विश्वास ठेवून बचत गट स्थापन केले|Marathi_M|other|7.500000
processed_mr_m_politics_03294.wav|खर्गेंच्या पाठीमागे बसलेले काँग्रेस खासदार ज्योतिरादित्य शिंदे यांनीही बारणेंच्या मागणीवर प्रतिसाद दर्शवला|Marathi_M|other|7.975688
processed_mr_m_other_02428.wav|एक यमदूत पापकर्म्यांच्या नाकातून आणि गालातून दोर ओवून आपल्या मागे त्यांना दोराने ओढत यमापुढे घेऊन जात आहे|Marathi_M|other|8.045333
processed_mr_m_health_03270.wav|व्यंगावर उपचार करण्यासाठी आणि आकुंचन झालेली त्वचा मोकळी करण्यासाठी डॉक्टरांनी शस्त्रक्रिया करण्याचे ठरवले|Marathi_M|other|8.347208
processed_mr_m_agri_03350.wav|यासाठी गुजरातच्या धर्तीवर अधिक पावसाच्या भागातून कमी पावसाच्या भागात पाणी नेण्यासाठी भुयारी बोगदे खोदावेत|Marathi_M|other|8.242708
processed_mr_m_politics_01592.wav|पुनर्प्रयोग करता येणाऱ्या रॉकेटच्या विकासाच्या दृष्टीने हे प्राथमिक मात्र महत्त्वपूर्ण पाऊल मानलं जात आहे|Marathi_M|other|7.488062
processed_mr_m_agri_02980.wav|ग्रामीण भागात पाण्याची सर्वाधिक गरज असताना पाणी नियोजन करण्याकडे होणारे दुर्लक्ष हे नुकसान करणारे ठरत आहे|Marathi_M|other|7.546104
processed_mr_m_agri_00287.wav|या दोघांनी प्रथम सूर्यफुलांची लागवड शेतात केली आणि त्यानंतर रोपे तयार झाल्यावर ती ग्रोथ चेंबरमध्ये हलविली|Marathi_M|other|8.602625
processed_mr_m_health_03275.wav|त्यात जर आरोग्याची काळजी नीट घेतली नाही, पुरेशी झोप आणि पथ्यपाणी सांभाळलं नाही तर हे आजार लगेच वाढू शकतात|Marathi_M|other|7.940854
processed_mr_m_finance_02234.wav|हे समजून घेणेही तेवढेच गरजेचे आहे की प्रत्येक कर्ज परतफेड न करणारी कंपनी ते मुद्दामहून करत असेलच असे नाही|Marathi_M|other|7.952458
processed_mr_m_agri_01890.wav|प्रारंभीला ही फळे हिरव्या रंगाची होती, मात्र आता ही फळे स्टॉबेरीच्या रंगाप्रमाणे दाट लाल रंगाची झाली आहेत|Marathi_M|other|7.569333
processed_mr_m_politics_01079.wav|आमदार टोनी फर्नांडिस यांनी सांगितले की, सरकारचे प्रशासन योग्य चालत नाही व त्यावर युतीतील पक्षही खुष नाहीत|Marathi_M|other|8.957812
processed_mr_m_health_00600.wav|आपला मेंदू अश्या काल्पनिक आठवणी का तयार करत असावा ह्या प्रश्नाचे उत्तर देताना डॉक्टर शाझिया अख्तर म्हणाले|Marathi_M|other|8.115000
processed_mr_m_agri_01415.wav|वेळूस नदीवर कार्यान्वित असलेल्या सर्व उपसा योजना बंद पडल्या असून कृषी बागायतींना आता पाणी उपलब्ध होत नाही|Marathi_M|other|7.800000
processed_mr_m_health_02525.wav|पण पातळ औषधं ही पावडर, गोळ्या यांच्यापेक्षा महाग असतात, त्यांची साठवणूक करणं, सांभाळ करणं जास्त कठीण जातं|Marathi_M|other|8.892875
processed_mr_m_agri_02157.wav|निर्यात बंदीमुळे कापूस विक्री बंद असल्याने शेतकर्‍याने शेतातील बाभळीच्या झाडाला गळफास घेऊन आत्महत्या केली |Marathi_M|other|9.310833
processed_mr_m_finance_03481.wav|सहकारी बँका कायमच्या बंद करून स्मॉल फायनान्स बँका सुरू करण्याची संबंधितांची चाल अधिक वेगवान बनत चालली आहे|Marathi_M|other|8.672271
processed_mr_m_agri_02528.wav|यंदा त्यांनी काळ्या तांदळाचा प्रयोग दहा गुंठ्यांत केला आणि शेती करारावर घेऊन त्यात भात व कापूस लावला आहे. |Marathi_M|other|7.464833
processed_mr_m_health_03548.wav|जेव्हा अन्नातल्या ग्लुकोजयुक्त पदार्थांचे प्रमाण सतत जास्त असते, तेव्हा शरीरात सतत इन्सुलिन स्त्रवत राहते|Marathi_M|other|7.673813
processed_mr_m_finance_00604.wav|कर्मचारी गेल्या काही काळापासून कमीत कमी वेतन आणि फिटमेंट फॅक्टरमध्ये वाढ करण्यात यावी अशी मागणी करत आहेत.|Marathi_M|other|7.859583
processed_mr_m_agri_01501.wav|डोळ्यांखाली काळी वर्तुळे असतील तर चंदन व मध मिसळून ते मिश्रण डोळ्यांच्या खाली लावल्यास काळे डाग दूर होतात|Marathi_M|other|7.371958
processed_mr_m_politics_00916.wav|त्यात अतिरिक्त डबे असल्याची उद्घोषणा कोकण रेल्वे प्रशासनाने केली आणि प्रवाशांना काहीसा दिलासा मिळाला आहेo|Marathi_M|other|8.242708
processed_mr_m_politics_02560.wav|या कचऱ्याच्या दर्पामुळे स्थानिक हैराण झाले असतांनाच आता या कचऱ्याला वारंवार आगी लागण्याच्या घटना घडत आहेत|Marathi_M|other|7.894417
processed_mr_m_other_00820.wav|सर्वप्रथम उपाय म्हणजे केसांची गळती रोखण्यासाठी आणि केस दाट होण्यासाठी भृंगराज तेल घरच्या घरीही बनवता येईल|Marathi_M|other|8.382021
processed_mr_m_agri_00117.wav|पळीभर पाण्यात गंध, अक्षता, पुष्प व सुपारी ठेवून त्यातले पाणी फुलाने अर्घ्य म्हणून श्रीगणेशाला अर्पण करावे|Marathi_M|other|9.484979
processed_mr_m_health_00720.wav|जर रक्तदाब अचानक कमी झाला, तर आल्याच्या लहानशा तुकड्यावर थोडासा लिंबाचा रस आणि सैंधव घालून खाण्यास द्यावे|Marathi_M|other|8.254312
processed_mr_m_agri_02062.wav|हे लक्षात घेऊन उसाचं पाचट शेतात वा अन्यत्र कुजवणं आणि त्याचं खत तयार करणं या बाबी महत्त्वाच्या ठरणार आहेत|Marathi_M|other|7.569333
processed_mr_m_politics_01813.wav|दिल्लीतील एम्स् इस्पितळात मंत्रिमंडळ बैठक घेऊन एक चुकीचा पायंडा भाजपने घातला आहे, अशी टीकाही त्यांनी केली|Marathi_M|other|8.265937
processed_mr_m_finance_02310.wav|याच प्रयत्नांचा भाग म्हणून ही कर लागू करण्याची योजना सुरू करण्यात येऊ शकते, अशी माहिती सूत्रांनी दिली आहे|Marathi_M|other|7.557729
processed_mr_m_health_01924.wav|काही जणांची मोडलेली हाडे जोडली, पोटातील व शरीरातील घुसलेल्या बंदुकीच्या गोळ्या काढून त्यावर ड्रेसिंग केले|Marathi_M|other|7.197813
processed_mr_m_health_01922.wav|म्हणून मीचं सुचवलं की असा कोर्स करायला सांगा की निदान कामधंद्याचं तरी बघेल, उनाडक्या करून वाया नको जायला|Marathi_M|other|7.800000
processed_mr_m_politics_01004.wav|मुंबईहून धडाडत निघालेली मुंबई गोरखपूर अंत्योदय एक्सप्रेस इगतपुरी कसारा रेल्वे मार्गावरील कसारा घाटात आली|Marathi_M|other|7.998896
processed_mr_m_other_03161.wav|पुष्पांचे मनमोहक रूप पाहण्यात दंग नाशिककर आणि रंगलेली सुरेल मैफल यामुळे शहराने सुगंधासह सुरांची लय साधली|Marathi_M|other|9.300000
processed_mr_m_politics_01802.wav|फिर्यादी कार्यालयात काम करत असतांना आरोपी तिच्याकडे वाईट नजरेने वारंवार बघत असल्याचे तक्रारीत म्हटले आहे|Marathi_M|other|8.080167
processed_mr_m_health_01215.wav|शरीराच्या प्रतिरक्षित संरक्षणाची कमतरता असल्याने, एखाद्या संसर्गामुळे एखाद्या व्यक्तीचा  मृत्यू होऊ शकतो|Marathi_M|other|7.627375
processed_mr_m_finance_01853.wav|प्रकल्प बाधित शेतकर्‍यांना प्रकल्पग्रस्त म्हणून घोषित करण्यात यावे त्यांना सर्व योजनेचा लाभ देण्यात यावा |Marathi_M|other|6.872729
processed_mr_m_general_01516.wav|या खिंडीपर्यंत गाडी रस्ता आलेला असल्याने त्या रस्त्यावरून चालत गेल्यावर वाटेतच उजवीकडे राजाळे तलाव लागतो|Marathi_M|other|7.685437
processed_mr_m_politics_02630.wav|या पर्यटकांच्या गर्दीत कुडचडे भागातील शेल्डे येथील एक विवाहित महिला आपल्या लहान मुलीसोबत धरणावर आली होती|Marathi_M|other|8.474375
processed_mr_m_finance_03447.wav|आश्चर्याची बाब तर ही आहे की, या ड्रेसची किंमत इतकी जास्त आहे की, या किंमतीत तुम्ही पॅरिसला जाऊन येऊ शकता|Marathi_M|other|7.731875
processed_mr_m_other_01744.wav|यावर पोलिसांनी त्या ठिकाणी सापळा रचून अल्तमश आणि त्यांचे साथीदार सोमेश आणि रोहन या तिघांना ताब्यात घेतले|Marathi_M|other|8.358813
processed_mr_m_health_00463.wav|एनर्जी ड्रिंकमुळे शरीरातील कॅफीनच्या प्रमाणामुळे मेंदू आणि शरीराला उपयुक्त असलेली शांत झोप येणे बंद होते|Marathi_M|other|8.133125
processed_mr_m_health_01557.wav|परंतु पंचकर्म उपचारात वमन, विरेचन, बस्ती, नस्य व रक्तमोक्षण हे प्रमुख व अत्यंत महत्त्वाचे असे उपचार आहेत|Marathi_M|other|9.960979
processed_mr_m_finance_00310.wav|वेतनातील तफावत दूर करण्याची तसेच वेतन वाढीची नवी श्रेणी निश्चीत करण्याची या कामगारांची प्रमुख मागणी आहे.|Marathi_M|other|8.753542
processed_mr_m_finance_02677.wav|यासाठी प्रत्यक्ष कर मंडळाने माजी प्राप्तिकर अधिकारी आणि इतर तज्ञांची एक सल्लागार समिती नेमण्याची गरज आहे|Marathi_M|other|8.358813
processed_mr_m_weather_02259.wav|अनेक नामवंत खेळाडू निवृत्त झाल्यामुळे संभाव्या विजेते म्हणूनही त्यांच्याकडे त्यावेळी पाहिले गेले नव्हते.|Marathi_M|other|6.977229
processed_mr_m_health_00684.wav|यात अमुक आजार नक्की कशाने होतो, व तो दुरुस्त करण्यासाठी काय करता येईल या बद्द्लचे खूपच प्रगत चिंतन आढळते|Marathi_M|other|8.289146
processed_mr_m_education_01731.wav|राज्याचे दुग्धोत्पादन मंत्री के टी राजेंद्र बालाजी यांनी तर कमल हसन यांची जीभ छाटा, असे वक्तव्य केले आहे|Marathi_M|other|8.637458
processed_mr_m_politics_03112.wav|स्पर्धेत द्वितीय पारितोषिक मिळवणाऱ्या अंतरा साठेला एका नामांकित कंपनीत थेट नोकरीसाठी विचारणा करण्यात आली|Marathi_M|other|7.441625
processed_mr_m_finance_02687.wav|बार्शी शहरातील सर्व बँका, पतसंस्था यांच्याकडे जमा झालेल्या नोटा स्टेट बँक ऑफ इंडिया शाखेत जमा होत असतात|Marathi_M|other|8.080167
processed_mr_m_health_03325.wav|आपला रक्तदाब म्हणजे काय, तो किती असावा आणि कसा मोजावा, हे आपण या आधी आरोग्याचा निर्देशांक मध्ये पाहिलं. |Marathi_M|other|7.940854
processed_mr_m_other_02371.wav|त्याला पराभूत करायला निघालेल्या पक्ष आघाड्यांकडे कोणी सुपरस्टार नाही की सुसज्ज कार्यकर्त्यांची फौज नाही|Marathi_M|other|7.255854
processed_mr_m_health_02161.wav|लिंबूपाणी पिण्यामुळे आपल्या शरीराची त्वचा नितळ होते आणि स्किनच्या सुरकुत्या कमी होऊन स्किन निरोगी राहते|Marathi_M|other|8.161437
processed_mr_m_finance_01828.wav|पुढील वर्षी लक्ष्मीयात्रा होत असल्यामुळे शहराच्या विकासासाठी स्वतंत्र अनुदान मंजूर करुन घेणे गरजेचे आहे|Marathi_M|other|7.302313
processed_mr_m_finance_01939.wav|समान मुदतीच्या सरकारी रोख्यांच्या व्याजदरांशी या बचत योजनांचे दर सुसंगत करण्याची शिफारस करण्यात आली आहे|Marathi_M|other|7.917625
processed_mr_m_finance_03185.wav|एकाच वेळी सर्वानी गोंधळ न घालता ज्यांची निकड असेल त्यांनीच तातडीने पैसे बँकेत भरून नव्या नोटा काढाव्यात|Marathi_M|other|7.600000
processed_mr_m_health_00668.wav|प्राण्यांमधून विषाणू मानवामध्ये संक्रमित होऊन त्याचं रूपांतर आजारात होतं या प्रक्रियेला झूनॉसिस म्हणतात|Marathi_M|other|7.766708
processed_mr_m_agri_00416.wav|अथणी येथील  नदीपात्र तुडुंब भरून वहात असून पाण्याच्या अधिक प्रवाहाने बंधारा फुटून शेतवाडीला पाणी शिरले.|Marathi_M|other|8.393646
processed_mr_m_general_01123.wav|अशा प्रकारे अभ्यंग करण्यासाठी आठ ते दहा चमचे तेलाची आवश्यकता असते आणि बारा ते पंधरा मिनिटांचा वेळ लागतो|Marathi_M|other|7.987292
processed_mr_m_health_01137.wav|फक्त मादा मच्छरच माणसांचे रक्त शोषून घेते, नर मच्छर हे शाकाहारी असतात आणि ते फक्त गोड द्रव पदार्थ पितात|Marathi_M|other|8.370417
processed_mr_m_health_00318.wav|परंतु घाटी रुग्णालयात रेबीज लस उपलब्ध नसल्यामुळे बाहेरुन ही लस मागविण्यात आल्याचे कुटुंबियांनी सांगितले|Marathi_M|other|8.254312
processed_mr_m_health_00213.wav|थॅलेसेमिया, ग्लिसेली सिन्ड्रोम हे आजार झालेल्या रुग्णांना बोन मॅरो प्रत्यारोपण शस्त्रक्रियेची गरज भासते|Marathi_M|other|8.393646
processed_mr_m_education_01660.wav|तर एका युजरनं अशा प्रकारे बाईक चालवूच शकत नाही कारण, खड्ड्यांमुळं हे मिशन इम्पॉसिबल आहे, असं म्हटलं आहे|Marathi_M|other|9.241167
processed_mr_m_agri_01305.wav|यामुळे गोड्या पाण्याची क्षारता वाढणे, पाणी वस्तीत घुसून स्थलांतर होणे, सखल जमिनीचा नाश आदी धोके संभवतात|Marathi_M|other|8.056958
processed_mr_m_health_01848.wav|माणसाचे हृदय पाच सेकंदात सहा वेळा स्पंदित होते व त्याच्या पंखांची दर सेकंदाला ऐंशी वेळा उघडझाप होत असते|Marathi_M|other|8.149833
processed_mr_m_health_03101.wav|त्या व्यक्तीचे सर्व आजार बरे होतील त्याची दृष्टी सुधारेल, ती अनेक मैल अंतरावर असलेल्या गोष्टी पाहू शकेल|Marathi_M|other|7.534500
processed_mr_m_politics_01149.wav|देशात मुर्खांसाठी एकच जागा आहे आणि ती म्हणजे काँग्रेस असे ट्वीट करून शहा यांनी त्यांच्यावर निशाणा साधला|Marathi_M|other|8.149833
processed_mr_m_agri_00078.wav|कडेगाव तालुक्यामध्ये एका बाजूला दुथडी भरून पाणी वाहत असताना काही भागात तीव्र पाणी टंचाई जाणवू लागली आहे |Marathi_M|other|9.008979
processed_mr_m_health_01859.wav|आज रविवार आणि ऑफिसला सुट्टी, मग काय, अंथरुणात शिरायचे नि झोपेच्या मांडीवर डोके टेकून डोळे मिटून घ्यायचे|Marathi_M|other|7.592542
processed_mr_m_general_00203.wav|पण त्या द्वेष वा धोक्याची तीव्रता किंचीत कमी झाली, तरी आपसातले वैर उफाळून बाहेर यायला वेळ लागत नाही ना?|Marathi_M|other|7.546104
processed_mr_m_agri_01809.wav|पावसाचे हे पाणी जमिनीत मुरावे तसेच शहरातील भूजल पातळी वाढावी यासाठी रेन वॉटर हार्वेस्टिंग करण्यात येते|Marathi_M|other|7.500000
processed_mr_m_health_00471.wav|फ्रॉस्टबाईट होतो म्हणजे त्या भागातली त्वचा गोठल्यामुळे रक्त पुरवठा थांबतो आणि रक्त नसले की तो भाग मरतो|Marathi_M|other|8.521354
processed_mr_m_politics_01574.wav|वरळीहून अभ्युदय नगरात राहायला गेल्यावर सुरुवातीच्या काळात मला भेटलेले सगळे मित्र कामगार विभागातले होते|Marathi_M|other|7.337125
processed_mr_m_finance_01502.wav|त्यामुळे चलन बदलण्याचे चार्जेस आणि विमा क्लेमचे चार्जेस म्हणून त्यांना वेळोवेळी पैसे भरण्यास भाग पाडले|Marathi_M|other|7.058500
processed_mr_m_general_00988.wav|करणी सेनेचे मुख्य लोकेंद्र सिंह कल्वी यांनी सांगितले की, हा चित्रपट राष्ट्रीय स्तरावर बॅन करण्यात यावा|Marathi_M|other|7.600000
processed_mr_m_health_00531.wav|प्रोस्टेटच्या कर्करोगाचे निदान झाल्यावर रॅडिकल प्रोस्टेटेक्टॉमी ही शस्त्रक्रिया करून ग्रंथी काढली जाते|Marathi_M|other|7.987292
processed_mr_m_finance_01499.wav|आता या योजनेतील विमा काढण्यासाठी आर्थिक दृष्ट्या पात्रतेचे निकष लावले गेलेले आहेत हेही तितकेच महत्वाचे|Marathi_M|other|7.441625
processed_mr_m_finance_02397.wav|अल्प उत्पन्न गटातील लोकांच्या स्वच्छतेच्या गरजा पूर्ण करण्याच्या उद्देशाने हे केंद्र सुरू करण्यात आलंय|Marathi_M|other|7.700000
processed_mr_m_politics_00579.wav|या ज्वेलरीचे कलेक्शन अर्थात इको सोल ज्वेलरी चे अनावरण आमदार सीमा हिरे यांच्या हस्ते करण्यात येणार आहे.|Marathi_M|other|8.115000
processed_mr_m_weather_02560.wav|चॅर्ली चॅप्लीन या अभिनेत्याच्या भावस्पर्शी बोलक्या डोळ्यात अवघ्या जगातील करूणा एकत्र आल्याचा भास होतो.|Marathi_M|other|7.697042
processed_mr_m_weather_01513.wav|यामुळे तळघर पार्किंगसाठी सुविधा उपलब्ध करण्याचा प्रस्ताव बारगळला असून पार्किगची समस्या गंभीर बनली आहे.|Marathi_M|other|7.546104
processed_mr_m_health_00344.wav|मेंदू सर्व प्राण्यांमध्ये सारखा असतो, पण इतर प्राण्यांच्या तुलनेत माणसाचा सेरिब्रल कॉर्टेक्स मोठा असतो|Marathi_M|other|8.405250
processed_mr_m_agri_02307.wav|काही दिवसांपूर्वी वेळणेश्वर समुद्रामध्ये पाणी पेटत असल्याचे मच्छीमार व ग्रामस्थांच्या लक्षात आले होेते|Marathi_M|other|7.197813
processed_mr_m_education_02065.wav|काही महिन्यांपूर्वी वैद्यकीय कारणांसाठी मुंबई उच्च न्यायालयानं पीटरला तात्पूरता जामीन मंजूर केला होता.|Marathi_M|other|8.498125
processed_mr_m_education_03364.wav|जहांगीर कलादालन, एशियाटिक सोसायटीचे वाचनालय, छ्त्रपती शिवाजी संग्रहालय अशा प्रसिद्ध वास्तू मुंबईत आहेत|Marathi_M|other|8.358813
processed_mr_m_finance_03056.wav|शासनाने अनुदान दिले असल्याने ते वेळेत काम होऊन खर्ची पडले नाही तर अनुदान शासनाला परत घेण्याची भीती आहे|Marathi_M|other|7.430021
processed_mr_m_other_01505.wav|सुभाष अवचट आणि संजय पवार या अतिशय उत्तम आणि सृजनशील चित्रकारांची चारपैकी तीन पुस्तकांवर मुखपृष्ठं होती|Marathi_M|other|8.672271
processed_mr_m_finance_01403.wav|निर्यात साखरेचे अनुदान मिळण्यासाठी आवश्यक असलेल्या बँकेच्या दाखल्याची अट केंद्र सरकारने शिथिल केली आहे|Marathi_M|other|7.100000
processed_mr_m_finance_03150.wav|आयुर्विमा ही काळाची गरज असली तरी विमा कवच मिळवताना बचत वा अन्य परताव्याचा विचार करणे तोट्याचे ठरू शकते|Marathi_M|other|9.043792
processed_mr_m_politics_01095.wav|कॉंग्रेसने मग धनगरांना उमेदवारी देण्य़ाचे नाटक केले आणि अपक्ष मराठा उमेदवार उभा करून त्याला निवडून आणलं|Marathi_M|other|7.743479
processed_mr_m_finance_03157.wav|आता करात सवलत दिल्यामुळे मध्यम वर्गाकडे कर्जाचे हप्ते देण्यासाठी रक्कम उरणार असल्याचे विकासकांना वाटते|Marathi_M|other|8.370417
processed_mr_m_health_02783.wav|त्यात प्रत्येक जोडप्यातील सदस्याला विशिष्ट प्रकारचे विषाणू असलेले प्रोबायोटिक पेय पिण्यास देण्यात आलं|Marathi_M|other|7.557729
processed_mr_m_finance_02767.wav|ही वजावट घेतलेली असल्यास बाकी रकमेवर करदात्याच्या उत्पन्नाच्या टप्प्यानुसार स्लॅबनुसार कर भरावा लागेल|Marathi_M|other|7.685437
processed_mr_m_health_00835.wav|हृदयाचा ठोका पडतो म्हणजेच हृदय आकुंचन पावते तेव्हा धमनीत बीपी जास्त असते, याला सिस्टॉलिक बीपी म्हणतात|Marathi_M|other|9.156875
processed_mr_m_agri_01371.wav|काही गावकरी जंगलात मध गोळा करण्याचं धाडस दाखवतात, पण हा मध गोळा करून विकण्याचा धंदा खुपच जोखमीचा आहे. |Marathi_M|other|7.600000
processed_mr_m_health_00659.wav|अशा रुग्णांत  इतर गुंतागुंत अथवा कॉम्प्लिकेशन होऊ नये एवढीच काळजी घेण्याचे काम तेव्हा डॉक्टर करीत असत|Marathi_M|other|7.511292
processed_mr_m_agri_01543.wav|मिठमुंबरी येथील शेत जमिनीत पाणी भरल्यामुळे तेथील मधलीवाडी व खालचीवाडी येथील काही घरांमध्ये पाणी शिरले|Marathi_M|other|7.255854
processed_mr_m_health_00895.wav|तसेच या वार्डात थॅलेसिमिया व हिमोफेलिया रुग्णांना रक्त बदलणे व नवीन रक्त चढवण्याची सुविधा उपलब्ध असेल|Marathi_M|other|8.370417
processed_mr_m_other_03105.wav|मंत्र्यांचे वागणे, त्यांचा थाटमाट, त्यांच्या फॉर्चुनर गाड्या या सगळ्यांचा बडेजाव लोकांना आवडलेला नाही|Marathi_M|other|6.872729
processed_mr_m_finance_01327.wav|यात सुरुवातीच्या केंद्राने जरी दोन वर्षे अनुदान दिले असले तरी राज्य सरकारचे अनुदान मिळण्यास उशीर झाला|Marathi_M|other|7.313917
processed_mr_m_health_03317.wav|पोटाच्या विशिष्ट ठिकाणी भरपूर दुखत असेल तर डॉक्टर रक्त तपासणी व सोनोग्राफीच्या साहाय्याने निदान करतात|Marathi_M|other|8.068563
processed_mr_m_health_00728.wav|डॉक्टरांनी जेव्हा तिच्या मुलीवर उपचार केला, तेव्हा तिला दोन वेळा उलट्याही झाल्या, असं सुल्ताना सांगते|Marathi_M|other|7.232646
processed_mr_m_agri_02848.wav|त्यानंतर त्यातील पंचवीस लाखांच्या मोबदल्यात सोलापूर रोडवर असलेल्या सात एकर जमिनीचे खरेदी खत करून दिले|Marathi_M|other|7.836354
processed_mr_m_agri_01390.wav|भात लावणी करण्यासाठी एका वेळी आठ ओळींची लावणी करणारे यंत्र जास्त फायदेशीर ठरते असे कृषितज्ज्ञ सांगतात|Marathi_M|other|7.360354
processed_mr_m_health_03525.wav|मात्र त्याच्या पायावर शस्त्रक्रिया न करून मोठी चूक केली, असे सांगताना नागराजे गौडा यांचे डोळे पाणावले|Marathi_M|other|8.347208
processed_mr_m_health_00561.wav|इन साईट लर्निंग रात्रीच्या वेळात होतं जेव्हा मेंदू थकून विश्रांती घेत असतो, हे संशोधनांती सिद्ध झालंय|Marathi_M|other|7.987292
processed_mr_m_health_02343.wav|रामसुंदर याच्या डोक्याच्या मागील बाजूस गंभीर जखम होऊन मोठा रक्तस्राव झाल्याने त्याचा मृत्यू झाला होता|Marathi_M|other|7.557729
processed_mr_m_politics_01809.wav|त्यानंतर ग्रामदैवत श्री जोतिबाचे पूजन मंदिराचे मानकरी माजी सरपंच श्री तानाजी पाटील यांच्या हस्ते झाले|Marathi_M|other|9.171500
processed_mr_m_health_01719.wav|त्यामुळेच ऑर्थोपेडिक डॉक्टरांच्या सल्ल्याने वेदना आणि सूज यांचा इलाज करावा, असं वरिष्ठ डॉक्टर सांगतात|Marathi_M|other|7.580938
processed_mr_m_agri_03196.wav|मध्य अमेरिका, वेस्ट इंडिज आणि दूर पूर्वेच्या उष्ण कटिबंधीय भागात आफ्रिकेमध्ये कोको झाडांची लागवड होते|Marathi_M|other|8.370417
processed_mr_m_health_03699.wav|डेंग्यू ठराविक मौसमात होणार आजार नसून तो कधीही होऊ शकतो हे यामुळं सिद्ध झाल्याचं डॉक्टरांनी सांगितलंय|Marathi_M|other|8.080167
processed_mr_m_agri_00904.wav|एका आर्किटेक्टने प्रश्न केला होता की, भविष्यात मातीला पाणी न मिळाल्यास पिकांची काळजी कशी घेतली जाईल ?|Marathi_M|other|7.221042
processed_mr_m_agri_02860.wav|स्ट्रॉबेरी हे फळ कमी दिवस टिकणारे असल्यामुळे व जवळ मार्केट नसल्यामुळे ते शक्य त्या भावात द्यावे लागते|Marathi_M|other|7.557729
processed_mr_m_weather_02704.wav|पूर्वभागात कोट्यावधी रुपये खर्चून एक हजार फुटापर्यंत कूपनलिका खोदल्या गेल्याने जमिनीची चाळण झाली आहे.|Marathi_M|other|7.859583
processed_mr_m_general_03071.wav|या गोष्टीचा त्यांच्या मुलांच्या जीवनावर कसा परिणाम होतो हे दाखवणारा चित्रपट म्हणजे तेरे जैसा यार कहाँ|Marathi_M|other|7.580938
processed_mr_m_agri_01187.wav|तसेच जनावरांचा हिरवा चारा व तरकारी पिके वाया जाऊन शेतकर्‍यांचे मोठ्या प्रमाणात आर्थिक नुकसान झाले आहे|Marathi_M|other|6.919167
processed_mr_m_agri_01510.wav|प्रमुख फळ पिके आणि इतर पिकांवरील कीड रोगाचे व्यवस्थापन करण्यासाठी क्रॉपसॅप योजना राबविण्यात येणार आहे|Marathi_M|other|7.383563
processed_mr_m_education_01770.wav|भाई कोतवाल आणि हिराजी पाटील यांनी देशाला स्वांतत्र मिळवुन देण्यासाठी आपल्या संसाराची राखरांगोळी केली|Marathi_M|other|8.312375
processed_mr_m_education_00764.wav|फोन टॅपिंगपेक्षा भयानक म्हणजे स्नूपिंग करण्याचा प्रकार त्यांनी केला असून, ही एक प्रकारची विकृतीच आहे|Marathi_M|other|8.106667
processed_mr_m_agri_01774.wav|तागाचे सव्वा महिन्याचे पीक शेतामध्ये गाडले तर ते लवकर कुजते आणि त्याचा खत म्हणून उत्तम वापर होऊ शकतो|Marathi_M|other|7.662208
processed_mr_m_agri_02956.wav|एक मीटर अंतरावर ठिबक सिंचनाच्या नळ्या पसरवून, नळीच्या दोन्ही बाजूंनी कांदा लागवड करून पाणी देता येते|Marathi_M|other|7.569333
processed_mr_m_finance_03140.wav|यामध्ये रोखीचा तुटवडा, नियामक समस्यांमुळे वाढणारे दर, जास्त कर आणि महाग विमा अशा कारणांचा समावेश आहे|Marathi_M|other|9.100000
processed_mr_m_health_01015.wav|झाडाच्या फांदीवर रांगेने झोपलेल्या कावळ्यांवर झडप टाकून त्यांची डोकी फाडून ते आतला मेंदू बाहेर काढतं|Marathi_M|other|7.476458
processed_mr_m_education_01440.wav|एका सत्रात सर्वात जास्त धावा करण्याचा विक्रम ऑस्ट्रेलियाचा माजी कर्णधार रिकी पॉन्टींगच्या नावावर आहे|Marathi_M|other|7.975688
processed_mr_m_agri_03361.wav|भरपूर व उत्कृष्ट प्रतीचा चारा सातत्याने मिळण्यासाठी धान्य पिकाप्रमाणे चारा पीक लागवडीचे नियोजन करावे|Marathi_M|other|7.964062
processed_mr_m_finance_02647.wav|हल्ली बॅंक व पोस्ट कार्यालयात बचत खाते सुरू करण्यासाठी अनेक प्रकारच्या फायद्याच्या योजना उपलब्ध आहेत|Marathi_M|other|7.557729
processed_mr_m_agri_01733.wav|परसबाग आणि शेती करणा्या स्त्रियांनी सुगीनंतर उत्तम बियाणे निवडून ते पुढील पेरणीसाठी नीट राखून ठेवले. |Marathi_M|other|7.673813
processed_mr_m_health_00306.wav|नाकावरील त्वचा निघून गेल्याने नाकामध्ये व्यंग निर्माण होते आणि त्यावर शस्त्रक्रिया करण्याची गरज असते|Marathi_M|other|6.988833
processed_mr_m_politics_02640.wav|वाळवंटात रेल्वे ट्रॅकवर नग्न आमिर हातात ट्रान्झिस्टर घेऊन उभा आहे असं हे पोस्टर आमिरने प्रसिद्ध केलं|Marathi_M|other|8.939312
processed_mr_m_health_00427.wav|ज्या प्राण्यांना उष्म्याचा फटका बसतो, अशा प्राण्यांना तातडीने उपचार न मिळाल्यास त्यांचा जीव जाऊ शकतो|Marathi_M|other|7.337125
processed_mr_m_other_00620.wav|घरात उंदीर थैमान घालत असतील तर कापसावर थोडे पेपरमिंट टाका, त्याने तेथे उंदीर येणार नाहीत, पळून जातील|Marathi_M|other|7.952458
processed_mr_m_general_01373.wav|लाकूड, माती, दगड, तसेच लोखंड, तांबे, सोने, चांदी असे धातू आणि रत्नांपासून मूर्ती बनवल्या जाऊ लागल्या|Marathi_M|other|9.357271
processed_mr_m_finance_00643.wav|योजनेच्या ठळक वैशिष्ट्यांची गाव पातळीवर प्रसिद्धी करून कर्ज खात्यांची माहिती गोळा करण्यात येणार आहे.|Marathi_M|other|7.000438
processed_mr_m_health_00730.wav|काही कळायच्या आतच काही नक्षलवादी अंगावर गोळ्या घेऊन पसरले तर काहींनी क्षीण प्रतिकार करीत मरण पत्करले|Marathi_M|other|7.511292
processed_mr_m_politics_01887.wav|बोरिवलीत शिवसेना आमदार प्रकाश सुर्वेंनी आयोजित केलेल्या दहीहंडीला गोविंदा पथकांनी थर रचून सलामी दिली|Marathi_M|other|8.730333
processed_mr_m_health_02192.wav|त्या व्यक्तींनी वेदना होत असलेल्या ठिकाणी रात्री झोपण्यापूर्वी कच्च्या कांद्याच्या रसाने मालिश करावी|Marathi_M|other|6.400000
processed_mr_m_general_00536.wav|असा विश्वास आहे की पौराणिक काळात वाघ मुबलक प्रमाणात आढळत, म्हणून या जागेचे नाव व्याघ्रप्रस्थ असे आहे|Marathi_M|other|8.091771
processed_mr_m_health_02449.wav|वर्षा अगोदर या आजाराची लक्षणे दिसून आली तर त्याला लवकर प्रारंभ होणारा स्किझोफ्रेनिया असे म्हटले जाते|Marathi_M|other|7.755083
processed_mr_m_agri_02599.wav|शेतात साचणार्‍या पाण्यामुळे भाताच्या लोंबी पाण्यात बुडाल्याने भात पिकाची चिंता शेतकर्‍याला लागली आहे|Marathi_M|other|7.197813
processed_mr_m_other_02565.wav|सल्या चेप्या टोळीसह त्याच्या प्रतिस्पर्धी टोळीतील साळवी गँगमधील काहींवर मोक्कातंर्गत कारवाई झाली आहे|Marathi_M|other|7.500000
processed_mr_m_other_03496.wav|तुम्ही प्रश्न टाकल्यावर मला संपर्कातुन एक्झॅक्ट वर्डींग कळवलेत तर मी तसेच्या तसे कॉपीपेस्ट करु शकेन|Marathi_M|other|7.012062
processed_mr_m_general_00383.wav|काही आत्म्यांना पृथ्वी सोडावी लागते कारण त्यांच्या जागी नव्या आत्म्यांना या ठिकाणी प्रवेश करता यावा|Marathi_M|other|6.872729
processed_mr_m_other_01220.wav|ही डायरीची दास्ताँ यंदा तरी तडीस न्यावी यासाठी पुन्हा संकल्प होतील, पुन्हा नव्या डायरीची खरेदी होईल|Marathi_M|other|7.700000
processed_mr_m_agri_03506.wav|या गडावर पावसाचे पाणी आणि सांडपाणी यांची योग्य ती विल्हेवाट लावण्यासाठी चर असलेले अनेक चौथरे आढळतात|Marathi_M|other|8.765167
processed_mr_m_health_02680.wav|एका पादचार्‍याने रुग्णवाहिका मागवली व त्यांना जवळच्या रुग्णालयात नेले म्हणून त्या चालकाचा जीव वाचला|Marathi_M|other|6.900000
processed_mr_m_finance_00527.wav|टेल्कोचे म्हणणे आहे की कंपनीच्या महसुलात टेलिकॉम सेवेपासून मिळणारे उत्पन्न हेच केवळ समाविष्ट असावे.|Marathi_M|other|8.010521
processed_mr_m_health_00808.wav|त्यांचा बदला घेण्यासाठी तो या डॉक्टर दाम्पत्याची मुलगी असलेल्या स्नेहलला आपल्या प्रेमजाळ्यात अडकवतो|Marathi_M|other|7.348750
processed_mr_m_education_01165.wav|जी जबाबदारी मला देतील ती मी पूर्णपणे करायला तयार आहे, अशी स्पष्टोक्ती राधाकृष्ण विखे यांनी दिली आहे|Marathi_M|other|8.335583
processed_mr_m_politics_02667.wav|निळवंडे धरणाच्या द्वार दुरूस्तीचे काम ऊर्ध्व प्रवरा विभाग संगमनेर यांचे मार्फत सुरू करण्यात येत आहे|Marathi_M|other|8.231104
processed_mr_m_education_01900.wav|अंधश्रद्धा निर्मूलनाचे काम करणा्या कलबुर्गींना हे वाक्य वापरावं वाटलं यात मला काही चुकीचं दिसत नाही|Marathi_M|other|7.791875
processed_mr_m_education_01159.wav|दुसरे मैदानी पंच इरास्मुस यांनी टीव्ही पंचांशी चर्चा करून सहा धावा देण्याचा निर्णय बदलायला हवा होता|Marathi_M|other|8.974146
processed_mr_m_agri_01684.wav|रुजलेल्या पिकाला दर चार दिवसांनी पाणी देत त्याची निगराणी राखल्याने हे पीक तब्बल तीन फुटांएवढे वाढले|Marathi_M|other|7.255854
processed_mr_m_agri_01497.wav|दूध आणि दुधाच्या पदार्थांचे चांगले गुणधर्म असले, तरी रोजच्या आहारामध्ये त्याचे प्रमाण ठराविकच असावे|Marathi_M|other|6.900000
processed_mr_m_finance_01569.wav|सट्टेबाजीही अधिकृत झाल्यास सरकारला त्यामधून प्रत्यक्ष व अप्रत्यक्ष कराच्या माध्यमातून उत्पन्न मिळेल|Marathi_M|other|7.186208
processed_mr_m_agri_02123.wav|बांबूच्या विविध वस्तूंच्या निर्मितीसाठी त्यांनी कृष्णा बांबू मॅटिंग सप्लायर्स ही फर्म सुरू केली आहे|Marathi_M|other|7.700000
processed_mr_m_health_01757.wav|हा विषाणूमुळे होणारा आजार असून ताप, आकडी येणे आणि डोकेदुखी अशी सौम्य फ्ल्यूसारखी लक्षणे दिसून येतात|Marathi_M|other|8.100000
processed_mr_m_agri_03180.wav|बांबू उत्पादक देशांपैकी भारतात याचे क्षेत्र सर्वांत जास्त असले तरी, उत्पन्नात मात्र चीन आघाडीवर आहे|Marathi_M|other|7.975688
processed_mr_m_other_02071.wav|जेव्हा टीम इंडियात त्याची निवड झाली तेव्हापासून वडिलांना रिक्षा चालवू नका असं सिराजने सांगितलं होतं|Marathi_M|other|6.800000
processed_mr_m_general_00482.wav|निर्माते भीमसेन धोंडे यांचा हा दुसरा चित्रपट असून याआधी त्यांनी संघर्ष हा चित्रपट निर्माण केला होता|Marathi_M|other|8.100000
processed_mr_m_other_00166.wav|म्हणजे व्यक्ती-व्यक्ती, व्यक्ती-कुटुंब, व्यक्ती-समाज आणि व्यक्ती-संस्था असा चौपदरी संघर्ष इथे दिसतो|Marathi_M|other|8.695500
processed_mr_m_health_01189.wav|पण समजा आपले डोळे कानाच्या जागी असते, कानाच्या जागी मान असती, नाक गुडघ्यांवर असते तर काय झाले असते?|Marathi_M|other|8.289146
processed_mr_m_health_03320.wav|मौखिक स्वच्छता म्हणजे दोन हिरड्या, जीभ, टाळू व गालाच्या आतील भाग या सर्व अवयवांची स्वच्छता करणे होय|Marathi_M|other|8.753542
processed_mr_m_other_02961.wav|या परीक्षेच्या संदर्भाने त्रयस्थ व्यक्तिंकडून सातारा येथील सैनिक स्कूलविषयी गैरसमज पसरवले जात आहेत|Marathi_M|other|7.700000
processed_mr_m_finance_02143.wav|आणि आश्चर्याची गोष्ट म्हणजे प्रत्यक्षात सदर आयोग असा खर्च विचारात घेते असे आयोगाचे अहवाल दर्शवितात|Marathi_M|other|7.035271
processed_mr_m_health_01796.wav|आजारी माणसाच्या रक्तातील डेंग्यू विषाणू या डासांच्या मादीमार्फत निरोगी व्यक्तीस संक्रमित केले जाते|Marathi_M|other|7.453229
processed_mr_m_finance_01792.wav|बहुतेक कर बचतीची गुंतवणूक ही दीर्घ मुदतीची असते, म्हणून अशा परिस्थितीत एजंटांच्या जाळ्यात अडकू नका|Marathi_M|other|7.580938
processed_mr_m_agri_00230.wav|फळे झाकून फ्रीजमध्ये ठेवल्याने फळांचा वास फ्रीजला लागत नाही किंवा इतर कोणताही वास फळांना लागत नाही|Marathi_M|other|7.697042
processed_mr_m_health_03597.wav|तो वादळी वेगाने सर्व शरीरात पसरतो आणि शरीरातल्या पेशी, रक्तवाहिन्या यांच्या अस्तित्वावर घाला घालतो|Marathi_M|other|7.700000
processed_mr_m_health_00852.wav|त्यातही कुठल्या प्रकृतीच्या वात कफ पित्त  माणसाने किती गोळ्या कुठल्या पथ्यासह खाव्या हे ते सांगणार|Marathi_M|other|8.370417
processed_mr_m_finance_03154.wav|तसेच अनेक मोठ्या खाजगी बँका मोठ्या कॉर्पोरेट्सना दिलेल्या महाकाय कर्ज बोझ्याखाली दडपलेल्या आढळतात. |Marathi_M|other|8.126604
processed_mr_m_agri_02101.wav|बांबू किंवा लोखंडी अँगलच्या सांगाड्यावर पन्नास टक्के प्रकाश देणारे शेडनेट वापरून अशी सोय करता येईल|Marathi_M|other|7.743479
processed_mr_m_agri_03346.wav|केकसाठी लागणारा मैदा, साखर, कोको पावडर, बेकिंग पावडर चाळण्यासाठी बारीक जाळीच्या चाळणीचा वापर करावा|Marathi_M|other|8.231104
processed_mr_m_agri_03557.wav|भाजीपाला पिकात मिश्रपीक व फळबागेत आंतरपीक म्हणून झेंडूचे पीक घेतल्यास सूत्र कृमींचा त्रास कमी होतो|Marathi_M|other|8.400000
processed_mr_m_agri_03397.wav|तसेच आता गांधीनगर येथील फळ मार्केट आवारातही पाणीच पाणी झाले असून फळे पावसाच्या पाण्यावर तरंगत आहेत|Marathi_M|other|7.673813
processed_mr_m_health_01089.wav|तीन महिने व त्यावरील निरोगी शेळ्यामेंढ्यांना दरवर्षी नोव्हेंबर किंवा डिसेंबर महिन्यात लसीकरण करावे|Marathi_M|other|7.917625
processed_mr_m_agri_03085.wav|त्यासाठी उकळलेल्या चहापत्तीत पाणी टाकून ते एकदा गरम करावे आणि गाळून ते पाणी स्प्रे बॉटलमध्ये भरावे|Marathi_M|other|7.557729
processed_mr_m_agri_01636.wav|कोकणातील मासेमारी करणारा मच्छीमार मत्स्य विभागाने आखून दिलेल्या कायद्याची चौकट राखून मासेमारी करतो|Marathi_M|other|7.267479
processed_mr_m_finance_03049.wav|पाकिस्तान सद्यकाळात विदेशी चलन भांडार कमी होणे आणि विदेशी कर्ज वाढत जाण्याच्या समस्येला तोंड देतोय|Marathi_M|other|7.441625
processed_mr_m_politics_01424.wav|पाशेको हे गोव्याचे माजी मुख्यमंत्री आणि विद्यमान रक्षामंत्री मनोहर पर्रीकर यांचे कट्टर समर्थक आहेत|Marathi_M|other|8.242708
processed_mr_m_other_02987.wav|कैलासनेच आयोजलेल्या एका लेखक भेटीत बोलताना रा चिं ढेरे यांनी खलील जिब्रानचे विधान उद्धृत केले होते|Marathi_M|other|8.400000
processed_mr_m_politics_00961.wav|मात्र, आमदार हिरेंनी गाडी थांबवून तवेरा गाडीतील सुनील किर्वे व शन्नो फाळके या तरुणांना मारहाण केली|Marathi_M|other|8.765167
processed_mr_m_finance_03424.wav|महसूल विभागातील कामकाजात सुधारणा केली नाही तर तुमची गय केली जाणार नाही, असा सज्जड दमच त्यांनी भरला|Marathi_M|other|7.627375
processed_mr_m_finance_02005.wav|किंबहुना पालकच विद्यार्थ्यांना सांगतात की, विषय समजला नाही वा उत्तरे सापडत नसतील तर गाईडचा वापर कर|Marathi_M|other|6.900000
processed_mr_m_finance_02472.wav|कर्जाचे पुनर्गठण करून अथवा दुष्काळी परिस्थितीचा विचार करून कर्ज वसुलीसाठी स्थगिती देण्याची गरज आहे|Marathi_M|other|7.500000
processed_mr_m_education_01206.wav|तर मुंबईतील काही कॉन्व्हेंट शाळांनी या काळात चक्क विद्यार्थ्यांची परीक्षा घेण्याचा प्रताप केला आहे|Marathi_M|other|7.735000
processed_mr_m_politics_01266.wav|मात्र ज्या गुप्तपणे सरकारनं हे प्रकरण हाताळलं, त्यावरून संशयाला जागा असल्याचं भुत्तोंनी म्हटलं आहे|Marathi_M|other|7.720271
processed_mr_m_other_02250.wav|सेक्स स्कॅंडलच्या आरोपांमुळे आपल्याला सार्वजनिक कार्य करताना अडचणी येत असल्याचे त्यांनी म्हटले आहे|Marathi_M|other|6.849521
processed_mr_m_weather_00481.wav|कर्नल गद्दाफींच्या लिबियावर अमेरिका, फ्रांस आणि इतर पाश्चिमात्य देशांनी हवाई कारवाईला सुरवात केली.|Marathi_M|other|7.280000
processed_mr_m_agri_03235.wav|यामुळे नागरिकांनी नळपाणी योजनेचे पाणी पिण्यासाठी न वापरता दैनंदिन वापरासाठी या पाण्याचा वापर करावा|Marathi_M|other|8.370417
processed_mr_m_politics_00864.wav|विद्याविहार रेल्वे स्थानकावर नाला बांधण्याच्या कामाकरिता येथे विटाने भरलेला ट्रक आणण्यात आला होता.|Marathi_M|other|7.365312
processed_mr_m_general_00962.wav|माणसाच्या दृष्टीनं संगणक आणि इंटरनेट यांच्यातला सर्वांत धोकादायक भाग म्हणजे 'मल्टी टास्किंग'ची सोय|Marathi_M|other|7.975688
processed_mr_m_health_01135.wav|त्यांनी शस्त्रक्रिया करण्याचं जे तंत्र विकसित केलं त्या तंत्राला पुणे टेक्निक म्हणून नावाजलं गेलंय|Marathi_M|other|7.186208
processed_mr_m_health_02166.wav|पेशीत दोष निर्माण झाल्यामुळे मासिक पाळीच्या समस्या, मानसिक खच्चीकरण, डोळ्यांचे आजार डोकं वर काढतात|Marathi_M|other|7.500000
processed_mr_m_health_01834.wav|सुनंदाने त्यांना ड्रग सोडताना जो त्रास होतो तो कमी करण्याची औषधे लिहून दिली आणि त्यांना निरोप दिला|Marathi_M|other|6.800000
processed_mr_m_finance_01943.wav|कॅशलेस व्यवहारांना चालना देण्यासाठी डेबिट शुल्कात घट करण्याचा विचार असल्याची माहिती सूत्रांनी दिली|Marathi_M|other|6.745021
processed_mr_m_agri_03164.wav|खार्‍या पाण्यातील मासे खार्‍या पाण्याच्या हौदात ठेवावे लागतात व त्यात समुद्राचे पाणी खेळवावे लागते|Marathi_M|other|6.350292
processed_mr_m_health_01279.wav|डॉक्टरांनी अवघ्या सहा दिवसांच्या या बाळावर तब्बल दहा तासांची शस्त्रक्रिया करून त्याचे प्राण वाचवले|Marathi_M|other|6.900000
processed_mr_m_health_02837.wav|प्रौढत्वातील मूळ पेशी या विशिष्ट अवयवांत वास्तव्य करतात आणि तिथल्या विशिष्ट पेशींची निर्मिती करतात|Marathi_M|other|7.800000
processed_mr_m_general_00876.wav|त्यानुसार पन्नेलाल व त्याच्या कुटुंबीयांनी त्यांच्या विरोधात असलेला गुन्हा दाखल करून समझोता मिटवला|Marathi_M|other|6.400000
processed_mr_m_health_01624.wav|काही वेळा रक्त गोठून पूर्णपणे प्रवाह बंद होतो व पुढील भागास रक्त न मिळाल्याने तो भाग निर्जीव होतो|Marathi_M|other|7.348750
processed_mr_m_finance_03507.wav|स्टॅम्प विक्रीच्या माध्यमातून शासनास लाखो रुपयांचा महसूल मिळत असताना या महसुलाला ब्रेक का लागतोय?|Marathi_M|other|7.453229
processed_mr_m_politics_01230.wav|तसेच शिवसेना विभाग प्रमुखांनी या शाखा प्रमुखांची निवड करतांना कोणत्याही पध्द्तीचा पक्षपात करू नये|Marathi_M|other|7.535938
processed_mr_m_politics_02530.wav|खिंडीत सापडलेले सरकारचे प्रतिनिधी अशा स्थितीत काहीतरी बोलून जातात आणि त्याचाही विरोधक इश्यू करतात|Marathi_M|other|8.103396
processed_mr_m_politics_01156.wav|वडील योगाचार्य बी के एस अय्यंगार यांच्या जन्मशताब्दी निमित्त नुकताच पुण्यात कार्यक्रम घेण्यात आला|Marathi_M|other|7.763438
processed_mr_m_politics_01564.wav|त्यामुळे हे कृत्य करवून घेण्यात आमदार नितेश राणेंचा थेट हात तर नाही ना असा प्रश्न विचारला जात आहे|Marathi_M|other|8.486521
processed_mr_m_agri_01490.wav|दुसरा उपाय म्हणज रोठा सुपारी भांडंभर पाण्यात घालून ते पाणी पाव होईपर्यंत उकळुन त्याचा काढा करावा. |Marathi_M|other|7.244250
processed_mr_m_finance_03499.wav|भारतातील शिक्षकांना आणि पोलिसांना अधिक पगार दिला पाहिजे, अशी शिफारस राधाकृष्णन आयोगाने केलेली आहे|Marathi_M|other|7.824750
processed_mr_m_general_01556.wav|दिवंगत लेखिका कविता महाजन यांना ते इतके भावले की, त्यांच्या काही फोटोंवर त्यांनी चित्रंही रेखाटली|Marathi_M|other|7.348750
processed_mr_m_agri_01716.wav|ती काचा पुसल्यावर कागदाचा बोळा फेकून देत नाही, तर कागदाची घडी व्यवस्थित करून तो कागद रद्दीत ठेवते|Marathi_M|other|7.255854
processed_mr_m_health_03369.wav|त्यामधे, यकृत आणि प्लीहामध्ये वाढ होते, रक्तातील लाल रक्त पेशींची संख्या आणि हिमोग्लोबिन कमी होते|Marathi_M|other|7.789917
processed_mr_m_finance_03143.wav|नॉन क्रिमिलेअर म्हणजेच वार्षिक आठ लाखांपर्यंत उत्पन्न असलेल्या कुटुंबांनाच या आरक्षणाचा लाभ मिळेल|Marathi_M|other|7.100000
processed_mr_m_health_01238.wav|पाश्चर आणि कॉरव यांनी घाणीमुळे निर्माण होणारे जंतू आणि आजार यांचा संबंध असल्याचे जगाला पटवून दिले|Marathi_M|other|7.731875
processed_mr_m_politics_03074.wav|तीन दिवसांपूर्वी सकाळी अकरा वाजता खारच्या राजवती चिल्ड्रेन पार्कजवळ तीन तरुण मद्यप्राशन करीत होते|Marathi_M|other|7.697042
processed_mr_m_politics_01398.wav|संयुक्त महाराष्ट्राच्या लढाईत महिला सत्याग्रही जथ्थ्याचे नेतृत्व अहिल्या रांगणेकर यांनी केले होते|Marathi_M|other|7.476458
processed_mr_m_weather_02514.wav|मोल्टन गोल्ड आणि बर्गंडी शेडमधील स्ट्रक्चर रफल्ड साडीमध्ये प्राजक्ताचे सौंदर्य मात्र खुलून दिसतंय|Marathi_M|other|7.800000
processed_mr_m_health_03029.wav|कावीळ होण्याची इतर अनेक कारणे असली तरी लिव्हरला होणार्‍या विषाणू संसर्गामुळे कावीळ मुख्यत्वे होते|Marathi_M|other|7.186208
processed_mr_m_health_02916.wav|या घरगुती उपयामुळे आपल्या शरीरातील अशुद्ध रक्त शुद्ध करेल व तसेच आपण नेहमी निरोगी आणि सुंदर राहाल|Marathi_M|other|7.731875
processed_mr_m_finance_02312.wav|तसेच त्यांना वेतन आणि भत्त्यापोटी दिली गेलेली व्यर्थ रक्कम त्यांच्याकडून पुन्हा वसूल करण्यात यावी|Marathi_M|other|6.489604
processed_mr_m_general_01531.wav|जेम्स अँडरसन आणि स्टुअर्ट ब्रॉड या वेगवान दुकलीचा सामना करणे जड गेले, हे एक वेळ मान्यही करता येईल|Marathi_M|other|6.942396
processed_mr_m_education_01550.wav|यानंतर आयोजित कार्यक्रमात शिवाजीराव गौंडाडकर यांनी प्रमुख पाहुणे शंतनू मोघे यांचा परिचय करून दिला|Marathi_M|other|8.242708
processed_mr_m_general_00933.wav|महर्षींना ती पदवी देऊन भारत सरकारने त्या पदवीलाच तो मान मिळवून दिलेला आहे असे मला त्यावेळी वाटले|Marathi_M|other|6.900000
processed_mr_m_agri_01113.wav|पूर्वी जेवढे पाणी जमिनीत मुरत होते, तळ्यांमध्ये जात होते त्याच्या निम्मे पाणीही हल्ली  जात नाही.|Marathi_M|other|6.910312
processed_mr_m_health_02396.wav|त्यात यकृताच्या पेशी नष्ट झालेल्या असतात आणि यकृताला चट्टे पडतात आणि हे चट्टे बरे करता येत नाहीत|Marathi_M|other|7.534500
processed_mr_m_finance_02083.wav|शासन मुलींचे संगोपन व शिक्षणासाठी सर्वोतोपरी प्रयत्न करीत असताना या योजनांचा लाभ घेणे गरजेचे आहे|Marathi_M|other|7.546104
processed_mr_m_politics_01502.wav|मात्र पर्रिकर यांनी असं वक्तव्य करत देशाच्या शत्रुंची तुलना त्यांनी थेट राजकीय विरोधकांशी केलीये|Marathi_M|other|7.383563
processed_mr_m_health_02878.wav|सनस्क्रीन तुमच्या हाताच्या तळव्यांवर घ्या आणि शरीराच्या उघड्या भागावर एक एक ठिपका लावा आणि पसरवा|Marathi_M|other|7.200000
processed_mr_m_health_02830.wav|यात रुग्णाला सतत उलट्या होतात, शौचाला होते, पोट दुखते आणि काहीवेळा अंगही दुखू लागते आणि ताप येतो|Marathi_M|other|8.358813
processed_mr_m_finance_01393.wav|जनधन योजना, गॅस सबसिडी परत करण्याच्या आवाहनाला नागरिकांनी दिलेला प्रतिसाद आदी मुद्यांवर ते बोलले|Marathi_M|other|7.400000
processed_mr_m_weather_01305.wav|उत्तर कोरियाचे सरकारी वृत्तपत्र असलेल्या 'प्योगयांग टाइम्स'ने याविषयीची बातमी प्रसिद्ध केली आहे.|Marathi_M|other|7.400000
processed_mr_m_health_02888.wav|याची अनेक कारणे आहेत परंतु ते टॉन्सिल्स वा ग्रसनी टॉन्सिल्समुळे असल्यास शस्त्रक्रिया करावी लागते|Marathi_M|other|7.430021
processed_mr_m_general_00802.wav|याप्रश्नी दिवाळी व अन्य सणांच्या दिवशी फक्त दोन तासच फटाके वाजविण्याचे निर्बंध न्यायालयाने घातले|Marathi_M|other|7.348750
processed_mr_m_health_02737.wav|कॉर्नियाच्या नाजूक पेशींना व डोळ्यातील इतर पेशींना कमीत कमी धक्का लागून ही शस्त्रक्रिया पार पडते|Marathi_M|other|8.080167
processed_mr_m_agri_00595.wav|विशिष्ट पध्दतीने रोपांची लागवड करताना मल्चिंग पेपर आणि ठिबक सिंचनच्या जोडीला शेणखताचा वापर केला.|Marathi_M|other|8.254312
processed_mr_m_finance_01859.wav|सांस्कृतिक कार्य विभागाच्या नावे प्रस्तावित असलेली ही जमीन महसूल विभागास हस्तांतरित करण्यात येईल|Marathi_M|other|6.900000
processed_mr_m_agri_02985.wav|आंब्याच्या झाडांना दरवर्षी नियमित खते देणे अथवा औषधांची फवारणी करणे अशी काळजी क्वचितच घेतली जाते|Marathi_M|other|7.824750
processed_mr_m_education_01763.wav|याआधी तिग्मांशू यांनी बेगम सुमरू या सिनेमासाठी राणी मुखर्जीला बेगमच्या भूमिकेसाठी साईन केले होते|Marathi_M|other|8.765167
processed_mr_m_health_00719.wav|मलावष्टंभ हा स्वतंत्र आजार नाही, परंतु बर्याच आजारांची पार्श्वभूमी तयार करण्यासाठी कारणीभूत ठरतो|Marathi_M|other|7.871187
processed_mr_m_health_03765.wav|हे पित्त मूत्राशय, मूत्रपिंड किंवा खोकला रोगांवर उपचार करण्यासाठी मिश्रित घटक म्हणून वापरले जाते|Marathi_M|other|8.300000
processed_mr_m_other_00535.wav|ग्रेस पिंटो या भाजपच्या कार्यकर्त्या असल्याची माहिती सामाजिक कार्यकर्त्या अविशा कुलकर्णींनी दिली|Marathi_M|other|7.100000
processed_mr_m_agri_02808.wav|बांधणीच्या साडीत वापरण्यात येणारे रेशीम धागे आणि स्पॉट स्वरुपात केलेले डिझाईन अत्यंत सुंदर दिसते|Marathi_M|other|7.300000
processed_mr_m_health_02519.wav|खरं तर सर्पदंश झालेल्या बालाजी यांना वेळीच योग्य उपचार मिळाले असते तर आज त्यांचा जीव वाचला असता|Marathi_M|other|7.673813
processed_mr_m_other_02867.wav|मिलिंदच्या मासेखाऊ पणजोबांनी निवट्यांचा निर्वंश केला अशी सत्यावर आधारलेली एक दंतकथा प्रचलित आहे|Marathi_M|other|7.592542
processed_mr_m_health_02981.wav|परंतु या सर्वांवर उपचार करण्यासाठी पुरेसे डॉक्टर नसल्यामुळे जनावरांना उपचार मिळणे कठीण झाले आहे|Marathi_M|other|7.453229
processed_mr_m_health_02980.wav|त्याच्या उजव्या हाताची तीन बोटं निकामी झाली आहेत तर डाव्या हाताच्या दोन बोटांना गंभीर इजा झालीय|Marathi_M|other|6.600000
processed_mr_m_health_02448.wav|कसलीही वेदना न होता इंजेक्शन देण्याची कल्पना इस्रायली संशोधकांनी मांडून ती प्रत्यक्षातही उतरवली|Marathi_M|other|7.546104
processed_mr_m_agri_01414.wav|अशा साधनांना कंपोस्टिंग असे म्हणतात, आणि कचरा प्रक्रिया करताना ते उत्कृष्ट खत म्हणून तयार करतात|Marathi_M|other|7.000000
processed_mr_m_agri_02682.wav|सांगली किंवा नाशिकच्या पूर्व भागात कमी पावसाच्या पट्ट्यात हजारो कोटींची द्राक्षे उत्पादित होतात|Marathi_M|other|6.700000
processed_mr_m_finance_01510.wav|महाराष्ट्रात राज्य सरकार जिल्हा परिषदेला जिल्ह्याच्या विकास कार्यासाठी किती टक्के अनुदान देते ?|Marathi_M|other|7.035271
processed_mr_m_finance_01855.wav|प्रत्यक्ष कर मंडळाचे सदस्य अखिलेश रंजन यांच्या नेतृत्वाखाली हे कृतिदल निर्माण करण्यात आलेले आहे|Marathi_M|other|7.300000
processed_mr_m_health_02550.wav|गोळ्या, कॅप्सूल आणि निलंबन केवळ विषाणूजन्य रोग उपचार व त्यांना प्रतिबंध करण्यासाठी वापरले जातात|Marathi_M|other|7.546104
processed_mr_m_agri_03478.wav|भूगर्भातील पाण्याचे पुनर्भरण होण्यासाठी छतावरचे पाणी जमिनीत मुरण्याची प्रक्रिया होणे गरजेची आहे|Marathi_M|other|7.290687
processed_mr_m_politics_01850.wav|ते पत्र धुळ्यातील समर्थ वाग्देवता मंदिर येथे सापडल्याचे इतिहास संशोधक घनशाम ढाणे यांनी सांगितले|Marathi_M|other|8.138229
processed_mr_m_weather_00324.wav|घृष्णेश्वर ज्योतिर्लिंगाची जलधारा पूर्व दिशेला असल्यानं या मंदिराला पूर्ण प्रदक्षणा घातली जाते.|Marathi_M|other|7.209417
processed_mr_m_other_02381.wav|जर जैशचे पाकिस्तानात अस्तित्वच नसेल तर कारवाईचा प्रश्नच येत नसल्याचे गफ्फूर यांनी सांगितले होते|Marathi_M|other|6.849521
processed_mr_m_finance_00385.wav|सहकारी बँका संघीय संस्था असल्याने बँकेच्या सभासद संस्थांकडुन केवळ एका प्रतिनीधीस भाग घेता येतो.|Marathi_M|other|8.417500
processed_mr_m_health_03464.wav|मात्र, काही बाळांत जन्मल्यावर हे छिद्र तसेच खुले राहते आणि दोन्ही बाजूचे रक्त एकत्रित होत राहते|Marathi_M|other|7.673813
processed_mr_m_finance_01689.wav|हवाला व्यापार आणि कर चुकवेगिरी यांची शक्यता वजा केली तर बिटकॉईन चलन म्हणून अत्यंत निरुपयोगी आहे|Marathi_M|other|7.900000
processed_mr_m_other_01700.wav|परंतु चित्रव्यूह आणि चलचित्र व्यूह यामध्ये नुसते ताशेरे नसून चांगल्या कलेचे अभिजात नमुनेही आहेत|Marathi_M|other|7.836354
processed_mr_m_health_02793.wav|हा ब्रेन स्ट्रोक आहे असं निदान झाल्यानंतर त्यावर त्वरित उपाय करून त्या आजारातून बाहेर पडता येतं|Marathi_M|other|6.800000
processed_mr_m_education_02795.wav|त्यामुळे गोल्डी बहल भडकले आणि त्यांनी अशा प्रकारची अफवा पसरवू नये, असं आवाहन यूजर्सना केलं आहे.|Marathi_M|other|8.149833
processed_mr_m_agri_01178.wav|पाण्याचा हिशेब कोणीच करत नाही आणि पाणी हे फुकट मिळत असते, असे गृहित धरून त्याची उधळपट्टी करतात.|Marathi_M|other|8.126604
processed_mr_m_agri_02661.wav|शेतीत बदल करावयाच्या उद्देशाने त्यांनी रेशीम शेतीची माहिती काढली आणि त्याचा सविस्तर अभ्यास केला|Marathi_M|other|7.162979
processed_mr_m_finance_02571.wav|रस्त्यांच्या कामासाठी जागतिक बॅंकेकडून सुलभ कर्ज उपलब्ध होते का, याबद्दलही प्रस्ताव सादर करावेत|Marathi_M|other|7.151375
processed_mr_m_finance_00060.wav|भारतातील शहरी व अर्धशहरी भागांमधील लघु व्यवसाय व व्यक्तींनी आर्थिक सिस्टमकडे दुर्लक्ष केले आहे.|Marathi_M|other|8.010521
processed_mr_m_health_03710.wav|संतृप्त मेदामुळे कोलेस्टेरॉल अधिक तयार होऊन नसांमध्ये साठून रक्त प्रवाहासाठी अडथळा निर्माण होतो|Marathi_M|other|7.900000
processed_mr_m_politics_02554.wav|या करारामुळे उभय देशांच्या संयुक्त संरक्षण क्षमता वृद्धिंगत होतील, असे ट्रम्प यांनी स्पष्ट केले|Marathi_M|other|8.904479
processed_mr_m_health_00233.wav|म्हणजे जन्मताच पिल्लांचे डोळे उघडे असून, पिल्लांच्या अंगावर पिसांची लव असते व ती चालूफिरू शकतात|Marathi_M|other|7.604167
processed_mr_m_health_01999.wav|स्वतंत्र झालेल्या देशांनी दुष्काळातले आणि रोगांच्या साथींमुळे होणारे मृत्यू टाळण्यात यश मिळवले|Marathi_M|other|6.100000
processed_mr_m_weather_02384.wav|बाप्प्पाचं स्वागत जेवढया आनंदात केलं, त्याच उत्साहात बाप्पाला निरोप द्यायचीही तयारी केली जाते.|Marathi_M|other|6.257396
processed_mr_m_finance_02893.wav|त्यांची संपत्ती अंबानींच्या बरोबरीची आहे व त्यांच्यावर कोणत्याही बँकेचे एक रुपयाचेही कर्ज नाही|Marathi_M|other|7.200000
processed_mr_m_health_01515.wav|कफयुक्त ज्वरात तापावर जवसाच्या पिठाचे पोटीस करून छाती शेकली असता कफ पातळ होतो व ताप लगेच उतरतो|Marathi_M|other|8.600000
processed_mr_m_politics_02982.wav|यात प्रश्नातील मूलभूत संकल्पनांना सूक्ष्मातिसूक्ष्म प्रतलावर ठेवून आपल्याला मांडणे आवश्यक असते|Marathi_M|other|7.592812
processed_mr_m_health_00320.wav|दूरवरून आलेले रूग्ण डॉक्टरांच्या प्रतिक्षेत थांबूनही डॉक्टर नसल्याने विना उपचार हेलपाटे मारतात|Marathi_M|other|7.221042
processed_mr_m_agri_02292.wav|सर्व योजनेचे पाणी दुष्काळी भागात लवकरात लवकर आणण्यासाठी जिवाचे रान करणार आहे, असेही ते म्हणाले|Marathi_M|other|7.453229
processed_mr_m_other_00883.wav|निरीक्षकांच्या मते मात्र ही केंद्रं म्हणजे हिटलरच्या काळातल्या कॉन्सन्ट्रेशन कॅम्प सारखीच आहेत|Marathi_M|other|6.756625
processed_mr_m_finance_02916.wav|पैसे उकळून आरोपींनी कोणतेही कर्ज न देता फिर्यादी व त्यांचे सहकारी अरुण लकारे यांची फसवणूक केली|Marathi_M|other|7.569333
processed_mr_m_health_01869.wav|डॉक्टर व्हायची इच्छा असलेली बेळगावची सुकन्या हवाई सुंदरी होते व लहान वयात विमानाने देशभर फिरते|Marathi_M|other|6.700000
processed_mr_m_education_01582.wav|कर्फ्यू नसूनही आम्हाला थांबवण्यात आलं कारण त्यांना रस्त्यावर कोणत्याही प्रकारची वर्दळ नको होती|Marathi_M|other|7.058500
processed_mr_m_politics_01895.wav|बहुचर्चित मुंबई कोस्टल रोडचे एक्स्टेंशन होत कोस्टल रोड हा थेट घोडबंदर मार्गापर्यंत पोहचणार आहे|Marathi_M|other|9.055417
processed_mr_m_agri_03283.wav|जिल्ह्यात सिंचनाची अनेक कामे सुरू असून, भविष्यात कृषीक्रांतीत ऊस पीक हे महत्त्वपूर्ण ठरणार आहे|Marathi_M|other|7.100000
processed_mr_m_finance_01516.wav|उत्पन्नाचे व खर्चाचे वेळापत्रक जमवा, म्हणजे त्या त्या खर्चाला मॅचिंग असे उत्पन्न उभे करता येईल|Marathi_M|other|7.600000
processed_mr_m_finance_01629.wav|लाभांश वितरण कर संपवणे आणि लाभांशावर जुन्या पद्धतीने कर लावण्याची घोषणा करणे हे स्वागतार्ह आहे|Marathi_M|other|7.592542
processed_mr_m_finance_02235.wav|साईभक्तांनी श्री साईचरणी अर्पण केलेले धन हावरे यांनी कोणाला विचारून शासनाला कर्ज म्हणून दिले ?|Marathi_M|other|6.900000
processed_mr_m_other_01259.wav|नाव जरी सात्विक असले तरी स्वभावाने अगदी विरुद्ध असलेला कुलकर्ण्यांचा हा कार्टा पुरता अवली होता|Marathi_M|other|7.430021
processed_mr_m_finance_02746.wav|मी तुम्हाला विनंती करतो की तुम्ही मिडल क्लास लोकांची तशीच काळजी घ्याल जशी तुम्ही कर वसुली करता|Marathi_M|other|6.884333
processed_mr_m_health_03591.wav|हृदयाला रक्त पुरवठा करणारी धमनी अनियमित कार्य करू लागली की स्टटरिंग हार्ट अटॅकचा त्रास उद्भवतो|Marathi_M|other|8.614229
processed_mr_m_education_00956.wav|हा सगळा प्रकार गेली काही वर्षे वाढत असलेल्या मुंबईतील गुन्हेगारीच्या चढत्या आलेखाचा परिणाम आहे|Marathi_M|other|7.573333
processed_mr_m_other_01136.wav|छगन भुजबळ हे लढवय्ये आणि आक्रमक नेते असल्यामुळे त्यांचे खच्चीकरण करण्याचा प्रयत्न केला जात आहे|Marathi_M|other|6.895958
processed_mr_m_education_02373.wav|"शहांना दुबईच्या व्यापाराचे काही आकडे बघायचे होते आणि नवीन ब्रॅंचेस विषयी चर्चाही करायची होती.|Marathi_M|other|8.254312
processed_mr_m_other_03589.wav|कुठे आंबोळीचा करपट आंबट वास तर कुठे बटाटेवडे तळत असल्याच्या वासाने घ्राणेंद्रीय भरून गेली होती|Marathi_M|other|7.546104
processed_mr_m_health_01860.wav|या आजाराच्या विरोधात लढाई जिंकण्याचा खात्रीलायक मार्ग म्हणजे या रोगाचं लवकरात लवकर निदान होणे|Marathi_M|other|7.197813
processed_mr_m_health_00888.wav|शिंगास  तैलरंग लावल्यामुळे त्यातील विषारी घटक शिंगात शोषले जाऊन शिंगात जळजळ होऊन कर्करोग होतो|Marathi_M|other|7.337125
processed_mr_m_finance_01763.wav|ही शेअर मार्केटशी जोडलेली पॉलिसी असून यातील पैसा हा भांडवली बाजार व कर्जरोखे यात गुंतवला जातो|Marathi_M|other|6.919167
processed_mr_m_agri_03054.wav|बांबू हस्तशिल्प, बांबू अलंकार, बांबू गृहनिर्माण, बांबू लागवड या विषयात लक्षणीय कार्य केले आहे|Marathi_M|other|7.900000
processed_mr_m_politics_01346.wav|व्योममित्रा ही महिला रोबोट असून ती अवकाशात जाऊन गगनयान मोहिमेतील महत्वाचा टप्पा पार करणार आहे|Marathi_M|other|7.755083
processed_mr_m_agri_03435.wav|दरम्यान अंगारकीच्या निमित्ताने होणारी खरेदी लक्षात घेत फळ विक्रेत्यांनी दुप्पटीने फळे मागविली|Marathi_M|other|6.700000
processed_mr_m_health_03149.wav|मुंबई, नवी मुंबई, ठाणे यांसारख्या गर्दीच्या शहरात क्षयरोगाचे विषाणू अधिक प्रमाणात आढळून येतात|Marathi_M|other|8.335583
processed_mr_m_health_03085.wav|मानवी मेंदू हा त्याच्या जीवनात घडून गेलेल्या प्रत्येक घटनेची स्मृतीच्या रूपाने नोंद ठेवत असतो|Marathi_M|other|6.849521
processed_mr_m_health_02226.wav|ही शस्त्रक्रिया सुरक्षित असली तरी काही मुलांचे हृदय अशा प्रकारच्या शस्त्रक्रिया स्वीकारत नाही|Marathi_M|other|6.536042
processed_mr_m_agri_02314.wav|मान्सून पावसाचा परिणाम पूर्व विदर्भातील भात पिकाच्या वाढीवरही झालेला असून भाताचे पीक सुकत आहे|Marathi_M|other|7.476458
processed_mr_m_education_01296.wav|रिद्धीसिद्धींचा हा स्वामी भक्ताची कोणतीच इच्छा अपुरी ठेवत नाही अशी भाविकांची अतूट श्रद्धा आहे|Marathi_M|other|8.393646
processed_mr_m_health_03407.wav|चुकीचं इंजेक्शन दिल्यामुळे कुंदन राठोड, प्रथमेश बीबेकर या दोन बालकांना आपला जीव गमवावा लागलाय|Marathi_M|other|7.700000
processed_mr_m_other_01618.wav|तुरुंगात मानसिक छळ करण्यात आला, असा आरोप करत दोषींच्या वकिलांनी कोर्टात नवीन याचिका दाखल केली|Marathi_M|other|6.942396
processed_mr_m_agri_02290.wav|वृक्षतोड सुध्दा या पाणी टंचाईस कारणीभूत असून यामुळे जमिनीत पाणी मुरण्याचे प्रमाण कमी झाले आहे|Marathi_M|other|7.186208
processed_mr_m_agri_03228.wav|दोन तास चाललेल्या या पावसाने शहरातील खोलगट भागात पाणी साचलं, तर अनेक ठिकाणी झाडे उन्मळून पडली|Marathi_M|other|7.151375
processed_mr_m_health_02921.wav|होमिओपॅथी उपचार घेताना आहारात तीव्र गंध असलेले पदार्थ टाळणं श्रेयस्कर असल्याचं सांगितलं जायचं|Marathi_M|other|7.488062
processed_mr_m_health_01147.wav|लोकांची पौष्टिक अन्नाची गरज जर भागली तर त्यांना निम्मे आजार होणारच नाहीत हे डॉक्टरांना जाणवले|Marathi_M|other|7.251563
processed_mr_m_other_02670.wav|अंतराला अनामिक ओढ, विरहाला सुखाची किनार, कल्पनांना अकल्पित झळाळी आणि शब्दांना आगळा डौल मिळाला|Marathi_M|other|8.660667
processed_mr_m_finance_01675.wav|साडेसतरा टक्के प्रवासी कर रद्द करावा अशी मागणी करणारं पत्र राज यांनी मुख्यमंत्र्यांना पाठवलंय|Marathi_M|other|7.070104
processed_mr_m_general_00693.wav|स्वतंत्र संगीतकार म्हणून त्यांनी पूर्बोरंग या बंगाली तर आनंदमठ या हिंदी चित्रपटाला संगीत दिले|Marathi_M|other|7.100000
processed_mr_m_agri_01453.wav|पळस, कुसुम किंवा बोरीचे झाड यावर झाडाच्या शाखांची छाटणी करून त्यावर लाखेचे बीज बांधण्यात येते|Marathi_M|other|7.700000
processed_mr_m_other_00617.wav|मागच्या वर्षी ऑगस्ट महिन्यात नीरव मोदीला भारताच्या ताब्यात देण्यासाठी विनंती करण्यात आली होती|Marathi_M|other|6.628917
processed_mr_m_education_00958.wav|यावर सुरूवातीला जी स्पष्टीकरणे दिली आहेत तीच बस्केंच्या प्रतिसादात वेगळ्या शब्दांत आलेली आहेत|Marathi_M|other|7.360000
processed_mr_m_health_00925.wav|आरोग्यदायी आणि मुलायम त्वचा व्हावी असे वाटत असेल तर गाईचे थोडेसे तूप घेऊन ते बेंबीजवळ लावायचे|Marathi_M|other|7.244250
processed_mr_m_agri_00670.wav|शेतजमिनी  मुख्यत्वे गावाबाहेर असत आणि त्यात मका, स्कॉश, बटाटे, कापूस या सारखी पिके घेतली जात.|Marathi_M|other|7.859583
processed_mr_m_general_00928.wav|महाराष्ट्र राज्याचे क्रीडा व युवक कल्याणमंत्री विनोद तावडे यांनी सपत्निक मतदानाचा हक्क बजावला|Marathi_M|other|7.313917
processed_mr_m_health_03435.wav|दोन तासांनी गॅस कटर घेऊन लोक आले, परंतु तोपर्यंत उपचार मिळाले नसते तर जखमीने प्राण सोडला असता|Marathi_M|other|7.200000
processed_mr_m_health_01373.wav|मोदकाच्या सेवनाने शरीरातील विष तत्वे बाहेर टाकली जातात आणि बद्धकोष्ठ असल्यास त्यात आराम मिळतो|Marathi_M|other|6.826292
processed_mr_m_other_00598.wav|त्यानंतर त्यांनी पर्रीकरांच्या घरी जाऊन पर्रीकरांचे सुपुत्र उत्पल आणि अभिजात यांची भेट घेतली|Marathi_M|other|6.884333
processed_mr_m_agri_02617.wav|पाने गुंडाळणारी अळी आणि सुरळीतील अळी या किडींचा प्रादुर्भाव झाल्यास शेतात पाणी बांधून ठेवावे|Marathi_M|other|7.174583
processed_mr_m_other_01160.wav|जे पदाधिकारी निष्क्रीय असतील त्यांना नक्कीच बदलण्यात येईल, असेही रावते यांनी यावेळी सांगितले|Marathi_M|other|6.350292
processed_mr_m_health_03572.wav|हल्ली माणसे उच्च रक्तदाब आणि मधुमेह ह्या असह्य रोगांसाठी सकाळ संध्याकाळ गोळ्या खाताना दिसतात|Marathi_M|other|7.673813
processed_mr_m_health_03460.wav|या काळात रक्त म्हणजे युद्धात जखमी होऊन रक्त चढवण्याची गरज असलेल्या सैनिकांसाठी संजीवनीच असते|Marathi_M|other|7.639000
processed_mr_m_finance_02264.wav|आकस्मिक स्थितीत पिकाचे नुकसान झाल्यास आर्थिक मदत देण्यासाठी शासनाने पीक विमा योजना सुरू केली|Marathi_M|other|6.745021
processed_mr_m_other_01376.wav|ही सर्व तथ्यं लक्षात घेता, सोशल मीडियावर व्हायरल होणारा हा फोटो असत्य असल्याचे सिद्ध होत आहे|Marathi_M|other|7.174583
processed_mr_m_finance_01575.wav|जुने मंडळ असेल तर त्यांना गेल्या वर्षीचा उत्सवाचा जमा व खर्च केलेला ताळेबंद सादर करावा लागतो|Marathi_M|other|6.895958
processed_mr_m_finance_03303.wav|वेतन त्रुटीतील सुधारणा करण्यासाठी त्यासाठीचा जीआर अथवा इतर निर्णय सरकारने लवकरात लवकर घ्यावा|Marathi_M|other|7.964062
processed_mr_m_general_03149.wav|त्याचे प्रमुख कारण म्हणजे या महान कवि कवयित्रींच्या कविता वाचनाची, पाठ करण्याची संधी मिळायची|Marathi_M|other|7.058500
processed_mr_m_agri_03223.wav|शहराच्या पाण्यात कपात न करण्याच्या सूचना मुख्यमंत्र्यांनी करूनही जलसंपदा विभागाने पाणी तोडले|Marathi_M|other|7.569333
processed_mr_m_other_00805.wav|तिकडे वाघमारे निशब्द झाला होता अन इकडे भाऊंनी मीनाच्या हातातला फोन जोरात ओढून क्रेडलवर आपटला|Marathi_M|other|8.370417
processed_mr_m_politics_02686.wav|माझ्या कोणत्या पोस्टना उत्तर द्यावे आणि कोणत्या इग्नोर कराव्यात हा सर्वस्वी आपलाच अधिकार आहे|Marathi_M|other|7.232646
processed_mr_m_agri_03063.wav|अनेकदा पाण्याची पातळी खोल गेल्याने पंप सुरू करूनही पाणी खेचले जात नाही व तो पंप एअर लॉक होतो|Marathi_M|other|7.685437
processed_mr_m_finance_01352.wav|या संपूर्ण आवाराची जबाबदारी ही बाजार समितीची असून, त्यासाठी कोट्यवधींचा महसूल वसूल केला जातो|Marathi_M|other|7.500000
processed_mr_m_health_02561.wav|कोळ्यांचेच रक्त निळे असते, कारण त्यांच्या रक्तातील प्राणवायू तांब्याच्या रेणूशी जोडलेला असतो|Marathi_M|other|7.200000
processed_mr_m_education_01510.wav|लिम्का बुकच्या संपादिका वत्सला कौल बॅनर्जी यांच्या स्वाक्षरीसह हा विक्रम झाल्याचे जाहीर केले|Marathi_M|other|7.952458
processed_mr_m_politics_01854.wav|जग्गूला आपल्या कृत्याचा पश्चात्ताप आहे आणि आपल्याला जगण्याचा काहीही अधिकार नाही हे मान्य आहे|Marathi_M|other|7.093333
processed_mr_m_finance_01503.wav|महागाई दरवाढीचा दर आणि प्राप्तिकराचा परिणाम यांचा विचार केला तर ही रक्कम कमी असल्याचंच दिसतं|Marathi_M|other|7.871187
processed_mr_m_health_02511.wav|त्यादृष्टीने बाळाच्या सुरक्षेसाठी सर्वांत महत्त्वाचा उपाय करायला हवा, हा उपाय म्हणजे लसीकरण. |Marathi_M|other|6.872729
processed_mr_m_health_00695.wav|अचानक या यंत्रणेत काहीतरी बिघाड होतो, आणि काही भागातील पेशी अनिर्बंध प्रमाणात वाढायला लागतात|Marathi_M|other|7.348750
processed_mr_m_health_01823.wav|रुग्णांमधील जागरूकता आणि या आजारासाठी उपलब्ध असलेले उपचार यातील कच्चा दुवाच यातून दिसून येतो|Marathi_M|other|7.186208
processed_mr_m_politics_01393.wav|मी सुद्धा मध्यंतरी गायब होतो तर मलाही वाटले काही नवीन स्पर्धा उपक्रम वगैरे सुरू झालाय की काय|Marathi_M|other|6.849521
processed_mr_m_finance_03278.wav|ते जर एखाद्या कर्जदाराला परवडले नाही तर तो आपले कर्ज दुसर्‍या सोयीच्या बँकेत शिफ्ट करू शकतो|Marathi_M|other|7.162979
processed_mr_m_other_03353.wav|मला मुंब्र्याचे नाव घेताना लोकांच्या भुवया उंच होण्यापेक्षा अभिमानाने भरलेले उर पहायचे आहेत|Marathi_M|other|6.872729
processed_mr_m_health_01434.wav|हायग्रेड कर्करोग म्हणजे यामध्ये कर्करोगाचे जंतू एका जागेवरून दुसर्‍या जागी लवकर पसरले जातात|Marathi_M|other|6.779854
processed_mr_m_health_01091.wav|भेंडीला रोजच्या जेवणात घेतल्याने अनेक आजार जसे की, खोकला, सर्दी यांसारख्या समस्या होत नाहीत|Marathi_M|other|7.743479
processed_mr_m_health_01167.wav|डिमेन्शिया हा काही विशिष्ट आजार नसून अशी काही लक्षणं आहेत ज्यामुळे गोष्टी लक्षात राहत नाहीत|Marathi_M|other|7.360354
processed_mr_m_health_02013.wav|निदान दीर्घकाळ त्यांचे भक्त व निष्ठा असलेले शशिकांत शिंदे तरी पवारांचे विरोधक नक्कीच नसावेत|Marathi_M|other|7.197813
processed_mr_m_finance_01818.wav|या भागाचा सर्वांगीण विकास करण्यासाठी जादा अनुदान देण्याची तरतूद सिद्धरामय्या यांनी केली आहे|Marathi_M|other|6.663750
processed_mr_m_other_02195.wav|माझ्या कोर्समध्ये क्विल्ट करताना प्रत्येक स्टेपला इस्त्री करायची असते हे पक्के बिंबवले होते|Marathi_M|other|6.060042
processed_mr_m_other_00363.wav|मन्नू भंडारी यांची चंद्रकांत भोंजाळ यांनी अनुवादित केलेली मुक्ती ही कथा मनाला स्पर्शून जाते|Marathi_M|other|8.393646
processed_mr_m_health_03072.wav|कारण यामुळे आपल्या भावना आतल्या आत दाबल्या जातात आणि अनेक मानसिक आजार होण्याची शक्यता वाढते|Marathi_M|other|6.400000
processed_mr_m_other_01707.wav|त्याच्या मताप्रमाणे एमिसने त्याच्यासाठी आपली विकेट गमावणं हे नैतिकदृष्ट्या योग्यं ठरलं असतं|Marathi_M|other|7.964062
processed_mr_m_education_01920.wav|ते समजा पत्कींच्या मतानुसार कृतघ्न असतील, पण प्रत्येक माणूस वेगवेगळ्या प्रकारे कृतघ्न असतोच|Marathi_M|other|7.731875
processed_mr_m_education_00423.wav|आजच्या बैठकीत दुपारचा स्लॉट अमान्य करण्यात आल्यानंतर सकाळी साडेदहाच्या स्लॉटबाबत चर्चा झाली|Marathi_M|other|7.466667
processed_mr_m_agri_02361.wav|हुक्क्याच्या नळीला उंची रेशीम किंवा सोन्या-चांदीच्या तारा असलेलं ब्रोकेड गुंडाळलेलं असायचं. |Marathi_M|other|6.118083
processed_mr_m_finance_03004.wav|यामुळे पालिकेतील नागरी सुविधा केंद्रातील कर वसुली व जन्ममृत्यू नोंदणीची कामे ठप्प झाली आहेत|Marathi_M|other|7.557729
processed_mr_m_general_03147.wav|मशिन लर्निंग हे संख्याशास्त्र आणि संगणक विज्ञान यांच्या संयोगातून विकसित झालेलं शास्त्र आहे|Marathi_M|other|7.592542
processed_mr_m_education_01784.wav|त्यांनी दाखवून दिलं की मूर्खांच्या जमावालाही हुशारीने हाताळून एखाद्याचा जीव वाचवला जाऊ शकतो|Marathi_M|other|7.464833
processed_mr_m_finance_01752.wav|तुम्ही जेव्हा कार खरेदी करता तेव्हा तुम्हाला फी द्यावी लागते, त्याला रजिस्ट्रेशन फी म्हणतात|Marathi_M|other|5.967146
processed_mr_m_finance_02855.wav|एक जबाबदार नागरीक, मतदार, व व्यक्ती म्हणून आपली कर्तव्ये व सहभाग काय हे आपल्याला माहितच आहे|Marathi_M|other|7.290687
processed_mr_m_agri_03571.wav|मध्य प्रदेश, आंध्र प्रदेश, कर्नाटक आणि महाराष्ट्राच्या काही भागात तांदळाची पिके घेतली जातात|Marathi_M|other|7.162979
processed_mr_m_health_03384.wav|शेतीकाम करीत असताना हाताला कापले गेले तर लगेच दगडीपाला किंवा जखमजोडी चोळली की रक्त थांबायचे|Marathi_M|other|8.335583
processed_mr_m_health_02030.wav|कारण पृथ्वीवर जेवढी संख्या माणसांची आहे त्यापेक्षा जास्त जिवाणू एका माणसाच्या तोंडात असतात. |Marathi_M|other|6.779854
processed_mr_m_weather_01928.wav|पवारांच्या या निर्णयावर त्यांचे नातू रोहित  पवार यांनी पुनर्विचार करावा असं आवाहन केलं आहे. |Marathi_M|other|6.700000
processed_mr_m_health_01842.wav|दुग्धज्वर यांसारखे कॅल्शिअम कमतरता असल्याने होणारे आजार होण्याची शक्यता जास्त प्रमाणात असते|Marathi_M|other|7.058500
processed_mr_m_finance_01565.wav|केवळ भाड्याच्या उद्देशाने तयार करण्यात आलेल्या प्रकल्पांना भांडवली नफा करातून सूट मिळू शकते|Marathi_M|other|6.245792
processed_mr_m_health_00153.wav|पण डॉक्टर भेटले नाहीत तर दादांना चैन पडत नसे आणि दादा भेटले नाहीत तर डॉक्टरांना चैन पडत नसे|Marathi_M|other|7.104938
processed_mr_m_other_01254.wav|कृष्णेकाठी वसलेल्या आणि धार्मिक पार्श्वभूमी लाभलेल्या मर्ढे या छोट्याशा खेडेगावात जन्म झाला|Marathi_M|other|6.768250
processed_mr_m_finance_01844.wav|आयोगाने म्हटले आहे, की सट्टेबाजी व जुगाराला कायद्यात बदल करून कर रचनेत सामावून घेतले पाहिजे|Marathi_M|other|6.768250
processed_mr_m_finance_02412.wav|कर आणि राष्ट्रीय सकल उत्पन्न यांच्यातील गुणोत्तरात सुधारणा करण्याची गरज आहे, असे ते म्हणाले|Marathi_M|other|7.139771
processed_mr_m_agri_03505.wav|खते देण्यासाठी झाडाच्या विस्ताराखाली वर्तुळाकार चर खणावेत आणि त्यात खते घालून चर बंद करावेत|Marathi_M|other|7.290687
processed_mr_m_other_01823.wav|भौतिकतेत अडकून पडत इंद्रियांच्या नादी लागलेली आणि त्यामुळे मूर्च्छित पडलेली मंडळी कमी नाहीत|Marathi_M|other|6.478000
processed_mr_m_other_01799.wav|त्यामुळे विस्थापित झालेल्या या धनगर बांधवांना सरकारचा टॅँकरही मिळालेला नाही, हे दुर्दैव आहे|Marathi_M|other|6.700000
processed_mr_m_health_02623.wav|तसेच फूट माऊथ डायसीस तोंडाला अल्सर येणे व पायाच्या खुरात जखम होणे असे विविध आजार होत असतात|Marathi_M|other|8.500000
processed_mr_m_health_02169.wav|तो रोगावर उपचार करण्यासाठी रोग्यांना बेड्यांनी बांधत असे आणि उपचार करण्याची बतावणी करत असे|Marathi_M|other|6.536042
processed_mr_m_education_03307.wav|विविध परीक्षांमध्ये उत्तूंग यश मिळवणाऱ्या विद्यार्थ्यांच्या यशात क्लासेसचा मोठा वाटा असतो.|Marathi_M|other|6.466375
processed_mr_m_finance_02796.wav|जर जीएसटी परिषदेने हायब्रिड कारवर लावलेला कर हटवला तर देशातील कारच्या किंमती कमी होऊ शकतील|Marathi_M|other|7.290687
processed_mr_m_finance_02157.wav|तेव्हा हे सर्व टाळण्यासाठी बँका कर्जदाराशी बोलणी सुरू करतात आणि कर्जाचे हप्ते बांधून देतात|Marathi_M|other|6.489604
processed_mr_m_agri_01837.wav|भाजीपाला पिकामध्ये केवडा रोगाचा प्रादुर्भाव दिसत असल्यास, रोगग्रस्त पाने काढून नष्ट करावीत |Marathi_M|other|7.070104
processed_mr_m_agri_01324.wav|ओलिताचा कापूस हंगाम अंतिम टप्प्यात असून, कोरडवाहू कापूस वेचणीचा हंगाम अद्याप अर्ध्यातच आहे|Marathi_M|other|6.466375
processed_mr_m_education_01387.wav|डॉक्टरांनी करून दाखवलेल्या करिश्म्यामुळे पाच महिन्यांचा एक जीव आता घरी जाण्यासाठी तयार आहे|Marathi_M|other|7.325521
processed_mr_m_general_01177.wav|या संघाचे प्रशिक्षक म्हणून अश्पाक शेख व व्यवस्थापक म्हणून नंदकिशोर खैरनार यांनी काम पाहिले|Marathi_M|other|7.100000
processed_mr_m_other_02983.wav|कारण फ्ल्यूच्या विषाणूमध्ये होणाऱ्या बदलामुळे आपल्याला लसही दर सहा महिन्यांनी बदलावी लागते|Marathi_M|other|6.640542
processed_mr_m_finance_01442.wav|अमेरिकेने चिनी वस्तूंवर प्रचंड कर लादले असून, रशिया व इराणवर आर्थिक निर्बंध लागू केले आहेत|Marathi_M|other|7.430021
processed_mr_m_agri_01325.wav|वाडग्यात चणाडाळीचं पीठ घेऊन त्यात थोडं पाणी घालून नीट कालवावं आणि ओव्याच्या पानांवर घालावं|Marathi_M|other|6.466375
processed_mr_m_health_02156.wav|बर्फामध्ये जर कोलाय विषाणू असतील तर तुमच्या घशामध्ये जंतुसंसर्ग होण्याचा धोका निर्माण होतो|Marathi_M|other|6.600000
processed_mr_m_agri_02968.wav|याचा विचार करून केंद्र शासनाने राष्ट्रीय बांबू मिशन या नावाने विशेष अभियानही सुरू केले आहे|Marathi_M|other|6.900000
processed_mr_m_agri_01792.wav|आई बी किंवा रोपे लावत असताना आईने केलेल्या छोट्या खड्यात बी टाकायचे काम त्या दोघी करायच्या|Marathi_M|other|6.582479
processed_mr_m_health_00778.wav|प्रजनन काळातील मधुमेह टाळण्याचा सर्वोत्तम मार्ग म्हणजे रक्तातील साखरेचं प्रमाण वाढू न देणे|Marathi_M|other|6.954000
processed_mr_m_politics_01788.wav|पण एक लक्षात घ्यायला पाहिजे की हे मानव  उत्क्रांतीच्या प्रवासातील खूपच पुढारलेले मानव होते|Marathi_M|other|9.299208
processed_mr_m_other_01307.wav|जयललिता ऊर्फ अम्मांच्या वारसदार म्हणून यापुढे आपण कार्य करणार असल्याचे त्यांनी स्पष्ट केले|Marathi_M|other|7.162979
processed_mr_m_general_03200.wav|त्यामुळे प्रवास करताना हिंदी आणि मराठी भाषेतील सिनेमा पाहण्याची संधी प्रवाशांना मिळणार आहे|Marathi_M|other|6.803083
processed_mr_m_general_03206.wav|मिर्झा सज्जान अली व मीर रोशन अली हे दोन नवाब आपला सारा वेळ बुद्धिबळाचा खेळ खेळण्यात घालवीत|Marathi_M|other|7.058500
processed_mr_m_other_03151.wav|करणवीर मुंबईतून दिल्लीला पोहोचला आणि तिथून त्याला काठमांडूची कनेक्टिंग फ्लाइट पकडायची होती|Marathi_M|other|6.478000
processed_mr_m_finance_03025.wav|तिने डेबिट किंवा क्रेडीट कार्डाने हॉटेलाच्या बिलाचे पैसे भरले म्हणून ती माजुर्डी ठरत नाही. |Marathi_M|other|6.466375
processed_mr_m_agri_01495.wav|कारण काय, तर जंगले आगीच्या भक्ष्यस्थानी पडल्यामुळे उंट पाणी पिण्यासाठी नागरी वस्तीत घुसतात|Marathi_M|other|6.443167
processed_mr_m_other_02166.wav|मधुकर पिचड यांच्याविषयी धनगर समाजात असलेला प्रचंड रोष वेळोवेळी रस्त्यावर प्रगट झालेला आहे|Marathi_M|other|6.861125
processed_mr_m_agri_03514.wav|शेत पिके झाडावरच सडल्याने सोयाबीन काळे पडून रंगहीन झाले व अर्ध्यापेक्षा जास्त शेतातच पडले|Marathi_M|other|7.557729
processed_mr_m_education_01072.wav|कारवाईला राजकीय वास असून याबाबत माजी मुख्यंमत्री देवेंद्र फडणवीस यांच्याशी चर्चा केली आहे|Marathi_M|other|7.325521
processed_mr_m_other_02116.wav|कवीच्या दिव्य प्रतिभेतून साकार झालेले हे महामंगल व्यक्तिमत्त्व आहे, असे समजायला हरकत नाही|Marathi_M|other|6.338667
processed_mr_m_health_03020.wav|कर्करोगाचा प्रकार, त्याचे शरीरातील स्थान व तो त्याचा टप्पा या बाबींवर उपचार अवलंबून असतात|Marathi_M|other|7.360354
processed_mr_m_agri_03614.wav|भाजीपाला पिकांमध्ये कांद्याची लागवड करताना काही महत्त्वाच्या गोष्टींची काळजी घ्यावी लागते|Marathi_M|other|6.210958
processed_mr_m_health_01780.wav|अपेक्षेनं भरलेले तात्यांचे डोळे ज्या पद्धतीनं त्या दारावर खिळलेले होते ते सदाशिवला बघवेना|Marathi_M|other|6.652146
processed_mr_m_general_01414.wav|वाठार पोलीसांनी ही वाहतूक तडवळे संमत वाघोलीमार्गे पिंपोडे बुद्रुक, वाठार स्टेशन अशी वळवली|Marathi_M|other|7.859583
processed_mr_m_finance_00673.wav|साखर निर्यात अनुदान देत असताना निर्यात साखरेची क्वॉलिटी ठरवून त्या साखरेला अनुदान द्यावे.|Marathi_M|other|6.455312
processed_mr_m_agri_02650.wav|अशा झाडांच्या बुंध्यालगत जमिनीवर आच्छादन केल्यास जमिनीची पाणी धरून ठेवण्याची क्षमता वाढते|Marathi_M|other|7.035271
processed_mr_m_agri_03396.wav|लागवड जरी जास्त झाली असली तरी पाण्याअभावी काही भागांत कांदा आला नाही तर काहींचा करपला आहे|Marathi_M|other|7.100000
processed_mr_m_finance_02373.wav|पण सातव्या वेतन आयोगाने पुन्हा एकदा स्लॅब सिस्टीमनेच पेन्शन लागू करण्याची शिफारस केली आहे|Marathi_M|other|6.628917
processed_mr_m_finance_02900.wav|तथापि, असे दिसते की मूल्यवर्धित कराच्या देयकावर बचत करण्यासाठी त्यांचा वापर केला जाऊ शकतो|Marathi_M|other|7.500000
processed_mr_m_agri_01808.wav|धरणाच्या आसपास मोठ्या प्रमाणावर शेती असून या धरणाचे पाणी मुख्यत्वे सिंचनासाठी वापरले जाते|Marathi_M|other|6.800000
processed_mr_m_finance_01554.wav|आता आपण चलन म्हणून नोटा आणि नाणी यांचा वापर करतो आणि या नोटा आणि नाण्यांनाच लक्ष्मी मानतो|Marathi_M|other|6.640542
processed_mr_m_politics_00880.wav|या इन्स्टाग्रामची दखल घेत महिला आयोगाने पोलिसांना याप्रकरणी लक्ष घालण्याचे आदेश दिले होते|Marathi_M|other|7.360354
processed_mr_m_agri_03607.wav|वर्षातून तीन महिने पावसाचे पाणी भरलेले असते, पण या सगळ्या अडचणींना हिमाने आपली ताकद बनवले|Marathi_M|other|6.900000
processed_mr_m_agri_03644.wav|एक खास प्रकारची प्रक्रिया करून व दाब देऊन चहाच्या पानाचे वेगवेगळ्या प्रकारचे गठ्ठे बनवतात|Marathi_M|other|6.872729
processed_mr_m_general_01327.wav|पहाटे साडेचार वाजता दक्षिण मुंबईतील कोठारी मॅन्शन ही चार मजली इमारत या आगीत संपूर्ण जळाली|Marathi_M|other|7.557729
processed_mr_m_weather_01145.wav|गुळवे कुटूंब दरवर्षी या शंभरी पूर्णं केलेल्या गौरींचे आनंदाने स्वागत करून पाहुणचार करतात.|Marathi_M|other|7.186208
processed_mr_m_health_01617.wav|चीनमधील वुहान शहरातून हा विषाणू संपूर्ण देशात आणि त्यानंतर आजूबाजूच्या देशांमध्येही पसरला|Marathi_M|other|6.942396
processed_mr_m_finance_02527.wav|देशाच्या कर स्रोताचा अभ्यास करण्यात येणार आहे आणि राज्यांना त्याबद्दल माहिती देण्यात येईल|Marathi_M|other|5.943937
processed_mr_m_agri_00248.wav|भुईमूग पिकाच्या मुळांवरील गाठींमध्ये असलेल्या जिवाणूंच्या वाढीसाठी सेंद्रिय खते मदत करतात|Marathi_M|other|7.209417
processed_mr_m_finance_01852.wav|याशिवाय निवृत्त झालेले बँक कर्मचारी, शिक्षक, बँक, सैन्यातील कोणत्याही व्यक्ती पात्र ठरतील|Marathi_M|other|7.151375
processed_mr_m_health_03296.wav|चायपत्तीची बॅग पाण्यात बुडवून जखमेवर ठेवली तर पुढच्या काही मिनिटांतच रक्त येण्याचं थांबेल|Marathi_M|other|6.861125
processed_mr_m_weather_01377.wav|कोणत्याही गोष्टीकङे समाजाचा एक जागरुक नागरिक म्हणून बघण्याचा दृष्टिकोन वाचनाने मला दिला.|Marathi_M|other|6.141312
processed_mr_m_agri_02787.wav|हे लक्षात घेऊन कांदा बीजोत्पादन करताना लागवड ते पीक व्यवस्थापन शास्त्रीय पद्धतीनेच करावे|Marathi_M|other|7.046875
processed_mr_m_health_02001.wav|महिन्यातून एकदाच येणारा हा आपल्या लाडक्या गणपती बाप्पाचा उपवास आपल्यातले बरेच लोक पाळतात |Marathi_M|other|6.942396
processed_mr_m_health_01580.wav|म्हणून याला सायलेंट किलर असेही म्हणतात, पण सतत रक्तदाब जास्त राहिल्याने हृदयावर ताण येतो|Marathi_M|other|6.361896
processed_mr_m_education_01231.wav|अवघ्या एक महिन्याच्या मुलीला निष्ठुर आई अज्ञातस्थळी सोडून गेल्याचा प्रकार उघडकीस आला आहे|Marathi_M|other|7.975688
processed_mr_m_agri_03588.wav|डोंगराळ जमिनीचा प्रसार होऊनही मोठ्या प्रमाणात येथे बटाटे, मटार आणि ओट्सचे पीक घेतले जाते|Marathi_M|other|7.100000
processed_mr_m_finance_01480.wav|क्रेडिट रेटिंग म्हणजे घेतलेले कर्ज परत करण्याची इच्छा आणि क्षमता यांच्या मोजमापाचा दाखला|Marathi_M|other|6.524438
processed_mr_m_agri_03648.wav|महिन्याच्या शुध्द चतुर्थीला चांदीच्या छोट्या वाटीत गायीचे दूध घेऊन त्यात साखर व भात घ्या|Marathi_M|other|7.023667
processed_mr_m_agri_01472.wav|आपल्याला दोरी आणि बांबू व लाकूड यांच्या साहाय्याने सहज हलक्या वजनाचे स्ट्रेचर बनवता येते|Marathi_M|other|6.500000
processed_mr_m_agri_03002.wav|कोंबडीच्या विष्ठेपासून मिळणारे खत हे जमिनीसाठी व शेतीसाठी अत्यंत उपयुक्त व फायदेशीर ठरते|Marathi_M|other|7.100000
processed_mr_m_agri_01292.wav|शहराच्या मध्यवर्ती भागात काही आस्थापने व घरात पावसाचे पाणी शिरल्याने सर्वत्र धावपळ उडाली|Marathi_M|other|6.600000
processed_mr_m_general_00679.wav|तो आराखडा जरी वाघ यांनी पाहिला असता, तर बाहुल्या आणि घेरावाची स्टंटबाजी करावी लागली नसती|Marathi_M|other|6.385104
processed_mr_m_politics_01296.wav|सांगोल्डा येथील फूड बँकेतर्फे अनाथाश्रम आणि वृद्धाश्रमात या केकचं वाटप करण्यात येणार आहे|Marathi_M|other|6.872729
processed_mr_m_health_00055.wav|जर तुम्ही दररोज आंघोळीच्या पाण्यात थोडं दूध मिश्रित करून आंघोळ केली तर त्वचा खुलून दिसेल|Marathi_M|other|10.193188
processed_mr_m_health_01602.wav|प्लॅस्टिक अतिशय घातक असून ते जाळले तरी पूर्ण जळत नाही आणि त्यामुळे श्वसनाचे आजार बळावतात|Marathi_M|other|6.663750
processed_mr_m_finance_03125.wav|शेतीवर बसवलेला कराचा भरणा केल्यानंतर शेतीचे उरलेले उत्पन्न सर्व कुळांमध्ये वाटण्यात येईल|Marathi_M|other|7.035271
processed_mr_m_education_01672.wav|अमेरिकेचे माजी राष्ट्राध्यक्ष असलेले बराक ओबामा हे त्यांच्या वेगळ्य शैलीमुळे ओळखले जातात|Marathi_M|other|7.580938
processed_mr_m_other_00513.wav|द्वैताने अद्वैतावर केलेली ही मात आहे आणि विठुरायाच्या पायाशी येऊन हे द्वैत थांबलेले आहे|Marathi_M|other|7.244250
processed_mr_m_finance_02563.wav|जुगार आणि सट्टेबाजी कायदेशीर करुन त्यावर कर आकारल्यास त्यातून चांगला महसूल जमा होऊ शकतो|Marathi_M|other|7.023667
processed_mr_m_agri_01742.wav|रेहमान हा वाघेरा येथे ट्रॅक्टर खाली करून पुन्हा पाणी भरण्यासाठी नाटवीच्या दिशेने निघाला|Marathi_M|other|6.400000
processed_mr_m_agri_02590.wav|आपण आता शास्त्रीय पद्धतीने खत तयार करणार आहोत आणि त्यासाठी जीवाणू खताचा वापर करणार आहोत|Marathi_M|other|7.000000
processed_mr_m_education_01333.wav|मल्चिंग पेपर लावताना तो गादीवाफ्याला समांतर राहील, तो ढिला पडणार नाही याची काळजी घ्यावी|Marathi_M|other|8.219500
processed_mr_m_finance_02107.wav|पण कोणत्याच बँका एटीएम केंद्रांच्या सुरक्षेसाठी पैसा खर्च करण्यास तयार नाहीत, असे दिसते|Marathi_M|other|6.300000
processed_mr_m_finance_03007.wav|कंपन्या किंवा कॉर्पोरेशन्स एका विशिष्ट हेतूने जन्म घेतात आणि तो हेतू म्हणजे पैसा कमावणे|Marathi_M|other|7.300000
processed_mr_m_health_00630.wav|घटसर्पाचा जीवाणू जंतुसंसर्ग झालेल्या व्यक्तीच्या तोंड, नाक व घसा या भागात वास्तव्य करतो|Marathi_M|other|7.511292
processed_mr_m_agri_03105.wav|काहींचा रस केशरी आणि दाट, तर काही वरून पिवळे आणि त्यांचा रस मात्र आंबट आणि पातळ निघायचा|Marathi_M|other|7.035271
processed_mr_m_politics_01962.wav|त्यानंतर, खासदार मेनका गांधी यांनीही जे घडलं ते भयानक आहे, अशा भावना व्यक्त केल्या आहेत|Marathi_M|other|7.360354
processed_mr_m_health_01123.wav|वैज्ञानिकांच्या एका समूहाने बेडकाच्या भ्रूणातील काही जीवित पेशी नवीन जन्मासाठी वापरल्या|Marathi_M|other|7.365312
processed_mr_m_education_00932.wav|मानवी इच्छांना अंत नसतो आणि या इच्छा फक्त देवच पूर्ण करू शकतो, अशी मानवाची श्रद्धा असते|Marathi_M|other|7.082667
processed_mr_m_other_02287.wav|गोव्यात हिंदूंची संख्या आता कमीच आहे, पण जे असतील ते पण नामकरण स्वीकारतील असे वाटत नाही|Marathi_M|other|6.454771
processed_mr_m_other_01881.wav|तिलारीच्या या जंगलात बहुचर्चित वनमानव अर्थात स्लेंडर लोरीसचा वावर असल्याचे ऐकायला मिळते|Marathi_M|other|7.023667
processed_mr_m_health_03680.wav|सध्या हनुमंताप्पा यांची स्थिती बिकट असून त्यांचे यकृत आणि मूत्रपिंड नीट कार्य करत नाहीत|Marathi_M|other|7.151375
processed_mr_m_politics_01172.wav|मृत्युंजय कादंबरीच्या लेखनासाठी शिवाजी सावंत यांनी थेट कुरुक्षेत्रात मुक्काम ठोकला होता|Marathi_M|other|6.967187
processed_mr_m_politics_01367.wav|महाराष्ट्राचं भौगोलिक स्थान असं आहे की, त्याच्या तीन बाजूंना वेगवेगळी भाषिक राज्यं आहेत|Marathi_M|other|6.338667
processed_mr_m_health_03345.wav|ड्रग थेरेपी वापरले जाते, आणि जर काही नकारात्मक लक्षणे होत असतील तर उपचार लगेच बंद होईल. |Marathi_M|other|7.012062
processed_mr_m_finance_01740.wav|रासने यांचे लक्ष नसल्याची संधी साधून चोरट्याच्या साथीदाराने त्यांचे डेबिट कार्ड लांबवले|Marathi_M|other|6.791458
processed_mr_m_education_01310.wav|शिवाय सुभाष घईंच्या विस्लिंग वूड या संस्थेतून त्याने फिल्म मेकिंगचे प्रशिक्षण घेतले आहे|Marathi_M|other|7.186208
processed_mr_m_other_02351.wav|पिथौरागढ जवळील हुडेती गावातील एका दहा वर्षाच्या बालकाने असाच एक कारनामा करून दाखवला आहे|Marathi_M|other|7.000000
processed_mr_m_health_01075.wav|फायब्रॉसिस असलेल्या स्नायूंची उती ताणली जाते आणि कठीण होते आणि तिचे आकुंचन पावणे थांबते|Marathi_M|other|7.348750
processed_mr_m_agri_01296.wav|निझामाने या भागातील कापूस पिकाचे महत्त्व लक्षात घेऊन नांदेडला उस्मानशाही मिल काढली होती |Marathi_M|other|6.385104
processed_mr_m_finance_00753.wav|रेल्वेत रोख चार लाख रूपयांची बॅग विसरणे व ती सर्व रक्कम जशीच्यातशी परत मिळणे खुपच कठीण.|Marathi_M|other|7.244250
processed_mr_m_finance_02213.wav|राज्य सरकारी कर्मचारी व त्याच्या पत्नीला विमाकवच आहे, पण अपत्यांना विमा योजना लागू नाही|Marathi_M|other|6.500000
processed_mr_m_health_00674.wav|दात पांढरे करणारे हे अर्धवट डॉक्टर त्यासाठी कार्बामाईड टेरॉक्साईड नावाचे द्रव्य वापरतात|Marathi_M|other|7.232646
processed_mr_m_other_01724.wav|कुलाबा ते सीप्झ या मेट्रोसाठी दक्षिण मुंबईतील सुमारे पाच हजार वृक्षतोडीचा प्रस्ताव आहे|Marathi_M|other|6.700000
processed_mr_m_health_00557.wav|कोणत्याही आजाराचे लवकर निदान झाल्यास त्यावर उपचार करण्यासाठी अनेक विकल्प शिल्लक राहतात|Marathi_M|other|6.710187
processed_mr_m_agri_00317.wav|त्यांच्या प्रयत्नांतून लाखो हेक्टर क्षेत्र सिंचनाखाली आले, आदिवासी गावांना पाणी मिळाले|Marathi_M|other|7.116542
processed_mr_m_other_00173.wav|शहरातील रस्त्यांवर पार्कींगचे पट्टे मारण्यासह झेब्रा क्रॉसिंगचे पट्टे मारणे आवश्यक आहे|Marathi_M|other|7.500000
processed_mr_m_education_00920.wav|येत्या डिसेंबर महिन्यात ही अभियोग्यता व बुध्दिमत्ता चाचणी परीक्षा घेण्याचे नियोजन होते|Marathi_M|other|6.976000
processed_mr_m_politics_01651.wav|महत्त्वाच्या पाच विभागांसाठी पुढील क्रमांकावर मिस्ड् कॉल देऊन मतदान करता येऊ शकणार आहे|Marathi_M|other|6.570875
processed_mr_m_health_01295.wav|मधुमेह, उच्च रक्तदाब हे सायलेंट किलर असून याचा शरीरात झालेला प्रवेश अनेकवेळा कळतच नाही|Marathi_M|other|6.559271
processed_mr_m_other_01727.wav|नासाने मेल पाठवत विक्रम लँडरचे फोटो शोधण्यात मदत केल्यामुळे शन्मूगचे अभिनंदन केले होते|Marathi_M|other|6.756625
processed_mr_m_other_01104.wav|पपईच्या झाडाप्रमाणे, नरपुष्पे आणि मादीपुष्पे येणारी दोन वेगवेगळी झाडे खजुरामध्ये असतात|Marathi_M|other|7.267479
processed_mr_m_health_03303.wav|खेड्यातील लोक लवकर दवाखान्यात जात नाही आणि त्यामुळे त्यांचा आजार जास्त प्रमाणात वाढतो. |Marathi_M|other|6.100000
processed_mr_m_health_02864.wav|जांभळामध्ये लोहतत्त्व जास्त प्रमाणात असल्यामुळे याच्या सेवनामुळे रक्त शुद्ध व लाल होते|Marathi_M|other|7.279083
processed_mr_m_politics_01767.wav|शहरातील कामगार मोटार ट्रान्स्पोर्ट कंपनीतून ही पहिली पेटी वाशी मार्केटला रवाना होत आहे|Marathi_M|other|6.995625
processed_mr_m_health_01468.wav|त्याला रक्ताची गरज असते, पण कैलासचे रक्त जुळत नाही म्हणून अमर रक्त देतो आणि बॉबी वाचतो|Marathi_M|other|6.512833
processed_mr_m_other_00367.wav|डॉल्बीवर बंदी असतानाही डॉल्बी आणल्यामुळे सातारा, कराड येथे डॉल्बीवर कारवाई करण्यात आली|Marathi_M|other|7.000000
processed_mr_m_education_02839.wav|पारनेर, शिवाजी हुलावळे व सोमनाथ रण्ये, अशी पोलिस कोठडीत पाठवलेल्या आरोपींची नावे आहेत.|Marathi_M|other|8.683896
processed_mr_m_other_01771.wav|इम्फा पुरस्कार सोहळ्याने मराठी पुरस्कार सोहळ्यांना एक वेगळी उंची प्राप्त करून दिली आहे|Marathi_M|other|6.300000
processed_mr_m_politics_00287.wav|महिला वर्गाची आवड लक्षात घेऊन लीलॅक, फ्लोरल व्हॉलेट, जॅस्मीन हे फ्लेवर बाजारात मिळतात.|Marathi_M|other|7.488062
processed_mr_m_health_02129.wav|आम्ही नेहमी ऐकत आलो आहोत की ताप जास्त असेल तर गार पाण्याच्या पट्ट्या डोक्यावर ठेवाव्या|Marathi_M|other|5.851063
processed_mr_m_agri_01331.wav|करवतीने तोडणे व कोयत्याने तोडणे यामध्ये सारख्याच संख्येने बांबू एका दिवसात तोडता येतात|Marathi_M|other|6.419937
processed_mr_m_health_01458.wav|व्यासांनी त्वरीत त्याला जवळच्या कुंडात डुबकी मारायला लावली व त्यामुळे त्याचा ताप उतरला|Marathi_M|other|5.711729
processed_mr_m_politics_01241.wav|गोव्यात सव्वीस जागा जिंकून भाजपा पुन्हा सत्तेवर येईल असा विश्वासही त्यांनी व्यक्त केला|Marathi_M|other|7.615771
processed_mr_m_other_02149.wav|क्रँप येऊ नये म्हणून मी ही पद्धत अवलंबली होती आणि आत्तापर्यंत ती खूप उपयुक्त ठरली होती|Marathi_M|other|6.200000
processed_mr_m_agri_02726.wav|रोपांची लागवड ऑगस्ट, एप्रिल आणि ऑक्टोबर महिन्यांत केल्यास वर्षभर फुले उपलब्ध होऊ शकतात|Marathi_M|other|6.884333
processed_mr_m_politics_01190.wav|शिवाय सामान्य नागरिकांना सब्सिडी मिळावी याबाबतही प्रयत्न सुरु असल्याती माहिती मिळत आहे|Marathi_M|other|6.710187
processed_mr_m_other_01833.wav|आपण अलिश्बा नावाच्या एका पाकिस्तानी तरुणीला दुबईत भेटलो होतो, अशी कबुली शमीने दिली आहे|Marathi_M|other|6.500000
processed_mr_m_education_01480.wav|पण लेगस्पिन गोलंदाजीत गुगली तसेच रॉंगवन टाकताना चेंडूच्या शिवणीचा वापर जास्त केला जातो|Marathi_M|other|8.231104
processed_mr_m_finance_02712.wav|अशाप्रकारे, पगारात कपात झालेले अथवा नोकरी गमावलेले लोक खर्च करणं व कर्ज काढणं थांबवतात|Marathi_M|other|6.884333
processed_mr_m_other_03508.wav|नुसती समाजासाठी विकासकामं करून चालत नाही तर मतांच्या गठ्ठ्यांनीच तुमची तळमळ तोलली जाते|Marathi_M|other|6.300000
processed_mr_m_politics_01075.wav|गिरी यांनी सांगितले की, सर्पाच्या या प्रजातीला सामान्य बोलीभाषेत मांजऱ्या साप म्हणतात|Marathi_M|other|7.109375
processed_mr_m_agri_01602.wav|मात्र जर अँगलमध्ये ठेवल्यास ही सगळी माती खालच्या भागात जमा होते आणि सहज साफ करता येतं|Marathi_M|other|6.710187
processed_mr_m_politics_03079.wav|एकदा राज्यसभेच्या खासदार आणि सहा वेळा मुख्यमंत्री ही अम्मांची कारकीर्द काही लहान नाही|Marathi_M|other|6.711250
processed_mr_m_finance_03454.wav|या फंडातील रक्कम ही तीन वर्षांनंतर काढली तर त्यावर दीर्घमुदत भांडवली नफा कर लागू होतो|Marathi_M|other|7.743479
processed_mr_m_other_00476.wav|दलित पँथर जेव्हा सुरू झाली तेव्हा हजारोंच्या संख्येंने तरुणांनी पँथरमध्ये प्रवेश केला|Marathi_M|other|6.431563
processed_mr_m_finance_00413.wav|काळा पैसा पकडला जाण्याच्या भीतीने अनेक बड्या धेंडानी जनधन खात्यात रक्कम जमा केली आहे.|Marathi_M|other|7.371958
processed_mr_m_weather_00299.wav|मात्र जेव्हांकेव्हां स्त्रीची सत्ता होती तेव्हां ते अत्यंत नैसर्गिक समजले गेले असावे.|Marathi_M|other|7.348750
processed_mr_m_politics_01556.wav|रस्ते, रेल्वे आणि हवाई सेवेने जोडलेले हे शहर सर्वाधिक वेगाने वाढणारे औद्यौगिक शहर आहे|Marathi_M|other|7.639000
processed_mr_m_politics_02444.wav|कर्णम मल्लेश्वरी  ही वेटलिफ्टिंग खेळात भारताला पदक जिंकवून देणारी पहली महिला ठरली आहे|Marathi_M|other|7.109375
processed_mr_m_finance_03426.wav|सरकारे आणि बँकांच्या मर्जीतील उद्योजकांनी हजारो कोटींची भरमसाट कर्जे काढली आणि बुडवली|Marathi_M|other|6.791458
processed_mr_m_education_01253.wav|मात्र होबार्ट हरिकेन्स आणि ब्रिस्बेन हीट यांच्यातील सामन्यात एक धक्कादायक प्रकार घडला|Marathi_M|other|7.453229
processed_mr_m_politics_01831.wav|विकासाच्या गंगेत मोजक्या मंडळींचे घोडे न्हाले, पण कोट्यवधी सामान्य जनता कोरडीच राहिली|Marathi_M|other|7.499667
processed_mr_m_education_01898.wav|वसईचा किल्ला स्वराज्यात यावा यासाठी चिमाजी अप्पा यांनी वज्रेश्वरी देवीस नवस केला होता|Marathi_M|other|7.360354
processed_mr_m_finance_01657.wav|बाँड्स खरेदी करताना आपल्याला द्यावा लागणारा कर आणि कर स्लॅब यांचाही विचार करावा लागतो|Marathi_M|other|5.900000
processed_mr_m_other_01162.wav|आधुनिकता आणि पारंपरिक गोष्टी या दोन्ही गोष्टिंची उत्तमरीत्या सांगड घातलेली दिसून येते|Marathi_M|other|6.222583
processed_mr_m_health_02220.wav|जर रुग्णाला धोका आहे, तर स्प्रेचा वापर करण्यापूर्वी घशातील द्रावणात एकच इंजेक्शन द्या|Marathi_M|other|6.536042
processed_mr_m_health_02739.wav|या वयात जरी हाडाचा कर्करोग होत असला तरी लहान मुलांमध्येही या समस्येचे प्रमाण अधिक आहे|Marathi_M|other|7.000438
processed_mr_m_health_02802.wav|कारण, त्यातून तुमचा रक्तदाब वाढून क्षणार्धात हृदयाचे कार्य थांबण्याचा धोका आता वाढतोय|Marathi_M|other|6.500000
processed_mr_m_health_00436.wav|गम्मत म्हणजे या भांडणातल्या या दोन पात्रातलं पहिलं पात्र पालिका रुग्णालयात डॉक्टर आहे|Marathi_M|other|6.721813
processed_mr_m_politics_01821.wav|गर्दीचा फायदा घेऊन महिला अथवा मुलींना धक्का मारणाऱ्या मनचले मजनूंची आता काही खैर नाही|Marathi_M|other|7.488062
processed_mr_m_education_00449.wav|अव्वाच्या सव्वा किंमतीच्या दरात ही औषधं विकली जात असल्याचा धक्कादायक प्रकार समोर आलाय|Marathi_M|other|6.698667
processed_mr_m_other_03208.wav|बादशाहो फिल्मच्या रश्के कमर या गाण्यावर जॉर्जियाने तिच्या बेली डान्सची झलक दाखवली आहे|Marathi_M|other|6.199354
processed_mr_m_general_00248.wav|त्यानंतर जेव्हा प्रवास करताना कुठलाही धोका आहे असे वाटले तर सेफ्टी ऑप्शन क्लीक करायचे|Marathi_M|other|6.872729
processed_mr_m_agri_03096.wav|काही नद्यांना भरपूर पाणी असते, तर काही ठिकाणी पाण्याचा तुटवडा असल्याने संकट उभे ठाकते|Marathi_M|other|6.373500
processed_mr_m_health_03306.wav|बहुतेक स्त्रियांमध्ये शरीरातील स्कॅव्हेंजर सिस्टम हे मासिक पाळीचे रक्त साफ करून टाकते|Marathi_M|other|6.600000
processed_mr_m_health_00883.wav|मस्तकात वेदना होत असल्यास शेवग्याचा डिंक दुधात वाटावा आणि त्याचा लेप मस्तकावर लावावा|Marathi_M|other|7.197813
processed_mr_m_health_02047.wav|कोट्यवधी पेशी आपल्या शरीरात असतात आणि निसर्गाने दिलेले त्यांचे त्यांचे काम करत असतात|Marathi_M|other|5.862667
processed_mr_m_health_00670.wav|अधिक आहार घेतल्याने त्यांचे वजन वाढू लागते व त्याचा ताण गुडघ्यांवर येऊन वेदना वाढतात|Marathi_M|other|6.837896
processed_mr_m_politics_03145.wav|नंतर त्यांनी भुत्तोंना सोडले व झिया यांनी नव्याने निवडणुका घेण्यासंबंधी घोषणाही केली|Marathi_M|other|6.675354
processed_mr_m_agri_03039.wav|गहू पिकांच्या उत्पादनात घट येण्यामध्ये किडींचा प्रादुर्भाव हे एक महत्त्वाचे कारण आहे|Marathi_M|other|6.400000
processed_mr_m_health_02781.wav|अशा ठिकाणी एका तासामागे एक ते दोन मिनिटं ब्रेक घेणं अनिवार्य आहे, असं डॉक्टर सांगतात|Marathi_M|other|6.199354
processed_mr_m_agri_02577.wav|एक व दोन वर्षे पाणी व खत घालून वाढवलेली झाडे मोफत वाटपासाठी रांगेने लावून ठेवली आहेत|Marathi_M|other|7.197813
processed_mr_m_politics_01912.wav|तीन हजार वर्षांपूर्वी ज्यांचे शासन होते ते राजे दुसरे राम्सेस ह्यांची ती मूर्ती होती|Marathi_M|other|7.232646
processed_mr_m_health_02307.wav|कॅन्सर पेशी कडून काही पदार्थ तयार होतात या सर्वांचा परिणाम म्हणून देखील वजन कमी होते|Marathi_M|other|6.700000
processed_mr_m_general_00332.wav|आम्ही दोघांनी प्रत्येकी एक रस्ता निवडला आणि एकमेकांना आवाज देत पुढं पुढं जायचं ठरवलं|Marathi_M|other|6.800000
processed_mr_m_politics_00924.wav|जाळ्य़ांचे नुकसान करुन काही अंडी पळवण्याचा प्रयत्न स्थानिक नागरिकांनी सुरुवातीला केला|Marathi_M|other|6.721813
processed_mr_m_health_03304.wav|तसेच मधुमेह हा हृदय रोग, किडनीचे आजार, अंधत्व यांसारख्या अनेक आजारांचे कारण बनू शकतो|Marathi_M|other|7.813146
processed_mr_m_health_03711.wav|शिवाय वेळोवेळी त्याला होणारा त्रास, किंवा शस्त्रक्रिया यांनीही अनेकदा खचायला व्हायचं|Marathi_M|other|6.187750
processed_mr_m_health_00721.wav|रवींद्रची कवटी फुटून मेंदू बाहेर पडल्याचे आपण पाहिले आणि जिवाच्या आकांताने पळत सुटलो|Marathi_M|other|6.559271
processed_mr_m_health_03047.wav| नियमित इलायचीचे सेवन केल्यास अस्थमा, खोकला, ताप आणि फुप्फुसाशी निगडित आजार दूर होतात|Marathi_M|other|7.476458
processed_mr_m_health_00982.wav|पण डॉक्टरांनी अथक प्रयत्नांनी शस्त्रक्रिया करून कवळी काढली आणि गणी यांना जीवदान दिलं|Marathi_M|other|6.710187
processed_mr_m_finance_02806.wav|बँकेची गंगाजळी ठेवी आणि उत्पन्नाचे मार्ग यावर ताण येतो आणि बँका आर्थिक कोंडीत अडकतात|Marathi_M|other|7.697042
processed_mr_m_health_02046.wav|त्या कुत्र्याच्या मानेवर चाकूचे वार होते व त्या जखमेतून रक्त वाहत रस्त्यावर आलं होतं|Marathi_M|other|5.711729
processed_mr_m_health_02377.wav|तपासणी केल्यानंतर ही औषधे बाजारात विक्रीसाठी उपलब्ध झाली, तर त्यातून पुढील धोका टळतो|Marathi_M|other|6.617312
processed_mr_m_health_02133.wav|डाएटच्या बरोबरीने आहारात सोडीयमचे प्रमाण कमी केले तर रक्तदाब याहीपेक्षा कमी होऊ शकतो|Marathi_M|other|6.686979
processed_mr_m_finance_01436.wav|सरकारी वेतन आणि बचतीवर मिळणारे व्याज हे नरेंद्र मोदींचे उत्पन्नाचे मुख्य स्त्रोत आहे|Marathi_M|other|6.100000
processed_mr_m_health_00838.wav|त्यांचा तो अवतार पाहताच डॉक्टर कुलकर्णी प्रतिक्षिप्त क्रियेने चार पावले मागे सरकल्या|Marathi_M|other|6.814687
processed_mr_m_other_00984.wav|ट्विंकलनं शेअर केलेल्या पोस्टमधील एका फोटोमध्ये ट्विंकलनं हे झुमके घातलेले दिसत आहेत|Marathi_M|other|6.700000
processed_mr_m_education_03106.wav|मग शरीर पण आतल्या आत आपली गणितं करतं आणि फॅट्स्एनर्जी जमवून ठेवतं आणि आपण सुटत जातो.|Marathi_M|other|7.615771
processed_mr_m_other_00604.wav|माझे हात माझ्या धन्याच्या तस्बिरी म्होरं आपसूक जोडलं गेलं आणि ओठातून शब्द बाहेर पडले|Marathi_M|other|6.756625
processed_mr_m_finance_02917.wav|यामुळे देशातील व्यापारी तसेच नागरी सहकारी बॅँकांची एटीएम केंद्रे अधिक सुरक्षित होतील|Marathi_M|other|6.605708
processed_mr_m_weather_01238.wav|या सिनेमाच्या भारतात झालेल्या शूटिंगसाठी पूर्णिमा यांनी कॉश्चुम्स डिझायनिंग केलं आहे|Marathi_M|other|5.978771
processed_mr_m_agri_00228.wav|चेराव नावाचे लोकनृत्य खूप प्रचलित असून या नृत्यावेळी पुरूष जमिनीवर बांबू धरून ठेवतात|Marathi_M|other|6.919167
processed_mr_m_politics_02585.wav|परिणामी पूर्वीची भययुक्त द्वेषभावना जाऊन त्याची जागा अतीव आदरयुक्त आत्मीयतेने घेतली|Marathi_M|other|7.580938
processed_mr_m_health_00617.wav|डॉक्टर असल्याने हॅल्लिडेवर उपचार करणे हे आपले प्रथम कर्तव्य असल्याचे अमांडला जाणवले|Marathi_M|other|7.488062
processed_mr_m_health_01317.wav|पूर्वकल्पना नसलेली कृती करताना मेंदू आणि शरीराच्या इतर अवयवांचा समन्वय वाढीला लागतो|Marathi_M|other|6.791458
processed_mr_m_health_02380.wav|मलेरियाचा संसर्ग झाल्यास वेळीच योग्य उपचार घेणे, हा यावरील सर्वांत चांगला उपचार आहे|Marathi_M|other|6.628917
processed_mr_m_other_02310.wav|राजधानी एक्स्प्रेसमध्ये पॅँट्री कारच्या जोडीनेच हे नवे वर्क स्टेशन उभारले जाणार आहे|Marathi_M|other|5.653688
processed_mr_m_health_00928.wav|ज्या वस्तूंना लोकांचा सर्वाधिक स्पर्श होतो, तेथेच  अधिक विषाणू आणि जंतू वावरत असतात|Marathi_M|other|6.443167
processed_mr_m_other_01230.wav|रेफ्रींच्या नजरेतून ही बाब सुटल्याची घोडचूक झाली आणि इंग्लिश संघासाठी हा धक्का ठरला|Marathi_M|other|6.756625
processed_mr_m_health_03268.wav|यामध्ये आपला मेंदू एका प्रोजेक्टरचं काम करतो आणि आपले डोळे स्क्रीन सारखं काम करतात. |Marathi_M|other|6.199354
processed_mr_m_finance_00980.wav|आंग्रिया क्रूझच्या माध्यमातून पर्यटनाला चालना मिळाली असती व महसूल देखील वाढला असता.|Marathi_M|other|6.327063
processed_mr_m_education_00470.wav|या कथ्थक केंद्रात प्रतिभावंत कथ्थक गुरूंमार्फत नव्या कलावंतांना प्रशिक्षण दिले जाते|Marathi_M|other|6.688000
processed_mr_m_education_01789.wav|जीवन तत्क्षणी थांबावे किंवा माणसांचा तिटकारा यावा इतपत या गाण्यांना मी जवळ केले आहे|Marathi_M|other|7.116542
processed_mr_m_finance_03288.wav|चालू खात्यातील तूट कमी झाल्याने शेअर बाजारातील तेजीचे प्रतिबिंब चलन बाजारातही उमटले|Marathi_M|other|7.162979
processed_mr_m_health_02960.wav|त्यामुळे डास व माशा होतात, परिणामी विविध आजार फैलावतात, याची जाणीवच या लोकांना नसते|Marathi_M|other|7.000000
processed_mr_m_agri_01382.wav|आंघोळीच्या गरम पाण्यामध्ये हे एप्सम सॉल्ट घालून ते पाणी पाठीवर घेत पाठ शेकून काढावी|Marathi_M|other|6.152917
processed_mr_m_other_01410.wav|या दोन कट्टर प्रतिस्पर्धींचा सामना याची डोळा पाहण्यासाठी चाहत्यांची मोठी गर्दी होती|Marathi_M|other|6.768250
processed_mr_m_education_00465.wav|हा अमानुष प्रकार बंद पाडण्यासाठी त्याने हत्तींच्या पिल्लांसाठी बेबी स्कूल सुरू केलं|Marathi_M|other|6.581333
processed_mr_m_agri_01567.wav|खरीप पिकांसह कपाशी पिकाचा जोम कमी होत चालला असून, बाजरी, तुरीचे पीक भुईला खिळून आहे|Marathi_M|other|6.721813
processed_mr_m_health_03133.wav|ह्या राशीच्या व्यक्ति फार आजारी पडत नाहीत परंतु ह्यांचे आजार दीर्घकाळ चालणारे असतात|Marathi_M|other|6.199354
processed_mr_m_agri_00178.wav|त्यावेळी रस्त्यातील खड्ड्यात साचलेले पावसाचे पाणी कल्पेश मराठे यांच्या अंगावर उडाले|Marathi_M|other|6.698583
processed_mr_m_health_03537.wav|यात प्राधान्याने मुखावाटे औषधे देऊन वाढलेल्या दोषांना शरीरात साम्यावस्थेत आणले जाते|Marathi_M|other|7.789917
processed_mr_m_general_01660.wav|सूर्य हा वायूंचा गोळा आहे व त्यावरील इतर उजळ रंगांच्या तुलनेत हे काळे डाग गडद असतात|Marathi_M|other|7.600000
processed_mr_m_finance_02540.wav|मालमत्तांच्या क्षेत्रावर आकारण्यात येणारा कर व प्रत्यक्ष क्षेत्र यामध्ये तफावत असते|Marathi_M|other|5.900000
processed_mr_m_health_03147.wav|आजवर किमान पाच डॉक्टर आणी हजारोच्या ब्लड टेस्ट करून झाल्यावर निघालेले हे निदान आहे. |Marathi_M|other|6.478000
processed_mr_m_other_02204.wav|दरम्यान शारापोवाने माघार घेतल्याने रशियाच्या डारिया कासात्किना हिला संधी मिळाली आहे|Marathi_M|other|6.315458
processed_mr_m_agri_02914.wav|वाफ्याद्वारे पाणी देताना उखरी करताना झाडाच्या मुळ्या तुटणार नाहीत याची काळजी घ्यावी|Marathi_M|other|6.700000
processed_mr_m_weather_02388.wav|त्यामुळे आधिच अडचणीत असलेल्या जेटच्या अडचणीत वैमानिकांच्या संपाची टांगती तलवार आहे. |Marathi_M|other|6.396729
processed_mr_m_finance_02638.wav|अधिकाधिक कर गोळा करण्यासाठी करांचा पाया अधिक विस्तृत करण्यात येईल, असेही ते म्हणाले|Marathi_M|other|6.200000
processed_mr_m_agri_02676.wav|पाणी गोठल्यामुळे पिकांची वाढ खुंटली असून पिके नष्ट होण्याची शक्यता निर्माण झाली आहे|Marathi_M|other|6.071646
processed_mr_m_general_01069.wav|मराठी साहित्य विश्वात त्यांची सात सक्कं त्रेचाळीस आणि ककल्ड ही कादंबरी प्रचंड गाजली|Marathi_M|other|6.907563
processed_mr_m_other_01362.wav|वेट आणि नाईट यांच्याशिवाय एकाही इंग्लिंश खेळाडूला दोन आकडी धावसंख्या गाठता आली नाही|Marathi_M|other|6.094875
processed_mr_m_politics_01440.wav|मुंबईत स्वच्छ हवा काय असते याचं फुप्फुसाला प्रात्यक्षिक दाखवायला ती जागा उत्तम होती|Marathi_M|other|6.338667
processed_mr_m_other_01970.wav|मुंबईत आजही दूधक्रेंद्रे आहेत पण, निळ्या, पांढऱ्या, नारिंगी बुचांच्या बाटल्या नाहीत|Marathi_M|other|5.444708
processed_mr_m_other_01750.wav|विदेशी चित्रकार नॉर्मन रॉक वेल व व्लॅडी निर हुसेन या चित्रकारांचा तिच्यावर पगडा आहे|Marathi_M|other|6.478000
processed_mr_m_health_02450.wav|छिद्र पाडणे म्हणजे गुडघ्याच्या सांध्यातील अतिप्राधा द्रवपदार्थ आणि रक्त बाहेर टाकणे|Marathi_M|other|6.756625
processed_mr_m_finance_02873.wav|वास्तविक, अर्थसंकल्प हा महागाई दरापेक्षा आर्थिक विकासाकडे अधिक केंद्रित असायला हवा|Marathi_M|other|6.361896
processed_mr_m_health_02384.wav|प्रामुख्याने डेंग्यूचे विषाणू हे एडिस या मादी डासाच्या डंखातून शरीरात प्रवेश करतात|Marathi_M|other|6.350292
processed_mr_m_health_02143.wav|अशा दुर्गंधीत उंदिर, घुशी वावरत असतात आणि त्यांच्या विष्ठेत लेप्टोसारखा आजार पसरतो|Marathi_M|other|6.269021
processed_mr_m_other_02444.wav|वसंत कावणकर हे असगोली गावातील ग्रामदेवता श्री भैरी व्याघ्रांबरी देवीचे मानकरी आहेत|Marathi_M|other|6.977229
processed_mr_m_health_03385.wav|आपला मेंदू व डोळे जगाच्या अनुभवांना विविध पद्धतीने साठवतात आणि त्यांची नोंद ठेवतात|Marathi_M|other|6.466375
processed_mr_m_other_01536.wav|तिवरांच्या बेटांचा नाश हेही मत्स्योत्पादन कमी होण्याचे आणखी एक महत्त्वाचे कारण आहे|Marathi_M|other|5.978771
processed_mr_m_health_03714.wav|त्यांना काही आजार झाल्यामुळे ही नोकरी सोडणे भाग पडलेच पण हे दोन्ही धंदेही बंद पडले|Marathi_M|other|6.327063
processed_mr_m_politics_01547.wav|दिल्लीच्या चॉंदनी चौकात भाजपची प्रचार सभा झाली त्यात बोलतांना त्यांनी हा दावा केला|Marathi_M|other|6.187750
processed_mr_m_health_01947.wav|पिण्याच्या पाण्यात जास्त प्रमाण फ्लोराईड हा घटक असेल तर फ्लोरोसिस नावाचा आजार होतो|Marathi_M|other|6.000000
processed_mr_m_general_01044.wav|त्या व्यक्तीकडे दहा हजार हत्तींचे बळ येईल व ती चंद्र व ग्रह आहेत तोपर्यंत जगू शकेल|Marathi_M|other|7.453229
processed_mr_m_politics_03054.wav|प्रशासनाचा कारभार ही सामान्य जनतेच्या सुखाची सावली ठरावी, असेही त्यांनी आवाहन केले|Marathi_M|other|6.187750
processed_mr_m_education_03393.wav|कळस रेथील ही पहिलीच घटना नसून वारंवार अशा प्रकारे घटना घडत असल्याचे दिसून येत आहे.|Marathi_M|other|6.965604
processed_mr_m_education_00109.wav|तर राणोजी मोकिंदा घुगे, दत्ता मोकिंदा घुगे, गणेश विठ्ठल घुगे अशी जखमींची नावे आहेत|Marathi_M|other|8.245333
processed_mr_m_agri_02593.wav|जया, रत्ना यासारखी लवकर होणारी पिके तयार झाली असून अशा पिकांची कापणी सुरू झाली आहे|Marathi_M|other|6.930792
processed_mr_m_agri_02118.wav|पीठ मळताना त्यात फाटलेल्या दूधाचे पाणी वापरल्यास चपात्या खूप नरम आणि पौष्टिक बनतात|Marathi_M|other|7.058500
processed_mr_m_agri_03601.wav|दुबार कापणी चांगली येण्यासाठी या पिकाची लागवड ऑक्टोबर ते नोव्हेंबर यादरम्यान करावी|Marathi_M|other|6.466375
processed_mr_m_education_01299.wav|त्यांनी ते पुस्तक त्यांच्या वयाच्या सहासष्टाव्या वर्षीं खूप संशोधन करून लिहिले आहे|Marathi_M|other|6.431563
processed_mr_m_finance_02909.wav|सरकार आपली वित्तीय तूट कमी करण्याच्या प्रयत्नात आहे आणि यामुळे गुंतवणूक कमी होतेय|Marathi_M|other|6.884333
processed_mr_m_agri_02630.wav|राज्य सरकारने बांबू लागवडीला प्रोत्साहन देण्यासाठी बांबू कंपनीची स्थापना केली आहे|Marathi_M|other|6.361896
processed_mr_m_finance_00251.wav|व्याज दर अर्ध्या टक्क्याने कमी केले असते तर एकूण विकासाला मोठी चालना मिळाली असती.|Marathi_M|other|7.244250
processed_mr_m_politics_01693.wav|नवीन भवनात सुप्रीम कोर्टाच्या सर्क दस्तावेजांचे डिजिटल रेकॉर्ड ठेवण्यात येणार आहे|Marathi_M|other|7.763438
processed_mr_m_health_00495.wav|वडिलांना असलेला कर्करोग वेळीच लक्षात न आल्याने पितृत्वाचे छत्र अकाली हिरावले गेले|Marathi_M|other|6.594104
processed_mr_m_health_01811.wav|हळूहळू हालचाल खूपच कमी होते, आत्मविश्वास कमी होतो आणि बरेचदा नैराश्य सुद्धा येतें|Marathi_M|other|6.500000
processed_mr_m_other_00526.wav|त्याकाळचा दिल्लीचा कोतवाल मिर्जा खानी हा काव्यप्रेमी आणि गालिबचा विशेष चाहता होता|Marathi_M|other|6.373500
processed_mr_m_health_02920.wav|शरीरातील सर्व अवयवांचे आणि त्यांच्या हालचालींचे तसेच कामांचे नियंत्रण मेंदू ठेवतो|Marathi_M|other|6.385104
processed_mr_m_politics_01936.wav|गेल्या काही वर्षांपासून डाकघर हे इतिहास जमा होण्याची भीती प्रत्येकाच्या मनात होती|Marathi_M|other|6.570875
processed_mr_m_politics_03058.wav|फतेशाह आणि त्याचे मुख्य शत्रू कुमाऊँचे राजे यांचा संघर्ष या काळात सतत चालू राहिला|Marathi_M|other|7.223125
processed_mr_m_other_02271.wav|यवतेश्वर घाटातून पुढे चढाने सायकल पट्टूंमध्ये पुढे जाण्यामध्ये एक चुरस लागली होती|Marathi_M|other|6.060042
processed_mr_m_finance_01305.wav|पाकिस्तान अनुदान देऊन पक्क्या साखरेची निर्यात करत असल्याने जागतिक बाजारात दर पडले|Marathi_M|other|6.361896
processed_mr_m_health_02577.wav|पण जर त्यांना ह्या गोळ्या नसतील घ्यायच्या तर त्या सॅनिटरी पॅड्स देखील वापरू शकतात|Marathi_M|other|5.600000
processed_mr_m_finance_02624.wav|हज अनुदान संपुष्टात आणले जावे, परंतु तो पैसा मुस्लिमांच्या विकासासाठी वापरला जावा|Marathi_M|other|6.478000
processed_mr_m_agri_02609.wav|जायकवाडी धरणातून तब्बल अडीच ते तीन लाख हेक्टर शेतीच्या सिंचनासाठी पाणी सोडलं जातं|Marathi_M|other|6.930792
processed_mr_m_agri_01609.wav|वाल फुलायचा तसेच कोवळ्या व तयार शेंगा येण्याचा हंगाम हा संक्रांतीच्या जवळपास असतो|Marathi_M|other|6.164521
processed_mr_m_politics_01717.wav|त्या मताधिक्क्याने निवडून येतील, असं आमदार गुट्टेंनी काढलेल्या पत्रकात म्हटलं आहे|Marathi_M|other|5.932333
processed_mr_m_politics_00887.wav|मोदीजी व मुख्यमंत्री फडणवीस दुबळे होतील, घरोघरी रस्त्यावर ऑम्लेटच्या गाडय़ा लागतील|Marathi_M|other|6.711250
processed_mr_m_agri_02806.wav|फळे खाऊन त्यांच्या विष्ठेतून बियांचे कठीण कवच निघून गेल्याने तशा बिया लवकर रुजतात|Marathi_M|other|6.400000
processed_mr_m_politics_02764.wav|नकटीच्या लग्नात सतराशे विघ्ने अशी अवस्था कित्येक वर्षे रेल्वे प्रवासी अनुभवीत आहे|Marathi_M|other|6.466375
processed_mr_m_other_01097.wav|तो सगळा एरिया जाम कन्फ्युजिंग आहे पण गृह वस्तू भांडार म्हणण्यात काहीही लॉजिक नाही|Marathi_M|other|6.164521
processed_mr_m_politics_01136.wav|तर मुंब्य्रात राष्ट्रवादीचे आमदार जितेंद्र आव्हाड यांच्या नेतृत्वाचाकस लागणार आहे|Marathi_M|other|6.570875
processed_mr_m_health_00683.wav|आणि जर एखादा हलगर्जी करणारा डॉक्टर सापडलाच तर त्याला चांगलाच शाब्दिक मार मिळत असे|Marathi_M|other|6.721813
processed_mr_m_politics_01735.wav|तरुण विद्यार्थ्यांनी हातात घेतलेले हे फलक लोकांना प्रभावीपणे मार्गदर्शन करू लागले|Marathi_M|other|5.909104
processed_mr_m_politics_01662.wav|लातूरचे विद्यमान खासदार सुधाकर श्रुंगारे हे वडवळ गटाचे जिल्हा परिषदेचे सदस्य होते|Marathi_M|other|7.221042
processed_mr_m_health_00634.wav|सध्याची परिस्थिती पाहता आजाराचे निदान व उपचार हे फारच खर्चिक व त्रासदायक ठरत आहेत|Marathi_M|other|6.443167
processed_mr_m_other_01169.wav|मुलं अगदी फुल जोशात गीत गात होते तर सर्वं पुणेकर भावनिक एकात्मतेचा अनुभव घेत होते|Marathi_M|other|6.640542
processed_mr_m_other_02124.wav|अजून सुट्ट्या नीट लागल्याही नाहीत पण चोरांनी बंद घरे साफ करण्यास सुरुवात केली आहे|Marathi_M|other|5.398271
processed_mr_m_other_02033.wav|राष्ट्रोदय संमेलनात भाजपचे अनेक नेते आणि मंत्री संघाच्या गणवेशात सहभागी झाले आहेत|Marathi_M|other|6.373500
processed_mr_m_weather_01885.wav|पुलवामा हल्ल्याचा बदला घेण्यासाठी भारतीय हवाई दलाने जैशच्या तळांना उद्धवस्त केले.|Marathi_M|other|6.187750
processed_mr_m_finance_01465.wav|मग प्रत्यक्ष मालकाला भेटून थोडे पैसे आणि उर्वरित पैशांचा न वटणारा धनादेश द्यायचा|Marathi_M|other|6.200000
processed_mr_m_education_01536.wav|त्याचवेळी मधल्या फळीतील फलंदाज लिआम प्लंकेट मात्र एक बाजू धरून फटकेबाजी करत होता|Marathi_M|other|7.313917
processed_mr_m_agri_02394.wav|राष्ट्रीय बांबू मिशन अंतर्गत देशात बांबूची लागवड वाढण्यासाठी उपक्रम राबवले जातात|Marathi_M|other|6.536042
processed_mr_m_agri_01392.wav|त्यांना नदीपात्रात एक जेसीबी व तीन ट्रॅक्टर ट्रॉलीसह वाळू उपसा करताना आढळून आले. |Marathi_M|other|6.141312
processed_mr_m_health_00750.wav|त्यामुळे जास्त वजन असल्यास या बॅग्स एका हातात कॅरी न करण्याचा सल्ला डॉक्टर देतात|Marathi_M|other|6.597500
processed_mr_m_health_01166.wav|निदान दृष्यांमध्ये काही ठिकाणी समतोल राखला असता तरी एकूण सिनेमा सुसह्य झाला असता|Marathi_M|other|7.476458
processed_mr_m_agri_01910.wav|त्यांच्या आजूबाजूला ऊस शेती असतानाही ते केवळ ऊस लागवड करण्याच्या फंदात पडत नाहीत|Marathi_M|other|5.711729
processed_mr_m_agri_02729.wav|त्यामुळे मातीच्या माठात ठेवलेल्या पाण्यात मातीचे गुणधर्म मिसळून ते अल्कलाईन होते|Marathi_M|other|6.199354
processed_mr_m_health_03583.wav|खोकला व पडशामुळे डोके दुखत असेल तर सुंठ पावडरचा गरम लेप डोक्यावर व छातीवर लावावा|Marathi_M|other|6.756625
processed_mr_m_agri_03363.wav|जमिनीस खोल छिद्रे पाडून आपण पिकांना क्षारयुक्त पाणी देतो आणि माती प्रदूषण वाढवतो|Marathi_M|other|6.400000
processed_mr_m_agri_01802.wav|त्यावेळी आडव्या पाटाच्या पाण्यावर भात, गहू, ऊस, आले, हळद अशी पिके घेतली जात होती|Marathi_M|other|7.116542
processed_mr_m_health_01028.wav|पालकाच्या भाजीत असलेले झिंक आणि फायबर मेंदू तल्लख करतात आणि त्वचा तजेलदार बनवतात|Marathi_M|other|6.967187
processed_mr_m_politics_02885.wav|त्या काळात तत्कालीन राज्यपाल जेकब यांनी चार अभयारण्ये जाहीर करण्याचे धाडस दाखवले|Marathi_M|other|6.547646
processed_mr_m_agri_03489.wav|जूनमध्ये खरीप पिकांची पेरणी झाल्यानंतर सप्टेंबर महिन्यात ही पिके काढणीसाठी येतात|Marathi_M|other|6.083250
processed_mr_m_politics_00444.wav|त्यासाठी मग अतिरिक्त इंधनाची गरज पडते आणि त्याचा थेट ताण एक्स्टर्नल टँक वर येतो.|Marathi_M|other|7.093333
processed_mr_m_politics_00688.wav|आता या प्रत्येक ठिकाणाहून जादा रेल्वे ट्रँक टाकत जलद लोकलची मागणी होऊ लागली आहे.|Marathi_M|other|6.881875
processed_mr_m_other_01804.wav|पुनर्प्रक्रिया करून वस्तूंची विक्री करणारे शॉपिंग मॉल हा अधिक लक्षणीय उपक्रम आहे|Marathi_M|other|5.688521
processed_mr_m_agri_01341.wav|अनेकांच्या शेतात रब्बी हंगामातील काही पिके तर काहींच्या शेतात उन्हाळी पिके आहेत|Marathi_M|other|5.300000
processed_mr_m_education_01414.wav|या औषधांमध्ये प्राण्यांच्या अस्थींचे चूर्ण वापरण्यात येत असल्याचा आरोप होत होता|Marathi_M|other|7.070104
processed_mr_m_other_02397.wav|बाबा रामदेव यांनी सुरू केलेल्या पतंजलीची उत्पादने सध्या देशभरात धुमाकूळ घालतायत|Marathi_M|other|6.594104
processed_mr_m_agri_02751.wav|वृक्षांच्या बिया, रोपटे आणि अजून नवनवीन प्रजातींच्या झाडांची रोपे मिळवू लागल्या|Marathi_M|other|6.617312
processed_mr_m_health_02369.wav|जेव्हा आपला मेंदू आनंदी राहतो तेव्हा शरीरात काही प्रकारचे हार्मोन्स रिलीज होतात|Marathi_M|other|5.816229
processed_mr_m_other_02495.wav|केस स्ट्डीज, प्रोजेक्ट वर्क इत्यादी करता पण प्रत्यक्ष अनुभवाचा चिकार फायदा होतो|Marathi_M|other|6.176125
processed_mr_m_agri_01235.wav|मानवी शरीरातील अपशिष्ट पदार्थांद्वारे झाडांसाठी खत आणि पाण्याची गरज भागवली जाईल|Marathi_M|other|6.100000
processed_mr_m_health_02728.wav|जीवनसत्त्वे आणि खनिजे यांचे पुरेसे सेवन केल्याने कर्करोग होण्याचा धोका कमी होतो|Marathi_M|other|6.489604
processed_mr_m_agri_01176.wav|मजुरी करून पोट भरत असताना त्यांनी आपल्या छोट्य़ाशा शेतात भात पीक घेणे सुरू केले.|Marathi_M|other|6.597500
processed_mr_m_agri_03498.wav|तुम्ही पाण्यात ताज्या वनौषधी, फळे किंवा थोडासा स्टेव्हिया टाकून ते गोड करू शकता|Marathi_M|other|6.489604
processed_mr_m_politics_01386.wav|अवघ्या दीड वर्षाच्या मुलीला महिला  निर्दयीपणे मारहाण करत असल्याचं दिसून येत आहे|Marathi_M|other|6.060042
processed_mr_m_finance_03038.wav|लुटारूंनी एटीएम मशीनचा पत्रा उचकटला व त्यानंतर रोख रक्कम काढण्याचा प्रयत्न केला|Marathi_M|other|5.900000
processed_mr_m_finance_01958.wav|कर्ज घेतलेल्या व्यक्तीने जर वेळेवर तीन हफ्ते भरले नाहीत तर बँक आधी नोटीस पाठवते|Marathi_M|other|5.676896
processed_mr_m_education_01251.wav|सभागृहाचं कामकाज सुरू असताना घडलेल्या एका किस्स्याची जोरदार चर्चा सुरू झाली आहे|Marathi_M|other|6.826292
processed_mr_m_finance_00178.wav|बँकेच्या चुकीमुळं जमा झालेले पैसे जोड्प्याने कोणालाही कल्पना न देता खर्च केले.|Marathi_M|other|6.455312
processed_mr_m_agri_02637.wav|गुढीला अर्पण केलेली फुले आणि आंब्याची पाने यांचे वाहत्या पाण्यात विसर्जन करावे|Marathi_M|other|5.676896
processed_mr_m_agri_02794.wav|तसेच बाजरी, मका, उडीद ही पिके व काही प्रमाणात ऊस व फळबागा मोठ्या संख्येने आहेत|Marathi_M|other|7.100000
processed_mr_m_other_00717.wav|दुर्गा सप्तशती हा ऋषी मार्केंडेय यांनी रचलेल्या मार्कंडेय पुराणाचाच एक भाग आहे|Marathi_M|other|6.361896
processed_mr_m_other_02197.wav|बेळगुंदी आणि परिसरात सर्व्हर डाऊनमुळे रेशन वितरण कामात व्यत्यय निर्माण होत आहे|Marathi_M|other|5.653688
processed_mr_m_finance_03033.wav|याचा परिणाम किंवा दुष्परिणाम म्हणजे कालांतराने कर्ज वसुली कमी होत होत बंद पडते|Marathi_M|other|6.222583
processed_mr_m_weather_02516.wav|स्ट्रॉबेरीची प्रतवारी आणि दर्जानुसार स्ट्रॉबेरीच्या दरामध्ये चढ उतार होत असतो.|Marathi_M|other|6.350292
processed_mr_m_health_01929.wav|एकदा निदान झाले की त्याची खात्री करण्यासाठी मॅनोमेट्री ही टेस्ट करायला सांगतात|Marathi_M|other|5.851063
processed_mr_m_politics_03117.wav|विनायक इंदप यांनी फक्त दोन वाफ्यांमध्ये चण्याची प्रात्यक्षिक म्हणून लागवड केली|Marathi_M|other|5.653688
processed_mr_m_health_00526.wav|जर कोरोना विषाणू वुहान लॅबमधून बाहेर पडला असेल तर ही अशी पहिली घटना होणार नाही|Marathi_M|other|6.710187
processed_mr_m_agri_02684.wav|मात्र रोपे खराब झाल्याने नोव्हेंबर महिन्यात मोठ्या प्रमाणावर रोपे टाकण्यात आली|Marathi_M|other|5.700000
processed_mr_m_other_03070.wav|गणेश या मूळच्या अनार्य देवतेचे आर्यीकरण झाले असावे हा दुसरा कयास लावण्यात येतो|Marathi_M|other|5.967146
processed_mr_m_agri_01440.wav|एवढेच नाही तर सासूने दीड गुंठा जमीन सुनेला खरेदी खत करुन देण्याचं आश्वासन दिले|Marathi_M|other|5.618854
processed_mr_m_education_03191.wav|पण ज्याच्याशी आपण संबोधत आहात त्या जीवनाची वैशिष्ठ्ये लक्षात ठेवणे आवश्यक आहे.|Marathi_M|other|6.085625
processed_mr_m_health_03053.wav|तसेच काही विनाकेंद्रीय पेशींमधून केंद्र असलेल्या पेशी निर्माण झाल्या व वाढल्या|Marathi_M|other|5.851063
processed_mr_m_other_02478.wav|दर गुरुवारी लोक जत्थ्याने त्याच्याकडे येत राहिले आणि महाराज तोडगे सांगत राहिला|Marathi_M|other|5.400000
processed_mr_m_agri_01209.wav|फिर्यादी ट्रॅक्टर चालक ट्रॅक्टर घेऊन उरुळी कांचन येथून ऊस आणण्यासाठी जात होता. |Marathi_M|other|6.129688
processed_mr_m_health_02107.wav|बोटातून येणारं रक्त रोखण्यासाठी धोनीने बोट तोंडात घातलं आणि नंतर ते रक्त थुकलं|Marathi_M|other|6.118083
processed_mr_m_agri_01674.wav|मोलॅसिस अथवा काकवी वगैरे उपलब्ध नसल्यास त्याऐवजी अजून एक टेबल्स्पून मध वापरावा|Marathi_M|other|6.152917
processed_mr_m_finance_02205.wav|मेहनतीने खेळ, चांगले नेतृत्व कर आणि संपूर्ण देशाला अभिमान वाटेल अशी कामगिरी कर|Marathi_M|other|6.083250
processed_mr_m_agri_03224.wav|केळी हे उत्तम पौष्टिक व शक्तिवर्धक फळ असून त्यात भरपूर प्रमाणात कर्बोदके असतात|Marathi_M|other|6.000000
processed_mr_m_health_01462.wav|अपयशाची भीती, हरण्याचा ताण याने पालकांचा रक्तदाब उसळत असतो, याचे आश्चर्य वाटते|Marathi_M|other|6.373500
processed_mr_m_health_00655.wav|आजाराची लक्षणे दिसताच त्याची सरकारी दफ्तरात नोंद होऊन त्वरित उपचार करायला हवेत|Marathi_M|other|5.932333
processed_mr_m_health_01459.wav|जेणेकरून जन्म, मृत्यू दाखला तसेच इतर विविध प्रकारचे दाखले ग्रामस्थांना मिळावेत|Marathi_M|other|5.839437
processed_mr_m_health_01362.wav|कारण दही खाल्ल्याने घशात श्लेष्मा तयार होतो आणि सर्दी व खोकल्याची समस्या वाढते|Marathi_M|other|6.686979
processed_mr_m_finance_02048.wav|तसेच पत्रकार पेन्शन योजना आणि पत्रकारांच्या अन्य प्रश्नासाठीही समिती लढा देईल|Marathi_M|other|5.955542
processed_mr_m_general_01600.wav|बाबालाल बागवान फुटबॉल स्पर्धेत हा संघ प्रॅक्टिस फुटबॉल क्लब या नावाने खेळविला|Marathi_M|other|6.385104
processed_mr_m_agri_03106.wav|महात्मा फुले व सेंट्रल फुले मार्केट अशा दोन्ही ठिकाणी हे गाळे सील करण्यात आले|Marathi_M|other|5.560812
processed_mr_m_health_02175.wav|मेंदू आणि पाठीच्या कण्यातून तयार होणारे हे ट्युमर प्रायमरी म्हणून ओळखले जातात|Marathi_M|other|5.400000
processed_mr_m_finance_03386.wav|पैशांचा प्रश्न तयार झाला तेव्हा गुरुजींनी बँकांना कर्ज देण्यासाठी विनंती केली|Marathi_M|other|6.200000
processed_mr_m_health_02805.wav|आरएच विकार किती गंभीर आहे याचे निदान करण्यासाठी हे तंत्र सर्वोत्तम समजले जाते|Marathi_M|other|6.400000
processed_mr_m_agri_01365.wav|या सप्ताहात मका, गहू व गवार बी यांचे भाव वाढले असून इतरांचे भाव कमी झाले आहेत |Marathi_M|other|6.686979
processed_mr_m_health_00407.wav|त्यावर उपचार सुरू असताना हाताला गँगरीन पसरू नये म्हणून खांद्यापासून हात कापला|Marathi_M|other|6.060042
processed_mr_m_other_02372.wav|त्या एका व्हिडिओमुळे प्रिया एका रात्रीत लाखो तरुणांच्या दिलाची धडकन झाली होती|Marathi_M|other|5.665292
processed_mr_m_politics_01638.wav|माजी फ्रेंच सम्राट भूमध्य समुद्रातील स्थित एल्बा या बेटावर पाठविण्यात आला आहे|Marathi_M|other|6.431563
processed_mr_m_other_02476.wav|रोहन सिप्पींच्या आगामी वेब सिरीजमध्ये समीरच्या अभिनयाची झलक पहायला मिळणार आहे|Marathi_M|other|6.048417
processed_mr_m_politics_01336.wav|रुग्ण हे डॉंक्टरांच्या उत्पन्नाचे साधन एवढंच मानलं जातं असं वाटायला लागलं आहे|Marathi_M|other|5.829688
processed_mr_m_agri_02673.wav|त्यामुळे पावसाच्या पाण्याचा निचरा न झाल्याने शहराच्या अनेक भागांत पाणी तुंबले|Marathi_M|other|5.549188
processed_mr_m_finance_03408.wav|आर्थिक स्थैर्य मिळवण्याचा सगळ्यात साधा आणि सोप्पा पर्याय म्हणजे खर्च कमी करणे|Marathi_M|other|5.500000
processed_mr_m_finance_03146.wav|फेसोचिमोची कंपनी पूर्वी ट्रॅक्टर बनवित असे आणि त्यातून त्यांनी खूप नफा कमावला|Marathi_M|other|5.839437
processed_mr_m_health_03708.wav|एक काळ होता, की अत्यंत तल्लख मेंदू असलेल्या व्यक्तीला बुद्धिमान मानले जात असे|Marathi_M|other|5.665292
processed_mr_m_finance_01595.wav|हस्तकला व्यवसाय असतानाही केंद्र व राज्य शासनाने याकडे पूर्ण दुर्लक्ष केले आहे|Marathi_M|other|6.400000
processed_mr_m_agri_01976.wav|मात्र, बांबू ओला असल्याने त्यामध्ये वीजप्रवाह उतरल्याने दत्ता थरथर कापू लागला|Marathi_M|other|6.396729
processed_mr_m_finance_01530.wav|मात्र महामार्गाला वित्तीय सहाय्य करण्यास नकार देण्यावर अनेक बँका ठाम राहिल्या|Marathi_M|other|5.600000
processed_mr_m_health_01856.wav|इतक्या बेकार अवस्थेत ती लोकं जगत असतात, वर्षानुवर्ष अंघोळ नाही, स्वच्छता नाही|Marathi_M|other|5.723354
processed_mr_m_health_02965.wav|त्याचेच पुढे इन्सुलिन असे नामकरण झाले आणि ते एक हॉर्मोन असल्याचेही सिद्ध झाले|Marathi_M|other|5.851063
processed_mr_m_health_03322.wav|फिल्टर तुटलेली आहे तर, हानीकारक पदार्थ सहजपणे मानवी रक्ता मध्ये प्रवेश करतात. |Marathi_M|other|6.400000
processed_mr_m_health_00189.wav|मानवी मेंदू नॉलेज गोळा करण्यासाठी डेटा आणि इन्फर्मेशन या दोन्ही गोष्टी वापरतो|Marathi_M|other|6.071646
processed_mr_m_politics_01475.wav|अशात अचानक एक दिवस आईला तरुण वयातच असाध्य असा डिमेन्शिया विकार जडल्याचं कळतं|Marathi_M|other|7.592812
processed_mr_m_general_00577.wav|पूजा अर्चा, जप, उपवास व सप्तशतीच्या पाठांचे वाचन हा धार्मिक विधीतील भाग असतो|Marathi_M|other|6.895958
processed_mr_m_other_02262.wav|इथल्या गणपतीच्या चित्रांच्या एंट्र्या पाहून मला पण गणपती रंगवायची इच्छा झाली|Marathi_M|other|5.398271
processed_mr_m_other_00932.wav|दोन स्ट्रोक आणि चार स्ट्रोक मशीन तेथे आहेत हे लक्षात घेणे देखील महत्वाचे आहे|Marathi_M|other|5.676896
processed_mr_m_agri_02944.wav|गुढीला अर्पण केलेली फुले व आंब्याची पाने यांचे वाहत्या पाण्यात विसर्जन करावे|Marathi_M|other|5.676896
processed_mr_m_other_01494.wav|नड्डांच्या नेतृत्वाखाली पक्ष आणखी मजबूत होईल असा विश्वास मोदींनी व्यक्त केला|Marathi_M|other|5.688521
processed_mr_m_weather_00555.wav|वर्षभरापुर्वी आलेल्या तरानामध्ये मधुबालानं पाळलेल्या कोकराचं नाव सैंया होतं.|Marathi_M|other|6.199354
processed_mr_m_health_02924.wav|सर्दी खोकला किंवा श्वसन संबंधी आजार असल्यास कनिष्ठा या बोटात सोनं धारण करावे|Marathi_M|other|7.197813
processed_mr_m_other_01682.wav|त्यामुळे आपल्या व्यस्त कामांमधून या लग्राला उपस्थित राहाणार का हा प्रश्न आहे|Marathi_M|other|5.600000
processed_mr_m_finance_03096.wav|बँकेने नागरिकांना लाखों डॉलरचा कर चुकविण्यास मदत करुन काळा पैसा जमा केला आहे|Marathi_M|other|6.083250
processed_mr_m_health_00520.wav|वेळीच उपचार न झाल्यास पडल्याने किंवा मार लागल्याने हाडे फ्रॅक्चरही होऊ शकतात|Marathi_M|other|6.370000
processed_mr_m_agri_01283.wav|पावणेचार फुटांच्या सरीतील खोडवा उसाला खत देण्यासाठी हे यंत्र बनवलं गेलं आहे. |Marathi_M|other|6.152917
processed_mr_m_finance_01315.wav|देशातील बँकांच्या एकूण कर्जांपैकी साडेबारा टक्के कर्ज हे बुडित कर्ज ठरले आहे|Marathi_M|other|6.373500
processed_mr_m_health_03119.wav|नैसर्गिक मेंदी केसांसाठी गुणकारी असते, महिन्यातून निदान एक वेळा मेंदी लावावी|Marathi_M|other|6.338667
processed_mr_m_other_01237.wav|वयाची ऐंशी वर्षे ओलांडलेल्या त्या वृद्ध तपस्व्याला पाहून मन आदराने भरून येते|Marathi_M|other|5.967146
processed_mr_m_agri_01409.wav|जर्दाळूचे फळ बी, कवच, तेल आणि त्याची फुले यांचा वापर औषधी म्हणून होत आला आहे|Marathi_M|other|7.104938
processed_mr_m_health_03577.wav|असे केल्यानेच संसर्गजन्य आजारांचा मुक्काम अधिक काळ वाढतो, असे डॉक्टर सांगतात|Marathi_M|other|6.000000
processed_mr_m_general_00570.wav|छत्रपती शिवाजी महाराज या नावाच्या छत्राखाली अख्खा मराठी समाज दिल्लीत एकवटतोय|Marathi_M|other|6.884333
processed_mr_m_general_01097.wav|आजही, मुस्लिम समाज मौलवी आणि मुफ्ती यांच्या मतानुसार आपली धार्मिक मते ठरवितो|Marathi_M|other|6.300000
processed_mr_m_weather_01201.wav|कोल्ड्रिंक विकणारी कंपनी कोकाकोला भारतासाठी आपल्या योजनेत मोठे बदल करत आहेत.|Marathi_M|other|6.600000
processed_mr_m_health_00496.wav|भेंडीला आहारात सामील केल्याने सर्दी,पडसं, खोकला अशा साथींपासून दूर राहू शकाल|Marathi_M|other|6.826292
processed_mr_m_finance_02790.wav|हे सावकार लोकांच्या व्याजाच्या पैशांवर गब्बर झाले असून सरकारचा महसूल बुडवतात|Marathi_M|other|5.827833
processed_mr_m_education_01410.wav|या सर्व प्रकारात वनदास, अश्क्या आणि दिल्या एकमेकांचे घट्ट यारदोस्त झाले होते|Marathi_M|other|7.093333
processed_mr_m_finance_02153.wav|तेंव्हा तातडीने किमान वेतन व निवृत्ती वेतन सुरु करावे, अशी मागणी करण्यात आली|Marathi_M|other|5.282167
processed_mr_m_finance_02348.wav|देशातील बँकांनी आपल्या ग्राहकांच्या डेबिट आणि क्रेडीट कार्डांचा डाटा सुरक्षित असल्याचे निश्चित करावे अशी घोषणा भारतीय रिझर्व्ह बँकेकडून करण्यात आली आहे|Marathi_M|other|9.600000
processed_mr_m_agri_01294.wav|त्यामुळे बादल्या आणि पाण्याच्या पिंपांच्या झाकणावर पाणी साचणार नाही याची खातरजमा करून झाडे लावलेल्या कुंड्यांच्या खाली साचणारे अतिरिक्त पाणी काढून टाका|Marathi_M|other|9.891333
processed_mr_m_agri_02793.wav|रत्नागिरी जिल्हयात साग, सुरू, चाफा, आंबा, बांबू आदी रोपे लावण्यात आलेली आहे|Marathi_M|other|7.100000
processed_mr_m_finance_03233.wav|जेव्हा जेव्हा माझी आठवण येऊन त्रास होईल त्यावेळी त्या फोटोचे दर्शन, पूजन कर|Marathi_M|other|6.756625
processed_mr_m_education_00882.wav|श्री महालक्ष्मी व भगवान विष्णूंचे वास्तव्य करवीर भागात असल्याची श्रद्धा आहे|Marathi_M|other|6.549333
processed_mr_m_health_03121.wav|घाणीवर बसून आलेल्या माश्या घरात अन्नपदार्थ अथवा अंगावर बसल्याने आजार पसरतात|Marathi_M|other|6.454771
processed_mr_m_education_01431.wav|अब्बांच्या जाण्याने माझ्या जीवन प्रवासात दाट सावली देणारे झाडच कोलमडून पडले|Marathi_M|other|6.060042
processed_mr_m_education_00926.wav|नातीची परीक्षा संपल्यावर जिम कॉर्बेट नॅशनल पार्कला भेट द्यायची असा बेत ठरला|Marathi_M|other|6.709333
processed_mr_m_agri_03422.wav|कांदा कापताना तुमच्या डोळ्यातून पाणी येऊ नये यासाठी हे उपाय नक्की करून पाहा|Marathi_M|other|5.500000
processed_mr_m_health_00400.wav|विशेषत: साल्मोनेला जातीचे  विषाणू नष्ट व्हावेत म्हणून ही क्रिया करावी लागते|Marathi_M|other|6.187750
processed_mr_m_agri_03188.wav|वाळलेला चारा कठीण व तंतुमय असून, त्यामध्ये प्रथिनांचे प्रमाण अतिशय कमी असते|Marathi_M|other|5.900000
processed_mr_m_other_01716.wav|असं म्हटलं जातंय की टाटा अल्ट्रॉज इव्हीला ऑटो एक्स्पोमध्ये दाखवलं जाणार आहे|Marathi_M|other|5.676896
processed_mr_m_agri_02555.wav|त्यावर नॉयलॉन जाळीचे कप्पे तयार करून त्यावर रेशीम कीटकांचे संगोपन केले जाते|Marathi_M|other|5.978771
processed_mr_m_health_01471.wav|या सर्व प्रकारात विजेचा शॉक लागून किंवा वाहनाखाली येऊन त्यांचा मृत्यू ओढवतो|Marathi_M|other|5.572417
processed_mr_m_health_01676.wav|शारीरिक वेदना होत असलेल्या शरीराच्या भागावर लोहचुंबक ठेवल्यास वेदना थांबतात|Marathi_M|other|5.839437
processed_mr_m_other_03167.wav|अरमान मलिकच्या सुरेल आवाजामुळे त्या गाण्याला एक वेगळाच रोमॅण्टिक टच मिळालाय|Marathi_M|other|5.525979
processed_mr_m_health_00644.wav|तो असल्यामुळे औषधे व इतर तातडीच्या बाबी झाल्यानंतर काकूंना जरा अवधी मिळायचा|Marathi_M|other|7.720271
processed_mr_m_health_01391.wav|अशा रुग्णांना त्वरित करण्याचे उपचार आणि जखमा कोरडया झाल्यावर निर्माण होणारी व्यंगे दुरुस्त करण्याच्या शस्त्रक्रिया, अशा दोन टप्प्यांत उपचार केले जातात|Marathi_M|other|9.380479
processed_mr_m_health_00411.wav|क्षयरोग्यांना दुधीचा रस दिल्याने त्यांचा खोकला कमी होतो व त्यांचे वजन वाढते|Marathi_M|other|5.932333
processed_mr_m_health_00537.wav|एक ग्रॅमचा एक लक्षांश भाग पारा जर शरीरात गेला तर आपला मेंदू निकामी होऊ शकतो|Marathi_M|other|6.965604
processed_mr_m_health_01381.wav|त्याच्या काही चाचण्या केल्या असता त्याला गँगरिन नावाचा आजार झाल्याचे समजले|Marathi_M|other|4.800000
processed_mr_m_politics_01461.wav|कमी तिथे आम्ही म्हणत मेकअप सोबत प्रॉपर्टी, कॉस्चुम सगळे विभाग सांभाळत गेलो|Marathi_M|other|6.454771
processed_mr_m_agri_02891.wav|भात शेताची मशागत करण्यापूर्वी ते एकरी एक ते दोन ट्रेलर शेणखताचा वापर करतात|Marathi_M|other|6.489604
processed_mr_m_finance_01573.wav|अग्रिम कर भरताना या उत्पन्नाचा समावेश करून अग्रिम कराचे हप्ते भरावे लागतील|Marathi_M|other|6.245792
processed_mr_m_agri_02628.wav|जिल्ह्यातील ऊस तोडणीसाठी विदर्भ, मराठवाडा आदी भागातून ऊस मजूर आणावे लागतात|Marathi_M|other|6.652146
processed_mr_m_finance_01482.wav|कष्टाने मिळवलेल्या पैशातून ती काटकसर करून थोडी बचत करण्याचा प्रयत्न करायची|Marathi_M|other|5.800000
processed_mr_m_politics_01298.wav|डेलच्या ऐवजी वेगवान गोलंदाज ब्युरोन हॅन्ड्रिक्सला संघात जागा दिली गेली आहे|Marathi_M|other|5.955542
processed_mr_m_finance_03498.wav|आता हा व्यवसाय इतका विस्तारलाय की रश्मीचे संपूर्ण कुटुंबच यात सहभागी झालेय|Marathi_M|other|5.839437
processed_mr_m_finance_01717.wav|कोणत्या विमा कंपनीने विमा खाता नावाने पहिलीच सूक्ष्म विमा योजना सुरू केली?|Marathi_M|other|5.978771
processed_mr_m_agri_03282.wav|पेरणी करताना सुपीक जमिनीमध्ये दीर्घकालीन आणि कमी कालावधीची पिके घेता येतात|Marathi_M|other|5.955542
processed_mr_m_other_00702.wav|अनघा ओक्साबोक्शी रडू लागली तसं डॉ क्षोत्रींनी तिच्या डोक्यावरून हात फिरवला|Marathi_M|other|6.094875
processed_mr_m_health_01753.wav|अश्रूंच्या मुळाशी शरीराला किंवा मनाला झालेली वेदना किंवा जखम कारणीभूत असते|Marathi_M|other|5.800000
processed_mr_m_general_00722.wav|पण बॉलिवूड दिग्दर्शक तिग्मांशू धूलिया मात्र हा चित्रपट पाहून चांगलेच खवळले|Marathi_M|other|5.851063
processed_mr_m_agri_01936.wav|रस्त्याच्या दोन्ही बाजूंना रबराचे मळे दिसतात बांबू फक्त दुर्गम भागात दिसतो|Marathi_M|other|5.688521
processed_mr_m_politics_01586.wav|पंधरा राजकीय पक्ष आणि आघाडयांच्या माध्यमातून उमेदवार आपलं नशीब आजमावत आहेत|Marathi_M|other|5.793000
processed_mr_m_health_01873.wav|डॉक्टर बर्मन यांनी पदवी आणि नावाचे लघुरूप वापरून डाबर कंपनीची सुरवात केली. |Marathi_M|other|5.800000
processed_mr_m_agri_01628.wav|झाडावर लोंबणारी तपकिरी रंगाची ती फळे पाहून तर त्याला झाडाची पुरती ओळख पटली|Marathi_M|other|5.630458
processed_mr_m_finance_02985.wav|कर्जाची उपलब्धता, व्याज अनुदान आणि पीक विमा हे या प्रयत्नांचाच एक भाग आहेत|Marathi_M|other|5.943937
processed_mr_m_weather_01875.wav|आपण जगासमोर युद्धखोर ठरू नये यासाठी इश्कोल सर्वाना सबुरीचा सल्ला देत होते.|Marathi_M|other|7.100000
processed_mr_m_agri_01753.wav|एकाच वेळी पाणी देणे शक्य असल्यास फक्त खतांचा पहिला हप्ता देऊनच पाणी द्यावे|Marathi_M|other|5.351833
processed_mr_m_finance_01411.wav|सार्वजनिक क्षेत्रातील बँका अधिक सक्षम बनविणे हा एक महत्त्वपूर्ण मुद्दा आहे|Marathi_M|other|5.305396
processed_mr_m_agri_02668.wav|सकाळी फ्रेश झाल्यावर कोमट पाण्यात लिंबाचा अर्धा चमचा रस घालून ते पाणी प्या|Marathi_M|other|5.943937
processed_mr_m_agri_01749.wav|एका बकेटात पाणी घेऊन त्या पाण्यात पेपरमींट ऑईल अगदी थोड्या प्रमाणात टाकावे|Marathi_M|other|5.514375
processed_mr_m_agri_03399.wav|तेवढ्यातल्या तेवढ्यात त्या दोघा भावांनी कुठूनतरी केळी, संत्री अशी फळे आणली|Marathi_M|other|5.827833
processed_mr_m_weather_01357.wav|पण आपण किती दिवस असे वाक्प्रचार पोपटपंची केल्याप्रमाणे बोलत राहणार आहोत ?|Marathi_M|other|5.595646
processed_mr_m_health_01257.wav|आंब्याच्या दिवसात राघूंचे थवे नि उनाड माकडांच्या टोळ्या लेखकाला भूल पाडीत|Marathi_M|other|5.793000
processed_mr_m_agri_02670.wav|अनेक जिल्ह्यांमध्ये खरीपाची पिके वाया गेली असून रब्बीची पेरणी झालेली नाही|Marathi_M|other|5.572417
processed_mr_m_agri_03174.wav|आजोबांच्या काळात आईवडील वरच्या गल्लीत राहत असताना त्याच आडावर पाणी भरायचे|Marathi_M|other|5.500000
processed_mr_m_education_01780.wav|नमन आणि दशावतार या दोन्ही लोककला प्रकारांमध्ये बरेच साम्य आणि वैविध्य आहे|Marathi_M|other|6.826292
processed_mr_m_other_02309.wav|त्यामुळे भाजपत यांना सत्ता मिळाली नाही तर पक्षाला डोकेदुखी लगेच सुरू होईल|Marathi_M|other|5.200000
processed_mr_m_agri_02854.wav|आपल्या हातातील त्रिशूल जमिनीत मारून पाणी काढून त्यांनी राजांची तहान शमवली|Marathi_M|other|6.350292
processed_mr_m_health_02131.wav|अशी छायाचित्रं आपल्याला जहाल वास्तवाकडे डोळे उघडे ठेवून पहायला भाग पाडतात|Marathi_M|other|5.851063
processed_mr_m_politics_03200.wav|बलदेव कुमार खैबर पख्तून ख्वा प्रांतातील बारिकोट आरक्षित जागेचे आमदार होते|Marathi_M|other|6.164521
processed_mr_m_general_00347.wav|आपल्या पृथ्वीचे दोन शेजारी ग्रह म्हणजे अंतर्ग्रह शुक्र आणि बहिर्ग्रह मंगळ|Marathi_M|other|6.071646
processed_mr_m_agri_03452.wav|ही खते जास्त प्रमाणात वापरली गेल्यास झाडे करपून जाण्याचा धोका उद्भवू शकतो|Marathi_M|other|5.549188
processed_mr_m_agri_02725.wav|जून, जुलैमध्ये लागवड केलेल्या कांदा पिकाला चार वेळा अवकाळी पावसाने झोडपले|Marathi_M|other|5.700000
processed_mr_m_general_00582.wav|झाडावर चढणे व उड्या मारून त्याच्या फांद्या तोडणे हा त्याचा आवडता खेळ होता|Marathi_M|other|5.549188
processed_mr_m_finance_01484.wav|परंतु त्यांची एक अपेक्षा ट्रम्प यांनी पूर्ण केली आहे ती म्हणजे कर कपातीची|Marathi_M|other|5.166062
processed_mr_m_politics_01066.wav|नाट्य संमेलनाच्या अध्यक्ष पदासाठी श्री प्रेमानंद गज्वी हे एक उमेदवार आहेत|Marathi_M|other|6.327063
processed_mr_m_other_01135.wav|या चित्रपटात मला शूर योद्ध्याची भूमिका साकारायला मिळाली, हे माझ भाग्य आहे|Marathi_M|other|5.433104
processed_mr_m_health_03770.wav|प्रौढांमधे कोणत्या प्रकारचे लक्षणे आणि उपचार घशाचा दाह आहेत हे आपण शिकलात|Marathi_M|other|6.100000
processed_mr_m_agri_01185.wav|द्राक्ष शेतीत ठिबक सिंचन पद्धतीने राष्ट्रीय संपत्तीचा जपून वापर केला जातो|Marathi_M|other|5.688521
processed_mr_m_health_03390.wav|राहू जेव्हा कुंडलीत असतो तेव्हा त्या व्यक्तीला पुन्हा पुन्हा ताप येऊ शकतो|Marathi_M|other|5.525979
processed_mr_m_finance_02433.wav|सर्व क्रेडिट आणि डेबिट कार्डांचा वापर हा अधिकाधिक ठिकाणी करण्याची गरज आहे|Marathi_M|other|6.094875
processed_mr_m_agri_03479.wav|त्यामुळे जे कागद फायद्याचे नाहीत अशा वस्तू वेळीच पर्समधून काढून टाकाव्यात|Marathi_M|other|5.549188
processed_mr_m_other_01930.wav|कर्व्यांनी जे निष्कर्ष काढले ते मी माझ्या घरच्या कुंड्यांवर वापरून पाहिले|Marathi_M|other|5.100000
processed_mr_m_education_00979.wav|अनुचित प्रकार घडू नये यासाठी पोलिसांचा कडक बंदोबस्त तैनात करण्यात आला आहे|Marathi_M|other|6.058667
processed_mr_m_health_03163.wav|जपानी वॉटर थेरपीमुळे रक्तदाब आणि शरीरातील साखरेचे प्रमाण नियंत्रणात राहते|Marathi_M|other|6.466375
processed_mr_m_agri_01546.wav|प्रेम म्हणजे एक रेशीम धागा, जो दोन जीवांना एका सुंदर नात्यात बांधून ठेवतो|Marathi_M|other|5.491146
processed_mr_m_agri_03543.wav|यात भर म्हणून आता कृषी खात्यातर्फे भात लागवड यंत्र उपलब्ध करण्यात आले आहे|Marathi_M|other|6.489604
processed_mr_m_education_01776.wav|राम रहीम रोज एनर्जी ड्रींक्स आणि टॉनिक घेत असल्याचेही त्याने सांगितले आहे|Marathi_M|other|6.292229
processed_mr_m_education_01047.wav|आणि हे शोषण धार्मिक कारणासाठी झाल्यास त्याला नैतिकता सुद्धा प्राप्तं होते|Marathi_M|other|5.431563
processed_mr_m_agri_00656.wav|पाण्याची सोय असल्याने वाल्मीक हे दरवर्षी टरबूज आणि खरबुजाची लागवड करतात.|Marathi_M|other|6.187750
processed_mr_m_finance_02082.wav|रेटिंग ठरवताना देशावरील कर्ज व ते फेडण्याची क्षमता यांचा विचार केला जातो|Marathi_M|other|5.549188
processed_mr_m_finance_02729.wav|याच रकमेच्या व्याजातून त्या आपला खर्च व पाहुण्यांसाठी होणारा खर्च चालवीत|Marathi_M|other|5.676896
processed_mr_m_general_01381.wav|हा चित्रपट पहिल्याच दिवशी दोन आकडी संख्या गाठेल ही अपेक्षा होतीच, कारण आयुष्मानचं नाव चित्रपटाशी जोडलेलं आहे, आणि बाला त्या अपेक्षांवर खरा उतरला|Marathi_M|other|9.900000
processed_mr_m_education_01466.wav|टाल्बोट यांनी ट्विटरवर अशा प्रकारची शंका व्यक्त करून खळबळ उडवून दिली आहे|Marathi_M|other|6.419937
processed_mr_m_health_01541.wav|त्याच्या अंगठ्यातून रक्त आल्यानंतर त्याने ते बोट चोखले व मैदानावर थुंकले|Marathi_M|other|5.500000
processed_mr_m_finance_02092.wav|या काळात गटातील महिलांना कर्जाची गरज नसल्याने सर्व कर्ज बेबीताईंनी घेतले|Marathi_M|other|5.688521
processed_mr_m_finance_02919.wav|आणि त्याजागी बँक एटीएम चालू करण्यास उत्सुक असल्यास तुम्ही आवेदन करू शकता|Marathi_M|other|5.500000
processed_mr_m_other_01633.wav|भारतीय रेल्वेने नव्या टाईम टेबलमध्ये अनेक रेल्वेंच्या वेळेत बदल केला आहे|Marathi_M|other|5.400000
processed_mr_m_other_01301.wav|नंतर निष्प्रभ ठरल्याने तो मुख्य प्रवाहातून काहीसा बाजूला फेकला गेला होता|Marathi_M|other|6.512833
processed_mr_m_education_00402.wav|हे संशोधन फार खर्चिक असल्याने त्याची फलश्रुती आताच प्राप्त होईल असे नाही|Marathi_M|other|6.698667
processed_mr_m_health_00297.wav|मेंदू व स्पायनल कॉर्ड यांना तीन प्रकारच्या आवरणांनी संरक्षित केलेले असते|Marathi_M|other|5.305396
processed_mr_m_education_00748.wav|वर्धा रोडवर एम्प्रेस पॅलेस हॉलजवळ हा प्रकार घडल्याने मोठी खळबळ उडाली आहे|Marathi_M|other|6.208000
processed_mr_m_weather_02027.wav|तसे कुठलेही स्फोटक कारण वा निमीत्त अजून विरोधकांच्या हाती लागलेले नाही.|Marathi_M|other|5.653688
processed_mr_m_education_01445.wav|डेब्ट फंडांच्या इतर प्रकारांनी जेमतेम तीन ते चार टक्क्यांनी परतावे दिले|Marathi_M|other|6.559271
processed_mr_m_finance_02040.wav|पुढील काही वर्षांत प्रत्यक्ष कर देणारे आणि महसूल कैक पटीने वाढला पाहिजे|Marathi_M|other|5.967146
processed_mr_m_politics_01500.wav|महिला ऑफीसमध्ये बैठे काम जास्त करत आहेत आणि घरात मात्र कमी काम करत आहेत|Marathi_M|other|5.816229
processed_mr_m_health_00616.wav|कार्यक्रमात कितीही जल्लोष, धमाल असली तरी आपले डोळे आणि कान उघडे ठेवावेत|Marathi_M|other|6.060042
processed_mr_m_agri_02337.wav|केंद्र सरकारने मध्यंतरी खरीप व रब्बी पिकांच्या हमी भावात भरघोस वाढ केली|Marathi_M|other|5.595646
processed_mr_m_other_01453.wav|इतर अनेक साम्ये आहेत आणि या मोहिमेला ग्लोबल वॉर्मिंगचे एक मोठे आयाम आहे|Marathi_M|other|5.398271
processed_mr_m_health_02149.wav|मग त्या अनुषंगाने बरे होण्यासाठी केमोथेरपी, रेडिएशन हे उपचार ओघाने आलेच|Marathi_M|other|6.385104
processed_mr_m_agri_02813.wav|पेरणी झालेल्या पिकांची वाढ खुंटली असून काही ठिकाणी पिके सुकू लागली आहेत|Marathi_M|other|6.094875
processed_mr_m_health_02520.wav|विविध रोगांच्या उपचारात नैसर्गिक औषधे वापरणे हे एक उत्कृष्ट समाधान बनते|Marathi_M|other|5.955542
processed_mr_m_finance_02568.wav|प्रत्येक मानवी संस्कृतींमध्ये कर संकलनाची पद्धती या ना त्या रूपात होतीच|Marathi_M|other|6.000000
processed_mr_m_other_01896.wav|माता लक्ष्मींचे म्हणणे होते, मी श्रेष्ठ आहे, माझ्याशिवाय पानही हलत नाही|Marathi_M|other|5.282167
processed_mr_m_agri_02864.wav|आंब्याची पानं पाण्यात टाकून ते पाणी आटवून एक चतुर्थांश होईपर्यंत उकळावं|Marathi_M|other|5.688521
processed_mr_m_general_00155.wav|शिफ्टिंग करताना फर्निचर व इतर वस्तूंवर लावल्या गेलेल्या ब्राऊन टेपांचे डाग आणि ट्रान्स्परण्ट टेपांचा चिकटपणा दोन्ही घालवायचे तर काय करता येईल?|Marathi_M|other|9.902938
processed_mr_m_agri_01660.wav|धिरज घाटे म्हणाले, पुणेकरांना हक्काचे पाणी मिळण्यासाठी आवश्यक ती आकडेवारी सादर करून ते पाणी पुणेकरांना मिळणारच आहे, यासाठी माझे प्रयत्न असतील|Marathi_M|other|10.146750
processed_mr_m_agri_01617.wav|कॅलरीज मर्यादित ठेवून भूक भागवणारे आणि पौष्टिक असे खाद्य म्हणजे सफरचंद|Marathi_M|other|5.400000
processed_mr_m_health_03212.wav|व्यायाम आणि आहार हे आपल्या आरोग्याची गुरुकिल्ली आहे असं डॉक्टर सांगतात|Marathi_M|other|5.525979
processed_mr_m_agri_03035.wav|हा सर्व जमिनीचा पट्टा बासमती भात उत्पादनाचा असून सदर जमीन द्विपिकी आहे|Marathi_M|other|6.071646
processed_mr_m_finance_01989.wav|या फलकावर क्लासेस, बँका व विमा कंपन्यांच्या जाहिराती चालवल्या जात आहेत|Marathi_M|other|5.421479
processed_mr_m_education_01889.wav|तिने जुईला लाथा मारल्या होत्या, अशा शब्दात थत्तेंनी नाराजी व्यक्त केली|Marathi_M|other|5.038354
processed_mr_m_education_01674.wav|असंही म्हणतात की, या शेनाँग राजाला औषधी वनस्पतीच्या अभ्यासाचा छंद होता|Marathi_M|other|6.303854
processed_mr_m_general_00153.wav|पोंगलच्या तिसर्या दिवसाला मट्टू पोंगल म्हणून ओळखले जाते, त्यामध्ये गायीला हार आणि घंटा यांनी सुशोभित केले जाते आणि त्यांची पूजा करण्यात येते|Marathi_M|other|9.500000
processed_mr_m_weather_02227.wav|एक दिवस एक बाई कसलीतरी फाईल हातात घेऊन होटेलच्या मालकांना भेटायला आली.|Marathi_M|other|5.800000
processed_mr_m_agri_02974.wav|प्रकाश वळेकर या शेतकर्‍याच्या शेतातील आंबा व चिंचेची झाडे उन्मळून पडली|Marathi_M|other|5.816229
processed_mr_m_politics_01898.wav|त्यांना ज्या कामगिऱ्या दिल्या जातात त्याची चर्चा करण्याची ही जागा नाही|Marathi_M|other|5.572417
processed_mr_m_health_01665.wav|काही रुग्णांना पायाला झालेल्या जखमा मुळे किंवा अन्य माध्यमातून विष्ठेतील विषाणू माणसाच्या शरीरात जातात आणि त्या माणसाला लेप्टोचा संसर्ग होतो|Marathi_M|other|9.700000
processed_mr_m_agri_00206.wav|मिक्सर किंवा ब्लेंडरमध्ये सगळी फळे घालून चांगली प्युरी होईपर्यंत फिरवा|Marathi_M|other|5.781396
processed_mr_m_health_01618.wav|कॅन्सर सारखा आजार कुणाला होऊच नये, जर कुणाला दुर्दैवाने हा आजार झाला तर त्यावर अत्याधुनिक उपचार करणे देखील तितकेच महत्त्वाचे आणि गरजेचे आहे|Marathi_M|other|10.100000
processed_mr_m_health_01311.wav|कुत्र्याच्या चाव्याने रेबीज हा आजार होतो, ज्याच्यावर वेळेत उपचार केले गेले नाहीत, तर त्याचा सरळ परिणाम व्यक्तीचा मानसिक आरोग्यावर होत असतो. |Marathi_M|other|9.241167
processed_mr_m_agri_02549.wav|पेरूमुळे रक्तात शोषल्या जाणारया साखरेचे प्रमाण कमी होते शिवाय त्यात फायबर किवा तंतूंचे प्रमाण चांगले असल्याने मधुमेहींना पेरू उपयुक्त ठरतो. |Marathi_M|other|9.635917
processed_mr_m_other_01176.wav|पुराच्या पाण्यात अडकलेल्या नागरिकांना बाहेर काढण्यासाठी म्हणून बचाव दल प्रयत्नशील असून, त्यांच्याही प्रयत्नांची पराकाष्ठा  पाहायला मिळत आहे|Marathi_M|other|9.500000
processed_mr_m_health_03571.wav|सर्दी झाल्यास हिंगाच्या गोळीचा वास घेतल्याने नाकातील सर्दी बाहेर पडते|Marathi_M|other|5.258938
processed_mr_m_health_00682.wav|हेल्मेट डोक्यावरून बाहेर पडलं आणि कॅरेच्या हनुवटीला जखम होऊन रक्त आलं|Marathi_M|other|5.943937
processed_mr_m_other_01499.wav|आग्य्राहून शिताफीने करून घेतलेली सुटका तर एक फारच विलक्षण प्रकरण होते|Marathi_M|other|6.222583
processed_mr_m_politics_02531.wav|नाश्त्यानंतर सगळेच कैदी तेथे कुदळी अन फावडी घेऊन राबायला लागलेले होते|Marathi_M|other|5.816229
processed_mr_m_health_03310.wav|देवी, रेबीज या रोगावरील लस शोधण्याचं महत्त्वाचं काम पाश्चर यांनी केलं|Marathi_M|other|6.060042
processed_mr_m_agri_00355.wav| सर्व वाफ्यांवर दोन मिरचीची रोपे व झेंडूच्या मध्यभागी उडदाचे बी पेरावे|Marathi_M|other|6.711250
processed_mr_m_general_00566.wav|पण इतर संतांनी एकनाथ वगळता अभंग नावाच्या स्फुट कविता करण्यावर भर दिला|Marathi_M|other|5.600000
processed_mr_m_agri_01281.wav|पाणी सोडतेवेळी रस्त्यावरील चावी चे पाणी बंद करेपर्यंत पाणी वाया जाते.|Marathi_M|other|5.154458
processed_mr_m_agri_03255.wav|हे पेरू चवीला स्वादिष्ट असून त्या एका पेरूचे वजन एक ते सव्वा किलो आहे|Marathi_M|other|5.676896
processed_mr_m_agri_02959.wav|या झाडाला फळे लागण्यापूर्वी जो मोहोर येतो, त्याला भयंकर दुर्गंधी असते|Marathi_M|other|5.100000
processed_mr_m_agri_01532.wav|वरील सर्व तंतूंच्या प्रकारात कापूस हा सर्वाधिक लोकप्रिय व वापराचा आहे|Marathi_M|other|5.340208
processed_mr_m_finance_03186.wav|मात्र, कर्ज न फेडता आल्याने मैत्रीत दरी निर्माण होऊन तेथूनच वाद वाढला|Marathi_M|other|5.955542
processed_mr_m_agri_03101.wav|त्यामुळे शेजारील कर्नाटक व महाराष्ट्र राज्यातून ऊस आयात करणे भाग पडले|Marathi_M|other|5.500000
processed_mr_m_finance_02784.wav|रिझर्व्ह बँकेकडून मिळालेल्या या निधीमुळं सरकारच्या विविध योजनांसाठी देण्यात येणारं अनुदान सुरळीत होण्याच मार्ग मोकळा झाल्याचं बोललं जातंय|Marathi_M|other|10.007437
processed_mr_m_health_02036.wav|मधुमेहींच्या पायाच्या जखमा आणि त्यातून होणारा जंतुसंसर्ग यांच्या उपचारात रक्तातील साखरेच्या प्रमाणावर चटकन् नियंत्रण आणणं महत्त्वाचं असतं|Marathi_M|other|9.700000
processed_mr_m_agri_01303.wav|परिणामी, गेल्यावर्षीच्या तुलनेत यावर्षी पाच जिल्ह्यात तब्बल एक लाख हेक्टरने सोयाबीन लागवड कमी झाल्याचे कृषी विभागाच्या सूत्रांनी सांगीतले|Marathi_M|other|9.159896
processed_mr_m_agri_01748.wav|विदर्भाला मागे पाडत कापूस लागवडीत राज्यात अव्वल झालेल्या जळगावात दरवर्षी एप्रिल मे पासूनच पूर्वहंगामी बागायती कापसाची लागवड करण्यात येते. |Marathi_M|other|10.158354
processed_mr_m_general_01554.wav|खड्ड्यातील पानाचा विडा म्हणजे देशाचा राजा, मातीची ढेकळे म्हणजे पावसाळ्याची चार महिने, घागर हे समुद्राचे प्रतीक तर पुरी म्हणजे पृथ्वी असते|Marathi_M|other|9.984208
processed_mr_m_finance_02886.wav|स्पर्धेमुळे कर्ज पुरवठा करणे व ठेवी संकलीत करण्यावर मर्यादा येत आहेत|Marathi_M|other|5.282167
processed_mr_m_health_02910.wav|काही बाबतीत प्रसूतीपूर्व जीवनसत्त्वे घेणे अत्यंत अनिष्ट आहे म्हणतात, |Marathi_M|other|5.500000
processed_mr_m_other_01527.wav|तरीही त्यांच्यात आकर्षुन घेणारे नेमके काय आहे हे सांगणे फार कठीण आहे|Marathi_M|other|4.899042
processed_mr_m_finance_02376.wav|जर उत्पन्नापेक्षा खर्च जास्त होत असेल तर खर्चांमध्ये कपात करायला हवी|Marathi_M|other|4.991917
processed_mr_m_agri_02455.wav|जेव्हा स्पेअर व्हीलच्या जागी पाणी जमा होते तेव्हा ते काढणे सोपे नसते|Marathi_M|other|5.400000
processed_mr_m_health_01797.wav|स्तन असणं जसं कमीपणाचं नाही तसं ते गमावले तर निराश व्हायचं कारण नाही|Marathi_M|other|5.328604
processed_mr_m_politics_01823.wav|तिची सर्वाना मदत करण्याची सवय पाहता, मला मानव साकारणं सोप्पं जात आहे|Marathi_M|other|5.676896
processed_mr_m_health_03326.wav|अर्थात हे निदान तिच्या मृत्युपूर्वी झाले असते तरी हा शेवट बदलला नसता|Marathi_M|other|5.270562
processed_mr_m_finance_01848.wav|अग्रिम उपक्रम आणि विशिष्ट कर दर प्रत्यक्ष नफा आधारावर निर्धारित आहेत|Marathi_M|other|5.270562
processed_mr_m_general_00727.wav|नमस्कार मित्रांनो, दिवाळी अंक ही केवळ महाराष्ट्राची जुनी परंपरा आहे पुढील काही अंक मला दर्जेदार वाटल्याने त्यांची तोंड ओळख करुन देत आहे |Marathi_M|other|10.111917
processed_mr_m_health_03507.wav|डाव्या बाजूच्या खालच्या हातात नरमुंड असते व त्यातून रक्त ठिबकत असते|Marathi_M|other|5.665292
processed_mr_m_education_00804.wav|तिने तन्वीर फातिमा, श्रद्धा डोके, मयुरी पोटे यांच्यावर सहज मात केली|Marathi_M|other|6.837333
processed_mr_m_agri_03167.wav|अंड्यातून बाहेर पडलेली अळी कळ्या, फुले व शेंगांना छिद्रे पाडून खाते|Marathi_M|other|5.154458
processed_mr_m_other_01233.wav|भाजपाध्यक्ष अमित शहा यांनी मोदींची नेतेपदी निवड झाल्याची घोषणा केली|Marathi_M|other|5.433104
processed_mr_m_education_01130.wav|इतके ते निर्ढावलेले असल्यामुळे त्यांना जी शिक्षा दिली ती योग्यच आहे|Marathi_M|other|5.514375
processed_mr_m_weather_01783.wav|यापूर्वी तिचे पार्च्ड सिनेमातील काही बोल्ड सीन देखील लीक झाले होते.|Marathi_M|other|5.282167
processed_mr_m_agri_02881.wav|फुले हिरवट रंगाची असतात आणि त्यांवर थोडीफार लालसर रंगाची नक्षी असते|Marathi_M|other|5.500000
processed_mr_m_agri_00284.wav|घुं आवाज करणारा भुंग्यासारखा एक प्रकारचा किडा असतो, जो लाकूड पोखरतो|Marathi_M|other|6.199375
processed_mr_m_health_00296.wav|श्वास नाडी मंद चालत असली  तरी आजाराचे असे काही चिह्न त्यांना दिसेना|Marathi_M|other|5.537583
processed_mr_m_agri_00807.wav|जिल्ह्यामध्ये वाढलेला ऊस, शेतीचे क्षेत्र व एकंदर पाण्याची गरज या सर्व गोष्टींचा विचार करुन पाण्याचे स्त्रोत बळकट करणे काळाची गरज आहे.|Marathi_M|other|10.065479
processed_mr_m_finance_02696.wav|कर्ज असलेल्या आणि नसलेल्या अशा दोहोंसाठी ही योजना उपलब्ध असणार आहे|Marathi_M|other|5.900000
processed_mr_m_other_02146.wav|बाबी हे पश्तुनी राजकर्त्यांचे घराणे आणि आजही त्यांचे वंशज इथे आहेत|Marathi_M|other|5.200000
processed_mr_m_other_02100.wav|त्यामुळे शिया आणि सुन्नींच्या वादात इराण हा एकटा पडण्याची भीती आहे|Marathi_M|other|4.800000
processed_mr_m_agri_03475.wav|तेव्हा यंदा ज्या मालाला जास्त भाव मिळाला आहे त्या पिकाच्या मागे सर्वांनीच न लागता सर्वच प्रकारची पिके संतुलीत प्रमाणात घेतली पाहिजेत|Marathi_M|other|9.450146
processed_mr_m_education_01348.wav|फॉल्ट्स आणि एसेज हे दोन शब्द वाईड आणि नो बॉलच्या ऐवजी वापरले जातील|Marathi_M|other|6.443167
processed_mr_m_general_01676.wav|ज्या वर्णांचा उच्चार दुस्या वर्णांच्या मदती शिवाय म्हणजेच मुखातील कोणत्याही अवयवाशी स्पर्श न होता केला जातो त्यांना स्वर असे म्हणतात|Marathi_M|other|9.800000
processed_mr_m_finance_03367.wav|वाढती बुडीत कर्जे व कर्ज घोटाळे यावरच या चर्चेचा सर्वाधिक रोख असेल|Marathi_M|other|5.711729
processed_mr_m_agri_01763.wav|एका छोटुने आणून दिलेला चहा संपवत त्यांनी माझ्यापुढे एक कागद सरकवला|Marathi_M|other|4.817771
processed_mr_m_finance_01787.wav|वेतन व वास्तव उत्पन्न यांतील पुढे न हलणारा आकडा ही चिंतेची बाब आहे|Marathi_M|other|6.118083
processed_mr_m_finance_02103.wav|पीक विमा योजनेच्या तक्रारी दाखल करण्यासाठी जिल्हयात कृषी विकास केंद्रावर जबाबदारी देण्यात येईल आणि तेथेच त्याचा निपटारा करण्यात येईल|Marathi_M|other|9.055417
processed_mr_m_health_03665.wav|त्यावर योग्यवेळी योग्य उपचार घेतल्यास तो कमी खर्चात व सहज बरा होतो|Marathi_M|other|5.282167
processed_mr_m_other_02862.wav|पैनगंगा नदीवरील हदगाव तालुक्यातील कोथळा येथील कोल्हापुरी बंधारा ऑक्टोंबर महिन्यात झालेल्या परतीच्या पावसाने नदीला पुर येऊन तुटला आहे|Marathi_M|other|9.368875
processed_mr_m_other_00425.wav|फोनचे स्क्रू व्यवस्थित तपासून घ्या जर स्क्रूवरील पेंट निघाला असेल किंवा स्क्रू वेगळे वाटत असतील, तर समझा की फोन या अगोदर उघडलेला आहे|Marathi_M|other|10.135146
processed_mr_m_weather_01272.wav|आणि असा एक दिवस येइल की तुम्हा पुरुषांना स्त्रिया पडद्याआड ठेवतील.|Marathi_M|other|4.910646
processed_mr_m_education_01808.wav|रिश्तों का सौदागर बाजीगर या मालिकेत तिने मुख्य भूमिका साकारली होती|Marathi_M|other|5.700125
processed_mr_m_finance_01726.wav|अशा ठिकाणी वाढीव कर आकारणी कशी करणार असा प्रश्न लोंढे यांनी मांडला|Marathi_M|other|5.166062
processed_mr_m_general_00478.wav|दोन रात्रींमध्ये चित्रित करण्यात आलेल्या या उत्स्फूर्त गाण्याचे बोल गुरु ठाकूर यांचे असून, अमितराज यांनी या गाण्याला संगीत दिले आहे|Marathi_M|other|9.473375
processed_mr_m_politics_01630.wav|अजित पवारांच्या या धक्कादायक निर्ण्यानंतर राष्ट्रवादी कॉंग्रेस पक्षातील अनेक नेत्यांनी अजित पवारांचे मन वळविण्याचा प्रयत्न केला आहे|Marathi_M|other|9.148292
processed_mr_m_health_03607.wav|एवढंच नव्हे तर जिथे शॉक लागून मृत्यू झाला होता, ते ठिकाणही दाखवलं|Marathi_M|other|5.300000
processed_mr_m_education_01125.wav|सध्या भुलेश्वर मंदिरात जी शिल्पं आहेत, ती काहीशी भग्न झालेली आहेत|Marathi_M|other|5.289375
processed_mr_m_agri_02874.wav|याचे बैल कडक गवत खातील व माझ्या बैलांना चांगले मऊ गवत खायला मिळेल|Marathi_M|other|5.900000
processed_mr_m_education_01543.wav|शाळेत मी एकदा गणोजी शिर्क्याचे काम केले होते तो आवाज पुन्हा लावला|Marathi_M|other|5.398271
processed_mr_m_other_01217.wav|विषय डिस्क्लोज करत नाही, पण एवढं सांगेन की ही एक फॅमिली फिल्म आहे|Marathi_M|other|5.154458
processed_mr_m_finance_03362.wav|सेवाकर किंवा मूल्यवर्धित कर याप्रमाणे सेवाशुल्क हा सरकारी कर नाही|Marathi_M|other|5.456313
processed_mr_m_health_02911.wav|जे घडलंय ते नक्कीच धक्का देणारं होतं, निदान पहिले दोनतीन दिवस तरी|Marathi_M|other|5.200000
processed_mr_m_other_01526.wav|युद्धाच्या नंतर पुनर्बांधणी सुरू झाली आणि ती पुन्हा बांधण्यात आली|Marathi_M|other|4.759708
processed_mr_m_agri_01702.wav|फेब्रुवारी व मार्च महिन्यात एकदम पाणी पातळी खालावली त्यामुळे आज रोजी शेवटच्या टप्प्यात आलेल्या कांदा व गहू पीक अडचणीत सापडले आहेत|Marathi_M|other|9.043792
processed_mr_m_education_01303.wav|त्यामुळे अवघ्या काही तासांमध्येच असे काय घडले की नाशिकच्या विमानाला लॅण्डिंगसाठी स्लॉट मिळाला नाही, याबाबत चर्चा झडू लागल्या आहेत|Marathi_M|other|10.152188
processed_mr_m_education_01579.wav|वेस्ट इंडीजचे माजी क्रिकेटपटू सेमूर नर्स यांचे दीर्घ आजाराने सोमवारी निधन झाल्याचे वृत्त माजी क्रिकेटपटू डेस्मंड हेन्सने दिली आहे|Marathi_M|other|10.180625
processed_mr_m_general_01217.wav|पुर्वद्वाराने बाहेर पडले कि काही अंतरावर एक विहीर आणि तलाव आहे या तलावाचे परिसरात लक्ष्मिआई व वेताळ यांची स्थाने असल्याचे सांगतात|Marathi_M|other|9.879708
processed_mr_m_finance_01431.wav|क्रेडिट स्कोअर हा तीन अंकी आकडा असतो ज्यातून तुम्हाला कर्ज देण्याची विश्वासार्हता आणि तुम्ही कर्ज परत करणायाची शक्यता लक्षात येते|Marathi_M|other|8.149833
processed_mr_m_health_01679.wav|हॅनिमॅन यांनी प्रयोग करण्यासाठी फांदीचा अर्क घेतला होता, तेव्हा मलेरिया सारखीच थंडी, ताप व सांधेदुखीचा त्रास त्यांना जाणवू लागला|Marathi_M|other|9.496583
processed_mr_m_agri_02983.wav|या नव्या फुटींवर येणारी फुले आकाराने मोठी व संख्येने अधिक मिळतात|Marathi_M|other|5.665292
processed_mr_m_agri_03005.wav|काही ठिकाणी जमीन तुटली काही ठिकाणी पाणी तुंबल्याने पीक कुजले आहे|Marathi_M|other|4.887437
processed_mr_m_agri_02736.wav|जैविक खत म्हणून एप्सम सॉल्टचा उपयोग करणे हा एक चांगला पर्याय आहे|Marathi_M|other|5.131229
processed_mr_m_education_01619.wav|अशाच प्रकारे टी रेक्स या प्राण्याच्या कवटीत दोन मोठी छिद्रं आहेत|Marathi_M|other|5.793000
processed_mr_m_education_00347.wav|आज पून्हा हा प्रकार घडल्याने जॉगिंगसाठी आलेल्या डेांबिवलीकरांना दुर्गंधीचा सामना करावा लागल्याने त्यांनी तीव्र संताप व्यक्त केला|Marathi_M|other|9.536000
processed_mr_m_education_00914.wav|या फोटोत प्रभास आणि श्रद्धा खूपच रोमॉंटिक मुडमध्ये दिसून येत आहे|Marathi_M|other|5.568000


==> filelists/parallel/export_processed_limmits_marathi_m_audiopath_text_sid_emotion_duration_val_parallel_data.txt <==
processed_mr_m_health_00843.wav|केवळ डोळे नाहीत, डोळय़ांनी दिसत नाही म्हणून मनात कामना, वासना उठणार नाहीत असे थोडेच आहे?|Marathi_M|other|7.365312
processed_mr_m_health_01457.wav|या टेस्टमध्ये रुग्णाला "ट्रेडमिल'' नावाच्या एका फिरत्या पट्टयावर चालवतात व ईसीजी काढतात|Marathi_M|other|5.800000
processed_mr_m_finance_01390.wav|विकास कामे व निधीचा खर्च केवळ कागदोपत्री दाखवून केवळ स्व विकास करण्यात सर्वजण मग्न आहेत|Marathi_M|other|7.000000
processed_mr_m_health_01156.wav|या तत्वांमुळे शरीरामध्ये कर्करोगास कारणीभूत ठरणा्या हानिकारक पेशी तयार होण्यास आळा बसतो|Marathi_M|other|7.604167
processed_mr_m_other_01576.wav|त्यामुळे जर का तुमचा हा विवाहित म्हणून पहिलासण असेल तर आवर्जून ही सगळी हौसमौज करून घ्या|Marathi_M|other|6.768250
processed_mr_m_finance_01544.wav|अर्थक्रांती सुचविते तो बँक व्यवहार कर कोणत्याही मोठया प्रशासकीय खर्चाशिवाय जमा होऊ शकतो|Marathi_M|other|7.580938
processed_mr_m_education_00417.wav|क्राईमिया मिलिटरी डॉल्फिन केंद्रात वेगवेगळी कामे करण्याचे प्रशिक्षण डॉल्फिनना दिले जाते|Marathi_M|other|7.253333
processed_mr_m_politics_01529.wav|अनेकदा मागण्या करूनही त्या मान्य होत नसल्याने कर्मचारी संतापले असून आता थेट मुंबईत होणाऱ्या आंदोलनात साह्भागी होण्यासाठी गेले आहेत|Marathi_M|other|9.821667
processed_mr_m_agri_01698.wav|त्यासाठी आधी गॅसवर मोठया पातेल्यात जेवढा चीक असेल त्याच्या तिप्पट ते चौपट पाणी घ्यायचं|Marathi_M|other|6.300000
processed_mr_m_education_00463.wav|अशी चर्चा होती की, पुलकित जेव्हा यामी गौतमला डेट करत होता तेव्हा श्वेता प्रेग्नंट होती|Marathi_M|other|7.520000
processed_mr_m_finance_02619.wav|शहरी भागातही कर वसुलीचे उद्दीष्ट असताना केवळ जुन्या प्रभागाचीच वसुली करण्यात यश मिळाले|Marathi_M|other|8.358813
processed_mr_m_health_03469.wav|पण न्यायसंस्था या दुबळ्यांसाठी आधार असल्यामुळे निदान आम्ही दुबळ्यांसाठी कार्य करतो, असे म्हणविणा्यांनी तरी कायद्याचा सन्मान करावा|Marathi_M|other|9.200000
processed_mr_m_finance_02632.wav|मोठ्या प्रमाणांत दिलेली कर्जे, किंवा बुडालेली कर्जे यामुळे अनेक बँका तोट्यांत जात आहेत|Marathi_M|other|7.290687
processed_mr_m_finance_01021.wav|सौजन्याने,  सभ्यतेने वागणारी व्यक्ती कोणताही शेलकी शेरा मारण्याआधी दहावेळा विचार करील.|Marathi_M|other|6.954000
processed_mr_m_agri_03307.wav|मात्र जमिनीतून पाणी शोषून घेताना या वनस्पतींची मुळे रसायने सुद्धा शोषून घेत असल्याने या पिकांमध्ये सुद्धा ही रसायने मिश्रित होतात|Marathi_M|other|10.146750
processed_mr_m_other_00126.wav|हे सगळे एकिकडे सुरू असताना शेतकयांचे मोर्चे, आदिवासींचे मोर्चे, शिक्षकांचे मोर्चे असे अनेक मोर्चे काढून सरकारला नाकीनाऊ आणले होते|Marathi_M|other|9.647521
processed_mr_m_weather_02105.wav|त्यावेळी सहारा इंडिया परिवाराचे अध्यक्ष सुब्रतो रॉय यांनी पी व्ही सिंधुचा सन्मान केला.|Marathi_M|other|6.900000
processed_mr_m_health_03420.wav|एकदा काचबिंदूचा आजार होऊन डोळे वाचलेल्यांनी दर सहा महिन्यांनी डोळ्यांचे प्रेशर तपासावं|Marathi_M|other|6.872729
processed_mr_m_education_01595.wav|राणा दग्गुबातीने सोशल मीडियावर शेअर केलेला फोटो पाहून चाहत्यांना त्याची काळजी वाटत आहे|Marathi_M|other|7.824750
processed_mr_m_finance_02097.wav|दुकानदार पटकन त्या नोटा काढून दाखवू शकतो आणि तुमच्या कडे त्या नोटा नसल्यांमुळे तुम्ही त्या हस्तांतरीत केलेल्या आहेत हे कळून येते|Marathi_M|other|8.649062
processed_mr_m_agri_02757.wav|उत्पादकता वाढ आणि व्यवसायिक पिके घेण्याच्या प्रक्रियेत सिंचन हा महत्त्वाचा टप्पा ठरतो|Marathi_M|other|6.489604
processed_mr_m_agri_00315.wav|सेंद्रीय खतामुळे जमिनीची पाणी धरून ठेवण्याची क्षमता वाढून जमिनीत कर्बाचे प्रमाण वाढते|Marathi_M|other|7.081708
processed_mr_m_agri_01703.wav|या जमिनीत पाणी मुरले असता ती मऊ होते आणि खचत जाते ही वस्तुस्थिती कोणीही सांगितली नाही|Marathi_M|other|6.187750
processed_mr_m_general_01645.wav|चार वर्षांनी हा चित्रपट पुन्हा डब्यातून बाहेर काढून अलन शॅकलटन याने त्याचा शेवट बदलला|Marathi_M|other|7.035271
processed_mr_m_health_01776.wav|हा असा अचानक व शरीरातील सारे त्राण हरण करणारा आजार होणे हे त्या कुटुंबाला धक्काच होता|Marathi_M|other|6.524438
processed_mr_m_other_01854.wav|पण आपल्या ग्रहावर आदळणाऱ्या अश्मीय दगडात अश्मांचे प्रमाण लोहच्या तुलनेत फार जास्त आहे|Marathi_M|other|6.350292
processed_mr_m_education_01802.wav|संभाजी महाराजांना खाण्यासाठी विशिष्ठ पध्द्तीने तुरीच्या डाळीची पातळ भाजी बनवण्यात आली|Marathi_M|other|6.698583
processed_mr_m_politics_01670.wav|अशा स्थितीत विपरीत काही घ़डू नये म्हणून भाजपने त्यांचे आमदार रिसॉर्टमध्ये पाठवले आहेत|Marathi_M|other|5.943937
processed_mr_m_politics_02512.wav|आता तर महिला विशेष गाडया सुरू झाल्याने अख्खी गाडीच चिवचिवाट आणि कोलाहलाने भरलेली असते|Marathi_M|other|6.739687
processed_mr_m_health_01220.wav|डेंग्यू हा विषाणू पासून होणारा आजार असून त्याचा प्रसार एडीस ईजिप्टाय डासांमार्फत होतो|Marathi_M|other|7.109375
processed_mr_m_education_02924.wav|सबब सत्य शोधण्यापेक्षा समाजावर आधारित नारायणाचे प्रचवन करून विश्वंभर भटजी मोकळे झाले.|Marathi_M|other|7.743479
processed_mr_m_agri_01349.wav|या वनस्पतीची मुळे जमिनीत खोलवर रुजलेली असतात त्यामुळे, वनस्पतीच्या मुळामधील माती झटकून ती स्वच्छ करण्याचे काम या स्त्रिया करतात|Marathi_M|other|9.148292
processed_mr_m_agri_00097.wav|मग मी पाणी पिताना काहीतरी कठीण वस्तु पाण्यात असल्याची मला पुसटशी जाणीव झाली व केवळ प्रतिक्षिप्त क्रिया म्हणुन ते पाणी मी थुंकलो|Marathi_M|other|9.798438
processed_mr_m_agri_02347.wav|सुर्ली कालवा, कामथी कालवा व जोड कालवे एक व दोन या व्दारे योजनेचे पाणी सध्या सांगली जिल्ह्यातील दुष्काळी गावांना देण्यात येत आहे|Marathi_M|other|10.077083
processed_mr_m_other_00680.wav|घाईने प्रेमात पडणा्या आणि घाईने लग्नाच्या गाठी जोडणा्या जोडप्यांच्या सुखी संसाराची स्वप्नं अपेक्षांच्या कसोटीवर खरी उतरतात का ?|Marathi_M|other|9.461750
processed_mr_m_finance_02077.wav|सावंतांनी त्याकाळी खेडयातील अशिक्षित माणसांना बचत व जीवन विम्याचे महत्त्व पटवून दिले|Marathi_M|other|6.478000
processed_mr_m_other_02526.wav|सुखी संसाराची स्वप्ने बघण्यात रममाण असलेल्या प्रतीकला एक क्षण काय झाले ते कळलेच नाही|Marathi_M|other|6.466375
processed_mr_m_general_01663.wav|वेगवान धावपटू आणि उसेन बोल्ट हे समीकरण सगळ्या जगात रुजले असतानाचा अमेरिकेच्या फ्लोरिडा येथील बे ऑफ टेम्पा मध्ये उदयाला आला आहे|Marathi_M|other|9.763625
processed_mr_m_education_00600.wav|स्लो डाऊन म्हणजे जीवनात गरज आहे, तेवढेच काम करावे, असा स्लो डाऊन आंदोलनाचा संदेश आहे|Marathi_M|other|7.456000
processed_mr_m_education_01226.wav|मात्र ग्लू पॅडवर उंदिर नाही तर चक्क विषारी साप जाळ्यात अडकल्याचा प्रकार समोर आला आहे|Marathi_M|other|7.990938
processed_mr_m_health_02648.wav|सदर प्रकारचा रोग श्रीलंका व इतर भागांमध्ये मोठया प्रमाणात आढळून आला असून सदर देशांमध्ये मोठया प्रमाणात माकडांचा मृत्यू होत आहे|Marathi_M|other|9.856500
processed_mr_m_finance_01861.wav|डेअरी उत्पादन, ईकॉमर्स आणि प्रत्यक्ष गुंतवणूक या तीन मुद्यांवर सहमती होऊ शकलेली नाही|Marathi_M|other|6.400000
processed_mr_m_education_00376.wav|झोपल्यावर दिसतात ती स्वप्नं नसून स्वप्नं ही अशी गोष्ट आहे जी तुम्हाला झोपूच देत नाही|Marathi_M|other|6.848000
processed_mr_m_finance_01949.wav|पण नंतर शेती करण्यासाठी प्रत्येक वर्षी कर्ज काढले  आणि कर्जाचे हप्ते वेळेत फेडत नेले|Marathi_M|other|6.083250
processed_mr_m_education_00795.wav|दरम्यान, हा सर्व प्रकार शेतीच्या वादातून झाल्याचा दावा टेम्भूर्णी पोलिसांनी केला आहे|Marathi_M|other|6.677333
processed_mr_m_agri_00350.wav|या वर्षी सुरुवातीला पिके चांगली आली मात्र मध्यंतरी झालेल्या पावसामुळे पिके वाया गेली|Marathi_M|other|7.197813
processed_mr_m_other_01355.wav|कायद्याच्या चौकटीत वर्षोनुवर्षे चालणा्या या प्रकरणांची लोकांना नंतर आठवणही राहत नाही|Marathi_M|other|6.300000
processed_mr_m_politics_01581.wav|गोव्य़ाचे मुख्यमंत्री प्रमोद सावंत हे गोव्याचे हित जपण्यास पूर्णपणे अपयशी ठरलेले आहेत|Marathi_M|other|6.048417
processed_mr_m_other_03414.wav|ग्रामविकास विभागाने गेल्या वर्षीपासून शिक्षकांच्या आंतरजिल्हा व जिल्हांतर्गत बदल्या ऑनलाईन पद्धतीने करण्याचा निर्णय घेतला आहे|Marathi_M|other|8.800000
processed_mr_m_general_00324.wav|हे त्रैलोक्य म्हणजेच पुरुषोत्तम आहे,असा मनोधर्म असलेल्या आस्तिकाचे घर म्हणजे आश्रमच|Marathi_M|other|6.500000
processed_mr_m_other_01698.wav|या रस्त्यावरील चेंबरचे काम यश इफ्रा कंपनीच्या हेमंग जैन या कॉन्ट्रॅक्टरने केले होते|Marathi_M|other|6.373500
processed_mr_m_education_01693.wav|स्वाईन फ्लुचा प्रादुर्भाव वाढू नये यासाठी सध्या सरकारी यंत्रणा देखील काळजी घेत आहेत|Marathi_M|other|7.621250
processed_mr_m_education_00852.wav|आशियात नसली तरी युरोप आणि अमेरिकेत या पोस्टची चर्चा सध्या मोठ्या प्रमाणात चालली आहे|Marathi_M|other|7.861333
processed_mr_m_finance_02504.wav|यामध्ये ग्राहकांना ऑफरड्राफ्ट ही सुविधा दिली जात असून रुपे डेबिट कार्ड ही दिले जाते|Marathi_M|other|6.478000
processed_mr_m_agri_02552.wav|दालचिनी पूड व अर्धा टेबलस्पून काजु तुकडे घालुन त्यातील पाण्याचा अंश जाईपर्यंत परता. |Marathi_M|other|7.000000
processed_mr_m_agri_03087.wav|त्यावेळी त्यांचा धक्का लागल्याने उकळत्या पाण्याची बादली लवंडलून ते पाणी बाळावर पडले|Marathi_M|other|6.222583
processed_mr_m_politics_01926.wav|हेच प्रश्न मी संरक्षण मंत्री मनोहर पर्रिकरांना पत्रकार स्नेह भोजनावेळी विचारला होता|Marathi_M|other|5.971875
processed_mr_m_finance_01665.wav|सोन्याचा पेढा म्हटल्यावर सर्वांना प्रश्न पडलाच असेल की, या पेढ्याची किंमत किती असले|Marathi_M|other|6.234187
processed_mr_m_agri_03527.wav|राष्ट्रीय कृषी विकास योजनेच्या माध्यमातून रेशीम पार्क च्या निधीसाठी पाठपुरावा करावा|Marathi_M|other|6.745021
processed_mr_m_general_01612.wav|असा हल्ला झाल्यास जहाजातील डिक्टेटर यंत्रनेच्या साह्याने तो कोणता हल्ला आहे हे कळते|Marathi_M|other|7.569333
processed_mr_m_general_00396.wav|आज दिल्ली बिल्डकॉन आणि लक्ष्मी विलास बँकेंच्या शेअर्संनी सर्वांत उच्चांकी अंक गाठला|Marathi_M|other|6.466375
processed_mr_m_weather_02048.wav|या प्रश्नाचे उत्तर देण्यासाठी मी आता तुम्हाला सिल्व्हेस्टर स्टॅलीनकडे घेऊन जात आहे.|Marathi_M|other|6.900000
processed_mr_m_other_01785.wav|केएमटी सेवानिवृत्त कर्मचायांच्या नोकरीच्या कालावधीत द्यावी लागणारी फरकाची रक्कम देण्याचे आदेश औद्यौगिक न्यायालयाने दिले आहेत|Marathi_M|other|9.461750
processed_mr_m_politics_03041.wav|त्यामुळे नागरिकांची नाराजी दूर करण्यासाठी मुख्यमंत्री प्रधानमंत्री यांच्या कडून नाशिकची मोठी घोषणा करवून घेण्याची शक्यता आहे|Marathi_M|other|9.264396
processed_mr_m_education_00457.wav|तसेच टॉयलेटच्या वस्तूंची तोडफोड करून एक्झॉस्ट फॅन चोरीला गेल्याचे प्रकार घडले आहेत|Marathi_M|other|6.730667
processed_mr_m_health_01531.wav|त्यातील लोकांना सर्वात जास्त माहीत असलेला कॅन्सर म्हणजेच कर्करोग म्हणजे ल्यूकीमिया|Marathi_M|other|5.839437
processed_mr_m_agri_02258.wav|अप्पा गांधीजींच्या आश्रमात असताना तेथे मानवी विष्ठेपासून सेंद्रीय खत तयार केले जाई|Marathi_M|other|6.396729
processed_mr_m_agri_02305.wav|एक ड्रोन माती परीक्षण करुन जमिनीतील आर्द्रता, येणारे पीक, याबद्दल सखोल माहिती देते|Marathi_M|other|7.046875
processed_mr_m_finance_02419.wav|करमणूक कर जमा करण्यासाठी त्यांचे उद्दीष्ट पूर्ण करण्यासाठी अनेक घडामोडी होत होत्या|Marathi_M|other|6.071646
processed_mr_m_finance_02542.wav|पक्क्या मालाच्या म्हणजेच साखरेच्या किंमती वरून कच्च्या मालाची किंमत ठरविली जात आहे|Marathi_M|other|5.900000
processed_mr_m_politics_01162.wav|पुष्कळसे पुरुष गावोगाव फिरून बुढ्ढी के बाल विकून कुटुंब पोसण्याचा प्रयत्न करीत आहे|Marathi_M|other|6.605708
processed_mr_m_health_01352.wav|डोक्याच्या एका भागात रक्ताचा पुरवठा नीट होत नसल्यास मेंदूपर्यंत ऑक्सिजनचा पुरेसा पुरवठा होत नाही आणि पेशी डॅमेज होवू लागतात|Marathi_M|other|8.869646
processed_mr_m_other_00602.wav|जेसिका मेयरची ही पहिलीच स्पेसवॉक आहे तर ख्रस्टिना कोच चौथ्यांदा स्पेसवॉक करणार आहे|Marathi_M|other|6.756625
processed_mr_m_education_01381.wav|थोडक्यात काय तर आपण दशमान पद्ध्तीचा वापर करुन तोच आकडा वेगळ्या प्रकारे लिहितो आहोत|Marathi_M|other|7.197813
processed_mr_m_weather_00446.wav|एकाच कुटूंबातील मोठ्या भावाची हत्या झाली तर लहान भाऊ या प्रकरणी तुरुंगात गेला. त्यामुळे कुटूंबावर दुखाचा डोंगर कोसळला आहे.|Marathi_M|other|8.625833
processed_mr_m_health_00820.wav|जेंव्हा तुम्ही श्वास सोडता तेंव्हा परानुकंपी नाडी जाल उत्तेजित होते  म्हणून प्राणायामात श्वास सोडताना तो जरा हळू हळू सोडवा|Marathi_M|other|9.810063
processed_mr_m_other_01672.wav|दरम्यान पोलिसांनी केलेल्या या कारवाईत नामांकित कंपन्यांचे प्रिंट केलेले पुठ्ठ्यांचे बॉक्स पत्रकार परिषदेत दाखविण्यात आल्या|Marathi_M|other|9.450146
processed_mr_m_health_00390.wav|मेंदूला आलेली सूज, मलेरिया, डेंग्यु, पिवळा ताप आणि लसिका फिलेरिया कृमींच्या संसर्गामुळे होणारा आजार विशिष्ट प्रकारच्या आहे|Marathi_M|other|9.682354
processed_mr_m_finance_02524.wav|लाभांश वितरण कर संपवणे आणि लाभांशावर जुन्या पद्धतीने कर लावण्याची घोषणा करणे हे स्वागताहर्य आहे असे मत त्यांनी व्यक्त केले|Marathi_M|other|9.461750
processed_mr_m_finance_02202.wav|फेडरल रिझर्वचे मॉनेटरी धोरण सैल नसते तर बँकांचे कर्ज देण्याचे प्रमाण अगदीच कमी झाले असते व अर्थव्यवस्था अधिकच मंदावली असती|Marathi_M|other|9.299208
processed_mr_m_weather_01591.wav|साहजिकच, अशी सरकारी कामे कोणत्याही दर्ज्याची केली तरी पुढारी काही बोलू शकत नाहीत.|Marathi_M|other|6.872729
processed_mr_m_health_01998.wav|हिवतापात वेळीच उपचार झाला नाही तर तांबडया पेशींची संख्या कमी होऊन निस्तेजपणा येतो|Marathi_M|other|6.141312
processed_mr_m_education_01089.wav|टाटा मोटर्सची टाटा अल्ट्रोस ही एकमेव कार नाही जी भारतातील सर्वात सुरक्षित कार आहे|Marathi_M|other|6.663750
processed_mr_m_finance_02145.wav|करोडोंचा पैसा जलयुक्त शिवार मध्ये किंवा सरकारी योजनांवर खर्च होत असल्याचे सांगतात|Marathi_M|other|5.900000
processed_mr_m_agri_01289.wav|द्राक्ष हे फळ सर्वांना आवडते व ते औषधी सुद्धा आहे द्राक्षे ही स्वादाने मधुर असतात|Marathi_M|other|6.280625
processed_mr_m_politics_01781.wav|संस्कृत ज्या संगीताचा पाया होता त्या शास्त्रीय संगीतात मुळ रागांना ग्रामराग म्हणत|Marathi_M|other|6.559271
processed_mr_m_other_00652.wav|महिलांना आवरणे तर पोलिसांसाठी दिव्यच होते अखेर पोलिसांनी बघ्यांना रांगेत उभे केले|Marathi_M|other|6.700000
processed_mr_m_agri_00094.wav|कोबी व फ्लॉवर या भाज्यांना बाजारात भाव मिळत नसल्याने नाराज झालेल्या शेतकऱ्याने कोबी आणि फ्लॉवरच्या शेतीत ट्रॅक्टर फिरवला|Marathi_M|other|8.997354


==> filelists/parallel/export_processed_limmits_telugu_f_audiopath_text_sid_emotion_duration_train_parallel_data.txt <==
processed_te_f_other_00970.wav|ఒక మంచి మొబైల్ ఫోన్ కొనుక్కునే స్థోమత కలిగిన కుటుంబానికి,ఒక టాయిలెట్ కట్టుకునే స్థోమత లేదు అని అనుకోలేము కదా.|Telugu_F|other|8.000000
processed_te_f_other_00071.wav|శ్రీనగర్ అమర్నాథ్ యాత్రలో మరో విషాదం జరిగింది.జమ్మూకాశ్మీర్లో అమర్నాథ్ యాత్రికురాలు మృతి చెందింది.|Telugu_F|other|7.978667
processed_te_f_education_02934.wav|అమెరికా మార్క్ ట్వైన్ యొక్క నిజమైన ప్రసంగం గురించి ఆయనకు ఉన్న జ్ఞానం, ఒక క్లాసిక్ గద్యను నకిలీ చేసింది.|Telugu_F|other|8.900000
processed_te_f_health_02924.wav|వ్యాయామం తర్వాత చెమట వస్త్రాలను మార్చండి మరియు స్నానం చేసిన తర్వాత బాగా పొడిగా ఉండేలా చూసుకోండి.|Telugu_F|other|7.900000
processed_te_f_general_01129.wav|పాఠ్యాంశాల్లో, ఆచరణలో, సాధారణ విషయాలను చెప్పేవారి కళాశాల కంటే ఎక్కువ పరిజ్ఞానం ఇవ్వాలని ప్రత్యేక దృష్టి పెట్టింది.|Telugu_F|other|9.504000
processed_te_f_finance_02498.wav|అన్ని ఆర్థిక బాధ్యతలు నెరవేరిన తర్వాత, స్టాక్ హోల్డర్లకు మిగిలి ఉన్న నగదు మొత్తాన్ని, లీక్డ్ నగదు ప్రవాహం అంటారు.|Telugu_F|other|8.600000
processed_te_f_politics_01846.wav|ఉద్యోగం సజ్జోగం లేని యువత అందరూ తప్పకుండా చిత్రలహరి చిత్రంతో కనెక్ట్ అవుతారని సాయిధరమ్ తేజ్ అంటున్నారు.|Telugu_F|other|8.885333
processed_te_f_health_01023.wav|లేజర్ యొక్క తరంగదైర్ఘ్యం మరియు దాని పల్స్ యొక్క పొడవు చికిత్స ప్రభావాన్ని నిర్ణయిస్తాయి.|Telugu_F|other|7.360000
processed_te_f_politics_02957.wav|ఆ రెండు విషయాల్లో ఆమె అప్సెట్ అయిందని,ఆ కారణంగానే ప్రెసిడెంట్ గా పోటీ చేస్తానని అన్నారని చెప్పుకొచ్చాడు.|Telugu_F|other|8.200000
processed_te_f_politics_03508.wav|గంపలగూడెం స్థానిక తోటమూల రింగు సెంటరులో ప్రభుత్వ దిష్టిబొమ్మను సిపిఎం ఆధ్వర్యంలో దగ్థం చేశారు.|Telugu_F|other|7.957333
processed_te_f_other_02074.wav|నైట్ షిఫ్ట్ వాళ్లు గదిలో తెల్లటి వెలుగుల నిచ్చే దీపాలకన్నా,ఎర్రటి వెలుగునిచ్చే దీపాలు పెట్టుకుంటే మంచిది.|Telugu_F|other|7.466667
processed_te_f_general_01481.wav|ఇవి ఎక్కువగా ఈశాన్య భారతదేశం, చైనా, నేపాల్ ప్రాంతాల్లో బుజ్జిగా ఉండేవే ఈ బుల్లి బుల్లి పక్షులు.|Telugu_F|other|8.400000
processed_te_f_politics_03374.wav|హైదరాబాద్:మహబూ‌బ్‌నగర్ జిల్లా కల్వకుర్తి చెందిన పలువురు రైతులు సచివాలయం ముట్టడికి విఫలయత్నం చేశారు.|Telugu_F|other|8.500000
processed_te_f_agri_02797.wav|నీటి మట్టానికి రెండు మీటర్ల ఎత్తున ఉన్న మట్టి దిబ్బపై వీరుండగా, బ్రిటీష్ నేవీ సీల్స్ వీరిని కనిపెట్టారు.|Telugu_F|other|7.509333
processed_te_f_politics_02829.wav|జనరల్ ఇంజినీరింగ్ సివిల్ అండ్ స్ట్రక్చురల్ లేదా ఎలక్ట్రికల్ లేదా మెకానికల్ విభాగాల్లో ఏదో ఒకదాన్ని ఎంచుకోవాలి.|Telugu_F|other|8.469333
processed_te_f_general_00835.wav|ఇలా ఉండగా జాతీయ పెట్టుబడి, తయారీ జోన్ నిమ్జ్ గా దీనికి సూత్రప్రాయంగా గుర్తింపు ఇచ్చిందన్నారు.|Telugu_F|other|7.800000
processed_te_f_health_01021.wav|కాగా, ఆయా ప్రాంతాల్లో కొన్ని కులాలు ఆధిక్యత ఉన్నందున దీనికి కులజాడ్యం అంటుకొని రోగం చికిత్స చేసే దశ దాటిపోతోంది.|Telugu_F|other|9.770667
processed_te_f_politics_01849.wav|గోవాలో అత్యధిక శాతం క్యాష్‌లెస్ లావాదేవీలు జరుగుతున్నాయని రక్షణ మంత్రి పారికర్ తెలిపారు.|Telugu_F|other|7.904000
processed_te_f_general_01996.wav|ప్రత్యక్ష సాక్షులు వెల్లడించిన వివరాల ప్రకారం, బాణాసంచా కాల్చుతుండగా, రెండు రాకెట్లు వేదికపైకి దూసుకొచ్చాయి.|Telugu_F|other|7.800000
processed_te_f_weather_00620.wav|నువ్వు ఇలాగే వాగుతూ ఉండు ఏదో ఒక రోజు నీకు గట్టిగా బుద్ధి చెప్తాం.|Telugu_F|other|5.400000
processed_te_f_other_00337.wav|పాపం మమ్మీ, మమ్మీకి ఉద్యోగం లేదు,ఉద్యోగం చేస్తే డాడీ మమ్మీకి హెల్ప్ చేస్తారు అని మనసులో అనుకుంది రమ్య.|Telugu_F|other|8.938667
processed_te_f_politics_03541.wav|పెట్రోల్ ధరల పెంపునకు నిరసనగా లోక్ తాంత్రిక్ జనతాదళ్ కార్యకర్తలు మోటారు సైకిళ్లను భుజాలపైకి ఎత్తుకుని నిరసన ప్రదర్శన చేశారు.|Telugu_F|other|9.877333
processed_te_f_general_01187.wav|ఇండియా మీడియా చేస్తున్న రిపబ్లికన్, డెమొక్రాట్ పార్టీల అభ్యర్థులే బరిలో ఉన్నారన్నది పచ్చి అబద్ధం.|Telugu_F|other|7.765333
processed_te_f_finance_01908.wav|ఐదు వందల రూపాయలు, వెయ్యి రూపాయల కరెన్సీ నోట్లను రద్దు చేయడం ఈ బ్రహ్మాస్త్రం.|Telugu_F|other|6.026667
processed_te_f_politics_00601.wav|మీరు లక్షణాలు సంకలనం చేసిన తర్వాత, డ్రీమ్‌వీవర్ మీ డ్రాప్డౌన్ జాబితాను ఎంచుకున్న డిఫాల్ట్ విలువతో చూపిస్తుంది.|Telugu_F|other|8.700000
processed_te_f_health_02202.wav|వ్యాయామం చేస్తున్నప్పుడు కండరాల్లో తలెత్తే వెయ్యికి పైగా కణసంబంధ మార్పులను గుర్తించటం దీనిపై కొత్త ఆశలు రేకెత్తించింది.|Telugu_F|other|8.746667
processed_te_f_other_00385.wav|చిమ్నీ కుండల కోసం ఇతర పేర్లను చిమ్నీ స్టాక్, చిమ్నీ కెన్, మరియు ట్యూడర్ చిమ్నీ ఉన్నాయి.|Telugu_F|other|7.296000
processed_te_f_agri_03032.wav|గొర్రెల మందల నుండి ప్రతి పండుగకు పటేల్, పట్వారీల ఇండ్లలో ఏ కార్యక్రమం జరిగినా గొర్రెలు, మేకలు ఇవ్వాలి.|Telugu_F|other|8.576000
processed_te_f_other_00585.wav|ఈ యాప్ ద్వారా ప్రజల సమస్యలు తెలుసుకుంటాము,కాని వెంటనే పరిష్కారం చూపలేము,ఎందుకంటే ఈ యాప్ మంత్రదండం కాదు అని ఆయన అన్నారు.|Telugu_F|other|9.738667
processed_te_f_general_01697.wav|మీకు ఇక్కడ భూమి ఉందొ లేదో, మీకు దమ్ముంటే మమ్మల్ని చూపమని అడగండి, మేము చూపిస్తాం అని అన్నాడు.|Telugu_F|other|7.360000
processed_te_f_general_00923.wav|చైనా సిద్ధం చేసిన సూపర్సోనిక్ వేగంతో దూసుకెళ్లే మానవ రహిత యుద్ధ విమానం పేరేమి ?|Telugu_F|other|7.093333
processed_te_f_politics_03305.wav|దీంతో ఈ జట్టుకూడా వచ్చే ఏడాది జరిగే టి వరల్డ్ కప్ మ్యాచ్ కు అర్హత సాధించింది.|Telugu_F|other|7.658667
processed_te_f_politics_01844.wav|సౌండ్ స్క్రిప్టింగ్ విద్యార్థులు పదే పదే ప్రాసెసర్ ఉపయోగించి కంటెంట్ పదాలను హైలైట్ చేస్తారు.|Telugu_F|other|6.986667
processed_te_f_politics_00090.wav|డైరెక్టరేట్ జనరల్ బోర్డర్ సెక్యూరిటీ ఫోర్స్ ఈ ఖాళీ పోస్టుల్ని డైరెక్ట్ రిక్రూట్మెంట్ ఎగ్జామ్ ద్వారా భర్తీ చేస్తుంది. |Telugu_F|other|7.900000
processed_te_f_education_00856.wav|షేరింగ్ లో కూడా రెండు రకాలు వున్నాయి.ఒకటి ఫ్రెండ్స్కి మాత్రమే షేర్ చేయొచ్చు లేదా కమ్యూనిటీ మొత్తం చూసేలా షేర్ చేయొచ్చు.|Telugu_F|other|9.450667
processed_te_f_other_01604.wav|కావ్య పాత్ర ఫాస్ట్ అమ్మాయి కాగా,శిరీష పాత్ర గోపాల కృష్ణే లోకంగా భావించే పాత్ర.|Telugu_F|other|6.912000
processed_te_f_agri_02903.wav|పెర్కేల్ అనేది రెండు సామూహిక మరియు కార్డు చేసిన పత్తి నూలుతో తయారు చేసిన సాదానేత వస్త్రం.|Telugu_F|other|7.744000
processed_te_f_politics_02634.wav|ఉపాధ్యాయ అర్హత పరీక్ష రద్దు చేస్తారంటూ వస్తోన్న వదంతుల్ని అభ్యర్థులు నమ్మొద్దని ఆయన విజ్ఞప్తి చేశారు.|Telugu_F|other|8.064000
processed_te_f_politics_02260.wav|ఇతనిపట్ల జనంలో సానుభూతి పెరిగే విధంగా జరిగిన ప్రచారం అభినయమే ఆదర్శమన్న భ్రాంతిని ఫైలాయించింది.|Telugu_F|other|8.352000
processed_te_f_general_01984.wav|అయితే, మెథనాల్ జాడలు మిగిలి ఉంటుందని గుర్తుంచుకోండి, ఇది ఇంధన వ్యవస్థలో ఏదైనా రబ్బరు భాగాలను దెబ్బతీస్తుంది.|Telugu_F|other|8.693333
processed_te_f_politics_02960.wav|ఏపీపీఎస్సీ గ్రూప్స్ ‌లోని జనరల్ స్టడీస్ మెంటల్ ఎబిలిటీలో భాగంగా వచ్చిన ప్రశ్నల తీరునూ పరిశీలించి ప్రాక్టీస్ చేయడం మంచిది.|Telugu_F|other|9.700000
processed_te_f_politics_03278.wav|దీనిపై మెహబూబా ముఫ్తీ కుమార్తె ఇల్తిజా జావేద్ 'వాయిస్ నోట్స్' ద్వారా బీబీసీ ప్రతినిధి కులదీప్ మిశ్రాతో మాట్లాడారు.|Telugu_F|other|9.578667
processed_te_f_politics_03286.wav|స్థానిక సిపిఐ కార్యాలయంలో రెడ్ బుక్ ఆవిష్కరణ కార్యక్రమంలో సిపిఎం నాయకులు ఎన్ వై నాయుడు పాల్గొన్నారు.|Telugu_F|other|8.170667
processed_te_f_politics_01905.wav|ప్రభుత్వ తాజా ఉత్తర్వులతో భారీ ఎత్తున నిరుద్యోగ అభ్యర్థులు లభ్ది పొందే అవకాశం ఉంది.|Telugu_F|other|7.000000
processed_te_f_politics_02912.wav|రాంపూర్ లో జయప్రదకు పోటీగా ఎస్పీ నేత ఆజంఖాన్ నిల్చో గా,కాంగ్రెస్ పార్టీ స్థానిక ఎమ్మెల్యే సంజీవ్ కపూర్ ను నిలబెట్టింది.|Telugu_F|other|10.090667
processed_te_f_finance_00197.wav|పొదుపు అలవాటును పెంపొందించుకునేందుకు, సంపద సృష్టించుకునేందుకు ఆర్థిక ప్రణాళిక తోడ్పడుతుందా?|Telugu_F|other|7.498667
processed_te_f_politics_03193.wav|ముంబై హెచ్డీఎఫ్సీ బ్యాంకు ఉపాధ్యక్షుడు సిద్ధార్థ్ సంఘ్వి అదృశ్యం కావడం కలకలం రేపుతున్నది.|Telugu_F|other|7.253333
processed_te_f_general_02159.wav|వాషింగ్ మెషీన్ల మీద ఎప్పుడు ఇవ్వనంత ఆఫర్లను మరియు డిస్కౌంట్లను అమెజాన్ ఇప్పుడు ఇస్తోంది.|Telugu_F|other|6.700000
processed_te_f_politics_03300.wav|ఇరిగేషన్ స్కాంలో ఆరోపణలు ఎదుర్కొంటున్న ఆయనకు మహారాష్ట్ర అవినీతి నిరోధక శాఖ క్లీన్‌ఛీట్ ఇచ్చింది.|Telugu_F|other|8.341333
processed_te_f_general_01476.wav|ఆ ఒక్క విషయంలో మాత్రం పరిహారం కాకుండా, భూమి ఇవ్వాల్సిందే అని గడ్కరీ ఎందుకంత కచ్చితంగా చెప్పినట్లు?|Telugu_F|other|7.765333
processed_te_f_health_02119.wav|అక్కడ వారికి చికిత్స చేసి,మెరుగైన వైద్యం కోసం నెల్లూరు ప్రధాన వైద్యశాలకు తరలించారు.|Telugu_F|other|6.800000
processed_te_f_politics_03383.wav|వాస్తవం ప్రతినిధి:కర్నూలు జిల్లాలో నిన్న తెలుగుదేశం పార్టీకి మరో షాక్ నేత రాంపుల్లారెడ్డి పార్టీకి గుడ్ బై చెప్పిన సంగతి తెలిసిందే.|Telugu_F|other|10.144000
processed_te_f_general_00746.wav|భవనాల్లో విద్యుత్ ఆదా విధానం వంటి వాటిని సమర్థవంతంగా అమలు చేయడాన్ని హడ్కో మెచ్చుకుంది.|Telugu_F|other|7.466667
processed_te_f_general_01462.wav|తర్వాత భూమి యొక్క పరిమాణం పెరిగింది, మరియు ఖండాంతర పలకలు, సముద్రాలు విడిపోయాయి.|Telugu_F|other|7.114667
processed_te_f_general_00747.wav|సౌందరమ్ రమంథన్ ప్రభుత్వం నిర్దేశించిన తాజా ప్రమాణాలకు కట్టుబడి భారతీయ విద్యుత్ కేంద్రాలు ఉద్గారాలకు కళ్ళెం వేయాలి.|Telugu_F|other|10.080000
processed_te_f_general_02167.wav|సోషల్ మీడియా ద్వారా అమ్మాయిలను పరిచయం చేసుకుని, చిన్న చిన్న అవసరాలు తీర్చుతూ హెల్ప్ చేసేవాడు.|Telugu_F|other|6.965333
processed_te_f_health_01967.wav|ఈ చికిత్స విధానంలో మూల కణాలను తీసేటప్పుడు దాతలు ఒక్కింత నొప్పితో పాటు కొంత బాధ భరించాల్సి వస్తొంది.|Telugu_F|other|8.629333
processed_te_f_weather_01720.wav|విధాన సభకు అత్యంత సమీపంలోని కాస్మాండ్ హౌస్ వద్ద పాయింట్ బ్లాంక్ లో  వైభవ్‌ను కాల్చి చంపినట్టు పోలీసులు వెల్లడించారు.|Telugu_F|other|9.642667
processed_te_f_finance_01553.wav|సూపర్వైజరీ నిర్మాణం, క్రమంగా, ఒక స్వీయ నియంత్రణ సంస్థ మరియు డిపాజిట్ భీమా ఏజెన్సీ యొక్క నిర్వచనం.|Telugu_F|other|8.853333
processed_te_f_politics_02973.wav|పండుగ సాయన్న జీవిత చరిత్ర రాసినందుకు గర్వంగా ఉందన్నారు పుస్తక రచయిత బెక్కెం జనార్దన్.|Telugu_F|other|7.648000
processed_te_f_general_00889.wav|రిజ్వీ ఖాన్ ఒక ముస్లిం మతం కుటుంబం లో జన్మించాడు.|Telugu_F|other|4.320000
processed_te_f_politics_03453.wav|అయితే తాను ఆసిఫ్ నగర్ నుండే ఎమ్మెల్యే స్థానానికి పోటీ చేస్తానని దానం నాగేందర్ తేల్చి చెప్పారు.|Telugu_F|other|7.850667
processed_te_f_general_02026.wav|తమ కంపెనీలో పనిచేస్తోన్న మహిళా కార్మికులకు నెలసరి నొప్పుల నుంచి విముక్తి పొందేందుకు,వస్త్ర తయారీ సంస్థలు గుర్తింపు లేని మాత్రలను ఇస్తున్నాయి.|Telugu_F|other|10.100000
processed_te_f_other_00353.wav|చంద్రబాబు లాంటి నేతలు స్వాతంత్య్ర పోరాట కాలంలో ఉంటే,మనకు స్వాతంత్య్రం అక్కర్లేదని చెప్పేందుకు కూడా వెనకాడి ఉండేవారు కాదని ఎద్దేవా చేశారు.|Telugu_F|other|10.005333
processed_te_f_politics_03703.wav|ఫోన్ల నిర్మాణంలో స్టైలిష్ బ్రాండ్ గా గుర్తింపు తెచ్చుకున్న హెచ్ టీ సీ ఓ సరికొత్త టాబ్లెట్ పీసీని డిజైన్ చేస్తున్నట్లు ప్రచారం సాగుతుంది.|Telugu_F|other|9.800000
processed_te_f_politics_01787.wav|సురేం‌ద్ర రెడ్డి డైరెక్ట్ చేయనున్న ఈ సినిమా కోసం,చిరు ఇప్పటికే తన లుక్ ను పూర్తిగా మార్చేసి కెమెరా ముందుకు వెళ్లేందుకు సిద్ధంగా ఉన్నారు.|Telugu_F|other|9.578667
processed_te_f_general_02039.wav|మిస్ట్ కంపౌండ్ లైన్ నుంచి నక్లెస్ రోడ్డు రోటరీ నుంచి ఖైరతాబాద్ లైబ్రరీ వైపు వచ్చే వాహనాలు,ఖైరతాబాద్ ప్రింటింగ్ ప్రెస్ వైపు మళ్లిస్తారు.|Telugu_F|other|10.000000
processed_te_f_politics_00919.wav|ప్రభుత్వానికి వ్యతిరేకంగా వార్తలు రాసే వారి మీద కేసులు పెట్టండి అంటూ,ముఖ్యమంత్రి కేసీఆర్ తన మంత్రివర్గ సభ్యులకు ఉద్భోదించటం తెలిసిందే.|Telugu_F|other|9.930667
processed_te_f_general_01801.wav|ఒక ఇమెయిల్ సర్వర్ అనేది,ఇంటర్నెట్ సర్వీస్ ప్రొవైడర్స్ లో  నడుస్తున్న కార్యక్రమం మరియు మెయిల్ రవాణా చేయడానికి ఉపయోగించే పెద్ద సైట్లు.|Telugu_F|other|10.186667
processed_te_f_health_01188.wav|రెండో విధానంలో బీమా సంస్థతో ఒప్పందం కుదుర్చుకున్న ఆసుపత్రిలో చేరినప్పుడు,చికిత్స పూర్తిగా నగదు రహితంగా ఉండేలా వెసులుబాటు కల్పించడం.|Telugu_F|other|10.069333
processed_te_f_politics_00390.wav|కృష్ణపట్నం పోర్టు సెంట్రల్ ఇండియాకు గేట్వే కానుందని,పోర్టు చీఫ్ ఎగ్జిక్యూటివ్ ఆఫీసర్ అనిల్ కుమార్ యెండ్లూరి ఆశాభావం వ్యక్తం చేశారు.|Telugu_F|other|9.802667
processed_te_f_health_00262.wav|కొన్ని సమస్యలు ప్రథమ చికిత్స చేస్తే తగ్గిపోయే రోగాల్లాంటివి కాగా,మరికొన్ని సమస్యలు ఎప్పటికీ వదలక పీడించే దీర్ఘకాలిక రోగాల్లాంటివి.|Telugu_F|other|10.133333
processed_te_f_health_01008.wav|మొత్తంగా ఈ వ్యాధి ఏప్రిల్ నాటికి పూర్తిగా అదుపులోకి వస్తుందని,అంతర్జాతీయ ఖ్యాతి పొందిన అంటువ్యాధుల నిపుణుడు ఝాంగ్ నిషాన్ చెప్పారు.|Telugu_F|other|9.994667
processed_te_f_weather_00449.wav|పెరుగులో నిమ్మరసం కలిపి స్కాల్ప్ కి పట్టించి శుభ్రం చేసుకోవాలి.ఈ ప్యాక్ ని వారానికి రెండుసార్లు అప్లై చేస్తే,చుండ్రు తగ్గిపోతుంది.|Telugu_F|other|9.800000
processed_te_f_other_02194.wav|కొరటాల శివ చేసింది తక్కువ సినిమాలే అయినా,అవి బాక్స్ ఆఫీస్ దగ్గర పెద్ద విజయం సాధించడంతో టాప్ డైరెక్టర్స్ లిస్ట్ లోకి చేరుకున్నాడు.|Telugu_F|other|9.642667
processed_te_f_politics_00786.wav|ఎగ్జిక్యూటివ్ ప్రొడ్యూసర్ విజయ్‌వర్మ మాట్లాడుతూ,ఈ సినిమాకి సంబంధించిన ప్రీ ప్రొడక్షన్ వర్క్ ఆల్రెడీ స్టార్ట్ అయింది అని చెప్పారు.|Telugu_F|other|8.565333
processed_te_f_health_00222.wav|లానా చాలా ఎక్కువగా ఎనర్జీ డ్రింక్స్ తీసుకుందని,శరీరంలో కెఫిన్ చాలా అధికంగా చేరడం వల్లే గుండె పోటు వచ్చిందని డాక్టర్లు తేల్చారు.|Telugu_F|other|9.800000
processed_te_f_politics_02419.wav|ఈ సంగతుల్ని దాచిపెట్టి ఇరాన్ అణ్వస్త్రాలను తయారు చేస్తున్నదంటూ ప్రచారం చేసి,ఐక్యరాజ్య సమితి చేత ఆంక్షలు విధింప జేసింది అమెరికా.|Telugu_F|other|9.941333
processed_te_f_general_01630.wav|ఉద్యోగాలు చేస్తే చేయండి, లేదంటే ప్రభుత్వ ఉద్యోగాలకు రాజీనామా చేసి వెళ్లిపోండని,మంత్రి ప్రభుత్వ ఉద్యోగులపై తీవ్రంగా ఆగ్రహించారు.|Telugu_F|other|9.493333
processed_te_f_politics_00709.wav|ఫామ్ లో ఉన్న దర్శకుడు కార్తిక్ సుబ్బరాజ్ డైరెక్ట్ చేయడం ఒక అడ్వాంటేజ్ అయితే,భారీ తారాగణం తో ఈ సినిమా తెరకెక్కడం మరో అడ్వాంటేజ్.|Telugu_F|other|10.186667
processed_te_f_other_02737.wav|శ్రీనువైట్లతో సినిమా చేసేందుకు ప్లాన్ చేసుకుంటున్న విష్ణూ,అది సెట్స్ పైకి వెళ్లకముందే ఈ సినిమాను విడుదల చేయాలని భావిస్తున్నాడు.|Telugu_F|other|9.400000
processed_te_f_politics_01870.wav|వాస్తవం ప్రతినిధి:ప్రకాశం జిల్లా హెడ్ క్వార్ట్రర్ ఒంగోలు పట్టణంలోని కొత్తపట్నం బస్టాండ్ దగ్గర,ఉద్రిక్త పరిస్థితులు నెలకొన్నాయి.|Telugu_F|other|9.500000
processed_te_f_general_01234.wav|శ్రీవారికి పట్టు వస్త్రాలు, వెండి పళ్ళాలు బహుకరించి, తమ కుమారుని వివాహ శుభ లేఖలు,స్వామి వారి పాదాల వద్ద ఉంచి పూజలు జరిపించారు.|Telugu_F|other|10.197333
processed_te_f_weather_01481.wav|అయితే మోడీ ఎప్పుడయితే కాంగ్రెస్ ముక్త్ భారత్ అనడం స్టార్ట్ చేశాడో,అప్పటి నుండి కాంగ్రెస్ పరిస్థితి కొద్దిగా మెరుగవడం మొదలైంది.|Telugu_F|other|10.133333
processed_te_f_general_01231.wav|అక్కడి కోర్టు ఇటీవలే తీర్పునిచ్చిన నేపథ్యంలో,ఇకపై అక్కడి మద్యం ప్రియులకు ఆ తీర్పు వారి గొంతులో ఆల్కహాల్ పోసినంత కిక్కిచ్చింది.|Telugu_F|other|10.176000
processed_te_f_politics_00925.wav|మిస్టర్ చిత్రానికి మ్యూజిక్ అందించే అవకాశం కల్పించిన దర్శకుడు శ్రీనువైట్లకు,సంగీత దర్శకుడు మిక్కి జే మేయర్ థ్యాంక్స్ చెప్పారు.|Telugu_F|other|9.400000
processed_te_f_politics_00290.wav|అందగత్తెల పోటీల్లో స్విమ్‌సూట్ల ప్రదర్శన ఇకపై ఉండబోవని,ఇటీవల మిస్ అమెరికా సంస్థ తీసుకున్న నిర్ణయం అందరి దృష్టినీ ఆకర్షించింది.|Telugu_F|other|10.090667
processed_te_f_health_02127.wav|కాళ్లకు శస్త్ర చికిత్స చేసే రోజు,కాలి గోళ్లకు నెయిల్ పాలిష్ వేయించుకుని వెళ్లిందంటే ఆమె మానసిక పరిస్థితిని అర్థం చేసుకోవచ్చు.|Telugu_F|other|8.746667
processed_te_f_education_00275.wav|బాలుడికి వైద్య పరీక్షలు నిర్వహించిన లండన్ చిల్డ్రన్స్ హాస్పటల్ వైద్యులు,విశాఖలోని ఓమ్నీ ఆర్కే ఆస్పత్రికి వెళ్లాలని సూచించారు.|Telugu_F|other|10.100000
processed_te_f_general_02170.wav|కృష్ణా జలాల విషయంలో,బ్రిజేష్ కుమార్ ట్రిబ్యునల్ ఇచ్చిన తీర్పు ఒకటి కాగా, విద్యుత్ చార్జీలు పెంచుతూ తీసుకున్న నిర్ణయం రెండోది.|Telugu_F|other|9.098667
processed_te_f_general_01637.wav|నిజానికి ఇప్పుడు అమెజాన్ అడవుల మంటలను ట్రాక్ చేయడానికి,కిలోమీటర్లు కిలోమీటర్ల రిజల్యూషన్ ఉన్న శాటిలైట్ ఇమేజ్లనే వాడుతున్నారు.|Telugu_F|other|9.653333
processed_te_f_health_02078.wav|మానసిక వైద్యశాస్త్రం వృద్ధిలోకి వచ్చి దశాబ్దాలు గడిచినా,దిగులుకు అసలు కారణం డిప్రెషన్ అను సత్యం ఇంకా చాలా మందికి చేరనేలేదు.|Telugu_F|other|10.112000
processed_te_f_politics_00263.wav|ఉభయ రాష్ట్రాలు అభివృద్ధి పథంలో నడిచి,దేశంలోనే అగ్రగామిగా కొనసాగే ఉజ్వల భవిష్యత్ అందించాలని దేవుని ప్రార్థించినట్టు చెప్పారు.|Telugu_F|other|10.080000
processed_te_f_politics_01656.wav|ఇంతటి ఘనమైన చరిత్ర ఉన్న తమ ఫ్యామిలీ అధికారంలో ఉన్న సమయంలో,రాష్ట్రం రెండు ముక్కలుగా విడిపోవటం కిరణ్ కు పర్సనల్ గా ఇష్టం లేదు.|Telugu_F|other|9.845333
processed_te_f_general_01564.wav|తాను రాసిన పుస్తకంలో బేసిక్ ఇష్యూ,దేవుళ్లకి సంబంధించింది కాదని, ఇది హిందూ మతం గురించి వివరించిన పుస్తకం కానే కాదని చెప్పారు.|Telugu_F|other|9.300000
processed_te_f_general_01598.wav|అంతరాయం లేకుండా నాణ్యమైన విద్యుత్ సరఫరా వల్ల,ప్రజల్లో సంతోషం వ్యక్తం అవుతోందని, ఇది ఏపీ బ్రాండ్ ఇమేజ్ ను కూడా పెంచిందన్నారు.|Telugu_F|other|9.792000
processed_te_f_politics_00147.wav|రాజధానిని శ్మశానంతో పోల్చారని,మరి ముఖ్యమంత్రి జగన్మోహన్ రెడ్డి శ్మశానంలో కూర్చొని సమావేశాలు పెడుతున్నారా అంటూ మండిపడ్డారు.|Telugu_F|other|9.365333
processed_te_f_politics_01115.wav|చినకాకాని వద్ద హైవే దిగ్భంధనం కార్యక్రమంలో పాల్గొంటున్న రైతులు,ఆ రూట్లో వస్తున్న ఎమ్మెల్యే పిన్నెల్లి కారును అడ్డుకున్నారు.|Telugu_F|other|9.194667
processed_te_f_politics_03332.wav|అయితే కొందరు పోలీసులే మఫ్టీలో ఉండి రాళ్లు విసిరారని,ఈ సాకు చెప్పి తమను బద్నాం చేయాలని చూస్తున్నారని కార్మికులు ఆరోపించారు.|Telugu_F|other|9.900000
processed_te_f_politics_01827.wav|అమెరికా ప్రతినిధి బృందంలో ప్రధాన కార్యదర్శి చార్లెస్ ఇవాన్ హుఘ్స్ పసిఫిక్‌లో జపాన్ విస్తరణను పరిమితం చేయాలని కోరుకున్నారు.|Telugu_F|other|9.973333
processed_te_f_general_01342.wav|ఓడ దొంగలను అరికట్టే నెపంతో అరేబియా సముద్రంలో తిష్ఠవేసిన చైనా నౌకాదళం అసలు లక్ష్యం,మన పడమటి సముద్ర తీరాన్ని కనిపెట్టి ఉండడం.|Telugu_F|other|9.800000
processed_te_f_general_02012.wav|ప్రపంచంలో అతి పెద్ద సౌర విద్యుత్ ప్లాంట్లలో ఒకటి,ఏపీలోని కర్నూలులో ఉన్నదని, దాని సామర్థ్యం వెయ్యి మెగావాట్లని ఆయన చెప్పారు.|Telugu_F|other|10.154667
processed_te_f_finance_01522.wav|విదేశీ ప్రభుత్వాలు గానీ, ఆర్థిక సంస్థలు అందించే తోడ్పాటు తగ్గి, వ్యాపార రీత్యా అప్పు తీసుకోవడం వల్ల,విదేశీ అప్పు పెరిగింది.|Telugu_F|other|9.800000
processed_te_f_general_01624.wav|భారత హాకీ చరిత్రలోనే అత్యుత్తమ గోల్కీపర్లలో ఒకడిగా ఎదిగిన శ్రీజేష్,ఇప్పుడు నాయకత్వ బాధ్యతలను కూడా సమర్థంగా పోషిస్తున్నాడు.|Telugu_F|other|9.386667
processed_te_f_politics_00947.wav|ఇక సార్వత్రిక ఎన్నికల్లో వైసీపీ రికార్డు స్థాయిలో మెజారిటీ సాధించి,జగన్మోహన్ రెడ్డి నవ్వాంధ్రకు రెండో ముఖ్యమంత్రి అయ్యారు.|Telugu_F|other|9.536000
processed_te_f_other_00323.wav|ఆ తరువాత పెద్దోడు చిన్నోడు ఊళ్లోకి పరుగెత్తారు.ఊళ్లో వాళ్లకి జరిగింది చెప్పారు.చిన్నోడు పెద్దోడిని ఎలా కాపాడాడో చెప్పారు.|Telugu_F|other|9.344000
processed_te_f_general_01213.wav|అంతే తప్ప వస్త్ర వ్యాపారులపై పోలీసు జులుం ప్రదర్శిస్తే,మిన్నకుండటం ప్రభుత్వ చేతకాని తనాన్ని ఎత్తి చూపుతోందని విమర్శించారు.|Telugu_F|other|9.173333
processed_te_f_politics_03425.wav|ఆదివారం హైటెక్స్‌లో నిర్వహించిన ప్రత్యేక కార్యక్రమంలో,ఇరాన్ కాన్సులేట్ జనరల్ హగ్సన్ ఘోమీ ఆయనకు ఈ అవార్డును ప్రదానం చేశారు.|Telugu_F|other|9.760000
processed_te_f_general_02076.wav|దేశం పేరునే కాకుండా, దేశం యొక్క నివాసితుల జాతీయత మరియు మాట్లాడే ప్రాథమిక భాషల పేర్లను వర్ణిస్తున్నట్లు,మేము నేర్చుకుంటాము.|Telugu_F|other|9.429333
processed_te_f_weather_01034.wav|అనంతరం టీ బ్రేక్ టైమ్ కల్లా వర్షం కాస్త తగ్గుముఖం పట్టడంతో ఎంపైర్లు మైదానాన్ని పరిశీలించి,గ్రౌండ్ సిబ్బందితో మాట్లాడారు.|Telugu_F|other|9.770667
processed_te_f_politics_02911.wav|సంఘటనా స్థలానికి చేరుకున్న పోలీసులు,మధ్యాహ్నాంలోగా నిందితుడిని అరెస్ట్ చేస్తామని హామీ ఇవ్వడంతో బాధితులు ధర్నా విరమించారు.|Telugu_F|other|9.386667
processed_te_f_weather_02305.wav|గ్రీవెన్స్ డే రోజున కలెక్టరేట్ వద్ద ఈ క్యాంటీన్ ద్వారా వచ్చే భోజనం అందుబాటులో ఉండేవిధంగా ఏర్పాట్లు చేయనున్నట్లు తెలిపారు.|Telugu_F|other|9.600000
processed_te_f_finance_01340.wav|వీటిలో మరో మూడు బ్యాంకులు ,బ్యాంక్ ఆఫ్ అమెరికా, బ్యాంక్ ఆఫ్ టోక్యో మిటుబిషి, ద రాయల్ బ్యాంక్ ఆఫ్ స్కాట్లాండ్ కూడా ఉన్నాయి.|Telugu_F|other|8.682667
processed_te_f_general_02104.wav|రెండేళ్ల కిందట విశాఖ తీరం నుంచి వేటకు వెళ్లిన ఒక బోటు నాలుగు, ఐదు గంటలు ప్రయాణం చేస్తే,మత్స్య సంపద పుష్కలంగా కనిపించేది.|Telugu_F|other|9.856000
processed_te_f_health_02738.wav|ఇంగ్లీష్ మందులను ఎక్కువగా ఇవ్వకుండా చాలా తక్కువ మందులు ఇస్తూ,ఆ మందులు కూడా అవసరం ఉంటేనే వేసుకునేలా సూచనలు చేస్తున్నారు.|Telugu_F|other|9.184000
processed_te_f_health_00149.wav|స్క్వేర్ లేదా స్లాబ్ సెరిఫ్ లు,హెయిర్లైన్ సెరిఫ్స్ కంటే మందంగా ఉంటాయి మరియు ప్రధాన స్ట్రోక్ కంటే భారీ బరువు కూడా ఉంటాయి.|Telugu_F|other|9.500000
processed_te_f_politics_03022.wav|విద్యార్థులు కూడా మృతదేహం ముందు కూర్చుని,అతడు తమ వర్సిటీ విద్యార్థేనని కావాలనే పోలీసులు వివరాలు మాయం చేశారని నినదించారు.|Telugu_F|other|9.578667
processed_te_f_health_02941.wav|అమెరికాలో లక్షమందిలో ఒకరికి వచ్చే ఈ అరుదైన వ్యాధి బాక్టీరియా,ఆమెలోకి టాంపోన్ల రూపంలో ప్రవేశించి వైకల్యాన్ని మిగిల్చింది.|Telugu_F|other|9.500000
processed_te_f_weather_01153.wav|ప్రస్తుతం మామూలు వర్షాలతోనే పరిస్థితి ఇలా ఉంటే,ముందు ముందు భారీ వర్షాలు వస్తే దోమల వృధ్ధి మరింత పెరిగే అవకాశాలు ఉన్నాయి.|Telugu_F|other|9.216000
processed_te_f_weather_00258.wav|తాగునీటి కోసం ఆరు దశాబ్ధాలుగా వేచిచూస్తున్న భాగ్యనగర దాహార్తిని తీర్చేందుకు,కాళేశ్వరం ప్రాజెక్టు పెద్ద దిక్కుగా మారింది.|Telugu_F|other|9.400000
processed_te_f_weather_02617.wav|ప్రతీ వ్యక్తీ స్వేచ్ఛగా రాజ్యాంగ హక్కులను పొందగలిగే రోజున మేం స్వాతంత్య్రం,న్యాయాన్ని విశ్వసిస్తాం అని వ్యాఖ్యానించారు.|Telugu_F|other|9.354667
processed_te_f_politics_00699.wav|మునిసిపల్ ఎన్నికలు సజావుగా జరిగేందుకు,పకడ్బందీగా బందోబస్తు ఏర్పాట్లను పూర్తి చేసినట్టు జిల్లా ఎస్పీ సునీల్‌దత్ తెలిపారు.|Telugu_F|other|9.400000
processed_te_f_politics_00495.wav|కిడ్నీ రోగులు అధికంగా ఉన్న శ్రీకాకుళం జిల్లాతో పాటు,పలు ప్రాంతాల్లో కిడ్నీ సమస్యలపై అధ్యయనం చేస్తామని ఆయన హామీ ఇచ్చారు.|Telugu_F|other|9.269333
processed_te_f_health_02756.wav|నిద్రపోయే సమయంలో వెలుతురు ఉండటం వల్ల,మధుమేహం ముప్పు ఉన్నట్లు నార్త్ వెస్‌ట్రన్ యూనివర్సిటీ జరిపిన అధ్యయనంలో వెల్లడైంది.|Telugu_F|other|9.578667
processed_te_f_other_02666.wav|వివిధ ప్రాంతాల నుంచి వచ్చే భక్తులకు,పార్కింగ్ స్థలాలు చూపించే బోర్డులను ఏర్పాటు చేశామని ఇంజినీరింగ్ అధికారులు తెలిపారు.|Telugu_F|other|8.672000
processed_te_f_politics_02624.wav|సౌదీ అరేబియాలో మహిళలు ఆదివారం వాహనాలతో రోడ్లెక్కారు.కార్లతో రోడ్లపై సందడి చేస్తూ,కేరింతలు కొడుతూ సంబరాలు చేసుకున్నారు.|Telugu_F|other|9.653333
processed_te_f_weather_02100.wav|సిఎమ్ తొమ్మిది రోజుల పర్యటన అనంతరం ,సచివాలయం నుంచి స్వచ్ఛాంధ్ర కార్యక్రమంపై కలెక్టర్లతో వీడియో కాన్ఫరెన్స్ నిర్వహించారు.|Telugu_F|other|9.984000
processed_te_f_politics_01959.wav|డొనాల్డ్ ట్రంప్ రిపబ్లికన్ పార్టీ నామినీగా అమెరికా అధ్యక్ష పదవికి పోటీ చేస్తుండడం రోనాల్డి‌గన్‌ను గర్తుకు తెస్తున్నది.|Telugu_F|other|9.173333
processed_te_f_health_02892.wav|జనగామ జిల్లా మల్కాపూర్ కు చెందిన బాలికకు,ఏడేళ్ల వయసులోనే మధుమేహం వచ్చింది.బాలిక తల్లి కూలీ డబ్బులతోనే వైద్యం చేయించేది.|Telugu_F|other|10.000000
processed_te_f_politics_02915.wav|అమితాబ్‌కు ఇతర దేశాల్లోని షిప్పింగ్ కంపెనీలతో సంబంధం ఉందంటూ,పనామా పత్రాల్లో వెల్లడి కావడమే ఇందుకు కారణమని చెబుతున్నారు.|Telugu_F|other|9.674667
processed_te_f_general_00869.wav|నాలుగు అంగుళాల టెలిస్కోప్ ద్వారా,బృహస్పతి మరియు దాని నాలుగు అతిపెద్ద చంద్రులు, బెల్ట్లు, మరియు మండలాల దృశ్యం చూడవచ్చు.|Telugu_F|other|9.760000
processed_te_f_politics_03429.wav|ప్రజలను మభ్యపెడుతూ కమ్యూనిటీ భవనాలను అడిగేందుకు వెళితే,కండువాలు వేస్తున్నారని ఎమ్మెల్యే అభ్యర్థి సంజీవ్రెడ్డి అన్నారు.|Telugu_F|other|8.768000
processed_te_f_politics_01906.wav|తెలంగాణ ముఖ్యమంత్రి కేసీఆర్ ఉస్మానియా యూనివర్సిటీలో  అడుగుపెట్టే ధైర్యం లేదని కాంగ్రెస్ నేత జగ్గారెడ్డి విమర్శించారు.|Telugu_F|other|9.173333
processed_te_f_politics_01279.wav|స్వర్ణ్‌భారత్ ట్రస్ట్ ఏర్పాటు చేయడం గొప్ప ఆలోచన అని,హైకోర్టు ప్రధాన న్యాయమూర్తి జస్టిస్ టీబీ రాధాకృష్ణన్ పేర్కొన్నారు.|Telugu_F|other|9.813333
processed_te_f_other_03325.wav|ఈ నేపథ్యంలో ప్లాస్టిక్ వ్యర్థాలపై పోరు సల్పేందుకు ఉద్దేశించిన విధానాలు,మిశ్రమ ఫలితాలను ఇస్తున్నాయని నివేదిక పేర్కొంది.|Telugu_F|other|9.909333
processed_te_f_weather_02306.wav|ఓవరాల్ గా తొలి వికెట్ కు ఎక్కువసార్లు కంటే ఎక్కువ పరుగులు నమోదు చేసిన నాలుగో జోడీగా రోహిత్,థావన్ లు  గుర్తింపు పొందారు.|Telugu_F|other|10.154667
processed_te_f_general_02181.wav|అయితే తాను ఏకపక్షంగా మందిర నిర్మాణం కోరుకోవడం లేదని, హిందువులు, ముస్లింల పరస్పర ఆమోదంతో,అది జరగాలని ఆయన ముక్తాయించారు.|Telugu_F|other|9.749333
processed_te_f_general_02172.wav|ఈ దాడి జరిగిన తర్వాత,చాలాసేపు మౌనంగా ఉన్న పాకిస్తాన్ విదేశాంగ శాఖ, గురువారం అర్ధరాత్రి ఎట్టకేలకు దానిపై నోరువిప్పింది.|Telugu_F|other|9.900000
processed_te_f_general_01073.wav|ఇండియా గేట్ సమీపంలోని అంబేడ్కర్ స్టేడియం టర్మినల్ నుంచి,ప్రతి సోమవారం, బుధవారం, శుక్రవారాల్లో బస్సులు లాహోర్ వెళ్తాయి.|Telugu_F|other|10.080000
processed_te_f_politics_01266.wav|తుదకు కేంద్ర ప్రభుత్వంతో సఖ్యతగా ఉన్న ముఖ్యమంత్రి చంద్రబాబు,సరైన సమయంలో స్పందించి ఉన్నా ఈ పరిస్థితి తటస్థించేది కాదు.|Telugu_F|other|9.184000
processed_te_f_politics_00395.wav|ఆ డబ్బుతో గ్రామాన్ని ఎక్కడికో తీసికెళ్తాం అని ఉన్నట్టుండి చిన్నబాబు చెప్పేసరికి,టీడీపీ శ్రోతలు తెగ చప్పట్లు కొట్టారు.|Telugu_F|other|9.653333
processed_te_f_politics_00292.wav|గెలిచే పరిస్థితి లేకపోయినా,కొద్దో గొప్పో ఓట్లు చీల్చే సత్తా ఉన్నందున వీరిపై దృష్టి పెడతారు ప్రధాన పార్టీల అభ్యర్థులు.|Telugu_F|other|8.842667
processed_te_f_other_01007.wav|వీరిలో క్యాన్సర్ తో పోరాడుతున్న రోగులు, క్యాన్సర్ వల్ల తల్లిదండ్రుల్ని కోల్పోయిన పిల్లలతో పాటు మిగతావారు కూడా ఉన్నారు.|Telugu_F|other|8.672000
processed_te_f_politics_03029.wav|చార్మినార్ ఎమ్మెల్యేగా సుదీర్ఘంగా విజయం సాధిస్తూ వచ్చిన అహ్మద్ పాషా ఖాద్రీ ఈసారి యాకుత్పురా నుంచి పోటీ చేస్తున్నారు.|Telugu_F|other|9.461333
processed_te_f_general_01913.wav|చివరికి అతి తక్కువ కస్టమర్లు ఉన్న ఒక షాపుకు వెళ్లి, వారిని బతిమాలి, ఆ షాపులోని ట్రయల్ రూమ్ లో,తన బిడ్డకు పాలిచ్చింది.|Telugu_F|other|9.258667
processed_te_f_politics_03140.wav|ఈ కేసులో నెమ్మదిగా ఒక్కోఅడుగు ముందుకు వేస్తున్న ఈడీ,త్వరలోనే కేసుని తుది దశకు తీసుకుని వెల్తుందని ప్రచారం జరుగుతోంది.|Telugu_F|other|8.629333
processed_te_f_general_01820.wav|ఫారెస్ట్ సర్వే ఆఫ్ ఇండియా డెహ్రడూన్ ఆధ్వర్యంలో,శాటిలైట్ ద్వారా ఎక్కడ అగ్ని ప్రమాదాలు జరుగుతున్నా సమాచారం చేరవేస్తారు.|Telugu_F|other|8.992000
processed_te_f_politics_00508.wav|భవన నిర్మాణ కార్మికులు ప్రాణాలు కోల్పోతున్నా,ప్రభుత్వానికి చీమ కుట్టినట్టైనా లేదు సిగ్గుండాలని ఆగ్రహం వ్యక్తం చేశారు.|Telugu_F|other|7.872000
processed_te_f_other_01290.wav|కేంద్రంపై చేస్తున్న పోరాటాన్ని మరింత ఉద్ధృతం చేసేందుకు,రెండు కమిటీలను ఏర్పాటు చేయాలని అఖిలపక్ష సమావేశం నిర్ణయించింది.|Telugu_F|other|9.300000
processed_te_f_politics_03532.wav|వెల్టూరు గ్రామంలోని డైరెక్టర్ పదవి కోసం,టీఆర్ఎస్ నాయకులు, సర్పంచ్ శ్రీనివాస్ రెడ్డి ఆధ్వర్యంలో ప్రచారం నిర్వహించారు.|Telugu_F|other|8.394667
processed_te_f_other_00957.wav|నిజమైన ఫ్రెండ్షిప్ అంటే ఏంటో తనకు చూపించిన ఈ ఇద్దరికి థ్యాంక్స్ అంటూ,ఫ్రెండ్షిప్ డేను సెలబ్రేట్ చేసుకున్నారు సోనాలి.|Telugu_F|other|8.437333
processed_te_f_weather_02528.wav|ఈతరహా పరిస్థితిలో ముక్కు మూసుకుని కూర్చోవడం,బాధ్యుడైన పౌరుడిగా తనకు తగదన్న నిర్ణయానికి వచ్చానని గద్దర్ పేర్కొన్నారు.|Telugu_F|other|9.472000
processed_te_f_other_02267.wav|తన నటనతో సినీ ఇండస్ట్రీలో బ్లాక్ బ్టస్టర్ అందుకున్న పవన్ కళ్యాణ్,తన పంచ్ డైలాగులతో ఓట్లను కొల్లగొట్టే పనిలో పడ్డారు.|Telugu_F|other|9.000000
processed_te_f_politics_03465.wav|హైదరాబాద్ నగరానికి చెందిన ప్రముఖ కార్పొరేట్ శిక్షకురాలు శృతి మశ్రూకు,ఉత్తమ కార్పొరేట్ శిక్షకురాలి అవార్డు లభించింది.|Telugu_F|other|9.173333
processed_te_f_politics_00992.wav|గ్రామాలను స్వచ్ఛ గ్రామాలుగా తీర్చి దిద్ధేందుకు,ప్రతీ సర్పంచ్ కృషి చేయాలని ఎమ్మెల్యే బీరం హర్ష వర్ధన్ రెడ్డి అన్నారు.|Telugu_F|other|8.778667
processed_te_f_politics_02534.wav|వైకాపాను వీడి,దేశంతీర్ధం పుచ్చుకున్న జగ్గంపేట ఎమ్మెల్యే జ్యోతుల నెహ్రూకు మంత్రివర్గ విస్తరణలో మొండిచెయ్యి లభించింది.|Telugu_F|other|9.536000
processed_te_f_weather_01395.wav|అలాగే తనకు ఈ విధమైన బెదిరింపులు ఓ నంబరు నుంచి వచ్చాయని,అసభ్యంగా మాట్లాడారని ఆ ఫోన్ నంబర్ ను  జొన్నవిత్తుల తెలిపారు.|Telugu_F|other|9.500000
processed_te_f_politics_01931.wav|అటువంటి ఓ పవర్‌ఫుల్ టైటిల్,ఇప్పుడు రామ్ చరణ్ నటించబోయే కొత్త సినిమాకి ఫిక్స్ అయిందని టాలీవుడ్ లో ప్రచారం జరుగుతుంది.|Telugu_F|other|8.800000
processed_te_f_general_02094.wav|మరోవైపు పట్టణ యూజర్లు,సమాచార మార్పిడి, సోషల్ మీడియా వినియోగం, ఎంటర్టైన్మెంట్ వంటి వాటి వినియోగంలో ముందంజలో ఉన్నారు.|Telugu_F|other|9.696000
processed_te_f_finance_01235.wav|సేవలపై పన్ను, వినోదపు పన్ను, ఎలక్ట్రిసిటీ డ్యూటీలు, ప్రయాణికులు, సరుకు రవాణాపై విధించే పన్నులు కూడా,పరోక్ష పన్నులే.|Telugu_F|other|9.909333
processed_te_f_other_01938.wav|ఈ సర్వీస్,యూజర్ కు  వచ్చే అన్ని మెయిల్ అటాచ్మెంట్స్ ను స్క్యాన్ చేసి అన్ వాంటెడ్ మెయిల్స్‌ను రిస్ట్రిక్ట్ చేస్తుంది.|Telugu_F|other|7.840000
processed_te_f_health_01173.wav|ఎబోలా అనుమానిత కేసుగా స్వీకరించిన గాంధీ వైద్యులు,రోగి రక్త నమూనాలను తదుపరి పరీక్షల కోసం ఢిల్లీకి పంపినట్టు సమాచారం.|Telugu_F|other|9.322667
processed_te_f_politics_03176.wav|కోదండరాం రామగుండం నుంచి పోటీ చేస్తే,జిల్లాలోని మంథని, పెద్దపల్లి అసెంబ్లీ సెగ్మంట్లపై కూడా ప్రభావం పడే అవకాశం ఉంది.|Telugu_F|other|9.600000
processed_te_f_weather_01895.wav|అలాగే కాజల్ నెగిటివ్ రోల్ పోషిస్తున్న ఈ సినిమాలో,సోనూ సూద్ చాలా కాలం తరువాత మళ్లీ తెలుగు సినిమాలో కనిపించటం విశేషం.|Telugu_F|other|9.493333
processed_te_f_politics_00927.wav|మొత్తానికి తెలంగాణలో పోటీ విషయంలో,పవన్ కళ్యాణ్ క్లారిటీ ఇచ్చారా లేక కన్ఫ్యూజ్ చేశారా అన్నది ఎవరికీ అర్థంకావడం లేదు.|Telugu_F|other|9.300000
processed_te_f_other_01864.wav|ఎప్పుడైతే జనసేన అనే ఇంకో ప్రత్యామ్న్యాయం కనిపించిందో,అప్పటి నుంచి క్రమంగా సిపిఎం వైఖరిలో కూడా మార్పు కనిపిస్తోంది.|Telugu_F|other|9.500000
processed_te_f_politics_01688.wav|ప్రహ్లాద్ కాంగ్రెస్ అభ్యర్థిగా,కర్ణాటక మాజీ హొంశాఖ మంత్రి రామలింగారెడ్డి కుమార్తె సౌమ్యా రెడ్డి పోటీ చేస్తున్నారు.|Telugu_F|other|8.352000
processed_te_f_other_01645.wav|తన వ్వ్యూహం విజయవంతం అయితే,చంద్రబాబు నాయుడు మరోసారి ఏపీలోనే కాదు ఢిల్లీలో కూడా,చక్రం తిప్పడం ఖాయం అని అనుకున్నాడు.|Telugu_F|other|9.354667
processed_te_f_politics_02774.wav|దీంతో ఫలితాలు రాకముందే మెయిన్స్ జరగడం ఇబ్బందిగా మారుతుందన్న ఉద్దేశంతోనే,మెయిన్స్ వాయిదా వేశారని ప్రచారం సాగుతోంది.|Telugu_F|other|9.621333
processed_te_f_weather_01994.wav|శనివారం ఆయన డివిజన్ పరిధిలోని అన్ని కాలనీల్లో విస్తృతంగా పర్యటించి,తన ఉంగరం గుర్తుపై ఓటు వేయాలని విజ్ఞప్తి చేశారు.|Telugu_F|other|9.589333
processed_te_f_politics_03136.wav|ఈ రెండు బ్రాంచీలకు జనరల్ స్టడీస్ తోపాటు,స్ట్రెంత్ ఆఫ్ మెటీరియల్, ఫ్లూయిడ్ మెకానిక్స్ అండ్ మెషినరీ మాత్రమే ఉన్నాయి.|Telugu_F|other|8.640000
processed_te_f_weather_01131.wav|అదే గ్రామానికి చెందిన సంపంగి రవిని నిందితుడిగా భావించి,గోపాల్ కుటుంబ సభ్యులు రవి ఇంటిని బుధవారం ఉదయం దగ్దం చేశారు.|Telugu_F|other|9.888000
processed_te_f_weather_00930.wav|ఇక పాకిస్తాన్,బంగ్లాదేశ్ లతో వర్షం కారణంగా మ్యాచ్లు రద్దు కావడంతో ఆడకుండానే లంక జట్టుకి రెండు పాయంట్లు లభించాయి .|Telugu_F|other|9.770667
processed_te_f_weather_01747.wav|గత కొన్ని రోజులుగా,శ్రీదేవి హాజరైన కార్యక్రమాలు మరియు ఇతరత్ర విషయాలను కూడా దుబాయి పోలీసులు ఎంక్వౌరీ చేస్తున్నారు.|Telugu_F|other|9.312000
processed_te_f_weather_01926.wav|నాలుగువేల చదరపు అడుగులు విస్తీర్ణంతో,ప్రపంచ స్థాయి సదుపాయాలు అందిస్తున్నట్లు కంపెనీ ఎండి రూబల్ జైన్ వెల్లడించారు.|Telugu_F|other|9.472000
processed_te_f_general_01874.wav|మహిళల అక్రమ రవాణాకు వ్యతిరేకంగా పనిచేసే సంఘాలు, పోలీసు బలగాలు ఎక్కువగా,భారత్ నేపాల్ సరిహద్దు దగ్గర నిఘా పెట్టాయి.|Telugu_F|other|9.088000
processed_te_f_other_02138.wav|అయితే, కిమ్ ఏం చేస్తారో తమకు సమాచారం లేదని,ఆయన ఏం చేప్తే అది చేయడానికి తాము సిద్ధంగా ఉన్నామని రి యొంగ్ చెప్పారు.|Telugu_F|other|9.400000
processed_te_f_finance_01899.wav|వీటికితోడు ఆర్థిక గణాంకాలు, అమెరికా స్టాక్ మార్కెట్ల రాత్రికి రాత్రే లాభాలు వంటివి,ట్రేడింగ్ పరిమాణాన్ని పెంచాయి.|Telugu_F|other|9.500000
processed_te_f_other_02709.wav|ఘటనా స్థలానికి చేరుకున్న పోలీసులు ఘటనా స్థలాన్ని పరిశీలించి, శ్రీకాంత్ రాసిన డెత్ నోట్ ను స్వాధీనం చేసుకున్నారు.|Telugu_F|other|8.700000
processed_te_f_politics_02549.wav|మెట్ట‌పల్లి రూరల్:యువత వివేకానంద బోధనలను ఆచరిస్తూ సన్మార్గంలో నడవాలని మెట్ట‌పల్లి డీఎస్పీ గౌస్‌బాబా పేర్కొన్నారు.|Telugu_F|other|10.069333
processed_te_f_health_00511.wav|అంటే క్యాన్సర్ మహమ్మారి వల్ల ప్రాణాలు కోల్పోయిన వారికంటే,సూపర్ బగ్ వల్ల మృతి చెందిన వారి సంఖ్యే ఎక్కువగా ఉంటోంది.|Telugu_F|other|8.600000
processed_te_f_politics_01632.wav|మళ్ళీ ఇప్పుడు ఎన్టీఆర్ సినిమాని,చంద్ర సిద్ధార్థ ఆధ్వర్యంలో బాలకృష్ణే దర్శకత్వం వహిస్తారని మరో ప్రచారం జరుగుతోంది.|Telugu_F|other|9.344000
processed_te_f_health_02071.wav|ఒకవేళ డ్రగ్స్ మహమ్మారి బారిన పడిన సినీ ప్రముఖులకు,నటులకు కౌన్సెలింగ్ ఇవ్వడానికి మా' ముందుకొస్తుంది అని చెప్పారు.|Telugu_F|other|8.900000
processed_te_f_health_01288.wav|ఏ రోగి ఈ ఆసుపత్రికి వచ్చినా తాత్కాలికంగా ప్రథమ చికిత్స మాత్రమే చేసి,నెల్లూరుకు తరలించడం చేస్తున్నారని ఆరోపించారు.|Telugu_F|other|9.248000
processed_te_f_politics_02258.wav|ముఖ్యంగా రాష్ట్రంలో విజృంభించిన విష జ్వరాలు,యూరియా కొరతతో రైతులు పడ్డ ఇబ్బందులపై ఆమె ప్రభుత్వాన్ని విమర్శించారు.|Telugu_F|other|9.300000
processed_te_f_general_01194.wav|మనదంతా ఒకటే మతం.మానవత్వం అనే నినాదాన్ని సమాజంలోని ప్రతి ఒక్కరి హృదయంలో, మనసులో నాటుకునేలా ఒక గొప్ప మార్పురావాలి.|Telugu_F|other|9.653333
processed_te_f_politics_01035.wav|బంగ్లాదేశ్ నుంచి మన దేశంలోకి చొరబడిన విదేశీయుల సంఖ్య రెండు కోట్లని మూడు కోట్లని,దశాబ్దాల తరబడి ప్రచారం జరిగింది.|Telugu_F|other|9.056000
processed_te_f_politics_01218.wav|పవన్ పార్టీ పెడతారని,లేదంటే ఏదో ఓ పార్టీ తరఫున వచ్చే ఎన్నికల్లో పోటీ చేస్తారనే ప్రచారం విస్త్రృతంగా జరుగుతోంది.|Telugu_F|other|9.600000
processed_te_f_other_01542.wav|సోషల్ మీడియాలో మంత్రులు చురుగ్గా ఉండాలని,ఏపి సి ఎం చంద్రబాబు సూచించిన నేపథ్యంలో మంత్రులు దానిపై దృష్టి పెట్టారు.|Telugu_F|other|8.640000
processed_te_f_politics_00964.wav|వైసీపీ పార్టీ అధినేత జగన్,రానున్న ఎన్నికలలో తన పార్టీ మెజార్టీ సీట్లు సంపాదిస్తే ముఖ్యమంత్రి పీఠంలో కూర్చుంటాడు.|Telugu_F|other|8.960000
processed_te_f_politics_00926.wav|ఈ సందర్భంగా చిత్ర యూనిట్ శుక్రవారం సాయంత్రం స్థానిక ఎగ్మోర్లో గల రెడిసన్ హోటల్లో,విలేకరుల సమావేశం నిర్వహించింది.|Telugu_F|other|9.397333
processed_te_f_other_00985.wav|వివరాల్లోకి వెళితే,హండ్రెడ్ పర్సెంట్ లవ్ చిత్రాన్ని తమిళంలో హండ్రెడ్ పర్సెంట్ కాదల్ పేరుతో రీమేక్ చేస్తున్నారు.|Telugu_F|other|7.616000
processed_te_f_politics_01015.wav|బ్లాక్‌మనీ విషయంలో సీఎం చంద్రబాబు చేసిన వ్యాఖ్యలపై,వైసీపీ ఫైర్ బ్రాండ్ ఎమ్మెల్యే రోజా ఫైర్ అయిన సంగతి తెలిసిందే.|Telugu_F|other|9.077333
processed_te_f_weather_00575.wav|గజ్వేల్ నియోజక వర్గంలో,ఇంటింటికి నల్లా నీటిని అందించడం పూర్తి కాగానే సుదర్శన యాగాన్ని గజ్వేల్లోనే నిర్వహిస్తారు.|Telugu_F|other|9.002667
processed_te_f_politics_03203.wav|సిపిఐ రాష్ట్ర కార్యాలయం మఖ్దూంభవన్ లో జరిగిన తెలంగాణ మహిళా సమాఖ్య వర్క్‌షాప్ నిర్ణయాలను పత్రికలకు విడుదల చేసింది.|Telugu_F|other|9.664000
processed_te_f_weather_02613.wav|అయితే ఇండస్ట్రీ కి దిశా నిర్దేశం చూపాల్సిన వారే,ఈ రకంగా ప్రవర్తించడం పట్ల చిత్ర పరిశ్రమ దిగ్భ్రాంతికి గురౌతోంది.|Telugu_F|other|9.500000
processed_te_f_weather_01145.wav|చిత్ర నిర్మాత ఎస్ కె ఎన్ మాట్లాడుతూ,నా గాడ్ఫాదర్ అల్లు అరవింద్ వల్లే నేను ఇప్పుడు నిర్మాతగా మారాను అని చెప్పారు.|Telugu_F|other|8.778667
processed_te_f_politics_03232.wav|మార్కెటింగ్ ఫీజు లేకుండా ఏజెంట్లకు కమీషన్ ఇవ్వకుండా,రైతులు టమోటాలను అమ్ముకునే వెసులుబాటు కల్పించినట్లు తెలిపారు.|Telugu_F|other|8.448000
processed_te_f_politics_00419.wav|సినిమా మొత్తం కనిపిస్తూ తెగ నవ్వించాలని ప్రయత్నించిన చిత్రం శ్రీను,ప్రేక్షకులను నవ్వించలేక బొక్క బోర్లా పడ్డాడు.|Telugu_F|other|8.600000
processed_te_f_other_02473.wav|కార్గొ బస్సులపై తన ఫోటో పెట్టేందుకు టీఎస్ ఆర్టీసీ ఏర్పాటు చేస్తుందన్న వార్తలపై,తెలంగాణ సీఎం కేసీఆర్ స్పందించారు.|Telugu_F|other|9.248000
processed_te_f_politics_01372.wav|స్నైపర్ బుల్లెట్ల నుంచి ప్రాణ రక్షణ కల్పించేందుకు,సర్వత్ర బుల్లెట్ ప్రూఫ్ జాకెట్లను అనూప్ మిశ్రా డెవలప్ చేశారు.|Telugu_F|other|8.618667
processed_te_f_health_01935.wav|ఆరోగ్యశ్రీ నెట్ వర్క్ లోని ఆస్పత్రుల్లో మొదట పేషేంట్ కు చికిత్స చేస్తే,ఆ తర్వాత ప్రభుత్వం బిల్లు చెల్లిస్తుంది.|Telugu_F|other|7.797333
processed_te_f_other_01826.wav|ఈ విషయంపై ఆరా తీద్దామని,ఆదాని ఎలక్ట్రీసిటీ సంస్థకు చెందిన టోల్ ఫ్రీ నంబర్ కు కాల్ చేస్తే ఎంతకు కలవడం లేదన్నారు.|Telugu_F|other|9.700000
processed_te_f_weather_00865.wav|ఇటీవల బ్రహ్మి పుట్టినరోజు సందర్భంగా బాద్‌షా సెట్ లో కేకు కట్ చేసిన బ్రహ్మి ఆ సమయంలో పోలీస్ దుస్తుల్లో ఉన్నాడు.|Telugu_F|other|9.749333
processed_te_f_finance_02349.wav|జేబులో డెబిట్ కార్డులు, క్రెడిట్ కార్డులు ఉంచుకునే యువతరం,బ్యాంక్ కౌంటర్ వద్దకు వెళ్ళేసరికి కంగారు పడుతున్నారు.|Telugu_F|other|7.882667
processed_te_f_weather_02396.wav|ముంబై సమీపంలో ఒక మెగాసిటీని ఏర్పాటు చేసేందుకు,బ్లూ ప్రింట్ ను సిద్ధం చేసినట్టు ఒక ఇంగ్లీష్ పేపర్ వెల్లడించింది.|Telugu_F|other|8.949333
processed_te_f_weather_01843.wav|కోస్గీలో బుధవారం ఓ ప్రార్థనాలయం వద్ద చోటు చేసుకున్న అసాంఘిక చర్యతో,పరిస్థితి ఉద్రిక్తంగా మారిన విషయం తెలిసిందే.|Telugu_F|other|9.226667
processed_te_f_weather_02338.wav|రౌడీ బ్రాండ్ ప్రమోషన్లలో భాగంగా హైదరాబాద్ లో విజయ్ దేవరకొండ షర్ట్లెస్ ఫోజులతో కూడిన భారీ కటౌట్లు ఏర్పాటు చేశారు.|Telugu_F|other|10.100000
processed_te_f_general_01753.wav|ఇలా నేత నేయాలంటే,పూరి గుడిసెల్లో ఉండే చేనేత మగ్గాల వద్ద, మగ్గం గోతుల్లోను నిత్యం విద్యుత్ బల్బులు వెలగాల్సిందే.|Telugu_F|other|9.226667
processed_te_f_politics_02927.wav|అందుకే పెద్దలు పిల్లలకు కథలు చెప్పేటప్పుడు,ఆసక్తి కలిగేందుకు ఏడు తాటిచెట్ల ఎత్తుండే రాక్షసుడు అంటూ చెబుతుంటారు.|Telugu_F|other|9.269333
processed_te_f_politics_01969.wav|వాస్తవం ప్రతినిధి:ఏపీలో ఎన్నికలపై ప్రపంచ వ్యాప్తంగా ఉన్న తెలుగు వాళ్ళు అందరూ ఎంతో ఉత్కంటగా ఎదురు చూస్తున్నారు.|Telugu_F|other|9.184000
processed_te_f_weather_01832.wav|నల్గొండ:నల్గొండ పట్టణంలోని వివేకానంద విగ్రహం వద్ద,శనివారం ఉదయం రెండు బైక్లు ఢీకొన్న ఘటనలో ఓ వ్యక్తి మరణించాడు.|Telugu_F|other|9.900000
processed_te_f_other_01471.wav|అధికారంలో ఉన్నప్పుడు అభివృద్ది పట్టని జూపల్లి,నేడు మళ్లీ అభివృధ్ది మంత్రంతో ముందుకు వస్తున్నాడని విమర్శించారు.|Telugu_F|other|8.000000
processed_te_f_weather_00840.wav|ఈ సందర్భంగా ఆయన మాట్లాడుతూ ప్రతి విద్యార్థీ ఆత్మస్థైర్యంతో, ఏకాగ్రత,పట్టుదలతో చదువుకుని మంచిపేరు తేవాలన్నారు.|Telugu_F|other|9.610667
processed_te_f_finance_02222.wav|తాజాగా ఆ బకాయిని,కేశినేని నాని ఆధ్వర్యంలోని సంస్థ చెల్లించగా, డబ్బు ముట్టినట్టు బ్యాంకు నుంచి సమాచారం అందింది.|Telugu_F|other|9.472000
processed_te_f_politics_02803.wav|మల్టీ పర్పస్ వర్కర్ ప్రాథమిక విధి పారిశుద్ధ్యం కాగా,వారికి అప్పగించిన ఇతర పనులను కూడా నిర్వహించాల్సి ఉంటుంది.|Telugu_F|other|9.100000
processed_te_f_weather_01150.wav|అలాగే దేశంలో ఇలాంటి ఘటనలు ఎన్నో జరిగాయని,ఇలాంటి సున్నిత అంశాలను రాజకీయం చెయ్యొద్దని వెంకయ్య విజ్ఞప్తి చేశారు.|Telugu_F|other|9.333333
processed_te_f_weather_01688.wav|సూట్కేసులు,బ్రీఫ్ కేసులకు అలవాటు పడి కేసుల్లో ఇరుక్కున్నది తల్లి, పిల్ల కాంగ్రెస్ నేతలేనని ఆమె విమర్శించారు.|Telugu_F|other|8.928000
processed_te_f_weather_01285.wav|దేశీయంగా శాసిస్తున్న కొన్ని రాజకీయ శక్తులు,మధ్య ప్రాచ్యాన్ని మరు భూమిగా మార్చాలని చూస్తున్నాయని విమర్శించారు.|Telugu_F|other|7.573333
processed_te_f_general_02052.wav|అసలే సంక్షోభంలో ఉన్న ఎయిర్ ఇండియా ఇలాంటి సేవలు అందిస్తే,మరోసారి ఎన్నడూ ప్రయాణికులు దీని వైపు కన్నెత్తి చూడరు.|Telugu_F|other|9.130667
processed_te_f_weather_02175.wav|హొణ్ణూరు స్టేషన్లో కేసు నమోదు కాగానే,అతన్ని అరెస్టు చేసేందుకు పోలీసులు నాలుగు రోజుల పాటు ప్లాన్ వేసుకున్నారు.|Telugu_F|other|9.066667
processed_te_f_politics_00534.wav|ఈ స్థానాన్ని చాలెంజ్‌గా  తీసుకున్న కాంగ్రెస్,గాంధీనగర్ ఉత్తర ఎమ్మెల్యే డాక్టర్ సీజే చావ్డాను పోటీకి దించింది.|Telugu_F|other|8.600000
processed_te_f_politics_00404.wav|తెలుగుదేశం ఎంపీలకు,ఎన్డిఏ సంకీర్ణ ప్రభుత్వం నుంచి ఎలాంటి తోడ్పాటు లభించటం లేదని ఒక సీనియర్ ఎంపీ విమర్శించారు.|Telugu_F|other|9.237333
processed_te_f_politics_01179.wav|ముఖ్యంగా ప్రాంగణ ఎంపికలకు వెళ్లే విద్యార్థులు,అక్కడ ఇంటర్వూలు ఎలా ఎదుర్కోవాలో సీనియర్లను అడిగి తెలుసుకోవచ్చు.|Telugu_F|other|9.000000
processed_te_f_other_01192.wav|బాహుబలిలో జలపాతం దగ్గర ప్రభాస్ దూకే షాట్ చూసి ఇన్స్పయిర్ అయి,అది నిజంగా చేద్దామని చేసిన ఒక వ్యక్తి చనిపోయాడు.|Telugu_F|other|9.194667
processed_te_f_health_02549.wav|మీకు జరిగినట్లు ఇలా రెండు లేదా మూడుసార్లు గర్భస్రావం అయితే,దాన్ని రికరెంట్ ప్రెగ్నెన్సీ లాస్ గా  పేర్కొంటారు.|Telugu_F|other|8.224000
processed_te_f_other_01683.wav|తల్లి మృతి చెందిన గదిలో రెండు కత్తులతో పాటు,మలయాళంలో రాసి ఉన్న సూసైడ్ నోట్ ను పోలీసులు స్వాధీనం చేసుకున్నారు.|Telugu_F|other|8.200000
processed_te_f_health_01005.wav|ఒకరి నుంచి ఒకరికి సులభంగా వ్యాప్తిచెందే ఈ వ్యాధి బారిన పడి వేలాది మంది ప్రాణాలు కోల్పోయిన వారు ఎందరో ఉన్నారు.|Telugu_F|other|8.341333
processed_te_f_politics_02712.wav|ఎమ్మెల్యే నిమ్మల రామానాయుడు తనను బెదిరించి,తనపై తప్పుడు కేసు పెట్టించారని కాంట్రాక్టర్ పృథ్విరాజ్ ఆరోపించారు.|Telugu_F|other|8.600000
processed_te_f_general_01688.wav|మన సమాజం ఎన్నో రంగాల్లో రాకెట్ వేగంతో ముందుకు దూసుకెళ్తున్నా, కులమతాల విషయంలో మాత్రం,యుగాల వెనక్కి వెళ్తోంది.|Telugu_F|other|8.960000
processed_te_f_politics_03076.wav|అయితే నాలుగు,ఐదు రోజుల క్రితం శుంభు కుటుంబం,తమ ఇంట్లోనే ఆత్మహత్యకు పాల్పడి ఉండవచ్చని స్థానికులు చెబుతున్నారు.|Telugu_F|other|8.704000
processed_te_f_weather_02473.wav|తిరుమలలో స్వామికి అభిషేకం చేయించడం,శేషవస్త్రంతో సన్మానం చేయించేందుకు తాను టికెట్లు ఇప్పిస్తానంటూ నమ్మించాడు.|Telugu_F|other|9.056000
processed_te_f_weather_01151.wav|ఈ చిత్రం అల్లు అర్జున్ కెరీర్ లోనే బిగ్గెస్ట్ కలెక్షన్ల రికార్డులు సాధిస్తుందని,ట్రేడ్ వర్గాలు చెబుతున్నాయి.|Telugu_F|other|7.466667
processed_te_f_weather_01907.wav|సోమవారం పార్లమెంట్ వరకు భారీ ర్యాలీ నిర్వహించిన విద్యార్థులను,సర్దార్జంగ్ టూంబ్ వద్ద పోలీసులు అడ్డుకున్నారు.|Telugu_F|other|8.672000
processed_te_f_politics_00980.wav|అనేకమంది మహిళలు యాసిడ్‌దాడుల వల్ల,ప్రాణాలతో పోరాటం చేస్తున్నారని యాసిడ్ బాధితురాలు లక్ష్మీ అగర్వాల్ అన్నారు.|Telugu_F|other|8.960000
processed_te_f_general_01357.wav|వైజాగ్‌కు చెందిన, తనకు అత్యంత సన్నిహితంగా ఉండే ఓ వ్యక్తిని రేష్మి పెళ్లాడినట్లు,సోషల్ మీడియా కోడై కూస్తోంది.|Telugu_F|other|8.970667
processed_te_f_weather_01264.wav|ప్రస్తుతం అఙ్ఞాతంలో ఉన్న కోగంటి సత్యం,తెలంగాణలో ఓ ప్రముఖ రాజకీయ నేత ఆశ్రయం పొందినట్టుగా వార్తలు వస్తున్నాయి.|Telugu_F|other|9.493333
processed_te_f_politics_01855.wav|ఈ సందర్భంగా ఎమ్మెల్యే మాట్లాడుతూ ఇటీవల పద్మోత్సవ కార్యక్రమంతో,మహిళా వర్సిటీ ఖ్యాతి వ్యాపించిందని కొనియాడారు.|Telugu_F|other|8.896000
processed_te_f_health_02728.wav|రైతు,పశువుకు సంబంధించిన సమగ్ర సమాచారం సేకరించిన అనంతరం ట్యాగింగ్ ద్వారా వ్యాధి నివారణ మందులు వేస్తామన్నారు.|Telugu_F|other|8.448000
processed_te_f_health_00439.wav|ఖర్జూరాల్లో ఉండే విటమిన్స్,మినరల్స్ కూడా త్వరగా గర్భం దాల్చేందుకు దోహదం చేస్తాయని చాలా అధ్యయనాల్లో తేలింది.|Telugu_F|other|8.288000
processed_te_f_general_00770.wav|డోక్లాం సమస్యలో చైనా సార్వభౌమత్వం, భద్రతా ప్రయోజనాలు దెబ్బ తినకుండా,తమ సైన్యం అడ్డుగోడలా నిలిచిందని అన్నారు.|Telugu_F|other|9.269333
processed_te_f_finance_02401.wav|సాధారణంగా షాపింగ్ చేసిన బిల్లులు, ఎటీఎం క్రెడిట్ కార్డు స్లిప్పులు, ఇతర బిల్లులను,మనలో చాలామంది పడేసుకుంటాం.|Telugu_F|other|8.725333
processed_te_f_general_01962.wav|ఈ దేశంలో ఒక వ్యక్తిని అతని కులం, మతం బట్టి కాకుండా,అతని శక్తి, సామర్థ్యాలు, తెలివి తేటలను బట్టే గౌరవిస్తారు.|Telugu_F|other|8.192000
processed_te_f_general_02292.wav|దీంతో ఈ విమానం ద్వారా ఢిల్లీ మీదుగా కనెక్టింగ్ విమానాలను అందుకునే ప్రయాణికులు,తీవ్ర ఇబ్బందులు ఎదుర్కొన్నారు.|Telugu_F|other|8.181333
processed_te_f_general_01618.wav|చలన చిత్రాలను చూడటం మరియు బిగ్గరగా సంగీతం వింటూ ఇష్టపడే ప్రజలు,మరింత సులభమైన హెడ్ఫోన్స్ కోసం బాగా సరిపోతారు.|Telugu_F|other|9.200000
processed_te_f_general_00829.wav|బీజింగ్‌కు వెళ్తూ మలేషియా విమానం అదృశ్యమైన విషాదం ఇంకా మరవక ముందే,ఆ దేశానికి చెందిన మరో విమానం కుప్పకూలింది.|Telugu_F|other|9.600000
processed_te_f_general_01594.wav|చాలా విషయాలను క్షుణ్ణంగా చదివినా, వాటికి సంబంధించిన ప్రశ్నలు లేకుంటే,ఆ విద్యార్థి తక్కువ మార్కులు పొందుతాడు.|Telugu_F|other|7.744000
processed_te_f_other_02729.wav|ముంబయిలోని ఫిష్షింగ్ విలేజ్ లో పేద పిల్లలతో ప్రారంభమైన ఈ వార్తా సర్వీస్ ఇప్పుడు దేశవ్యాప్తంగా విస్తరించింది.|Telugu_F|other|9.077333
processed_te_f_general_02314.wav|తెలంగాణ యువతకు ఉద్యోగాలు ఇచ్చేందుకు పెట్టిన ముల్కీ రూల్స్ ను,తుంగలో తొక్కింది మీ నాయనమ్మ ఇందిరా గాంధీ కాదా.|Telugu_F|other|8.565333
processed_te_f_finance_02485.wav|చెక్కులు, డిమాండ్ డ్రాఫ్టులు, డెబిట్ లేదా క్రెడిట్ కార్డుల ద్వారా చెల్లించే మొత్తాలకు,ఎలాంటి పరిమితి ఉండదు.|Telugu_F|other|7.616000
processed_te_f_politics_02223.wav|ఇక్కడ స్థానికులు చెప్పే కథను అనుసరించి,ధుర్యోధనుడు పాండవులను లక్క గృహంలో నిర్భంధించి చంపాలని నిర్ణయిస్తాడు.|Telugu_F|other|8.768000
processed_te_f_politics_00957.wav|గోవాలో కాంగ్రెస్ పక్షనేత చంద్రకాంత్ కవ్లేకర్ నేతృత్వంలోని ఎమ్మెల్యేల బృందం,గవర్నర్ మృదులా సిన్హాను కలిశారు.|Telugu_F|other|9.237333
processed_te_f_politics_02524.wav|జైనుల ధాన్య భాండాగారంగా పేరు గాంచిన,గొల్లత్తగుడి ఆలయంలో ఒకప్పుడు బంగారు కుండలు ఉండేవని స్థానికులు చెబుతారు.|Telugu_F|other|8.992000
processed_te_f_weather_01049.wav|వచ్చే ఏడాది ప్రేక్షకుల ముందుకు రాబోతున్న ఈ సినిమాని,అత్యంత భారీ బడ్జెట్ తో శొభూ యార్లగడ్డ నిర్మిస్తున్నారు.|Telugu_F|other|9.000000
processed_te_f_other_01513.wav|ఇంతకాలం తనను కంటికి రెప్పలా చూసుకున్న అర్ధాంగి,ఇక లేరనే విషయాన్ని సూపర్ స్టార్ కృష్ణ తట్టుకోలేక పోతున్నారు.|Telugu_F|other|8.400000
processed_te_f_politics_01668.wav|ఇందుకు బదులుగా స్థానిక జిల్లా మెజిస్ట్రేట్ అనుమతితో,ఇల్తిజా ముఫ్తిని కలవచ్చని చెప్పినట్లు ఆయన పేర్కొన్నారు.|Telugu_F|other|8.213333
processed_te_f_general_00887.wav|విమానం ఎక్కిన ప్రతివాడు ఎగురుతున్నాం అనుకుంటాడు,కానీ నిజానికి విమానం ఒక్కటే ఎగురుతుంది మనం కూర్చుంటాం అంతే.|Telugu_F|other|8.960000
processed_te_f_general_01883.wav|వీటితో పాటు సోషల్ నెట్ వర్కింగ్ వెబ్ సైట్స్ అయిన ఫేస్‌బుక్, ట్విట్టర్ లాంటి వాటికి ఈజీగా కనెక్ట్ అవ్వొచ్చు.|Telugu_F|other|8.266667
processed_te_f_other_02692.wav|ఈ పోస్టర్లు విజయ్ పై  ఇటీవల జరిగిన,ఐటీ దాడులను ఉద్దేశించి పెట్టి ఉంటారని రాజకీయ విశ్లేషకులు భావిస్తున్నారు.|Telugu_F|other|8.960000
processed_te_f_weather_00366.wav|జాతిపిత మహాత్మాగాంధీ చనిపోయిన రోజు ఓ మహాత్మా అంటూ పాడితే,భారత ప్రధాని నెహ్రూతో సహా కంటతడి పెట్టనివారు లేరు.|Telugu_F|other|9.400000
processed_te_f_weather_01669.wav|ఈ సినిమా గురించి లక్ష్మీ ప్రసన్న మాట్లాడుతూ,చాలా రోజుల తరవాత మా సంస్థ నుంచి వస్తున్న చిత్రమిది అని అన్నారు.|Telugu_F|other|8.277333
processed_te_f_politics_00975.wav|మరోవైపు సత్తుపల్లి ఎమ్మెల్యే సండ్ర వెంకట వీరయ్య బెయిల్ పిటిషన్‌ పై ఏసీబీ కోర్టులో వాదనలు ఇవాళ్టితో ముగిశాయి.|Telugu_F|other|9.621333
processed_te_f_education_02971.wav|నందూ సార్ కొట్టడంతోనే,కాలేజీ బిల్డింగ్ ‌పై  నుంచి దూకింది' అని మృతురాలి సోదరి శివాని కన్నీళ్లు పెట్టుకుంది.|Telugu_F|other|8.400000
processed_te_f_health_01854.wav|కొన్నిరోజుల క్రితం స్కిన్ స్పెషలిస్ట్ దగ్గరకు వెళ్లినప్పుడు,అర్జంట్ గా గడ్డం తీసేయాలని డాక్టర్లు సూచించారట.|Telugu_F|other|7.541333
processed_te_f_politics_00831.wav|తాను పెత్తనం కోసం రాలేదని,ప్రజాకూటమి గెలిస్తే కాంగ్రెస్ అభ్యర్థే ముఖ్యమంత్రి అవుతారని బాబు స్పష్టం చేశారు.|Telugu_F|other|9.248000
processed_te_f_politics_03204.wav|కాపుబలిజ సంక్షేమం కోసం తెలుగుదేశం సర్కారు ఎంతో చేస్తోందని ప్రచారం చేసుకోవడం,రామానుజయ పాదయాత్ర ముఖ్యోద్దేశం.|Telugu_F|other|9.800000
processed_te_f_finance_00517.wav|ఒకప్పుడు తీరిక లేకుండా సర్వీసులు నడిపి, భారీ ఆదాయం సంపాదించిన పవన్ ‌హన్స్,కొన్నేళ్లుగా కష్టాల్లో సాగుతోంది.|Telugu_F|other|9.269333
processed_te_f_politics_01297.wav|అత్యంత చిన్న వయసులో నోబెల్ బహుమతి అందుకున్న వ్యక్తిగా పాకిస్థాన్ బాలిక మలాలా యూసఫ్ జాయ్ చరిత్ర సృష్టించింది.|Telugu_F|other|8.800000
processed_te_f_general_01789.wav|వివిధ దేశాల్లో, వివిధ రాష్ట్రాల్లో స్థిరపడ్డ తెలుగు వారి మధ్య,సుహృద్భావ సంబంధాలు నెలకొల్పడం వంటివి చేయాలి.|Telugu_F|other|8.042667
processed_te_f_politics_00871.wav|కశ్మీర్ లోయలోని కొన్ని ప్రాంతాలలో తన ఉనికిని చాటేందుకే,స్వతంత్య్ర కశ్మీర్ గా పాకిస్థాన్ ప్రచారం చేస్తోంది.|Telugu_F|other|7.882667
processed_te_f_weather_02217.wav|లడక్ ప్రాంతంలోని ఖార్దుంగ్ల ప్రాంతంమీదుగా వెళుతున్న,రెండు లారీలను హిమపాతం ముంచెత్తడంతో ఈ ప్రమాదం జరిగింది.|Telugu_F|other|9.077333
processed_te_f_general_00856.wav|ఈ ఇద్దరి మధ్య ఉన్న స్నేహానికి గుర్తుగా,ఈమధ్యే కుమారికి  రూపాయి కూడా తీసుకోకుండా సంగీతం అందించాడు దేవిశ్రీ.|Telugu_F|other|8.565333
processed_te_f_other_01875.wav|అద్భుతమైన ఈ పాటకు అనుగుణంగా,చక్కని పెదాల కదలికతో ఎన్టీఆర్ చక్కని హావభావాలతో అందర్నీ మంత్రముగ్థులను చేశారు.|Telugu_F|other|9.400000
processed_te_f_weather_01631.wav|తెలుగు సూపర్ స్టార్ మహేష్ బాబు అప్ కమింగ్ సినిమా మహర్షి టీజర్ కి అభిమానుల నుంచి భారీ స్పందన కనిపిస్తోంది.|Telugu_F|other|8.394667
processed_te_f_other_03173.wav|అందువల్లనే మళ్ళీ సేంద్రియ ఉత్పత్తులపై,ప్రజల్లో అవగాహన పెరిగిందని, సాగు విస్తీర్ణం కూడా మెరుగైందని అన్నారు.|Telugu_F|other|9.173333
processed_te_f_other_02370.wav|పెద్ద కుమారుడు బాణాల శ్రీకాంతాచారి నాగార్జున సిమెంట్స్ కర్మాగారంలో కాంట్రాక్టు వర్కర్ గా పని చేస్తున్నాడు.|Telugu_F|other|8.200000
processed_te_f_health_02134.wav|పాము కాటుకు గురైన భాగం నుంచి రక్తం పైకి వెళ్లకుండా,కరిచిన పైభాగంలో బట్ట లేదా దస్తీతో గట్టిగా కట్టుకట్టాలి.|Telugu_F|other|8.885333
processed_te_f_politics_03596.wav|బాగ్లి ఎమ్మెల్యే చంపాలాల్ దేవ్డా,సంతోశ్ అనే కానిస్టేబుల్ ను స్టేషన్ కు వచ్చి బెదిరిస్తూ దారుణంగా కొట్టాడు.|Telugu_F|other|8.256000
processed_te_f_politics_01801.wav|ఈ విషయాన్ని తెలుసుకున్న తొండమాన్ చక్రవర్తి,వెంటనే ఈ ప్రదేశానికి చేరుకొని ఆ స్థల మహాత్మ్యాన్ని గుర్తించాడు.|Telugu_F|other|7.626667
processed_te_f_politics_00420.wav|రంజిత్ ఈ చిత్రాన్ని కూడా డైరెక్ట్ చేస్తుండటంతో,సినిమా ఎలా ఉండబోతోందో అనే ఉత్సుకత ప్రేక్షకుల్లో ఎక్కువైంది.|Telugu_F|other|8.032000
processed_te_f_weather_00436.wav|దీంతో తాజాగా మళ్లీ కాంగ్రెస్ తో కలుస్తారని భావిస్తున్న సమాజ్వాదీ పార్టీ పరిస్థితి సందిగ్ధంలో పడినట్లైంది.|Telugu_F|other|8.394667
processed_te_f_general_00973.wav|ఆ క్రమంలో అమెజాన్ అడవుల్లో చెలరేగిన మంటలను ఆర్పేందుకు,యుద్ధ విమానాలను ఫ్రాన్స్ అధికారులు రంగంలోకి దించారు.|Telugu_F|other|8.500000
processed_te_f_other_02998.wav|వజ్రాన్ని వజ్రంతోనే కోయాలి అన్నట్లు,అధర్మాన్ని అధర్మంతోనే జయించి, ధర్మాన్ని రక్షించడమే కృష్ణావతార ధ్యేయం.|Telugu_F|other|9.450667
processed_te_f_other_00798.wav|పోత్గల్ ముస్తాబాద్,న్యూస్టుడే:మంత్రి కేటీఆర్ ముస్తాబాద్ మండలం పోత్గల్ గ్రామాన్ని శుక్రవారం సందర్శించారు.|Telugu_F|other|8.700000
processed_te_f_general_01488.wav|కోస్తాంధ్ర నడిబొడ్డుగా, నవ్యాంధ్ర రాజధానిగా ఉన్న కృష్ణా జిల్లా గుండా,నాలుగు జాతీయ రహదారులు వెళ్తున్నాయి.|Telugu_F|other|7.776000
processed_te_f_politics_03606.wav|దివంగత ముఖ్యమంత్రి వై ఎస్ రాజశేఖర్ రెడ్డి ప్రోత్భలంతో,వేములవాడ రాజకీయాల్లో కీలకంగా మారారు ఆది శ్రీనివాస్.|Telugu_F|other|8.661333
processed_te_f_health_02104.wav|ఎండలో ఎక్కువగా తిరగడం వల్ల,చర్మం తన సహజ రంగును కోల్పోయి వేరే రంగులోకి మారుతుందనే విషయం అందరికీ తెలిసిందే.|Telugu_F|other|8.757333
processed_te_f_general_00952.wav|మీకు దండం పెడతాను, పల్నాడు పరువు తీయొద్దు అని రిక్వెస్ట్ చేస్తూ,తన సోషల్ మీడియా పేజీలో ఓ పోస్ట్ పెట్టారు.|Telugu_F|other|8.565333
processed_te_f_education_00961.wav|వీణ విద్వాంసుడిగా మేస్ట్రో అవార్డును అందుకున్న రాజేష్,ప్రముఖ సంగీత దర్శకుడు జి రామనాధన్ తమ్ముడి కుమారుడు.|Telugu_F|other|9.226667
processed_te_f_weather_02082.wav|అలాగే నల్గొండ జిల్లా చిట్యాల మండలం గుండ్రాంపల్లిలో,ఓటు వేసేందుకు వచ్చిన వృద్ధుడు గుండెపోటుతో కన్నుమూశాడు.|Telugu_F|other|8.789333
processed_te_f_weather_01282.wav|ఆ వివరాలు విన్న తర్వాత,తానూ మున్నలూరు గ్రామాన్ని వీక్షించాలన్న కోరిక రామశాస్త్రులు గారిలో బాగా పెరిగింది.|Telugu_F|other|8.128000
processed_te_f_politics_03134.wav|మెట్రో భూములపై ఘాటుగా స్పందించిన తెదేపా ఎమ్మెల్యే రేవంత్ రెడ్డికి,పరువు నష్టం దావా నోటీసులు జారీ అయ్యాయి.|Telugu_F|other|8.000000
processed_te_f_weather_00935.wav|అప్పట్లో అదేదో యజ్ఙాన్ని భక్తి శ్రద్ధలతో నిర్వహిస్తే,చివరి రోజు వర్షం కురుస్తుందని జీయర్ స్వామి చెప్పారట.|Telugu_F|other|8.554667
processed_te_f_general_02166.wav|అణు కేంద్రాల్లో ప్రమాదాల తీవ్రత దృష్ట్యా,అమెరికాతో సహా అగ్రరాజ్యాలు అణు విద్యుత్ ఉత్పత్తిని మానుకున్నాయి.|Telugu_F|other|8.300000
processed_te_f_politics_01339.wav|ఇప్పటికైనా జిల్లా కలెక్టర్,కందుల కొనుగోళ్ళపై దృష్టి సారించి అక్రమాలకు కళ్ళెం వేయాలని రైతులు కోరుతున్నారు.|Telugu_F|other|7.392000
processed_te_f_other_02175.wav|ఈ కార్యక్రమాన్ని మంత్రి తలసాని,బాలీవుడ్ నటుడు ముఖేష్ ఖన్నా తదితరులు జ్యోతి ప్రజ్వలనం చేసి ప్రారంభించారు.|Telugu_F|other|8.544000
processed_te_f_agri_02717.wav|రైతులు, రైతు కుటుంబాలకు అప్పులు, వడ్డీల చక్రబంధం నుంచి విముక్తి లభించలేదు అని, రిజర్వు బ్యాంకు పేర్కొంది.|Telugu_F|other|9.226667
processed_te_f_other_01203.wav|ఒకే వేదికపై రెండు మతాలకు చెందిన సంస్కృతి సాంప్రదాయాలు ఉట్టి పడటం పట్ల,ప్రజలు హర్షం వ్యక్తం చేస్తున్నారు.|Telugu_F|other|8.373333
processed_te_f_health_01273.wav|చిత్తూరు జిల్లాలో ఏడుగురికి కొత్తగా స్వైన్ ఫ్లూ వ్యాధి సోకగా,వారిలో ఇద్దరు తిరుపతి నగరానికి చెందినవారు.|Telugu_F|other|7.776000
processed_te_f_weather_01092.wav|కాబట్టి అతడి సినిమాకు ఎన్ని కాల్షీట్లు ఇవ్వాలి,వర్క్ స్టయిల్ ఎలా ఉంటుందనే విషయంపై సమంతకు క్లారిటీ ఉంది.|Telugu_F|other|8.266667
processed_te_f_weather_01897.wav|అస్సోం సిటిజన్ షిప్ బిల్లుపై నిరసన వ్యక్తం చేస్తూ,రాష్ట్ర పరిస్థితి దృష్ట్యా ఆయన ఈ నిర్ణయం తీసుకున్నారు.|Telugu_F|other|8.266667
processed_te_f_health_00636.wav|ఖమ్మం జిల్లాలోని ఏజెన్సీ ప్రాంతాలైన పాల్వంచతో పాటు,కొత్తగూడెం, భద్రాచలంలో డెంగ్యూ వ్యాధి విజృంభిస్తోంది.|Telugu_F|other|9.088000
processed_te_f_education_00864.wav|వీటన్నింటినీ సుప్రీంకోర్టుకు బదిలీ చేస్తే,తీర్పు సమయంలో పరస్ఫర భిన్నమైన తీర్పులు ఉండబోవని వెల్లడించింది.|Telugu_F|other|8.400000
processed_te_f_politics_02710.wav|దువ్వాడ వరకే ఎక్స్‌ప్రెస్ రైళ్లు వెళ్తాయని,వాల్తేరు వరకు రైళ్లు వెళ్లబోవని కొన్నాళ్లు ప్రచారం జరిగింది.|Telugu_F|other|8.181333
processed_te_f_politics_00491.wav|ప్రకాశం జిల్లాలో ఇవాళ ఆమె మాట్లాడుతూ,ఆరోపణలు చేస్తున్న మంత్రులు ఆడవాళ్లో మగవాళ్లో అర్ధం కావడం లేదన్నారు.|Telugu_F|other|7.861333
processed_te_f_other_00461.wav|ఏ సెగ్మెంట్లో తనకు ఎక్కువ ఓట్లొస్తాయో,ఆ సెగ్మెంట్ ఇన్చార్జికి కోటి రూపాయలు ఇస్తానని ఆయన వాగ్ధానం చేశారు.|Telugu_F|other|8.128000
processed_te_f_weather_01371.wav|సూర్యతో పాటు మలయాళీ సూపర్‌స్టార్ మోహన్ లు కూడా ఈ సినిమాలో నటించడంతో ఈ సినిమాపై భారీ అంచనాలు ఏర్పడ్డాయి.|Telugu_F|other|9.493333
processed_te_f_health_02052.wav|మిస్టర్ చిత్రీకరణ సమయంలో కాలికి గాయం కావడం,కొన్ని రోజులు విశ్రాంతి తీసుకోవడం వల్ల వరుణ్ తేజ్ లావయ్యాడు.|Telugu_F|other|7.936000
processed_te_f_politics_03236.wav|మలేషియాకు చెందిన ఇద్దరు షట్లర్లు మ్యాచ్ ఫిక్సింగ్ చేసినట్టు వచ్చిన ఆరోపణలు రావడంపై,లీ చోంగ్ స్పందించాడు.|Telugu_F|other|8.053333
processed_te_f_politics_00928.wav|ఈ ఎన్నికల్లో తమతో ఆప్ కలిస్తే,ఆరు సీట్లలో బీజేపీకి గట్టి పోటీ ఇవ్వచ్చొని కాంగ్రెస్ పార్టీ అంచనా వేసింది.|Telugu_F|other|8.576000
processed_te_f_politics_01866.wav|కొందరు సినీపెద్దలు ఒత్తిడి తెచ్చి,అకున్ సభర్వాల్ ను ట్రాన్స్ ఫర్ చేయించారని ఇప్పటికే ప్రచారం జరుగుతోంది.|Telugu_F|other|8.074667
processed_te_f_politics_03252.wav|యువ మోర్చా కార్యకర్తలు కొందరు,కన్నౌర్ జిల్లాలోని ముఖ్యమంత్రి పినరయి విజయన్ నివాసానికి ర్యాలీగా వెళ్లారు.|Telugu_F|other|8.458667
processed_te_f_finance_02096.wav|తక్కువ ఆదాయం గల దేశాలు, దీవులుగా ఉన్న దేశాలు, ఆర్థిక అవసరాలు గల దేశాలకు,తోడ్పాటు అందించాలని ఆయన అన్నారు.|Telugu_F|other|9.000000
processed_te_f_politics_00358.wav|విషయాన్ని ముఖ్యమంత్రి కేసీఆర్ దగ్గరకు తీసుకెళ్తే,ఆయన్నుంచి వచ్చిన సమాధానం తలసానికి షాక్ కొట్టినట్లైంది.|Telugu_F|other|8.032000
processed_te_f_politics_00267.wav|ఈశ్వర్ సినిమా టైంలోనే అతని కటౌట్ చూసి,ఓ పర్‌ఫెక్ట్ మాస్ హీరో అయ్యే లక్షణాలు ఉన్నాయని అందరు అనుకున్నారు.|Telugu_F|other|7.744000
processed_te_f_politics_01815.wav|పట్టణ పరిధిలోని సిధ్దారం రోడ్డులో టాలెంట్ స్కూల్ విద్యార్థులు శనివారం ఉద్యానవన సందర్శనలో పాల్గొన్నారు.|Telugu_F|other|8.064000
processed_te_f_other_00386.wav|నాలుగు దశాబ్దాల తరువాత,కాంపోజిట్ మాథ్స్ అంటూ నువ్వు పిలిచిన పిలుపుతో మరోసారి బాల్యంలోకి వెళ్లినట్టుంది.|Telugu_F|other|8.394667
processed_te_f_general_01647.wav|డ్యాం నిర్మాణం, కాలువల నిర్మాణం ఏక కాలంలో నిర్మించి,ఆనాటి ఇంజనీర్లు తమ నైపుణ్యాన్ని ప్రపంచానికి చాటారు.|Telugu_F|other|8.500000
processed_te_f_politics_01062.wav|ఆ క్రమంలో గవర్నర్ కుటుంబం సైరా సినిమాను ప్రత్యేకంగా వీక్షించేలా,ప్రసాద్ ల్యాబ్స్‌లో  స్పెషల్ షో వేశారు.|Telugu_F|other|8.768000
processed_te_f_other_00606.wav|చెప్పాల్సిన పద్ధతిలో చెప్తే,ఎవరైనా ఎదురు మాట చెప్పరు.సందర్భం తెలుసుకుని మాట్లాడాలి,పద్ధతులను పాటించాలి.|Telugu_F|other|7.722667
processed_te_f_weather_00249.wav|డిజైనింగ్ విషయానికి వచ్చేసరికి,రెడ్మీ ఎస్ అలానే రెడ్మీ ఎస్ ప్రైమ్ ఫోన్లు రెడ్మీ నోట్ కి దగ్గరగా ఉంటాయి.|Telugu_F|other|8.300000
processed_te_f_weather_00921.wav|భారీ వర్షం కారణంగా,ఎమ్మెల్యేలకు కొత్త భవనం నిర్మాణ కార్యక్రమాన్ని దేవేంద్ర ఫడ్నవిస్ రద్దు చేసుకున్నారు.|Telugu_F|other|7.978667
processed_te_f_politics_03222.wav|తుపాకులతో తిరుగుతున్న పౌరుల్లో యువత సంఖ్యే ఎక్కువని,వారిలో మగవారి సంఖ్య మరీ ఎక్కువని ఈ సర్వే తెలిపింది.|Telugu_F|other|8.597333
processed_te_f_weather_01084.wav|అలాగే సమాజ్వాదీ పార్టీ నేత అతుల్ ప్రధాన్ కూడా,సద్భావన పేరుతో చేపట్టిన ర్యాలీని అధికారులు అడ్డుకున్నారు.|Telugu_F|other|8.700000
processed_te_f_general_02157.wav|మానవ హక్కులను ఉల్లంఘిస్తూ జరిగే మానవ అక్రమ రవాణా,ప్రపంచంలో అతి పెద్ద వ్యవస్థీకృత నేరాల జాబితాలో మూడవది.|Telugu_F|other|8.405333
processed_te_f_general_02060.wav|ధర్మాపురం అధీనం ఆర్ట్స్ కాలేజీలో డిగ్రీ చదువుతున్న నలుగురు యువతులు,కాలేజీ డ్రెస్సులోనే మద్యం సేవించారు.|Telugu_F|other|8.224000
processed_te_f_general_01578.wav|ఆ విషయం ప్రెస్ మీట్ పెట్టో, సోషల్ మీడియా ద్వారానో తెలియచేసి,మిగిలిన వారికి స్ఫూర్తి నింపితే బాగుండేది.|Telugu_F|other|7.500000
processed_te_f_weather_01096.wav|అలాగే తన కొడుకు మొదటి సినిమాకు,ఇంత మంచి సినిమా రావడానికి మూల కారకుడైన సందీప్ వంగకు కృతజ్ఞతలు చెప్పాడు.|Telugu_F|other|8.672000
processed_te_f_general_00728.wav|కొన్ని పదార్థాలు కూడా,సూపర్హిట్ చేయబడిన జెట్లలోకి విస్తరిస్తాయి, మరియు అవి  రేడియో ఉద్గారాలను ఇస్తాయి.|Telugu_F|other|8.832000
processed_te_f_other_02108.wav|రాష్ట్ర విభజన తరువాత అవశేష ఆంధ్రప్రదేశ్ లో జరిగిన తొలి ప్రత్యక్ష ఎన్నికలో వైకాపాకు పెద్దదెబ్బ తగిలింది.|Telugu_F|other|8.600000
processed_te_f_general_02218.wav|సోషల్ మీడియా పుణ్యమాని,గత నెలలో దేశవ్యాప్తంగా గుర్తింపు తెచ్చుకున్న 'డ్యాన్సింగ్ అంకుల్' గుర్తున్నాడా?|Telugu_F|other|7.765333
processed_te_f_politics_01718.wav|రాష్ట్రంలో ఎన్ని సంఘాలు ఉన్నా ఒక్కదానికి మాత్రమే పూర్తిస్థాయి సభ్యత్వం ఉంటుందని సిఒఎ స్పష్టం చేసింది.|Telugu_F|other|8.400000
processed_te_f_politics_02229.wav|ఏదో చరిత్ర ప్రసిద్ధమైన ప్రదేశాన్ని చూపుతున్నట్లు,రామనాధం చెప్పుకు పోతూంటే స్వరాజ్యం ఓ క్షణం నిలబడింది.|Telugu_F|other|8.213333
processed_te_f_general_02095.wav|వివాదంపై విచారణను సుప్రీం కోర్టు వాయిదా వేయడం, బీజేపీ, హిందూ సంఘాల నేతల ప్రకటనలు ఉత్కంఠ రేపుతున్నారు.|Telugu_F|other|8.469333
processed_te_f_politics_01190.wav|అందుకే చాలా ఇబ్బందిగా ఉన్నా కూడా,మీడియాలో ఎలాంటి ప్రచారం కాకుండా జాగ్రత్త పడ్డాం అంటూ నాగబాబు అన్నాడు.|Telugu_F|other|8.362667
processed_te_f_finance_02594.wav|ఆర్థిక క్రమశిక్షణ, పొదుపు సంఘంగా ఏర్పడటం, రుణాలు తీసుకోవడం, తిరిగి చెల్లించడం వంటి అంశాలను వివరించింది. |Telugu_F|other|8.300000
processed_te_f_politics_02212.wav|ఇందులో భాగంగానే అసైన్డ్ భూములను దళిత రైతులు విక్రయించిన తర్వాత,ప్యాకేజీ ప్రకటించి తీవ్రంగా మోసగించారు.|Telugu_F|other|8.917333
processed_te_f_weather_00761.wav|ఇందుకోసం శనివారం జరిగిన అల్లర్లపై,రాష్ట్ర హోంశాఖ నేరుగా స్పందించి రాష్ట్ర ప్రభుత్వాన్ని వివరణ కోరింది.|Telugu_F|other|8.778667
processed_te_f_health_01100.wav|అందులో విలన్ మహేష్ మంజ్రేకర్,గుండె జబ్బుతో బాధపడుతూ గుండె ట్రాన్స్ ప్లాంటేషన్ కోసం ఎదురు చూస్తుంటాడు.|Telugu_F|other|8.138667
processed_te_f_politics_02705.wav|ముఖ్యమంత్రి కెసిఆర్ గతంలో రెండువేల కోట్ల రూపాయల సహాయం అందించడంతో,సంస్థ పరిస్థితి మెరుగైందని చెప్పారు.|Telugu_F|other|7.893333
processed_te_f_finance_00639.wav|మీరు గుల్బిస్ అభిమాని అయినా,లేదా ఆమె గురించి సమాచారాన్ని కోరితే, క్రింద ఉన్న శీర్షికలను తనిఖీ చేయండి.|Telugu_F|other|8.160000
processed_te_f_other_02514.wav|ట్యాక్స్ లు కట్టని గృహాలను గుర్తించి వారికి మంచినీరు,విద్యుత్తులు నిలుపుదల చేపిస్తామని హెచ్చరించారు.|Telugu_F|other|7.733333
processed_te_f_other_00194.wav|ఒంటరిగా రోడ్డుపై వెళ్తున్న మహిళల మెడలోంచి బైక్ పై వెళ్తున్న దుండగులు,గొలుసులు తెంపుకుని వెళ్తున్నారు.|Telugu_F|other|7.712000
processed_te_f_politics_03326.wav|వీరంతా పార్లమెంట్ స్క్వెర్ వద్ద మహాత్మాగాంధీ విగ్రహం ముందు బ్యానర్లు,జెండాలతో ప్రదర్శన నిర్వహించారు.|Telugu_F|other|8.245333
processed_te_f_education_00909.wav|తాను గతంలోనే ఖురాన్ చదివానని, భగవద్గీత చదివాక మానవ విలువలు,అన్నింట్లోనూ ఒకటేనని గ్రహించానని చెప్పాడు.|Telugu_F|other|9.100000
processed_te_f_health_02748.wav|చైనాలోని వూహాన్ లో కరోనా ప్రబలడంతో కొంత మంది వ్యాధి బారిన పడ్డారని,ఇంకెక్కడా దీని ప్రభావం లేదన్నారు.|Telugu_F|other|8.618667
processed_te_f_other_01428.wav|మావోల బంద్ సందర్భంగా ఎలాంటి విధ్వంసక ఘటనలు జరుగకుండా,సరిహద్దు ప్రాంతాలలో పోలీసులు కూంబింగ్ చేపట్టారు.|Telugu_F|other|8.693333
processed_te_f_weather_00875.wav|దాన్నే అఫీషియల్ సిబిఐ రిపోర్టుగా కోర్టుకి సబ్మిట్ చేయాలని జోగీందర్ బిశ్వాస్ ను ఒత్తిడి చేస్తున్నాడు.|Telugu_F|other|8.245333
processed_te_f_politics_03570.wav|కాగా,భారత జవాన్లు డ్రోన్‌పై కాల్పులకు దిగిన ఘటనను తాను చూశానని రటోక్ సర్పంచ్ లక్బీర్ సింగ్ చెప్పారు.|Telugu_F|other|8.672000
processed_te_f_politics_00796.wav|అలా బన్రుట్టికి వచ్చిన అస్తికలను ఉంచిన ప్రాంతంలో,ఈ విగ్రహం ఏర్పాటు చేసినట్లు స్థానికులు చెబుతున్నారు.|Telugu_F|other|7.776000
processed_te_f_general_02099.wav|ఫలానా ప్రాంతంపై దాడి చేయాలి అంటే, రాడార్లకు దొరక్కుండా దూసుకెళ్లే క్షిపణి వ్యవస్థ,ఫ్రాన్స్ దగ్గరుంది.|Telugu_F|other|7.669333
processed_te_f_general_02364.wav|తిక్క, విన్నర్ లాంటి చిత్రాలు అతడి మార్కెట్ ని ఎఫెక్ట్ చేస్తే, నక్షత్రం మరింతగా సమస్యల్లోకి నెట్టింది.|Telugu_F|other|7.400000
processed_te_f_health_00577.wav|వ్యాధి సోకిన దాదాపు ఆరువేల మంది రోగుల కోసం,ఖాళీగా ఉన్న ఓ భవనాన్ని అత్యవసర ఆసుపత్రిగా తీర్చిదిద్దింది.|Telugu_F|other|8.554667
processed_te_f_politics_00893.wav|ఇటీవల కొండవీటి వాగు ఎత్తిపోతల పథకానికి,ముఖ్యమంత్రి చంద్రబాబు శంకుస్థాపన చేసిన దృశ్యం ఫైల్‌ఫోటో ఉంది.|Telugu_F|other|8.853333
processed_te_f_general_02070.wav|హింస, చంపడం, దూషించడం, నాశనం చేయడం వంటి కృత్యాలతో,జంగమలు తమ మతం పట్ల దృఢమైన విధేయతను ప్రదర్శిస్తారు.|Telugu_F|other|9.461333
processed_te_f_health_03029.wav|ఇప్పటికే నలుగురు ఫ్లూ లక్షణాలతో చికిత్స పొందుతుండగా,తాజాగా మరో ముగ్గురికి ఈ వ్యాధి ఉన్నట్లు తేలింది.|Telugu_F|other|7.500000
processed_te_f_health_00170.wav|ఇది పూర్తి అయిన తర్వాత,సబ్వే హౌసింగ్ కాంప్లెక్స్ నుండి పాదాల స్ట్రోక్ మాత్రమే పది నిమిషాలు ఉంటుంది.|Telugu_F|other|7.882667
processed_te_f_politics_01804.wav|అసలు ఇంతకీ కథేంటి అంటే,ఈసారి ఎన్నికల్లో ఏపీ నుండి పోటీ చేయాలని భావించిన ఆలీ అన్ని పార్టీలు తిరిగారు.|Telugu_F|other|8.100000
processed_te_f_general_02083.wav|దీనివల్ల బాణాసంచా క్రాకర్స్ కాల్చిన తర్వాత వెలువడే రసాయన వాయు కాలుష్యం,ఆ మంచులో నిలకడగా ఉండిపోతుంది.|Telugu_F|other|8.600000
processed_te_f_other_01303.wav|మొదటి సినిమా ఘాజి తో నేషనల్ అవార్డు గెలుచుకున్న సంకల్ప్ రెడ్డి,ఈ చిత్రానికి దర్శకత్వం వహిస్తున్నాడు.|Telugu_F|other|7.594667
processed_te_f_general_01389.wav|ప్రస్తుతానికి అగ్ని క్షిపణి,ఎనిమిది వేల కిలోమీటర్ల దూరంలో ఉన్న లక్ష్యాన్ని ఛేదించగల ఒక దివ్యాస్త్రం.|Telugu_F|other|7.669333
processed_te_f_other_03150.wav|భాష్పీభవనం చెందే పదార్థం,ఉష్ణమును పరిసరాల నుండి గ్రహిస్తుంది కనుక ఇది ఉష్ణ గ్రాహక ప్రక్రియ అవుతుంది.|Telugu_F|other|8.256000
processed_te_f_weather_01351.wav|మాలి సరిహద్దుకు సమీపంలోని అర్బిండా అనే పట్టణంపై,ముష్కరులు మంగళవారం ఉదయం దాడికి తెగబడ్డట్లు తెలిపారు.|Telugu_F|other|9.098667
processed_te_f_finance_00642.wav|బ్యాంకు చీఫ్ మేనేజర్ అశ్విన్ మెహతా మాట్లాడుతూ,బ్యాంకులు చేస్తున్న ఆర్థిక రుణాల విధానాలను వివరించారు.|Telugu_F|other|7.232000
processed_te_f_health_02316.wav|నిన్న సాయంత్రం ఉన్నట్టుండి కడుపులో నొప్పి రావడంతో,ఆయన్ను గోవా మెడికల్ కాలేజీ ఆస్పత్రిలో చేర్పించారు.|Telugu_F|other|7.178667
processed_te_f_health_02338.wav|మధుమేహం ఉన్న వారు భోజనం చేసిన వెంటనే సోంపును తింటే,దాని వల్ల రక్తంలో చక్కెర స్థాయిలు అదుపులో ఉంటాయి.|Telugu_F|other|8.000000
processed_te_f_health_00670.wav|గొంతు నొప్పిగా ఉంటే,గోరువెచ్చని నీటిలో కొద్దిగా ఉప్పు వేసుకుని పుక్కిళించడం ద్వారా ఉపశమనం పొందవచ్చు.|Telugu_F|other|7.456000
processed_te_f_general_00844.wav|ప్రయాణికుల నుంచి వస్తున్న ఒత్తిడితో,చెన్నై బీచ్ నుంచి తిరుమాల్పూర్ వరకు ఒక విద్యుత్ రైలును నడిపారు.|Telugu_F|other|7.765333
processed_te_f_general_02077.wav|ప్రతిష్టాత్మక కాళేశ్వరం ప్రాజెక్టును ముందుకు నడపడంలో,విద్యుత్ శాఖ అత్యంత కీలకమైన పాత్ర పోషించనుంది.|Telugu_F|other|8.085333
processed_te_f_agri_02955.wav|మందారం:చలువ చేసే గుణం ఉన్న మందార ఆకులను ముద్దగా నూరుకుని తలకు పట్టిస్తే శిరోజాలు దృఢంగా పెరుగుతాయి.|Telugu_F|other|8.437333
processed_te_f_other_00728.wav|గాంధీ నడిపిన స్వాతంత్ర్య పోరాటం మొత్తం బ్రిటిషర్ల అనుమతితో,వారి ప్రోద్భలంతోనే సాగిందని ఆరోపించారు.|Telugu_F|other|8.300000
processed_te_f_politics_00934.wav|అయితే ముఖ్యమంత్రి చంద్రబాబు నాయుడు మాత్రం,అందుకు ససేమిరా అన్నట్టు భీష్మించడం ఆశ్చర్యం కలిగిస్తుంది.|Telugu_F|other|6.944000
processed_te_f_politics_01017.wav|మూడు రాజధానుల నిర్ణయాన్ని వ్యతిరేకిస్తూ,రాజధాని ప్రాంత రైతులు, మహిళలు తమ ఉద్యమాన్ని ఉద్ధృతం చేశారు.|Telugu_F|other|7.978667
processed_te_f_politics_03388.wav|జిల్లాకు చెందిన ఓ మంత్రి,ఓ ఎమ్మెల్యే ఒత్తిడి కారణంగానే మిగిలిన వారికి ఎన్వోసీలు ఇవ్వలేదని సమాచారం.|Telugu_F|other|8.128000
processed_te_f_health_02162.wav|హృద్రోగ నిపుణుడు డాక్టర్ రవీందర్ సింగ్ నేతృత్వంలో,ఈ శస్త్రచికిత్స సుమారు మూడు గంటల పాటు కొనసాగింది.|Telugu_F|other|8.000000
processed_te_f_weather_01575.wav|ఇరు దేశాల మధ్య శాంతి,సౌభ్రాతృత్వం మరింత పెంచుకునే దిశగా తాము ముందుకు సాగుతామని మోదీ భరోసా ఇచ్చారు.|Telugu_F|other|8.672000
processed_te_f_politics_01628.wav|ఈ కాలేజీ వేడుకలు చూస్తుంటే,తను చదివిన కాలేజీ నాటి జ్ఞాపకాలు గుర్తుకు వస్తున్నాయని గవర్నర్ తెలిపారు.|Telugu_F|other|7.658667
processed_te_f_weather_00825.wav|కాగా నిందుతుడు శ్రీనివాస్ రెడ్డిని అరెస్ట్ చేసిన పోలీసులకు,దిగ్బ్రాంతి కల్గించే అంశాలు వెలువడ్డాయి.|Telugu_F|other|7.584000
processed_te_f_health_01559.wav|హరికృష్ణ మెదడులో రక్తం గడ్డ కట్టిందని పోస్ట్ మార్టం నిర్వహించిన డాక్టర్ శ్రీకాంత్ రెడ్డి తెలిపారు.|Telugu_F|other|6.965333
processed_te_f_health_01275.wav|జరిగిన ఘోరం వెలుగులోకి రాగానే,డాక్టర్లు హుటాహుటిన చికిత్స చేయగా ఏడుగురు రెండురోజుల్లో కోలుకున్నారు.|Telugu_F|other|8.160000
processed_te_f_general_01859.wav|కానీ, ఆమెను హత్య చేసిన వారిని ఎన్కౌంటర్ చేస్తే,మానవ హక్కుల ఉల్లంఘన అంటూ పెద్ద ఎత్తున అరుస్తున్నారు.|Telugu_F|other|7.370667
processed_te_f_weather_02057.wav|అలా షూటింగ్ పట్ల మక్కువ పెంచుకున్న సౌరబ్,ఇప్పుడు  స్వర్ణానికే గురిపెట్టి సొంతం చేసుకోవడం గమనార్హం.|Telugu_F|other|7.850667
processed_te_f_other_01610.wav|ఈ సినిమాల తర్వాత ఒక తమిళ్,తెలుగు ద్విభాషా చిత్రానికి,విజయ్ గ్రీన్ సిగ్నల్ ఇచ్చారనే విషయం తెలిసిందే.|Telugu_F|other|7.584000
processed_te_f_general_00071.wav|వజ్రంలో వజ్రం ఉన్న అరుదైన ఈ రత్నం,రష్యాలోని అల్రోసా పీజేఎస్సీ మైనింగ్ కంపెనీ తవ్వకాల్లో లభ్యమైంది.|Telugu_F|other|9.482667
processed_te_f_weather_01953.wav|హీరో అల్లు శిరీష్ మాట్లాడుతూ,మా శ్రీరస్తు శుభమస్తు టైటిల్లోనే చాలా పాజిటివ్ నెస్ ఉంది అని అన్నారు.|Telugu_F|other|7.900000
processed_te_f_politics_03522.wav|మూడు దశాబ్దాల చరిత్ర గల విశాఖ శారదా పీఠం,ఇటీవల కాలంలో అనూహ్యంగా విస్త్రృత ప్రాచుర్యంలోకి వచ్చింది.|Telugu_F|other|8.256000
processed_te_f_general_01156.wav|లాంచి ప్యాడ్నుంచి రాకెట్ గాల్లోకి లేచిన నాలుగు సెకన్లలోనే,ప్రయోగ వేదికకు అత్యంత సమీపంలోనే కూలింది.|Telugu_F|other|8.700000
processed_te_f_general_02071.wav|అందుకోసం నిప్పు కణికలను ఓ రాగి చెంబులో వేసి,యూనిఫాంను ఇస్త్రీ చేసుకునే వాడిని అని చెప్పాడు రాముడు.|Telugu_F|other|7.541333
processed_te_f_politics_03211.wav|గత పేపర్ల విశ్లేషణను చూస్తే జిప్మర్ పేపర్లలో,ఇంగ్లిష్ మినహా మిగిలిన విభాగాలు సులభంగానే ఉంటున్నాయి.|Telugu_F|other|8.100000
processed_te_f_politics_01774.wav|అర్హత కలిగిన విద్యార్థులూ,వారికి తగిన నైపుణ్యాలూ ఉంటే ఉద్యోగం ఇవ్వడం సంస్థలకు పెద్ద సమస్యేం కాదు.|Telugu_F|other|7.800000
processed_te_f_agri_02899.wav|కోర్పోల్ గ్రామానికి చెందిన సాధారణ రైతు బిక్షపతి, వసంతలకు గల నలుగురు సంతానంలో, రమాదేవీ రెండో కూతురు.|Telugu_F|other|8.810667
processed_te_f_health_02076.wav|ప్రస్తుతం గుంటూరులోని శ్రీ లక్ష్మీ సూపర్ స్పెషాలిటీ హాస్పిటల్ ఐసీయూ లో,కోడెలకు చికిత్స జరుగుతోంది.|Telugu_F|other|7.680000
processed_te_f_weather_00951.wav|హైదరాబాద్ సంస్థానంలో ప్రస్తుత తెలంగాణాతో పాటు,మరాఠ్వాడ మహారాష్ట్ర, బీదర్ కర్ణాటక ప్రాంతాలు ఉండేవి.|Telugu_F|other|8.693333
processed_te_f_politics_00771.wav|ముఖ్యమంత్రి హోదాలో,జగన్ తన అధికారాన్ని ఉపయోగించి సాక్ష్యుల్ని ప్రభావితం చేయవచ్చని సీబీఐ పేర్కొంది.|Telugu_F|other|7.872000
processed_te_f_politics_01913.wav|ప్రచారం జరిగినంత గొప్పగా సాహోలో సత్తా కనిపించక,చిత్రబృందం తల పట్టుకుందన్న వ్యతిరేక కథనాలు మరోపక్క.|Telugu_F|other|8.490667
processed_te_f_health_02536.wav|అవయవ మార్పిడి శస్త్ర చికిత్సలు అందుబాటులో లేకపోవడం వలన,పలువురు అర్ధాంతరంగా మృత్యువాత పడుతున్నారు.|Telugu_F|other|7.274667
processed_te_f_other_01323.wav|పాకిస్తాన్ ప్రధానమంత్రి ఇమ్రాన్ ఖాన్‌పై సినీ నటి,కాంగ్రెస్ నాయకురాలు ఖుష్భూ సుందర్ ఫైర్ అయ్యారు.|Telugu_F|other|7.786667
processed_te_f_other_02969.wav|ఫిలిప్పీన్స్ చరిత్రకు సంబంధించిన ఆర్ట్ వర్క్లను చూడాలంటే,ఇక్కడి అయాలా మ్యూజియానికి వెళ్లాల్సిందే.|Telugu_F|other|8.000000
processed_te_f_weather_01130.wav|ఈ నేపథ్యంలో ఈరోజు బుద్గాం జిల్లాలో,భారత వాయుసేనకు చెందిన ఓ యుద్ధవిమానం కూలిపోవడం కలకలం రేపుతోంది.|Telugu_F|other|9.100000
processed_te_f_other_02571.wav|కూతురి మరణంతో దిగ్భ్రమకు గురైన గంగమ్మ,కాసేపటికి తాను కూడా ఇంట్లో ఉరేసుకుని ఆత్మహత్యకు పాల్పడింది.|Telugu_F|other|8.277333
processed_te_f_politics_03643.wav|కాగా ఆ రాష్ట్ర ప్రభుత్వ ప్రతినిధి వాంగ్నింగ్,ఏపీ ప్రభుత్వం మధ్య ఈమేరకు అవగాహన ఒప్పందం కుదిరింది.|Telugu_F|other|7.957333
processed_te_f_weather_00796.wav|ఆ పురాణాలు పలికిన పలుకులనే కాలజ్ఞానంగా అందించిన ఒక మహావ్యక్తి,శ్రీపోతులూరి వీర బ్రహ్మేంద్రస్వామి.|Telugu_F|other|8.384000
processed_te_f_general_02040.wav|చంద్రునిపై ఇంతవరకూ ఎవరూ అన్వేషించని,దక్షిణ ధ్రువంపై దిగాలని భారతదేశం చేసిన ప్రయత్నం చరిత్రాత్మకం.|Telugu_F|other|8.181333
processed_te_f_politics_00794.wav|కుమ్రం భీం ఆసిఫాబాద్ జిల్లాలో నిర్వహించిన,జయంతి కార్యక్రమంలో ఎమ్మెల్యే కోవా లక్ష్మి పాల్గొన్నారు.|Telugu_F|other|7.594667
processed_te_f_finance_00193.wav|సాధారణ పొదుపు ఖాతాలకు వర్తించే,వడ్డీ రేట్లే పెహ్లా కదమ్, పెహ్లీ ఉడాన్ పొదుపు ఖాతాలకు వర్తిస్తాయి.|Telugu_F|other|8.213333
processed_te_f_politics_01968.wav|ప్రతిపక్షాలు కేవలం రాజకీయ స్వార్థంతో,ఈర్ష్యతో సీఎం కేసీఆర్ పై ఆరోపణలు చేస్తున్నారని మండిపడ్డారు.|Telugu_F|other|8.341333
processed_te_f_general_01475.wav|పాక్ కేంద్రంగా గల ఉగ్రవాదులే,ఈ దాడి చేశారని ఆరోపించిన భారత్, పాకిస్తాన్ తో  సంబంధాలను తెంచుకుంది.|Telugu_F|other|7.626667
processed_te_f_general_02191.wav|మన భూమికి ఉపగ్రహం అయిన చందమామ,ఆది కాలంలో గిర్రున తిరిగే భూమి గ్రహం నుంచి విడిపోయిన ఒక పెద్ద శకలం.|Telugu_F|other|8.900000
processed_te_f_general_02100.wav|చాలా మంది జపాన్ వెళ్లే టూరిస్టులు టోక్యోలో దిగగానే,ముందు ఈ ఫ్లవర్ టన్నెల్ టూర్ పూర్తి చేసేస్తారు.|Telugu_F|other|7.700000
processed_te_f_health_01650.wav|ప్లాస్టిక్ సర్జన్ రాబర్ట్,అనేక మందికి ప్లాస్టిక్ సర్జరీ చేసి సక్సెస్ఫుల్ డాక్టర్ ‌గా  రాణిస్తాడు.|Telugu_F|other|6.944000
processed_te_f_finance_01538.wav|ఈ నిర్ణయం,దేశ ఆర్థిక వ్యవస్థలో భారీ ప్రకంపనల్నే సృష్టించగా, ప్రజలకు కరెన్సీ కష్టాలు వచ్చిపడ్డాయి.|Telugu_F|other|8.032000
processed_te_f_weather_00826.wav|హెచ్బీ వీసాల వినియోగాన్ని తగ్గించాలని,ప్రభుత్వం నుంచి తీవ్ర ఒత్తిడి ఉండటంతో జారీకి కళ్లెం వేశారు.|Telugu_F|other|7.829333
processed_te_f_other_01436.wav|ఐటీ రంగంలో నైపుణ్య ఉద్యోగులను పెంచేందుకు,తెలంగాణ అకాడమీ ఆఫ్ స్కిల్స్ నాలెడ్జ్ ను  ఏర్పాటు చేశారు.|Telugu_F|other|7.765333
processed_te_f_politics_01889.wav|రాష్ట్రంలోని ఐదు బర్డ్ శాంక్చురీలను అభివృద్ధి చేయాలని,మన అడవులను కాపాడాలని ముఖ్యమంత్రి చెప్పారు.|Telugu_F|other|9.162667
processed_te_f_education_00098.wav|న్యూఢిల్లీ: మాల్ట్ ఆధారిత హెల్త్ డ్రింక్ హార్లిక్స్ కొనుగోలు రేసులో,తాజాగా కోకకోలా కూడా చేరింది.|Telugu_F|other|8.544000
processed_te_f_other_03049.wav|కోబ్రా బెటాలియన్ అటవీ ప్రాంతంలో కూంబింగ్ నిర్వహిస్తుండగా,మావో యిస్టులు తారసపడి కాల్పులకు దిగారు.|Telugu_F|other|8.600000
processed_te_f_politics_02600.wav|డ్రగ్స్ మహమ్మారికి యువత ఎలా బానిసలుగా మారుతున్నారో తెలిపే ఇతివృత్తంతో,ఉడ్తా పంజాబ్ రూపొందించారు.|Telugu_F|other|7.957333
processed_te_f_health_03047.wav|వాకింగ్ తో పాటు డాక్టరు సలహాతో చిన్న చిన్న వ్యాయామాలు చేస్తే గ్యాస్ సమస్య నుండి ఉపశమనం పొందవచ్చు.|Telugu_F|other|8.200000
processed_te_f_general_01081.wav|అధికార పక్ష విద్వేష పూరిత ప్రచారంవల్ల,ప్రభుత్వ ప్రజాస్వామ్య లక్షణం అసలు రంగు ఏమిటో బయట పడ్తోంది.|Telugu_F|other|8.128000
processed_te_f_politics_00873.wav|ప్రాథమిక స్థాయి మదర్సాలను మూసివేయని పక్షంలో,దాని పరిణామాలు తీవ్రంగా ఉంటాయని రిజ్వి హెచ్చరించారు.|Telugu_F|other|8.149333
processed_te_f_weather_01138.wav|గత కొన్ని రోజులుగా నాన్చుతూ వస్తోన్న,పవన్ కళ్యాణ్ రీ ఎంట్రీ విషయంపై మరోసారి క్లారిటీ వచ్చేసింది.|Telugu_F|other|7.840000
processed_te_f_general_01520.wav|మన రాయితీలతో, మన నేలపై నడుస్తున్న కంపెనీలో,మన వాళ్లకు ఉద్యోగాలు కోరుకోవడం తప్పేం కాదన్నారు జగన్.|Telugu_F|other|7.893333
processed_te_f_politics_03558.wav|కుటుంబ కలహాలే హత్యకు కారణమని,ప్రాథమిక విచారణలో తేలినట్టు నేరేడ్ మెట్ సీఐ నర్సింహస్వామి తెలిపారు.|Telugu_F|other|8.277333
processed_te_f_other_02106.wav|పెట్టిన ప్రతి మొక్క బతికేలా చూడాలని,ఎన్ని కోట్లు ఖర్చైనా సరే ఈ కార్యక్రమం విజయవంతం చేయాలన్నారు.|Telugu_F|other|7.317333
processed_te_f_health_00777.wav|ప్రథమ చికిత్స అయిన తర్వాత అతనిని,మెరుగైన చికిత్స కోసం లక్నో లోని హాస్పిటల్ కు తరలించడం జరిగింది.|Telugu_F|other|8.160000
processed_te_f_health_00735.wav|చివరకు లూథియానా వైద్యుడు డాక్టర్ మిల్నే వర్మ,ఆమెకు ఉచితంగా శస్త్రచికిత్స చేసి రాళ్లు తొలగించారు.|Telugu_F|other|7.925333
processed_te_f_health_00398.wav|వియత్నాం:ఓ వ్యక్తికి శస్త్రచికిత్స చేసిన వైద్యులు,కత్తెరను మాత్రం కడుపులోనే పెట్టేసి కుట్లేశారు.|Telugu_F|other|7.509333
processed_te_f_politics_02468.wav|రాజమండ్రిలో చెవిటి పాలేరు వేషం వేసేవు కాబట్టి,ఏలూరులో కుంటి జమీందారు వేస్తావని మాణిక్యం అంటాడు.|Telugu_F|other|8.341333
processed_te_f_other_00793.wav|ఉన్నత విద్యామండలి సైతం ముందుకు వచ్చి తోడ్పాటు అందించడంతో,తమ కార్యాచరణ మరింత తేలికైందని చెప్పారు.|Telugu_F|other|7.701333
processed_te_f_other_01275.wav|అయితే కార్గిల్ యుద్ధ సమయంలో అమెరికా ఆ వ్యవస్థను అర్థాంతరంగా ఆపేసి భారత్ కు గట్టి షాక్ ఇచ్చింది.|Telugu_F|other|8.480000
processed_te_f_agri_03082.wav|నర్సంపేట:ప్రధానంగా వరి పంట, మొక్కజొన్న పంటలు సాగు చేసిన రైతులకు, భారీ స్థాయిలో నష్టం కలుగుతోంది.|Telugu_F|other|8.565333
processed_te_f_politics_02281.wav|శుభలేఖలో చాలా ప్రత్యేకత ఉందని,మీకున్న దేశభక్తి అలా చాటుకోవడం గర్వించదగ్గ విషయమని కితాబిచ్చారు.|Telugu_F|other|8.736000
processed_te_f_other_00530.wav|అదే గనుక జరిగితే,ప్రతిపక్షం వైఎస్సార్ కాంగ్రెస్ పార్టీకి అది బోల్డంత అడ్వాంటేజ్ గా  మారుతుంది.|Telugu_F|other|7.306667
processed_te_f_politics_02000.wav|తెలంగాణ రాష్ట్రంలో గత కొద్దిరోజులుగా ఆర్టీసీ కార్మికులు సమ్మె చేస్తున్న సం‌గతి మనకు తెలిసిందే.|Telugu_F|other|7.925333
processed_te_f_general_02397.wav|కళా సాహిత్య రంగాల్లో హిందీ భాషను విస్తరించడం ద్వారా,భారతీయ సాహిత్యం వృధ్ధి చెందుతుందని అన్నారు.|Telugu_F|other|7.776000
processed_te_f_general_02019.wav|ఎక్కడి నుంచైనా గెలుస్తాడనే బిల్డప్ ఇచ్చేందుకు,కుల మీడియా ద్వారా,ఇంకో నాలుగు పేర్లు చెప్పించాడు.|Telugu_F|other|7.300000
processed_te_f_general_02450.wav|మనదేశంలో హిందువులు ఎక్కువగా ఉన్నారు కనుక ఈ దేశాన్ని హిందూ దేశం అన్న డిమాండ్‌పై చురకలు అంటించారు. |Telugu_F|other|7.786667
processed_te_f_weather_02184.wav|కొన్ని రోజుల క్రితం నాటకీయ పరిణామాల మధ్య,కాంగ్రెస్ జేడీయూ ప్రభుత్వం కుప్పకూలిన విషయం తెలిసిందే.|Telugu_F|other|7.850667
processed_te_f_general_02337.wav|హేమలత ఆ వివరాలను చెప్తూ,ఎలక్ట్రానిక్ వాహనాల తయారీ గురించి అధ్యయనం మొదలు పెట్టాను అని చెప్పింది.|Telugu_F|other|7.754667
processed_te_f_other_01572.wav|సినిమాలకు సంబంధించిన నటన,దర్శకత్వంతో పాటు ఇంకా చాలా విషయాల్లో కమల్ కి,మంచి విషయ పరిజ్ఞానం ఉంది.|Telugu_F|other|8.300000
processed_te_f_politics_00783.wav|అందువల్లే సముద్రం ఎంత ఉప్పొంగినా,ఈ క్షేత్రంలోకి ఒక్క చుక్క కూడా నీరు రాదని స్థానికులు చెబుతారు.|Telugu_F|other|7.626667
processed_te_f_other_00865.wav|దీంతో నిరాశ చెందిన కరుణరత్నె,ఆ బంతిని ఎలా ఆడి ఉండాల్సిందో ఓ సారి రిహార్సల్స్ గా  ప్రయత్నించాడు.|Telugu_F|other|7.900000
processed_te_f_finance_02305.wav|మనదేశంతో పాటు బ్రెజిల్, చైనా, మెక్సికో లాంటి దేశాలలో,బిలియన్ డాలర్ల సొమ్ము పెట్టుబడి పెడుతోంది.|Telugu_F|other|7.882667
processed_te_f_general_02046.wav|ముందుగా మంత్రి రవీంద్ర,దేశం నలుమూలల నుంచి వచ్చిన క్రీడాకారుల నుంచి గౌరవ వందనాన్ని స్వీకరించారు.|Telugu_F|other|8.100000
processed_te_f_health_01715.wav|బరువు తగ్గాలంటే వీలైనంత ఎక్కువగా పొట్ట మాడ్చుకుని,అదేపనిగా వ్యాయామం చేయాలని అనుకుంటారు కొందరు.|Telugu_F|other|7.285333
processed_te_f_general_01111.wav|పురంధ్రీశ్వరి లాంటి వాళ్లు బహిరంగ లేఖ రాయడం అన్నది,ఈ విషయానికి మరింత ప్రాచుర్యం పెంచుతున్నాయి.|Telugu_F|other|7.232000
processed_te_f_politics_00418.wav|రేపే ఎన్నికలకు వెళ్దామని,మీకు దమ్ముంటే ఉత్తర ప్రదేశ్ లో కూడా ఎన్నికలు పెట్టాలని సవాల్ చేశారు.|Telugu_F|other|7.600000
processed_te_f_agri_02897.wav|పప్పు ధాన్యాల కనీస మద్దతు ధరను పెంచటం వలన, వీటి ఉత్పత్తి అధికం అయ్యేందుకు అవకాశం ఉందని అన్నారు.|Telugu_F|other|7.413333
processed_te_f_health_00780.wav|ఒకవేళ సకాలంలో అంబులెన్స్ వచ్చుంటే కచ్చితంగా ఆమె ప్రాణాలతో ఉండేదని చెబుతున్నారు కుటుంబసభ్యులు.|Telugu_F|other|7.400000
processed_te_f_health_02554.wav|ప్రస్తుత అంచనాల ప్రకారం ప్రపంచం మొత్తంలో,గుండె జబ్బులతో మరణించే వారి సంఖ్య భారత్లోనే అత్యధికం.|Telugu_F|other|7.786667
processed_te_f_politics_01506.wav|తాత్విక జిజ్ఞాసతో కాళోజీ రాసిన మినీ కవితలకు వచ్చినంత ప్రచారం,ఇతరులు రాసిన మినీ కవితలకు రాలేదు.|Telugu_F|other|7.946667
processed_te_f_politics_01860.wav|దాంతో మంగ్తా ఆగ్రహంతో సర్పంచ్ ఇంటికి వెళ్లి,ఓడిపోయిన వారు నీ కింద పని చేయాలా?అని ప్రశ్నించారు.|Telugu_F|other|8.224000
processed_te_f_general_01149.wav|గతంలో మరాఠ్వాడాను హైదరాబాద్ నైజాం పాలించినందు వల్ల,భూమి రికార్డులలో వారు మరాఠాలుగా నమోదయ్యారు.|Telugu_F|other|8.426667
processed_te_f_health_01789.wav|వచ్చీరాని వైద్యంతో కొందరు నాటు వైద్యులు చేస్తున్న చికిత్స,గిరిజన ప్రాణాలకు ముప్పు తెస్తున్నది.|Telugu_F|other|6.890667
processed_te_f_general_00732.wav|మా వాహనాలు పడిపోవటం వల్ల,మరణాలు కూడా సంభవించిన ఘటనలు ఉన్నాయి'' అని చెప్పారు పాకిస్తాన్ కల్నల్.|Telugu_F|other|7.500000
processed_te_f_politics_02650.wav|మరోవైపు స్వర్ణం సాధించిన సౌరవ్ జౌధరి కూడా,టోక్యో ఒలింపిక్స్‌కు అర్హత సాధించిన సంగతి తెలిసిందే.|Telugu_F|other|7.776000
processed_te_f_politics_00356.wav|రానా ఈ చిత్రం పూర్తయ్యాక,క్రిష్ డైరెక్ట్ చేయబోయే కృష్ణం వందే జగద్గురుం షూటింగ్ లో పాల్గొంటారు.|Telugu_F|other|7.400000
processed_te_f_general_01299.wav|కామన్వెల్త్ క్రీడల ఓటిమిపై సమీక్షించిన హాకీ ఇండియా,భారీ ఎత్తు ప్రక్షాళనకు శ్రీకారం చుట్టనుంది.|Telugu_F|other|8.149333
processed_te_f_health_01840.wav|చైనా నుంచి మహమ్మారి కరోనా వైరస్,భారీ స్థాయిలో భారత్ ‌ను  తాకడంతో ప్రజలు ఆందోళన చెందుతున్నారు.|Telugu_F|other|7.946667
processed_te_f_politics_03366.wav|తనపై వేటు పడిన తర్వాత నవాజ్ షరీఫ్,తన భార్య కుల్సుం ను లాహోరు నుంచి ఎన్నికల్లో పోటీ చేయించారు.|Telugu_F|other|7.968000
processed_te_f_finance_01817.wav|పెట్టిన ఈ భారీ పెట్టుబడి తిరిగి రావడానికి,శంకర్ ఎలాంటి స్ట్రాటజీని ఫాలో అవుతాడో చూద్దాం అంది.|Telugu_F|other|7.381333
processed_te_f_politics_00721.wav|భారత్‌లాంటి సంప్రదాయ దేశంలో కట్టుబాట్ల కంచెను దాటుకొని,మహిళలు క్షౌరం చేయడం మామూలు విషయం కాదు.|Telugu_F|other|8.300000
processed_te_f_weather_01113.wav|దీంతో గరుత్మంతుడు ఆకాశంలో ఎగురుతూ,మేధావి మహర్షి వద్ద పెరుగుతున్న లక్ష్మీ దేవిని గుర్తిస్తాడు.|Telugu_F|other|7.500000
processed_te_f_health_00241.wav|ఇక పాపకు చికిత్స అవసరం కావడంతో,నవజాత శిశు సంరక్షణ కేంద్రంలో చేర్చేందుకు కమ్రత్ తీసుకెళ్లింది.|Telugu_F|other|8.448000
processed_te_f_general_01803.wav|మొత్తానికి ముస్లీం దేశంతో పాటు,చిన్న దేశం అయిన బ్రూనైలో కూడా ఇలాంటి శిక్షలు ఉండటం అభినందనీయం.|Telugu_F|other|8.480000
processed_te_f_general_00993.wav|భారత ప్రధానమంత్రి నాలుగు సార్లు ఖట్మాండులో పర్యటించిన తర్వాత కూడా,ఆ దేశం చైనా వైపు చూస్తోందా?|Telugu_F|other|8.298667
processed_te_f_politics_01083.wav|గతంలోనూ విహారం కోసం వెళ్లి,చాలా మంది విద్యార్థులు ప్రాణాలు కోల్సోయిన సంఘటనలు చాలానే వున్నాయి.|Telugu_F|other|7.100000
processed_te_f_general_02193.wav|గ్యాస్ యొక్క మండే స్వభావం కారణంగా,అన్ని వెట్లెస్ డ్రైయర్లు విద్యుత్ ద్వారా శక్తిని పొందుతాయి.|Telugu_F|other|6.800000
processed_te_f_health_02140.wav|పాము కాట్లకి చికిత్స నందించే ఆరోగ్య కేంద్రమైన విష చికిత్స కేంద్రం వారిచే,ఈ పార్క్ ఏర్పాటైంది.|Telugu_F|other|7.530667
processed_te_f_health_02734.wav|శిశువులకు టీకాలు వేసిన తర్వాత,మాత్రలు ఇవ్వడంలో సిబ్బంది చేసిన పొరపాటే ఈ ఘోరానికి దారితీసింది.|Telugu_F|other|7.776000
processed_te_f_general_02256.wav|అప్పట్లో పాకిస్థాన్, మిలిటెన్సీ, పుల్వామాపై దాడి వంటి,నేషనల్ ఇష్యూలతో బీజేపీ ఓట్లు అడిగింది.|Telugu_F|other|7.893333
processed_te_f_other_01276.wav|స్ట్రాంగ్ రూం ల వద్ద మరిన్ని కేంద్ర బలగాలతో,భద్రత పెంచాలని విఙ్ఞప్తి చేసినట్లు పేర్కొన్నారు.|Telugu_F|other|7.274667
processed_te_f_general_02091.wav|ఇటీవల రష్యాకు చెందిన ఓ సోషల్ మీడియా 'సెల్ఫీస్ విత్ డెడ్' పేరుతో ఓ కాంపిటీషన్ కు తెరలేపింది.|Telugu_F|other|7.700000
processed_te_f_other_01620.wav|ఇవాళ నిర్మల్ పట్ణణంలో ఏర్పాటు చేసిన పంచాయతీ సమ్మేళనంలో,మంత్రి ఇంద్రకరణ్ రెడ్డి పాల్గొన్నారు.|Telugu_F|other|7.800000
processed_te_f_weather_00947.wav|వర్షం వచ్చినా ఏమాత్రం ఆటంకం లేకుండా,యాగం నిర్విఘ్నంగా కొనసాగేలా వాటర్‌ప్రూఫ్ రూఫింగ్ వేశారు.|Telugu_F|other|7.900000
processed_te_f_politics_00809.wav|మూడు దశాబ్ధాలుగా,ప్రతి అసెంబ్లీ ఎన్నికల్లోనూ కుప్పం నుంచే చంద్రబాబు పోటీ చేస్తూ వస్తున్నారు.|Telugu_F|other|6.800000
processed_te_f_weather_00999.wav|వర్షం కారణంగా ఆదివారం ఇండోర్ స్టేడియంలో సాధన చేసిన ఆటగాళ్లు,మంగళవారం మైదానంలోనే చెమటోడ్చారు.|Telugu_F|other|8.661333
processed_te_f_weather_02106.wav|పది రోజుల పాటు అక్రమంగా నిర్భంధించిన పోలీసులు,అతడికి థర్డ్ డిగ్రీ ఎలా ఉంటుందో రుచి చూపించారు|Telugu_F|other|7.434667
processed_te_f_weather_01714.wav|సినీ నటుడు విజయ్ సాయి ఆత్మహత్యకు గల కారణాలు ఏంటనే కోణంలో,పోలీసులు దర్యాప్తు వేగవంతం చేశారు.|Telugu_F|other|8.000000
processed_te_f_politics_00826.wav|నటుడు గొల్లపూడి మృతిపట్ల,తెలంగాణ ముఖ్యమంత్రి కె చంద్రశేఖర్ రావు దిగ్బ్రాంతి వ్యక్తం చేశారు.|Telugu_F|other|7.338667
processed_te_f_other_02073.wav|అయితే ఇప్పుడు మారిన పరిస్థితుల్లో,పోలీసుల్లో కూడా ఇరు పార్టీల అనుయాయులు ఉండడం తటస్థించింది.|Telugu_F|other|7.594667
processed_te_f_finance_02495.wav|పాత మాగ్నెటిక్ స్ట్రిప్ కార్డుల స్థానంలో,చిప్ ఆధారిత డెబిట్ లేదా క్రెడిట్ కార్డులు వచ్చాయి.|Telugu_F|other|7.232000
processed_te_f_health_01138.wav|విరేచనాలు లేదా డయేరియా,పసిపిల్లల నుంచి వృధ్ధుల వరకు అన్ని వయసుల వారికి వచ్చే సాధారణ వ్యాధి.|Telugu_F|other|7.744000
processed_te_f_politics_00287.wav|బీహార్ ముఖ్యమంత్రి నితీష్‌కుమార్,రెండు రోజుల క్రితం రంజాన్ సందర్భంగా ఇఫ్టార్ విందు ఇచ్చారు.|Telugu_F|other|7.338667
processed_te_f_general_01452.wav|జపాన్ సహాయంతో నిర్మించే అణు విద్యుత్ ప్లాంట్లు,డిజాస్టర్ ప్రూఫ్ అనే గ్యారంటీ ఎవరూ ఇవ్వలేరు.|Telugu_F|other|7.125333
processed_te_f_weather_01661.wav|ఉదయం ఇంట్లోకి వెళ్ళేందుకు వచ్చిన అప్పల్ రాజు,డోర్లు తెరిచి ఉండటంతో షాక్ కు  గురై పడిపోయారు.|Telugu_F|other|7.434667
processed_te_f_finance_00492.wav|కాగితపు డబ్బు మరియు సాధారణ క్రెడిట్ కార్డులకు ప్రత్యామ్నాయంగా,స్మార్ట్ కార్డు ఉద్భవించింది.|Telugu_F|other|7.104000
processed_te_f_politics_01377.wav|సరిగ్గా రెండేళ్ల కిందట ఓ బుడ్డోడు మగధీర డైలాగులు చెప్పి,సోషల్ మీడియాలో తెగ పాపులర్ అయ్యాడు.|Telugu_F|other|7.658667
processed_te_f_general_02301.wav|ప్రైమరీ నుంచి సెకండరీ స్కూల్ కి మారుతున్న సమయంలో చిన్నారులకు సోషల్ మీడియా కీలకంగా మారుతోంది.|Telugu_F|other|7.242667
processed_te_f_health_01857.wav|ఈ నేపథ్యంలో పుట్టుకతోనే పలువురు చిన్నారులు,అంగ వైకల్యం లేదా పౌష్టిక లోపంతో జన్మిస్తున్నారు.|Telugu_F|other|7.413333
processed_te_f_weather_02238.wav|మఖ్ధుం భవన్ లో రెండు రోజుల పాటు జరిగే సిపిఐ రాష్ట్ర సమితి సమావేశాలు మంగళవారం ప్రారంభమయ్యాయి.|Telugu_F|other|7.968000
processed_te_f_general_02141.wav|సుష్మా స్వరాజ్‌పై సామాజిక మాధ్యమంలో దాడి చేయడాన్ని,విపక్ష పార్టీలు కూడా తీవ్రంగా ఖండించాయి.|Telugu_F|other|7.552000
processed_te_f_politics_00318.wav|ముఖ్యమంత్రి అమలు చేసిన ప్రెండ్లీ పోలీసింగ్ ద్వారా,సత్ఫలితాలు ఇస్తున్నట్లు కూడా అయన అన్నారు.|Telugu_F|other|6.600000
processed_te_f_other_02560.wav|అయితే సీఏం స్వయంగా వచ్చి తన కూతురిని చూడాలని,బాధితురాలి తల్లి రుఖ్సానా బీబీ డిమాండ్ చేశారు.|Telugu_F|other|9.248000
processed_te_f_weather_02213.wav|ఈ సినిమాకు కచ్చితంగా భారీ ఓపెనింగ్స్ వచ్చే ఛాన్స్ ఉందని,ట్రేడ్ వర్గాలు అంచనా వేస్తున్నాయి.|Telugu_F|other|7.040000
processed_te_f_general_01124.wav|లైన్ ఖర్చులు తగ్గేందుకు వీలుగా,సబ్ స్టేషన్లకు దగ్గరలో సౌర విద్యుత్ ప్లాంట్లను నెలకొల్పారు.|Telugu_F|other|6.900000
processed_te_f_weather_02093.wav|దీనిపై కార్యక్రమాన్ని చేపట్టి దశాబ్దం కావస్తున్నా,ఏ ప్రాజెక్టూ వేగంగా పూర్తయిన దాఖలా లేదు.|Telugu_F|other|7.040000
processed_te_f_health_02371.wav|అవేర్ ఆస్పత్రిలో రక్తం పరీక్షించిన వైద్యులు,అందులో ఒక ప్యాకెట్ లో రక్తం కల్తీదని తేల్చారు.|Telugu_F|other|7.178667
processed_te_f_politics_01326.wav|అణ్వాయుధాల ప్రయోగాల విషయంలో,కేంద్ర రక్షణ శాఖ మంత్రి రాజ్ నాథ్ సింగ్ కీలక వ్యాఖ్యలు చేశారు.|Telugu_F|other|7.100000
processed_te_f_other_02684.wav|రెండు దేశాల మధ్య పలు ఒప్పందాలు,ద్వైపాక్షిక సంబంధాలపై కీలక నిర్ణయాలు తీసుకునే అవకాశం ఉంది.|Telugu_F|other|7.989333
processed_te_f_weather_01630.wav|సినిమాకు ఎంత కష్టపడాల్సి వుంటుందో,సినిమా ప్రమోషన్ కు అంత కష్టపడాల్సి వస్తుంది ఈ రోజుల్లో.|Telugu_F|other|7.434667
processed_te_f_weather_01359.wav|ప్రపంచంలోని అన్ని ఇతర మతాలను నిర్మూలించి,ఇస్లాంను ఏకైక మతంగా ప్రతిష్ఠించడం జిహాద్ లక్ష్యం.|Telugu_F|other|8.245333
processed_te_f_politics_01748.wav|డెభ్భై ఏళ్ల స్వతంత్ర భారతంలో,ఐదున్నర దశాబ్దాలకు పైగా దేశాన్ని పాలించిన చరిత్ర దీనికి ఉంది.|Telugu_F|other|7.381333
processed_te_f_finance_00422.wav|ఇతర ఖర్చుల ఒత్తిడికి తలొగ్గి, పొదుపు చేయాల్సిన మొత్తాన్ని వ్యయం చేస్తే,ఇక పొదుపు కొనసాగదు.|Telugu_F|other|7.637333
processed_te_f_agri_02871.wav|ఇంట్లోకి సరిపోయేంత వరకు వరినాట్లు వేయించి, మిగతా పొలంలో, కూరగాయల వంటి ఇతర పంటలు వేయించింది.|Telugu_F|other|7.488000
processed_te_f_health_01994.wav|అయితే ఈ వ్యాధి సోకిన వెంటనే చికిత్స ప్రారంభిస్తే,ప్రాణాపాయం ఉండదని డాక్టర్లు చెబుతున్నారు.|Telugu_F|other|7.285333
processed_te_f_politics_01766.wav|స్థానిక కంఠేశ్వర్ కాలనీలోని ఓ ఇంట్లో,నాలుగు నెలల నుంచి ముగ్గురు యువకులు నివాసం ఉంటున్నారు.|Telugu_F|other|7.253333
processed_te_f_other_01896.wav|అందరి దృష్టి తనపై పడడానికే,ఆమె ఈ రేంజ్ లో గ్లామర్ షో చేసి ఉంటుందని కామెంట్స్ చేస్తున్నారు.|Telugu_F|other|7.445333
processed_te_f_politics_01024.wav|దీనికితోడు కొద్ది నెలల క్రితం జరిగిన స్థానిక ఎన్నికల్లో,భాజపా పనితీరు బాగా మెరుగైంది కూడా.|Telugu_F|other|7.050667
processed_te_f_other_01308.wav|రాజ్ ఘర్ వాట్సప్ గ్రూపులో దేశ వ్యతిరేక మెసేజ్లు రావడంతో అడ్మిన్ జైలుకు వెళ్లాల్సి వచ్చింది.|Telugu_F|other|7.072000
processed_te_f_politics_00825.wav|ఈ కథ ఎవరు డైరెక్ట్ చేస్తే బావుంటుందని ఆలోచిస్తే,అప్పుడు నాకు దర్శకుడు అరుణ్ గుర్తొచ్చాడు.|Telugu_F|other|6.400000
processed_te_f_weather_01457.wav|గత మూడు దశాబ్ధాలుగా ఇంగ్లాండ్ జట్టు,మూడు సార్లు వరల్డ్ కప్ ను  ఓడిన జట్టుగా పేరుగాంచింది.|Telugu_F|other|7.210667
processed_te_f_health_02224.wav|కరోనా వస్తే చికిత్స చేయాలి అంతేగాని,ఇలా కాల్చి చంపుతారా అని నెటిజన్లు ప్రశ్నిస్తున్నారు.|Telugu_F|other|7.146667
processed_te_f_politics_02454.wav|సీడి యాక్సిస్ రోడ్డుపై ఆయా ప్రాంతాలకు చెందిన రైతులు బైఠాయించి రహదారిని దిగ్బంధనం చేశారు.|Telugu_F|other|6.976000
processed_te_f_weather_01370.wav|తొమ్మిది గంటల ప్రాంతంలో కాస్తంత వెదుక్కొని,ఓ సీఫుడ్ పుష్కలంగా దొరికే హోటల్లో స్థిరపడ్డాం.|Telugu_F|other|7.040000
processed_te_f_health_02038.wav|ఆరోగ్యాన్ని ఒక్క హక్కుగా పరిగణించి,ఎన్టీఆర్ ఆరోగ్య పథకం పేరుతో అందరికీ చికిత్స అందించారు.|Telugu_F|other|7.400000
processed_te_f_weather_01672.wav|దీంతో జాతీయ భద్రతకు తీవ్రమైన ముప్పుందని,అమెరికా నిఘా వర్గాలు ఆందోళన వ్యక్తం చేస్తున్నాయి.|Telugu_F|other|7.690667
processed_te_f_finance_01035.wav|ఆ ఫొటోగ్రాఫర్ గురించి ఆలోచించి,మీరు నా జీతం ఇంతేనా,నా సంపాదన ఇంతేనా అని దిగులు చెందవద్దు.|Telugu_F|other|8.170667
processed_te_f_politics_03238.wav|ఛాంపియన్స్ ట్రోఫీలో అన్ని టాప్ టీమ్లే పాల్గొంటాయి కాబట్టి,పోటీ అధికంగా ఉంటుందని చెప్పాడు.|Telugu_F|other|6.954667
processed_te_f_general_02075.wav|పోలీసు అధికారులు మరియు అగ్నిమాపక సిబ్బంది వంటి,కమ్యూనిటీ సహాయకుల గురించి వారికి నేర్పండి.|Telugu_F|other|7.018667
processed_te_f_politics_01276.wav|మంత్రి పదవి దక్కనందుకు తనకు ఎటువంటి అసంతృప్తీ లేదని,వైసీపీ ఎమ్మెల్యే రోజా స్పష్టం చేశారు.|Telugu_F|other|7.800000
processed_te_f_weather_02290.wav|దేశ ప్రజల సమస్యలను పరిష్కరించే దిశగా,ఫెడరల్ ఫ్రంట్ పాత్ర ఉంటుందని ఎంపీ కవిత పేర్కొన్నారు.|Telugu_F|other|7.445333
processed_te_f_politics_01104.wav|ప్రధాన పార్టీల రాష్ట్ర నేతలు,నేటి నుంచి డివిజన్‌లో  ప్రచారం చేసేందుకు సిద్దం అవుతున్నారు.|Telugu_F|other|6.368000
processed_te_f_other_01225.wav|అయితే ఈ కేసును విచారించిన రిచ్మండ్ కౌంటీ కోర్టు,వారికి దిమ్మ తిరిగిపోయే తీర్పు చెప్పింది.|Telugu_F|other|6.933333
processed_te_f_general_01849.wav|మరీ ముఖ్యంగా కుటుంబ బాధ్యతలు చూసుకుంటూ,ఇంటి పట్టున ఉండే మహిళలకు సీరియల్సే ప్రధాన వినోదం.|Telugu_F|other|7.637333
processed_te_f_general_01046.wav|లింక్డిన్, ట్విట్టర్ వంటి సోషల్ మీడియా ద్వారా కూడా,మనకు సరిపోయే కంపెనీలను గుర్తించొచ్చు.|Telugu_F|other|7.242667
processed_te_f_finance_00856.wav|కనుక ధైర్యంగా షాపింగ్ చేయండి మరియు షాపింగ్ చేసే ప్రతిసారి,కొనుగోలుపై డబ్బు ఆదా చేసుకోండి|Telugu_F|other|7.400000
processed_te_f_general_01911.wav|అక్కడ శుద్ధి చేసిన వాష్డ్ కోల్ బొగ్గును,జల రవాణా ద్వారా కృష్ణపట్నం పోర్టుకు చేరవేస్తారు.|Telugu_F|other|7.093333
processed_te_f_politics_01350.wav|కాగా ప్రఙ్ఞాసింగ్ ఠాకూర్,భోపాల్ నుంచి బీజేపీ ఎంపీ అభ్యర్థిగా పోటీ చేసిన విషయం తెలిసిందే.|Telugu_F|other|6.976000
processed_te_f_health_01735.wav|అమృతాంజనం రాస్తే పోయే తలనొప్పికి కూడా,లక్ష రూపాయల చికిత్స చేసే ఖరీదైన డాక్టర్లూ ఉన్నారు.|Telugu_F|other|7.136000
processed_te_f_politics_00861.wav|జవహర్ నగర్ లోని ఓ ఇంట్లోంచి దుర్వాసన వస్తుండడంతో,స్థానికులు పోలీసులకు సమాచారం అందించారు.|Telugu_F|other|7.765333
processed_te_f_weather_01789.wav|కాగా అనిల్ గత కొంత కాలంగా జల్సాలకు అలవాటు పడి,పట్ణణంలో పలు కేసుల్లో నిందితుడిగా ఉన్నాడు.|Telugu_F|other|8.394667
processed_te_f_other_01427.wav|ఈ నేపథ్యంలో పలాస రైల్వేష్టేషన్ మీదుగా రాకపోకలు సాగించాల్సిన పలు రైళ్లు,ఆలస్యంగా నడిచాయి.|Telugu_F|other|7.498667
processed_te_f_general_02057.wav|ఎవరైతే ఈ బంగారాన్ని పట్టుకు వెళ్తారో,ఆవ్యక్తి విమానం నుంచి దిగే ఆఖరు వ్యక్తి అవుతుంటాడు.|Telugu_F|other|6.752000
processed_te_f_other_02328.wav|అనుమానం ఎక్కువ కావడంతో,స్థానికుల సహాయంతో మహేష్ కుటుంబ సభ్యులు పోలీసులకు ఫిర్యాదు చేశారు.|Telugu_F|other|8.960000
processed_te_f_health_01122.wav|నగరానికి చెందిన ఆంగోతు శ్రీనివాస్,కవితల కొడుకు జితేందర్ కు మెదడులో రక్తం గడ్డ కట్టింది.|Telugu_F|other|7.328000
processed_te_f_weather_01514.wav|అయితే ఈ మధ్య వచ్చిన అజ్ఞాతవాసి చిత్రం మాత్రం,త్రివిక్రమ్ మీద గట్టిగానే ప్రభావం చూపింది.|Telugu_F|other|7.573333
processed_te_f_education_03549.wav|దీంతో,మహారాష్ట్ర విద్యా శాఖ మంత్రి వినోద్ తావ్డే స్కూళ్లు, కాలేజీలకు సెలవు ప్రకటించారు.|Telugu_F|other|7.680000
processed_te_f_other_02468.wav|అందరూ భావిస్తున్నట్లు,నిజాం రాజుల కాలంలో తెలుగుకు ప్రాధాన్యత లేదనడం కూడా సరియైంది కాదు.|Telugu_F|other|7.328000
processed_te_f_health_01385.wav|కిడ్నీ మార్పిడి శస్త్రచికిత్స జరగడంతో,గత మే నెల నుంచి జైట్లీ విధుల నుంచి తప్పుకున్నారు.|Telugu_F|other|7.008000
processed_te_f_politics_01086.wav|దాడులకు ముందే తమకు హెచ్చరికలు అందాయని,ప్రభుత్వ అధికార ప్రతినిధి రజిత సేనరత్నే చెప్పారు.|Telugu_F|other|7.434667
processed_te_f_politics_00576.wav|దీంతో అధికారులు ఎగువ కాపర్ డ్యాం,లోయర్ కాపర్ డ్యాం ల రక్షణ కోసం బౌల్డర్ వాల్స్ వేశారు.|Telugu_F|other|8.149333
processed_te_f_health_02227.wav|ఈ వ్యాధి ప్రధానంగా గబ్బిలాలలో కనిపించేది,కాని ఇప్పుడు అది మనుష్యులకు కూడా వ్యాపించింది.|Telugu_F|other|6.600000
processed_te_f_weather_02199.wav|దీంతో రంగంలోకి దిగిన పోలీసులు,ఫేక్ ఫేస్‌బుక్ తయారు చేసిన సాయిని శనివారం అరెస్టు చేశారు.|Telugu_F|other|8.021333
processed_te_f_education_00423.wav|బీజేపీలో చేరాలని కొంతకాలంగా,సుజనా చౌదరి అన్నెం సతీష్తో చర్చలు జరిపారని చర్చ జరుగుతోంది.|Telugu_F|other|7.989333
processed_te_f_general_02283.wav|జర్మన్ బ్రాండ్ అయిన మెట్జ్ టీవీ అమెజాన్ ఇండియా ద్వారా,భారత మార్కెట్లోకి ప్రవేశిస్తోంది.|Telugu_F|other|6.858667
processed_te_f_education_00473.wav|పోలింగ్ కేంద్రాల వద్ద ఓటర్లకు,అధికారులు హెల్ప్ డెస్క్లు, వైద్య శిబిరాలు ఏర్పాటు చేశారు.|Telugu_F|other|6.645333
processed_te_f_finance_01012.wav|పాకిస్తాన్, బంగ్లాదేశ్, నేపాల్ దేశాల సరిహద్దుల నుంచి,నకిలీ కరెన్సీ నోట్ల వరద పారుతోంది.|Telugu_F|other|7.400000
processed_te_f_agri_02864.wav|చాలా మంది కన్విన్స్ అయినట్టే తలాడించారు కానీ, కొంత మందికి ఇంకా కొన్ని అనుమానాలు ఉన్నాయి.|Telugu_F|other|6.700000
processed_te_f_politics_02724.wav|హౌస్ మేట్స్ తీరుకు కొన్ని సినిమా సీన్లను జోడిస్తూ రూపొందించిన ఈ వీడియో తెగ నవ్విస్తుంది.|Telugu_F|other|6.965333
processed_te_f_weather_01348.wav|ఉదయం నుంచి మధ్నాహ్నం వరకు,పూజా కార్యక్రమాలు జరగ్గా, ఆ తర్వాత ధార్మిక ప్రవచనాలు జరిగాయి.|Telugu_F|other|7.300000
processed_te_f_general_01600.wav|అగ్ని ప్రమాదంలో ఎనిమిది ఏసీలు, రెండు కంప్యూటర్లతో పాటు,ఇతర సామాగ్రి పూర్తిగా దగ్ధమైంది.|Telugu_F|other|7.000000
processed_te_f_other_02624.wav|ఈ సినిమాలో ఆర్తన అనే కొత్త హీరోయిన్,తెలుగు సినిమా పరిశ్రమకి హీరోయిన్ గా పరిచయం కానుంది.|Telugu_F|other|7.050667
processed_te_f_other_01966.wav|అదే జరిగింది అతని విషయంలో.వీడియో తీసి సోషల్ మీడియాలో పెట్టాక,అతని జాబ్ కే ఎసరు పడింది.|Telugu_F|other|7.434667
processed_te_f_politics_01980.wav|అతను గవర్నర్ అధ్యక్షత వహించిన పెళ్లిలో,మేరీ ఓస్మాండ్ అనే స్త్రీని వివాహం చేసుకున్నాడు.|Telugu_F|other|7.093333
processed_te_f_health_02677.wav|టెక్నాలజీ ద్వారా ఆధునిక శస్త్ర చికిత్స విధానం,రోజురోజుకు కొత్త పుంతలు తొక్కుతూనే ఉంది.|Telugu_F|other|6.700000
processed_te_f_health_01910.wav|మొత్తం మీద ఉబ్బసం వ్యాధి,కుటుంబంలో ఎవరికి ఉన్నా ఆ ఇంటిలో అందరూ మనశ్శాంతిని కోల్పోతారు.|Telugu_F|other|6.869333
processed_te_f_politics_01375.wav|మరి కొద్ది రోజుల్లో పెళ్లి పీటలు ఎక్కాల్సిన,ఓ ఎమ్మెల్యే పెళ్లి అర్థాంతరంగా ఆగిపోయింది.|Telugu_F|other|6.200000
processed_te_f_weather_01098.wav|చంద్రబాబుకు దమ్ముంటే,ఏపి ఆర్థిక పరిస్థితిపై శ్వేత పత్రం విడుదల చేయాలని డిమాండ్ చేశారు.|Telugu_F|other|6.901333
processed_te_f_other_02062.wav|ఇస్లామిక్ సిద్ధాంతాలకు,ఈ విగ్రహాలకు మధ్య అసలు పోలిక ఏమైనా ఉందా? అని ఆయన ప్రశ్నించారు.|Telugu_F|other|6.784000
processed_te_f_general_01567.wav|మన ఎనిమిదవ తరగతి సోషల్ స్టడీస్ ఆంగ్ల పాఠ్య పుస్తకంలో,ఆమెను గురించిన పాఠాన్ని చేర్చారు.|Telugu_F|other|7.093333
processed_te_f_health_02654.wav|కానీ కానర్ రీడ్ మాత్రం వైద్యులు సూచించిన మందులు వద్దని,సొంత వైద్యం వైపే మొగ్గు చూపాడు.|Telugu_F|other|7.370667
processed_te_f_politics_02438.wav|ఇన్నాళ్లు మీరు బంధించాక కర్ఫ్యూను ఎత్తివేస్తే,అక్కడి యువత తుపాకీ పట్టక మరేం చేస్తుంది.|Telugu_F|other|7.786667
processed_te_f_weather_01326.wav|రెండు రోజుల ప్యాచ్వర్క్ తప్ప,టాకీ పార్టు షూటింగ్ మొత్తాన్ని పూర్తి చేసుకుంది ఈ చిత్రం.|Telugu_F|other|6.378667
processed_te_f_finance_02318.wav|తొలుత సైకిల్ పంక్చర్ షాపును నిర్వహించే రమేష్,ఆ తర్వాత వడ్డీ వ్యాపారాన్ని ఎంచుకొన్నాడు.|Telugu_F|other|6.965333
processed_te_f_politics_01370.wav|దేశంలో మనుషుల కన్నా ఆవులకే రక్షణ ఎక్కువగా ఉందని,ఇదివరకే ట్వింకిల్ ఖన్నా ట్వీట్ చేశారు.|Telugu_F|other|6.858667
processed_te_f_general_02033.wav|ఆమె హత్యలో ఎలాంటి అనుమానాలు అక్కర్లేదని,ఇండియన్ పోలీసు వర్గాల వారు కూడా నిర్ధారించారు.|Telugu_F|other|6.698667
processed_te_f_weather_01751.wav|పాత ఖాట్మాండ్ లోని హన్ మాన్ డోక ప్రాంతంలో,భూకంప ప్రభావం తీవ్రంగా ఉన్నట్లు తెలుస్తోంది.|Telugu_F|other|7.400000
processed_te_f_general_02244.wav|అన్నా హజారే దీక్షకు,దేశం లోని ముస్లిం మత పెద్దలు, ముస్లిం సంఘాలు సంఘీభావం ప్రకటించాయి.|Telugu_F|other|7.498667
processed_te_f_education_00484.wav|గ్రీజ్మన్ గత సీజన్ అనంతరం,అట్లెటికొ మాడ్రిడ్ జట్టు నుంచి బదిలీ అయ్యేందుకు యత్నించాడు.|Telugu_F|other|7.168000
processed_te_f_agri_03021.wav|ఒకసారి వాళ్ళ అమ్మకి రావాల్సిన కూలి డబ్బులు కోసం, ఊళ్ళో ఒక రైతు ఇంటికి వెళ్ళాడు మనోహర్.|Telugu_F|other|6.453333
processed_te_f_politics_03141.wav|నిజామాబాద్ జిల్లా,రుద్రూర్ గ్రామ సర్పంచ్ ఇందూరు చంద్రశేఖర్ కూడా ఇదే కోవలోకి వస్తాడు.|Telugu_F|other|7.296000
processed_te_f_education_00965.wav|పైగా ఆర్థికంగా లేనివారికి సాయం చేసే సంస్థలు,ప్రభుత్వ కోచింగ్ సెంటర్లూ ఉండనే ఉన్నాయి.|Telugu_F|other|7.317333
processed_te_f_other_02017.wav|భక్తులకు ఎలాంటి ఇబ్బందులు కలుగకుండా ఏర్పాట్లు చేయాలని,అడిషనల్ ఎస్పీ సుధీంధ్ర అన్నారు.|Telugu_F|other|7.050667
processed_te_f_other_01389.wav|తల్లిని హతమార్చిన ఈ తతంగమంతా,చిన్నారి వినోదిని కళ్ళెదుటే జరగడంతో ఆమె భయానికి లోనైంది.|Telugu_F|other|7.349333
processed_te_f_health_00151.wav|అంతేకాకుండా బాంబే బ్లడ్ గ్రూప్ ఉన్న వాలంటీర్లు,రక్తం ఇచ్చేందుకు ముందుకు రావడం విశేషం.|Telugu_F|other|6.944000
processed_te_f_weather_01464.wav|ఈ చిత్ర టీజర్ విడుదల చేసినప్పటి నుండి,ఈ చిత్రం మీద మరిన్ని అంచనాలు పెరిగేలా చేసింది.|Telugu_F|other|6.752000
processed_te_f_general_01086.wav|దాంతో అనేక మంది సబ్సిడీల కోసం ఎదురు చూడకుండా,సౌర విద్యుత్ మీదనే దృష్టి పెడుతున్నారు.|Telugu_F|other|6.698667
processed_te_f_other_01569.wav|ఈ మేరకు శుక్రవారం సాయంత్రం,వరంగల్ సెంట్రల్ జైలు నుండి వారు బెయిల్‌పై విడుదల అయ్యారు.|Telugu_F|other|6.517333
processed_te_f_health_02936.wav|కొంతమంది గుండె జబ్బు రోగులకు బైపాస్ లేదా ఓపెన్ హార్ట్ ఆపరేషన్ తప్ప వేరే ఆప్షన్ ఉండదు.|Telugu_F|other|7.189333
processed_te_f_general_01570.wav|ఇక ప్రాంతీయ భాషా రామాయణాల విషయానికి వస్తే, అవి వాల్మీకి రామాయణం లాంటి ఇతిహాసాలు కావు.|Telugu_F|other|6.986667
processed_te_f_health_02102.wav|అలా చేస్తే సాధారణ ప్రసవం కావడం పెద్ద కష్టమేం కాదు అని,డాక్టర్ స్వాతి సూచిస్తున్నారు.|Telugu_F|other|6.464000
processed_te_f_politics_01041.wav|రోడ్డుకు ఇరువైపులా నిల్చొని తమ పిల్లల కోసం ఎదురు చూస్తున్న మహిళలు దీనంగా ఉంటున్నారు.|Telugu_F|other|5.962667
processed_te_f_general_01769.wav|అవి భూమి ఉపరితలం నుండి డెబ్బై కిలోమీటర్లకు  దాదాపు సమానమైన దూరం చేరుకుని ఆరిపోతాయి.|Telugu_F|other|8.181333
processed_te_f_general_02089.wav|సోషల్ మీడియా పెరిగిన తర్వాత,ఉప్పల్ బాలు వంటి వారు రాత్రికి రాత్రే ఫేమస్ అవుతున్నారు.|Telugu_F|other|6.346667
processed_te_f_health_01030.wav|అప్పటికి నా దగ్గరుండే కొద్ది పాటి చిల్లరా,వాడి చేతిలో పోసేదాన్ని మందులు కొనుక్కోమని.|Telugu_F|other|7.072000
processed_te_f_politics_01283.wav|ఈ క్రమంలో ఎదురుగా గూడ్సు రైలు వస్తుండటంతో,మరో ట్రాక్ మీదకు కార్మికులు చేరుకున్నారు.|Telugu_F|other|6.752000
processed_te_f_finance_02348.wav|బ్యాంక్ ఖాతా నుంచి డబ్బు డ్రా అయినట్టు తెలిస్తే,సాధ్యమైనంత తొందరగా ఫిర్యాదు చేయాలి.|Telugu_F|other|7.072000
processed_te_f_general_00893.wav|అటువంటి అప్సరసలు భూమి పైకి వచ్చి స్నానం చేసేవారని,మనకు చిన్నప్పుడు కథలు చెప్పేవారు.|Telugu_F|other|7.370667
processed_te_f_health_02802.wav|ఆయుర్వేదం వ్యాధి లక్షణాలనే కాక,ఆ వ్యాధి రావడానికి మూల కారణాలను కూడా అన్వేషిస్తుంది.|Telugu_F|other|6.944000
processed_te_f_agri_02670.wav|ఈ వ్యాసంలో మేము, ద్రాక్ష మరియు వాటి పరిమాణాల్లో ట్రెల్లి యొక్క రకాన్ని ప్రశ్నించాము.|Telugu_F|other|6.986667
processed_te_f_other_01218.wav|ఇప్పుడు ఈ వజ్రంతో పాటు,మర్లిన్ మన్రో ఆటోగ్రాఫ్ చేసిన,ఆ ఫోటో కూడా వేలానికి వచ్చింది.|Telugu_F|other|7.210667
processed_te_f_general_01576.wav|ప్రాచీన కాలం నుండి మన హిందూ మతం,తన భక్తులకు ఈ రకమైన ఎన్నో టెంపుల్స్ ను అందిస్తోంది.|Telugu_F|other|8.309333
processed_te_f_weather_01489.wav|అమరావతి:జగన్ హామీలను ప్రజలు నమ్మే పరిస్థితి లేదని,ఎమ్మెల్సీ బుద్ధా వెంకన్న అన్నారు.|Telugu_F|other|7.456000
processed_te_f_education_00342.wav|పంజాబీ ముస్లిం కార్పెంటర్ ఘాజీ ఇల్ముద్దిన్ షాహిద్ మీద,ఎఫ్ఐఆర్ కూడా ఇక్కడే నమోదైంది.|Telugu_F|other|6.922667
processed_te_f_general_01252.wav|విమానం దిగిన హరియాణా వాసి,తన లగేజ్ కలెక్ట్ చేసుకుని బయటకు వచ్చేందుకు ప్రయత్నించాడు.|Telugu_F|other|6.282667
processed_te_f_general_02032.wav|ఒంటరి మహిళలను టార్గెట్ చేసుకుని,మూల మలుపుల్లో దాడి చేసి బంగారు చైన్లను దొంగలించారు.|Telugu_F|other|6.794667
processed_te_f_finance_02507.wav|వివాదానికి మూలమైన సర్దుబాటు చేసిన స్థూల ఆదాయం,ఎడ్జస్టడ్ గ్రాస్ రెవెన్యూ అంటే ఏమిటి?|Telugu_F|other|7.210667
processed_te_f_other_01118.wav|ఆఫ్ షోల్డర్స్ భుజాల కిందకి దిగిన ఆఫ్షోల్డర్ ఫ్యాషన్ లు ఈ ఏడాది బాగా పాపులర్ అయ్యాయి.|Telugu_F|other|6.762667
processed_te_f_finance_02524.wav|కస్టమ్స్ నిర్ధారణ తుది సేకరణ తర్వాత, మీరు చెల్లించిన పన్ను,తిరిగి ఆఫ్సెట్ చేయవచ్చు.|Telugu_F|other|7.082667
processed_te_f_politics_03227.wav|జోగి భార్య రేణు కొంతా,ఆయన కోడలు రిచా జోగి బీఎస్పీ అకల్తరా నుంచి పోటీ చేస్తున్నారు.|Telugu_F|other|8.949333
processed_te_f_other_01612.wav|జోరుగా సాగే పోలవరం పనులను,వైకాపా తన స్వార్థం కోసం అడ్డుకుంటోందని ఆయన విమర్శించారు.|Telugu_F|other|7.178667
processed_te_f_other_01175.wav|కడుపు నిండా తిని వచ్చినవారు థియేటర్ లో ఆ సీన్ చూసి నవ్వీ నవ్వీ వాంతులు చేసుకుంటారు.|Telugu_F|other|6.570667
processed_te_f_health_02377.wav|వ్యాయామం చేస్తూ, శారీరక శ్రమ ఉండే పనులు చేస్తూ,శరీరాన్ని దృఢంగా ఉండేలా చూసుకోవాలి.|Telugu_F|other|6.858667
processed_te_f_education_02770.wav|రాహుల్ తండ్రి, మాజీ దివంగత ప్రధాని రాజీవ్ గాంధీ చితాభస్మం కలిపిన చోట,పూజలు చేశారు.|Telugu_F|other|7.648000
processed_te_f_politics_03572.wav|అయితే మంత్రి తీరుపై స్థానికులు ఆగ్రహం వ్యక్తంచేస్తూ పలు వాహనాలకు నిప్పు పెట్టారు.|Telugu_F|other|6.496000
processed_te_f_health_02108.wav|సాత్తూరుకు చెందిన ఓ మహిళకు,శివకాశి ప్రభుత్వ ఆస్పత్రిలో ఓ వ్యక్తి రక్తం ఎక్కించారు.|Telugu_F|other|6.090667
processed_te_f_other_01653.wav|ఆయన యజ్ఞోపవీతం ధరించి ఉన్న ఫోటోలు,వీడియోలను కూడా కాంగ్రెస్ పార్టీ విడుదల చేసింది.|Telugu_F|other|6.240000
processed_te_f_weather_02089.wav|ప్రజాధనాన్ని లూటీ చేయడమే ఈ పద్ధతి ముఖ్యోద్దేశం అంటూ,కేల్కర్ కమిటీ ఏనాడో చెప్పింది.|Telugu_F|other|7.594667
processed_te_f_general_02471.wav|అమెజాన్: మీరు బ్లాగ్ లేదా వెబ్ సైట్ లో అమలు చేయగల ప్రకటన స్క్రిప్ట్లను అందిస్తుంది. |Telugu_F|other|6.442667
processed_te_f_weather_00498.wav|సరిగ్గా ఇరవై నాలుగు గంటల తర్వాత షాపింగ్‌కు వెళ్లిన అతని భార్య,కిడ్నాప్ కు గురైంది.|Telugu_F|other|6.890667
processed_te_f_general_01214.wav|తర్వాత ఇది వరకే స్పూన్లు అతికించి ఉంచిన గుండ్రటి అట్టపై,ఈ నెమలి బొమ్మను అంటించాలి.|Telugu_F|other|7.242667
processed_te_f_other_02028.wav|ఉరి శిక్షను అమలు చేయడంలో న్యాయ వ్యవస్థ ప్రతిష్ఠే,ప్రమాదంలో పడింది అని ఆయన అన్నారు.|Telugu_F|other|6.101333
processed_te_f_weather_01719.wav|కాకినాడ గోదావరిలో వరద ఉద్ధృతి పెరగటంతో,బోటు వెలికితీసే పనులకు మళ్లీ బ్రేక్ పడింది.|Telugu_F|other|8.106667
processed_te_f_agri_00897.wav|ఈ పొడిని చిన్న చిన్న కాటన్ క్లాత్లలో ఉంచి, బియ్యం సంచి లేదా బియ్యం డబ్బాలో వేయాలి.|Telugu_F|other|6.700000
processed_te_f_politics_02972.wav|ప్రస్తుతం బాలీవుడ్ లో,ఓ హాట్ హీరోయిన్ ప్రెగ్నెంట్ అంటూ జోరుగా ప్రచారం జరుగుతుంది.|Telugu_F|other|6.581333
processed_te_f_other_02140.wav|బంకా జిల్లాలోని వాహ్దియా మోర్ ప్రాంతంలో,ఓ ట్రక్కు ఎదురుగా వస్తున్న ఆటోను ఢీకొంది.|Telugu_F|other|6.528000
processed_te_f_general_01845.wav|శాంటా అవతారంలో ఉన్న మహేష్ తో దిగిన ఫోటోలను,నమ్రత సోషల్ మీడియా ద్వారా షేర్ చేశారు.|Telugu_F|other|7.466667
processed_te_f_finance_02481.wav|పన్ను రూపంలో వచ్చే ఆదాయం పరంగా చూసినట్లైతే,తెలంగాణ కంటే మనం బాగా వెనుకబడి ఉన్నాం.|Telugu_F|other|7.370667
processed_te_f_health_01135.wav|ఆరోగ్య కేంద్రాల నుండి లక్ష మందికి పైగా ప్రజలు,సబ్సిడి ధరలపై మందులు పొందుతున్నారు.|Telugu_F|other|6.800000
processed_te_f_other_00867.wav|ఇన్స్టంట్ చార్ట్ బస్టర్ అయిన ఈ పాటకి,అన్ని వైపుల నుంచి అద్భుతమైన స్పందన వస్తోంది.|Telugu_F|other|6.634667
processed_te_f_other_01222.wav|సంక్రాంతి సందర్భంగా పలు ఛానళ్లకు,తాము తయారు చేసిన స్పెషల్ ఇంటర్వ్యూ ఫీడ్ ఇచ్చారు.|Telugu_F|other|6.773333
processed_te_f_weather_01684.wav|అదే విషయం బిగ్ బాస్ ఫైనల్స్ రోజున,హోస్ట్ నాగార్జునతో రవి కృష్ణే స్వయంగా చెప్పాడు.|Telugu_F|other|7.552000
processed_te_f_weather_01911.wav|ఫైనల్ గా సినిమా రిలీజ్ ఏ విధంగా ఉంటుందో తెలియాలంటే,జనవరి ఎండింగ్ వరకు ఆగాల్సిందే.|Telugu_F|other|6.800000
processed_te_f_general_01361.wav|కుటుంబ బంధాలు, మానవ సంబంధాలు బలంగా ఉన్న కాలంలో,సామాజిక రుగ్మతలు తక్కువగా ఉండేవి.|Telugu_F|other|7.349333
processed_te_f_health_01271.wav|బాగా వ్యాయామం చేసిన మనిషికి చెమట పట్టడం వల్ల,సులువుగా దోమలను ఆకర్షించ గలుగుతాడు.|Telugu_F|other|6.965333
processed_te_f_politics_01183.wav|దిల్షాన్ సభ్యత్వం తీసుకుంటున్న ఫొటోను,ఆ పార్టీ తమ సోషల్ మీడియాలో పోస్ట్ చేసింది.|Telugu_F|other|6.752000
processed_te_f_weather_01062.wav|అలాగే మీ స్నేహితులను ఆహ్వనించడం ద్వారా కూడా,మీరు కూపన్లు గెలుచుకునే అవకాశం ఉంది.|Telugu_F|other|6.240000
processed_te_f_other_02588.wav|గుజరాత్ లో నిర్మిస్తున్న ధొలెరా సిటీ,ఇప్పుడు ఆంధ్రప్రదేశ్ లో హాట్ టాపిక్ అయింది.|Telugu_F|other|6.272000
processed_te_f_weather_02355.wav|దీంతో ఈసారి ఆసియా గేమ్స్‌లో భారత అధ్లెట్ల బృందంపై,భారీ ఆశలు ఉన్నాయని చెప్పవచ్చు.|Telugu_F|other|8.245333
processed_te_f_general_01545.wav|అంతేకాదు, ఆండ్రూతో కలిసి దిగిన ఫొటోలను కూడా,సోషల్ మీడియా నుంచి డిలీట్ చేసేసింది.|Telugu_F|other|6.293333
processed_te_f_general_01170.wav|ఒంటరిగా ఉన్న మహిళపై దాడి చేసి,మెడలోని బంగారు పుస్తెల తాడును లాక్కొని పారిపోయారు.|Telugu_F|other|6.304000
processed_te_f_weather_00971.wav|మంచు లక్ష్మి హోస్ట్ చేస్తోన్న ఈ షోలో,రకుల్ తన వ్యక్తిగత విషయాలను షేర్ చేసుకుంది.|Telugu_F|other|6.400000
processed_te_f_general_01968.wav|తెలుగు ప్రజలను, తెలుగు జాతిని దేశం గుర్తించే విధంగా చేసిన ఘనత,ఎన్టీ రామారావుది.|Telugu_F|other|6.600000
processed_te_f_health_01247.wav|ప్రశ్న:ఊరిని దత్తత తీసుకోవడం అనే కాన్సెప్ట్,మీ నిజ జీవితం నుంచి ప్రేరణ పొందారా?|Telugu_F|other|6.688000
processed_te_f_other_01849.wav|షార్ట్ సర్య్కూట్ తోనే ఈ ప్రమాదం జరిగి ఉంటుందని అగ్నిమాపక అధికారి వెల్లడించారు.|Telugu_F|other|5.845333
processed_te_f_general_01097.wav|తమ వద్ద ఉన్న మద్యం కూడా తాగించారనే కఠోర నిజం,పోస్టుమార్టం నివేదికలో వెల్లడైంది.|Telugu_F|other|6.837333
processed_te_f_general_01819.wav|పేజీల కొద్దీ జవాబులు, వ్యాసాలు బట్టీపట్టి రాయడం వలన,ఎలాంటి ప్రయోజనం సిద్ధించదు.|Telugu_F|other|6.282667
processed_te_f_weather_01504.wav|ప్రభుత్వ ప్రధాన కార్యదర్శి నీలం సాహ్ని,శనివారం రాత్రి ఈ ఉత్తర్వులు జారీ చేశారు.|Telugu_F|other|6.900000
processed_te_f_general_00920.wav|మొగల్తూరు నుంచి బస్సులో రావడానికి,ఏడు కిలోమీటర్ల దూరానికి ఒక గంట సమయం పట్టేది.|Telugu_F|other|6.837333
processed_te_f_other_01205.wav|పాపాలకు వేల వేల దారులు,ధర్మానికి ఒకటే దారని ఈ చిత్రం చక్కని బాట చూపినట్లైంది.|Telugu_F|other|6.986667
processed_te_f_health_02189.wav|మధుమేహం పేరుకు ఒక వ్యాధే కానీ,అనేకానేక ప్రాణాంతక రుగ్మతలకు ఇదో ప్రవేశ ద్వారం.|Telugu_F|other|7.018667
processed_te_f_politics_03392.wav|బాలీవుడ్ దర్శకుడు వికాస్ బెహ్ల్ మీద,కంగనా సంచలన ఆరోపణలు చేసిన సంగతి తెలిసిందే.|Telugu_F|other|6.700000
processed_te_f_politics_03135.wav|ఐర్లాండ్ లాంటి మత ఛాందసవాద సమాజంలో,మహిళలు చేసిన ఈ ఉద్యమం మిగతా దేశాలకూ ఆదర్శం.|Telugu_F|other|8.256000
processed_te_f_agri_03063.wav|అందువల్ల రైతు భరోసా స్కీం వల్ల ప్రయోజనం పొందే రైతుల సంఖ్య సగానికి తగ్గబోతోంది. |Telugu_F|other|6.500000
processed_te_f_general_01072.wav|పార్టీ స్థాపన నుంచి నేటి వరకు,ఆ పార్టీ ని ఇంతవరకు నెట్టుకొచ్చింది మతం కార్డే.|Telugu_F|other|6.900000
processed_te_f_health_02752.wav|వందమందిలో ఏ ఒక్కరికో వచ్చే ఈ వింత వ్యాధి,సల్మాన్ ను నాలుగేళ్లుగా వేధిస్తోంది.|Telugu_F|other|6.314667
processed_te_f_other_01819.wav|సోషల్ మెసేజ్ తో కూడుకున్న ఈ సినిమా,మహేష్ బాబు రేంజ్ ని మరింత పెంచేలా ఉంటుందట.|Telugu_F|other|6.272000
processed_te_f_general_00790.wav|కేవలం ఇస్లాం మతానికి చెందిన వారే కాకూండా,ఇతర మతాలకు చెందిన వారు కూడా వస్తారు.|Telugu_F|other|6.600000
processed_te_f_health_02758.wav|ఈ ట్రస్ట్ ఆధ్వర్వంలో,ఇక్కడ కుష్టు వ్యాధి నివారణ కోసం ఒక ఆసుపత్రి నడుస్తోంది.|Telugu_F|other|6.688000
processed_te_f_general_00833.wav|తమిళనాడు నుంచి వచ్చిన ఈ ఇంజనీర్,స్మార్ట్ బాయ్' అని డేవ్ వాట్మోర్ కొనియాడాడు.|Telugu_F|other|6.500000
processed_te_f_other_00855.wav|ఇటీవల హిట్ సాంగ్స్ తో  మంచి పేరు తెచ్చుకున్న ఈమె,తాజాగా పాడిన పాట బూమ్ భూమ్.|Telugu_F|other|6.784000
processed_te_f_general_01394.wav|ఇక ఈ షో ద్వారా,టెలివిజన్ కపుల్స్ డాన్స్ పెర్ఫార్మెన్స్ ని అందరు చూడనున్నారు.|Telugu_F|other|6.100000
processed_te_f_weather_01675.wav|అంతేకాకుండా అక్కడ వాళ్ళకి శంకర్ ఎలాగో,ఇక్కడ మనకి రాజమౌళి అలాగే అని అన్నారు.|Telugu_F|other|7.573333
processed_te_f_weather_01559.wav|అలాంటిది తాజాగా సరైనోడు సినిమాతో,స్టైలిష్ స్టార్ అల్లు ఈ ఫీట్ ను సాధించాడు.|Telugu_F|other|7.850667
processed_te_f_weather_01906.wav|అలాగే ఈ సినిమాని మే సెకండ్ వీక్ లో,విడుదల చేయాలని ప్లాన్ చేసినట్లు సమాచారం.|Telugu_F|other|6.218667
processed_te_f_general_01641.wav|అలాగే, మాజీ ప్రధాని రాజీవ్ గాంధీ హత్య కేసును కూడా,టాడా కోర్టే విచారించింది.|Telugu_F|other|6.144000
processed_te_f_weather_02418.wav|ఆ డైలాగ్ ని పూరి ఎంతో అలోచించి రాయడంతో,ఆ డైలాగ్ పూరికి బాగా ఇష్టం అని టాక్.|Telugu_F|other|7.040000
processed_te_f_health_00725.wav|ఈ వ్యాయామం వల్ల కాఫ్ కండరం,పిరుదుల దగ్గర ఉండే గ్లూట్ కండరం దృఢంగా మారతాయి.|Telugu_F|other|6.944000
processed_te_f_politics_03618.wav|తాను తొలుత తన స్వస్థలం,రాజ్ గఢ్ నుంచి పోటీ చేయాలి అనుకున్నాను అని తెలిపారు.|Telugu_F|other|5.856000
processed_te_f_other_01568.wav|ఈ సినిమాలో హెబ్బా పటేల్ తో పాటు,మరో ఇద్దరు హీరోయిన్లు కూడా నటిస్తున్నారు.|Telugu_F|other|5.418667
processed_te_f_politics_01441.wav|ఇది మహా విపత్తు అంటూ,బెలెడ్వెన్ నగర మేయర్ సఫియో షేక్ అలీ వ్యాఖ్యానించారు.|Telugu_F|other|6.560000
processed_te_f_general_02350.wav|కానీ ఇప్పుడు రాయడం వాళ్ల ధర్మం,మనం ఇగ్నోర్ చేయడం మన ధర్మం అని అనుకున్నా.|Telugu_F|other|7.498667
processed_te_f_weather_00298.wav|సెయింట్ లూసియా బాల్ టాంపరింగ్ వివాదంలో,మరో టీమ్ కెప్టెన్ చిక్కుకున్నాడు.|Telugu_F|other|5.900000
processed_te_f_weather_02297.wav|ప్రజా సమస్యలని ప్రభుత్వం దృష్టికి తీసుకుని వెళ్ళడం,ఆ దిశగా ప్రభుత్వాన్ని ప్రశ్నించడం వంటి కార్యక్రమాలు,పవన్ కళ్యాణ్ చేస్తున్నారని అనిత అన్నారు.|Telugu_F|other|9.877333
processed_te_f_general_02270.wav|మనం ఇప్పటి వరకు చంద్రుడి వయసు,భూమి కంటే చాలా తక్కువ అని భావిస్తూ వచ్చాం.|Telugu_F|other|5.781333
processed_te_f_health_02624.wav|మీ చర్మం జిడ్డుగా ఉన్నట్లయితే,పగలు ఏదో ఒక సమయంలో ఐస్ ముక్కతో రుద్దండి.|Telugu_F|other|6.538667
processed_te_f_health_00542.wav|ఇది ఎక్కువగా ఓరల్ పిల్స్ వాడిన వారిలో,హార్మోన్ల రిప్లేస్‌మెంట్ ట్రీట్మెంట్ తీసుకున్న వారిలో,హార్మోన్ల చికిత్స తీసుకున్న వారిలో కనిపిస్తుంది.|Telugu_F|other|9.400000
processed_te_f_education_03394.wav|ఎంతో సింపుల్ గా ఉండే ధోని,ఇటీవలే నిసాన్ జొంగా జీప్ ను కొనుగోలు చేశాడు.|Telugu_F|other|6.933333
processed_te_f_health_02891.wav|పురాణాల ప్రకారం రక్తం అనేది శరీరపు జ్యూస్,దీని అర్థం ఇదే ప్రాణం మనకు.|Telugu_F|other|6.517333
processed_te_f_general_00726.wav|ఇక సోషల్ మీడియా వాడకం ఎక్కువ అయిన తర్వాత,ఈ జాడ్యం మరింత విస్తరించింది.|Telugu_F|other|5.760000
processed_te_f_politics_03270.wav|ఆమె కోసమైన యువత,తప్పకుండా పామోలిన్ సోప్ ను కొంటారు అనడంలో సందేహం లేదు.|Telugu_F|other|6.442667
processed_te_f_other_01530.wav|కన్నౌజ్ సభలో ఎద్దు రావడం వెనక కూడా బీజేపీ కుట్ర ఉందని,ఆమె ఆరోపించారు.|Telugu_F|other|6.200000
processed_te_f_other_00121.wav|నితిన్ సొంత బ్యానర్ శ్రేష్ట్ మూవీస్ తోపాటు,పవన్ కళ్యాణ్ సొంత బ్యానర్ పవన్ కళ్యాణ్ క్రియేటివ్ వర్క్స్ సంయుక్తంగా ఈ చిత్రాన్ని నిర్మిస్తాయి.|Telugu_F|other|10.186667
processed_te_f_politics_01303.wav|ఆర్ ఎస్ ఎస్ తనపై బురద చల్లేందుకు ఈ ఆరోపణలు చేస్తోందని,రాహుల్ అన్నారు.|Telugu_F|other|6.300000
processed_te_f_politics_00891.wav|అభ్యర్థులు అప్రెంటిస్షిప్ రిజిస్ట్రేషన్ తో పాటు,హిందూస్థాన్ కాపర్ లిమిటెడ్ వెబ్సైట్ ద్వారా ఆన్లైన్ విధానంలో దరఖాస్తు చేసుకోవాల్సి ఉంటుంది.|Telugu_F|other|10.069333
processed_te_f_weather_00309.wav|అకాల వర్షం వల్ల నష్టపోయిన రైతాంగానికి,ఇన్పుట్ సబ్సిడీ ఇవ్వని కాంగ్రెస్ నేతలు,అన్నదాతల గురించి మాట్లాడటం విడ్డూరంగా ఉందని వ్యాఖ్యానించారు.|Telugu_F|other|10.058667
processed_te_f_general_01498.wav|రాష్ట్రవ్యాప్తంగా మీడియా సంస్థలు నిర్వహించిన సర్వేలో,శాస్త్రీయంగా ప్రత్యేక ప్రశ్నావళిని రూపొందించి,ప్రజల నుంచి అభిప్రాయాలు సేకరించాయి.|Telugu_F|other|9.898667
processed_te_f_politics_00188.wav|ప్రభుత్వం ఇంత సిరియస్ గా  కార్యక్రమం చేపడితే,ఫీల్డ్ అసిస్టెంట్లు నిర్లక్షం చేస్తే ఎలా అని ఆర్మూర్ ఎమ్మెల్యే జీవన్‌రెడ్డి ప్రశ్నించారు.|Telugu_F|other|9.386667
processed_te_f_education_00835.wav|లండన్ క్రికెట్లో ప్లేయర్ల సేఫ్టీపై,ఎప్పుడూ చర్చ జరుగుతూనే ఉంటుంది.|Telugu_F|other|5.900000
processed_te_f_general_02127.wav|రాఫెల్ యుద్ధ విమానాల కొనుగోలు ఒప్పందం వ్యవహారంలో,అవినీతి జరిగిందని కరాఖండీగా చెప్పడానికి,తవ్వేకొద్దీ వాస్తవాలు వెలుగు చూస్తున్నాయి.|Telugu_F|other|9.717333
processed_te_f_politics_02673.wav|మున్సిపల్ వైస్‌చైర్మన్ జిలాన్‌భాషా మాట్లాడుతూ ముఖ్యమంత్రి చంద్రబాబు మైనార్టీల అభివృద్ధికి కోట్లాది రూపాయలు ఖర్చు చేస్తున్నారన్నారు.|Telugu_F|other|9.386667
processed_te_f_general_02044.wav|ఇంపెడెన్స్ విశ్లేషణ ఉపయోగించి,బయోమెట్రిక్ సమాచారాన్ని కొలిచే స్మార్ట్ స్కేల్స్ అడుగుల ద్వారా,తేలికపాటి విద్యుత్ ప్రేరణలను పంపుతాయి.|Telugu_F|other|9.941333
processed_te_f_health_01991.wav|బ్యాంకులో ఉద్యోగం చేసి రిటైర్ అయిన ఇద్దరు భార్యభర్తల ఇంట్లో,పెస్ట్ కంట్రోల్ ‌చెదలు నివారణ సిబ్బంది,ఉదయం క్రిమి సంహారక మందు చల్లారు.|Telugu_F|other|10.100000
processed_te_f_politics_01327.wav|కాగా,యాక్సిడెంటల్ డ్రౌనింగ్ కారణంగా శ్రీదేవి బోనీ కపూర్ అయ్యప్పన్ మృతి చెందినట్టు,దుబాయ్ వైద్యుల ప్రాథమిక నివేదికలో పేర్కొన్నారు.|Telugu_F|other|9.500000
processed_te_f_other_00629.wav|అజయ్ దేవ్‌గన్ వంటి సీనియర్ నటుడికి జోడీగా,శ్రియా లాంటి హీరోయిన్ అయితేనే బాగుంటుందని,చిత్ర యూనిట్ ఆమెను తీసుకున్నట్లు తెలుస్తోంది.|Telugu_F|other|9.760000
processed_te_f_health_01015.wav|వంటనూనెను పరిమితికి మించి ఉపయోగిస్తే,గుండె జబ్బులు,క్యాన్సర్ వంటి వ్యాధులకు దారితీసే ముప్పుందని నిపుణులు హెచ్చరిస్తూనే ఉన్నారు.|Telugu_F|other|9.354667
processed_te_f_health_01491.wav|బ్రాండెడ్ మందులు తయారు చేసే సంస్థలు ఇచ్చే ప్యాకేజీలు,విలువైన గిప్టులకు డాక్టర్లు ఆశపడి,బ్రాండెడ్ మందులకే ప్రాధాన్యత ఇస్తున్నారు.|Telugu_F|other|9.642667
processed_te_f_weather_01009.wav|రాష్ట్రంలో వెనుకబడిన ప్రాంతాలు అభివృధ్ది చెందాలని,లేకపోతే తెలంగాణ ఉద్యమంలాంటి ఉద్యమం ఆంధ్రాలోనూ వచ్చే అవకాశం ఉందని హెచ్చరించారు.|Telugu_F|other|10.100000
processed_te_f_health_00669.wav|ఒక్కసారే బరువు తగ్గాలని అతిగా వ్యాయామం చేసేబదులు,దాన్ని ఒక రోజువారీ వ్యాపకంగా మార్చుకుంటే,ఆరోగ్యంతో బాటు ఆహ్లాదం కూడా తోడవుతుంది.|Telugu_F|other|10.026667
processed_te_f_health_01640.wav|కూల్ డ్రింక్స్ ఎక్కువగా తాగడం వల్ల,కాలేయం త్వరగా చెడి పోతుంది.కూల్ డ్రింక్స్ లో ఉండే పదార్థాలు కాలేయాన్ని పనిచేయకుండా చేస్తాయి.|Telugu_F|other|8.800000
processed_te_f_finance_00904.wav|వాణిజ్య భీమా విస్తరించింది మరియు పరిశ్రమ యొక్క పాత్ర మార్చబడింది. |Telugu_F|other|5.700000
processed_te_f_finance_02394.wav|ఈ ఏడాదికల్లా,పాత సరుకు కంప్లీట్ చేయాలనే వ్యూహంలో భాగంగా, కొన్ని రకాల ఎలక్ట్రానిక్ ఉత్పత్తులపై,భారీ డీల్స్ ని అందుబాటులో ఉంచింది.|Telugu_F|other|9.920000
processed_te_f_general_01909.wav|దళిత క్రిష్టియన్స్ కి బొట్టు లేకుంటే ఎట్లా చూస్తుంది హిందూ కుల సమాజం,అనే వాస్తవాన్ని ఎండగట్టింది బొట్టు, దొంగబొట్టు అనే కథల్లో.|Telugu_F|other|9.898667
processed_te_f_politics_03598.wav|రైల్వేలో గ్యాంగ్ మెన్ గా పనిచేస్తున్న శ్రీనివాస్ మృతదేహాన్ని బోరబండ సమీపంలో గుర్తించిన స్థానికులు,పోలీసులకు సమాచారం అందించారు.|Telugu_F|other|9.500000
processed_te_f_other_01584.wav|ఒరిజినల్ బాండ్ తో పాటు ఆమె ఆధారాలు అన్నీ తీసుకెళ్లినా,ఖాతాదారు స్వయంగా వస్తేనే రిజిష్ట్రేషన్ చేస్తామంటూ,సిబ్బంది తిప్పి పంపారు.|Telugu_F|other|9.738667
processed_te_f_agri_02714.wav|క్రెడాయ్ వంటి సంస్థల భాగస్వామ్యంతో, రైతు బజార్లు, మార్కెట్లు, ఇతర ప్రాంతాల్లో, అవగాహన కార్యక్రమాలు నిర్వహిస్తున్నాం అని చెప్పారు.|Telugu_F|other|10.000000
processed_te_f_weather_01945.wav|మితిమీరిన వేగంతో వెళ్లినా,డ్రైవర్ లేదా ప్రయాణికులు సీట్బెల్ట్ పెట్టుకోకున్నా,హెచ్చరికలు కూడా వస్తాయని టాటా మోటార్స్ తెలిపింది.|Telugu_F|other|9.770667
processed_te_f_other_01817.wav|ఈ సమావేశంలో పాల్గొని,మా అభి ప్రాయాలను తెల్పేందుకు,నన్ను ఆహ్వానించినందుకు,మా పార్టీ తరఫున ధన్యవాదాలు తెల్పుతున్నాను అని అన్నారు.|Telugu_F|other|9.800000
processed_te_f_politics_01103.wav|విభజన హామీల అమలుకు ముఖ్యమంత్రి కృషి చేస్తుంటే,వ్యక్తిగత విమర్శలు చేస్తున్నారని,రాష్ట్ర‌భివృద్థి వైకాపాకు పట్టడం లేదని అన్నారు.|Telugu_F|other|9.600000
processed_te_f_weather_00977.wav|అన్ని ప్రాంతాలు అభివృద్ధి కావాలన్న లక్ష్యంతో,తమ ప్రభుత్వం ముందుకు వెళ్తోందని ప్రభుత్వానికి ఎవరిపైనా కక్షలేదని స్పష్టం చేశారు.|Telugu_F|other|9.354667
processed_te_f_general_01379.wav|నిజానికి బెంగాల్ నుంచి పూరి వచ్చిన ఓ యాత్రికుడి ద్వారా,ఈ గ్రామ వాసులకి,సామాజిక అంశాల ఆధారంగా పెయింటింగ్స్ ని వేసే కళ అబ్బింది.|Telugu_F|other|10.197333
processed_te_f_health_02056.wav|కాగా, మోకాలి గాయానికి శస్త్ర చికిత్స చేయించుకున్న తర్వాత,క్రమంగా కోలుకుంటున్న సైనా నెహ్వాల్,గట్టిపోటీని ఇవ్వడానికి సిద్ధమైంది.|Telugu_F|other|9.973333
processed_te_f_health_01183.wav|ప్రజారోగ్య సంరక్షణలో భాగంగా గుండెజబ్బులు,క్యాన్సర్ల వంటి జీవనశైలి జబ్బుల నివారణ దిశగానూ,పెద్ద ఎత్తున కార్యక్రమాలు చేపట్టాలి.|Telugu_F|other|10.176000
processed_te_f_finance_02386.wav|ఖాతాల్లో డిపాజిట్ చేసిన డబ్బు,ఎక్కడి నుంచి వచ్చిందని,తాము ప్రశ్నిస్తే, ఐదు లక్షల మంది స్పందించారని సీబీడీటీ వర్గాలు తెలిపాయి.|Telugu_F|other|9.898667
processed_te_f_general_01249.wav|కేంద్ర రాష్ట్ర వ్యవస్థల నిర్మాణాంశాలు, వాటి మధ్య సంబంధాలు,సంఘర్షణలు ప్రధానంగా ఉండేలా,సిలబస్ రూపకల్పన జరిగినట్లు కన్పిస్తోంది.|Telugu_F|other|10.176000
processed_te_f_health_00079.wav|తగు జాగ్రత్తలు తీసుకోకుండా,పెద్ద పెద్ద బరువులు ఎత్తే హమాలీల వంటివారికి, నడుం కండరాలు పట్టేయటం, నడుం నొప్పి వంటివి తలెత్తవచ్చు. |Telugu_F|other|9.898667
processed_te_f_politics_02208.wav|సోవియట్ యూనియన్‌గా  మారిన రష్యా ద్వారా,కమ్యూనిజం వ్యాప్తి చెందడానికి ఈ ప్రవచనం ఊహించినట్లు,చాలా మంది విశ్వాసులు ఉద్ఘాటించారు.|Telugu_F|other|9.866667
processed_te_f_finance_00800.wav|ఈ డబ్బు చాలా వరకు వీసా, మాస్టర్ కార్డ్, మొదలైన కార్డు జారీ కంపెనీకి వెళుతుంది.వారు దీనిని 'ఇంటర్ఛేంజ్' రుసుము అని పిలుస్తారు. |Telugu_F|other|9.800000
processed_te_f_politics_00330.wav|కింబర్లీతో పోల్చితే గోల్కొండ వజ్రాల తవ్వకం,పాలిషింగ్,గ్రైండింగ్ ఖర్చులు ఎక్కువ కావడంతో నిజాంల కాలంలోనే ఈ గనులు మూతపడ్డాయి.|Telugu_F|other|10.058667
processed_te_f_general_02356.wav|సోషల్ మీడియా బాగా విస్తరిస్తున్న ఈ తరుణంలో,సెలెబ్రిటీలు ఎక్కువగా ఈ వేదిక ద్వారానే తమ తమ అభిమాన వర్గాలకు టచ్ లో ఉంటున్నారు.|Telugu_F|other|9.900000
processed_te_f_general_01582.wav|ఇంతకీ ఆ వజ్రం విలువ చెప్పలేదు కదూ, ఆ వజ్రం అమ్మగా వచ్చిన డబ్బుతో,ప్రపంచం మొత్తానికి రెండున్నర రోజులు పాటు భోజనం పెట్టొచ్చట.|Telugu_F|other|9.800000
processed_te_f_general_01479.wav|పాకిస్తాన్ సైన్యం ఇలా అక్కడి ప్రజలను రెచ్చగొట్టి,సరిహద్దు వైపుగా పంపుతోందని,భారత సైన్యం ఒక మీడియా స్టేట్మెంట్ లో తెలిపింది.|Telugu_F|other|9.642667
processed_te_f_weather_00503.wav|పార్టీ ప్రధాన కార్యదర్శులు,నెల రోజుల పాటు క్షేత్ర స్థాయిలో పర్యటిస్తూ,పార్టీ శ్రేణులకు దిశా నిర్ధేశం చేయాలని ఆయన సూచించారు.|Telugu_F|other|9.900000
processed_te_f_weather_01087.wav|భారీ అంచనాలతో అభిమానుల ముందుకు రానున్న ఈ సినిమాకు సంబంధించిన,రీఎనాక్ట్ మెంట్ ట్రైలర్ వీడియోను,ఇటీవలే మేకర్స్ రిలీజ్ చేశారు.|Telugu_F|other|10.176000
processed_te_f_politics_02254.wav|స్థానిక ఆన్‌లైన్ ప్రజా భద్రతా సేవలకు అస్పష్టంగా రిపోర్టును కలిగి ఉన్న,కొన్ని ఆన్లైన్ వారు కూడా స్మార్టింగ్‌ను ఆశ్రయించారు.|Telugu_F|other|9.856000
processed_te_f_weather_01738.wav|తొలిప్రేమ తో దర్శకుడిగా బిగిన్ అయిన వెంకీ అట్లూరి,మిస్టర్ మజ్నూ లాంటి హిట్ మూవీ తీసి,లవ్ స్టోరీ డైరెక్టర్ గా ఫేమస్ అయ్యారు.|Telugu_F|other|9.749333
processed_te_f_weather_01090.wav|భారీవర్షంతో కూడిన పిడుగులు పడతాయని సమాచారం అందితే, వెంటనే ఇంటిలోని ఎలక్ట్రానిక్ పరికరాలను స్విచ్చ్ ల నుంచి తీసివేయడం ఉత్తమం.|Telugu_F|other|9.653333
processed_te_f_weather_02567.wav|సాక్షి, హైదరాబాద్:ఎన్నికల్లో పొత్తులు పెట్టుకుంటే తప్పేంటని,కాంగ్రెస్ సీనియర్ నేత వి హనుమంతరావు టీఆర్ఎస్ ను ప్రశ్నించారు.|Telugu_F|other|10.165333
processed_te_f_politics_00519.wav|జూలైలో ప్రారంభం కానున్న కొత్త విద్యా సంవత్సరంలో విద్యార్థులు బ్రౌన్ ట్రౌజర్,బ్రౌన్ పింక్ కాలర్,గీతల చొక్కాలను ధరిస్తారు.|Telugu_F|other|9.653333
processed_te_f_weather_01576.wav|ఒకసారి జరిగిన తప్పు రెండుసార్లు జరిగితే,మళ్లీ మూడోసారి కూడా అదే తప్పు దొర్లేందుకు ఆస్కారం ఉంటుంది అని,గుహ వ్యాఖ్యానించారు.|Telugu_F|other|9.900000
processed_te_f_politics_03389.wav|అలాగే స్థానిక టిఆర్ఎస్ నాయకులు,ప్రముఖ అడ్వోకేట్ నోటరీ కొలుగూరి శ్రీపతిరావు ఇంటికి వెళ్లిన ఎంపి కవిత,ఆతిథ్యం స్వీకరించారు.|Telugu_F|other|9.800000
processed_te_f_general_00987.wav|ఆమె వేసుకున్న బ్లౌజ్‌పై,హిందువుల దేవుడు శ్రీరామ అనే పేరును ముద్రించి ఉండటంతో,ఆ ఫోటో సోషల్ మీడియాలో పెద్ద దుమారం రేపుతుంది.|Telugu_F|other|10.144000
processed_te_f_other_02392.wav|పార్టీ సిద్ధాంతాల్ని,హామీల్ని ప్రజలకు వివరించడం,వారు అంగీకరిస్తే పార్టీ సభ్యులుగా చేర్చుకోవడం ఈ కార్యక్రమం ముఖ్యోద్దేశం.|Telugu_F|other|9.642667
processed_te_f_education_02494.wav|మాజీ కేంద్ర మంత్రి బండారు దత్తాత్రేయ మాట్లాడుతూ,మైనార్టీల అభ్యున్నతికై,కేంద్ర ప్రభుత్వం చిత్తశుధ్ధితో కృషి చేస్తుందన్నారు.|Telugu_F|other|10.000000
processed_te_f_other_01662.wav|అయితే రీసెంట్ గా ఢిల్లీలో గ్రాండ్ గా రిసెప్షెన్ ని జరుపుకున్న ఈ జంటకు శుభాకాంక్షలు తెలిపేందుకు,ప్రధానమంత్రి మోడీ వచ్చారు.|Telugu_F|other|9.365333
processed_te_f_general_01616.wav|సతీశ్ ధావన్ అంతరిక్ష కేంద్రం మొదటి లాంచ్ ప్యాడ్ నుంచి,పీఎస్ఎల్వీ సీ రాకెట్ ద్వారా,హైసిస్ ఉపగ్రహాన్ని ఇస్రో ప్రయోగించింది.|Telugu_F|other|9.813333
processed_te_f_general_01478.wav|విస్తృతమైన శిల్పాలు మరియు ఆభరణాలు,ఇరవయ్యో శతాబ్దం మొదటి సగం నుండి,నార్వే అత్యుత్తమ కళాకారుల యొక్క ప్రతిభను ప్రదర్శించాయి.|Telugu_F|other|9.632000
processed_te_f_other_02524.wav|సినిమాల్లో కంటే వివాదాస్పద వాటితో వార్తల్లో నిలిచే హీరో నవదీప్,తాజాగా పొలిటికల్ విషయాలు మాట్లాడి అందర్నీ ఆశ్చర్యపరిచాడు.|Telugu_F|other|9.800000
processed_te_f_weather_00365.wav|రెండు,మూడు రోజుల కిందట వరకూ పూర్తి స్థాయిలో చంద్రబాబును, లోకేష్ ను టార్గెట్ చేసిన పవన్ ఇప్పుడు జగన్ ని టార్గెట్ చేశారు.|Telugu_F|other|9.000000
processed_te_f_finance_02322.wav|సులభంగా,క్షణాల్లో మంచి వడ్డీ రేట్లు, రివార్డులు, డాక్యుమెంట్లతో పనిలేకుండా ప్రారంభించే,ఆ ఖాతాలేంటో ఇప్పుడు తెలుసుకుందాం.|Telugu_F|other|9.472000
processed_te_f_general_01783.wav|సంస్కృతం సైన్టిఫిక్ లాంగ్వేజ్ అయినందున,భవిష్యత్తులో మాట్లాడే కంప్యూటర్లు అంటూ వస్తే,అవి సంస్కృత భాష లోనే అని సెలవిచ్చారు.|Telugu_F|other|9.354667
processed_te_f_general_01918.wav|ఈ ఘటన జరిగిన సమయంలో అక్కడే ఉన్న నురాలియా మజ్లాన్,తన సహోద్యోగికి జరిగిన ఈ చేదు అనుభవాన్ని,సోషల్ మీడియా ద్వారా చెప్పుకుంది.|Telugu_F|other|9.888000
processed_te_f_general_00736.wav|హైదరాబాద్ నుంచి జడ్చర్ల వైపు,జాతీయ రహదారిపై వెళ్లే వాహనాలను,ఔటర్ రింగ్ రోడ్డు సర్వీసు రోడ్డు వైపు నుంచి మళ్లిస్తున్నారు.|Telugu_F|other|9.472000
processed_te_f_finance_01292.wav|డబ్బు సంపాదనే ధ్యేయంగా కాకుండా, తాము సంపాదించిన ఆ డబ్బును,పదిమంది బాగోగుల కోసం ఉపయోగించే వారే,పేరు ప్రఖ్యాతలు గడిస్తారు.|Telugu_F|other|9.898667
processed_te_f_politics_02405.wav|అయితే ఎన్క్‌రిప్షన్తో నిమిత్తం లేకుండా,వాట్సప్ అకౌంట్లను డిజిటల్ ఫింగర్ ప్రింట్‌తో అనుసంధానం చేయాలని ప్రభుత్వం అంటోంది.|Telugu_F|other|9.536000
processed_te_f_politics_03277.wav|మొఘల్ వంశపు ఐదో చక్రవర్తి షాజహాన్,తన భార్య ముంతాజ్ మహల్ జ్ఞాపకంగా,తాజ్ ను నిర్మించాడని చరిత్ర పుస్తకాల్లో చదువుకున్నాం.|Telugu_F|other|9.952000
processed_te_f_finance_01993.wav|లక్షల డబ్బు పెట్టి చదివించడం, అన్ని సౌకర్యాలు కల్పించడం కన్నా,ఈరకంగా మనం అందించే ప్రశాంతతే,ఎంతో విలువైందని తెలుసుకోండి.|Telugu_F|other|9.898667
processed_te_f_general_02387.wav|వాతావరణ శాస్త్రవేత్తలు,వివిధ రకాల వనరుల నుండి వాతావరణ సమాచారాన్ని సేకరించి,ఫలితాలను అధిక సామర్థ్యతతో అర్థం చేసుకోవాలి.|Telugu_F|other|10.176000
processed_te_f_finance_01525.wav|పెట్రోల్ నుంచి పన్నుల రూపంలో,కేంద్రానికి వాటా వెళ్తోందని, పన్ను తగ్గించాలని రాష్ట్రాలపై,కేంద్రం ఒత్తిడి చేస్తోందన్నారు.|Telugu_F|other|9.800000
processed_te_f_health_01419.wav|తులసి వనంలాంటి అడవులలో గంజాయి మత్తెక్కిస్తోంది.రోజుల తరబడి మత్తులో ముంచెత్తే ఈ మహమ్మారి,యువతను లక్ష్యంగా చేసుకుంటుంది.|Telugu_F|other|9.898667
processed_te_f_politics_00977.wav|హైదరాబాద్‌లో జరిగిన ఓ అంతర్జాతీయ సదస్సులో,భారతీయ రిజర్వ్ బ్యాంకు ఆర్బీఐ మాజీ గవర్నర్ దువ్వూరి సుబ్బారావు పాల్గొన్నారు.|Telugu_F|other|9.781333
processed_te_f_politics_00916.wav|రాహుల్ హింసించడం వల్లే,తమ కుమార్తె ఆత్మహత్య చేసుకుందని,ప్రత్యూష తల్లిదండ్రులు పోలీసులకు ఫిర్యాదు చేసిన సంగతి తెలిసిందే.|Telugu_F|other|8.672000
processed_te_f_education_02795.wav|ప్రత్యేకించి,లోకేష్ డిజైన్ చేశారని చెప్పుకునే డాష్ బోర్డు, టెక్నాలజీ పరిపాలన వంటి వాటి గురించి,ఈ శిబిరంలో చెబుతున్నారు.|Telugu_F|other|9.900000
processed_te_f_finance_02009.wav|జెట్ ప్రివిలేజ్ హెచ్డీఎఫ్సీ బ్యాంక్ సిగ్నేచర్ డెబిట్ కార్డును,తరచుగా ప్రయాణాలు చేసే వారి కోసం,ప్రత్యేకంగా రూపొందించారు.|Telugu_F|other|9.248000
processed_te_f_general_01997.wav|అయినా కానీ,దీక్షతో నృత్యం నేర్చుకుని ఎల్ విజయలక్ష్మి వంటి గొప్ప నర్తకికే పాఠాలు నేర్పినట్టుగా,ఆయన నటించిన తీరు అద్భుతం.|Telugu_F|other|9.354667
processed_te_f_education_00416.wav|ప్రజల్లోకి వెళ్లేందుకు పాదయాత్ర చేయాలా లేక రోడ్షోలు నిర్వహించాలా,అనే అంశంపై,విస్తృతంగా చర్చ ఇటీవల జరిగినట్లు తెలిసింది.|Telugu_F|other|9.877333
processed_te_f_finance_02079.wav|కేవలం నాలుగు రోజులే పనిచేసిన స్టాక్ మార్కెట్లలో,లావాదేవీలు వెనక్కి వస్తూ, ముందుకు వెళ్తూ,తీవ్రమయిన ఊగిసలాట మధ్య సాగాయి.|Telugu_F|other|9.237333
processed_te_f_politics_00795.wav|రాజీనామాలు ఆమోదించి,వెంటనే ఎన్నికలు జరిగితే మళ్ళీ ఆ ఎంపీలు గెలిస్తే అది బీజేపీ,తెలుగుదేశం పార్టీలకు కోలుకోలేని దెబ్బే.|Telugu_F|other|10.080000
processed_te_f_weather_00428.wav|మొత్తం ఐదు రోజుల పాటు ఈ వెడ్డింగ్ సెలబ్రేషన్స్,జోధ్పూర్లోని ఉమైద్ భవన్లో,రాయల్ వెడ్డింగ్ స్టైల్లో వీరి వివాహం జరిగింది.|Telugu_F|other|9.700000
processed_te_f_finance_02695.wav|మీరు కష్టపడి సంపాదించిన డబ్బు,పన్నుల రూపంలో చెల్లిస్తుంటే,ఆ డబ్బంతా ఏమవుతుందో, ఎక్కడికి వెళ్తుందో ఎప్పుడైనా ఆలోచించారా?|Telugu_F|other|10.100000
processed_te_f_weather_01943.wav|ఇప్పటికే వైకాపా కాల్ సెంటర్ల నుంచి వచ్చిన వాయిస్ కాల్ రికార్డులు మంత్రులు లోకేశ్,దేవినేని ఉమా ఇప్పటికే బహిర్గతం చేశారు.|Telugu_F|other|9.888000
processed_te_f_general_00650.wav|ఈ ప్రక్రియ ప్రారంభమైన తరువాత, క్రూయిజర్ టోన్ నుండి,ఒక స్కౌట్ విమానం,అమెరికన్ విమానాలను గుర్తించడం గురించి నివేదించింది.|Telugu_F|other|9.376000
processed_te_f_other_00916.wav|అస్సోంలోని గువాహటిలో,మదర్ ఓల్డేజ్ హోమ్ నిర్వాహకులు,అక్కడ ఆశ్రయం పొందుతున్న వృద్ధుల కోసం ఓ కార్యక్రమాన్ని నిర్వహించారు.|Telugu_F|other|9.322667
processed_te_f_finance_01308.wav|'ప్రాంతీయ ఆర్థిక స్వేచ్ఛా వాణిజ్య ఒప్పందాల'లో చేరి,విదేశీ పాడి ఉత్పత్తులను,దేశంలోకి దిగుమతి చేయడానికి సిద్ధం అవుతోంది.|Telugu_F|other|9.365333
processed_te_f_finance_01387.wav|ప్రధానంగా ద్రవ్య చలామణీ పథకాలు, భూ సంబంధిత పెట్టుబడులు, పెట్టుబడి ఆధారిత సంస్థల మోసాలు,ఆంధ్రప్రదేశ్ ‌లో ఎక్కువయ్యాయి.|Telugu_F|other|10.165333
processed_te_f_weather_02006.wav|చంద్రబాబు నాయుడుకు తీవ్రమైన అహంకారం ఉందనీ,డబ్బుంది కాబట్టి ఎవరినైనా కొనగలను,ఏదైనా చేయగలను అనే స్థాయిలో ఉన్నారన్నారు.|Telugu_F|other|9.900000
processed_te_f_general_01648.wav|శనివారం పశ్చిమ బెంగాల్ లోని కట్వా పట్టణంలో,దేశ తొలి ప్రధాని జవహర్ లాల్ నెహ్రూ విగ్రహానికి,దుండగులు నలుపు రంగు చల్లారు.|Telugu_F|other|9.621333
processed_te_f_finance_01701.wav|ఇలా దీర్ఘకాలిక రుణాలను అందజేసిన ప్రాజక్టులు,రిస్క్ ‌తో  కూడినవి కావటం వల్ల,బ్యాంకులు ఫైనాన్షియల్ ఒత్తిడికి గురవుతాయి.|Telugu_F|other|9.098667
processed_te_f_health_00496.wav|అప్పటికే అంబులెన్స్ కోసం ఎదురు చూస్తున్న వైద్యులు,గర్బిణీకి వైద్యం అందించి,ప్రమాదం నుంచి సురక్షితంగా గట్టెంక్కించారు.|Telugu_F|other|8.300000
processed_te_f_politics_00482.wav|భోపాల్లో పోటీ చేస్తే ఓటమి తప్పదనే భావనతో,ఒక ఝలక్ ఇవ్వాలనే బలవంతంగా దిగ్విజయ్‌ను కాంగ్రెస్ అభ్యర్థిగా పోటీకి దించారు.|Telugu_F|other|9.952000
processed_te_f_politics_02955.wav|శుక్రవారం మోత్కూరు మండల పరిషత్ కార్యాలయంలో బునాదిగాని కాల్వ తవ్వకంలో,భూములు కోల్పోయిన రైతులకు నష్టపరిహారం చెల్లించారు.|Telugu_F|other|9.557333
processed_te_f_weather_01812.wav|అలా చేసిన వాటిని మేమే స్వయంగా బీచ్ రోడ్,పూర్ణామార్కెట్ తదితర ప్రాంతాల్లో స్టాళ్లు ఏర్పాటు చేసి అమ్ముతాం అని చెప్పారు.|Telugu_F|other|9.100000
processed_te_f_politics_02337.wav|వీటిలో రాజమండ్రి నా జన్మ స్థలం,నటుడిగా ఓనమాలు దిద్దింది అక్కడే కాబట్టి రాజమండ్రి అంటే అభిమానం ఉండడంలో తప్పేమీ లేదు.|Telugu_F|other|9.941333
processed_te_f_finance_01785.wav|ఈ రంగంలో విజయం సాధించిన తరువాత, ఫెర్రాగామో తన స్వదేశానికి తిరిగి వచ్చాడు, అక్కడ అతను,తన సొంత వ్యాపారాన్ని స్థాపించాడు. |Telugu_F|other|9.482667
processed_te_f_general_00139.wav|ఇంటర్నెట్ అనేది,గేట్ వేస్ తో కలిసి కనెక్ట్ చేయబడిన,నెట్వర్క్ హార్డ్వేర్ యొక్క ఒక పెద్ద మరియు సంక్లిష్టమైన అగ్రిగేషన్.|Telugu_F|other|9.930667
processed_te_f_health_02672.wav|మెదడువాపు వ్యాధి వ్యాప్తి చెందిన నేపథ్యంలో,మెడికల్ బృందంతో ప్రత్యేక టీమ్ ను ఏర్పాటు చేయాలని సుప్రీంకోర్టును కోరారు.|Telugu_F|other|8.500000
processed_te_f_general_00969.wav|ఇది జరిగిన కొన్ని సంవత్సరాల తర్వాత,లోక కళ్యాణం కోసం ఇదే ప్రాంతంలో,బ్రహ్మ దేవుడు ఓ గొప్ప యాగాన్ని చేయాలని భావిస్తాడు.|Telugu_F|other|9.800000
processed_te_f_finance_02575.wav|మా వ్యాపారానికి పెట్టుబడి పెట్టడానికి,సహాయం చేయండి మహాప్రభో అంటూ,బ్యాంకుల చుట్టూ తిరిగేవారు, దేశంలో లక్షల్లో ఉంటారు.|Telugu_F|other|9.500000
processed_te_f_weather_00448.wav|ఈ ఐదేళ్లలో బీజేపీ ఒకసారి నోట్లు మార్చింది,మరోసారి ట్యాక్స్ మార్చింది,ఇక వందల సార్లు మాట మార్చిందని ఎద్దేవా చేశారు.|Telugu_F|other|9.642667
processed_te_f_general_02000.wav|సంక్రాంతి రోజులలో వీటి చుట్టూ తిరుగుతూ,పాటలు పడుతూ నృత్యం చేసే బాలికలంతా,కృష్ణ భక్తి తమకూ కలగాలని ప్రార్థిస్తుంటారు.|Telugu_F|other|9.642667
processed_te_f_politics_01829.wav|సంఘటనా స్థలానికి బెజ్జూర్ స్థానిక సర్పంచ్ పెద్దలు సుగుణ శంకర్ లు హుటా హుటినా బయల్దేరి వెళ్లి,సహాయక చర్యలు చేపట్టారు.|Telugu_F|other|9.461333
processed_te_f_general_01666.wav|కానీ, ఇప్పుడు పవన్ వైఖరి కూడా,ఒక ఫక్తు రాజకీయ నాయకుడు మాదిరిగానే మారిపోతోందా అనే సందిగ్ధం,సగటు అభిమానికి కలుగుతోంది.|Telugu_F|other|9.386667
processed_te_f_politics_01510.wav|ఆంధ్ర ప్రదేశ్ కి సాయంపట్ల కేంద్ర వైఖరిని సూక్ష్మంగా గ్రహించిన తెలంగాణ ముఖ్యమంత్రి కేసీఆర్,అత్యద్భుతంగా స్పందించారు.|Telugu_F|other|8.618667
processed_te_f_finance_00464.wav|మినీ బడ్జెట్ పై ఆసక్తి:దేశ ఆర్థిక వ్యవస్థను గాడిలో పెట్టేందుకు,ఇమ్రాన్ ఖాన్,మొదట పొదుపు చర్యలకు  శ్రీకారం చుట్టారు.|Telugu_F|other|9.354667
processed_te_f_other_01965.wav|అందుకు జవాబుగా,అన్నంలో కూర కలుపుకుని మొదటి ముద్ద నోట్లో పెట్టుకుని తింటూ,గుత్తొంకాయ కూర అద్భుతంగా ఉంది అని అన్నాడు.|Telugu_F|other|8.600000
processed_te_f_education_00322.wav|టర్కీకి చెందిన,ప్రముఖ ఇన్వెంటర్ సిలాల్ గోజర్ స్పెషల్ టెక్నిక్స్ సహాయంతో,ఈ గోస్ట్ ఫోన్ టెక్నాలజీని అభివృద్థి చేసారు.|Telugu_F|other|9.500000
processed_te_f_politics_02562.wav|కాల్పుల శబ్ధం విన్న స్థానికులు పరుగు పరుగున అక్కడికి వచ్చి,రక్తపు మడుగులో పడివున్న మంగేశ్‌ను ఆసుపత్రికి తరలించారు.|Telugu_F|other|8.320000
processed_te_f_education_02597.wav|అజ్ఞానంతో ఆచరించినా,ఆ నియమం ఫలితాన్ని ఇస్తుందని, మిడిమిడి జ్ఞానంతో కాదంటే మాత్రం,దుష్ఫలితాలే వస్తాయని హెచ్చరించారు.|Telugu_F|other|9.600000
processed_te_f_general_01862.wav|ఈ మామూలు కవి రాసిన పద్యాలకి,ఆ ప్రౌఢ కవి రాసిన కావ్యం కన్నా,సమాజం మీద ఎక్కువ ప్రభావం వుందని మనం తేలిగ్గా చెప్పొచ్చు.|Telugu_F|other|9.344000
processed_te_f_politics_02661.wav|ఆ లేఖను ఒకసారి పరిశీలిస్తే,ముఖ్యమంత్రి తీసుకున్న మూడు రాజధానుల నిర్ణయంతో,మేమంతా ఉన్నపళంగా రోడ్డున పడ్డాం అని ఉంది.|Telugu_F|other|8.600000
processed_te_f_weather_02279.wav|రోడ్డు ప్రమాదాలు ఎక్కువ జరిగే ప్రాంతాల్లో నో స్టాపింగ్,నో పార్కింగ్,నో ఓవర్ టేకింగ్ సూచన బోర్డులు ఏర్పాటు చేయాలి.|Telugu_F|other|8.362667
processed_te_f_weather_01494.wav|తమ డిమాండ్ల సాధనకోసం,ఏలూరు కలెక్టర్ కార్యాలయం ముందు ధర్నా చేస్తున్న మహిళలపై,చింతమనేని దౌర్జన్యానికి దిగటం గమనార్హం.|Telugu_F|other|9.738667
processed_te_f_general_02238.wav|మనుషులను దూరం చేసే మతం కన్నా,ఆత్మీయతతో వారిని ఒక్కటిగా చేసే మానవత్వం ఎంతో గొప్పదని,తిరుపతి ఎంపీ వెలగపల్లి అన్నారు.|Telugu_F|other|9.888000
processed_te_f_health_02633.wav|అంతేకాకుండా,మీ డాక్టర్ మీకు చెప్పినట్లుగా,రక్తపోటుకు చికిత్స చేయడం వలన గుండెపోటు వచ్చే ప్రమాదాన్ని తగ్గిస్తుంది.|Telugu_F|other|8.362667
processed_te_f_finance_01828.wav|ఆదాయ పన్ను అధికారుల తనిఖీలకు భయపడి,వాళ్ల నాన్నగారు,తన స్నేహితులను, బంధువులను నమ్మి డబ్బు వాళ్లందరి పేరిట పెట్టారు.|Telugu_F|other|9.500000
processed_te_f_agri_02869.wav|ఇంటింటికీ తాగునీరు అందించే పథకానికి, జిల్లా గ్రామీణ నీటి సరఫరా ఆర్డబ్ల్యూఎస్ శాఖ అధికారులు, ప్రణాళికలు రూపొందించారు.|Telugu_F|other|10.069333
processed_te_f_other_01627.wav|సోమవారం అర్థరాత్రి సుకుమా జిల్లా,డోర్నపాల్ మండలంలోని పెద్దకుడ్తిలో,తెలంగాణ ఆర్టీసీ బస్సుకు మావోలు నిప్పు పెట్టారు.|Telugu_F|other|10.165333
processed_te_f_weather_02537.wav|చెత్తా చెదారం తొలగించడం,పాడుబడిన బావులను పూడ్చడం, శిథిలమైన ఇళ్లను తొలగించడం,ఇంకుడు గుంతలను ఏర్పాటు చేయడం చేశారు.|Telugu_F|other|9.472000
processed_te_f_politics_02966.wav|ఈ సందర్భంగా బంగ్లా కెప్టెన్ ముష్ఫికర్ రహీమ్ మాట్లాడుతూ, భారత్‌తో ఏకైక టెస్టులో మెరుగైన ప్రదర్శన చేస్తామని అన్నాడు.|Telugu_F|other|9.258667
processed_te_f_health_02074.wav|విధి నిర్వహణలో భాగంగా నిఫా వైరస్ రోగులకు చికిత్స అందిస్తూ,ఆ వైరస్ బారిన పడి ప్రాణాలు వదిలిన నర్సు,లిని గుర్తుందా.|Telugu_F|other|9.429333
processed_te_f_other_02364.wav|ప్రజల కష్టాలు తెలుసుకునే ధ్యేయంతో,డాక్టర్ వైయస్ఆర్ చేపట్టిన పాదయాత్ర,ప్రధానంగా రైతులనే కేంద్రంగా చేసుకుని సాగింది.|Telugu_F|other|9.920000
processed_te_f_education_01421.wav|కెప్టెన్ విరాట్ కోహ్లీ క్లాసికల్ ఇన్నింగ్స్‌కు ముగ్దుడైన,ఇంగ్లాండ్ మాజీ కెప్టెన్ మైకెల్ వాల్,ప్రశంసలు కురిపించాడు.|Telugu_F|other|9.000000
processed_te_f_finance_01439.wav|మనం చెమటోడ్చి కష్టపడి సంపాదించిన డబ్బులో,కొంత ఆదాయ పన్ను రూపంలో,ఇతర పన్నుల రూపంలో ప్రభుత్వానికి చెల్లిస్తున్నాం.|Telugu_F|other|8.704000
processed_te_f_health_02890.wav|ఏది చేయాలన్నా బాడీ ఫ్లెక్సిబుల్గా ఉండాలి కనుక,శరీరం అనువుగా,అనుకూలంగా ఉండడానికి వాటికి రోజూ వ్యాయామం చేయిస్తారు.|Telugu_F|other|9.290667
processed_te_f_politics_00144.wav|వాట్సాప్ మెసేజ్లు,ఇమేజ్లు,వీడియోలు పెద్ద మొత్తంలో ప్రచారం కాకుండా ఉండేందుకు వాట్సాప్ గట్టి చర్యలు తీసుకుంటోంది.|Telugu_F|other|8.565333
processed_te_f_general_00464.wav|ఒకప్పుడు,నక్సలైటుగా అజ్ఞాత వాసం గడిపిన నయీం, ఐపీఎస్ అధికారి వ్యాస్ హత్యతో పాటు,ఇంకా చాలా హత్య కేసుల్లో నిందితుడు.|Telugu_F|other|9.642667
processed_te_f_finance_02003.wav|వారంతా క్రెడిట్ కార్డుల ద్వారా,తన ఖాతాకు డబ్బులు వేసేవారని కెల్విన్ చెప్పడంతో,బ్యాంకు ఖాతాలపై పోలీసులు కన్నేశారు.|Telugu_F|other|8.300000
processed_te_f_agri_02691.wav|తుమకూరు, హసన్, బెంగళూరు రూరల్ జిల్లాలకు చెందిన, సుమారు మూడు వేల గ్రామాల నుంచి, పీఠానికి ఆహార ధాన్యాలు అందుతున్నాయి.|Telugu_F|other|9.400000
processed_te_f_politics_01155.wav|ఇటీవల నందికొట్కూరు,మద్దికెరలో ఇద్దరు విద్యార్థులు మృతి చెందినా,అధికారులు మాత్రం మరణాలు లేవని పేర్కొనడం గమనార్హం.|Telugu_F|other|9.461333
processed_te_f_general_00102.wav|జామ్జార్ అనేది,అనేక ఆన్లైన్ ఆర్కైవ్ మరియు కంప్రెస్డ్ ఫైల్ ఫార్మాట్లకు మద్దతు ఇచ్చే,ఒక ఆన్లైన్ ఫైల్ కన్వర్టర్ సేవ.|Telugu_F|other|9.760000
processed_te_f_finance_02018.wav|కానీ, పడిపోతున్న రూపాయి విలువ కారణంగా,భారత్ తో పోలిస్తే,గల్ఫ్ దేశాల్లో ఎక్కువ డబ్బు సంపాదించే అవకాశాలూ లేకపోలేదు.|Telugu_F|other|9.248000
processed_te_f_other_02900.wav|ఢిల్లీవాసులు కేజ్రీవాల్ ని కొడుకుగా నమ్మితే ఆమ్ ఆద్మీకి ఓటేయాలని, ఉగ్రవాదిగా భావిస్తే బీజేపీకి ఓటు వేయాలని కోరారు.|Telugu_F|other|10.100000
processed_te_f_general_02367.wav|అయితే ఈ ప్రయోగంవల్ల అంతరిక్షంలో,పెద్ద సంఖ్యలో ఉపగ్రహ శకలాలు ఏర్పడ్డాయని,అమెరికా వంటి దేశాలు గగ్గోలు పెడుతున్నాయి.|Telugu_F|other|9.300000
processed_te_f_general_00475.wav|ఎల్బినగర్ నుంచి,చాదర్ ఘాట్ మీదుగా వెళ్లే వాహనాలను,ముసారంబాగ్, అంబర్ పేట మీదుగా ట్రాఫిక్ సిబ్బంది మళ్లిస్తున్నారు.|Telugu_F|other|8.960000
processed_te_f_other_02082.wav|బంగారు తెలంగాణ సాధనే ధ్యేయంగా,గడచిన నాలుగేళ్ల కాలంలో తెలంగాణ రాష్ట్రం ఘననీయంగా అభివృద్ధిని సాధించిందని చెప్పారు.|Telugu_F|other|9.248000
processed_te_f_general_01382.wav|దేశం విపత్కర పరిస్థితుల్లో ఉన్న సమయంలో,ఒకటిగా ఉండాలన్న రాజ్యాంగ స్ఫూర్తికి సాక్ష్యంగా,రాజకీయ పార్టీలు నిలబడ్డాయి.|Telugu_F|other|8.970667
processed_te_f_health_00334.wav|మా అబ్బాయికి కూడా ఓసారి జ్వరం వస్తే,మా అమ్మ ఉస్మాన్ బీబీని తలుచుకుని,మా చిన్నప్పటి విషయాలను మా బాబుకి చెప్పేది.|Telugu_F|other|8.597333
processed_te_f_health_03171.wav|ఐదు రోజుల క్రితం చైనా నుంచి హైదరాబాద్ కు వచ్చిన ఒక యువ వైద్యుడు జలుబు,దగ్గు లక్షణాలతో ఫీవర్ ఆసుపత్రిలో చేరాడు.|Telugu_F|other|9.400000
processed_te_f_health_01402.wav|లివర్ క్యాన్సర్ తో,లాహోర్లోని ఒక ఆసుపత్రిలో చికిత్స కోసం చేరిన ఏడేళ్ల బాలుడు షాన్ సుల్తాన్ పరిస్థితి విషమించింది.|Telugu_F|other|9.472000
processed_te_f_weather_01875.wav|ఎలాంటి ఆపరేషన్లు చేసినా,ఇన్ పేషెంట్లుగా రోజుల తరబడి ట్రీట్మెంట్ అందించినా,వేలకు వేలు గుంజడం లాంటివి ఇక్కడ ఉండవు.|Telugu_F|other|8.778667
processed_te_f_health_01622.wav|వీరిద్దరినీ వెంటనే ఆస్పత్రికి పంపి స్క్యాన్ చేయగా,మార్ష్ గాయం తీవ్రంగా ఉందని,సర్జరీ చేయాల్సి వస్తుందని తేలింది.|Telugu_F|other|8.661333
processed_te_f_finance_01994.wav|ముందుగా,ప్రభుత్వరంగ సంస్థలలో పెడితే,ఏవిధమైన పెన్షన్లు అందుబాటులో ఉన్నాయి, పెన్షన్ ఎంతెంత వస్తుందో పరిశీలిద్దాం.|Telugu_F|other|9.400000
processed_te_f_finance_01456.wav|మార్కెట్ పరిస్థితులు, మారిన మీ అవసరాలు, ఆర్థిక నేపథ్యాలను బట్టి,పెట్టుబడి పథకాల్లో,మార్పులు చేర్పులు చేసుకోవాలి.|Telugu_F|other|9.300000
processed_te_f_general_00807.wav|పూర్తి స్వదేశీ పరిజ్ఞానంతో ఇండియా తయారు చేసుకున్న,తేలికపాటి యుద్ధ విమానం తేజస్ పై,అమెరికా పొగడ్తలు కురిపించింది.|Telugu_F|other|9.632000
processed_te_f_politics_03194.wav|ఈ ఘటనలో ఆరోపణలు ఎదుర్కొంటున్న సీఐ సన్యాసి నాయుడును సోమవారం రాత్రి సస్పెండ్ చేస్తూ,వీసీ లడ్డా ఆదేశాలు జారీచేశారు.|Telugu_F|other|10.069333
processed_te_f_politics_03547.wav|తల్లిదండ్రులు వచ్చిన తర్వాత గది తలుపులు పగలకొట్టి,ఎస్ఐ ఏడుకొండలు సమక్షంలో సూసైడ్ నోట్ ను స్వాధీనం చేసుకున్నారు.|Telugu_F|other|8.400000
processed_te_f_weather_01867.wav|ఓటర్లలో చైతన్యం నింపడానికి ముందుకొచ్చిన ద్రవిడ్ కే ఓటు హక్కు లేకపోవడం పట్ల అంతా ఆశ్చర్యం వ్యక్తంచేస్తున్నారు.|Telugu_F|other|8.650667
processed_te_f_general_02189.wav|మా బహుళ వినియోగ సామర్ధ్యాలపై,మా కస్టమర్లతో సన్నిహితంగా ఉండటానికి,సోషల్ మీడియా మాకు సహాయం చేస్తుంది అని అన్నారు.|Telugu_F|other|8.437333
processed_te_f_politics_01136.wav|స్మగ్లింగ్ లాభసాటిగా ఉండటంతో,చాలా మంది చదువుకున్న తమిళ యువత అడవుల బాట పడుతున్నట్లు,ఫారెస్ట్ అధికారులు తెలిపారు.|Telugu_F|other|9.100000
processed_te_f_health_03140.wav|శస్త్రచికిత్స చేయించుకున్న మణి ఆరోగ్యంగా ఉందని,తొలగించిన కణితిని పరీక్షల కోసం ల్యాబ్ కు పంపిస్తామని తెలిపారు.|Telugu_F|other|7.872000
processed_te_f_other_02767.wav|రాంచీ తీవ్ర దుర్భిక్ష పరిస్థితుల నుంచి గట్టెక్కేలా,వానలు కురవాలని ఆకాంక్షిస్తూ,భక్తులు నిప్పుల గుండంలో నడిచారు.|Telugu_F|other|9.100000
processed_te_f_agri_02927.wav|అదే గ్రామానికి చెందిన పుసం సురేష్కు సంబంధించి ఒక ఎద్దు, కుమార్ రాజుకు చెందిన రెండు ఎడ్లు, ఉదయం మేత కోసం వెళ్లాయి.|Telugu_F|other|8.693333
processed_te_f_weather_01496.wav|అతివేగం,నిద్రమత్తే ప్రమాదానికి కారణమని ప్రాథమికంగా తేల్చిన పోలీసులు, కేసు నమోదు చేసి, దర్యాఫ్తు ప్రారంభించారు.|Telugu_F|other|9.216000
processed_te_f_finance_02216.wav|చేనేత, వస్త్ర, వ్యాపార రంగాలను,వస్తు సేవల పన్ను జీఎస్టీ నుంచి మినహాయింపు ఇవ్వాలంటూ,కేంద్రాన్ని కోరాలని అన్నారు.|Telugu_F|other|9.749333
processed_te_f_other_02166.wav|పెరుగుతున్న వలసలకు వ్యతిరేకంగా,మరాఠీల ఉనికి కోసం,మనుగడ కోసం పోరాడాలని ఆ పత్రిక ద్వారా ఆయన ఉద్భోధిస్తూ వచ్చారు.|Telugu_F|other|9.088000
processed_te_f_finance_01077.wav|ఎక్కువగా కరెన్సీ నోట్లను కింద చల్లడం, ఆ డబ్బు తీసుకునేలా,టార్గెట్ ‌ను  ప్రేరేపించి,దృష్టి మరల్చడం చేస్తుంటుంది.|Telugu_F|other|8.970667
processed_te_f_general_02420.wav|అమెజాన్ ప్రముఖ ఆన్లైన్ రిటైలర్.మీరు ఖచ్చితంగా మీకు నచ్చిన సంగీతాన్ని కొనుగోలు చేయడానికి వెబ్సైట్ కి వెళ్లవచ్చు.|Telugu_F|other|8.900000
processed_te_f_finance_01359.wav|ఆర్థిక సంవత్సం చివరికి వచ్చే సరికి,పన్ను పరిధిలోకి వచ్చే ఉద్యోగులు, వ్యాపారుల దృష్టి అంతా,ఒకటే దానిపై ఉంటుంది.|Telugu_F|other|8.693333
processed_te_f_education_00752.wav|ముంబైలోని,ఒక వైద్య కళాశాలలో పీజీ చేస్తున్న విద్యార్థిని డాక్టర్ పాయల్ తాడ్వీ,గత బుధవారం ఆత్మహత్య చేసుకున్నారు.|Telugu_F|other|9.800000
processed_te_f_general_00358.wav|ములుగు:తోటి విద్యార్థుల అకృత్యాలు,అసాంఘీక చర్యలు,ఓ విద్యార్థి జీవితంలో,మర్చిపోలేని చేదు అనుభవాన్ని మిగిల్చాయి.|Telugu_F|other|9.920000
processed_te_f_agri_03007.wav|అందుకే రైతు కుటుంబాలకు వెన్ను దన్నుగా నిలిచే, రైతు బీమా పథకం అమలు కోసం, ప్రభుత్వం పకడ్బందీగా ప్రణాళికలు చేసింది.|Telugu_F|other|8.900000
processed_te_f_education_02757.wav|పరిసరాలు శుభ్రంగా లేకపోయినా, డ్రైనేజీ వ్యవస్థ బాగోక పోయినా సరే,దోమలు తమ ప్రతాపాన్ని చూపడానికి,సిద్దంగా ఉంటాయి.|Telugu_F|other|9.696000
processed_te_f_politics_02899.wav|సుహాసిని కోసం ఆమె సోదరులు ఎన్టీఆర్,కళ్యాణ్ రామ్ ఇతర కుటుంబ సభ్యులు ప్రచారం చేస్తారని జోరుగా వార్తలు వచ్చాయి.|Telugu_F|other|9.300000
processed_te_f_weather_01287.wav|రియో ఒలంపిక్స్ లో అసాధారణ ప్రతిభతో,బ్యాట్మింటన్ మహిళల విభాగం లో సిల్వర్ మెడల్ ను తెలుగుతేజం సింధు సాధించింది.|Telugu_F|other|9.738667
processed_te_f_general_02164.wav|మురికి కాల్వలు, విద్యుత్ దీపాల ఏర్పాటు అత్యవసరం కావడంతో,చాలామంది సర్పంచ్ లు సొంతంగా ఖర్చు చేసి పనులు చేయించారు.|Telugu_F|other|8.949333
processed_te_f_politics_02340.wav|యువత కోరుకునే అంశాలు,లవ్ స్టొరీ,ఫ్యామిలీ ఎమోషన్స్ ని కలిపి కంప్లీట్ ఎంటర్టైనర్ గా రూపొందించిన సినిమానే గరం.|Telugu_F|other|9.386667
processed_te_f_health_01422.wav|వెబ్సైట్ల నుంచి తీసుకున్న మందులు వికటించి,రోగి మరణిస్తే,దానికి ఎవరు బాధ్యత వహిస్తారని వీరు ప్రశ్నిస్తున్నారు.|Telugu_F|other|8.458667
processed_te_f_politics_01978.wav|అయినా కూడా నేను అలా అన్నానంటూ,ఎలా ప్రచారం చేస్తున్నారో నాకు అర్థం అవ్వడం లేదంటూ,మేఘాంశ్ అసహనం వ్యక్తం చేశాడు.|Telugu_F|other|9.173333
processed_te_f_politics_01739.wav|ఇంతలో జగిత్యాల ఎమ్మెల్యే సంజయ్ కుమార్ అత్యుత్సాహంతో,కవిత పోటీ చేస్తానంటే పదవీ త్యాగానికి సిద్ధమని ప్రకటించారు.|Telugu_F|other|9.500000
processed_te_f_agri_02709.wav|సోమవారం మేకలు కాయడానికి విఠల్ వెళ్లగా, పొలం వద్ద ఉన్న పశువులకు నీటిని తాపడం కోసం, అతని కుమారుడు గణేష్ వెళ్ళాడు.|Telugu_F|other|8.960000
processed_te_f_politics_01808.wav|గత ఎన్నికల్లో టీడీపీకి మద్దతుగా నిలిచి ప్రచారం చేసిన పవన్,ఈ ఎన్నికల్లో స్వయంగా రంగంలోకి దిగిన విషయం తెలిసిందే.|Telugu_F|other|8.490667
processed_te_f_politics_02847.wav|భయం భయంగా ఓ చోట నిల్చొని కంగారు పడుతున్న పూజను,కొంత మంది స్థానికులు గమనించి,విషయం తెలుసుకునే ప్రయత్నం చేశారు.|Telugu_F|other|8.992000
processed_te_f_education_00868.wav|ఓ సర్కిల్ ఇన్స్ పెక్టర్ స్థాయి అధికారికే,వేధింపులు ఉంటే,కిందిస్థాయి ఉద్యోగుల పరిస్ధితి ఏంటనే చర్చ జరుగుతోంది.|Telugu_F|other|8.533333
processed_te_f_finance_01397.wav|ఆ దేశాన్ని,చైనా అప్పుల ఊబిలోంచి కాపాడేందుకు,భారత్ తో  పెట్టుబడులు, న్యాయమైన వాణిజ్య వ్యాపారాలు చేస్తేనే మేలు.|Telugu_F|other|8.821333
processed_te_f_education_01338.wav|ఈ విద్యా సంవత్సరం ప్రారంభం నుంచి కూడా,పలు వసతి గృహాలకు మెస్ బిల్లులు,కాస్మొటిక్ ఛార్జీలు చెల్లించాల్సి ఉంది.|Telugu_F|other|9.045333
processed_te_f_health_00695.wav|అల్జీమర్స్ వ్యాధిబారిన పడకుండా ఉండాలంటే,చిన్నప్పటి నుంచి పజిల్స్ బాగా ఆడాలని కెనడా ఆరోగ్య సంస్థే చెప్పింది.|Telugu_F|other|8.600000
processed_te_f_finance_01628.wav|పౌల్సేన్ యొక్క నిర్వచనాలు,స్పష్టంగా ప్రతి ద్రవ్యోల్బణం ఆర్థిక వ్యవస్థలోని,ఇతర మార్పుల లక్షణంగా చూస్తున్నాయి.|Telugu_F|other|9.000000
processed_te_f_health_02230.wav|ఈ మేరకు ఆరోగ్య శ్రీ ట్రస్టు ద్వారా,మహాత్మా గాంధీ క్యాన్సర్ హాస్పటల్ వారు,ఆమెకు వెంటనే చికిత్స ప్రారంభించారు.|Telugu_F|other|8.400000
processed_te_f_politics_01319.wav|శ్రీకృష్ణ దేవరాయల కాలానికి చెందిన ఆ కోటలో,అంతులేని వజ్ర వైఢూర్యాలు ఉన్నట్లు,ఎప్పటి నుంచో ప్రచారం జరుగుతోంది.|Telugu_F|other|8.100000
processed_te_f_general_00584.wav|అనేక భాషల నుంచి,విస్తృతంగా వాడుకలో ఉన్న పదాలను కూడా,ఆంగ్ల భాషలో ఇమిడ్చే ప్రయత్నాలు చేస్తుంటుంది ఆక్స్ ఫర్డ్.|Telugu_F|other|8.170667
processed_te_f_politics_02792.wav|ఆయన చక్కగా వండిన వంటను,ప్రేక్షకులకు అందంగా వడ్డించడమే నా పని అన్నట్లు,బ్రాండ్‌బాబు సినిమాను డైరెక్ట్ చేశాను.|Telugu_F|other|8.437333
processed_te_f_health_02169.wav|దయచేసి ఈ విషయాన్ని రాజకీయం చేసి,ఈ మహమ్మారి లాంటి జబ్బు బారిన పడ్డ వాళ్లని ఇంకా క్షోభ పెట్టకండి అని అన్నాడు.|Telugu_F|other|8.800000
processed_te_f_finance_01523.wav|గూగుల్ పే సర్వీసుని తీసుకుంటే,క్రెడిట్ లేదా డెబిట్ కార్డు వివరాల్ని,ఎన్క్‌రిప్షన్ మోడ్ ‌లో  భద్రం చేస్తుంది.|Telugu_F|other|8.021333
processed_te_f_finance_02346.wav|ఇప్పటి వరకు,కార్మికుల వేతనాల్లో పొదుపు చేసే ఎనిమిది శాతానికి,కేవలం ఎనిమిది శాతం మ్యాచింగ్ గ్రాంటు ఇచ్చేవారు.|Telugu_F|other|8.853333
processed_te_f_general_02394.wav|రియో ఒలింపిక్స్ మహిళల రెజ్లింగ్లో,కాంస్య పతకం సాధించడం ద్వారా సంచలనాల సాక్షి పేరు,యావత్ దేశంలో మారుమోగింది.|Telugu_F|other|9.500000
processed_te_f_education_02373.wav|విజయ్ దేవరకొండ,తన ప్రశ్నను వీడియో రూపంలో పంపగా ,జగ్గీ వాసుదేవ్ గురూజీ కూడా,వీడియో ద్వారానే సమాధానం ఇచ్చారు.|Telugu_F|other|10.080000
processed_te_f_health_01786.wav|కాగా,గొంతు క్యాన్సర్ వ్యాధితో బాధపడిన కుల్సుమ్,లండన్ లోని ఓ ఆసుపత్రిలో చికిత్స పొందుతూ ప్రాణాలు విడిచింది.|Telugu_F|other|8.597333
processed_te_f_general_00375.wav|స్టేట్ మినిస్టరే కానీ, స్టేట్ మినిస్టర్లా లేడు,నాతో పాటు అప్పుడే విమానం దిగిన,సెంట్రల్ మినిస్టర్లా ఉన్నాడు.|Telugu_F|other|7.904000
processed_te_f_finance_02020.wav|పన్నుల ఎగవేతకు చట్టబద్ధ మార్గాన్ని సుగమం చేసిన,ద్వంద్వ పన్నుల రద్దు ఒప్పందాలను,గత ప్రభుత్వాలు చేసుకొన్నాయి.|Telugu_F|other|8.300000
processed_te_f_general_02199.wav|దివ్యాంగులకు కృత్రిమ అవయవాలు ఇవ్వడమే కాకుండా,విద్య, ఉద్యోగ, ఉపాధి అవకాశాల కోసం తమ సంస్థ పనిచేస్తుందన్నారు.|Telugu_F|other|9.000000
processed_te_f_agri_01565.wav|కెప్టెన్ కెల్లర్ ఒక పత్తి రైతు మరియు వార్తాపత్రిక ఎడిటర్ మరియు సివిల్ వార్ లో కాన్ఫెడరేట్ సైన్యంలో పనిచేశారు. |Telugu_F|other|9.525333
processed_te_f_education_02962.wav|ఎంసెట్ ప్రశ్నాపత్రాల లీకేజీపై,దర్యాప్తు చేస్తున్న సిఐడి పోలీసులు, దిగ్బ్రాంతి కలిగించే విషయాలను కనుగొన్నారు.|Telugu_F|other|8.906667
processed_te_f_weather_00619.wav|ముద్రగడ కిర్లంపూడిలో తన ప్రెస్ మీట్ లో మాట్లాడుతూ,ఈ అల్లర్లు చేయించింది తెలుగుదేశం పార్టీ వారేనని అన్నారు.|Telugu_F|other|8.400000
processed_te_f_politics_02988.wav|జిల్లాలో గ్రామ పంచాయతీ ఎన్నికలు ముగిసిన తరువాత ఏర్పడిన, పంచాయతీల పాలక వర్గాల పాలనకు నేటితో ఏడాది పూర్తైంది.|Telugu_F|other|9.200000
processed_te_f_politics_01847.wav|సంజయ్ మెహ్రోత్రా ప్రస్తుతం మైక్రాస్ టెక్నాలజీలో ప్రెసిడెంట్,చీఫ్ ఎగ్జిక్యూటివ్ ఆఫీసర్ గా పనిచేస్తున్నారు.|Telugu_F|other|8.100000
processed_te_f_general_01581.wav|సోషల్ మీడియా గ్రూపుల్లో షేర్ అయిన ఆ విజువల్స్,చివరికి బాధితుల ఫోన్లకు చేరటంతో,వారు దిగ్భ్రాంతికి గురయ్యారు.|Telugu_F|other|9.226667
processed_te_f_education_00312.wav|సెప్టెంబర్ నెలతో ముగిసిన త్రైమాసికంలో,ఎఫ్ఎంసీజీ సెక్టార్ రూరల్ వినియోగం,ఏడేళ్ల కనిష్ఠ స్థాయికి పడిపోయింది.|Telugu_F|other|8.949333
processed_te_f_weather_00513.wav|సంక్రాంతి పర్వదినం రోజుల్లో,రాత్రి పూట మందుకొట్టి రోడ్డెక్కిన వారిపై హైదరాబాద్ పోలీసులు కొరడా ఝళిపించారు.|Telugu_F|other|8.600000
processed_te_f_politics_02649.wav|అనంతపురం జిల్లా,శెట్టూరు మండలం పెరుగుపాళ్యం గ్రామంలో,గురువారం ఈతకువెళ్లి ఇద్దరు విద్యార్థులు మృతి చెందారు.|Telugu_F|other|7.900000
processed_te_f_general_00863.wav|బళ్లారి వైపు వెళ్లే వాహనాలన్నీ,వెల్దుర్తి కూడలి వద్దే రోడ్డు దాటి,వ్యతిరేక దిశలోనే ప్రయాణం సాగిస్తున్నాయి.|Telugu_F|other|7.904000
processed_te_f_other_00858.wav|పూర్తి పల్లెటూరి నేపథ్యంలో సాగే ఈ చిత్రం ఫస్ట్‌లుక్,సోమవారం ప్రసాద్ ల్యాబ్స్ లో సి కళ్యాణ్ విడుదల చేశారు.|Telugu_F|other|8.500000
processed_te_f_finance_01179.wav|ఇటువంటి వాస్తవాలను గమనించిన తర్వాతే,వృద్ధాప్య పెన్షన్ అవసరం పెరిగిన విషయాన్ని,సామాజిక సంస్థలు గుర్తించాయి.|Telugu_F|other|8.704000
processed_te_f_weather_00234.wav|ఇలాంటి కథల పత్రిక,ప్రపంచంలో మరొకటి లేదని సామాన్యులు, మాన్యులు కూడా ముక్త కంఠంతో దశాబ్దాలుగా ఘోషిస్తున్నారు.|Telugu_F|other|8.938667
processed_te_f_health_00745.wav|అలాగే,పెళ్లై జీవిత భాగస్వామితో విడిపోయిన వారు,ఒంటరిగా జీవించే వారిలో గుండె సంబంధిత వ్యాధులు వస్తున్నాయట.|Telugu_F|other|8.400000
processed_te_f_finance_01150.wav|వినూత్న నిర్ణయాలు, ప్రభుత్వం చేపట్టే గట్టి చర్యల కారణంగానే,బ్యాంకులు,తిరిగి ప్రజల విశ్వాసాన్ని చూరగొంటాయి.|Telugu_F|other|9.000000
processed_te_f_politics_02476.wav|స్నేహితులతో,బంధువులతో మర్యాదగా నడుచుకునే తీరుని తల్లిదండ్రులు వివరించే తీరు సైతం వీళ్లెంత మాత్రం ఇష్టపడరు.|Telugu_F|other|8.480000
processed_te_f_education_02243.wav|ప్రభుత్వ కాలేజీల్లో అడ్మిషన్ల పెంపునకు,రెండేళ్లక్రితం ప్రారంభించిన ప్రయత్నాలు,గత ఏడాది సత్ఫలితాలు ఇచ్చాయి.|Telugu_F|other|9.194667
processed_te_f_weather_00777.wav|కింగ్డావో:రెండు రోజుల పర్యటన నిమిత్తం,భారత ప్రధాని నరేంద్ర మోదీ శనివారం చైనాలోని కింగ్డావోకు చేరుకున్నారు.|Telugu_F|other|9.205333
processed_te_f_politics_00774.wav|దీంతో ఓటింగ్ సరళిని చూసుకుని ప్రధాన పార్టీల అభ్యర్థులు,గెలుపు తమదంటే తమదంటూ కాన్ఫిడెంట్‌గా చెబుతున్నారు.|Telugu_F|other|8.200000
processed_te_f_general_01259.wav|వాడే కాదమ్మా,ప్రతి అడ్డమైన వాడు బంగారం అనే పిలుస్తాడు, అదేదో దిక్కుమాలిన సినిమాతో,అందరికీ ఆ పదం అలవాటైంది.|Telugu_F|other|8.522667
processed_te_f_health_01456.wav|ఈ ఇన్ఫెక్షన్ వచ్చిన కొత్తలో,టాన్సిల్స్ నొప్పి మొదలై,చాలా రోజుల పాటు ఏ మందులకూ లొంగకుండా అలాగే ఉండిపోతుంది.|Telugu_F|other|8.832000
processed_te_f_politics_02040.wav|బాధిత యువతిపట్ల అవాంఛనీయ ప్రచారం నివారించి నైతిక విలువలకు పట్టం గట్టాలని ఆయన అన్ని వర్గాలను అభ్యర్థించారు. |Telugu_F|other|8.885333
processed_te_f_politics_03413.wav|ఈ దాడులకు టీడీపీకి సంబంధం ఉందని,వైసీపీ జప్ఫాలు ప్రచారం చేస్తున్నారని,మాజీ ఎమ్మెల్యే బోండా ఉమ మండిపడ్డారు.|Telugu_F|other|9.589333
processed_te_f_finance_02500.wav|వాణిజ్య వ్యాపార భీమా యొక్క మినహాయింపు గురించి,ఏజెంట్ మరియు వ్యాపార కవరేజ్ కన్సల్టెంట్ యొక్క,అవగాహన అవసరం.|Telugu_F|other|8.736000
processed_te_f_politics_01680.wav|"కన్నవారికి" అంటే తల్లిదండ్రులు అని ఒక అర్థం,చూసినవారు అని మరొక అర్థం,అందుచేత ఇది శ్లేషాలంకారం అవుతుంది.|Telugu_F|other|9.450667
processed_te_f_general_02014.wav|నా చిన్నప్పుడు చూసిన,ఒక రామాయాణం సినిమాలోని పుష్పక విమానం లాంటిదే ఒకటి,పైన ఎగురుతోంది అని చెప్పాడు రంగడు.|Telugu_F|other|8.021333
processed_te_f_agri_00399.wav|నీటి సమస్యపై దృష్టి సారించిన ఫడ్నవీస్ ప్రభుత్వం, అదే ఏడాది, జలయుక్త్ శివర్ అభియాన్ పథకాన్ని ప్రారంభించింది. |Telugu_F|other|8.576000
processed_te_f_general_00967.wav|ఈ సందర్భంగా ఆమెను అభినందిస్తూ,అందరూ తమ తమ ట్విట్టర్ అండ్ సోషల్ మీడియా ఖాతాల ద్వారా,విషెష్ అందిస్తున్నారు.|Telugu_F|other|8.700000
processed_te_f_politics_01517.wav|కర్ణాటక ముఖ్యమంత్రి కుమారస్వామి సోదరుడు,ప్రజాపనుల శాఖ మంత్రి హెచ్డీ రేవణ్ణ మరో వివాదంలో చిక్కుకున్నారు.|Telugu_F|other|8.746667
processed_te_f_finance_01773.wav|మీ సహాయ అర్హతను లెక్కించేందుకు,మీ ఆదాయం మాత్రమే కాకుండా, మీ జీవిత భాగస్వామి యొక్క ఆస్తులని గుర్తుంచుకోండి. |Telugu_F|other|8.810667
processed_te_f_education_03478.wav|సాంబార్ సరస్సు,జైపూర్ మరియు జోధ్పూర్ రాజుల మధ్య గొడవలో ఉంది.అది చివరికి బ్రిటిష్ వారికి బదిలీ చేయబడింది.|Telugu_F|other|8.661333
processed_te_f_general_01580.wav|హాజీపూర్లో పాఠశాలకు వెళ్లే పిల్లల్ని ఎత్తుకెళ్లి,అతి కిరాతకంగా అత్యాచారం చేసి,చంపి బావిలో పూడ్చిపెట్టాడు.|Telugu_F|other|8.714667
processed_te_f_finance_01988.wav|ఎమర్జెన్సీకి ముందు,చేతివృత్తుల వారి వార్షిక ఆదాయం, ప్రభుత్వ ఉద్యోగుల వార్షిక ఆదాయం,దాదాపు సమానంగా ఉండేది.|Telugu_F|other|8.832000
processed_te_f_politics_00334.wav|ఇద్దరు ఇంటర్ విద్యార్థులు బైక్‌పై వెళుతూ,చెక్‌పోస్ట్ వద్ద ఆర్టీసీ బస్సును ఓవర్టేక్ చేసే ప్రయత్నం చేశారు.|Telugu_F|other|7.744000
processed_te_f_weather_00483.wav|భారీవర్షం పడడంతో గోదావరి ఉద్ధృతి మరింత పెరిగిందని,దాంతో సుడిగుండాల తీవ్రత మరింత ఎక్కువైందని వివరించారు.|Telugu_F|other|8.661333
processed_te_f_politics_03482.wav|దీనిపై స్వయంగా ముఖ్యమంత్రి పర్యవేక్షణ చేసి,కఠినమైన చర్యలు తీసుకునే విధంగా సీఎం స్పందించాలని ఆయన కోరారు.|Telugu_F|other|8.682667
processed_te_f_general_01599.wav|ఆగస్ట్ నెల ప్రారంభంలో అమెజాన్ ఇండియా బాస్ అమిత్ అగర్వాల్,తమ సిబ్బందికి పంపిన ఈమెయిల్,వాట్సాప్ లో లీకైంది.|Telugu_F|other|8.554667
processed_te_f_general_01442.wav|తయారీ చార్జీలను,బంగారంలో నిర్ణీత శాతం లేదా గ్రాముకు ఇంత చొప్పున వసూలు చేసే,రెండు విధానాలు ఆచరణలో ఉన్నాయి.|Telugu_F|other|9.248000
processed_te_f_finance_02424.wav|అలహాబాద్ బ్యాంక్ మంగళవారం,బొంబాయి స్టాక్ ఎక్స్‌చేంజ్ బీఎస్ఈకి సమర్పించిన పత్రంలో,ఈ వివరాలు వెల్లడించింది.|Telugu_F|other|8.170667
processed_te_f_general_00782.wav|తను ఎంత మేధావినో చెప్పేందుకు,సోషల్ మీడియా వేదికగా ఆయన చేసిన ప్రయత్నం,ఇప్పుడు ఆయన్ను నవ్వుల పాలు చేసింది.|Telugu_F|other|8.565333
processed_te_f_weather_00457.wav|అసలు ఈ సినిమాకి ఎడిటర్ సమస్యోదర్శకుడి సమస్యో తెలియదు కానీ,షూట్ చేసిన ఫూటేజ్ అంతా అలాగే సినిమాలో ఉంచారు.|Telugu_F|other|9.077333
processed_te_f_other_00300.wav|ఇక ప్రీ క్లైమాక్స్,క్లైమాక్స్లకు వచ్చేసరికి తొందర తొందరగా చుట్టేసి,చివర్లో సినిమాను తేలిపోయేలా చేశారు.|Telugu_F|other|8.384000
processed_te_f_other_01043.wav|అజ్ఞాతవాసి సినిమా విడుదలకు ముందు ముదురుతున్న ఈ వివాదం,నిజమా కాదా అన్న సంధింగ్ధంలో పవన్ అభిమానులు ఉన్నారు.|Telugu_F|other|8.600000
processed_te_f_other_02009.wav|ఆ తరువాత కాలంలో,పలు క్షేత్రాలను దర్శిస్తూ వస్తోన్న ఆది శంకరుల వారు,ఈ క్షేత్ర మహాత్మ్యాన్ని గుర్తించారు.|Telugu_F|other|7.744000
processed_te_f_general_00986.wav|కథేంటంటే,మన దేశం బ్రిటిష్ పాలనలో ఉండగా,ఆఫ్ఘనిస్థాన్ నుంచి సుమారు పది వేల మంది సైనికులు దండెత్తి వచ్చారు.|Telugu_F|other|8.900000
processed_te_f_politics_01504.wav|సినిమా లైన్ హాలీవుడ్ దే అయినా కథ మాత్రం,స్థానిక వర్తమాన అంశాలతోనే ముడిపడి ఉంటుందని దర్శకుడు పేర్కొన్నాడు.|Telugu_F|other|8.437333
processed_te_f_general_00527.wav|సాంకేతిక సమస్య తలెత్తడంతో,నలుగురు మాత్రమే ప్రయాణించే అవకాశం ఉన్న ఈ బుల్లి విమానం,దుబాయ్ లో  కూలిపోయింది.|Telugu_F|other|8.448000
processed_te_f_education_01360.wav|దశాబ్ధాలుగా ప్రజలు, రైతులు, చేతివృత్తుల వారి సమస్యలపై,వామపక్షాలు రాజీలేని పోరాటం,చేస్తున్నాయని చెప్పారు.|Telugu_F|other|9.461333
processed_te_f_education_00605.wav|అమెరికాలో హెచ్బీ హోల్డర్ల జీవిత భాగస్వాములు,సుమారు డెబ్బై వేల మందికి,ప్రస్తుతం వర్క్ పర్మిట్లు ఉన్నాయి.|Telugu_F|other|8.600000
processed_te_f_finance_02334.wav|ఈ దివాళా కోరు ఆర్థిక విధానం,మన్మోహన్ సింగ్ ప్రధాన మంత్రిత్వంలోని,కాంగ్రెస్ ప్రభుత్వం హయాంలో రూపొందింది.|Telugu_F|other|7.776000
processed_te_f_politics_03243.wav|ఎన్టీఆర్ ముఖ్యమంత్రి కావడానికి ముందు చేసిన రాష్ట్ర పర్యటనలో, అన్నగారి చైతన్య రథానికి రథసారధి హరికృష్ణే.|Telugu_F|other|8.800000
processed_te_f_weather_02427.wav|సరైనోడు సక్సెస్ తో అల్లుఅర్జున్ కూడా,శ్రీకాంత్ అడ్డాల తో సినిమా చేసేందుకు అసక్తిగా ఉన్నట్టు తెలిసింది.|Telugu_F|other|8.117333
processed_te_f_finance_01658.wav|అంతేకాదు సెంట్రల్ బ్యాంకులు సైతం,బోర్డ్ అప్రూవ్ ‌డ్  యాక్షన్ ప్లాన్ ను,పట్టణ సహకార బ్యాంకులను అడగవచ్చు.|Telugu_F|other|8.170667
processed_te_f_general_01030.wav|ఇస్లామిక్ స్టేట్ ఉగ్రవాద సంస్థకు చెందిన,అల్ మిన్పార్ జిహాదీ మీడియా నెట్ వర్క్,ఈ విషయాలను వెల్లడించింది.|Telugu_F|other|8.500000
processed_te_f_general_00768.wav|ఇలాంటి సమస్యలు రాకుండా ఉండాలంటే,నేవల్ ఫ్లీట్ మీద నుంచి అటాక్ చేయడం,ఉత్తమమనే ఆలోచిస్తోంది రష్యన్ సైన్యం.|Telugu_F|other|8.672000
processed_te_f_finance_01289.wav|హైదరాబాద్ నగర టాస్క్ ఫోర్స్ పోలీసులు,తాజాగా,క్రెడిట్ కార్డుల భారీ మోసానికి సంబంధించిన కేసును ఛేదించారు.|Telugu_F|other|8.576000
processed_te_f_other_02204.wav|దీంతో కెప్టెన్ గా అత్యధిక శతకాలు సాధించిన ఆటగాళ్ల జాబితాలో,సన్నితో కలిసి కోహ్లీ అగ్రస్థానంలో నిలిచాడు.|Telugu_F|other|8.554667
processed_te_f_finance_01990.wav|నియంత్రణ సంస్థలు, నియంత్రిత సంస్థలు చేసే తప్పులకు,తమను బాధ్యులను చేయడం సరికాదని,బ్యాంకులు పేర్కొన్నాయి.|Telugu_F|other|8.192000
processed_te_f_health_00521.wav|వాల్నట్స్ గుండె సంబంధ జబ్బులను తగ్గించి,మెదడును ఆరోగ్యంగా ఉంచుతాయని,గతంలో పలు అధ్యయనాలు వెల్లడించాయి.|Telugu_F|other|8.533333
processed_te_f_general_01345.wav|ఇస్లాం మతం ఆరంభమైన తరువాత,ఆ మతం సిద్ధాంతాన్ని స్వచ్ఛంగా అంగీకరించి,ఆ మతంలో చేరినవారు చాలా తక్కువ మంది.|Telugu_F|other|8.682667
processed_te_f_general_02362.wav|రెండు దేశాల మధ్య అణ్వస్త్ర యుద్ధం జరిగితే,మొదటగా అణుబాంబు ప్రయోగించే దేశం,పాకిస్థానే అని వారంటున్నారు.|Telugu_F|other|8.458667
processed_te_f_general_02418.wav|దాంతో భూమి మీది నుంచి మనం ఎప్పుడు చూసినప్పటికీ,చంద్రుడి తాలూకు ఒక వైపున ఉన్న భాగం మాత్రమే కనిపిస్తుంది. |Telugu_F|other|8.576000
processed_te_f_finance_00644.wav|సేవింగ్స్  బ్యాంక్ ఖాతాలో పొదుపు చేస్తే,నగదు సురక్షితంగా ఉండడంతో పాటు,ఆశించిన వడ్డీ రేట్లను పొందవచ్చు.|Telugu_F|other|7.700000
processed_te_f_agri_01374.wav|ఉదయాన్నే అల్పాహారం తీసుకోవడం వీలుకాని సందర్భాల్లో, బాదం పప్పు తింటే మేలని, తాజా అథ్యయనం స్పష్టం చేసింది.|Telugu_F|other|8.300000
processed_te_f_general_01180.wav|క్రో బంధుత్వాలు,ఇరక్వాయి బంధుత్వాలు వంటివే కానీ, వారికి తల్లి వైపు మాత్రమే,మేనరిక సంబంధాలు ఆమోదయోగ్యం.|Telugu_F|other|8.900000
processed_te_f_politics_01425.wav|ప్రధాని మోడీ,కాంగ్రెస్ నేత రాహుల్ గాంధీ భవిష్యత్తుకు గుజరాత్ ఎన్నికలు,లిట్మస్ టెస్ట్ గా  మారనున్నాయి.|Telugu_F|other|7.800000
processed_te_f_health_02600.wav|ఒక చిన్నారికి కరోనా వైరస్ సోకగా,ఆ చిన్నారిని వైద్యుడు ప్రత్యేక వార్డులో పెట్టి చికిత్స అందిస్తున్నాడు.|Telugu_F|other|7.498667
processed_te_f_weather_02041.wav|కీర్తిసురేష్ ను చూసి,ఇంత భారీ మొత్తానికి కొనుగోలు చేయడం ఏంటీ అంటూ కొందరు ఆగ్రహం వ్యక్తం చేస్తున్నారు.|Telugu_F|other|8.245333
processed_te_f_finance_01890.wav|క్రెడిట్ కార్డు, వ్యక్తిగత రుణాలతో పోలిస్తే,సెక్యూరిటీస్ పై రుణాలు,తక్కువ వడ్డీ రేట్లకే లభిస్తున్నాయి.|Telugu_F|other|7.477333
processed_te_f_general_01921.wav|విమానం గాల్లో ఉండగా,అదే మార్గంలో మరో విమానం వస్తున్నప్పుడు,కాక్పిట్ లోని పైలట్లను ఇది హెచ్చరిస్తుంది.|Telugu_F|other|8.181333
processed_te_f_health_00682.wav|రెండు టాబ్లెట్లతో తగ్గే రోగాన్ని,మెడికల్ ‌షాపు టార్గెట్స్ కోసం,అక్కర్లేని రకరకాల మందులు రాస్తున్నారు.|Telugu_F|other|7.400000
processed_te_f_finance_02464.wav|చైనా బ్యాంకులు కూడా,మంచి లాభాలతో ఉన్నాయని, భారతీయ బ్యాంకులు,అధ్వాన్నంగా ఉన్నాయని సంస్థ వెల్లడించింది.|Telugu_F|other|7.925333
processed_te_f_weather_02183.wav|సుమారు మూడు గంటలపాటు కేసుకు సంబంధించిన విషయాలపై ఆయనను విచారించిన పోలీసులు,తరువాత ఆయనను వదిలి వేశారు.|Telugu_F|other|8.960000
processed_te_f_politics_03070.wav|గమనించిన స్నేహితులు,స్థానికులు తీవ్ర గాయాలైన అఫ్సర్ ని దగ్గర్లోని ఓ ప్రైవేటు ఆస్పత్రికి తీసుకెళ్లారు.|Telugu_F|other|7.989333
processed_te_f_finance_01821.wav|సైబర్ క్రైమ్స్ నియంత్రణ కోసం,పోలీస్ శాఖ సలహాలు తీసుకొని,సైబర్ సెక్యూరిటీ విధి విధానాలను రూపొందించాలి.|Telugu_F|other|8.170667
processed_te_f_politics_03444.wav|నిజాలను నిర్భయంగా రాస్తూ,విలువలకు కట్టుబడిన పత్రిక ప్రజాశక్తి అని,ఉప ముఖ్యమంత్రి అంజాద్‌భాషా అన్నారు.|Telugu_F|other|8.400000
processed_te_f_weather_00653.wav|క్రాస్ బోర్డర్ టెర్రరిజంతో పాటు,బోర్డర్ వెంట చైనా సైనికుల కదలికలు కొత్త చీఫ్ కు సవాలుగా మారనున్నాయి.|Telugu_F|other|8.500000
processed_te_f_general_00251.wav|కమ్యూనిటీ రేడియో కూడా ప్రారంభించి,ఆర్జేలుగా వీరి సోషల్ లైఫ్ ను మెరుగు పర్చేందుకు,ప్రయత్నిస్తున్నారు.|Telugu_F|other|7.520000
processed_te_f_finance_00225.wav|ఆ లక్కీ కేసులో,మీరు స్క్రాప్ చేయడం మరియు పెయింటింగ్ చేయడం ద్వారా,చాలా ఎక్కువ డబ్బు ఆదా చేసుకోవచ్చు.|Telugu_F|other|8.000000
processed_te_f_health_01923.wav|పూర్తిగా తిండి మానేయడం,వేళ తప్పిన భోజనం,బరువు తగ్గేందుకు ఏవేవో మందులు వాడటం వంటివి అస్సలు చేయకండి.|Telugu_F|other|8.330667
processed_te_f_health_02942.wav|తామర వ్యాధి ఉన్న ప్రదేశంలో దురద ఎక్కువగా ఉండి,చిన్న చిన్న పొక్కులతో ఎర్రగా,గుండ్రంగా కన్పిస్తుంది.|Telugu_F|other|7.500000
processed_te_f_politics_01039.wav|బాధితులు సంగారెడ్డి జిల్లా,హత్నూర్ మండలం,సాదుల నగర్ గ్రామానికి చెందిన వారిగా పోలీసులు గుర్తించారు.|Telugu_F|other|7.600000
processed_te_f_agri_02951.wav|ఆకుపచ్చ జండాలతో పాదయాత్ర చేస్తున్న రైతులు, రైతు కూలీలు, మహిళలతో తుళ్ళూరు, మండలం రహదారి నిండిపోయింది.|Telugu_F|other|8.448000
processed_te_f_general_01500.wav|అన్ని వాతావరణ పరిస్థితుల్లో ఎగిరే,బహుళ ఉపయోగ ఫైటర్ విమానం,వైమానిక దళంలోని ఇతర విమానాలకు తోడ్పడనుంది.|Telugu_F|other|8.821333
processed_te_f_general_00545.wav|కానీ ప్రస్తుతం ఉన్న డీలర్ల సంగతేంటో తేల్చకుండా,ఇలాంటి ప్రకటనలు చేయడంతో,డీలర్లు ఆందోళన చెందుతున్నారు.|Telugu_F|other|8.458667
processed_te_f_general_02243.wav|ఎన్నికల్లో అనుచిత లబ్ధికి,సోషల్ మీడియా వేదిక కారాదన్న లక్ష్యానికి,సంస్థ కట్టుబడి ఉందని ఉద్ఘాటించారు.|Telugu_F|other|8.469333
processed_te_f_general_02427.wav|ఇక మీడియా విషయానికి వస్తే టైమ్స్ ఆఫ్ ఇండియా, లోక్మత్, మలయాళ మాతృభూమి వంటి,అనేక మీడియా సంస్థలు వారివే. |Telugu_F|other|8.480000
processed_te_f_health_01763.wav|దగ్గు,జలుబు,జ్వరం తదితర అనారోగ్య సమస్యలు పెద్దల కన్నా పిల్లల్నే ఎక్కువగా ఇబ్బందులకు గురిచేస్తాయి.|Telugu_F|other|7.936000
processed_te_f_general_00509.wav|చాలా కాలంపాటు,ఫ్లాట్లో విద్యుత్ మీటర్ను పని చేయకుండా చేసి,పెద్ద మొత్తంలో కరెంటు బిల్లు ఎగ్గొట్టారు.|Telugu_F|other|7.800000
processed_te_f_finance_00186.wav|అప్పటి నుంచి ఎమ్మెల్యేలు, ఎంపీలను లక్ష్యంగా చేసుకుని,మోసాలు చేయాలని,పకడ్బందీ ప్రణాళిక రూపొందించాడు.|Telugu_F|other|8.480000
processed_te_f_politics_02085.wav|పైగా డబ్బింగ్ లక్షణాలు అణువణువూ నిండిపోయిన కథ కావడంతో,ఈ సినిమా మనది కాదులే అనే ఫీలింగ్ వచ్చేస్తుంది. |Telugu_F|other|8.469333
processed_te_f_education_00161.wav|జేబుదొంగ, మంచిదొంగ వంటి,దొంగల మూవీలతో హిట్లు కొట్టేసిన,మెగాస్టార్ చిరంజీవి ఇంట్లోనే దొంగలు పడ్డారు.|Telugu_F|other|8.426667
processed_te_f_general_02204.wav|ఈ క్రీడలు ముగిసిన తర్వాత,నేను మరో నాలుగేళ్ల పాటు పూర్తి ఫిట్నెస్ తో కొనసాగడం ఎంతో కష్టమైన వ్యవహారమే. |Telugu_F|other|8.042667
processed_te_f_agri_02834.wav|రైతు బీమా పథకంలో, క్లైములను పొందిన కుటుంబాల్లో, ఎక్కువ మంది చిన్న, సన్నకారు రైతులే ఉన్నారని తెలిపారు.|Telugu_F|other|8.032000
processed_te_f_health_00469.wav|దాన్నుంచి బయటపడి ఆరోగ్యంగా ఉండాలన్నా,ఒత్తిడి అదుపులో ఉండాలన్నా కూడా,శరీరానికి తగిన వ్యాయామం అవసరం.|Telugu_F|other|8.576000
processed_te_f_general_00627.wav|వారు ప్రధాన మోటార్వే, రైలు మరియు సముద్ర మార్గాల గుండా, వెళతారు కాబట్టి,నగరం చాలా లవ్లీ గా ఉంటుంది.|Telugu_F|other|8.554667
processed_te_f_politics_00425.wav|డీకే అరుణ కూతురు,డీకే స్నిగ్ధారెడ్డి కూతురు కూడా,ఈసారి అసెంబ్లీ స్థానానికి పోటీ చేయడం దాదాపు ఖాయమే.|Telugu_F|other|8.900000
processed_te_f_finance_01979.wav|తపాలా పొదుపు పథకాలు, బ్యాంకు డిపాజిట్లాంటి,డెట్ పథకాల్లో వచ్చే వడ్డీకి,పన్ను చెల్లించాల్సి ఉంటుంది.|Telugu_F|other|8.309333
processed_te_f_general_00791.wav|పాకిస్తాన్ కెప్టెన్ సర్ఫరాజ్ అహ్మద్,వర్ణ వివక్ష వ్యాఖ్యలపై,క్రీడా ప్రపంచంలో తీవ్ర దుమారం రేగుతోంది.|Telugu_F|other|8.597333
processed_te_f_finance_01428.wav|ఇక కలెక్షన్స్ విషయానికి వస్తే,డిక్టేటర్ పెట్టుబడి కూడా రాకుండా,నిర్మాతకు భారీ నష్టాలను మిగిల్చింది.|Telugu_F|other|7.754667
processed_te_f_general_01487.wav|స్థానికుల కథనం ప్రకారం,గ్రామానికి చెందిన శ్రీరామోజు రాములు,వడ్రంగి వృత్తి పనులు కొనసాగిస్తున్నాడు.|Telugu_F|other|7.690667
processed_te_f_politics_01299.wav|దీంతో వ్యాపారులు,దళారులు కుమ్మక్కై రైతులను మోసం చేస్తున్నారంటూ,రైతులు ఆవేదన వ్యక్తం చేస్తున్నారు.|Telugu_F|other|7.669333
processed_te_f_politics_01273.wav|వార్త బయటకు రావడంతో,భారీ తాబేలును చూసేందుకు,స్థానికులు పెద్ద ఎత్తున టేల్పాండ్ వద్దకు చేరుకున్నారు.|Telugu_F|other|8.000000
processed_te_f_finance_02396.wav|ఒరిజినల్ కరెన్సీ ఇస్తే,దొంగ నోట్లు ఇస్తానంటూ నమ్మించే మదార్,తన కస్టమర్లకు రకరకాల మాటలు చెప్పేవాడు.|Telugu_F|other|7.776000
processed_te_f_finance_02129.wav|రియల్మి పేసా యాప్ ద్వారా,కేవలం రుణం మాత్రమే కాకుండా,మీ క్రెడిట్ రిపోర్ట్‌ను ఉచితంగానే చూసుకోవచ్చు.|Telugu_F|other|7.914667
processed_te_f_finance_02017.wav|ప్రస్తుత ఆర్థిక సంవత్సరంలో,మూడో ద్వైమాసిక ద్రవ్య, పరపతి విధాన సమీక్ష సమావేశాలు,సోమవారం మొదలయ్యాయి.|Telugu_F|other|8.266667
processed_te_f_agri_03046.wav|ఇలాంటి రైతులను ప్రభుత్వం ప్రోత్సహిస్తే, అద్భుతాలు జరిగే అవకాశం ఉందని, రైతు ప్రతినిధులు చెబుతున్నారు.|Telugu_F|other|7.232000
processed_te_f_education_01651.wav|యాత్ర సజావుగా సాగడానికి వీలుగా,అన్ని ఏర్పాట్లు చేసినట్టు,జమ్ము ఐజీపీ ఎస్డీ సింగ్ జమ్వాల్ తెలిపారు.|Telugu_F|other|9.000000
processed_te_f_finance_02421.wav|ఎస్‌బీఐ ఫ్లెక్సీ డిపాజిట్ పథకంలో,ఇతరులతో పోలిస్తే, సీనియర్ సిటిజన్లు,అధిక వడ్డీ రేట్లను పొందవచ్చు.|Telugu_F|other|8.181333
processed_te_f_general_00429.wav|ప్రమాదానికి గురైన ఉక్రెయిన్ విమానం నుంచి,రెండు బ్లాక్ బాక్స్ లను,ఇరాన్ రెస్క్యూ బృందం సేకరించింది.|Telugu_F|other|7.637333
processed_te_f_politics_01619.wav|నేను నిర్మాతను కాదు కాబట్టి సరిపోయింది,లేదంటే కోర్టుకు వెళ్దును అంటూ,తెగ సీరియస్ అయిపోయాడు మనోజ్.|Telugu_F|other|8.746667
processed_te_f_politics_00985.wav|కాగా,రాష్ట్ర ముఖ్యమంత్రి చంద్రబాబు నాయుడు ను ఎంతో ముందుచూపు ఉన్న వ్యక్తిగా పేర్కొన్నారు రఖ్మనావ్.|Telugu_F|other|7.594667
processed_te_f_general_00277.wav|ఈ శిల్పాలు పరిమాణంలో,భారీ మరియు కూర్చొని మరియు ఆనుకుని ఉన్న,వివిధ స్థితిలో విష్ణువును చూపిస్తాయి.|Telugu_F|other|8.149333
processed_te_f_weather_01866.wav|ఇక,వరల్డ్కప్ లో పాక్ తో తలపడే మ్యాచ్ లో భారత జట్టు పై అదనపు ఒత్తిడి ఏమీ ఉండదని గవాస్కర్ చెప్పాడు.|Telugu_F|other|8.256000
processed_te_f_health_02849.wav|కాలం చెల్లిన మందులు పెద్ద సంఖ్యలో రావడంతో,వాటిని ఎలా పంపిణీ చేయాలని వాలంటీర్లు ప్రశ్నిస్తున్నారు.|Telugu_F|other|7.800000
processed_te_f_health_00624.wav|మందులు ఇవ్వడం లేదంటే,పేస్ మేకర్ వంటివి అమర్చడం మాత్రమే ప్రస్తుతం ఈ సమస్యకు ఉన్న పరిష్కార మార్గాలు.|Telugu_F|other|7.500000
processed_te_f_finance_02001.wav|హడ్కో వడ్డీ కన్నా,అమరావతి బాండ్ల వడ్డీ తక్కువే ఉన్నా,దానిపై విమర్శలు రావడాన్ని ఆయన తప్పుపట్టారు.|Telugu_F|other|8.032000
processed_te_f_agri_02841.wav|దీంట్లో భాగంగానే, ప్రభుత్వం వాగ్దానం చేసినట్లుగా, గ్రామీణ రైతు బజార్లను ఆధునిక మండీలుగా మార్చాలి.|Telugu_F|other|7.882667
processed_te_f_general_00296.wav|ఆ సమయంలో,ఘూర్జర దేశం నుంచి వచ్చిన ఒక పండితుడు, తాను సంస్కృతంలో రచించిన,ఒక శ్లోకాన్ని వినిపించాడు.|Telugu_F|other|8.700000
processed_te_f_general_01565.wav|శివుని వర ప్రభావంతో,పులి పాదాలను పొందిన కారణంగా,అప్పటి నుంచి వ్యాఘ్రపాదుడు అనే పేరు స్థిరపడింది.|Telugu_F|other|7.893333
processed_te_f_finance_01897.wav|ఒకటి కంటే ఎక్కువ క్రెడిట్ కార్డులను వాడటం ద్వారా,బిల్లులను సకాలంలో చెల్లించడంలో,జాప్యం జరగొచ్చు.|Telugu_F|other|7.600000
processed_te_f_general_01368.wav|జపాన్ బుద్ధ సంఘం కొండ పైభాగంలో,శాంతి స్థూపం,శాంతి పగోడా అనే భారీ ఆధునిక స్థూపాన్ని నిర్మించింది.|Telugu_F|other|8.437333
processed_te_f_health_00498.wav|గొంతు దగ్గర గాయం ఉన్నవాడు,ఆ బాధ సలుపుతుంటే ఎలా మాట్లాడతాడో,అచ్చంగా అలాగే డైలాగ్స్ పలికాడు జగపతి.|Telugu_F|other|8.200000
processed_te_f_politics_01657.wav|ప్యారిస్ సభ పురోగతిపై అధికార ప్రతినిధి వికాస్ స్వరూప్ కూడా,తన ట్వీట్‌లో ఆశాభావం వ్యక్తం చేశారు.|Telugu_F|other|8.064000
processed_te_f_general_01331.wav|ఒకరోజు విమానం ప్రయాణం చేస్తున్న గ్రాసిలా,పంపా మీదుగా వెళ్తూ,ఖాళీగా ఉన్న తమ పొలాన్ని గమనించింది.|Telugu_F|other|7.349333
processed_te_f_politics_00898.wav|రైతులపై కాంగ్రెస్ ది కపట ప్రేమ అని,రైతులను కాల్చి చంపిన చరిత్ర ఆ పార్టీకి ఉందని మంత్రి అన్నారు.|Telugu_F|other|7.500000
processed_te_f_general_00711.wav|త్యాగరాజు కృతుల్లో కానీ, దీక్షితారు కృతుల్లో కానీ,కర్ణాటక సంగీతం అన్న ప్రస్తావన,ఎక్కడా కానరాదు.|Telugu_F|other|8.032000
processed_te_f_general_00550.wav|అప్పటికే,పరిశ్రమలో ఉన్న తయారీ యంత్రాలు,ఎగుమతికి సిద్ధం చేసిన ప్యాకెట్లు, స్నాక్స్ దగ్ధమయ్యాయి.|Telugu_F|other|7.882667
processed_te_f_education_00791.wav|హత్నూర మండలంలోని,జగ్గంపేటకు చెందిన వివాహిత,నర్సాపూర్లో టైలరింగ్ శిక్షణ కోసం శుక్రవారం వచ్చింది.|Telugu_F|other|8.949333
processed_te_f_education_02919.wav|దీంతో ఇవాళైనా సభ ఆర్డర్లో ఉంటుందా,అవిశ్వాస తీర్మానం చర్చకు వస్తుందా,అనేది సస్పెన్స్‌గా మారింది.|Telugu_F|other|8.554667
processed_te_f_politics_00686.wav|సిద్ధూకు చెందిన లోకల్ గవర్నమెంట్ పోర్టు ఫోలియోను,ముఖ్యమంత్రి స్వయంగా తన ఆధీనంలోకి తీసుకున్నారు. |Telugu_F|other|7.776000
processed_te_f_other_02483.wav|చిత్రసీమ లో ఎంతో ప్రతిష్టాత్మకంగా భావించే నంది అవార్డులను,ఆంధ్రప్రదేశ్ ప్రభుత్వం ప్రకటించింది.|Telugu_F|other|7.500000
processed_te_f_weather_01564.wav|కేవలం మూడు రోజుల వ్యవధిలో,ఐదుగురు చిన్నారులు డెంగీతో చనిపోగా,మరొకరు డిఫ్తీరియాతో మృతి చెందారు.|Telugu_F|other|8.288000
processed_te_f_education_00765.wav|బుధవారం వాచ్మెన్ రంగన్నకు,నార్కో అనాలసిస్ పరీక్షలు చేయవచ్చని,పులివెందుల కోర్టు తీర్పు ఇచ్చింది.|Telugu_F|other|8.000000
processed_te_f_general_01951.wav|ఆయన బస చేసిన అల్ఖాసర్ హోటల్‌పై,రాకెట్ దాడి జరిగినప్పటికీ,ఆయన ప్రాణాలతో సురక్షితంగా బయటపడ్డారు.|Telugu_F|other|8.400000
processed_te_f_politics_01195.wav|నిర్మాత తాటిపర్తి ప్రభాకర్ మాట్లాడుతూ,దేశభక్తి ఉండేలా మా బ్యానర్‌కి ఈ పేరుని పెట్టాం అన్నారు.|Telugu_F|other|8.266667
processed_te_f_finance_00406.wav|అందుకే షీరోస్ పేరుతో,క్రౌడ్ ఫండింగ్ ద్వారా డబ్బు సేకరించి,దాన్ని యాసిడ్ బాధితులకు అందిస్తోంది.|Telugu_F|other|7.488000
processed_te_f_finance_02381.wav|కాబట్టి రుణ చెల్లింపులో ఇబ్బందులు,జాప్యం లేకుండా చూసుకుంటూ,మీ క్రెడిట్ స్కోరును పెంచుకోవచ్చు.|Telugu_F|other|6.965333
processed_te_f_education_03238.wav|కాలేజీ విద్యార్థుల కోసం,బార్ నిర్వాహకులు ప్రత్యేకంగా,వెడ్‌నెస్డే నైట్ పార్టీని ఏర్పాటు చేశారు.|Telugu_F|other|7.900000
processed_te_f_general_00194.wav|గ్రామానికి చెందిన శంకరాచారి అనే వ్యక్తి,నర్సంపేట పట్టణంలో,విద్యుత్ ఛార్జింగ్ బల్బును కొన్నాడు.|Telugu_F|other|7.765333
processed_te_f_other_00160.wav|లక్ష్యాత్మక ప్రశ్నలు,అతి లఘు ప్రశ్నలు,లఘు ప్రశ్నలు, వ్యాసరూప ప్రశ్నలతో ప్రశ్నాపత్రం ఉంటుంది.|Telugu_F|other|7.840000
processed_te_f_agri_02879.wav|చేపల ఉత్పత్తి పెంపకం పెరిగినంత మాత్రాన, గ్రోత్ రేట్ అనేది వ్యవసాయ రంగంలో ఉంటుందా, అని నిలదీశారు.|Telugu_F|other|7.776000
processed_te_f_finance_01991.wav|పన్ను ఆదా తో పాటు,మీ రిస్క్ సామర్థ్యాన్ని కూడా దృష్టి లో పెట్టుకుని,పథకాలను ఎంచుకోవడం మంచిది.|Telugu_F|other|7.104000
processed_te_f_politics_01446.wav|తెలంగాణ సంస్కృతిని తెలిపేలా,బతుకమ్మ సంబరాలను ఘనంగా నిర్వహించడం ఆనందంగా ఉందని,మహిళలు తెలిపారు.|Telugu_F|other|8.064000
processed_te_f_finance_02457.wav|ఆర్బీఐ ద్వైమాసిక ద్రవ్య పరపతి విధానానికి,రిటైల్,ద్రవ్యోల్బణమే ప్రమాణంగా ఉండే విషయం తెలిసిందే.|Telugu_F|other|7.800000
processed_te_f_education_03299.wav|అదే సమయంలో,పీసీసీ పదవిని ఆశిస్తున్న మాజీ సీఎం భూపీందర్ సింగ్ హుడాను,సీఎల్పీ నేతగా నియమించారు.|Telugu_F|other|9.130667
processed_te_f_health_00716.wav|ఏదైనా చిగుళ్ల వ్యాధి లేదా దంత సమస్య వస్తొందన్న సూచనగా,నోటినుంచి చెడువాసన వచ్చే ప్రమాదం ఉంది.|Telugu_F|other|8.010667
processed_te_f_education_00952.wav|ఈ సమయంలోనే ఆత్మీయమైన స్నేహాలు,ఉన్నతమైన మానవతా విలువలు,వెలుగు రేఖలుగా దారి చూపుతూనే వున్నాయి.|Telugu_F|other|8.400000
processed_te_f_politics_03591.wav|ఈ పనులు పూర్తైన తర్వాత,ఆయన ఎమ్మెల్యే మంచి లక్షణాలు ఉన్న అబ్బాయి చిత్ర షూటింగ్ లో పాల్గొంటారు.|Telugu_F|other|7.100000
processed_te_f_finance_01795.wav|మొదట డిపాజిట్ చేసింది పోగా,మిగిలిన మొత్తం చెల్లిస్తానని, తనను ఇంటర్వ్యూ చేయాలని ఆయన్ను కోరాడు. |Telugu_F|other|7.744000
processed_te_f_general_00783.wav|మేధో వలసల వల్ల,ఒకప్పుడు విజ్ఞాన భాండాగారంగా వెలుగొందిన దేశం,అజ్ఞానపు చెత్తకుండీగా మారుతోంది.|Telugu_F|other|8.320000
processed_te_f_finance_00465.wav|కొద్దిగా ముందే పొదుపు చేయడం ప్రారంభించి ఉంటే,ఈ రోజు మెరుగ్గా ఉండేది కదా,అనే భావన కల్గుతుంది.|Telugu_F|other|8.224000
processed_te_f_general_01836.wav|చలికి మంట వద్ద కూర్చున్న వీడియో,తదితర విషయాలను,రేణూ దేశాయ్ సోషల్ మీడియా ద్వారా పంచుకున్నారు.|Telugu_F|other|7.300000
processed_te_f_general_02101.wav|సిగరెట్, ఆల్కహాల్ తో పోలిస్తే,సోషల్ మీడియా వల్ల కలిగే దుష్ప్రభావాలు చాలా తీవ్రంగా ఉంటున్నాయి.|Telugu_F|other|6.997333
processed_te_f_weather_02368.wav|శరవేగంగా చిత్రీకరణ పూర్తి చేసి,మేలో ఈ సినిమాని విడుదల చేయనున్నట్లు,చిత్ర యూనిట్ పేర్కొన్నది.|Telugu_F|other|8.128000
processed_te_f_health_00545.wav|శరీరానికి కోత పెట్టి చేసే,ఓపెన్ సర్జరీలో,కణితిలోని కణాలు పక్కకు వెళ్లేందుకు ఆస్కారం ఉంటుంది.|Telugu_F|other|7.765333
processed_te_f_general_00850.wav|అప్పుడే ఆయనకు తెలిసింది,ఆ పద్నాలుగేళ్ల ఆ కుర్రాడు ప్రెసిడెన్సీ కళాశాలలో డిగ్రీ చదువుతున్నాడని.|Telugu_F|other|7.900000
processed_te_f_finance_01732.wav|వీరయ్య ఏదైతే బ్యాంకు అకౌంట్లో డిపాజిట్ చేశారో, ఆ అకౌంట్ వివరాలను,దర్యాప్తు బృందం రాబట్టింది. |Telugu_F|other|7.786667
processed_te_f_education_01257.wav|అమెరికాలో ఉంటున్న,ప్రవాస భారతీయుడు వెస్లీ మాద్యూస్ కి,అమెరికా కోర్టు జీవిత ఖైదు విధించింది.|Telugu_F|other|8.341333
processed_te_f_finance_01504.wav|ఈ పథకం,ముఖ్యంగా మొదటిసారి స్టాక్ మార్కెట్లలో పెట్టుబడులు పెట్టే,మదుపరుల కోసం ఉద్దేశించింది.|Telugu_F|other|7.893333
processed_te_f_finance_00871.wav|తనకు పాతిక పర్సెంట్ వాటా ఇచ్చారని, మొత్తం పెట్టుబడి ఎమ్మెల్యేదే అని,సోమవారం మావోలతో అన్నాడట. |Telugu_F|other|8.181333
processed_te_f_weather_01722.wav|వేగంగా పనులు పూర్తి చేసేలా జన్కో అధికారులు,బెల్ సంస్థను ప్రోత్సహించే వారని గుర్తు చేశారు.|Telugu_F|other|7.552000
processed_te_f_finance_02235.wav|పొదుపు ఖాతాల సొమ్ము,ఐదేళ్లలో భారీగా పడిపోవడం,ఆర్థిక రంగంలో ప్రమాద ఘంటికలను మోగిస్తున్నాయి.|Telugu_F|other|7.744000
processed_te_f_agri_02193.wav|శివారు ప్రాంతాలలో, దాదాపు అన్నింటిలోనూ, గూస్బెర్రీ ఒకటి లేదా అంతకంటే ఎక్కువ పొదలు పెరుగుతాయి. |Telugu_F|other|8.042667
processed_te_f_agri_01218.wav|ప్రజలంతా సుభిక్షంగా ఉండాలని, సకాలంలో వర్షాలు కురవాలని, పంటలు బాగా పండాలని, సంకల్పం పఠించారు. |Telugu_F|other|7.882667
processed_te_f_health_00656.wav|మీకు అందుబాటులో ఉన్న కంప్యూటర్,సెల్ఫోన్,ట్యాబ్ ద్వారా ఒత్తిడి నివారణ చర్యలు చేపట్టవచ్చు.|Telugu_F|other|7.400000
processed_te_f_finance_00632.wav|ఇలా ఆర్థిక ప్రణాళికతో వెళ్తే,రిటైర్మెంట్ సమయానికి,మీ చేతికి పెద్ద మొత్తంలో డబ్బు వస్తుంది.|Telugu_F|other|7.242667
processed_te_f_finance_01938.wav|కరెన్సీ నోటుకు బదులు,కార్డుతో చెల్లింపులు జరిపేవారి సంఖ్య,మన దేశంలో అనూహ్యంగా పెరుగుతోంది.|Telugu_F|other|7.114667
processed_te_f_general_00806.wav|ఉత్తర సిరియాలో సరిహద్దుకు సమీపంలో,'తుర్క్మెన్ మౌంటెన్' అనే ప్రాంతంలో,ఈ విమానం కూలిపోయింది.|Telugu_F|other|7.392000
processed_te_f_education_00946.wav|ఒకప్పుడు వచ్చి రావడంతోనే,మార్కెట్లో దుమ్మురేపిన జీ ఫోన్లు,నేడు డెడ్ స్ఠితికి చేరుకున్నాయి.|Telugu_F|other|8.128000
processed_te_f_education_03352.wav|బుధవారం అర్థరాత్రి జరిపిన చర్చల అనంతరం,ఇరు పార్టీలు ఈ,నిర్ణయానికి వచ్చినట్లు చెబుతున్నారు.|Telugu_F|other|7.200000
processed_te_f_finance_00595.wav|ట్రేడ్ వార్ నేపథ్యంలో,వర్ధమాన దేశాల సెంట్రల్ బ్యాంకులు,మానిటరీ పాలసీలో మార్పులు తెచ్చాయి.|Telugu_F|other|8.170667
processed_te_f_general_02341.wav|శనివారం అర్ధరాత్రి కత్తితో దాడి చేయడం,బైక్ ను దగ్ధం చేయడం వంటి సంఘటనలు చోటు చేసుకున్నాయి.|Telugu_F|other|7.082667
processed_te_f_education_03146.wav|కేంద్ర హోంమంత్రితో చర్చించిన తర్వాత,దీనిపై ముందుకు వెళతాం అని,బొమ్మై మీడియాకు వివరించారు.|Telugu_F|other|7.850667
processed_te_f_education_00466.wav|అయితే బొండా ఉమా చేసిన వ్యాఖ్యలతో,ఇంతకీ ఆ మంత్రులు ఎవరు అన్న దానిపై,పెద్ద చర్చ జరుగుతుంది.|Telugu_F|other|7.978667
processed_te_f_politics_01591.wav|తాజాగా ఈ కల్కి కొచ్లిన్ చేసిన,బేబీ బంప్ ఫోటో షూట్ కూడా,సోషల్ మీడియాలో తెగ వైరల్ అవుతోంది.|Telugu_F|other|8.768000
processed_te_f_finance_00475.wav|కార్మిక లోకపు కళ్యాణ సారథిగా,మార్క్స్ రాసిన కేపిటల్ పెట్టుబడి గ్రంథానికి,ఏళ్లు పైబడినాయి.|Telugu_F|other|7.893333
processed_te_f_education_03284.wav|మాజీ కేంద్ర మంత్రి సుజనా చౌధరిని,ఎంపీ మాల్యాద్రి రాజకీయాల్లో,తన గాడ్ ‌ఫాదర్ గా  చెబుతారు.|Telugu_F|other|8.256000
processed_te_f_education_01310.wav|ఇక ప్రభాస్ సాహో చిత్రం,ప్రస్తుతం దుబాయ్ లో షూటింగ్ చేస్కుంటూ,బిజీగా ఉన్న సంగతి తెలిసిందే.|Telugu_F|other|9.000000
processed_te_f_general_00776.wav|అయితే బ్రిటిష్ వారి కాలం నుండి,పకడ్బందీగా భూమి రికార్డులు ఉండటంతో,జగన్ నిరాశకు గురయ్యాడు.|Telugu_F|other|7.754667
processed_te_f_finance_00596.wav|నమస్తే సిరి, నా బ్యాంక్ అకౌంట్ ద్వారా,అటల్ పెన్షన్ యోజన పథకాన్ని,యాక్టీవేట్ చేసుకున్నాను.|Telugu_F|other|7.100000
processed_te_f_general_02440.wav|తమ సామాజిక వర్గం వారు రాజకీయాల్లో చక్రం తిప్పుతుంటే,వారికి వంతపాడటం మీడియా సంస్థల వంతైంది. |Telugu_F|other|8.181333
processed_te_f_finance_02104.wav|అయితే మినిమమ్ బ్యాలెన్స్ అని కాకుండా,మంత్లీ యావరేజ్ బ్యాలెన్స్,అని చెబుతుంటాయి బ్యాంకులు.|Telugu_F|other|6.442667
processed_te_f_weather_01808.wav|అలా టైమ్ మిషన్ బ్యాక్‌డ్రాప్ లో సిద్ధం చేసిన కథ,రవితేజకు కనెక్ట్ అయిందని ఇండస్ట్రీ టాక్.|Telugu_F|other|7.178667
processed_te_f_agri_02963.wav|అప్పులు చేసి సాగు ప్రారంభిస్తే, చివరకు ఆ అప్పులు తీర్చలేని పరిస్థితి నెలకొందని, భీమవరం మండలానికి చెందిన ఆక్వా రైతు, కృష్ణంరాజు వాపోయారు.|Telugu_F|other|10.165333
processed_te_f_finance_02337.wav|వీటిని తీర్చడం కోసం,డబ్బు సంపాదన ఒక్కటే లక్ష్యమైతే,ఏమీ పొందలేం, జీవితాన్ని ఆస్వాదించలేం.|Telugu_F|other|7.861333
processed_te_f_education_02698.wav|ఇతనికి ఏమైనా ప్రాబ్లం ఉందేమోనని,శాస్త్రవేత్తలు పరీక్షలు జరిపితే,చాలా నార్మల్ గా ఉన్నాడు.|Telugu_F|other|7.253333
processed_te_f_education_01589.wav|తరువాత అన్నం సతీష్ ప్రభాకర్,ఎమ్మెల్సీ పదవికి రాజీనామా చేసి,బీజేపీ తీర్దం పుచ్చుకున్నారు.|Telugu_F|other|8.100000
processed_te_f_agri_02922.wav|గడ్డి మొక్కలతో ఫొటో సింతసిస్ సూత్రాన్ని అన్వయిస్తే, వచ్చే మార్పును, పచ్చరంగుల డిజైన్ మొక్కల్ని సృష్టించిన, సైంటిస్టుల ఆలోచనకి జోహార్లు.|Telugu_F|other|10.048000
processed_te_f_finance_02230.wav|ప్రభుత్వాలు తీసుకుంటున్న పొదుపు చర్యలతో,ప్రజల ఆరోగ్య పరిస్థితి,మరింత దుర్భరంగా తయారైంది.|Telugu_F|other|7.100000
processed_te_f_finance_01643.wav|సేవింగ్స్ బ్యాంకులో దాచుకున్న నగదు కంటే,లిక్విడ్ ఫండ్ లో పెట్టుబడి,కొంత నష్టభయం ఉంటుంది.|Telugu_F|other|6.848000
processed_te_f_education_01365.wav|రాణి పద్మావతి జీవిత కథ ఆధారంగా,ఈ సినిమా తీశారని,రాజ్పుత్లు ఆరోపిస్తోన్న విషయం తెలిసిందే.|Telugu_F|other|8.000000
processed_te_f_education_00874.wav|ఉపాధ్యాయ శిక్షణ అయ్యాక,తెలుగు పండిత పట్టా కోసం,ప్రాచ్య కళాశాలలో ప్రైవేటుగా చదివారు వేణు.|Telugu_F|other|8.010667
processed_te_f_general_00763.wav|వృద్ధి రేటును నియంత్రించి,జనాభా కట్టడిలో మనం సాధించిన సత్ఫలితాల వల్ల,ఇలా జరిగి ఉండొచ్చు.|Telugu_F|other|8.160000
processed_te_f_education_00329.wav|ఒక్కో స్టేజీలో,అనుకున్న లక్ష్యాన్ని పూర్తి చేసుకుంటూ వెళ్తే,కొత్త స్టేజ్ ఓపెన్ అవుతుంది.|Telugu_F|other|6.517333
processed_te_f_finance_01250.wav|స్టాక్ బ్రోకర్ అని చెప్పుకున్నా,నిజంగా బ్రహ్మానందం,స్టాకులు కొనడం, అమ్మడం, కొనిపించడం, అమ్మించడం లాంటి పనులు,చాలా అరుదుగా చేస్తాడు.|Telugu_F|other|10.186667
processed_te_f_general_01865.wav|ఆ క్రమంలో,అమెజాన్ అడవుల్లో చెలరేగిన మంటలను ఆర్పేందుకు,యుద్ధ విమానాలను రంగంలోకి దించారు.|Telugu_F|other|7.000000
processed_te_f_other_00312.wav|దేవతా స్త్రీలను,కిన్నెర స్త్రీలను,గంధర్వ స్త్రీలను చూసా కానీ ఇలాంటి స్త్రీని చూడలేదు.|Telugu_F|other|7.157333
processed_te_f_other_01445.wav|సో,అటు స్టార్ హీరోలు, ఇటు అప్ కమింగ్ హీరోలతో బ్యూటిఫుల్ కెరీర్ ఎంజాయ్ చేస్తోంది రష్మిక.|Telugu_F|other|7.200000
processed_te_f_other_01231.wav|రణవీర్ బాలీవుడ్ కే పరిమితం కాగా,దీపికా మాత్రం హాలీవుడ్ లో పాగా వేయడానికి సిద్ధంగా ఉంది.|Telugu_F|other|7.392000
processed_te_f_general_01184.wav|ఆ కాలంలో ఎస్పీలుగా పనిచేసిన బ్రిటిష్ ఉద్యోగులు,తమ తనిఖీల సందర్భంగా,ఈ పోలీసు స్టేషన్ గురించి రాసిన కామెంట్లు ఆ రిజిస్టర్ లో ఉన్నాయి.|Telugu_F|other|10.080000
processed_te_f_health_01061.wav|కీళ్ల నొప్పులు,కండరాల నొప్పులు ఉన్నవారు,గోరు వెచ్చటి నీటిలో సాక్సులను ముంచి,నొప్పి ఉన్న ప్రాంతంలో కాసేపు ఉంచితే ఉపశమనం పొందుతారు.|Telugu_F|other|10.100000
processed_te_f_health_01915.wav|ప్రతి ఆరు సెకండ్లకు ఒకరు చొప్పున,రోజుకు పధ్నాలుగు వేలమంది ఈ వ్యాధి బారిన పడుతున్నారు.|Telugu_F|other|6.602667
processed_te_f_health_03112.wav|న్యూరాన్స్ తో పాటు,గ్లాస్ కణాలుగా పిలువబడే ప్రత్యేక కణాలు,నరాల కణాలకు మద్దతు ఇస్తాయి.|Telugu_F|other|6.933333
processed_te_f_general_00645.wav|భారత్,అన్ని రకాల సంస్కృతులను తనలో ఇముడ్చుకుంటూ,అందరినీ కలుపుకుంటూ ముందుకు వెళ్లే దేశం.|Telugu_F|other|7.477333
processed_te_f_finance_01157.wav|ఈ రచనలో,కాలిఫోర్నియా మరియు వర్జిన్ ద్వీపాలు మాత్రమే,క్రెడిట్ తగ్గింపుకు లోబడి ఉంటాయి.|Telugu_F|other|7.637333
processed_te_f_weather_02378.wav|అలానే ఏపీ ప్రజలు ప్రతిష్టాత్మాకంగా భావించే పోలవరం ప్రాజెక్ట్ పై కూడా,ఆయన స్పందించారు.|Telugu_F|other|8.373333
processed_te_f_politics_02080.wav|ఇక ఈ సినిమా క్లైమాక్స్,అత్తారింటికి దారేది చిత్రంను మించి ఉంటుందనే ప్రచారం రావడంతో,సినిమాపై అంచనాలు ఆకాశాన్ని అంటేలా వస్తున్నాయి. |Telugu_F|other|9.900000
processed_te_f_weather_01647.wav|అందుకు బలం చేకూర్చేలా కొన్ని రోజుల క్రితం ఆయన,యూపీ సీఎం యోగి ఆదిత్యానాథ్ ని కలిశారు.|Telugu_F|other|7.850667
processed_te_f_agri_02926.wav|తొక్కతో ఆపిల్ తినడం ద్వారా, ఫైబర్ లోపలికి వెళ్లడం వల్ల, కొలెస్ట్రాల్ తగ్గే ఛాన్స్ ఉంది.|Telugu_F|other|6.154667
processed_te_f_health_02101.wav|శ్వాస సంబంధిత వ్యాధితో బాధపడుతూ,నగరంలోని ఒక ప్రైవేటు హాస్పిటల్లో చికిత్స పొందుతున్న ఆయన,బుధవారం మధ్యాహ్నం తుది శ్వాస విడిచారు.|Telugu_F|other|9.500000
processed_te_f_finance_02428.wav|జీఎస్టీ ఎక్స్‌ప్రెస్ లోన్ పథకం అమల్లోకి వస్తే,జీఎస్టీని సక్రమంగా చెల్లించే వ్యాపారులకు,బ్యాంకులు ఇకపై,రెడ్ కార్పెట్ పరుస్తాయి.|Telugu_F|other|10.186667
processed_te_f_politics_01598.wav|ఈ స్థానం నుండి ఎన్నికల్లో టీఆర్ఎస్ అభ్యర్థిగా టీ భీంసేన్ పోటీ చేసి ఓటమి పాలయ్యారు.|Telugu_F|other|7.253333
processed_te_f_weather_01095.wav|ఈ విషయం ఆమె తల్లిదండ్రుల దృష్టికి రావడంతో,ఇమ్రాన్ ఇంటికి వెళ్లి చూడగా,అతడికి ఇది వరకే పెళ్లైందని,అతడొక ముస్లిం అని తెలిసింది.|Telugu_F|other|9.770667
processed_te_f_health_01172.wav|వంకర్లు తిరిగిన శరీరం,చిన్నపిల్లల నుంచి,వృద్ధుల వరకు రాష్ట్రంలో వేలాది మందిని పట్టిపీడిస్తున్న భయంకర వ్యాధి పేరే ఫ్లోరోసిస్.|Telugu_F|other|9.200000
processed_te_f_other_02314.wav|భోగవల్లి ప్రసాద్ నిర్మించిన ‘దోచేయ్’ సినిమా ఆడియో విడుదల కార్యక్రమం శుక్రవారం సాయంత్రం హైదరాబాద్,తాజ్ డెక్కన్ హోటల్లో జరిగింది.|Telugu_F|other|9.781333
processed_te_f_health_00785.wav|ఒకసారి గర్భం వచ్చి,ప్రసవం అయితే,రెండోసారి చికిత్స అవసరం లేకుండానే గర్భం దాల్చొచ్చు.|Telugu_F|other|7.082667
processed_te_f_politics_02119.wav|మహిళలు వెళ్లడానికి ఎన్నో ఆలయాలు ఉన్నాయని,వారు అక్కడికి వెళ్లొచ్చని,అయ్యప్ప భక్తుల దీక్షను భగ్నం చేయొద్దు అని ఏసుదాసు కోరారు. |Telugu_F|other|9.600000
processed_te_f_politics_00258.wav|మెగా క్యాంప్ విడిపోయి,నష్టపోతున్న వైనం గమనించిన పెద్దలు కొందరు,నందమూరి క్యాంప్‌ను ఒక్కటి చేయాలన్న ప్రయత్నం మొదలు పెట్టారు.|Telugu_F|other|9.400000
processed_te_f_finance_01861.wav|ముందుగా,క్రోమ్ బ్రౌజర్లోని,పేమెంట్స్ మెథడ్స్ ఆప్షన్ దగ్గర, మీ డెబిట్ కార్డు లేదా క్రెడిట్ కార్డును,యాడ్ చేసుకోవాల్సి ఉంటుంది.|Telugu_F|other|9.400000
processed_te_f_finance_02137.wav|ఈ నేపథ్యంలో,సోమవారం స్టాక్ మార్కెట్లు జోష్ లో ఉంటాయని,ఆర్థిక నిపుణులు అంచనా వేశారు.|Telugu_F|other|7.776000
processed_te_f_finance_00314.wav|తాజా హైకోర్టు ఆదేశాల మేరకు మాత్రం,ఇన్వాయీస్ ప్రకారం,జీవిత కాల పన్ను విధించాల్సిందే.|Telugu_F|other|7.400000
processed_te_f_general_02163.wav|వైమానిక దాడి తర్వాత,పాకిస్తాన్ అవమాన భారంతో,భారత్ పై కవ్వింపు చర్యలకి పాల్పడుతుంది.|Telugu_F|other|7.093333
processed_te_f_finance_00582.wav|ప్రతి హెప్టాథ్లాన్ ఈవెంట్ గురించి,మరింత సమాచారం కోసం,క్రింది లింకులను తనిఖీ చేయండి.|Telugu_F|other|7.253333
processed_te_f_finance_00765.wav|అకౌంట్ యాక్టివ్గా ఉండాలంటే,మూడు ఆర్థిక సంవత్సరాల్లో ఒక్కసారైనా,అకౌంట్లో డబ్బులు డిపాజిట్ చేయడమో లేదా విత్ డ్రా చేయడమో చేయాలి. |Telugu_F|other|10.069333
processed_te_f_finance_00921.wav|మీరు ముందుకు వెళ్లేందుకు లేదా పన్ను మినహాయింపు కోసం,స్వచ్ఛంద సంస్థకు విరాళంగా ఇవ్వాల్సిన అవసరం లేని వస్తువులను,రీసెల్ చేయండి. |Telugu_F|other|9.685333
processed_te_f_general_02407.wav|అమెరికా దేశం జారీ చేసే గ్రీన్కార్డుకు నకిలీలు పుట్టించడం,దాదాపు అసాధ్యమనే చెప్పాలి. |Telugu_F|other|7.104000
processed_te_f_general_00566.wav|నిరుద్యోగ భృతి ఇచ్చే దిశగా,ప్రయత్నం కూడా చేయలేదని, ఉద్యోగ ప్రకటనలు కూడా,లేవన్నారు.|Telugu_F|other|7.498667
processed_te_f_politics_03397.wav|దేశ సంస్కృతి,చరిత్ర గురించి ఉద్భోద చేయడానికి,అసలు మోహన్ భగవత్ ఎవరని ప్రశ్నించారు.|Telugu_F|other|7.840000
processed_te_f_politics_01637.wav|గండ్లను పూడ్చేందుకు అధికారులు కూలీలను పంపించగా,వారితో పాటు రైతులు కూడా పనిచేశారు.|Telugu_F|other|6.500000
processed_te_f_politics_03677.wav|స్థానికులు తెలిపిన వివరాల ప్రకారం,తమ బంధువుల పెళ్లికి కుసుదీ నుంచి రామ్‌నగర్ కు,కుటుంబ సభ్యులతో ఎనిమిదేళ్ల బాలిక వచ్చింది.|Telugu_F|other|9.482667
processed_te_f_weather_01715.wav|సూపర్ హిట్ సినిమాల టైటిళ్లు,కథలూ మళ్లీ వాడుకోవడం అనేది రిస్క్ తో కూడిన వ్యవహారం.|Telugu_F|other|7.168000
processed_te_f_politics_01314.wav|ఆంధ్రప్రదేశ్‌లో సార్వత్రిక ఎన్నికలు సమీపిస్తున్న తరుణంలో,అధికార, ప్రతిపక్షాల మధ్య మాటల యుద్ధం తారాస్థాయికి చేరుకుంటుంది.|Telugu_F|other|9.200000
processed_te_f_politics_01755.wav|పారిశుద్ధ్యంలో,అంటువ్యాధుల నియంత్రణలో,జీవన ప్రమాణాల పెంపులో,మనమే దేశంలో ముందుండాలని ముఖ్యమంత్రి చంద్రబాబు ఆకాంక్షించారు.|Telugu_F|other|9.856000
processed_te_f_finance_02342.wav|జూన్ నెల పెంపులో,బ్యాంకులు కాస్త దూకుడు తగ్గించి,స్వల్పంగా వడ్డీ రేట్లను పెంచాయి.|Telugu_F|other|6.453333
processed_te_f_politics_01572.wav|మరి ఇలాంటి పోటీ మధ్య గోపీచంద్ లాంగ్ డిలేడ్,మూవీని రిలీజ్ చేస్తారా? అంటే సందేహమే.|Telugu_F|other|6.986667
processed_te_f_general_00604.wav|ఇరవై నాలుగు గంటల నిరంతర విద్యుత్ సరఫరాకు,ఈ పరిస్థితి,తీవ్ర అవరోధంగా మారిందన్నారు.|Telugu_F|other|6.976000
processed_te_f_finance_01365.wav|అంతెందుకు,గతంలో రుణం తీసుకుని మదుపు చేయడం ద్వారా,ఎవరికో లాభం వచ్చిందనే అనుకుందాం.|Telugu_F|other|6.976000
processed_te_f_education_00535.wav|గజ్వేల్ రూరల్:వెలుగు గజ్వేల్ మున్సిపల్ మాజీ చైర్మన్ గాడిపల్లి భాస్కర్ కుటుంబం నుంచి,కౌన్సిలర్లుగా ఐదుగురు బరిలో ఉన్నారు.|Telugu_F|other|9.898667
processed_te_f_health_01312.wav|ఈ హార్మోను ఆధారితంగా ఉన్న కొన్ని మాత్రలను తీసుకోవడం వల్ల,రుతుచక్రం స్థిరంగా ఉండిపోయి,గర్భం దాల్చే అవకాశాలు తగ్గిపోతాయి.|Telugu_F|other|9.642667
processed_te_f_finance_01876.wav|స్వశక్తితో ముందుకు వెళ్లడానికి,కొద్ది మొత్తాలతో పెట్టుబడి పెట్టి,వ్యాపారాలు ప్రారంభించి,దిగ్విజయంగా ముందుకు సాగుతున్నారు.|Telugu_F|other|8.682667
processed_te_f_general_01900.wav|బయట పోల్స్‌తో పాటు సోషల్ మీడియా ట్రెండ్స్ ని బట్టి చూస్తే,ఎక్కువ మంది మాత్రం మహేష్ విట్టా ఎలిమినేట్ అవుతారని చెపుతున్నారు.|Telugu_F|other|8.842667
processed_te_f_politics_01820.wav|బిజెపి వైఫల్యానికి కారణం మనోహర్ పారికర్ వారసుడిగా వచ్చిన లక్ష్మీకాంత్ పార్శేకర్‌ కు,నాయకత్వ లక్షణాలు లేకపోవడం అంటున్నారు.|Telugu_F|other|9.717333
processed_te_f_politics_01621.wav|వీరిలో హుజురాబాద్ సెగ్మెంట్ నుండి పాడి కౌశిక్ రెడ్డి,తుమ్మెటి సమ్మిరెడ్డి లు కూడా కాంగ్రెస్ టికెట్‌కు పోటీ పడుతున్నారు.|Telugu_F|other|8.789333
processed_te_f_health_02130.wav|అకాల ఆహార,విహారాల వల్లే ఈ ఎగ్జిమా వ్యాధి వస్తుందని,ఆయుర్వేద శాస్త్రం చెబుతుంది.|Telugu_F|other|6.730667
processed_te_f_finance_02191.wav|ఎటువంటి ఇబ్బంది లేకుండా,ఈ ఫోన్ పే ఏటీఎం నుండి,డబ్బు డ్రా చేసుకునేలా సృష్టించారు.|Telugu_F|other|6.549333
processed_te_f_other_01609.wav|పట్టదారు పాసు పుస్తకాల ముద్రణకు చేపట్టే డేటా ఎంట్రి నమోదుకు,ఆధార్ నంబర్ ను అనుసంధానం చేయడం విధిగా చేపట్టాలని ఆయన అన్నారు.|Telugu_F|other|9.621333
processed_te_f_agri_00107.wav|కాళేశ్వరం లిఫ్ట్ ఇరిగేషన్ ప్రాజెక్టు, ప్రపంచంలోని సాగు, తాగు నీటి ఇరిగేషన్ ప్రాజెక్టుల్లో, నెంబర్ వన్ స్థానం దక్కించుకుంది. |Telugu_F|other|9.589333
processed_te_f_finance_00326.wav|మహాత్మాగాంధీ గుణకర్ భీమా యోజన పథకం ద్వారా,చేనేత కార్మికులకు,వారి కుటుంబ సభ్యులకు,భీమా సౌకర్యం కల్పిస్తున్నట్లు తెలిపారు.|Telugu_F|other|10.080000
processed_te_f_agri_02935.wav|వీఆర్ కండ్రిగ గ్రామం సమీపంలోని, ఒక మామిడి తోటలో మేతకు వెళ్ళిన ఒక ఆవు, నాటుబాంబును గడ్డిగా భావించి, తినాలని ప్రయత్నించింది.|Telugu_F|other|10.069333
processed_te_f_politics_02005.wav|కోపాన్ని దిగమింగిన పాణి,ఇదిగో బ్లాంక్ చెక్కు నీకెంత కావాలో ఆ స్థలం ఖరీదుగా వ్రాసుకో,నేను కొనుక్కున్నాను అనుకో అన్నాడు. |Telugu_F|other|9.500000
processed_te_f_education_00758.wav|ఆదివారం ఉప్పొంగి ప్రవహిస్తున్న చెరువూరు వాగును దాటి, గ్రామాల్లోకి వెళ్లి,పిల్లలను గుర్తించి,నేత్ర పరీక్షలు నిర్వహించారు.|Telugu_F|other|9.632000
processed_te_f_finance_01395.wav|ఎమ్మమాడు ప్రాంతానికి చెందిన,గఫూర్ అనే వ్యక్తి వద్ద,భారీ మొత్తంలో డబ్బు ఉన్న విషయం తెలిసి,అతనికి అమ్మాయిని  ఎరగా వేసారు.|Telugu_F|other|8.992000
processed_te_f_finance_02049.wav|రిజర్వు బ్యాంకు,ఇటీవల ప్రకటించిన పరపతి విధానంలో,వడ్డీ రేట్లలో ఏ మార్పూ చేయలేదు.|Telugu_F|other|6.997333
processed_te_f_education_00777.wav|ఈ గేమ్ మోజులో పడిపోయి,పరీక్షలు కూడా ఎగ్గొట్టిన ఓ బాలుడు, ఆత్మహత్యకు పాల్పడ్డాడు.|Telugu_F|other|6.600000
processed_te_f_finance_00541.wav|కాబట్టి, స్థిరమైన మూలధనం అనేది,డబ్బు పరంగా,సంస్థ యొక్క స్థిర ఆస్తుల వ్యక్తీకరణ.|Telugu_F|other|7.242667
processed_te_f_finance_02410.wav|ఈ కొత్త విధానం అమలైతే,బ్యాంకులు,లక్షలాది మంది చిన్న కంపెనీలకు లోన్లు ఇవ్వొచ్చు.|Telugu_F|other|6.560000
processed_te_f_weather_02435.wav|బాహుబలి బాక్సాఫీస్ కి నోట్లవర్షం కురిపిస్తే,రేవంత్ రెడ్డి కాంగ్రెస్ కి  ఓట్ల వర్షం కురిపిస్తాడు అని ఆర్జీవి అన్నాడు.|Telugu_F|other|8.661333
processed_te_f_finance_02217.wav|మైనర్ పిల్లల పేరుతో,పెట్టుబడి పెట్టినా, దానిపై వచ్చే ఆదాయాన్ని,తల్లిదండ్రుల ఆదాయంగానే పరిగణించి,ఆదాయపు పన్ను గణించాలి.|Telugu_F|other|9.898667
processed_te_f_politics_02087.wav|సీఎం మందిరాలకు,ఆలయాలకు ఎక్కడకు వెళ్లినా వంద కోట్ల కేటాయింపు అంటారని,వెచ్చించేదీ ఖర్చు చేసేదీ శూన్యమని ఎద్దేవా చేశారు. |Telugu_F|other|9.900000
processed_te_f_agri_01456.wav|విత్తనపు ముచ్చెలకు ఇరువైపుల నుంచి, ఈ చెద పురుగులు ప్రవేశించి, లోపల కణజాలను, మొగ్గలను తినడం వల్ల, మొలక శాతం తగ్గిపోతుంది. |Telugu_F|other|9.792000
processed_te_f_education_00916.wav|సాధారణ వైద్య పరీక్షలు చేయించుకుని,నో ప్రెగ్నెన్సీ సర్టిఫికెట్ను,క్రీడాకారులు సొంత డిక్లరేషన్తో సమర్పిస్తే,సరిపోతుంది.|Telugu_F|other|9.354667
processed_te_f_finance_00540.wav|పేమెంటు బ్యాంకులు,సేవింగ్సు ఖాతాలో ఉండే నగదుకు,మంచి వడ్డీని అందించడం ద్వారా,వాణిజ్య బ్యాంకులకు పోటీగా నిలుస్తున్నాయి.|Telugu_F|other|9.376000
processed_te_f_politics_00512.wav|మరి కావాలని ప్రచారం చేస్తున్నారో,లేక నిజంగా సినిమా స్టొరీ ఇదే కావచ్చో కానీ,రూమర్స్ మాత్రం బాగానే ప్రచారం అవుతున్నాయి.|Telugu_F|other|10.069333
processed_te_f_politics_02906.wav|భారత రాజ్యాంగ విలువలు,ప్రాథమిక హక్కులు,ఆచరణలో లౌకిక వ్యవస్థను,చిత్తశుద్థితో పరిరక్షించి అమలు జరిపేందుకు పూనుకోవాలి.|Telugu_F|other|9.952000
processed_te_f_education_02556.wav|అన్నపూర్ణ స్టూడియోస్ ‌‌లో,అగ్నిప్రమాదం జరిగిన మరుసటి రోజే,నాగార్జున ఈ ట్వీట్ ఏడ్చాము అని పెట్టడం,చర్చకు దారి తీసింది.|Telugu_F|other|9.568000
processed_te_f_education_03461.wav|రెండో అమ్మాయి ఆరోగ్యంగానే ఉన్నప్పటికీ,ఏడు నెలలకే డెలివరీ కావడంతో,ఇన్క్యుబేటర్ బాక్స్‌లో పెట్టాలని,వైద్యులు సూచించారు.|Telugu_F|other|9.301333
processed_te_f_health_02812.wav|విధులలో ఉన్న వైద్యుడు ముఖేష్ గుండెల్లో నొప్పి వస్తుందని చెప్పినా,నామమాత్రపు మందులు ఇచ్చి ఇంటికి పంపించారు అని చెప్పారు.|Telugu_F|other|9.376000
processed_te_f_general_00915.wav|ఇంగ్లీష్ వారు ప్రపంచం మీద వేసిన రెండు పెద్ద ముద్రలలో మొదటిది భాష,రెండవది ఆటలు.|Telugu_F|other|7.637333
processed_te_f_education_00287.wav|ఎల్వీ బదిలీ అనంతరం,వ్యూహాత్మంగా నీలం సాహ్ని పేరును,సీఎం జగన్ తెరపైకి తెచ్చారు.|Telugu_F|other|7.456000
processed_te_f_finance_02125.wav|ప్రస్తుత నిష్పత్తి,దాని ప్రస్తుత ఆస్తులతో,దాని స్వల్పకాలిక బాధ్యతలను చెల్లించే,సంస్థ యొక్క సామర్థ్యాన్ని కొలుస్తుంది.|Telugu_F|other|8.700000
processed_te_f_weather_00895.wav|గుంటూరు:గుంటూరు జిల్లాలోని కాజా టోల్గేట్ వద్ద,ఎమ్మెల్యె చింతమనేని ప్రభాకర్ కు,టోల్గెట్ సిబ్బందికి వివాదం జరిగింది.|Telugu_F|other|9.482667
processed_te_f_weather_00949.wav|కాగా,టోర్నీలో టీమిండియా రెండు వరుస విజయాలు సాధించగా,గురువారం న్యూజిలాండ్ తో జరగాల్సిన మ్యాచ్ వర్షం కారణంగా రద్దైంది.|Telugu_F|other|9.632000
processed_te_f_agri_02789.wav|మీరు కూడా ఒకసారి, ఈ చెక్క కళ్లద్దాలను ఆర్డర్ ఇచ్చి, మరింత ట్రెండీగా కనిపించండి.|Telugu_F|other|6.965333
processed_te_f_finance_01639.wav|రాజ్ ‌కుమార్ బగాడియా అనే,పెట్రోల్ బంక్ యజమానికి,డబ్బు ఆశ ఎక్కువ అని గుర్తించిన ముఠా సభ్యులు,మోసానికి పథకం రచించారు.|Telugu_F|other|9.813333
processed_te_f_weather_01473.wav|ఇప్పుడు నేను ప్రపంచంలో ఎక్కువ సంతోషంగా ఉన్న అమ్మాయిని అంటూ కథానాయిక సమంతా ట్విట్టర్ లో తన ఆనందాన్ని వ్యక్తం చేసింది.|Telugu_F|other|9.770667
processed_te_f_politics_01669.wav|అభివృద్ధికి,సంక్షేమానికి ఆటంకాలు,విఘ్నాలన్నీ తొలగిపోయి ఇంటింటా శుభాలు,విజయాలు కలగాలని ముఖ్యమంత్రి ఆకాంక్షించారు.|Telugu_F|other|9.500000
processed_te_f_finance_00447.wav|కానీ ఏదో విధంగా,మధ్యలో ఆ మొత్తం ఎడ్జస్ట్ అవ్వడం వల్ల,వడ్డీ నుంచి ఊరట పొందడానికి,ఆ మొత్తాన్ని కట్టేయాలని భావిస్తారు.|Telugu_F|other|9.536000
processed_te_f_finance_01363.wav|సామాన్యుడి గుప్పెట్లో,ప్రపంచ సమాచారాన్ని అందించి,సామాన్యుల కష్టార్జితాన్నే పరపతి చేసుకున్న,రిలయన్స్ దివాలా తీసింది.|Telugu_F|other|9.120000
processed_te_f_finance_01059.wav|అప్పుగా తీసుకున్న డబ్బులు,తిరిగి ఇమ్మన్న పాపానికి,అసభ్యంగా మాట్లాడడంతో తట్టుకోలేని ఓ వివాహిత,ఆత్మహత్యకు పాల్పడింది.|Telugu_F|other|9.888000
processed_te_f_finance_01332.wav|ముంబై టోల్ ప్లాజాలో,కార్డు స్వైప్ చేసిన పుణె వ్యక్తికి,ఘోరమైన షాక్ తగిలింది.|Telugu_F|other|6.176000
processed_te_f_finance_01430.wav|సాధారణంగా,స్థలాన్ని లేదా భూమిని అమ్మడం ద్వారా వచ్చిన డబ్బు,అవాంఛిత వస్తువులను కొనుగోలు చేసేలా,ఆసక్తిని పెంచుతుంది.|Telugu_F|other|9.482667
processed_te_f_education_00460.wav|కాగా,నేటి సమావేశాల్లో భాగంగా,చేనేత కార్మికులకు సబ్సిడీ మొత్తాల మంజూరీపై,అసెంబ్లీ ప్రశ్నోత్తరాల్లో చర్చ జరగనుంది.|Telugu_F|other|9.800000
processed_te_f_finance_01053.wav|దశాబ్దాలుగా,ప్రభుత్వ ఆర్థిక దన్నుతో నడుస్తున్న,పరిశ్రమల రంగం,మరోసారి పన్ను రాయితీలు, ప్రోత్సాహాకాల కోసం చూస్తోంది.|Telugu_F|other|10.026667
processed_te_f_finance_01494.wav|పన్ను ఒకేసారి పెంచి,ప్రస్తుత ధరల్లోనే అమ్మాలని చెప్తే,తాము నష్టపోయే ప్రమాదం ఉందని,ఎరువుల కంపెనీలు పేర్కొంటున్నాయి.|Telugu_F|other|9.493333
processed_te_f_finance_02583.wav|కాబట్టి ప్రస్తుత ఫాసిస్టు మూలాలున్న ప్రభుత్వాలు కూడా,ఆయా దేశాలలోని,ఆర్థిక సంక్షోభానికి,తగిన పరిష్కారాన్ని చూపలేవు.|Telugu_F|other|9.800000
processed_te_f_finance_00392.wav|అయితే ప్రస్తుత,కొత్త ప్రభుత్వ చందాదారుల కోసం,పబ్లిక్ సెక్టార్ పెన్షన్ ఫండ్స్ డిఫాల్ట్,ఎంపికగా అందుబాటులో ఉంటుంది.|Telugu_F|other|9.664000
processed_te_f_general_00641.wav|చాలా కాలంగా,రష్యా లాంటి దేశాన్ని,మిత్ర దేశంగా చూస్తున్నా, కేవలం ఆ ఒక్క దేశం తోనే వెళ్తే చాలదని,భారత్ గుర్తించింది.|Telugu_F|other|9.365333
processed_te_f_general_02225.wav|అప్పుడు శివయ్యకు,నీ శ్రమలో ఏదైనా లోపం ఉంటే,ఈ రాగి నాణాలు బంగారు నాణాలుగా మారవు అన్న,సదానందుడి మాటలు గుర్తొచ్చాయి.|Telugu_F|other|9.664000
processed_te_f_finance_01778.wav|ఇక ఈక్విటీ మ్యూచువల్ ఫండ్ల విషయానికి వస్తే,వీటిని మార్కెట్ లావాదేవీల్లో,ఎంతో నైపుణ్యం ఉన్న నిపుణులు నిర్వహిస్తారు. |Telugu_F|other|8.682667
processed_te_f_education_02478.wav|అనారోగ్యంతో జన్మించిన తన కుమార్తెకు,వైద్యం చేయించే స్థోమత లేదని,ఆరోగ్యశ్రీ కార్డు ఉన్నా,ప్రయోజనం లేదని తెలిపారు.|Telugu_F|other|9.450667
processed_te_f_finance_01303.wav|ఇక ఆర్బీఐ బాధ్యతల విషయానికి వస్తే,పార్లమెంటు,ఆర్బీఐకి,ద్రవ్యోల్బణం అడ్డుకునే పని అప్పగించింది" అన్నారు పట్నాయక్.|Telugu_F|other|9.770667
processed_te_f_finance_02090.wav|కోడిగుడ్లు కొనుగోలు చేసేందుకు,ఇప్పుడే రాకీ స్టార్ దగ్గర్నుంచి,చిల్లర డబ్బులు,అప్పు తీసుకున్నా అని చెప్పాడు రాము.|Telugu_F|other|8.181333
processed_te_f_finance_01173.wav|అయితే ఇంకెందుకు ఆలస్యం,మా వన్ ఇండియా కూపన్ సెక్షన్ విభాగంలో లభిస్తున్న,క్యాబ్ సర్వీసులను,వెంటనే బుక్ చేసుకోండి.|Telugu_F|other|9.100000
processed_te_f_politics_02187.wav|బ్రిడ్జి పైనుంచి దూకడానికి ప్రయత్నించిన యువకుణ్ని,స్థానిక సెలబ్రిటీ జిమ్ లో కసరత్తులు చేస్తున్న యువకులు కాపాడారు. |Telugu_F|other|8.362667
processed_te_f_general_00457.wav|నల్గొండ జిల్లా,వేములపల్లి మండలం,ఆమన్గల్ గ్రామానికి చెందిన సింధుజరెడ్డి,అమెరికా మహిళల క్రికెట్ జట్టుకు ఎంపికైంది.|Telugu_F|other|8.500000
processed_te_f_politics_02157.wav|అనంతరం తల్లిదండ్రులు విధులకు హాజరు అయ్యేందుకు వెళ్లిపోగా, ఇంట్లోని ఫ్యాన్ కు ప్రభ ఉరేసుకొని ఆత్మహత్యకు పాల్పడింది. |Telugu_F|other|8.778667
processed_te_f_other_01577.wav|జెన్ కో,ట్రాన్స్ కో వంటి సంస్థలతో సమన్వయంగా ముందుకు వెళ్లాలని ఆయన అన్నారు.|Telugu_F|other|6.357333
processed_te_f_finance_00402.wav|దేశాల మధ్య జరిగే,అక్రమ ద్రవ్య మార్పిడీని హవాలా అని,దేశంలోని వివిధ ప్రాంతాల మధ్య జరిగే దాన్ని,హుండీ అని అంటారు.|Telugu_F|other|9.386667
processed_te_f_finance_02503.wav|బ్యాంకు బ్రాంచ్లతో పాటు,ఏటీఎం కేంద్రాల్లో,క్యాష్ డిపాజిట్ చేసే సౌకర్యాలు పెంచాలని,బ్యాంకుల్ని కోరింది ఎన్పీసీఐ.|Telugu_F|other|9.258667
processed_te_f_other_02279.wav|షాద్ నగర్ టౌన్ అధికారుల నిర్లక్ష్యంతో రంగారెడ్డి జిల్లా షాద్ నగర్ మున్సిపాలిటీ ఓటరు జాబితా,తప్పుల తడకలా తయారైంది.|Telugu_F|other|9.482667
processed_te_f_weather_01818.wav|ఈ రియాలిటీ షోలో యాంకర్ ప్రదీప్,సుడిగాలి సుధీర్,రష్మీ సహా జడ్జులు అందరూ కలిసి స్టేజ్‌ పై నవ్వులు పూయిస్తుంటారు.|Telugu_F|other|9.226667
processed_te_f_politics_02288.wav|పోటీలేని సీజన్ ని బ్రహ్మాండంగా వాడుకున్న ఇస్మార్ట్ శంకర్,అన్ని చోట్లా రూపాయకు రెండు రూపాయలు సంపాదించి పెట్టాడు.|Telugu_F|other|8.746667
processed_te_f_finance_02118.wav|కొత్త ఏడాదిలో,వరుస రెండు సెషన్లలో,లాభాలతో ముగిసిన స్టాక్ మార్కెట్లు, శుక్రవారం సెషన్లో,నెగిటివ్లో క్లోజయ్యాయి.|Telugu_F|other|9.098667
processed_te_f_finance_01974.wav|కేవలం తనకు సరిపోయేంత డబ్బు మాత్రమే ఉంచుకొని,మిగతా డబ్బును,దైవ కార్యక్రమాల కోసం ఇవ్వడం,అలవాటుగా మార్చుకున్నాడు.|Telugu_F|other|9.400000
processed_te_f_finance_00442.wav|ఏప్రిల్ నుంచి జూన్ త్రైమాసికంలో,వీటి వడ్డీ రేట్లలో,మార్పులు ఉండవని,కేంద్ర ఆర్థిక మంత్రిత్వ శాఖ ట్వీట్ చేసింది.|Telugu_F|other|9.482667
processed_te_f_health_00627.wav|ధూళి కణాల కాలుష్యం,మెదడుకు రక్తం సరఫరా చేసే రక్త నాళాలకు కూడా చేటుచేస్తుందని,ఈ అధ్యయనం స్పష్టంచేయడం గమనార్హం.|Telugu_F|other|9.386667
processed_te_f_general_01001.wav|సాంస్కృతిక విభాగంలో,దక్షిణ భారతదేశం నుంచి 'భారత్ గౌరవ్ అవార్డు' పొందిన తొలి వ్యక్తిగా,నరేష్ బాబు బాబీ నిలిచారు.|Telugu_F|other|9.632000
processed_te_f_education_03197.wav|లిబియా విషయంలో,ఇటలీ చేస్తున్న కృషిని ప్రశంసించిన ఎర్డొగాన్,సిరియా సంక్షోభంపై కూడా,తాము చర్చించినట్లు తెలిపారు.|Telugu_F|other|9.077333
processed_te_f_finance_02442.wav|ఈ విధానంలో,ఇండియాలోని కంపెనీలు,అడ్వర్టైజ్మెంట్ల ద్వారా సంపాదిస్తున్న ఆదాయంపై,ఆరుశాతం పన్ను వసూలు చేస్తున్నారు.|Telugu_F|other|8.500000
processed_te_f_finance_01973.wav|వస్తు సేవల పన్ను గూడ్స్ అండ్ సర్వీసెస్ టాక్స్,వ్యవస్థీకృతం కావడం,సర్వ సమగ్ర ఆర్థిక సమీకృతికి,సరికొత్త మాధ్యమం.|Telugu_F|other|9.482667
processed_te_f_general_02210.wav|ఇది కాల్విన్ సైకిల్ యొక్క రేఖాచిత్రం,ఇది కిరణజన్య కాంతిలో,చీకటి ప్రతిచర్యలు లేకుండా జరిగే రసాయన చర్యల సమితి.|Telugu_F|other|9.400000
processed_te_f_education_01268.wav|మాస్కో:రష్యా ప్రధాన మంత్రి,దిమిత్రి మెద్వెదేవ్,తన పదవికి రాజీనామా చేసినట్లు,టాస్ న్యూస్ ఏజెన్సీ వెల్లడించింది.|Telugu_F|other|10.154667
processed_te_f_finance_01933.wav|డిస్‌ప్లే అయిన ప్రాజెక్టుల నుంచి,ప్రైవేట్ కంపెనీలు, దాతలు,ఏదో ప్రాజెక్టును ఎంపిక చేసుకుని,విరాళాలు ఇవ్వొచ్చు.|Telugu_F|other|8.900000
processed_te_f_finance_02488.wav|కోట్ల విలువయిన షేర్లను,తిరిగి కొనుగోలు చేయడానికి,కంపెనీ బోర్డు ఆమోదం తెలిపిందని,నాల్కో గత నెలలో ప్రకటించింది.|Telugu_F|other|8.565333
processed_te_f_finance_01804.wav|వేలాది కోట్ల రూపాయలు వడ్డీ కడుతూ,డబ్బు ఇలా దుర్వినియోగం చేయడం,ఎంతవరకు సమంజసమో,ఒక్కసారి మనసుపెట్టి ఆలోచించాలి.|Telugu_F|other|9.226667
processed_te_f_finance_01484.wav|కొనుగోళ్లకు పురికొల్పే,అంశాలేవీ లేకపోవడం, మందగమన భయాల కారణంగా,శుక్రవారం,స్టాక్ మార్కెట్ నష్టాల్లో ముగిసింది.|Telugu_F|other|9.930667
processed_te_f_finance_00713.wav|మరియు డబ్బును స్వాధీనం చేసుకున్న వ్యక్తులు,కొత్త ఫోన్లను జారీ చేయటానికి,సిగ్నల్ కొరకు నిశ్శబ్దంగా నిలబడ్డారు. |Telugu_F|other|8.170667
processed_te_f_politics_01666.wav|లోక్ తాంత్రిక్ మోర్చా పేరుతో ఆరు పార్టీలు కలిసి,రాజస్థాన్లో మతోన్మాద బీజేపీకి వ్యతిరేకంగా పోటీ చేస్తున్నాయి.|Telugu_F|other|9.162667
processed_te_f_finance_01107.wav|చిత్తూరు నగరంలో,ఇటీవల పావని అనే మహిళ,కొందరివద్ద బంగారు నగలను తాకట్టు పెట్టుకొని,వడ్డీ వ్యాపారం నిర్వహించేది.|Telugu_F|other|9.400000
processed_te_f_general_01388.wav|కుతుబ్ షాహీల సమయంలో ఆ వజ్రం,మీర్ జుమ్లా దగ్గరే ఉండిపోయిందా లేక రాజుల దగ్గర ఉందా? అనేది స్పష్టమైన సమాచారం లేదు.|Telugu_F|other|9.376000
processed_te_f_general_00313.wav|దేశంలోని వేర్వేరు ప్రాంతాల నుంచి బయల్దేరిన యుద్ధ విమానాలు,కాశ్మీరుకు చేరగానే,రేడియో సైలెన్స్ ను పాటించాయి.|Telugu_F|other|8.900000
processed_te_f_general_00654.wav|యుద్ధంలో గాయపడిన వారి గాయాల్లోని,బాక్టీరియాను చంపడానికి కూడా,అలాంటి రసాయన పదార్థాలను,గాయాలపై పూస్తుండేవారు.|Telugu_F|other|9.248000
processed_te_f_education_03598.wav|ఇక రాణి ముఖర్జీ ప్రధాన పాత్రలో,సిద్ధార్థ్ పి మలహోత్ర దర్శకత్వంలో తెరకెక్కిన,హిచ్కీ మూవీ చైనాలో విడుదలైంది.|Telugu_F|other|9.568000
processed_te_f_health_00555.wav|దీనిని ఇంకా నిర్లక్ష్యం చేస్తే సిర్రోసిస్ గా మారి,కాలేయం పూర్తిగా దెబ్బతిని,ప్రాణానికే ముప్పు వాటిల్లుతుంది.|Telugu_F|other|7.900000
processed_te_f_general_01703.wav|కరాటే శిక్షకులు గోపాల్ రెడ్డి, ఆర్ఏ స్వామి లు,ఈ శిక్షణలో మహిళా కండక్టర్లకు ముఖ్యమైన కరాటే పంచ్లను నేర్పించారు.|Telugu_F|other|9.130667
processed_te_f_politics_03139.wav|నాన్ ఇమిగ్రెంట్ వీసాకు అర్హత పొందాలంటే,ముందుగా మీరు ఐ దరఖాస్తు భర్తీ చేసి గ్రీన్ కార్డును సరెండర్ చేయాలి.|Telugu_F|other|8.544000
processed_te_f_finance_00377.wav|వడ్డీ రేట్లలో,ఎలాంటి మార్పులు చేపట్టకుండా,యధాతథంగా ఉంచుతూ,ఆర్బీఐ మార్కెట్ వర్గాలను ఆశ్చర్యంలో ముంచెత్తింది.|Telugu_F|other|9.354667
processed_te_f_health_00820.wav|మనదేశంలో ప్రతీ సంవత్సరం,పధ్నాలుగు లక్షల నుంచి పదహారు లక్షల మంది,గుండె జబ్బు బాధితుల జాబితాలో చేరుతున్నారు. |Telugu_F|other|8.736000
processed_te_f_finance_01108.wav|ఈ లెక్కను బుర్రలో జీర్ణం చేసుకున్న వారు,ద్రవ్యోల్బణం శాతాన్ని మించి,ఆదాయం లభించే వాటిలో,పెట్టుబడి పెడతారు.|Telugu_F|other|8.864000
processed_te_f_general_02388.wav|బీజేపీ సొంతంగా సృష్టించిన నమో యాప్ తో,దేశం నలుమూలలా ఉన్న వివిధ వర్గాలతో,ప్రధానమంత్రి నరేంద్ర మోదీ మాటామంతీ.|Telugu_F|other|9.792000
processed_te_f_politics_01477.wav|జాతీయ పార్టీలకు కొన్ని వార్డులలో అభ్యర్థులు కూడా లేరంటే,పరిస్థితి ఎంత దయనీయంగా మారిందో అర్థం చేసుకోవచ్చు.|Telugu_F|other|8.100000
processed_te_f_finance_02274.wav|చాలా మంది,ఇంటిని కొనుగోలు చేసి,ఫర్నీచర్, పేయింటింగ్ వంటి వాటికి,ఒకేసారి ఎక్కువ మొత్తంలో పెట్టుబడి పెడతారు.|Telugu_F|other|8.298667
processed_te_f_finance_01679.wav|అసలు తాము లేకపోతే,ప్రభుత్వాలు వేసే పన్నుల మీద,అసలు నియంత్రణే ఉండదని ,ఈ ఆఫ్షోర్ ఫైనాన్షియల్ సెంటర్లు అంటాయి.|Telugu_F|other|9.098667
processed_te_f_finance_02605.wav|పశ్చిమాసియా దేశాల్లోని,భారతీయ సంతతి ప్రజలు పంపే డబ్బు మొత్తాలు తగ్గి,విదేశ మారక ద్రవ్య నిల్వలు పడిపోవచ్చు. |Telugu_F|other|8.810667
processed_te_f_agri_02754.wav|టార్గెట్ కు మించి సరుకును ఉత్పత్తి చేస్తే, అదనంగా మరో ఐదు శాతం, రాయితీగా సొమ్మును ప్రభుత్వమే చెల్లిస్తోంది.|Telugu_F|other|8.149333
processed_te_f_finance_00806.wav|ఎవరి సిమ్కార్డ్ అయినా బ్లాక్ అయితే,వెంటనే బ్యాంకులను సంప్రదించి,క్రెడిట్, డెబిట్ కార్డులనే కాకుండా,ఆ ఖాతాలనే బ్లాక్ చేయించాలని సూచిస్తున్నారు. |Telugu_F|other|9.930667
processed_te_f_education_00618.wav|వీడియోను బాగా గమనిస్తే,స్టేజీ వెనుక భాగంలో,హిమాచల్ పరివహన్ మజ్దూర్ సంఘ్,అని బ్యానర్ ఉన్నట్లు తెలుస్తోంది.|Telugu_F|other|8.682667
processed_te_f_finance_00731.wav|యెస్ బ్యాంకు, ఆర్బెయిల్, లక్ష్మీ విలాస్ బ్యాంకు లాంటి,బ్యాంకుల వడ్డీ రేట్లను పరిశీలించి,నిర్ణయం తీసుకోండి. |Telugu_F|other|8.160000
processed_te_f_education_02266.wav|కాలేజీలో తాగుబోతు అటెండర్,క్యారెక్టర్,సినిమా వేగానికి, ఫీల్గుడ్ ఫ్యాక్టర్కు,అవరోధంగా మారిందని చెప్పవచ్చు.|Telugu_F|other|9.440000
processed_te_f_politics_03149.wav|అయితే మార్గమధ్యంలో స్థానిక జర్నలిస్ట్ రాజీందర్ వ్యాస్, హుమయూన్ లు రోడ్డు పక్కన పడిపోయి ఉండటాన్ని గమనించారు.|Telugu_F|other|8.384000
processed_te_f_agri_01321.wav|యూనివర్సల్ కాన్సెప్ట్‌తో, రైతు నేపథ్యంలో వచ్చిన ఈ సినిమా, ఘన విజయాన్ని సొంతం చేసుకొని, కాసుల పంట పండించింది. |Telugu_F|other|8.618667
processed_te_f_finance_02275.wav|ఊహించని పరిస్థితులు ఎదురై,బ్యాంకు డిపాజిట్లు,తిరిగి ఇవ్వలేని పరిస్థితి తలెత్తితే,అప్పుడే రిస్క్‌లో పడతాం.|Telugu_F|other|7.882667
processed_te_f_education_03390.wav|తెలుగు రాష్ట్రాల్లో,తీవ్ర సంచలనం రేకేత్తెంచిన,హాజీపూర్ వరుస హత్యల కేసులో తీర్పుపై,తీవ్ర ఉత్కంఠ నెలకొంది.|Telugu_F|other|9.514667
processed_te_f_finance_01932.wav|అయితే దేశంలో,గత కొంత కాలం నుంచి,ద్రవ్యోల్బణం స్తబ్దుగా ఉన్నందున,వడ్డీ రేట్లు మరింత తగ్గవచ్చని పేర్కొంది.|Telugu_F|other|9.013333
processed_te_f_other_03287.wav|పోస్టల్ సార్టింగ్ అసిస్టెంట్,ఎల్డీసీ,కోర్టు క్లర్క్ పోస్టులకు అభ్యర్థి టైపింగ్ స్పీడ్ ను పరీక్షిస్తారు.|Telugu_F|other|8.200000
processed_te_f_other_02004.wav|పవర్‌స్టార్ పవన్ కళ్యాణ్ ప్రస్తుతం,సినిమాలకు దూరంగా ఉంటూ,ప్రత్యక్ష రాజకీయాల్లో చురుగ్గా పాల్గొంటున్నాడు.|Telugu_F|other|7.872000
processed_te_f_education_03079.wav|ఈ పద్ధతి మారాలని, మారాలంటే నాఫ్టా ఒప్పందంలోని కొన్ని అంశాలపై,మళ్లీ చర్చలు జరగాలని,ఆమ్లో వాదిస్తూ వచ్చాడు. |Telugu_F|other|10.100000
processed_te_f_education_00120.wav|చట్టంలో నిర్ధేశించిన దానికన్నా,ఎక్కువ పరిహారాన్ని,ఆయా సందర్భాలను బట్టి కల్పించేందుకు వీలుందని తెలిపారు.|Telugu_F|other|8.000000
processed_te_f_politics_00568.wav|రాష్ట్రంలో యువత నిరాశ,నిస్ఫృహలో ఉందని,నిరుద్యోగ భృతి ఇస్తానన్న చంద్రబాబు,యువతను మోసం చేశారని తెలిపారు.|Telugu_F|other|8.700000
processed_te_f_finance_01948.wav|వారి ఆర్థిక ఆస్తులు మరియు ఇతర ఆస్తులు,భీమా ఒప్పందంలోకి ప్రవేశించాయి.|Telugu_F|other|6.176000
processed_te_f_finance_01723.wav|సమాజశాస్త్ర పరంగా చూస్తే,ఇద్దరు వ్యక్తులు లేదా రెండు సమూహాల మధ్యగల,సామాజిక సంబంధాలను సూచించేదే బంధుత్వం. |Telugu_F|other|9.898667
processed_te_f_finance_00638.wav|అమెరికా కారణంగా,భారత్ తో  పాటు పలుదేశాల స్టాక్ మార్కెట్లు,గత ఏడెనిమిది నెలలుగా,పాతాళానికి చేరుతున్నాయి.|Telugu_F|other|8.704000
processed_te_f_finance_02531.wav|ప్రస్తుతం మ్యూచువల్ ఫండ్స్ ను,డబ్బు సంపాదనకు,ఉత్తమ పెట్టుబడి మార్గాల్లో ఒకటిగా,చాలామంది భావిస్తున్నారు.|Telugu_F|other|8.100000
processed_te_f_agri_01601.wav|రాష్ట్ర వ్యాప్తంగా, మార్కెట్ యార్డుల్లోని పత్తి కోనుగోలు కేంద్రాల్లోకి, రైతుల తాకిడి ఎక్కువైందని తెలిపారు. |Telugu_F|other|7.658667
processed_te_f_health_00565.wav|వివిధ రోగాలు,వ్యాధులు నయం చేసేందుకు,కేంద్రం ఈ స్కీం కింద నిర్దేశించిన ధరలు,చాలా తక్కువగా ఉన్నాయన్నారు.|Telugu_F|other|8.298667
processed_te_f_other_02203.wav|సొంత రాష్ట్రంలో టిఆర్ఎస్ తొలి ప్లీనరీకి ముందు వేసిన అడ్హక్ కమిటీకి కన్వీనర్ గా ఈయన బాధ్యతలు నిర్వహించారు.|Telugu_F|other|8.554667
processed_te_f_agri_02839.wav|రైతులకు సకాలంలో ఎరువులు సరఫరా చేసేందుకు, రాష్ట్ర ప్రభుత్వం, మార్క్ ఫెడ్ ని, నోడల్ ఏజెన్సీగా నియమించింది.|Telugu_F|other|8.565333
processed_te_f_agri_03027.wav|అబ్బుగూడెం గ్రామానికి చెందిన, లక్ష్మారెడ్డి అనే రైతు, మృతి చెందిన ఒక పులికి చెందిన, నాలుగు పంజాలను ఇంటికి తీసుకువచ్చి, ఆవరణలో నిల్వ చేశాడు.|Telugu_F|other|10.186667
processed_te_f_education_01810.wav|దీంతో తీవ్ర అసంతృప్తికి లోనైన,పార్టీ నేత కన్నబాబు,పార్టీకి రాజీనామా చేయడానికి ,సిద్డమయ్యారని సమాచారం.|Telugu_F|other|9.400000
processed_te_f_politics_01408.wav|విజయవాడ,గుంటూరు,వాల్తేర్,గుంతకల్ డివిజన్లతో కలుపుకొని విశాఖ జోన్ ఏర్పాటు చేయాలని లేఖలో వివరించారు.|Telugu_F|other|8.341333
processed_te_f_politics_01819.wav|ఆయన తుదిశ్వాస వరకు కమ్యునిస్టు పార్టీ కొరకు,కమ్యూనిజం సిద్ధాంతాల కొరకు పనిచేసిన వ్యక్తి అని అన్నారు.|Telugu_F|other|7.392000
processed_te_f_finance_01490.wav|కానీ నాడు నయీం ఇంట్లో,పెద్ద ఎత్తున డబ్బు దొరికిందని,కౌంటింగ్ మెషిన్లు తీసుకొచ్చి,డబ్బులు లెక్కించారు.|Telugu_F|other|8.437333
processed_te_f_finance_00528.wav|ఎడెల్విసిస్ అంచనాలను చూస్తే,నిర్మాణంలో ఉన్న స్థిరాస్థి స్థాయిని బట్టి,పన్ను వర్తిస్తుందని చెపుతోంది.|Telugu_F|other|7.637333
processed_te_f_general_00633.wav|సోషల్ మీడియా విస్తృతంగా పెరిగిన ఈ కాలంలో,క్రేజ్ను పెంచుకుని,క్యాష్ చేసుకోవడం కూడా,ఈజీగానే అయిపోయింది.|Telugu_F|other|8.288000
processed_te_f_health_02552.wav|జలుబు,దగ్గు,అధికంగా దప్పిక,శరీరం మంటలు పుట్టడం మొదలగు లక్షణాలకు తక్షణ నివారణ చూపిస్తుంది ఖర్జూరం.|Telugu_F|other|8.800000
processed_te_f_education_01244.wav|హోదా అంశాన్ని,విభజన చట్టంలో చేర్చని పాపం,కాంగ్రెస్దేనని,కేంద్ర మంత్రి వెంకయ్య నాయుడు స్పష్టం చేశారు.|Telugu_F|other|8.480000
processed_te_f_education_00247.wav|వాగ్దేవి చెప్పినట్టు,ఈ అతీంద్రియ స్థితిలో నిలబడితే,జీవుడు ఎత్తే జన్మలు,మరణాలు,కలలలాగా కనిపిస్తాయి.|Telugu_F|other|9.162667
processed_te_f_politics_00210.wav|ఆ డాక్యుమెంటరీ'పద్మావత్'ఇంటర్వెల్ సమయంలో వేస్తే,అటు చరిత్ర పాఠం, ఇటు సంజయ్ పాఠం రెండూ అర్థమయ్యేవి.|Telugu_F|other|8.149333
processed_te_f_finance_00984.wav|గడచిన రెండేళ్లలో,ద్రవ్యోల్బణం చాలా తగ్గుముఖం పట్టిందని, ఇందుకు రాజన్ నిర్ణయాలే,కారణమని గుర్తుచేసింది. |Telugu_F|other|7.648000
processed_te_f_politics_02503.wav|నందినీ రెడ్డి డైరెక్ట్ చేసిన ఈ మూవీ,కొరియాలో హిట్‌ అయిన మిస్ గ్రానీ మూవీకి రీమేక్‌గా తెరకెక్కింది.|Telugu_F|other|7.658667
processed_te_f_weather_02264.wav|అర్థమెటిక్ ప్రశ్నలను రోజువారీ దినచర్యలో భాగంగా ఉండే అంశాలతో ముడిపెడుతూ,ఆలోచించడం అలవాటు చేసుకోవాలి.|Telugu_F|other|8.394667
processed_te_f_general_02425.wav|ఇది వాట్సప్ కు మాత్రమే కాకుండా,అన్ని సోషల్ మీడియా సైట్లకు కూడా వర్తిస్తుందని కేంద్ర ప్రభుత్వం అంటోంది. |Telugu_F|other|7.637333
processed_te_f_education_01579.wav|జాన్సన్ అండ్ జాన్సన్బేబీ పౌడర్లో,ప్రమాదకర,క్యాన్సర్ కారకాలు ఉన్నాయని,ఇప్పటికే తేలిన విషయం తెలిసిందే.|Telugu_F|other|8.700000
processed_te_f_finance_01388.wav|రిజర్వ్ బ్యాంక్ ఆఫ్ ఇండియా నిర్ణయించిన,క్యాష్ రిజర్వ్ రేషియో లో తేడా రాకుండా ఉండడానికై,బ్యాంకులు,ఒకదాని దగ్గర ఒకటి,అప్పు చేస్తూంటాయి.|Telugu_F|other|9.800000
processed_te_f_education_01325.wav|న్యూఢిల్లీ:తన ట్విట్టర్లతో,సంచలనాలు సృష్టించడంలో,మాజీ క్రికెటర్ వీరేంద్ర సెహ్వాగ్ది,అందెవేసిన చేయి.|Telugu_F|other|9.200000
processed_te_f_education_02594.wav|స్వయంగా చిరంజీవి ముందే,తను ఈ పెర్ఫార్మెన్స్ ఇవ్వడం,ఎంతో ఎగ్జైటింగ్ గా ఉందని,సాయేషా చెప్పుకొచ్చింది.|Telugu_F|other|8.100000
processed_te_f_general_00529.wav|కానీ అక్కడ నివసిస్తున్న,పష్తూన్ సమాజం మాత్రం,సైనిక చర్యలతో,తమకు చాలా అన్యాయం జరిగిందని అనుకుంటోంది.|Telugu_F|other|8.821333
processed_te_f_agri_02729.wav|పంట పొలానికి ఎడ్ల బండిపై వెళ్తున్నప్పుడు, కరెంట్ తీగ తగలడంతో, రెండు పశువులు, ఘటనా స్థలంలోనే చనిపోయాయి.|Telugu_F|other|8.100000
processed_te_f_finance_01145.wav|దీన్నిబట్టి,ప్రైవేట్ రంగ బ్యాంకుల్లో కన్నా,ప్రభుత్వ రంగ బ్యాంకుల్లోనే,మోసాలు ఎక్కువ జరగడం గమనార్హం.|Telugu_F|other|8.181333
processed_te_f_finance_00259.wav|క్రెడిట్ కార్డ్ తీసుకున్న వారికి,ఎయిర్ ‌పోర్ట్ లాంజ్ ‌లో,కాంప్లిమెంటరీ యాక్సెస్ ఇస్తాయి బ్యాంకులు.|Telugu_F|other|8.160000
processed_te_f_education_02706.wav|ఒక ఎన్‌జీవో సంస్థ,ఈ పర్యటనను ఏర్పాటు చేసింది.ఆ సంస్థే ప్రధాని మోడీతో,ఎంపీల భేటీని ఏర్పాటు చేసింది.|Telugu_F|other|9.418667
processed_te_f_finance_02139.wav|అసలుకు ఢోకా లేకుండా,స్థిరంగా వడ్డీ ఇచ్చే,చిన్న తరహా పొదుపు పథకాల్లో కూడా,కొంచెం పొదుపు చేసుకోవచ్చు.|Telugu_F|other|8.565333
processed_te_f_finance_00704.wav|మీరు శ్రద్ధ వహించే,ఒక ఖచ్చితమైన వ్యక్తి అయితే, అన్లాక్ చేసిన ఫోన్ నుండి,మీ డబ్బును తిరిగి పొందవచ్చు. |Telugu_F|other|7.800000
processed_te_f_agri_01584.wav|క్రమేపి ఆ ఉప్పు కరిగిపోయి, నేల ఉన్నట్టుండి పెద్దపెట్టున కుంగిపోయి, పెద్దపెద్ద ముంపు గుంటలు మిగులుతాయి. |Telugu_F|other|8.053333
processed_te_f_agri_00181.wav|పంటల కొనుగోలు కేంద్రాల్లో, అక్రమాలు జరిగితే, సేకరణ ఏజెన్సీని మార్చేస్తామని, మార్కెటింగ్ శాఖ ప్రత్యేక కమిషనర్ ప్రద్యుమ్న తేల్చిచెప్పారు.|Telugu_F|other|10.100000
processed_te_f_education_03601.wav|తెలుగు సినిమా పరిశ్రమలో రెడీ అయ్యే,ప్రతి సినిమాను,సెన్సార్ బోర్డ్‌కి పంపిస్తుంటారు,మన సినీ జీవులు.|Telugu_F|other|7.701333
processed_te_f_health_01511.wav|నిపుణుల అభిప్రాయాలు,చికిత్స విధానాలను రోగులు,వారి కుటుంబం చెంతకే చేర్చేందుకే నవ్య ను స్థాపించారు.|Telugu_F|other|8.842667
processed_te_f_education_02775.wav|ఈ నేపథ్యంలో,లాసెట్ ప్రవేశ పరీక్ష ప్రశ్నా పత్రాలను,కాకతీయ యూనివర్సిటీ విసి,చిరంజీవులు ఎంపిక చేశారు.|Telugu_F|other|9.589333
processed_te_f_finance_01816.wav|ఈ పొదుపు మంత్రం జపించే మన రాష్ట్రంలో,ఎమ్మెల్సీలకు లక్షల జీతాలు ఇస్తున్నామని కూడా,భావన అయి ఉండొచ్చు.|Telugu_F|other|8.170667
processed_te_f_general_02335.wav|ఈ దాడుల్లో,ఫజుల్లా సహా తెహ్రీక్ తాలిబాన్ టిటిపికు చెందిన మరో నలుగురు కమాండర్లు సైతం మృతిచెందారు.|Telugu_F|other|7.914667
processed_te_f_education_01337.wav|నేతాజీ సహా,విమాన ప్రమాదంలో తీవ్రంగా గాయపడ్డ అందర్నీ,సమీపంలోని,నన్మూన్ మిలటరీ ఆసుపత్రికి తరలించారు.|Telugu_F|other|9.568000
processed_te_f_finance_02588.wav|అలాగే ఈ బృందంలోని సభ్యులు,తిరిగి వాడుకునే వస్తువుల పట్టికను తయారుచేసి,సంబంధిత యజమానికి అందజేస్తారు. |Telugu_F|other|8.949333
processed_te_f_agri_02683.wav|అటువంటి నేల అస్తిత్వ పరిరక్షణ కోసం, తెలంగాణ ప్రజాసమూహం, తమదైన పద్ధతుల్లో, ధిక్కార స్వరం వినిపించింది.|Telugu_F|other|8.600000
processed_te_f_finance_02668.wav|ఇటీవల ఎదురైన,నష్టాల ఊబి నుంచి కోలుకున్న స్టాక్ మార్కెట్,రెట్టించిన ఉత్సాహంతో ముందుకు దూసుకెళ్లింది. |Telugu_F|other|7.800000
processed_te_f_finance_00737.wav|డెబిట్ కార్డులను, క్రెడిట్ కార్డులను క్లోనింగ్ చేసి,అకౌంట్లలో ఉన్న,అసలు మొత్తాన్ని ఊడ్చేస్తున్నారు. |Telugu_F|other|7.253333
processed_te_f_education_01575.wav|అయితే,అత్తారింటికి దారేది షూటింగ్ అయ్యీ అవ్వడంతోనే,ఆమె అంగారక అనే,కన్నడ సినిమాలో బిజీ అయిపోయింది.|Telugu_F|other|8.700000
processed_te_f_finance_02303.wav|ఈ నిధుల రౌండ్లో,ఇప్పటికే పేటీఎంలో పెట్టుబడి పెట్టిన,ఆంట్ ఫైనాన్షియల్ తో పాటు,సాఫ్ట్ బ్యాంకు విజన్ ఫండ్ కూడా పాల్గొన్నాయని సమాచారం.|Telugu_F|other|10.165333
processed_te_f_education_01221.wav|ఆ పార్టీకి చిత్తశుధ్ది ఉన్నట్లయితే,తాము చేస్తున్న డిమాండ్ పై,సభలో చర్చకు,అవకాశం ఇవ్వాలని అన్నారు.|Telugu_F|other|8.192000
processed_te_f_finance_01368.wav|ఆర్థిక మాంద్యం దెబ్బతో,దేశ ఖజానాకు,ఆదాయం భారీగా పడిపోతున్న నేపథ్యంలో,ఆ లోటును పూడ్చడం చాలా కష్టం.|Telugu_F|other|8.400000
processed_te_f_agri_02171.wav|ప్రియుడు ప్రశాంత్రెడ్డికి ఈ విషయం తెలిసి, వ్యవసాయ పొలం వద్దకు వెళ్లి, అక్కడే పురుగుల మందు సేవించాడు. |Telugu_F|other|7.648000
processed_te_f_other_02087.wav|విశాఖ పట్టణంలో ఆరు కోట్ల రుపాయలతో నిర్మించిన,తెలుగుదేశం పార్టీ కార్యాలయాన్ని లోకేశ్ ప్రారంభించారు.|Telugu_F|other|7.744000
processed_te_f_agri_00237.wav|వెదురు గంప లేదా చాటలో పళ్లను ఉంచి, అస్తమించే సూర్యునికి, ఉదయించే సూర్యునికి, ప్రసాదంగా సమర్పిస్తారు. |Telugu_F|other|8.298667
processed_te_f_agri_01740.wav|గజ్వేల్ హైవేకు దగ్గర్లో ఏర్పాటు చేసిన, ఈ అధునాతన రైతు మార్కెట్ ను, దాదాపు కోటి రూపాయలతో నిర్మించారు. |Telugu_F|other|8.042667
processed_te_f_finance_01912.wav|అప్పుగా ఇచ్చిన సొమ్మును రికవర్ చేయడానిక, మొత్తం ఏడుంపావు ఎకరాల స్టూడియోస్ ను,సీజ్ చేయడమే,తమకున్న మార్గమని,బ్యాంకులు పేర్కొన్నాయి.|Telugu_F|other|10.037333
processed_te_f_agri_02744.wav|రంగారెడ్డి జిల్లా, కొత్తూరు మండలంలో, ఓ రైతు దగ్గరి బంధువే, నకిలీ విత్తనాలను చెలామణి చేయడం గమనార్హం.|Telugu_F|other|7.658667
processed_te_f_finance_02162.wav|చికెన్ హోల్సేల్ వ్యాపారం చేసే,ఆదిల్ అనే వ్యక్తి,ప్రతిరోజు పాత నగరంలో,డబ్బు కలెక్షన్ చేస్తుంటాడు.|Telugu_F|other|8.277333
processed_te_f_agri_01367.wav|రాజేంద్ర సోనియా, రాజపురి వెరైటీ పసుపుకు, డిమాండ్ ఎక్కువగా ఉంటుందని, రైతు చిన్నారెడ్డి చెబుతున్నాడు. |Telugu_F|other|7.552000
processed_te_f_agri_01573.wav|కలప, పండ్లు కూడా సాగుభూమి నుంచే పొందేలా, సమగ్ర అగ్రో ఫారెస్ట్రీ విధానాన్ని, సర్కారు రూపొందిస్తోంది. |Telugu_F|other|8.437333
processed_te_f_finance_00962.wav|రాత్రి ప్రధాని నరేంద్ర మోడీ,పెద్ద నోట్ల రద్దు విషయాన్ని,ప్రకటించిన తరువాత మాత్రమే,బ్యాంకులు తమకు చేరిన నగదు ఛెస్ట్ లను తెరిచాయి. |Telugu_F|other|10.048000
processed_te_f_agri_01944.wav|జనగామ పర్యటనలో, రాష్ట్ర భారీ నీటి పారుదల, వ్యవసాయ మార్కెటింగ్ శాఖా మంత్రి, హరీష్రావు పాల్గొన్నారు. |Telugu_F|other|7.733333
processed_te_f_agri_02558.wav|రాష్ట్ర ప్రభుత్వం, జనాన్ని అన్ని విధాలా మోసం చేస్తోందని, పెనుమాక రైతు నరేష్రెడ్డి వ్యాఖ్యానించారు. |Telugu_F|other|7.520000
processed_te_f_weather_01378.wav|ఇక బలమైన మెసేజ్ నే సాగదీసి చెప్పినట్టు అనిపించడం,అతి సాధారణంగా,సినిమాటిగ్ గా ముగిసే క్లైమాక్స్ ఈ సినిమాకు ప్రతికూల అంశాలు.|Telugu_F|other|9.888000
processed_te_f_finance_02623.wav|మీరు అందుకున్న ఈ వ్యక్తి యొక్క ఇమెయిల్స్ కోసం,ఈ నియమాన్ని ప్రాసెస్ చేయడానికి,మొదటి స్క్రీన్,ఇప్పటికే తనిఖీ చేసినట్లు గమనించండి. |Telugu_F|other|9.600000
processed_te_f_finance_01018.wav|బడ్జెట్ ‌లో  బ్యాంకులకు,మళ్ళీ మూలధనం ఇచ్చే ప్రతిపాదన ఉంటుందంటూ,వస్తున్న వార్తలకు,చిన్న బ్యాంకులు సానుకూలంగా స్పందిస్తున్నాయి.|Telugu_F|other|10.058667
processed_te_f_finance_02038.wav|వాయిస్ మెయిల్,సాధారణంగా,పాస్వర్డ్లను లేదా క్రెడిట్ కార్డ్ నంబర్ల వంటి,రహస్య డేటాను అడుగుతుంది.|Telugu_F|other|7.349333
processed_te_f_finance_00513.wav|వస్తువులను,ఎలాంటి డ్యామేజ్ కాకుండా తిరిగి ఇచ్చేస్తే,ఈ సెక్యూరిటీ డిపాజిట్,వెనక్కి ఇచ్చేస్తారు.|Telugu_F|other|7.232000
processed_te_f_education_03297.wav|అసెంబ్లీలో,మాజీ ప్రతిపక్ష నాయకుడు చంద్రకాంత్ కవ్లేకర్,ఉప ముఖ్యమంత్రిగా,ప్రమాణ స్వీకారం చేశారు.|Telugu_F|other|8.362667
processed_te_f_education_01340.wav|అయితే మధ్యలో,సాహో సినిమా షూటింగ్,,ప్రమోషన్లతో బిజీ అయిన ప్రభాస్,సినిమాకు కాస్త బ్రేక్ ఇచ్చాడు.|Telugu_F|other|8.341333
processed_te_f_finance_00397.wav|ఆదాయ మార్గాలను,అన్వేషిస్తున్న కేంద్రానికి,జీఎస్టీ పన్ను రేటును పెంచడమే మార్గం,అని భావిస్తోంది.|Telugu_F|other|7.936000
processed_te_f_education_03105.wav|అంతేకాదు,తన తాజా చిత్రం మహా కు సంబంధించిన,వివాదాస్పద పోస్టర్లతో,తమిళనాట బోల్డంత చర్చను రేపారు.|Telugu_F|other|9.280000
processed_te_f_finance_02121.wav|నిర్మాణంలో ఉన్న రియల్ ఎస్టేట్ ప్రాజెక్ట్‌లపై,పన్ను రేటును,జీఎస్టీ మండలి తగ్గించడం,ఇన్వెస్టర్లలో సెంటిమెంట్ జోష్ ను పెంచింది.|Telugu_F|other|9.800000
processed_te_f_finance_00741.wav|కొత్తగా నమోదయ్యే కంపెనీలకు,పాన్ కార్డులతో పాటు, పన్ను తగ్గింపు ఖాతా సాంకేతాన్ని,అదే రోజు జారీ చేస్తున్నట్టు,ఐటి శాఖ తెలిపింది. |Telugu_F|other|10.100000
processed_te_f_general_00332.wav|కొత్త వాయిస్ మెయిల్ సేవలు ఇప్పుడు అందుబాటులో ఉన్నందున, మీరు కూడా మీ వాయిస్ మెయిల్ ను,ఆన్లైన్ లేదా ఇమెయిల్ ద్వారా ప్లే చేయవచ్చు.|Telugu_F|other|9.898667
processed_te_f_finance_00816.wav|ఇక బ్యాంకు రుణాల రికవరీ, స్టాక్ మార్కెట్ స్థితిగతుల నేపథ్యంలో,ఇన్వెస్టర్లకు రాయితీలు,టూరిజం వంటివి,ఈ బడ్జెట్లో ప్రధానాంశాలు. |Telugu_F|other|10.026667
processed_te_f_finance_00687.wav|సేవా పన్ను చెల్లించని కారణంగా,మహేష్ బాబు బ్యాంకు ఖాతాలను,అధికారులు సీజ్ చేసిన సంగతి తెలిసిందే. |Telugu_F|other|7.648000
processed_te_f_education_01695.wav|టీఆర్ఎస్ వర్కింగ్ ప్రెసిడెంట్ ,మాజీ మంత్రి కేటీఆర్,శుక్రవారం,సిరిసిల్ల పట్ణణంలో పర్యటించారు.|Telugu_F|other|8.213333
processed_te_f_finance_02628.wav|మంచి జీతం నెల నెలా ఒకటో తారీఖున,బ్యాంకు ఖాతాలో పడేటప్పుడు,ఒక రకమైన జీవితానికి అలవాటు పడిపోతాం. |Telugu_F|other|8.160000
processed_te_f_education_03067.wav|మైక్రో వాటర్షెడ్ గ్రామాలకు,జీవనోపాధి కింద విడుదలైన నిధులను,గ్రామైక్య సంఘాల ఖాతాల్లో జమ చేశారు. |Telugu_F|other|8.700000
processed_te_f_finance_00878.wav|ఆదాయం పన్ను రీఫండ్ కోసం,రిక్వెస్ట్ పెట్టండి అంటూ,మీ మొబైల్కు మెసేజ్ పెట్టి,మిమ్మల్నే బురిడీ కొట్టిస్తున్నారు ఆన్లైన్ చోరులు. |Telugu_F|other|9.109333
processed_te_f_finance_02413.wav|అంటే ఈ నూతన ఫార్ములా ప్రకారం,అన్ని ప్రభుత్వ బ్యాంకులు,తమ ఆర్థిక పరిస్థితిని అనుసరించి,ఉద్యోగులకు,ఇకపై వేతనాలు చెల్లిస్తాయి.|Telugu_F|other|10.016000
processed_te_f_general_01464.wav|మార్కెట్ ను తప్పుదోవ పట్టించేలా,ఇన్ఫోసిస్ తప్పుడు ప్రకటనలు చేసిందని,ఈ లా సంస్థ ఆరోపించింది.|Telugu_F|other|7.360000
processed_te_f_agri_01400.wav|అప్పుడు, అర్హులైన మహిళల ఖాతాల్లోకి, విడతల వారీగా డబ్బులు జమ చేసే కార్యక్రమంలో, కింద స్థాయి పసుపు దళం, గట్టిగానే ప్లాన్ చేశారట. |Telugu_F|other|10.186667
processed_te_f_health_00169.wav|శ్వాస సంబంధిత సమస్యతో బాధపడుతూ ఆయన ఢిల్లీలోని ఆల్ ఇండియా ఇన్స్టిట్యూట్ ఆఫ్ మెడికల్ సైన్సెస్ హాస్పిటల్లో చికిత్స పొందుతున్నారు.|Telugu_F|other|8.778667
processed_te_f_other_02418.wav|తను చెప్పిన కథని డెవలప్ చేసి,ఏకంగా సినిమా ఎలా తీస్తారని దిల్ రాజుని శ్రీనివాస్ ప్రశ్నించాడట.|Telugu_F|other|7.317333
processed_te_f_finance_02683.wav|పరోక్షంగా ఆర్బీఐ వడ్డీ రేట్లపైనా,క్రూడాయిల్ ధరలు ప్రభావం చూపి,రేట్లు తగ్గకుండా నిరోధిస్తాయి. |Telugu_F|other|7.776000
processed_te_f_education_02682.wav|తమిళనాడు చీఫ్ సెక్రటరీ,కె జ్ఞాన్దేశికన్,కేంద్రహోంశాఖ కార్యదర్శి రాజీవ్ మహర్షికి,లేఖ రాశారు.|Telugu_F|other|8.746667
processed_te_f_education_01126.wav|ఆ తర్వాత అతను,హిజ్బుల్ ముజాహిదీన్ ఉగ్రవాద సంస్థలో చేరి,పూర్తి స్థాయిలో శిక్షణ తీసుకున్నాడు. |Telugu_F|other|7.861333
processed_te_f_agri_02757.wav|అయితే, రైతు భరోసా ప్రారంభం నేపథ్యంలో, వ్యవసాయ కమిషన్‌పై, సమీక్ష నిర్వహించిన జగన్మోహన్ రెడ్డి, మరో కీలక నిర్ణయం తీసుకున్నారు.|Telugu_F|other|10.100000
processed_te_f_education_01353.wav|ఆర్సీబీ బౌలర్ యజ్వేంద్ర చాహాల్,అద్భుతంగా రాణిస్తుండడం,ఆ జట్టుకు,అదనపు ఎనర్జీని ఇచ్చే అంశం.|Telugu_F|other|8.800000
processed_te_f_finance_01951.wav|ఆధార్ సంఖ్య, ఏ బ్యాంకు ఖాతా నుంచి,ఎంత డబ్బు కావాలో చెప్పి,బయోమెట్రిక్ పరికరంలో,వేలిముద్ర వేస్తే,డబ్బిస్తాం అని చెప్పారు.|Telugu_F|other|10.016000
processed_te_f_education_01832.wav|ఈ సినిమా,ఎందరో టెక్నీషియన్ ల జీవితాల దగ్గర నుంచీ,విలన్ కాలకేయ జీవితాన్ని కూడా మార్చేసింది.|Telugu_F|other|7.562667
processed_te_f_education_00889.wav|స్పౌస్ కేటగిరిలో అదనపు పాయింట్లు సాధించుకున్న భర్త, వికారాబాద్ జిల్లాకు బదిలీ అయితే,భార్య మేడ్చల్ జిల్లాకు,బదిలీ అయింది.|Telugu_F|other|10.186667
processed_te_f_finance_00801.wav|ప్రధాని మోడీ ప్రభుత్వం తీసుకున్న ఈ చర్యకు,ఉన్నట్టుండి ఇంకిపోయిన చెరువుల్లా,బ్యాంకుల్లోని కరెన్సీ నిల్వలు,ఖాళీ అయిపోయాయి. |Telugu_F|other|9.300000
processed_te_f_agri_00217.wav|రైతు ఏడ్చిన రాజ్యం, ఎద్దు ఏడ్చిన వ్యవసాయం, సాగదని గుర్తించుకుంటే మంచిదని, ఆయన హితవు పలికారు. |Telugu_F|other|7.800000
processed_te_f_health_00128.wav|వెన్ను గాయం కారణంగా గత ఏడాది సెప్టెంబరు నుంచి క్రికెట్కి దూరంగా ఉంటున్నాడు హార్దిక్ పాండ్యా.|Telugu_F|other|7.498667
processed_te_f_education_01673.wav|ఆంధ్రోడా అంటూ,కాస్త పరుష పదాలను వాడుతూ ,రిలీజ్ చేసిన ఈ పాటపై,ఆర్జీవీ వివరణ ఇచ్చుకున్నాడు.|Telugu_F|other|8.394667
processed_te_f_general_00385.wav|సోషల్ మీడియా యాప్స్‌పై,గుర్రుగా ఉన్న భారత ప్రభుత్వం,త్వరలో,టెలిగ్రామ్ మెసేజింగ్ సర్వీస్ పై ,గట్టి చర్యలు తీసుకోనుంది.|Telugu_F|other|9.376000
processed_te_f_other_02222.wav|కావలి రవి బిత్తిరి సత్తి అయిన తీరు,డబ్బింగ్ ఆర్టిస్టుగా తను పడ్డ కష్టాలు,కొత్త సినిమా కబుర్లు ఇలా ఎన్నో విషయాలు చెప్పాడు.|Telugu_F|other|9.344000
processed_te_f_agri_00348.wav|విద్యార్థులకు, సన్నబియ్యంతో తయారు చేసిన అన్నం వడ్డించాల్సి ఉండగా, అందుకు విరుద్దంగా, దొడ్డు బియ్యం అన్న మే దిక్కవుతోంది. |Telugu_F|other|8.682667
processed_te_f_general_00612.wav|దీంతో,కొన్ని బడా కంపెనీలు,సోషల్ మీడియా ద్వారా కూడా,కోహ్లీతో ప్రచారాన్ని చేయిస్తున్నాయి.|Telugu_F|other|7.093333
processed_te_f_other_01353.wav|పెద్దమందడి మండలంలోని వెల్దూర్,వనపర్తి మండలం చిట్యాలలో  నూతనంగా నిర్మించిన మార్కెట్ గోదాములను మంత్రి ప్రారంభించారు.|Telugu_F|other|9.900000
processed_te_f_finance_01604.wav|గ్రేటర్ హైదరాబాద్ ‌లో,ఒకే ఇంటి నెంబరు గల ఆస్తికి,రెండో అసెస్మెంట్ నెంబరు ఇచ్చి,పన్ను కట్టమంటూ నోటీసులు ఇస్తున్నారు.|Telugu_F|other|9.088000
processed_te_f_education_00647.wav|ప్రముఖ సంగీత దర్శకులు సాజిద్,వాజీద్ లు,ఈ చిత్రానికి సమకూర్చిన పాటలు,ఇప్పటికే ప్రేక్షకుల నాలుకలపై నాట్యం చేస్తున్నాయి.|Telugu_F|other|9.800000
processed_te_f_general_00759.wav|పరమత రాజుల పాలనలో ఈ ఆలయంపై దాడి జరిగి,ఆలయం, అందులోని మహాలక్ష్మి విగ్రహం ధ్వంసమయింది.|Telugu_F|other|8.309333
processed_te_f_agri_01672.wav|ఇప్పుడు దళసరి తెల్లని కాగితంపై, కొబ్బరి చిప్పల్ని బొర్లించి, పెన్సిల్తో గుండ్రంగా గీయాలి. |Telugu_F|other|6.837333
processed_te_f_finance_01220.wav|సాధారణ నిర్వచనం ప్రకారం,ధర అనేది,నగదులో వస్తువు యొక్క విలువను,వ్యక్తీకరించే ఒక మార్గం.|Telugu_F|other|7.498667
processed_te_f_finance_00294.wav|కొత్త పన్ను మార్పులు,గిగ్ ఎకానమీ,వర్కర్స్ కోసం,ఒక పెద్ద పన్ను బ్రేక్ ఆఫర్ ను ఇచ్చింది.|Telugu_F|other|7.669333
processed_te_f_politics_02696.wav|రంగారెడ్డి జిల్లా కొత్తూర్ మండలం ఇన్ములనర్వ గ్రామ పంచాయతీ పరిధిలో ఉన్న,ఈ జహంగీర్‌పీర్ దర్గాకు ఎంతో చరిత్ర ఉంది.|Telugu_F|other|9.642667
processed_te_f_education_01074.wav|ఈ వైద్య విధానాన్ని ప్రోత్సహించడం కోసం,లడఖ్లో,ఒక అంతర్జాతీయ కేంద్రాన్ని కూడా ఏర్పాటు చేస్తున్నట్లు,ప్రధాని తెలిపారు. |Telugu_F|other|8.938667
processed_te_f_finance_02512.wav|ఇన్సూరెన్స్ కంపెనీకి,అడ్వైజర్ గా చేరడం ద్వారా,పాలసీల విక్రయంపై,కొంత ఆదాయం గడించవచ్చు.|Telugu_F|other|7.800000
processed_te_f_finance_01742.wav|ఇలా చదవడం వల్ల,పుస్తకాలకు ఖర్చు పెట్టాల్సిన డబ్బునూ పొదుపు చేశా అని,చెబుతారు శ్రీనాథ్. |Telugu_F|other|6.848000
processed_te_f_finance_00616.wav|ఇటీవల,జూన్ త్రైమాసికంలో,హైడ్రో కార్బన్ల వ్యాపారం,కొంత ఒత్తిడికి గురైనా రిటైల్, ఇతర వ్యాపారాలు,దాన్ని ఆదుకున్నాయి.|Telugu_F|other|9.813333
processed_te_f_finance_02152.wav|ఇతర బ్యాంకులు,తమ నెట్వర్క్ ను,నెమ్మదిగా విస్తరిస్తున్న సమయంలో,ఐసీఐసీఐ బ్యాంకు,బ్రాంచ్ విస్తరణలో వేగం చూపిస్తుంది.|Telugu_F|other|9.248000
processed_te_f_agri_01871.wav|ఈ ఏడాది, సాగునీరు సకాలంలో అందడంతో, పల్నాడు ప్రాంతంలో మిర్చి, పత్తి అధికంగా సాగు చేశారు. |Telugu_F|other|7.800000
processed_te_f_finance_02175.wav|అన్ లిస్టెడ్ షేర్లు,మూడేళ్లకు మించి ఉంటే,వాటిపై,దీర్ఘకాల మూలధన లాభాల పన్ను పడుతుంది.|Telugu_F|other|7.400000
processed_te_f_education_01605.wav|అయితే పీఆర్సీ ఎంత శాతం ఇవ్వాలనే దానిపై,ఉద్యోగ సంఘాలతో సమావేశమై,చర్చిస్తామని అన్నారు.|Telugu_F|other|8.000000
processed_te_f_finance_00628.wav|మధ్య ప్రాచ్య ఉద్రిక్తతల నేపథ్యంలో,సురక్షిత పెట్టుబడి సాధనంగా భావించే,పసిడి,వెండి పైకి పెట్టుబడులు ప్రవహించాయి.|Telugu_F|other|9.700000
processed_te_f_education_00456.wav|కాగా,ప్రస్తుత కోచింగ్ స్టాఫ్ ను,దరఖాస్తుల నుంచి మినహాయించి,నేరుగా ఇంటర్వ్యులకు హాజరయ్యే అవకాశం బోర్డు ఇచ్చింది.|Telugu_F|other|8.949333
processed_te_f_general_00679.wav|ఈ దాడిని,జాతీయ భద్రతా మాజీ సలహాదారు,అధ్యక్ష అభ్యర్థి మహమ్మద్ హనీఫ్ అట్మర్,ట్విట్టర్ ద్వారా,తీవ్రంగా ఖండించారు.|Telugu_F|other|10.037333
processed_te_f_education_01197.wav|పాలల్లో కల్తీని గుర్తించేందుకు,క్రోమటోగ్రఫీ, స్పెక్ట్రోస్కోపీ లాంటి,సాంకేతిక పరిజ్ఞానం,ఇప్పటికే అందుబాటులో ఉంది. |Telugu_F|other|9.493333
processed_te_f_finance_00938.wav|అమెరికా విధిస్తున్న,దిగుమతి సుంకాల నేపథ్యంలో జరుగుతున్న,వాణిజ్య యుద్ధానికి,ప్రస్తుతం కరెన్సీ వార్‌కూడా తోడయింది. |Telugu_F|other|8.981333
processed_te_f_agri_02078.wav|గోధుమ పిండిని చిన్న చిన్న ఉండలుగా చేసి, ఉప్పెక్కువైన కూరలో వేసి, కాసేపు సన్నని మంటపై స్టౌమీద ఉంచి, కలిపి దించేయాలి. |Telugu_F|other|9.792000
processed_te_f_finance_02321.wav|వృద్ధులతో సహా,సామాన్య ప్రజల,బ్యాంకు డిపాజిట్ల వడ్డీ రేట్లపై కూడా,కోత విధిస్తున్నది.|Telugu_F|other|6.954667
processed_te_f_education_01424.wav|యోగి ఆదేశాల మేరకు,లక్నోలోని డీజీపీ ఆఫీసు నుంచి ఎస్పీ సచీంద్ర పటేల్ కు, ఫోన్ వచ్చింది.|Telugu_F|other|8.522667
processed_te_f_finance_00915.wav|వ్యాపారులంతా కుమ్మక్కై,భారీగా స్టాక్ ను బ్లాక్ చేయడంతో,ధరలు తగ్గడం లేదని అంటున్నారు. |Telugu_F|other|7.000000
processed_te_f_general_01392.wav|కొత్తవాళ్లు వెళ్తే అక్కడున్న జనం అంతా సంతోషంగా రమ్మని పిలిచి,భూమిని చవగ్గా అమ్ముతారట.|Telugu_F|other|7.093333
processed_te_f_education_00842.wav|కేసును జమ్మూ కాశ్మీర్ నుంచి,ఛండీగఢ్ కోర్టుకు బదిలీ చేయాలని,బాధిత బాలిక తండ్రి,విజ్ఞప్తి చేసిన విషయం తెలిసిందే.|Telugu_F|other|10.176000
processed_te_f_weather_00488.wav|ఐదు మ్యాచ్లలో నాలుగు గెలిచిన కోహ్లీసేనకు,న్యూజిలాండ్ తో  జరగాల్సిన మ్యాచ్,వర్షం కారణంగా రద్దైన విషయం తెలిసిందే.|Telugu_F|other|8.256000
processed_te_f_agri_00366.wav|లక్ష్మాపూర్ ధాన్యం కొనుగోలు కేంద్రానికి, రెండు రోజుల కిందట చేరుకున్న, రైతు గోపాల్, తాను తెచ్చిన ధాన్యాన్ని అమ్మేందుకు, పడిగాపులు కాస్తున్నారు. |Telugu_F|other|10.069333
processed_te_f_finance_00267.wav|ఒకే పన్ను అని చెప్తూనే,నాలుగు రకాల స్లాబ్లను,అమలు చేయటం ఏమిటని,ప్రశ్నిస్తున్నారు.|Telugu_F|other|6.700000
processed_te_f_agri_00492.wav|మార్కెట్లో మంచి డిమాండ్ ఉన్న, ఈ జామ సాగు విధానం గురించి, రైతు మాటల్లోనే తెల్సుకుందాం.|Telugu_F|other|6.570667
processed_te_f_finance_02365.wav|అటల్ పెన్షన్ యోజన స్కీమ్ లో  చేరినవారు,మరే ఇతర సామాజిక భద్రతా స్కీమ్ లలో చేరకూడదు.|Telugu_F|other|7.000000
processed_te_f_agri_02077.wav|రగ్గులు నైలాన్, ఉన్ని, అక్రిలిక్, పత్తి లేదా పాలిస్టర్ వంటి అనేక ఫైబర్స్ లో  వస్తాయి. |Telugu_F|other|7.264000
processed_te_f_education_01231.wav|కానీ, శ్రీలంకలోని,జాఫ్నాలో ఉన్న,వల్లిపురం విష్ణు ఆలయంపై మాత్రం,దేవుళ్ల బొమ్మలతో పాటు,గాంధీజీ విగ్రహం ఉంటుంది.|Telugu_F|other|10.100000
processed_te_f_education_01711.wav|వ్యాపార ప్రక్రియలో భాగంగా,ఈ అనూహ్య నిర్ణయాన్ని,తీసుకోవాల్సి వచ్చినట్లు,కంపెనీ ఎక్స్చెంజీలకు,సమాచారం ఇచ్చింది.|Telugu_F|other|8.928000
processed_te_f_education_00195.wav|ఈ నేపధ్యంలో,కంగనా దర్శకత్వం వహించే,ఈ సినిమా కోసం,మరింత బడ్జెట్ ను పెట్టేందుకు,జీ స్టూడియోస్ ముందుకు వచ్చింది.|Telugu_F|other|9.600000
processed_te_f_finance_01079.wav|పన్ను భారాన్ని బాగా తగ్గిస్తే,చెల్లింపులు కూడా పెరిగి,గుప్త ధనం పేరుకుపోవడం తగ్గుతుందనే,అభిప్రాయం కూడా ఉన్నది.|Telugu_F|other|8.682667
processed_te_f_education_01093.wav|ఆ సంగతి పక్కన పెడితే,ఇటీవల హైదరాబాద్లో జరిగిన,జీ తెలుగు కామెడీ అవార్డ్స్ వేడుకకు,పాయల్ను కూడా ఇన్వైట్ చేశారు. |Telugu_F|other|9.461333
processed_te_f_agri_01885.wav|ప్రతి ఇంటికీ ఒక కొబ్బరి మొక్క నాటేందుకు, మున్సిపల్ కమిషన్లు, చర్యలు తీసుకోవాలన్నారు. |Telugu_F|other|6.474667
processed_te_f_agri_01012.wav|ఒక రైతు, తన పొలంలో బావిని తవ్వుతూ ఉండగా, అమ్మవారి ఆకృతితో ఉన్న బండరాయి అడ్డొచ్చింది. |Telugu_F|other|6.688000
processed_te_f_finance_00885.wav|దివ్యాంగులకు రుణాలు ఇచ్చే విషయంలో,బ్యాంకులకు కూడా,లక్ష్యాలు పెట్టాలని,అప్పుడే బ్యాంకులు రుణాలు ఇస్తాయన్నారు. |Telugu_F|other|8.362667
processed_te_f_agri_01938.wav|అయినప్పటికీ, రైతు సహనంతో, ఆత్మస్థైర్యంతో ఉండి, మళ్లీ మొదటినుంచి సాగు ప్రారంభించాలి అని, రాజీవ్ పేర్కొంటున్నారు. |Telugu_F|other|9.653333
processed_te_f_education_02411.wav|ఈ లోగా,ద్విచక్ర వాహనంపై వచ్చి,జాతీయ రహదారిని దిగ్బంధించిన,మాజీ మంత్రి దేవినేని ఉమను,పోలీసులు అడ్డుకున్నారు.|Telugu_F|other|10.058667
processed_te_f_education_00936.wav|నాలుగు వారాలు నిర్వహించిన ఈ తరగతుల్లో,శిక్షణ పొందిన వారిపై,ఓ సర్వేక్షణ జరిగింది.|Telugu_F|other|7.000000
processed_te_f_finance_02479.wav|మొబైల్ కు,బ్యాంకు నుంచి ఎస్ఎంఎస్ వచ్చే వరకు,డబ్బు పోయిన సంగతి వారికి తెలియలేదు.|Telugu_F|other|6.048000
processed_te_f_agri_02380.wav|కొంచెం దూరంగా కూర్చున్న బిజినెస్ ఎగ్జెక్యూటివ్, విచిత్రంగా చూడబోయి, తల దించుకుని, కప్పులో కాఫీ వెతుక్కున్నాడు. |Telugu_F|other|7.786667
processed_te_f_finance_02153.wav|హైదరాబాద్లో,ఏటా కోట్ల రూపాయలు టర్నోవర్ చేసే,క్యాబ్ సంస్థలు,పన్ను ఎగ్గొట్టేందుకు,అడ్డదారులు తొక్కుతున్నాయి.|Telugu_F|other|8.416000
processed_te_f_weather_02682.wav|వ్యూహాన్ నగరంలో పరిస్థితి మరో భయానకంగా ఉండటంతో,వీధులన్నీ నిర్మానుష్యంగా మారిపోయి శ్మశాన వైరాగ్యం అలుముకుంది.|Telugu_F|other|9.900000
processed_te_f_politics_02611.wav|రాజస్థాన్ గవర్నర్ కళ్యాణ్ సింగ్ మనవడు సందీప్ సింగ్,అట్రౌలీ నుంచి రంగంలో ఉన్నారు.|Telugu_F|other|6.453333
processed_te_f_finance_00782.wav|డెబిట్ కార్డుల వినియోగంపై,కొన్ని బ్యాంకులు అందిస్తున్న,రివార్డు పాయింట్ల ద్వారా,ప్రోత్సాహకాల్నీ పొందవచ్చు. |Telugu_F|other|7.776000
processed_te_f_general_00452.wav|ఎన్టిపిసి తదితర సంస్థలు,సౌర విద్యుత్ పార్క్ లో,సౌర విద్యుత్ కేంద్రాలను ఏర్పాటు చేస్తాయని,గోయల్ తెలిపారు.|Telugu_F|other|8.576000
processed_te_f_education_01598.wav|సింగ్ గత నెల,లండన్లో ఆర్సెలార్ మిట్టల్ చైర్మన్ లక్ష్మీ మిట్టల్తో సమావేశమై,జాయింట్ వెంచర్ పై చర్చలు జరిపారు.|Telugu_F|other|9.493333
processed_te_f_finance_02696.wav|ఆగడు సినిమా,ఎలాగో స్టాండర్డ్ ఎంటర్టైనర్ కాబట్టి,ఎక్కువ ఖర్చు పెట్టకుండా,అన్ని చోట్ల పొదుపు పాటిస్తున్నారు.|Telugu_F|other|7.882667
processed_te_f_finance_01796.wav|కొన్ని క్రెడిట్ కార్డులు,ఈ రివార్డు పాయింట్లని,తిరిగి క్యాష్ రూపంలో కన్వర్ట్ చేసే,సదుపాయం కల్పిస్తున్నాయి. |Telugu_F|other|7.370667
processed_te_f_education_00997.wav|అందుకే ఇప్పుడు ఇవాళ్టి పర్యటనలో,పవన్ కళ్యాణ్,ఈ కేసుపై,ఎలా స్పందిస్తారో అన్న చర్చ,పెద్ద ఎత్తున జరుగుతోంది.|Telugu_F|other|9.344000
processed_te_f_agri_01395.wav|గొట్టిపర్తి గ్రామానికి చెందిన, రైతు కేసిరెడ్డి వెంకట్రెడ్డి, ఏడాది క్రితం, వ్యవసా య భూమిని కొనుగోలు చేసి, రిజిస్ట్రేషన్ చేయించుకున్నారు. |Telugu_F|other|9.770667
processed_te_f_agri_02158.wav|ఘట్కేసర్ మండలం, ప్రతాప్ సింగారం గ్రామంలో, శుక్రవారం వ్యవసాయ శాఖ అధ్వర్యంలో, రైతు అవగాహణ సదస్సు నిర్వహించారు. |Telugu_F|other|9.408000
processed_te_f_education_01185.wav|అటువంటి చిరంజీవి,తన స్వభావానికి భిన్నంగా,తెరపై మాత్రం, పూర్తిగా రఫ్ గా కనిపిస్తాడు, రౌడీలను రఫ్ఫాడిస్తాడు. |Telugu_F|other|9.333333
processed_te_f_finance_00941.wav|బ్యాంకులు,గతంలో డిఫాల్టు చెందితే,ప్రభుత్వం ప్రజల డబ్బుని వినియోగించి,బెయిల్ అవుట్ నిధుల సమకూర్పు జరిపేది. |Telugu_F|other|8.448000
processed_te_f_agri_00746.wav|నేల మీద ఉన్న చెట్ల మీదుగా, వాగుల మీదుగా, గాలిలో ప్రయాణించి, రోప్ వేలో వెళ్లొచ్చు.|Telugu_F|other|6.698667
processed_te_f_health_00119.wav|పుణ్యకర్మలు చేసినవారు పుణ్యాత్ముల గర్భం నుంచి, అలాగే పాపాలు చేసినవారు  పాపత్ముల గర్భం నుంచి జన్మిస్తారు.|Telugu_F|other|8.100000
processed_te_f_politics_01933.wav|లేహ్‌ కుబదులుగా మరోచోట స్థలం ఇవ్వడానికి ప్రభుత్వం అంగీకరిస్తే నిపుణులు పరిశీలించి ఆమోదం తెలపాల్సి ఉంటుంది.|Telugu_F|other|8.500000
processed_te_f_education_00854.wav|క్వశ్చన్ పేపర్ ను అటాచ్ చేసి,ఈ పరీక్షను రద్దు చేయాలంటూ,ఓ విద్యార్ధి,తన తండ్రి జీ మెయిల్ అకౌంట్ ద్వారా,చైర్మన్ కు విజ్ఞప్తి చేశాడు.|Telugu_F|other|10.000000
processed_te_f_general_00727.wav|ఓ సీనియర్ పోలీసు అధికారి ని నోడల్ ఆఫీసర్ గా నియమిస్తూ,టాస్క్‌ఫోర్స్ను ఏర్పాటు చేయాలని కూడా తేల్చిచెప్పింది.|Telugu_F|other|8.300000
processed_te_f_agri_02225.wav|టేక్మాల్ మండలంలోని, బర్దీపూర్ పాఠశాలలో, మధ్యాహ్న భోజన పథకంకోసం వాడుతున్న బియ్యం, పురుగులు పట్టి రంగుమారాయి. |Telugu_F|other|8.586667
processed_te_f_education_01471.wav|ఇదిలా ఉంటే,తన ఆత్మహత్యకు గల కారణాలను,మౌనిక,మూడు పేజీల సూసైడ్నోట్లో పేర్కొంది.|Telugu_F|other|7.850667
processed_te_f_agri_00602.wav|రావెల పుష్కర ఆహ్వాన పత్రికను అందజేసిన తరువాత, జగన్ వారి కోసం, కాఫీ తెప్పించారు.|Telugu_F|other|6.965333
processed_te_f_weather_00883.wav|రెండేళ్ల క్రితం నాని ఎమ్సీఏ మిడిల్ క్లాస్ అబ్బాయి చిత్రంతో,ఫుల్ లెంగ్త్ క్యారెక్టర్ ఆర్టిస్టుగా కెరీర్ ను స్టార్ట్ చేశారు భూమిక.|Telugu_F|other|9.472000
processed_te_f_finance_00276.wav|ఇంకా మరో ముఖ్యమైన విషయం,క్రెడిట్ కార్డు ఉంటె,మన పరిమితికి మించి వాడుతుంటాం.|Telugu_F|other|6.570667
processed_te_f_finance_00414.wav|నా వద్ద సరిపోయేంత డబ్బు ఉంది,అని,మీకు మీరు భావించే వరకూ,ఈ పొదుపు కొనసాగాలి.|Telugu_F|other|6.800000
processed_te_f_finance_00742.wav|వడ్రంగి, క్షురక వృత్తులలో పెట్టుబడి ప్రధానమై,ఇతరులు కూడా,ఈ వృత్తిలో ప్రవేశించి,వ్యాపారంగా మార్చేసారు. |Telugu_F|other|9.400000
processed_te_f_finance_02051.wav|చట్టంలో ఉండే,కొన్ని సందిగ్ధ విషయాల వల్ల,ఒకే వస్తువుకు,అన్ని రాష్ట్రాల్లోనూ,ఒకే పన్ను రేటు కుదరలేదు.|Telugu_F|other|8.298667
processed_te_f_general_00698.wav|కర్కాటక సంక్రాంతి నుంచి,ఆరు నెలలపాటు,భూమికి సాపేక్షంగా,సూర్యుడు క్రమక్రమంగా,దక్షిణం వైపు జరుగుతాడు.|Telugu_F|other|8.853333
processed_te_f_finance_01782.wav|సవరించిన రాజ్యాంగ పత్రాలు అందిన,రెండు వారాలలో,రాష్ట్ర నిర్ణయం తెలుస్తుంది. |Telugu_F|other|6.165333
processed_te_f_agri_01053.wav|పూర్తి సేంద్రియ పద్ధతిలో, కాఫీ గింజల్ని పండించడం వల్ల, నాకు, అంతర్జాతీయ కాఫీ ఫైన్కప్ అవార్డూ వచ్చింది. |Telugu_F|other|8.181333
processed_te_f_politics_01531.wav|ప్రభుత్వం మహిళల రక్షణకు మొదటి ప్రాధాన్యత ఇస్తుందని,దీనికోసమే షీ టీం లు ఏర్పాటుచేసిందని చెప్పారు.|Telugu_F|other|8.053333
processed_te_f_education_01166.wav|మాజీ ఎంపీ, టీడీపీ నేత నందమూరి హరికృష్ణ మృతి పట్ల,లక్ష్మీపార్వతి,తీవ్ర దిగ్బ్రాంతిని,వ్యక్తం చేశారు. |Telugu_F|other|8.700000
processed_te_f_agri_01062.wav|ప్రతి అంతస్తులో, ఒక స్వయంచాలక యంత్రం ఉంది, దీనిలో, మీరు కాఫీ లేదా రిఫ్రెష్మెంట్లను, కొనుగోలు చేయవచ్చు. |Telugu_F|other|8.704000
processed_te_f_health_00433.wav|నగరంలో సీజనల్,డెంగ్యూ వ్యాధి నివారణలో భాగంగా,దోమల నివారణ మందు ఫాగింగ్,స్ప్రేయింగ్లను రెట్టింపు చేయాలని కమిషనర్ ఆదేశించారు.|Telugu_F|other|10.048000
processed_te_f_finance_00834.wav|ఒకరి చేతి నుంచి,మరొకరి చేతుల్లోకి మారే,కరెన్సీ నోట్ల ద్వారా కూడా,కరోనా వైరస్ వ్యాప్తి చెందుతుందని,సైంటిస్టులు హెచ్చరించారు. |Telugu_F|other|9.664000
processed_te_f_other_02179.wav|ఒక హిందీ నవల ఆధారంగా వస్తున్న ఈ ఇంగ్లీష్ సినిమా,తెలుగు లో రాజమౌళి దర్శకత్వంలో,రెహ్మాన్ మ్యూజిక్ దర్శకత్వంలో రాబోతుంది.|Telugu_F|other|9.653333
processed_te_f_agri_00593.wav|చిన్న చిన్న కాగితం ముక్కలను, కొంచెం ఎత్తు నుంచి వదిల్తే, అవి నేల మీద పడతాయి. |Telugu_F|other|5.898667
processed_te_f_finance_02609.wav|ఈ రుణానికి సంబంధించి,బ్యాంకులు,తమ వైపు నుంచి ఫైనాన్షియల్ బిడ్లు,దాఖలు చేయాల్సిందిగా ఆహ్వానించింది. |Telugu_F|other|7.498667
processed_te_f_finance_00485.wav|తాజా ఆరోపణల వల్ల,సోమవారం,అమెరికా స్టాక్ మార్కెట్లలో,ఆ కంపెనీ సూచీ,ప్రారంభంలోనే ఒత్తిడికి లోనైంది.|Telugu_F|other|8.949333
processed_te_f_education_03327.wav|కాలేజీ విద్యార్థులతో ప్రతిజ్ఞ.అది ఏ కాలేజీనో తెలియదు,ఎక్కడో తెలియదు కానీ,ఈ వీడియో మాత్రం,వాట్సప్ లో చక్కర్లు కొడుతొంది.|Telugu_F|other|10.186667
processed_te_f_finance_00890.wav|పాకిస్థాన్లోని,పంజాబ్ రాష్ట్రం,ముల్తాన్ ప్రాంతానికి చెందిన,మహ్మద్ అర్షాద్ కుటుంబీకులు కూడా,అలాగే వెళ్లి డబ్బు సంపాదించారు. |Telugu_F|other|9.400000
processed_te_f_finance_01146.wav|స్టాక్ మార్కెట్లో,వక్రంగా అక్రమాలకు పాల్పడిందనే వార్తలు రావడంతో,సెబీ,దీనిపై విచారణ చేపట్టింది.|Telugu_F|other|8.021333
processed_te_f_finance_00502.wav|వ్యాపారులు,తమ నిధులను పెట్టుబడి కోసం,ఖచ్చితంగా,సాక్సో బ్యాంక్ ఎంచుకోండి.|Telugu_F|other|7.264000
processed_te_f_finance_01772.wav|ఆర్థిక వ్యవస్థకు బూస్టప్ ఇచ్చేలా,కేంద్రం చర్యలతో,స్టాక్ మార్కెట్లు,అనూహ్యమైన లాభాల్లోకి వెళ్లాయి. |Telugu_F|other|8.100000
processed_te_f_education_01961.wav|మొదట్లో ఈ విషయాన్ని సమర్దించిన,పాకిస్తానీ మాజీ కెప్టెన్,షాహిద్ అఫ్రిది,ఇప్పుడు తన మాటను మార్చారు.|Telugu_F|other|8.480000
processed_te_f_finance_01770.wav|అదే విధంగా,ఆర్థిక సలహాదారు,పెట్టుబడి వ్యూహాన్ని సమగ్రంగా తెలుసుకొని,వివిధ ఆప్షన్లను ముందుంచుతాడు. |Telugu_F|other|8.416000
processed_te_f_education_02107.wav|అనుకున్నది సాధించాలి,హాయిగా బతకాలి,అనుకుంటూ కూర్చుంటే,జీవిత కాలం,చూస్తూ చూస్తూనే చేజారిపోతుంది.|Telugu_F|other|8.490667
processed_te_f_agri_01478.wav|జర్మనీలోని విత్తన ఉత్పత్తి అభివృద్ధి ఇంప్లీమెంట్ ఏజెన్సీ అయిన, ఏడీటీ ప్రాజెక్ట్, ఈమేరకు, మంత్రికి ప్రత్యేకంగా ఒక లేఖ రాసింది|Telugu_F|other|10.058667
processed_te_f_health_02205.wav|కళ్ల సమస్య వచ్చిందని అర్థమయ్యాక వైద్యుల్ని సంప్రదిస్తే,అరుదైన జన్యు సంబంధిత స్టార్ గార్డ్స్ వ్యాధి వచ్చిందని తెలిసింది.|Telugu_F|other|8.469333
processed_te_f_education_00756.wav|అంత ప్రాముఖ్యత ఉన్న పాత్ర కనుక,బిగ్బి ఒప్పుకున్నాడా,అంటూ, సోషల్ మీడియాలో,భారీగా చర్చ జరుగుతుంది.|Telugu_F|other|8.266667
processed_te_f_finance_00591.wav|బూత్ ‌ల వారీగా,డబ్బు పంపిణీ లెక్కలు కూడా,సందీప్ రెడ్డి డైరీలో దొరికాయి|Telugu_F|other|6.144000
processed_te_f_health_00541.wav|అయితే నిర్దిష్టమైన శిక్షణ,సర్టిఫికేట్ ఉండి వైద్యం అందించే వారికే,గర్భస్రావం చేసే అవకాశం ఉంటుందని ప్రభుత్వం చెప్తోంది.|Telugu_F|other|9.354667
processed_te_f_education_00621.wav|తాజాగా మంగళవారం భారత్ కివీస్ మ్యాచ్ సందర్భంగా, మంజ్రేకర్ పై,ఇంగ్లాండ్ మాజీ క్రికెటర్ మైకేల్ వాన్,ట్విట్టర్లో స్పందించాడు.|Telugu_F|other|10.048000
processed_te_f_agri_01102.wav|వీటితో, నీటి సమస్య తీవ్రంగా ఉన్న, బుందేల్ఖండ్, విద్యాంచల్ ప్రాంతాల్లో, నీటి సమస్యను తీర్చనున్నారు.|Telugu_F|other|7.914667
processed_te_f_education_01779.wav|ఆల్రెడీ,ఒక భాషలో హిట్ అయిన సినిమాను,మరో భాషలో తెరకెక్కించి,హిట్కొట్టడం,అంత ఈజీ కాదని అంటుంటారు.|Telugu_F|other|8.533333
processed_te_f_agri_00856.wav|పుదీనా ఆకులను మెత్తగా చేసి, ఆ పుదీనా ఆకుల గుజ్జుని, కాలిన చోట పూతలా రాస్తే, మంట త్వరగా తగ్గుతుంది.|Telugu_F|other|8.053333
processed_te_f_finance_00804.wav|ఎంత కష్టపడితే డబ్బు వస్తుందో, దానికి,ఎలా విలువ ఇవ్వాలో,తండ్రి పాఠం ద్వారా,కుమారుడు గ్రహిస్తాడు. |Telugu_F|other|7.700000
processed_te_f_agri_00552.wav|చెక్క తలుపులు, ఘన చెక్క నుండి లేదా గ్లెన్ బోర్డులు నుండి, తయారు చేస్తారు. |Telugu_F|other|5.760000
processed_te_f_education_02744.wav|కొన్నేళ్లుగా పరిచయం ఉన్న,ఓ స్నేహితుడ్నే,ఆమె,తన జీవిత భాగస్వామిగా ఎన్నుకుందని,వార్తలు వచ్చాయి.|Telugu_F|other|8.000000
processed_te_f_education_01135.wav|పేజీల కొద్దీ డైలాగులు మాట్లాడిస్తూ,పంచ్లు వెతుక్కోండనే,శ్రీను వైట్ల ధోరణి,ఇందులోను కొనసాగింది. |Telugu_F|other|7.872000
processed_te_f_education_01306.wav|ప్రస్తుతం కేజీఎఫ్ సినిమా,సెన్సేషన్ క్రియేట్ చేస్తున్న నేపథ్యంలో,అందరి దృష్టీ,యష్ మీదే పడింది.|Telugu_F|other|8.480000
processed_te_f_agri_01262.wav|సామాజిక మార్పునకు కార్మికులే కాకుండా, రైతు వర్గం కూడా, దోహదం చేస్తుందన్న సూత్రీకరణ, చాలా గొప్పది. |Telugu_F|other|8.032000
processed_te_f_education_01102.wav|మంత్రి మహ్మద్ అలీకి,వైద్య పరీక్షలు నిర్వహించిన డాక్టర్లు,ఆయన పరిస్థితి,నిలకడగా ఉందని తెలిపారు.|Telugu_F|other|7.872000
processed_te_f_finance_00251.wav|అనంతరం మీ బిల్లు లోంచి,మీ మెట్రొ టికెట్ ధర ఎంతయితే, అంత డబ్బును తగ్గించి,బిల్లును చెల్లించండి.|Telugu_F|other|7.658667
processed_te_f_agri_01469.wav|హిందువుల్లో కొన్ని కులాల వారు, ఆవు మాంసం తింటారని, అలాంటప్పుడు, ముస్లీములు తింటే, తప్పు ఏమిటని, కొందరు ప్రశ్నిస్తున్నారు. |Telugu_F|other|8.842667
processed_te_f_general_01740.wav|ఈ ఉపగ్రహ యంత్రాంగాలు నేల, నింగి, సముద్రాలలో సాయుధ బలగాలకు దారి చూపడమే కాకుండా,పౌర జీవనానికి దిక్సూచిగా నిలుస్తున్నాయి.|Telugu_F|other|10.100000
processed_te_f_finance_00863.wav|ఇప్పటికే,బ్యాంకులు విధిస్తున్న సర్వీస్ చార్జీలు, పెనాల్టీల దెబ్బకు,గగ్గోలు పెడుతున్న సామాన్యుడికి,ఇదీ మరో ఎదురుదెబ్బ. |Telugu_F|other|9.098667
processed_te_f_education_01295.wav|అదే సమయంలో,ఆయనకు అడ్డొచ్చిన వారిని,విలన్లుగా చిత్రించి,వారికి,రాజకీయ జీవితమే లేకుండా చేశారు.|Telugu_F|other|8.736000
processed_te_f_education_01687.wav|అప్పట్లో ఒక విలేఖరి,బాలయ్యను ఉద్దేశిష్తూ,లేపాక్షి ఉత్సవాలకు,చిరంజీవిని పిలిచారా,అని అడిగారు.|Telugu_F|other|8.700000
processed_te_f_health_00688.wav|వారి కుమారుడు ఏడున్నరేళ్ల విఘ్నేష్ కు ఇటీవల జ్వరం రావడంతో,స్థానికంగా ఉన్న ఆసుపత్రిలో చూపించారు.|Telugu_F|other|8.032000
processed_te_f_finance_00426.wav|ఆపై ఏదైనా సమస్య ఉందా,అని తనిఖీ చేయడానికి,మీ యొక్క బ్యాంక్ బ్రాంచ్ ‌ను,స్వయంగా సందర్శించండి.|Telugu_F|other|8.200000
processed_te_f_general_00636.wav|జార్ఖండ్లోని,అందమైన మహిళలకు,ఉద్యోగాలను ఎరవేసి,వారిని ఢిల్లీకి పిలిపించి,మానవ అక్రమ రవాణా చేసే వారికి విక్రయించేది.|Telugu_F|other|9.900000
processed_te_f_finance_01945.wav|ఇదిలా ఉంటే,ఆర్థిక మందగమనం కొనసాగితే,ఇక రిజర్వ్ బ్యాంక్,వడ్డీ రేట్లను,మరింత తగ్గించాల్సి ఉంటుందని,సాల్గాడో అన్నారు.|Telugu_F|other|9.760000
processed_te_f_education_01040.wav|కాట్మండులో,ఓ మొబైల్ క్లినిక్ ద్వారా,లోయ ప్రాంతాల్లోకి వెళ్లి,కుగ్రామాలకు వైద్య సహాయం చేశాడు. |Telugu_F|other|7.445333
processed_te_f_health_01036.wav|ఆ క్రమంలో ఆమె గర్భం దాల్చడంతో ఎల్బీ నగర్లోని ఓ వైద్యుడిని అబార్షన్ చేయాల్సిందిగా అభ్యర్థించారు.|Telugu_F|other|7.765333
processed_te_f_politics_03230.wav|దేవరకద్ర,కొల్లాపూర్ నుంచి పోటీ చేసిన కాంగ్రెస్ నేతలు,పాలమూరు ప్రాజెక్టు ఆపాలని కోర్టుకు వెళ్లారని మండిపడ్డారు.|Telugu_F|other|8.600000
processed_te_f_other_02257.wav|తెలుగు హీరోయిన్లకు కోపం వస్తే,నీ షూటింగ్ స్పాట్కొచ్చి మరీ కొడతాం అని,రకుల్ పరోక్షంగా శ్రీరెడ్డిని  హెచ్చరించింది.|Telugu_F|other|8.544000
processed_te_f_agri_01682.wav|వర్షాలు కురిసి, పంటలు బాగా పండాలంటూ, ఇలా కప్పలకు పెళ్లిళ్లు చేయడం, ఎప్పట్నుంచో వస్తున్న ఆచారం. |Telugu_F|other|7.500000
processed_te_f_finance_00703.wav|డీలర్ ఇప్పటికే ఉన్న కార్పెట్ను,కొనుగోలు చేయడం ద్వారా,మీరు సాధారణంగా,కొంత డబ్బు ఆదా చేయగలరు. |Telugu_F|other|8.600000
processed_te_f_other_02447.wav|ఆ సమయంలో ప్రియా ప్రకాష్,తన మొదటి సినిమా రిలీజ్ అయ్యాక ప్రాజెక్ట్ పై సైన్ చేస్తానని చెప్పింది.|Telugu_F|other|7.328000
processed_te_f_agri_00577.wav|మొదట పక్షిని గమనించని డ్రైవర్, రైతు చెప్పడంతో, పక్షిని గమనించి, ట్రాక్టర్ కింద పక్షి పడకుండా, నెమ్మదిగా తీసుకెళ్తాడు. |Telugu_F|other|9.100000
processed_te_f_finance_02015.wav|క్రూడ్ ధర తగ్గే కొద్దీ,ఈ కంపెనీల లాభాలకు,గండి పడుతుందనే భయంతో,ఇన్వెస్టర్లు,ఈ కంపెనీల షేర్లు,భారీగా విక్రయించారు.|Telugu_F|other|9.888000
processed_te_f_finance_00728.wav|విశ్లేషణ కోసం డేటాను,గత సంవత్సరం,పన్ను రాబడి చూపే,క్రెమ్లిన్ యొక్క వెబ్ సైట్ నుండి తీశారు.|Telugu_F|other|7.797333
processed_te_f_finance_00190.wav|అంతర్జాతీయ ఆర్థిక వ్యవస్థల,పనితీరు,మరింత మెరుగైతే,పసిడి ధర,మరింత పతనం అయ్యేందుకు వీలుంది.|Telugu_F|other|9.300000
processed_te_f_finance_00739.wav|కేంద్ర ప్రభుత్వ మెగా పెన్షన్ స్కీమ్ తో,నేరుగా కార్మికుల ఖాతాల్లోకి,పెన్షన్ డబ్బు చేరుతుంది. |Telugu_F|other|7.400000
processed_te_f_agri_01254.wav|పత్తి రైతులను ఆదుకోవడానికి, నిర్దిష్టమైన చర్యలు చేపట్టడంలో, విఫలమవు తుండడం, వారికి శాపమైంది. |Telugu_F|other|7.776000
processed_te_f_finance_00799.wav|ఫలితంగా,గత వారం రోజుల్లో,అన్ని దేశాల్లోని స్టాక్ మార్కెట్లు,పతనోన్ముఖం పట్టాయి.దీంతో లక్షల కోట్ల సంపద ఆవిరైంది. |Telugu_F|other|9.770667
processed_te_f_finance_02218.wav|నోట్లను రద్దుచేస్తున్నట్లు ప్రకటించాక,ఒకవిధంగా బ్యాంకులు,నిశ్చల స్థితికి చేరుకున్నాయి.|Telugu_F|other|6.570667
processed_te_f_finance_00896.wav|ఈ నేపథ్యంలో,క్రెడిట్ కార్డు రక్షణకు సంబంధించిన,బీమాను తీసుకోవడం వల్ల,నిశ్చింతగా ఉండొచ్చు. |Telugu_F|other|7.221333
processed_te_f_general_02245.wav|కొందరు తాము ఉద్యోగాలు చేసిన ఊళ్లోలో, పదవులు నిర్వహించిన నగరాల్లో స్థిరపడితే,కొందరు స్వగ్రామాలకు వెళ్లిపోయారు.|Telugu_F|other|9.248000
processed_te_f_finance_00900.wav|అంతర్జాతీయ మార్కెట్లో,డాలర్ పెరగడం,అలాగే ముడి చమురు ధరలు కూడా పెరగడంతో,రూపాయి పతనానికి అడ్డే లేకుండాపోతోంది. |Telugu_F|other|9.365333
processed_te_f_agri_00280.wav|తమను నానా రకాలుగా వేధించిన, పెప్సీ కంపెనీని వదలమని, రైతు సంఘాలు, భీష్మించుకు కూర్చున్నాయి. |Telugu_F|other|7.600000
processed_te_f_health_01289.wav|దీనివల్ల సల్మాన్ కొంచెం ఒత్తిడికి,కోపానికి లోనైనా సరే,తీవ్రమైన నొప్పి ఆయన్ని బాధించేది.|Telugu_F|other|7.400000
processed_te_f_agri_00864.wav|తీరంలోని, ఓ మత్స్యకారుడి ఇంటి వద్ద కొబ్బరి తోటలో, చెత్తను పూడ్చేందుకు, ఓ గొయ్యిని తవ్వారు.|Telugu_F|other|7.232000
processed_te_f_agri_01621.wav|అకాల వర్షాలకు పంటలు నష్టపోయిన రైతులకు, సబ్సిడీ ఇచ్చిన ఘనత, సిఎం కెసిఆర్ కే దక్కిందన్నారు. |Telugu_F|other|7.872000
processed_te_f_agri_02046.wav|మోతాదుకు మించకుండా, చిన్న అల్లం ముక్కని, భోజనం ముందు తింటూ ఉంటే, పొట్టకు సంబంధించిన సమస్యలు, తగ్గుముఖం పడ్తాయి. |Telugu_F|other|8.288000
processed_te_f_agri_01155.wav|తొలుత మంత్రిని, రైతు సమన్వయ సమితి మండల కన్వీనర్, కంచర్ల మహేందర్ ఆధ్వర్యంలో, శాలువాలు కప్పి ఘనంగా సన్మానించారు. |Telugu_F|other|9.642667
processed_te_f_finance_02587.wav|సరైన నియమ నిబంధనలు పాటించకుండా,ప్రభుత్వ రంగ బ్యాంకులు,ఈవిధంగా,భారీ రుణాలు,ఎలా ఇచ్చాయని కూడా ప్రశ్నించింది. |Telugu_F|other|8.960000
processed_te_f_agri_00783.wav|రాష్ట్రంలో, పెద్ద ఎత్తున, పత్తి కొనుగోలు కేంద్రాలు ఏర్పాటు చేయాలని, రాష్ట్రప్రభుత్వం, కేంద్ర జౌళి మంత్రిత్వ శాఖను, ఇప్పటికే కోరింది.|Telugu_F|other|9.200000
processed_te_f_weather_00229.wav|అంతేకాకుండా,లోక జనశక్తి పార్టీ ఎల్జేపీ కూడా బీజేపీకి గుడ్బై చెప్పేందుకు సిద్ధంగా ఉన్నట్లు ఆయన వెల్లడించారు.|Telugu_F|other|8.821333
processed_te_f_agri_01238.wav|జిల్లాలో, స్వల్పంగా నమోదైన చిరుజల్లులు, పత్తి పంటలకు, ప్రయోజనాన్ని చేకూర్చనున్నాయని, వ్యవసాయ శాఖా అధికార వర్గాలు పేర్కొంటున్నాయి.|Telugu_F|other|10.197333
processed_te_f_agri_00413.wav|తెలంగాణ రాష్ట్రం సిద్దించిన తర్వాత, సాగు, త్రాగు నీటి ప్రాజెక్టుల అభివృద్ది కోసం, అనేక నూతన మార్గాలను అన్వేషించింది ప్రభుత్వం. |Telugu_F|other|8.900000
processed_te_f_general_02250.wav|కార్గిల్ యుద్ధంలో ప్రాణాలు కోల్పోయిన అమరులకు,మన దేశం తరఫున నివాళి అర్పిస్తున్నాను అని ఆయన నివాళి అర్పించారు.|Telugu_F|other|8.554667
processed_te_f_agri_00452.wav|క్రిందటేడాది, ఒక ర్యాలీలో, కేజ్రీవాల్ ప్రసంగిస్తున్న సమయంలోనే, గజేంద్ర సింగ్ అనే రైతు, చెట్టుకు ఉరేసుకుని, ఆత్మహత్యకు పాల్పడ్డాడు. |Telugu_F|other|9.900000
processed_te_f_general_01224.wav|సంగీతం ద్వారా భాషా పరివ్యాప్తిని ఉద్యమ స్ఫూర్తితో,అవిశ్రాంతం శ్రమిస్తున్న మహిళా గాయనిగా ఆమె రాణిస్తున్నారు.|Telugu_F|other|8.170667
processed_te_f_agri_00614.wav|గంగానది ప్రవహించే ప్రాంతం కావడంతో, మాల్డాలో, అతి మేలైన, ఫాల్జా మామిడి పండ్లు పండుతాయి.|Telugu_F|other|7.253333
processed_te_f_general_01108.wav|భారత్‌పై ఓటమి తర్వాత,తమ దేశం మాజీ క్రికెటర్ల నుంచి కూడా,పాకిస్తాన్ జట్టు తీవ్రమైన విమర్శలు ఎదుర్కొంటోంది.|Telugu_F|other|8.960000
processed_te_f_agri_01383.wav|మంగళవారం , గొర్రెల కాపరి కరికె నర్సింహులు, గొర్రెలను తోలుకుని వెళ్లి, కృష్ణ పత్తి పైరులో మేపేందుకు వదిలాడు. |Telugu_F|other|8.400000
processed_te_f_politics_01690.wav|చివరికి హరీష్ రావు తనకు కెటిఆర్ ముఖ్యమంత్రి అయినా అభ్యతరం లేదని చెప్పడంలోని ఆంతర్యం ఏంటో అర్ధం చేసుకోవచ్చు.|Telugu_F|other|8.490667
processed_te_f_agri_01023.wav|ఫ్రిజ్ నుండి, అప్పుడే బయటకు తీసిన దోసకాయ నుండి, రసం తీసి, దాన్ని చర్మానికి అప్లై చేయడం వల్ల, వివిధ రకాల చర్మ సమస్యలు తగ్గుతాయి. |Telugu_F|other|9.802667
processed_te_f_finance_01247.wav|ఇక బిజినెస్ పీపుల్,ఎక్కవగా ఇష్టపడే సబ్జెక్ట్ ఏదైనా ఉందంటే,అది ట్రేడింగ్ అనే చెప్పవచ్చు, లేదా అది ఈక్విటీ అనీ అయినా కావచ్చు.|Telugu_F|other|9.525333
processed_te_f_education_02092.wav|సిస్టమ్ కీబోర్డులో,అక్షరాలను,నిర్ణీత క్రమంలో,టైప్ చేయడం ద్వారా,ఎమోజీలను,కామెంట్లుగా పోస్ట్ చేయొచ్చు.|Telugu_F|other|8.736000
processed_te_f_other_01482.wav|అకాడమీలో బ్యాట్మింటెన్ కోర్టులతో పాటు క్రికెట్,వాలీబాల్,బాస్కెట్ బాల్,ఇండోర్ జిమ్ లను ఏర్పాటు చేయనున్నట్లు చెప్పారు.|Telugu_F|other|9.077333
processed_te_f_agri_00388.wav|రైతు ఆత్మహత్యలు, వ్యవసాయ సంక్షోభం, కరువు, ఎన్కౌంటర్లు వంటివాటిపై, ప్రభుత్వాన్ని నిలదీసే రీతిలో, పత్రాల్లో రాసుకొచ్చారు. |Telugu_F|other|9.642667
processed_te_f_agri_02732.wav|కురియన్ సాధించిన క్షీర విప్లవంవల్ల, దేశంలో, దాదాపు రెండు కోట్ల రైతు కుటుంబాలు, ఆర్థికంగా స్థిరపడ్డాయి.|Telugu_F|other|8.600000
processed_te_f_education_01737.wav|ముగ్దుంపూర్ ను,ఆదర్శ గ్రామంగా అభివృద్ధి చేసేందుకు,అన్ని రకాలుగా,అండగా ఉంటానని,మంత్రి హామీ ఇచ్చారు.|Telugu_F|other|8.700000
processed_te_f_politics_01013.wav|కానీ సాహో విషయంలో మాత్రం ఇంత ప్రచారం చేయడం,వారిని ఒకింత ఈర్ష్య పడేలా చేస్తుంది.|Telugu_F|other|7.029333
processed_te_f_finance_02047.wav|అంతేకాకుండా రిటైర్మెంట్ తర్వాత వచ్చే నగదు మొత్తాన్ని,స్థిరమైన ఆదాయం వచ్చే పథకాల్లో,పెట్టుబడి పెట్టడం మంచిది అని చెప్పారు.|Telugu_F|other|8.970667
processed_te_f_education_01366.wav|అతని మృతికి,మాజీ టెస్ట్ క్రికెటర్ హనీఫ్ మహమ్మద్ సహా,పలువురు మాజీ క్రికెటర్లు,సంతాపం వ్యక్తం చేశారు.|Telugu_F|other|8.266667
processed_te_f_finance_01730.wav|ప్రజల ఆరోగ్యం దెబ్బ తీసే మద్యంపై మాత్రం,పన్ను విధించరు అని,ప్రభుత్వాల తీరును చీల్చి చెండాడుతారు. |Telugu_F|other|8.277333
processed_te_f_education_01198.wav|నష్టాన్ని పూడ్చేందుకు,స్పెషల్ ప్యాకేజీ ఇవ్వాలని,రాష్ట్ర ప్రభుత్వం,ఇప్పటికే,కేంద్రాన్ని కోరిందని,విజయన్ గుర్తు చేశారు. |Telugu_F|other|8.810667
processed_te_f_politics_00228.wav|మూడెకరాల స్థలంలో అపార్ట్‌మెంట్ నిర్మించాలంటే స్థానిక పంచాయతీ నుండి నో అబ్జెక్షన్ సర్టిఫికెట్ తీసుకుని అమరావతి నుంచి అనుమతులు పొందాల్సి‌ ఉంది.|Telugu_F|other|10.069333
processed_te_f_health_02709.wav|అర్హతలు లేకుండా అల్లోపతి వైద్యం చేస్తూ,మందులు రాస్తున్న మరో ఇద్దర్ని పోలీసులకు నివేదించింది.|Telugu_F|other|7.370667
processed_te_f_general_00883.wav|ఇప్పటికే జపాన్,ఇన్ఫెక్షన్లు, సైబర్ భద్రత, ట్రాఫిక్ ప్రయాణ వ్యవస్థల రూపంలో పలు సమస్యలు ఎదుర్కొంటుంది.|Telugu_F|other|8.600000
processed_te_f_other_01210.wav|ఈ సీజన్లో ఇప్పటి వరకు ఎనిమిది మ్యాచ్ లు ఆడిన బెంగళూరుకు ఇది మూడో విజయం మాత్రమే.|Telugu_F|other|6.528000
processed_te_f_politics_01642.wav|తెలంగాణ రాష్ట్రం ముఖ్యమంత్రి కె చంద్రశేఖర్ రావు గారి జాగీరు కాదని,అబ్బసొత్తు అంతకంటే కాదని అన్నారు.|Telugu_F|other|8.085333
processed_te_f_education_03034.wav|అయితే నేతాజీ ఇంఫాల్ నుంచి,సింగపూర్‌కి వెళ్ళిపోవడం వెనుక,కారణాలు బయటకు రావాలి. |Telugu_F|other|7.300000
processed_te_f_politics_00994.wav|డిజిటల్ సర్వీస్ ప్రొవైడర్లు మరియు నిర్మాతల మండలి సభ్యులు కలిసి త్వరలోనే సంయుక్త ప్రెస్‌మీట్‌కు ఏర్పాట్లు చేస్తున్నారు.|Telugu_F|other|8.906667
processed_te_f_agri_00624.wav|గుంటూరు జిల్లా, అమరావతి ప్రాంతంలోని, వెలగపూడి గ్రామానికి చెందిన రైతు, అబ్బూరి అప్పారావు, నిరసనల్లో పాల్గొంటున్నారు.|Telugu_F|other|8.437333
processed_te_f_finance_01819.wav|గతంలో,భారీనష్టాల్లో మునిగిన కొన్ని బ్యాంకులు మాత్రం,స్వల్ప లాభాలు ఆర్జించడం,కొంతలో కొంత ఊరట.|Telugu_F|other|7.900000
processed_te_f_politics_03411.wav|అమరావతి రాజధాని భూముల విషయంలో ఇన్ సైడర్ ట్రేడింగ్ జరిగిందని,వైసీపీ ప్రభుత్వం ఆరోపణలు చేస్తోన్న సంగతి తెలిసిందే.|Telugu_F|other|9.589333
processed_te_f_agri_01126.wav|ఈ నేపథ్యంలో, కేరళాకు చెందిన ఓ రైతు, సులభంగా కొబ్బరి చెట్లు ఎక్కేందుకు, ట్రీ బైక్ ను రూపొందించాడు. |Telugu_F|other|7.900000
processed_te_f_finance_02370.wav|నిర్మాత ఎంత త్వరగా డబ్బు ఇస్తే,తాను మిగతా అమౌంట్ అరేంజ్ చేసుకుని,అప్పులు తీరుస్తానని,సెల్వకుమార్ చెబుతున్నాడు.|Telugu_F|other|8.300000
processed_te_f_agri_01163.wav|ఇక నీటి ఎద్దడి విపరీతంగా ఉన్న మహారాష్ట్రలో కూడా, నీటి సదుపాయం ఉన్న ప్రాంతాల్లో, చెరకును మాత్రమే పండించడం, విచిత్రం. |Telugu_F|other|8.981333
processed_te_f_finance_01416.wav|ఆండ్రూ మరియు ఆమె ప్రేయసి,తన జీవిత భీమా పాలసీని వసూలు చేయడానికే,తన భర్తను చంపారని,న్యాయవాదులు భావిస్తున్నారు.|Telugu_F|other|9.664000
processed_te_f_education_01079.wav|రంగారావును,సిటీ ఆర్మూడ్ రిజర్వూ విభాగానికి బదిలీ చేస్తూ,ప్రభుత్వం,ఉత్తర్వులు జారీ చేసింది. |Telugu_F|other|7.989333
processed_te_f_education_01859.wav|రాష్ట్ర విభజన అనంతరం,తెలంగాణా రాష్ట్రంలో,కాళొజీ నారాయణ రావు,యూనివర్సిటీ ఆఫ్ హెల్త్ సైన్సెస్ ను ఏర్పాటు చేశారు.|Telugu_F|other|9.500000
processed_te_f_education_01548.wav|ఈ మేరకు,తెలంగాణ రాష్ట్రంతో,వ్యాపార వాణిజ్య సంబంధాలకు సంబంధించిన,అంశాలను ఇరువురు చర్చించారు.|Telugu_F|other|9.216000
processed_te_f_weather_01429.wav|హైదరాబాద్ మరియు మరికొన్ని పట్టణాల్లో తెల్లవారు ఝామున నాలుగు గంటలకే బెనిఫిట్ షొలు వేస్తున్నారు.|Telugu_F|other|7.978667
processed_te_f_agri_00558.wav|బియ్యం కార్డు అందినట్లు, సంబంధిత లబ్దిదారుల నుంచి, రశీదు కూడా, వాలంటీర్లు తీసుకుంటారన్నారు. |Telugu_F|other|7.221333
processed_te_f_finance_02351.wav|క్రెడిట్ కార్డు, గృహ, వ్యక్తిగత రుణం కోసం దరఖాస్తు చేసుకున్నా,రుణమిచ్చే సంస్థలు మాత్రం,మన క్రెడిట్ స్కోర్నే ప్రామాణికంగా చూస్తాయి.|Telugu_F|other|9.877333
processed_te_f_finance_00109.wav|దీనికి వెనకాడితే,బిడ్డ భవిష్యత్తు దెబ్బ తింటుందని భావించి,తాను వేసిన చిట్టీలను ఎత్తి, కొంత అప్పు తెచ్చి,ఫీజు కట్టాడు రాంరెడ్డి.|Telugu_F|other|10.080000
processed_te_f_agri_00766.wav|సాధారణంగా మనం, ఏదైనా కాఫీ షాప్ కి వెళ్లామంటే, అక్కడున్న వెయిటర్లు, మనకు స్వాగతం పలకటంతో పాటు, వేడివేడి కాఫీని సర్వ్ చేస్తుంటారు.|Telugu_F|other|10.048000
processed_te_f_politics_02050.wav|కాగా రాష్ట్ర గవర్నర్ కెఎల్ నర్సింహన్ ను,బ్రహ్మోత్సవాలకు దేవస్థానం ఈవో తాళ్లూరి రమేష్బాబు ఆహ్వానించారు. |Telugu_F|other|9.100000
processed_te_f_finance_00466.wav|రియల్ ఎస్టేట్ లో, ఏజెంట్ కొన్ని విధులను కలిగి ఉంటారు, డబ్బు సంపాదించడం మరియు ఎస్క్రో ఖాతాలో,జమ చేయడం వంటివి చేస్తాడు.|Telugu_F|other|9.781333
processed_te_f_health_00342.wav|సాధారణ చికిత్సకు లొంగని వ్యాధులకు మూలకణాల చికిత్స అనగా స్టెమ్సెల్ చికిత్స,ఎంతో మెరుగైన ఫలితాలు సాధిస్తోంది.|Telugu_F|other|9.184000
processed_te_f_finance_00220.wav|మోడీ ప్రభుత్వం,పెద్దవిలువ కరెన్సీ నోట్లను,రద్దుచేస్తూ ప్రకటించిన లక్షణాల్లొ నల్లధనం,అవినీతి నిర్మూలన వంటివి,ముఖ్యాంశాలు.|Telugu_F|other|9.674667
processed_te_f_health_00329.wav|చాలా తరచుగా,ఈ వ్యాధి ముప్పై,యాభై సంవత్సరాల మధ్య వయస్సున్న ప్రజలు ఎదుర్కొంటున్న వ్యాధి.|Telugu_F|other|7.232000
processed_te_f_education_01532.wav|అయితే జగ్దీప్ కు,కేంద్ర బలగాలతో,భద్రత కల్పించాలా లేదా,అన్న దానిపై చర్చిస్తున్నట్లు,హోంశాఖ పేర్కొంది.|Telugu_F|other|9.888000
processed_te_f_finance_00795.wav|గురువారం ఉదయం,ట్రేడింగ్ ప్రారంభంలో,నష్టాల్లోనే మొదలైన సెన్సెక్స్,మధ్యాహ్న సమయానికి కోలుకొని,తిరిగి లాభాల బాట పట్టింది. |Telugu_F|other|10.069333
processed_te_f_agri_02817.wav|రైతు రుణ మాఫీ చేసినందుకు, జైలుకు పంపించాలా లేక డ్వాక్రా రుణాలు మాఫీ చేసినందుకు పంపించాలా?అని నిలదీశారు.|Telugu_F|other|8.714667
processed_te_f_agri_01731.wav|రైతు ఒత్తిడి తెచ్చేసరికి, ప్రభుత్వ సర్వేయర్ అసిస్టెంట్  పెట్టుకున్న, ప్రైవేటు సర్వేయర్ నురైతు గ్రామానికి పంపి, సరిహద్దులు కొలిపించారు. |Telugu_F|other|9.632000
processed_te_f_general_00213.wav|ఆఫ్ఘనిస్తాన్ పార్లమెంటు భవనాన్ని,ఆయన ప్రారంభోత్సవం చేసిన తరువాత,ఆఫ్ఘన్ పార్లమెంటు సభ్యులను ఉద్దేశించి ప్రసంగిస్తారు.|Telugu_F|other|9.100000
processed_te_f_agri_01410.wav|తెల్లటి బియ్యం తినడం వల్ల, బి కాంప్లెక్స్ గొట్టాలు, బలానికి టానిక్కులు తాగాల్సిన స్థితిని, మనం శరీరానికి కలిగిస్తున్నాం.|Telugu_F|other|8.352000
processed_te_f_politics_01610.wav|చాలామంది మహిళలు బ్రాండెడ్ స్విమ్‌సూట్స్ ను ఎంపిక చేసుకుంటారు.|Telugu_F|other|4.900000
processed_te_f_weather_01044.wav|అసలు పవన్ కళ్యాణ్ ను అర్థం పర్థం లేకుండా ఎందుకు టార్గెట్ చేశారని పవన్ ఫ్యాన్స్ ప్రశ్నల వర్షం కురిపించారు.|Telugu_F|other|8.362667
processed_te_f_finance_02578.wav|ఇప్పటికే పార్టీ కోసం,సొంత డబ్బు చాలా వరకు ఖర్చు పెట్టిన,పవన్ కళ్యాణ్,ఇప్పుడు ఈ సభలతో భారీగానే అప్పు పడ్డాడు.|Telugu_F|other|9.088000
processed_te_f_health_01207.wav|రక్తం పంచుకున్న వారికే కాకుండా,సోదర సమానులుగా భావించే వారికి కూడా అక్కాచెల్లెళ్లు రాఖీలు కడుతుంటారు.|Telugu_F|other|7.626667
processed_te_f_health_02124.wav|పూర్వం,ఆ దేశ రాజుకు సోకిన వింత జబ్బు ఎంతకు నయం కాకపోతే, దేశమంతా చాటింపు వేయించేవారు.|Telugu_F|other|7.669333
processed_te_f_politics_00542.wav|నువ్వెంతంటే నువ్వెంత అనే రేంజ్ లో ఒకరిపై మరొకరు ఆరోపణలు గుప్పిస్తూ,ఓటర్లను ఆకట్టుకునే ప్రయత్నం చేస్తున్నారు నేతలు.|Telugu_F|other|8.853333
processed_te_f_other_02111.wav|ఓ అమ్మాయితో నిశ్చితార్థం చేసుకొని మరో అమ్మాయితో పెళ్లికి రెడీ కావడంతో అతడ్ని చితక్కొట్టి, పోలీసులకు అప్పగించారు.|Telugu_F|other|8.600000
processed_te_f_finance_00828.wav|ఫేస్‌బుక్లో మీ ఫ్రెండ్స్ లిస్ట్ను పరిశీలించి,మీకు రుణం తిరిగి చెల్లించే స్ధోమతను అంచనా వేసి,లోన్ ఇచ్చే సంస్థలు కూడా వచ్చేశాయి. |Telugu_F|other|9.845333
processed_te_f_agri_00223.wav|హెచ్ టీ  పత్తి విత్తనాలకు, అనుమతి ఎందుకు ఇవ్వరని ప్రశ్నిస్తూ, రైతులతో కంపెనీలు , మహారాష్ట్రలో ధర్నాలు చేయించాయి. |Telugu_F|other|8.864000
processed_te_f_general_00614.wav|అంతేకాకుండా,ఎలక్ట్రానిక్ మీడియా రంగంలో కూడా,జబ్నా ప్రవేశించి, తమ జిల్లా సమస్యలపై,మీడియా ద్వారా పోరాడేవారు.|Telugu_F|other|9.088000
processed_te_f_weather_01232.wav|తాజాగా ప్రఖ్యాత సంగీత విధ్వాంసుడు బాలమురళీ కృష్ణ మృతి నేపథ్యంలో,వర్మ చేసిన వ్యాఖ్యలపై రేగిన దుమారమూ అలాంటిదే.|Telugu_F|other|9.800000
processed_te_f_health_01578.wav|ఆ మాట చెప్పేందుకు నీలాంటి వ్యక్తి ఆ రోజుల్లో నా పక్కన వుంది వుంటే జీవితం ఎంత సులువుగా గడిచేది.|Telugu_F|other|7.669333
processed_te_f_education_01826.wav|మాట వినని నాయకులకు,ఇక రాజకీయ భవిష్యేత్తే ఉండదేమో,అన్నట్టుగా,ఆ పార్టీలో,క్రమశిక్షణ ఉంటుంది.|Telugu_F|other|7.900000
processed_te_f_agri_01388.wav|సబ్సిడీ ఉల్లిపాయల పంపిణి, తూతూమంత్రంగా సాగుతుందని, కొల్లు రవీంద్ర, రైతు బజారు వద్దే, ఆందోళనకు కూర్చున్నారు. |Telugu_F|other|8.600000
processed_te_f_general_00907.wav|ఈ సంఘటనల ద్వారా పబ్జి లాంటి ఆన్లైన్ ఆటలు,యువతను ఎలా పెడదారి పట్టిస్తున్నాయో గ్రహించవచ్చు.|Telugu_F|other|7.626667
processed_te_f_politics_01981.wav|వడదెబ్బ వల్ల మరణించిన వారెవరైనా సరే ఆపద్బంధు పథకం ద్వారా వారికి సహాయం అందించాలని ముఖ్యమంత్రి తెలిపారు.|Telugu_F|other|7.946667
processed_te_f_agri_01234.wav|అడవి జంతువుల నుండి, పంటలను రక్షించేందుకు, రాత్రివేళ కాపలాగా వెళ్లిన ఓ రైతు, వేటగాళ్లు అమర్చిన, విద్యుత్తు తీగలకు బలైపోయాడు. |Telugu_F|other|9.941333
processed_te_f_finance_00615.wav|ఉచిత స్క్వేర్ క్యాష్,మీకు ఎటువంటి ఫీజు లేకుండా,ఎవరి బ్యాంకు ఖాతాకు అయిన, నేరుగా డబ్బు పంపడానికి వీలు కల్పిస్తుంది.|Telugu_F|other|8.600000
processed_te_f_politics_02081.wav|ఫ్రెడరిక్ ఏంగెల్స్ సూచించినట్టు'' మహిళలకు స్వేచ్ఛ రావాలంటే మొదటిగా మహిళలు చేసే వంటపని,సమాజ పరిశ్రమగా మారాలన్నారు. |Telugu_F|other|9.856000
processed_te_f_general_00955.wav|స్టార్ లైబ్రరీ అనేది యునైటెడ్ స్టేట్స్‌లో తూర్పు ఆసియా సేకరణల కోసం నిర్మించిన,మొట్టమొదటి గ్రంథాలయం.|Telugu_F|other|8.042667
processed_te_f_weather_01682.wav|ఈ క్రమంలో రాంబాబు బహిర్భూమి కోసం ఎడమ కాల్వ దగ్గరికి వెళ్లి,అందులోకి దిగే క్రమంలో కాలుజారి ప్రాణాలు కోల్పోయాడు.|Telugu_F|other|9.461333
processed_te_f_general_00959.wav|దీనికి హెచ్పి మోటార్ బిగించేందుకు,విద్యుత్ కనెక్షన్ కోసం,నగరంలోని విద్యుత్ శాఖ కార్యాలయాన్ని సంప్రదించాడు మోహన్. |Telugu_F|other|9.400000


==> filelists/parallel/export_processed_limmits_telugu_f_audiopath_text_sid_emotion_duration_val_parallel_data.txt <==
processed_te_f_politics_01029.wav|చిత్తూరు:ఏపీ ఫైర్ బ్రాండ్ గా పేర్గాంచిన నగరి ఎమ్మెల్యే ఆర్కే రోజాకు  రాజకీయాల్లో ప్రత్యేక స్థానం ఉంది.|Telugu_F|other|8.373333
processed_te_f_health_03128.wav|పెద్దవారిలో కీళ్లనొప్పులు సాధారణం కాబట్టి,వీటి కోసం వాడే మందులు వారి ఆయుష్షునే దెబ్బతీయడం బాధాకరం.|Telugu_F|other|7.800000
processed_te_f_finance_01492.wav|ఉద్యోగుల పింఛను ఎగ్గొట్టాలనే,కాంట్రిబ్యూటరీ పెన్షన్ పథకాన్ని,కేంద్ర ప్రభుత్వం,ఉద్యోగులపై రుద్దింది.|Telugu_F|other|8.500000
processed_te_f_finance_02165.wav|బ్యాంకు అకౌంట్ ఓపెన్ చేసే సమయంలో,ఓపెన్ కిట్, చెక్ బుక్, డెబిట్ కార్డు వంటివి,బ్యాంక్ ఇస్తుంది.|Telugu_F|other|6.965333
processed_te_f_finance_01091.wav|ప్రతి నెలా తన జీతం అంతా,చివరి పైసాతో సహా,సంసారం కోసం మొదట ఖర్చు పెట్టేస్తాడు వాసు. |Telugu_F|other|8.170667
processed_te_f_education_01042.wav|ఈ సందర్భంగా,రుద్రాక్ష్ మాట్లాడుతూ,గ్రాడ్యుయేషన్ పూర్తయ్యాక,సినిమాల్లో నటించాలని,యాక్టింగ్లో శిక్షణ తీసుకున్నానని చెప్పాడు.  |Telugu_F|other|9.800000
processed_te_f_finance_01114.wav|బ్యాంక్ మేనేజర్ జ్యోతిప్రసాద్,బ్యాంక్ ఖాతాదారు చంద్రకళ ఖాతాలో,ఆ చెక్కులు డిపాజిట్ చేశారు.|Telugu_F|other|7.765333
processed_te_f_agri_00915.wav|తాను కొనుగోలు చేసిన పొలాన్ని, తనకు అమ్మిన వ్యక్తే, కబ్జా చేయడంతో, ఆత్మహత్యకు యత్నించాడు, ఓ రైతు కొడుకు.|Telugu_F|other|8.100000
processed_te_f_agri_01555.wav|కుండీల్లో మొక్కలకు వేసే ఉల్లి పొట్టుని, గుడ్డు పెంకుల్ని, వాడేసిన కాఫీ పొడిని, వర్షాకాలంలో వేయకుండా ఉంటే మంచిది. |Telugu_F|other|8.864000
processed_te_f_other_00553.wav|అనంతరం తన గురించి పాజిటివ్ గా  మాట్లాడినా,నెగిటివ్ గా  మాట్లాడినా తాను మాత్రం పాజిటివ్ గానే తీసుకుంటా అంటూ క్లారిటీ ఇచ్చాడు రాహుల్.|Telugu_F|other|9.472000
processed_te_f_education_01833.wav|మొదటి నుంచి చివరి వరకూ,స్క్రీన్మీద సినిమా చూస్తున్న భావనకంటే, జీవితాన్ని చూస్తున్న ఆసక్తే,కలిగించాడు దర్శకుడు. |Telugu_F|other|8.266667
processed_te_f_general_00692.wav|ఈ విషయాలను గురువారం,అమెజాన్ కిండ్లే విడుదల చేసిన రేహమ్ ఖాన్ అనే,పుస్తకంలో ఆమె వెల్లడించారు.|Telugu_F|other|7.754667
processed_te_f_general_01424.wav|ముఖ్యంగా నమాజు సమయానికి ఓ పక్కకు వెళ్లి,ఆ ముస్లిం సోదరులు నమాజు ప్రార్థన చేసిన విధానం సింప్లీ సూపర్బ్.|Telugu_F|other|8.938667
processed_te_f_health_01678.wav|భారత్ ‌లో డెంగీ వ్యాధి కేసులు,ఏడేళ్లలో మూడు రెట్లు పెరిగాయని సాక్షాత్తు కేంద్ర ఆరోగ్య సంక్షేమ మంత్రిత్వశాఖ ప్రకటించింది.|Telugu_F|other|9.738667
processed_te_f_agri_02513.wav|క్యాట్ ఫిష్ కు ఆహారంగా, వ్యాధులతో మరణించిన కోళ్లు, వ్యాపారులు వృధాగా పడేసే చికెన్ వేస్ట్, మాంసం వ్యర్థాలే వాడతారు. |Telugu_F|other|9.397333
processed_te_f_agri_00535.wav|ఆదివారం తెల్లవారు ఝామున, వ్యవసాయ పొలం వద్ద, రంగడు చెట్టుకు ఉరి వేసుకుని, ఆత్మహత్య చేసుకున్నాడు. |Telugu_F|other|7.400000
processed_te_f_general_02105.wav|సిటీ ప్యాలెస్ కట్టడం ప్రాంగణం మధ్యలో పాలరాయితో నిర్మించిన పద్మాకారపు బురుజు బాగా ప్రసిద్ధి అయింది. |Telugu_F|other|8.106667
processed_te_f_general_01914.wav|అయితే రీసెంట్ గా పవన్,సోషల్ మీడియా టీమ్ తో నిర్వహించిన సమావేశంలో,అనేక విషయాలను ప్రస్తావించాడు.|Telugu_F|other|7.360000
processed_te_f_other_00677.wav|ఇక అక్కడి నుంచి వెళ్తూ వెళ్తూ,ఓ వంద ఎకరాల పొలాన్ని ఆ ప్రాంత వాసులకు దానం చేశాడు గురునాదం.|Telugu_F|other|7.061333
processed_te_f_finance_00383.wav|ఆ ఆదాయం నుంచి,జైల్లో మగ్గుతున్న ఖైదీల కుటుంబాలను,దృష్టిలో ఉంచుకొని,ఆ ఖైదీ కుటుంబానికి,వడ్డీ లేని రుణాలు ఇస్తున్నామని చెప్పారు. |Telugu_F|other|10.197333
processed_te_f_finance_01918.wav|పొదుపు చర్యల పేరు మీద ఉద్యోగాల తగ్గింపు, వేతనాల్లో కోత, సాంఘిక భద్రత సౌకర్యాల నిర్మూలన చూస్తున్నాం అని తెలిపారు. |Telugu_F|other|9.344000
processed_te_f_politics_01638.wav|తజికిస్తాన్ మరియు తుర్కిస్థాన్ ల్ల పూర్తి ద్వంద్వ పౌరసత్వం,రెండు దేశాలు మాత్రమే పొందాయి.|Telugu_F|other|7.541333
processed_te_f_health_00435.wav|మీరు రన్నింగ్, సైక్లింగ్, వ్యాయామం వంటివి చేసేటప్పుడు కూడా హెడ్సెట్ ని వాడుకోవచ్చు.|Telugu_F|other|6.293333
processed_te_f_weather_01504.wav|ప్రభుత్వ ప్రధాన కార్యదర్శి నీలం సాహ్ని,శనివారం రాత్రి ఈ ఉత్తర్వులు జారీ చేశారు.|Telugu_F|other|6.900000
processed_te_f_politics_02654.wav|ఇదంత గమనిస్తున్న,కూటమి అభ్యర్థి ఆనంద్ ప్రసాద్,గొడవను ఆపాల్సింది పోయి ఆర్జం పోశారని పలువురు స్థానికులు తెలిపారు.|Telugu_F|other|8.992000
processed_te_f_politics_01025.wav|నిజామాబాద్ లోక్‌సభ స్థానానికి రైతులు రెడీ కావడంతో,అక్కడ భారీ సంఖ్యలో నామినేషన్లు దాఖలయ్యే అవకాశం ఉంది.|Telugu_F|other|8.778667
processed_te_f_finance_00297.wav|డబ్బును తిరిగి తన వ్యాపారంలో,పెట్టుబడి పెట్టడంతో,అతను మరింత నౌకాయాన నౌకలను ,చేశాడు.|Telugu_F|other|7.600000
processed_te_f_general_00843.wav|ఐదుగురు సాయుధ పోలీసులతో కూడిన ఒక పోలీసు బృందాన్ని,మేం కన్హయ్య స్వస్థలంలో భద్రత కోసం నియమించాం అని చెప్పారు. |Telugu_F|other|9.400000
processed_te_f_health_01267.wav|మొదట్లో కేవలం మహిళలకు మాత్రమే సేవ చేసిన మేము క్రమంగా పురుషులకూ,పిల్లలకు కూడా చికిత్స అందించడం మొదలుపెట్టాం అని తెలిపారు. |Telugu_F|other|10.000000
processed_te_f_agri_00944.wav|గోదావరిలో, నీటి ప్రవాహం ఉండే, జూన్ నెల నుంచి, డిసెంబర్ నెల వరకు, నీటిని లిఫ్టు చేసే అవకాశం ఉంటుంది. |Telugu_F|other|8.053333
processed_te_f_health_00490.wav|ఆహారంలో కొద్దిపాటి మార్పులు చేసుకొని,క్రమం తప్పకుండా వ్యాయామం చేస్తూంటే ఆలస్యమైనా సరే తప్పక బరువు తగ్గుతాం.|Telugu_F|other|8.565333
processed_te_f_general_00488.wav|ఎవరైనా తమ వ్యక్తిగత సమాచారాన్ని,సెల్ఫోన్, ఫేస్‌బుక్ వంటి వాటిలో నిక్షిప్తం చేసుకుంటే,వారికి ఇబ్బందులు తప్పవు.|Telugu_F|other|9.002667
processed_te_f_finance_00838.wav|బ్లాంక్ చెక్ అంటే,ఆయన దాని మీద ఎంత డబ్బు అయినా రాసుకోవచ్చు,మార్చుకుని తీసుకోవచ్చు అని అర్థం. |Telugu_F|other|7.300000
processed_te_f_education_00754.wav|రాజకీయాల్లో నీతులు చెప్పడం ఎదుటి వారికేనని,తమ దాకా వస్తే, ఏవీ పట్టవన్న నిజం మరోసారి రుజువైందని ఆయన అన్నారు. |Telugu_F|other|9.504000
processed_te_f_general_00860.wav|దేశ స్వాతంత్రం కోసం త్యాగాలు చేసి,స్వరాజ్య యజ్ఞంలో సమిధలైన గొప్ప వ్యక్తులను,ఈ రోజు ఎంత మంది స్మరిస్తుంటారు.|Telugu_F|other|8.416000
processed_te_f_general_00579.wav|ఒక విద్యుత్ ఉప్పెన లేదా,ఇతర యాంత్రిక సమస్య కారణంగా,థర్మల్ ఫ్యూజ్ ఎగిరిందని చెప్పారు. |Telugu_F|other|8.042667
processed_te_f_health_01251.wav|వివిధ రోగుల పరిస్థితికి అనుగుణంగా,వారి వ్యాధిని బట్టి చికిత్సలను అందిస్తున్నట్లు డాక్టర్ లక్ష్మి తెలిపారు.|Telugu_F|other|7.882667
processed_te_f_general_00655.wav|హైడన్బర్గ్ పేలుడు అనేది,హైడ్రోజన్ మరియు ప్రాణవాయువు కలిసి ఉన్నప్పుడు,ఏమి జరుగుతుందో అనేదానికి,మరొక ఉదాహరణ.|Telugu_F|other|9.216000
processed_te_f_agri_02889.wav|రైతు సంఘాలు, మిల్లర్లు, ధాన్యం కొనుగోలు కేంద్రాల బాధ్యులతో, ఒక సమావేశాన్ని ఏర్పాటు చేయాలి అని సూచించారు. |Telugu_F|other|8.565333
processed_te_f_weather_01065.wav|సాధారణంగా ఫస్ట్ లవ్ చేసిన అమ్మాయిని పెళ్లి చేసుకునే కుర్రాళ్లు ఐదు శాతానికి మించి ఉండరు.|Telugu_F|other|6.800000
processed_te_f_politics_03516.wav|కొద్దిరోజుల నుంచి హైదరాబాద్ లో ప్రముఖ కార్పొరేట్ కంపెనీల ఈమెయిల్స్ ఖాతాలను హ్యాక్ చేయడమే పనిగా పెట్టుకున్నారు కొందరు కేటుగాళ్లు. |Telugu_F|other|9.216000
processed_te_f_politics_03515.wav|ఇకపోతే,ఇప్పుడు ఫిక్స్ చేసిన టైమ్ కే మెగా హీరోలంతా థియేటర్ల ముందుకు వచ్చేసి పోటీ పడతారా?అనేది ప్రశ్న. |Telugu_F|other|7.946667
processed_te_f_agri_00642.wav|అలెగ్జాండర్ మాట్లాడుతూ, వచ్చే ఏడాదికల్లా, మా రోబో పండించిన కూరగాయలు, సూపర్ మార్కెట్లకు చేరతాయి అని అన్నారు.|Telugu_F|other|8.192000
processed_te_f_education_03148.wav|అంతకు ముందు చంద్రబాబు ''విభజన చట్టంలో ఉన్నా కూడా, కడపకు,స్టీల్ ఫ్లాంట్ ఇవ్వలేదు అని అన్నారు. |Telugu_F|other|7.882667
processed_te_f_agri_00896.wav|వ్యవసాయ రంగం వృద్ధి కోసం, ప్రభుత్వం ఏర్పాటు చేసిన, రైతు సమన్వయ సమితి సభ్యులకు, గౌరవ భృతి అందిస్తాం అని చెప్పారు.|Telugu_F|other|8.576000
processed_te_f_general_01418.wav|ఆసియా గేమ్స్ వంటి ప్రతిష్ఠాత్మక క్రీడల్లో,దేశం తరఫున పతకం నెగ్గడమే ప్రస్తుతం నా ముందున్న లక్ష్యం అని ఆమె తెలిపారు. |Telugu_F|other|8.586667
processed_te_f_finance_00062.wav|ఏదైనా ఆస్తిని అమ్మినప్పుడు,దానిపై వచ్చే మూలధన రాబడిని గణించి,ఆ మొత్తాన్ని,ఆదాయపు పన్ను రిటర్నులలో,దాఖలు చేయాలి.|Telugu_F|other|9.500000
processed_te_f_general_00317.wav|మతం మార్చి పేరు పెట్టిన అనంతరం,మౌల్వి దగ్గరుండి మరీ,ఆమెకు ముస్లిం యువకుడితో వివాహం జరిపించాడు.|Telugu_F|other|7.754667
processed_te_f_health_01617.wav|అయితే మెహ్రాన్ బేగం మాత్రం,తనకు పుట్టబోయే బిడ్డ ఆడబిడ్డ అని తెలియడంతో పసరు మందులు వేసి తనకు అబార్షన్ చేయించారని ఆరోపించింది.|Telugu_F|other|9.770667
processed_te_f_other_01350.wav|కొత్త లేదా స్టార్ ఇమేజ్ లేని వారితో సినిమా రూపొందిస్తే,ఇది చిన్న సినిమా అన్న ట్యాగ్ లైన్ తగిలిస్తాం అని చెప్పారు.|Telugu_F|other|8.500000
processed_te_f_politics_02723.wav|పురుషులు అలా ఉండరు ఉండలేరు.అలా మల్టీ టాస్కింగ్ చేశా కాబట్టే ఇవాళ ఈ స్థాయికి చేరుకున్నా అని చెప్పాడు మధు. |Telugu_F|other|8.746667
processed_te_f_education_01125.wav|భవిష్యత్ నైపుణ్యాల శిక్షణ కోసం,నాస్కామ్ తరఫున,వెబ్సైట్ ఏర్పాటు చేసి,శిక్షణ మొదలుపెట్టాం అని తెలిపారు. |Telugu_F|other|8.650667
processed_te_f_general_00298.wav|అస్సాంలోకి అక్రమంగా వలస వచ్చినవారు,ఏ మతం వారైనా, వారిని బయటకు పంపిస్తాం అని,అందులో స్పష్టంగా చెప్పాం అని గుర్తు చేశారు. |Telugu_F|other|9.898667


==> filelists/parallel/export_processed_limmits_telugu_m_audiopath_text_sid_emotion_duration_train_parallel_data.txt <==
processed_te_m_other_00970.wav|ఒక మంచి మొబైల్ ఫోన్ కొనుక్కునే స్థోమత కలిగిన కుటుంబానికి,ఒక టాయిలెట్ కట్టుకునే స్థోమత లేదు అని అనుకోలేము కదా. |Telugu_M|other|6.900000
processed_te_m_other_00071.wav|శ్రీనగర్ అమర్నాథ్ యాత్రలో మరో విషాదం జరిగింది.జమ్మూకాశ్మీర్లో అమర్నాథ్ యాత్రికురాలు మృతి చెందింది.|Telugu_M|other|6.100000
processed_te_m_education_02934.wav|అమెరికా మార్క్ ట్వైన్ యొక్క నిజమైన ప్రసంగం గురించి ఆయనకు ఉన్న జ్ఞానం, ఒక క్లాసిక్ గద్యను నకిలీ చేసింది.|Telugu_M|other|7.349333
processed_te_m_health_02924.wav|వ్యాయామం తర్వాత చెమట వస్త్రాలను మార్చండి మరియు స్నానం చేసిన తర్వాత బాగా పొడిగా ఉండేలా చూసుకోండి.|Telugu_M|other|6.210958
processed_te_m_other_01844.wav|ఇప్పటి వరకు ఇఎస్ఐలో రెండు వందల కోట్ల వరకు శ్క్యాం జరిగినట్లు పేర్కొంటున్న ఎసిబి అధికారులు అంతకన్నా ఎక్కువే జరిగిందని తాజాగా పేర్కొంటున్నారు. |Telugu_M|other|8.858042
processed_te_m_general_01129.wav|పాఠ్యాంశాల్లో, ఆచరణలో, సాధారణ విషయాలను చెప్పేవారి కళాశాల కంటే ఎక్కువ పరిజ్ఞానం ఇవ్వాలని ప్రత్యేక దృష్టి పెట్టింది. |Telugu_M|other|7.964062
processed_te_m_finance_02498.wav|అన్ని ఆర్థిక బాధ్యతలు నెరవేరిన తర్వాత, స్టాక్ హోల్డర్లకు మిగిలి ఉన్న నగదు మొత్తాన్ని, లీక్డ్ నగదు ప్రవాహం అంటారు. |Telugu_M|other|6.942396
processed_te_m_politics_01846.wav|ఉద్యోగం సజ్జోగం లేని యువత అందరూ తప్పకుండా చిత్రలహరి చిత్రంతో కనెక్ట్ అవుతారని సాయిధరమ్ తేజ్ అంటున్నారు.|Telugu_M|other|7.209417
processed_te_m_health_01023.wav|లేజర్ యొక్క తరంగదైర్ఘ్యం మరియు దాని పల్స్ యొక్క పొడవు చికిత్స ప్రభావాన్ని నిర్ణయిస్తాయి.|Telugu_M|other|6.060042
processed_te_m_politics_02957.wav|ఆ రెండు విషయాల్లో ఆమె అప్సెట్ అయిందని,ఆ కారణంగానే ప్రెసిడెంట్ గా పోటీ చేస్తానని అన్నారని చెప్పుకొచ్చాడు.|Telugu_M|other|6.826292
processed_te_m_politics_03508.wav|గంపలగూడెం స్థానిక తోటమూల రింగు సెంటరులో ప్రభుత్వ దిష్టిబొమ్మను సిపిఎం ఆధ్వర్యంలో దగ్థం చేశారు.|Telugu_M|other|7.104938
processed_te_m_other_02074.wav|నైట్ షిఫ్ట్ వాళ్లు గదిలో తెల్లటి వెలుగుల నిచ్చే దీపాలకన్నా,ఎర్రటి వెలుగునిచ్చే దీపాలు పెట్టుకుంటే మంచిది. |Telugu_M|other|6.733417
processed_te_m_general_01481.wav|ఇవి ఎక్కువగా ఈశాన్య భారతదేశం, చైనా, నేపాల్ ప్రాంతాల్లో బుజ్జిగా ఉండేవే ఈ బుల్లి బుల్లి పక్షులు. |Telugu_M|other|6.640542
processed_te_m_politics_03374.wav|హైదరాబాద్:మహబూ‌బ్‌నగర్ జిల్లా కల్వకుర్తి చెందిన పలువురు రైతులు సచివాలయం ముట్టడికి విఫలయత్నం చేశారు.|Telugu_M|other|6.849521
processed_te_m_agri_02797.wav|నీటి మట్టానికి రెండు మీటర్ల ఎత్తున ఉన్న మట్టి దిబ్బపై వీరుండగా, బ్రిటీష్ నేవీ సీల్స్ వీరిని కనిపెట్టారు. |Telugu_M|other|6.478000
processed_te_m_politics_02829.wav|జనరల్ ఇంజినీరింగ్ సివిల్ అండ్ స్ట్రక్చురల్ లేదా ఎలక్ట్రికల్ లేదా మెకానికల్ విభాగాల్లో ఏదో ఒకదాన్ని ఎంచుకోవాలి.|Telugu_M|other|7.209417
processed_te_m_general_00835.wav|ఇలా ఉండగా జాతీయ పెట్టుబడి, తయారీ జోన్ నిమ్జ్ గా దీనికి సూత్రప్రాయంగా గుర్తింపు ఇచ్చిందన్నారు. |Telugu_M|other|6.600000
processed_te_m_health_01021.wav|కాగా, ఆయా ప్రాంతాల్లో కొన్ని కులాలు ఆధిక్యత ఉన్నందున దీనికి కులజాడ్యం అంటుకొని రోగం చికిత్స చేసే దశ దాటిపోతోంది.|Telugu_M|other|8.707104
processed_te_m_politics_01849.wav|గోవాలో అత్యధిక శాతం క్యాష్‌లెస్ లావాదేవీలు జరుగుతున్నాయని రక్షణ మంత్రి పారికర్ తెలిపారు.|Telugu_M|other|6.085625
processed_te_m_general_01996.wav|ప్రత్యక్ష సాక్షులు వెల్లడించిన వివరాల ప్రకారం, బాణాసంచా కాల్చుతుండగా, రెండు రాకెట్లు వేదికపైకి దూసుకొచ్చాయి. |Telugu_M|other|6.900000
processed_te_m_weather_00620.wav|నువ్వు ఇలాగే వాగుతూ ఉండు ఏదో ఒక రోజు నీకు గట్టిగా బుద్ధి చెప్తాం. |Telugu_M|other|4.341750
processed_te_m_other_00337.wav|పాపం మమ్మీ, మమ్మీకి ఉద్యోగం లేదు,ఉద్యోగం చేస్తే డాడీ మమ్మీకి హెల్ప్ చేస్తారు అని మనసులో అనుకుంది రమ్య. |Telugu_M|other|6.954000
processed_te_m_politics_03541.wav|పెట్రోల్ ధరల పెంపునకు నిరసనగా లోక్ తాంత్రిక్ జనతాదళ్ కార్యకర్తలు మోటారు సైకిళ్లను భుజాలపైకి ఎత్తుకుని నిరసన ప్రదర్శన చేశారు.|Telugu_M|other|8.393646
processed_te_m_general_01187.wav|ఇండియా మీడియా చేస్తున్న రిపబ్లికన్, డెమొక్రాట్ పార్టీల అభ్యర్థులే బరిలో ఉన్నారన్నది పచ్చి అబద్ధం. |Telugu_M|other|6.478000
processed_te_m_politics_01769.wav|అధికారుల ఆత్మస్థెర్యాన్ని దెబ్బతీసేలా కాంగ్రెస్ ఆరోపణలు చేసిందని, ప్రభుత్వం మీద కాంగ్రెస్ పార్టీ చేసిన ఆరోపణలు రుజువు కాలేదన్నారు.|Telugu_M|other|9.287604
processed_te_m_finance_01908.wav|ఐదు వందల రూపాయలు, వెయ్యి రూపాయల కరెన్సీ నోట్లను రద్దు చేయడం ఈ బ్రహ్మాస్త్రం. |Telugu_M|other|5.363437
processed_te_m_politics_00601.wav|మీరు లక్షణాలు సంకలనం చేసిన తర్వాత, డ్రీమ్‌వీవర్ మీ డ్రాప్డౌన్ జాబితాను ఎంచుకున్న డిఫాల్ట్ విలువతో చూపిస్తుంది.|Telugu_M|other|8.010521
processed_te_m_health_02202.wav|వ్యాయామం చేస్తున్నప్పుడు కండరాల్లో తలెత్తే వెయ్యికి పైగా కణసంబంధ మార్పులను గుర్తించటం దీనిపై కొత్త ఆశలు రేకెత్తించింది. |Telugu_M|other|7.673813
processed_te_m_other_00385.wav|చిమ్నీ కుండల కోసం ఇతర పేర్లను చిమ్నీ స్టాక్, చిమ్నీ కెన్, మరియు ట్యూడర్ చిమ్నీ ఉన్నాయి. |Telugu_M|other|6.930792
processed_te_m_health_02818.wav|నొప్పిని నియంత్రించడం, నొప్పి తీవ్రతను తగ్గించడం, నొప్పిని నివారించడం, నొప్పితో సౌకర్యవంతంగా జీవించడం అనేవి ఆయుర్వేద చికిత్సలో ప్రధానాంశాలు. |Telugu_M|other|8.800000
processed_te_m_agri_03032.wav|గొర్రెల మందల నుండి ప్రతి పండుగకు పటేల్, పట్వారీల ఇండ్లలో ఏ కార్యక్రమం జరిగినా గొర్రెలు, మేకలు ఇవ్వాలి. |Telugu_M|other|6.478000
processed_te_m_other_00585.wav|ఈ యాప్ ద్వారా ప్రజల సమస్యలు తెలుసుకుంటాము,కాని వెంటనే పరిష్కారం చూపలేము,ఎందుకంటే ఈ యాప్ మంత్రదండం కాదు అని ఆయన అన్నారు. |Telugu_M|other|8.400000
processed_te_m_general_01698.wav|మీకు ఇక్కడ భూమి ఉందొ లేదో, మీకు దమ్ముంటే మమ్మల్ని చూపమని అడగండి, మేము చూపిస్తాం అని అన్నాడు. |Telugu_M|other|6.350292
processed_te_m_general_00923.wav|చైనా సిద్ధం చేసిన సూపర్సోనిక్ వేగంతో దూసుకెళ్లే మానవ రహిత యుద్ధ విమానం పేరేమి ?|Telugu_M|other|6.652146
processed_te_m_politics_03305.wav|దీంతో ఈ జట్టుకూడా వచ్చే ఏడాది జరిగే టి వరల్డ్ కప్ మ్యాచ్ కు అర్హత సాధించింది.|Telugu_M|other|5.967146
processed_te_m_politics_01844.wav|సౌండ్ స్క్రిప్టింగ్ విద్యార్థులు పదే పదే ప్రాసెసర్ ఉపయోగించి కంటెంట్ పదాలను హైలైట్ చేస్తారు.|Telugu_M|other|5.781396
processed_te_m_politics_00090.wav|డైరెక్టరేట్ జనరల్ బోర్డర్ సెక్యూరిటీ ఫోర్స్ ఈ ఖాళీ పోస్టుల్ని డైరెక్ట్ రిక్రూట్మెంట్ ఎగ్జామ్ ద్వారా భర్తీ చేస్తుంది.|Telugu_M|other|6.965604
processed_te_m_education_00856.wav|షేరింగ్ లో కూడా రెండు రకాలు వున్నాయి.ఒకటి ఫ్రెండ్స్కి మాత్రమే షేర్ చేయొచ్చు లేదా కమ్యూనిటీ మొత్తం చూసేలా షేర్ చేయొచ్చు.|Telugu_M|other|7.733333
processed_te_m_other_01604.wav|కావ్య పాత్ర ఫాస్ట్ అమ్మాయి కాగా,శిరీష పాత్ర గోపాల కృష్ణే లోకంగా భావించే పాత్ర. |Telugu_M|other|6.083250
processed_te_m_agri_02903.wav|పెర్కేల్ అనేది రెండు సామూహిక మరియు కార్డు చేసిన పత్తి నూలుతో తయారు చేసిన సాదానేత వస్త్రం. |Telugu_M|other|6.000000
processed_te_m_politics_02634.wav|ఉపాధ్యాయ అర్హత పరీక్ష రద్దు చేస్తారంటూ వస్తోన్న వదంతుల్ని అభ్యర్థులు నమ్మొద్దని ఆయన విజ్ఞప్తి చేశారు.|Telugu_M|other|7.649687
processed_te_m_politics_02260.wav|ఇతనిపట్ల జనంలో సానుభూతి పెరిగే విధంగా జరిగిన ప్రచారం అభినయమే ఆదర్శమన్న భ్రాంతిని ఫైలాయించింది.|Telugu_M|other|7.244250
processed_te_m_finance_01064.wav|ఆర్బీఐ రెండువేల నోటు ముద్రణను ఆపేసిందని, భవిష్యత్తులో ఇక రెండువేల నోటు చెల్లుబాటు కాదని పుకార్లు పెద్ద యెత్తున షికార్లు చేస్తున్నాయి.|Telugu_M|other|8.776771
processed_te_m_general_01984.wav|అయితే, మెథనాల్ జాడలు మిగిలి ఉంటుందని గుర్తుంచుకోండి, ఇది ఇంధన వ్యవస్థలో ఏదైనా రబ్బరు భాగాలను దెబ్బతీస్తుంది. |Telugu_M|other|7.046875
processed_te_m_politics_02960.wav|ఏపీపీఎస్సీ గ్రూప్స్ ‌లోని జనరల్ స్టడీస్ మెంటల్ ఎబిలిటీలో భాగంగా వచ్చిన ప్రశ్నల తీరునూ పరిశీలించి ప్రాక్టీస్ చేయడం మంచిది.|Telugu_M|other|8.904479
processed_te_m_politics_03278.wav|దీనిపై మెహబూబా ముఫ్తీ కుమార్తె ఇల్తిజా జావేద్ 'వాయిస్ నోట్స్' ద్వారా బీబీసీ ప్రతినిధి కులదీప్ మిశ్రాతో మాట్లాడారు.|Telugu_M|other|8.277542
processed_te_m_other_00717.wav|నాటికి స్వచ్ఛ్‌భారత్ ని  నిర్మించాలన్న మోదీ ప్రభుత్వ ఆలోచన విజయం సాధించాలంటే ప్రతి ఒక్కరిని స్వచ్ఛ్‌భారత్ నిర్మాణంలో భాగస్వామిని చేయాలని స్పష్టం చేసింది. |Telugu_M|other|9.833271
processed_te_m_politics_03286.wav|స్థానిక సిపిఐ కార్యాలయంలో రెడ్ బుక్ ఆవిష్కరణ కార్యక్రమంలో సిపిఎం నాయకులు ఎన్ వై నాయుడు పాల్గొన్నారు.|Telugu_M|other|7.313917
processed_te_m_politics_01905.wav|ప్రభుత్వ తాజా ఉత్తర్వులతో భారీ ఎత్తున నిరుద్యోగ అభ్యర్థులు లభ్ది పొందే అవకాశం ఉంది.|Telugu_M|other|5.827833
processed_te_m_politics_02912.wav|రాంపూర్ లో జయప్రదకు పోటీగా ఎస్పీ నేత ఆజంఖాన్ నిల్చో గా,కాంగ్రెస్ పార్టీ స్థానిక ఎమ్మెల్యే సంజీవ్ కపూర్ ను నిలబెట్టింది.|Telugu_M|other|8.103396
processed_te_m_finance_00197.wav|పొదుపు అలవాటును పెంపొందించుకునేందుకు, సంపద సృష్టించుకునేందుకు ఆర్థిక ప్రణాళిక తోడ్పడుతుందా?|Telugu_M|other|6.965604
processed_te_m_politics_03193.wav|ముంబై హెచ్డీఎఫ్సీ బ్యాంకు ఉపాధ్యక్షుడు సిద్ధార్థ్ సంఘ్వి అదృశ్యం కావడం కలకలం రేపుతున్నది.|Telugu_M|other|5.829688
processed_te_m_general_02159.wav|వాషింగ్ మెషీన్ల మీద ఎప్పుడు ఇవ్వనంత ఆఫర్లను మరియు డిస్కౌంట్లను అమెజాన్ ఇప్పుడు ఇస్తోంది. |Telugu_M|other|5.700000
processed_te_m_politics_03300.wav|ఇరిగేషన్ స్కాంలో ఆరోపణలు ఎదుర్కొంటున్న ఆయనకు మహారాష్ట్ర అవినీతి నిరోధక శాఖ క్లీన్‌ఛీట్ ఇచ్చింది.|Telugu_M|other|6.849521
processed_te_m_general_01476.wav|ఆ ఒక్క విషయంలో మాత్రం పరిహారం కాకుండా, భూమి ఇవ్వాల్సిందే అని గడ్కరీ ఎందుకంత కచ్చితంగా చెప్పినట్లు?|Telugu_M|other|7.200000
processed_te_m_health_02119.wav|అక్కడ వారికి చికిత్స చేసి,మెరుగైన వైద్యం కోసం నెల్లూరు ప్రధాన వైద్యశాలకు తరలించారు. |Telugu_M|other|5.700000
processed_te_m_politics_03271.wav|రామగిరి:రామగిరి మండలంలోని ముస్త్యాల గ్రామంలో శుక్రవారం పౌరహక్కుల దినోత్సవాన్ని సర్పంచ్ రామగిరి లావణ్య ఆధ్వర్యంలో నిర్వహించారు.|Telugu_M|other|9.415313
processed_te_m_politics_03383.wav|వాస్తవం ప్రతినిధి:కర్నూలు జిల్లాలో నిన్న తెలుగుదేశం పార్టీకి మరో షాక్ నేత రాంపుల్లారెడ్డి పార్టీకి గుడ్ బై చెప్పిన సంగతి తెలిసిందే.|Telugu_M|other|8.521354
processed_te_m_general_00746.wav|భవనాల్లో విద్యుత్ ఆదా విధానం వంటి వాటిని సమర్థవంతంగా అమలు చేయడాన్ని హడ్కో మెచ్చుకుంది. |Telugu_M|other|6.234187
processed_te_m_general_01462.wav|తర్వాత భూమి యొక్క పరిమాణం పెరిగింది, మరియు ఖండాంతర పలకలు, సముద్రాలు విడిపోయాయి.  |Telugu_M|other|5.839437
processed_te_m_general_00747.wav|సౌందరమ్ రమంథన్ ప్రభుత్వం నిర్దేశించిన తాజా ప్రమాణాలకు కట్టుబడి భారతీయ విద్యుత్ కేంద్రాలు ఉద్గారాలకు కళ్ళెం వేయాలి. |Telugu_M|other|8.683896
processed_te_m_general_02167.wav|సోషల్ మీడియా ద్వారా అమ్మాయిలను పరిచయం చేసుకుని, చిన్న చిన్న అవసరాలు తీర్చుతూ హెల్ప్ చేసేవాడు. |Telugu_M|other|5.781396
processed_te_m_health_01967.wav|ఈ చికిత్స విధానంలో మూల కణాలను తీసేటప్పుడు దాతలు ఒక్కింత నొప్పితో పాటు కొంత బాధ భరించాల్సి వస్తొంది.|Telugu_M|other|7.325521
processed_te_m_weather_01720.wav|విధాన సభకు అత్యంత సమీపంలోని కాస్మాండ్ హౌస్ వద్ద పాయింట్ బ్లాంక్ లో  వైభవ్‌ను కాల్చి చంపినట్టు పోలీసులు వెల్లడించారు. |Telugu_M|other|8.000000
processed_te_m_finance_01553.wav|సూపర్వైజరీ నిర్మాణం, క్రమంగా, ఒక స్వీయ నియంత్రణ సంస్థ మరియు డిపాజిట్ భీమా ఏజెన్సీ యొక్క నిర్వచనం.|Telugu_M|other|7.987292
processed_te_m_politics_02973.wav|పండుగ సాయన్న జీవిత చరిత్ర రాసినందుకు గర్వంగా ఉందన్నారు పుస్తక రచయిత బెక్కెం జనార్దన్.|Telugu_M|other|6.071646
processed_te_m_general_00889.wav|రిజ్వీ ఖాన్ ఒక ముస్లిం మతం కుటుంబం లో జన్మించాడు. |Telugu_M|other|3.300000
processed_te_m_general_01349.wav|వేలాది మంది తల్లిదండ్రులు, విద్యార్థులు, విద్యార్థి సంఘాల నేతలు, రాజకీయ పార్టీల నాయకులు, యువజన సంఘాల నాయకులు ఇంటర్ బోర్డును ముట్టడించారు. |Telugu_M|other|9.148292
processed_te_m_politics_03453.wav|అయితే తాను ఆసిఫ్ నగర్ నుండే ఎమ్మెల్యే స్థానానికి పోటీ చేస్తానని దానం నాగేందర్ తేల్చి చెప్పారు.|Telugu_M|other|6.582479
processed_te_m_politics_03705.wav|కొన్ని కార్పొరేట్ కాలేజీలు తెలుగులో తక్కువ మార్కులు వస్తాయి కాబట్టి సంస్కృతం, ఫ్రెంచ్ లేక హిందీని ప్రత్యామ్నాయంగా తీసుకోమని విద్యార్థులపై ఒత్తిడి చేస్తున్నారు.|Telugu_M|other|9.473375
processed_te_m_politics_03574.wav|రాష్ట్రపతి రామ్నాథ్ కోవింద్ పాండిచ్చేరి యూనివర్శిటీ కాన్వొకేషన్ కు  వస్తున్న సమయంలో కొందరు విద్యార్థులు పౌరసత్వ సవరణ చట్టంకు వ్యతిరేకంగా నిరసనలు తెలిపారు.|Telugu_M|other|10.158354
processed_te_m_finance_02574.wav|ప్రజల చేతుల్లో డబ్బు ఉన్నంత మాత్రాన ఆర్థిక వ్యవస్థ వృద్ధి చెందినట్లు కాదు, వారికి విద్య, వైద్యం, రుణ సదుపాయం, మెరుగైన మౌలిక సదుపాయాలు అందుబాటులో ఉండాలి. |Telugu_M|other|9.600000
processed_te_m_politics_03249.wav|అయితే దీనిపై వైసీపీ ఎమ్మెల్యే చెవిరెడ్డి భాస్కర్ రెడ్ది చంద్రబాబు రాకుండా తన బంట్రోతులను పంపాడంటూ మాట్లాడిన మాటలు ఇప్పుడు తీవ్ర దుమారాన్ని లేపుతున్నాయి.|Telugu_M|other|10.030646
processed_te_m_health_02736.wav|మెడికల్ క్యాంప్ పేరుతో పది లక్షల రూపాయల విలువ చేసే మందులు పంపినట్టు రికార్డులు సృష్టించాలని ఓ మహిళా డాక్టర్ పై ఆయన ఒత్తిడి చేస్తున్నట్టు స్పష్టమౌతోంది. |Telugu_M|other|9.473375
processed_te_m_general_01182.wav|ఈ భూమి ఎవరిదని ఇళ్ళు వేసుకున్నారు, ఎంత కాలంగా ఉంటున్నారు, ఇంటి పన్ను, విద్యుత్ బిల్లులు చెల్లిస్తున్నారా అంటూ బాధితులను ప్రశ్నించి జవాబులు రాబట్టారు. |Telugu_M|other|9.299208
processed_te_m_politics_03535.wav|పంజాబ్ రాష్ట్రంలోని స్థానిక సంస్థల్లో ఆప్ అభ్యర్థిగా పోటీ చేస్తున్న హర్వీందర్ సింగ్ అలియాస్ హిందా హత్యకు పాల్పడిన నిందితులను పోలీసులు అరెస్ట్ చేశారు.|Telugu_M|other|9.659125
processed_te_m_politics_01679.wav|చక్రధర్పూర్ నియోజక వర్గం నుంచి పోటీ చేసిన లక్ష్మణ్ ముక్తి మోర్చా పార్టీ అభ్యర్థి సుఖ్రామ్ చేతిలో ఓటమిని చవిచూడడంతో ఈ నిర్ణయం తీసుకున్నట్లు తెలిపారు.|Telugu_M|other|10.077083
processed_te_m_other_01681.wav|పార్టీ వర్కింగ్ ప్రెసిడెంట్ గా ఉన్న కేటీఆర్ కు కరీనంగర్ నుంచి, పార్టీ సీనియర్ నేత హరీష్ రావుకు మెదక్ నుంచి మంత్రివర్గంలో స్థానం కల్పించే ఛాన్సుంది. |Telugu_M|other|9.299208
processed_te_m_general_02131.wav|కానీ ఇప్పుడు సైబర్ నేరగాళ్లు ఎక్కడో కూర్చొని ఓ ఫోన్, సిమ్ కార్డు, కంప్యూటర్ సాయంతో వందల కిలోమీటర్ల దూరంలో ఉన్నవారిని కూడా బోల్తా కొట్టిస్తున్నారు. |Telugu_M|other|9.450146
processed_te_m_general_01677.wav|అయితే ఈ ముగ్గురి పోస్టర్లూ అమృత్ సర్ లోని స్వర్ణ దేవాలయంతో సహా ఇతర గురుద్వారాలు, పాకిస్తాన్ లోని గురుద్వారాల్లో కూడా కనబడడం ఆశ్చర్యం కలిగిస్తోంది. |Telugu_M|other|9.879708
processed_te_m_politics_00951.wav|తిరుపతి రైల్వే స్టేషన్లో ఏర్పాటు చేస్తున్న ఎగ్జిక్యూటివ్ ఎయిర్ కండిషన్ లాన్జ్ ప్రపంచ ఉన్నత ప్రమాణాలతో ఏర్పాటు చేసిన ఫైవ్ స్టార్ సౌకర్యమని అన్నారు.|Telugu_M|other|9.055417
processed_te_m_weather_01132.wav|సవరించిన పౌరసత్వ చట్టాన్ని వ్యతిరేకిస్తూ శనివారం జరిగిన నిరసన ప్రదర్శనలో పాల్గొన్నందుకు వృధ్ధుడని కూడా చూడకుండా దరాపురిని పోలీసులు అరెస్టు చేశారు. |Telugu_M|other|9.624292
processed_te_m_general_01636.wav|ఎడతెరపి లేకుండా కురుస్తున్న వర్షాలు, కాలనీల్లో పోటెత్తుతున్న వరదల నేపథ్యంలో ఎలాంటి విద్యుత్ ప్రమాదాలు జరగకుండా డిస్కం ముందస్తు చర్యలు చేపట్టింది. |Telugu_M|other|10.100000
processed_te_m_politics_02596.wav|తాము గెలిచి, ఇంగ్లాండు నాకౌట్స్‌కు అర్హత సాధిస్తే యునైటెడ్ కింగ్డమ్ రాణి తనకు ముద్దు ఇవ్వాలని ఇటలీ ఆటగాడు మారియో బాలోటెల్లీ డిమాండ్ చేస్తున్నాడు.|Telugu_M|other|9.810937
processed_te_m_politics_03075.wav|సివిల్ సర్వెంట్లు నాయకత్వ లక్షణాలు కలిగి ఉండాలని గుజరాత్ రాష్ట్ర ఇనిస్టిట్యూట్ ఆఫ్ డిజాస్టర్ మేనేజిమెంట్ డైరెక్టర్ జనరల్ పి కె తనేజ సూచించారు.|Telugu_M|other|9.276000
processed_te_m_politics_01816.wav|దీంతో అప్పటి ముఖ్యమంత్రి చంద్రబాబు నాయుడు సీబీఐని రాష్ట్రాంలోకి రానివ్వకుండా సహజ అంగీకారాన్ని వెనక్కి తీసుకుంటూ సంచలన నిర్ణయాన్ని ప్రకటించారు.|Telugu_M|other|9.426937
processed_te_m_weather_02063.wav|ఇంటి యజమానులు రోజు మాదిరిగానే వ్యాపారం చేస్తుండగా ఆకస్మికంగా వచ్చిన అధికారులు సెల్ఫొన్లను స్వాధీనం చేసుకొని విషయం చెప్పి తనిఖీలు నిర్వహించారు. |Telugu_M|other|9.554646
processed_te_m_other_00834.wav|ఇప్పుడు అదే పార్టీకి చెందిన ఏపీ ఎమ్యెల్యే ఒకరు వైసీపీ ఎమ్యెల్యే అభ్యర్థికి ఓట్లు వేయండి అంటూ బహిరంగంగా వ్యాఖ్యానించడం టీడీపీ లో కలకలం రేపింది. |Telugu_M|other|9.032187
processed_te_m_finance_01375.wav|ఈ డబ్బంతా స్థిరాస్తి, స్టాక్ మార్కెట్ రంగాల్లోకి ప్రవహించి, అక్కడి ధరలను పెంచిందే తప్ప కొత్త ఫ్యాక్టరీలు, కొత్త ఉద్యోగాల సృష్టికి తోడ్పడలేదు.|Telugu_M|other|9.868104
processed_te_m_general_02026.wav|తమ కంపెనీలో పనిచేస్తోన్న మహిళా కార్మికులకు నెలసరి నొప్పుల నుంచి విముక్తి పొందేందుకు వస్త్ర తయారీ సంస్థలు గుర్తింపు లేని మాత్రలను ఇస్తున్నాయి. |Telugu_M|other|9.100000
processed_te_m_politics_02257.wav|విదేశాలలో తన భార్యా, పిల్లలతో దిగిన ఫోటోలను కొందరు మార్ఫింగ్ చేసి విదేశాల్లో యువతులతో జల్సాలు చేస్తున్నానని ప్రచారం చేస్తున్నారని ఆరోపించారు.|Telugu_M|other|10.193188
processed_te_m_other_01269.wav|రొహతక్ లోని ఇండియన్ ఇన్స్టిట్యూట్ ఆఫ్ మేనేజ్మెంట్ కి గాను మేనేజ్మెంట్ స్టడీస్ లో ఐదేండ్ల ఇంటెగ్రేటెడ్ ప్రోగ్రామ్ కోసం ప్రకటన విడుదల చేసింది. |Telugu_M|other|9.200000
processed_te_m_general_00239.wav|రవాణా మరియు పారిశ్రామిక సంస్థల ఉద్యోగులు, యంత్రాంగాలు, క్రేన్ ఆపరేటర్లు, నిర్వాహకులు వంటివారు కూడా ఈ పరికరాల యొక్క పనితీరును నిర్ధారిస్తారు. |Telugu_M|other|9.264396
processed_te_m_weather_02278.wav|పశ్చిమ పర్యటన ఆధ్యాంతం బాబు,లోకేష్ లపై ఎక్కడా తగ్గకుండా విమర్శలు చేస్తూ వచ్చిన పవన్ కళ్యాణ్ జంగారెడ్డి గూడెం సభలో మాత్రం దుమ్ము దులిపేశారు. |Telugu_M|other|9.693958
processed_te_m_general_01619.wav|ఈ సమావేశాల్లో ఇరు రాష్ట్రాల ఇంజనీర్ ఇన్ చీఫ్లు, అంతర్ రాష్ట్ర వ్యవహారాల చీఫ్ ఇంజనీర్లు, హైడ్రాలజీ నిపుణులు, రిటైర్డ్ ఇంజనీర్లు పాల్గొంటారు. |Telugu_M|other|9.949375
processed_te_m_politics_02802.wav|ప్రత్యేక తెలంగాణ సాకారమైతే దళితుడ్నే ముఖ్యమంత్రి చేస్తానని చెప్పిన కేసీఆర్ మాట తప్పారని, తద్వారా దళితులను వంచించారని లక్ష్మణ్ మండిపడ్డారు.|Telugu_M|other|9.786833
processed_te_m_politics_01114.wav|గత ఇరవై ఏళ్లలో ఓటింగ్ అంటే తెలీని ఈ హైపర్ సెన్సిటివ్ నక్సల్ ప్రాంతంలో మొదటిసారి పోలింగ్‌కోసం మూడు పోలింగ్ స్టేషన్లను ఏర్పాటు చేస్తున్నారు.|Telugu_M|other|9.415313
processed_te_m_other_00876.wav|శ్రీరాముడు తన వనవాస సమయంలో ప్రతిష్ఠించిన వేయి లింగాలు, పాండవులు వనవాస సమయంలో ప్రతిష్ఠించిన అయిదు లింగాలు ఇక్కడే కొలువు తీరినట్లు చెబుతారు. |Telugu_M|other|9.500000
processed_te_m_weather_00812.wav|కంప్యూటర్లో మన స్నేహితుడు ఒకడు సరదాగా ఓ గేమ్ ఆడుతుంటే చూస్తున్నట్లు, మనమే కంప్యూటర్లో ఓ షార్ట్ ఫిలిం చూస్తున్నట్లు అనిపిస్తుంది ఈ సినిమా.|Telugu_M|other|9.200000
processed_te_m_other_00353.wav|చంద్రబాబు లాంటి నేతలు స్వాతంత్య్ర పోరాట కాలంలో ఉంటే మనకు స్వాతంత్య్రం అక్కర్లేదని చెప్పేందుకు కూడా వెనకాడి ఉండేవారు కాదని ఎద్దేవా చేశారు. |Telugu_M|other|8.800000
processed_te_m_politics_03703.wav|ఫోన్ల నిర్మాణంలో స్టైలిష్ బ్రాండ్ గా  గుర్తింపు తెచ్చుకున్న హెచ్ టీ సీ ఓ సరికొత్త టాబ్లెట్ పీసీని డిజైన్ చేస్తున్నట్లు ప్రచారం సాగుతుంది.|Telugu_M|other|7.871187
processed_te_m_education_00806.wav|జీ వీడియో కాలింగ్‌కు అవకాశం ఉన్న ఈ ఫోన్లో 'షేక్ అండ్ షేర్', మల్టీప్లేయర్ గేమింగ్, డూడ్లింగ్ వంటి ఫీచర్లు నిక్షిప్తం చేశామని పేర్కొన్నారు.|Telugu_M|other|9.583438
processed_te_m_finance_02243.wav|కొత్త అప్పు తీసుకునే పరిస్థితి లేకుండా చేసిపోయారు.కేంద్ర మంత్రితో భేటీ అనంతరం టీడీపి ప్రభుత్వంపై మంత్రి, బుగ్గన రాజేంద్రనాథ్ రెడ్డి ఫైర్.|Telugu_M|other|9.300000
processed_te_m_politics_01785.wav|రాబోయే ఐదేళ్లలో ఆయుష్‌రంగాన్ని మూడింతలు చేయడానికి తమ మంత్రిత్వశాఖ కట్టుబడి ఉందని ఆయుష్ మంత్రిత్వశాఖ కార్యదర్శి వైద్యరాజేష్ కొటేచ అన్నారు.|Telugu_M|other|9.786833
processed_te_m_other_00101.wav|రైల్వే బడ్జెట్ సందర్భంగా నాటి రైల్వే మంత్రి సదానంద గౌడ మాట్లాడుతూ ప్రైవేటు, ఎఫ్డీఐల భాగస్వామ్యంతో రైల్వేలను అభివృద్ధి చేస్తామని చెప్పారు. |Telugu_M|other|9.300000
processed_te_m_general_01343.wav|తెలంగాణ పోలీసు చేతిలో ఓ బ్రహ్మాస్త్రంలా పనిచేసే ఈ వాట్సాప్ గ్రూప్ ఉందని తెలిస్తే ఇతర రాష్ట్రాల నేరగాళ్లు ఇక్కడికి వచ్చే సాహసం చేయరన్నారు. |Telugu_M|other|8.916083
processed_te_m_weather_00286.wav|జార్ఖండ్:రాష్ట్రీయ జనతా దళ్ ఆర్జేడీ అధినేత లాలూ ప్రసాద్ యాదవ్ రాజేంద్ర ఇనిస్టిట్యూట్ ఆఫ్ మెడికల్ సైన్సెస్ రిమ్స్ ఆస్పత్రికి చేరుకున్నారు. |Telugu_M|other|8.962521
processed_te_m_health_01093.wav|తన మోకాలి గాయం నుంచి ఇప్పుడిప్పుడే కోలుకుని ప్రాక్టీస్ చేస్తున్న సైనా ఈ ప్రతిష్ఠాత్మక సంఘ సభ్యురాలుగా నియామకం కావడం చెప్పుకోదగ్గ విషయమే.|Telugu_M|other|9.891333
processed_te_m_politics_02946.wav|వైస్ ఛాన్సెలర్ జగదీష్ కుమార్ పెంచిన హాస్టల్ ఫీజును తగ్గించేది లేదంటూ భీష్మించుకుని కూర్చోవడంతో క్యాంపస్‌లో విద్యార్థులు ఆందోళనకు దిగారు.|Telugu_M|other|9.213750
processed_te_m_other_01750.wav|అప్పట్లో ఉద్యోగుల ఇబ్బందులను అర్థం చేసుకున్న సీఎం చంద్రబాబు వారి కోరిక ప్రకారం ఫైవ్ డే వీక్ ‘వారానికి ఐదు’ పనిదినాలు అమలు ప్రారంభించారు. |Telugu_M|other|9.276000
processed_te_m_politics_01787.wav|సురేం‌ద్ర రెడ్డి డైరెక్ట్ చేయనున్న ఈ సినిమా కోసం చిరు ఇప్పటికే తన లుక్ ను పూర్తిగా మార్చేసి కెమెరా ముందుకు వెళ్లేందుకు సిద్ధంగా ఉన్నారు.|Telugu_M|other|8.133125
processed_te_m_general_01906.wav|ఇటీవల ఐరాసలో మాట్లాడిన పాక్ ప్రధాని ఇమ్రాన్ ఖాన్ అణు దాడి భయాన్ని సృష్టించిన నేపథ్యంలో రాజ్ నాథ్ చేసిన వ్యాఖ్యలకు ప్రాధాన్యత చేకూరింది. |Telugu_M|other|9.380479
processed_te_m_general_02039.wav|మిస్ట్ కంపౌండ్ లైన్ నుంచి నక్లెస్ రోడ్డు రోటరీ నుంచి ఖైరతాబాద్ లైబ్రరీ వైపు వచ్చే వాహనాలు ఖైరతాబాద్ ప్రింటింగ్ ప్రెస్ వైపు మళ్లిస్తారు. |Telugu_M|other|8.486521
processed_te_m_politics_02401.wav|మూడో ప్రదర్శనగా మహేష్ వడ్డి రచించిన 'దేవుడు చూస్తున్నాడు' నాటికను ఎస్‌కె మిశ్రో దర్శకత్వంలో బహురూప నాటక సమాఖ్య కళాకారులు ప్రదర్శించారు.|Telugu_M|other|9.937771
processed_te_m_weather_02262.wav|ఇక స్టార్ హీరో పవన్ కళ్యాణ్ ముఖ్య అతిధిగా హాజరు కాగా, చాగంటి వారు తమ ప్రవచన ధారలతో దీపోత్సవ ప్రాంగణంలో ఆధ్మాత్మిక జల్లులు కురిపించారు. |Telugu_M|other|9.821667
processed_te_m_politics_00919.wav|ప్రభుత్వానికి వ్యతిరేకంగా వార్తలు రాసే వారి మీద కేసులు పెట్టండి అంటూ ముఖ్యమంత్రి కేసీఆర్ తన మంత్రివర్గ సభ్యులకు ఉద్భోదించటం తెలిసిందే.|Telugu_M|other|9.403708
processed_te_m_general_00908.wav|హిమాచల్ ప్రదేశ్ రాష్ట్ర రోడ్డు రవాణా సంస్థకు చెందిన ఈ బస్సుల్లో ఒకటి మనాలినుంచి కట్రాకు వెళ్తుండగా, మరోటి మనాలినుంచి చంబాకు వెళ్తోంది. |Telugu_M|other|9.400000
processed_te_m_education_00510.wav|సమాచారం అందుకున్న జీహెచ్ఎంసీ డిజాస్టర్ రెస్క్యూ బృందాలు, ఫైర్ విభాగానికి చెందిన నాలుగు ఫైర్ ఇంజన్లు మంటలను ఆర్పేందుకు రంగంలోకి దిగాయి.|Telugu_M|other|9.668750
processed_te_m_other_00690.wav|జిల్లాలో రెవెన్యూ డివిజన్ల వారీగా పోలింగ్ బూత్లను ఏర్పాటు చేసిన జిల్లా యంత్రాంగం కావాల్సిన అన్ని ఏర్పాట్లను పకడ్భందిగా పూర్తి చేసింది. |Telugu_M|other|8.509750
processed_te_m_other_00581.wav|తొర్రూరు డివిజన్ కేంద్రంలోని ఎల్వైఆర్ గార్డెన్లో తొర్రూరు మండల టీఆర్ఎస్ పార్టీ ఏర్పాటు చేసిన అభినందన సభలో మంత్రి పాల్గొని మాట్లాడారు. |Telugu_M|other|9.183125
processed_te_m_general_01040.wav|సూర్యోదయ వేళ ఆ ప్రాంతాన్ని చూడాలన్నా, సూర్యుడు అస్త మించే అద్భుత దృశ్యాన్ని కెమెరాలో బంధించాలన్నా రాత్రి వేళ ఆ ప్రాంతంలో ఉండాల్సిందే. |Telugu_M|other|9.171500
processed_te_m_health_02178.wav|జలుబు చేసి ముక్కు దిబ్బడతో ఇబ్బందిగా ఉన్నప్పుడు కర్చీఫ్ మీద రెండు మూడు చుక్కల లవంగ నూనెని చల్లి వాసన పీలిస్తే మంచి ఉపశమనం కలుగుతుంది. |Telugu_M|other|9.159896
processed_te_m_politics_02530.wav|సంక్రాంతి పండగ సందర్భంగా మహిళలు సకినాలు చేసుకుంటుంటే ఎంఐఎం గూండాలు అక్కడికి వెళ్లి మూత్ర విసర్జన చేశారని ఆరోపిస్తూ నిప్పులు చెరిగారు.|Telugu_M|other|9.276000
processed_te_m_politics_01278.wav|సాక్షి,మద్నూర్ కామారెడ్డి:సోమూర్‌కు  చెందిన పలువురిపై అన్యాయంగా కేసులు నమోదు చేశారని ఆ గ్రామానికి చెందిన మహిళలు ఆవేదన వ్యక్తం చేశారు.|Telugu_M|other|9.185313
processed_te_m_politics_03667.wav|సంఘటన గరించి తెలియగానే కేరళ ముఖ్యమంత్రి ఉమెన్ చాంధీతో పాటు ఆయన మంత్రివర్గ సభ్యులు హుటాహుటిన అక్కడకు చేరుకుని సహాయక చర్యలు చేపట్టారు.|Telugu_M|other|9.441250
processed_te_m_general_01801.wav|ఒక ఇమెయిల్ సర్వర్ అనేది ఇంటర్నెట్ సర్వీస్ ప్రొవైడర్స్ లో  నడుస్తున్న కార్యక్రమం మరియు మెయిల్ రవాణా చేయడానికి ఉపయోగించే పెద్ద సైట్లు. |Telugu_M|other|8.950917
processed_te_m_politics_02327.wav|బంగ్లాదేశ్ నుంచి దశాబ్దాల తరబడి చొరబడిన అక్రమ ప్రవేశకులు వివిధ గ్రామాలలో, పట్టణాలలో స్థానిక ప్రజలను నిర్మూలించడం దశాబ్దాల వైపరీత్యం.|Telugu_M|other|9.287604
processed_te_m_general_01353.wav|ఫేస్‌బుక్ లేదా ఇతర సోషల్ మీడియా సైట్లకు మీ కంటెంట్ ను  దాని లింక్ తో  మీరు కొత్తదాన్ని పోస్ట్ చేసిన ప్రతిసారీ భాగస్వామ్యం చేసుకోండి.|Telugu_M|other|8.498125
processed_te_m_politics_02207.wav|దేవాలయాల్లో బలవంతంగా కానుకలు వసూళ్లు చేయడం జరగదు, కాని దేవాలయంకు వెళ్లిన ప్రతి వారు తోచినంత హుండీలో వేయాలనే ప్రచారం బాగా జరుగుతుంది.|Telugu_M|other|9.798438
processed_te_m_politics_02407.wav|ఈ ఎన్నికల్లో తమ అభ్యర్థిని గెలిపించుకునేందుకు టీఆర్ఎస్ పార్టీ స్థానిక సమస్యల పరిష్కారమే అజెండాగా ప్రచారం చేస్తూ జనాల్లోకి వెళ్తోంది.|Telugu_M|other|9.531417
processed_te_m_health_01188.wav|రెండో విధానంలో బీమా సంస్థతో ఒప్పందం కుదుర్చుకున్న ఆసుపత్రిలో చేరినప్పుడు, చికిత్స పూర్తిగా నగదు రహితంగా ఉండేలా వెసులుబాటు కల్పించడం.|Telugu_M|other|9.473375
processed_te_m_politics_03312.wav|ఒకవేళ కోచ్ రేసులో ఉన్న అభ్యర్థులు నేరుగా ఇంటర్య్వూకు హాజరు కాని పక్షంలో వారికి వీడియో కాన్ఫరెన్స్ ద్వారా ఆ ప్రక్రియను నిర్వహిస్తారు.|Telugu_M|other|8.649062
processed_te_m_weather_00654.wav|పంజాబ్ లోని జలంధర్ లో ఉంటున్న ఓ పెద్దావిడ ఢిల్లీకి వెళ్లేందుకు శనివారం జలంధర్ ఢిల్లీ శతాబ్ది ట్రైన్ లో టికెట్ రిజర్వ్ చేసుకున్నారు. |Telugu_M|other|7.900000
processed_te_m_general_01399.wav|అటువంటివి ఈమధ్య కాలంలో రాజకీయ పార్టీల వేదికలుగా, రాజకీయ లబ్దికోసం, తమ రాజకీయ వారసులను తయారుచేసే కేంద్రాలుగా మారడం క్షమించరాని నేరం. |Telugu_M|other|9.995812
processed_te_m_general_01347.wav|ఆ పార్టీ మహిళా నాయకురాలు కిరణ్ ఖేర్ 'ముగ్గురు మగాళ్లు ఉన్న ఆటోలోకి ఓ ఆడపిల్ల ఎక్కితే అత్యాచారం జరక్కుండా ఉంటుందా? అని ప్రశ్నించారు. |Telugu_M|other|8.498125
processed_te_m_politics_03458.wav|జాతి వ్యతిరేక నినాదాలు ఇస్తున్న జేఎన్యూ విద్యార్థులకు ముఖ్యమంత్రి కేజ్రీవాల్ మద్దతుగా నిలిచారని బీజేపీ నేతలు తీవ్ర విమర్శలు చేశారు.|Telugu_M|other|9.171500
processed_te_m_politics_00390.wav|కృష్ణపట్నం పోర్టు సెంట్రల్ ఇండియాకు గేట్వే కానుందని పోర్టు చీఫ్ ఎగ్జిక్యూటివ్ ఆఫీసర్ అనిల్ కుమార్ యెండ్లూరి ఆశాభావం వ్యక్తం చేశారు.|Telugu_M|other|9.113458
processed_te_m_general_02195.wav|అంటే అక్బర్ తన ప్రజల మధ్య సామరస్యాన్ని కాంక్షిస్తూ నెలకొల్పిన దీన్ ఈ ఇల్లాహీ దేవుళ్ల నిలయం అనే కొత్త మతం పేరు మీద ఈ నగరం వెలిసింది.|Telugu_M|other|9.800000
processed_te_m_weather_00931.wav|మంచు విష్ణు, బ్రహ్మానందం ప్రధాన పాత్రలో నటిస్తున్న ఆచారి అమెరికా యాత్ర సినిమా మొదలైంది.జి నాగేశ్వర్ రెడ్డి దర్శకత్వం వహిస్తున్నాడు. |Telugu_M|other|9.264396
processed_te_m_politics_02424.wav|పెంచ్ నేషనల్ పార్కు చుట్టూ ఉన్న గ్రామాల్లోని గోండు తెగకు చెందిన గిరిజనుల స్థానిక ఆచారాలను, సంస్కృతులను దగ్గరగా చూసే అవకాశం ఉంటుంది.|Telugu_M|other|9.426937
processed_te_m_politics_02663.wav|ఒక చికెన్‌షాపులో పనిచేస్తూ జీవనం సాగిస్తున్న అతనికి వారం రోజుల క్రితం ఒక్కసారిగా ఫిట్స్ రావడంతో స్థానిక అపోలో ఆసుపత్రికి తరలించారు.|Telugu_M|other|9.136688
processed_te_m_health_00262.wav|కొన్ని సమస్యలు ప్రథమ చికిత్స చేస్తే తగ్గిపోయే రోగాల్లాంటివి కాగా, మరికొన్ని సమస్యలు ఎప్పటికీ వదలక పీడించే దీర్ఘకాలిక రోగాల్లాంటివి.|Telugu_M|other|9.554646
processed_te_m_health_01008.wav|మొత్తంగా ఈ వ్యాధి ఏప్రిల్ నాటికి పూర్తిగా అదుపులోకి వస్తుందని అంతర్జాతీయ ఖ్యాతి పొందిన అంటువ్యాధుల నిపుణుడు ఝాంగ్ నిషాన్ చెప్పారు.|Telugu_M|other|9.125063
processed_te_m_weather_00449.wav|పెరుగులో నిమ్మరసం కలిపి స్కాల్ప్ కి పట్టించి శుభ్రం చేసుకోవాలి.ఈ ప్యాక్ ని వారానికి రెండుసార్లు అప్లై చేస్తే చుండ్రు తగ్గిపోతుంది. |Telugu_M|other|8.614229
processed_te_m_other_02771.wav|వేటకు వెళ్లేటప్పుడు కుటుంబంతో సరదాగా గడిపి వెళ్లిన మత్స్యకారుల కుటుంబాలు తమవారు బందీలుగా చిక్కారని తెలియగానే ఆందోళన చెందుతున్నారు. |Telugu_M|other|8.700000
processed_te_m_politics_02760.wav|మధ్య మాలిలోని ఓ స్థానిక స్థావరం వద్దకు ద్విచక్ర వాహనాలు, కార్లలో వచ్చిన దుండగులు దియౌరాలోని ఆర్మీ క్యాంపుపై కాల్పులకు పాల్పడ్డారు.|Telugu_M|other|9.896250
processed_te_m_health_02113.wav|ఆయా పాఠశాలలు అందిస్తున్న నాణ్యమైన విద్య, పరిశుభ్రత నిర్వహణ వంటి ఏడు అంశాలను విద్యాశాఖ ప్రామాణికంగా తీసుకొని ర్యాంకుల్ని ఇవ్వనుంది. |Telugu_M|other|9.345667
processed_te_m_politics_03008.wav|ఈ నెల ప్రారంభంలోనే వెనిజులాలో ఉన్న అమెరికా ప్రత్యేక ప్రతినిధి ఇలియట్ అబ్రంస్ విమానాలపై ఆంక్షలు విధించే అవకాశాలు ఉన్నాయని చెప్పారు.|Telugu_M|other|8.800000
processed_te_m_politics_01974.wav|ఇక్కడ బీఎస్పీ ఎమ్మెల్యే మనోజ్ న్యాంగ్లీ, బీజేపీ సీనియర్ నేత రామ్ సింగ్ కస్వాన్ లాంటి ఉద్ధండులను వెనక్కునెట్టి ఆమె విజయం సాధించారు.|Telugu_M|other|10.042250
processed_te_m_politics_03597.wav|ప్రారంభ ఫలితాల్లో ఆధిక్యంలోకి దూసుకెళ్లిన కాంగ్రెస్ జార్ఖండ్ ముక్తి మోర్చా రాష్ట్రీయ జనతాదళ్ సంకీర్ణ కూటమి ఆ తరువాత చతికిలపడింది.|Telugu_M|other|9.415313
processed_te_m_politics_01584.wav|అనంతరం ఏర్పాటు చేసిన విలేకర్ల సమావేశంలో ఆయన మాట్లాడుతూ తెలంగాణ చరిత్ర అంటే కుటుంబ చరిత్ర కాదని,కోట్ల ప్రజలు,అమరుల చరిత్ర అన్నారు.|Telugu_M|other|10.193188
processed_te_m_politics_02790.wav|కన్నడ చిత్రసీమకు చెందిన కొంతమంది వ్యక్తుల ప్రోద్బలంతోనే తను ఇలా బయటకొచ్చి అర్జున్ పై ఆరోపణలు చేశాననే వాదనను శృతి తిప్పికొట్టింది.|Telugu_M|other|9.438542
processed_te_m_general_00878.wav|ఈ కార్యక్రమంలో ముస్లిం మత పెద్దలు, సినీనటుడు ఖయ్యూమ్, ముస్లిం మహిళ సంఘం నాయకులతో పాటు దాదాపు ఐదువందల మంది ముస్లింలు పాల్గొన్నారు. |Telugu_M|other|9.229563
processed_te_m_other_02194.wav|కొరటాల శివ చేసింది తక్కువ సినిమాలే అయినా అవి బాక్స్ ఆఫీస్ దగ్గర పెద్ద విజయం సాధించడంతో టాప్ డైరెక్టర్స్ లిస్ట్ లోకి చేరుకున్నాడు.|Telugu_M|other|7.546104
processed_te_m_weather_02786.wav|మేషం:శ్రీవారు, శ్రీమతి గౌరవ ప్రతిష్టలకు భంగం కలిగించే పరిణామాలు ఎదుర్కొంటారు విదేశీయానం కోసం చేసే యత్నాల్లో సత్ఫలితాలు లభిస్తాయి.  |Telugu_M|other|9.473375
processed_te_m_general_00279.wav|బ్రాస్లెట్ అంటే మన చేతికి వేసుకునేది అని మనకి బాగా తెలుసు, కానీ ఇక్కడ మీరు చూస్తున్న స్టిప్ బ్యాండ్ కూడా ఒక టెక్నాలజీ బ్రాస్లెట్. |Telugu_M|other|7.998896
processed_te_m_politics_00786.wav|ఎగ్జిక్యూటివ్ ప్రొడ్యూసర్ విజయ్‌వర్మ మాట్లాడుతూ ఈ సినిమాకి సంబంధించిన ప్రీ ప్రొడక్షన్ వర్క్ ఆల్రెడీ స్టార్ట్ అయింది అని చెప్పారు.|Telugu_M|other|8.219500
processed_te_m_politics_02250.wav|ముఖ్యమంత్రి చంద్రబాబు చేపట్టే విధానంలోను, వ్యవహార సరళిలోనూ కారణాలు ఏవైనా కేంద్రం వద్ద లొంగుబాటు తనం కొట్టొచ్చినట్లు కన్పిస్తోంది.|Telugu_M|other|8.815625
processed_te_m_other_00665.wav|తన భర్త యోధుడని, ఎలాంటి సమస్యనైనా ఎదుర్కొనే ఆత్మస్థైర్యం తనకు ఉందని బాలీవుడ్ స్టార్ ఇర్ఫాన్ ఖాన్ భార్య సుతాపా సిక్దర్ తెలిపింది. |Telugu_M|other|9.206333
processed_te_m_general_00767.wav|దేశం యావత్తూ పుల్వామా దాడి పట్ల ఆగ్రహంతో, జవాన్ల మృతిపట్ల ఆవేదనతో ఉన్న సమయంలో కేంద్ర హోంమంత్రి మాట్లాడాల్సిన మాటలా? అని అన్నారు. |Telugu_M|other|9.345667
processed_te_m_health_00222.wav|లానా చాలా ఎక్కువగా ఎనర్జీ డ్రింక్స్ తీసుకుందని, శరీరంలో కెఫిన్ చాలా అధికంగా చేరడం వల్లే గుండె పోటు వచ్చిందని డాక్టర్లు తేల్చారు.|Telugu_M|other|9.078625
processed_te_m_general_01988.wav|ఈ విషయంలో మన భారత దేశం కొంత నయమే అయినా, గత పదేళ్లలో మన దేశంలో కూడా వడ్డీరేట్లు సగానికి సగం పడిపోయిన విషయాన్నీ గుర్తించి ఉండాలి. |Telugu_M|other|9.000000
processed_te_m_politics_02419.wav|ఈ సంగతుల్ని దాచిపెట్టి ఇరాన్ అణ్వస్త్రాలను తయారు చేస్తున్నదంటూ ప్రచారం చేసి ఐక్యరాజ్య సమితి చేత ఆంక్షలు విధింప జేసింది అమెరికా.|Telugu_M|other|9.043792
processed_te_m_general_01630.wav|ఉద్యోగాలు చేస్తే చేయండి, లేదంటే ప్రభుత్వ ఉద్యోగాలకు రాజీనామా చేసి వెళ్లిపోండని మంత్రి ప్రభుత్వ ఉద్యోగులపై తీవ్రంగా ఆగ్రహించారు. |Telugu_M|other|8.800000
processed_te_m_politics_00709.wav|ఫామ్ లో ఉన్న దర్శకుడు కార్తిక్ సుబ్బరాజ్ డైరెక్ట్ చేయడం ఒక అడ్వాంటేజ్ అయితే భారీ తారాగణం తో ఈ సినిమా తెరకెక్కడం మరో అడ్వాంటేజ్.|Telugu_M|other|8.776771
processed_te_m_general_00284.wav|దేవుడికి లేని వివక్ష వీరికెందుకు, సమాజం ఎంతో పురోభివృద్ధి చెందుతున్న ఈ దశలో కూడా ఇంకా ఇలాంటి మూర్ఖపు ఆలోచనలు ఏంటి? అని అన్నారు. |Telugu_M|other|9.252771
processed_te_m_politics_02089.wav|ఆ క్రమంలోనే పాలక వర్గాలు అటు ఎంఎన్సిల ఒత్తిడికి లొంగుతూనే, ఇటు ప్రజా ఉద్యమాల తాకిడిని ఎదుర్కోలేక తిప్పలు పడుతూనే చట్టాలు చేశాయి|Telugu_M|other|9.583438
processed_te_m_other_02737.wav|శ్రీనువైట్లతో సినిమా చేసేందుకు ప్లాన్ చేసుకుంటున్న విష్ణూ అది సెట్స్ పైకి వెళ్లకముందే ఈ సినిమాను విడుదల చేయాలని భావిస్తున్నాడు.|Telugu_M|other|7.813146
processed_te_m_politics_01119.wav|రాజధాని నిర్మాణానికి రైతులు స్వచ్ఛందంగా భూములిస్తే తీసుకోవాలి తప్ప, బలవంతంగా తీసుకోవడం తగదని జనసేన అధినేత పవన్ కళ్యాణ్ అన్నారు.|Telugu_M|other|8.869646
processed_te_m_politics_01870.wav|వాస్తవం ప్రతినిధి:ప్రకాశం జిల్లా హెడ్ క్వార్ట్రర్ ఒంగోలు పట్టణంలోని కొత్తపట్నం బస్టాండ్ దగ్గర ఉద్రిక్త పరిస్థితులు నెలకొన్నాయి.|Telugu_M|other|7.627375
processed_te_m_politics_00938.wav|మాజీ ముఖ్యమంత్రి దివంగత వైఎస్ రాజశేఖర్ రెడ్డి వర్ధంతి సందర్భంగా ఆయన అర్ధాంగి వైఎస్ విజయమ్మ మీడియాకు ప్రత్యేక ఇంటర్వ్యూ ఇచ్చారు.|Telugu_M|other|9.960979
processed_te_m_general_02302.wav|భారతదేశం సమగ్ర చిత్రాన్ని, ప్రభుత్వ యోజనలోని సఫల ప్రయత్నాన్ని రాష్ట్రపతి ప్రసంగం గౌరవ సభ్యుల ముందుంచుతూ గంగాఝరిలా సాగిపోయింది. |Telugu_M|other|9.400000
processed_te_m_general_01234.wav|శ్రీవారికి పట్టు వస్త్రాలు, వెండి పళ్ళాలు బహుకరించి, తమ కుమారుని వివాహ శుభ లేఖలు స్వామి వారి పాదాల వద్ద ఉంచి పూజలు జరిపించారు. |Telugu_M|other|9.020583
processed_te_m_weather_01481.wav|అయితే మోడీ ఎప్పుడయితే కాంగ్రెస్ ముక్త్ భారత్ అనడం స్టార్ట్ చేశాడో అప్పటి నుండి కాంగ్రెస్ పరిస్థితి కొద్దిగా మెరుగవడం మొదలైంది. |Telugu_M|other|7.580938
processed_te_m_general_01231.wav|అక్కడి కోర్టు ఇటీవలే తీర్పునిచ్చిన నేపథ్యంలో ఇకపై అక్కడి మద్యం ప్రియులకు ఆ తీర్పు వారి గొంతులో ఆల్కహాల్ పోసినంత కిక్కిచ్చింది. |Telugu_M|other|8.347208
processed_te_m_general_02098.wav|భారత దేశంలోని వివిధ భాషా చిత్రాలకు రెహ్మాన్ అందించే మ్యూజిక్ ఒక ఎత్తు కాగా,అంతర్జాతీయ చిత్రాలకు అతను అందించే సంగీతం మరో ఎత్తు. |Telugu_M|other|8.892875
processed_te_m_politics_00925.wav|మిస్టర్ చిత్రానికి మ్యూజిక్ అందించే అవకాశం కల్పించిన దర్శకుడు శ్రీనువైట్లకు సంగీత దర్శకుడు మిక్కి జే మేయర్ థ్యాంక్స్ చెప్పారు.|Telugu_M|other|8.358813
processed_te_m_politics_02868.wav|భారతీయ అమెరికన్ల మద్దతు లభించడం మాకు గర్వకారణం అని డెమోక్రటిక్ పార్టీ జాతీయ కమిటీ అధికార ప్రతినిధి జాన్ సాన్టోస్ పేర్కొన్నారు.|Telugu_M|other|9.668750
processed_te_m_agri_02761.wav|కోడికత్తి, జల్లికట్టు, తుని రైలు ఘటన, పట్టిసీమ కాల్వకు గండి, రాజధానిలో అరటి తోటల విధ్వంసం వంటివి విపక్షం చేస్తున్న పనులన్నారు. |Telugu_M|other|8.532958
processed_te_m_politics_00290.wav|అందగత్తెల పోటీల్లో స్విమ్‌సూట్ల ప్రదర్శన ఇకపై ఉండబోవని ఇటీవల మిస్ అమెరికా సంస్థ తీసుకున్న నిర్ణయం అందరి దృష్టినీ ఆకర్షించింది.|Telugu_M|other|8.892875
processed_te_m_general_00858.wav|భీమారంలోని అరుణోదయ డిగ్రీ కళాశాల ఆధ్వర్యంలో గురువారం జాతీయ రహదారి వారోత్సవాలు, రోడ్డు ప్రమాదాలపై అవగాహనా సదస్సు నిర్వహించారు. |Telugu_M|other|10.065479
processed_te_m_health_02127.wav|కాళ్లకు శస్త్ర చికిత్స చేసే రోజు కాలి గోళ్లకు నెయిల్ పాలిష్ వేయించుకుని వెళ్లిందంటే ఆమె మానసిక పరిస్థితిని అర్థం చేసుకోవచ్చు. |Telugu_M|other|8.231104
processed_te_m_education_00275.wav|బాలుడికి వైద్య పరీక్షలు నిర్వహించిన లండన్ చిల్డ్రన్స్ హాస్పటల్ వైద్యులు విశాఖలోని ఓమ్నీ ఆర్కే ఆస్పత్రికి వెళ్లాలని సూచించారు.|Telugu_M|other|9.045333
processed_te_m_general_02170.wav|కృష్ణా జలాల విషయంలో బ్రిజేష్ కుమార్ ట్రిబ్యునల్ ఇచ్చిన తీర్పు ఒకటి కాగా, విద్యుత్ చార్జీలు పెంచుతూ తీసుకున్న నిర్ణయం రెండోది. |Telugu_M|other|7.557729
processed_te_m_general_01637.wav|నిజానికి ఇప్పుడు అమెజాన్ అడవుల మంటలను ట్రాక్ చేయడానికి కిలోమీటర్లు కిలోమీటర్ల రిజల్యూషన్ ఉన్న శాటిలైట్ ఇమేజ్లనే వాడుతున్నారు. |Telugu_M|other|8.056958
processed_te_m_health_02078.wav|మానసిక వైద్యశాస్త్రం వృద్ధిలోకి వచ్చి దశాబ్దాలు గడిచినా, దిగులుకు అసలు కారణం డిప్రెషన్ అను సత్యం ఇంకా చాలా మందికి చేరనేలేదు.|Telugu_M|other|8.200000
processed_te_m_politics_00263.wav|ఉభయ రాష్ట్రాలు అభివృద్ధి పథంలో నడిచి దేశంలోనే అగ్రగామిగా కొనసాగే ఉజ్వల భవిష్యత్ అందించాలని దేవుని ప్రార్థించినట్టు చెప్పారు.|Telugu_M|other|9.891333
processed_te_m_politics_01656.wav|ఇంతటి ఘనమైన చరిత్ర ఉన్న తమ ఫ్యామిలీ అధికారంలో ఉన్న సమయంలో రాష్ట్రం రెండు ముక్కలుగా విడిపోవటం కిరణ్ కు పర్సనల్ గా ఇష్టం లేదు.|Telugu_M|other|8.660667
processed_te_m_general_01564.wav|తాను రాసిన పుస్తకంలో బేసిక్ ఇష్యూ దేవుళ్లకి సంబంధించింది కాదని, ఇది హిందూ మతం గురించి వివరించిన పుస్తకం కానే కాదని చెప్పారు. |Telugu_M|other|8.300000
processed_te_m_other_03275.wav|సిపిఎం రాష్ట్ర కార్యదర్శి తమ్మినేని వీరభద్రం మాట్లాడుతూ ఉస్మానియా ఆస్పత్రిని కూలగొడతామంటే ఊరుకునే ప్రశ్నేలేదని హెచ్చరించారు. |Telugu_M|other|8.265937
processed_te_m_general_01598.wav|అంతరాయం లేకుండా నాణ్యమైన విద్యుత్ సరఫరా వల్ల ప్రజల్లో సంతోషం వ్యక్తం అవుతోందని, ఇది ఏపీ బ్రాండ్ ఇమేజ్ ను కూడా పెంచిందన్నారు. |Telugu_M|other|8.200000
processed_te_m_politics_00147.wav|రాజధానిని శ్మశానంతో పోల్చారని, మరి ముఖ్యమంత్రి జగన్మోహన్ రెడ్డి శ్మశానంలో కూర్చొని సమావేశాలు పెడుతున్నారా అంటూ మండిపడ్డారు.|Telugu_M|other|8.591000
processed_te_m_politics_01115.wav|చినకాకాని వద్ద హైవే దిగ్భంధనం కార్యక్రమంలో పాల్గొంటున్న రైతులు ఆ రూట్లో వస్తున్న ఎమ్మెల్యే పిన్నెల్లి కారును అడ్డుకున్నారు.|Telugu_M|other|8.275313
processed_te_m_politics_02852.wav|ఈ రోజుల్లో ఇద్దరు స్టార్ హీరోలని ఒకే సినిమాలో చేసేలా ఊహించి ఆ ఇద్దరినీ ఒకే ఫ్రేంలో చూపిస్తూ డైరెక్ట్ చేయడం అంటే మాటలు కాదు.|Telugu_M|other|9.310833
processed_te_m_politics_03332.wav|అయితే కొందరు పోలీసులే మఫ్టీలో ఉండి రాళ్లు విసిరారని, ఈ సాకు చెప్పి తమను బద్నాం చేయాలని చూస్తున్నారని కార్మికులు ఆరోపించారు.|Telugu_M|other|8.416854
processed_te_m_politics_01827.wav|అమెరికా ప్రతినిధి బృందంలో ప్రధాన కార్యదర్శి చార్లెస్ ఇవాన్ హుఘ్స్ పసిఫిక్‌లో  జపాన్ విస్తరణను పరిమితం చేయాలని కోరుకున్నారు.|Telugu_M|other|8.614229
processed_te_m_general_01342.wav|ఓడ దొంగలను అరికట్టే నెపంతో అరేబియా సముద్రంలో తిష్ఠవేసిన చైనా నౌకాదళం అసలు లక్ష్యం మన పడమటి సముద్ర తీరాన్ని కనిపెట్టి ఉండడం. |Telugu_M|other|9.171500
processed_te_m_general_02012.wav|ప్రపంచంలో అతి పెద్ద సౌర విద్యుత్ ప్లాంట్లలో ఒకటి ఏపీలోని కర్నూలులో ఉన్నదని, దాని సామర్థ్యం వెయ్యి మెగావాట్లని ఆయన చెప్పారు. |Telugu_M|other|8.962521
processed_te_m_general_01050.wav|హత్య జరిగిన సమయంలో గాంధీ సోదరుడి మనుమరాలు మనుబెన్ గాంధీ కూడా పక్కనే ఉన్నారు, కాని పోలీసులు ఎన్నడూ ఆమె వాంగ్మూలం తీసుకోలేదు. |Telugu_M|other|8.900000
processed_te_m_finance_01522.wav|విదేశీ ప్రభుత్వాలు గానీ, ఆర్థిక సంస్థలు అందించే తోడ్పాటు తగ్గి, వ్యాపార రీత్యా అప్పు తీసుకోవడం వల్ల విదేశీ అప్పు పెరిగింది.|Telugu_M|other|9.526563
processed_te_m_weather_00976.wav|తెలంగాణ రాష్ట్ర నాలుగో ఆవిర్భావ దినోత్సవం సందర్భంగా హైదరాబాద్ సహా రాష్ట్రంలోని అన్ని ప్రాంతాలు సర్వాంగ సుందరంగా తయారయ్యాయి. |Telugu_M|other|8.707104
processed_te_m_general_01624.wav|భారత హాకీ చరిత్రలోనే అత్యుత్తమ గోల్కీపర్లలో ఒకడిగా ఎదిగిన శ్రీజేష్ ఇప్పుడు నాయకత్వ బాధ్యతలను కూడా సమర్థంగా పోషిస్తున్నాడు. |Telugu_M|other|9.171500
processed_te_m_politics_00947.wav|ఇక సార్వత్రిక ఎన్నికల్లో వైసీపీ రికార్డు స్థాయిలో మెజారిటీ సాధించి జగన్మోహన్ రెడ్డి నవ్వాంధ్రకు రెండో ముఖ్యమంత్రి అయ్యారు.|Telugu_M|other|8.149833
processed_te_m_other_03081.wav|అయితే ఉల్లిపాయలు తిననివాడు అయ్యుండాలని, ముఖంపై చిరునవ్వు చెదరకుండా మూడు పూటలా వంట అతడే చేయాలని కొన్ని కండిషన్లు పెట్టింది. |Telugu_M|other|8.100000
processed_te_m_other_00323.wav|ఆ తరువాత పెద్దోడు చిన్నోడు ఊళ్లోకి పరుగెత్తారు.ఊళ్లో వాళ్లకి జరిగింది చెప్పారు. చిన్నోడు పెద్దోడిని ఎలా కాపాడాడో చెప్పారు. |Telugu_M|other|8.100000
processed_te_m_finance_01506.wav|మీ ప్రాంతానికి కొన్ని రకాలైన హార్డీలను ఎంచుకోండి, ఆపై వారికి  ఏ విధమైన సూర్యరశ్మి అవసరమో చూడటానికి లేబుళ్లను తనిఖీ చేయండి.|Telugu_M|other|9.995812
processed_te_m_general_01213.wav|అంతే తప్ప వస్త్ర వ్యాపారులపై పోలీసు జులుం ప్రదర్శిస్తే మిన్నకుండటం ప్రభుత్వ చేతకాని తనాన్ని ఎత్తి చూపుతోందని విమర్శించారు. |Telugu_M|other|8.500000
processed_te_m_politics_03425.wav|ఆదివారం హైటెక్స్‌లో నిర్వహించిన ప్రత్యేక కార్యక్రమంలో ఇరాన్ కాన్సులేట్ జనరల్ హగ్సన్ ఘోమీ ఆయనకు ఈ అవార్డును ప్రదానం చేశారు.|Telugu_M|other|8.231104
processed_te_m_general_02076.wav|దేశం పేరునే కాకుండా, దేశం యొక్క నివాసితుల జాతీయత మరియు మాట్లాడే ప్రాథమిక భాషల పేర్లను వర్ణిస్తున్నట్లు మేము నేర్చుకుంటాము. |Telugu_M|other|8.358813
processed_te_m_politics_01878.wav|తమ రాష్ట్ర మహిళ ఆర్మీలో ఉన్నత స్థాయికి చేరడం పట్ల గర్వంగా ఉందని, మేజర్ పోణుంగ్ డోమింగ్ చరిత్ర సృష్టించారని ట్వీట్ చేశారు.|Telugu_M|other|8.265937
processed_te_m_weather_01034.wav|అనంతరం టీ బ్రేక్ టైమ్ కల్లా వర్షం కాస్త తగ్గుముఖం పట్టడంతో ఎంపైర్లు మైదానాన్ని పరిశీలించి, గ్రౌండ్ సిబ్బందితో మాట్లాడారు. |Telugu_M|other|8.567792
processed_te_m_politics_02911.wav|సంఘటనా స్థలానికి చేరుకున్న పోలీసులు మధ్యాహ్నాంలోగా నిందితుడిని అరెస్ట్ చేస్తామని హామీ ఇవ్వడంతో బాధితులు ధర్నా విరమించారు.|Telugu_M|other|8.521354
processed_te_m_weather_01910.wav|మార్నింగ్ టీ ఎన్ని గంటలకు చేయాలి దగ్గర్నుంచి,కూరలో ఉప్పెంత వేయాలి వరకూ ప్రతిచోటా తంటా తెచ్చే విధంగా ఉంటుంది ఆమె ప్రవర్తన. |Telugu_M|other|8.788375
processed_te_m_weather_02305.wav|గ్రీవెన్స్ డే రోజున కలెక్టరేట్ వద్ద ఈ క్యాంటీన్ ద్వారా వచ్చె భోజనం అందుబాటులో ఉండేవిధంగా ఏర్పాట్లు చేయనున్నట్లు తెలిపారు.|Telugu_M|other|8.000000
processed_te_m_finance_01340.wav|వీటిలో మరో మూడు బ్యాంకులు బ్యాంక్ ఆఫ్ అమెరికా, బ్యాంక్ ఆఫ్ టోక్యో మిటుబిషి, ద రాయల్ బ్యాంక్ ఆఫ్ స్కాట్లాండ్ కూడా ఉన్నాయి.|Telugu_M|other|7.735000
processed_te_m_general_02104.wav|రెండేళ్ల కిందట విశాఖ తీరం నుంచి వేటకు వెళ్లిన ఒక బోటు నాలుగు, ఐదు గంటలు ప్రయాణం చేస్తే, మత్స్య సంపద పుష్కలంగా కనిపించేది. |Telugu_M|other|8.347208
processed_te_m_general_01132.wav|భారతదేశ అంతరిక్ష ప్రయోగ రంగానికి, యావత్ వైజ్ఞానిక రంగానికి మరిన్ని సేవలు అందించాలని హరీష్ రావు ఈ సందర్భంగా ఆకాంక్షించారు. |Telugu_M|other|8.892875
processed_te_m_health_02738.wav|ఇంగ్లీష్ మందులను ఎక్కువగా ఇవ్వకుండా చాలా తక్కువ మందులు ఇస్తూ, ఆ మందులు కూడా అవసరం ఉంటేనే వేసుకునేలా సూచనలు చేస్తున్నారు. |Telugu_M|other|8.300000
processed_te_m_health_00149.wav|స్క్వేర్ లేదా స్లాబ్ సెరిఫ్ లు హెయిర్లైన్ సెరిఫ్స్ కంటే మందంగా ఉంటాయి మరియు ప్రధాన స్ట్రోక్ కంటే భారీ బరువు కూడా ఉంటాయి.|Telugu_M|other|8.184667
processed_te_m_politics_03706.wav|తాజాగా బోధన్ ఎమ్మెల్యే షకీల్ అహ్మద్ బీజేపీ ఎంపీ అర్వింద్ తో  కలవడంతో పాటు పార్టీ మారేందుకు సిద్ధమన్న సంకేతాలు ఇచ్చేశారు.|Telugu_M|other|8.382021
processed_te_m_politics_03022.wav|విద్యార్థులు కూడా మృతదేహం ముందు కూర్చుని అతడు తమ వర్సిటీ విద్యార్థేనని కావాలనే పోలీసులు వివరాలు మాయం చేశారని నినదించారు.|Telugu_M|other|8.300771
processed_te_m_health_02941.wav|అమెరికాలో లక్షమందిలో ఒకరికి వచ్చే ఈ అరుదైన వ్యాధి బాక్టీరియా ఆమెలోకి టాంపోన్ల రూపంలో ప్రవేశించి వైకల్యాన్ని మిగిల్చింది. |Telugu_M|other|8.254312
processed_te_m_weather_01153.wav|ప్రస్తుతం మామూలు వర్షాలతోనే పరిస్థితి ఇలా ఉంటే ముందు ముందు భారీ వర్షాలు వస్తే దోమల వృధ్ధి మరింత పెరిగే అవకాశాలు ఉన్నాయి. |Telugu_M|other|8.277542
processed_te_m_weather_00258.wav|తాగునీటి కోసం ఆరు దశాబ్ధాలుగా వేచిచూస్తున్న భాగ్యనగర దాహార్తిని తీర్చేందుకు కాళేశ్వరం ప్రాజెక్టు పెద్ద దిక్కుగా మారింది. |Telugu_M|other|7.900000
processed_te_m_weather_02617.wav|ప్రతీ వ్యక్తీ స్వేచ్ఛగా రాజ్యాంగ హక్కులను పొందగలిగే రోజున మేం స్వాతంత్య్రం, న్యాయాన్ని విశ్వసిస్తాం అని వ్యాఖ్యానించారు. |Telugu_M|other|7.000000
processed_te_m_politics_00699.wav|మునిసిపల్ ఎన్నికలు సజావుగా జరిగేందుకు పకడ్బందీగా బందోబస్తు ఏర్పాట్లను పూర్తి చేసినట్టు జిల్లా ఎస్పీ సునీల్‌దత్ తెలిపారు.|Telugu_M|other|8.498125
processed_te_m_other_03259.wav|రామప్ప, లక్నవరం, పాకాల, బయ్యారం నాలుగు సరస్సులన్నీ కూడా ఒకదానిపై ఒకటి ఆకాశాన్ని తాకినట్లుగా ఉండే కొండలుగా వరుసగా ఉంటాయి. |Telugu_M|other|8.416854
processed_te_m_politics_02757.wav|ఇంతలో నారదుడు అటుగా వచ్చి ప్రాబ్లం అంతావిని దీనికి భూలోకంలోని ఆంధ్రప్రదేశ్ ముఖ్యమంత్రి ఒక్కరే సమాధానం చెప్పగలడు అన్నాడు.|Telugu_M|other|8.265937
processed_te_m_politics_00495.wav|కిడ్నీ రోగులు అధికంగా ఉన్న శ్రీకాకుళం జిల్లాతో పాటు పలు ప్రాంతాల్లో కిడ్నీ సమస్యలపై అధ్యయనం చేస్తామని ఆయన హామీ ఇచ్చారు.|Telugu_M|other|8.869646
processed_te_m_health_02756.wav|నిద్రపోయే సమయంలో వెలుతురు ఉండటం వల్ల మధుమేహం ముప్పు ఉన్నట్లు నార్త్ వెస్‌ట్రన్ యూనివర్సిటీ జరిపిన అధ్యయనంలో వెల్లడైంది.|Telugu_M|other|7.453229
processed_te_m_weather_00565.wav|సోమవారం రోజున శివాలయ పునర్ అభివృద్ధి పనుల్లొ భాగంగా గర్భాలయ నిర్మాణానికి శంకుస్థాపన పూజలను శాస్త్రోక్తంగా నిర్వహించారు. |Telugu_M|other|7.975688
processed_te_m_other_02666.wav|వివిధ ప్రాంతాల నుంచి వచ్చే భక్తులకు పార్కింగ్ స్థలాలు చూపించే బోర్డులను ఏర్పాటు చేశామని ఇంజినీరింగ్ అధికారులు తెలిపారు. |Telugu_M|other|7.267479
processed_te_m_politics_02624.wav|సౌదీ అరేబియాలో మహిళలు ఆదివారం వాహనాలతో రోడ్లెక్కారు.కార్లతో రోడ్లపై సందడి చేస్తూ, కేరింతలు కొడుతూ సంబరాలు చేసుకున్నారు.|Telugu_M|other|9.008979
processed_te_m_general_00771.wav|రాఫెల్ యుద్ధ విమానాల తయారీలో హెచ్ఎల్సీ సంస్థకు ఎంతో అనుభవం ఉందని, దీంతో ఆ సంస్థకు అప్పగిస్తే మంచి విమానాలు అందేవన్నారు. |Telugu_M|other|9.000000
processed_te_m_weather_02100.wav|సిఎమ్ తొమ్మిది రోజుల పర్యటన అనంతరం సచివాలయం నుంచి స్వచ్ఛాంధ్ర కార్యక్రమంపై కలెక్టర్లతో వీడియో కాన్ఫరెన్స్ నిర్వహించారు. |Telugu_M|other|7.952458
processed_te_m_weather_02039.wav|ఉదయం ఆరు గంటల నుంచే వందలాది మంది పోలీసులు ఆయన నివాసంతో పాటు సమీప ప్రాంతాలను దిగ్భంధం చేసి బ్యారికేడ్లను ఏర్పాటు చేశారు.|Telugu_M|other|8.498125
processed_te_m_politics_01959.wav|డొనాల్డ్ ట్రంప్ రిపబ్లికన్ పార్టీ నామినీగా అమెరికా అధ్యక్ష పదవికి పోటీ చేస్తుండడం రోనాల్డి‌గన్‌ను  గర్తుకు తెస్తున్నది.|Telugu_M|other|7.639000
processed_te_m_politics_01424.wav|ఈ సందర్బంగా సీఐటీయూ జిల్లా కార్యదర్శి బండారి శేఖర్ మాట్లాడుతూ ఆర్టీసీ కార్మికులు సీఎం ఇంట్లో పాలేర్లా అని ప్రశ్నించారు.|Telugu_M|other|9.020583
processed_te_m_health_02892.wav|జనగామ జిల్లా మల్కాపూర్ కు చెందిన బాలికకు ఏడేళ్ల వయసులోనే మధుమేహం వచ్చింది.బాలిక తల్లి కూలీ డబ్బులతోనే వైద్యం చేయించేది. |Telugu_M|other|7.836354
processed_te_m_politics_02915.wav|అమితాబ్‌కు ఇతర దేశాల్లోని షిప్పింగ్ కంపెనీలతో సంబంధం ఉందంటూ పనామా పత్రాల్లో వెల్లడి కావడమే ఇందుకు కారణమని చెబుతున్నారు.|Telugu_M|other|8.254312
processed_te_m_general_00869.wav|నాలుగు అంగుళాల టెలిస్కోప్ ద్వారా బృహస్పతి మరియు దాని నాలుగు అతిపెద్ద చంద్రులు, బెల్ట్లు, మరియు మండలాల దృశ్యం చూడవచ్చు. |Telugu_M|other|8.277542
processed_te_m_politics_03429.wav|ప్రజలను మభ్యపెడుతూ కమ్యూనిటీ భవనాలను అడిగేందుకు వెళితే కండువాలు వేస్తున్నారని ఎమ్మెల్యే అభ్యర్థి సంజీవ్రెడ్డి అన్నారు.|Telugu_M|other|7.743479
processed_te_m_weather_01952.wav|దీంతో సిట్ అధికారులు దర్యాప్తును మరింత వేగవంతం చేశారు.మరోవైపు హత్యకు సంబంధించిన రోజుకో కొత్త అంశం వెలుగులోకి వస్తొంది. |Telugu_M|other|8.400000
processed_te_m_politics_01906.wav|తెలంగాణ ముఖ్యమంత్రి కేసీఆర్ ఉస్మానియా యూనివర్సిటీలో  అడుగుపెట్టే ధైర్యం  లేదని కాంగ్రెస్ నేత జగ్గారెడ్డి విమర్శించారు.|Telugu_M|other|7.615771
processed_te_m_politics_01279.wav|స్వర్ణ్‌భారత్ ట్రస్ట్ ఏర్పాటు చేయడం గొప్ప ఆలోచన అని హైకోర్టు ప్రధాన న్యాయమూర్తి జస్టిస్ టీబీ రాధాకృష్ణన్ పేర్కొన్నారు.|Telugu_M|other|7.871187
processed_te_m_other_03325.wav|ఈ నేపథ్యంలో ప్లాస్టిక్ వ్యర్థాలపై పోరు సల్పేందుకు ఉద్దేశించిన విధానాలు మిశ్రమ ఫలితాలను ఇస్తున్నాయని నివేదిక పేర్కొంది. |Telugu_M|other|7.453229
processed_te_m_weather_02306.wav|ఓవరాల్గా తొలి వికెట్ కు ఎక్కువసార్లు కంటే ఎక్కువ పరుగులు నమోదు చేసిన నాలుగో జోడీగా రోహిత్,థావన్ లు  గుర్తింపు పొందారు. |Telugu_M|other|8.196271
processed_te_m_general_02181.wav|అయితే తాను ఏకపక్షంగా మందిర నిర్మాణం కోరుకోవడం లేదని, హిందువులు, ముస్లింల పరస్పర ఆమోదంతో అది జరగాలని ఆయన ముక్తాయించారు. |Telugu_M|other|8.300000
processed_te_m_general_02172.wav|ఈ దాడి జరిగిన తర్వాత చాలాసేపు మౌనంగా ఉన్న పాకిస్తాన్ విదేశాంగ శాఖ, గురువారం అర్ధరాత్రి ఎట్టకేలకు దానిపై నోరువిప్పింది. |Telugu_M|other|8.393646
processed_te_m_general_01073.wav|ఇండియా గేట్ సమీపంలోని అంబేడ్కర్ స్టేడియం టర్మినల్ నుంచి ప్రతి సోమవారం, బుధవారం, శుక్రవారాల్లో బస్సులు లాహోర్ వెళ్తాయి. |Telugu_M|other|7.940854
processed_te_m_politics_01266.wav|తుదకు కేంద్ర ప్రభుత్వంతో సఖ్యతగా ఉన్న ముఖ్యమంత్రి చంద్రబాబు సరైన సమయంలో స్పందించి ఉన్నా ఈ పరిస్థితి తటస్థించేది కాదు.|Telugu_M|other|8.683896
processed_te_m_politics_00395.wav|ఆ డబ్బుతో గ్రామాన్ని ఎక్కడికో తీసికెళ్తాం అని ఉన్నట్టుండి చిన్నబాబు చెప్పేసరికి టీడీపీ శ్రోతలు తెగ చప్పట్లు కొట్టారు.|Telugu_M|other|8.056958
processed_te_m_politics_00292.wav|గెలిచే పరిస్థితి లేకపోయినా కొద్దో గొప్పో ఓట్లు చీల్చే సత్తా ఉన్నందున వీరిపై దృష్టి పెడతారు ప్రధాన పార్టీల అభ్యర్థులు.|Telugu_M|other|8.246875
processed_te_m_other_01007.wav|వీరిలో క్యాన్సర్తో పోరాడుతున్న రోగులు, క్యాన్సర్ వల్ల తల్లిదండ్రుల్ని కోల్పోయిన పిల్లలతో పాటు మిగతావారు కూడా ఉన్నారు. |Telugu_M|other|6.884333
processed_te_m_other_02640.wav|లక్నొలోని సమాజ్వాది పార్టీ కార్యాలయంలో పార్టీ నేతలు కార్యకర్తలు కేక్ కట్ చేసి ములాయంకు జన్మదిన శుభాకాంక్షలు తెలిపారు. |Telugu_M|other|8.347208
processed_te_m_politics_03029.wav|చార్మినార్ ఎమ్మెల్యేగా సుదీర్ఘంగా విజయం సాధిస్తూ వచ్చిన అహ్మద్ పాషా ఖాద్రీ ఈ సారి యాకుత్పురా నుంచి పోటీ చేస్తున్నారు.|Telugu_M|other|8.161437
processed_te_m_general_01913.wav|చివరికి అతి తక్కువ కస్టమర్లు ఉన్న ఒక షాపుకు వెళ్లి, వారిని బతిమాలి, ఆ షాపులోని ట్రయల్ రూమ్ లో తన బిడ్డకు పాలిచ్చింది. |Telugu_M|other|7.600000
processed_te_m_politics_03140.wav|ఈ కేసులో నెమ్మదిగా ఒక్కోఅడుగు ముందుకు వేస్తున్న ఈడీ త్వరలోనే కేసుని తుది దశకు తీసుకుని వెల్తుందని ప్రచారం జరుగుతోంది.|Telugu_M|other|7.877187
processed_te_m_general_01820.wav|ఫారెస్ట్ సర్వే ఆఫ్ ఇండియా డెహ్రడూన్ ఆధ్వర్యంలో శాటిలైట్ ద్వారా ఎక్కడ అగ్ని ప్రమాదాలు జరుగుతున్నా సమాచారం చేరవేస్తారు. |Telugu_M|other|7.836354
processed_te_m_politics_00508.wav|భవన నిర్మాణ కార్మికులు ప్రాణాలు కోల్పోతున్నా ప్రభుత్వానికి చీమ కుట్టినట్టైనా లేదు సిగ్గుండాలని ఆగ్రహం వ్యక్తం చేశారు.|Telugu_M|other|8.161563
processed_te_m_other_01290.wav|కేంద్రంపై చేస్తున్న పోరాటాన్ని మరింత ఉద్ధృతం చేసేందుకు రెండు కమిటీలను ఏర్పాటు చేయాలని అఖిలపక్ష సమావేశం నిర్ణయించింది. |Telugu_M|other|7.952458
processed_te_m_politics_03532.wav|వెల్టూరు గ్రామంలోని డైరెక్టర్ పదవి కోసం టీఆర్ఎస్ నాయకులు, సర్పంచ్ శ్రీనివాస్ రెడ్డి ఆధ్వర్యంలో ప్రచారం నిర్వహించారు.|Telugu_M|other|7.476458
processed_te_m_other_00957.wav|నిజమైన ఫ్రెండ్షిప్ అంటే ఏంటో తనకు చూపించిన ఈ ఇద్దరికి థ్యాంక్స్ అంటూ ఫ్రెండ్షిప్ డేను సెలబ్రేట్ చేసుకున్నారు సోనాలి. |Telugu_M|other|6.900000
processed_te_m_weather_02528.wav|ఈతరహా పరిస్థితిలో ముక్కు మూసుకుని కూర్చోవడం బాధ్యుడైన పౌరుడిగా తనకు తగదన్న నిర్ణయానికి వచ్చానని గద్దర్ పేర్కొన్నారు. |Telugu_M|other|7.267479
processed_te_m_other_02267.wav|తన నటనతో సినీ ఇండస్ట్రీలో బ్లాక్ బ్టస్టర్ అందుకున్న పవన్ కళ్యాణ్ తన పంచ్ డైలాగులతో ఓట్లను కొల్లగొట్టే పనిలో పడ్డారు. |Telugu_M|other|7.313917
processed_te_m_politics_03465.wav|హైదరాబాద్ నగరానికి చెందిన ప్రముఖ కార్పొరేట్ శిక్షకురాలు శృతి మశ్రూకు ఉత్తమ కార్పొరేట్ శిక్షకురాలి అవార్డు లభించింది.|Telugu_M|other|7.882792
processed_te_m_politics_00992.wav|గ్రామాలను స్వచ్ఛ గ్రామాలుగా తీర్చి దిద్ధేందుకు ప్రతీ సర్పంచ్ కృషి చేయాలని ఎమ్మెల్యే బీరం హర్ష వర్ధన్ రెడ్డి అన్నారు.|Telugu_M|other|7.383563
processed_te_m_politics_02534.wav|వైకాపాను వీడి దేశంతీర్ధం పుచ్చుకున్న జగ్గంపేట ఎమ్మెల్యే జ్యోతుల నెహ్రూకు మంత్రివర్గ విస్తరణలో మొండిచెయ్యి లభించింది.|Telugu_M|other|8.347208
processed_te_m_weather_01395.wav|అలాగే తనకు ఈ విధమైన బెదిరింపులు ఓ నంబరు నుంచి వచ్చాయని, అసభ్యంగా మాట్లాడారని ఆ ఫోన్ నంబర్ ను  జొన్నవిత్తుల తెలిపారు. |Telugu_M|other|8.056958
processed_te_m_politics_01931.wav|అటువంటి ఓ పవర్‌ఫుల్ టైటిల్ ఇప్పుడు రామ్ చరణ్ నటించబోయే కొత్త సినిమాకి ఫిక్స్ అయిందని టాలీవుడ్ లో ప్రచారం జరుగుతుంది.|Telugu_M|other|7.348750
processed_te_m_general_02094.wav|మరోవైపు పట్టణ యూజర్లు సమాచార మార్పిడి, సోషల్ మీడియా వినియోగం, ఎంటర్టైన్మెంట్ వంటి వాటి వినియోగంలో ముందంజలో ఉన్నారు. |Telugu_M|other|7.778313
processed_te_m_finance_01235.wav|సేవలపై పన్ను, వినోదపు పన్ను, ఎలక్ట్రిసిటీ డ్యూటీలు, ప్రయాణికులు, సరుకు రవాణాపై విధించే పన్నులు కూడా పరోక్ష పన్నులే.|Telugu_M|other|8.498125
processed_te_m_health_02848.wav|పదే పదే ఎక్స్ కిరణాలు శరీరం మీద పడటం వల్ల కణాలు నాశనం కావడానికి బదులు అవి క్రమరహితంగా పెరిగేందుకు ప్రేరణ పొందుతాయి. |Telugu_M|other|7.964062
processed_te_m_other_01938.wav|ఈ సర్వీస్,యూజర్ కు  వచ్చే అన్ని మెయిల్ అటాచ్మెంట్స్ ను స్క్యాన్ చేసి అన్వాంటెడ్ మెయిల్స్‌ను రిస్ట్రిక్ట్ చేస్తుంది. |Telugu_M|other|6.400000
processed_te_m_health_01173.wav|ఎబోలా అనుమానిత కేసుగా స్వీకరించిన గాంధీ వైద్యులు రోగి రక్త నమూనాలను తదుపరి పరీక్షల కోసం ఢిల్లీకి పంపినట్టు సమాచారం.|Telugu_M|other|8.219500
processed_te_m_politics_03176.wav|కోదండరాం రామగుండం నుంచి పోటీ చేస్తే జిల్లాలోని మంథని, పెద్దపల్లి అసెంబ్లీ సెగ్మంట్లపై కూడా ప్రభావం పడే అవకాశం ఉంది.|Telugu_M|other|8.265937
processed_te_m_weather_01895.wav|అలాగే కాజల్ నెగిటివ్ రోల్ పోషిస్తున్న ఈ సినిమాలో సోనూ సూద్ చాలా కాలం తరువాత మళ్లీ తెలుగు సినిమాలో కనిపించటం విశేషం. |Telugu_M|other|7.600000
processed_te_m_politics_00927.wav|మొత్తానికి తెలంగాణలో పోటీ విషయంలో పవన్ కళ్యాణ్ క్లారిటీ ఇచ్చారా లేక కన్ఫ్యూజ్ చేశారా అన్నది ఎవరికీ అర్థంకావడం లేదు.|Telugu_M|other|8.080167
processed_te_m_other_01864.wav|ఎప్పుడైతే జనసేన అనే ఇంకో ప్రత్యామ్న్యాయం కనిపించిందో అప్పటి నుంచి క్రమంగా సిపిఎం వైఖరిలో కూడా మార్పు కనిపిస్తోంది. |Telugu_M|other|7.430021
processed_te_m_politics_01688.wav|ప్రహ్లాద్ కాంగ్రెస్ అభ్యర్థిగా కర్ణాటక మాజీ హొంశాఖ మంత్రి రామలింగారెడ్డి కుమార్తె సౌమ్యా రెడ్డి పోటీ చేస్తున్నారు.|Telugu_M|other|7.859583
processed_te_m_other_01645.wav|తన వ్వ్యూహం విజయవంతం అయితే,చంద్రబాబు నాయుడు మరోసారి ఏపీలోనే కాదు ఢిల్లీలో కూడా చక్రం తిప్పడం ఖాయం అని అనుకున్నాడు. |Telugu_M|other|7.600000
processed_te_m_politics_02774.wav|దీంతో ఫలితాలు రాకముందే మెయిన్స్ జరగడం ఇబ్బందిగా మారుతుందన్న ఉద్దేశంతోనే మెయిన్స్ వాయిదా వేశారని ప్రచారం సాగుతోంది.|Telugu_M|other|8.649062
processed_te_m_weather_01994.wav|శనివారం ఆయన డివిజన్ పరిధిలోని అన్ని కాలనీల్లో విస్తృతంగా పర్యటించి తన ఉంగరం గుర్తుపై ఓటు వేయాలని విజ్ఞప్తి చేశారు.|Telugu_M|other|7.952458
processed_te_m_politics_03136.wav|ఈ రెండు బ్రాంచీలకు జనరల్ స్టడీస్ తోపాటు స్ట్రెంత్ ఆఫ్ మెటీరియల్, ఫ్లూయిడ్ మెకానిక్స్ అండ్ మెషినరీ మాత్రమే ఉన్నాయి.|Telugu_M|other|6.988833
processed_te_m_weather_01131.wav|అదే గ్రామానికి చెందిన సంపంగి రవిని నిందితుడిగా భావించి గోపాల్ కుటుంబ సభ్యులు రవి ఇంటిని బుధవారం ఉదయం దగ్దం చేశారు. |Telugu_M|other|7.580938
processed_te_m_weather_00930.wav|ఇక పాకిస్తాన్, బంగ్లాదేశ్ లతో వర్షం కారణంగా మ్యాచ్లు రద్దు కావడంతో ఆడకుండానే లంక జట్టుకి రెండు పాయంట్లు లభించాయి . |Telugu_M|other|7.743479
processed_te_m_finance_01073.wav|రాజ్యాంగ పత్రాలు, పన్ను అధికారం, లీజు లేదా ప్రొడక్షన్ సౌకర్యాలు యాజమాన్యం పత్రాలతో రిజిస్ట్రేషన్ చూడటానికి అడగండి.|Telugu_M|other|8.219500
processed_te_m_weather_01747.wav|గత కొన్ని రోజులుగా శ్రీదేవి హాజరైన కార్యక్రమాలు మరియు ఇతరత్ర విషయాలను కూడా దుబాయి పోలీసులు ఎంక్వౌరీ చేస్తున్నారు. |Telugu_M|other|8.000000
processed_te_m_weather_01926.wav|నాలుగువేల చదరపు అడుగులు విస్తీర్ణంతో ప్రపంచ స్థాయి సదుపాయాలు అందిస్తున్నట్లు కంపెనీ ఎండి రూబల్ జైన్ వెల్లడించారు. |Telugu_M|other|7.952458
processed_te_m_general_01874.wav|మహిళల అక్రమ రవాణాకు వ్యతిరేకంగా పనిచేసే సంఘాలు, పోలీసు బలగాలు ఎక్కువగా భారత్ నేపాల్ సరిహద్దు దగ్గర నిఘా పెట్టాయి. |Telugu_M|other|7.975688
processed_te_m_other_02138.wav|అయితే, కిమ్ ఏం చేస్తారో తమకు సమాచారం లేదని, ఆయన ఏం చేప్తే అది చేయడానికి తాము సిద్ధంగా ఉన్నామని రి యొంగ్ చెప్పారు. |Telugu_M|other|7.673813
processed_te_m_finance_01899.wav|వీటికితోడు ఆర్థిక గణాంకాలు, అమెరికా స్టాక్ మార్కెట్ల రాత్రికి రాత్రే లాభాలు వంటివి ట్రేడింగ్ పరిమాణాన్ని పెంచాయి. |Telugu_M|other|7.406792
processed_te_m_other_02709.wav|ఘటనా స్థలానికి చేరుకున్న పోలీసులు ఘటనా స్థలాన్ని పరిశీలించి, శ్రీకాంత్ రాసిన డెత్ నోట్ ను  స్వాధీనం చేసుకున్నారు. |Telugu_M|other|7.151375
processed_te_m_politics_02549.wav|మెట్ట‌పల్లి రూరల్ యువత వివేకానంద బోధనలను ఆచరిస్తూ సన్మార్గంలో నడవాలని మెట్ట‌పల్లి డీఎస్పీ గౌస్‌బాబా పేర్కొన్నారు.|Telugu_M|other|8.405250
processed_te_m_health_00511.wav|అంటే క్యాన్సర్ మహమ్మారి వల్ల ప్రాణాలు కోల్పోయిన వారికంటే సూపర్ బగ్ వల్ల మృతి చెందిన వారి సంఖ్యే ఎక్కువగా ఉంటోంది.|Telugu_M|other|8.405250
processed_te_m_politics_01632.wav|మళ్ళీ ఇప్పుడు ఎన్టీఆర్ సినిమాని చంద్ర సిద్ధార్థ ఆధ్వర్యంలో బాలకృష్ణే దర్శకత్వం వహిస్తారని మరో ప్రచారం జరుగుతోంది.|Telugu_M|other|7.337125
processed_te_m_health_02071.wav|ఒకవేళ డ్రగ్స్ మహమ్మారి బారిన పడిన సినీ ప్రముఖులకు, నటులకు కౌన్సెలింగ్ ఇవ్వడానికి మా' ముందుకొస్తుంది అని చెప్పారు. |Telugu_M|other|7.627375
processed_te_m_health_01288.wav|ఏ రోగి ఈ ఆసుపత్రికి వచ్చినా తాత్కాలికంగా ప్రథమ చికిత్స మాత్రమే చేసి నెల్లూరుకు తరలించడం చేస్తున్నారని ఆరోపించారు.|Telugu_M|other|8.637458
processed_te_m_politics_02258.wav|ముఖ్యంగా రాష్ట్రంలో విజృంభించిన విష జ్వరాలు, యూరియా కొరతతో రైతులు పడ్డ ఇబ్బందులపై ఆమె ప్రభుత్వాన్ని విమర్శించారు.|Telugu_M|other|8.149833
processed_te_m_general_01194.wav|మనదంతా ఒకటే మతం మానవత్వం అనే నినాదాన్ని సమాజంలోని ప్రతి ఒక్కరి హృదయంలో, మనసులో నాటుకునేలా ఒక గొప్ప మార్పురావాలి. |Telugu_M|other|8.900000
processed_te_m_politics_01035.wav|బంగ్లాదేశ్ నుంచి మన దేశంలోకి చొరబడిన విదేశీయుల సంఖ్య రెండు కోట్లని మూడు కోట్లని దశాబ్దాల తరబడి ప్రచారం జరిగింది.|Telugu_M|other|7.639000
processed_te_m_general_02333.wav|అగ్నిపర్వత ద్వీప చారికలు లేదా ఖండాల అంచుల మధ్య,భూమి యొక్క గొప్ప ఉపవిభాగ మండలాలపై కూడా బేజల్స్ విస్ఫోటనం చెందాయి. |Telugu_M|other|8.649062
processed_te_m_politics_01218.wav|పవన్ పార్టీ పెడతారని, లేదంటే ఏదో ఓ పార్టీ తరఫున వచ్చే ఎన్నికల్లో పోటీ చేస్తారనే ప్రచారం విస్త్రృతంగా జరుగుతోంది.|Telugu_M|other|8.521354
processed_te_m_other_01542.wav|సోషల్ మీడియాలో మంత్రులు చురుగ్గా ఉండాలని ఏపి సి ఎం చంద్రబాబు సూచించిన నేపథ్యంలో మంత్రులు దానిపై దృష్టి పెట్టారు.|Telugu_M|other|7.673813
processed_te_m_politics_00964.wav|వైసీపీ పార్టీ అధినేత జగన్ రానున్న ఎన్నికలలో తన పార్టీ మెజార్టీ సీట్లు సంపాదిస్తే ముఖ్యమంత్రి పీఠంలో కూర్చుంటాడు.|Telugu_M|other|8.149833
processed_te_m_politics_00926.wav|ఈ సందర్భంగా చిత్ర యూనిట్ శుక్రవారం సాయంత్రం స్థానిక ఎగ్మోర్లో గల రెడిసన్ హోటల్లో విలేకరుల సమావేశం నిర్వహించింది.|Telugu_M|other|8.010521
processed_te_m_other_00985.wav|వివరాల్లోకి వెళితే, హండ్రెడ్ పర్సెంట్ లవ్ చిత్రాన్ని తమిళంలో హండ్రెడ్ పర్సెంట్ కాదల్ పేరుతో రీమేక్ చేస్తున్నారు. |Telugu_M|other|6.617312
processed_te_m_politics_01015.wav|బ్లాక్‌మనీ విషయంలో సీఎం చంద్రబాబు చేసిన వ్యాఖ్యలపై వైసీపీ ఫైర్ బ్రాండ్ ఎమ్మెల్యే రోజా ఫైర్ అయిన సంగతి తెలిసిందే.|Telugu_M|other|7.393750
processed_te_m_weather_00575.wav|గజ్వేల్ నియోజక వర్గంలో ఇంటింటికి నల్లా నీటిని అందించడం పూర్తి కాగానే సుదర్శన యాగాన్ని గజ్వేల్లోనే నిర్వహిస్తారు. |Telugu_M|other|7.800000
processed_te_m_politics_03203.wav|సిపిఐ రాష్ట్ర కార్యాలయం మఖ్దూంభవన్లో జరిగిన తెలంగాణ మహిళా సమాఖ్య వర్క్‌షాప్ నిర్ణయాలను పత్రికలకు విడుదల చేసింది.|Telugu_M|other|7.871187
processed_te_m_weather_02613.wav|అయితే ఇండస్ట్రీ కి దిశా నిర్దేశం చూపాల్సిన వారే ఈ రకంగా ప్రవర్తించడం పట్ల చిత్ర పరిశ్రమ దిగ్భ్రాంతికి గురౌతోంది. |Telugu_M|other|7.766708
processed_te_m_weather_01145.wav|చిత్ర నిర్మాత ఎస్ కె ఎన్ మాట్లాడుతూ నా గాడ్ఫాదర్ అల్లు అరవింద్ వల్లే నేను ఇప్పుడు నిర్మాతగా మారాను అని చెప్పారు. |Telugu_M|other|7.046875
processed_te_m_politics_03232.wav|మార్కెటింగ్ ఫీజు లేకుండా ఏజెంట్లకు కమీషన్ ఇవ్వకుండా రైతులు టమోటాలను అమ్ముకునే వెసులుబాటు కల్పించినట్లు తెలిపారు.|Telugu_M|other|7.232646
processed_te_m_politics_00419.wav|సినిమా మొత్తం కనిపిస్తూ తెగ నవ్వించాలని ప్రయత్నించిన చిత్రం శ్రీను ప్రేక్షకులను నవ్వించలేక బొక్క బోర్లా పడ్డాడు.|Telugu_M|other|7.325521
processed_te_m_other_02473.wav|కార్గొ బస్సులపై తన ఫోటో పెట్టేందుకు టీఎస్ ఆర్టీసీ ఏర్పాటు చేస్తుందన్న వార్తలపై తెలంగాణ సీఎం కేసీఆర్ స్పందించారు. |Telugu_M|other|7.557729
processed_te_m_politics_01372.wav|స్నైపర్ బుల్లెట్ల నుంచి ప్రాణ రక్షణ కల్పించేందుకు సర్వత్ర బుల్లెట్ ప్రూఫ్ జాకెట్లను అనూప్ మిశ్రా డెవలప్ చేశారు.|Telugu_M|other|6.988833
processed_te_m_health_01935.wav|ఆరోగ్యశ్రీ నెట్ వర్క్ లోని ఆస్పత్రుల్లో మొదట పేషేంట్ కు చికిత్స చేస్తే ఆ తర్వాత ప్రభుత్వం బిల్లు చెల్లిస్తుంది.|Telugu_M|other|7.755083
processed_te_m_other_01826.wav|ఈ విషయంపై ఆరా తీద్దామని ఆదాని ఎలక్ట్రీసిటీ సంస్థకు చెందిన టోల్ ఫ్రీ నంబర్ కు కాల్ చేస్తే ఎంతకు కలవడం లేదన్నారు. |Telugu_M|other|7.847979
processed_te_m_weather_00865.wav|ఇటీవల బ్రహ్మి పుట్టినరోజు సందర్భంగా బాద్‌షా సెట్ లో  కేకు కట్ చేసిన బ్రహ్మి ఆ సమయంలో పోలీస్ దుస్తుల్లో ఉన్నాడు. |Telugu_M|other|7.580938
processed_te_m_finance_02349.wav|జేబులో డెబిట్ కార్డులు, క్రెడిట్ కార్డులు ఉంచుకునే యువతరం బ్యాంక్ కౌంటర్ వద్దకు వెళ్ళేసరికి కంగారు పడుతున్నారు. |Telugu_M|other|6.001979
processed_te_m_weather_00101.wav|కాగా ఈ సిరీస్ కూడా ఆ స్పిన్ వ్యూహంతోనే కోహ్లీ సేనపై ఒత్తిడి పెంచేందుకు ప్రయత్నిస్తాం అని విలియమ్సన్ వివరించాడు. |Telugu_M|other|7.700000
processed_te_m_weather_02396.wav|ముంబై సమీపంలో ఒక మెగాసిటీని ఏర్పాటు చేసేందుకు బ్లూ ప్రింట్ ను సిద్ధం చేసినట్టు ఒక ఇంగ్లీష్ పేపర్ వెల్లడించింది. |Telugu_M|other|7.267479
processed_te_m_weather_01843.wav|కోస్గీలో బుధవారం ఓ ప్రార్థనాలయం వద్ద చోటు చేసుకున్న అసాంఘిక చర్యతో పరిస్థితి ఉద్రిక్తంగా మారిన విషయం తెలిసిందే.|Telugu_M|other|7.673813
processed_te_m_weather_02338.wav|రౌడీ బ్రాండ్ ప్రమోషన్లలో భాగంగా హైదరాబాద్లో విజయ్ దేవరకొండ షర్ట్లెస్ ఫోజులతో కూడిన భారీ కటౌట్లు ఏర్పాటు చేశారు. |Telugu_M|other|7.279083
processed_te_m_general_01753.wav|ఇలా నేత నేయాలంటే పూరి గుడిసెల్లో ఉండే చేనేత మగ్గాల వద్ద, మగ్గం గోతుల్లోను నిత్యం విద్యుత్ బల్బులు వెలగాల్సిందే. |Telugu_M|other|7.580938
processed_te_m_politics_02927.wav|అందుకే పెద్దలు పిల్లలకు కథలు చెప్పేటప్పుడు ఆసక్తి కలిగేందుకు ఏడు తాటిచెట్ల ఎత్తుండే రాక్షసుడు అంటూ చెబుతుంటారు.|Telugu_M|other|8.047812
processed_te_m_education_01237.wav|మండలంలోని నాగారంలో మాజీ పీఏసీఎస్ చైర్మెన్, కాంగ్రెస్ అభ్యర్థి కట్కూరి దేవేందర్ రెడ్డి మరోసారి విజయం సాధించాడు.|Telugu_M|other|8.789333
processed_te_m_agri_02934.wav|గోమూత్రం ఏ ధరకు అమ్ముతున్నారో, గోమయంతో గోబర్ గ్యాస్, సేంద్రియ ఎరువులు ఎంత తయారు చేయవచ్చో ఆయన రాసుకుని వచ్చారు. |Telugu_M|other|7.847979
processed_te_m_weather_02714.wav|దీంతో దీర్ఘకాలంగా అపరిష్కృ తంగా ఉన్న నీటివాటా వ్యవహారాన్ని ఇకఫైనల్ చేసేందుకు అంతా సిద్ధమైనట్లు భావిస్తున్నారు. |Telugu_M|other|7.600000
processed_te_m_politics_01969.wav|వాస్తవం ప్రతినిధి:ఏపీలో ఎన్నికలపై ప్రపంచ వ్యాప్తంగా ఉన్న తెలుగు వాళ్ళు అందరూ ఎంతో ఉత్ఖంటగా ఎదురు చూస్తున్నారు.|Telugu_M|other|7.708646
processed_te_m_weather_01832.wav|నల్గొండ:నల్గొండ పట్టణంలోని వివేకానంద విగ్రహం వద్ద శనివారం ఉదయం రెండు బైక్లు ఢీకొన్న ఘటనలో ఓ వ్యక్తి మరణించాడు. |Telugu_M|other|8.200000
processed_te_m_other_01471.wav|అధికారంలో ఉన్నప్పుడు అభివృద్ది పట్టని జూపల్లి నేడు మళ్లీ అభివృధ్ది మంత్రంతో ముందుకు వస్తున్నాడని విమర్శించారు. |Telugu_M|other|7.023667
processed_te_m_weather_00840.wav|ఈ సందర్భంగా ఆయన మాట్లాడుతూ ప్రతి విద్యార్థీ ఆత్మస్థైర్యంతో, ఏకాగ్రత, పట్టుదలతో చదువుకుని మంచిపేరు తేవాలన్నారు.|Telugu_M|other|7.882792
processed_te_m_finance_02222.wav|తాజాగా ఆ బకాయిని కేశినేని నాని ఆధ్వర్యంలోని సంస్థ చెల్లించగా, డబ్బు ముట్టినట్టు బ్యాంకు నుంచి సమాచారం అందింది. |Telugu_M|other|7.700000
processed_te_m_politics_02803.wav|మల్టీ పర్పస్ వర్కర్ ప్రాథమిక విధి పారిశుద్ధ్యం కాగా, వారికి అప్పగించిన ఇతర పనులను కూడా నిర్వహించాల్సి ఉంటుంది.|Telugu_M|other|7.360354
processed_te_m_weather_01150.wav|అలాగే దేశంలో ఇలాంటి ఘటనలు ఎన్నో జరిగాయని, ఇలాంటి సున్నిత అంశాలను రాజకీయం చెయ్యొద్దని వెంకయ్య విజ్ఞప్తి చేశారు. |Telugu_M|other|7.464833
processed_te_m_weather_01688.wav|సూట్కేసులు, బ్రీఫ్ కేసులకు అలవాటు పడి కేసుల్లో ఇరుక్కున్నది తల్లి, పిల్ల కాంగ్రెస్ నేతలేనని ఆమె విమర్శించారు. |Telugu_M|other|7.662208
processed_te_m_weather_01285.wav|దేశీయంగా శాసిస్తున్న కొన్ని రాజకీయ శక్తులు మధ్య ప్రాచ్యాన్ని మరు భూమిగా మార్చాలని చూస్తున్నాయని విమర్శించారు. |Telugu_M|other|7.371958
processed_te_m_general_02052.wav|అసలే సంక్షోభంలో ఉన్న ఎయిర్ ఇండియా ఇలాంటి సేవలు అందిస్తే మరోసారి ఎన్నడూ ప్రయాణికులు దీని వైపు కన్నెత్తి చూడరు.|Telugu_M|other|7.000000
processed_te_m_weather_02175.wav|హొణ్ణూరు స్టేషన్లో కేసు నమోదు కాగానే అతన్ని అరెస్టు చేసేందుకు పోలీసులు నాలుగు రోజుల పాటు ప్లాన్ వేసుకున్నారు. |Telugu_M|other|6.617312
processed_te_m_politics_00534.wav|ఈ స్థానాన్ని చాలెంజ్‌గా  తీసుకున్న కాంగ్రెస్ గాంధీనగర్ ఉత్తర ఎమ్మెల్యే డాక్టర్ సీజే చావ్డాను పోటీకి దించింది.|Telugu_M|other|7.174583
processed_te_m_politics_00404.wav|తెలుగుదేశం ఎంపీలకు ఎన్డిఏ సంకీర్ణ ప్రభుత్వం నుంచి ఎలాంటి తోడ్పాటు లభించటం లేదని ఒక సీనియర్ ఎంపీ విమర్శించారు.|Telugu_M|other|8.753542
processed_te_m_politics_01179.wav|ముఖ్యంగా ప్రాంగణ ఎంపికలకు వెళ్లే విద్యార్థులు అక్కడ ఇంటర్వూలు ఎలా ఎదుర్కోవాలో సీనియర్లను అడిగి తెలుసుకోవచ్చు.|Telugu_M|other|6.837896
processed_te_m_other_01192.wav|బాహుబలిలో జలపాతం దగ్గర ప్రభాస్ దూకే షాట్ చూసి ఇన్స్పయిర్ అయి,అది నిజంగా చేద్దామని చూసిన ఒక వ్యక్తి చనిపోయాడు. |Telugu_M|other|7.569333
processed_te_m_health_02549.wav|మీకు జరిగినట్లు ఇలా రెండు లేదా మూడుసార్లు గర్భస్రావం అయితే దాన్ని రికరెంట్ ప్రెగ్నెన్సీ లాస్ గా  పేర్కొంటారు. |Telugu_M|other|8.149833
processed_te_m_other_01683.wav|తల్లి మృతి చెందిన గదిలో రెండు కత్తులతో పాటు మలయాళంలో రాసి ఉన్న సూసైడ్ నోట్ ను పోలీసులు స్వాధీనం చేసుకున్నారు. |Telugu_M|other|7.162979
processed_te_m_health_01005.wav|ఒకరి నుంచి ఒకరికి సులభంగా వ్యాప్తిచెందే ఈ వ్యాధి బారిన పడి వేలాది మంది ప్రాణాలు కోల్పోయిన వారు ఎందఱో ఉన్నారు.|Telugu_M|other|7.313917
processed_te_m_politics_02712.wav|ఎమ్మెల్యే నిమ్మల రామానాయుడు తనను బెదిరించి తనపై తప్పుడు కేసు పెట్టించారని కాంట్రాక్టర్ పృథ్విరాజ్ ఆరోపించారు.|Telugu_M|other|6.965604
processed_te_m_general_01688.wav|మన సమాజం ఎన్నో రంగాల్లో రాకెట్ వేగంతో ముందుకు దూసుకెళ్తున్నా, కులమతాల విషయంలో మాత్రం యుగాల వెనక్కి వెళ్తోంది. |Telugu_M|other|7.162979
processed_te_m_politics_03076.wav|అయితే నాలుగు,ఐదు రోజుల క్రితం శుంభు కుటుంబం తమ ఇంట్లోనే ఆత్మహత్యకు పాల్పడి ఉండవచ్చని స్థానికులు చెబుతున్నారు.|Telugu_M|other|6.977229
processed_te_m_general_01779.wav|ఇక, ఇరాన్ అణ్వాయుధాలకు సంబంధించిన పరీక్షలు, అణు విద్యుత్ ఉత్పత్తికి సంబంధించిన కార్యక్రమాలు ఇక్కడే జరుగుతాయి. |Telugu_M|other|6.800000
processed_te_m_weather_02473.wav|తిరుమలలో స్వామికి అభిషేకం చేయించడం, శేషవస్త్రంతో సన్మానం చేయించేందుకు తాను టికెట్లు ఇప్పిస్తానంటూ నమ్మించాడు. |Telugu_M|other|7.600000
processed_te_m_weather_01151.wav|ఈ చిత్రం అల్లు అర్జున్ కెరీర్ లోనే బిగ్గెస్ట్ కలెక్షన్ల రికార్డులు సాధిస్తుందని ట్రేడ్ వర్గాలు చెబుతున్నాయి. |Telugu_M|other|6.385104
processed_te_m_weather_01907.wav|సోమవారం పార్లమెంట్ వరకు భారీ ర్యాలీ నిర్వహించిన విద్యార్థులను సర్దార్జంగ్ టూంబ్ వద్ద పోలీసులు అడ్డుకున్నారు. |Telugu_M|other|7.200000
processed_te_m_politics_00980.wav|అనేకమంది మహిళలు యాసిడ్‌దాడుల వల్ల ప్రాణాలతో పోరాటం చేస్తున్నారని యాసిడ్ బాధితురాలు లక్ష్మీ అగర్వాల్ అన్నారు.|Telugu_M|other|7.453229
processed_te_m_general_01357.wav|వైజాగ్‌కు చెందిన, తనకు అత్యంత సన్నిహితంగా ఉండే ఓ వ్యక్తిని రేష్మి పెళ్లాడినట్లు సోషల్ మీడియా కోడై కూస్తోంది. |Telugu_M|other|7.012062
processed_te_m_weather_01264.wav|ప్రస్తుతం అఙ్ఞాతంలో ఉన్న కోగంటి సత్యం తెలంగాణలో ఓ ప్రముఖ రాజకీయ నేత ఆశ్రయం పొందినట్టుగా వార్తలు వస్తున్నాయి. |Telugu_M|other|7.244250
processed_te_m_politics_01855.wav|ఈ సందర్భంగా ఎమ్మెల్యే మాట్లాడుతూ ఇటీవల పద్మోత్సవ కార్యక్రమంతో మహిళా వర్సిటీ ఖ్యాతి వ్యాపించిందని కొనియాడారు.|Telugu_M|other|7.755083
processed_te_m_health_02728.wav|రైతు, పశువుకు సంబంధించిన సమగ్ర సమాచారం సేకరించిన అనంతరం ట్యాగింగ్ ద్వారా వ్యాధి నివారణ మందులు వేస్తామన్నారు. |Telugu_M|other|7.200000
processed_te_m_health_00439.wav|ఖర్జూరాల్లో ఉండే విటమిన్స్, మినరల్స్ కూడా త్వరగా గర్భం దాల్చేందుకు దోహదం చేస్తాయని చాలా అధ్యయనాల్లో తేలింది.|Telugu_M|other|8.393646
processed_te_m_general_00770.wav|డోక్లాం సమస్యలో చైనా సార్వభౌమత్వం, భద్రతా ప్రయోజనాలు దెబ్బ తినకుండా తమ సైన్యం అడ్డుగోడలా నిలిచిందని అన్నారు. |Telugu_M|other|8.200000
processed_te_m_finance_02401.wav|సాధారణంగా షాపింగ్ చేసిన బిల్లులు, ఎటీఎం క్రెడిట్ కార్డు స్లిప్పులు, ఇతర బిల్లులను మనలో చాలామంది పడేసుకుంటాం. |Telugu_M|other|6.803083
processed_te_m_general_01962.wav|ఈ దేశంలో ఒక వ్యక్తిని అతని కులం, మతం బట్టి కాకుండా అతని శక్తి, సామర్థ్యాలు, తెలివి తేటలను బట్టే గౌరవిస్తారు.|Telugu_M|other|7.337125
processed_te_m_general_02292.wav|దీంతో ఈ విమానం ద్వారా ఢిల్లీ మీదుగా కనెక్టింగ్ విమానాలను అందుకునే ప్రయాణికులు తీవ్ర ఇబ్బందులు ఎదుర్కొన్నారు. |Telugu_M|other|6.733417
processed_te_m_general_01618.wav|చలన చిత్రాలను చూడటం మరియు బిగ్గరగా సంగీతం వింటూ ఇష్టపడే ప్రజలు మరింత సులభమైన హెడ్ఫోన్స్ కోసం బాగా సరిపోతారు. |Telugu_M|other|7.685437
processed_te_m_general_00829.wav|బీజింగ్‌కు వెళ్తూ మలేషియా విమానం అదృశ్యమైన విషాదం ఇంకా మరవక ముందే ఆ దేశానికి చెందిన మరో విమానం కుప్పకూలింది. |Telugu_M|other|8.416854
processed_te_m_general_01594.wav|చాలా విషయాలను క్షుణ్ణంగా చదివినా, వాటికి సంబంధించిన ప్రశ్నలు లేకుంటే ఆ విద్యార్థి తక్కువ మార్కులు పొందుతాడు. |Telugu_M|other|7.070104
processed_te_m_weather_02568.wav|ద్వైపాక్షిక సంబంధాలను నూతన దశకు చేరుస్తూ భారత్, జపాన్లు శనివారం కీలక రంగాలలో పలు ఒప్పందాలపై సంతకాలు చేశాయి. |Telugu_M|other|8.400000
processed_te_m_other_02729.wav|ముంబయిలోని ఫిష్షింగ్ విలేజ్లో పేద పిల్లలతో ప్రారంభమైన ఈ వార్తా సర్వీస్ ఇప్పుడు దేశవ్యాప్తంగా విస్తరించింది.|Telugu_M|other|7.200000
processed_te_m_general_02314.wav|తెలంగాణ యువతకు ఉద్యోగాలు ఇచ్చేందుకు పెట్టిన ముల్కీ రూల్స్ ను తుంగలో తొక్కింది మీ నాయనమ్మ ఇందిరా గాంధీ కాదా. |Telugu_M|other|7.441625
processed_te_m_finance_02485.wav|చెక్కులు, డిమాండ్ డ్రాఫ్టులు, డెబిట్ లేదా క్రెడిట్ కార్డుల ద్వారా చెల్లించే మొత్తాలకు ఎలాంటి పరిమితి ఉండదు. |Telugu_M|other|6.152917
processed_te_m_politics_02223.wav|ఇక్కడ స్థానికులు చెప్పే కథను అనుసరించి ధుర్యోధనుడు పాండవులను లక్క గృహంలో నిర్భంధించి చంపాలని నిర్ణయిస్తాడు.|Telugu_M|other|8.161437
processed_te_m_politics_00957.wav|గోవాలో కాంగ్రెస్ పక్షనేత చంద్రకాంత్ కవ్లేకర్ నేతృత్వంలోని ఎమ్మెల్యేల బృందం గవర్నర్ మృదులా సిన్హాను కలిశారు.|Telugu_M|other|7.731875
processed_te_m_politics_02524.wav|జైనుల ధాన్య భాండాగారంగా పేరు గాంచిన గొల్లత్తగుడి ఆలయంలో ఒకప్పుడు బంగారు కుండలు ఉండేవని స్థానికులు చెబుతారు.|Telugu_M|other|7.894417
processed_te_m_politics_02420.wav|ప్రాపర్టీ కన్సల్టెంట్ సిబిఆర్ఇ తన వార్షిక ప్రాపంచిక ప్రాథమిక కార్యాలయ ప్రదేశాల ఖర్చుల సర్వే విడుదల చేసింది.|Telugu_M|other|8.138229
processed_te_m_weather_01049.wav|వచ్చే ఏడాది ప్రేక్షకుల ముందుకు రాబోతున్న ఈ సినిమాని అత్యంత భారీ బడ్జెట్ తో శొభూ యార్లగడ్డ నిర్మిస్తున్నారు. |Telugu_M|other|6.652146
processed_te_m_other_01513.wav|ఇంతకాలం తనను కంటికి రెప్పలా చూసుకున్న అర్ధాంగి ఇక లేరనే విషయాన్ని సూపర్ స్టార్ కృష్ణ తట్టుకోలేక పోతున్నారు.|Telugu_M|other|6.900000
processed_te_m_politics_01668.wav|ఇందుకు బదులుగా స్థానిక జిల్లా మెజిస్ట్రేట్ అనుమతితో ఇల్తిజా ముఫ్తిని కలవచ్చని చెప్పినట్లు ఆయన పేర్కొన్నారు.|Telugu_M|other|7.221042
processed_te_m_general_00887.wav|విమానం ఎక్కిన ప్రతివాడు ఎగురుతున్నాం అనుకుంటాడు కానీ నిజానికి విమానం ఒక్కటే ఎగురుతుంది మనం కూర్చుంటాం అంతే. |Telugu_M|other|7.200000
processed_te_m_general_01883.wav|వీటితో పాటు సోషల్ నెట్ వర్కింగ్ వెబ్ సైట్స్ అయిన ఫేస్‌బుక్, ట్విట్టర్ లాంటి వాటికి ఈజీగా కనెక్ట్ అవ్వోచ్చు. |Telugu_M|other|6.489604
processed_te_m_other_02692.wav|ఈ పోస్టర్లు విజయ్ పై  ఇటీవల జరిగిన ఐటీ దాడులను ఉద్దేశించి పెట్టి ఉంటారని రాజకీయ విశ్లేషకులు భావిస్తున్నారు.|Telugu_M|other|6.800000
processed_te_m_weather_00366.wav|జాతిపిత మహాత్మాగాంధీ చనిపోయిన రోజు ఓ మహాత్మా అంటూ పాడితే భారత ప్రధాని నెహ్రూతో సహా కంటతడి పెట్టనివారు లేరు. |Telugu_M|other|8.700000
processed_te_m_weather_01669.wav|ఈ సినిమా గురించి లక్ష్మీ ప్రసన్న మాట్లాడుతూ చాలా రోజుల తరవాత మా సంస్థ నుంచి వస్తున్న చిత్రమిది అని అన్నారు. |Telugu_M|other|6.628917
processed_te_m_politics_00975.wav|మరోవైపు సత్తుపల్లి ఎమ్మెల్యే సండ్ర వెంకట వీరయ్య బెయిల్ పిటిషన్‌పై ఏసీబీ కోర్టులో వాదనలు ఇవాళ్టితో ముగిశాయి.|Telugu_M|other|8.010521
processed_te_m_education_02971.wav|నందూ సార్ కొట్టడంతోనే కాలేజీ బిల్డింగ్ ‌పై  నుంచి దూకింది' అని మృతురాలి సోదరి శివాని కన్నీళ్లు పెట్టుకుంది.|Telugu_M|other|6.853438
processed_te_m_health_01854.wav|కొన్నిరోజుల క్రితం స్కిన్ స్పెషలిస్ట్ దగ్గరకు వెళ్లినప్పుడు అర్జంట్ గా గడ్డం తీసేయాలని డాక్టర్లు సూచించారట.|Telugu_M|other|6.837896
processed_te_m_politics_00831.wav|తాను పెత్తనం కోసం రాలేదని, ప్రజాకూటమి గెలిస్తే కాంగ్రెస్ అభ్యర్థే ముఖ్యమంత్రి అవుతారని బాబు స్పష్టం చేశారు.|Telugu_M|other|7.244250
processed_te_m_politics_03204.wav|కాపుబలిజ సంక్షేమం కోసం తెలుగుదేశం సర్కారు ఎంతో చేస్తోందని ప్రచారం చేసుకోవడం రామానుజయ పాదయాత్ర ముఖ్యోద్దేశం.|Telugu_M|other|8.289146
processed_te_m_finance_00517.wav|ఒకప్పుడు తీరిక లేకుండా సర్వీసులు నడిపి, భారీ ఆదాయం సంపాదించిన పవన్ ‌హన్స్ కొన్నేళ్లుగా కష్టాల్లో సాగుతోంది.|Telugu_M|other|7.871187
processed_te_m_politics_01297.wav|అత్యంత చిన్న వయసులో నోబెల్ బహుమతి అందుకున్న వ్యక్తిగా పాకిస్థాన్ బాలిక మలాలా యూసఫ్జాయ్ చరిత్ర సృష్టించింది.|Telugu_M|other|8.730333
processed_te_m_general_01789.wav|వివిధ దేశాల్లో, వివిధ రాష్ట్రాల్లో స్థిరపడ్డ తెలుగు వారి మధ్య సుహృద్భావ సంబంధాలు నెలకొల్పడం వంటివి చేయాలి. |Telugu_M|other|7.847979
processed_te_m_politics_00871.wav|కశ్మీర్ లోయలోని కొన్ని ప్రాంతాలలో తన ఉనికిని చాటేందుకే స్వతంత్య్ర కశ్మీర్ గా పాకిస్థాన్ ప్రచారం చేస్తోంది.|Telugu_M|other|7.313917
processed_te_m_weather_02217.wav|లడక్ ప్రాంతంలోని ఖార్దుంగ్ల ప్రాంతంమీదుగా వెళుతున్న రెండు లారీలను హిమపాతం ముంచెత్తడంతో ఈ ప్రమాదం జరిగింది. |Telugu_M|other|7.162979
processed_te_m_general_00856.wav|ఈ ఇద్దరి మధ్య ఉన్న స్నేహానికి గుర్తుగా ఈమధ్యే కుమారికి  రూపాయి కూడా తీసుకోకుండా సంగీతం అందించాడు దేవిశ్రీ.|Telugu_M|other|7.325521
processed_te_m_other_01875.wav|అద్భుతమైన ఈ పాటకు అనుగుణంగా చక్కని పెదాల కదలికతో ఎన్టీఆర్ చక్కని హావభావాలతో అందర్నీ మంత్రముగ్థులను చేశారు. |Telugu_M|other|7.720271
processed_te_m_weather_01631.wav|తెలుగు సూపర్ స్టార్ మహేష్ బాబు అప్ కమింగ్ సినిమా మహర్షి టీజర్ కి  అభిమానుల నుంచి భారీ స్పందన కనిపిస్తోంది. |Telugu_M|other|6.605708
processed_te_m_other_03173.wav|అందువల్లనే మళ్ళీ సేంద్రియ ఉత్పత్తులపై ప్రజల్లో అవగాహన పెరిగిందని, సాగు విస్తీర్ణం కూడా మెరుగైందని అన్నారు.|Telugu_M|other|7.900000
processed_te_m_other_02370.wav|పెద్ద కుమారుడు బాణాల శ్రీకాంత్చారి నాగార్జున సిమెంట్స్ కర్మాగారంలో కాంట్రాక్టు వర్కర్ గా పని చేస్తున్నాడు. |Telugu_M|other|6.512833
processed_te_m_health_02134.wav|పాము కాటుకు గురైన భాగం నుంచి రక్తం పైకి వెళ్లకుండా కరిచిన పైభాగంలో బట్ట లేదా దస్తీతో గట్టిగా కట్టుకట్టాలి. |Telugu_M|other|7.546104
processed_te_m_politics_03596.wav|బాగ్లి ఎమ్మెల్యే చంపాలాల్ దేవ్డా సంతోశ్ అనే కానిస్టేబుల్ ను స్టేషన్ కు వచ్చి బెదిరిస్తూ దారుణంగా కొట్టాడు.|Telugu_M|other|7.337125
processed_te_m_politics_01801.wav|ఈ విషయాన్ని తెలుసుకున్న తొండమాన్ చక్రవర్తి వెంటనే ఈ ప్రదేశానికి చేరుకొని ఆ స్థల మహాత్మ్యాన్ని గుర్తించాడు.|Telugu_M|other|6.327063
processed_te_m_politics_00420.wav|రంజిత్ ఈ చిత్రాన్ని కూడా డైరెక్ట్ చేస్తుండటంతో సినిమా ఎలా ఉండబోతోందో అనే ఉత్సుకత ప్రేక్షకుల్లో ఎక్కువైంది.|Telugu_M|other|6.837896
processed_te_m_weather_00436.wav|దీంతో తాజాగా మళ్లీ కాంగ్రెస్ తో  కలుస్తారని భావిస్తున్న సమాజ్వాదీ పార్టీ పరిస్థితి సందిగ్ధంలో పడినట్లైంది.|Telugu_M|other|7.464833
processed_te_m_general_00973.wav|ఆ క్రమంలో అమెజాన్ అడవుల్లో చెలరేగిన మంటలను ఆర్పేందుకు యుద్ధ విమానాలను ఫ్రాన్స్ అధికారులు రంగంలోకి దించారు. |Telugu_M|other|7.070104
processed_te_m_other_02998.wav|వజ్రాన్ని వజ్రంతోనే కోయాలి అన్నట్లు అధర్మాన్ని అధర్మంతోనే జయించి, ధర్మాన్ని రక్షించడమే కృష్ణావతార ధ్యేయం. |Telugu_M|other|9.426937
processed_te_m_other_00798.wav|పోత్గల్ ముస్తాబాద్, న్యూస్టుడే:మంత్రి కేటీఆర్ ముస్తాబాద్ మండలం పోత్గల్ గ్రామాన్ని శుక్రవారం సందర్శించారు. |Telugu_M|other|6.884333
processed_te_m_general_01488.wav|కోస్తాంధ్ర నడిబొడ్డుగా, నవ్యాంధ్ర రాజధానిగా ఉన్న కృష్ణా జిల్లా గుండా, నాలుగు జాతీయ రహదారులు వెళ్తున్నాయి.|Telugu_M|other|7.100000
processed_te_m_politics_03606.wav|దివంగత ముఖ్యమంత్రి వై ఎస్ రాజశేఖర్ రెడ్డి ప్రోత్భలంతో వేములవాడ రాజకీయాల్లో కీలకంగా మారారు ఆది శ్రీనివాస్.|Telugu_M|other|7.360354
processed_te_m_health_02104.wav|ఎండలో ఎక్కువగా తిరగడం వల్ల చర్మం తన సహజ రంగును కోల్పోయి వేరే రంగులోకి మారుతుందనే విషయం అందరికీ తెలిసిందే.  |Telugu_M|other|7.400000
processed_te_m_general_00952.wav|మీకు దండం పెడతాను, పల్నాడు పరువు తీయొద్దు అని రిక్వెస్ట్ చేస్తూ తన సోషల్ మీడియా పేజీలో ఓ పోస్ట్ పెట్టారు. |Telugu_M|other|6.800000
processed_te_m_education_00961.wav|వీణ విద్వాంసుడిగా మేస్ట్రో అవార్డును అందుకున్న రాజేష్ ప్రముఖ సంగీత దర్శకుడు జి రామనాధన్ తమ్ముడి కుమారుడు.|Telugu_M|other|7.605333
processed_te_m_weather_02082.wav|అలాగే నల్గొండ జిల్లా చిట్యాల మండలం గుండ్రాంపల్లిలో ఓటు వేసేందుకు వచ్చిన వృద్ధుడు గుండెపోటుతో కన్నుమూశాడు. |Telugu_M|other|7.012062
processed_te_m_weather_01282.wav|ఆ వివరాలు విన్న తర్వాత తానూ మున్నలూరు గ్రామాన్ని వీక్షించాలన్న కోరిక రామశాస్త్రులు గారిలో బాగా పెరిగింది. |Telugu_M|other|6.837896
processed_te_m_politics_03134.wav|మెట్రో భూములపై ఘాటుగా స్పందించిన తెదేపా ఎమ్మెల్యే రేవంత్ రెడ్డికి పరువు నష్టం దావా నోటీసులు జారీ అయ్యాయి.|Telugu_M|other|7.012062
processed_te_m_weather_00935.wav|అప్పట్లో అదేదో యజ్ఙాన్ని భక్తి శ్రద్ధలతో నిర్వహిస్తే చివరి రోజు వర్షం కురుస్తుందని జీయర్ స్వామి చెప్పారట. |Telugu_M|other|7.070104
processed_te_m_general_02166.wav|అణు కేంద్రాల్లో ప్రమాదాల తీవ్రత దృష్ట్యా అమెరికాతో సహా అగ్రరాజ్యాలు అణు విద్యుత్ ఉత్పత్తిని మానుకున్నాయి. |Telugu_M|other|6.594104
processed_te_m_politics_01339.wav|ఇప్పటికైనా జిల్లా కలెక్టర్ కందుల కొనుగోళ్ళపై దృష్టి సారించి అక్రమాలకు కళ్ళెం వేయాలని రైతులు కోరుతున్నారు.|Telugu_M|other|7.499667
processed_te_m_other_02175.wav|ఈ కార్యక్రమాన్ని మంత్రి తలసాని, బాలీవుడ్ నటుడు ముఖేష్ ఖన్నా తదితరులు జ్యోతి ప్రజ్వలనం చేసి ప్రారంభించారు.|Telugu_M|other|7.200000
processed_te_m_agri_02717.wav|రైతులు, రైతు కుటుంబాలకు అప్పులు, వడ్డీల చక్రబంధం నుంచి విముక్తి లభించలేదు అని రిజర్వు బ్యాంకు పేర్కొంది. |Telugu_M|other|6.489604
processed_te_m_other_01203.wav|ఒకే వేదికపై రెండు మతాలకు చెందిన సంస్కృతి సాంప్రదాయాలు ఉట్టి పడటం పట్ల ప్రజలు హర్షం వ్యక్తం చేస్తున్నారు. |Telugu_M|other|7.418396
processed_te_m_health_01273.wav|చిత్తూరు జిల్లాలో ఏడుగురికి కొత్తగా స్వైన్ ఫ్లూ వ్యాధి సోకగా, వారిలో ఇద్దరు తిరుపతి నగరానికి చెందినవారు.|Telugu_M|other|6.826292
processed_te_m_weather_01092.wav|కాబట్టి అతడి సినిమాకు ఎన్ని కాల్షీట్లు ఇవ్వాలి, వర్క్ స్టయిల్ ఎలా ఉంటుందనే విషయంపై సమంతకు క్లారిటీ ఉంది. |Telugu_M|other|7.000000
processed_te_m_weather_01897.wav|అస్సోం సిటిజన్ షిప్ బిల్లుపై నిరసన వ్యక్తం చేస్తూ రాష్ట్ర పరిస్థితి దృష్ట్యా ఆయన ఈ నిర్ణయం తీసుకున్నారు. |Telugu_M|other|6.338667
processed_te_m_health_00636.wav|ఖమ్మం జిల్లాలోని ఏజెన్సీ ప్రాంతాలైన పాల్వంచతో పాటు కొత్తగూడెం, భద్రాచలంలో డెంగ్యూ వ్యాధి విజృంభిస్తోంది.|Telugu_M|other|8.358813
processed_te_m_education_00864.wav|వీటన్నింటినీ సుప్రీంకోర్టుకు బదిలీ చేస్తే తీర్పు సమయంలో పరస్ఫర భిన్నమైన తీర్పులు ఉండబోవని వెల్లడించింది.|Telugu_M|other|7.242667
processed_te_m_politics_02710.wav|దువ్వాడ వరకే ఎక్స్‌ప్రెస్ రైళ్లు వెళ్తాయని, వాల్తేరు వరకు రైళ్లు వెళ్లబోవని కొన్నాళ్లు ప్రచారం జరిగింది.|Telugu_M|other|6.965604
processed_te_m_politics_00491.wav|ప్రకాశం జిల్లాలో ఇవాళ ఆమె మాట్లాడుతూ ఆరోపణలు చేస్తున్న మంత్రులు ఆడవాళ్లో మగవాళ్లో అర్ధం కావడం లేదన్నారు.|Telugu_M|other|7.476458
processed_te_m_other_00461.wav|ఏ సెగ్మెంట్లో తనకు ఎక్కువ ఓట్లొస్తాయో ఆ సెగ్మెంట్ ఇన్చార్జికి కోటి రూపాయలు ఇస్తానని ఆయన వాగ్ధానం చేశారు.|Telugu_M|other|6.900000
processed_te_m_weather_01371.wav|సూర్యతో పాటు మలయాళీ సూపర్‌స్టార్ మోహన్ లు  కూడా ఈ సినిమాలో నటించడంతో ఈ సినిమాపై భారీ అంచనాలు ఏర్పడ్డాయి. |Telugu_M|other|7.360354
processed_te_m_health_02052.wav|మిస్టర్ చిత్రీకరణ సమయంలో కాలికి గాయం కావడం, కొన్ని రోజులు విశ్రాంతి తీసుకోవడం వల్ల వరుణ్ తేజ్ లావయ్యాడు. |Telugu_M|other|7.592542
processed_te_m_politics_03236.wav|మలేషియాకు చెందిన ఇద్దరు షట్లర్లు మ్యాచ్ ఫిక్సింగ్ చేసినట్టు వచ్చిన ఆరోపణలు రావడంపై లీ చోంగ్ స్పందించాడు.|Telugu_M|other|7.766708
processed_te_m_politics_00928.wav|ఈ ఎన్నికల్లో తమతో ఆప్ కలిస్తే ఆరు సీట్లలో బీజేపీకి గట్టి పోటీ ఇవ్వచ్చొని కాంగ్రెస్ పార్టీ అంచనా వేసింది.|Telugu_M|other|7.393750
processed_te_m_politics_01866.wav|కొందరు సినీపెద్దలు ఒత్తిడి తెచ్చి అకున్ సభర్వాల్ ను ట్రాన్స్ ఫర్ చేయించారని ఇప్పటికే ప్రచారం జరుగుతోంది.|Telugu_M|other|6.327063
processed_te_m_politics_03252.wav|యువ మోర్చా కార్యకర్తలు కొందరు కన్నౌర్ జిల్లాలోని ముఖ్యమంత్రి పినరయి విజయన్ నివాసానికి ర్యాలీగా వెళ్లారు.|Telugu_M|other|6.826292
processed_te_m_finance_02096.wav|తక్కువ ఆదాయం గల దేశాలు, దీవులుగా ఉన్న దేశాలు, ఆర్థిక అవసరాలు గల దేశాలకు తోడ్పాటు అందించాలని ఆయన అన్నారు. |Telugu_M|other|7.700000
processed_te_m_politics_00358.wav|విషయాన్ని ముఖ్యమంత్రి కేసీఆర్ దగ్గరకు తీసుకెళ్తే ఆయన్నుంచి వచ్చిన సమాధానం తలసానికి షాక్ కొట్టినట్లైంది.|Telugu_M|other|7.743479
processed_te_m_politics_00267.wav|ఈశ్వర్ సినిమా టైంలోనే అతని కటౌట్ చూసి ఓ పర్‌ఫెక్ట్ మాస్ హీరో అయ్యే లక్షణాలు ఉన్నాయని అందరు అనుకున్నారు.|Telugu_M|other|7.998896
processed_te_m_politics_01815.wav|పట్టణ పరిధిలోని సిధ్దారం రోడ్డులో టాలెంట్ స్కూల్ విద్యార్థులు శనివారం ఉద్యా నవన సందర్శనలో పాల్గొన్నారు.|Telugu_M|other|7.325521
processed_te_m_other_00386.wav|నాలుగు దశాబ్దాల తరువాత కాంపోజిట్ మాథ్స్ అంటూ నువ్వు పిలిచిన పిలుపుతో మరోసారి బాల్యంలోకి వెళ్లినట్టుంది. |Telugu_M|other|6.600000
processed_te_m_general_01647.wav|డ్యాం నిర్మాణం, కాలువల నిర్మాణం ఏక కాలంలో నిర్మించి ఆనాటి ఇంజనీర్లు తమ నైపుణ్యాన్ని ప్రపంచానికి చాటారు. |Telugu_M|other|7.035271
processed_te_m_politics_01062.wav|ఆ క్రమంలో గవర్నర్ కుటుంబం సైరా సినిమాను ప్రత్యేకంగా వీక్షించేలా ప్రసాద్ ల్యాబ్స్‌లో  స్పెషల్ షో వేశారు.|Telugu_M|other|7.360354
processed_te_m_other_00606.wav|చెప్పాల్సిన పద్ధతిలో చెప్తే ఎవరైనా ఎదురు మాట చెప్పరు.సందర్భం తెలుసుకుని మాట్లాడాలి,పద్ధతులను పాటించాలి. |Telugu_M|other|7.174583
processed_te_m_weather_00249.wav|డిజైనింగ్ విషయానికి వచ్చేసరికి రెడ్మీ ఎస్ అలానే రెడ్మీ ఎస్ ప్రైమ్ ఫోన్లు రెడ్మీ నోట్ కి దగ్గరగా ఉంటాయి. |Telugu_M|other|6.745021
processed_te_m_weather_00921.wav|భారీ వర్షం కారణంగా ఎమ్మెల్యేలకు కొత్త భవనం నిర్మాణ కార్యక్రమాన్ని దేవేంద్ర ఫడ్నవిస్ రద్దు చేసుకున్నారు. |Telugu_M|other|7.046875
processed_te_m_politics_03222.wav|తుపాకులతో తిరుగుతున్న పౌరుల్లో యువత సంఖ్యే ఎక్కువని వారిలో మగవారి సంఖ్య మరీ ఎక్కువని ఈ సర్వే తెలిపింది.|Telugu_M|other|6.861125
processed_te_m_weather_01084.wav|అలాగే సమాజ్వాదీ పార్టీ నేత అతుల్ ప్రధాన్ కూడా సద్భావన పేరుతో చేపట్టిన ర్యాలీని అధికారులు అడ్డుకున్నారు. |Telugu_M|other|7.500000
processed_te_m_general_02157.wav|మానవ హక్కులను ఉల్లంఘిస్తూ జరిగే మానవ అక్రమ రవాణా ప్రపంచంలో అతి పెద్ద వ్యవస్థీకృత నేరాల జాబితాలో మూడవది. |Telugu_M|other|7.569333
processed_te_m_general_02060.wav|ధర్మాపురం అధీనం ఆర్ట్స్ కాలేజీలో డిగ్రీ చదువుతున్న నలుగురు యువతులు కాలేజీ డ్రెస్సులోనే మద్యం సేవించారు. |Telugu_M|other|6.500000
processed_te_m_general_01578.wav|ఆ విషయం ప్రెస్ మీట్ పెట్టో, సోషల్ మీడియా ద్వారానో తెలియచేసి మిగిలిన వారికి స్ఫూర్తి నింపితే బాగుండేది. |Telugu_M|other|6.400000
processed_te_m_weather_01096.wav|అలాగే తన కొడుకు మొదటి సినిమాకు ఇంత మంచి సినిమా రావడానికి మూల కారకుడైన సందీప్ వంగకు కృతజ్ఞతలు చెప్పాడు.|Telugu_M|other|7.522896
processed_te_m_general_00728.wav|కొన్ని పదార్థాలు కూడా సూపర్హిట్ చేయబడిన జెట్లలోకి విస్తరిస్తాయి, మరియు అవి  రేడియో ఉద్గారాలను ఇస్తాయి. |Telugu_M|other|6.600000
processed_te_m_other_02108.wav|రాష్ట్ర విభజన తరువాత అవశేష ఆంధ్రప్రదేశ్లో జరిగిన తొలి ప్రత్యక్ష ఎన్నికలో వైకాపాకు పెద్దదెబ్బ తగిలింది. |Telugu_M|other|7.151375
processed_te_m_general_02218.wav|సోషల్ మీడియా పుణ్యమాని గత నెలలో దేశవ్యాప్తంగా గుర్తింపు తెచ్చుకున్న 'డ్యాన్సింగ్ అంకుల్' గుర్తున్నాడా?|Telugu_M|other|6.500000
processed_te_m_politics_01718.wav|రాష్ట్రంలో ఎన్ని సంఘాలు ఉన్నా ఒక్కదానికి మాత్రమే పూర్తి స్థాయి సభ్యత్వం ఉంటుందని సిఒఎ స్పష్టం చేసింది.|Telugu_M|other|7.894417
processed_te_m_politics_02229.wav|ఏదో చరిత్ర ప్రసిద్ధమైన ప్రదేశాన్ని చూపుతున్నట్లు రామనాధం చెప్పుకు పోతూంటే స్వరాజ్యం ఓ క్షణం నిలబడింది.|Telugu_M|other|7.232646
processed_te_m_general_02095.wav|వివాదంపై విచారణను సుప్రీం కోర్టు వాయిదా వేయడం, బీజేపీ, హిందూ సంఘాల, నేతల ప్రకటనలు ఉత్కంఠ రేపుతున్నారు. |Telugu_M|other|7.499667
processed_te_m_politics_01190.wav|అందుకే చాలా ఇబ్బందిగా ఉన్నా కూడా మీడియాలో ఎలాంటి ప్రచారం కాకుండా జాగ్రత్త పడ్డాం అంటూ నాగబాబు అన్నాడు.|Telugu_M|other|7.735000
processed_te_m_finance_02594.wav|ఆర్థిక క్రమశిక్షణ, పొదుపు సంఘంగా ఏర్పడటం, రుణాలు తీసుకోవడం, తిరిగి చెల్లించడం వంటి అంశాలను వివరించింది|Telugu_M|other|6.954000
processed_te_m_politics_02212.wav|ఇందులో భాగంగానే అసైన్డ్ భూములను దళిత రైతులు విక్రయించిన తర్వాత ప్యాకేజీ ప్రకటించి తీవ్రంగా మోసగించారు.|Telugu_M|other|8.115000
processed_te_m_weather_00761.wav|ఇందుకోసం శనివారం జరిగిన అల్లర్లపై రాష్ట్ర హోంశాఖ నేరుగా స్పందించి రాష్ట్ర ప్రభుత్వాన్ని వివరణ కోరింది. |Telugu_M|other|6.884333
processed_te_m_health_01100.wav|అందులో విలన్ మహేష్ మంజ్రేకర్ గుండె జబ్బుతో బాధపడుతూ గుండె ట్రాన్స్ ప్లాంటేషన్ కోసం ఎదురు చూస్తుంటాడు.|Telugu_M|other|6.965604
processed_te_m_politics_02705.wav|ముఖ్యమంత్రి కెసిఆర్ గతంలో రెండువేల కోట్ల రూపాయల సహాయం అందించడంతో సంస్థ పరిస్థితి మెరుగైందని చెప్పారు.|Telugu_M|other|8.149833
processed_te_m_finance_00639.wav|మీరు గుల్బిస్ అభిమాని అయినా లేదా ఆమె గురించి సమాచారాన్ని కోరితే, క్రింద ఉన్న శీర్షికలను తనిఖీ చేయండి.|Telugu_M|other|7.453229
processed_te_m_other_02514.wav|ట్యాక్స్ లు కట్టని గృహాలను గుర్తించి వారికి మంచినీరు, విద్యుత్తులు నిలుపుదల చేపిస్తామని హెచ్చరించారు. |Telugu_M|other|6.000000
processed_te_m_other_00194.wav|ఒంటరిగా రోడ్డుపై వెళ్తున్న మహిళల మెడలోంచి బైక్ పై వెళ్తున్న దుండగులు గొలుసులు తెంపుకుని వెళ్తున్నారు. |Telugu_M|other|5.800000
processed_te_m_politics_03326.wav|వీరంతా పార్లమెంట్ స్క్వెర్ వద్ద మహాత్మాగాంధీ విగ్రహం ముందు బ్యానర్లు, జెండాలతో ప్రదర్శన నిర్వహించారు.|Telugu_M|other|7.476458
processed_te_m_education_00909.wav|తాను గతంలోనే ఖురాన్ చదివానని, భగవద్గీత చదివాక మానవ విలువలు అన్నింట్లోనూ ఒకటేనని గ్రహించానని చెప్పాడు.|Telugu_M|other|7.850667
processed_te_m_health_02748.wav|చైనాలోని వూహాన్ లో కరోనా ప్రబలడంతో కొంత మంది వ్యాధి బారిన పడ్డారని, ఇంకెక్కడా దీని ప్రభావం లేదన్నారు. |Telugu_M|other|6.745021
processed_te_m_other_01428.wav|మావోల బంద్ సందర్భంగా ఎలాంటి విధ్వంసక ఘటనలు జరుగకుండా సరిహద్దు ప్రాంతాలలో పోలీసులు కూంబింగ్ చేపట్టారు. |Telugu_M|other|7.290687
processed_te_m_weather_00875.wav|దాన్నే అఫీషియల్ సిబిఐ రిపోర్టుగా కోర్టుకి సబ్మిట్ చేయాలని జోగీందర్ బిశ్వాస్ ను  ఒత్తిడి చేస్తున్నాడు. |Telugu_M|other|6.245792
processed_te_m_politics_03570.wav|కాగా, భారత జవాన్లు డ్రోన్‌పై కాల్పులకు దిగిన ఘటనను తాను చూశానని రటోక్ సర్పంచ్ లక్బీర్ సింగ్ చెప్పారు.|Telugu_M|other|7.615771
processed_te_m_politics_00796.wav|అలా బన్రుట్టికి వచ్చిన అస్తికలను ఉంచిన ప్రాంతంలో ఈ విగ్రహం ఏర్పాటు చేసినట్లు స్థానికులు చెబుతున్నారు.|Telugu_M|other|7.453229
processed_te_m_general_02099.wav|ఫలానా ప్రాంతంపై దాడి చేయాలి అంటే, రాడార్లకు దొరక్కుండా దూసుకెళ్లే క్షిపణి వ్యవస్థ ఫ్రాన్స్ దగ్గరుంది. |Telugu_M|other|6.419937
processed_te_m_general_02364.wav|తిక్క, విన్నర్ లాంటి చిత్రాలు అతడి మార్కెట్ని ఎఫెక్ట్ చేస్తే, నక్షత్రం మరింతగా సమస్యల్లోకి నెట్టింది. |Telugu_M|other|6.700000
processed_te_m_health_00577.wav|వ్యాధి సోకిన దాదాపు ఆరువేల మంది రోగుల కోసం ఖాళీగా ఉన్న ఓ భవనాన్ని అత్యవసర ఆసుపత్రిగా తీర్చిదిద్దింది.|Telugu_M|other|8.010521
processed_te_m_politics_00893.wav|ఇటీవల కొండవీటి వాగు ఎత్తిపోతల పథకానికి ముఖ్యమంత్రి చంద్రబాబు శంకుస్థాపన చేసిన దృశ్యం ఫైల్‌ఫోటో ఉంది.|Telugu_M|other|7.453229
processed_te_m_general_02070.wav|హింస, చంపడం, దూషించడం, నాశనం చేయడం వంటి కృత్యాలతో జంగమలు తమ మతం పట్ల దృఢమైన విధేయతను ప్రదర్శిస్తారు. |Telugu_M|other|7.800000
processed_te_m_health_03029.wav|ఇప్పటికే నలుగురు ఫ్లూ లక్షణాలతో చికిత్స పొందుతుండగా తాజాగా మరో ముగ్గురికి ఈ వ్యాధి ఉన్నట్లు తేలింది.|Telugu_M|other|6.000000
processed_te_m_health_00170.wav|ఇది పూర్తి అయిన తర్వాత, సబ్వే హౌసింగ్ కాంప్లెక్స్ నుండి పాదాల స్ట్రోక్ మాత్రమే పది నిమిషాలు ఉంటుంది.|Telugu_M|other|6.570875
processed_te_m_politics_01804.wav|అసలు ఇంతకీ కథేంటి అంటే ఈసారి ఎన్నికల్లో ఏపీ నుండి పోటీ చేయాలని భావించిన ఆలీ అన్ని పార్టీలు తిరిగారు.|Telugu_M|other|7.093333
processed_te_m_general_02083.wav|దీనివల్ల బాణాసంచా క్రాకర్స్ కాల్చిన తర్వాత వెలువడే రసాయన వాయు కాలుష్యం ఆ మంచులో నిలకడగా ఉండిపోతుంది. |Telugu_M|other|7.400000
processed_te_m_other_01303.wav|మొదటి సినిమా ఘాజి తో నేషనల్ అవార్డు గెలుచుకున్న సంకల్ప్ రెడ్డి ఈ చిత్రానికి దర్శకత్వం వహిస్తున్నాడు. |Telugu_M|other|6.338667
processed_te_m_general_01389.wav|ప్రస్తుతానికి అగ్ని క్షిపణి ఎనిమిది వేల కిలోమీటర్ల దూరంలో ఉన్న లక్ష్యాన్ని ఛేదించగల ఒక దివ్యాస్త్రం. |Telugu_M|other|6.489604
processed_te_m_other_03150.wav|భాష్పీభవనం చెందే పదార్థం ఉష్ణమును పరిసరాల నుండి గ్రహిస్తుంది కనుక ఇది ఉష్ణ గ్రాహక ప్రక్రియ అవుతుంది. |Telugu_M|other|6.872729
processed_te_m_weather_01351.wav|మాలి సరిహద్దుకు సమీపంలోని అర్బిండా అనే పట్టణంపై ముష్కరులు మంగళవారం ఉదయం దాడికి తెగబడ్డట్లు తెలిపారు. |Telugu_M|other|7.186208
processed_te_m_finance_00642.wav|బ్యాంకు చీఫ్ మేనేజర్ అశ్విన్ మెహతా మాట్లాడుతూ బ్యాంకులు చేస్తున్న ఆర్థిక రుణాల విధానాలను వివరించారు.|Telugu_M|other|6.210958
processed_te_m_health_02316.wav|నిన్న సాయంత్రం ఉన్నట్టుండి కడుపులో నొప్పి రావడంతో ఆయన్ను గోవా మెడికల్ కాలేజీ ఆస్పత్రిలో చేర్పించారు. |Telugu_M|other|5.909104
processed_te_m_health_02338.wav|మధుమేహం ఉన్న వారు భోజనం చేసిన వెంటనే సోంపును తింటే దాని వల్ల రక్తంలో చక్కెర స్థాయిలు అదుపులో ఉంటాయి. |Telugu_M|other|6.570875
processed_te_m_health_00670.wav|గొంతు నొప్పిగా ఉంటే గోరువెచ్చని నీటిలో కొద్దిగా ఉప్పు వేసుకుని పుక్కిళించడం ద్వారా ఉపశమనం పొందవచ్చు.|Telugu_M|other|7.174583
processed_te_m_general_00844.wav|ప్రయాణికుల నుంచి వస్తున్న ఒత్తిడితో చెన్నై బీచ్ నుంచి తిరుమాల్పూర్ వరకు ఒక విద్యుత్ రైలును నడిపారు. |Telugu_M|other|6.640542
processed_te_m_general_02077.wav|ప్రతిష్టాత్మక కాళేశ్వరం ప్రాజెక్టును ముందుకు నడపడంలో విద్యుత్ శాఖ అత్యంత కీలకమైన పాత్ర పోషించనుంది. |Telugu_M|other|6.861125
processed_te_m_agri_02955.wav|మందారం చలువ చేసే గుణం ఉన్న మందార ఆకులను ముద్దగా నూరుకుని తలకు పట్టిస్తే శిరోజాలు దృఢంగా పెరుగుతాయి. |Telugu_M|other|6.617312
processed_te_m_other_00728.wav|గాంధీ నడిపిన స్వాతంత్ర్య పోరాటం మొత్తం బ్రిటిషర్ల అనుమతితో, వారి ప్రోద్భలంతోనే సాగిందని ఆరోపించారు. |Telugu_M|other|7.081708
processed_te_m_politics_00934.wav|అయితే ముఖ్యమంత్రి చంద్రబాబు నాయుడు మాత్రం అందుకు ససేమిరా అన్నట్టు భీష్మించడం ఆశ్చర్యం కలిగిస్తుంది.|Telugu_M|other|6.965604
processed_te_m_politics_01017.wav|మూడు రాజధానుల నిర్ణయాన్ని వ్యతిరేకిస్తూ రాజధాని ప్రాంత రైతులు, మహిళలు తమ ఉద్యమాన్ని ఉద్ధృతం చేశారు.|Telugu_M|other|6.625938
processed_te_m_politics_03388.wav|జిల్లాకు చెందిన ఓ మంత్రి, ఓ ఎమ్మెల్యే ఒత్తిడి కారణంగానే మిగిలిన వారికి ఎన్వోసీలు ఇవ్వలేదని సమాచారం.|Telugu_M|other|6.954000
processed_te_m_health_02162.wav|హృద్రోగ నిపుణుడు డాక్టర్ రవీందర్ సింగ్ నేతృత్వంలో ఈ శస్త్రచికిత్స సుమారు మూడు గంటల పాటు కొనసాగింది. |Telugu_M|other|6.431563
processed_te_m_weather_01575.wav|ఇరు దేశాల మధ్య శాంతి, సౌభ్రాతృత్వం మరింత పెంచుకునే దిశగా తాము ముందుకు సాగుతామని మోదీ భరోసా ఇచ్చారు. |Telugu_M|other|7.569333
processed_te_m_politics_01628.wav|ఈ కాలేజీ వేడుకలు చూస్తుంటే తను చదివిన కాలేజీ నాటి జ్ఞాపకాలు గుర్తుకు వస్తున్నాయని గవర్నర్ తెలిపారు.|Telugu_M|other|6.455312
processed_te_m_weather_00825.wav|కాగా నిందుతుడు శ్రీనివాస్ రెడ్డిని అరెస్ట్ చేసిన పోలీసులకు దిగ్బ్రాంతి కల్గించే అంశాలు వెలువడ్డాయి. |Telugu_M|other|5.978771
processed_te_m_health_01559.wav|హరికృష్ణ మెదడులో రక్తం గడ్డ కట్టిందని  పోస్ట్ మార్టం నిర్వహించిన డాక్టర్ శ్రీకాంత్ రెడ్డి తెలిపారు.|Telugu_M|other|6.199354
processed_te_m_health_01275.wav|జరిగిన ఘోరం వెలుగులోకి రాగానే డాక్టర్లు హుటాహుటిన చికిత్స చేయగా ఏడుగురు రెండురోజుల్లో కోలుకున్నారు.|Telugu_M|other|6.686979
processed_te_m_general_01859.wav|కానీ, ఆమెను హత్య చేసిన వారిని ఎన్కౌంటర్ చేస్తే మానవ హక్కుల ఉల్లంఘన అంటూ పెద్ద ఎత్తున అరుస్తున్నారు. |Telugu_M|other|6.779854
processed_te_m_weather_02057.wav|అలా షూటింగ్ పట్ల మక్కువ పెంచుకున్న సౌరబ్, ఇప్పుడు  స్వర్ణానికే గురిపెట్టి సొంతం చేసుకోవడం గమనార్హం. |Telugu_M|other|6.361896
processed_te_m_other_01610.wav|ఈ సినిమాల తర్వాత ఒక తమిళ్,తెలుగు ద్విభాషా చిత్రానికి విజయ్ గ్రీన్ సిగ్నల్ ఇచ్చారనే విషయం తెలిసిందే. |Telugu_M|other|6.872729
processed_te_m_general_00071.wav|వజ్రంలో వజ్రం ఉన్న అరుదైన ఈ రత్నం రష్యాలోని అల్రోసా పీజేఎస్సీ మైనింగ్ కంపెనీ తవ్వకాల్లో లభ్యమైంది. |Telugu_M|other|6.988833
processed_te_m_weather_01953.wav|హీరో అల్లు శిరీష్ మాట్లాడుతూ మా శ్రీరస్తు శుభమస్తు టైటిల్లోనే చాలా పాజిటివ్ నెస్ ఉంది అని అన్నారు. |Telugu_M|other|7.000438
processed_te_m_politics_03522.wav|మూడు దశాబ్దాల చరిత్ర గల విశాఖ శారదా పీఠం ఇటీవల కాలంలో అనూహ్యంగా విస్త్రృత ప్రాచుర్యంలోకి వచ్చింది.|Telugu_M|other|6.825000
processed_te_m_general_01156.wav|లాంచి ప్యాడ్నుంచి రాకెట్ గాల్లోకి లేచిన నాలుగు సెకన్లలోనే ప్రయోగ వేదికకు అత్యంత సమీపంలోనే కూలింది. |Telugu_M|other|7.279083
processed_te_m_general_02071.wav|అందుకోసం నిప్పు కణికలను ఓ రాగి చెంబులో వేసి యూనిఫాంను ఇస్త్రీ చేసుకునే వాడిని అని చెప్పాడు రాముడు. |Telugu_M|other|6.454771
processed_te_m_politics_03211.wav|గత పేపర్ల విశ్లేషణను చూస్తే జిప్మర్ పేపర్లలో ఇంగ్లిష్ మినహా మిగిలిన విభాగాలు సులభంగానే ఉంటున్నాయి.|Telugu_M|other|7.255854
processed_te_m_politics_01774.wav|అర్హత కలిగిన విద్యార్థులూ, వారికి తగిన నైపుణ్యాలూ ఉంటే ఉద్యోగం ఇవ్వడం సంస్థలకు పెద్ద సమస్యేం కాదు.|Telugu_M|other|6.341563
processed_te_m_agri_02899.wav|కోర్పోల్ గ్రామానికి చెందిన సాధారణ రైతు బిక్షపతి, వసంతలకు గల నలుగురు సంతానంలో రమాదేవీ రెండో కూతురు.|Telugu_M|other|7.279083
processed_te_m_health_02076.wav|ప్రస్తుతం గుంటూరులోని శ్రీ లక్ష్మీ సూపర్ స్పెషాలిటీ హాస్పిటల్ ఐసీయూ లో కోడెలకు చికిత్స జరుగుతోంది. |Telugu_M|other|6.640542
processed_te_m_weather_00951.wav|హైదరాబాద్ సంస్థానంలో ప్రస్తుత తెలంగాణాతో పాటు మరాఠ్వాడ మహారాష్ట్ర, బీదర్ కర్ణాటక ప్రాంతాలు ఉండేవి. |Telugu_M|other|7.186208
processed_te_m_politics_00771.wav|ముఖ్యమంత్రి హోదాలో జగన్ తన అధికారాన్ని ఉపయోగించి సాక్ష్యుల్ని ప్రభావితం చేయవచ్చని సీబీఐ పేర్కొంది.|Telugu_M|other|6.967187
processed_te_m_politics_01913.wav|ప్రచారం జరిగినంత గొప్పగా సాహోలో సత్తా కనిపించక చిత్రబృందం తల పట్టుకుందన్న వ్యతిరేక కథనాలు మరోపక్క.|Telugu_M|other|7.871187
processed_te_m_health_02536.wav|అవయవ మార్పిడి శస్త్ర చికిత్సలు అందుబాటులో లేకపోవడం వలన పలువురు అర్ధాంతరంగా మృత్యువాత పడుతున్నారు. |Telugu_M|other|7.046875
processed_te_m_other_01323.wav|పాకిస్తాన్ ప్రధానమంత్రి ఇమ్రాన్ ఖాన్‌పై సినీ నటి, కాంగ్రెస్ నాయకురాలు ఖుష్భూ సుందర్ ఫైర్ అయ్యారు. |Telugu_M|other|5.816229
processed_te_m_other_02969.wav|ఫిలిప్పీన్స్ చరిత్రకు సంబంధించిన ఆర్ట్ వర్క్లను చూడాలంటే ఇక్కడి అయాలా మ్యూజియానికి వెళ్లాల్సిందే. |Telugu_M|other|6.791458
processed_te_m_weather_01130.wav|ఈ నేపథ్యంలో ఈరోజు బుద్గాం జిల్లాలో భారత వాయుసేనకు చెందిన ఓ యుద్ధవిమానం కూలిపోవడం కలకలం రేపుతోంది. |Telugu_M|other|7.046875
processed_te_m_other_02571.wav|కూతురి మరణంతో దిగ్భ్రమకు గురైన గంగమ్మ కాసేపటికి తాను కూడా ఇంట్లో ఉరేసుకుని ఆత్మహత్యకు పాల్పడింది. |Telugu_M|other|6.466375
processed_te_m_politics_03643.wav|కాగా ఆ రాష్ట్ర ప్రభుత్వ ప్రతినిధి వాంగ్నింగ్, ఏపీ ప్రభుత్వం మధ్య ఈమేరకు అవగాహన ఒప్పందం కుదిరింది.|Telugu_M|other|7.081708
processed_te_m_weather_00796.wav|ఆ పురాణాలు పలికిన పలుకులనే కాలజ్ఞానంగా అందించిన ఒక మహావ్యక్తి శ్రీపోతులూరి వీర బ్రహ్మేంద్రస్వామి. |Telugu_M|other|6.930792
processed_te_m_general_02040.wav|చంద్రునిపై ఇంతవరకూ ఎవరూ అన్వేషించని దక్షిణ ధ్రువంపై దిగాలని భారతదేశం చేసిన ప్రయత్నం చరిత్రాత్మకం. |Telugu_M|other|7.139771
processed_te_m_politics_00794.wav|కుమ్రం భీం ఆసిఫాబాద్ జిల్లాలో నిర్వహించిన జయంతి కార్యక్రమంలో ఎమ్మెల్యే కోవా లక్ష్మి పాల్గొన్నారు.|Telugu_M|other|6.686979
processed_te_m_finance_00193.wav|సాధారణ పొదుపు ఖాతాలకు వర్తించే వడ్డీ రేట్లే పెహ్లా కదమ్, పెహ్లీ ఉడాన్ పొదుపు ఖాతాలకు వర్తిస్తాయి.|Telugu_M|other|7.223125
processed_te_m_politics_01968.wav|ప్రతిపక్షాలు కేవలం రాజకీయ స్వార్థంతో, ఈర్ష్యతో సీఎం కేసీఆర్ పై ఆరోపణలు చేస్తున్నారని మండిపడ్డారు.|Telugu_M|other|6.965604
processed_te_m_general_01475.wav|పాక్ కేంద్రంగా గల ఉగ్రవాదులే ఈ దాడి చేశారని ఆరోపించిన భారత్, పాకిస్తాన్ తో  సంబంధాలను తెంచుకుంది. |Telugu_M|other|6.884333
processed_te_m_general_02191.wav|మన భూమికి ఉపగ్రహం అయిన చందమామ ఆది కాలంలో గిర్రున తిరిగే భూమి గ్రహం నుంచి విడిపోయిన ఒక పెద్ద శకలం. |Telugu_M|other|7.290687
processed_te_m_general_02100.wav|చాలా మంది జపాన్ వెళ్లే టూరిస్టులు టోక్యోలో దిగగానే ముందు ఈ ఫ్లవర్ టన్నెల్ టూర్ పూర్తి చేసేస్తారు. |Telugu_M|other|6.292229
processed_te_m_health_01650.wav|ప్లాస్టిక్ సర్జన్ రాబర్ట్ అనేక మందికి ప్లాస్టిక్ సర్జరీ చేసి సక్సెస్ఫుల్ డాక్టర్ ‌గా  రాణిస్తాడు.|Telugu_M|other|5.967146
processed_te_m_finance_01538.wav|ఈ నిర్ణయం దేశ ఆర్థిక వ్యవస్థలో భారీ ప్రకంపనల్నే సృష్టించగా, ప్రజలకు కరెన్సీ కష్టాలు వచ్చిపడ్డాయి.|Telugu_M|other|7.186208
processed_te_m_weather_00826.wav|హెచ్బీ వీసాల వినియోగాన్ని తగ్గించాలని ప్రభుత్వం నుంచి తీవ్ర ఒత్తిడి ఉండటంతో జారీకి కళ్లెం వేశారు. |Telugu_M|other|6.907563
processed_te_m_other_01436.wav|ఐటీ రంగంలో నైపుణ్య ఉద్యోగులను పెంచేందుకు తెలంగాణ అకాడమీ ఆఫ్ స్కిల్స్ నాలెడ్జ్ ను  ఏర్పాటు చేశారు. |Telugu_M|other|6.350292
processed_te_m_politics_01889.wav|రాష్ట్రంలోని ఐదు బర్డ్ శాంక్చురీలను అభివృద్ధి చేయాలని, మన అడవులను కాపాడాలని ముఖ్యమంత్రి చెప్పారు.|Telugu_M|other|6.710187
processed_te_m_education_00098.wav|న్యూఢిల్లీ: మాల్ట్ ఆధారిత హెల్త్ డ్రింక్ హార్లిక్స్ కొనుగోలు రేసులో తాజాగా కోకకోలా కూడా చేరింది.|Telugu_M|other|7.520000
processed_te_m_other_03049.wav|కోబ్రా బెటాలియన్ అటవీ ప్రాంతంలో కూంబింగ్ నిర్వహిస్తుండగా మావో యిస్టులు తారసపడి కాల్పులకు దిగారు. |Telugu_M|other|6.222583
processed_te_m_politics_02600.wav|డ్రగ్స్ మహమ్మారికి యువత ఎలా బానిసలుగా మారుతున్నారో తెలిపే ఇతివృత్తంతో ఉడ్తా పంజాబ్ రూపొందించారు.|Telugu_M|other|6.594104
processed_te_m_health_03047.wav|వాకింగ్తో పాటు డాక్టరు సలహాతో చిన్న చిన్న వ్యాయామాలు చేస్తే గ్యాస్ సమస్య నుండి ఉపశమనం పొందవచ్చు. |Telugu_M|other|5.943937
processed_te_m_general_01081.wav|అధికార పక్ష విద్వేష పూరిత ప్రచారంవల్ల ప్రభుత్వ ప్రజాస్వామ్య లక్షణం అసలు రంగు ఏమిటో బయట పడ్తోంది. |Telugu_M|other|7.279083
processed_te_m_politics_00873.wav|ప్రాథమిక స్థాయి మదర్సాలను మూసివేయని పక్షంలో దాని పరిణామాలు తీవ్రంగా ఉంటాయని రిజ్వి హెచ్చరించారు.|Telugu_M|other|6.711250
processed_te_m_weather_01138.wav|గత కొన్ని రోజులుగా నాన్చుతూ వస్తోన్న పవన్ కళ్యాణ్ రీ ఎంట్రీ విషయంపై మరోసారి క్లారిటీ వచ్చేసింది. |Telugu_M|other|6.257396
processed_te_m_general_01520.wav|మన రాయితీలతో, మన నేలపై నడుస్తున్న కంపెనీలో మన వాళ్లకు ఉద్యోగాలు కోరుకోవడం తప్పేం కాదన్నారు జగన్.|Telugu_M|other|7.731875
processed_te_m_politics_03558.wav|కుటుంబ కలహాలే హత్యకు కారణమని ప్రాథమిక విచారణలో తేలినట్టు నేరేడ్ మెట్ సీఐ నర్సింహస్వామి తెలిపారు.|Telugu_M|other|7.070104
processed_te_m_other_02106.wav|పెట్టిన ప్రతి మొక్క బతికేలా చూడాలని, ఎన్ని కోట్లు ఖర్చైనా సరే ఈ కార్యక్రమం విజయవంతం చేయాలన్నారు. |Telugu_M|other|5.943937
processed_te_m_health_00777.wav|ప్రథమ చికిత్స అయిన తర్వాత అతనిని మెరుగైన చికిత్స కోసం లక్నో లోని హాస్పిటల్ కు తరలించడం జరిగింది.|Telugu_M|other|7.035271
processed_te_m_health_00735.wav|చివరకు లూథియానా వైద్యుడు డాక్టర్ మిల్నే వర్మ ఆమెకు ఉచితంగా శస్త్రచికిత్స చేసి రాళ్లు తొలగించారు.|Telugu_M|other|7.109375
processed_te_m_health_00398.wav|వియత్నాం:ఓ వ్యక్తికి శస్త్రచికిత్స చేసిన వైద్యులు కత్తెరను మాత్రం కడుపులోనే పెట్టేసి కుట్లేశారు.|Telugu_M|other|6.199354
processed_te_m_politics_02468.wav|రాజమండ్రిలో చెవిటి పాలేరు వేషం వేసేవు కాబట్టి, ఏలూరులో కుంటి జమీందారు వేస్తావని మాణిక్యం అంటాడు.|Telugu_M|other|6.559271
processed_te_m_other_00793.wav|ఉన్నత విద్యామండలి సైతం ముందుకు వచ్చి తోడ్పాటు అందించడంతో తమ కార్యాచరణ మరింత తేలికైందని చెప్పారు. |Telugu_M|other|6.617312
processed_te_m_other_01275.wav|అయితే కార్గిల్ యుద్ధ సమయంలో అమెరికా ఆ వ్యవస్థను అర్థాంతరంగా ఆపేసి భారత్ కు  గట్టి షాక్ ఇచ్చింది. |Telugu_M|other|6.733417
processed_te_m_agri_03082.wav|నర్సంపేట:ప్రధానంగా వరి పంట, మొక్కజొన్న పంటలు సాగు చేసిన రైతులకు భారీ స్థాయిలో నష్టం కలుగుతోంది. |Telugu_M|other|6.500000
processed_te_m_politics_02281.wav|శుభలేఖలో చాలా ప్రత్యేకత ఉందని, మీకున్న దేశభక్తి అలా చాటుకోవడం గర్వించదగ్గ విషయమని కితాబిచ్చారు.|Telugu_M|other|7.081708
processed_te_m_other_00530.wav|అదే గనుక జరిగితే, ప్రతిపక్షం వైఎస్సార్ కాంగ్రెస్ పార్టీకి అది బోల్డంత అడ్వాంటేజ్ గా  మారుతుంది. |Telugu_M|other|5.955542
processed_te_m_politics_02000.wav|తెలంగాణ రాష్ట్రంలో గత కొద్ది రోజులుగా ఆర్టీసీ కార్మికులు సమ్మె చేస్తున్న సం‌గతి మనకు తెలిసిందే.|Telugu_M|other|5.943937
processed_te_m_general_02397.wav|కళా సాహిత్య రంగాల్లో హిందీ భాషను విస్తరించడం ద్వారా భారతీయ సాహిత్యం వృధ్ధి చెందుతుందని అన్నారు. |Telugu_M|other|6.350292
processed_te_m_general_02019.wav|ఎక్కడి నుంచైనా గెలుస్తాడనే బిల్డప్ ఇచ్చేందుకు,కుల మీడియా ద్వారా ఇంకో నాలుగు పేర్లు చెప్పించాడు. |Telugu_M|other|6.176125
processed_te_m_general_02450.wav|మనదేశంలో హిందువులు ఎక్కువగా ఉన్నారు కనుక ఈ దేశాన్ని హిందూ దేశం అన్న డిమాండ్‌పై చురకలు అంటించారు|Telugu_M|other|6.466375
processed_te_m_weather_02184.wav|కొన్ని రోజుల క్రితం నాటకీయ పరిణామాల మధ్య కాంగ్రెస్ జేడీయూ ప్రభుత్వం కుప్పకూలిన విషయం తెలిసిందే. |Telugu_M|other|6.100000
processed_te_m_general_02337.wav|హేమలత ఆ వివరాలను చెప్తూ ఎలక్ట్రానిక్ వాహనాల తయారీ గురించి అధ్యయనం మొదలు పెట్టాను అని చెప్పింది. |Telugu_M|other|6.478000
processed_te_m_other_01572.wav|సినిమాలకు సంబంధించిన నటన,దర్శకత్వంతో పాటు ఇంకా చాలా విషయాల్లో కమల్ కి మంచి విషయ పరిజ్ఞానం ఉంది.|Telugu_M|other|7.139771
processed_te_m_politics_00783.wav|అందువల్లే సముద్రం ఎంత ఉప్పొంగినా ఈ క్షేత్రంలోకి ఒక్క చుక్క కూడా నీరు రాదని స్థానికులు చెబుతారు.|Telugu_M|other|6.269021
processed_te_m_other_00865.wav|దీంతో నిరాశ చెందిన కరుణరత్నె ఆ బంతిని ఎలా ఆడి ఉండాల్సిందో ఓ సారి రిహార్సల్స్ గా  ప్రయత్నించాడు. |Telugu_M|other|6.199354
processed_te_m_finance_02305.wav|మనదేశంతో పాటు బ్రెజిల్, చైనా, మెక్సికో లాంటి దేశాలలో బిలియన్ డాలర్ల సొమ్ము పెట్టుబడి పెడుతోంది.|Telugu_M|other|6.141312
processed_te_m_general_02046.wav|ముందుగా మంత్రి రవీంద్ర దేశం నలుమూలల నుంచి వచ్చిన క్రీడాకారుల నుంచి గౌరవ వందనాన్ని స్వీకరించారు. |Telugu_M|other|6.500000
processed_te_m_health_01715.wav|బరువు తగ్గాలంటే వీలైనంత ఎక్కువగా పొట్ట మాడ్చుకుని అదేపనిగా వ్యాయామం చేయాలని అనుకుంటారు కొందరు.|Telugu_M|other|6.721813
processed_te_m_general_01111.wav|పురంధ్రీశ్వరి లాంటి వాళ్లు బహిరంగ లేఖ రాయడం అన్నది ఈ విషయానికి మరింత ప్రాచుర్యం పెంచుతున్నాయి. |Telugu_M|other|6.083250
processed_te_m_politics_00418.wav|రేపే ఎన్నికలకు వెళ్దామని, మీకు దమ్ముంటే ఉత్తర ప్రదేశ్ లో కూడా ఎన్నికలు పెట్టాలని సవాల్ చేశారు.|Telugu_M|other|5.920708
processed_te_m_agri_02897.wav|పప్పు ధాన్యాల కనీస మద్దతు ధరను పెంచటం వలన వీటి ఉత్పత్తి అధికం అయ్యేందుకు అవకాశం ఉందని అన్నారు. |Telugu_M|other|6.478000
processed_te_m_health_00780.wav|ఒకవేళ సకాలంలో అంబులెన్స్ వచ్చుంటే కచ్చితంగా ఆమె ప్రాణాలతో ఉండేదని చెబుతున్నారు కుటుంబ సభ్యులు.|Telugu_M|other|7.104938
processed_te_m_health_02554.wav|ప్రస్తుత అంచనాల ప్రకారం ప్రపంచం మొత్తంలో గుండె జబ్బులతో మరణించే వారి సంఖ్య భారత్లోనే అత్యధికం. |Telugu_M|other|6.396729
processed_te_m_politics_01506.wav|తాత్విక జిజ్ఞాసతో కాళోజీ రాసిన మినీ కవితలకు వచ్చినంత ప్రచారం ఇతరులు రాసిన మినీ కవితలకు రాలేదు.|Telugu_M|other|6.733417
processed_te_m_politics_01860.wav|దాంతో మంగ్తా ఆగ్రహంతో సర్పంచ్ ఇంటికి వెళ్లి ఓడిపోయిన వారు నీ కింద పని చేయాలా?అని ప్రశ్నించారు.|Telugu_M|other|6.710187
processed_te_m_general_01149.wav|గతంలో మరాఠ్వాడాను హైదరాబాద్ నైజాం పాలించినందు వల్ల భూమి రికార్డులలో వారు మరాఠాలుగా నమోదయ్యారు. |Telugu_M|other|7.100000
processed_te_m_health_01789.wav|వచ్చీరాని వైద్యంతో కొందరు నాటు వైద్యులు చేస్తున్న చికిత్స గిరిజన ప్రాణాలకు ముప్పు తెస్తున్నది.|Telugu_M|other|5.920708
processed_te_m_general_00732.wav|మా వాహనాలు పడిపోవటం వల్ల మరణాలు కూడా సంభవించిన ఘటనలు ఉన్నాయి'' అని చెప్పారు పాకిస్తాన్ కల్నల్. |Telugu_M|other|6.652146
processed_te_m_politics_02650.wav|మరోవైపు స్వర్ణం సాధించిన సౌరవ్ జౌధరి కూడా టోక్యో ఒలింపిక్స్‌కు అర్హత సాధించిన సంగతి తెలిసిందే.|Telugu_M|other|7.244250
processed_te_m_politics_00356.wav|రానా ఈ చిత్రం పూర్తయ్యాక క్రిష్ డైరెక్ట్ చేయబోయే కృష్ణం వందే జగద్గురుం షూటింగ్ లో పాల్గొంటారు.|Telugu_M|other|6.710187
processed_te_m_general_01299.wav|కామన్వెల్త్ క్రీడల ఓటిమిపై సమీక్షించిన హాకీ ఇండియా భారీ ఎత్తు ప్రక్షాళనకు శ్రీకారం చుట్టనుంది. |Telugu_M|other|6.600000
processed_te_m_health_01840.wav|చైనా నుంచి మహమ్మారి కరోనా వైరస్ భారీ స్థాయిలో భారత్ ‌ను  తాకడంతో ప్రజలు ఆందోళన చెందుతున్నారు.|Telugu_M|other|7.476458
processed_te_m_politics_03366.wav|తనపై వేటు పడిన తర్వాత నవాజ్ షరీఫ్ తన భార్య కుల్సుం ను లాహోరు నుంచి ఎన్నికల్లో పోటీ చేయించారు.|Telugu_M|other|6.965604
processed_te_m_finance_01817.wav|పెట్టిన ఈ భారీ పెట్టుబడి తిరిగి రావడానికి శంకర్ ఎలాంటి స్ట్రాటజీని ఫాలో అవుతాడో చూద్దాం అంది. |Telugu_M|other|6.315458
processed_te_m_politics_00721.wav|భారత్‌లాంటి సంప్రదాయ దేశంలో కట్టుబాట్ల కంచెను దాటుకొని మహిళలు క్షౌరం చేయడం మామూలు విషయం కాదు.|Telugu_M|other|6.711250
processed_te_m_weather_01113.wav|దీంతో గరుత్మంతుడు ఆకాశంలో ఎగురుతూ మేధావి మహర్షి వద్ద పెరుగుతున్న లక్ష్మీ దేవిని గుర్తిస్తాడు.|Telugu_M|other|6.361896
processed_te_m_health_00241.wav|ఇక పాపకు చికిత్స అవసరం కావడంతో నవజాత శిశు సంరక్షణ కేంద్రంలో చేర్చేందుకు కమ్రత్ తీసుకెళ్లింది.|Telugu_M|other|7.348750
processed_te_m_general_01803.wav|మొత్తానికి ముస్లీం దేశంతో పాటు చిన్న దేశం అయిన బ్రూనైలో కూడా ఇలాంటి శిక్షలు ఉండటం అభినందనీయం. |Telugu_M|other|6.900000
processed_te_m_general_00993.wav|భారత ప్రధానమంత్రి నాలుగు సార్లు ఖట్మాండులో పర్యటించిన తర్వాత కూడా ఆ దేశం చైనా వైపు చూస్తోందా?|Telugu_M|other|6.700000
processed_te_m_politics_01083.wav|గతంలోనూ విహారం కోసం వెళ్లి చాలా మంది విద్యార్థులు ప్రాణాలు కోల్సోయిన సంఘటనలు చాలానే వున్నాయి.|Telugu_M|other|6.954000
processed_te_m_general_02193.wav|గ్యాస్ యొక్క మండే స్వభావం కారణంగా అన్ని వెట్లెస్ డ్రైయర్లు విద్యుత్ ద్వారా శక్తిని పొందుతాయి. |Telugu_M|other|6.733417
processed_te_m_health_02140.wav|పాము కాట్లకి చికిత్స నందించే ఆరోగ్య కేంద్రమైన విష చికిత్స కేంద్రం వారిచే ఈ పార్క్ ఏర్పాటైంది. |Telugu_M|other|6.559271
processed_te_m_health_02734.wav|శిశువులకు టీకాలు వేసిన తర్వాత మాత్రలు ఇవ్వడంలో సిబ్బంది చేసిన పొరపాటే ఈ ఘోరానికి దారితీసింది. |Telugu_M|other|6.373500
processed_te_m_general_02256.wav|అప్పట్లో పాకిస్థాన్, మిలిటెన్సీ, పుల్వామాపై దాడి వంటి నేషనల్ ఇష్యూలతో బీజేపీ ఓట్లు అడిగింది. |Telugu_M|other|6.048417
processed_te_m_other_01276.wav|స్ట్రాంగ్ రూం ల వద్ద మరిన్ని కేంద్ర బలగాలతో భద్రత పెంచాలని విఙ్ఞప్తి చేసినట్లు పేర్కొన్నారు. |Telugu_M|other|5.537583
processed_te_m_general_02091.wav|ఇటీవల రష్యాకు చెందిన ఓ సోషల్ మీడియా 'సెల్ఫీస్ విత్ డెడ్' పేరుతో ఓ కాంపిటీషన్ కు తెర లేపింది.|Telugu_M|other|6.327063
processed_te_m_other_01620.wav|ఇవాళ నిర్మల్ పట్ణణంలో ఏర్పాటు చేసిన పంచాయతీ సమ్మేళనంలో మంత్రి ఇంద్రకరణ్ రెడ్డి పాల్గొన్నారు. |Telugu_M|other|6.756625
processed_te_m_weather_00947.wav|వర్షం వచ్చినా ఏమాత్రం ఆటంకం లేకుండా యాగం నిర్విఘ్నంగా కొనసాగేలా వాటర్‌ప్రూఫ్ రూఫింగ్ వేశారు.|Telugu_M|other|6.400000
processed_te_m_politics_00809.wav|మూడు దశాబ్ధాలుగా ప్రతి అసెంబ్లీ ఎన్నికల్లోనూ కుప్పం నుంచే చంద్రబాబు పోటీ చేస్తూ వస్తున్నారు.|Telugu_M|other|6.408333
processed_te_m_weather_00999.wav|వర్షం కారణంగా ఆదివారం ఇండోర్ స్టేడియంలో సాధన చేసిన ఆటగాళ్లు మంగళవారం మైదానంలోనే చెమటోడ్చారు. |Telugu_M|other|6.524438
processed_te_m_weather_02106.wav|పది రోజుల పాటు అక్రమంగా నిర్భంధించిన పోలీసులు అతడికి థర్డ్ డిగ్రీ ఎలా ఉంటుందో రుచి చూపించారు|Telugu_M|other|6.210958
processed_te_m_weather_01714.wav|సినీ నటుడు విజయ్ సాయి ఆత్మహత్యకు గల కారణాలు ఏంటనే కోణంలో పోలీసులు దర్యాప్తు వేగవంతం చేశారు. |Telugu_M|other|6.350292
processed_te_m_politics_00826.wav|నటుడు గొల్లపూడి మృతిపట్ల తెలంగాణ ముఖ్యమంత్రి కె చంద్రశేఖర్ రావు దిగ్బ్రాంతి వ్యక్తం చేశారు.|Telugu_M|other|6.085625
processed_te_m_other_02073.wav|అయితే ఇప్పుడు మారిన పరిస్థితుల్లో పోలీసుల్లో కూడా ఇరు పార్టీల అనుయాయులు ఉండడం తటస్థించింది. |Telugu_M|other|6.489604
processed_te_m_finance_02495.wav|పాత మాగ్నెటిక్ స్ట్రిప్ కార్డుల స్థానంలో చిప్ ఆధారిత డెబిట్ లేదా క్రెడిట్ కార్డులు వచ్చాయి. |Telugu_M|other|5.061583
processed_te_m_health_01138.wav|విరేచనాలు లేదా డయేరియా పసిపిల్లల నుంచి వృధ్ధుల వరకు అన్ని వయసుల వారికి వచ్చే సాధారణ వ్యాధి.|Telugu_M|other|6.269021
processed_te_m_politics_00287.wav|బీహార్ ముఖ్యమంత్రి నితీష్‌కుమార్ రెండు రోజుల క్రితం రంజాన్ సందర్భంగా ఇఫ్టార్ విందు ఇచ్చారు.|Telugu_M|other|6.791458
processed_te_m_general_01452.wav|జపాన్ సహాయంతో నిర్మించే అణు విద్యుత్ ప్లాంట్లు డిజాస్టర్ ప్రూఫ్ అనే గ్యారంటీ ఎవరూ ఇవ్వలేరు. |Telugu_M|other|5.900000
processed_te_m_weather_01661.wav|ఉదయం ఇంట్లోకి వెళ్ళేందుకు వచ్చిన అప్పల్ రాజు డోర్లు తెరిచి ఉండటంతో షాక్ కు  గురై పడిపోయారు. |Telugu_M|other|5.827833
processed_te_m_finance_00492.wav|కాగితపు డబ్బు మరియు సాధారణ క్రెడిట్ కార్డులకు ప్రత్యామ్నాయంగా స్మార్ట్ కార్డు ఉద్భవించింది.|Telugu_M|other|6.199354
processed_te_m_politics_01377.wav|సరిగ్గా రెండేళ్ల కిందట ఓ బుడ్డోడు మగధీర డైలాగులు చెప్పి సోషల్ మీడియాలో తెగ పాపులర్ అయ్యాడు.|Telugu_M|other|6.210958
processed_te_m_general_02301.wav|ప్రైమరీ నుంచి సెకండరీ స్కూల్కి మారుతున్న సమయంలో చిన్నారులకు సోషల్ మీడియా కీలకంగా మారుతోంది. |Telugu_M|other|6.315458
processed_te_m_health_01857.wav|ఈ నేపథ్యంలో పుట్టుకతోనే పలువురు చిన్నారులు అంగ వైకల్యం లేదా పౌష్టిక లోపంతో జన్మిస్తున్నారు.|Telugu_M|other|6.315458
processed_te_m_weather_02238.wav|మఖ్ధుం భవన్లో రెండు రోజుల పాటు జరిగే సిపిఐ రాష్ట్ర సమితి సమావేశాలు మంగళవారం ప్రారంభమయ్యాయి. |Telugu_M|other|6.199354
processed_te_m_general_02141.wav|సుష్మా స్వరాజ్‌పై సామాజిక మాధ్యమంలో దాడి చేయడాన్ని విపక్ష పార్టీలు కూడా తీవ్రంగా ఖండించాయి. |Telugu_M|other|5.885875
processed_te_m_politics_00318.wav|ముఖ్యమంత్రి అమలు చేసిన ప్రెండ్లీ పోలీసింగ్ ద్వారా సత్ఫలితాలు ఇస్తున్నట్లు కూడా అయన అన్నారు.|Telugu_M|other|7.081708
processed_te_m_other_02560.wav|అయితే సీఏం స్వయంగా వచ్చి తన కూతురిని చూడాలని బాధితురాలి తల్లి రుఖ్సానా బీబీ డిమాండ్ చేశారు. |Telugu_M|other|6.489604
processed_te_m_weather_02213.wav|ఈ సినిమాకు కచ్చితంగా భారీ ఓపెనింగ్స్ వచ్చే ఛాన్స్ ఉందని ట్రేడ్ వర్గాలు అంచనా వేస్తున్నాయి.|Telugu_M|other|5.142854
processed_te_m_general_01124.wav|లైన్ ఖర్చులు తగ్గేందుకు వీలుగా సబ్ స్టేషన్లకు దగ్గరలో సౌర విద్యుత్ ప్లాంట్లను నెలకొల్పారు.|Telugu_M|other|5.676896
processed_te_m_weather_02093.wav|దీనిపై కార్యక్రమాన్ని చేపట్టి దశాబ్దం కావస్తున్నా ఏ ప్రాజెక్టూ వేగంగా పూర్తయిన దాఖలా లేదు. |Telugu_M|other|5.943937
processed_te_m_health_02371.wav|అవేర్ ఆస్పత్రిలో రక్తం పరీక్షించిన వైద్యులు అందులో ఒక ప్యాకెట్ లో రక్తం కల్తీదని తేల్చారు. |Telugu_M|other|5.700000
processed_te_m_politics_01326.wav|అణ్వాయుధాల ప్రయోగాల విషయంలో కేంద్ర రక్షణ శాఖ మంత్రి రాజ్ నాథ్ సింగ్ కీలక వ్యాఖ్యలు చేశారు.|Telugu_M|other|6.597500
processed_te_m_other_02684.wav|రెండు దేశాల మధ్య పలు ఒప్పందాలు, ద్వైపాక్షిక సంబంధాలపై కీలక నిర్ణయాలు తీసుకునే అవకాశం ఉంది.|Telugu_M|other|6.400000
processed_te_m_weather_01630.wav|సినిమాకు ఎంత కష్టపడాల్సి వుంటుందో, సినిమా ప్రమోషన్ కు అంత కష్టపడాల్సి వస్తుంది ఈ రోజుల్లో.|Telugu_M|other|6.094875
processed_te_m_weather_01359.wav|ప్రపంచంలోని అన్ని ఇతర మతాలను నిర్మూలించి ఇస్లాంను ఏకైక మతంగా ప్రతిష్ఠించడం జిహాద్ లక్ష్యం. |Telugu_M|other|6.849521
processed_te_m_politics_01748.wav|డెభ్భై ఏళ్ల స్వతంత్ర భారతంలో ఐదున్నర దశాబ్దాలకు పైగా దేశాన్ని పాలించిన చరిత్ర దీనికి ఉంది.|Telugu_M|other|6.698583
processed_te_m_finance_00422.wav|ఇతర ఖర్చుల ఒత్తిడికి తలొగ్గి, పొదుపు చేయాల్సిన మొత్తాన్ని వ్యయం చేస్తే ఇక పొదుపు కొనసాగదు.|Telugu_M|other|6.199354
processed_te_m_agri_02871.wav|ఇంట్లోకి సరిపోయేంత వరకు వరినాట్లు వేయించి, మిగతా పొలంలో కూరగాయల వంటి ఇతర పంటలు వేయించింది. |Telugu_M|other|6.000000
processed_te_m_health_01994.wav|అయితే ఈ వ్యాధి సోకిన వెంటనే చికిత్స ప్రారంభిస్తే ప్రాణాపాయం ఉండదని డాక్టర్లు చెబుతున్నారు.|Telugu_M|other|6.721813
processed_te_m_politics_01766.wav|స్థానిక కంఠేశ్వర్ కాలనీలోని ఓ ఇంట్లో నాలుగు నెలల నుంచి ముగ్గురు యువకులు నివాసం ఉంటున్నారు.|Telugu_M|other|6.733417
processed_te_m_other_01896.wav|అందరి దృష్టి తనపై పడడానికే ఆమె ఈ రేంజ్ లో గ్లామర్ షో చేసి ఉంటుందని కామెంట్స్ చేస్తున్నారు. |Telugu_M|other|5.700000
processed_te_m_politics_01024.wav|దీనికితోడు కొద్ది నెలల క్రితం జరిగిన స్థానిక ఎన్నికల్లో భాజపా పనితీరు బాగా మెరుగైంది కూడా.|Telugu_M|other|6.083250
processed_te_m_other_01308.wav|రాజ్ఘర్ వాట్సప్ గ్రూపులో దేశ వ్యతిరేక మెసేజ్లు రావడంతో అడ్మిన్ జైలుకు వెళ్లాల్సి వచ్చింది. |Telugu_M|other|6.327063
processed_te_m_politics_00825.wav|ఈ కథ ఎవరు డైరెక్ట్ చేస్తే బావుంటుందని ఆలోచిస్తే అప్పుడు నాకు దర్శకుడు అరుణ్ గుర్తొచ్చాడు.|Telugu_M|other|6.199354
processed_te_m_weather_01457.wav|గత మూడు దశాబ్ధాలుగా ఇంగ్లాండ్ జట్టు మూడు సార్లు వరల్డ్ కప్ ను  ఓడిన జట్టుగా పేరుగాంచింది. |Telugu_M|other|5.676896
processed_te_m_health_02224.wav|కరోనా వస్తే చికిత్స చేయాలి అంతేగాని, ఇలా కాల్చి చంపుతారా అని నెటిజన్లు ప్రశ్నిస్తున్నారు. |Telugu_M|other|5.746562
processed_te_m_politics_02454.wav|సీడి యాక్సిస్ రోడ్డుపై ఆయా ప్రాంతాలకు చెందిన రైతులు బైఠాయించి రహదా రిని దిగ్బంధనం చేశారు.|Telugu_M|other|6.686979
processed_te_m_weather_01370.wav|తొమ్మిది గంటల ప్రాంతంలో కాస్తంత వెదుక్కొని ఓ సీఫుడ్ పుష్కలంగా దొరికే హోటల్లో స్థిరపడ్డాం. |Telugu_M|other|6.129688
processed_te_m_health_02038.wav|ఆరోగ్యాన్ని ఒక్క హక్కుగా పరిగణించి ఎన్టీఆర్ ఆరోగ్య పథకం పేరుతో అందరికీ చికిత్స అందించారు. |Telugu_M|other|6.292229
processed_te_m_weather_01672.wav|దీంతో జాతీయ భద్రతకు తీవ్రమైన ముప్పుందని అమెరికా నిఘా వర్గాలు ఆందోళన వ్యక్తం చేస్తున్నాయి. |Telugu_M|other|6.300000
processed_te_m_finance_01035.wav|ఆ ఫొటోగ్రాఫర్ గురించి ఆలోచించి మీరు నా జీతం ఇంతేనా,నా సంపాదన ఇంతేనా అని దిగులు చెందవద్దు.|Telugu_M|other|7.104938
processed_te_m_politics_03238.wav|ఛాంపియన్స్ ట్రోఫీలో అన్ని టాప్ టీమ్లే పాల్గొంటాయి కాబట్టి పోటీ అధికంగా ఉంటుందని చెప్పాడు.|Telugu_M|other|5.920708
processed_te_m_general_02075.wav|పోలీసు అధికారులు మరియు అగ్నిమాపక సిబ్బంది వంటి కమ్యూనిటీ సహాయకుల గురించి వారికి నేర్పండి. |Telugu_M|other|7.255854
processed_te_m_politics_01276.wav|మంత్రి పదవి దక్కనందుకు తనకు ఎటువంటి అసంతృప్తీ లేదని వైసీపీ ఎమ్మెల్యే రోజా స్పష్టం చేశారు.|Telugu_M|other|6.083250
processed_te_m_weather_02290.wav|దేశ ప్రజల సమస్యలను పరిష్కరించే దిశగా ఫెడరల్ ఫ్రంట్ పాత్ర ఉంటుందని ఎంపీ కవిత పేర్కొన్నారు. |Telugu_M|other|6.478000
processed_te_m_politics_01104.wav|ప్రధాన పార్టీల రాష్ట్ర నేతలు నేటి నుంచి డివిజన్‌లో  ప్రచారం చేసేందుకు సిద్దం అవుతున్నారు.|Telugu_M|other|5.816229
processed_te_m_other_01225.wav|అయితే ఈ కేసును విచారించిన రిచ్మండ్ కౌంటీ కోర్టు వారికి దిమ్మ తిరిగిపోయే తీర్పు చెప్పింది. |Telugu_M|other|5.816229
processed_te_m_general_01849.wav|మరీ ముఖ్యంగా కుటుంబ బాధ్యతలు చూసుకుంటూ ఇంటి పట్టున ఉండే మహిళలకు సీరియల్సే ప్రధాన వినోదం. |Telugu_M|other|6.200000
processed_te_m_general_01046.wav|లింక్డిన్, ట్విట్టర్ వంటి సోషల్ మీడియా ద్వారా కూడా మనకు సరిపోయే కంపెనీలను గుర్తించొచ్చు.|Telugu_M|other|6.000000
processed_te_m_finance_00856.wav|కనుక ధైర్యంగా షాపింగ్ చేయండి మరియు షాపింగ్ చేసే ప్రతిసారి కొనుగోలుపై డబ్బు ఆదా చేసుకోండి|Telugu_M|other|6.569063
processed_te_m_general_01911.wav|అక్కడ శుద్ధి చేసిన వాష్డ్ కోల్ బొగ్గును జల రవాణా ద్వారా కృష్ణపట్నం పోర్టుకు చేరవేస్తారు.|Telugu_M|other|6.200000
processed_te_m_politics_01350.wav|కాగా ప్రఙ్ఞాసింగ్ ఠాకూర్ భోపాల్ నుంచి బీజేపీ ఎంపీ అభ్యర్థిగా పోటీ చేసిన విషయం తెలిసిందే.|Telugu_M|other|5.858125
processed_te_m_health_01735.wav|అమృతాంజనం రాస్తే పోయే తలనొప్పికి కూడా లక్ష రూపాయల చికిత్స చేసే ఖరీదైన డాక్టర్లూ ఉన్నారు.|Telugu_M|other|6.187750
processed_te_m_politics_00861.wav|జవహర్ నగర్ లోని ఓ ఇంట్లోంచి దుర్వాసన వస్తుండడంతో స్థానికులు పోలీసులకు సమాచారం అందించారు.|Telugu_M|other|6.711250
processed_te_m_weather_01789.wav|కాగా అనిల్ గత కొంత కాలంగా జల్సాలకు అలవాటు పడి పట్ణణంలో పలు కేసుల్లో నిందితుడిగా ఉన్నాడు. |Telugu_M|other|6.350292
processed_te_m_other_01427.wav|ఈ నేపథ్యంలో పలాస రైల్వేష్టేషన్ మీదుగా రాకపోకలు సాగించాల్సిన పలు రైళ్లు ఆలస్యంగా నడిచాయి. |Telugu_M|other|6.478000
processed_te_m_general_02057.wav|ఎవరైతే ఈ బంగారాన్ని పట్టుకు వెళ్తారో ఆవ్యక్తి విమానం నుంచి దిగే ఆఖరు వ్యక్తి అవుతుంటాడు. |Telugu_M|other|6.000000
processed_te_m_other_02328.wav|అనుమానం ఎక్కువ కావడంతో స్థానికుల సహాయంతో మహేష్ కుటుంబ సభ్యులు పోలీసులకు ఫిర్యాదు చేశారు. |Telugu_M|other|5.943937
processed_te_m_health_01122.wav|నగరానికి చెందిన ఆంగోతు శ్రీనివాస్, కవితల కొడుకు జితేందర్ కు మెదడులో రక్తం గడ్డ కట్టింది.|Telugu_M|other|5.781396
processed_te_m_weather_01514.wav|అయితే ఈ మధ్య వచ్చిన అజ్ఞాతవాసి చిత్రం మాత్రం త్రివిక్రమ్ మీద గట్టిగానే ప్రభావం చూపింది. |Telugu_M|other|5.955542
processed_te_m_education_03549.wav|దీంతో మహారాష్ట్ర విద్యా శాఖ మంత్రి వినోద్ తావ్డే స్కూళ్లు, కాలేజీలకు సెలవు ప్రకటించారు.|Telugu_M|other|6.483750
processed_te_m_other_02468.wav|అందరూ భావిస్తున్నట్లు నిజాం రాజుల కాలంలో తెలుగుకు ప్రాధాన్యత లేదనడం కూడా సరియైంది కాదు. |Telugu_M|other|5.600000
processed_te_m_health_01385.wav|కిడ్నీ మార్పిడి శస్త్రచికిత్స జరగడంతో గత మే నెల నుంచి జైట్లీ విధుల నుంచి తప్పుకున్నారు.|Telugu_M|other|5.801250
processed_te_m_politics_01086.wav|దాడులకు ముందే తమకు హెచ్చరికలు అందాయని ప్రభుత్వ అధికార ప్రతినిధి రజిత సేనరత్నే చెప్పారు.|Telugu_M|other|6.570875
processed_te_m_politics_00576.wav|దీంతో అధికారులు ఎగువ కాపర్ డ్యాం ,లోయర్ కాపర్ డ్యాం ల రక్షణ కోసం బౌల్డర్ వాల్స్ వేశారు.|Telugu_M|other|6.569063
processed_te_m_health_02227.wav|ఈ వ్యాధి ప్రధానంగా గబ్బిలాలలో కనిపించేది కాని ఇప్పుడు అది మనుష్యులకు కూడా వ్యాపించింది. |Telugu_M|other|6.025208
processed_te_m_weather_02199.wav|దీంతో రంగంలోకి దిగిన పోలీసులు ఫేక్ ఫేస్‌బుక్ తయారు చేసిన సాయిని శనివారం అరెస్టు చేశారు. |Telugu_M|other|5.943937
processed_te_m_education_00423.wav|బీజేపీలో చేరాలని కొంతకాలంగా సుజనా చౌదరి అన్నెం సతీష్తో చర్చలు జరిపారని చర్చ జరుగుతోంది.|Telugu_M|other|6.720000
processed_te_m_general_02283.wav|జర్మన్ బ్రాండ్ అయిన మెట్జ్ టీవీ అమెజాన్ ఇండియా ద్వారా భారత మార్కెట్లోకి ప్రవేశిస్తోంది. |Telugu_M|other|5.653688
processed_te_m_education_00473.wav|పోలింగ్ కేంద్రాల వద్ద ఓటర్లకు అధికారులు హెల్ప్ డెస్క్లు, వైద్య శిబిరాలు ఏర్పాటు చేశారు.|Telugu_M|other|5.802667
processed_te_m_finance_01012.wav|పాకిస్తాన్, బంగ్లాదేశ్, నేపాల్ దేశాల సరిహద్దుల నుంచి నకిలీ కరెన్సీ నోట్ల వరద పారుతోంది.|Telugu_M|other|6.826292
processed_te_m_agri_02864.wav|చాలా మంది కన్విన్స్ అయినట్టే తలాడించారు కానీ కొంత మందికి ఇంకా కొన్ని అనుమానాలు ఉన్నాయి.|Telugu_M|other|5.560812
processed_te_m_politics_02724.wav|హౌస్మేట్స్ తీరుకు కొన్ని సినిమా సీన్లను జోడిస్తూ రూపొందించిన ఈ వీడియో తెగ నవ్విస్తుంది.|Telugu_M|other|5.955542
processed_te_m_weather_01348.wav|ఉదయం నుంచి మధ్నాహ్నం వరకు పూజా కార్యక్రమాలు జరగ్గా, ఆ తర్వాత ధార్మిక ప్రవచనాలు జరిగాయి. |Telugu_M|other|5.839437
processed_te_m_general_01600.wav|అగ్ని ప్రమాదంలో ఎనిమిది ఏసీలు, రెండు కంప్యూటర్లతో పాటు ఇతర సామాగ్రి పూర్తిగా దగ్ధమైంది. |Telugu_M|other|5.900000
processed_te_m_other_02624.wav|ఈ సినిమాలో ఆర్తన అనే కొత్త హీరోయిన్ తెలుగు సినిమా పరిశ్రమకి హీరోయిన్ గా పరిచయం కానుంది. |Telugu_M|other|5.700000
processed_te_m_other_01966.wav|అదే జరిగింది అతని విషయంలో.వీడియో తీసి సోషల్ మీడియాలో పెట్టాక అతని జాబ్ కే ఎసరు పడింది. |Telugu_M|other|6.600000
processed_te_m_politics_01980.wav|అతను గవర్నర్ అధ్యక్షత వహించిన పెళ్లిలో మేరీ ఓస్మాండ్ అనే స్త్రీని వివాహం చేసుకున్నాడు.|Telugu_M|other|5.804625
processed_te_m_health_02677.wav|టెక్నాలజీ ద్వారా ఆధునిక శస్త్ర చికిత్స విధానం రోజురోజుకు కొత్త పుంతలు తొక్కుతూనే ఉంది. |Telugu_M|other|5.537583
processed_te_m_health_01910.wav|మొత్తం మీద ఉబ్బసం వ్యాధి కుటుంబంలో ఎవరికి ఉన్నా ఆ ఇంటిలో అందరూ మనశ్శాంతిని కోల్పోతారు.|Telugu_M|other|6.315458
processed_te_m_politics_01375.wav|మరి కొద్ది రోజుల్లో పెళ్లి పీటలు ఎక్కాల్సిన ఓ ఎమ్మెల్యే పెళ్లి అర్థాంతరంగా ఆగిపోయింది.|Telugu_M|other|5.545312
processed_te_m_weather_01098.wav|చంద్రబాబుకు దమ్ముంటే ఏపి ఆర్థిక పరిస్థితిపై శ్వేత పత్రం విడుదల చేయాలని డిమాండ్ చేశారు.|Telugu_M|other|5.862667
processed_te_m_other_02062.wav|ఇస్లామిక్ సిద్ధాంతాలకు, ఈ విగ్రహాలకు మధ్య అసలు పోలిక ఏమైనా ఉందా? అని ఆయన ప్రశ్నించారు. |Telugu_M|other|6.300000
processed_te_m_general_01567.wav|మన ఎనిమిదవ తరగతి సోషల్ స్టడీస్ ఆంగ్ల పాఠ్య పుస్తకంలో ఆమెను గురించిన పాఠాన్ని చేర్చారు. |Telugu_M|other|5.827833
processed_te_m_health_02654.wav|కానీ కానర్ రీడ్ మాత్రం వైద్యులు సూచించిన మందులు వద్దని సొంత వైద్యం వైపే మొగ్గు చూపాడు. |Telugu_M|other|5.444708
processed_te_m_politics_02438.wav|ఇన్నాళ్లు మీరు బంధించాక కర్ఫ్యూను ఎత్తివేస్తే అక్కడి యువత తుపాకీ పట్టక మరేం చేస్తుంది.|Telugu_M|other|5.920708
processed_te_m_weather_01326.wav|రెండు రోజుల ప్యాచ్వర్క్ తప్ప టాకీ పార్టు షూటింగ్ మొత్తాన్ని పూర్తి చేసుకుంది ఈ చిత్రం. |Telugu_M|other|5.049958
processed_te_m_finance_02318.wav|తొలుత సైకిల్ పంక్చర్ షాపును నిర్వహించే రమేష్ ఆ తర్వాత వడ్డీ వ్యాపారాన్ని ఎంచుకొన్నాడు. |Telugu_M|other|5.177667
processed_te_m_politics_01370.wav|దేశంలో మనుషుల కన్నా ఆవులకే రక్షణ ఎక్కువగా ఉందని ఇదివరకే ట్వింకిల్ ఖన్నా ట్వీట్ చేశారు.|Telugu_M|other|6.094875
processed_te_m_general_02033.wav|ఆమె హత్యలో ఎలాంటి అనుమానాలు అక్కర్లేదని ఇండియన్ పోలీసు వర్గాల వారు కూడా నిర్ధారించారు. |Telugu_M|other|5.746562
processed_te_m_weather_01751.wav|పాత ఖాట్మాండ్ లోని హన్ మాన్ డోక ప్రాంతంలో భూకంప ప్రభావం తీవ్రంగా ఉన్నట్లు తెలుస్తోంది. |Telugu_M|other|5.665292
processed_te_m_general_02244.wav|అన్నా హజారే దీక్షకు దేశం లోని ముస్లిం మత పెద్దలు, ముస్లిం సంఘాలు సంఘీభావం ప్రకటించాయి. |Telugu_M|other|5.793000
processed_te_m_education_00484.wav|గ్రీజ్మన్ గత సీజన్ అనంతరం అట్లెటికొ మాడ్రిడ్ జట్టు నుంచి బదిలీ అయ్యేందుకు యత్నించాడు.|Telugu_M|other|5.943437
processed_te_m_agri_03021.wav|ఒకసారి వాళ్ళ అమ్మకి రావాల్సిన కూలి డబ్బులు కోసం ఊళ్ళో ఒక రైతు ఇంటికి వెళ్ళాడు మనోహర్. |Telugu_M|other|5.293771
processed_te_m_politics_03141.wav|నిజామాబాద్ జిల్లా, రుద్రూర్ గ్రామ సర్పంచ్ ఇందూరు చంద్రశేఖర్ కూడా ఇదే కోవలోకి వస్తాడు.|Telugu_M|other|5.971875
processed_te_m_education_00965.wav|పైగా ఆర్థికంగా లేనివారికి సాయం చేసే సంస్థలు, ప్రభుత్వ కోచింగ్ సెంటర్లూ ఉండనే ఉన్నాయి.|Telugu_M|other|6.186667
processed_te_m_other_02017.wav|భక్తులకు ఎలాంటి ఇబ్బందులు కలుగకుండా ఏర్పాట్లు చేయాలని అడిషనల్ ఎస్పీ సుధీంధ్ర అన్నారు. |Telugu_M|other|6.000000
processed_te_m_other_01389.wav|తల్లిని హతమార్చిన ఈ తతంగమంతా చిన్నారి వినోదిని కళ్ళెదుటే జరగడంతో ఆమె భయానికి లోనైంది.|Telugu_M|other|5.955542
processed_te_m_health_00151.wav|అంతేకాకుండా బాంబే బ్లడ్ గ్రూప్ ఉన్న వాలంటీర్లు రక్తం ఇచ్చేందుకు ముందుకు రావడం విశేషం.|Telugu_M|other|6.350292
processed_te_m_weather_01464.wav|ఈ చిత్ర టీజర్ విడుదల చేసినప్పటి నుండి ఈ చిత్రం మీద మరిన్ని అంచనాలు పెరిగేలా చేసింది. |Telugu_M|other|5.560812
processed_te_m_general_01086.wav|దాంతో అనేక మంది సబ్సిడీల కోసం ఎదురు చూడకుండా సౌర విద్యుత్ మీదనే దృష్టి పెడుతున్నారు. |Telugu_M|other|5.955542
processed_te_m_other_01569.wav|ఈ మేరకు శుక్రవారం సాయంత్రం వరంగల్ సెంట్రల్ జైలు నుండి వారు బెయిల్‌పై విడుదల అయ్యారు. |Telugu_M|other|5.700000
processed_te_m_health_02936.wav|కొంతమంది గుండె జబ్బు రోగులకు బైపాస్ లేదా ఓపెన్హార్ట్ ఆపరేషన్ తప్ప వేరే ఆప్షన్ ఉండదు. |Telugu_M|other|5.676896
processed_te_m_general_01570.wav|ఇక ప్రాంతీయ భాషా రామాయణాల విషయానికి వస్తే, అవి వాల్మీకి రామాయణం లాటి ఇతిహాసాలు కావు. |Telugu_M|other|5.943937
processed_te_m_health_02102.wav|అలా చేస్తే సాధారణ ప్రసవం కావడం పెద్ద కష్టమేం కాదు అని డాక్టర్ స్వాతి సూచిస్తున్నారు. |Telugu_M|other|5.500000
processed_te_m_politics_01041.wav|రోడ్డుకు ఇరువైపులా నిల్చోని తమ పిల్లల కోసం ఎదురు చూస్తున్న మహిళలు దీనంగా ఉంటున్నారు.|Telugu_M|other|5.932333
processed_te_m_general_01769.wav|అవి భూమి ఉపరితలం నుండి డెబ్బై కిలోమీటర్లకు  దాదాపు సమానమైన దూరం చేరుకుని  ఆరిపోతాయి. |Telugu_M|other|6.600000
processed_te_m_general_02089.wav|సోషల్ మీడియా పెరిగిన తర్వాత ఉప్పల్ బాలు వంటి వారు రాత్రికి రాత్రే ఫేమస్ అవుతున్నారు.|Telugu_M|other|6.164521
processed_te_m_health_01030.wav|అప్పటికి నా దగ్గరుండే కొద్ది పాటి చిల్లరా వాడి చేతిలో పోసేదాన్ని మందులు కొనుక్కోమని.|Telugu_M|other|5.374688
processed_te_m_politics_01283.wav|ఈ క్రమంలో ఎదురుగా గూడ్సు రైలు వస్తుండటంతో మరో ట్రాక్ మీదకు కార్మికులు చేరుకున్నారు.|Telugu_M|other|5.829688
processed_te_m_finance_02348.wav|బ్యాంక్ ఖాతా నుంచి డబ్బు డ్రా అయినట్టు తెలిస్తే సాధ్యమైనంత తొందరగా ఫిర్యాదు చేయాలి.|Telugu_M|other|5.100000
processed_te_m_general_00893.wav|అటువంటి అప్సరసలు భూమి పైకి వచ్చి స్నానం చేసేవారని మనకు చిన్నప్పుడు కథలు చెప్పేవారు. |Telugu_M|other|5.560812
processed_te_m_finance_02384.wav|బ్లాక్ మనీ కట్టడికి, ఫేక్ కరెన్సీ నిరోధానికి, ఎలక్ట్రానిక్ చెల్లింపులు పెరిగేందుకు పెద్ద నోట్ల రద్దు దారి తీస్తుందని,ప్రకటన రోజున ప్రధాన మంత్రి నరేంద్ర మోడి చెప్పారు. |Telugu_M|other|10.181583
processed_te_m_health_02802.wav|ఆయుర్వేదం వ్యాధి లక్షణాలనే కాక ఆ వ్యాధి రావడానికి మూల కారణాలను కూడా అన్వేషిస్తుంది. |Telugu_M|other|5.839437
processed_te_m_agri_02670.wav|ఈ వ్యాసంలో మేము ద్రాక్ష మరియు వాటి పరిమాణాల్లో ట్రెల్లి యొక్క రకాన్ని ప్రశ్నించాము. |Telugu_M|other|4.900000
processed_te_m_other_01218.wav|ఇప్పుడు ఈ వజ్రంతో పాటు,మర్లిన్ మన్రో ఆటోగ్రాఫ్ చేసిన ఆ ఫోటో కూడా వేలానికి వచ్చింది. |Telugu_M|other|5.967146
processed_te_m_general_01576.wav|ప్రాచీన కాలం నుండి మన హిందూ మతం తన భక్తులకు ఈ రకమైన ఎన్నో టెంపుల్స్ ను అందిస్తోంది. |Telugu_M|other|6.094875
processed_te_m_weather_01489.wav|అమరావతి:జగన్ హామీలను ప్రజలు నమ్మే పరిస్థితి లేదని ఎమ్మెల్సీ బుద్ధా వెంకన్న అన్నారు. |Telugu_M|other|5.900000
processed_te_m_education_00342.wav|పంజాబీ ముస్లిం కార్పెంటర్ ఘాజీ ఇల్ముద్దిన్ షాహిద్ మీద ఎఫ్ఐఆర్ కూడా ఇక్కడే నమోదైంది.|Telugu_M|other|7.509333
processed_te_m_general_01252.wav|విమానం దిగిన హరియాణా వాసి తన లగేజ్ కలెక్ట్ చేసుకుని బయటకు వచ్చేందుకు ప్రయత్నించాడు. |Telugu_M|other|5.676896
processed_te_m_general_02032.wav|ఒంటరి మహిళలను టార్గెట్ చేసుకుని మూల మలుపుల్లో దాడి చేసి బంగారు చైన్లను దొంగలించారు. |Telugu_M|other|6.048417
processed_te_m_finance_02507.wav|వివాదానికి మూలమైన సర్దుబాటు చేసిన స్థూల ఆదాయం ఎడ్జస్టడ్ గ్రాస్ రెవెన్యూ అంటే ఏమిటి?|Telugu_M|other|5.800000
processed_te_m_other_01119.wav|ఆఫ్ షోల్డర్స్ భుజాల కిందకి దిగిన ఆఫ్షోల్డర్ ఫ్యాషన్లు ఈ ఏడాది బాగా పాపులర్ అయ్యాయి. |Telugu_M|other|5.549188
processed_te_m_finance_02524.wav|కస్టమ్స్ నిర్ధారణ తుది సేకరణ తర్వాత, మీరు చెల్లించిన పన్ను తిరిగి ఆఫ్సెట్ చేయవచ్చు.|Telugu_M|other|5.200000
processed_te_m_politics_03227.wav|జోగి భార్య రేణు కొంతా, ఆయన కోడలు రిచా జోగి బీఎస్పీ అకల్తరా నుంచి పోటీ చేస్తున్నారు.|Telugu_M|other|6.443167
processed_te_m_other_01612.wav|జోరుగా సాగే పోలవరం పనులను వైకాపా తన స్వార్థం కోసం అడ్డుకుంటోందని ఆయన విమర్శించారు. |Telugu_M|other|6.361896
processed_te_m_other_01175.wav|కడుపు నిండా తిని వచ్చినవారు థియేటర్లో ఆ సీన్ చూసి నవ్వీ నవ్వీ వాంతులు చేసుకుంటారు. |Telugu_M|other|4.875813
processed_te_m_health_02377.wav|వ్యాయామం చేస్తూ, శారీరక శ్రమ ఉండే పనులు చేస్తూ శరీరాన్ని దృఢంగా ఉండేలా చూసుకోవాలి. |Telugu_M|other|5.500000
processed_te_m_education_02770.wav|రాహుల్ తండ్రి, మాజీ దివంగత ప్రధాని రాజీవ్ గాంధీ చితాభస్మం కలిపిన చోట పూజలు చేశారు.|Telugu_M|other|6.720000
processed_te_m_politics_03572.wav|అయితే మంత్రి తీరుపై స్థానికులు ఆగ్రహం వ్యక్తం చేస్తూ పలు వాహనాలకు నిప్పు పెట్టారు.|Telugu_M|other|5.665292
processed_te_m_health_02108.wav|సాత్తూరుకు చెందిన ఓ మహిళకు శివకాశి ప్రభుత్వ ఆస్పత్రిలో ఓ వ్యక్తి రక్తం ఎక్కించారు. |Telugu_M|other|6.400000
processed_te_m_other_01653.wav|ఆయన యజ్ఞోపవీతం ధరించి ఉన్న ఫోటోలు, వీడియోలను కూడా కాంగ్రెస్ పార్టీ విడుదల చేసింది. |Telugu_M|other|5.804625
processed_te_m_weather_02089.wav|ప్రజాధనాన్ని లూటీ చేయడమే ఈ పద్ధతి ముఖ్యోద్దేశం అంటూ కేల్కర్ కమిటీ ఏనాడో చెప్పింది. |Telugu_M|other|5.932333
processed_te_m_general_02471.wav|అమెజాన్: మీరు బ్లాగ్ లేదా వెబ్ సైట్ లో అమలు చేయగల ప్రకటన స్క్రిప్ట్లను అందిస్తుంది|Telugu_M|other|5.000000
processed_te_m_weather_00498.wav|సరిగ్గా ఇరవై నాలుగు గంటల తర్వాత షాపింగ్‌కు వెళ్లిన అతని భార్య కిడ్నాప్ కు గురైంది. |Telugu_M|other|5.398271
processed_te_m_general_01214.wav|తర్వాత ఇది వరకే స్పూన్లు అతికించి ఉంచిన గుండ్రటి అట్టపై ఈ నెమలి బొమ్మను అంటించాలి. |Telugu_M|other|5.943937
processed_te_m_other_02028.wav|ఉరి శిక్షను అమలు చేయడంలో న్యాయ వ్యవస్థ ప్రతిష్ఠే ప్రమాదంలో పడింది అని ఆయన అన్నారు.|Telugu_M|other|6.222583
processed_te_m_weather_01719.wav|కాకినాడ గోదావరిలో వరద ఉద్ధృతి పెరగటంతో బోటు వెలికితీసే పనులకు మళ్లీ బ్రేక్ పడింది.|Telugu_M|other|6.756625
processed_te_m_other_01663.wav|దీంతో మిలిటెంట్లు తమ క్యాంపులు విడిచిపెట్టి ఎక్కడికో వెళ్లిపోయారు అని సదరు మిలటరీ అనాలసిస్ట్, ఇద్దరు వెస్‌ట్రన్ సెక్యూరిటీ అధికారాలు చెప్పినట్టు ఆ కథనం పేర్కొంది.|Telugu_M|other|9.984208
processed_te_m_agri_00897.wav|ఈ పొడిని చిన్న చిన్న కాటన్ క్లాత్లలో ఉంచి, బియ్యం సంచి లేదా బియ్యం డబ్బాలో వేయాలి|Telugu_M|other|6.624000
processed_te_m_politics_02972.wav|ప్రస్తుతం బాలీవుడ్ లో ఓ హాట్ హీరోయిన్ ప్రెగ్నెంట్ అంటూ జోరుగా ప్రచారం జరుగుతుంది.|Telugu_M|other|4.887437
processed_te_m_other_02140.wav|బంకా జిల్లాలోని వాహ్దియా మోర్ ప్రాంతంలో ఓ ట్రక్కు ఎదురుగా వస్తున్న ఆటోను ఢీకొంది.|Telugu_M|other|5.549188
processed_te_m_general_01845.wav|శాంటా అవతారంలో ఉన్న మహేష్ తో దిగిన ఫోటోలను నమ్రత సోషల్ మీడియా ద్వారా షేర్ చేశారు. |Telugu_M|other|5.688521
processed_te_m_finance_02481.wav|పన్ను రూపంలో వచ్చే ఆదాయం పరంగా చూసినట్లైతే తెలంగాణ కంటే మనం బాగా వెనుకబడి ఉన్నాం. |Telugu_M|other|5.746562
processed_te_m_health_01135.wav|ఆరోగ్య కేంద్రాల నుండి లక్ష మందికి పైగా ప్రజలు సబ్సిడి ధరలపై మందులు పొందుతున్నారు.|Telugu_M|other|5.502750
processed_te_m_other_00867.wav|ఇన్స్టంట్ చార్ట్ బస్టర్ అయిన ఈ పాటకి అన్ని వైపుల నుంచి అద్భుతమైన స్పందన వస్తోంది. |Telugu_M|other|5.200000
processed_te_m_other_01222.wav|సంక్రాంతి సందర్భంగా పలు ఛానళ్లకు తాము తయారు చేసిన స్పెషల్ ఇంటర్వ్యూ ఫీడ్ ఇచ్చారు. |Telugu_M|other|5.549188
processed_te_m_weather_01459.wav|మీ డైనింగ్ టేబుల్ శుభ్రంగా ఉంచడానికి కొన్ని చిట్కాలు మీ డైనింగ్ టేబుల్ డిజైన్ కి  తగ్గ క్లాత్ ని  సెలెక్ట్ చేసి దానిమీద వేస్తే డైనింగ్ టేబుల్ అందంగా కన్పిస్తుంది. |Telugu_M|other|9.740396
processed_te_m_weather_01684.wav|అదే విషయం బిగ్ బాస్ ఫైనల్స్ రోజున హోస్ట్ నాగార్జునతో రవి కృష్ణే స్వయంగా చెప్పాడు. |Telugu_M|other|5.500000
processed_te_m_weather_01911.wav|ఫైనల్ గా సినిమా రిలీజ్ ఏ విధంగా ఉంటుందో తెలియాలంటే జనవరి ఎండింగ్ వరకు ఆగాల్సిందే. |Telugu_M|other|5.781396
processed_te_m_finance_02368.wav|మీరు మీ నేరస్థుల నేపథ్య చెక్, క్రెడిట్ చెక్ మరియు ఆస్తుల తనిఖీ యొక్క రుజువు పాస్ అయిన తర్వాత, మీరు శ్రద్ధతో మరియు మీ వ్యాపార ప్రణాళిక అభివృద్ధిపై దృష్టి పెడతారు. |Telugu_M|other|10.088688
processed_te_m_general_01361.wav|కుటుంబ బంధాలు, మానవ సంబంధాలు బలంగా ఉన్న కాలంలో సామాజిక రుగ్మతలు తక్కువగా ఉండేవి. |Telugu_M|other|6.222583
processed_te_m_health_01271.wav|బాగా వ్యాయామం చేసిన మనిషికి చెమట పట్టడం వల్ల సులువుగా దోమలను ఆకర్షించ గలుగుతాడు.|Telugu_M|other|5.572417
processed_te_m_politics_01183.wav|దిల్షాన్ సభ్యత్వం తీసుకుంటున్న ఫొటోను ఆ పార్టీ తమ సోషల్ మీడియాలో పోస్ట్ చేసింది.|Telugu_M|other|5.560812
processed_te_m_weather_01062.wav|అలాగే మీ స్నేహితులను ఆహ్వనించడం ద్వారా కూడా మీరు కూపన్లు గెలుచుకునే అవకాశం ఉంది. |Telugu_M|other|6.234187
processed_te_m_other_02588.wav|గుజరాత్ లో నిర్మిస్తున్న ధొలెరా సిటీ ఇప్పుడు ఆంధ్రప్రదేశ్ లో హాట్ టాపిక్ అయింది. |Telugu_M|other|4.800000
processed_te_m_weather_02355.wav|దీంతో ఈసారి ఆసియా గేమ్స్‌లో భారత అధ్లెట్ల బృందంపై భారీ ఆశలు ఉన్నాయని చెప్పవచ్చు. |Telugu_M|other|6.199354
processed_te_m_general_01545.wav|అంతేకాదు, ఆండ్రూతో కలిసి దిగిన ఫొటోలను కూడా సోషల్ మీడియా నుంచి డిలీట్ చేసేసింది. |Telugu_M|other|6.200000
processed_te_m_general_01170.wav|ఒంటరిగా ఉన్న మహిళపై దాడి చేసి మెడలోని బంగారు పుస్తెల తాడును లాక్కొని పారిపోయారు. |Telugu_M|other|6.500000
processed_te_m_weather_00971.wav|మంచు లక్ష్మి హోస్ట్ చేస్తోన్న ఈ షోలో రకుల్ తన వ్యక్తిగత విషయాలను షేర్ చేసుకుంది. |Telugu_M|other|5.978771
processed_te_m_general_01968.wav|తెలుగు ప్రజలను, తెలుగు జాతిని దేశం గుర్తించే విధంగా చేసిన ఘనత ఎన్టీ రామారావుది. |Telugu_M|other|5.955542
processed_te_m_health_01247.wav|ప్రశ్న:ఊరిని దత్తత తీసుకోవడం అనే కాన్సెప్ట్ మీ నిజ జీవితం నుంచి ప్రేరణ పొందారా?|Telugu_M|other|7.453229
processed_te_m_other_01849.wav|షార్ట్ సర్య్కూట్ తో నే ఈ ప్రమాదం జరిగి ఉంటుందని అగ్నిమాపక అధికారి వెల్లడించారు. |Telugu_M|other|4.700000
processed_te_m_general_01097.wav|తమ వద్ద ఉన్న మద్యం కూడా తాగించారనే కఠోర నిజం పోస్టుమార్టం నివేదికలో వెల్లడైంది.|Telugu_M|other|5.500000
processed_te_m_general_01819.wav|పేజీల కొద్దీ జవాబులు, వ్యాసాలు బట్టీపట్టి రాయడం వలన ఎలాంటి ప్రయోజనం సిద్ధించదు. |Telugu_M|other|5.900000
processed_te_m_weather_01504.wav|ప్రభుత్వ ప్రధాన కార్యదర్శి నీలం సాహ్ని శనివారం రాత్రి ఈ ఉత్తర్వులు జారీ చేశారు. |Telugu_M|other|5.500000
processed_te_m_general_00920.wav|మొగల్తూరు నుంచి బస్సులో రావడానికి ఏడు కిలోమీటర్ల దూరానికి ఒక గంట సమయం పట్టేది. |Telugu_M|other|5.900000
processed_te_m_other_01205.wav|పాపాలకు వేల వేల దారులు, ధర్మానికి ఒకటే దారని ఈ చిత్రం చక్కని బాట చూపినట్లైంది. |Telugu_M|other|5.500000
processed_te_m_other_01490.wav|ఆ మధ్య యంగ్ హీరో నిఖిల్ నిశ్చితార్థం లో కొద్ది పాటి గడ్దం తో కనిపించిన నితిన్,ఇప్పుడు మరింత పెరిగిన గడ్డం తో కనిపిస్తున్న ఫొటో సోషల్ మీడియాలో  కనిపిస్తోంది. |Telugu_M|other|9.856500
processed_te_m_health_02189.wav|మధుమేహం పేరుకు ఒక వ్యాధే కానీ, అనేకానేక ప్రాణాంతక రుగ్మతలకు ఇదో ప్రవేశ ద్వారం. |Telugu_M|other|6.443167
processed_te_m_politics_03392.wav|బాలీవుడ్ దర్శకుడు వికాస్ బెహ్ల్ మీద కంగనా సంచలన ఆరోపణలు చేసిన సంగతి తెలిసిందే.|Telugu_M|other|6.071646
processed_te_m_politics_03135.wav|ఐర్లాండ్ లాంటి మత ఛాందసవాద సమాజంలో మహిళలు చేసిన ఈ ఉద్యమం మిగతా దేశాలకూ ఆదర్శం.|Telugu_M|other|6.199354
processed_te_m_agri_03063.wav|అందువల్ల రైతు భరోసా స్కీం వల్ల ప్రయోజనం పొందే రైతుల సంఖ్య సగానికి తగ్గబోతోంది।|Telugu_M|other|5.142854
processed_te_m_finance_02233.wav|కేంద్రం తీసుకున్న నిర్ణయాల వల్ల ధరలు తగ్గాయని, విదేశీ, స్వదేశీ ఈక్విటీ పెట్టుబడులు అధిక మొత్తంలో వస్తున్నాయని చెప్పడాన్ని శనివారం ట్విట్టర్లో తోసిపుచ్చారు. |Telugu_M|other|9.693958
processed_te_m_general_02233.wav|బెల్జియంలోని ఒకప్పటి యుద్ధ క్షేత్రంలో పురావస్తు శాస్త్రవేత్తలు జరుపుతోన్న తవ్వకాలు మొదటి ప్రపంచ యుద్ధానికి సంబంధించిన భయంకర వాస్తవాలను కళ్ళకు కడుతున్నాయి. |Telugu_M|other|10.100000
processed_te_m_general_01374.wav|ఢిల్లీ:హైకోర్టు తీర్పుని సవాల్ చేస్తూ సుప్రీంకోర్టు సెక్రటరీ జనరల్, కేంద్ర పబ్లిక్ ఇన్ఫర్మేషన్ అధికారి దాఖలు చేసిన అప్పీళ్లను సుప్రీంకోర్టు కొట్టివేసింది. |Telugu_M|other|9.577854
processed_te_m_general_01072.wav|పార్టీ స్థాపన నుంచి నేటి వరకు ఆ పార్టీ ని ఇంతవరకు నెట్టుకొచ్చింది మతం కార్డే. |Telugu_M|other|5.500000
processed_te_m_health_02752.wav|వందమందిలో ఏ ఒక్కరికో వచ్చే ఈ వింత వ్యాధి సల్మాన్ ను నాలుగేళ్లుగా వేధిస్తోంది. |Telugu_M|other|4.875813
processed_te_m_other_01819.wav|సోషల్ మెసేజ్ తో కూడుకున్న ఈ సినిమా మహేష్ బాబు రేంజ్ ని మరింత పెంచేలా ఉంటుందట. |Telugu_M|other|5.700000
processed_te_m_general_00790.wav|కేవలం ఇస్లాం మతానికి చెందిన వారే కాకూండా ఇతర మతాలకు చెందిన వారు కూడా వస్తారు. |Telugu_M|other|5.293771
processed_te_m_weather_02158.wav|మక్కా వెళ్ళేందుకు ముస్లింలకు సబ్సిడీ ఇవ్వాల్సిన అవసరం లేదని అసదుద్దీన్ చేసిన వ్యాఖ్యలపై షబ్బీర్ అలీ శుక్రవారం విలేఖరుల సమావేశంలో తీవ్ర అభ్యంతరం తెలిపారు. |Telugu_M|other|10.146750
processed_te_m_politics_01810.wav|హైదరాబాద్ నగరాన్ని ప్రపంచ స్థాయి ఉన్నత నగరాల సరసన చేర్చడానికి తెలంగాణ ముఖ్యమంత్రి కెసిఆర్ స్వచ్చ్ హైదరాబాద్ కార్యక్రమాన్ని మొదలు పెట్టిన సంగతి తెలిసిందే.|Telugu_M|other|9.960979
processed_te_m_health_02758.wav|ఈ ట్రస్ట్ ఆధ్వర్వంలో ఇక్కడ కుష్టు వ్యాధి నివారణ కోసం ఒక ఆసుపత్రి నడుస్తోంది. |Telugu_M|other|5.300000
processed_te_m_general_00833.wav|తమిళనాడు నుంచి వచ్చిన ఈ ఇంజనీర్ స్మార్ట్ బాయ్' అని డేవ్ వాట్మోర్ కొనియాడాడు. |Telugu_M|other|5.400000
processed_te_m_other_00855.wav|ఇటీవల హిట్ సాంగ్స్ తో  మంచి పేరు తెచ్చుకున్న ఈమె తాజాగా పాడిన పాట బూమ్ భూమ్. |Telugu_M|other|5.015146
processed_te_m_general_01394.wav|ఇక ఈ షో ద్వారా టెలివిజన్ కపుల్స్ డాన్స్ పెర్ఫార్మెన్స్ ని అందరు చూడనున్నారు. |Telugu_M|other|4.900000
processed_te_m_politics_02445.wav|సెన్సార్ పూర్తి చేసినా కూడా సర్టిఫికెట్ ఇవ్వాలంటే లక్ష్మీపార్వతి నుంచి నో అబ్జక్షన్ సర్టిఫికేట్ కావాలంటూ వాళ్లు కండీషన్ పెట్టినట్లు ప్రచారం జరుగుతుంది.|Telugu_M|other|9.299208
processed_te_m_health_02174.wav|ఈ వ్యక్తికి ప్రభుత్వం జారీచేసిన ఆరోగ్యశ్రీ కార్డు ఉన్నప్పటికి ఆరోగ్యశ్రీ నియమ నిబంధనల ప్రకారం గుండె సర్జరీకి మాత్రమే ఉచిత వైద్యానికి ఈ వ్యక్తి అర్హుడు. |Telugu_M|other|9.995812
processed_te_m_general_01176.wav|పెరిగిన సోషల్ మీడియా పరిధి కారణంగా మనం ఈమధ్య  కాలంలో వైధ్య శాస్త్రంలో జరుగుతున్న అభివృద్ధి మరియు ఆశ్చర్యకర విషయాల గురించి రెగ్యులర్ గా  వింటూనే ఉన్నాం. |Telugu_M|other|10.000000
processed_te_m_general_02121.wav|అయితే క్రికెట్ రంగానికి మాస్టర్ బ్లాస్టర్ సేవలను గుర్తించిన బ్రిటన్ కు చెందిన వ్యాపారస్థంస్థ ఈస్ట్ ఇండియా కంపెనీ ఓ అరుదైన బహుమతితో ఆయనను సత్కరించింది. |Telugu_M|other|9.900000
processed_te_m_weather_01675.wav|అంతేకాకుండా అక్కడ వాళ్ళకి శంకర్ ఎలాగో ఇక్కడ మనకి రాజమౌళి అలాగే అని అన్నారు. |Telugu_M|other|5.967146
processed_te_m_weather_01559.wav|అలాంటిది తాజాగా సరైనోడు సినిమాతో స్టైలిష్ స్టార్ అల్లు ఈ ఫీట్ ను సాధించాడు.|Telugu_M|other|5.154458
processed_te_m_other_01023.wav|విజయవాడ:కేంద్ర ప్రభుత్వం రూపొందించిన విద్యాంజలి కార్యక్రమాన్ని ఎపి సిఎం చంద్రబాబు గురువారం నాడు గన్నవరం మండలం ఆత్కూరు ప్రభుత్వ స్కూల్లో ప్రారంభించారు. |Telugu_M|other|9.900000
processed_te_m_weather_01906.wav|అలాగే ఈ సినిమాని మే సెకండ్ వీక్ లో విడుదల చేయాలని ప్లాన్ చేసినట్లు సమాచారం. |Telugu_M|other|4.800000
processed_te_m_general_01641.wav|అలాగే, మాజీ ప్రధాని రాజీవ్ గాంధీ హత్య కేసును కూడా టాడా కోర్టే విచారించింది. |Telugu_M|other|5.549188
processed_te_m_politics_00902.wav|వాలంటీర్ల ఎంపిక మొదలు బదిలీలు, చిన్న చిన్న కాంట్రాక్ట్ వర్క్స్ అన్ని ఎమ్మెల్యే ఆర్ధర్ వర్గానికే ఇస్తున్నారని సిద్దార్ధ్ రెడ్డి వర్గం అసంతృప్తితో ఉంది.|Telugu_M|other|9.754062
processed_te_m_weather_02418.wav|ఆ డైలాగ్ ని పూరి ఎంతో అలోచించి రాయడంతో ఆ డైలాగ్ పూరికి బాగా ఇష్టం అని టాక్. |Telugu_M|other|6.060042
processed_te_m_health_00725.wav|ఈ వ్యాయామం వల్ల కాఫ్ కండరం, పిరుదుల దగ్గర ఉండే గ్లూట్ కండరం దృఢంగా మారతాయి.|Telugu_M|other|5.920708
processed_te_m_politics_01040.wav|అంతకు ముందు నాబార్డ్ అసిస్టెంట్ జనరల్ మేనేజర్ కళ్యాణ సుందరం పవర్‌పాయింట్ ప్రజంటేషన్ ద్వారా ఏయే ప్రాజెక్ట్‌లు, పథకాలకు రుణాలు అందిస్తున్నదీ వివరించారు.|Telugu_M|other|10.088688
processed_te_m_politics_03618.wav|తాను తొలుత తన స్వస్థలం రాజ్ గఢ్ నుంచి పోటీ చేయాలి అనుకున్నాను అని తెలిపారు.|Telugu_M|other|4.794542
processed_te_m_general_01185.wav|రాను రాను సోషల్ మీడియా ప్రధాన మీడియాకు ప్రమాదంగా మారిందా? సోషల్ మీడియాను వైరల్ మీడియాగా చిత్రీకరించే ప్రయత్నం ప్రారంభమైందా? అనే ప్రశ్న  తలెత్తుతుంది.  |Telugu_M|other|10.111917
processed_te_m_weather_00395.wav|లోక్పాల్ ఏర్పాటులో ప్రభుత్వం జాప్యాన్ని ప్రశ్నిస్తూ లోక్పాల్ ఎంపిక కమిటీని ఏర్పాటుచేసి, పది రోజుల్లో ఎంపికను ఖరారు చేయాలని సుప్రీంకోర్టు ఆదేశించింది. |Telugu_M|other|10.100000
processed_te_m_agri_01610.wav|ఈ సమావేశంలో పత్తి మార్కెట్ కమిటీ కార్యదర్శులు, జిల్లా మార్కెటింగ్ అధికారులు, సిసిఐ బ్రాంచ్ మేనేజర్స్, మార్కెటింగ్ శాఖ ప్రత్యేక అధికారులు పాల్గొన్నారు|Telugu_M|other|10.069333
processed_te_m_politics_03454.wav|విజయవాడ రిజిస్ట్రేషన్ శాఖకు చెందిన విశాఖ డిప్యూటీ ఇన్స్‌పెక్టర్ జనరల్ ఏ రవీంద్రనాథ్‌ను  సప్పెండ్ చేస్తూ రెవెన్యూ శాఖ బుధవారం ఉత్తర్వులు జారీ చేసింది.|Telugu_M|other|10.053875
processed_te_m_general_00219.wav|కులవివక్ష వ్యతిరేక పోరాట సంఘం రాష్ట్ర ప్రధాన కార్యదర్శి ఆండ్ర మాల్యాద్రి మాట్లాడుతూ "చింతమనేని వంటి వాళ్లు ఎమ్మెల్యేగా ఉండడం సిగ్గుచేటు అని అన్నారు. |Telugu_M|other|10.065479
processed_te_m_finance_02212.wav|ప్రభుత్వం ఖర్చు చేసే ప్రతీ రూపాయి అసెంబ్లీ ఆమోదంతో చేయాలని, ఆ ఖర్చుకు ఆడిట్ ఉంటుందని, ఎవరికి పడితే వారికి డబ్బు పంచిపెట్టడం సాధ్యం కాదని తెలిపారు. |Telugu_M|other|9.937771
processed_te_m_politics_01337.wav|సాధారణ కేటగిరి కింద పాస్‌పో‌ర్ట్ ని  వేగంగా పొందేలా పౌరులు కేవలం నాలుగు డాక్యుమెంట్లు స్థానిక పాస్‌పోర్ట్ కార్యాలయంలో పొందుపరిస్తే చాలని తెలిపారు.|Telugu_M|other|9.833271
processed_te_m_weather_01318.wav|భారీ బడ్జెట్, భారీ తారాగణం, భారీ హంగులతో రూపొందుతున్న ఈచిత్రం తెలుగు సినిమా చరిత్రలో గొప్ప చిత్రంగా తీర్చిదిద్దేందుకు రాజమౌళి ప్లాన్ చేస్తున్నారు.|Telugu_M|other|9.949375
processed_te_m_politics_03668.wav|ఇక ఒలింపిక్స్ క్వాలిఫయింగ్ ద్వారా స్పెయిన్, ఐర్లాండ్, మలేషియా, కొరియా మరియు బ్రిటన్ జట్లు అర్హత రౌండ్ల ద్వారానే బెర్త్ లను ఖాయం చేసుకోవాల్సి ఉంది.|Telugu_M|other|9.287604
processed_te_m_other_01568.wav|ఈ సినిమాలో హెబ్బా పటేల్ తో పాటు మరో ఇద్దరు హీరోయిన్లు కూడా నటిస్తున్నారు. |Telugu_M|other|5.154458
processed_te_m_politics_01441.wav|ఇది మహా విపత్తు అంటూ బెలెడ్వెన్ నగర మేయర్ సఫియో షేక్ అలీ వ్యాఖ్యానించారు.|Telugu_M|other|5.804625
processed_te_m_general_02350.wav|కానీ ఇప్పుడు రాయడం వాళ్ల ధర్మం, మనం ఇగ్నోర్ చేయడం మన ధర్మం అని అనుకున్నా. |Telugu_M|other|5.096417
processed_te_m_other_00167.wav|డైరెక్షన్ డిపార్ట్మెంట్ తో  పాటు ఇతర నటీనటులు, ప్రొడక్షన్ టీం అంతా నేడు లండన్ వెళ్తుండగా, ఎన్టీఆర్ మాత్రం రేపు వెళ్లేందుకు ఏర్పాట్లు చేస్తున్నాడు.|Telugu_M|other|9.055417
processed_te_m_weather_00643.wav|ఎగ్జామ్ రాసి రిజల్ట్ కోసం ఎలా ఎదురు చూస్తామో అలానే సినిమా రిలీజ్ టైంలో ఫలితం ఎలా వస్తుందో అని ఎన్నో నిద్రలేని రాత్రులు గడిపానని చెబుతుంది తాప్సి. |Telugu_M|other|9.879708
processed_te_m_politics_03645.wav|కానీ, చిరంజీవి పుట్టిన ఊరికి ఏమి చేయలేదనే అసంతృప్తి స్థానిక ప్రజల్లో వ్యక్త్యమైన విషయాలు ప్రజారాజ్యం పార్టీ ప్రచారం సందర్భంగా వెలుగులోకి వచ్చాయి.|Telugu_M|other|9.647521
processed_te_m_general_02058.wav|పార్లమెంటు ఆమోదం లేకుండా ఏర్పడిన సలహా సంఘం సూచనల మేరకు మన్మోహన్ సింగ్ ని  ప్రధాని కుర్చీలో కూచోబెట్టి వెనుక నుంచి సోనియా పాలించింది అని చెప్పారు.  |Telugu_M|other|9.995812
processed_te_m_other_00219.wav|ఇప్పటిదాకా ఎటువంటి లబ్ధి పొందని కులాలు, ఎంతో కొంత లబ్ధి పొందినవి, గరిష్ఠంగా లబ్ధి పొందినవిగా విభాగించి వర్గీకరణ శాతాలను ప్రతిపాదించే అవకాశం ఉంది. |Telugu_M|other|9.914542
processed_te_m_weather_00298.wav|సెయింట్ లూసియా బాల్ టాంపరింగ్ వివాదంలో మరో టీమ్ కెప్టెన్ చిక్కుకున్నాడు. |Telugu_M|other|4.632000
processed_te_m_health_03006.wav|ప్రజల్లో ఎటువంటి సందిగ్ధత లేకుండా చేసేందుకు కేవలం వైరస్ పేరును పిలవకుండా వ్యాధి పూర్తి పేరు వచ్చేలా కరోనా వైరస్ డిసీజ్ కోవిడ్ అని పేరు పెట్టారు. |Telugu_M|other|9.194729
processed_te_m_weather_02297.wav|ప్రజా సమస్యలని ప్రభుత్వం దృష్టికి తీసుకుని వెళ్ళడం, ఆ దిశగా ప్రభుత్వాన్ని ప్రశ్నించడం వంటి కార్యక్రమాలు పవన్ కళ్యాణ్ చేస్తున్నారని అనిత అన్నారు.|Telugu_M|other|9.020583
processed_te_m_weather_01752.wav|తనకు పెళ్లి విషయంలో నిహారికకు టైమ్ ఇచ్చామని, కులంతో సంబంధం లేకుండా మంచి అబ్బాయి అయితే చాలని, పెళ్లి చేయడానికి సిద్ధంగా ఉన్నామని నాగబాబు అన్నారు.|Telugu_M|other|9.972604
processed_te_m_general_00056.wav|బెంగళూరు:దక్షిణ కొరియా ఎలక్ట్రానిక్స్ దిగ్గజమైన శాంసంగ్ ప్రపంచంలోనే అతిపెద్ద మొబైల్ ఎక్స్పీరియెన్స్ సెంటర్ను మంగళవారం బెంగళూరులో ప్రారంభించింది.  |Telugu_M|other|8.811604
processed_te_m_weather_01582.wav|ఇందులో భాగంగా బాబు ఈ ఉదయం తొలుత ఎన్టీఆర్ ఘాట్ కు వెళ్లి, ఎన్టీఆర్ కు నివాళులు అర్పించి అక్కడ్నించి రోడ్డు మార్గంలో పొందుగులకు బయలుదేరి వెళ్లారు. |Telugu_M|other|9.357271
processed_te_m_general_02270.wav|మనం ఇప్పటి వరకు చంద్రుడి వయసు భూమి కంటే చాలా తక్కువ అని భావిస్తూ వచ్చాం. |Telugu_M|other|5.100000
processed_te_m_politics_00967.wav|ప్రస్తుతం జరుగుతున్న పార్లమెంట్ ఎన్నికలలో వలస వచ్చిన నేతలు గ్రామాలలో విస్త్రుతంగా ప్రచారం చేస్తూ ఎంపీ దృష్టిలో పడేందుకు ప్రయత్నాలు చేస్తున్నారు.|Telugu_M|other|9.403708
processed_te_m_weather_01827.wav|చాలా రోజుల తర్వాత మళ్ళీ చిరు మేకప్ వేసుకొని కెమెరా ముందుకు రానుండడంతో ఈ చిత్ర టీంతో పాటు అభిమానులు కూడా మూమెంట్ కోసం ఎంతగానో ఎదురు చూస్తున్నారు. |Telugu_M|other|9.844896
processed_te_m_general_01443.wav|కుటుంబ సభ్యుల కథనం ప్రకారం ధర్మపురి మండలం జైన గ్రామానికి చెందిన టేకుమెట్ల గంగాధర్ ఉపాధి నిమిత్తం గత రెండు సంవత్సరాల క్రితం గల్ఫ్ దేశం వెళ్లాడు. |Telugu_M|other|9.740396
processed_te_m_weather_00544.wav|పాలవాగు, కొండవీటి వాగు లోతట్టు ప్రాంతాల్లో మున్ముందు వరద బెడద లేకుండా హైదరాబాద్ ట్యాంక్ బండ్ తరహాలో రిజర్వాయర్లు నిర్మిస్తామని మంత్రి చెప్పారు. |Telugu_M|other|9.612687
processed_te_m_politics_02425.wav|పట్టణాల్లో యువత వారింటి వద్దే ఓ గదిని కార్యాలయంగా మార్చుకుని, మిత్రులతో బృందంగా ఏర్పడి వెబ్‌సైట్లతో కంటెంట్‌ని  అప్డేట్ చేస్తూ ఆర్జిస్తున్నారు.|Telugu_M|other|9.276000
processed_te_m_politics_00953.wav|ప్రభుత్వం విజ్ఞప్తి చేసినా పండుగ సీజన్‌లో  సమ్మెకు దిగిన వారితో రాజీ సమస్యే లేదని, వారు చేసింది తీవ్రమైన తప్పిదమని ముఖ్యమంత్రి వ్యాఖ్యానించారు.|Telugu_M|other|8.776771
processed_te_m_politics_01594.wav|సీనియర్లు అన్న వారిని పక్కన పెట్టి తన మాట వినేవారికే లోకేష్ వచ్చే ఎన్నికల్లో ప్రాధాన్యత ఇచ్చే అవకాశం ఉందని పార్టీ వర్గాల్లో ప్రచారం జరుగుతోంది.|Telugu_M|other|9.171500
processed_te_m_general_01857.wav|ఈ ప్రమాదంలో సెస్నా ఎయిర్క్రాఫ్ట్ కంపెనీకి చెందిన చిన్న ప్రయాణికుల విమానం ఒట్టావాకు పశ్చిమాన కిలోమీటర్ల దూరంలో పొలాల్లో ఒక్కసారిగా కుప్పకూలింది. |Telugu_M|other|9.800000
processed_te_m_politics_03550.wav|నెయ్మార్ స్థాయికి తగ్గ ప్రదర్శన చేసి, అతడికి సహచరుల నుంచి సహకారం అందితే ఈసారి బ్రెజిల్ కచ్చితంగా కప్పు గెలుస్తుందని భావిస్తున్నారు విశ్లేషకులు.|Telugu_M|other|10.088688
processed_te_m_politics_02315.wav|తన విచిత్ర నటనతో తెలుగు సినిమా ఇండస్ట్రీలో తన కంటూ ఓ ముద్ర వేసుకున్న బర్నింగ్ స్టార్ సంపూర్ణేష్ బాబు సిక్స్ ప్యాక్ కోసం తెగ కష్టపడి పోతున్నారు.|Telugu_M|other|9.426937
processed_te_m_politics_02245.wav|ఇటీవల కాలం లో వాట్సాప్ లో ఫేక్ వార్తల ప్రచారం ఎక్కువై పోయిన సంగతి తెల్సిందే. ఈ వార్తల మూలంగా నిజమైన వార్తలను సైతం నమ్మలేని పరిస్థితికి వచ్చాం.|Telugu_M|other|10.077083
processed_te_m_politics_02204.wav|నౌకాయాన, ఆతిథ్య రంగాల్లో తొమ్మిది బిలియన్ డాలర్ల టర్నోవర్ కలిగిన లిబ్రా గ్రూప్ ప్రతినిధి మారిస్ వోవెన్స్తో ముఖ్యమంత్రి చంద్రబాబు భేటీ అయ్యారు.|Telugu_M|other|10.077083
processed_te_m_other_02821.wav|తల్లి స్వప్న మృతదేహం ఒడ్డుకు కొట్టు కొనిరాగా, పంచనామా నిర్వహించిన అనంతరం పోస్టు మార్టం నిమిత్తం శవాన్ని ఆదిలాబాద్ రిమ్స్ మార్చురీకి తరలించారు. |Telugu_M|other|9.426937
processed_te_m_weather_02693.wav|రెడ్ క్రాస్ సొసైటీ ఆధ్వర్యంలో నిర్వహించిన రక్తదాన శిబిరాల్లో సింగరేణి అధికారులు, కార్మికులు, రెస్క్యూ సిబ్బంది తొమ్మిదిసార్లు రక్తదానం చేశారు. |Telugu_M|other|10.158354
processed_te_m_finance_02295.wav|రెండవ ఇంటిని కొనుగోలు చేసే వారిలో కొందరు పదవీ విరమణ అనంతరం విశ్రాంతి తీసుకోవడం, మరికొందరు అద్దె ద్వారా వచ్చే ఆదాయం కోసం కొనుగోలు చేస్తున్నారు. |Telugu_M|other|8.985750
processed_te_m_politics_02667.wav|అంతే తప్ప ఆ పిల్లల్ని అలా విదేశాలు పంపేందుకు ఆ తల్లిదండ్రులు పడ్తున్న కష్టాల గూర్చి గానీ, సాధక బాధకాల గూర్చి కానీ అతడికి ఏ మాత్రం గమనంలో లేదు.|Telugu_M|other|9.937771
processed_te_m_health_02624.wav|మీ చర్మం జిడ్డుగా ఉన్నట్లయితే, పగలు ఏదో ఒక సమయంలో ఐస్ ముక్కతో రుద్దండి. |Telugu_M|other|5.177667
processed_te_m_finance_01067.wav|ముఖ్యంగా ద్విచక్ర మోటారు సైకిళ్లు, త్రిచక్ర ఆటోలు, వాటి వెనుక మైక్రోఫైనాన్స్ పేరుతో వడ్డీ వ్యాపారులు గ్రామాలలో ప్రవేశించి అప్పులు ఇస్తున్నారు.|Telugu_M|other|10.169958
processed_te_m_weather_02808.wav|అయితే మ్యాచ్ పూర్తైనట్టు రిఫరీ ఇంకా విజిల్ వేయకముందే బయట ఉన్న టైటాన్స్ ఆటగాడు ఒకరు కోర్టులోకి రావడంతో ప్రత్యర్థికి టెక్నికల్ పాయింట్ దక్కింది. |Telugu_M|other|9.334042
processed_te_m_health_00542.wav|ఇది ఎక్కువగా ఓరల్ పిల్స్ వాడిన వారిలో, హార్మోన్ల రిప్లేస్‌మెంట్ ట్రీట్మెంట్ తీసుకున్న వారిలో, హార్మోన్ల చికిత్స తీసుకున్న వారిలో కనిపిస్తుంది.|Telugu_M|other|8.776771
processed_te_m_politics_02697.wav|రెవ,డాక్టర్ రోజ్మేరి జాన్ మాట్లాడుతూ స్త్రీల సమాజంలో మహిళలు క్రీస్తును పోలి జీవించాలని నిత్యం ప్రార్థనలతో దైవ చింతన కలిగి జీవించాలని అన్నారు.|Telugu_M|other|10.053875
processed_te_m_general_01977.wav|మతస్వేచ్ఛ ఉండాలని కోరుకున్నట్టే మతాచరణ లేకుండా జీవించే స్వేచ్ఛ కూడా ఎప్పటిలాగే వర్ధిల్లాలి మతం కంటే మానవత్వాన్ని మన పతాకంగా మార్చాలి అన్నారు. |Telugu_M|other|10.042250
processed_te_m_politics_02514.wav|అమ్మ విలపిస్తున్న ఆ శబ్ధానికి ఆ కొడుకు కళ్ళలోంచి నీళ్లు కారడాన్ని గుర్తించిన స్థానికులు ఆర్ఎంపీని పిలిపించి నాలుగైదు రోజులు వైద్యం అందించారు.|Telugu_M|other|9.276000
processed_te_m_general_01246.wav|కడప, కర్నూలు, అనంతపురం జిల్లాలలో నాలుగు వేల మెగవాట్ల సామర్థ్యం కలిగిన సౌర విద్యుత్ పార్కులను కేంద్ర ప్రభుత్వ సహకారంతో అభివృద్ధి చేస్తున్నారు. |Telugu_M|other|9.577854
processed_te_m_education_03394.wav|ఎంతో సింపుల్ గా ఉండే ధోని ఇటీవలే నిసాన్ జొంగా జీప్ ను కొనుగోలు చేశాడు.|Telugu_M|other|5.317000
processed_te_m_politics_03692.wav|హుజూర్ నగర్ నుండి టిఆర్ఎస్ అభ్యర్ధిగా పోటీ చేసి ఓడిన తెలంగాణ అమరుడు శ్రీకాంతా చారి తల్లి కాసోజు శంకరమ్మకు ఈ దఫా టికెట్ దక్కే పరిస్థితి లేదు.|Telugu_M|other|10.077083
processed_te_m_weather_00273.wav|ఎనికేపాడు వద్ద గుర్తు తెలియని వ్యక్తి పట్టాలు దాటుతుండగా నర్సాపూర్నుంచి నాగర్సోల్ వైపు వెళుతున్న ఎక్స్‌ప్రెస్ రైలు వేగంగా వచ్చి ఢీకొట్టింది. |Telugu_M|other|8.500000
processed_te_m_health_02891.wav|పురాణాల ప్రకారం రక్తం అనేది శరీరపు జ్యూస్, దీని అర్థం ఇదే ప్రాణం మనకు. |Telugu_M|other|5.154458
processed_te_m_general_01869.wav|ముంబై యూవై ఏవియేషన్ కు చెందిన ఈ చార్టెడ్ విమానం ల్యాండ్ అవుతున్న సమయంలో అదుపు తప్పి ఘట్కోపర్ ప్రాంతంలో నిర్మిస్తున్న భవనం వద్ద కుప్పకూలింది. |Telugu_M|other|9.763625
processed_te_m_general_00726.wav|ఇక సోషల్ మీడియా వాడకం ఎక్కువ అయిన తర్వాత ఈ జాడ్యం మరింత విస్తరించింది. |Telugu_M|other|5.200000
processed_te_m_politics_03270.wav|ఆమె కోసమైన యువత తప్పకుండా పామోలిన్ సోప్ ను కొంటారు అనడంలో సందేహం లేదు.|Telugu_M|other|5.147188
processed_te_m_agri_02706.wav|అడవి కుక్కలు పచ్చి మాంసం తింటాయి, పెంపుడు కుక్కలు మనుషులతో పెరుగుతాయి కాబట్టి అవి పచ్చి మాంసం తినకూడదు లాంటి కొత్త సిద్ధాంతాలు చెప్పసాగారు. |Telugu_M|other|8.700000
processed_te_m_health_02773.wav|తాజాగా ఆ హాస్పిటల్స్‌కు చెందిన సీనియర్ లివర్ ట్రాన్స్‌ప్లాంట్ సర్జన్ డాక్టర్ బాలచంద్రన్ మీనన్ నేతృత్వంలో ఈ వినూత్న శస్త్ర చికిత్స జరిగింది. |Telugu_M|other|8.776771
processed_te_m_health_01347.wav|ఒకేసారి చికిత్స ఖర్చులను భరించలేని వారికి ఈ కార్డు ఎంతో ఉపయుక్తంగా ఉంటుందని అపోలో హాస్పిటల్స్ ఛైర్మన్ డాక్టర్ ప్రతాప్ సి రెడ్డి వివరించారు.|Telugu_M|other|9.473375
processed_te_m_politics_03485.wav|ఆయన రెండు రోజుల నుండి బయటకు రాకపోవడం, ఆయన ఫ్లాట్ నుండి అదో రకమయిన దుర్వాసన వస్తుందని గ్రహించిన అక్కడి స్థానికులు పోలీసులకి సమాచారం ఇచ్చారు.|Telugu_M|other|10.042250
processed_te_m_politics_02635.wav|అప్పుల బాధతో రైతులు అర్ధాంతరంగా తనువు చాలిస్తుంటే అధికారులు సాధారణ మరణాలుగా రికార్డులలో చూపించి వారి కుటుంబాలకు మరింత అన్యాయం చేస్తున్నారు.|Telugu_M|other|9.426937
processed_te_m_finance_00281.wav|కొత్త గ్యాస్ పన్ను ఆదాయంలో సగం హైవే ట్రస్ట్ ఫండ్‌కు వెళ్ళింది మరియు మరొకటి ట్రాన్స్పోర్ట్ డిపార్ట్మెంట్ ప్రకారం, లోటు తగ్గింపుకు వెళ్ళింది.|Telugu_M|other|9.287604
processed_te_m_general_00733.wav|భారతదేశం మొత్తం బ్రిటీష్ వారి ఆధీనం నుంచి విడివడి స్వేచ్ఛా స్వాతంత్ర్యాలు సాధించుకున్నా తెలంగాణ ప్రాంతానికి మాత్రం అప్పట్లో విమోచన కలగలేదు. |Telugu_M|other|9.624292
processed_te_m_general_01861.wav|సమాచారం అందుకున్న చర్లపల్లి అగ్ని మాపక శాఖ సిబ్బంది సంఘటన స్థలానికి చేరుకొని మంటలను అదుపులోకి తేగా అప్పటికే కారు పూర్తిగా అగ్నికి ఆహుతైంది. |Telugu_M|other|9.891333
processed_te_m_other_01530.wav|కన్నౌజ్ సభలో ఎద్దు రావడం వెనక కూడా బీజేపీ కుట్ర ఉందని ఆమె ఆరోపించారు. |Telugu_M|other|4.864208
processed_te_m_politics_01909.wav|ఆర్జీవీ దర్శకత్వంలో సీనియర్ ఎన్టీఆర్ జీవిత చరిత్ర ఆధారంగా వస్తున్న లక్ష్మీస్ ఎన్టీఆర్ టీజర్ రిలీజ్‌ను  ఉద్దేశించి ఆయన ఈ వ్యాఖ్యలను చేశారు.|Telugu_M|other|9.697188
processed_te_m_other_00121.wav|నితిన్ సొంత బ్యానర్ శ్రేష్ట్ మూవీస్ తోపాటు, పవన్ కళ్యాణ్ సొంత బ్యానర్ పవన్కళ్యాణ్ క్రియేటివ్ వర్క్స్ సంయుక్తంగా ఈ చిత్రాన్ని నిర్మిస్తాయి. |Telugu_M|other|8.000000
processed_te_m_politics_01303.wav|ఆర్ ఎస్ ఎస్ తనపై బురద చల్లేందుకు ఈ ఆరోపణలు చేస్తోందని రాహుల్ అన్నారు.|Telugu_M|other|5.175625
processed_te_m_general_01004.wav|ఫ్యూయల్ డిమాండ్ ఎక్కువగా ఉండబోతున్న దేశాల్లో ఇండియా కూడా ఉంటుందని, అందుకే ఇక్కడ తమ పెట్టుబడులు వస్తున్నాయని బ్రిటిష్ పెట్రోలియం చెబ్తోంది. |Telugu_M|other|8.080167
processed_te_m_agri_03008.wav|గ్రామీణ నియోజక వర్గాల్లో అగ్రికల్చర్ ల్యాబ్లు ఏర్పాటు చేయాలని, ఎరువులు ల్యాబ్లో పరిక్షించిన తర్వాతనే రైతులకు పంపిణీ చేయాలని నిర్ణయించింది. |Telugu_M|other|8.800000
processed_te_m_health_00025.wav|న్యూయార్క్ కాంగోలో ఎబోలా వైరస్ విజృంభిస్తున్న నేపథ్యంలో ప్రపంచ ఆరోగ్య సంస్థ డబ్ల్యూహెచ్ఓ ప్రపంచ వ్యాప్తంగా ఎబోలా ఎమర్జెన్సీని ప్రకటించింది|Telugu_M|other|9.984208
processed_te_m_other_02843.wav|కాలువ మొత్తం సిల్టు పేరుకుపోయి, చాలాచోట్ల లైనింగ్ చెదిరిపోయి, గేట్లు, చానళ్లు అధ్వాన్న స్థితికి చేరి ఆయకట్టుకు నీరందని దుస్థితి నెలకొంది. |Telugu_M|other|9.067021
processed_te_m_politics_00987.wav|అసెంబ్లీ ఎన్నికలు జరుగుతున్న పంజాబ్,మణిపూర్, గోవాలకు సంబంధించిన సంప్రదాయ శకటాలు ఈసారి రిపబ్లిక్‌డే  పరేడ్‌ లో ప్రత్యేక ఆకర్షణగా నిలిచాయి.|Telugu_M|other|9.972604
processed_te_m_weather_02807.wav|లోయర్ మాన్హట్టన్ ఏరియాలో దుండగుడు ట్రక్కును తాను వెళ్లే మార్గంలో కాకుండా సైకిళ్లు వెళ్లే మార్గంలోకి వేగంగా మళ్లించి జనంపైకి దూసుకెళ్లాడు. |Telugu_M|other|9.148292
processed_te_m_general_01651.wav|పాక్ ఆరాధ్య దేవుడు మహమ్మద్ జిన్నా ను అమితంగా ఇష్టపడే ఇమ్రాన్ ఖాన్ జమ్మూకాశ్మీర్ పట్ల ఎలాంటి వైఖరితో ఉంటారనే అంశం ఉత్సుకతకు గురిచేస్తోంది. |Telugu_M|other|9.500000
processed_te_m_politics_03168.wav|తాము బహిర్భూమికి వెళ్లబోమంటూ మహిళలు క్షమాపణ పత్రాన్ని రాసి ఇవ్వాల్సి ఉంటుందని, ఆ తరువాతే నిత్యావసర సరుకులను సరఫరా చేస్తామని వెల్లడించారు.|Telugu_M|other|9.438542
processed_te_m_finance_00621.wav|రక్షణ, మూలధన వ్యయం, రాయితీలు, పెన్షన్లు లేదా వడ్డీ చెల్లింపులు మొదలైన అంశాల మీద మన ప్రభుత్వం ఎంతెంత ఖర్చు చేస్తోందో మీరు క్రింద చూడవచ్చు.|Telugu_M|other|9.786833
processed_te_m_agri_02742.wav|హోమర్ ఎద్దులను చంపడం, వాటి మాంసాన్ని కాల్చడం, ఆ కాల్చిన మాంసాన్ని గోధుమ గంజిలో కలిపి ఆరగించడం వంటి అహార వైపరీత్యాన్ని పదే పదే వర్ణించాడట. |Telugu_M|other|9.600000
processed_te_m_health_01286.wav|ఊబకాయం, ఇన్సులిన్ నిరోధకత లేదా మధుమేహం వంటి సమస్యలున్న వారికి గుండెలోని రక్తనాళాలు మూసుకుపోయి, గుండె జబ్బువచ్చే అవకాశాలు ఎక్కువగా ఉంటాయి.|Telugu_M|other|10.169958
processed_te_m_politics_00891.wav|అభ్యర్థులు అప్రెంటిస్షిప్ రిజిస్ట్రేషన్తో పాటు హిందూస్థాన్ కాపర్ లిమిటెడ్ వెబ్సైట్ ద్వారా ఆన్లైన్ విధానంలో దరఖాస్తు చేసుకోవాల్సి ఉంటుంది.|Telugu_M|other|9.403708
processed_te_m_general_02138.wav|భారత క్రీడా రంగానికి పిటి ఉష, మిల్కా సింగ్ వంటి వారు ఉత్తమ సేవలు అందించారని, మరి సల్మాన్ క్రీడలకు చేసిన సేవలు ఏమిటని యోగేశ్వర్ నిలదీశాడు. |Telugu_M|other|9.844896
processed_te_m_weather_00309.wav|అకాల వర్షం వల్ల నష్టపోయిన రైతాంగానికి ఇన్పుట్ సబ్సిడీ ఇవ్వని కాంగ్రెస్ నేతలు అన్నదాతల గురించి మాట్లాడటం విడ్డూరంగా ఉందని వ్యాఖ్యానించారు. |Telugu_M|other|9.400000
processed_te_m_other_01433.wav|గురువారం కరీంనగర్ జిల్లా కేంద్రంలోని శాతవాహన వర్సిటీ తొలి కాన్వొకేషన్ కు  ముఖ్య అతిథిగా హాజరైన ఆయన విద్యార్థులను ఉద్దేశించి ప్రసంగించారు. |Telugu_M|other|9.500000
processed_te_m_politics_03686.wav|కాగా మాయావతి ప్రకటనపై అఖిలేశ్ లక్నోలో స్పందిస్తూ ఘట్ భంధన్ గనుక విడిపోతే తాము కూడా అసెంబ్లీ ఎన్నికల్లో ఒంటరిగానే పోటీ చేస్తామని చెప్పారు.|Telugu_M|other|9.949375
processed_te_m_health_02708.wav|డాక్టర్ను కన్సల్ట్ చేయడం నుంచీ పేషంట్ ఆపరేషన్, వ్యాధుల చికిత్స, నివారణ వంటి అనేక అంశాల్లో టెక్నాలజీ వహిస్తున్న ప్రాధాన్యం అంతాఇంతా కాదు. |Telugu_M|other|9.100000
processed_te_m_other_01326.wav|వెనుక నుంచి హీరోయిన్ స్టిల్ ఇవ్వగా ఎవరో కనుక్కోండి చూద్దాం అనే తరహాలో పక్కన హరీష్ శంకర్ వేలు చూపిస్తూ ప్రశ్న అడగటంతో ఇది వైరల్ అయ్యింది. |Telugu_M|other|8.858042
processed_te_m_weather_00360.wav|రాత్రి కలిపిన ఇడ్లీ పిండిని ఉదయం ఇడ్లీ పాత్రలో వేసేటప్పుడు ఎక్కువగా కలిపితే ఇడ్లీ గట్టిగా వస్తాయి గనుక పిండిని అలాగే పాత్రలో వేసుకోవాలి. |Telugu_M|other|9.090229
processed_te_m_general_02369.wav|రామంతాపూర్ ప్రధాన రహదారిపై ఉన్న ఇందిర ఇంపీరియల్ షాపింగ్ మాల్ వెనుక ఉన్న ప్రహరీ కూలడంతో పక్కనే ఉన్న విద్యుత్ ట్రాన్స్‌ఫార్మర్ ధ్వంసమైంది. |Telugu_M|other|9.241167
processed_te_m_politics_01055.wav|అయితే దివంగత ముఖ్యమంత్రి వైయస్ రాజశేఖర్ రెడ్డి డ్రీం ప్రాజెక్టు ని శంకుస్థాపన చేయడం తో ఆంధ్ర ప్రదేశ్ ప్రజలు సంతోషం వ్యక్తం చేస్తున్నారు.|Telugu_M|other|8.776771
processed_te_m_general_02004.wav|కార్మిక సమస్యలకు మూలాలు ప్రభుత్వ విధానాల్లో ఉండగా ప్రభుత్వాన్ని గుర్తింపు సంఘం పల్లెత్తు మాట అనకుండా సన్మానాలు, సత్కారాలతో సరిపెట్టింది. |Telugu_M|other|9.400000
processed_te_m_weather_00686.wav|ఆ మూడు రైల్వే స్టేషన్లలో మూడు గంటల పాటు బాంబు స్క్వాడ్, డాగ్ స్క్వాడ్లతో తనిఖీలు చేయగా ఎలాంటి బాంబులు లేవని పోలీసులు నిర్ధారణకు వచ్చారు. |Telugu_M|other|9.206333
processed_te_m_health_01666.wav|క్రమం తప్పకుండా వ్యాయామం చేయడం వల్ల సంపూర్ణ ఆరోగ్యాన్ని పొందవచ్చని హెచ్ డబ్ల్యూ బీ ఇంటర్నల్ ఫైనాన్సియల్ అడ్వయిజర్ ముత్తుకృష్ణన్ అన్నారు.|Telugu_M|other|9.125063
processed_te_m_politics_02190.wav|రామునికి గుడి కడతామంటూ ఆ పార్టీ ముప్పై ఏళ్లుగా చెబుతూనే ఉందని, ఎన్నికలు వచ్చినప్పుడు మాత్రమే ఆ పార్టీకి గుడి గుర్తొస్తుందని విమర్శించారు|Telugu_M|other|8.904479
processed_te_m_general_01296.wav|తన తల్లి అనారోగ్య పరిస్థితుల కారణంగా విమానం నుంచి దిగే సమయంలో ఆమెకు చక్రాల కుర్చీ ఏర్పాటుచేయాల్సిందిగా సుప్రియ విమాన సిబ్బందిని కోరింది. |Telugu_M|other|9.717187
processed_te_m_general_01735.wav|భక్తి ప్రకటనకి సంగీతం అనాదిగా నాంది అయ్యింది, కాబట్టి శాస్త్రీయ సంగీతం అంటే భక్తి పాటలు తప్ప ఇంకేవీ లేదనే మూర్ఖ వాదనలు కూడా వింటూవుంటాం. |Telugu_M|other|9.891333
processed_te_m_finance_01068.wav|అలా హోంలోన్ ప్రీ పేమెంట్ సదుపాయంతో సొమ్ము చెల్లించడం వల్ల ముందస్తు వడ్డీ భారం గణనీయంగా తగ్గడమే కాదు, వడ్డీ చెల్లించే సమయమూ తగ్గిపోతుంది.|Telugu_M|other|9.543021
processed_te_m_weather_01239.wav|శనివారం నెల్లూరులోని విపిఆర్ కన్వన్షన్ హాల్లో స్వర్ణ్‌భారత్ ట్రస్ట్ సౌజన్యంతో చిన్న, మధ్య తరహా పరిశ్రమల శాఖ అవగాహన సదస్సు నిర్వహించింది. |Telugu_M|other|9.900000
processed_te_m_general_01773.wav|ఈ నేపథ్యంలో కేరళలో ముస్లిం జనాభా ఎక్కువగా ఉండే మలప్పురం జిల్లాలో ఓ హిందూ ఆలయ నిర్వాహకులు ముస్లింలకు ఇఫ్తార్ విందు ఏర్పాటు చేయడం విశేషం. |Telugu_M|other|9.800000
processed_te_m_finance_00441.wav|అదే మాదిరిగా ఎక్కడినుంచి ఎక్కడికైనా, ఏ మారుమూల ప్రాంతానికైనా సరుకు రవాణాను కచ్చితంగా ఆర్టీసీ కార్గో, పార్సిల్ సర్వీసు ద్వారానే చేస్తాం.|Telugu_M|other|9.926167
processed_te_m_politics_02691.wav|స్థానిక స్వయం పాలనకు సంబంధించిన రాజ్యాంగంలోని , సవరణల సిల్వర్‌జూబ్లీ సందర్భంగా నిర్వహించిన జన్ స్వరాజ్ సమ్మేళన్ సభలో రాహుల్ మాట్లాడారు.|Telugu_M|other|9.693958
processed_te_m_health_03015.wav|మీరు స్పృహ కోల్పోడానికి గుండె జబ్బే కారణమా, మరి ఇంకేదైనా సమస్య వల్ల ఇలా జరిగిందా తెలుసుకొని దానికి తగిన విధంగా చికిత్స తీసుకోవడం అవసరం. |Telugu_M|other|9.194729
processed_te_m_general_01848.wav|కరీంనగర్ లోని రాజీవ్ రహదారిపై వేగంగా వెళుతున్న ఓ కారు అడ్డొచ్చిన సైకిల్ను తప్పించబోయి రోడ్డు పక్కన ఉన్న కిరాణా షాపు పైకి దూసుకెళ్లింది. |Telugu_M|other|8.660667
processed_te_m_general_01300.wav|ఎవరైనా ఒక మోడరన్ డ్రెస్ వేసుకొని ఫేస్‌బుక్ లేదా ఏదైనా సోషల్ నెట్వర్కింగ్ సైట్లో పోస్ట్ చేస్తే వెంటనే ఈ ట్రోలర్స్ రాబందుల్లా వాలిపోతారు. |Telugu_M|other|9.043792
processed_te_m_health_00842.wav|అల్బినిజం అనేది కంటి మరియు చర్మం రెండింటినీ ప్రభావితం చేసే ఒక సంక్రమిత వ్యాధి, కానీ కొన్నిసార్లు ఇది కళ్ళను మాత్రమే ప్రభావితం చేస్తుంది|Telugu_M|other|9.821667
processed_te_m_politics_02402.wav|తల్లిదండ్రులు, విద్యావంతులు, గ్రామ పెద్దలు బాలికలకు అండగా ఉంటూ వారి అభ్యున్నతికి తోడ్పాటు అందించాల్సిన బాధ్యత ప్రతి ఒక్కరిపై ఉందన్నారు.|Telugu_M|other|9.543021
processed_te_m_politics_02456.wav|జననాల రేటును పెంచేందుకు స్థానిక పాలక సంస్థలు ఇలాంటి ప్రోత్సహకాలు ఇస్తున్నా ఇప్పటికీ ఫిన్లాండ్ జాతీయ జననాల రేటు అత్యంత తక్కువగా ఉంటోంది.|Telugu_M|other|9.682354
processed_te_m_politics_01003.wav|అత్యంత తక్కువ కాలంలో, ఎక్కువ మందిని ప్రభావితం చేసి, శరవేగంగా ప్రతి ఒక్కరికీ చేరువైన ఈ డిజిటల్ విప్లవానికి ఈ దశాబ్దే ఆలవాలంగా నిలిచింది.|Telugu_M|other|9.953125
processed_te_m_general_02055.wav|అలెక్సా అనువర్తనం లేదా ఒక అమెజాన్ ఎకో పరికరంతో ఎవరినైనా కాల్ లేదా సందేశాన్ని పంపడం ద్వారా కుటుంబంతో మరియు స్నేహితులతో కనెక్ట్ అవ్వండి. |Telugu_M|other|9.600000
processed_te_m_general_01498.wav|రాష్ట్రవ్యాప్తంగా మీడియా సంస్థలు నిర్వహించిన సర్వేలో శాస్త్రీయంగా ప్రత్యేక ప్రశ్నావళిని రూపొందించి ప్రజల నుంచి అభిప్రాయాలు సేకరించాయి. |Telugu_M|other|9.067021
processed_te_m_politics_00188.wav|ప్రభుత్వం ఇంత సిరియస్ గా  కార్యక్రమం చేపడితే ఫీల్డ్ అసిస్టేంట్లు నిర్లక్షం చేస్తే ఎలా అని ఆర్మూర్ ఎమ్మెల్యే జీవన్‌రెడ్డి ప్రశ్నించారు.|Telugu_M|other|9.229563
processed_te_m_politics_00541.wav|ఇందులో భాగంగా వైవాహిక స్వర్ణోత్సవాలు జరిగిన వయో వృధ్ధ దంపతులకు దంపతీ పూజలు, కన్యాకుమారి పూజలు ముఖ్యమంత్రి కుటుంబ సభ్యులు నిర్వహించారు.|Telugu_M|other|9.960979
processed_te_m_other_00420.wav|ఇక సోమవారం వాషింగ్టన్ చేరుకున్న మోదీ అక్కడ కొలంబియా వ్యోమనౌక కూలిన ఘటనలో ప్రాణాలు కోల్పోయిన వ్యోమగాముల స్మారక స్థూపాన్ని సందర్శించారు. |Telugu_M|other|9.635917
processed_te_m_general_02255.wav|కొందరు వాస్తవిక సంఘటనలు నుంచి తీసుకుంటే, మరికొందరు తాము చదివిన సాహిత్యం నుంచి , ఇంకొందరు తాము చూసిన సినిమాల నుంచి ప్రేరణ పొందుతూంటారు. |Telugu_M|other|10.100000
processed_te_m_agri_01183.wav|పట్టాదారై నాగలి పట్టి వ్యవసాయం చేసే నిజమైన రైతులకి , స్థానికంగా ఉండే వారికి, కొంత చదువుకున్న వారికి ఈ సమితుల్లో ప్రాధాన్యత ఇస్తున్నారు|Telugu_M|other|9.621333
processed_te_m_politics_03214.wav|హస్తం గుర్తుతో గెలిచి, పార్టీ మారాల్సి వచ్చేసరికి నాయకత్వంపై నమ్మకం లేదంటూ ఆరోపణలు చేస్తున్నారని, అసలు వీళ్లకు సిగ్గుందా?అని అన్నారు.|Telugu_M|other|9.508208
processed_te_m_finance_01422.wav|ఆ పెట్టుబడి సమయం, డబ్బు, లేదా సేవలను విరాళంగా పొందవచ్చు.కానీ విద్యను సమర్ధించే మరియు మద్దతు ఇచ్చే సమాజాలు ఆర్థికంగా వృద్ధి చెందుతాయి.|Telugu_M|other|10.152188
processed_te_m_politics_02163.wav|ఆచితూచి అభ్యర్థుల్ని ప్రకటిస్తున్న కాంగ్రెస్ పార్టీకి ప్రియాంక గాంధీని ఈ సారి ఎన్నికల్లో పోటీ చేయించే ఉద్దేశం లేనట్లుందన్న వాదనా ఉంది|Telugu_M|other|9.415313
processed_te_m_general_01573.wav|ఉప్పాడ శివారు సుబ్బంపేట నుంచి ఎస్పీజీఎల్ విద్యుత్ ప్లాంటు వరకూ ఉన్న సుమారు నాలుగు కిలోమీటర్ల మేర బీచ్ రోడ్డు అలల తాకిడికి ఛిద్రమైంది. |Telugu_M|other|9.670729
processed_te_m_other_00130.wav|హిందూరాజ్య డిమాండ్ను త్రోసిపుచ్చుతూ జాతీయోద్యమ విలువలకు అనుగుణంగా ప్రజాస్వామిక, లౌకిక రాజ్యాంగాన్ని రాజ్యాంగ నిర్ణాయక సభ ఆమోదించింది. |Telugu_M|other|9.217958
processed_te_m_health_02150.wav|ఇతర రుగ్మతలను నయం చేయడానికి ఔషధాలు ఉన్నట్లే నిద్రలేమి పోగొట్టేందుకు కూడా ఔషధాలు ప్రకృతిలోనే ఉంటాయని భావించి, నానా ప్రయోగాలు చేసేవారు.|Telugu_M|other|9.600000
processed_te_m_finance_02441.wav|రాష్ట్ర ప్రభుత్వం విలువ ఆధారిత పన్ను నుంచి తిరుమలకు మినహాయింపు ఇచ్చిన దృష్ట్యా, జీఎస్టీ నుంచి కూడా తప్పించాలని జైట్లీని యనమల కోరారు. |Telugu_M|other|8.161437
processed_te_m_education_02068.wav|అన్ని బస్టాండ్లో పోర్టర్లకు సౌకర్యాలు కల్పించాలని, లగేజీలు మోసుకు వెళ్లేందుకు ట్రాలీలు కల్పించాలని, వేతనాలు పెంచాలని డిమాండు చేశారు.|Telugu_M|other|9.280000
processed_te_m_education_00835.wav|లండన్ క్రికెట్లో ప్లేయర్ల సేఫ్టీపై ఎప్పుడూ చర్చ జరుగుతూనే ఉంటుంది.|Telugu_M|other|5.772812
processed_te_m_health_02314.wav|కానీ వ్యాయామం సౌకర్యంగా ఉండాలన్నా, వ్యాయామం వల్ల శారీరక సమస్యలు తలెత్తకుండా ఉండాలన్నా జిమ్ డ్రెస్సింగ్ లో  కొన్ని నియమాలు పాటించాలి. |Telugu_M|other|8.474917
processed_te_m_finance_02239.wav|ముందుగా అంతే రుణాన్ని,అదే అవసరం కోసం గత ఆర్థిక సంవత్సరం ప్రథమార్థంలో ఎస్‌బీఐ నుంచి తీసుకొని ఉంటే,ఎంత వడ్డీ వర్తిస్తుందో లెక్కించాలి. |Telugu_M|other|9.125063
processed_te_m_politics_03382.wav|అప్పుడు కేవలం మండల స్థాయిలో చిత్రలేఖనం, క్విజ్, వక్తృత్వం, దేశభక్తి గీతాల ఆలాపన అనే అంశాలపై మాత్రమే చిన్నారులకు పోటీలు నిర్వహించారు.|Telugu_M|other|9.810063
processed_te_m_general_02127.wav|రాఫెల్ యుద్ధ విమానాల కొనుగోలు ఒప్పందం వ్యవహారంలో అవినీతి జరిగిందని కరాఖండీగా చెప్పడానికి తవ్వేకొద్దీ వాస్తవాలు వెలుగు చూస్తున్నాయి. |Telugu_M|other|8.765167
processed_te_m_politics_02673.wav|మున్సిపల్ వైస్‌చైర్మన్ జిలాన్‌భాషా మాట్లాడుతూ ముఖ్యమంత్రి చంద్రబాబు మైనార్టీల అభివృద్ధికి  కోట్లాది రూపాయలు ఖర్చుచేస్తున్నారన్నారు.|Telugu_M|other|8.753542
processed_te_m_politics_00869.wav|అందువల్లే ప్రతి మంగళ, శుక్రవారాల్లో ఎక్కువ సంఖ్యలో మహిళలు ఈ తలుపులమ్మ లోవకు వచ్చి మాంగళ్య సౌభాగ్యం కోసం అమ్మవారిని పూజిస్తూ ఉంటారు.|Telugu_M|other|9.981563
processed_te_m_general_02044.wav|ఇంపెడెన్స్ విశ్లేషణ ఉపయోగించి బయోమెట్రిక్ సమాచారాన్ని కొలిచే స్మార్ట్ స్కేల్స్ అడుగుల ద్వారా తేలికపాటి విద్యుత్ ప్రేరణలను పంపుతాయి. |Telugu_M|other|8.500000
processed_te_m_health_01991.wav|బ్యాంకులో ఉద్యోగం చేసి రిటైర్ అయిన ఇద్దరు భార్యభర్తల ఇంట్లో పెస్ట్ కంట్రోల్ ‌చెదలు నివారణ సిబ్బంది ఉదయం క్రిమి సంహారక మందు చల్లారు.|Telugu_M|other|9.960979
processed_te_m_politics_00518.wav|పంజాబ్‌లోని అంబేడ్కర్ సేన కార్యకర్తలు పగ్వారా ప్రాంతంలో నిరసన ప్రదర్శన జరిపి కేంద్ర మంత్రి స్మృతి ఇరానీ దిష్టిబొమ్మను దగ్ధం చేశారు.|Telugu_M|other|9.264396
processed_te_m_politics_01327.wav|కాగా, యాక్సిడెంటల్ డ్రౌనింగ్ కారణంగా శ్రీదేవి బోనీ కపూర్ అయ్యప్పన్ మృతి చెందినట్టు దుబాయ్ వైద్యుల ప్రాథమిక నివేదికలో పేర్కొన్నారు.|Telugu_M|other|8.787187
processed_te_m_politics_00962.wav|కాంగ్రెస్ ఉపాధ్యక్షుడు రాహుల్ గాంధీ పార్టీ నాయకుల మాట వినకుండా అవుట్‌సోర్సర్ ప్రశాంత్ కిశోర్ మాట వింటాడంటూ సంచలన వ్యాఖ్యలు చేశారు.|Telugu_M|other|8.846438
processed_te_m_general_01615.wav|ఈ యుద్ధంలో భారత వైమానిక దళానికి చెందిన డేరింగ్ లేడీ పైలెట్ గా గుంజన్ సక్సేనా సాహసాల గురించి భారతదేశం యావత్తూ యువతరం మాట్లాడుకుంది. |Telugu_M|other|9.693958
processed_te_m_politics_01678.wav|సమన్యాయం అన్న ముసుగులో సమైక్యాంధ్ర ఉద్యమం చేస్తున్నట్లు తెగ బిల్డప్ ఇస్తున్న వైఎస్సార్ కాంగ్రెస్ అడుగులు, వ్యూహాత్మంగా మొదలయ్యాయి.|Telugu_M|other|8.892875
processed_te_m_health_01719.wav|మన కంటిలోని రెటీనా లోపల ఉండే కణాలు ఎల్ఈడీ బల్బుల వల్ల నాశనమై పోతాయని, దాంతో మనం కంటి చూపును కోల్పోతామని సైంటిస్టులు చెబుతున్నారు.|Telugu_M|other|9.821667
processed_te_m_weather_02286.wav|ఇదంతా బాగానే ఉన్నది కానీ, సినిమా చూస్తేనే కానీ బన్నీ ఎంత అద్బుతంగా శాస్త్రిగారి పాత్రలో విజ్రుంభించాడు అనే విషయం పై స్పష్టత రాదు. |Telugu_M|other|8.753542
processed_te_m_other_00629.wav|అజయ్ దేవ్‌గన్ వంటి సీనియర్ నటుడికి జోడీగా శ్రియా లాంటి హీరోయిన్ అయితేనే బాగుంటుందని చిత్ర యూనిట్ ఆమెను తీసుకున్నట్లు తెలుస్తోంది.|Telugu_M|other|7.720271
processed_te_m_politics_00348.wav|అఫ్జల్‌గురు, మక్బూల్ భట్ల ను కీర్తిస్తూ గత నెల తొమ్మిదిన వర్శిటీ ప్రాంగణంలో నినాదాలు చేయడాన్ని న్యాయమూర్తి తీవ్రంగా తప్పుబట్టారు.|Telugu_M|other|9.937771
processed_te_m_health_01015.wav|వంటనూనెను పరిమితికి మించి ఉపయోగిస్తే, గుండె జబ్బులు, క్యాన్సర్ వంటి వ్యాధులకు దారితీసే ముప్పుందని నిపుణులు హెచ్చరిస్తూనే ఉన్నారు.|Telugu_M|other|8.428479
processed_te_m_health_01491.wav|బ్రాండెడ్ మందులు తయారు చేసే సంస్థలు ఇచ్చే ప్యాకేజీలు, విలువైన గిప్టులకు డాక్టర్లు ఆశపడి బ్రాండెడ్ మందులకే ప్రాధాన్యత ఇస్తున్నారు.|Telugu_M|other|8.916083
processed_te_m_agri_00836.wav|మీరు చియా విత్తనాలను నీటితో కలిపితే, విత్తనాల వెలుపల చుట్టూ జెల్ఫోర్జింగ్ ను చాలా త్వరగా చూస్తారు, ఇది కరిగే ఫైబర్ రూపంలో ఉంటుంది|Telugu_M|other|9.333333
processed_te_m_weather_01009.wav|రాష్ట్రంలో వెనుక బడిన ప్రాంతాలు అభివృధ్ది చెందాలని లేకపోతే తెలంగాణ ఉద్యమంలాంటి ఉద్యమం ఆంధ్రాలోనూ వచ్చే అవకాశం ఉందని హెచ్చరించారు. |Telugu_M|other|9.000000
processed_te_m_politics_02384.wav|వాస్తవం ప్రతినిధి:శాసన మండలి రద్దు అనే అంశాన్ని తెరపైకి తీసుకువచ్చి తెలుగుదేశం పార్టీ ఎమ్మెల్సీలను కన్ఫ్యూజన్‌లో పెట్టేశారు జగన్.|Telugu_M|other|8.625833
processed_te_m_health_00669.wav|ఒక్కసారే బరువు తగ్గాలని అతిగా వ్యాయామం చేసేబదులు దాన్ని ఒక రోజువారీ వ్యాపకంగా మార్చుకుంటే ఆరోగ్యంతో బాటు ఆహ్లాదం కూడా తోడవుతుంది.|Telugu_M|other|9.896250
processed_te_m_other_02802.wav|నిర్ణీత గడువు తర్వాత టూవీలర్, త్రీవీలర్ వాహనాలపై వేటు వేయాలన్న నీతి అయోగ్ సిఫార్సుపై హీరో మోటోకార్స్ అభ్యంతరాలు వ్యక్తం చేసింది. |Telugu_M|other|9.566250
processed_te_m_health_01640.wav|కూల్ డ్రింక్స్ ఎక్కువగా తాగడం వల్ల కాలేయం త్వరగా చెడి పోతుంది.కూల్ డ్రింక్స్ లో ఉండే పదార్థాలు కాలేయాన్ని పని చేయకుండా చేస్తాయి.|Telugu_M|other|7.731875
processed_te_m_finance_00904.wav|వాణిజ్య భీమా విస్తరించింది మరియు పరిశ్రమ యొక్క పాత్ర మార్చబడింది|Telugu_M|other|5.154458
processed_te_m_politics_00804.wav|హైకోర్టు తాత్కాలిక ప్రధాన న్యాయమూర్తి జస్టిస్ రమేష్ రంగనాథన్, జస్టిస్ దుర్గా ప్రసాద్‌తో  కూడిన ధర్మాసనం ఈ స్టేను మంజూరు చేసింది.|Telugu_M|other|8.776771
processed_te_m_finance_02394.wav|ఈ ఏడాదికల్లా పాత సరుకు కంప్లీట్ చేయాలనే వ్యూహంలో భాగంగా, కొన్ని రకాల ఎలక్ట్రానిక్ ఉత్పత్తులపై భారీ డీల్స్ ని అందుబాటులో ఉంచింది. |Telugu_M|other|8.405250
processed_te_m_general_01909.wav|దళిత క్రిష్టియన్స్ కి  బొట్టు లేకుంటే ఎట్లా చూస్తుంది హిందూ కుల సమాజం అనే వాస్తవాన్ని ఎండగట్టింది బొట్టు, దొంగబొట్టు అనే కథల్లో. |Telugu_M|other|8.200000
processed_te_m_politics_03598.wav|రైల్వేలో గ్యాంగ్ మెన్ గా  పనిచేస్తున్న శ్రీనివాస్ మృతదేహాన్ని బోరబండ సమీపంలో గుర్తించిన స్థానికులు పోలీసులకు సమాచారం అందించారు.|Telugu_M|other|8.637458
processed_te_m_politics_01869.wav|కాగా, అది ఆమోదం కోసం జారీ చేసిన జీవో అని, అందులో తప్పులుంటే ఏ సవాలు ‌కైనా తాను సిద్ధమేనని ముఖ్యమంత్రి చంద్రబాబు స్పష్టం చేశారు.|Telugu_M|other|9.426937
processed_te_m_finance_00152.wav|రివర్స్ టెండరింగ్ ‌తో  డబ్బు ఆదా చేస్తే తప్పా? చంద్రబాబు అని, ఆర్థిక శాఖ మంత్రి బుగ్గన రాజేంద్రనాథ్ రెడ్డి సూటిగా ప్రశ్నించారు.|Telugu_M|other|8.776771
processed_te_m_politics_02032.wav|చివరికి రాజమండ్రి ప్రజలందరూ యాత్రికులకు యధాశక్తి నీళ్ళూ, వీలైతే ఆహారము ఇవ్వండి అని ముఖ్యమంత్రి స్వయంగా పిలుపు ఇవ్వవలసి వచ్చింది|Telugu_M|other|9.412812
processed_te_m_other_01584.wav|ఒరిజినల్ బాండ్ తో పాటు ఆమె ఆధారాలు అన్నీ తీసుకెళ్లినా ఖాతాదారు స్వయంగా వస్తేనే రిజిష్ట్రేషన్ చేస్తామంటూ సిబ్బంది తిప్పి పంపారు. |Telugu_M|other|8.500000
processed_te_m_agri_02714.wav|క్రెడాయ్ వంటి సంస్థల భాగస్వామ్యంతో రైతు బజార్లు, మార్కెట్లు, ఇతర ప్రాంతాల్లో అవగాహన కార్యక్రమాలు నిర్వహిస్తున్నాం అని చెప్పారు. |Telugu_M|other|7.900000
processed_te_m_weather_01945.wav|మితిమీరిన వేగంతో వెళ్లినా, డ్రైవర్ లేదా ప్రయాణికులు సీట్బెల్ట్ పెట్టుకోకున్నా హెచ్చరికలు కూడా వస్తాయని టాటా మోటార్స్ తెలిపింది. |Telugu_M|other|8.115000
processed_te_m_general_01174.wav|సింగరేణి ఆధ్వర్యంలో నిర్వహించే జైపూర్ విద్యుత్ ప్లాంట్తో పాటు ఎన్టీపీసీలో కూడా రెండో దశలో వచ్చిన సాంకేతిక సమస్యలే వచ్చాయన్నారు. |Telugu_M|other|9.299208
processed_te_m_other_01817.wav|ఈ సమావేశంలో పాల్గొని,మా అభి ప్రాయాలను తెల్పేందుకు నన్ను ఆహ్వానించినందుకు మా పార్టీ తరఫున ధన్యవాదాలు తెల్పుతున్నాను అని అన్నారు. |Telugu_M|other|8.370417
processed_te_m_politics_01103.wav|విభజన హామీల అమలుకు ముఖ్యమంత్రి కృషి చేస్తుంటే వ్యక్తిగత విమర్శలు చేస్తున్నారని, రాష్ట్ర‌భివృద్థి వైకాపాకు పట్టడం లేదని అన్నారు.|Telugu_M|other|8.900937
processed_te_m_health_01428.wav|ఆయస్కాంతం వాడుకలోకి వచ్చిన తర్వాత మేగ్రెటిజం చికిత్స ద్వారా నిద్రలేమిని నయం చేసేందుకు అప్పటి వైద్యులు నానా ప్రయత్నాలు చేసేవారు.|Telugu_M|other|9.469687
processed_te_m_politics_01134.wav|సమ్మె ప్రారంభమైన వారం, పది రోజులకు రాజకీయ పక్షాలు, ఆర్టీసీ కార్మిక సంఘాల జెఎసీ ప్రతినిధులు గవర్నర్ జోక్యానికి విఙ్ఞప్తి చేశారు.|Telugu_M|other|8.997354
processed_te_m_weather_02015.wav|కాగా శుక్రవారం ఈ చిత్రం విడుదల కానుండడంతో హైదరాబాద్ ప్రసాద్ థియేటర్ వద్ద టికెట్ల విక్రయాన్ని బుధవారం ఉదయం నుండి ప్రారంభించారు. |Telugu_M|other|8.100000
processed_te_m_weather_00977.wav|అన్ని ప్రాంతాలు అభివృద్ధి కావాలన్న లక్ష్యంతో తమ ప్రభుత్వం ముందుకు వెళ్తోందని, ప్రభుత్వానికి ఎవరిపైనా కక్షలేదని స్పష్టం చేశారు. |Telugu_M|other|7.859583
processed_te_m_finance_01481.wav|శాశ్వత డివిజనింగ్ అనేది శామ్సంగ్ వృద్ధి వ్యూహం అయ్యింది, ఇది భీమా, సెక్యూరిటీలు మరియు రిటైల్ వ్యాపారాలకు వేగంగా విస్తరించింది.|Telugu_M|other|8.730333
processed_te_m_general_01379.wav|నిజానికి బెంగాల్ నుంచి పూరి వచ్చిన ఓ యాత్రికుడి ద్వారా ఈ గ్రామ వాసులకి సామాజిక అంశాల ఆధారంగా పెయింటింగ్స్ ని వేసే కళ అబ్బింది. |Telugu_M|other|8.765167
processed_te_m_politics_03321.wav|జేనిదా జిల్లాలోని నోల్దంగా గ్రామంలో ఆనంద గోపాల్ గంగూలీ అనే పూజారి మృతదేహాన్ని స్థానికులు గుర్తించి, పోలీసులకు సమాచారం ఇచ్చారు.|Telugu_M|other|9.668750
processed_te_m_weather_00419.wav|చాలా రోజుల తర్వాత జగ్గూదాదాతో సినిమా చేస్తున్నాననీ, వండర్ఫుల్ ఎక్స్పీరియెన్స్ అని ట్వీట్ చేస్తూ ఈ ఫొటోల్ని పోస్ట్ చేశాడు పూరి. |Telugu_M|other|7.900000
processed_te_m_health_02056.wav|కాగా, మోకాలి గాయానికి శస్త్ర చికిత్స చేయించుకున్న తర్వాత క్రమంగా కోలుకుంటున్న సైనా నెహ్వాల్ గట్టిపోటీని ఇవ్వడానికి సిద్ధమైంది. |Telugu_M|other|8.985750
processed_te_m_other_02173.wav|నిజానికి డబ్చు ఖర్చు పెట్టి, సంగీత దర్శకుడికి పారితోషికం చెల్లించిన నిర్మాతకు పాటల రాయల్టీలో భాగం ఉండాలని ఆయన డిమాండ్ చేశారు. |Telugu_M|other|8.000000
processed_te_m_health_01183.wav|ప్రజారోగ్య సంరక్షణలో భాగంగా గుండెజబ్బులు, క్యాన్సర్ల వంటి జీవనశైలి జబ్బుల నివారణ దిశగానూ పెద్ద ఎత్తున కార్యక్రమాలు చేపట్టాలి.|Telugu_M|other|8.929375
processed_te_m_finance_02386.wav|ఖాతాల్లో డిపాజిట్ చేసిన డబ్బు ఎక్కడి నుంచి వచ్చిందని తాము ప్రశ్నిస్తే, ఐదు లక్షల మంది స్పందించారని సీబీడీటీ వర్గాలు తెలిపాయి. |Telugu_M|other|7.871187
processed_te_m_health_02557.wav|బోరు కొడితే ఏదో ఒకటి నములుతూ ఉండడం కొందరికి అలవాటు అంతకంటే బ్రీతింగ్ ఎక్సర్సైజ్, ఇంకా ఏదైనా తేలికపాటి వ్యాయామం వంటివి చేయండి. |Telugu_M|other|8.567792
processed_te_m_general_01249.wav|కేంద్ర రాష్ట్ర వ్యవస్థల నిర్మాణాంశాలు, వాటి మధ్య సంబంధాలు సంఘర్షణలు ప్రధానంగా ఉండేలా సిలబస్ రూపకల్పన జరిగినట్లు కన్పిస్తోంది. |Telugu_M|other|8.892875
processed_te_m_weather_01031.wav|ఈ సూర్యకీ పాతికేళ్ల క్రితం శ్రీలంకలో విప్లవ యోధుడిగా పోరాటం సాగించిన పీటర్ మంచు మనోజ్ కి  ఉన్న సంబంధం ఏమిటన్నది తెరపై చూడాలి. |Telugu_M|other|8.846438
processed_te_m_education_02809.wav|ఈ మధ్య బొంబాయి నుంచి దిగుమతై తెలుగు సినీ సామ్రాజ్యాన్ని ఏలేస్తున్న హీరోయిన్లంత అందంగా లేకపోయినా, మంచి కళగల రూపమే అనుకున్నాడు.|Telugu_M|other|10.090667
processed_te_m_education_00504.wav|ఒకసారి మీరు బెలిక్ రౌటర్ ను  రీసెట్ చేసి,ఈ పేజీ ఎగువకు వెళ్లి ఆ డిఫాల్ట్ యూజర్ పేర్లు మరియు పాస్వర్డ్లను మళ్ళీ ప్రయత్నించండి.|Telugu_M|other|9.802667
processed_te_m_education_00852.wav|సీతమ్మవారు, వాల్మీకి ఆశ్రమంలో ఉండగా పెంచిన చెట్ల రకాలు ఏమిటో తెలిస్తే చెప్పండి? వనవాసంలో ద్రౌపది ఏం చెట్లు పెంచిందో చెప్పండి?|Telugu_M|other|9.429333
processed_te_m_health_00079.wav|తగు జాగ్రత్తలు తీసుకోకుండా పెద్ద పెద్ద బరువులు ఎత్తే హమాలీల వంటివారికి, నడుం కండరాలు పట్టేయటం, నడుం నొప్పి వంటివి తలెత్తవచ్చు|Telugu_M|other|10.077083
processed_te_m_politics_02208.wav|సోవియట్ యూనియన్‌గా  మారిన రష్యా ద్వారా కమ్యూనిజం వ్యాప్తి చెందడానికి ఈ ప్రవచనం ఊహించినట్లు చాలా మంది విశ్వాసులు ఉద్ఘాటించారు.|Telugu_M|other|8.649062
processed_te_m_politics_03343.wav|తెలంగాణ ముఖ్యమంత్రి కెసిఆర్ ఆయత చండీయాగం ఎంత ఆధ్మాత్మికంగా అనధికార ఆర్బాటంగా చేసినా వ్యక్తిగతం ఖాతాలో కొట్టుకుపోయి వుండొచ్చు.|Telugu_M|other|9.276000
processed_te_m_education_02816.wav|ఇండియాలో గత కొన్నేండ్లుగా జరుగుతున్న పరిణామాలు చూస్తే గాంధీజీ ఆత్మ క్షోభిస్తోందని కాంగ్రెస్ అధ్యక్షురాలు సోనియాగాంధీ అన్నారు.|Telugu_M|other|9.013333
processed_te_m_weather_02397.wav|మగ్దూం భవన్లో శనివారం ఏర్పాటు చేసిన విలేకరుల సమావేశంలో సిపిఐ రాష్ట్ర కార్యదర్శి చాడ వెంకటరెడ్డి యాత్ర వివరాలను వెల్లడించారు. |Telugu_M|other|9.159896
processed_te_m_finance_00800.wav|ఈ డబ్బు చాలా వరకు వీసా, మాస్టర్ కార్డ్, మొదలైన కార్డు జారీ కంపెనీకి వెళుతుంది వారు దీనిని 'ఇంటర్ఛేంజ్' రుసుము అని పిలుస్తారు|Telugu_M|other|8.916083
processed_te_m_health_01488.wav|దీంతో రక్తం ధారలుగా కారుతున్నా ఎలాంటి ఆందోళన చెందకుండా ఐదుబ్లాకుల తరువాత ఉన్న క్వీన్స్ ఆసుపత్రికి అలాగే నడుచుకుంటూ వెళ్లాడు.|Telugu_M|other|9.299208
processed_te_m_politics_00330.wav|కింబర్లీతో పోల్చితే గోల్కొండ వజ్రాల తవ్వకం, పాలిషింగ్, గ్రైండింగ్ ఖర్చులు ఎక్కువ కావడంతో నిజాంల కాలంలోనే ఈ గనులు మూతపడ్డాయి.|Telugu_M|other|10.053875
processed_te_m_politics_03486.wav|వాస్తవం ప్రతినిధి:భారత మాజీ కెప్టెన్ మహేంద్ర సింగ్ ధోని అంటేనే మిస్టర్ కూల్.  అలాంటి ధోనీ సహనం కోల్పోయిన పరిస్తితి ఎదురైంది.|Telugu_M|other|8.718729
processed_te_m_general_02356.wav|సోషల్ మీడియా బాగా విస్తరిస్తున్న ఈ తరుణంలో సెలెబ్రిటీలు ఎక్కువగా ఈ వేదిక ద్వారానే తమ తమ అభిమాన వర్గాలకు టచ్ లో  ఉంటున్నారు. |Telugu_M|other|8.370417
processed_te_m_general_01582.wav|ఇంతకీ ఆ వజ్రం విలువ చెప్పలేదు కదూ, ఆ వజ్రం అమ్మగా వచ్చిన డబ్బులో ప్రపంచం మొత్తానికి రెండున్నర రోజులు పాటు భోజనం పెట్టొచ్చట. |Telugu_M|other|8.161437
processed_te_m_general_00190.wav|డబ్ల్యూజీసీ గణాంకాల ప్రకారం ఫారెక్స్ నిల్వల్లో బంగారం వాటా అత్యధికంగా ఉన్న దేశాల జాబితాలో భారత్ ప్రస్తుతం ఏ స్థానంలో ఉంది ?|Telugu_M|other|8.567792
processed_te_m_general_01479.wav|పాకిస్తాన్ సైన్యం ఇలా అక్కడి ప్రజలను రెచ్చగొట్టి సరిహద్దు వైపుగా పంపుతోందని భారత సైన్యం ఒక మీడియా స్టేట్మెంట్ లో తెలిపింది. |Telugu_M|other|7.697042
processed_te_m_politics_01929.wav|అమెరికా రక్షణ మంత్రి జేమ్స్ మాటిస్, బ్రిటన్ రక్షణ మంత్రి గ్రావిన్ విలియన్‌సన్  గత నెలలో రాసిన లేఖలో ఈ విషయం వెలుగు చూసింది.|Telugu_M|other|8.416854
processed_te_m_weather_00503.wav|పార్టీ ప్రధాన కార్యదర్శులు నెల రోజుల పాటు క్షేత్ర స్థాయిలో పర్యటిస్తూ పార్టీ శ్రేణులకు దిశా నిర్ధేశం చేయాలని ఆయన సూచించారు. |Telugu_M|other|8.625833
processed_te_m_weather_01087.wav|భారీ అంచనాలతో అభిమానుల ముందుకు రానున్న ఈ సినిమాకు సంబంధించిన రీఎనాక్ట్ మెంట్ ట్రైలర్ వీడియోను ఇటీవలే మేకర్స్ రిలీజ్ చేశారు. |Telugu_M|other|8.614229
processed_te_m_politics_02254.wav|స్థానిక ఆన్‌లైన్ ప్రజా భద్రతా సేవలకు అస్పష్టంగా రిపోర్టును కలిగి ఉన్న కొన్ని ఆన్లైన్ వారు కూడా స్మార్టింగ్‌ను  ఆశ్రయించారు.|Telugu_M|other|8.242708
processed_te_m_other_01133.wav|దాతలు సహకరిస్తే బెంచీలు ఏర్పాటు చేయవచ్చని తెలపగా, వెంటనే స్పందించిన ఆయన త్వరలో పాఠశాలకు నూతన బెంచీలు ఏర్పాటు చేస్తానన్నారు. |Telugu_M|other|8.800000
processed_te_m_weather_01738.wav|తొలిప్రేమ తో దర్శకుడిగా బిగిన్ అయిన వెంకీ అట్లూరి మిస్టర్ మజ్నూ లాంటి హిట్ మూవీ తీసి లవ్ స్టోరీ డైరెక్టర్ గా ఫేమస్ అయ్యారు. |Telugu_M|other|8.080167
processed_te_m_general_00729.wav|భారతదేశం గురించి ఇక్కడ ప్రజల గురించి మాట్లాడకుండా అదే పనిగా పాకిస్తాన్ గురించే మోదీ మాట్లాడడం విడ్డూరంగా ఉందని ఆయన అన్నారు. |Telugu_M|other|8.400000
processed_te_m_weather_01090.wav|భారీవర్షంతో కూడిన పిడుగులు పడతాయని సమాచారం అందితే, వెంటనే ఇంటిలోని ఎలక్ట్రానిక్ పరికరాల స్విచ్చ్ ల నుంచి తీసివేయడం ఉత్తమం. |Telugu_M|other|8.196271
processed_te_m_weather_02567.wav|సాక్షి, హైదరాబాద్:ఎన్నికల్లో పొత్తులు పెట్టుకుంటే తప్పేంటని కాంగ్రెస్ సీనియర్ నేత వి హనుమంతరావు టీఆర్ఎస్ ను  ప్రశ్నించారు.  |Telugu_M|other|7.813146
processed_te_m_other_00356.wav|సాహిత్య విమర్శలో కూడా కులం స్పృహ, జెండర్ స్పృహ, మైనారిటీ స్పృహ, ప్రాంతీయతా స్పృహ అంటూ విడదీసి అంచనా వేయడం కూడా జరుగుతోంది. |Telugu_M|other|9.357271
processed_te_m_politics_00519.wav|జూలైలో ప్రారంభం కానున్న కొత్త విద్యా సంవత్సరంలో విద్యార్థులు బ్రౌన్ ట్రౌజర్, బ్రౌన్ పింక్ కాలర్, గీతల చొక్కాలను ధరిస్తారు.|Telugu_M|other|8.303750
processed_te_m_weather_01576.wav|ఒకసారి జరిగిన తప్పు రెండుసార్లు జరిగితే మళ్లీ మూడోసారి కూడా అదే తప్పు దొర్లేందుకు ఆస్కారం ఉంటుంది అని గుహ వ్యాఖ్యానించారు. |Telugu_M|other|7.441625
processed_te_m_politics_03389.wav|అలాగే స్థానిక టిఆర్ఎస్ నాయకులు, ప్రముఖ అడ్వోకేట్ నోటరీ కొలుగూరి శ్రీపతిరావు ఇంటికి వెళ్లిన ఎంపి కవిత ఆతిథ్యం స్వీకరించారు.|Telugu_M|other|8.531250
processed_te_m_general_00987.wav|ఆమె వేసుకున్న బ్లౌజ్‌పై హిందువుల దేవుడు శ్రీరామ అనే పేరును ముద్రించి ఉండటంతో ఆ ఫోటో సోషల్ మీడియాలో పెద్ద దుమారం రేపుతుంది. |Telugu_M|other|8.196271
processed_te_m_politics_03412.wav|తాజా ఎన్నికల్లోనూ మరోసారి గెలుపొంది వరుసగా ఆరో సారి ముఖ్యమంత్రి అవ్వాలని ఆశపడ్డ చామ్లింగ్‌కు ఎస్కేఎం పార్టీ షాక్ ఇచ్చింది.|Telugu_M|other|8.649062
processed_te_m_other_02392.wav|పార్టీ సిద్ధాంతాల్ని, హామీల్ని ప్రజలకు వివరించడం, వారు అంగీకరిస్తే పార్టీ సభ్యులుగా చేర్చుకోవడం ఈ కార్యక్రమం ముఖ్యోద్దేశం. |Telugu_M|other|7.700000
processed_te_m_education_02494.wav|మాజీ కేంద్ర మంత్రి బండారు దత్తాత్రేయ మాట్లాడుతూ మైనార్టీల అభ్యున్నతికై కేంద్ర ప్రభుత్వం చిత్తశుధ్ధితో కృషి చేస్తుందన్నారు.|Telugu_M|other|9.024000
processed_te_m_other_01662.wav|అయితే రీసెంట్ గా ఢిల్లీలో గ్రాండ్ గా రిసెప్షెన్ ని జరుపుకున్న ఈ జంటకు శుభాకాంక్షలు తెలిపేందుకు ప్రధాన మంత్రి మోడీ వచ్చారు. |Telugu_M|other|7.824750
processed_te_m_general_01616.wav|సతీశ్ ధావన్ అంతరిక్ష కేంద్రం మొదటి లాంచ్ ప్యాడ్ నుంచి పీఎస్ఎల్వీ సీ రాకెట్ ద్వారా హైసిస్ ఉపగ్రహాన్ని ఇస్రో ప్రయోగించింది. |Telugu_M|other|8.323979
processed_te_m_general_01478.wav|విస్తృతమైన శిల్పాలు మరియు ఆభరణాలు ఇరవయ్యో శతాబ్దం మొదటి సగం నుండి నార్వే అత్యుత్తమ కళాకారుల యొక్క ప్రతిభను ప్రదర్శించాయి. |Telugu_M|other|9.055417
processed_te_m_other_02524.wav|సినిమాల్లో కంటే వివాదాస్పద వాటితో వార్తల్లో నిలిచే హీరో నవదీప్ తాజాగా పొలిటికల్ విషయాలు మాట్లాడి అందర్నీ ఆశ్చర్య పరిచాడు. |Telugu_M|other|7.685437
processed_te_m_weather_00365.wav|రెండు, మూడు రోజుల కిందట వరకూ పూర్తి స్థాయిలో చంద్రబాబును, లోకేష్ ను  టార్గెట్ చేసిన పవన్ ఇప్పుడు జగన్ ని టార్గెట్ చేశారు. |Telugu_M|other|7.476458
processed_te_m_finance_02322.wav|సులభంగా, క్షణాల్లో మంచి వడ్డీ రేట్లు, రివార్డులు, డాక్యుమెంట్లతో పనిలేకుండా ప్రారంభించే ఆ ఖాతాలేంటో ఇప్పుడు తెలుసుకుందాం. |Telugu_M|other|7.464833
processed_te_m_general_01783.wav|సంస్కృతం సైన్టిఫిక్ లాంగ్వేజ్ అయినందున భవిష్యత్తులో మాట్లాడే కంప్యూటర్లు అంటూ వస్తే అవి సంస్కృత భాష లోనే అని సెలవిచ్చారు. |Telugu_M|other|8.393646
processed_te_m_general_01918.wav|ఈ ఘటన జరిగిన సమయంలో అక్కడే ఉన్న నురాలియా మజ్లాన్ తన సహోద్యోగికి జరిగిన ఈ చేదు అనుభవాన్ని సోషల్ మీడియా ద్వారా చెప్పుకుంది. |Telugu_M|other|8.600000
processed_te_m_weather_02575.wav|సిమ్లా జిల్లాలోని నార్కండ్ ప్రాంతంలో భారీ వృక్షం ఇంటిపై కూలిన దుర్ఘటనలో ఇద్దరు నేపాలీలు మరణించగా ముగ్గురికి గాయాలయ్యాయి. |Telugu_M|other|8.474917
processed_te_m_general_00736.wav|హైదరాబాద్ నుంచి జడ్చర్ల వైపు జాతీయ రహదారిపై వెళ్లే వాహనాలను ఔటర్ రింగ్ రోడ్డు సర్వీసు రోడ్డు వైపు నుంచి మళ్లిస్తున్నారు. |Telugu_M|other|8.242708
processed_te_m_politics_01590.wav|కానీ ఆ వెంటనే కామారెడ్డి జిల్లా పరిధిలో చనిపోయిన వ్యక్తి వీఆర్ఏ కాదని, ప్రభుత్వోద్యోగి కాదని గవర్నర్ వాదించారని సమాచారం.|Telugu_M|other|9.276000
processed_te_m_politics_00863.wav|ఇలా ఉంటే మధురై లోని అభిమానులు మరో అడుగు ముందుకేసి దర్బార్ రిలీజ్ సందర్భంగా స్థానిక అమ్మన్ కోవెలలో ప్రత్యేక పూజలు చేశారు.|Telugu_M|other|8.985750
processed_te_m_education_00356.wav|ఈ ఘటనపై దర్యాఫ్తు నిష్పాక్షికంగా సాగేందుకు న్యూస్లైవ్ ఛానల్ ప్రధాన సంపాదకుడు అత్నుబుయాన్ తన ఉద్యోగానికి రాజీనామా చేశారు.|Telugu_M|other|9.952000
processed_te_m_finance_01292.wav|డబ్బు సంపాదనే ధ్యేయంగా కాకుండా, తాము సంపాదించిన ఆ డబ్బును పదిమంది బాగోగుల కోసం ఉపయోగించే వారే పేరు ప్రఖ్యాతలు గడిస్తారు.|Telugu_M|other|8.758750
processed_te_m_politics_02405.wav|అయితే ఎన్క్‌రిప్షన్తో నిమిత్తం లేకుండా వాట్సప్ అకౌంట్లను డిజిటల్ ఫింగర్ ప్రింట్‌తో  అనుసంధానం చేయాలని ప్రభుత్వం అంటోంది.|Telugu_M|other|8.138229
processed_te_m_finance_01921.wav|ఆ వయసులో రిస్క్ సామర్థ్యం తక్కువగా ఉంటుంది కాబట్టి, చేసిన పొదుపును భద్రత కలిగిన పథకాలలో ఉంచి, ఆ రాబడితో ఆదాయం పొందవచ్చు. |Telugu_M|other|8.600000
processed_te_m_politics_03277.wav|మొఘల్ వంశపు ఐదో చక్రవర్తి షాజహాన్ తన భార్య ముంతాజ్ మహల్ జ్ఞాపకంగా తాజ్ ను నిర్మించాడని చరిత్ర పుస్తకాల్లో చదువుకున్నాం.|Telugu_M|other|8.997354
processed_te_m_finance_01993.wav|లక్షల డబ్బు పెట్టి చదివించడం, అన్ని సౌకర్యాలు కల్పించడం కన్నా ఈరకంగా మనం అందించే ప్రశాంతతే ఎంతో విలువైందని తెలుసుకోండి. |Telugu_M|other|7.836354
processed_te_m_weather_01777.wav|గ్రామీణ స్థాయిలో మౌలిక సౌకర్యాలు, చైతన్యం పెంచే దిశగా దృష్టిపెడితే మోదీ సర్కారు సాంకేతిక స్వప్నం అమలు మరెంతో దూరం లేదు. |Telugu_M|other|8.904479
processed_te_m_general_02387.wav|వాతావరణ శాస్త్రవేత్తలు వివిధ రకాల వనరుల నుండి వాతావరణ సమాచారాన్ని సేకరించి, ఫలితాలను అధిక సామర్థ్యతతో అర్థం చేసుకోవాలి. |Telugu_M|other|8.776771
processed_te_m_finance_01525.wav|పెట్రోల్ నుంచి పన్నుల రూపంలో కేంద్రానికి వాటా వెళ్తోందని, పన్ను తగ్గించాలని రాష్ట్రాలపై కేంద్రం ఒత్తిడి చేస్తోందన్నారు.|Telugu_M|other|7.848750
processed_te_m_health_01419.wav|తులసి వనంలాంటి అడవులలో గంజాయి మత్తెక్కిస్తోంది. రోజుల తరబడి మత్తులో ముంచెత్తే ఈ మహమ్మారి యువతను లక్ష్యంగా చేసుకుంటుంది.|Telugu_M|other|8.904479
processed_te_m_politics_00977.wav|హైదరాబాద్‌లో  జరిగిన ఓ అంతర్జాతీయ సదస్సులో భారతీయ రిజర్వ్ బ్యాంకు ఆర్బీఐ మాజీ గవర్నర్ దువ్వూరి సుబ్బారావు పాల్గొన్నారు.|Telugu_M|other|8.080167
processed_te_m_politics_00916.wav|రాహుల్ హింసించడం వల్లే తమ కుమార్తె ఆత్మహత్య చేసుకుందని ప్రత్యూష తల్లిదండ్రులు పోలీసులకు ఫిర్యాదు చేసిన సంగతి తెలిసిందే.|Telugu_M|other|7.871187
processed_te_m_education_02795.wav|ప్రత్యేకించి లోకేష్ డిజైన్ చేశారని చెప్పుకునే డాష్ బోర్డు, టెక్నాలజీ పరిపాలన వంటి వాటి గురించి ఈ శిబిరంలో చెబుతున్నారు.|Telugu_M|other|8.117333
processed_te_m_politics_02812.wav|స్థానిక కొండాయపాళెం గేటు వద్ద శుక్రవారం ఉదయం రోడ్డుపై నాయకులు, కార్మికులు అరిటాకులో ఇసుకను వడ్డించుకుని నిరసన తెలిపారు.|Telugu_M|other|7.987292
processed_te_m_finance_02009.wav|జెట్ ప్రివిలేజ్ హెచ్డీఎఫ్సీ బ్యాంక్ సిగ్నేచర్ డెబిట్ కార్డును తరచుగా ప్రయాణాలు చేసే వారి కోసం ప్రత్యేకంగా రూపొందించారు. |Telugu_M|other|7.557729
processed_te_m_general_01997.wav|అయినా కానీ దీక్షతో నృత్యం నేర్చుకుని ఎల్ విజయలక్ష్మి వంటి గొప్ప నర్తకికే పాఠాలు నేర్పినట్టుగా ఆయన నటించిన తీరు అద్భుతం. |Telugu_M|other|7.600000
processed_te_m_education_00416.wav|ప్రజల్లోకి వెళ్లేందుకు పాదయాత్ర చేయాలా లేక రోడ్షోలు నిర్వహించాలా అనే అంశంపై విస్తృతంగా చర్చ ఇటీవల జరిగినట్లు తెలిసింది.|Telugu_M|other|8.917333
processed_te_m_finance_02079.wav|కేవలం నాలుగు రోజులే పనిచేసిన స్టాక్ మార్కెట్లలో లావాదేవీలు వెనక్కి వస్తూ, ముందుకు వెళ్తూ తీవ్రమయిన ఊగిసలాట మధ్య సాగాయి. |Telugu_M|other|7.824750
processed_te_m_politics_00795.wav|రాజీనామాలు ఆమోదించి వెంటనే ఎన్నికలు జరిగితే మళ్ళీ ఆ ఎంపీలు గెలిస్తే అది బీజేపీ, తెలుగుదేశం పార్టీలకు కోలుకోలేని దెబ్బే.|Telugu_M|other|9.403708
processed_te_m_weather_00428.wav|మొత్తం ఐదు రోజుల పాటు ఈ వెడ్డింగ్ సెలబ్రేషన్స్ జోధ్పూర్లోని ఉమైద్ భవన్లో రాయల్ వెడ్డింగ్ స్టైల్లో వీరి వివాహం జరిగింది. |Telugu_M|other|7.766708
processed_te_m_finance_02695.wav|మీరు కష్టపడి సంపాదించిన డబ్బు పన్నుల రూపంలో చెల్లిస్తుంటే ఆ డబ్బంతా ఏమవుతుందో, ఎక్కడికి వెళ్తుందో ఎప్పుడైనా ఆలోచించారా?|Telugu_M|other|7.650604
processed_te_m_weather_01943.wav|ఇప్పటికే వైకాపా కాల్సెంటర్ల నుంచి వచ్చిన వాయిస్ కాల్ రికార్డులు మంత్రులు లోకేశ్, దేవినేని ఉమా ఇప్పటికే బహిర్గతం చేశారు. |Telugu_M|other|7.940854
processed_te_m_general_00650.wav|ఈ ప్రక్రియ ప్రారంభమైన తరువాత, క్రూయిజర్ టోన్ నుండి ఒక స్కౌట్ విమానం అమెరికన్ విమానాలను గుర్తించడం గురించి నివేదించింది. |Telugu_M|other|7.900000
processed_te_m_other_00916.wav|అస్సోంలోని గువాహటిలో మదర్ ఓల్డేజ్ హోమ్ నిర్వాహకులు అక్కడ ఆశ్రయం పొందుతున్న వృద్ధుల కోసం ఓ కార్యక్రమాన్ని నిర్వహించారు. |Telugu_M|other|7.952458
processed_te_m_finance_01308.wav|'ప్రాంతీయ ఆర్థిక స్వేచ్ఛా వాణిజ్య ఒప్పందాల'లో చేరి విదేశీ పాడి ఉత్పత్తులను దేశంలోకి దిగుమతి చేయడానికి సిద్ధం అవుతోంది.|Telugu_M|other|8.126604
processed_te_m_politics_02460.wav|ఈ సందర్భంగా గవర్నర్ మాట్లాడుతూ ఫ్లీట్ రివ్యూ విజయవంతం కావాలని, భారత నౌకాదళ ప్రతిభ దశ దిశలా వ్యాపించాలని ఆకాంక్షించారు.|Telugu_M|other|8.881250
processed_te_m_finance_01387.wav|ప్రధానంగా ద్రవ్య చలామణీ పథకాలు, భూ సంబంధిత పెట్టుబడులు, పెట్టుబడి ఆధారిత సంస్థల మోసాలు ఆంధ్రప్రదేశ్ ‌లో  ఎక్కువయ్యాయి.|Telugu_M|other|8.616563
processed_te_m_weather_02006.wav|చంద్రబాబు నాయుడుకు తీవ్రమైన అహంకారం ఉందనీ, డబ్బుంది కాబట్టి ఎవరినైనా కొనగలను, ఏదైనా చేయగలను అనే స్థాయిలో ఉన్నారన్నారు. |Telugu_M|other|8.500000
processed_te_m_general_01648.wav|శనివారం పశ్చిమ బెంగాల్ లోని కట్వా పట్టణంలో దేశ తొలి ప్రధాని జవహర్ లాల్ నెహ్రూ విగ్రహానికి దుండగులు నలుపు రంగు చల్లారు. |Telugu_M|other|7.700000
processed_te_m_finance_01701.wav|ఇలా దీర్ఘకాలిక రుణాలను అందజేసిన ప్రాజక్టులు రిస్క్ ‌తో  కూడినవి కావటం వల్ల బ్యాంకులు ఫైనాన్షియల్ ఒత్తిడికి గురవుతాయి.|Telugu_M|other|8.068563
processed_te_m_health_00496.wav|అప్పటికే అంబులెన్స్ కోసం ఎదురు చూస్తున్న వైద్యులు గర్బిణీకి వైద్యం అందించి ప్రమాదం నుంచి సురక్షితంగా గట్టెంక్కించారు.|Telugu_M|other|7.383563
processed_te_m_politics_00482.wav|భోపాల్లో పోటీ చేస్తే ఓటమి తప్పదనే భావనతో ఒక ఝలక్ ఇవ్వాలనే బలవంతంగా దిగ్విజయ్‌ను  కాంగ్రెస్ అభ్యర్థిగా పోటీకి దించారు.|Telugu_M|other|8.892875
processed_te_m_politics_02955.wav|శుక్రవారం మోత్కూరు మండల పరిషత్ కార్యాలయంలో బునాదిగాని కాల్వ తవ్వకంలో భూములు కోల్పయిన రైతులకు నష్టపరిహారం చెల్లించారు.|Telugu_M|other|8.660667
processed_te_m_weather_01436.wav|అలాగే జగన్ అవినీతి భాగోతంపై అచ్చెంనాయుడు విమర్శలను గుప్పించడంతో అధికార,విపక్షాల మధ్య తీవ్ర వాగ్వివాదం చోటు చేసుకుంది. |Telugu_M|other|8.600000
processed_te_m_weather_01812.wav|అలా చేసిన వాటిని మేమే స్వయంగా బీచ్రోడ్, పూర్ణామార్కెట్ తదితర ప్రాంతాల్లో స్టాళ్లు ఏర్పాటు చేసి అమ్ముతాం అని చెప్పారు. |Telugu_M|other|7.600000
processed_te_m_politics_02337.wav|వీటిలో రాజమండ్రి నా జన్మ స్థలం , నటుడిగా ఓనమాలు దిద్దింది అక్కడే కాబట్టి రాజమండ్రి అంటే అభిమానం ఉండడంలో తప్పేమీ లేదు.|Telugu_M|other|8.405250
processed_te_m_finance_01785.wav|ఈ రంగంలో విజయం సాధించిన తరువాత, ఫెర్రాగామో తన స్వదేశానికి తిరిగి వచ్చాడు, అక్కడ అతను తన సొంత వ్యాపారాన్ని స్థాపించాడు|Telugu_M|other|8.649062
processed_te_m_general_00139.wav|ఇంటర్నెట్ అనేది గేట్ వేస్ తో కలిసి కనెక్ట్ చేయబడిన నెట్వర్క్ హార్డ్వేర్ యొక్క ఒక పెద్ద మరియు సంక్లిష్టమైన అగ్రిగేషన్. |Telugu_M|other|7.232646
processed_te_m_health_02672.wav|మెదడువాపు వ్యాధి వ్యాప్తి చెందిన నేపథ్యంలో మెడికల్ బృందంతో ప్రత్యేక టీమ్ ను  ఏర్పాటు చేయాలని సుప్రీంకోర్టును కోరారు. |Telugu_M|other|6.768250
processed_te_m_general_00969.wav|ఇది జరిగిన కొన్ని సంవత్సరాల తర్వాత లోక కళ్యాణం కోసం ఇదే ప్రాంతంలో బ్రహ్మ దేవుడు ఓ గొప్ప యాగాన్ని చేయాలని భావిస్తాడు. |Telugu_M|other|7.453229
processed_te_m_finance_02575.wav|మా వ్యాపారానికి పెట్టుబడి పెట్టడానికి సహాయం చేయండి మహాప్రభో అంటూ బ్యాంకుల చుట్టూ తిరిగేవారు, దేశంలో లక్షల్లో ఉంటారు. |Telugu_M|other|7.348750
processed_te_m_weather_00448.wav|ఈ ఐదేళ్లలో బీజేపీ ఒకసారి నోట్లు మార్చింది, మరోసారి ట్యాక్స్ మార్చింది, ఇక వందల సార్లు మాట మార్చిందని ఎద్దేవా చేశారు. |Telugu_M|other|8.591000
processed_te_m_general_02000.wav|సంక్రాంతి రోజులలో వీటి చుట్టూ తిరుగుతూ పాటలు పడుతూ నృత్యం చేసే బాలికలంతా కృష్ణ భక్తి తమకూ కలగాలని ప్రార్థిస్తుంటారు. |Telugu_M|other|7.987292
processed_te_m_politics_01829.wav|సంఘటనా స్థలానికి బెజ్జూర్ స్థానిక సర్పంచ్ పెద్దల సుగుణ శంకర్ లు హుటా హుటినా బయల్దేరి వెళ్లి, సహాయక చర్యలు చేపట్టారు.|Telugu_M|other|7.871187
processed_te_m_general_01666.wav|కానీ, ఇప్పుడు పవన్ వైఖరి కూడా ఒక ఫక్తు రాజకీయ నాయకుడు మాదిరిగానే మారిపోతోందా అనే సందిగ్ధం సగటు అభిమానికి కలుగుతోంది. |Telugu_M|other|8.400000
processed_te_m_politics_01510.wav|ఆంధ్ర ప్రదేశ్ కి సాయం పట్ల కేంద్ర వైఖరిని సూక్ష్మంగా గ్రహించిన తెలంగాణ ముఖ్యమంత్రి కేసీఆర్ అత్యద్భుతంగా స్పందించారు.|Telugu_M|other|7.778313
processed_te_m_finance_00464.wav|మినీ బడ్జెట్ పై ఆసక్తి:దేశ ఆర్థిక వ్యవస్థను గాడిలో పెట్టేందుకు ఇమ్రాన్ ఖాన్ మొదట పొదుపు చర్యలకు  శ్రీకారం చుట్టారు.|Telugu_M|other|8.115000
processed_te_m_other_01965.wav|అందుకు జవాబుగా అన్నంలో కూర కలుపుకుని మొదటి ముద్ద నోట్లో పెట్టుకుని తింటూ గుత్తొంకాయ కూర అద్భుతంగా ఉంది అని అన్నాడు. |Telugu_M|other|7.302313
processed_te_m_education_00322.wav|టర్కీకి చెందిన ప్రముఖ ఇన్వెంటర్ సిలాల్ గోజర్ స్పెషల్ టెక్నిక్స్ సహాయంతో ఈ గోస్ట్ ఫోన్ టెక్నాలజీని అభివృద్థి చేసారు.|Telugu_M|other|8.170667
processed_te_m_politics_02562.wav|కాల్పుల శబ్ధం విన్న స్థానికులు పరుగు పరుగున అక్కడికి వచ్చి రక్తపు మడుగులో పడివున్న మంగేశ్‌ను  ఆసుపత్రికి తరలించారు.|Telugu_M|other|7.223125
processed_te_m_education_02597.wav|అజ్ఞానంతో ఆచరించినా ఆ నియమం ఫలితాన్ని ఇస్తుందని, మిడిమిడి జ్ఞానంతో కాదంటే మాత్రం దుష్ఫలితాలే వస్తాయని హెచ్చరించారు.|Telugu_M|other|8.501333
processed_te_m_general_01862.wav|ఈ మామూలు కవి రాసిన పద్యాలకి ఆ ప్రౌఢ కవి రాసిన కావ్యం కన్నా సమాజం మీద ఎక్కువ ప్రభావం వుందని మనం తేలిగ్గా చెప్పొచ్చు. |Telugu_M|other|8.126604
processed_te_m_politics_02661.wav|ఆ లేఖను ఒకసారి పరిశీలిస్తే, ముఖ్యమంత్రి తీసుకున్న మూడు రాజధానుల నిర్ణయంతో మేమంతా ఉన్నపళంగా రోడ్డున పడ్డాం అని ఉంది.|Telugu_M|other|8.115000
processed_te_m_weather_02279.wav|రోడ్డు ప్రమాదాలు ఎక్కువ జరిగే ప్రాంతాల్లో నో స్టాపింగ్, నో పార్కింగ్, నో ఓవర్ టేకింగ్ సూచన బోర్డులు ఏర్పాటు చేయాలి. |Telugu_M|other|7.267479
processed_te_m_weather_01494.wav|తమ డిమాండ్ల సాధనకోసం ఏలూరు కలెక్టర్ కార్యాలయం ముందు ధర్నా చేస్తున్న మహిళలపై చింతమనేని దౌర్జన్యానికి దిగటం గమనార్హం.|Telugu_M|other|8.567792
processed_te_m_general_01084.wav|ప్రపంచ సంస్కృతం అవార్డుకు ప్రథమంగా ఎంపికైన సంస్కృత భాషా కోవిదురాలు మహాచక్రి సిరింధ్రోన్ ఏ దేశానికి చెందిన యువరాణి ?|Telugu_M|other|8.700000
processed_te_m_general_02238.wav|మనుషులను దూరం చేసే మతం కన్నా ఆత్మీయతతో వారిని ఒక్కటిగా చేసే మానవత్వం ఎంతో గొప్పదని తిరుపతి ఎంపీ వెలగపల్లి అన్నారు. |Telugu_M|other|8.242708
processed_te_m_health_02633.wav|అంతేకాకుండా, మీ డాక్టర్ మీకు చెప్పినట్లుగా, రక్తపోటుకు చికిత్స చేయడం వలన గుండెపోటు వచ్చే ప్రమాదాన్ని తగ్గిస్తుంది. |Telugu_M|other|7.100000
processed_te_m_agri_02708.wav|భూగర్భ జలాలను ఒకవైపు తోడేస్తుంటే, మరోవైపు భూమిలోకి నీరు ఇంకడం ద్వారా భూగర్భ జలాలు రీచార్జ్ అయ్యే నేల తగ్గిపోతోంది. |Telugu_M|other|7.987292
processed_te_m_finance_01828.wav|ఆదాయ పన్ను అధికారుల తనిఖీలకు భయపడి వాళ్ల నాన్నగారు తన స్నేహితులను, బంధువులను నమ్మి డబ్బు వాళ్లందరి పేరిట పెట్టారు. |Telugu_M|other|7.975688
processed_te_m_agri_02869.wav|ఇంటింటికీ తాగునీరు అందించే పథకానికి జిల్లా గ్రామీణ నీటి సరఫరా ఆర్డబ్ల్యూఎస్ శాఖ అధికారులు ప్రణాళికలు రూపొందించారు. |Telugu_M|other|7.700000
processed_te_m_other_01627.wav|సోమవారం అర్థరాత్రి సుకుమా జిల్లా డోర్నపాల్ మండలంలోని పెద్దకుడ్తిలో తెలంగాణ ఆర్టీసీ బస్సుకు మావోలు నిప్పు పెట్టారు. |Telugu_M|other|8.103396
processed_te_m_weather_02537.wav|చెత్తా చెదారం తొలగించడం, పాడుబడిన బావులను పూడ్చడం, శిథిలమైన ఇళ్లను తొలగించడం, ఇంకుడు గుంతలను ఏర్పాటు చేయడం చేశారు. |Telugu_M|other|9.008979
processed_te_m_politics_02966.wav|ఈ సందర్భంగా బంగ్లా కెప్టెన్ ముష్ఫికర్ రహీమ్ మాట్లాడుతూ భారత్‌తో  ఏకైక టెస్టులో మెరుగైన ప్రదర్శన చేస్తామని అన్నాడు.|Telugu_M|other|7.535938
processed_te_m_health_02074.wav|విధి నిర్వహణలో భాగంగా నిఫా వైరస్ రోగులకు చికిత్స అందిస్తూ ఆ వైరస్ బారిన పడి ప్రాణాలు వదిలిన నర్సు, లిని గుర్తుందా.|Telugu_M|other|8.200000
processed_te_m_other_02364.wav|ప్రజల కష్టాలు తెలుసుకునే ధ్యేయంతో డాక్టర్ వైయస్ఆర్ చేపట్టిన పాదయాత్ర ప్రధానంగా రైతులనే కేంద్రంగా చేసుకుని సాగింది.|Telugu_M|other|7.151375
processed_te_m_education_01421.wav|కెప్టెన్ విరాట్ కోహ్లీ క్లాసికల్ ఇన్నింగ్స్‌కు ముగ్దుడైన ఇంగ్లాండ్ మాజీ కెప్టెన్ మైకెల్ వాల్ ప్రశంసలు కురిపించాడు.|Telugu_M|other|7.381333
processed_te_m_finance_01439.wav|మనం చెమటోడ్చి కష్టపడి సంపాదించిన డబ్బులో కొంత ఆదాయ పన్ను రూపంలో, ఇతర పన్నుల రూపంలో ప్రభుత్వానికి చెల్లిస్తున్నాం.|Telugu_M|other|7.964062
processed_te_m_health_02890.wav|ఏది చేయాలన్నా బాడీ ఫ్లెక్సిబుల్గా ఉండాలి కనుక శరీరం అనువుగా, అనుకూలంగా ఉండడానికి వాటికి రోజూ వ్యాయామం చేయిస్తారు.|Telugu_M|other|7.964062
processed_te_m_politics_00144.wav|వాట్సాప్ మెసేజ్లు, ఇమేజ్లు, వీడియోలు పెద్ద మొత్తంలో ప్రచారం కాకుండా ఉండేందుకు వాట్సాప్ గట్టి చర్యలు తీసుకుంటోంది.|Telugu_M|other|7.952458
processed_te_m_general_00464.wav|ఒకప్పుడు నక్సలైటుగా అజ్ఞాత వాసం గడిపిన నయీం, ఐపీఎస్ అధికారి వ్యాస్ హత్యతో పాటు ఇంకా చాలా హత్య కేసుల్లో నిందితుడు.|Telugu_M|other|8.277542
processed_te_m_finance_02003.wav|వారంతా క్రెడిట్ కార్డుల ద్వారా తన ఖాతాకు డబ్బులు వేసేవారని కెల్విన్ చెప్పడంతో బ్యాంకు ఖాతాలపై పోలీసులు కన్నేశారు. |Telugu_M|other|7.279083
processed_te_m_agri_02691.wav|తుమకూరు, హసన్, బెంగళూరు రూరల్ జిల్లాలకు చెందిన సుమారు మూడు వేల గ్రామాల నుంచి పీఠానికి ఆహార ధాన్యాలు అందుతున్నాయి. |Telugu_M|other|7.453229
processed_te_m_politics_01155.wav|ఇటీవల నందికొట్కూరు, మద్దికెరలో ఇద్దరు విద్యార్థులు మృతి చెందినా అధికారులు మాత్రం మరణాలు లేవని పేర్కొనడం గమనార్హం.|Telugu_M|other|7.639000
processed_te_m_finance_02018.wav|కానీ, పడిపోతున్న రూపాయి విలువ కారణంగా భారత్ తో పోలిస్తే గల్ఫ్ దేశాల్లో ఎక్కువ డబ్బు సంపాదించే అవకాశాలూ లేకపోలేదు. |Telugu_M|other|7.975688
processed_te_m_other_02900.wav|ఢిల్లీవాసులు కేజ్రీవాల్ను కొడుకుగా నమ్మితే ఆమ్ ఆద్మీకి ఓటేయాలని, ఉగ్రవాదిగా భావిస్తే బీజేపీకి ఓటు వేయాలని కోరారు. |Telugu_M|other|7.766708
processed_te_m_general_02367.wav|అయితే ఈ ప్రయోగంవల్ల అంతరిక్షంలో పెద్ద సంఖ్యలో ఉపగ్రహ శకలాలు ఏర్పడ్డాయని అమెరికా వంటి దేశాలు గగ్గోలు పెడుతున్నాయి. |Telugu_M|other|7.600000
processed_te_m_general_00475.wav|ఎల్బినగర్ నుంచి చాదర్ ఘాట్ మీదుగా వెళ్లే వాహనాలను ముసారంబాగ్, అంబర్ పేట మీదుగా ట్రాఫిక్ సిబ్బంది మళ్లిస్తున్నారు.|Telugu_M|other|7.476458
processed_te_m_other_02082.wav|బంగారు తెలంగాణ సాధనే ధ్వేయంగా, గడచిన నాలుగేళ్ల కాలంలో తెలంగాణ రాష్ట్రం ఘననీయంగా అభివృద్ధిని సాధించిందని చెప్పారు. |Telugu_M|other|8.068563
processed_te_m_general_01382.wav|దేశం విపత్కర పరిస్థితుల్లో ఉన్న సమయంలో ఒకటిగా ఉండాలన్న రాజ్యాంగ స్ఫూర్తికి సాక్ష్యంగా రాజకీయ పార్టీలు నిలబడ్డాయి. |Telugu_M|other|7.964062
processed_te_m_health_00334.wav|మా అబ్బాయికి కూడా ఓసారి జ్వరం వస్తే మా అమ్మ ఉస్మాన్ బీబీని తలుచుకుని, మా చిన్నప్పటి విషయాలను మా బాబుకి చెప్పేది.|Telugu_M|other|7.743479
processed_te_m_health_03171.wav|ఐదు రోజుల క్రితం చైనా నుంచి హైదరాబాద్ కు  వచ్చిన ఒక యువ వైద్యుడు జలుబు, దగ్గు లక్షణాలతో ఫీవర్ ఆసుపత్రిలో చేరాడు. |Telugu_M|other|7.395187
processed_te_m_health_01402.wav|లివర్ క్యాన్సర్తో లాహోర్లోని ఒక ఆసుపత్రిలో చికిత్స కోసం చేరిన ఏడేళ్ల బాలుడు షాన్ సుల్తాన్ పరిస్థితి విషమించింది.|Telugu_M|other|8.673438
processed_te_m_weather_01875.wav|ఎలాంటి ఆపరేషన్లు చేసినా ఇన్ పేషెంట్లుగా రోజుల తరబడి ట్రీట్మెంట్ అందించినా వేలకు వేలు గుంజడం లాంటివి ఇక్కడ ఉండవు. |Telugu_M|other|7.400000
processed_te_m_health_01622.wav|వీరిద్దరినీ వెంటనే ఆస్పత్రికి పంపి స్క్యాన్ చేయగా మార్ష్ గాయం తీవ్రంగా ఉందని, సర్జరీ చేయాల్సి వస్తుందని తేలింది.|Telugu_M|other|7.934062
processed_te_m_finance_01994.wav|ముందుగా, ప్రభుత్వరంగ సంస్థలలో పెడితే ఏవిధమైన పెన్షన్లు అందుబాటులో ఉన్నాయి, పెన్షన్ ఎంతెంత వస్తుందో పరిశీలిద్దాం. |Telugu_M|other|7.430021
processed_te_m_health_02626.wav|అంటే క్యాన్సర్ మహమ్మారి వల్ల ప్రాణాలు కోల్పోయిన వారికంటే సూపర్బగ్ వల్ల మృతి చెందిన వారి సంఖ్యే ఎక్కువగా ఉంటోంది. |Telugu_M|other|7.488062
processed_te_m_finance_01456.wav|మార్కెట్ పరిస్థితులు, మారిన మీ అవసరాలు, ఆర్థిక నేపథ్యాలను బట్టి పెట్టుబడి పథకాల్లో మార్పులు చేర్పులు చేసుకోవాలి.|Telugu_M|other|7.221042
processed_te_m_general_00807.wav|పూర్తి స్వదేశీ పరిజ్ఞానంతో ఇండియా తయారు చేసుకున్న తేలికపాటి యుద్ధ విమానం తేజస్ పై అమెరికా పొగడ్తలు కురిపించింది. |Telugu_M|other|7.871187
processed_te_m_politics_03194.wav|ఈ ఘటనలో ఆరోపణలు ఎదుర్కొంటున్న సీఐ సన్యాసి నాయుడును సోమవారం రాత్రి సస్సెండ్ చేస్తూ వీసీ లడ్డా ఆదేశాలు జారీచేశారు.|Telugu_M|other|8.637458
processed_te_m_politics_03547.wav|తల్లిదండ్రులు వచ్చిన తర్వాత గది తలుపులు పగలకొట్టి ఎస్ఐ ఏడుకొండలు సమక్షంలో సూసైడ్ నోట్ ను  స్వాధీనం చేసుకున్నారు.|Telugu_M|other|7.720271
processed_te_m_weather_01867.wav|ఓటర్లలో చైతన్యం నింపడానికి ముందుకొచ్చిన ద్రవిడ్ కే  ఓటు హక్కు లేకపోవడం పట్ల అంతా ఆశ్చర్యం వ్యక్తం చేస్తున్నారు. |Telugu_M|other|7.534500
processed_te_m_general_02189.wav|మా బహుళ వినియోగ సామర్ధ్యాలపై మా కస్టమర్లతో సన్నిహితంగా ఉండటానికి సోషల్ మీడియా మాకు సహాయం చేస్తుంది అని అన్నారు. |Telugu_M|other|7.847979
processed_te_m_politics_01136.wav|స్మగ్లింగ్ లాభసాటిగా ఉండటంతో చాలా మంది చదువుకున్న తమిళ యువత అడవుల బాట పడుతున్నట్లు ఫారెస్ట్ అధికారులు తెలిపారు.|Telugu_M|other|7.569333
processed_te_m_health_03140.wav|శస్త్రచికిత్స చేయించుకున్న మణి ఆరోగ్యంగా ఉందని, తొలగించిన కణితిని పరీక్షల కోసం ల్యాబ్ కు  పంపిస్తామని తెలిపారు. |Telugu_M|other|6.756625
processed_te_m_other_02767.wav|రాంచీ తీవ్ర దుర్భిక్ష పరిస్థితుల నుంచి గట్టెక్కేలా వానలు కురవాలని ఆకాంక్షిస్తూ భక్తులు నిప్పుల గుండంలో నడిచారు. |Telugu_M|other|8.254312
processed_te_m_agri_02927.wav|అదే గ్రామానికి చెందిన పుసం సురేష్కు సంబంధించి ఒక ఎద్దు,కుమార్ రాజుకు చెందిన రెండు ఎడ్లు ఉదయం మేత కోసం వెళ్లాయి. |Telugu_M|other|7.836354
processed_te_m_other_03076.wav|తెల్లం రమేష్ ను  పోలీస్ ఇన్ఫార్మర్ అయినందునే చంపామని సీపీఐ మావోయిస్ట్ మణగూరు ఏరియా పేరుతో కరపత్రాన్ని విడిచారు. |Telugu_M|other|7.600000
processed_te_m_weather_01496.wav|అతివేగం, నిద్రమత్తు ప్రమాదానికి కారణమని ప్రాథమికంగా తేల్చిన పోలీసులు, కేసు నమోదు చేసి, దర్యాఫ్తు ప్రారంభించారు. |Telugu_M|other|7.300000
processed_te_m_finance_02216.wav|చేనేత, వస్త్ర, వ్యాపార రంగాలను వస్తు సేవల పన్ను జీఎస్టీ నుంచి మినహాయింపు ఇవ్వాలంటూ కేంద్రాన్ని కోరాలని అన్నారు. |Telugu_M|other|7.697042
processed_te_m_other_02166.wav|పెరుగుతున్న వలసలకు వ్యతిరేకంగా మరాఠీల ఉనికి కోసం, మనుగడ కోసం పోరాడాలని ఆ పత్రిక ద్వారా ఆయన ఉద్భోధిస్తూ వచ్చారు. |Telugu_M|other|8.091771
processed_te_m_finance_01077.wav|ఎక్కువగా కరెన్సీ నోట్లను కింద చల్లడం, ఆ డబ్బు తీసుకునేలా టార్గెట్ ‌ను  ప్రేరేపించి దృష్టి మరల్చడం చేస్తుంటుంది.|Telugu_M|other|7.313917
processed_te_m_general_02420.wav|అమెజాన్ ప్రముఖ ఆన్లైన్ రిటైలర్. మీరు ఖచ్చితంగా మీకు నచ్చిన సంగీతాన్ని కొనుగోలు చేయడానికి వెబ్సైట్కి వెళ్లవచ్చు. |Telugu_M|other|7.000000
processed_te_m_finance_01359.wav|ఆర్థిక సంవత్సం చివరికి వచ్చే సరికి పన్ను పరిధిలోకి వచ్చే ఉద్యోగులు, వ్యాపారుల దృష్టి అంతా ఒకటే దానిపై ఉంటుంది.|Telugu_M|other|7.836354
processed_te_m_education_00752.wav|ముంబైలోని ఒక వైద్య కళాశాలలో పీజీ చేస్తున్న విద్యార్థిని డాక్టర్ పాయల్ తాడ్వీ గత బుధవారం ఆత్మహత్య చేసుకున్నారు.|Telugu_M|other|9.071563
processed_te_m_general_00358.wav|ములుగు:తోటి విద్యార్థుల అకృత్యాలు,అసాంఘీక చర్యలు ఓ విద్యార్థి జీవితంలో మర్చిపోలేని చేదు అనుభవాన్ని మిగిల్చాయి.|Telugu_M|other|8.010521
processed_te_m_education_02445.wav|చిన్న తరహా సరఫరాదారులకు కాంపోజిషన్ పథకాన్ని వర్తింపచేసే విషయాన్ని కూడా ఇవాళ్టి సమావేశంలో చర్చించే అవకాశం ఉంది.|Telugu_M|other|9.557333
processed_te_m_agri_03007.wav|అందుకే రైతు కుటుంబాలకు వెన్ను దన్నుగా నిలిచే రైతు బీమా పథకం అమలు కోసం ప్రభుత్వం పకడ్బందీగా ప్రణాళికలు చేసింది. |Telugu_M|other|7.200000
processed_te_m_education_02757.wav|పరిసరాలు శుభ్రంగా లేకపోయినా, డ్రైనేజీ వ్యవస్థ బాగోక పోయినా సరే దోమలు తమ ప్రతాపాన్ని చూపడానికి సిద్దంగా ఉంటాయి.|Telugu_M|other|8.234667
processed_te_m_politics_02899.wav|సుహాసిని కోసం ఆమె సోదరులు ఎన్టీఆర్, కళ్యాణ్ రామ్, ఇతర కుటుంబ సభ్యులు ప్రచారం చేస్తారని జోరుగా వార్తలు వచ్చాయి.|Telugu_M|other|7.360354
processed_te_m_weather_01287.wav|రియో ఒలంపిక్స్ లో అసాధారణ ప్రతిభతో బ్యాట్మింటన్ మహిళల విభాగం లో సిల్వర్ మెడల్ ను తెలుగు తేజం సింధు సాధించింది. |Telugu_M|other|7.700000
processed_te_m_general_02164.wav|మురికి కాల్వలు, విద్యుత్ దీపాల ఏర్పాటు అత్యవసరం కావడంతో చాలామంది సర్పంచ్లు సొంతంగా ఖర్చు చేసి పనులు చేయించారు. |Telugu_M|other|7.500000
processed_te_m_politics_02340.wav|యువత కోరుకునే అంశాలు, లవ్ స్టొరీ, ఫ్యామిలీ ఎమోషన్స్ ని కలిపి కంప్లీట్ ఎంటర్టైనర్ గా రూపొందించిన సినిమానే గరం.|Telugu_M|other|7.360354
processed_te_m_health_01422.wav|వెబ్సైట్ల నుంచి తీసుకున్న మందులు వికటించి రోగి మరణిస్తే దానికి ఎవరు బాధ్యత వహిస్తారని వీరు ప్రశ్నిస్తున్నారు.|Telugu_M|other|7.476458
processed_te_m_politics_01978.wav|అయినా కూడా నేను అలా అన్నానంటూ ఎలా ప్రచారం చేస్తున్నారో నాకు అర్థం అవ్వడం లేదంటూ మేఘాంశ్ అసహనం వ్యక్తం చేశాడు.|Telugu_M|other|7.650604
processed_te_m_politics_01739.wav|ఇంతలో జగిత్యాల ఎమ్మెల్యే సంజయ్ కుమార్ అత్యుత్సాంతో కవిత పోటీ చేస్తానంటే పదవీ త్యాగానికి సిద్ధమని ప్రకటించారు.|Telugu_M|other|7.621250
processed_te_m_agri_02709.wav|సోమవారం మేకలు కాయడానికి విఠల్ వెళ్లగా పొలం వద్ద ఉన్న పశువులకు నీటిని తాపడం కోసం అతని కుమారుడు గణేష్ వెళ్ళాడు.|Telugu_M|other|7.325521
processed_te_m_politics_01808.wav|గత ఎన్నికల్లో టీడీపీకి మద్దతుగా నిలచి ప్రచారం చేసిన పవన్ ఈ ఎన్నికల్లో స్వయంగా రంగంలోకి దిగిన విషయం తెలిసిందే.|Telugu_M|other|7.325521
processed_te_m_politics_02847.wav|భయం భయంగా ఓ చోట నిల్చొని కంగారు పడుతున్న పూజను కొంత మంది స్థానికులు గమనించి విషయం తెలుసుకునే ప్రయత్నం చేశారు.|Telugu_M|other|9.032187
processed_te_m_education_00868.wav|ఓ సర్కిల్ ఇన్స్ పెక్టర్ స్థాయి అధికారికే వేధింపులు ఉంటే కిందిస్థాయి ఉద్యోగుల పరిస్ధితి ఏంటనే చర్చ జరుగుతోంది.|Telugu_M|other|7.360000
processed_te_m_finance_01397.wav|ఆ దేశాన్ని చైనా అప్పుల ఊబిలోంచి కాపాడేందుకు భారత్ తో  పెట్టుబడులు, న్యాయమైన వాణిజ్య వ్యాపారాలు చేస్తేనే మేలు.|Telugu_M|other|7.580938
processed_te_m_education_01338.wav|ఈ విద్యా సంవత్సరం ప్రారంభం నుంచి కూడా పలు వసతి గృహాలకు మెస్ బిల్లులు, కాస్మొటిక్ ఛార్జీలు చెల్లించాల్సి ఉంది.|Telugu_M|other|8.224000
processed_te_m_health_00695.wav|అల్జీమర్స్ వ్యాధి బారిన పడకుండా ఉండాలంటే చిన్నప్పటి నుంచి పజిల్స్ బాగా ఆడాలని కెనడా ఆరోగ్య సంస్థే చెప్పింది.|Telugu_M|other|8.080167
processed_te_m_finance_01628.wav|పౌల్సేన్ యొక్క నిర్వచనాలు స్పష్టంగా ప్రతి ద్రవ్యోల్బణం ఆర్థిక వ్యవస్థలోని ఇతర మార్పుల లక్షణంగా చూస్తున్నాయి.|Telugu_M|other|8.219500
processed_te_m_health_02230.wav|ఈ మేరకు ఆరోగ్య శ్రీ ట్రస్టు ద్వారా మహాత్మా గాంధీ క్యాన్సర్ హాస్పటల్ వారు ఆమెకు వెంటనే చికిత్స ప్రారంభించారు.|Telugu_M|other|7.244250
processed_te_m_politics_01319.wav|శ్రీకృష్ణ దేవరాయల కాలానికి చెందిన ఆ కోటలో అంతులేని వజ్ర వైఢూర్యాలు ఉన్నట్లు ఎప్పటి నుంచో ప్రచారం జరుగుతోంది.|Telugu_M|other|7.882792
processed_te_m_general_00584.wav|అనేక భాషల నుంచి విస్తృతంగా వాడుకలో ఉన్న పదాలను కూడా ఆంగ్ల భాషలో ఇమిడ్చే ప్రయత్నాలు చేస్తుంటుంది ఆక్స్ ఫర్డ్. |Telugu_M|other|7.592542
processed_te_m_politics_02792.wav|ఆయన చక్కగా వండిన వంటను ప్రేక్షకులకు అందంగా వడ్డించడమే నా పని అన్నట్లు బ్రాండ్‌బాబు సినిమాను డైరెక్ట్ చేశాను.|Telugu_M|other|7.731875
processed_te_m_health_02169.wav|దయచేసి ఈ విషయాన్ని రాజకీయం చేసి ఈ మహమ్మారి లాంటి జబ్బు బారిన పడ్డ వాళ్లని ఇంకా క్షోభ పెట్టకండి అని  అన్నాడు. |Telugu_M|other|7.673813
processed_te_m_finance_01523.wav|గూగుల్ పే సర్వీసుని తీసుకుంటే క్రెడిట్ లేదా డెబిట్ కార్డు వివరాల్ని ఎన్క్‌రిప్షన్ మోడ్ ‌లో  భద్రం చేస్తుంది.|Telugu_M|other|7.081708
processed_te_m_finance_02346.wav|ఇప్పటి వరకు కార్మికుల వేతనాల్లో పొదుపు చేసే ఎనిమిది శాతానికి కేవలం ఎనిమిది శాతం మ్యాచింగ్ గ్రాంటు ఇచ్చేవారు. |Telugu_M|other|6.663750
processed_te_m_general_02394.wav|రియో ఒలింపిక్స్ మహిళల రెజ్లింగ్లో కాంస్య పతకం సాధించడం ద్వారా సంచలనాల సాక్షి పేరు యావత్ దేశంలో మారుమోగింది. |Telugu_M|other|8.265937
processed_te_m_education_02373.wav|విజయ్ దేవరకొండ తన ప్రశ్నను వీడియో రూపంలో పంపగా ,జగ్గీ వాసుదేవ్ గురూజీ కూడా వీడియో ద్వారానే సమాధానం ఇచ్చారు.|Telugu_M|other|7.722667
processed_te_m_health_01786.wav|కాగా, గొంతు క్యాన్సర్ వ్యాధితో బాధపడిన కుల్సుమ్ లండన్ లోని ఓ ఆసుపత్రిలో చికిత్స పొందుతూ ప్రాణాలు విడిచింది.|Telugu_M|other|7.058500
processed_te_m_general_00375.wav|స్టేట్ మినిస్టరే కానీ, స్టేట్ మినిస్టర్లా లేడు నాతో పాటు అప్పుడే విమానం దిగిన సెంట్రల్ మినిస్టర్లా ఉన్నాడు. |Telugu_M|other|6.652146
processed_te_m_finance_02020.wav|పన్నుల ఎగవేతకు చట్టబద్ధ మార్గాన్ని సుగమం చేసిన ద్వంద్వ పన్నుల రద్దు ఒప్పందాలను గత ప్రభుత్వాలు చేసుకొన్నాయి. |Telugu_M|other|7.128146
processed_te_m_general_02199.wav|దివ్యాంగులకు కృత్రిమ అవయవాలు ఇవ్వడమే కాకుండా విద్య, ఉద్యోగ, ఉపాధి అవకాశాల కోసం తమ సంస్థ పని చేస్తుందన్నారు. |Telugu_M|other|7.987292
processed_te_m_agri_01565.wav|కెప్టెన్ కెల్లర్ ఒక పత్తి రైతు మరియు వార్తాపత్రిక ఎడిటర్ మరియు సివిల్ వార్లో కాన్ఫెడరేట్ సైన్యంలో పనిచేశారు|Telugu_M|other|8.074667
processed_te_m_education_02962.wav|ఎంసెట్ ప్రశ్నాపత్రాల లీకేజీపై దర్యాప్తు చేస్తున్న సిఐడి పోలీసులు, దిగ్బ్రాంతి కలిగించే విషయాలు కనుగొన్నారు.|Telugu_M|other|7.072000
processed_te_m_weather_00619.wav|ముద్రగడ కిర్లంపూడిలో తన ప్రెస్ మీట్ లో  మాట్లాడుతూ ఈ అల్లర్లు చేయించింది తెలుగుదేశం పార్టీ వారేనని అన్నారు. |Telugu_M|other|6.640542
processed_te_m_politics_02988.wav|జిల్లాలో గ్రామ పంచాయతీ ఎన్నికలు ముగిసిన తరువాత ఏర్పడిన పంచాయతీల పాలక వర్గాల పాలనకు  నేటితో ఏడాది పూర్తైంది.|Telugu_M|other|8.126604
processed_te_m_politics_01847.wav|సంజయ్ మెహ్రోత్రా ప్రస్తుతం మైక్రాస్ టెక్నాలజీలో ప్రెసిడెంట్, చీఫ్ ఎగ్జిక్యూటివ్ ఆఫీసర్ గా పని చేస్తున్నారు.|Telugu_M|other|7.109375
processed_te_m_general_01581.wav|సోషల్ మీడియా గ్రూపుల్లో షేర్ అయిన ఆ విజువల్స్ చివరికి బాధితుల ఫోన్లకు చేరటంతో వారు దిగ్భ్రాంతికి గురయ్యారు. |Telugu_M|other|6.942396
processed_te_m_education_00312.wav|సెప్టెంబర్ నెలతో ముగిసిన త్రైమాసికంలో ఎఫ్ఎంసీజీ సెక్టార్ రూరల్ వినియోగం ఏడేళ్ల కనిష్ఠ స్థాయికి పడిపోయింది.|Telugu_M|other|8.133125
processed_te_m_weather_00513.wav|సంక్రాంతి పర్వదినం రోజుల్లో రాత్రి పూట మందు కొట్టి రోడ్డెక్కిన వారిపై హైదరాబాద్ పోలీసులు కొరడా ఝళిపించారు. |Telugu_M|other|6.745021
processed_te_m_politics_02649.wav|అనంతపురం జిల్లా శెట్టూరు మండలం పెరుగుపాళ్యం గ్రామంలో గురువారం ఈతకువెళ్లి ఇద్దరు విద్యార్థులు మృతి చెందారు.|Telugu_M|other|6.570875
processed_te_m_general_00863.wav|బళ్లారి వైపు వెళ్లే వాహనాలన్నీ వెల్దుర్తి కూడలి వద్దే రోడ్డు దాటి వ్యతిరేక దిశలోనే ప్రయాణం సాగిస్తున్నాయి. |Telugu_M|other|6.663750
processed_te_m_other_00858.wav|పూర్తి పల్లెటూరి నేపథ్యంలో సాగే ఈ చిత్రం ఫస్ట్‌లుక్ సోమవారం ప్రసాద్ ల్యాబ్స్ లో  సి కళ్యాణ్ విడుదల చేశారు.|Telugu_M|other|7.151375
processed_te_m_finance_01179.wav|ఇటువంటి వాస్తవాలను గమనించిన తర్వాతే వృద్ధాప్య పెన్షన్ అవసరం పెరిగిన విషయాన్ని సామాజిక సంస్థలు గుర్తించాయి.|Telugu_M|other|7.592812
processed_te_m_weather_00234.wav|ఇలాంటి కథల పత్రిక ప్రపంచంలో మరొకటి లేదని సామాన్యులు, మాన్యులు కూడా ముక్తకంఠంతో దశాబ్దాలుగా ఘోషిస్తున్నారు. |Telugu_M|other|7.743479
processed_te_m_health_00745.wav|అలాగే, పెళ్లై జీవిత భాగస్వామితో విడిపోయిన వారు, ఒంటరిగా జీవించే వారిలో గుండె సంబంధిత వ్యాధులు వస్తున్నాయట.|Telugu_M|other|7.592542
processed_te_m_finance_01150.wav|వినూత్న నిర్ణయాలు, ప్రభుత్వం చేపట్టే గట్టి చర్యల కారణంగానే బ్యాంకులు తిరిగి ప్రజల విశ్వాసాన్ని చూరగొంటాయి.|Telugu_M|other|7.731875
processed_te_m_politics_02476.wav|స్నేహితులతో, బంధువులతో మర్యాదగా నడుచుకునే తీరుని తల్లిదండ్రులు వివరించే తీరు సైతం వీళ్లెంతమాత్రం ఇష్టపడరు.|Telugu_M|other|7.232646
processed_te_m_education_02243.wav|ప్రభుత్వ కాలేజీల్లో అడ్మిషన్ల పెంపునకు రెండేళ్లక్రితం ప్రారంభించిన ప్రయత్నాలు గత ఏడాది సత్ఫలితాలు ఇచ్చాయి.|Telugu_M|other|8.618667
processed_te_m_education_00825.wav|కాగా ఇటీవలే వైసీపీలో చేరతానని ప్రకటించిన వల్లభనేని వంశీ ఎక్కడ కూర్చుంటారనే చర్చ రాజకీయ వర్గాల్లో జరిగింది.|Telugu_M|other|8.650667
processed_te_m_weather_00777.wav|కింగ్డావో రెండు రోజుల పర్యటన నిమిత్తం భారత ప్రధాని నరేంద్ర మోదీ శనివారం చైనాలోని కింగ్డావోకు చేరుకున్నారు. |Telugu_M|other|7.371958
processed_te_m_politics_00774.wav|దీంతో ఓటింగ్ సరళిని చూసుకుని ప్రధాన పార్టీల అభ్యర్థులు, గెలుపు తమదంటే తమదంటూ కాన్ఫిడెంట్‌గా  చెబుతున్నారు.|Telugu_M|other|6.895958
processed_te_m_general_01259.wav|వాడే కాదమ్మా ప్రతి అడ్డమైన వాడు బంగారం అనే పిలుస్తాడు, అదేదో దిక్కుమాలిన సినిమాతో అందరికీ ఆ పదం అలవాటైంది. |Telugu_M|other|7.400000
processed_te_m_health_01456.wav|ఈ ఇన్ఫెక్షన్ వచ్చిన కొత్తలో టాన్సిల్స్ నొప్పి మొదలై చాలా రోజుల పాటు ఏ మందులకూ లొంగకుండా అలాగే ఉండిపోతుంది.|Telugu_M|other|7.209417
processed_te_m_politics_02040.wav|బాధిత యువతి పట్ల అవాంఛనీయ ప్రచారం నివారించి నైతిక విలువలకు పట్టం గట్టాలని ఆయన అన్ని వర్గాలను అభ్యర్థించారు|Telugu_M|other|7.592542
processed_te_m_politics_03413.wav|ఈ దాడులకు టీడీపీకి సంబంధం ఉందని వైసీపీ జప్ఫాలు ప్రచారం చేస్తున్నారని మాజీ ఎమ్మెల్యే బోండా ఉమ మండిపడ్డారు.|Telugu_M|other|7.987292
processed_te_m_finance_02500.wav|వాణిజ్య వ్యాపార భీమా యొక్క మినహాయింపు గురించి ఏజెంట్ మరియు వ్యాపార కవరేజ్ కన్సల్టెంట్ యొక్క అవగాహన అవసరం. |Telugu_M|other|6.954000
processed_te_m_politics_01680.wav|"కన్నవారికి" అంటే తల్లిదండ్రులు అని ఒక అర్థం, చూసినవారు అని మరొక అర్థం అందుచేత ఇది శ్లేషాలంకారం అవుతుంది.|Telugu_M|other|7.708646
processed_te_m_general_02014.wav|నా చిన్నప్పుడు చూసిన ఒక రామాయాణం సినిమాలోని పుష్పక విమానం లాంటిదే ఒకటి పైన ఎగురుతోంది అని చెప్పాడు రంగడు. |Telugu_M|other|6.600000
processed_te_m_agri_00399.wav|నీటి సమస్యపై దృష్టి సారించిన ఫడ్నవీస్ ప్రభుత్వం, అదే ఏడాది జలయుక్త్ శివర్ అభియాన్ పథకాన్ని ప్రారంభించింది|Telugu_M|other|9.056000
processed_te_m_general_00967.wav|ఈ సందర్భంగా ఆమెను అభినందిస్తూ అందరూ తమ తమ ట్విట్టర్ అండ్ సోషల్ మీడియా ఖాతాల ద్వారా విషెష్ అందిస్తున్నారు. |Telugu_M|other|7.731875
processed_te_m_politics_01517.wav|కర్ణాటక ముఖ్యమంత్రి కుమారస్వామి సోదరుడు, ప్రజాపనుల శాఖ మంత్రి హెచ్డీ రేవణ్ణ  మరో వివాదంలో చిక్కుకున్నారు.|Telugu_M|other|7.464833
processed_te_m_finance_01773.wav|మీ సహాయ అర్హతను లెక్కించేందుకు మీ ఆదాయం మాత్రమే కాకుండా, మీ జీవిత భాగస్వామి యొక్క ఆస్తులని గుర్తుంచుకోండి|Telugu_M|other|7.592542
processed_te_m_education_03478.wav|సాంబార్ సరస్సు జైపూర్ మరియు జోధ్పూర్ రాజుల మధ్య గొడవలో ఉంది. అది చివరికి బ్రిటిష్ వారికి బదిలీ చేయబడింది.|Telugu_M|other|7.337125
processed_te_m_general_01580.wav|హాజీపూర్లో పాఠశాలకు వెళ్లే పిల్లల్ని ఎత్తుకెళ్లి అతి కిరాతకంగా అత్యాచారం చేసి చంపి బావిలో పూడ్చిపెట్టాడు. |Telugu_M|other|7.290687
processed_te_m_finance_01988.wav|ఎమర్జెన్సీకి ముందు చేతివృత్తుల వారి వార్షిక ఆదాయం, ప్రభుత్వ ఉద్యోగుల వార్షిక ఆదాయం దాదాపు సమానంగా ఉండేది. |Telugu_M|other|7.418396
processed_te_m_politics_00334.wav|ఇద్దరు ఇంటర్ విద్యార్థులు బైక్‌పై  వెళుతూ చెక్‌పోస్ట్ వద్ద ఆర్టీసీ బస్సును ఓవర్టేక్ చేసే ప్రయత్నం చేశారు.|Telugu_M|other|6.942396
processed_te_m_weather_00483.wav|భారీ వర్షం పడడంతో గోదావరి ఉద్ధృతి మరింత పెరిగిందని, దాంతో సుడిగుండాల తీవ్రత మరింత ఎక్కువైందని వివరించారు. |Telugu_M|other|7.546104
processed_te_m_politics_03482.wav|దీనిపై స్వయంగా ముఖ్యమంత్రి పర్యవేక్షణ చేసిన, కఠినమైన చర్యలు తీసుకునే విధంగా సీఎం స్పందించాలని ఆయన కోరారు.|Telugu_M|other|8.115000
processed_te_m_general_01599.wav|ఆగస్ట్ నెల ప్రారంభంలో అమెజాన్ ఇండియా బాస్ అమిత్ అగర్వాల్ తమ సిబ్బందికి పంపిన ఈమెయిల్ వాట్సాప్ లో లీకైంది. |Telugu_M|other|7.023667
processed_te_m_general_01442.wav|తయారీ చార్జీలను బంగారంలో నిర్ణీత శాతం లేదా గ్రాముకు ఇంత చొప్పున వసూలు చేసే రెండు విధానాలు ఆచరణలో ఉన్నాయి. |Telugu_M|other|7.290687
processed_te_m_finance_02424.wav|అలహాబాద్ బ్యాంక్ మంగళవారం బొంబాయి స్టాక్ ఎక్స్‌చేంజ్ బీఎస్ఈకి సమర్పించిన పత్రంలో ఈ వివరాలు వెల్లడించింది. |Telugu_M|other|6.400000
processed_te_m_general_00782.wav|తను ఎంత మేధావినో చెప్పేందుకు సోషల్ మీడియా వేదికగా ఆయన చేసిన ప్రయత్నం ఇప్పుడు ఆయన్ను నవ్వుల పాలు చేసింది. |Telugu_M|other|7.557729
processed_te_m_weather_00457.wav|అసలు ఈ సినిమాకి ఎడిటర్ సమస్యో దర్శకుడి సమస్యో తెలియదు కానీ షూట్ చేసిన ఫూటేజ్ అంతా అలాగే సినిమాలో ఉంచారు. |Telugu_M|other|7.600000
processed_te_m_other_00300.wav|ఇక ప్రీ క్లైమాక్స్, క్లైమాక్స్లకు వచ్చేసరికి తొందర తొందరగా చుట్టేసి, చివర్లో సినిమాను తేలిపోయేలా చేశారు. |Telugu_M|other|7.500000
processed_te_m_other_01043.wav|అజ్ఞాతవాసి సినిమా విడుదలకు ముందు ముదురుతున్న ఈవివాదం నిజమా కాదా అన్న సంధింగ్ధంలో పవన్ అభిమానులు ఉన్నారు.|Telugu_M|other|6.900000
processed_te_m_other_02009.wav|ఆ తరువాత కాలంలో పలు క్షేత్రాలను దర్శిస్తూ వస్తోన్న ఆది శంకరుల వారు, ఈ క్షేత్ర మహాత్మ్యాన్ని గుర్తించారు. |Telugu_M|other|6.800000
processed_te_m_general_00986.wav|కథేంటంటే మన దేశం బ్రిటిష్ పాలనలో ఉండగా ఆఫ్ఘనిస్థాన్ నుంచి సుమారు పది వేల మంది సైనికులు దండెత్తి వచ్చారు. |Telugu_M|other|7.012062
processed_te_m_politics_01504.wav|సినిమా లైన్ హాలీవుడ్దే అయినా కథ మాత్రం స్థానిక వర్తమాన అంశాలతోనే ముడిపడి ఉంటుందని దర్శకుడు పేర్కొన్నాడు.|Telugu_M|other|7.116542
processed_te_m_general_00527.wav|సాంకేతిక సమస్య తలెత్తడంతో నలుగురు మాత్రమే ప్రయాణించే అవకాశం ఉన్న ఈ బుల్లి విమానం దుబాయ్ లో  కూలిపోయింది. |Telugu_M|other|7.186208
processed_te_m_education_01360.wav|దశాబ్ధాలుగా ప్రజలు, రైతులు, చేతివృత్తుల వారి సమస్యలపై వామపక్షాలు రాజీలేని పోరాటం చేస్తున్నాయని చెప్పారు.|Telugu_M|other|7.349333
processed_te_m_general_01416.wav|కంటోన్మెంట్ విద్యుత్ వినియోగం రోజు రోజుకు పెరిగి పోతుండడంతో వినియోగ దారులకు సరిపడ విద్యుత్ ను  సరఫరా చేయడానికి విద్యుత్ శాఖ అన్ని రకాల చర్యలు తీసుకుంటుంది. |Telugu_M|other|10.000000
processed_te_m_education_00605.wav|అమెరికాలో హెచ్బీ హోల్డర్ల జీవిత భాగస్వాములు సుమారు డెబ్బై వేల మందికి ప్రస్తుతం వర్క్ పర్మిట్లు ఉన్నాయి.|Telugu_M|other|7.242667
processed_te_m_finance_02334.wav|ఈ దివాళా కోరు ఆర్థిక విధానం మన్మోహన్ సింగ్ ప్రధాన మంత్రిత్వంలోని కాంగ్రెస్ ప్రభుత్వం హయాంలో రూపొందింది.|Telugu_M|other|6.547646
processed_te_m_politics_03243.wav|ఎన్టీఆర్ ముఖ్యమంత్రి కావడానికి ముందు చేసిన రాష్ట్ర పర్యటనలో అన్నగారి చైతన్య రథానికి రథ సారధి హరికృష్ణే.|Telugu_M|other|7.348750
processed_te_m_weather_02427.wav|సరైనోడు సక్సెస్ తో అల్లు అర్జున్ కూడా శ్రీకాంత్ అడ్డాల తో సినిమా చేసేందుకు అసక్తిగా ఉన్నట్టు తెలిసింది.|Telugu_M|other|6.733417
processed_te_m_finance_01658.wav|అంతేకాదు సెంట్రల్ బ్యాంకులు సైతం బోర్డ్ అప్రూవ్ ‌డ్  యాక్షన్ ప్లాన్ ను పట్టణ సహకార బ్యాంకులను అడగవచ్చు.|Telugu_M|other|7.337125
processed_te_m_general_01030.wav|ఇస్లామిక్ స్టేట్ ఉగ్రవాద సంస్థకు చెందిన అల్ మిన్పార్ జిహాదీ మీడియా నెట్ వర్క్ ఈ విషయాలను వెల్లడించింది. |Telugu_M|other|6.872729
processed_te_m_general_00768.wav|ఇలాంటి సమస్యలు రాకుండా ఉండాలంటే నేవల్ ఫ్లీట్ మీద నుంచి అటాక్ చేయడం ఉత్తమమనే ఆలోచిస్తోంది రష్యన్ సైన్యం. |Telugu_M|other|7.453229
processed_te_m_finance_01289.wav|హైదరాబాద్ నగర టాస్క్ ఫోర్స్ పోలీసులు తాజాగా క్రెడిట్ కార్డుల భారీ మోసానికి సంబంధించిన కేసును ఛేదించారు.|Telugu_M|other|7.223125
processed_te_m_other_02204.wav|దీంతో కెప్టెన్ గా  అత్యధిక శతకాలు సాధించిన ఆటగాళ్ల జాబితాలో సన్నితో కలిసి కోహ్లీ అగ్రస్థానంలో నిలిచాడు.|Telugu_M|other|6.884333
processed_te_m_finance_01990.wav|నియంత్రణ సంస్థలు, నియంత్రిత సంస్థలు చేసే తప్పులకు తమను బాధ్యులను చేయడం సరికాదని బ్యాంకులు పేర్కొన్నాయి.|Telugu_M|other|6.849521
processed_te_m_health_00521.wav|వాల్నట్స్ గుండె సంబంధ జబ్బులను తగ్గించి, మెదడును ఆరోగ్యంగా ఉంచుతాయని గతంలో పలు అధ్యయనాలు వెల్లడించాయి.|Telugu_M|other|7.488062
processed_te_m_general_01345.wav|ఇస్లాం మతం ఆరంభమైన తరువాత ఆ మతం సిద్ధాంతాన్ని స్వచ్ఛంగా అంగీకరించి ఆ మతంలో చేరినవారు చాలా తక్కువ మంది. |Telugu_M|other|7.900000
processed_te_m_general_02362.wav|రెండు దేశాల మధ్య అణ్వస్త్ర యుద్ధం జరిగితే మొదటగా అణుబాంబు ప్రయోగించే దేశం పాకిస్థానే అని వారంటున్నారు. |Telugu_M|other|6.872729
processed_te_m_general_02418.wav|దాంతో భూమి మీది నుంచి మనం ఎప్పుడు చూసినప్పటికీ చంద్రుడి తాలూకు ఒక వైపున ఉన్న భాగం మాత్రమే కనిపిస్తుంది|Telugu_M|other|7.174583
processed_te_m_finance_00644.wav|సేవింగ్స్  బ్యాంక్ ఖాతాలో పొదుపు చేస్తే నగదు సురక్షితంగా ఉండడంతో పాటు ఆశించిన వడ్డీ రేట్లను పొందవచ్చు.|Telugu_M|other|6.559271
processed_te_m_agri_01374.wav|ఉదయాన్నే అల్పాహారం తీసుకోవడం వీలుకాని సందర్భాల్లో బాదం పప్పు తింటే మేలని తాజా అథ్యయనం స్పష్టం చేసింది.|Telugu_M|other|8.533333
processed_te_m_general_01180.wav|క్రో బంధుత్వాలు ఇరక్వాయి బంధుత్వాలు వంటివే కానీ, వారికి తల్లి వైపు మాత్రమే మేనరిక సంబంధాలు ఆమోదయోగ్యం. |Telugu_M|other|7.673813
processed_te_m_politics_01425.wav|ప్రధాని మోడీ, కాంగ్రెస్ నేత రాహుల్ గాంధీ భవిష్యత్తుకు గుజరాత్ ఎన్నికలు లిట్మస్ టెస్ట్ గా  మారనున్నాయి.|Telugu_M|other|6.419937
processed_te_m_health_02600.wav|ఒక చిన్నారికి కరోనా వైరస్ సోకగా ఆ చిన్నారిని వైద్యుడు ప్రత్యెక వార్డులో పెట్టి చికిత్స అందిస్తున్నాడు. |Telugu_M|other|6.640542
processed_te_m_weather_02041.wav|కీర్తి సురేష్ ను చూసి ఇంత భారీ మొత్తానికి కొనుగోలు చేయడం ఏంటీ అంటూ కొందరు ఆగ్రహం వ్యక్తం చేస్తున్నారు.|Telugu_M|other|6.605708
processed_te_m_finance_01890.wav|క్రెడిట్ కార్డు, వ్యక్తిగత రుణాలతో పోలిస్తే సెక్యూరిటీస్ పై రుణాలు తక్కువ వడ్డీ రేట్లకే లభిస్తున్నాయి. |Telugu_M|other|6.200000
processed_te_m_general_01921.wav|విమానం గాల్లో ఉండగా, అదే మార్గంలో మరో విమానం వస్తున్నప్పుడు కాక్పిట్ లోని పైలట్లను ఇది హెచ్చరిస్తుంది. |Telugu_M|other|6.779854
processed_te_m_health_00682.wav|రెండు టాబ్లెట్లతో తగ్గే రోగాన్ని మెడికల్ ‌షాపు టార్గెట్స్ కోసం అక్కర్లేని రకరకాల మందులు రాస్తున్నారు.|Telugu_M|other|6.547646
processed_te_m_finance_02464.wav|చైనా బ్యాంకులు కూడా మంచి లాభాలతో ఉన్నాయని, భారతీయ బ్యాంకులు అధ్వాన్నంగా ఉన్నాయని సంస్థ వెల్లడించింది. |Telugu_M|other|6.700000
processed_te_m_weather_02183.wav|సుమారు మూడు గంటల పాటు కేసుకు సంబంధించిన విషయాలపై ఆయనను విచారించిన పోలీసులు తరువాత ఆయనను వదిలి వేశారు. |Telugu_M|other|6.872729
processed_te_m_politics_03070.wav|గమనించిన స్నేహితులు, స్థానికులు తీవ్ర గాయాలైన అఫ్సర్ని దగ్గర్లోని ఓ ప్రైవేటు ఆస్పత్రికి తీసుకెళ్లారు.|Telugu_M|other|7.116542
processed_te_m_finance_01821.wav|సైబర్ క్రైమ్స్ నియంత్రణ కోసం పోలీస్ శాఖ సలహాలు తీసుకొని సైబర్ సెక్యూరిటీ విధి విధానాలను రూపొందించాలి. |Telugu_M|other|6.872729
processed_te_m_politics_03444.wav|నిజాలను నిర్భయంగా రాస్తూ విలువలకు కట్టుబడిన పత్రిక ప్రజాశక్తి అని ఉప ముఖ్యమంత్రి అంజాద్‌భాషా అన్నారు.|Telugu_M|other|7.360354
processed_te_m_weather_00653.wav|క్రాస్ బోర్డర్ టెర్రరిజంతో పాటు బోర్డర్ వెంట చైనా సైనికుల కదలికలు కొత్త చీఫ్ కు  సవాలుగా మారనున్నాయి. |Telugu_M|other|7.162979
processed_te_m_general_02165.wav|ఇండియన్, పసిఫిక్, అట్లాంటిక్ సముద్రాల మీదుగా ,నాటికల్ మైళ్ల దూరం నౌకపై ప్రయాణం చేసి, లోకం చుట్టిన తొలి మహిళలుగా వీళ్లు అరుదైన గుర్తింపు తెచ్చుకున్నారు. |Telugu_M|other|9.786833
processed_te_m_agri_02660.wav|ఆ తర్వాత జాతీయ సృజనాత్మక రైతు అవార్డును ఇండియన్ అగ్రికల్చర్ ఇనిస్టిట్యూట్ న్యూఢిల్లీ నిర్వహించిన కార్యక్రమంలో కేంద్ర వ్యవసాయ మంత్రి నుంచి అందుకున్నారు. |Telugu_M|other|9.635917
processed_te_m_general_00251.wav|కమ్యూనిటీ రేడియో కూడా ప్రారంభించి ఆర్జేలుగా వీరి సోషల్ లైఫ్ ను మెరుగు పర్చేందుకు ప్రయత్నిస్తున్నారు. |Telugu_M|other|6.663750
processed_te_m_finance_00225.wav|ఆ లక్కీ కేసులో, మీరు స్క్రాప్ చేయడం మరియు పెయింటింగ్ చేయడం ద్వారా చాలా ఎక్కువ డబ్బు ఆదా చేసుకోవచ్చు.|Telugu_M|other|6.837896
processed_te_m_health_01923.wav|పూర్తిగా తిండి మానేయడం, వేళ తప్పిన భోజనం, బరువు తగ్గేందుకు ఏవేవో మందులు వాడటం వంటివి అస్సలు చేయకండి.|Telugu_M|other|7.650604
processed_te_m_weather_02805.wav|అనంతపురం జిల్లా ఒక నాడు కరువుకు మారుపేరుగా ఉండేదని, తమ హయాంతో పారిశ్రామిక, విద్యారంగాల్లో అగ్రగామిగా తీర్చి దిద్దేందుకు చర్యలు తీసుకున్నట్లు తెలిపారు. |Telugu_M|other|9.461750
processed_te_m_health_02942.wav|తామర వ్యాధి ఉన్న ప్రదేశంలో దురద ఎక్కువగా ఉండి, చిన్న చిన్న పొక్కులతో ఎర్రగా, గుండ్రంగా కన్పిస్తుంది. |Telugu_M|other|6.373500
processed_te_m_politics_01039.wav|బాధితులు సంగారెడ్డి జిల్లా, హత్నూర్ మండలం, సాదుల నగర్ గ్రామానికి చెందిన వారిగా పోలీసులు గుర్తించారు.|Telugu_M|other|6.582479
processed_te_m_agri_02951.wav|ఆకుపచ్చ జండాలతో పాదయాత్ర చేస్తున్న రైతులు, రైతు కూలీలు, మహిళలతో తుళ్ళూరు, మందడం రహదారి నిండిపోయింది. |Telugu_M|other|7.685437
processed_te_m_general_01500.wav|అన్ని వాతావరణ పరిస్థితుల్లో ఎగిరే బహుళ ఉపయోగ ఫైటర్ విమానం వైమానిక దళంలోని ఇతర విమానాలకు తోడ్పడనుంది. |Telugu_M|other|7.453229
processed_te_m_general_00545.wav|కానీ ప్రస్తుతం ఉన్న డీలర్ల సంగతేంటో తేల్చకుండా ఇలాంటి ప్రకటనలు చేయడంతో డీలర్లు ఆందోళన చెందుతున్నారు. |Telugu_M|other|7.186208
processed_te_m_general_02243.wav|ఎన్నికల్లో అనుచిత లబ్ధికి సోషల్ మీడియా వేదిక కారాదన్న లక్ష్యానికి సంస్థ కట్టుబడి ఉందని ఉద్ఘాటించారు. |Telugu_M|other|6.733417
processed_te_m_general_02427.wav|ఇక మీడియా విషయానికి వస్తే టైమ్స్ ఆఫ్ ఇండియా, లోక్మత్, మలయాళ మాతృభూమి వంటి అనేక మీడియా సంస్థలు వారివే|Telugu_M|other|7.139771
processed_te_m_health_01763.wav|దగ్గు, జలుబు, జ్వరం తదితర అనారోగ్య సమస్యలు పెద్దల కన్నా పిల్లల్నే ఎక్కువగా ఇబ్బందులకు గురిచేస్తాయి.|Telugu_M|other|7.000438
processed_te_m_general_00509.wav|చాలా కాలంపాటు ఫ్లాట్లో విద్యుత్ మీటర్ను పని చేయకుండా చేసి పెద్ద మొత్తంలో కరెంటు బిల్లు ఎగ్గొట్టారు. |Telugu_M|other|6.768250
processed_te_m_finance_00186.wav|అప్పటి నుంచి ఎమ్మెల్యేలు, ఎంపీలను లక్ష్యంగా చేసుకుని మోసాలు చేయాలని పకడ్బందీ ప్రణాళిక రూపొందించాడు.|Telugu_M|other|6.837896
processed_te_m_politics_02085.wav|పైగా డబ్బింగ్ లక్షణాలు అణువణువూ నిండిపోయిన కథ కావడంతో ఈ సినిమా మనది కాదులే అనే ఫీలింగ్ వచ్చేస్తుంది|Telugu_M|other|7.348750
processed_te_m_education_00161.wav|జేబుదొంగ, మంచిదొంగ వంటి దొంగల మూవీలతో హిట్లు కొట్టేసిన మెగాస్టార్ చిరంజీవి ఇంట్లోనే దొంగలు పడ్డారు.|Telugu_M|other|7.104000
processed_te_m_general_02204.wav|ఈ క్రీడలు ముగిసిన తర్వాత నేను మరో నాలుగేళ్ల పాటు పూర్తి ఫిట్నెస్తో కొనసాగడం ఎంతో కష్టమైన వ్యవహారమే. |Telugu_M|other|7.100000
processed_te_m_agri_02834.wav|రైతు బీమా పథకంలో క్లైములను పొందిన కుటుంబాల్లో ఎక్కువ మంది చిన్న, సన్నకారు రైతులే ఉన్నారని తెలిపారు. |Telugu_M|other|6.489604
processed_te_m_health_00469.wav|దాన్నుంచి బయటపడి ఆరోగ్యంగా ఉండాలన్నా, ఒత్తిడి అదుపులో ఉండాలన్నా కూడా శరీరానికి తగిన వ్యాయామం అవసరం.|Telugu_M|other|7.708646
processed_te_m_general_00627.wav|వారు ప్రధాన మోటార్వే, రైలు మరియు సముద్ర మార్గాల గుండా, వెళతారు కాబట్టి నగరం చాలా లైవ్లీ గా ఉంటుంది. |Telugu_M|other|7.569333
processed_te_m_politics_00425.wav|డీకే అరుణ కూతురు డీకే స్నిగ్ధారెడ్డి కూతురు కూడా ఈసారి అసెంబ్లీ స్థానానికి పోటీ చేయడం దాదాపు ఖాయమే.|Telugu_M|other|7.848750
processed_te_m_finance_01979.wav|తపాలా పొదుపు పథకాలు, బ్యాంకు డిపాజిట్లాంటి డెట్ పథకాల్లో వచ్చే వడ్డీకి పన్ను చెల్లించాల్సి ఉంటుంది. |Telugu_M|other|6.400000
processed_te_m_general_00791.wav|పాకిస్తాన్ కెప్టెన్ సర్ఫరాజ్ అహ్మద్ వర్ణ వివక్ష వ్యాఖ్యలపై క్రీడా ప్రపంచంలో తీవ్ర దుమారం రేగుతోంది. |Telugu_M|other|7.023667
processed_te_m_finance_01428.wav|ఇక కలెక్షన్స్ విషయానికి వస్తే డిక్టేటర్ పెట్టుబడి కూడా రాకుండా నిర్మాతకు భారీ నష్టాలను మిగిల్చింది.|Telugu_M|other|6.597500
processed_te_m_finance_01746.wav|విదేశీ బహుళజాతి కంపెనీలను ఆహ్వానించటం ద్వారా దేశీయ ఉత్పత్తిని పెంచి 'విలువైన విదేశీ మారక ద్రవ్యాన్ని' పొదుపు చేయవచ్చనే విషయం గురించి చాలానే చెప్పారు|Telugu_M|other|10.000000
processed_te_m_politics_00516.wav|అటు టీడీపీ కూడా ఆప్ విజయాన్ని స్వాగతిస్తూ సోషల్ మీడియాలో ప్రచారం చేస్తున్నా ప్రస్తుత పరిస్థితుల నేపథ్యంలో బయటికి ఏమీ మాట్లాడలేని పరిస్థితుల్లో ఉంది.|Telugu_M|other|10.169958
processed_te_m_general_01487.wav|స్థానికుల కథనం ప్రకారం గ్రామానికి చెందిన శ్రీరామోజు రాములు వడ్రంగి వృత్తి పనులు కొనసాగిస్తున్నాడు. |Telugu_M|other|6.756625
processed_te_m_politics_01299.wav|దీంతో వ్యాపారులు, దళారులు కుమ్మక్కై రైతులను మోసం చేస్తున్నారంటూ రైతులు ఆవేదన వ్యక్తం చేస్తున్నారు.|Telugu_M|other|6.849521
processed_te_m_politics_01273.wav|వార్త బయటకు రావడంతో భారీ తాబేలును చూసేందుకు స్థానికులు పెద్ద ఎత్తున టేల్పాండ్ వద్దకు చేరుకున్నారు.|Telugu_M|other|7.104938
processed_te_m_finance_02396.wav|ఒరిజినల్ కరెన్సీ ఇస్తే దొంగ నోట్లు ఇస్తానంటూ నమ్మించే మదార్ తన కస్టమర్లకు రకరకాల మాటలు చెప్పేవాడు. |Telugu_M|other|6.652146
processed_te_m_finance_02129.wav|రియల్మి పేసా యాప్ ద్వారా కేవలం రుణం మాత్రమే కాకుండా మీ క్రెడిట్ రిపోర్ట్‌ను ఉచితంగానే చూసుకోవచ్చు. |Telugu_M|other|6.478000
processed_te_m_finance_02017.wav|ప్రస్తుత ఆర్థిక సంవత్సరంలో మూడో ద్వైమాసిక ద్రవ్య, పరపతి విధాన సమీక్ష సమావేశాలు సోమవారం మొదలయ్యాయి. |Telugu_M|other|7.418396
processed_te_m_agri_03046.wav|ఇలాంటి రైతులను ప్రభుత్వం ప్రోత్సహిస్తే అద్భుతాలు జరిగే అవకాశం ఉందని రైతు ప్రతినిధులు చెబుతున్నారు.|Telugu_M|other|6.083250
processed_te_m_education_01651.wav|యాత్ర సజావుగా సాగడానికి వీలుగా అన్ని ఏర్పాట్లు చేసినట్టు జమ్ము ఐజీపీ ఎస్డీ సింగ్ జమ్వాల్ తెలిపారు.|Telugu_M|other|6.880000
processed_te_m_finance_02421.wav|ఎస్‌బీఐ ఫ్లెక్సీ డిపాజిట్ పథకంలో ఇతరులతో పోలిస్తే, సీనియర్ సిటిజన్లు అధిక వడ్డీ రేట్లను పొందవచ్చు. |Telugu_M|other|6.300000
processed_te_m_general_00429.wav|ప్రమాదానికి గురైన ఉక్రెయిన్ విమానం నుంచి రెండు బ్లాక్ బాక్స్ లను ఇరాన్ రెస్క్యూ బృందం సేకరించింది. |Telugu_M|other|7.000000
processed_te_m_politics_01619.wav|నేను నిర్మాతను కాదు కాబట్టి సరిపోయింది, లేదంటే కోర్టుకు వెళ్దును అంటూ తెగ సీరియస్ అయిపోయాడు మనోజ్.|Telugu_M|other|7.093333
processed_te_m_general_00478.wav|ఇంటర్నెట్ డెస్క్:అమెరికాకు చెందిన మోటార్ సైకిళ్ల తయారీ సంస్థ ఇండియన్ మోటార్ సైకిల్స్ యొక్క రెండు కొత్త మోడళ్లను భారత మార్కెట్ కు  పరిచయం చేయనుంది. |Telugu_M|other|10.053875
processed_te_m_general_01998.wav|సిటీ ట్రాఫిక్ పోలీసులు ట్రాఫిక్ నేరగాళ్లను పట్టుకునే క్రమంలో ఎలాంటి పొర పాట్లకు తావు లేకుండా వుండేందుకు తమ మెడలో చిన్నపాటి కెమెరాలు ధరిస్తున్నారు. |Telugu_M|other|9.100000
processed_te_m_politics_00985.wav|కాగా, రాష్ట్ర ముఖ్యమంత్రి చంద్రబాబు నాయుడును ఎంతో ముందుచూపు ఉన్న వ్యక్తిగా పేర్కొన్నారు రఖ్మనావ్.|Telugu_M|other|6.199354
processed_te_m_general_00277.wav|ఈ శిల్పాలు పరిమాణంలో భారీ మరియు కూర్చొని మరియు ఆనుకుని ఉన్న వివిధ స్థితిలో విష్ణువును చూపిస్తాయి. |Telugu_M|other|6.600000
processed_te_m_weather_01866.wav|ఇక, వరల్డ్కప్ లో పాక్ తో తలపడే మ్యాచ్లో భారత జట్టు పై అదనపు ఒత్తిడి ఏమీ ఉండదని గవాస్కర్ చెప్పాడు.|Telugu_M|other|6.733417
processed_te_m_health_02849.wav|కాలం చెల్లిన మందులు పెద్ద సంఖ్యలో రావడంతో వీటిని ఎలా పంపిణీ చేయాలని వాలంటీర్లు ప్రశ్నిస్తున్నారు. |Telugu_M|other|6.100000
processed_te_m_health_00624.wav|మందులు ఇవ్వడం లేదంటే పేస్మేకర్ వంటివి అమర్చడం మాత్రమే ప్రస్తుతం ఈ సమస్యకు ఉన్న పరిష్కార మార్గాలు.|Telugu_M|other|7.194687
processed_te_m_finance_02001.wav|హడ్కో వడ్డీ కన్నా అమరావతి బాండ్ల వడ్డీ తక్కువే ఉన్నా ,దానిపై విమర్శలు రావడాన్ని ఆయన తప్పుపట్టారు. |Telugu_M|other|6.594104
processed_te_m_agri_02841.wav|దీంట్లో భాగంగానే ప్రభుత్వం వాగ్దానం చేసినట్లుగా , గ్రామీణ రైతు బజార్లను ఆధునిక మండీలుగా మార్చాలి. |Telugu_M|other|6.478000
processed_te_m_general_00296.wav|ఆ సమయంలో ఘూర్జర దేశం నుంచి వచ్చిన ఒక పండితుడు, తాను సంస్కృతంలో రచించిన ఒక శ్లోకాన్ని వినిపించాడు. |Telugu_M|other|6.919167
processed_te_m_general_00049.wav|అత్యధిక మార్కులు సంపాదించిన ఎస్సీ, ఎస్టీ, ముస్లిం విద్యార్థులను కుల ద్వేషంతో, వర్ణ ద్వేషంతో ఎలా తప్పించిందో ఆ వివరాలన్నీ సమాజం ముందుకు తెచ్చింది. |Telugu_M|other|9.914542
processed_te_m_weather_02486.wav|పోలీసులు కిడ్నాపర్ కోసం గాలిస్తున్న సమయంలో కిడ్నాపర్ ఫోన్ చేయగా మీరడిగిన డబ్బులు ఇస్తాం ఎక్కడికి రావాలో చెప్పమనగా అల్మాస్ గూడకు రావాలని చెప్పాడు. |Telugu_M|other|10.053875
processed_te_m_other_00119.wav|బిగ్బాస్ హౌస్లో ఎలాగైనా ఉండాలని అంతా ప్రయత్నిస్తుంటే బర్నింగ్ స్టార్ సంపూర్నేష్ బాబు మాత్రం బిగ్బాస్ ఇంట్లోంచి బయట పడేందుకు పెద్ద యుద్దమే చేశాడు. |Telugu_M|other|8.753542
processed_te_m_general_01565.wav|శివుని వర ప్రభావంతో పులి పాదాలను పొందిన కారణంగా అప్పటి నుంచి వ్యాఘ్రపాదుడు అనే పేరు స్థిరపడింది. |Telugu_M|other|6.547646
processed_te_m_finance_01897.wav|ఒకటి కంటే ఎక్కువ క్రెడిట్ కార్డులను వాడటం ద్వారా బిల్లులను సకాలంలో చెల్లించడంలో జాప్యం జరగొచ్చు. |Telugu_M|other|6.300000
processed_te_m_general_01368.wav|జపాన్ బుద్ధ సంఘం కొండ పైభాగంలో శాంతి స్థూపం శాంతి పగోడా అనే భారీ ఆధునిక స్థూపాన్ని నిర్మించింది. |Telugu_M|other|6.872729
processed_te_m_politics_00943.wav|ఆర్టీసీ కార్మికుల డిమాండ్ల పరిష్కారం కోసం ప్రభుత్వం ఏర్పాటు చేసిన ఈడీ ఎగ్జిక్యూటివ్ డైరెక్టర్ల కమిటీపై బుధవారం నాడు ఆశ్వత్థామరెడ్డి స్పందించారు.|Telugu_M|other|10.100312
processed_te_m_health_00498.wav|గొంతు దగ్గర గాయం ఉన్నవాడు ఆ బాధ సలుపుతుంటే ఎలా మాట్లాడతాడో అచ్చంగా అలాగే డైలాగ్స్ పలికాడు జగపతి.|Telugu_M|other|7.720271
processed_te_m_politics_01657.wav|ప్యారిస్ సభ పురోగతిపై అధికార ప్రతినిధి వికాస్ స్వరూప్ కూడా తన ట్వీట్‌లో  ఆశాభావం వ్యక్తం చేశారు.|Telugu_M|other|6.454771
processed_te_m_finance_01786.wav|ఎవరైతే లైఫ్ స్టైల్ షాపింగ్, ఈక్విటీ మార్కెట్ ఇన్వెస్టర్, గృహ రుణం కోసం చూస్తున్నారో అలాంటి వారికి అనేక ప్రయోజనాలు, ఫీచర్స్ ను ఈ ఖాతా అందిస్తుంది|Telugu_M|other|10.100000
processed_te_m_politics_02572.wav|తెలంగాణ మంత్రి తలసాని శ్రీనివాస్ యాదవ్‌తో  ఏపీకి చెందిన కీలక నేత, టీడీపీ ఎమ్మెల్యే తోట త్రిమూర్తులు ప్రత్యేకంగా భేటీ కావడం హాట్టాపిక్ అయ్యింది.|Telugu_M|other|9.902938
processed_te_m_finance_02168.wav|ఇది క్రెడిట్ కోర్టు ఫండ్లోకి కొంత డబ్బును పెట్టుబడి పెట్టడానికి మరియు మీ బిట్ కాయిన్ వాలెట్ కు రోజువారీ చెల్లింపులను పొందడానికి సులభమైన మార్గం. |Telugu_M|other|9.400000
processed_te_m_general_02081.wav|జాతీయ మీడియా చెబుతున్న దాని ప్రకారం నిర్భయ సామూహిక అత్యాచార కేసు కు సంబంధించిన నిందితుల్లో వినయ్ శర్మ అనే నిందితుడు క్షమాభిక్షకు అభ్యర్థించాడు.|Telugu_M|other|10.000000
processed_te_m_general_01331.wav|ఒకరోజు విమానం ప్రయాణం చేస్తున్న గ్రాసిలా పంపా మీదుగా వెళ్తూ ఖాళీగా ఉన్న తమ పొలాన్ని గమనించింది. |Telugu_M|other|6.756625
processed_te_m_politics_00898.wav|రైతులపై కాంగ్రెస్ది కపట ప్రేమ అని, రైతులను కాల్చి చంపిన చరిత్ర ఆ పార్టీకి ఉందని మంత్రి అన్నారు.|Telugu_M|other|6.826292
processed_te_m_general_00711.wav|త్యాగరాజు కృతుల్లో కానీ, దీక్షితారు కృతుల్లో కానీ కర్ణాటక సంగీతం అన్న ప్రస్తావన ఎక్కడా కానరాదు. |Telugu_M|other|6.640542
processed_te_m_general_00550.wav|అప్పటికే పరిశ్రమలో ఉన్న తయారీ యంత్రాలు, ఎగుమతికి సిద్ధం చేసిన ప్యాకెట్లు, స్నాక్స్ దగ్ధమయ్యాయి. |Telugu_M|other|6.385104
processed_te_m_education_00791.wav|హత్నూర మండలంలోని జగ్గంపేటకు చెందిన వివాహిత నర్సాపూర్లో టైలరింగ్ శిక్షణ కోసం శుక్రవారం వచ్చింది.|Telugu_M|other|7.882667
processed_te_m_education_02919.wav|దీంతో ఇవాళైనా సభ ఆర్డర్లో ఉంటుందా అవిశ్వాస తీర్మానం చర్చకు వస్తుందా అనేది సస్పెన్స్‌గా మారింది.|Telugu_M|other|7.125333
processed_te_m_politics_00686.wav|సిద్ధూకు చెందిన లోకల్ గవర్నమెంట్ పోర్టు ఫోలియోను ముఖ్యమంత్రి స్వయంగా తన ఆధీనంలోకి తీసుకున్నారు।|Telugu_M|other|6.686979
processed_te_m_other_02483.wav|చిత్ర సీమ లో ఎంతో ప్రతిష్టాత్మకంగా భావించే నంది అవార్డులను ఆంధ్రప్రదేశ్ ప్రభుత్వం ప్రకటించింది. |Telugu_M|other|6.361896
processed_te_m_weather_01564.wav|కేవలం మూడు రోజుల వ్యవధిలో ఐదుగురు చిన్నారులు డెంగీతో చనిపోగా, మరొకరు డిఫ్తీరియాతో మృతి చెందారు. |Telugu_M|other|6.200000
processed_te_m_education_00765.wav|బుధవారం వాచ్మెన్ రంగన్నకు నార్కో అనాలసిస్ పరీక్షలు చేయవచ్చని పులివెందుల కోర్టు తీర్పు ఇచ్చింది.|Telugu_M|other|7.765333
processed_te_m_general_02466.wav|ప్రభుత్వ రంగంలోనే కాకుండా రాష్ట్రంలోని ప్రైవేట్ పరిశ్రమలు, సంస్థల్లో స్థానికులకే ఉద్యోగాలు దక్కాలి, ఇదే కొలువుల కొట్లాట బహిరంగ సభ ముఖ్యోద్దేశం|Telugu_M|other|10.169958
processed_te_m_finance_01865.wav|ఈ సందర్భంగా ప్రసంగించిన పలువురు నేతలు కార్పొరేట్లకు ప్రభుత్వాలు భారీ మొత్తంలో పన్ను రాయితీలు ఇవ్వడంతో పాటు, రుణమాఫీ కూడా చేస్తున్నాయని అన్నారు |Telugu_M|other|9.763625
processed_te_m_education_00553.wav|పంట నష్టపోయిన రైతులకు ఇన్సూరెన్స్ బకాయిల చెల్లింపులో జాప్యంపై వైఎస్సార్ కాంగ్సెస్ పార్టీ మాజీ ఎంపీ వైఎస్ అవినాశ్ రెడ్డి ఆగ్రహం వ్యక్తంచేశారు.|Telugu_M|other|9.824000
processed_te_m_general_01951.wav|ఆయన బస చేసిన అల్ఖాసర్ హోటల్‌పై రాకెట్ దాడి జరిగినప్పటికీ ఆయన ప్రాణాలతో సురక్షితంగా బయటపడ్డారు. |Telugu_M|other|6.652146
processed_te_m_politics_01195.wav|నిర్మాత తాటిపర్తి ప్రభాకర్ మాట్లాడుతూ దేశభక్తి ఉండేలా మా బ్యానర్‌కి  ఈ పేరుని పెట్టాం అన్నారు.|Telugu_M|other|6.570875
processed_te_m_general_00415.wav|ఆ వీడియో గేమ్ తయారు చేసి తన ప్రేయసిని కంప్యూటర్ ముందు కూర్చోబెట్టి వీడియోలో ఉన్న అమ్మాయి నువ్వే అని చెప్పడంతో ఆమె చాలా సంతోషంతో పొంగిపోయింది.|Telugu_M|other|9.700000
processed_te_m_general_00290.wav|పరిశ్రమల శాఖ మంత్రి గౌతమ్రెడ్డి విడుదల చేసిన స్వేతపత్రం హాస్యాస్పదంగా ఉందని, ఉన్న పరిశ్రమలు చెడగొట్టే విధంగా ప్రభుత్వం తీరు ఉందని ఆరోపించారు. |Telugu_M|other|9.682354
processed_te_m_finance_00406.wav|అందుకే షీరోస్ పేరుతో క్రౌడ్ ఫండింగ్ ద్వారా డబ్బు సేకరించి దాన్ని యాసిడ్ బాధితులకు అందిస్తోంది.|Telugu_M|other|7.093333
processed_te_m_finance_02381.wav|కాబట్టి రుణ చెల్లింపులో ఇబ్బందులు, జాప్యం లేకుండా చూసుకుంటూ మీ క్రెడిట్ స్కోరును పెంచుకోవచ్చు. |Telugu_M|other|6.200000
processed_te_m_education_03238.wav|కాలేజీ విద్యార్థుల కోసం బార్ నిర్వాహకులు ప్రత్యేకంగా వెడ్‌నెస్డే నైట్ పార్టీని ఏర్పాటు చేశారు.|Telugu_M|other|6.208000
processed_te_m_health_02795.wav|మోకాలికి శస్త్ర చికిత్స చేయించుకొని కొంత కాలం విశ్రాంతి తీసుకున్న నాదల్ మళ్లీ అంతర్జాతీయ కెరీర్ను కొనసాగించి, అసాధారణ ఫామ్ ను  ప్రదర్శించాడు.|Telugu_M|other|9.450146
processed_te_m_general_01804.wav|ఉదయం ఏడు గంటలకు అభిషేకం, తర్వాత ఆరతి కార్యక్రమాలు నిర్వహించిన తర్వాత దేశం నలుమూలల నుంచీ వచ్చిన పండితులు నాలుగు వేదాల్లోని మంత్రాలను పఠించారు. |Telugu_M|other|10.135146
processed_te_m_general_00194.wav|గ్రామానికి చెందిన శంకరాచారి అనే వ్యక్తి నర్సంపేట పట్టణంలో విద్యుత్ ఛార్జింగ్ బల్బును కొన్నాడు. |Telugu_M|other|5.800000
processed_te_m_other_00160.wav|లక్ష్యాత్మక ప్రశ్నలు, అతి లఘు ప్రశ్నలు, లఘు ప్రశ్నలు, వ్యాసరూప ప్రశ్నలతో ప్రశ్నాపత్రం ఉంటుంది. |Telugu_M|other|6.547646
processed_te_m_politics_02819.wav|నిజంగా నాకు ప్రాణహాని జరిగితే నా తల్లిదండ్రులు నా భర్త తప్ప మరెవరూ కంటతడి పెట్టేందుకు కూడా సిద్ధంగా లేరు అని జైషా గద్గద కంఠస్వరంతో చెప్పింది.|Telugu_M|other|9.659125
processed_te_m_agri_02879.wav|చేపల ఉత్పత్తి పెంపకం పెరిగినంత మాత్రాన గ్రోత్ రేట్ అనేది వ్యవసాయ రంగంలో ఉంటుందా అని నిలదీశారు. |Telugu_M|other|6.501208
processed_te_m_other_01390.wav|మీరు టాబ్లెట్ లేదా ఇరీడర్ ను  కలిగి ఉంటే, మీరు ప్రాజెక్ట్ గుటెన్ బర్గ్ ను  సందర్శించి ఈ క్లాసిక్ పుస్తకాల్లో కొన్నింటిని డౌన్లోడ్ చేసుకోవాలి. |Telugu_M|other|8.500000
processed_te_m_general_01985.wav|తమ భూమి పరిసర ప్రాంతంలో పులిచింతల ప్రాజెక్ట్ రావడంతో భూమికి డిమాండ్ పెరిగిందని దాంతో భూమాఫియా కన్ను తమ భూమి మీద పడిందన్నారు లక్ష్మీ నర్సమ్మ. |Telugu_M|other|10.053875
processed_te_m_other_00813.wav|నిజాయితీ, నిర్భీతిగల నాయకుడిగా, అవినీతి మరక అంటని సచ్ఛీలుడిగా జాతీయ రాజకీయాల్లో, రాష్ట్ర రాజకీయాల్లో జైపాల్ రెడ్డికి విశిష్ట గుర్తింపు ఉంది. |Telugu_M|other|9.844896
processed_te_m_politics_03237.wav|వేతనాలు తగ్గించాలని, పనిగంటలు పెంచాలని తలపెట్టిన ఖోమ్రీ చట్టానికి వ్యతిరేకంగా ఫ్రెంచి కార్మికవర్గం, యువత నిరసన పోరాటాలు ఉధృతంగా సాగిస్తోంది.|Telugu_M|other|10.066875
processed_te_m_finance_01991.wav|పన్ను ఆదా తో పాటు మీ రిస్క్ సామర్థ్యాన్ని కూడా దృష్టి లో పెట్టుకుని పథకాలను ఎంచుకోవడం మంచిది. |Telugu_M|other|6.100000
processed_te_m_politics_01446.wav|తెలంగాణ సంస్కృతిని తెలిపేలా బతుకమ్మ సంబరాలను ఘనంగా నిర్వహించడం ఆనందంగా ఉందని మహిళలు తెలిపారు.|Telugu_M|other|6.988833
processed_te_m_finance_02457.wav|ఆర్బీఐ ద్వైమాసిక ద్రవ్య పరపతి విధానానికి రిటైల్ ద్రవ్యోల్బణమే ప్రమాణంగా ఉండే విషయం తెలిసిందే. |Telugu_M|other|6.700000
processed_te_m_education_03299.wav|అదే సమయంలో పీసీసీ పదవిని ఆశిస్తున్న మాజీ సీఎం భూపీందర్ సింగ్ హుడాను సీఎల్పీ నేతగా నియమించారు.|Telugu_M|other|7.733333
processed_te_m_health_00716.wav|ఏదైనా చిగుళ్ల వ్యాధి లేదా దంత సమస్య వస్తొందన్న సూచనగా నోటినుంచి చెడు వాసన వచ్చే ప్రమాదం ఉంది.|Telugu_M|other|7.453229
processed_te_m_education_00952.wav|ఈ సమయంలోనే ఆత్మీయమైన స్నేహాలు, ఉన్నతమైన మానవతా విలువలు వెలుగు రేఖలుగా దారి చూపుతూనే వున్నాయి.|Telugu_M|other|6.954667
processed_te_m_politics_03591.wav|ఈ పనులు పూర్తైన తర్వాత ఆయన ఎమ్మెల్యే మంచి లక్షణాలు ఉన్న అబ్బాయి చిత్ర షూటింగ్ లో పాల్లొంటారు.|Telugu_M|other|6.234187
processed_te_m_finance_01795.wav|మొదట డిపాజిట్ చేసింది పోగా మిగిలిన మొత్తం చెల్లిస్తానని, తనను ఇంటర్వ్యూ చేయాలని ఆయన్ను కోరాడు|Telugu_M|other|6.454771
processed_te_m_finance_02354.wav|కాని సేవారంగం సర్వీసు సెక్టార్ పరిధిలో పన్ను వల్ల వచ్చే ఆదాయం కోల్పోకుండా గట్టిచర్యలు చేపట్టాలని తెలంగాణ రాష్ట్ర వాణిజ్య శాఖ నిర్ణయించింది. |Telugu_M|other|9.659125
processed_te_m_finance_02298.wav|తక్కువ స్థాయిలో ద్రవ్యోల్బణం ఒక పరిశ్రమలో వేతనాలను సర్దుబాటు చేయగలదు, అయితే ప్రతి ద్రవ్యోల్బణం కార్మిక మార్కెట్లో దృఢత్వాన్ని కలిగిస్తుంది. |Telugu_M|other|8.974146
processed_te_m_politics_02410.wav|క్యాస్టింగ్ కౌచ్ గురించి కామెంట్లు, పవన్ కళ్యాణ్‌పై  విమర్శలు, నటులపై ఆరోపణలు ఇలా ఒకటేంటి అన్నిటి గురించి సోషల్ మీడియాలో పెట్టిస్తుంది ఆమె.|Telugu_M|other|9.299208
processed_te_m_general_00783.wav|మేధో వలసల వల్ల ఒకప్పుడు విజ్ఞాన భాండాగారంగా వెలుగొందిన దేశం అజ్ఞానపు చెత్తకుండీగా మారుతోంది. |Telugu_M|other|7.046875
processed_te_m_finance_00465.wav|కొద్దిగా ముందే పొదుపు చేయడం ప్రారంభించి ఉంటే ఈ రోజు మెరుగ్గా ఉండేది కదా అనే భావన కల్గుతుంది.|Telugu_M|other|6.419937
processed_te_m_general_01836.wav|చలికి మంట వద్ద కూర్చున్న వీడియో తదితర విషయాలను రేణూ దేశాయ్ సోషల్ మీడియా ద్వారా పంచుకున్నారు. |Telugu_M|other|6.350292
processed_te_m_general_02101.wav|సిగరెట్, ఆల్కహాల్తో పోలిస్తే సోషల్ మీడియా వల్ల కలిగే దుష్ప్రభావాలు చాలా తీవ్రంగా ఉంటున్నాయి. |Telugu_M|other|6.300000
processed_te_m_weather_02368.wav|శరవేగంగా చిత్రీకరణ పూర్తి చేసి మేలో ఈ సినిమాని విడుదల చేయనున్నట్లు చిత్ర యూనిట్ పేర్కొన్నది. |Telugu_M|other|6.083250
processed_te_m_health_00545.wav|శరీరానికి కోత పెట్టి చేసే ఓపెన్ సర్జరీలో కణితిలోని కణాలు పక్కకు వెళ్లేందుకు ఆస్కారం ఉంటుంది.|Telugu_M|other|6.756625
processed_te_m_general_00850.wav|అప్పుడే ఆయనకు తెలిసింది పద్నాలుగేళ్ల ఆ కుర్రాడు ప్రెసిడెన్సీ కళాశాలలో డిగ్రీ చదువుతున్నాడని. |Telugu_M|other|6.000000
processed_te_m_finance_01638.wav|దాదాపు రెండు వేల కోట్ల రూపాయల విలువ చేసే రద్దైన కరెన్సీతో ఆమె ఆస్తులను కొనుగోలు చేసినట్టుగా ఆదాయపు పన్ను వర్గాలు కోర్టుకు సమాచారం ఇచ్చాయి.|Telugu_M|other|9.786833
processed_te_m_finance_00274.wav|ఏవిధమైన ఉద్యోగం, ఆదాయ మార్గం, ఆదాయపు పన్ను రిటర్నులు లేకుండా విద్యార్ధులకు బ్యాంకులు స్టూడెంట్ క్రెడిట్ కార్డు సౌకర్యాన్ని అందిస్తున్నాయి.|Telugu_M|other|9.276000
processed_te_m_politics_00835.wav|ఇప్పటికే పార్టీ నాయకులు ప్రచారం చేస్తుండగా, రామ్‌లీలా మైదానంలో ప్రధాని మోడీ భారీ బహిరంగ సభ నిర్వహించి ప్రజలను ఆకట్టుకునే ప్రయత్నం చేశారు.|Telugu_M|other|10.030646
processed_te_m_agri_02856.wav|వివరాల్లోకి వెళ్తే,మండలంలోని మహంతం గ్రామానికి చెందిన బండ్ర రాములు అనే రైతు పాడి గెదేలతో డైరిని స్థాపించి అందరికి ఆదర్శంగా నిలుస్తున్నారు. |Telugu_M|other|9.891333
processed_te_m_finance_01732.wav|వీరయ్య ఏదైతే బ్యాంకు అకౌంట్లో డిపాజిట్ చేశారో, ఆ అకౌంట్ వివరాలను దర్యాప్తు బృందం రాబట్టింది|Telugu_M|other|6.300000
processed_te_m_education_01257.wav|అమెరికాలో ఉంటున్న ప్రవాస భారతీయుడు వెస్లీ మాద్యూస్ కి అమెరికా కోర్టు జీవిత ఖైదు విధించింది.|Telugu_M|other|6.848000
processed_te_m_finance_01504.wav|ఈ పథకం ముఖ్యంగా మొదటిసారి స్టాక్ మార్కెట్లలో పెట్టుబడులు పెట్టే మదుపరుల కోసం ఉద్దేశించింది.|Telugu_M|other|6.176125
processed_te_m_finance_00871.wav|తనకు పాతిక పర్సెంట్ వాటా ఇచ్చారని, మొత్తం పెట్టుబడి ఎమ్మెల్యేదే అని సోమవారం మావోలతో అన్నాడట|Telugu_M|other|6.965604
processed_te_m_weather_01722.wav|వేగంగా పనులు పూర్తి చేసేలా జెన్కో అధికారులు, బెల్ సంస్థను ప్రోత్సహించే వారని గుర్తు చేశారు. |Telugu_M|other|6.199354
processed_te_m_finance_02235.wav|పొదుపు ఖాతాల సొమ్ము ఐదేళ్లలో భారీగా పడిపోవడం, ఆర్థిక రంగంలో ప్రమాద ఘంటికలను మోగిస్తున్నాయి. |Telugu_M|other|6.269021
processed_te_m_agri_02193.wav|శివారు ప్రాంతాలలో, దాదాపు అన్నింటిలోనూ గూస్బెర్రీ ఒకటి లేదా అంతకంటే ఎక్కువ పొదలు పెరుగుతాయి|Telugu_M|other|7.082667
processed_te_m_finance_01142.wav|ఇప్పుడు అమరావతి,విజయవాడ ,గుంటూరు బెల్ట్‌ను రాజధానిని చేయడం ద్వారా బిలియన్ డాలర్ బిజినెస్ డీల్స్ దీంతో ముడిపడి ఉన్న సంగతిని విస్మరించలేం.|Telugu_M|other|9.839375
processed_te_m_education_02224.wav|తీవ్ర గాయాలకు గురైన బాలుడి పరిస్ధితి విషమంగా ఉందని, ఇప్పుడే ఏమీ చెప్పలేమని అక్కడి వైద్యులు తమకు తెలిపారని బాధితుడి కుటుంబీకులు చెప్పారు.|Telugu_M|other|9.173333
processed_te_m_health_01468.wav|పేద రోగులకు నిర్ణీత సంఖ్యలో ఉచితంగా శస్త్రచికిత్స అందించేందుకు కొన్ని ఆసుపత్రులు పెద్ద మనసుతో ఒప్పుకున్నాయి కూడా అని ఈమధ్యే ప్రకటించాడు.|Telugu_M|other|9.949375
processed_te_m_finance_01695.wav|హైదరాబాద్,బిజినెస్ బ్యూరో:ఇప్పటికే ఏరోస్పేస్ రంగంలో టాటాల రాకతో తనదైన ముద్ర వేసుకున్న హైదరాబాద్ ‌కి  మరో అంతర్జాతీయ పెట్టుబడి రాబోతోంది.|Telugu_M|other|9.914542
processed_te_m_general_00149.wav|భారత నావికాదళ మాజీ అధికారి కులభూషణ్ జాదవ్ ని  గూఢచారిగా చిత్రీకరిస్తూ పాకిస్తాన్ సైనిక న్యాయస్థానం మరణశిక్ష విధించడం అత్యంత కిరాతక చర్య. |Telugu_M|other|10.193188
processed_te_m_general_01202.wav|ప్రమాదాల్ని, ప్రకృతి విపత్తులను ప్రభుత్వాల నిర్లక్ష్యాన్ని ప్రపంచానికి చాటి చెప్పడానికి మీడియా రిపోర్టర్లు కాస్త వైవిధ్యంగా ఆలోచిస్తారు. |Telugu_M|other|9.159896
processed_te_m_agri_01218.wav|ప్రజలంతా సుభిక్షంగా ఉండాలని, సకాలంలో వర్షాలు కురవాలని, పంటలు బాగా పండాలని సంకల్పం పఠించారు|Telugu_M|other|7.381333
processed_te_m_health_00656.wav|మీకు అందుబాటులో ఉన్న కంప్యూటర్, సెల్ఫోన్, ట్యాబ్ ద్వారా ఒత్తిడి నివారణ చర్యలు చేపట్టవచ్చు.|Telugu_M|other|6.000312
processed_te_m_agri_02812.wav|దీంతో ఆయన మండల రైతు సమన్వయ సమితి హోదాలో కూర్చోవచ్చని దీనిపై  ఏమైనా అభ్యంతారాలు ఉంటే కలెక్టర్ కు  ఫిర్యాదు చేసుకోండని అనడంతో శాంతించారు. |Telugu_M|other|9.589458
processed_te_m_finance_00632.wav|ఇలా ఆర్థిక ప్రణాళికతో వెళ్తే రిటైర్మెంట్ సమయానికి మీ చేతికి పెద్ద మొత్తంలో డబ్బు వస్తుంది.|Telugu_M|other|6.071646
processed_te_m_weather_01908.wav|ఒకప్పుడు మహేష్ బాబు , భూమిక కాంబినేషన్లో గుణశేఖర్ దర్శకత్వంలో వచ్చిన 'ఒక్కడు' సినిమా అప్పట్లో ఎంతటి సంచలన విజయం సాధించిందో మనకు తెలుసు.|Telugu_M|other|9.844896
processed_te_m_finance_01938.wav|కరెన్సీ నోటుకు బదులు కార్డుతో చెల్లింపులు జరిపేవారి సంఖ్య మన దేశంలో అనూహ్యంగా పెరుగుతోంది.|Telugu_M|other|6.048417
processed_te_m_general_00806.wav|ఉత్తర సిరియాలో సరిహద్దుకు సమీపంలో 'తుర్క్మెన్ మౌంటెన్' అనే ప్రాంతంలో ఈ విమానం కూలిపోయింది. |Telugu_M|other|6.373500
processed_te_m_education_00946.wav|ఒకప్పుడు వచ్చి రావడంతోనే మార్కెట్లో దుమ్మురేపిన జీ ఫోన్లు నేడు డెడ్ స్ఠితికి చేరుకున్నాయి.|Telugu_M|other|6.069333
processed_te_m_education_03352.wav|బుధవారం అర్థరాత్రి జరిపిన చర్చల అనంతరం ఇరు పార్టీలు ఈ నిర్ణయానికి వచ్చినట్లు చెబుతున్నారు.|Telugu_M|other|6.325333
processed_te_m_finance_01916.wav|నరేంద్రమోదీ నేతృత్వంలోని ఎన్డీఏ తిరిగి భారీ మెజారిటీని సొంతం చేసుకున్న నేపథ్యంలో కొత్త ప్రభుత్వానికి నీతి ఆయోగ్ ఎజెండా నిర్దేశించింది. |Telugu_M|other|9.345667
processed_te_m_weather_00480.wav|రాజమౌళి టెక్నాలజీని, గ్రాఫిక్స్ ని అధ్బుతంగా వాడుతున్నాడు, అదే ఒక దర్శకుడి గొప్ప లక్షణం అని దాసరి రాజమౌళిపై పొగడ్తల వర్షం కురిపించారు. |Telugu_M|other|9.508208
processed_te_m_politics_01056.wav|మున్సిపల్ ఎన్నికల్లో టికెట్ల కోసం టీఆర్ఎస్ నేతల నడుమ అంతర్గత పోటీ ఉందని, కాంగ్రెస్, బీజేపీకి దిక్కూదివాణం లేదని తలసాని ఎద్దేవా చేశారు.|Telugu_M|other|9.697188
processed_te_m_finance_00595.wav|ట్రేడ్ వార్ నేపథ్యంలో వర్ధమాన దేశాల సెంట్రల్ బ్యాంకులు మానిటరీ పాలసీలో మార్పులు తెచ్చాయి.|Telugu_M|other|5.549188
processed_te_m_general_02341.wav|శనివారం అర్ధరాత్రి కత్తితో దాడి చేయడం, బైక్ను దగ్ధం చేయడం వంటి సంఘటనలు చోటు చేసుకున్నాయి. |Telugu_M|other|6.000000
processed_te_m_education_03146.wav|కేంద్ర హోంమంత్రితో చర్చించిన తర్వాత దీనిపై ముందుకు వెళతాం అని బొమ్మై మీడియాకు వివరించారు.|Telugu_M|other|7.093333
processed_te_m_education_00466.wav|అయితే బొండా ఉమా చేసిన వ్యాఖ్యలతో ఇంతకీ ఆ మంత్రులు ఎవరు అన్న దానిపై పెద్ద చర్చ జరుగుతుంది.|Telugu_M|other|7.114667
processed_te_m_politics_01591.wav|తాజాగా ఈ కల్కి కొచ్లిన్ చేసిన బేబీ బంప్ ఫోటో షూట్ కూడా సోషల్ మీడియాలో తెగ వైరల్ అవుతోంది.|Telugu_M|other|7.221042
processed_te_m_finance_00475.wav|కార్మిక లోకపు కళ్యాణ సారథిగా మార్క్స్ రాసిన కేపిటల్ పెట్టుబడి గ్రంథానికి ఏళ్లు పైబడినాయి.|Telugu_M|other|6.597500
processed_te_m_education_03284.wav|మాజీ కేంద్ర మంత్రి సుజనా చౌధరిని ఎంపీ మాల్యాద్రి రాజకీయాల్లో తన గాడ్ ‌ఫాదర్ గా  చెబుతారు.|Telugu_M|other|6.624000
processed_te_m_education_01310.wav|ఇక ప్రభాస్ సాహో చిత్రం ప్రస్తుతం దుబాయ్ లో షూటింగ్ చేస్కుంటూ బిజీగా ఉన్న సంగతి తెలిసిందే.|Telugu_M|other|6.569063
processed_te_m_general_00776.wav|అయితే బ్రిటిష్ వారి కాలం నుండి పకడ్బందీగా భూమి రికార్డులు ఉండటంతో జగన్ నిరాశకు గురయ్యాడు. |Telugu_M|other|6.200000
processed_te_m_finance_00596.wav|నమస్తే సిరి, నా బ్యాంక్ అకౌంట్ ద్వారా అటల్ పెన్షన్ యోజన పథకాన్ని యాక్టీవేట్ చేసుకున్నాను.|Telugu_M|other|5.421479
processed_te_m_general_02440.wav|తమ సామాజిక వర్గం వారు రాజకీయాల్లో చక్రం తిప్పుతుంటే వారికి వంతపాడటం మీడియా సంస్థల వంతైంది|Telugu_M|other|6.338667
processed_te_m_finance_02104.wav|అయితే మినిమమ్ బ్యాలెన్స్ అని కాకుండా మంత్లీ యావరేజ్ బ్యాలెన్స్ అని చెబుతుంటాయి బ్యాంకులు. |Telugu_M|other|5.224125
processed_te_m_weather_01808.wav|అలా టైమ్ మిషన్ బ్యాక్‌డ్రాప్ లో  సిద్ధం చేసిన కథ రవితేజకు కనెక్ట్ అయిందని ఇండస్ట్రీ టాక్. |Telugu_M|other|5.676896
processed_te_m_education_00950.wav|తనకు బాగా పరిచయం ఏర్పడిన తర్వాత పార్టీ ఎమ్మెల్యేలకు వక్తృత్వంలో శిక్షణ ఇవ్వాలని కోరినపుడు ఆయన ఒప్పుకొని చాలా సార్లు వచ్చారని అన్నారు.|Telugu_M|other|10.037333
processed_te_m_politics_03714.wav|వాస్తవం ప్రతినిధి: హైదరాబాద్ నగరంలోని సైనిక్పురి హెచ్ఎంటీ బేరింగ్స్ కమ్యూనిటీ హాల్లో ఎక్స్ సర్వీస్మెన్లు, మేధావుల సమావేశం జరుగుతోంది.|Telugu_M|other|9.415313
processed_te_m_general_02434.wav|అమెరికా ఆంగ్ల భాష ప్రపంచంలోనే ఎక్కువ ప్రభావాన్ని చూపింది, ఐరోపా మరియు ఇతర ప్రాంతాల్లో బ్రిటిష్ ఇంగ్లీష్తో పాటు ఇది ఒక ఎంపికగా మారింది|Telugu_M|other|9.786833
processed_te_m_general_01506.wav|గౌవహటిలో జరిగిన ఒక కార్యక్రమంలో మాట్లాడిన అసోం మంత్రి హిమంత బిస్వ శర్మ మనం పాపం చేసినప్పుడు దేవుడు మనకు శిక్ష విధిస్తాడు అని అన్నాడు. |Telugu_M|other|9.500000
processed_te_m_politics_01159.wav|ఈ మేరకు సిట్ కార్యాలయంలో కాల్ సెంటర్‌ను  కూడా ఏర్పాటు చేశామని, బాధితులు ఎవరైనా నేరుగా కాల్సెంటర్‌కు  ఫిర్యాదు చేయవచ్చని ఐజి తెలిపారు.|Telugu_M|other|9.032187
processed_te_m_finance_01904.wav|కాలర్ ద్వారా డయల్ చేయబడిన పొడిగింపుల ఆధారంగా కాల్ ఫార్వర్డింగ్ ద్వారా వ్యాపార సంస్థలకు తగిన వ్యక్తులు లేదా విభాగాలకు కాల్స్ చేయవచ్చు. |Telugu_M|other|8.950917
processed_te_m_agri_02963.wav|అప్పులు చేసి సాగు ప్రారంభిస్తే చివరకు ఆ అప్పులు తీర్చలేని పరిస్థితి నెలకొందని భీమవరం మండలానికి చెందిన ఆక్వా రైతు కృష్ణంరాజు వాపోయారు. |Telugu_M|other|8.916083
processed_te_m_finance_02337.wav|వీటిని తీర్చడం కోసం డబ్బు సంపాదన ఒక్కటే లక్ష్యమైతే ఏమీ పొందలేం, జీవితాన్ని ఆస్వాదించలేం. |Telugu_M|other|6.257396
processed_te_m_other_01566.wav|రెండు తెలుగు రాష్ట్రాలతో పాటు, దేశ రాజధాని ఢిల్లీ, బెంగళూరు, చెన్నైతో పాటు అనేక ప్రాంతాల్లో ప్రజానీకం స్వఛ్చందంగా రోడ్లపైకి వచ్చారు. |Telugu_M|other|8.800000
processed_te_m_politics_02689.wav|కష్టంలో మహిళలు సహాయం కోరి వస్తే వారికి పూర్తి రక్షణ కల్పించే వ్యవస్థలు  పోలీసులు, డాక్టర్లు, ప్రభుత్వేతర సంస్థలు బలహీనంగా ఉన్నాయి. .|Telugu_M|other|8.881250
processed_te_m_finance_00634.wav|బ్యారక్ ల కన్నా కొద్దిగా వడ్డీ తక్కువ, గడువు ఎక్కువగా ఉండడంతో రాష్ట్ర ప్రభుత్వ శాఖలు, కార్పొరేషన్లు హడ్కో రుణాలకు మొగ్గు చూపిస్తాయి.|Telugu_M|other|9.032187
processed_te_m_education_02698.wav|ఇతనికి ఏమైనా ప్రాబ్లం ఉందేమోనని శాస్త్రవేత్తలు పరీక్షలు జరిపితే చాలా నార్మల్ గా ఉన్నాడు.|Telugu_M|other|6.455312
processed_te_m_other_02303.wav|గతేడాది కూడా ఇలానే సాంటా వేషంలో ఒబామా వచ్చి ఆ స్కూల్ లో పిల్లలని ఆశ్చర్యపరచడమే కాకుండా ఎన్నో విలువైన బహుమతులు సైతం పిల్లలకి ఇచ్చారు. |Telugu_M|other|9.700000
processed_te_m_education_02086.wav|ఎత్తైన రాతి పర్వత వాలులను పైకి ఎత్తడం వలన, తాడు లేకుండా క్లైంబింగ్ లేకుండా నిటారుగా నడిచే సాంకేతిక పరిజ్ఞానం రావడంతో, పైకి దూకుతారు.|Telugu_M|other|9.642667
processed_te_m_education_01589.wav|తరువాత అన్నం సతీష్ ప్రభాకర్ ఎమ్మెల్సీ పదవికి రాజీనామా చేసి బీజేపీ తీర్దం పుచ్చుకున్నారు.|Telugu_M|other|6.570667
processed_te_m_agri_02922.wav|గడ్డి మొక్కలతో ఫొటో సింతసిస్ సూత్రాన్ని అన్వయిస్తే వచ్చే మార్పును పచ్చరంగుల డిజైన్ మొక్కల్ని సృష్టించిన సైంటిస్టుల ఆలోచనకి జోహార్లు. |Telugu_M|other|8.498125
processed_te_m_finance_02230.wav|ప్రభుత్వాలు తీసుకుంటున్న పొదుపు చర్యలతో ప్రజల ఆరోగ్య పరిస్థితి మరింత దుర్భరంగా తయారైంది. |Telugu_M|other|5.600000
processed_te_m_finance_01643.wav|సేవింగ్స్ బ్యాంకులో దాచుకున్న నగదు కంటే లిక్విడ్ ఫండ్ లో పెట్టుబడి కొంత నష్టభయం ఉంటుంది.|Telugu_M|other|5.915000
processed_te_m_education_01365.wav|రాణి పద్మావతి జీవిత కథ ఆధారంగా ఈ సినిమా తీశారని రాజ్పుత్లు ఆరోపిస్తోన్న విషయం తెలిసిందే.|Telugu_M|other|7.232000
processed_te_m_education_00874.wav|ఉపాధ్యాయ శిక్షణ అయ్యాక తెలుగు పండిత పట్టా కోసం ప్రాచ్య కళాశాలలో ప్రైవేటుగా చదివారు వేణు.|Telugu_M|other|6.965333
processed_te_m_general_00763.wav|వృద్ధి రేటును నియంత్రించి జనాభా కట్టడిలో మనం సాధించిన సత్ఫలితాల వల్ల ఇలా జరిగి ఉండొచ్చు. |Telugu_M|other|6.094875
processed_te_m_education_00329.wav|ఒక్కో స్టేజీలో అనుకున్న లక్ష్యాన్ని పూర్తి చేసుకుంటూ వెళ్తే కొత్త స్టేజ్ ఓపెన్ అవుతుంది.|Telugu_M|other|5.674667
processed_te_m_general_00901.wav|భారత్, అమెరికా దేశాల మధ్య సంబంధాలు బలోపేతం కావడానికి మాజీ ప్రధానమంత్రి అటల్ బిహారీ వాజ్పేయి ముందు చూపే కారణమని అమెరికా కొనియాడింది. |Telugu_M|other|10.193188
processed_te_m_finance_01250.wav|స్టాక్ బ్రోకర్ అని చెప్పుకున్నా నిజంగా బ్రహ్మానందం స్టాకులు కొనడం, అమ్మడం, కొనిపించడం, అమ్మించడం లాంటి పనులు చాలా అరుదుగా చేస్తాడు.|Telugu_M|other|8.498125
processed_te_m_health_00087.wav|బ్రిటన్‌కు చెందిన సర్జన్ అండ్రెవ్ వేక్ఫీల్డ్ తెచ్చిన ఉద్యమం మూలంగా గత దశాబ్దంలో టీకాల కార్యక్రమం కొన్ని దేశాల్లో తగ్గుముఖం పట్టింది|Telugu_M|other|9.310833
processed_te_m_finance_00660.wav|ఈసారి బడ్జెట్ తక్కువ పన్నుల రంగంతోనే ఉంటుందని, తక్కువ పన్నులు లేదా పన్ను మినహాయింపు పరిమితులు పెంచడం కానీ ఉంటాయని నాగ్పాల్ అన్నారు.|Telugu_M|other|8.660667
processed_te_m_politics_02415.wav|చిన్నారుల కూచిపూడి, భరతనాట్యం, సినిమా పాటలకు నృత్యాలతో పాటు, స్థానిక కళాకారులు ఆలపించిన గీతాలను కేరింతలతో ఆస్వాదించారు ప్రేక్షకులు.|Telugu_M|other|9.441250
processed_te_m_general_01865.wav|ఆ క్రమంలో అమెజాన్ అడవుల్లో చెలరేగిన మంటలను ఆర్పేందుకు యుద్ధ విమానాలను రంగంలోకి దించారు. |Telugu_M|other|6.478000
processed_te_m_other_00312.wav|దేవతా స్త్రీలను, కిన్నెర స్త్రీలను, గంధర్వ స్త్రీలను చూసా కానీ ఇలాంటి స్త్రీని చూడలేదు.|Telugu_M|other|5.688521
processed_te_m_other_01445.wav|సో, అటు స్టార్ హీరోలు, ఇటు అప్కమింగ్ హీరోలతో బ్యూటిఫుల్ కెరీర్ ఎంజాయ్ చేస్తోంది రష్మిక. |Telugu_M|other|5.688521
processed_te_m_other_01231.wav|రణవీర్ బాలీవుడ్ కే పరిమితం కాగా, దీపికా మాత్రం హాలీవుడ్లో పాగా వేయడానికి సిద్ధంగా ఉంది. |Telugu_M|other|5.665292
processed_te_m_finance_01843.wav|మన ఆర్థిక వ్యవస్థలోకి ప్రపంచీకృత గ్లోబలైజ్డ్ ద్రవ్యం తిరిగి అనివార్యంగా రానున్నందున తీవ్ర సంక్షోభం తలెత్తే పరిస్థితులు నెలకొంటాయి. |Telugu_M|other|9.345667
processed_te_m_politics_02740.wav|ఫలితంగా ర్యాంకుల సంగతి పక్కన పెడితే ఏటా పదుల సంఖ్యలో విద్యార్థులు మానసికఒత్తిడికి తట్టుకోలేక అర్థాంతరంగా ప్రాణాలు తీసుకుంటున్నారు.|Telugu_M|other|8.788375
processed_te_m_general_00207.wav|ఈ సాంస్కృతిక మరియు మేధో ఉద్యమాలు మతం యొక్క ధోరణి గురించి కాకుండా వ్యక్తిగత అంతర్బుద్ధి మరియు భావన గురించి ఆలోచనను ప్రోత్సహించింది. |Telugu_M|other|9.902938
processed_te_m_general_01184.wav|ఆ కాలంలో ఎస్పీలుగా పనిచేసిన బ్రిటిష్ ఉద్యోగులు తమ తనిఖీల సందర్భంగా ఈ పోలీసు స్టేషన్ గురించి రాసిన కామెంట్లు ఆ రిజిస్టర్లో ఉన్నాయి. |Telugu_M|other|9.159896
processed_te_m_health_01061.wav|కీళ్ల నొప్పులు, కండరాల నొప్పులు ఉన్నవారు గోరు వెచ్చటి నీటిలో సాక్సులను ముంచి నొప్పి ఉన్న ప్రాంతంలో కాసేపు ఉంచితే ఉపశమనం పొందుతారు.|Telugu_M|other|9.473375
processed_te_m_health_01915.wav|ప్రతి ఆరు సెకండ్లకు ఒకరు చొప్పున రోజుకు పధ్నాలుగు వేల మంది ఈ వ్యాధి బారిన పడుతున్నారు.|Telugu_M|other|5.932333
processed_te_m_health_03112.wav|న్యూరాన్స్ తో పాటు, గ్లాస్ కణాలుగా పిలువబడే ప్రత్యేక కణాలు నరాల కణాలకు మద్దతు ఇస్తాయి. |Telugu_M|other|5.955542
processed_te_m_general_00645.wav|భారత్ అన్ని రకాల సంస్కృతులను తనలో ఇముడ్చుకుంటూ అందరినీ కలుపుకుంటూ ముందుకు వెళ్లే దేశం. |Telugu_M|other|5.711729
processed_te_m_health_01210.wav|నువ్వు వచ్చావంటే నేనే వ్యక్తిగతంగా మానసిక వైద్యుడి దగ్గరకు తీసుకెళ్లి చికిత్స చేయిస్తా అని గంభీర్ ట్విట్టర్ ‌లో  వ్యాఖ్యానించాడు.|Telugu_M|other|8.360625
processed_te_m_finance_01157.wav|ఈ రచనలో, కాలిఫోర్నియా మరియు వర్జిన్ ద్వీపాలు మాత్రమే క్రెడిట్ తగ్గింపుకు లోబడి ఉంటాయి.|Telugu_M|other|5.642083
processed_te_m_weather_02378.wav|అలానే ఏపీ ప్రజలు  ప్రతిష్టాత్మాకంగా భావించే పోలవరం ప్రాజెక్ట్ పై కూడా ఆయన స్పందించారు.|Telugu_M|other|6.199354
processed_te_m_general_01866.wav|తాను స్వయంగా ఢిల్లీ వెళ్లి ప్రధాన మంత్రితో చర్చించి ఉద్యోగాల భర్తీకి స్థానికతపై కొత్త జోనల్ వ్యవస్థకు శీఘ్రంగా ఆమోదం సంపాదించారు. |Telugu_M|other|8.950917
processed_te_m_finance_01320.wav|అంతర్జాతీయ పరిణామాల నేపథ్యంలో అపరంజి ధరలు వరుసగా తగ్గుతూ వస్తున్నాయి.తాజాగా భారత్ ‌లో  కనకం ధరలు రెండేళ్ల కనిష్ఠానికి పడిపోయాయి.|Telugu_M|other|9.357271
processed_te_m_politics_02080.wav|ఇక ఈ సినిమా క్లైమాక్స్ అత్తారింటికి దారేది చిత్రంను మించి ఉంటుందనే ప్రచారం రావడంతో సినిమాపై అంచనాలు ఆకాశాన్ని అంటేలా వస్తున్నాయి|Telugu_M|other|8.758750
processed_te_m_politics_02313.wav|ఈ నేపథ్యంలోనే చిన్నారులు, యువత కోసం ముంబైలో స్మైల్ ఫౌండేషన్ నిర్వహించిన చారిటీ గాలా డిన్నర్‌కు  కోహ్లీ ముఖ్య అతిథిగా హాజరయ్యాడు.|Telugu_M|other|9.577854
processed_te_m_politics_02570.wav|రామగుండం, ధర్మపురి, జగిత్యాల మునిసిపల్ లో మంత్రి కొప్పుల ప్రచారం చేయగా, మంత్రి గంగుల కమలాకర్ కరీంనగర్ డివిజన్లలో ప్రచారం చేశారు.|Telugu_M|other|8.800000
processed_te_m_agri_02775.wav|వీటితో పాటు ఇండోనేషియా భూకంపం, కౌలు రైతులకు దక్కని రైతు బంధు వంటి వార్తా కథనాలు కూడా ఆయా పత్రికల ఫ్రంట్ పేజీల్లో హైలైట్ అయ్యాయి. |Telugu_M|other|8.498125
processed_te_m_weather_01647.wav|అందుకు బలం చేకూర్చేలా కొన్ని రోజుల క్రితం ఆయన యూపీ సీఎం యోగి ఆదిత్యానాథ్ ని  కలిశారు. |Telugu_M|other|6.489604
processed_te_m_agri_02926.wav|తొక్కతో ఆపిల్ తినడం ద్వారా ఫైబర్ లోపలికి వెళ్లడం వల్ల కొలెస్ట్రాల్ తగ్గే ఛాన్స్ ఉంది. |Telugu_M|other|5.409875
processed_te_m_general_01190.wav|ప్రభుత్వ పాఠశాలల్లో ఆంగ్ల మాధ్యమంలో బోధన, ఎస్సీలకు మూడు కార్పొరేషన్ల ఏర్పాటుకు తదితర ముఖ్యమైన బిల్లులకు కూడా మండలి అడ్డుపడింది. |Telugu_M|other|9.589458
processed_te_m_education_03123.wav|సస్పెండు కాదు కనీసం ఒక సంవత్సరం సర్వీసు కోల్పోయేలా క్రమశిక్షణ చర్య అయినా తీసుకునే నిబంధన ఒకటి విద్యాశాఖ వెంటనే ప్రవేశ పెట్టాలి.|Telugu_M|other|9.301333
processed_te_m_health_02101.wav|శ్వాస సంబంధిత వ్యాధితో బాధపడుతూ నగరం లోని ఒక ప్రైవేటు హాస్పిటల్లో చికిత్స పొందుతున్న ఆయన బుధవారం మధ్యాహ్నం తుది శ్వాస విడిచారు. |Telugu_M|other|9.032187
processed_te_m_finance_02428.wav|జీఎస్టీ ఎక్స్‌ప్రెస్ లోన్ పథకం అమల్లోకి వస్తే జీఎస్టీని సక్రమంగా చెల్లించే వ్యాపారులకు బ్యాంకులు ఇకపై రెడ్ కార్పెట్ పరుస్తాయి. |Telugu_M|other|8.173042
processed_te_m_politics_01598.wav|ఈ స్థానం నుండి ఆ ఎన్నికల్లో టీఆర్ఎస్ అభ్యర్థిగా టీ భీంసేన్ పోటీ చేసి ఓటమి పాలయ్యారు.|Telugu_M|other|6.597500
processed_te_m_weather_01095.wav|ఈ విషయం ఆమె తల్లిదండ్రుల దృష్టికి రావడంతో ఇమ్రాన్ ఇంటికి వెళ్లి చూడగా అతడికి ఇది వరకే పెళ్లైందని, అతడొక ముస్లిం అని తెలిసింది. |Telugu_M|other|8.196271
processed_te_m_health_01172.wav|వంకర్లు తిరిగిన శరీరం, చిన్నపిల్లల నుంచి వృద్ధుల వరకు రాష్ట్రంలో వేలాది మందిని పట్టి పీడిస్తున్న భయంకర వ్యాధి పేరే ఫ్లోరోసిస్.|Telugu_M|other|9.125063
processed_te_m_other_02314.wav|భోగవల్లి ప్రసాద్ నిర్మించిన దోచేయ్ సినిమా ఆడియో విడుదల కార్యక్రమం శుక్రవారం సాయంత్రం హైదరాబాద్, తాజ్ డెక్కన్ హోటల్లో జరిగింది. |Telugu_M|other|7.929250
processed_te_m_health_00785.wav|ఒకసారి గర్భం వచ్చి, ప్రసవం అయితే రెండోసారి చికిత్స అవసరం లేకుండానే గర్భం దాల్చొచ్చు.|Telugu_M|other|6.269021
processed_te_m_general_00355.wav|ప్రతిష్టాత్మక ప్రాజెక్ట్ ఐలో భాగంగా ఆరు అత్యాధునిక డీజిల్ ఎలక్ట్రిక్ సబ్ మెరైన్ల తయారీకి సంబంధించి నేవీ కీలక ముందడుగు వేసింది. |Telugu_M|other|9.300000
processed_te_m_general_00483.wav|మంత్రి పదవిని పోగొట్టుకున్న బొజ్జల, పదవిని ఆశించి భంగపడ్డ బోండా ఉమ వంటి వారంతా మీడియా ముఖంగానే వారి అసంతృప్తిని వెళ్లగక్కారు. |Telugu_M|other|9.252771
processed_te_m_health_02925.wav|శరీరానికి శ్రమకలిగే వ్యాయామం చేయడం లేదా గట్టిగా నవ్వడం, ఏడ్వటం, పరుగెత్తడం వంటివి చేస్తే ఈ దగ్గు, ఆయాసాలు మరింతగా పెరుగుతాయి. |Telugu_M|other|8.370417
processed_te_m_politics_02119.wav|మహిళలు వెళ్లడానికి ఎన్నో ఆలయాలు ఉన్నాయని, వారు అక్కడికి వెళ్లొచ్చని, అయ్యప్ప భక్తుల దీక్షను భగ్నం చేయొద్దు అని ఏసుదాసు కోరారు|Telugu_M|other|8.776771
processed_te_m_politics_00258.wav|మెగా క్యాంప్ విడిపోయి, నష్టపోతున్న వైనం గమనించిన పెద్దలు కొందరు, నందమూరి క్యాంప్‌ను  ఒక్కటి చేయాలన్న ప్రయత్నం మొదలు పెట్టారు.|Telugu_M|other|8.219500
processed_te_m_finance_01076.wav|పెట్టుబడిదారీ వ్యవస్థ అంతర్గత చలనం దాన్ని అనివార్యంగా సోషలిజం వైపు తీసుకుపోతుందని సంప్రదాయ మార్క్‌సిస్టు సిద్ధాంతం చెబుతుంది.|Telugu_M|other|8.645000
processed_te_m_finance_01006.wav|అన్ని బ్యాంకులు వారి ఏటీఎంల లోపల సీసీటీవీ కెమెరాను అమర్చడం వలన, సులభంగా ఫుటేజ్ ను సేకరించి లావాదేవీ జరిగిందో లేదో కనుగొంటాయి.|Telugu_M|other|9.194729
processed_te_m_general_02419.wav|ప్రపంచంలో ఏ స్పేస్ రాకెట్ ఎగిరినా హైదరాబాద్లో తయారైన స్పేస్ పార్ట్ అందులో ఉంటున్నాయంటే డాక్టర్ కలాం పడిన తపన అందులో ఉందన్నారు|Telugu_M|other|8.400000
processed_te_m_finance_01861.wav|ముందుగా క్రోమ్ బ్రౌజర్లోని పేమెంట్స్ మెథడ్స్ ఆప్షన్ దగ్గర, మీ డెబిట్ కార్డు లేదా క్రెడిట్ కార్డును యాడ్ చేసుకోవాల్సి ఉంటుంది.|Telugu_M|other|7.557729
processed_te_m_finance_02137.wav|ఈ నేపథ్యంలో సోమవారం స్టాక్ మార్కెట్లు జోష్ లో ఉంటాయని ఆర్థిక నిపుణులు అంచనా వేశారు. |Telugu_M|other|5.642083
processed_te_m_finance_00314.wav|తాజా హైకోర్టు ఆదేశాల మేరకు మాత్రం ఇన్వాయీస్ ప్రకారం జీవిత కాల పన్ను విధించాల్సిందే.|Telugu_M|other|5.804625
processed_te_m_general_02163.wav|వైమానిక దాడి తర్వాత పాకిస్తాన్ అవమాన భారంతో భారత్ పై కవ్వింపు చర్యలకి పాల్పడుతుంది. |Telugu_M|other|5.900000
processed_te_m_finance_00582.wav|ప్రతి హెప్టాథ్లాన్ ఈవెంట్ గురించి మరింత సమాచారం కోసం క్రింది లింకులను తనిఖీ చేయండి.|Telugu_M|other|5.293771
processed_te_m_finance_01008.wav|మిన్నెసోటాతో సహా కొన్ని రాష్ట్రాలు, పన్నుల వాడకంపై అంశాల స్వచ్ఛంద నివేదన కోరుతూ రాష్ట్ర ఆదాయపు పన్ను రాబడిపై ఒక పంక్తి అంశం.|Telugu_M|other|9.055417
processed_te_m_general_00772.wav|తెలుగువారి సంగీత ప్రియత్వాన్ని వారే దేశం వెళ్లినా, వెంట తీసుకొని పోయి ప్రజల మీద చల్లడం వల్ల ఈ సంప్రదాయ గౌరవం ఆ భాష కబ్బింది. |Telugu_M|other|8.683896
processed_te_m_finance_00765.wav|అకౌంట్ యాక్టివ్గా ఉండాలంటే మూడు ఆర్థిక సంవత్సరాల్లో ఒక్కసారైనా అకౌంట్లో డబ్బులు డిపాజిట్ చేయడమో లేదా విత్ డ్రా చేయడమో చేయాలి|Telugu_M|other|9.555000
processed_te_m_general_01289.wav|సాయంత్రం వరకూ ఏర్పడిన విద్యుత్ సంక్షోభం ముఖ్యంగా నిరంతరం విద్యుత్ కోతల కార ణంగా ఆ పరిశ్రమల్లో ఉత్పత్తులు గణనీయంగా పడిపోయాయి. |Telugu_M|other|8.776771
processed_te_m_finance_00921.wav|మీరు ముందుకు వెళ్లేందుకు లేదా పన్ను మినహాయింపు కోసం స్వచ్ఛంద సంస్థకు విరాళంగా ఇవ్వాల్సిన అవసరం లేని వస్తువులను రీసెల్ చేయండి|Telugu_M|other|8.358813
processed_te_m_general_02407.wav|అమెరికా దేశం జారీ చేసే గ్రీన్కార్డుకు నకిలీలు పుట్టించడం దాదాపు అసాధ్యమనే చెప్పాలి|Telugu_M|other|6.000000
processed_te_m_politics_02527.wav|ఏపీలో ఎన్నికలు ముంచుకొస్తున్న తరుణంలో టీడీపీ, వైసీపీ, జనసేన, బీజేపీ పార్టీలు ప్రజలలోకి వెళ్ళడానికి వ్యుహాలని రచిస్తున్నాయి.|Telugu_M|other|8.892875
processed_te_m_general_00566.wav|నిరుద్యోగ భృతి ఇచ్చే దిశగా ప్రయత్నం కూడా చేయలేదని, ఉద్యోగ ప్రకటనలు కూడా లేవన్నారు. |Telugu_M|other|5.839437
processed_te_m_weather_00237.wav|భౌగోళిక పరిస్థితులు, పంటల విస్తీర్ణం బట్టి స్పైస్స్ బోర్డుకు వరంగల్ కేంద్రం కావడంతో తాత్కాలికంగా తరలింపును నిలుపుదల చేశారు. |Telugu_M|other|8.718729
processed_te_m_politics_03397.wav|దేశ సంస్కృతి, చరిత్ర గురించి ఉద్భోద చేయడానికి అసలు మోహన్ భగవత్ ఎవరని ప్రశ్నించారు.|Telugu_M|other|5.955542
processed_te_m_politics_01637.wav|గండ్లను పూడ్చేందుకు అధికారులు కూలీలను పంపించగా వారితో పాటు రైతులు కూడా పని చేశారు.|Telugu_M|other|5.700125
processed_te_m_health_01284.wav|మందులు:డెంగ్యూ వ్యాధి నివారణకు జల్సీమియం అనే మందును వ్యాధి రాకముందు ఒకరోజు మూడు మోతాదులు తీసుకుంటే వ్యాధి సోకకుండా ఉంటుంది.|Telugu_M|other|9.264396
processed_te_m_politics_03677.wav|స్థానికులు తెలిపిన వివరాల ప్రకారం తమ బంధువుల పెళ్లికి కుసుదీ నుంచి రామ్‌నగర్ కు  కుటుంబ సభ్యులతో ఎనిమిదేళ్ల బాలిక వచ్చింది.|Telugu_M|other|7.743479
processed_te_m_weather_01715.wav|సూపర్ హిట్ సినిమాల టైటిళ్లు, కథలూ మళ్లీ వాడుకోవడం అనేది రిస్క్ తో  కూడిన వ్యవహారం. |Telugu_M|other|5.409875
processed_te_m_politics_01314.wav|ఆంధ్రప్రదేశ్‌లో  సార్వత్రిక ఎన్నికలు సమీపిస్తున్న తరుణంలో అధికార, ప్రతిపక్షాల మధ్య మాటల యుద్ధం తారా స్థాయికి చేరుకుంటుంది.|Telugu_M|other|8.800000
processed_te_m_politics_01755.wav|పారిశుద్ధ్యంలో, అంటువ్యాధుల నియంత్రణలో, జీవన ప్రమాణాల పెంపులో మనమే దేశంలో ముందుండాలని ముఖ్యమంత్రి చంద్రబాబు ఆకాంక్షించారు.|Telugu_M|other|8.138229
processed_te_m_agri_01473.wav|పెద్ద చదువులు చదివినా ఉద్యోగం లేని యువకుల్లో, పంటలు పండక, రుణాలు తీరక చావలేక బతుకున్న రైతుల జీవితాల్లో ఆనందం ఎక్కడుంటుంది?|Telugu_M|other|9.589333
processed_te_m_finance_02342.wav|జూన్ నెల పెంపులో బ్యాంకులు కాస్త దూకుడు తగ్గించి స్వల్పంగా వడ్డీ రేట్లను పెంచాయి. |Telugu_M|other|5.467917
processed_te_m_politics_01572.wav|మరి ఇలాంటి పోటీ మధ్య గోపీచంద్ లాంగ్ డిలేడ్  మూవీని రిలీజ్ చేస్తారా? అంటే సందేహమే.|Telugu_M|other|5.665292
processed_te_m_general_00604.wav|ఇరవై నాలుగు గంటల నిరంతర విద్యుత్ సరఫరాకు ఈ పరిస్థితి తీవ్ర అవరోధంగా మారిందన్నారు. |Telugu_M|other|5.800000
processed_te_m_finance_01365.wav|అంతెందుకు గతంలో రుణం తీసుకుని మదుపు చేయడం ద్వారా ఎవరికో లాభం వచ్చిందనే అనుకుందాం.|Telugu_M|other|6.013604
processed_te_m_education_00535.wav|గజ్వేల్ రూరల్, వెలుగు గజ్వేల్ మున్సిపల్ మాజీ చైర్మన్ గాడిపల్లి భాస్కర్ కుటుంబం నుంచి కౌన్సిలర్లుగా ఐదుగురు బరిలో ఉన్నారు.|Telugu_M|other|8.275313
processed_te_m_health_01312.wav|ఈ హార్మోను ఆధారితంగా ఉన్న కొన్ని  మాత్రలను తీసుకోవడం వల్ల రుతుచక్రం స్థిరంగా ఉండిపోయి, గర్భం దాల్చే అవకాశాలు తగ్గిపోతాయి.|Telugu_M|other|8.289146
processed_te_m_finance_01876.wav|స్వశక్తితో ముందుకు వెళ్లడానికి కొద్ది మొత్తాలతో పెట్టుబడి పెట్టి వ్యాపారాలు ప్రారంభించి దిగ్విజయంగా ముందుకు సాగుతున్నారు. |Telugu_M|other|6.977229
processed_te_m_general_01900.wav|బయట పోల్స్‌తో పాటు సోషల్ మీడియా ట్రెండ్స్ను బట్టి చూస్తే ఎక్కువ మంది మాత్రం మహేష్ విట్టా ఎలిమినేట్ అవుతారని చెపుతున్నారు. |Telugu_M|other|7.430021
processed_te_m_politics_01820.wav|బిజెపి వైఫల్యానికి కారణం మనోహర్ పారికర్ వారసుడిగా వచ్చిన లక్ష్మీకాంత్ పార్శేకర్‌కు  నాయకత్వ లక్షణాలు లేకపోవడం అంటున్నారు.|Telugu_M|other|8.303750
processed_te_m_politics_01621.wav|వీరిలో హుజురాబాద్ సెగ్మెట్ నుండి పాడి కౌశిక్ రెడ్డి, తుమ్మెటి స మ్మిరెడ్డి లు కూడా కాంగ్రెస్ టికెట్‌కు పోటీ పడుతున్నారు.|Telugu_M|other|7.535938
processed_te_m_health_02130.wav|అకాల ఆహార, విహారాల వల్లే ఈ ఎగ్జిమా వ్యాధి వస్తుందని ఆయుర్వేద శాస్త్రం చెబుతుంది. |Telugu_M|other|6.176125
processed_te_m_finance_02191.wav|ఎటువంటి ఇబ్బంది లేకుండా ఈ ఫోన్ పే ఏటీఎం నుండి డబ్బు డ్రా చేసుకునేలా సృష్టించారు. |Telugu_M|other|5.084792
processed_te_m_education_01265.wav|అసలు ఎందుకు కేసిఆర్ సర్కారు కోదండరాం ను మెసలకుండా వత్తేందుకు ప్రయత్నం చేస్తుందబ్బా అంటే చాలా విషయాలు చర్చకు వస్తున్నాయి.|Telugu_M|other|8.917333
processed_te_m_other_01609.wav|పట్టదారు పాస్పుస్తకాల ముద్రణకు చేపట్టే డేటా ఎంట్రి నమోదుకు ఆధార్ నంబర్ ను అనుసంధానం చేయడం విధిగా చేపట్టాలని ఆయన అన్నారు. |Telugu_M|other|8.486521
processed_te_m_agri_00107.wav|కాళేశ్వరం లిఫ్ట్ ఇరిగేషన్ ప్రాజెక్టు ప్రపంచంలోని సాగు, తాగు నీటి ఇరిగేషన్ ప్రాజెక్టుల్లో నెంబర్ వన్ స్థానం దక్కించుకుంది|Telugu_M|other|9.412812
processed_te_m_finance_00326.wav|మహాత్మాగాంధీ గుణకర్ భీమా యోజన పథకం ద్వారా చేనేత కార్మికులకు వారి కుటుంబ సభ్యులకు భీమా సౌకర్యం కల్పిస్తున్నట్లు తెలిపారు.|Telugu_M|other|9.156875
processed_te_m_finance_00425.wav|అత్యధికంగా ఎగుమతి జరిగే వస్తువులకు సంబంధించి అభివృద్ధి చెందుతున్న ఆర్థిక వ్యవస్థలలో టారిఫ్, నాన్టారిఫ్ ఆటంకాలు ఉన్నాయి.|Telugu_M|other|8.521354
processed_te_m_agri_02935.wav|వీఆర్ కండ్రిగ గ్రామం సమీపంలోని ఒక మామిడి తోటలో మేతకు వెళ్ళిన ఒక ఆవు నాటుబాంబును గడ్డిగా భావించి తినాలని ప్రయత్నించింది. |Telugu_M|other|8.400000
processed_te_m_weather_00527.wav|రోజుకో వివాదం పద్మావతిని చుట్టుముడుతుంటే తాజాగా సీనియర్ నటుడు, భాజపా ఎంపీ పద్మావతి మంటల్ని మరింత పెంచే ప్రయత్నం చేశాడు. |Telugu_M|other|8.521354
processed_te_m_finance_01352.wav|నగదు రహిత వ్యవస్థ అంటూ ప్రభుత్వం పలు సంస్కరణలు చేస్తుండగా, ఏదో ఒక రూపంలో చార్జీల బాదుడుకు బ్యాంకులు యత్నించడం విడ్డూరం.|Telugu_M|other|9.508208
processed_te_m_politics_02005.wav|కోపాన్ని దిగమింగిన పాణి, ఇదిగో బ్లాంక్ చెక్కు నీకెంత కావాలో ఆ స్థలం ఖరీదుగా వ్రాసుకో, నేను కొనుక్కున్నాను అనుకో అన్నాడు|Telugu_M|other|8.161437
processed_te_m_education_00758.wav|ఆదివారం ఉప్పొంగి ప్రవహిస్తున్న చెరువూరు వాగును దాటి గ్రామాల్లోకి వెళ్లి పిల్లలను గుర్తించి నేత్ర పరీక్షలు నిర్వహించారు.|Telugu_M|other|8.106667
processed_te_m_finance_01395.wav|ఎమ్మమాడు ప్రాంతానికి చెందిన గఫూర్ అనే వ్యక్తి వద్ద భారీ మొత్తంలో డబ్బు ఉన్న విషయం తెలిసి అతనికి అమ్మాయిని  ఎరగా వేసారు.|Telugu_M|other|8.649062
processed_te_m_education_03389.wav|ఆర్థిక పరమైన అవగాహన ద్వారానే పట్ణణ పేద మహిళల జీవితాల్లో వెలుగులు నింపవచ్చని ఆంధ్రప్రదేశ్ పురపాలక మంత్రి నారాయణ అన్నారు.|Telugu_M|other|9.043125
processed_te_m_finance_02049.wav|రిజర్వు బ్యాంకు ఇటీవల ప్రకటించిన పరపతి విధానంలో వడ్డీ రేట్లలో ఏ మార్పూ చేయలేదు. |Telugu_M|other|5.235729
processed_te_m_education_00777.wav|ఈ గేమ్ మోజులో పడిపోయి పరీక్షలు కూడా ఎగ్గొట్టిన ఓ బాలుడు ఆత్మహత్యకు పాల్పడ్డాడు.|Telugu_M|other|6.560000
processed_te_m_finance_00541.wav|కాబట్టి, స్థిరమైన మూలధనం అనేది డబ్బు పరంగా సంస్థ యొక్క స్థిర ఆస్తుల వ్యక్తీకరణ.|Telugu_M|other|5.955542
processed_te_m_finance_02410.wav|ఈ కొత్త విధానం అమలైతే బ్యాంకులు లక్షలాది మంది చిన్న కంపెనీలకు లోన్లు ఇవ్వొచ్చు. |Telugu_M|other|5.328604
processed_te_m_education_01629.wav|ఆంధ్రప్రదేశ్ శీతాకాల అసెంబ్లీ సమావేశాల సందర్భంగా సోమవారం రుణమాఫీపై జరిగిన చర్చలో ఏపీ మంత్రి అచ్చెంనాయుడు ప్రసంగించారు.|Telugu_M|other|9.312000
processed_te_m_education_00959.wav|జూలపల్లి స్టాఫ్నర్సును ఏకంగా కరీంనగర్ నర్సింగ్ కళాశాలకు డిప్యూటేషన్ మీద పంపించడం వెనుక బలమైన కారణాలు ఉన్నాయని సమాచారం.|Telugu_M|other|8.661333
processed_te_m_weather_02435.wav|బాహుబలి బాక్సాఫీస్ కి  నోట్ల వర్షం కురిపిస్తే రేవంత్ రెడ్డి కాంగ్రెస్ కి  ఓట్ల వర్షం కురిపిస్తాడు అని ఆర్జీవి అన్నాడు. |Telugu_M|other|7.279083
processed_te_m_general_00241.wav|అంత్యక్రియల సమయంలో ఆ మమ్మీలోని పార్థీవ దేహానికి బంగారం లేదా మెటల్ లోహంతో తయారు చేసిన కంకణాలను జత చేసినట్లు వెల్లడైంది.|Telugu_M|other|8.556188
processed_te_m_finance_02217.wav|మైనర్ పిల్లల పేరుతో పెట్టుబడి పెట్టినా, దానిపై వచ్చే ఆదాయాన్ని తల్లిదండ్రుల ఆదాయంగానే పరిగణించి ఆదాయపు పన్ను గణించాలి. |Telugu_M|other|7.600000
processed_te_m_politics_02087.wav|సీఎం మందిరాలకు, ఆలయాలకు ఎక్కడకు వెళ్లినా వంద కోట్ల కేటాయింపు అంటారని, వెచ్చించేదీ ఖర్చు చేసేదీ శూన్యమని ఎద్దేవా చేశారు|Telugu_M|other|8.521354
processed_te_m_education_00530.wav|ఈ ట్వీట్లతో మేల్కొన్న శ్రీలంక ప్రభుత్వం సామాజిక కార్యకర్తైనా అమరా మసిద్ కు క్షమాపణలు కోరుతూ ఓ ప్రకటనను విడుదల చేసింది.|Telugu_M|other|8.896000
processed_te_m_agri_01456.wav|విత్తనపు ముచ్చెలకు ఇరువైపుల నుంచి ఈ చెద పురుగులు ప్రవేశించి, లోపల కణజాలను, మొగ్గలను తినడం వల్ల మొలక శాతం తగ్గిపోతుంది|Telugu_M|other|9.941333
processed_te_m_education_00916.wav|సాధారణ వైద్య పరీక్షలు చేయించుకుని నో ప్రెగ్నెన్సీ సర్టిఫికెట్ను క్రీడాకారులు సొంత డిక్లరేషన్తో సమర్పిస్తే సరిపోతుంది.|Telugu_M|other|7.872000
processed_te_m_finance_00540.wav|పేమెంటు బ్యాంకులు సేవింగ్సు ఖాతాలో ఉండే నగదుకు మంచి వడ్డీని అందించడం ద్వారా వాణిజ్య బ్యాంకులకు పోటీగా నిలుస్తున్నాయి.|Telugu_M|other|7.197813
processed_te_m_politics_00512.wav|మరి కావాలని ప్రచారం చేస్తున్నారో లేక నిజంగా సినిమా స్టొరీ ఇదే కావచ్చో కానీ రూమర్స్ మాత్రం భాగానే ప్రచారం అవుతున్నాయి.|Telugu_M|other|8.637458
processed_te_m_politics_02906.wav|భారత రాజ్యాంగ విలువలు, ప్రాథమిక హక్కులు, ఆచరణలో లౌకిక వ్యవస్థను చిత్తశుద్థితో పరిరక్షించి అమలు జరిపేందుకు పూనుకోవాలి.|Telugu_M|other|9.020583
processed_te_m_education_02556.wav|అన్నపూర్ణ స్టూడియోస్ ‌‌లో అగ్నిప్రమాదం జరిగిన మరుసటి రోజే నాగార్జున ఈ ట్వీట్ ఏడ్చాము అని పెట్టడం చర్చకు దారి తీసింది.|Telugu_M|other|8.768000
processed_te_m_education_03461.wav|రెండో అమ్మాయి ఆరోగ్యంగానే ఉన్నప్పటికీ ఏడు నెలలకే డెలివరీ కావడంతో ఇన్క్యుబేటర్ బాక్స్‌లో పెట్టాలని వైద్యులు సూచించారు.|Telugu_M|other|7.987292
processed_te_m_health_02812.wav|విధులలో ఉన్న వైద్యుడు ముఖేష్ గుండెలో నొప్పి వస్తుందని చెప్పినా నామమాత్రపు మందులు ఇచ్చి ఇంటికి పంపించారు అని చెప్పారు. |Telugu_M|other|7.569333
processed_te_m_general_00915.wav|ఇంగ్లీష్వారు ప్రపంచం మీద వేసిన రెండు పెద్ద ముద్రలలో మొదటిది భాష, రెండవది ఆటలు. |Telugu_M|other|5.978771
processed_te_m_education_00287.wav|ఎల్వీ బదిలీ అనంతరం వ్యూహాత్మంగా నీలం సాహ్ని పేరును సీఎం జగన్ తెరపైకి తెచ్చారు.|Telugu_M|other|5.943437
processed_te_m_finance_02125.wav|ప్రస్తుత నిష్పత్తి దాని ప్రస్తుత ఆస్తులతో దాని స్వల్పకాలిక బాధ్యతలను చెల్లించే సంస్థ యొక్క సామర్థ్యాన్ని కొలుస్తుంది.|Telugu_M|other|7.406792
processed_te_m_weather_00895.wav|గుంటూరు:గుంటూరు జిల్లాలోని కాజా టోల్గేట్ వద్ద ఎమ్మెల్యె చింతమనేని ప్రభాకర్ కు , టోల్గెట్ సిబ్బందికి వివాదం జరిగింది.|Telugu_M|other|7.600000
processed_te_m_weather_00949.wav|కాగా, టోర్నీలో టీమిండియా రెండు వరుస విజయాలు సాధించగా గురువారం న్యూజిలాండ్తో జరగాల్సిన మ్యాచ్ వర్షం కారణంగా రద్దైంది. |Telugu_M|other|7.998896
processed_te_m_agri_02789.wav|మీరు కూడా ఒకసారి ఈ చెక్క కళ్లద్దాలను ఆర్డర్ ఇచ్చి మరింత ట్రెండీగా కనిపించండి. |Telugu_M|other|5.154458
processed_te_m_finance_01639.wav|రాజ్ ‌కుమార్ బగాడియా అనే పెట్రోల్ బంక్ యజమానికి డబ్బు ఆశ ఎక్కువ అని గుర్తించిన ముఠా సభ్యులు మోసానికి పథకం రచించారు.|Telugu_M|other|8.347208
processed_te_m_weather_01473.wav|ఇప్పుడు నేను ప్రపంచంలో ఎక్కువ సంతోషంగా ఉన్న అమామ్యిని అంటూ కథానాయిక సమంతా ట్విట్టర్లో తన ఆనందాన్ని వ్యక్తం చేసింది. |Telugu_M|other|7.720271
processed_te_m_politics_01669.wav|అభివృద్ధికి, సంక్షేమానికి ఆటంకాలు, విఘ్నాలన్నీ తొలగిపోయి ఇంటింటా శుభాలు, విజయాలు కలగాలని ముఖ్యమంత్రి ఆకాంక్షించారు.|Telugu_M|other|9.043125
processed_te_m_finance_00447.wav|కానీ ఏదో విధంగా మధ్యలో ఆ మొత్తం ఎడ్జస్ట్ అవ్వడం వల్ల వడ్డీ నుంచి ఊరట పొందడానికి ఆ మొత్తాన్ని కట్టేయాలని భావిస్తారు.|Telugu_M|other|7.906021
processed_te_m_finance_01363.wav|సామాన్యుడి గుప్పెట్లో ప్రపంచ సమాచారాన్ని అందించి సామాన్యుల కష్టార్జితాన్నే పరపతి చేసుకున్న రిలయన్స్ దివాలా తీసింది.|Telugu_M|other|8.080167
processed_te_m_finance_01059.wav|అప్పుగా తీసుకున్న డబ్బులు తిరిగి ఇమ్మన్న పాపానికి అసభ్యంగా మాట్లాడడంతో తట్టుకోలేని ఓ వివాహిత ఆత్మహత్యకు పాల్పడింది.|Telugu_M|other|7.871187
processed_te_m_finance_01332.wav|ముంబై టోల్ ప్లాజాలో కార్డు స్వైప్ చేసిన పుణె వ్యక్తికి ఘోరమైన షాక్ తగిలింది.|Telugu_M|other|5.537583
processed_te_m_finance_01430.wav|సాధారణంగా స్థలాన్ని లేదా భూమిని అమ్మడం ద్వారా వచ్చిన డబ్బు అవాంఛిత వస్తువులను కొనుగోలు చేసేలా ఆసక్తిని పెంచుతుంది.|Telugu_M|other|8.091771
processed_te_m_education_00460.wav|కాగా, నేటి సమావేశాల్లో భాగంగా, చేనేత కార్మికులకు సబ్సిడీ మొత్తాల మంజూరీపై అసెంబ్లీ ప్రశ్నోత్తరాల్లో చర్చ జరగనుంది.|Telugu_M|other|8.245333
processed_te_m_finance_01053.wav|దశాబ్దాలుగా ప్రభుత్వ ఆర్థిక దన్నుతో నడుస్తున్న పరిశ్రమల రంగం మరోసారి పన్ను రాయితీలు, ప్రోత్సాహాకాల కోసం చూస్తోంది.|Telugu_M|other|8.019375
processed_te_m_finance_01494.wav|పన్ను ఒకేసారి పెంచి ప్రస్తుత ధరల్లోనే అమ్మాలని చెప్తే తాము నష్టపోయే ప్రమాదం ఉందని ఎరువుల కంపెనీలు పేర్కొంటున్నాయి.|Telugu_M|other|8.231104
processed_te_m_agri_02667.wav|ఆత్మహత్యలు చేసుకున్న రైతు కుటుంబాలలో పెళ్లి కాని యువతులు ఉంటే వారికి సామాజిక వర్గాలతో సంబంధం లేకుండా కళ్యాణలక్ష్మి పథకాన్ని అమలు చేయాలని తీర్మానించింది. |Telugu_M|other|9.647521
processed_te_m_finance_02583.wav|కాబట్టి ప్రస్తుత ఫాసిస్టు మూలాలున్న ప్రభుత్వాలు కూడా ఆయా దేశాలలోని ఆర్థిక సంక్షోభానికి తగిన పరిష్కారాన్ని చూపలేవు. |Telugu_M|other|7.917625
processed_te_m_finance_00392.wav|అయితే ప్రస్తుత, కొత్త ప్రభుత్వ చందాదారుల కోసం పబ్లిక్ సెక్టార్ పెన్షన్ ఫండ్స్ డిఫాల్ట్ ఎంపికగా అందుబాటులో ఉంటుంది.|Telugu_M|other|7.987292
processed_te_m_general_00641.wav|చాలా కాలంగా రష్యా లాంటి దేశాన్ని మిత్ర దేశంగా చూస్తున్నా, కేవలం ఆ ఒక్క దేశం తోనే వెళ్తే చాలదని భారత్ గుర్తించింది. |Telugu_M|other|7.824750
processed_te_m_education_01771.wav|ప్రస్తుతం 'షాదీ సే సిద్ ఎఫెక్ట్' సినిమా షూటింగ్ లో బిజీగా ఉన్న ఈ అమ్మడు నిజంగానే ప్రెగ్నెంట్ అయిందని చెప్పేందుకు విశ్లేషకులు చాలా కారణాలు చెబుతున్నారు.|Telugu_M|other|9.813333
processed_te_m_general_02225.wav|అప్పుడు శివయ్యకు నీ శ్రమలో ఏదైనా లోపం ఉంటే ఈ రాగి నాణాలు బంగారు నాణాలుగా మారవు అన్న సదానందుడి మాటలు గుర్తొచ్చాయి. |Telugu_M|other|8.080167
processed_te_m_finance_01778.wav|ఇక ఈక్విటీ మ్యూచువల్ ఫండ్ల విషయానికి వస్తే వీటిని మార్కెట్ లావాదేవీల్లో ఎంతో నైపుణ్యం ఉన్న నిపుణులు నిర్వహిస్తారు|Telugu_M|other|7.300000
processed_te_m_finance_00307.wav|అక్కడ ఆమె ఇద్దరు మనుషులను కలుసుకుంది, ఒక స్టాక్ బ్రోకర్ అయిన డానీ ముర్రే మరియు అతని స్నేహితుడు జాన్ వేన్ విల్సన్.|Telugu_M|other|8.672271
processed_te_m_education_02478.wav|అనారోగ్యంతో జన్మించిన తన కుమార్తెకు వైద్యం చేయించే స్థోమత లేదని, ఆరోగ్యశ్రీ కార్డు ఉన్నా ప్రయోజనం లేదని తెలిపారు.|Telugu_M|other|8.138667
processed_te_m_finance_01303.wav|ఇక ఆర్బీఐ బాధ్యతల విషయానికి వస్తే, పార్లమెంటు ఆర్బీఐకి ద్రవ్యోల్బణం అడ్డుకునే పని అప్పగించింది" అన్నారు పట్నాయక్.|Telugu_M|other|8.625833
processed_te_m_finance_02090.wav|కోడిగుడ్లు కొనుగోలు చేసేందుకు ఇప్పుడే రాకీ స్టార్ దగ్గర్నుంచి చిల్లర డబ్బులు అప్పు తీసుకున్నా అని చెప్పాడు రాము. |Telugu_M|other|6.454771
processed_te_m_finance_01173.wav|అయితే ఇంకెందుకు ఆలస్యం, మా వన్ ఇండియా కూపన్ సెక్షన్ విభాగంలో లభిస్తున్న క్యాబ్ సర్వీసులను వెంటనే బుక్ చేసుకోండి.|Telugu_M|other|7.940854
processed_te_m_politics_02187.wav|బ్రిడ్జి పైనుంచి దూకడానికి ప్రయత్నించిన యువకుణ్ని, స్థానిక సెలబ్రిటీ జిమ్లో కసరత్తులు చేస్తున్న యువకులు కాపాడారు|Telugu_M|other|7.627375
processed_te_m_general_00457.wav|నల్గొండ జిల్లా వేములపల్లి మండలం ఆమన్గల్ గ్రామానికి చెందిన సింధుజరెడ్డి అమెరికా మహిళల క్రికెట్ జట్టుకు ఎంపికైంది. |Telugu_M|other|7.859583
processed_te_m_politics_02157.wav|అనంతరం తల్లిదండ్రులు విధులకు హాజరు అయ్యేందుకు వెళ్లిపోగా ఇంట్లోని ఫ్యాన్కు ప్రభ ఉరేసుకొని ఆత్మహత్యకు పాల్పడింది|Telugu_M|other|7.755083
processed_te_m_other_01577.wav|జెన్ కో, ట్రాన్స్ కో వంటి సంస్థలతో సమన్వంగా ముందుకు వెళ్లాలని ఆయన అన్నారు. |Telugu_M|other|5.142854
processed_te_m_finance_00402.wav|దేశాల మధ్య జరిగే అక్రమ ద్రవ్య మార్పిడీని హవాలా అని, దేశంలోని వివిధ ప్రాంతాల మధ్య జరిగే దాన్ని హుండీ అని అంటారు.|Telugu_M|other|8.405250
processed_te_m_finance_02503.wav|బ్యాంకు బ్రాంచ్లతో పాటు ఏటీఎం కేంద్రాల్లో క్యాష్ డిపాజిట్ చేసే సౌకర్యాలు పెంచాలని బ్యాంకుల్ని కోరింది ఎన్పీసీఐ. |Telugu_M|other|7.400000
processed_te_m_other_02279.wav|షాద్నగర్ టౌన్ అధికారుల నిర్లక్ష్యంతో రంగారెడ్డి జిల్లా షాద్నగర్ మున్సిపాలిటీ ఓటరు జాబితా తప్పుల తడకలా తయారైంది. |Telugu_M|other|7.557729
processed_te_m_weather_01818.wav|ఈ రియాలిటీ షోలో యాంకర్ ప్రదీప్, సుడిగాలి సుధీర్, రష్మీ సహా జడ్జులు అందరూ కలిసి స్టేజ్‌పై నవ్వులు పూయిస్తుంటారు. |Telugu_M|other|7.600000
processed_te_m_politics_02288.wav|పోటీ లేని సీజన్ని బ్రహ్మాండంగా వాడుకున్న ఇస్మార్ట్ శంకర్ అన్ని చోట్లా రూపాయకు రెండు రూపాయలు సంపాదించి పెట్టాడు.|Telugu_M|other|7.337125
processed_te_m_finance_00981.wav|ఫ్రాన్స్ అధ్యక్ష ఎన్నికల్లో మార్కెట్ అనుకూల ఇమ్మాన్యుయెల్ మాక్రాన్ ముందంజలో ఉన్నట్లు వచ్చిన వార్తలు యూరోపియన్ స్టాక్ మార్కెట్లను పరుగులు పెట్టించాయి|Telugu_M|other|9.403708
processed_te_m_agri_03004.wav|ఒకప్పుడు తెలంగాణలో చిన్న నీటి వనరుల వ్యవస్థ ఎంతో బ్రహ్మాండంగా ఉండేది, కాకతీయులు తవ్విన గొలుసుకట్టు చెరువుల కింద పంటలు అద్భుతంగా పండేవి అని అన్నారు. |Telugu_M|other|10.158354
processed_te_m_finance_02118.wav|కొత్త ఏడాదిలో వరుస రెండు సెషన్లలో లాభాలతో ముగిసిన స్టాక్ మార్కెట్లు, శుక్రవారం సెషన్లో నెగిటివ్లో క్లోజయ్యాయి. |Telugu_M|other|7.546104
processed_te_m_finance_01974.wav|కేవలం తనకు సరిపోయేంత డబ్బు మాత్రమే ఉంచుకొని మిగతా డబ్బును దైవ కార్యక్రమాల కోసం ఇవ్వడం అలవాటుగా మార్చుకున్నాడు. |Telugu_M|other|7.290687
processed_te_m_finance_00442.wav|ఏప్రిల్ నుంచి జూన్ త్రైమాసికంలో వీటి వడ్డీ రేట్లలో మార్పులు ఉండవని కేంద్ర ఆర్థిక మంత్రిత్వ శాఖ ట్వీట్ చేసింది.|Telugu_M|other|7.395187
processed_te_m_health_00627.wav|ధూళి కణాల కాలుష్యం మెదడుకు రక్తం సరఫరా చేసే రక్త నాళాలకు కూడా చేటు చేస్తుందని ఈ అధ్యయనం స్పష్టంచేయడం గమనార్హం.|Telugu_M|other|8.985750
processed_te_m_general_01001.wav|సాంస్కృతిక విభాగంలో దక్షిణ భారతదేశం నుంచి 'భారత్ గౌరవ్ అవార్డు' పొందిన తొలి వ్యక్తిగా నరేష్బాబు బాబీ నిలిచారు. |Telugu_M|other|7.546104
processed_te_m_education_03197.wav|లిబియా విషయంలో ఇటలీ చేస్తున్న కృషిని ప్రశంసించిన ఎర్డొగాన్ సిరియా సంక్షోభంపై కూడా తాము చర్చించినట్లు తెలిపారు.|Telugu_M|other|8.277333
processed_te_m_finance_02442.wav|ఈ విధానంలో ఇండియాలోని కంపెనీలు అడ్వర్టైజ్మెంట్ల ద్వారా సంపాదిస్తున్న ఆదాయంపై ఆరుశాతం పన్ను వసూలు చేస్తున్నారు. |Telugu_M|other|6.954000
processed_te_m_finance_01973.wav|వస్తు సేవల పన్ను గూడ్స్ అండ్ సర్వీసెస్ టాక్స్ వ్యవస్థీకృతం కావడం సర్వ సమగ్ర ఆర్థిక సమీకృతికి సరికొత్త మాధ్యమం. |Telugu_M|other|7.697042
processed_te_m_general_02210.wav|ఇది కాల్విన్ సైకిల్ యొక్క రేఖాచిత్రం, ఇది కిరణజన్య కాంతి లో చీకటి ప్రతిచర్యలు లేకుండా జరిగే రసాయన చర్యల సమితి. |Telugu_M|other|7.569333
processed_te_m_education_01268.wav|మాస్కో:రష్యా ప్రధాన మంత్రి దిమిత్రి మెద్వెదేవ్ తన పదవికి రాజీనామా చేసినట్లు టాస్ న్యూస్ ఏజెన్సీ వెల్లడించింది.|Telugu_M|other|7.861333
processed_te_m_finance_01933.wav|డిస్‌ప్లే అయిన ప్రాజెక్టుల నుంచి ప్రైవేట్ కంపెనీలు, దాతలు ఏదో ప్రాజెక్టును ఎంపిక చేసుకుని విరాళాలు ఇవ్వొచ్చు. |Telugu_M|other|6.733417
processed_te_m_finance_02488.wav|కోట్ల విలువయిన షేర్లను తిరిగి కొనుగోలు చేయడానికి కంపెనీ బోర్డు ఆమోదం తెలిపిందని నాల్కో గత నెలలో ప్రకటించింది. |Telugu_M|other|7.070104
processed_te_m_finance_01804.wav|వేలాది కోట్ల రూపాయలు వడ్డీ కడుతూ డబ్బు ఇలా దుర్వినియోగం చేయడం ఎంతవరకు సమంజసమో ఒక్కసారి మనసుపెట్టి ఆలోచించాలి.|Telugu_M|other|7.700000
processed_te_m_politics_00723.wav|హైదరాబాద్ మొన్నటి అసెంబ్లీ ఎన్నికల్లో అద్భుతమైన విజయాన్ని సాధించి ఫుల్‌జోష్‌లో  ఉన్న తెలంగాణ రాష్ట్ర సమితికి లోక్‌సభ ఎన్నికలు గట్టి షాక్ ఇచ్చాయి.|Telugu_M|other|10.038438
processed_te_m_education_01292.wav|ఇద్దరి మధ్య రాజీ చేయడానికి పార్టీ అధినేత జగన్ స్వయంగా రంగంలోకి దిగి బాలినేనిని జిల్లా అధ్యక్ష్యుడిని చేశారు.|Telugu_M|other|7.978667
processed_te_m_weather_00570.wav|చాలా రోజుల క్రితం తెలంగాణలో ఒక సీనియర్ నాయకుడు మాట్లాడుతూ కాంగ్రెస్ కు  త్వరగా శస్తచ్రికిత్స చేయాలి లేకపోతే పోస్టుమార్టం చేయాల్సి వస్తుందన్నారు. |Telugu_M|other|8.800000
processed_te_m_finance_00120.wav|ఇ కామర్స్ సైట్స్‌లో కార్లను తక్కువ ధరకు అమ్ముతామంటూ పోస్టులు పెట్టి, అడ్వాన్స్‌గా కొంత మొత్తం డిపాజిట్ చేయించుకుని మోసంచేసే ముఠాలకు కేంద్రమైంది.|Telugu_M|other|9.392104
processed_te_m_finance_02567.wav|ప్రభుత్వం పెట్రో ఉత్పత్తులపై పన్ను తగ్గించుకుని, వేల, లక్షల కోట్లలో జరుగుతున్న అవినీతికి చెక్ పెడితే సంక్షేమ పథాకాలకు ఇబ్బంది ఉండదని అంటున్నాయి.|Telugu_M|other|9.287604
processed_te_m_finance_01484.wav|కొనుగోళ్లకు పురికొల్పే అంశాలేవీ లేకపోవడం, మందగమన భయాల కారణంగా శుక్రవారం స్టాక్ మార్కెట్ నష్టాల్లో ముగిసింది.|Telugu_M|other|8.219500
processed_te_m_finance_00713.wav|మరియు డబ్బును స్వాధీనం చేసుకున్న వ్యక్తులు కొత్త ఫోన్లను జారీ చేయటానికి సిగ్నల్ కొరకు నిశ్శబ్దంగా నిలబడ్డారు|Telugu_M|other|6.443167
processed_te_m_politics_01666.wav|లోక్తాంత్రిక్ మోర్చా పేరుతో ఆరు పార్టీలు కలిసి రాజస్థాన్లో మతోన్మాద బీజేపీకి వ్యతి రేకంగా పోటీ చేస్తున్నాయి.|Telugu_M|other|7.464833
processed_te_m_finance_01107.wav|చిత్తూరు నగరంలో ఇటీవల పావని అనే మహిళ కొందరివద్ద బంగారు నగలను తాకట్టు పెట్టుకొని వడ్డీ వ్యాపారం నిర్వహించేది.|Telugu_M|other|7.735000
processed_te_m_general_01388.wav|కుతుబ్ షాహీల సమయంలో ఆ వజ్రం మీర్ జుమ్లా దగ్గరే ఉండిపోయిందా లేక రాజుల దగ్గరఉందా అనేది స్పష్టమైన సమాచారం లేదు. |Telugu_M|other|7.964062
processed_te_m_health_00838.wav|స్టెరాయిడ్లు తీసుకోవడం వల్ల, బరువు పెరగడమే కాకుండా, ఎముక సాంద్రత కూడా కోల్పోతామని చెప్పిన సుష్మితా రక్తపోటు కూడా అధికంగా ఉంటుందని వెల్లడించింది|Telugu_M|other|9.821667
processed_te_m_finance_01826.wav|బ్యాంకులకు కంపెనీ బకాయి పడిన రుణాలను వాటాలుగా మార్చుకోవాలని దివాలా పరిస్థితిని ఎదుర్కోకుండా చూడాలని బ్యాంకులను ప్రభుత్వం కోరినట్టు తెలుస్తోంది. |Telugu_M|other|9.800000
processed_te_m_education_03422.wav|గతంలో పలు ప్రభుత్వ కార్యాలయాల్లో పలువురు ఆన్ ‌డ్యూటీలో చేసిన టిక్ ‌టాక్ వీడియోలు వైరల్ కావడంతో అధికారులు వారిపై క్రమశిక్షణ చర్యలు తీసుకున్నారు.|Telugu_M|other|9.159896
processed_te_m_agri_02819.wav|భారత పత్తి సంస్థ రైతుల నుంచి పత్తి కొనుగోలు చేసిన వెంటనే తక్పట్టి వివరాలు సహా మొత్తం పక్రియ వేగంగా జరిగేలా ప్రత్యేక సాఫ్ట్వేర్ను రూపొందించింది. |Telugu_M|other|9.856500
processed_te_m_general_00313.wav|దేశంలోని వేర్వేరు ప్రాంతాల నుంచి బయల్దేరిన యుద్ధ విమానాలు కాశ్మీరుకు చేరగానే రేడియో సైలెన్స్ ను  పాటించాయి. |Telugu_M|other|7.500000
processed_te_m_general_00654.wav|యుద్ధంలో గాయపడిన వారి గాయాల్లోని బాక్టీరియాను చంపడానికి కూడా అలాంటి రసాయన పదార్థాలను గాయాలపై పూస్తుండేవారు. |Telugu_M|other|7.313917
processed_te_m_education_03598.wav|ఇక రాణి ముఖర్జీ ప్రధాన పాత్రలో సిద్ధార్థ్ పి మల్హోత్ర దర్శకత్వంలో తెరకెక్కిన హిచ్కీ మూవీ చైనాలో విడుదలైంది.|Telugu_M|other|8.289146
processed_te_m_health_00555.wav|దీనిని ఇంకా నిర్లక్ష్యం చేస్తే సిర్రోసిస్గా మారి కాలేయం పూర్తిగా దెబ్బతిని ప్రాణానికే ముప్పు వాటిల్లుతుంది.|Telugu_M|other|7.174583
processed_te_m_general_01703.wav|కరాటే శిక్షకులు గోపాల్ రెడ్డి, ఆర్ఏ స్వామి ఈ శిక్షణలో మహిళా కండక్టర్లకు ముఖ్యమైన కరాటే పంచ్లను నేర్పించారు. |Telugu_M|other|7.836354
processed_te_m_politics_03139.wav|నాన్ ఇమిగ్రెంట్ వీసాకు అర్హత పొందాలంటే ముందుగా మీరు ఐ దరఖాస్తును భర్తీ చేసి గ్రీన్ కార్డును సరెండర్ చేయాలి.|Telugu_M|other|7.847979
processed_te_m_finance_00377.wav|వడ్డీ రేట్లలో ఎలాంటి మార్పులు చేపట్టకుండా యధాతథంగా ఉంచుతూ ఆర్బీఐ మార్కెట్ వర్గాలను ఆశ్చర్యంలో ముంచెత్తింది.|Telugu_M|other|9.183125
processed_te_m_education_01435.wav|కాగా అదే కేసులో మాజీ ప్రధాని మన్మోహన్ సింగ్ను కూడా సిబిఐ దోషిగా పేర్కోంటూ కోర్టుకు నివేదికలు దాఖలు చేసింది.|Telugu_M|other|8.757333
processed_te_m_health_00820.wav|మనదేశంలో ప్రతీ సంవత్సరం, పధ్నాలుగు లక్షల నుంచి పదహారు లక్షల మంది, గుండె జబ్బు బాధితుల జాబితాలో చేరుతున్నారు|Telugu_M|other|8.219500
processed_te_m_finance_01496.wav|కో బ్రాండెడ్ కార్డ్ ఉత్తమ ధర సభ్యులకు రివార్డులు మరియు అన్ని కొనుగోళ్లకు క్యాష్ బ్యాక్ ‌తో  పాటు వార్షిక ఖర్చులపై అదనపు పొదుపులను అందిస్తుంది.|Telugu_M|other|9.508208
processed_te_m_finance_01108.wav|ఈ లెక్కను బుర్రలో జీర్ణం చేసుకున్న వారు ద్రవ్యోల్బణం శాతాన్ని మించి ఆదాయం లభించే వాటిలో పెట్టుబడి పెడతారు.|Telugu_M|other|6.965604
processed_te_m_general_02388.wav|బీజేపీ సొంతంగా సృష్టించిన నమో యాప్తో దేశం నలుమూలలా ఉన్న వివిధ వర్గాలతో ప్రధానమంత్రి నరేంద్ర మోదీ మాటామంతీ. |Telugu_M|other|8.660667
processed_te_m_politics_01477.wav|జాతీయ పార్టీలకు కొన్ని వార్డులలో అభ్యర్థులు కూడా లేరంటే పరిస్థితి ఎంత దయనిౕయంగా మారిందో అర్థం చేసుకోవచ్చు.|Telugu_M|other|7.128146
processed_te_m_finance_02274.wav|చాలా మంది ఇంటిని కొనుగోలు చేసి ఫర్నీచర్, పేయింటింగ్ వంటి వాటికి ఒకేసారి ఎక్కువ మొత్తంలో పెట్టుబడి పెడతారు.|Telugu_M|other|6.675354
processed_te_m_finance_01679.wav|అసలు తాము లేకపోతే ప్రభుత్వాలు వేసే పన్నుల మీద అసలు నియంత్రణే ఉండదని ఈ ఆఫ్షోర్ ఫైనాన్షియల్ సెంటర్లు అంటాయి.|Telugu_M|other|8.869646
processed_te_m_finance_02605.wav|పశ్చిమాసియా దేశాల్లోని భారతీయ సంతతి ప్రజలు పంపే డబ్బు మొత్తాలు తగ్గి, విదేశ మారక ద్రవ్య నిల్వలు పడిపోవచ్చు|Telugu_M|other|7.221042
processed_te_m_agri_02754.wav|టార్గెట్ కు  మించి సరుకును ఉత్పత్తి చేస్తే అదనంగా మరో ఐదు శాతం రాయితీగా సొమ్మును ప్రభుత్వమే చెల్లిస్తోంది. |Telugu_M|other|6.617312
processed_te_m_finance_00806.wav|ఎవరి సిమ్కార్డ్ అయినా బ్లాక్ అయితే వెంటనే బ్యాంకులను సంప్రదించి క్రెడిట్, డెబిట్ కార్డులనే కాకుండా ఆ ఖాతాలనే బ్లాక్ చేయించాలని సూచిస్తున్నారు|Telugu_M|other|9.821667
processed_te_m_finance_02579.wav|హనీ ట్రాక్ పేరుతో డబ్బు ఉన్న వాళ్లకి అమ్మాయిలను ఎరగా వేసి తీయని గొంతుతో భారీగా డబ్బులు కాజేస్తున్న ముఠాలు ఈ మధ్య కాలంలో దేశంలో ఎక్కువైపోయాయి. |Telugu_M|other|9.600000
processed_te_m_finance_01020.wav|లక్షలు డిపాజిట్ చేస్తానన్న మోదీ హామీ గురించి చెప్పిన వాళ్లను నిలదీయండి అని ర్యాలీలో ఆమె అన్న మాటలకు మాధ్యమాలు విస్తృత ప్రాచుర్యం కల్పించాయి.|Telugu_M|other|9.960979
processed_te_m_health_01276.wav|డెంగీ వ్యాధి నివారణకు ప్రభుత్వం ఇస్తున్న నీలవేంబు కొడినేర్ అనే ఆయుర్వేద ఔషధాన్ని వినియోగిస్తే ఆరోగ్య సమస్యలు వస్తాయని కమల్ వ్యాఖ్యలు చేశారు.|Telugu_M|other|10.100312
processed_te_m_education_00618.wav|వీడియోను బాగా గమనిస్తే స్టేజీ వెనుక భాగంలో హిమాచల్ పరివహన్ మజ్దూర్ సంఘ్ అని బ్యానర్ ఉన్నట్లు తెలుస్తోంది.|Telugu_M|other|8.384000
processed_te_m_finance_00456.wav|బుకింగ్ చేసినప్పుడు, అతిథులు వారి వ్యక్తిగత క్రెడిట్ కార్డు యొక్క వివరాలను సూచించాల్సిన అవసరం ఉంది.ఆ తర్వాత పాస్పోర్ట్‌ తో పాటు సమర్పించాలి.|Telugu_M|other|8.776771
processed_te_m_finance_00731.wav|యెస్ బ్యాంకు, ఆర్బెయిల్, లక్ష్మీ విలాస్ బ్యాంకు లాంటి బ్యాంకుల వడ్డీ రేట్లను పరిశీలించి నిర్ణయం తీసుకోండి|Telugu_M|other|6.292229
processed_te_m_education_02266.wav|కాలేజీలో తాగుబోతు అటెండర్ క్యారెక్టర్ సినిమా వేగానికి, ఫీల్గుడ్ ఫ్యాక్టర్కు అవరోధంగా మారిందని చెప్పవచ్చు.|Telugu_M|other|7.477333
processed_te_m_politics_03149.wav|అయితే మార్గమధ్యంలో స్థానిక జర్నలిస్ట్ రాజీందర్ వ్యాస్, హుమయూన్, రోడ్డు పక్కన పడిపోయి ఉండటాన్ని గమనించారు.|Telugu_M|other|6.965604
processed_te_m_agri_01321.wav|యూనివర్సల్ కాన్సెప్ట్‌తో, రైతు నేపథ్యంలో వచ్చిన ఈ సినిమా ఘన విజయాన్ని సొంతం చేసుకొని కాసుల పంట పండించింది|Telugu_M|other|8.650667
processed_te_m_finance_02275.wav|ఊహించని పరిస్థితులు ఎదురై బ్యాంకు డిపాజిట్లు తిరిగి ఇవ్వలేని పరిస్థితి తలెత్తితే అప్పుడే రిస్క్‌లో పడతాం. |Telugu_M|other|6.600000
processed_te_m_finance_00445.wav|ద్రవ్యోల్బణం, పెరుగుతున్న పెట్టుబడి వ్యయాల దృష్ట్యా ఎటువంటి హామీ లేకుండా రైతులకు ఇచ్చే వ్యవసాయ రుణాల పరిమితిని పెంచుతున్నట్టు నిర్ణయించింది.|Telugu_M|other|9.287604
processed_te_m_finance_01041.wav|కేంద్ర ఆర్థిక మంత్రి అరుణ్ జైట్లీ జోక్యం చేసుకుని కరెన్సీ నోట్ల ముద్రణపై ప్రతిపక్ష సభ్యులు బాధ్యతా రహితంగా వ్యాఖ్యానించడం సరికాదని అన్నారు.|Telugu_M|other|9.055417
processed_te_m_education_03390.wav|తెలుగు రాష్ట్రాల్లో తీవ్ర సంచలనం రేకేత్తెంచిన హాజీపూర్ వరుస హత్యల కేసులో తీర్పుపై తీవ్ర ఉత్కంఠ నెలకొంది.|Telugu_M|other|7.104938
processed_te_m_finance_01932.wav|అయితే దేశంలో గత కొంత కాలం నుంచి ద్రవ్యోల్బణం స్తబ్దుగా ఉన్నందున వడ్డీ రేట్లు మరింత తగ్గవచ్చని పేర్కొంది. |Telugu_M|other|7.139771
processed_te_m_other_03287.wav|పోస్టల్ సార్టింగ్ అసిస్టెంట్, ఎల్డీసీ, కోర్టు క్లర్క్ పోస్టులకు అభ్యర్థి టైపింగ్ స్పీడ్ను పరీక్షిస్తారు. |Telugu_M|other|6.094875
processed_te_m_other_02004.wav|పవర్‌స్టార్ పవన్ కళ్యాణ్ ప్రస్తుతం సినిమాలకు దూరంగా ఉంటూ ప్రత్యక్ష రాజకీయాల్లో చురుగ్గా పాల్గోంటున్నాడు. |Telugu_M|other|6.200000
processed_te_m_education_03079.wav|ఈ పద్ధతి మారాలని, మారాలంటే నాఫ్టా ఒప్పందంలోని కొన్ని అంశాలపై మళ్లీ చర్చలు జరగాలని ఆమ్లో వాదిస్తూ వచ్చాడు|Telugu_M|other|8.149333
processed_te_m_education_00120.wav|చట్టంలో నిర్ధేశించిన దానికన్నా ఎక్కువ పరిహారాన్ని ఆయా సందర్భాలను బట్టి కల్పించేం దుకు వీలుందని తెలిపారు.|Telugu_M|other|7.733333
processed_te_m_politics_00568.wav|రాష్ట్రంలో యువత నిరాశ, నిస్ఫృహలో ఉందని, నిరుద్యోగ భృతి ఇస్తానన్న చంద్రబాబు యువతను మోసం చేశారని తెలిపారు.|Telugu_M|other|8.246875
processed_te_m_finance_02559.wav|దాంతోపాటు ఆ మధ్యకాలంలో విదేశీ సంస్థల నుంచి తీసుకున్న అప్పులు, వడ్డీలను తిరిగి కేంద్రమే చెల్లిస్తామన్న హామీని ఆర్థిక మంత్రికి గుర్తుచేశారు. |Telugu_M|other|8.985750
processed_te_m_general_02415.wav|ప్రతీ సారి పందేలు నిర్వహించే స్థావరాలపై పోలీసులు దాడులు చేసి కోళ్లతో పాటు సెల్ఫోన్లు, వాహనాలు స్వాధీనం చేసుకుని నిర్వాహకులను పట్టుకొనేవారు|Telugu_M|other|9.473375
processed_te_m_finance_01948.wav|వారి ఆర్థిక ఆస్తులు మరియు ఇతర ఆస్తులను భీమా ఒప్పందంలోకి ప్రవేశించాయి. |Telugu_M|other|5.000000
processed_te_m_finance_01723.wav|సమాజశాస్త్ర పరంగా చూస్తే ఇద్దరు వ్యక్తులు లేదా రెండు సమూహాల మధ్యగల సామాజిక సంబంధాలను సూచించేదే బంధుత్వం|Telugu_M|other|8.474917
processed_te_m_finance_00638.wav|అమెరికా కారణంగా భారత్ తో  పాటు పలుదేశాల స్టాక్ మార్కెట్లు గత ఏడెనిమిది నెలలుగా పాతాళానికి చేరుతున్నాయి.|Telugu_M|other|6.710187
processed_te_m_finance_02531.wav|ప్రస్తుతం మ్యూచువల్ ఫండ్స్ ను డబ్బు సంపాదనకు ఉత్తమ పెట్టుబడి మార్గాల్లో ఒకటిగా చాలామంది భావిస్తున్నారు. |Telugu_M|other|6.257396
processed_te_m_agri_01601.wav|రాష్ట్ర వ్యాప్తంగా మార్కెట్ యార్డుల్లోని పత్తి కోనుగోలు కేంద్రాల్లోకి రైతుల తాకిడి ఎక్కువైందని తెలిపారు|Telugu_M|other|7.365312
processed_te_m_health_00565.wav|వివిధ రోగాలు, వ్యాధులు నయం చేసేందుకు కేంద్రం ఈ స్కీం కింద నిర్దేశించిన ధరలు చాలా తక్కువగా ఉన్నాయన్నారు.|Telugu_M|other|8.104688
processed_te_m_finance_00224.wav|బ్యాంకు ఫిక్స్ డ్  డిపాజిట్లపై వడ్డీ తగ్గుతోంది.ఇదే ఆసరాగా చేసుకొని జీవనం సాగించే పెద్దలకు, సీనియర్ సిటిజన్లకు ఇది కొంత నిరాశ కల్గించేదే.|Telugu_M|other|10.088688
processed_te_m_education_01302.wav|ఆంధ్రప్రదేశ్ ప్రాంత ప్రజలకు ఇష్టం లేకుండానే రాష్ట్ర విభజన జరిగిందని, ఆ సమయంలో ఏపీకి రెవెన్యూ లోటు పూడ్చాలని విభజన చట్టంలో ఉందని అన్నారు.|Telugu_M|other|9.920000
processed_te_m_other_02203.wav|సొంత రాష్ట్రంలో టిఆర్ఎస్ తొలి ప్లీనరీకి ముందు వేసిన అడ్హక్ కమిటీకి కన్వీనర్ గా  బాధ్యతలు నిర్వహించారు. |Telugu_M|other|6.768250
processed_te_m_agri_02839.wav|రైతులకు సకాలంలో ఎరువులు సరఫరా చేసేందుకు రాష్ట్ర ప్రభుత్వం మార్క్ ఫెడ్ ని  నోడల్ ఏజెన్సీగా నియమించింది. |Telugu_M|other|6.768250
processed_te_m_education_03493.wav|పార్లమెంటరీ వ్యవహారాల సహాయ మంత్రి ముక్తార్ అబ్బాస్ నఖ్వి జోక్యం చేసుకుంటూ నోట్ల రద్దుపై చర్చకు ప్రభుత్వం సిద్ధంగా ఉందని స్పష్టం చేశారు.|Telugu_M|other|10.193188
processed_te_m_finance_00670.wav|ముఖ్యంగా వడ్డీ కట్ చేసుకొని లోన్ ఇచ్చే ఫైనాన్సర్లు సాయంత్రం వ్యాపారం ముగిసిన తర్వాత తామిచ్చిన లోన్ డబ్బును తిరిగి తీసుకోవడం జరుగుతుంది.|Telugu_M|other|8.637458
processed_te_m_agri_03027.wav|అబ్బుగూడెం గ్రామానికి చెందిన లక్ష్మారెడ్డి అనే రైతు,మృతి చెందిన ఒక పులికి చెందిన నాలుగు పంజాలను ఇంటికి తీసుకువచ్చి ఆవరణలో నిల్వ చేశాడు. |Telugu_M|other|8.776771
processed_te_m_education_01810.wav|దీంతో తీవ్ర అసంతృప్తికి లోనైన పార్టీ నేత కన్నబాబు పార్టీకి రాజీనామా చేయడానికి  సిద్డమయ్యారని సమాచారం.|Telugu_M|other|7.381333
processed_te_m_politics_01408.wav|విజయవాడ, గుంటూరు, వాల్తేర్, గుంతకల్ డివిజన్లతో కలుపుకొని విశాఖ జోన్ ఏర్పాటు చేయాలని లేఖలో వివరించారు.|Telugu_M|other|7.360354
processed_te_m_politics_01819.wav|ఆయన తుది శ్వాస వరకు కమ్యునిస్టు పార్టీ కొరకు, కమ్యూనిజం సిద్ధాంతాల కొరకు పనిచేసిన వ్యక్త అని అన్నారు.|Telugu_M|other|7.209417
processed_te_m_finance_01490.wav|కానీ నాడు నయీం ఇంట్లో పెద్ద ఎత్తున డబ్బు దొరికిందని కౌంటింగ్ మెషిన్లు తీసుకొచ్చి డబ్బులు లెక్కించారు.|Telugu_M|other|6.791458
processed_te_m_finance_00528.wav|ఎడెల్విసిస్ అంచనాలను చూస్తే నిర్మాణంలో ఉన్న స్థిరాస్థి స్థాయిని బట్టి పన్ను వర్తి స్తుందని చెపుతోంది.|Telugu_M|other|6.570875
processed_te_m_general_00633.wav|సోషల్ మీడియా విస్తృతంగా పెరిగిన ఈ కాలంలో క్రేజ్ను పెంచుకుని క్యాష్ చేసుకోవడం కూడా ఈజీగానే అయిపోయింది. |Telugu_M|other|6.700000
processed_te_m_finance_00560.wav|దివాలా స్మృతిలోని సెక్షన్ ఏ ప్రకారం దివాలా తీసిన సంస్థ ప్రమోటర్ల సంబంధీకులు, బిడ్ దాఖలు చేసేందుకు వీలు కాదని నిపుణులు పేర్కొంటున్నారు.|Telugu_M|other|9.310833
processed_te_m_finance_00396.wav|మెచ్యూరిటీ తేదీ కన్నా ముందే ఫండ్లను తిరిగి కొనేందుకు అసెట్ మేనేజ్మెంట్ కంపెనీలు అవకాశం ఇచ్చినా భారీ నిష్క్రమణ ఛార్జీలు  భరించక తప్పదు.|Telugu_M|other|9.171500
processed_te_m_health_02552.wav|జలుబు, దగ్గు, అధికంగా దప్పిక, శరీరం మంటలు పుట్టడం మొదలగు లక్షణాలకు తక్షణ నివారణ చూపిస్తుంది ఖర్జూరం. |Telugu_M|other|7.058500
processed_te_m_education_01244.wav|హోదా అంశాన్ని విభజన చట్టంలో చేర్చని పాపం కాంగ్రెస్దేనని కేంద్ర మంత్రి వెంకయ్య నాయుడు స్పష్టం చేశారు.|Telugu_M|other|6.698667
processed_te_m_education_00247.wav|వాగ్దేవి చెప్పినట్టు, ఈ అతీంద్రియ స్థితిలో నిలబడితే జీవుడు ఎత్తే జన్మలు,మరణాలు, కలలలాగా కనిపిస్తాయి.|Telugu_M|other|7.776000
processed_te_m_politics_00210.wav|ఆ డాక్యుమెంటరీ 'పద్మావత్' ఇంటర్వెల్ సమయంలో వేస్తే అటు చరిత్ర పాఠం, ఇటు సంజయ్ పాఠం రెండూ అర్థమయ్యేవి.|Telugu_M|other|7.430021
processed_te_m_finance_00984.wav|గడచిన రెండేళ్లలో ద్రవ్యోల్బణం చాలా తగ్గుముఖం పట్టిందని, ఇందుకు రాజన్ నిర్ణయాలే కారణమని గుర్తుచేసింది|Telugu_M|other|7.174583
processed_te_m_politics_02503.wav|నందినీ రెడ్డి డైరెక్ట్ చేసిన ఈ మూవీని కొరియాలో హిట్‌ అయిన మిస్ గ్రానీ మూవీకి రీమేక్‌గా తెరకెక్కింది.|Telugu_M|other|6.826292
processed_te_m_weather_02264.wav|అరిథ్మెటిక్ ప్రశ్నలను రోజువారీ దినచర్యలో భాగంగా ఉండే అంశాలతో ముడిపెడుతూ ఆలోచించడం అలవాటు చేసుకోవాలి. |Telugu_M|other|8.068563
processed_te_m_general_02425.wav|ఇది వాట్సప్కు మాత్రమే కాకుండా అన్ని సోషల్ మీడియా సైట్లకు కూడా వర్తిస్తుందని కేంద్ర ప్రభుత్వం అంటోంది|Telugu_M|other|6.400000
processed_te_m_education_01579.wav|జాన్సన్ అండ్ జాన్సన్బేబీ పౌడర్లో ప్రమాదకర క్యాన్సర్ కారకాలు ఉన్నాయని ఇప్పటికే తేలిన విషయం తెలిసిందే.|Telugu_M|other|6.816000
processed_te_m_general_00672.wav|అయితే ఆశిష్ నడుపుతున్న విమానం అనుకోని ప్రమాదంలో చిక్కుకోవడం దానికి భార్యే ప్రత్యక్ష సాక్షి కావడం సంధ్యా ను మరింత బాధకు గురిచేస్తుంది. |Telugu_M|other|8.800000
processed_te_m_finance_01500.wav|న్యూయార్క్లోని బ్రూక్లిన్ ఫ్లాట్ బుష్ నేషనల్ బ్యాంక్ యొక్క జాన్ బిగ్గిన్స్ మొదటి బ్యాంకు జారీ చేసిన క్రెడిట్ కార్డు యొక్క సృష్టికర్త.|Telugu_M|other|8.231104
processed_te_m_finance_01388.wav|రిజర్వ్ బ్యాంక్ ఆఫ్ ఇండియా నిర్ణయించిన క్యాష్ రిజర్వ్ రేషియో లో తేడా రాకుండా ఉండడానికై బ్యాంకులు ఒకదాని దగ్గర ఒకటి అప్పు చేస్తూంటాయి.|Telugu_M|other|8.787187
processed_te_m_education_01325.wav|న్యూఢిల్లీ:తన ట్విట్టర్లతో సంచలనాలు సృష్టించడంలో మాజీ క్రికెటర్ వీరేంద్ర సెహ్వాగ్ది అందెవేసిన చేయి.|Telugu_M|other|8.277333
processed_te_m_finance_01970.wav|దీని ప్రకారం ఇతర దేశాలలో ప్యాక్టరీలు నిర్మిస్తున్న కంపెనీలపై ముప్పై ఐదు శాతం వరకు పన్ను భారం వేస్తామని ట్రంప్ హెచ్చరిక చేయడం విశేషం. |Telugu_M|other|8.788375
processed_te_m_general_00182.wav|అయితే తన పర్సనల్ లైఫ్, ప్రొఫెషనల్ లైఫ్ కు  సంబంధించిన విషయాలపై ఎలాంటి రూమర్స్ వచ్చినా రష్మి వెంటనే సోషల్ మీడియా ద్వారా స్పందిస్తారు. |Telugu_M|other|8.600000
processed_te_m_health_01539.wav|చెవి లోపలి మార్గాన్ని కప్పి ఉంచే చర్మంపైన ఎగ్జమా అనే చర్మ వ్యాధి సోకితే దురదతో పాటు కొద్దిపాటి రక్తస్రావం కూడా కనిపించే అవకాశం ఉంది.|Telugu_M|other|9.682354
processed_te_m_education_02594.wav|స్వయంగా చిరంజీవి ముందే తను ఈ పెర్ఫార్మెన్స్ ఇవ్వడం ఎంతో ఎగ్జైటింగ్ గా ఉందని సాయేషా చెప్పుకొచ్చింది.|Telugu_M|other|6.709333
processed_te_m_general_00529.wav|కానీ అక్కడ నివసిస్తున్న పష్తూన్ సమాజం మాత్రం సైనిక చర్యలతో తమకు చాలా అన్యాయం జరిగిందని అనుకుంటోంది. |Telugu_M|other|7.500000
processed_te_m_agri_02729.wav|పంట పొలానికి ఎడ్ల బండిపై వెళ్తున్నప్పుడు కరెంట్ తీగ తగలడంతో రెండు పశువులు ఘటనా స్థలంలోనే చనిపోయాయి. |Telugu_M|other|6.895958
processed_te_m_finance_01145.wav|దీన్నిబట్టి ప్రైవేట్ రంగ బ్యాంకుల్లో కన్నా ప్రభుత్వ రంగ బ్యాంకుల్లోనే మోసాలు ఎక్కువ జరగడం గమనార్హం.|Telugu_M|other|6.269021
processed_te_m_finance_00259.wav|క్రెడిట్ కార్డ్ తీసుకున్న వారికి ఎయిర్ ‌పోర్ట్ లాంజ్ ‌లో  కాంప్లిమెంటరీ యాక్సెస్ ఇస్తాయి బ్యాంకులు.|Telugu_M|other|5.816229
processed_te_m_education_02706.wav|ఒక ఎన్‌జీవో సంస్థ ఈ పర్యటనను ఏర్పాటు చేసింది. ఆ సంస్థే ప్రధాని మోడీతో ఎంపీల భేటీని ఏర్పాటు చేసింది.|Telugu_M|other|7.914667
processed_te_m_finance_02139.wav|అసలుకు ఢోకా లేకుండా స్థిరంగా వడ్డీ ఇచ్చే చిన్న తరహా పొదుపు పథకాల్లో కూడా కొంచెం పొదుపు చేసుకోవచ్చు. |Telugu_M|other|6.187750
processed_te_m_finance_00704.wav|మీరు శ్రద్ధ వహించే ఒక ఖచ్చితమైన వ్యక్తి అయితే, అన్లాక్ చేసిన ఫోన్ నుండి మీ డబ్బును తిరిగి పొందవచ్చు|Telugu_M|other|6.315458
processed_te_m_agri_01584.wav|క్రమేపి ఆ ఉప్పు కరిగిపోయి నేల ఉన్నట్టుండి పెద్దపెట్టున కుంగిపోయి పెద్దపెద్ద ముంపు గుంటలు మిగులుతాయి|Telugu_M|other|7.509333
processed_te_m_politics_02170.wav|అన్ని మతాలు, కులాల కోసం స్మశాన వాటికలను, క్రిస్టియన్ గ్రేవియాడ్ల నిర్మాణానికి స్థలం కేటాయించి అభివృద్ధికి తోడ్పడతామని పేర్కొ న్నారు|Telugu_M|other|9.287604
processed_te_m_health_02137.wav|ఒక్కసారే బరువు తగ్గాలని అతిగా వ్యాయామం చేసే బదులు దాన్ని ఒక రోజువారీ వ్యాపకంగా మార్చుకుంటే ఆరోగ్యంతో బాటు, ఆహ్లాదం కూడా తోడవుతుంది. |Telugu_M|other|9.450146
processed_te_m_education_00165.wav|ఎందుకంటే ఆంధ్రప్రదేశ్ కు ప్రత్యేక హోదా కల్పిస్తూ అప్పటి ప్రధాని మన్మోహన్ సింగ్ రాజ్యసభలో ప్రకటన చేసినప్పుడే ఈ అంశం చర్చకు వచ్చింది.|Telugu_M|other|9.312000
processed_te_m_education_03601.wav|తెలుగు సినిమా పరిశ్రమలో రెడీ అయ్యే ప్రతి సినిమాను సెన్సార్ బోర్డ్‌కి పంపిస్తుంటారు మన సినీ జీవులు.|Telugu_M|other|6.187750
processed_te_m_health_01511.wav|నిపుణుల అభిప్రాయాలు, చికిత్స విధానాలను రోగులు, వారి కుటుంబం చెంతకే చేర్చేందుకే నవ్యను స్థాపించారు.|Telugu_M|other|7.244250
processed_te_m_education_02775.wav|ఈ నేపథ్యంలో లాసెట్ ప్రవేశ పరీక్ష ప్రశ్నా పత్రాలను కాకతీయ యూనివర్సిటీ విసి చిరంజీవులు ఎంపిక చేశారు.|Telugu_M|other|7.328000
processed_te_m_finance_01816.wav|ఈ పొదుపు మంత్రం జపించే మన రాష్ట్రంలో ఎమ్మెల్సీలకు లక్షల జీతాలు ఇస్తున్నామని కూడా భావన అయిఉండొచ్చు. |Telugu_M|other|6.721813
processed_te_m_general_02335.wav|ఈ దాడుల్లో ఫజుల్లా సహా తెహ్రీక్ ఈ తాలిబాన్ టిటిపికు చెందిన మరో నలుగురు కమాండర్లు సైతం మృతిచెందారు. |Telugu_M|other|6.988833
processed_te_m_education_01337.wav|నేతాజీ సహా విమాన ప్రమాదంలో తీవ్రంగా గాయపడ్డ అందర్నీ సమీపంలోని నన్మూన్ మిలటరీ ఆసుపత్రికి తరలించారు.|Telugu_M|other|9.376000
processed_te_m_finance_02588.wav|అలాగే ఈ బృందంలోని సభ్యులు తిరిగి వాడుకునే వస్తువుల పట్టికను తయారుచేసి సంబంధిత యజమానికి అందజేస్తారు|Telugu_M|other|6.600000
processed_te_m_agri_02683.wav|అటువంటి నేల అస్తిత్వ పరిరక్షణ కోసం తెలంగాణ ప్రజాసమూహం తమదైన పద్ధతుల్లో ధిక్కార స్వరం వినిపించింది. |Telugu_M|other|6.640542
processed_te_m_finance_02668.wav|ఇటీవల ఎదురైన నష్టాల ఊబి నుంచి కోలుకున్న స్టాక్ మార్కెట్ రెట్టించిన ఉత్సాహంతో ముందుకు దూసుకెళ్లింది|Telugu_M|other|6.200000
processed_te_m_finance_00737.wav|డెబిట్ కార్డులను, క్రెడిట్ కార్డులను క్లోనింగ్ చేసి అకౌంట్లలో ఉన్న అసలు మొత్తాన్ని ఊడ్చేస్తున్నారు|Telugu_M|other|5.572417
processed_te_m_education_01575.wav|అయితే, అత్తారింటికి దారేది షూటింగ్ అయ్యీ అవ్వడంతోనే ఆమె అంగారక అనే కన్నడ సినిమాలో బిజీ అయిపోయింది.|Telugu_M|other|7.488000
processed_te_m_finance_02303.wav|ఈ నిధుల రౌండ్లో ఇప్పటికే పేటీఎంలో పెట్టుబడి పెట్టిన ఆంట్ ఫైనాన్సియల్ తో పాటు సాఫ్ట్ బ్యాంకు విజన్ ఫండ్ కూడా పాల్గొన్నాయని సమాచారం. |Telugu_M|other|8.440083
processed_te_m_general_00295.wav|రెండు దేశాల మధ్య ద్వైపాక్షిక సంబంధాలు మరింత బలోపేతం అయ్యేందుకు కృషి చేసిన వ్యక్తులకు సంస్థలకు ఈ కార్యక్రమంలో అవార్డులను అందజేశారు. |Telugu_M|other|9.519813
processed_te_m_weather_01360.wav|సమాచారం అందుకున్న పోలీసులు నెల్లూరు నుండి క్లూస్టీం, డాగ్ స్కాడ్ ను  పిలిపించి చోరీకి గురైన వాటి గురించి వివిధ కోణాలపై ఆరా తీశారు. |Telugu_M|other|8.904479
processed_te_m_education_02857.wav|వేతన జీవులు అందరూ తాము రిటైర్మెంట్ తీసుకున్న తర్వాత నిశ్చింతగా జీవించేందుకు ముందుగానే ప్రణాళికా బద్ధంగా సన్నద్ధం కావాల్సి ఉంటుంది.|Telugu_M|other|9.312000
processed_te_m_education_01221.wav|ఆ పార్టీకి చిత్తశుధ్ది ఉన్నట్లయితే తాము చేస్తున్న డిమాండ్ పై సభలో చర్చకు అవకాశం ఇవ్వాలని అన్నారు.|Telugu_M|other|7.104000
processed_te_m_finance_01368.wav|ఆర్థిక మాంద్యం దెబ్బతో దేశ ఖజానాకు ఆదాయం భారీగా పడిపోతున్న నేపథ్యంలో ఆ లోటును పూడ్చడం చాలా కష్టం.|Telugu_M|other|7.104938
processed_te_m_agri_02171.wav|ప్రియుడు ప్రశాంత్రెడ్డికి ఈ విషయం తెలిసి వ్యవసాయ పొలం వద్దకు వెళ్లి అక్కడే పురుగుల మందు సేవించాడు|Telugu_M|other|6.602667
processed_te_m_other_02087.wav|విశాఖ పట్టణంలో ఆరు కోట్ల రుపాయలతో నిర్మించిన తెలుగుదేశం పార్టీ కార్యాయలన్ని లోకేశ్ ప్రారంభించారు. |Telugu_M|other|6.733417
processed_te_m_agri_00237.wav|వెదురు గంప లేదా చాటలో పళ్లను ఉంచి అస్తమించే సూర్యునికి, ఉదయించే సూర్యునికి ప్రసాదంగా సమర్పిస్తారు|Telugu_M|other|7.744000
processed_te_m_agri_01740.wav|గజ్వేల్ హైవేకు దగ్గర్లో ఏర్పాటు చేసిన ఈ అధునాతన రైతు మార్కెట్ ను దాదాపు కోటి రూపాయలతో నిర్మించారు|Telugu_M|other|7.744000
processed_te_m_politics_02309.wav|అప్పటిదాకా రక్షణలు అమలైతే చాలన్న తెలంగాణ ప్రాంతీయ కమిటీ నేత, ఎమ్మెల్యే అచ్యుతరెడ్డి తొలిసారి ప్రత్యేక తెలంగాణ కావాలని నినదించారు.|Telugu_M|other|9.670729
processed_te_m_finance_01912.wav|అప్పుగా ఇచ్చిన సొమ్మును రికవర్ చేయడానికి మొత్తం ఏడుంపావు ఎకరాల స్టూడియోస్ ను సీజ్ చేయడమే తమకున్న మార్గమని బ్యాంకులు పేర్కొన్నాయి. |Telugu_M|other|7.685437
processed_te_m_agri_02744.wav|రంగారెడ్డి జిల్లా కొత్తూరు మండలంలో ఓ రైతు దగ్గరి బంధువే నకిలీ విత్తనాలను చెలామణి చేయడం గమనార్హం. |Telugu_M|other|6.361896
processed_te_m_finance_02162.wav|చికెన్ హోల్సేల్ వ్యాపారం చేసే ఆదిల్ అనే వ్యక్తి ప్రతిరోజు పాత నగరంలో డబ్బు కలెక్షన్ చేస్తుంటాడు. |Telugu_M|other|5.800000
processed_te_m_politics_00857.wav|ఏ శాఖలో ఏ పని కావాలన్నా  ముఖ్యమంత్రి చంద్రబాబు, లేదా మంత్రి లోకేష్ బాబు చెప్తేగానీ జరగవనే పరిస్థితి ఉందంటూ ఆరోపణలు కూడా ఉన్నాయి.|Telugu_M|other|9.754062
processed_te_m_agri_01367.wav|రాజేంద్ర సోనియా, రాజపురి వెరైటీ పసుపుకు డిమాండ్ ఎక్కువగా ఉంటుందని రైతు చిన్నారెడ్డి చెబుతున్నాడు|Telugu_M|other|7.477333
processed_te_m_agri_01573.wav|కలప, పండ్లు కూడా సాగుభూమి నుంచే పొందేలా సమగ్ర అగ్రో ఫారెస్ట్రీ విధానాన్ని సర్కారు రూపొందిస్తోంది|Telugu_M|other|7.735000
processed_te_m_education_00784.wav|కోర్టు ఆదేశాలకు విరుద్ధంగా బీహార్ షెల్టర్ హొం కేసును విచారిస్తున్న సిబిఐ అధికారిని బదిలీ చేయడంపై సుప్రీం ఆగ్రహం వ్యక్తం చేసింది.|Telugu_M|other|9.653333
processed_te_m_weather_00736.wav|వడగాడ్పులు ఉంటాయని గత చాలా రోజుల నుండి ప్రకటిస్తున్న భారత వాతావరణ శాఖ ఐఎండి ప్రస్తుతం వడగాడ్పుల గురించి ఎలాంటి ప్రకటనా చేయలేదు. |Telugu_M|other|10.158354
processed_te_m_finance_00962.wav|రాత్రి ప్రధాని నరేంద్ర మోడీ పెద్ద నోట్ల రద్దు విషయాన్ని ప్రకటించిన తరువాత మాత్రమే బ్యాంకులు తమకు చేరిన నగదు ఛెస్ట్ లను తెరిచాయి|Telugu_M|other|8.502812
processed_te_m_weather_02237.wav|వీడియో కాన్ఫరెన్స్ లో జాయింట్ కలెక్టర్ దివ్య, సమాచార శాఖ ఏడీ మహ్మద్ ముర్తూజా, ఎండోమెంట్ అధికారి రాజేందర్ తదితరులు పాల్గొన్నారు. |Telugu_M|other|8.347208
processed_te_m_finance_02641.wav|దీంతో ఈ బిల్లు రావడం వల్ల ఆయా కంపెనీలు, భాగస్వామ్య, వ్యక్తిగత సంస్థల దివాలా తీర్మానంలో ప్రామాణికత ఉంటుందని కేంద్రం పేర్కొంటోంది|Telugu_M|other|8.997354
processed_te_m_agri_01944.wav|జనగామ పర్యటనలో రాష్ట్ర భారీ నీటి పారుదల, వ్యవసాయ మార్కెటింగ్ శాఖా మంత్రి హరీష్రావు పాల్గొన్నారు|Telugu_M|other|7.114667
processed_te_m_agri_02558.wav|రాష్ట్ర ప్రభుత్వం జనాన్ని అన్ని విధాలా మోసం చేస్తోందని పెనుమాక రైతు నరేష్రెడ్డి వ్యాఖ్యానించారు|Telugu_M|other|6.200000
processed_te_m_weather_01378.wav|ఇక బలమైన మెసేజ్ నే  సాగదీసి చెప్పినట్టు అనిపించడం, అతి సాధారణంగా, సినిమాటిగ్ గా  ముగిసే క్లైమాక్స్ ఈ సినిమాకు ప్రతికూల అంశాలు. |Telugu_M|other|9.055417
processed_te_m_finance_02623.wav|మీరు అందుకున్న ఈ వ్యక్తి యొక్క ఇమెయిల్స్ కోసం ఈ నియమాన్ని ప్రాసెస్ చేయడానికి మొదటి స్క్రీన్ ఇప్పటికే తనిఖీ చేసినట్లు గమనించండి|Telugu_M|other|8.033729
processed_te_m_finance_01018.wav|బడ్జెట్ ‌లో  బ్యాంకులకు  మళ్ళీ మూలధనం ఇచ్చే ప్రతిపాదన ఉంటుందంటూ వస్తున్న వార్తలకు చిన్న బ్యాంకులు సానుకూలంగా స్పందిస్తున్నాయి.|Telugu_M|other|8.707104
processed_te_m_education_03052.wav|ప్రతిసారి గాంధీ కుటుంబాన్ని టార్గెట్ చేస్తూ ఏ పటేల్‌నో లేదా మరో నేతనో చర్చించే మోదీ ఇప్పుడు గాంధీ కుటుంబానికి మరో షాక్ ఇచ్చారు|Telugu_M|other|9.696000
processed_te_m_finance_02038.wav|వాయిస్ మెయిల్ సాధారణంగా పాస్వర్డ్లను లేదా క్రెడిట్ కార్డ్ నంబర్ల వంటి రహస్య డేటాను అడుగుతుంది. |Telugu_M|other|6.036812
processed_te_m_finance_00513.wav|వస్తువులను ఎలాంటి డ్యామేజ్ కాకుండా తిరిగి ఇచ్చేస్తే ఈ సెక్యూరిటీ డిపాజిట్ వెనక్కి ఇచ్చేస్తారు.|Telugu_M|other|5.932333
processed_te_m_education_03297.wav|అసెంబ్లీలో మాజీ ప్రతిపక్ష నాయకుడు చంద్రకాంత్ కవ్లేకర్ ఉప ముఖ్యమంత్రిగా ప్రమాణ స్వీకారం చేశారు.|Telugu_M|other|6.976000
processed_te_m_education_01340.wav|అయితే మధ్యలో సాహో సినిమా షూటింగ్, ప్రమోషన్లతో బిజీ అయిన ప్రభాస్ సినిమాకు కాస్త బ్రేక్ ఇచ్చాడు.|Telugu_M|other|6.965333
processed_te_m_finance_00397.wav|ఆదాయ మార్గాలను అన్వేషిస్తున్న కేంద్రానికి జీఎస్టీ పన్ను రేటును పెంచడమే మార్గం అని భావిస్తోంది.|Telugu_M|other|6.570875
processed_te_m_education_03105.wav|అంతేకాదు తన తాజా చిత్రం మహా కు సంబంధించిన వివాదాస్పద పోస్టర్లతో తమిళనాట బోల్డంత చర్చను రేపారు.|Telugu_M|other|7.744000
processed_te_m_finance_02121.wav|నిర్మాణంలో ఉన్న రియల్ ఎస్టేట్ ప్రాజెక్ట్‌లపై పన్ను రేటును జీఎస్టీ మండలి తగ్గించడం ఇన్వెస్టర్లలో సెంటిమెంట్ జోష్ ను  పెంచింది. |Telugu_M|other|7.290687
processed_te_m_finance_00741.wav|కొత్తగా నమోదయ్యే కంపెనీలకు పాన్ కార్డులతో పాటు, పన్ను తగ్గింపు ఖాతా సాంకేతాన్ని అదే రోజు జారీ చేస్తున్నట్టు ఐటి శాఖ తెలిపింది|Telugu_M|other|8.254312
processed_te_m_general_00332.wav|కొత్త వాయిస్ మెయిల్ సేవలను ఇప్పుడు అందుబాటులో ఉన్నందున, మీరు కూడా మీ వాయిస్ మెయిల్ ఆన్లైన్ లేదా ఇమెయిల్ ద్వారా ప్లే చేయవచ్చు. |Telugu_M|other|8.045333
processed_te_m_finance_00816.wav|ఇక బ్యాంకు రుణాల రికవరీ, స్టాక్ మార్కెట్ స్థితిగతుల నేపథ్యంలో ఇన్వెస్టర్లకు రాయితీలు, టూరిజం వంటివి ఈ బడ్జెట్లో ప్రధానాంశాలు|Telugu_M|other|8.776771
processed_te_m_finance_02081.wav|కాగా ఈ బ్యాంకుల విలీనం వల్ల రెగ్యూలేటరీ సంస్థలు, బ్యాంకులు తమ సంస్థలోని వాటాలపై ఎలాంటి నిర్ణయం తీసుకుంటాయో వేచి చూడాలన్నారు. |Telugu_M|other|8.700000
processed_te_m_finance_01765.wav|దీనికి తోడు కేంద్ర ప్రభుత్వం గనుక పన్ను మినహాయింపు ఇవ్వని పక్షంలో టోర్నీ వేదికను భారత్ నుంచి తప్పించాలని ఐసీసీ యోచిస్తున్నది|Telugu_M|other|8.463292
processed_te_m_finance_00687.wav|సేవా పన్ను చెల్లించని కారణంగా మహేష్ బాబు బ్యాంకు ఖాతాలను అధికారులు సీజ్ చేసిన సంగతి తెలిసిందే|Telugu_M|other|6.303854
processed_te_m_education_01695.wav|టీఆర్ఎస్ వర్కింగ్ ప్రెసిడెంట్ , మాజీ మంత్రి కేటీఆర్ శుక్రవారం సిరిసిల్ల పట్ణణంలో పర్యటించారు.|Telugu_M|other|5.450667
processed_te_m_finance_02628.wav|మంచి జీతం నెల నెలా ఒకటో తారీఖున బ్యాంకు ఖాతాలో పడేటప్పుడు ఒక రకమైన జీవితానికి అలవాటు పడిపోతాం|Telugu_M|other|6.700000
processed_te_m_education_03067.wav|మైక్రో వాటర్షెడ్ గ్రామాలకు జీవనోపాధి కింద విడుదలైన నిధులను గ్రామైక్య సంఘాల ఖాతాల్లో జమ చేశారు|Telugu_M|other|7.210667
processed_te_m_finance_01922.wav|చండీగఢ్ లో పంజాబ్ నేషనల్ బ్యాంకుకు చెందిన ఏటీఎం కేంద్రంలో ఓ మహిళ తన డెబిట్ కార్డును ఇన్ సర్ట్ చేసి పిన్ టైప్ చేసి కావాల్సిన నగదు మొత్తాన్ని ఎంటర్ చేసింది. |Telugu_M|other|10.193188
processed_te_m_other_02558.wav|హరీష్‌పై పవన్కి కూడా గురి ఉంది కాబట్టి చరణ్, హరీష్ శంకర్ కాంబినేషన్లో పవన్ నిర్మించబోయే మూవీ గాసిప్స్కే పరిమితం కాకపోవచ్చు. |Telugu_M|other|9.043792
processed_te_m_education_03009.wav|యూపీలోని మహారాజ్ జంగ్ జిల్లాలో పర్యటిస్తున్న మంత్రి రామ్‌పతి శాస్త్రిని విలేకరులు జీఎస్టీ అమలు గురించి పలు ప్రశ్నలు అడిగారు|Telugu_M|other|9.013333
processed_te_m_finance_00878.wav|ఆదాయం పన్ను రీఫండ్ కోసం రిక్వెస్ట్ పెట్టండి అంటూ మీ మొబైల్కు మెసేజ్ పెట్టి మిమ్మల్నే బురిడీ కొట్టిస్తున్నారు ఆన్లైన్ చోరులు|Telugu_M|other|7.871187
processed_te_m_finance_02413.wav|అంటే ఈ నూతన ఫార్ములా ప్రకారం అన్ని ప్రభుత్వ బ్యాంకులు తమ ఆర్థిక పరిస్థితిని అనుసరించి ఉద్యోగులకు ఇకపై వేతనాలు చెల్లిస్తాయి. |Telugu_M|other|8.161437
processed_te_m_education_02418.wav|ఒలింపిక్స్‌లో మెడల్ ఆశిస్తున్న బజ్రంగ్, కేజీ కేటగిరీలో నేషనల్ మెడలిస్ట్ అయిన సంగీత ఈ విషయాన్ని తమ కుటుంబ సభ్యులకు చెప్పారు.|Telugu_M|other|9.290667
processed_te_m_weather_01697.wav|సంగారెడ్డి జిల్లా కంగ్టి గ్రామానికి చెందిన కళావతి అనార్యోగంతో, శనివారం ఉదయం అశోక్ నగర్ ప్రాంతంలో ఉన్న ఓ ఆస్పత్రిలో చేరింది.|Telugu_M|other|8.753542
processed_te_m_general_01464.wav|మార్కెట్ ను  తప్పుదోవ పట్టించేలా ఇన్ఫోసిస్ తప్పుడు ప్రకటనలు చేసిందని ఈ లా సంస్థ ఆరోపించింది. |Telugu_M|other|6.628917
processed_te_m_finance_01471.wav|అలాంటి వారి మేధాశక్తిని గుర్తించి, పిల్లల భవిష్యత్ ‌కు  బంగారుబాట వేయాలంటే పొదుపు పట్ల వారికి తగిన అవగాహన కల్పించాల్సిందే.|Telugu_M|other|8.625833
processed_te_m_education_00408.wav|అభ్యర్థుల గెలుపు ఓటములపై నరాలు తెగే ఉత్కంఠ ఉంటుంటే అలకపాన్పు ఎక్కిన నేతలు ఇకనైనా అలక వీడతారా అంటూ ఆసక్తికర చర్చ జరుగుతోంది|Telugu_M|other|9.802667
processed_te_m_agri_01400.wav|అప్పుడు అర్హులైన మహిళల ఖాతాల్లోకి విడతల వారీగా డబ్బులు జమ చేసే కార్యక్రమంలో, కింద స్థాయి పసుపు దళం గట్టిగానే ప్లాన్ చేశారట|Telugu_M|other|9.045333
processed_te_m_finance_01632.wav|ఈ పథకాన్ని పౌరులకు మరింత చేరువ చేయడానికి ఎన్ఫీఎస్ అకౌంట్ తెరిచే విధానాన్ని నేషనల్ పెన్షన్ సిస్టమ్ ట్రస్ట్ సులభతరం చేసింది.|Telugu_M|other|9.128438
processed_te_m_finance_01097.wav|చాలా గ్రామాల్లో ప్రజలు భారీగా నగదును విరాళాలుగా  ఇవ్వడంతో పాటు రోజూ వందల సంఖ్యలో జనం ఆయనతో పాటు ప్రచారంలో పాల్గొంటున్నారు.|Telugu_M|other|9.403708
processed_te_m_health_00169.wav|శ్వాస సంబంధిత సమస్యతో బాధపడుతూ ఢిల్లీలోని ఆల్ ఇండియా ఇన్స్టిట్యూట్ ఆఫ్ మెడికల్ సైన్సెస్ హాస్పిటల్లో చికిత్స పొందుతున్నారు.|Telugu_M|other|7.604167
processed_te_m_other_02872.wav|ఆర్ఎక్స్, ఆర్డీఎక్స్ లవ్ చిత్రాలతో కుర్రకారు మదిలో బాంబులు పేల్చిన భామ పాయల్ రాజ్‌‌పూత్ కెరీర్ స్టార్టింగ్ లో పెద్దగా కష్టాలేమి పడలేదని చెప్పుకొచ్చింది.|Telugu_M|other|9.868104
processed_te_m_other_02418.wav|తను చెప్పిన కథని డెవలప్ చేసి ఏకంగా సినిమా ఎలా తీస్తారని దిల్ రాజుని శ్రీ వాస్ ప్రశ్నించాడట. |Telugu_M|other|5.943937
processed_te_m_finance_02683.wav|పరోక్షంగా ఆర్బీఐ వడ్డీ రేట్లపైనా క్రూడాయిల్ ధరలు ప్రభావం చూపి రేట్లు తగ్గకుండా నిరోధిస్తాయి|Telugu_M|other|6.280625
processed_te_m_education_02682.wav|తమిళనాడు చీఫ్ సెక్రటరీ కె జ్ఞాన్దేశికన్ కేంద్రహోంశాఖ కార్యదర్శి రాజీవ్ మహర్షికి లేఖ రాశారు.|Telugu_M|other|7.754667
processed_te_m_finance_01569.wav|వాస్తవిక డేటాను సమతుల్య సమాచారంతో పోల్చడం ద్వారా నిర్దిష్ట తేదీలో సంస్థ యొక్క స్టాక్ లభ్యత యొక్క ఇన్వెంటరీ తెలుసుకోవచ్చు.|Telugu_M|other|8.892875
processed_te_m_education_01126.wav|ఆ తర్వాత అతను హిజ్బుల్ ముజాహిదీన్ ఉగ్రవాద సంస్థలో చేరి పూర్తి స్థాయిలో శిక్షణ తీసుకున్నాడు|Telugu_M|other|6.965333
processed_te_m_agri_02757.wav|అయితే, రైతు భరోసా ప్రారంభం నేపథ్యంలో వ్యవసాయ మిషన్‌పై సమీక్ష నిర్వహించిన జగన్మోహన్ రెడ్డి మరో కీలక నిర్ణయం తీసుకున్నారు. |Telugu_M|other|8.000000
processed_te_m_education_01353.wav|ఆర్సీబీ బౌలర్ యజ్వేంద్ర చాహాల్ అద్భుతంగా రాణిస్తుండడం ఆ జట్టుకు అదనపు ఎనర్జీని ఇచ్చే అంశం.|Telugu_M|other|7.402667
processed_te_m_finance_00223.wav|కరీంనగర్ రూరల్:నకిలీ బంగారాన్ని సహకార సంఘంలో తాకట్టు పెట్టి రుణం తీసుకున్న అఫ్రైజర్ నాలుగేళ్ల నుంచి తిరిగి చెల్లించలేదు.|Telugu_M|other|9.032187
processed_te_m_finance_01951.wav|ఆధార్ సంఖ్య, ఏ బ్యాంకు ఖాతా నుంచి ఎంత డబ్బు కావాలో చెప్పి బయోమెట్రిక్ పరికరంలో వేలిముద్ర వేస్తే డబ్బిస్తాం అని చెప్పారు. |Telugu_M|other|8.126604
processed_te_m_education_01832.wav|ఈ సినిమా ఎందఱో టెక్నీషియన్ ల జీవితాల దగ్గర నుంచీ విలన్ కాలకేయ జీవితాన్ని కూడా మార్చేసింది.|Telugu_M|other|6.464000
processed_te_m_education_00889.wav|స్పౌస్ కేటాగిరిలో అదనపు పాయింట్లు సాధించుకున్న భర్త వికారాబాద్ జిల్లాకు బదిలీ అయితే భార్య మేడ్చల్ జిల్లాకు బదిలీ అయింది.|Telugu_M|other|8.629333
processed_te_m_finance_00801.wav|ప్రధాని మోడీ ప్రభుత్వం తీసుకున్న ఈ చర్యకు ఉన్నట్టుండి ఇంకిపోయిన చెరువుల్లా బ్యాంకుల్లోని కరెన్సీ నిల్వలు ఖాళీ అయిపోయాయి|Telugu_M|other|8.498125
processed_te_m_agri_00217.wav|రైతు ఏడ్చిన రాజ్యం, ఎద్దు ఏడ్చిన వ్యవసాయం సాగదని గుర్తించుకుంటే మంచిదని ఆయన హితవు పలికారు|Telugu_M|other|7.360000
processed_te_m_health_00128.wav|వెన్ను గాయం కారణంగా గత ఏడాది సెప్టెంబరు నుంచి క్రికెట్కి దూరంగా ఉంటున్న హార్దిక్ పాండ్యా.|Telugu_M|other|6.083250
processed_te_m_health_01191.wav|ప్రిస్కిప్షన్ లేకుండా మందులు అమ్మడం, మెడికల్ కౌన్సిల్ ఆఫ్ ఇండియా నిబం ధనలకు పాతరేసి ఇష్టారాజ్యంగా మందుల విక్రయం జరుగుతున్నా పట్టించుకునే నాధుడేలేడు.|Telugu_M|other|10.030646
processed_te_m_finance_02208.wav|బ్యాంకు కార్డులు మరియు ఎంఎంటీ ల మీద ఇక్కడ పేర్కొన్న బ్యాంకులు అందించే అద్భుతమైన డిస్కౌంట్లు మీ ప్రయాణాలను తక్కువ బడ్జెట్ లోనే ముగించేటట్లు చేస్తాయి. |Telugu_M|other|9.624292
processed_te_m_health_02879.wav|ఇద్దరు పిల్లలతో సంతోషంగా సాగిపోతున్న జీవితం అనుకోకుండా ఓ కుదుపు.  రెండేండ్ల చిన్నారికి జ్వరం వచ్చి  ఆస్పత్రికి తీసుకెళ్తే మానసిక వికలం అని చెప్పారు. |Telugu_M|other|9.752000
processed_te_m_education_01406.wav|హైదరాబాద్ నగర ప్రజలు మెట్రో రైలును ఆహ్వానించిన తీరు, వారు మెట్రో రైలు వినియోగంలో ప్రదర్శిస్తున్న క్రమశిక్షణ పట్ల మంత్రి కేటీఆర్ కృతజ్ఘతలు తెలిపారు.|Telugu_M|other|10.176000
processed_te_m_finance_00715.wav|ఉద్యోగ, ఉపాధ్యాయ, కార్మిక సంఘాలు పోరాడి సాధించుకున్న డిఫైన్డ్ పెన్షన్ పథకంలో ఉద్యోగి రిటైర్ అయిన తర్వాత చివరి నెల జీతంలో సగం పెన్షన్గా చెల్లిస్తారు|Telugu_M|other|10.100312
processed_te_m_finance_02416.wav|కాగా నిధుల దారి మళ్లింపు సహా అక్రమాలకు పాల్పడి దివాలా చట్ట ప్రక్రియలో ఉన్న దాదాపు పన్నెండు కంపెనీలపై బ్యాంకులు, దర్యాప్తు సంస్థలు దృష్టి సారించాయి. |Telugu_M|other|9.914542
processed_te_m_education_01673.wav|ఆంధ్రోడా అంటూ కాస్త పరుష పదాలను వాడుతూ రిలీజ్ చేసిన ఈ పాటపై ఆర్జీవీ వివరణ ఇచ్చుకున్నాడు.|Telugu_M|other|6.794667
processed_te_m_general_00385.wav|సోషల్ మీడియా యాప్స్‌పై గుర్రుగా ఉన్న భారత ప్రభుత్వం త్వరలో టెలిగ్రామ్ మెసేజింగ్ సర్వీస్ పై  గట్టి చర్యలు తీసుకోనుంది. |Telugu_M|other|7.400000
processed_te_m_other_02222.wav|కావలి రవి బిత్తిరి సత్తి అయిన తీరు,డబ్బింగ్ ఆర్టిస్టుగా పడ్డ కష్టాలు,కొత్త సినిమా కబుర్లు ఇలా ఎన్నో విషయాలు చెప్పాడు. |Telugu_M|other|7.100000
processed_te_m_politics_03533.wav|వుడ్రో విల్సన్ నేతృత్వంలో రాష్ట్రపతి కార్యదర్శి అయిన విలియం జెన్నింగ్స్ బ్రయాన్ మూడుసార్లు అధ్యక్ష అభ్యర్థి, ప్రాసిక్యూషన్ కు  నాయకత్వం వహిస్తాడు.|Telugu_M|other|9.148292
processed_te_m_agri_00348.wav|విద్యార్థులకు సన్నబియ్యంతో తయారు చేసిన అన్నం వడ్డించాల్సి ఉండగా అందుకు విరుద్దంగా దొడ్డు బియ్యం అన్న మే దిక్కవుతోంది|Telugu_M|other|8.405333
processed_te_m_general_00612.wav|దీంతో కొన్ని బడా కంపెనీలు సోషల్ మీడియా ద్వారా కూడా కోహ్లీతో ప్రచారాన్ని చేయిస్తున్నాయి. |Telugu_M|other|5.800000
processed_te_m_education_03423.wav|వివరాల్లోకి వెళితే హర్వీందర్ చౌదరి అనే న్యాయవాది సర్దార్జీ జోకులపై సుప్రీం కోర్టులో ప్రజాహిత వ్యాజ్యం దాఖలు చేసింది.|Telugu_M|other|7.906021
processed_te_m_general_01556.wav|పెట్రోలియం అండ్ నాచురల్ గ్యాస్ మంత్రిత్వ శాఖ రాంచిలో నిర్వహించిన ఎల్పీజీ, కేటలిస్ట్ ఆఫ్ సోషల్ చేంజ్ సదస్సులో ముఖ్య అతిథిగా పాల్గొని ప్రసంగించారు. |Telugu_M|other|10.030646
processed_te_m_other_01353.wav|పెద్దమందడి మండలంలోని వెల్దూర్, వనపర్తి మండలం చిట్యాలల్లో నూతనంగా నిర్మించిన మార్కెట్ గోదాములను మంత్రి ప్రారంభించారు. |Telugu_M|other|7.964062
processed_te_m_finance_01604.wav|గ్రేటర్ హైదరాబాద్ ‌లో  ఒకే ఇంటి నెంబరు గల ఆస్తికి రెండో అసెస్మెంట్ నెంబరు ఇచ్చి పన్ను కట్టమంటూ నోటీసులు ఇస్తున్నారు.|Telugu_M|other|7.720271
processed_te_m_education_00647.wav|ప్రముఖ సంగీత దర్శకులు సాజిద్వాజీద్లు ఈ చిత్రానికి సమకూర్చిన పాటలు ఇప్పటికే ప్రేక్షకుల నాలుకలపై నాట్యం చేస్తున్నాయి.|Telugu_M|other|8.389062
processed_te_m_general_00759.wav|పరమత రాజులకు పాలనలో ఈ ఆలయంపై దాడి జరిగి ఆలయం, అందులోని మహాలక్ష్మి విగ్రహం ధ్వంసమయింది.|Telugu_M|other|7.046875
processed_te_m_agri_01672.wav|ఇప్పుడు దళసరి తెల్లని కాగితంపై కొబ్బరి చిప్పల్ని బొర్లించి పెన్సిల్తో గుండ్రంగా గీయాలి|Telugu_M|other|6.208000
processed_te_m_finance_01220.wav|సాధారణ నిర్వచనం ప్రకారం ధర అనేది నగదులో వస్తువు యొక్క విలువను వ్యక్తీకరించే ఒక మార్గం.|Telugu_M|other|6.408333
processed_te_m_finance_00294.wav|కొత్త పన్ను మార్పులు గిగ్ ఎకానమీ వర్కర్స్ కోసం ఒక పెద్ద పన్ను బ్రేక్ ఆఫర్ ను ఇచ్చింది.|Telugu_M|other|6.303854
processed_te_m_politics_02696.wav|రంగారెడ్డి జిల్లా కొత్తూర్ మండలం ఇన్ముల నర్వ గ్రామ పంచాయతీ పరిధిలోని ఉన్న ఈ జహంగీర్‌పీర్ దర్గాకు ఎంతో చరిత్ర ఉంది.|Telugu_M|other|8.138229
processed_te_m_education_01074.wav|ఈ వైద్య విధానాన్ని ప్రోత్సహించడం కోసం లడఖ్లో ఒక అంతర్జాతీయ కేంద్రాన్ని కూడా ఏర్పాటు చేస్తున్నట్లు ప్రధాని తెలిపారు|Telugu_M|other|8.373333
processed_te_m_finance_01935.wav|మోడీ ప్రభుత్వం అంతర్జాతీయ ద్రవ్య పెట్టుబడికి పూర్తిగా లొంగిపోయి దేశ ప్రజల ఆర్థిక శక్తిని దెబ్బ తీస్తూ స్టాక్ మార్కెట్ ను  ఉత్తేజ పరుస్తున్నది. |Telugu_M|other|8.939312
processed_te_m_finance_02382.wav|జూన్లో బాంబే హైకోర్టు రుణాల ఎగవేత కేసుపై విచారణ చేస్తూ రుణాలు ఎగవేసే వారికి బ్యాంకులు వాట్సాప్ ద్వారా కూడా లీగల్ నోటీసులు పంపొచ్చని చెప్పింది. |Telugu_M|other|9.500000
processed_te_m_finance_02512.wav|ఇన్సూరెన్స్ కంపెనీకి అడ్వైజర్ గా చేరడం ద్వారా పాలసీల విక్రయంపై కొంత ఆదాయం గడించవచ్చు. |Telugu_M|other|6.000000
processed_te_m_finance_01742.wav|ఇలా చదవడం వల్ల పుస్తకాలకు ఖర్చు పెట్టాల్సిన డబ్బునూ పొదుపు చేశా అని చెబుతారు శ్రీనాథ్|Telugu_M|other|5.600000
processed_te_m_finance_00616.wav|ఇటీవల జూన్ త్రైమాసికంలో హైడ్రో కార్బన్ల వ్యాపారం కొంత ఒత్తిడికి గురైనా రిటైల్, ఇతర వ్యాపారాలు దాన్ని ఆదుకున్నాయి.|Telugu_M|other|8.022125
processed_te_m_health_03164.wav|అంటే క్యాన్సర్ మహమ్మారి వల్ల ప్రాణాలు కోల్పోయిన వారి కంటే సూపర్ బగ్ వల్ల మృతిచెందిన వారి సంఖ్యే ఎక్కువగా ఉంటుంది. |Telugu_M|other|7.255854
processed_te_m_general_00324.wav|డిగ్రీలో భాషా సబ్జెక్టులు మూడేళ్లు ఉన్న కారణంగా ప్రధాన సబ్జెక్టులకు సమయం సరిపోవడం లేదని అటానమస్ కాలేజీలు ఉన్నత విద్యామండలి దృష్టికి తెచ్చాయి. |Telugu_M|other|10.077083
processed_te_m_finance_02152.wav|ఇతర బ్యాంకులు తమ నెట్వర్క్ను నెమ్మదిగా విస్తరిస్తున్న సమయంలో,ఐసీఐసీఐ బ్యాంకు బ్రాంచ్ విస్తరణలో వేగం చూపిస్తుంది. |Telugu_M|other|7.400000
processed_te_m_agri_01871.wav|ఈ ఏడాది సాగునీరు సకాలంలో అందడంతో పల్నాడు ప్రాంతంలో మిర్చి, పత్తి అధికంగా సాగు చేశారు|Telugu_M|other|7.338667
processed_te_m_agri_03054.wav|రాష్ట్ర ప్రభుత్వం తోడ్పాటును అందిస్తే నిజామాబాద్ జిల్లాలో తమ సంస్థ ద్వారా ఫుడ్ ప్రాసెసింగ్ యూనిట్ను ఏర్పాటు చేసేందుకు సిద్ధంగా ఉన్నామన్నారు. |Telugu_M|other|8.800000
processed_te_m_finance_02175.wav|అన్ లిస్టెడ్ షేర్లు మూడేళ్లకు మించి ఉంటే వాటిపై దీర్ఘకాల మూలధన లాభాల పన్ను పడుతుంది. |Telugu_M|other|5.769792
processed_te_m_education_01605.wav|అయితే పీఆర్సీ ఎంత శాతం ఇవ్వాలనే దానిపై ఉద్యొగ సంఘాలతో సమావేశమై చర్చిస్తామని అన్నారు.|Telugu_M|other|6.485333
processed_te_m_finance_00628.wav|మధ్య ప్రాచ్య ఉద్రిక్తతల నేపథ్యంలో, సురక్షిత పెట్టుబడి సాధనంగా భావించే పసిడి, వెండిపైకి పెట్టుబడులు ప్రవహించాయి.|Telugu_M|other|7.847979
processed_te_m_education_00456.wav|కాగా, ప్రస్తుత కోచింగ్ స్టాఫ్ను దరఖాస్తుల నుంచి మినహాయించి నేరుగా ఇంటర్వ్యులకు హాజరయ్యే అవకాశం బోర్డు ఇచ్చింది.|Telugu_M|other|7.104000
processed_te_m_general_00679.wav|ఈ దాడిని జాతీయ భద్రతా మాజీ సలహాదారు, అధ్యక్ష అభ్యర్థి మహమ్మద్ హనీఫ్ అట్మర్ ట్విట్టర్ ద్వారా తీవ్రంగా ఖండించారు. |Telugu_M|other|8.265937
processed_te_m_education_01197.wav|పాలల్లో కల్తీని గుర్తించేందుకు క్రోమటోగ్రఫీ, స్పెక్ట్రోస్కోపీ లాంటి సాంకేతిక పరిజ్ఞానం ఇప్పటికే అందుబాటులో ఉంది|Telugu_M|other|8.480000
processed_te_m_finance_00938.wav|అమెరికా విధిస్తున్న దిగుమతి సుంకాల నేపథ్యంలో జరుగుతున్న వాణిజ్య యుద్ధానికి ప్రస్తుతం కరెన్సీ వార్‌కూడా తోడయింది|Telugu_M|other|7.174583
processed_te_m_agri_02078.wav|గోధుమ పిండిని చిన్న చిన్న ఉండలుగా చేసి ఉప్పెక్కువైన కూరలో వేసి కాసేపు సన్నని మంటపై స్టౌమీద ఉంచి కలిపి దించేయాలి|Telugu_M|other|9.045333
processed_te_m_finance_02321.wav|వృద్ధులతో సహా సామాన్య ప్రజల బ్యాంకు డిపాజిట్ల వడ్డీ రేట్లపై కూడా కోత విధిస్తున్నది. |Telugu_M|other|5.433104
processed_te_m_education_01424.wav|యోగి ఆదేశాల మేరకు లక్నోలోని డీజీపీ ఆఫీసు నుంచి ఎస్పీ సచీంద్ర పటేల్కు ఫోన్ వచ్చింది.|Telugu_M|other|6.346667
processed_te_m_finance_00915.wav|వ్యాపారులంతా కుమ్మక్కై భారీగా స్టాక్ ను బ్లాక్ చేయడంతో ధరలు తగ్గడం లేదని అంటున్నారు|Telugu_M|other|6.060042
processed_te_m_general_01392.wav|కొత్తవాళ్లు వెళ్తే అక్కడున్న జనం అంతా సంతోషంగా రమ్మని పిలిచి భూమి చవగ్గా అమ్ముతారట. |Telugu_M|other|6.100000
processed_te_m_agri_02907.wav|ఇలాంటి పరిస్థితుల్లో ఆటో స్టార్టర్ల వినియోగం వల్ల భూగర్భ జలాలు మరింత వేగంగా తగ్గిపోతూ నీటి లభ్యత ప్రశ్నార్థకంగా మారే ప్రమాదం వెంటాడుతోంది. |Telugu_M|other|9.450146
processed_te_m_finance_00659.wav|అనుకున్న దానికంటే బడ్జెట్ ఎక్కువ అవడంతో, తను తీసుకున్న జిల్లాలకి వచ్చిన అడ్వాన్స్ ‌తో  పాటు, తన సొంత ఫ్లాట్ ఒకటి అమ్మి పెట్టుబడి పెట్టాడట.|Telugu_M|other|8.765167
processed_te_m_education_00842.wav|కేసును జమ్మూ కాశ్మీర్ నుంచి ఛండీగఢ్ కోర్టుకు బదిలీ చేయాలని బాధిత బాలిక తండ్రి విజ్ఞప్తి చేసిన విషయం తెలిసింది.|Telugu_M|other|7.905625
processed_te_m_weather_00488.wav|ఐదు మ్యాచ్లొ నాలుగు గెలిచిన కోహ్లీసేనకు న్యూజిలాండ్ తో  జరగాల్సిన మ్యాచ్ వర్షం కారణంగా రద్దైన విషయం తెలిసిందే. |Telugu_M|other|6.977229
processed_te_m_agri_00366.wav|లక్ష్మాపూర్ ధాన్యం కొనుగోలు కేంద్రానికి రెండు రోజుల కిందట చేరుకున్న రైతు గోపాల్ తాను తెచ్చిన ధాన్యాన్ని అమ్మేందుకు పడిగాపులు కాస్తున్నారు|Telugu_M|other|9.664000
processed_te_m_finance_00267.wav|ఒకే పన్ను అని చెప్తూనే, నాలుగు రకాల స్లాబ్లను అమలు చేయటం ఏమిటని ప్రశ్నిస్తున్నారు.|Telugu_M|other|5.943937
processed_te_m_agri_00492.wav|మార్కెట్లో మంచి డిమాండ్ ఉన్న ఈ జామ సాగు విధానం గురించి రైతు మాటల్లోనే తెల్సుకుందాం|Telugu_M|other|7.082667
processed_te_m_finance_02365.wav|అటల్ పెన్షన్ యోజన స్కీమ్ లో  చేరిన వారు మరేఇతర సామాజిక భద్రతా స్కీమ్ లలో చేరకూడదు. |Telugu_M|other|5.978771
processed_te_m_agri_02077.wav|రగ్గులు నైలాన్, ఉన్ని, అక్రిలిక్, పత్తి లేదా పాలిస్టర్ వంటి అనేక ఫైబర్స్లో వస్తాయి|Telugu_M|other|7.242667
processed_te_m_education_01231.wav|కానీ, శ్రీలంకలోని జాఫ్నాలో ఉన్న వల్లిపురం విష్ణు ఆలయంపై మాత్రం దేవుళ్ల బొమ్మలతో పాటు గాంధీజీ విగ్రహం ఉంటుంది.|Telugu_M|other|8.161563
processed_te_m_education_01711.wav|వ్యాపార ప్రక్రియలో భాగంగా ఈ అనూహ్య నిర్ణయాన్ని తీసుకోవాల్సి వచ్చినట్లు కంపెనీ ఎక్స్చెంజీలకు సమాచారం ఇచ్చింది.|Telugu_M|other|7.232000
processed_te_m_education_00195.wav|ఈ నేపధ్యంలో కంగనా దర్శకత్వం వహించే ఈ సినిమా కోసం మరింత బడ్జెట్ ను పెట్టేందుకు జీ స్టూడియోస్ ముందుకు వచ్చింది.|Telugu_M|other|7.905625
processed_te_m_finance_01079.wav|పన్ను భారాన్ని బాగా తగ్గిస్తే చెల్లింపులు కూడా పెరిగి గుప్త ధనం పేరుకుపోడం తగ్గుతుందనే అభిప్రాయం కూడా ఉన్నది.|Telugu_M|other|7.383563
processed_te_m_finance_02572.wav|ఆ డబ్బు భవిష్యత్తులో మనం చెల్లించబోయే లోన్ ప్రిన్సిపల్ మొత్తంతో పాటు వడ్డీ భారమూ తగ్గిస్తుందంటే కాస్త ఆశ్చర్యంగానే ఉన్నప్పటికీ ఇది నిజం. |Telugu_M|other|8.463292
processed_te_m_education_01093.wav|ఆ సంగతి పక్కన పెడితే ఇటీవల హైదరాబాద్లో జరిగిన జీ తెలుగు కామెడీ అవార్డ్స్ వేడుకకు పాయల్ను కూడా ఇన్వైట్ చేశారు|Telugu_M|other|7.882667
processed_te_m_agri_01885.wav|ప్రతి ఇంటికీ ఒక కొబ్బరి మొక్క నాటేందుకు మున్సిపల్ కమిషన్లు చర్యలు తీసుకోవాలన్నారు|Telugu_M|other|5.536000
processed_te_m_education_01891.wav|దీంతో దివ్య మృతికి వైద్యుల నిర్లక్ష్యమే కారణమని ఆరోపిస్తూ మృతురాలి బంధువులు ఆస్పత్రి ఎదుట, వరంగల్ఖమ్మం జాతీయ రహదారి పై ఆందోళనకు దిగారు.|Telugu_M|other|9.685333
processed_te_m_agri_01012.wav|ఒక రైతు తన పొలంలో బావిని తవ్వుతూ ఉండగా అమ్మవారి ఆకృతితో ఉన్న బండరాయి అడ్డొచ్చింది|Telugu_M|other|6.186667
processed_te_m_finance_00885.wav|దివ్యాంగులకు రుణాలు ఇచ్చే విషయంలో బ్యాంకులకు కూడా లక్ష్యాలు పెట్టాలని, అప్పుడే బ్యాంకులు రుణాలు ఇస్తాయన్నారు|Telugu_M|other|7.313917
processed_te_m_finance_00718.wav|ప్రభుత్వ రంగ సంస్థలను ప్రైవేటు వ్యక్తులకు ప్రత్యేకించి తమ ఆశ్రిత పెట్టుబడి దారులకు ధారాదత్తం చేయడమే మోడీ ప్రభుత్వం నైజంగా కనిపిస్తోంది|Telugu_M|other|9.810063
processed_te_m_other_02646.wav|యువతీ యువకులు ఖచ్చితమైన లక్ష్యంతో ఎటువంటి సమస్యనైనా ఎదుర్కొనే స్ధైర్యంతో ముందుకు సాగాలేకాని ఆత్మహత్యలు దేనికీ పరిష్కారం కాదని అన్నారు. |Telugu_M|other|9.300000
processed_te_m_agri_01938.wav|అయినప్పటికీ రైతు సహనంతో, ఆత్మస్థైర్యంతో ఉండి మళ్లీ మొదటినుంచి సాగు ప్రారంభించాలి అని రాజీవ్ పేర్కొంటున్నారు|Telugu_M|other|8.384000
processed_te_m_education_02411.wav|ఈ లోగా ద్విచక్ర వాహనంపై వచ్చి జాతీయ రహదారిని దిగ్బంధించిన మాజీ మంత్రి దేవినేని ఉమను పోలీసులు అడ్డుకున్నారు.|Telugu_M|other|9.130667
processed_te_m_education_00936.wav|నాల్గు వారాలు నిర్వహించిన ఈ తరగతుల్లో శిక్షణ పొందిన వారిపై ఓ సర్వేక్షణ జరిగింది.|Telugu_M|other|6.197333
processed_te_m_finance_02479.wav|మొబైల్ కు  బ్యాంకు నుంచి ఎస్ఎంఎస్ వచ్చే వరకు డబ్బు పోయిన సంగతి వారికి తెలియలేదు. |Telugu_M|other|5.100000
processed_te_m_finance_01156.wav|క్రెడిట్ కార్డు బిల్లు కట్టేందుకు ఇంటర్నెట్ ‌ను  ఆశ్రయించిన బాధితుడిని  టార్గెట్ చేసిన సైబర్ నేరగాళ్లు పక్కా ప్లాన్ ‌తో  బాధితుని బ్యాంక్ అకౌంట్లను ఖాళీ చేశారు.|Telugu_M|other|10.100312
processed_te_m_general_00653.wav|కాంగ్రెస్ వైఖరి విచిత్రంగా ఉందని, ఆ పార్టీ కొన్ని జడ్పిల విషయం లో  శివసేనతో కొంత మేరకు ఒప్పందాలకు రావడం అనుచితం అని వ్యాఖ్యా నించారు. |Telugu_M|other|9.159896
processed_te_m_politics_00854.wav|అధికార పార్టీ టీఆర్ఎస్ నుంచి సైదిరెడ్డి, కాంగ్రెస్ నుంచి పద్మావతి, టీడీపీ నుంచి చావా కిరణ్మయి, బీజేపీ నుంచి కోట రామారావు పోటీ చేశారు.|Telugu_M|other|9.543021
processed_te_m_agri_02380.wav|కొంచెం దూరంగా కూర్చున్న బిజినెస్ ఎగ్జెక్యూటివ్ విచిత్రంగా చూడబోయి తల దించుకుని కప్పులో కాఫీ వెతుక్కున్నాడు|Telugu_M|other|7.200000
processed_te_m_finance_02153.wav|హైదరాబాద్లో ఏటా కోట్ల రూపాయలు టర్నోవర్ చేసే క్యాబ్ సంస్థలు పన్ను ఎగ్గొట్టేందుకు అడ్డదారులు తొక్కుతున్నాయి. |Telugu_M|other|6.872729
processed_te_m_weather_02682.wav|వుహాన్ నగరంలో పరిస్థితి మరో భయానకంగా ఉండటంతో వీధులన్నీ నిర్మానుష్యంగా మారిపోయి శ్మశాన వైరాగ్యం అలుముకుంది. |Telugu_M|other|7.708646
processed_te_m_education_00819.wav|హైదరాబాద్ తెలంగాణ రాష్ట్రంలో ఐపిఎస్ అధికారులు భారీస్థాయిలో బదిలీ అయ్యారు.  దీనిపై రాష్ట్ర ప్రభుత్వం బుధవారం ఉత్తర్వులు జారీ చేసింది.|Telugu_M|other|9.953125
processed_te_m_politics_02611.wav|రాజస్థాన్ గవర్నర్ కళ్యాన్సింగ్ మనవడు సందీప్ సింగ్ అట్రౌలీ నుంచి రంగంలో ఉన్నారు.|Telugu_M|other|5.653688
processed_te_m_finance_00782.wav|డెబిట్ కార్డుల వినియోగంపై కొన్ని బ్యాంకులు అందిస్తున్న రివార్డు పాయింట్ల ద్వారా ప్రోత్సాహకాల్నీ పొందవచ్చు|Telugu_M|other|6.547646
processed_te_m_general_00452.wav|ఎన్టిపిసి తదితర సంస్థలు సౌర విద్యుత్ పార్క్ లో  సౌర విద్యుత్ కేంద్రాలను ఏర్పాటు చేస్తాయని గోయల్ తెలిపారు. |Telugu_M|other|7.500000
processed_te_m_education_01598.wav|సింగ్ గత నెల లండన్లో ఆర్సెలార్ మిట్టల్ చైర్మన్ లక్ష్మీ మిట్టల్తో సమావేశమై జాయింట్వెంచర్పై చర్చలు జరిపారు.|Telugu_M|other|7.850667
processed_te_m_finance_02696.wav|ఆగడు సినిమా ఎలాగో స్టాండర్డ్ ఎంటర్టైనర్ కాబట్టి ఎక్కువ ఖర్చు పెట్టకుండా అన్ని చోట్ల పొదుపు పాటిస్తున్నారు|Telugu_M|other|6.280625
processed_te_m_finance_01796.wav|కొన్ని క్రెడిట్ కార్డులు ఈ రివార్డు పాయింట్లని తిరిగి క్యాష్ రూపంలో కన్వర్ట్ చేసే సదుపాయం కల్పిస్తున్నాయి|Telugu_M|other|6.048417
processed_te_m_education_00997.wav|అందుకే ఇప్పుడు ఇవాళ్టి పర్యటనలో పవన్ కళ్యాణ్ ఈ కేసుపై ఎలా స్పందిస్తారో అన్న చర్చ పెద్ద ఎత్తున జరుగుతోంది.|Telugu_M|other|8.160000
processed_te_m_politics_00131.wav|గత రెండు రోజులుగా తూఫాన్లో కురిసిన వర్షానికి స్థానిక పంబా కాలనీ వద్ద నర్సాపూర్ వెళ్లే ప్రధాన మార్గంలో కల్వర్ట్ పూర్తిగా దెబ్బతింది.|Telugu_M|other|10.038438
processed_te_m_agri_01395.wav|గొట్టిపర్తి గ్రామానికి చెందిన రైతు కేసిరెడ్డి వెంకట్రెడ్డి ఏడాది క్రితం వ్యవసా య భూమిని కొనుగోలు చేసి రిజిస్ట్రేషన్ చేయించుకున్నారు|Telugu_M|other|8.917333
processed_te_m_agri_02158.wav|ఘట్కేసర్ మండలం ప్రతాప్ సింగారం గ్రామంలో శుక్రవారం వ్యవసాయ శాఖ అధ్వర్యంలో రైతు అవగాహణ సదస్సు నిర్వహించారు|Telugu_M|other|7.904000
processed_te_m_education_01185.wav|అటువంటి చిరంజీవి తన స్వభావానికి భిన్నంగా తెరపై మాత్రం పూర్తిగా రఫ్ గా కనిపిస్తాడు, రౌడీలను రఫ్ఫాడిస్తాడు|Telugu_M|other|7.712000
processed_te_m_finance_00941.wav|బ్యాంకులు గతంలో డిఫాల్టు చెందితే ప్రభుత్వం ప్రజల డబ్బుని వినియోగించి బెయిల్ అవుట్ నిధుల సమకూర్పు జరిపేది|Telugu_M|other|6.686979
processed_te_m_agri_00746.wav|నేల మీద ఉన్న చెట్ల మీదుగా, వాగుల మీదుగా గాలిలో ప్రయాణించి రోప్ వేలో వెళ్లొచ్చు|Telugu_M|other|6.325333
processed_te_m_politics_02033.wav|అగ్రరాజ్యాలు అమెరికా, రష్యాలు సిరియా వ్యవహారాన్ని స్థానిక సమస్యగా పరిగ ణించి దూరంగా ఉన్నట్లయితే అసలీ సంక్షోభమే తలెత్తక పోయి ఉండేది|Telugu_M|other|9.276000
processed_te_m_health_00119.wav|పుణ్యకర్మలు చేసినవాడు పుణ్యాత్ముల గర్భం నుంచి, అలాగే పాపాలు చేసినవాడు పాపాత్ముల గర్భం నుంచి జన్మిస్తారు.|Telugu_M|other|6.977229
processed_te_m_politics_01933.wav|లేహ్‌ కు బదులుగా మరోచోట స్థలం ఇవ్వడానికి ప్రభుత్వం అంగీకరిస్తే నిపుణులు పరిశీలించి ఆమోదం తెలపాల్సి ఉంది.|Telugu_M|other|7.615771
processed_te_m_education_00854.wav|క్వశ్చన్ పేపర్ ను అటాచ్ చేసి ఈ పరీక్షను రద్దు చేయాలంటూ ఓ విద్యార్ధి తన తండ్రి జీ మెయిల్ అకౌంట్ ద్వారా చైర్మన్ కు విజ్ణప్తి చేశాడు.|Telugu_M|other|9.706667
processed_te_m_general_00727.wav|ఓ సీనియర్ పోలీసు అధికారి నోడల్ ఆఫీసర్ గా నియమిస్తూ టాస్క్‌ఫోర్స్ను ఏర్పాటు చేయాలని కూడా తేల్చిచెప్పింది. |Telugu_M|other|7.337125
processed_te_m_agri_02225.wav|టేక్మాల్ మండలంలోని బర్దీపూర్ పాఠశాలలో మధ్యాహ్న భోజన పథకంకోసం వాడుతున్న బియ్యం పురుగులు పట్టి రంగుమారాయి|Telugu_M|other|7.989333
processed_te_m_education_01471.wav|ఇదిలా ఉంటే తన ఆత్మహత్యకు గల కారణాలను మౌనిక మూడు పేజీల సూసైడ్నోట్లో పేర్కొంది.|Telugu_M|other|6.432000
processed_te_m_other_01481.wav|డోనాల్డ్ ట్రంప్ అధ్యక్షుడిగా బాధ్యతలు స్వీకరించిన తర్వాత తమ విదేశాంగ విధానంలో మార్పుండదని పాకిస్థాన్ లో అమెరికా రాయభారి అన్నారు.|Telugu_M|other|8.776771
processed_te_m_agri_00602.wav|రావెల పుష్కర ఆహ్వాన పత్రికను అందజేసిన తరువాత జగన్ వారి కోసం కాఫీ తెప్పించారు|Telugu_M|other|7.520000
processed_te_m_weather_00301.wav|అయితే తాజాగా జపాన్లోని తొయామా తీరంలో మరో రెండు ఓర్ఫిష్లు కనిపించడం తో ఈ సీజన్లో కనిపించిన మొత్తం ఓర్ఫిష్ల సంఖ్య ఏడుకి చేరింది. |Telugu_M|other|10.193188
processed_te_m_finance_00931.wav|ఈ క్రమంలో, వ్యాపార యజమానులు ఏ క్రెడిట్ లేకుండా ఒక వ్యాపార క్రెడిట్ కార్డును పొందడం ఖచ్చితంగా ఒక సవాలు అడ్వెంచర్ అని గ్రహించాలి|Telugu_M|other|9.125063
processed_te_m_weather_00883.wav|రెండేళ్ల క్రితం నాని ఎమ్సీఏ మిడిల్క్‌లాస్ అబ్బాయి చిత్రంతో ఫుల్లెంగ్త్ క్యారెక్టర్ ఆర్టిస్టుగా కెరీర్ను స్టార్ట్ చేశారు భూమిక. |Telugu_M|other|8.149833
processed_te_m_health_00238.wav|ప్రసరణ వ్యవస్థ రెండు సర్క్యూట్లలో రక్తం చుట్టూ తిరుగుతుంది.పల్మోనరీ సర్క్యూట్ మరియు దైహిక సర్క్యూట్.|Telugu_M|other|6.733417
processed_te_m_finance_00276.wav|ఇంకా మరో ముక్యమైన విషయం క్రెడిట్ కార్డు ఉంటె మన పరిమితికి మించి వాడుతుంటాం.|Telugu_M|other|4.899042
processed_te_m_finance_00414.wav|నా వద్ద సరిపోయేంత డబ్బు ఉంది అని మీకు మీరు భావించే వరకూ ఈ పొదుపు కొనసాగాలి.|Telugu_M|other|5.804625
processed_te_m_finance_00742.wav|వడ్రంగి, క్షురక వృత్తులలో పెట్టుబడి ప్రధానమై ఇతరులు కూడా ఈ వృత్తిలో ప్రవేశించి వ్యాపారంగా మార్చేసారు|Telugu_M|other|6.861125
processed_te_m_agri_00514.wav|ప్రతి సంవత్సరం రైతు కూలీలు ఆంధ్రా ప్రాంతంతో పాటు నిజామాబాద్ , నర్సంపేట , తదితర ప్రాంతాలకు వ్యవసాయ పనులకు వలసలు పోతూనే ఉన్నారు|Telugu_M|other|9.813333
processed_te_m_weather_00039.wav|చెన్నైలో, హైదరాబాద్‌లో ఫిల్మ్ ఇండస్ట్రీ ఎలా అభివృద్ధి చెందిందో అలా మన రాష్ట్రంలో ఫిల్మ్ ఇండస్ట్రీ అభివృద్ధికి కృషి చేద్దాం అని జగన్ గారు నాతో అన్నారు. |Telugu_M|other|9.624292
processed_te_m_finance_01767.wav|సబ్ ఎడిటర్ ఉద్యోగంలో ఉన్న సౌలభ్యం ఏమంటే , మనం ఎప్పటికీ ఆదాయపు పన్ను పరిధిలోకి రాకుండా యాజమాన్యాలే తగు జాగ్రత్తలు తీసుకుంటాయి|Telugu_M|other|9.500000
processed_te_m_finance_02051.wav|చట్టంలో ఉండే కొన్ని సందిగ్ధ విషయాల వల్ల ఒకే వస్తువుకు అన్ని రాష్ట్రాల్లోనూ ఒకే పన్ను రేటు కుదరలేదు. |Telugu_M|other|6.187750
processed_te_m_general_00698.wav|కర్కాటక సంక్రాంతి నుంచి ఆరు నెలలపాటు భూమికి సాపేక్షంగా సూర్యుడు క్రమక్రమంగా దక్షిణం వైపు జరుగుతాడు. |Telugu_M|other|6.779854
processed_te_m_politics_02013.wav|విద్యార్థులు, యువత ఎక్కువగా ఇష్టపడే వీధి వంటకం పానీపూరీ చాట్, నీటితో నింపి ఇచ్చే క్రమంలో బ్యాక్టీరియా, ఫంగస్‌లు మన శరీరంలోకి ప్రవేశించే ప్రమాదం ఉంది|Telugu_M|other|9.810063
processed_te_m_finance_01782.wav|సవరించిన రాజ్యాంగ పత్రాలు అందిన రెండు వారాలలో, రాష్ట్ర నిర్ణయం తెలుస్తుంది|Telugu_M|other|4.900000
processed_te_m_education_01057.wav|ఉద్యోగాలకు అనువైన నైపుణ్యాలు అందుబాటులో ఉండే ధోరణి గణనీయంగా మెరుగైందని వీబాక్స్ వ్యవస్థాపక సీఈవో నిర్మల్ సింగ్ పేర్కొన్నారు|Telugu_M|other|8.906667
processed_te_m_agri_01053.wav|పూర్తి సేంద్రియ పద్ధతిలో కాఫీ గింజల్ని పండించడం వల్ల నాకు అంతర్జాతీయ కాఫీ ఫైన్కప్ అవార్డూ వచ్చింది|Telugu_M|other|7.978667
processed_te_m_politics_01531.wav|ప్రభుత్వం మహిళల రక్షణకు  మొదటి ప్రాధాన్యత ఇస్తుందని, దీనికోసమే షీ టీంలు ఏర్పాటు చేసిందని చెప్పారు.|Telugu_M|other|7.197813
processed_te_m_education_01166.wav|మాజీ ఎంపీ, టీడీపీ నేత నందమూరి హరికృష్ణ మృతి పట్ల లక్ష్మీపార్వతి తీవ్ర దిగ్బ్రాంతిని వ్యక్తం చేశారు|Telugu_M|other|7.893333
processed_te_m_agri_01062.wav|ప్రతి అంతస్తులో ఒక స్వయంచాలక యంత్రం ఉంది, దీనిలో మీరు కాఫీ లేదా రిఫ్రెష్మెంట్లను కొనుగోలు చేయవచ్చు|Telugu_M|other|8.000000
processed_te_m_agri_02110.wav|మండల పరిధిలోని కన్నాయిగూడెం గ్రామానికి చెందిన గిరిజన రైతు దుగ్గి శోభన్బాబు పొలంలో శనివారం పని చేస్తుండగా పాము కాటు వేసింది|Telugu_M|other|9.429333
processed_te_m_health_00433.wav|నగరంలో సీజనల్, డెంగ్యూ వ్యాధి నివారణలో భాగంగా దోమల నివారణ మందు ఫాగింగ్ ,స్పేయింగ్లను రెట్టింపు చేయాలని కమిషనర్ ఆదేశించారు.|Telugu_M|other|9.426937
processed_te_m_finance_00834.wav|ఒకరి చేతి నుంచి మరొకరి చేతుల్లోకి మారే కరెన్సీ నోట్ల ద్వారా కూడా కరోనా వైరస్ వ్యాప్తి చెందుతుందని సైంటిస్టులు హెచ్చరించారు|Telugu_M|other|8.637458
processed_te_m_other_02179.wav|ఒక హిందీ నవల ఆధారంగా వస్తున్న ఈ ఇంగ్లీష్ సినిమాని తెలుగు లో రాజమౌళి దర్శకత్వంలో , రెహ్మాన్ మ్యూజిక్ దర్శకత్వంలో రాబోతుంది.|Telugu_M|other|8.091771
processed_te_m_agri_00593.wav|చిన్న చిన్న కాగితం ముక్కలను కొంచెం ఎత్తు నుంచి వదిల్తే అవి నేల మీద పడతాయి|Telugu_M|other|5.952000
processed_te_m_finance_02609.wav|ఈ రుణానికి సంబంధించి బ్యాంకులు తమ వైపు నుంచి ఫైనాన్షియల్ బిడ్లు దాఖలు చేయాల్సిందిగా ఆహ్వానించింది|Telugu_M|other|6.600000
processed_te_m_finance_00485.wav|తాజా ఆరోపణల వల్ల సోమవారం అమెరికా స్టాక్ మార్కెట్లలో ఆ కంపెనీ సూచీ ప్రారంభంలోనే ఒత్తిడికి లోనైంది.|Telugu_M|other|7.232646
processed_te_m_education_03327.wav|కాలేజీ విద్యార్థులతో ప్రతిజ్ఞ . అది ఏ కాలేజీనో తెలియదు ఎక్కడో తెలియదు కానీ ఈ వీడియో మాత్రం వాట్సప్ లో చక్కర్లు కొడుతొంది.|Telugu_M|other|9.525333
processed_te_m_agri_01021.wav|మండలంలో గోన్గొప్పుల, లింగాపూర్ గ్రామలకు చెందిన రైతు కుటుంబాలకు మంత్రి వేముల ప్రశాంత్ రెడ్డి రైతు బీమా చెక్కులను అందజేశారు|Telugu_M|other|9.697188
processed_te_m_finance_00890.wav|పాకిస్థాన్లోని పంజాబ్ రాష్ట్రం ముల్తాన్ ప్రాంతానికి చెందిన మహ్మద్ అర్షాద్ కుటుంబీకులు కూడా అలాగే వెళ్లి డబ్బు సంపాదించారు|Telugu_M|other|8.289146
processed_te_m_finance_01146.wav|స్టాక్ మార్కెట్లో వక్రంగా  అక్రమాలకు పాల్పడిందనే వార్తలు రావడంతో, సెబీ దీనిపై విచారణ చేపట్టింది.|Telugu_M|other|6.686979
processed_te_m_finance_00502.wav|వ్యాపారులు తమ నిధులను పెట్టుబడి కోసం ఖచ్చితంగా సాక్సో బ్యాంక్ ఎంచుకోండి.|Telugu_M|other|5.409875
processed_te_m_agri_01905.wav|ఈ ద్వీపంలో ఎత్తైన లోతట్టు అడవులు మరియు విస్తృతమైన షోర్లైన్స్ నుండి ఎత్తైన పర్వతాలు మరియు మిడ్ట్రేన్ గడ్డి భూములు ఉన్నాయి|Telugu_M|other|10.069333
processed_te_m_finance_01572.wav|చిల్డ్రన్ ఎడ్యుకేషన్ ఫీజు ట్యూషన్ ఫీజు మాత్రమే  ప్రిన్సిపాల్ అమౌంట్  కు తిరిగి చెల్లించడం ద్వారా ఫైనాన్షియన్ ఇయర్ లో లక్షల వరకు లబ్ధి పొందవచ్చు.|Telugu_M|other|8.985750
processed_te_m_finance_01772.wav|ఆర్థిక వ్యవస్థకు బూస్టప్ ఇచ్చేలా కేంద్రం చర్యలతో స్టాక్ మార్కెట్లు అనూహ్యమైన లాభాల్లోకి వెళ్లాయి|Telugu_M|other|6.600000
processed_te_m_education_01961.wav|మొదట్లో ఈ విషయాన్ని సమర్దించిన పాకిస్తానీ మాజీ కెప్టెన్ షాహిద్ అఫ్రిది ఇప్పడు తన మాటను మార్చారు.|Telugu_M|other|6.976000
processed_te_m_finance_01770.wav|అదే విధంగా ఆర్థిక సలహాదారు పెట్టుబడి వ్యూహాన్ని సమగ్రంగా తెలుసుకొని వివిధ ఆప్షన్లను ముందుంచుతాడు|Telugu_M|other|6.700000
processed_te_m_finance_00712.wav|వివరాల్లోకి వెళితే కోయంబత్తూర్ కెనరా బ్యాంక్ శాఖలో వెట్రివేల్ అనే వ్యక్తి తన ఆస్తిని తాకట్టు పెట్టి కోటి రూపాయలు రుణం కోసం దరఖాస్తు చేసుకున్నాడు|Telugu_M|other|8.997354
processed_te_m_general_01471.wav|విద్యార్థి మండపాక నుంచి బయలుదేరి పైడిపర్రు మీదుగా రాష్ట్రపతి రోడ్డు నుంచి నరేంద్ర కూడలి మీదుగా పదహారో నెంబర్ జాతీయ రహదారికి, సైకిల్‌పై వెళ్లాడు.|Telugu_M|other|9.800000
processed_te_m_education_02107.wav|అనుకున్నది సాధించాలి, హాయిగా బతకాలి అనుకుంటూ కూర్చుంటే జీవిత కాలం చూస్తూ చూస్తూనే చేజారిపోతుంది.|Telugu_M|other|7.274667
processed_te_m_education_01688.wav|అయితే పశ్ఛిమ బెంగాల్లో మాత్రం అనిశ్చితి పెంచేందుకు వామపక్షాలు కాంగ్రెస్ ప్రయత్నం చేస్తున్నారని మమతా బెనర్జీ ఆరోపించారు.|Telugu_M|other|7.370667
processed_te_m_agri_01478.wav|జర్మనీలో విత్తన ఉత్పత్తి అభివృద్ధి ఇంప్లీమెంట్ ఏజెన్సీ అయిన ఏడీటీ ప్రాజెక్ట్ ఈమేరకు మంత్రికి ప్రత్యేకంగా ఒక లేఖ రాసింది|Telugu_M|other|9.280000
processed_te_m_health_02205.wav|కళ్ల సమస్య వచ్చిందని అర్థమయ్యాక వైద్యుల్ని సంప్రదించాక అరుదైన జన్యు సంబంధిత స్టార్ గార్డ్స్ వ్యాధి వచ్చిందని తెలిసింది. |Telugu_M|other|7.400000
processed_te_m_education_00756.wav|అంత ప్రాముఖ్యత ఉన్న పాత్ర కనుక బిగ్బి ఒప్పుకున్నాడా అంటూ సోషల్ మీడియాలో భారీగా చర్చ జరుగుతుంది.|Telugu_M|other|7.370667
processed_te_m_finance_00591.wav|బూత్ ‌ల  వారీగా డబ్బు పంపిణీ లెక్కలు కూడా సందీప్ రెడ్డి డైరీలో దొరికాయి|Telugu_M|other|4.248875
processed_te_m_health_00541.wav|అయితే నిర్దిష్టమైన శిక్షణ, సర్టిఫికేట్ ఉన్న వైద్యం అందించే వారికే గర్భస్రావం చేసే అవకాశం ఉంటుందని ప్రభుత్వం చెప్తోంది.|Telugu_M|other|8.358813
processed_te_m_education_00621.wav|తాజాగా మంగళవారం భారత్కివీస్ మ్యాచ్ సందర్భంగా మంజ్రేకర్పై ఇంగ్లాండ్ మాజీ క్రికెటర్ మైకేల్ వాన్ ట్విట్టర్లో స్పందించాడు.|Telugu_M|other|8.234667
processed_te_m_finance_00967.wav|బుక్ చేసిన ట్రిప్ ను వాట్సప్ ద్వారా సంబంధిత వ్యక్తులకు షేర్ చేయవచ్చని, రిసీవ్ చేసుకున్న వ్యక్తులు దానిని వేరే వారికి షేర్ చేయొద్దని సూచించారు|Telugu_M|other|9.055417
processed_te_m_agri_01102.wav|వీటితో నీటి సమస్య తీవ్రంగా ఉన్న బుందేల్ఖండ్, విద్యాంచల్ ప్రాంతాల్లో నీటి సమస్యను తీర్చనున్నారు|Telugu_M|other|6.965333
processed_te_m_education_01779.wav|ఆల్రెడీఒక భాషలో హిట్ అయిన సినిమాను మరో భాషలో తెరకెక్కించి హిట్కొట్టడం అంత ఈజీ కాదని అంటుంటారు.|Telugu_M|other|7.232000
processed_te_m_agri_00856.wav|పుదీనా ఆకులను మెత్తగా చేసి ఆ పుదీనా ఆకుల గుజ్జుని కాలిన చోట పూతలా రాస్తే మంట త్వరగా తగ్గుతుంది|Telugu_M|other|7.872000
processed_te_m_finance_00804.wav|ఎంత కష్టపడితే డబ్బు వస్తుందో, దానికి ఎలా విలువ ఇవ్వాలో తండ్రి పాఠం ద్వారా కుమారుడు గ్రహిస్తాడు|Telugu_M|other|7.251563
processed_te_m_agri_00552.wav|చెక్క తలుపులు ఘన చెక్క నుండి లేదా గ్లెన్ బోర్డులు నుండి తయారు చేస్తారు|Telugu_M|other|5.173333
processed_te_m_education_02744.wav|కొన్నేళ్లుగా పరిచయం ఉన్న ఓ స్నేహితుడ్నే ఆమె తన జీవిత భాగస్వామిగా ఎన్నుకుందని వార్తలు వచ్చాయి.|Telugu_M|other|6.720000
processed_te_m_education_01135.wav|పేజీల కొద్దీ డైలాగులు మాట్లాడిస్తూ పంచ్లు వెతుక్కోండనే శ్రీను వైట్ల ధోరణి ఇందులోను కొనసాగింది|Telugu_M|other|6.560000
processed_te_m_education_01306.wav|ప్రస్తుతం కేజీఎఫ్ సినిమా సెన్సేషన్ క్రియేట్ చేస్తున్న నేపథ్యంలో అందరి దృష్టీ యశ్ మీదే పడింది.|Telugu_M|other|7.093333
processed_te_m_agri_01262.wav|సామాజిక మార్పునకు కార్మికులే కాకుండా రైతు వర్గం కూడా దోహదం చేస్తుందన్న సూత్రీకరణ చాలా గొప్పది|Telugu_M|other|7.456000
processed_te_m_education_01102.wav|మంత్రి మహ్మద్ అలీకి వైద్య పరీక్షలు నిర్వహించిన డాక్టర్లు ఆయన పరిస్థితి నిలకడగా ఉందని తెలిపారు|Telugu_M|other|6.176000
processed_te_m_finance_00251.wav|అనంతరం మీ బిల్లు లోంచి మీ మెట్రో టికెట్ ధర ఎంతయితే అంత డబ్బును తగ్గించి బిల్లును చెల్లించండి.|Telugu_M|other|6.988833
processed_te_m_agri_01469.wav|హిందువుల్లో కొన్ని కులాల వారు ఆవు మాంసం తింటారని, అలాంటప్పుడు ముస్లీములు తింటే తప్పు ఏమిటని కొందరు ప్రశ్నిస్తున్నారు|Telugu_M|other|7.744000
processed_te_m_general_01740.wav|ఈ ఉపగ్రహ యంత్రాంగాలు నేల, నింగి, సముద్రాలలో సాయుధ బలగాలకు దారి చూపడమే కాదు, పౌర జీవనానికి దిక్సూచిగా నిలుస్తున్నాయి. |Telugu_M|other|9.078625
processed_te_m_finance_00863.wav|ఇప్పటికే బ్యాంకులు విధిస్తున్న సర్వీస్ చార్జీలు, పెనాల్టీల దెబ్బకు గగ్గోలు పెడుతున్న సామాన్యుడికి ఇదో మరో ఎదురుదెబ్బ|Telugu_M|other|8.080167
processed_te_m_education_02680.wav|తెలంగాణ ఉద్యమంలో ఆర్టీసీతో పెట్టుకుంటే అగ్గిపెట్టెతో పెట్టుకున్నట్టేనని కేసీఆర్ అన్నారని మరి ఇప్పుడు ఆయన చేసేది ఏంటని జీవన్ రెడ్డి అన్నారు.|Telugu_M|other|9.653333
processed_te_m_education_01295.wav|అదే సమయంలో ఆయనకు అడ్డొచ్చిన వారిని విలన్లుగా చిత్రించి వారికి రాజకీయ జీవితమే లేకుండా చేశారు.|Telugu_M|other|6.816000
processed_te_m_education_01687.wav|అప్పట్లో ఒక విలేఖరి బాలయ్యను ఉద్దేశిష్తూ లేపాక్షి ఉత్సవాలకు చిరంజీవిని పిలిచారా అని అడిగారు.|Telugu_M|other|6.208000
processed_te_m_health_00688.wav|వారి కుమారుడు ఏడున్నరేళ్ల విఘ్నేష్ ఇటీవల జ్వరం రావడంతో స్థానికంగా ఉన్న ఆసుపత్రిలో చూపించారు.|Telugu_M|other|7.313917
processed_te_m_finance_00426.wav|ఆపై ఏదైనా సమస్య ఉందా అని తనిఖీ చేయడానికి మీ యొక్క బ్యాంక్ బ్రాంచ్ ‌ను  స్వయంగా సందర్శించండి.|Telugu_M|other|6.338667
processed_te_m_general_00636.wav|జార్ఖండ్లోని అందమైన మహిళలకు ఉద్యోగాలను ఎరవేసి వారిని ఢెల్లీకి పిలిపించి మానవ అక్రమ రవాణా చేసే వారికి విక్రయించేది. |Telugu_M|other|8.231104
processed_te_m_finance_01945.wav|ఇదిలా ఉంటే ఆర్థిక మందగమనం కొనసాగితే ఇక రిజర్వ్ బ్యాంక్ వడ్డీ రేట్లను మరింత తగ్గించాల్సి ఉంటుందని సాల్గాడో అన్నారు. |Telugu_M|other|8.254312
processed_te_m_education_01040.wav|కాట్మండులో ఓ మొబైల్ క్లినిక్ ద్వారా లోయ ప్రాంతాల్లోకి వెళ్లి కుగ్రామాలకు వైద్య సహాయం చేశాడు|Telugu_M|other|6.421333
processed_te_m_health_01036.wav|ఆ క్రమంలో గర్భం దాల్చడంతో ఎల్బీ నగర్లోని ఓ వైద్యుడిని అబార్షన్ చేయాల్సిందిగా అభ్యర్థించారు.|Telugu_M|other|6.617312
processed_te_m_finance_01498.wav|గ్రామీణ పరపతి సౌకర్యాలను మరింతగా పెంచాలని అందుకోసం అక్కడున్న లక్షకు పైగా బ్యాంకు శాఖల ద్వారా రుణాల బట్వాడా సులభతరం చేయాలని కోరుతున్నారు.|Telugu_M|other|10.042250
processed_te_m_politics_03230.wav|దేవరకద్ర, కొల్లాపూర్ నుంచి పోటీ చేసిన కాంగ్రెస్ నేతలు పాలమూరు ప్రాజెక్టు ఆపాలని కోర్టుకు వెళ్లిన్రని మండిపడ్డారు.|Telugu_M|other|7.987292
processed_te_m_other_02257.wav|తెలుగు హీరోయిన్లకు కోపం వస్తే నీ షూటింగ్ స్పాట్కొచ్చి మరీ కొడతాం అని రకుల్ పరోక్షంగా శ్రీరెడ్డి కి హెచ్చరించింది.|Telugu_M|other|6.640542
processed_te_m_agri_01682.wav|వర్షాలు కురిసి పంటలు బాగా పండాలంటూ ఇలా కప్పలకు పెళ్లిళ్లు చేయడం ఎప్పట్నుంచో వస్తున్న ఆచారం|Telugu_M|other|6.848000
processed_te_m_finance_00703.wav|డీలర్ ఇప్పటికే ఉన్న కార్పెట్ను కొనుగోలు చేయడం ద్వారా మీరు సాధారణంగా కొంత డబ్బు ఆదా చేయగలరు|Telugu_M|other|6.443167
processed_te_m_other_02447.wav|ఆ సమయంలో ప్రియా ప్రకాష్ తన మొదటి సినిమా రిలీజ్ అయ్యాక ప్రాజెక్ట్ సైన్ చేస్తానని చెప్పింది. |Telugu_M|other|6.083250
processed_te_m_finance_00982.wav|ఈ విధంగా విస్తారిత ఈక్విటీపై కూడా కంపెనీ అద్భుత పనితీరు కనబరుస్తూ రావడంతో స్టాక్ మార్కెట్లో ఈ కంపెనీ షేర్కు డిమాండ్ పెరుగుతూనే వస్తోంది|Telugu_M|other|9.555000
processed_te_m_agri_00577.wav|మొదట పక్షిని గమనించని డ్రైవర్ రైతు చెప్పడంతో పక్షిని గమనించి ట్రాక్టర్ కింద పక్షి పడకుండా నెమ్మదిగా తీసుకెళ్తాడు|Telugu_M|other|8.417500
processed_te_m_education_00851.wav|అక్కడి అభ్యర్థిత్వం దక్కకపోతే నిజామాబాద్ బరిలో మళ్లీ మధుయాష్కే ఉండే అవకా శాలున్నట్లు ఆ పార్టీలో చర్చ జరుగుతోంది.|Telugu_M|other|8.900937
processed_te_m_finance_02015.wav|క్రూడ్ ధర తగ్గే కొద్దీ ఈ కంపెనీల లాభాలకు గండి పడుతుందనే భయంతో ఇన్వెస్టర్లు ఈ కంపెనీల షేర్లు భారీగా విక్రయించారు. |Telugu_M|other|7.964062
processed_te_m_finance_01956.wav|విదేశాలకు వెళ్లే సమయంలో క్రెడిట్ కార్డుకు బదులు ముందుగా కరెన్సీ లోడ్ చేసిన ట్రావెల్ కార్డును తీసుకెళ్లడం వల్ల ఖర్చులు ఆదా చేసుకోవచ్చు. |Telugu_M|other|8.300000
processed_te_m_finance_00728.wav|విశ్లేషణ కోసం డేటాను గత సంవత్సరం పన్ను రాబడి చూపే క్రెమ్లిన్ యొక్క వెబ్ సైట్ నుండి తీశారు|Telugu_M|other|6.315458
processed_te_m_finance_00190.wav|అంతర్జాతీయ ఆర్థిక వ్యవస్థల పనితీరు మరింత మెరుగైతే పసిడి ధర మరింత పతనం అయ్యేందుకు వీలుంది.|Telugu_M|other|7.223125
processed_te_m_finance_00739.wav|కేంద్ర ప్రభుత్వ మెగా పెన్షన్ స్కీమ్తో నేరుగా కార్మికుల ఖాతాల్లోకి పెన్షన్ డబ్బు చేరుతుంది|Telugu_M|other|5.688521
processed_te_m_agri_02788.wav|బుధవారం తన నివాసం నుంచి పౌర సరఫరాలు, ఉద్యాన, వ్యవసాయ శాఖలు, రైతు బజార్ల అధికారులు, జిల్లాల కలెక్టర్లతో టెలీ కాన్ఫరెన్స్ నిర్వహించారు. |Telugu_M|other|9.171500
processed_te_m_finance_02204.wav|అలాంటి పన్నులను రిగ్రెసివ్ మరియు ప్రగతిశీల పన్నులు అని పిలుస్తారు.అంతేకాక మూలధన లాభాలు సాధారణంగా ఇతర ఆదాయం కంటే వేరొక స్థాయిలో ఉంటాయి|Telugu_M|other|9.717187
processed_te_m_agri_01254.wav|పత్తి రైతులను ఆదుకోవడానికి నిర్దిష్టమైన చర్యలు చేపట్టడంలో విఫలమవు తుండడం వారికి శాపమైంది|Telugu_M|other|7.338667
processed_te_m_finance_00799.wav|ఫలితంగా గత వారం రోజుల్లో అన్ని దేశాల్లోని స్టాక్ మార్కెట్లు పతనోన్ముఖం పట్టాయి దీంతో లక్షల కోట్ల సంపద ఆవిరైంది|Telugu_M|other|8.637458
processed_te_m_education_01400.wav|దేశ రాజధాని ఖార్తూమ్లోని పారిశ్రామిక వాడలో ఓ కర్మాగారంలో ఎల్పీజీ ట్యాంకర్ పేలడంతో మంగళవారం ఈ ప్రమాదం జరిగింది.|Telugu_M|other|9.802667
processed_te_m_finance_02218.wav|నోట్లను రద్దుచేస్తున్న ట్లు ప్రకటించాక ఒకవిధంగా బ్యాంకులు నిశ్చల స్థితికి చేరు కున్నాయి. |Telugu_M|other|5.595646
processed_te_m_finance_00896.wav|ఈ నేపథ్యంలో క్రెడిట్ కార్డు రక్షణకు సంబంధించిన బీమాను తీసుకోవడం వల్ల నిశ్చింతగా ఉండొచ్చు|Telugu_M|other|7.592812
processed_te_m_general_02245.wav|కొందరు తాము ఉద్యోగాలు చేసిన ఊళ్లోలో, పదవులు నిర్వహించిన నగరాల్లో స్థిరపడితే కొందరు స్వగ్రామాలకు వెళ్లిపోవచ్చు. |Telugu_M|other|7.139771
processed_te_m_finance_00900.wav|అంతర్జాతీయ మార్కెట్లో డాలర్ పెరగడం, అలాగే ముడి చమురు ధరలు కూడా పెరగడంతో రూపాయి పతనానికి అడ్డే లేకుండా పోతోంది|Telugu_M|other|8.498125
processed_te_m_education_01858.wav|టాలీవుడ్ లో హీరోయిన్ గా అడుగుపెట్టి ఇప్పుడు బాలీవుడ్ లో బిజీ హీరోయిన్ గామారిన తాప్సి స్టార్ హీరో కుమారుడిపై అసహనం వ్యక్తం చేసింది.|Telugu_M|other|8.896000
processed_te_m_agri_00566.wav|పటేల్ చెర్వు తండాలో గొర్రెల మంద వద్దకు చిరుతలు రావడంతో రైతులు, గొర్రె కాపరులు కేకలు వేయడంతో చిరుత రాచకొండ గుట్టలోకి వెళ్లిపోయింది|Telugu_M|other|9.327500
processed_te_m_agri_00280.wav|తమను నానా రకాలుగా వేధించిన పెప్సీ కంపెనీని వదలమని రైతు సంఘాలు భీష్మించుకు కూర్చున్నాయి|Telugu_M|other|6.837333
processed_te_m_health_01289.wav|దీనివల్ల సల్మాన్ కొంచెం ఒత్తిడి, కోపానికి లోనైనా సరే తీవ్రమైన నొప్పి ఆయన్ని బాధించేది.|Telugu_M|other|6.060042
processed_te_m_agri_00864.wav|తీరంలోని ఓ మత్స్యకారుడి ఇంటి వద్ద కొబ్బరి తోటలో చెత్తను పూడ్చేందుకు ఓ గొయ్యిని తవ్వారు|Telugu_M|other|7.082667
processed_te_m_agri_01323.wav|ఈ అమ్మవారి పాదాలను తాకాలనే ఉద్దేశ్యంతో భక్తులు అరటి పండ్లను అమ్మవారికి ప్రతిరూపంగా ఉన్న పూజారి కాళ్లకు తగిలేలా వాటిని విసురుతారు|Telugu_M|other|9.555000
processed_te_m_finance_02302.wav|నెలకు కనీసం ఐదువేల రూపాయల పొదుపు కూడా లేకుండా మొత్తం లక్ష రూపాయలు ఖర్చు చేయడం, కొందరికి అదీ సరిపోక అప్పులు చేయడాన్ని చూస్తుంటాం. |Telugu_M|other|8.289146
processed_te_m_agri_01621.wav|అకాల వర్షాలకు పంటలు నష్టపోయిన రైతులకు సబ్సిడీ ఇచ్చిన ఘనత సిఎం కెసిఆర్కే దక్కిందన్నారు|Telugu_M|other|7.125333
processed_te_m_agri_02046.wav|మోతాదుకు మించకుండా చిన్న అల్లం ముక్కని భోజనం ముందు తింటూ ఉంటే పొట్టకు సంబంధించిన సమస్యలు తగ్గుముఖం పడ్తాయి|Telugu_M|other|8.117333
processed_te_m_agri_01500.wav|తొలుత మంత్రికి రైతు సమన్వయ సమితి మండల కన్వీనర్ కంచర్ల మహేందర్ ఆధ్వర్యంలో శాలువాలు కప్పి ఘనంగా సన్మానించారు|Telugu_M|other|9.546667
processed_te_m_health_03111.wav|సాధారణంగా గర్భం దాల్చిన మహిళలకు జికా వైరస్ సోకితే బిడ్డ మైక్రోసెఫలీ శరీరం పెద్దదిగా ఉండి తల చిన్నదిగా ఉండడం లోపంతో జన్మిస్తాడు. |Telugu_M|other|9.334042
processed_te_m_finance_02587.wav|సరైన నియమ నిబంధనలు పాటించకుండా ప్రభుత్వ రంగ బ్యాంకులు ఈవిధంగా భారీ రుణాలు ఎలా ఇచ్చాయని కూడా ప్రశ్నించింది|Telugu_M|other|7.093333
processed_te_m_agri_00783.wav|రాష్ట్రంలో పెద్ద ఎత్తున పత్తి కొనుగోలు కేంద్రాలు ఏర్పాటు చేయాలని రాష్ట్రప్రభుత్వం కేంద్ర జౌళి మంత్రిత్వ శాఖను ఇప్పటికే కోరింది|Telugu_M|other|9.066667
processed_te_m_weather_00229.wav|అంతేకాదు, లోక జనశక్తి పార్టీ ఎల్జేపీ కూడా బీజేపీకి గుడ్బై చెప్పేందుకు సిద్ధంగా ఉన్నట్లు ఆయన వెల్లడించారు. |Telugu_M|other|7.580938
processed_te_m_education_01121.wav|ఇక జైలుకు వెళ్ళొచ్చిన నీతో కూడా నీతులు చెప్పించుకునే ఖర్మ పట్టింది నాకు అంటూ ఆయన విజయసాయి రెడ్డి వ్యాఖ్యలపై ఘాటుగా స్పందించారు|Telugu_M|other|8.362667
processed_te_m_agri_01511.wav|ముథోల్ మండల కేంద్రానికి చెందిన షేక్ హైమద్ అనే రైతు పట్టణంలోని పశువుల సంతలో లక్ష రూపాయలు వెచ్చించి మూడు ఎడ్లను కొనుగోలు చేశాడు|Telugu_M|other|9.706667
processed_te_m_agri_01238.wav|జిల్లాలో స్వల్పంగా నమోదైన చిరుజల్లులు పత్తి పంటలకు ప్రయోజనాన్ని చేకూర్చ నున్నాయని వ్యవసాయ శాఖా అధికార వర్గాలు పేర్కొంటున్నాయి|Telugu_M|other|9.412812
processed_te_m_agri_00413.wav|తెలంగాణ రాష్ట్రం సిద్దించిన తర్వాత సాగు, త్రాగు నీటి ప్రాజెక్టుల అభివ్రుద్ది కోసం అనేక నూతన మార్గాలను అన్వేషించింది ప్రభుత్వం|Telugu_M|other|9.941333
processed_te_m_education_02498.wav|ఉగ్రవాద సమస్యే తమకు ముఖ్యమైన అంశమని పేర్కొంటూ సీమాంతర ఉగ్రవాదంపై చర్చలకు తాము సిద్ధమని తెగేసి చెప్పింది.|Telugu_M|other|8.181333
processed_te_m_general_02250.wav|కార్గిల్ యుద్ధంలో ప్రాణాలు కోల్పోయిన అమరులకు మన దేశం తరఫున నివాళి అర్పిస్తున్నాను అని నివాళి అర్పించారు. |Telugu_M|other|7.279083
processed_te_m_agri_00452.wav|క్రిందటేడాది ఒక ర్యాలీలో కేజ్రీవాల్ ప్రసంగిస్తున్న సమయంలోనే గజేంద్ర సింగ్ అనే రైతు చెట్టుకు ఉరేసుకుని ఆత్మహత్యకు పాల్పడ్డాడు|Telugu_M|other|9.781333
processed_te_m_general_01224.wav|సంగీతం ద్వారా భాషా పరివ్యాప్తిని ఉద్యమ స్ఫూర్తితో అవిశ్రాంతం శ్రమిస్తున్న మహిళా గాయనిగా రాణిస్తున్నారు. |Telugu_M|other|7.546104
processed_te_m_agri_00614.wav|గంగానది ప్రవహించే ప్రాంతం కావడంతో మాల్డాలో అతి మేలైన ఫాల్జా మామిడి పండ్లు పండుతాయి|Telugu_M|other|6.711250
processed_te_m_finance_01868.wav|ట్రేడింగ్లో విజయ, దేనా, బీవోబీ బ్యాంకుల విలీన వార్తలతో బ్యాంక్ సెక్టార్ ప్రతికూలంగా స్పందించింది.దాదాపు అన్ని ప్రభుత్వరంగ బ్యాంకులు నష్టపోయాయి. |Telugu_M|other|10.053875
processed_te_m_general_01108.wav|భారత్‌పై ఓటమి తర్వాత తమ దేశం మాజీ క్రికెటర్ల నుంచి కూడా పాకిస్తాన్ జట్టు తీవ్రమైన విమర్శలు ఎదుర్కోంది. |Telugu_M|other|6.884333
processed_te_m_agri_01383.wav|మంగళవారం గొర్రెల కాపరి కరికె నర్సింహులు గొర్రెలను తోలుకుని వెళ్లి కృష్ణ పత్తి పైరులో మేపేందుకు వదిలాడు|Telugu_M|other|7.477333
processed_te_m_politics_01690.wav|చివరికి హరీష్ రావు తనకు కెటిఆర్ ముఖ్యమంత్రి అయినా అభ్యతరం లేదని చెప్పడంలోని ఆంతర్యం అర్ధం చేసుకోవచ్చు.|Telugu_M|other|6.881875
processed_te_m_agri_01023.wav|ఫ్రిజ్ నుండి అప్పుడే బయటకు తీసిన దోసకాయ నుండి రసం తీసి దాన్ని చర్మానికి అప్టై చేయడం వల్ల వివిధ రకాల చర్మ సమస్యలు తగ్గుతాయి|Telugu_M|other|9.909333
processed_te_m_education_01054.wav|అలాగే దిల్లీ హైకోర్టుకు ఈ వ్యవహారాన్ని ఎందుకు బదిలీ చేయొద్దో కూడా వాదించేందుకు, పిటిషనర్ తరఫు న్యాయవాదులు సిద్ధంగా ఉండాలని ధర్మాసనం తెలిపింది|Telugu_M|other|10.080000
processed_te_m_finance_01247.wav|ఇక బిజినెస్ పీపుల్ ఎక్కవగా ఇష్టపడే సబ్జెక్ట్ ఏదైనా ఉందంటే, అది ట్రేడింగ్ అనే చెప్పవచ్చు, లేదా అది ఈక్విటీ అయినా కావచ్చు.|Telugu_M|other|8.776771
processed_te_m_education_02092.wav|సిస్టమ్ కీబోర్డులో అక్షరాలను నిర్ణీత క్రమంలో టైప్ చేయడం ద్వారా ఎమోజీలను కామెంట్లుగా పోస్ట్ చేయొచ్చు.|Telugu_M|other|7.242667
processed_te_m_other_01482.wav|అకాడమీలో బ్యాట్మింటెన్ కోర్టులతో పాటు క్రికెట్, వాలీబాల్, బాస్కెట్ బాల్, ఇండోర్ జిమ్ లను ఏర్పాటు చేస్తున్నట్లు చెప్పారు. |Telugu_M|other|7.151375
processed_te_m_agri_00388.wav|రైతు ఆత్మహత్యలు, వ్యవసాయంలో సంక్షోభం, కరువు, ఎన్కౌంటర్లు వంటివాటిపై ప్రభుత్వాన్ని నిలదీసే రీతిలో పత్రాల్లో రాసుకొచ్చారు|Telugu_M|other|9.813333
processed_te_m_agri_02732.wav|కురియన్ సాధించిన క్షీర విప్లవంవల్ల దేశంలో దాదాపు రెండు కోట్ల రైతు కుటుంబాలు ఆర్థికంగా స్థిరపడ్డారు. |Telugu_M|other|6.628917
processed_te_m_education_01737.wav|ముగ్దుంపూర్ ను  ఆదర్శ గ్రామంగా అభివృద్ధి చేసేందుకు అన్ని రకాలుగా అండగా ఉంటానని మంత్రి హామీ ఇచ్చారు.|Telugu_M|other|6.730667
processed_te_m_politics_01013.wav|కానీ సాహో విషయంలో మాత్రం ఇంత ప్రచారం కలగడం వారిని ఒకింత ఈర్ష్య పడేలా చేస్తుంది.|Telugu_M|other|6.071646
processed_te_m_finance_02047.wav|అంతేకాదు రిటైర్మెంట్ తర్వాత వచ్చే నగదు మొత్తాన్ని స్థిరమైన ఆదాయం వచ్చే పథకాల్లో పెట్టుబడి పెట్టడం మంచిది అని చెప్పారు. |Telugu_M|other|7.162979
processed_te_m_education_01366.wav|అతని మృతికి మాజీ టెస్టు క్రికెటర్ హనీఫ్ మహమ్మద్సహా పలువురు మాజీ క్రికెటర్లు సంతాపం వ్యక్తం చేశారు.|Telugu_M|other|7.498667
processed_te_m_finance_02242.wav|వంట గ్యాస్, రైల్వే ప్రయాణం, ఇతర మరికొన్ని కారణాల వల్ల ప్రమాదాలు సంభవించి మరణించినా, భీమా,వారికో లేదా వారి కుటుంబానికో అండగా నిలుస్తుంది.|Telugu_M|other|9.300000
processed_te_m_finance_01730.wav|ప్రజల ఆరోగ్యంపై దెబ్బ తీసే మద్యంపై మాత్రం పన్ను విధించరు అని ప్రభుత్వాల తీరును చీల్చి చెండాడుతారు|Telugu_M|other|7.000000
processed_te_m_education_01198.wav|నష్టాన్ని పూడ్చేందుకు స్పెషల్ ప్యాకేజీ ఇవ్వాలని రాష్ట్ర ప్రభుత్వం ఇప్పటికే కేంద్రాన్ని కోరిందని విజయన్ గుర్తు చేశారు|Telugu_M|other|7.648000
processed_te_m_politics_00228.wav|మూడెకరాల స్థళంలో అపార్ట్‌మెంట్ నిర్మించాలంటే స్థానిక పంచాయతీ నో అబ్జెక్షన్ సర్టిఫికెట్ తీసుకుని అమరావతి నుంచి అనుమతులు పొందాల్సి‌ ఉంది.|Telugu_M|other|9.392104
processed_te_m_health_02709.wav|అర్హతలు లేకుండా అల్లోపతి వైద్యం చేస్తున్న, మందులు రాస్తున్న మరో ఇద్దర్ని పోలీసులకు నివేదించింది. |Telugu_M|other|5.900000
processed_te_m_general_00883.wav|ఇప్పటికే జపాన్ ఇన్ఫెక్షన్లు, సైబర్ భద్రత, ట్రాఫిక్ ప్రయాణ వ్యవస్థల రూపంలో సమస్యలు ఎదుర్కొంటుంది. |Telugu_M|other|6.652146
processed_te_m_other_01210.wav|ఈ సీజన్లో ఇప్పటి వరకు ఎనిమిది మ్యాచ్లాడిన బెంగళూరుకు ఇది మూడో విజయం మాత్రమే. |Telugu_M|other|5.100000
processed_te_m_weather_01520.wav|ప్రథమార్ధం అంతా సాగదీత వ్యవహారమే, తల్లి కొడుకుల మధ్య బంధాన్ని ఆవిష్కరించే అవకాశం ఉన్నాయా? ఆ దిశగా ఏమాత్రం దర్శకుడు దృష్టి పెట్టలేదు. |Telugu_M|other|8.788375
processed_te_m_politics_01642.wav|తెలంగాణ రాష్ట్రం ముఖ్యమంత్రి కె చంద్రశేఖర్ రావు జాగీరు కాదని,అబ్బసొత్తు అంతకంటే కాదని అన్నారు.|Telugu_M|other|6.710187
processed_te_m_education_03034.wav|అయితే నేతాజీ ఇంఫాల్నుంచి సింగపూర్‌కి వెళ్ళిపోవడం వెనుక కారణాలు బయటకు రావాలి|Telugu_M|other|5.706667
processed_te_m_politics_00994.wav|డిజిటల్ సర్వీస్ ప్రొవైడర్లు మరియు నిర్మాతల మండలి సభ్యులు త్వరలోనే సంయుక్త ప్రెస్‌మీట్‌కు ఏర్పాట్లు చేస్తున్నారు.|Telugu_M|other|7.116542
processed_te_m_agri_00624.wav|గుంటూరు జిల్లాకు అమరావతి ప్రాంతంలోని వెలగపూడి గ్రామానికి చెందిన రైతు అబ్బూరి అప్పారావు నిరసనల్లో పాల్గొంటున్నారు|Telugu_M|other|8.522667
processed_te_m_finance_01819.wav|గతంలో భారీనష్టాల్లో మునిగిన కొన్ని బ్యాంకులు మాత్రం స్వల్ప లాభాలు ఆర్జించడం కొంతలో కొంత వూరట. |Telugu_M|other|6.570875
processed_te_m_politics_03411.wav|అమరావతి రాజధాని భూముల విషయంలో ఇన్ సైడర్ ట్రేడింగ్ జరిగిందని వైసీపీ ప్రభుత్వం ఆరోపణలు చేస్తోన్న విషయం తెలిసిందే.|Telugu_M|other|7.639000
processed_te_m_education_02779.wav|రమేష్ అనే యువకుడు ఊట్కూర్లో చిన్నపాటి టీ కొట్టు పెట్టుకొని జీవనోపాది సాగిస్తుండగా ఆయనకు భార్య శ్రీలత, ఓ కుమారుడు, కూతురు ఉన్నారు.|Telugu_M|other|9.568000
processed_te_m_agri_01126.wav|ఈ నేపథ్యంలో కేరళాకు చెందిన ఓ రైతు సులభంగా కొబ్బరి చెట్లు ఎక్కేందుకు ట్రీ బైక్ను రూపొందించాడు|Telugu_M|other|6.613333
processed_te_m_finance_02370.wav|నిర్మాత ఎంత త్వరగా డబ్బు ఇస్తే తాను మిగతా అమౌంట్ అరేంజ్ చేసుకుని అప్పులు తీరుస్తానని సెల్వకుమార్ కోరుతున్నాడు. |Telugu_M|other|6.652146
processed_te_m_agri_01986.wav|ఇక నీటి ఎద్దడి విపరీతంగా ఉన్న మహారాష్టలో కూడా నీటి సదుపాయం ఉన్న ప్రాంతాల్లో చెరకును మాత్రమే పండించడం విచిత్రం|Telugu_M|other|8.874667
processed_te_m_agri_02776.wav|బియ్యం కార్డు పొందేందుకు అర్హులు కార్యాలయాల చుట్టూ తిరగకుండా గ్రామ, వార్డు వాలంటీర్లే ఇంటింటికీ వెళ్లి దరఖాస్తులు స్వీకరించారు.|Telugu_M|other|7.600000
processed_te_m_finance_01416.wav|ఆండ్రూ మరియు ఆమె ప్రేయసి తన జీవిత భీమా పాలసీలో వసూలు చేయడానికి తన భర్తను చంపారని న్యాయవాదులు భావిస్తున్నారు.|Telugu_M|other|7.952458
processed_te_m_education_01079.wav|రాంగారావును సిటీ ఆర్మూడ్ రిజర్వూ విభాగానికి బదిలీ చేస్తూ ప్రభుత్వం ఉత్తర్వులు జారీ చేసింది|Telugu_M|other|6.698667
processed_te_m_education_01859.wav|రాష్ట్ర విభజన అనంతరం తెలంగాణా రాష్ట్రంలో కాళొజీ నారాయణ రావు యూనివర్సిటీ ఆఫ్ హెల్త్ సైన్సెస్ ఏర్పాటు చేశారు.|Telugu_M|other|8.234667
processed_te_m_education_01548.wav|ఈ మేరకు తెలంగాణ రాష్రంతో వ్యాపార వాణిజ్య సంబంధాలకు సంబంధించిన అంశాలను ఇరువురు చర్చించారు.|Telugu_M|other|6.709333
processed_te_m_weather_01429.wav|హైదరాబాద్ మరి కొన్ని పట్టణాల్లో తెల్లవారు ఝామున నాలుగు గంటలకే బెనిఫిట్ షొలు వేస్తున్నారు. |Telugu_M|other|5.500000
processed_te_m_education_01744.wav|ఇస్లామాబాద్:అమెరికా విదేశాంగ మంత్రి మైక్ పాంపియో పాకిస్థాన్ ప్రధానమంత్రి ఇమాన్ర్ ఖాన్తో చర్చలు జరిపేందుకు పాక్ చేరుకున్నారు.|Telugu_M|other|8.544000
processed_te_m_agri_00558.wav|బియ్యం కార్డు అందినట్లు సంబంధిత లబ్దిదారుల నుంచి రశీదు కూడా వాలంటీర్లు తీసుకుం టారన్నారు|Telugu_M|other|7.765333
processed_te_m_finance_02351.wav|క్రెడిట్ కార్డు, గృహ, వ్యక్తిగత రుణం కోసం దరఖాస్తు చేసుకున్నా,రుణమిచ్చే సంస్థలు మన క్రెడిట్ స్కోర్నే ప్రామాణికంగా చూస్తాయి. |Telugu_M|other|7.476458
processed_te_m_finance_00109.wav|దీనికి వెనకాడితే బిడ్డ భవిష్యత్తు దెబ్బ తింటుందని భావించి వేసిన చిట్టీలను ఎత్తి, కొంత అప్పు తెచ్చి ఫీజు కట్టాడు రాంరెడ్డి.|Telugu_M|other|7.871187
processed_te_m_agri_00766.wav|సాధారణంగా మనం ఏదైనా కాఫీ షాప్కు వెళ్లామంటే అక్కడున్న వెయిటర్లు మనకు స్వాగతం పలకటంతో పాటు వేడివేడి కాఫీని సర్వ్ చేస్తుంటారు|Telugu_M|other|9.824000
processed_te_m_general_00954.wav|కానీ ఇప్పుడు సామాన్యులు కూడా వెళ్లొచ్చని ఎలాన్ మస్క్ స్థాపించిన స్పేస్ఎక్స్ కంపెనీ చంద్రుని మీదకు రాకెట్ ట్రావెల్ సర్వీస్ని ప్రారంభించింది. |Telugu_M|other|9.078625
processed_te_m_other_02636.wav|ఈ ప్రమాదంలో సంఘటన స్థలంలో నవ్యతో పాటు బాలవ్వ ఎత్తుకున్న చిన్నారి సర్వేంద్ర సంఘటన స్థలంలోనే మృతి చెందారు.|Telugu_M|other|8.100000
processed_te_m_politics_02050.wav|కాగా రాష్ట్ర గవర్నర్ కెఎల్ నర్సింహన్ను బ్రహ్మో త్సవాలకు దేవస్థానం ఈవో తాళ్లూ రి రమేష్ బాబు ఆహ్వానించారు|Telugu_M|other|7.476458
processed_te_m_finance_00466.wav|రియల్ ఎస్టేట్ లో, ఏజెంట్ నమ్మలేని విధులను కలిగి ఉంటారు, డబ్బు సంపాదించడం మరియు ఎస్క్రో ఖాతాలో జమ చేయడం వంటివి చేస్తాడు.|Telugu_M|other|8.649062
processed_te_m_health_00342.wav|సాధారణ చికిత్సకు లొంగని వ్యాధులకు మూలకణాల చికిత్స స్టెమ్సెల్ చికిత్స ఎంతో మెరుగైన ఫలితాలు సాధిస్తోంది.|Telugu_M|other|7.604167
processed_te_m_finance_00220.wav|మోడీ ప్రభుత్వం పెద్దవిలువ కరెన్సీ నోట్లను రద్దుచేస్తూ ప్రకటించిన లక్షల్లో నల్లధనం, అవినీతి నిర్మూలన వంటివి ముఖ్యాంశాలు.|Telugu_M|other|8.637458
processed_te_m_other_00998.wav|స్పాల నిర్వహణ, దాని పేరిట సాగుతోన్న చీకటి దందాకు సిద్ధార్థే కింగ్పిన్ అని ఇతర నిందితులు వాంగ్మూలం ఇచ్చినట్లు తెలిసింది. |Telugu_M|other|7.557729
processed_te_m_health_00329.wav|చాలా తరచుగా, ఈ వ్యాధి ముప్పై, యాభై సంవత్సరాల మధ్య వయస్సు ప్రజలు ఎదుర్కొంటున్న వ్యాధి.|Telugu_M|other|5.549188
processed_te_m_health_01415.wav|వీరిలో వివిధ రకాల దీర్ఘకాలిక వ్యాధులతో నిత్యం మందులు వాడుతున్న వారిని హెల్త్ అవేర్నెస్ అనే పేరుతో వాట్సాప్ గ్రూప్ ఏర్పాటు చేసి చేర్చారు.|Telugu_M|other|10.077083
processed_te_m_education_01532.wav|అయితే జగ్దీప్ కు  కేంద్ర బలగాలతో భద్రత కల్పించాలా లేదా అన్న దానిపై చర్చిస్తున్నట్లు హౌంశాఖ పేర్కొంది.|Telugu_M|other|7.744000
processed_te_m_finance_00795.wav|గురువారం ఉదయం ట్రేడింగ్ ప్రారంభంలో నష్టాల్లోనే మొదలైన సెనె్సక్స్ మధ్యాహ్న సమయానికి కోలుకొని తిరిగి లాభాల బాట పట్టింది|Telugu_M|other|8.360625
processed_te_m_finance_00229.wav|రైళ్లలో డెబిట్ కార్డ్, క్రెడిట్ కార్డ్ ద్వారా చెల్లించి ఆహార పదార్థాలను కొనుగోలు చేసి, దానికి సంబంధించి ఇన్స్టంట్ బిల్లును పొందవచ్చు.|Telugu_M|other|9.276000
processed_te_m_agri_02817.wav|రైతు రుణ మాఫీ చేసినందుకు జైలుకు పంపించాలా, డ్వాక్రా రుణాలు మాఫీ చేసినందుకు పంపించాలా అని నిలదీశారు. |Telugu_M|other|7.279083
processed_te_m_other_01478.wav|సీతాకోక చిలుక , అభినందన , అన్వేషణ వంటి సినిమాల ద్వారా దశాబ్ధాల క్రితం తెలుగు ప్రేక్షకులకు దగ్గరైన నటుడు ఇప్పుడు చిక్కుల్లో ఉన్నాడు. |Telugu_M|other|8.800000
processed_te_m_agri_01731.wav|రైతు ఒత్తిడి తెచ్చేసరికి ప్రభుత్వ సర్వేయర్ అసిస్టెంట్గా పెట్టుకున్న ప్రైవేటు సర్వేయర్ను రైతు గ్రామానికి పంపి సరిహద్దులు కొలిపించారు|Telugu_M|other|9.269333
processed_te_m_education_02419.wav|నిత్య జీవితంలో మానసికంగా, శారీరకంగా, భావోద్వేగాల పరంగా ఎదుర్కుంటున్న కష్టాలకు తట్టుకోలేక తన పదేళ్ల వయసులో ఆత్మహత్య ప్రయత్నం చేశాడు.|Telugu_M|other|9.839375
processed_te_m_general_00213.wav|ఆఫ్ఘనిస్తాన్ పార్లమెంటు భవనాన్ని ప్రారంభోత్సవం చేసిన తరువాత ఆఫ్ఘన్ పార్లమెంటు సభ్యులను ఉద్దేశ్యించి ప్రసంగిస్తారు. |Telugu_M|other|7.058500
processed_te_m_agri_01410.wav|తెల్లటి బియ్యం తినడం వల్ల బి కాంప్లెక్స్ గొట్టాలు, బలానికి టానిక్కులు తాగాల్సిన స్థితిని శరీరానికి కలిగిస్తున్నాం|Telugu_M|other|7.626667
processed_te_m_health_01398.wav|బీజింగ్:చైనాని వణికిస్తున్న మిస్టరీ వ్యాధి కరొనా వైరస్ ఆ దేశంలో ఉన్న భారతీయ టీచర్ ‌కి  సోకిందన్న అనుమానాలు అందరినీ ఠారెత్తించాయి.|Telugu_M|other|8.985750
processed_te_m_education_00834.wav|కార్మికులకు అండగా ప్రభుత్వంపై ఒత్తిడి తెచ్చేందుకు ప్రతిపక్షాలు చేసే ప్రయత్నాలను కూడా న్యాయస్దానమే చేస్తున్నట్టు చర్చ జరుగుతోంది.|Telugu_M|other|8.815625
processed_te_m_politics_01610.wav|చాలామంది మహిళలు బ్రాండెడ్ స్విమ్‌సూట్స్ కొరకు ఎంపిక చేసుకుంటారు.|Telugu_M|other|4.144396
processed_te_m_weather_01044.wav|అసలు పవన్ కళ్యాణ్ ను ఎందుకు అర్థం పర్థం లేకుండా ఎందుకు టార్గెట్ చేశారని పవన్ ఫ్యాన్స్ ప్రశ్నల వర్షం కురిపించారు.|Telugu_M|other|6.779854
processed_te_m_finance_02578.wav|ఇప్పటికే పార్టీ కోసం సొంత డబ్బు చాలా వరకు ఖర్చు పెట్టిన పవన్ కళ్యాణ్ కి  ఇప్పుడు ఈ సభలతో భారీగానే అప్పు పడ్డాడు. |Telugu_M|other|7.100000
processed_te_m_health_01207.wav|రక్తం పంచుకున్న వారికే కాకుండా, సోదర సమానులుగా భావించే వారికి అక్కాచెల్లెళ్లు రాఖీలు కడుతుంటారు.|Telugu_M|other|7.104938
processed_te_m_health_02124.wav|పూర్వం, రాజుకు సోకిన వింత జబ్బు ఎంతకు నయం కాకపోతే, దేశమంతా చాటింపు వేయించేవారు. |Telugu_M|other|6.176125
processed_te_m_health_00121.wav|పడుకోగానే నడుం బాగా నొప్పి అన్పించి, నెమ్మదిగా బెడ్ ‌మీద నుండి లేచి డాక్టర్ ఇచ్చిన టాబ్లెట్ వేసుకొని మళ్లీ బెడ్ ‌పై  పడుకొని కళ్లు మూసుకొంది.|Telugu_M|other|9.276000
processed_te_m_finance_01334.wav|అయితే గోల్డెన్ రూల్ మీ క్రెడిట్ కార్డుకు సంబంధించి మీ ఖాతా యొక్క భద్రత మరియు మీ క్రెడిట్ స్కోర్ మెరుగ్గా ఉండటానికి ఎటువంటి సమాచారం ఇవ్వకూడదు.|Telugu_M|other|9.725625
processed_te_m_politics_00542.wav|నువ్వెంతంటే నువ్వెంత అనే రేంజ్ లో ఒకరిపై మరొకరు ఆరోపణలు గుప్పిస్తూ ఓటర్లను ఆకట్టుకునే ప్రయత్నం చేస్తున్నారు.|Telugu_M|other|7.592812
processed_te_m_other_02111.wav|ఓ అమ్మాయితో నిశ్చితార్థం చేసుకొని మరో అమ్మాయితో పెళ్లికి రెడీ కావడంతో చితక్కొట్టి, పోలీసులకు అప్పగించారు. |Telugu_M|other|6.400000
processed_te_m_health_02996.wav|కూల్ డ్రింక్స్ ఎక్కువగా తాగడం వల్ల కూడా కాలేయం త్వరగా చెడి పోతుంది.  కూల్ డ్రింక్స్ లో ఉండే పదార్థాలు కాలేయాన్ని పని చేయకుండా చేస్తాయి. |Telugu_M|other|7.441625
processed_te_m_finance_00828.wav|ఫేస్‌బుక్లో మీ ఫ్రెండ్స్ లిస్ట్ను పరిశీలించి మీకు రుణం తిరిగి చెల్లించే స్ధోమతను అంచనా వేసి లోన్ ఇచ్చే సంస్థలు వచ్చేశాయి|Telugu_M|other|8.985750
processed_te_m_agri_00223.wav|హెచ్టీ పత్తి విత్తనాలకు అనుమతి ఎందుకు ఇవ్వరని ప్రశ్నిస్తూ రైతులతో కంపెనీలు మహారాష్ట్రలో ధర్నాలు చేయించాయి|Telugu_M|other|8.032000
processed_te_m_general_00614.wav|అంతేకాదు ఎలక్ట్రానిక్ మీడియా రంగంలో కూడా జబ్నా ప్రవేశించి, తమ జిల్లా సమస్యలపై మీడియా ద్వారా పోరాడేవారు. |Telugu_M|other|7.360354
processed_te_m_weather_01232.wav|తాజాగా ప్రఖ్యాత సంగీత విధ్వాంసుడు బాలమురళీ కృష్ణ మృతి నేపథ్యంలో వర్మ వ్యాఖ్యలపై రేగిన దుమారమూ అలాంటిదే. |Telugu_M|other|7.615771
processed_te_m_general_00662.wav|సోషల్ మీడియా పుణ్యమా అని యాక్టింగ్ టాలెంట్, సింగింగ్ టాలెంట్తో పోస్టులు పెట్టేసి వాటికి వచ్చే లైకులు, షేర్లు కోసం వాటినే పట్టుకుని కూర్చొంటున్నారు. |Telugu_M|other|9.183125
processed_te_m_health_01578.wav|ఆ మాట చెప్పేందుకు నీలాంటి వ్యక్తి ఆ రోజుల్లో నా పక్కన వుంటే జీవితం ఎంత సులువుగా గడిచేది.|Telugu_M|other|6.083250
processed_te_m_education_01826.wav|మాట వినని నాయకులకు ఇక రాజకీయ భవిష్యేతే ఉండదేమో అన్నట్టుగా ఆ పార్టీలో క్రమశిక్షణ ఉంటుంది.|Telugu_M|other|6.837333
processed_te_m_agri_01388.wav|సబ్సిడీ ఉల్లిపాయలు పంపిణి తూతూమంత్రంగా సాగుతుందని కొల్లురవీంద్ర రైతు బజారు వద్దే ఆందోళనకు కూర్చున్నారు|Telugu_M|other|7.989333
processed_te_m_general_00907.wav|ఈ సంఘటనల వల్ల పబ్జి లాంటి ఆన్లైన్ ఆటలు యువతను ఎలా పెడదారి పట్టిస్తున్నాయో గ్రహించవచ్చు. |Telugu_M|other|6.200000
processed_te_m_finance_00736.wav|ఇరాన్నుండి ముడిచమురు ఎగుమతి సైతం ఆటంకాలు కలిగించడం ద్వారా ఆదేశ ఆర్థిక వ్యవస్థను ధ్వంసం చేసేందుకే ట్రంప్ పూనుకున్నారు|Telugu_M|other|8.509750
processed_te_m_weather_02109.wav|విషయం తెలుసుకున్న అక్కన్నపేట పోలీసులు 7న కేసు నమోదు చేసుకుని ప్రత్యేక బృందాలతో గాలించి నిందితుడి కోహెడ మండలంలో అదుపులోకి తీసుకున్నట్లు తెలిపారు. |Telugu_M|other|10.000000
processed_te_m_finance_01116.wav|ఆంధ్రా బ్యాంకు లేదా ఇండియన్ బ్యాంకు శాఖలో ఫీజు చెల్లించి, చలానాను, అలాట్మెంట్ ఆర్డర్ ‌ను  నిర్ణీత గడువులోగా కాలేజీలో సమర్పించాలి.|Telugu_M|other|9.125063
processed_te_m_general_00307.wav|వెంకన్న కబడ్డీ ఆటపై ఉన్న మక్కువతో జిల్లాలోని పలు ప్రాంతాలలో కబడ్డీ ఆట ఎక్కడ నిర్వహించినా ఉత్సాహంగా పాల్గొనేవాడు. |Telugu_M|other|8.149833
processed_te_m_politics_01981.wav|వడదెబ్బ వల్ల మరణించిన వారెవరైనా సరే ఆపద్బంధు పథకం ద్వారా సహాయం అందించాలని ముఖ్యమంత్రి తెలిపారు.|Telugu_M|other|6.698583
processed_te_m_agri_01234.wav|అడవి జంతువుల నుండి పంటలను రక్షించుకునేందుకు రాత్రివేళ కాపలాగా వెళ్లిన ఓ రైతు వేటగాళ్లు అమర్చిన విద్యుత్తు తీగలకు బలైపోయాడు|Telugu_M|other|9.994667
processed_te_m_finance_00615.wav|ఉచిత స్క్వేర్ క్యాష్ మీకు ఎటువంటి ఫీజు లేకుండా ఎవరి బ్యాంకు ఖాతాకు నేరుగా డబ్బు పంపడానికి వీలు కల్పిస్తుంది.|Telugu_M|other|6.594104
processed_te_m_politics_02081.wav|ఫ్రెడరిక్ ఏంగెల్స్ సూచించినట్టు'' మహిళలకు స్వేచ్ఛ రావాలంటే మొదటిగా మహిళలు చేసే వంటపని సమాజ పరిశ్రమగా మారాలి|Telugu_M|other|8.532958
processed_te_m_general_00955.wav|స్టార్ లైబ్రరీ యునైటెడ్ స్టేట్స్‌లో తూర్పు ఆసియా సేకరణల కోసం నిర్మించిన మొట్టమొదటి గ్రంథాలయం. |Telugu_M|other|6.245792
processed_te_m_weather_01682.wav|ఈ క్రమంలో రాంబాబు బహిర్భూమి కోసం ఎడమ కాల్వ వద్ద వెళ్లి అందులోకి దిగే క్రమంలో కాలుజారి ప్రాణాలు కోల్పోయాడు. |Telugu_M|other|7.395187
processed_te_m_general_00959.wav|దీనికి హెచ్పి మోటార్ బిగించేందుకు విద్యుత్ కనెక్షన్ కోసం నగరంలోని విద్యుత్ శాఖ కార్యాలయాన్ని సంప్రదించాడు. |Telugu_M|other|7.100000


==> filelists/parallel/export_processed_limmits_telugu_m_audiopath_text_sid_emotion_duration_val_parallel_data.txt <==
processed_te_m_weather_01046.wav|గురువారం నెట్టెం పాడు ప్రాజెక్టు పరిధిలోని ముంపునకు గురైన చిన్నోనుపల్లి, ముచ్చోనుపల్లి, ఆలూరు గ్రామాలను సందర్శించారు. |Telugu_M|other|8.000000
processed_te_m_politics_01029.wav|చిత్తూరు ఏపీ ఫైర్ బ్రాండ్ గా పేర్గాంచిన నగరి ఎమ్మెల్యే ఆర్కే రోజా రాజకీయాల్లో ఆమెకు ప్రత్యేక స్థానం ఉంది.|Telugu_M|other|7.232646
processed_te_m_weather_00123.wav|దాంతో అలప్పీలోని ఫ్యామిలీ వెల్ఫేర్ సెంటర్ భవనం ను సుమ దంపతులు దత్తత తీసుకుని, దాన్ని మళ్లీ పాత రూపుకు తీసుకు వచ్చేందుకు ప్రయత్నాలు చేస్తున్నారు. |Telugu_M|other|9.659125
processed_te_m_health_03128.wav|సాధారణంగా పెద్దవారిలో కీళ్లనొప్పులు సాధారణం కాబట్టి, వీటి కోసం వాడే మందులు వారి ఆయుష్షునే దెబ్బతీయడం బాధాకరం. |Telugu_M|other|7.300000
processed_te_m_politics_02357.wav|వందలాది మంది పోలీసులు మోహరించి గొడవలు సృష్టించి మహిళలు అని చూడకుండా నాయకులను అతి కిరాతకంగా ఈడ్చుకుంటూ అరెస్టు చేశారు.|Telugu_M|other|8.149833
processed_te_m_finance_01492.wav|ఉద్యోగుల పింఛను ఎగ్గొట్టాలనే కాంట్రిబ్యూటరీ పెన్షన్ పథకాన్ని సిపియస్ కేంద్ర ప్రభుత్వం ఉద్యోగులపై రుద్దింది.|Telugu_M|other|7.325521
processed_te_m_general_00389.wav|సాధారణంగా సెల్ఫీ అంటే తనను తాను ఫోటో తీసుకోవడం.తీసిన సెల్ఫీ ఫోటోలను ఫేస్‌బుక్, ట్విట్టర్ వంటి సోషల్ మీడియా ద్వారా పంచుకుంటారు. |Telugu_M|other|9.000000
processed_te_m_other_02474.wav|ఇలా కుంభకోణాలు చేసి దేశాలు పట్టుకొని తిరుగుతుంటే ఊరుకుంటుందా? ఊరుకోదు, ఎన్నికోట్లు టోకరా వేశారో అన్నీంటిని ముక్కుపిండి వసూలు చేస్తుంది. |Telugu_M|other|8.776771
processed_te_m_finance_02165.wav|బ్యాంకు అకౌంట్ ఓపెన్ చేసే సమయంలో ఓపెన్ కిట్, చెక్ బుక్, డెబిట్ కార్డు వంటివి ఇస్తుంది. |Telugu_M|other|5.200000
processed_te_m_finance_01091.wav|ప్రతి నెలా తన జీతం అంతా చివరి పైసాతో సహా సంసారం కోసం మొదట ఖర్చు పెట్టేస్తాడు|Telugu_M|other|6.199354
processed_te_m_other_02656.wav|మహేష్,చరణ్ లతో కలిసి ముగ్గురు హీరోల సినిమా తీయడానికి సిద్ధం అంటూ ఎన్టీఆర్ వాళ్ళ మధ్యన ఉన్న స్నేహాన్ని అద్భుతంగా చెప్పేసాడు. |Telugu_M|other|7.813146
processed_te_m_education_01042.wav|ఈ సందర్భంగా రుద్రాక్ష్ మాట్లాడుతూ గ్రాడ్యువేషన్ పూర్తయ్యాక సినిమాల్లో నటించాలని యాక్టింగ్లో శిక్షణ తీసుకున్నాను అని అన్నాడు|Telugu_M|other|8.490667
processed_te_m_finance_01114.wav|వాటిని బ్యాంక్ మేనేజర్ జ్యోతిప్రసాద్ బ్యాంక్ ఖాతాదారు చంద్రకళ ఖాతాలో చెక్కులు డిపాజిట్ చేశారు.|Telugu_M|other|7.453229
processed_te_m_weather_02743.wav|తిప్పాపురం చెరువు సమీపానికి చేరుకున్న మావోయిస్టులు.మావోయిస్టులు పోలీసుల వైపు బాంబులు విసిరేసి దమ్ముంటే రమ్మని సవాలు విసిరినట్లు తెలుస్తోంది. |Telugu_M|other|9.043792
processed_te_m_agri_00915.wav|తాను కొనుగోలు చేసిన పొలాన్ని అమ్మిన వ్యక్తే కబ్జా చేయడంతో ఆత్మహత్యకు యత్నించాడు ఓ రైతు కొడుకు|Telugu_M|other|7.365312
processed_te_m_agri_01555.wav|కుండీల్లో మొక్కలకు వేసే ఉల్లి పొట్టుని, గుడ్డు పెంకుల్ని, వాడేసిన కాఫీ పొడిని వర్షాకాలం పోయేంత వరకు వేయకుండా ఉంటే మంచిది|Telugu_M|other|9.141333
processed_te_m_other_00553.wav|అనంతరం తన గురించి పాజిటివ్ గా  మాట్లాడినా, నెగిటివ్ గా  మాట్లాడినా పాజిటివ్ గానే తీసుకుంటా అంటూ క్లారిటీ ఇచ్చాడు రాహుల్. |Telugu_M|other|7.720271
processed_te_m_health_02815.wav|కార్ల నుండి అధికంగా వెలువడే కార్బన్ మోనాక్సైడ్ కారణంగా నాడీ వ్యవస్థ, గుండె పనితీరు, రక్తంలో ఆక్సీజన్ ప్రవహించే స్థాయికి ఆటంకంగా మారుతుంది. |Telugu_M|other|9.450146
processed_te_m_education_01833.wav|మొదటి నుంచి చివరి వరకూ స్క్రీన్మీద సినిమా చూస్తున్న భావనకంటే, జీవితాన్ని చూస్తున్న ఆసక్తే కలిగించాడు.|Telugu_M|other|7.338667
processed_te_m_general_00692.wav|ఈ విషయాలను గురువారం అమెజాన్ కిండ్లే విడుదల చేసిన ఆమె రేహమ్ ఖాన్ అనే పుస్తకంలో వెల్లడించారు. |Telugu_M|other|6.400000
processed_te_m_general_01424.wav|ముఖ్యంగా నమాజు సమయానికి ఓ పక్కకు వెళ్లి, ఆ నమాజు ముస్లిం సోదరులు చేసే ప్రార్థన చేసిన విధానం సింప్లీ సూపర్బ్. |Telugu_M|other|7.302313
processed_te_m_agri_02134.wav|వివరాల్లోకి వెల్తే తన పశువులను రైల్వే పట్టాల సమీపంలో పశువులు మేత మేస్తుండగా రైలు బండి వస్తున్నట్లు గుర్తించి వాటిని తోలేందుకు గాబరాగా వెళ్లారు|Telugu_M|other|10.095313
processed_te_m_health_01678.wav|భారత్ ‌కు  సంబంధించి, డెంగీ వ్యాధి కేసులు ఏడేళ్లలో మూడు రెట్లు పెరిగాయని సాక్షాత్తు కేంద్ర ఆరోగ్య సంక్షేమ మంత్రిత్వశాఖ ప్రకటించింది.|Telugu_M|other|9.299208
processed_te_m_other_02937.wav|ప్రత్యేక హోదాపై కాంగ్రెస్ కు చిత్త శుద్ది లేదని, ఉంటే, ఈ బిల్లు ఎజెండాలో పద్నాలుగో అంశానికి మార్చితే ఎందుకు కాంగ్రెస్ ఒప్పుకుందని రమేష్ ప్రశ్నించారు. |Telugu_M|other|9.601083
processed_te_m_general_00943.wav|ఈ సందర్భంగా ప్రాజెక్టు మేనేజర్ బ్రెంట్ కోబ్లీ మాట్లాడుతూ ఇప్పటికే పలు కంపెనీలు విద్యుత్ ఇంధన ఆధారిత విమానాల తయారీని మొదలెట్టాయి. |Telugu_M|other|8.556188
processed_te_m_agri_02513.wav|క్యాట్ఫిష్కు ఆహారంగా వ్యాధులతో మరణించిన కోళ్లు, వ్యాపారులు వృధాగా పడేసే చికెన్ వేస్ట్, మాంసం వ్యర్థాలే|Telugu_M|other|7.162979
processed_te_m_agri_00535.wav|ఆదివారం తెల్లవారు ఝామున వ్యవసాయ పొలం వద్ద చెట్టుకు ఉరి వేసుకుని ఆత్మహత్య చేసుకున్నాడు|Telugu_M|other|6.186667
processed_te_m_health_01170.wav|ఏదేమైనా మీకు మరింత స్వస్థత చేకూరాలని, రాబోయే ఓటమిని ఎదుర్కోగల గుండె దిటవు మీలో పెరగాలని ఆ భగవంతుని ప్రార్థిస్తున్నా.|Telugu_M|other|9.264396
processed_te_m_general_02105.wav|సిటీ ప్యాలెస్ కట్టడం ప్రాంగణం మధ్యలో పాలరాయితో నిర్మించిన పద్మాకారపు బురుజు కు ప్రసిద్ధి. |Telugu_M|other|5.700000
processed_te_m_general_01914.wav|అయితే రీసెంట్ గా పవన్ ను సోషల్ మీడియా టీమ్ తో నిర్వహించిన సమావేశంలో అనేక విషయాలను గురించి ప్రస్తావించాడు. |Telugu_M|other|6.803083
processed_te_m_other_00677.wav|ఇక అక్కడి నుంచి వెళ్తూ వెళ్తూ ఓ వంద ఎకరాల పొలాన్ని ఆ ప్రాంత వాసులకు దానం చేశాడు. |Telugu_M|other|5.723354
processed_te_m_finance_01437.wav|విషయాన్ని బ్యాంక్ శాఖ మేనేజర్ అమరేష్ వద్ద ప్రస్తావించగా తన డిపాజిట్ బాండ్ పోయిందని యాదిరెడ్డి చెప్పడంతో డూప్లికేట్ బాండ్ ఇచ్చాం.|Telugu_M|other|9.531417
processed_te_m_agri_01969.wav|విదేశాల నుండి రైతులు, రైతు ప్రతినిధులు అక్కడికి వచ్చి ఆ సంఘం  రైతులకు అందిస్తున్న సేవలను చూసి ముగ్ధులైన సందర్భాలు ఎన్నోఉన్నాయి|Telugu_M|other|9.280000
processed_te_m_finance_00383.wav|ఆ ఆదాయం నుంచి జైల్లో మగ్గుతున్న ఖైదీల కుటుంబాలను  దృష్టిలో ఉంచుకొని ఆ ఖైదీ కుటుంబానికి వడ్డీ లేని రుణాలు ఇస్తున్నాము.|Telugu_M|other|8.370417
processed_te_m_finance_01918.wav|పొదుపు చర్యల పేరు మీద ఉద్యోగాల తగ్గింపు, వేతనాల్లో కోత, సాంఘిక భద్రత సౌకర్యాల నిర్మూలన చూస్తున్నాం. |Telugu_M|other|7.012062
processed_te_m_politics_01638.wav|తజికిస్తాన్ మరియు తుర్కిస్థాన్ పూర్తి ద్వంద్వ పౌరసత్వం నిజంగా రెండు దేశాలు మాత్రమే పొందాయి.|Telugu_M|other|6.454771
processed_te_m_health_00506.wav|వ్యాధిపై అవగాహన లేకపోవడం, సరైన చికిత్స అందుబాటులో లేకపోవడం, ఖరీదైన వైద్యం మన దేశంలో మృత్యు ఘంటికలను మోగిస్తోంది.|Telugu_M|other|8.393646
processed_te_m_health_00435.wav|మీరు రన్నింగ్, సైక్లింగ్, వ్యాయామం వంటివి చేసేటప్పుడు కూడా హెడ్సెట్ దీనిని హ్యాపీగా వాడుకోవచ్చు.|Telugu_M|other|6.711250
processed_te_m_other_01104.wav|ఈ నిర్లక్ష్యానికి నిరసనగా కాంగ్రెస్, ఎస్పీ, బీఎస్పీ, పూర్వాంచల్ సేనా గోరఖ్పూర్ పోలీస్ స్టేషన్ ఎదుట ఆందోళన చేపట్టాయి. |Telugu_M|other|7.940854
processed_te_m_finance_01438.wav|ప్రభుత్వంలోని వివిధ శాఖల ద్వారా జరిగే సరుకు రవాణాను ఇకపై ఖచ్చితంగా ఆర్టీసీ కార్గో అండ్ పార్శిల్ సర్వీస్ ద్వారానే చేస్తాము.|Telugu_M|other|7.998896
processed_te_m_finance_02471.wav|ప్రభుత్వంలోని వివిధ శాఖల ద్వారా జరిగే సరుకు రవాణాను ఇకపై కచ్చితంగా ఆర్టీసీ కార్గో అండ్ పార్సిల్ సర్వీస్ ద్వారానే చేస్తాం. |Telugu_M|other|7.900000
processed_te_m_health_01197.wav|హిందువులకి ఎక్కడలేని పాఠాలు చెప్పే ఇలాంటి స్వయం ప్రకటిత మేధావులకు, బక్రీదు రోజున బహిరంగంగా జరిగే పశువధ, రోడ్లపై పారే వాటి రక్తం కనబడదా?|Telugu_M|other|9.891333
processed_te_m_weather_01483.wav|ఈ మేరకు ప్రభుత్వ ప్రధాన కార్యదర్శి నీలం సాహ్నీ శనివారం రాత్రి ఉత్తర్వులు జారీ చేశారు. |Telugu_M|other|6.000000
processed_te_m_politics_02654.wav|ఇదంత గమనిస్తున్న, కూటమి అభ్యర్థి ఆనంద్ ప్రసాద్ ఆపాల్సింది పోయి గొడవకు ఆర్జం పోసారని పలువురు స్థానికులు తెలిపారు.|Telugu_M|other|7.871187
processed_te_m_politics_01025.wav|నిజామాబాద్ లోక్‌సభ స్థానానికి రైతులు బ్యాలెట్‌పోరుకు రెడీ కావడంతో అక్కడ భారీ సంఖ్యలో నామినేషన్లు దాఖలయ్యే అవకాశం ఉంది.|Telugu_M|other|8.939312
processed_te_m_health_02675.wav|వ్యాధిపై అవగాహన లేకపోవడం, సరైన చికిత్స అందుబాటులో లేకపోవడం, ఖరీదైన వైద్యం మనదేశంలో మృత్యు ఘంటికలను మోగిస్తోంది. |Telugu_M|other|7.700000
processed_te_m_finance_00297.wav|డబ్బు తిరిగి తన వ్యాపారంలో పెట్టుబడి పెట్టడంతో, అతను మరింత నౌకాయాన నౌకలను కొనుగోలు చేశాడు.|Telugu_M|other|6.837896
processed_te_m_general_00843.wav|ఐదుగురు సాయుధ పోలీసులతో కూడిన ఒక పోలీసు బృందాన్ని మేం కన్హయ్య స్వస్థలంలో భద్రత కోసం నియమించాం. |Telugu_M|other|7.058500
processed_te_m_health_01267.wav|మొదట్లో కేవలం మహిళలకు మాత్రమే సేవ చేసిన మేం క్రమంగా పురుషులకూ, పిల్లలకు కూడా చికిత్స అందించడం మొదలుపెట్టాం.|Telugu_M|other|7.479063
processed_te_m_weather_00264.wav|మనిషి మనసు కోతిలాంటిది.మనమే దాన్ని నియంత్రించలేం, పాపం, పిల్లలేం చేయగలరు వాళ్లలో ఏకాగ్రత కలగడం కోసం కాస్త గురువుగారి భయం ఉండాల్సిందే. |Telugu_M|other|9.786833
processed_te_m_agri_00944.wav|గోదావరిలో నీటి ప్రవాహం ఉండే జూన్ నుంచి డిసెంబర్ వరకు నీటిని లిఫ్టు చేసే అవకాశం ఉంటుంది|Telugu_M|other|7.125333
processed_te_m_health_00490.wav|ఆహారంలో కొద్ది పాటి మార్పులు, క్రమం తప్పక వ్యాయామం చేస్తూంటే ఆలస్యమైనా సరే తప్పక బరువు తగ్గుతాం.|Telugu_M|other|7.371958
processed_te_m_general_00488.wav|తమ వ్యక్తిగత సమాచారాన్ని సెల్ఫోన్, ఫేస్‌బుక్ వంటి వాటిలో నిక్షిప్తం చేసుకుంటే ఇబ్బందులు తప్పవు. |Telugu_M|other|6.094875
processed_te_m_finance_00838.wav|బ్లాంక్ చెక్ అంటే ఆయన దాని మీద ఎంత డబ్బు అయినా రాసుకోవచ్చు, మార్చుకుని తీసుకోవచ్చు|Telugu_M|other|6.269021
processed_te_m_education_00754.wav|రాజకీయాల్లో నీతులు చెప్పడం ఎదుటి వారికేనని, తమ దాకా వస్తే ఏవీ పట్టవన్న నిజం మరోసారి రుజువైంది.|Telugu_M|other|7.221333
processed_te_m_general_00860.wav|దేశ స్వాతంత్రం కోసం త్యాగాలు చేసి తమ ప్రాణాలకు సైతం స్వరాజ్య యజ్ఞంలో సమిధలైన గొప్ప వ్యక్తులను ఈ రోజు ఎంత మంది స్మరిస్తుంటారు. |Telugu_M|other|9.000000
processed_te_m_general_00579.wav|ఒక విద్యుత్ ఉప్పెన లేదా ఇతర యాంత్రిక సమస్య కారణంగా థర్మల్ ఫ్యూజ్ ఎగిరింది. |Telugu_M|other|5.400000
processed_te_m_education_00790.wav|పాఠశాలల ప్రారంభంలో అధికారులు తనిఖీలు చేస్తూ సామర్థ్య పరీక్షలు చేయించని బస్సులను గుర్తించి కేసులు నమోదు చేయాలి.|Telugu_M|other|7.978667
processed_te_m_education_02812.wav|ఏడీహెచ్డీ, ఆటిజం వంటి మానసిక సమస్యలు ఉన్న పిల్లల్లో నైపుణ్యాలు నేర్పేందుకు అయిన స్పెషల్ ఎడ్యుకేషన్లో నైపుణ్యం సాధించాను.|Telugu_M|other|9.354667
processed_te_m_health_01251.wav|వివిధ రోగుల పరిస్థితికి అనుగుణంగా వారికి సరిపడే చికిత్స లను అందిస్తున్నట్లు డాక్టర్ లక్ష్మి తెలి పారు.|Telugu_M|other|6.711250
processed_te_m_health_02650.wav|అందువల్ల వైరస్ ఇతరులకు సోకకుండా నివారించడం, సోకిన వారికి చికిత్స అందించడం ప్రధాన లక్ష్యాలుగా ప్రభుత్వం, పార్టీ యంత్రాంగం మొత్తం కదిలింది. |Telugu_M|other|9.055417
processed_te_m_general_01577.wav|అంటే, దేశం బాగుంటే, అప్పుడే ముస్లింలు బాగుంటారని, ముస్లింలు బాగుంటే అప్పుడే దేశం బాగుంటుందని చెబుతూ వచ్చాం. |Telugu_M|other|6.800000
processed_te_m_general_00655.wav|హైడన్బర్గ్ పేలుడు అనేది హైడ్రోజన్ మరియు ప్రాణవాయువు చాలా కలిసి ఉన్నప్పుడు ఏమి జరుగుతుందో మరొక ఉదాహరణ. |Telugu_M|other|6.895958
processed_te_m_agri_02889.wav|రైతు సంఘాలు, మిల్లర్లు, ధాన్యం కొనుగోలు కేంద్రాల బాధ్యులతో ఒక సమావేశాన్ని ఏర్పాటు చేయాలి. |Telugu_M|other|6.222583
processed_te_m_weather_01065.wav|సాధారణంగా ఫస్ట్ లవ్ ని  పెళ్లి చేసుకునే కుర్రాళ్లు ఐదు శాతానికి మించి ఉండరు. |Telugu_M|other|4.759708
processed_te_m_politics_03516.wav|కొద్దిరోజుల నుంచి హైదరాబాద్ లో  ప్రముఖ కార్పొరేట్ కంపెనీల ఈమెయిల్స్ ఖాతాలను హ్యాక్ చేయడమే పనిగా పెట్టుకున్నారు.|Telugu_M|other|6.698583
processed_te_m_agri_01295.wav|దశాబ్దాలు గడుస్తున్నా బయ్యారం పెద్ద చెరువును మీడియం ఇరిగేషన్ ప్రాజెక్టుగా మార్చుతామన్న పాలకుల మాటలు నీటి మూటలుగానే మిగిలి పోయాయి|Telugu_M|other|9.034667
processed_te_m_health_03011.wav|క్రమం తప్పకుండా వ్యాయామం చేయడం వల్ల సంపూర్ణ ఆరోగ్యాన్ని పొందవచ్చని హెచ్ డబ్ల్యుబీ ఇంటర్నల్ ఫైనాన్సియల్ అడ్వయిజర్ తెలిపారు. |Telugu_M|other|7.600000
processed_te_m_politics_03515.wav|ఇకపోతే, ఇప్పుడు ఫిక్స్ చేసిన టైమ్కే మెగా హీరోలంతా థియేటర్ల ముందుకు వచ్చేసి పోటీ పడతారా?|Telugu_M|other|5.920708
processed_te_m_agri_00642.wav|అలెగ్జాండర్ మాట్లాడుతూ వచ్చే ఏడాదికల్లా మా రోబో పండించిన కూరగాయలు సూపర్ మార్కెట్లకు చేరతాయి|Telugu_M|other|7.253333
processed_te_m_education_03148.wav|అంతకు ముందు చంద్రబాబు ''విభజన చట్టంలో ఉన్నా కూడా కడపకు స్టీల్ ఫ్లాంట్ ఇవ్వలేదు.|Telugu_M|other|6.197333
processed_te_m_agri_00896.wav|వ్యవసాయ రంగం వృద్ధి కోసం ప్రభుత్వం ఏర్పాటు చేసిన రైతు సమన్వయ సమితి సభ్యులకు గౌరవ భృతి అందిస్తాం|Telugu_M|other|7.872000
processed_te_m_agri_02099.wav|సాగును సైన్స్తో అనుసంధానించి, జాతి ఆహార భద్రతకు రైతు జీవన భద్రతే కీలక మని గుర్తించి ముందడుగు వేయాల్సిన సమయమిది|Telugu_M|other|10.090667
processed_te_m_general_01418.wav|ఆసియా గేమ్స్ వంటి ప్రతిష్ఠాత్మక క్రీడల్లో దేశం తరఫున పతకం నెగ్గడమే ప్రస్తుతం నా ముందున్న లక్ష్యం. |Telugu_M|other|6.071646
processed_te_m_general_00317.wav|మతం మార్చి పేరు పెట్టిన అనంతరం మౌల్వి ఆమెకు దగ్గరుండి ముస్లిం యువకుడితో వివాహం జరిపించాడు. |Telugu_M|other|6.373500
processed_te_m_health_01617.wav|అయితే మెహ్రాన్ బేగం పుట్టబోయే బిడ్డ ఆడబిడ్డ అని తెలియడంతో పసరు మందులు వేసి అబార్షన్ చేయించారని ఆమె ఆరోపించింది.|Telugu_M|other|8.660667
processed_te_m_other_01350.wav|కొత్త లేదా స్టార్ ఇమేజ్ లేని వారితో సినిమా రూపొందిస్తే చిన్న సినిమా అన్న ట్యాగ్లైన్ తగిలిస్తాం. |Telugu_M|other|5.900000
processed_te_m_finance_01680.wav|జీఎస్టీ అమలు వల్ల ఆయా రాష్ట్రాలకు ఏర్పడ్డ ఆదాయ లోటును పూడ్చేందుకు వీలుగా కేంద్రం గరిష్ఠ పన్ను శ్లాబుకు అదనంగా పరిహార సుంకం వసూలు చేస్తోంది.|Telugu_M|other|10.065479
processed_te_m_politics_02723.wav|పురుషులు అలా ఉండరు ఉండలేరు.అలా మల్టీ టాస్కింగ్ చేశా కాబట్టే ఇవాళ ఈ స్థాయికి చేరుకున్నా.|Telugu_M|other|6.698583
processed_te_m_education_01125.wav|భవిష్యత్ నైపుణ్యాల శిక్షణ కోసం నాస్కామ్ తరఫున వెబ్సైట్ ఏర్పాటు చేసి శిక్షణ మొదలుపెట్టాం|Telugu_M|other|6.186667
processed_te_m_finance_00843.wav|తాజాగా నరేంద్ర మోడీ నేతృత్వంలోని కేంద్ర ప్రభుత్వం విశాఖ స్టీల్ ప్లాంట్లో తన పెట్టుబడి కింద ఒక్క రూపాయి కూడా పెట్టలేదు|Telugu_M|other|8.080167
processed_te_m_general_00298.wav|అస్సాంలోకి అక్రమంగా వలస వచ్చినవారు ఏ మతం వారైనా, వారిని బయటకు పంపిస్తాం అని అందులో స్పష్టంగా చెప్పాం. |Telugu_M|other|7.200000

